Efficient Precoding Scheme for Dual-Polarization Multi-Soliton Spectral Amplitude Modulation

Spectral amplitude modulation for dual-polarization multi-soliton transmission is considered. We show, that spectral amplitudes become highly correlated during propagation along a noisy fiber link. Thus, joint equalization is generally needed at the receiver. We propose a simple precoding scheme to almost remove these correlations. It significantly improves the detection performance even without any complex equalization. The spectral amplitudes are transformed into pairs of common and differential information part. We show, that the differential part is almost preserved along the link, even in the presence of noise. Thus, it can be detected directly from the received spectral amplitudes with high reliability. Using the precoding, disjoint detection of the common and the differential part causes only a small performance loss. We analyze our precoding and verify its performance gain in Split-Step-Fourier simulations by comparing it to the conventional independent modulation of spectral amplitudes for first and second order solitons.

==> 1SolSinglePol_b1AbsVar_idealIST.dat <==
   0.0000000e+00   4.1464501e-29
   2.0355500e-01   5.6146045e-06
   4.0711000e-01   1.1599583e-05
   6.1066500e-01   1.7190784e-05
   8.1422000e-01   2.3347490e-05
   1.0177750e+00   3.0284990e-05
   1.2213300e+00   3.8714535e-05
   1.4248850e+00   4.5445747e-05
   1.6284400e+00   5.2496004e-05
   1.8319950e+00   6.2548436e-05
   2.0355500e+00   6.5641585e-05
   2.2391050e+00   7.3989854e-05
   2.4426600e+00   8.1971176e-05
   2.6462150e+00   8.6107885e-05
   2.8497700e+00   9.5858747e-05
   3.0533250e+00   1.0334476e-04
   3.2568800e+00   1.1009668e-04
   3.4604350e+00   1.1638306e-04
   3.6639900e+00   1.2170278e-04
   3.8675450e+00   1.2646645e-04
   4.0711000e+00   1.3204668e-04
   4.2746550e+00   1.3906380e-04
   4.4782100e+00   1.4443483e-04
   4.6817650e+00   1.5151949e-04
   4.8853200e+00   1.5931619e-04
   5.0888750e+00   1.6657438e-04
   5.2924300e+00   1.7136124e-04
   5.4959850e+00   1.7838674e-04
   5.6995400e+00   1.8760337e-04
   5.9030950e+00   1.9353347e-04
   6.1066500e+00   2.0494735e-04
   6.3102050e+00   2.0620115e-04
   6.5137600e+00   2.1553620e-04
   6.7173150e+00   2.2154708e-04
   6.9208700e+00   2.2500167e-04
   7.1244250e+00   2.2433280e-04
   7.3279800e+00   2.2629216e-04
   7.5315350e+00   2.2772502e-04
   7.7350900e+00   2.4039104e-04
   7.9386450e+00   2.4947196e-04
   8.1422000e+00   2.5165223e-04
   8.3457550e+00   2.6049405e-04
   8.5493100e+00   2.5470176e-04
   8.7528650e+00   2.5533117e-04
   8.9564200e+00   2.6711375e-04
   9.1599750e+00   2.8013644e-04
   9.3635300e+00   2.8481681e-04
   9.5670850e+00   2.9208832e-04
   9.7706400e+00   3.0428414e-04
   9.9741950e+00   3.1521733e-04
   1.0177750e+01   3.3333779e-04
   1.0381305e+01   3.3598783e-04
   1.0584860e+01   3.3320389e-04
   1.0788415e+01   3.3718414e-04
   1.0991970e+01   3.4868159e-04
   1.1195525e+01   3.4483301e-04
   1.1399080e+01   3.5055238e-04
   1.1602635e+01   3.4666825e-04
   1.1806190e+01   3.5097864e-04
   1.2009745e+01   3.6706846e-04
   1.2213300e+01   3.6425589e-04
   1.2416855e+01   3.7502093e-04
   1.2620410e+01   3.7563526e-04
   1.2823965e+01   3.7803351e-04
   1.3027520e+01   3.9426324e-04
   1.3231075e+01   4.0507950e-04
   1.3434630e+01   4.1470612e-04
   1.3638185e+01   4.1639046e-04
   1.3841740e+01   4.2547649e-04
   1.4045295e+01   4.3888563e-04
   1.4248850e+01   4.3727126e-04
   1.4452405e+01   4.4495274e-04
   1.4655960e+01   4.5731279e-04


==> 1SolSinglePol_b1AbsVar_naiveIST.dat <==
   0.0000000e+00   4.1464501e-29
   2.0355500e-01   5.6581851e-06
   4.0711000e-01   1.2165797e-05
   6.1066500e-01   1.7308052e-05
   8.1422000e-01   2.2861103e-05
   1.0177750e+00   3.2651276e-05
   1.2213300e+00   4.3912841e-05
   1.4248850e+00   5.3499943e-05
   1.6284400e+00   6.4920949e-05
   1.8319950e+00   8.5918197e-05
   2.0355500e+00   9.1768320e-05
   2.2391050e+00   1.0621239e-04
   2.4426600e+00   1.3775907e-04
   2.6462150e+00   1.6794258e-04
   2.8497700e+00   2.0047858e-04
   3.0533250e+00   2.2400973e-04
   3.2568800e+00   2.6284699e-04
   3.4604350e+00   3.0818637e-04
   3.6639900e+00   3.3782278e-04
   3.8675450e+00   3.7330450e-04
   4.0711000e+00   4.0911872e-04
   4.2746550e+00   4.8284643e-04
   4.4782100e+00   5.5908661e-04
   4.6817650e+00   6.0353266e-04
   4.8853200e+00   6.5627979e-04
   5.0888750e+00   7.5391273e-04
   5.2924300e+00   8.4328186e-04
   5.4959850e+00   9.1720622e-04
   5.6995400e+00   9.8942629e-04
   5.9030950e+00   1.1286462e-03
   6.1066500e+00   1.1353748e-03
   6.3102050e+00   1.2440790e-03
   6.5137600e+00   1.3994722e-03
   6.7173150e+00   1.5402375e-03
   6.9208700e+00   1.6032113e-03
   7.1244250e+00   1.7046701e-03
   7.3279800e+00   1.8508463e-03
   7.5315350e+00   2.0364180e-03
   7.7350900e+00   2.1913777e-03
   7.9386450e+00   2.4748286e-03
   8.1422000e+00   2.6502446e-03
   8.3457550e+00   2.7259428e-03
   8.5493100e+00   3.0046391e-03
   8.7528650e+00   3.2561493e-03
   8.9564200e+00   3.4239739e-03
   9.1599750e+00   3.6705538e-03
   9.3635300e+00   3.7087116e-03
   9.5670850e+00   3.8933782e-03
   9.7706400e+00   3.9141325e-03
   9.9741950e+00   3.8898910e-03
   1.0177750e+01   3.9831526e-03
   1.0381305e+01   4.1489749e-03
   1.0584860e+01   4.3655361e-03
   1.0788415e+01   4.7863761e-03
   1.0991970e+01   5.3586243e-03
   1.1195525e+01   5.5693289e-03
   1.1399080e+01   5.7701358e-03
   1.1602635e+01   6.0368958e-03
   1.1806190e+01   6.3699962e-03
   1.2009745e+01   6.7307056e-03
   1.2213300e+01   7.1265114e-03
   1.2416855e+01   7.3311482e-03
   1.2620410e+01   7.6072337e-03
   1.2823965e+01   7.8233484e-03
   1.3027520e+01   7.8409953e-03
   1.3231075e+01   7.8080048e-03
   1.3434630e+01   7.7897594e-03
   1.3638185e+01   8.1976114e-03
   1.3841740e+01   8.1015703e-03
   1.4045295e+01   9.0574727e-03
   1.4248850e+01   9.6363734e-03
   1.4452405e+01   1.0010238e-02
   1.4655960e+01   1.1121446e-02


==> 1SolSinglePol_b1PhaseEVM_idealIST.dat <==
   0.0000000e+00   7.2723115e-30
   2.0355500e-01   4.5118238e-06
   4.0711000e-01   8.5731228e-06
   6.1066500e-01   1.1771128e-05
   8.1422000e-01   1.6954533e-05
   1.0177750e+00   2.0309333e-05
   1.2213300e+00   2.5074588e-05
   1.4248850e+00   3.0742178e-05
   1.6284400e+00   3.4226791e-05
   1.8319950e+00   3.7942782e-05
   2.0355500e+00   4.1739083e-05
   2.2391050e+00   4.6207616e-05
   2.4426600e+00   4.8934691e-05
   2.6462150e+00   5.4496835e-05
   2.8497700e+00   5.7272899e-05
   3.0533250e+00   5.9700573e-05
   3.2568800e+00   6.7885618e-05
   3.4604350e+00   7.2367915e-05
   3.6639900e+00   7.4583212e-05
   3.8675450e+00   8.1486868e-05
   4.0711000e+00   8.4950152e-05
   4.2746550e+00   9.1082649e-05
   4.4782100e+00   9.4599764e-05
   4.6817650e+00   9.8477753e-05
   4.8853200e+00   1.0167959e-04
   5.0888750e+00   1.0931679e-04
   5.2924300e+00   1.1969667e-04
   5.4959850e+00   1.2507671e-04
   5.6995400e+00   1.3111914e-04
   5.9030950e+00   1.3552069e-04
   6.1066500e+00   1.4410349e-04
   6.3102050e+00   1.5065815e-04
   6.5137600e+00   1.5489959e-04
   6.7173150e+00   1.6363794e-04
   6.9208700e+00   1.7169966e-04
   7.1244250e+00   1.7308146e-04
   7.3279800e+00   1.7789815e-04
   7.5315350e+00   1.7756314e-04
   7.7350900e+00   1.8489751e-04
   7.9386450e+00   1.9006614e-04
   8.1422000e+00   1.9555236e-04
   8.3457550e+00   2.0665920e-04
   8.5493100e+00   2.1053199e-04
   8.7528650e+00   2.1840944e-04
   8.9564200e+00   2.2009618e-04
   9.1599750e+00   2.1527851e-04
   9.3635300e+00   2.2018836e-04
   9.5670850e+00   2.2043855e-04
   9.7706400e+00   2.2753100e-04
   9.9741950e+00   2.3212803e-04
   1.0177750e+01   2.3690349e-04
   1.0381305e+01   2.4975461e-04
   1.0584860e+01   2.4931194e-04
   1.0788415e+01   2.6477626e-04
   1.0991970e+01   2.7261352e-04
   1.1195525e+01   2.7465637e-04
   1.1399080e+01   2.8047668e-04
   1.1602635e+01   2.9123255e-04
   1.1806190e+01   2.8541442e-04
   1.2009745e+01   2.8286443e-04
   1.2213300e+01   2.8715699e-04
   1.2416855e+01   2.9616251e-04
   1.2620410e+01   2.9772173e-04
   1.2823965e+01   3.0959378e-04
   1.3027520e+01   3.1479872e-04
   1.3231075e+01   3.1500360e-04
   1.3434630e+01   3.2026366e-04
   1.3638185e+01   3.1848952e-04
   1.3841740e+01   3.2890500e-04
   1.4045295e+01   3.2998803e-04
   1.4248850e+01   3.3366700e-04
   1.4452405e+01   3.3375193e-04
   1.4655960e+01   3.3796911e-04


==> 1SolSinglePol_b1PhaseEVM_naiveIST.dat <==
   0.0000000e+00   7.2723115e-30
   2.0355500e-01   4.6270960e-06
   4.0711000e-01   9.9464654e-06
   6.1066500e-01   1.6178905e-05
   8.1422000e-01   2.5034672e-05
   1.0177750e+00   3.5641529e-05
   1.2213300e+00   4.8705731e-05
   1.4248850e+00   6.8386817e-05
   1.6284400e+00   8.3745062e-05
   1.8319950e+00   1.1216839e-04
   2.0355500e+00   1.5174101e-04
   2.2391050e+00   1.9504883e-04
   2.4426600e+00   2.6612959e-04
   2.6462150e+00   3.0789616e-04
   2.8497700e+00   3.3434172e-04
   3.0533250e+00   3.6436775e-04
   3.2568800e+00   4.2823990e-04
   3.4604350e+00   4.8611638e-04
   3.6639900e+00   5.7099055e-04
   3.8675450e+00   6.9197704e-04
   4.0711000e+00   7.8642668e-04
   4.2746550e+00   8.6796087e-04
   4.4782100e+00   1.0174709e-03
   4.6817650e+00   1.1866504e-03
   4.8853200e+00   1.3962726e-03
   5.0888750e+00   1.5654621e-03
   5.2924300e+00   1.7004014e-03
   5.4959850e+00   1.8537498e-03
   5.6995400e+00   2.0021539e-03
   5.9030950e+00   2.2051128e-03
   6.1066500e+00   2.5221018e-03
   6.3102050e+00   2.6034160e-03
   6.5137600e+00   2.8260912e-03
   6.7173150e+00   3.4825329e-03
   6.9208700e+00   3.9650776e-03
   7.1244250e+00   4.1685254e-03
   7.3279800e+00   4.3062252e-03
   7.5315350e+00   4.3352374e-03
   7.7350900e+00   4.6561433e-03
   7.9386450e+00   5.0933644e-03
   8.1422000e+00   5.5872440e-03
   8.3457550e+00   6.1585555e-03
   8.5493100e+00   6.6069420e-03
   8.7528650e+00   6.8415680e-03
   8.9564200e+00   8.0093934e-03
   9.1599750e+00   8.3599135e-03
   9.3635300e+00   9.7080510e-03
   9.5670850e+00   1.0540102e-02
   9.7706400e+00   1.1564318e-02
   9.9741950e+00   1.2677171e-02
   1.0177750e+01   1.3270261e-02
   1.0381305e+01   1.4425372e-02
   1.0584860e+01   1.5815381e-02
   1.0788415e+01   1.6270036e-02
   1.0991970e+01   1.7955640e-02
   1.1195525e+01   1.8404593e-02
   1.1399080e+01   1.9634724e-02
   1.1602635e+01   2.0561155e-02
   1.1806190e+01   2.1639669e-02
   1.2009745e+01   2.2432861e-02
   1.2213300e+01   2.3649153e-02
   1.2416855e+01   2.5272252e-02
   1.2620410e+01   2.6696392e-02
   1.2823965e+01   2.7609589e-02
   1.3027520e+01   2.7735696e-02
   1.3231075e+01   2.9624710e-02
   1.3434630e+01   3.0893688e-02
   1.3638185e+01   3.2110227e-02
   1.3841740e+01   3.3259642e-02
   1.4045295e+01   3.6516839e-02
   1.4248850e+01   3.6893240e-02
   1.4452405e+01   3.7317444e-02
   1.4655960e+01   3.7894661e-02


==> 1SolSinglePol_b1_scatter_idealIST1.dat <==
  -9.8428356e-01  -1.3818893e-02
  -1.0253734e+00  -1.1473959e-02
  -1.0033058e+00  -2.9666599e-03
  -9.3564502e-01  -2.3222081e-02
  -9.9512998e-01   2.2002040e-02
  -9.8207416e-01  -2.0660584e-02
  -9.6136456e-01  -1.0940862e-02
  -9.9025977e-01  -1.5433971e-02
  -9.7173877e-01   1.5948624e-02
  -9.7643235e-01  -1.8893177e-02
  -1.0122940e+00  -4.4630619e-03
  -9.4692518e-01  -1.4048239e-02
  -9.9530603e-01  -1.3003605e-02
  -9.9833372e-01  -7.2075200e-03
  -9.7815750e-01   2.8202573e-02
  -1.0477936e+00  -1.6423095e-02
  -1.0001355e+00   5.4552043e-03
  -9.6410329e-01   1.4596829e-02
  -9.6433024e-01   2.2242882e-02
  -1.0247443e+00  -2.6920352e-03
  -9.8505514e-01  -2.5590425e-03
  -1.0128097e+00   1.1328623e-02
  -9.1926172e-01  -4.0769869e-04
  -9.5937041e-01   4.1169938e-03
  -9.6449120e-01  -6.9137259e-03
  -9.7094729e-01   1.8708296e-02
  -9.6866862e-01   1.8013347e-03
  -9.4995922e-01   2.7989715e-02
  -9.8886293e-01  -9.8189153e-03
  -9.4873339e-01   1.8450146e-04
  -9.7876054e-01  -2.8977466e-02
  -9.7196907e-01   5.1291865e-03
  -9.8996149e-01  -5.2334944e-02
  -9.7635808e-01  -8.8842824e-03
  -9.7757061e-01  -6.0825747e-03
  -9.4963098e-01   9.8487020e-03
  -9.7299837e-01   9.4740853e-03
  -9.8250025e-01   2.9419126e-02
  -9.7712772e-01  -3.7317968e-02
  -1.0058056e+00  -6.7379360e-03
  -9.8311097e-01   1.8475514e-03
  -1.0012784e+00   9.6635179e-03
  -9.9986526e-01  -1.9049741e-02
  -9.7269984e-01   3.2458403e-02
  -9.7692023e-01   2.9334273e-02
  -9.8764134e-01   2.0447984e-02
  -9.5997833e-01  -2.0977106e-02
  -9.8168588e-01  -2.6524459e-02
  -9.9103866e-01   3.7150000e-03
  -9.5789776e-01  -2.4966687e-03
  -9.7488481e-01   4.7405230e-02
  -9.8283479e-01   1.6352478e-02
  -9.8735186e-01  -1.0246330e-02
  -9.5896514e-01   1.2622205e-02
  -9.8248654e-01   4.3081467e-02
  -1.0033813e+00  -2.6638248e-02
  -9.8714054e-01   1.8029747e-02
  -9.9635051e-01   2.2743892e-02
  -9.9280487e-01   6.3835191e-03
  -9.9323766e-01   1.3574801e-02
  -9.8800557e-01  -1.8439300e-02
  -1.0008602e+00   3.6810659e-02
  -9.8920886e-01  -2.5747848e-02
  -9.7296100e-01  -1.2875840e-02
  -1.0012883e+00  -5.8295525e-03
  -9.8155552e-01   2.8711894e-02
  -9.8432027e-01  -3.4000249e-02
  -9.4785420e-01   1.0703051e-02
  -9.6827306e-01  -3.2660395e-03
  -9.7571938e-01   8.0117035e-03
  -9.6557141e-01   1.4465687e-02
  -9.8937852e-01  -3.3948000e-02
  -9.8890273e-01  -8.4605346e-03
  -9.5406912e-01  -3.3644849e-03
  -9.6009215e-01   1.7302787e-02
  -9.6173562e-01  -5.0504454e-03
  -9.6361227e-01   2.0794906e-02
  -9.8539449e-01   2.5272319e-02
  -1.0142471e+00   5.6268310e-03
  -1.0082927e+00   5.1461115e-03
  -9.4660251e-01   1.4089662e-02
  -9.6925227e-01   4.8003070e-03
  -9.5802453e-01   7.3244055e-03
  -9.3048547e-01  -1.9810702e-02
  -9.7800692e-01   2.0127282e-02
  -9.7347640e-01   1.6605087e-02
  -9.9700338e-01   8.0721609e-03
  -9.7812426e-01  -7.5592489e-03
  -9.8413165e-01  -1.2545565e-03
  -9.4993306e-01  -5.0651018e-03
  -9.9575321e-01   1.1599574e-02
  -1.0163912e+00   2.6553721e-05
  -9.7621141e-01  -2.6695808e-03
  -1.0102115e+00  -5.5789935e-03
  -9.8448036e-01  -1.1008204e-02
  -9.8646943e-01  -1.5605875e-02
  -9.9419800e-01   4.6721563e-03
  -9.4782569e-01  -3.6211574e-02


==> 1SolSinglePol_b1_scatter_idealIST2.dat <==
  -1.6794158e-02   9.7710242e-01
  -1.4582350e-02   9.9435659e-01
  -3.4055828e-02   9.7907608e-01
  -8.7781628e-04   9.9965234e-01
   1.7430807e-02   9.6789044e-01
   6.4156968e-03   1.0100605e+00
   1.7912018e-02   9.8797713e-01
  -1.3086503e-03   9.5763909e-01
   2.3468150e-02   9.8903970e-01
  -2.7879657e-02   9.9240717e-01
  -1.6031903e-02   9.4705700e-01
   3.0795638e-04   9.6447324e-01
  -5.8146266e-03   1.0126491e+00
   8.5519790e-03   9.8446251e-01
  -1.4096999e-04   9.8071596e-01
   3.5278224e-02   9.8874387e-01
   1.6123722e-03   1.0107329e+00
  -1.4855036e-02   9.3940121e-01
   8.5937233e-03   9.8003988e-01
  -2.4760890e-02   9.8949054e-01
  -1.5765509e-03   9.7796364e-01
   1.1604244e-02   9.7990317e-01
   3.2004155e-02   1.0068841e+00
   1.4115314e-02   9.6921702e-01
  -2.4422854e-02   9.7542243e-01
   1.4787884e-03   9.7908358e-01
  -1.5190003e-02   1.0109220e+00
   1.5616222e-02   9.7785451e-01
  -7.4465265e-03   9.5656906e-01
   5.8265461e-03   9.3640532e-01
   6.9695843e-03   9.7453524e-01
   1.4925181e-02   9.8491233e-01
  -4.6707960e-03   9.6681101e-01
   2.1406294e-02   9.3796253e-01
  -8.4604839e-03   9.8306870e-01


==> 1SolSinglePol_b1_scatter_idealIST3.dat <==
   9.9089077e-01  -4.1893514e-03
   9.7707999e-01  -2.4566840e-02
   9.4311609e-01   2.3575090e-02
   9.7410769e-01   7.2516870e-03
   9.9118886e-01  -1.6518102e-02
   9.6064547e-01   3.0828887e-02
   9.8394073e-01   2.9649338e-02
   9.8977452e-01  -4.7523421e-03
   1.0238919e+00  -1.5413020e-03
   9.8148332e-01  -2.7480890e-03
   9.9143998e-01  -2.7692739e-03
   9.6715643e-01  -5.4241494e-03
   9.9396425e-01   6.7761935e-03
   9.5575384e-01   2.5787680e-03
   9.7843567e-01   1.0752694e-02
   1.0021039e+00  -1.0649495e-02
   9.7439214e-01  -3.3407500e-03
   9.7601738e-01  -1.5242108e-02
   9.6157723e-01  -2.5922559e-03
   9.5491946e-01  -2.9514563e-03
   9.7997308e-01  -1.5912111e-03
   9.8448307e-01  -3.1782472e-02
   9.9788626e-01   1.0318276e-02
   9.7856175e-01  -1.7941558e-02
   9.5246953e-01   3.3301661e-03
   9.9401210e-01   4.6898817e-03
   9.5028008e-01  -4.7539051e-03
   9.9552981e-01   9.8836218e-03
   1.0029075e+00   1.3978091e-02
   9.7700340e-01   7.1210379e-03
   9.5894247e-01   1.4079493e-02
   9.7383191e-01  -3.3107747e-02
   1.0004241e+00   5.2435621e-03
   1.0203821e+00   4.5437151e-02
   9.8552993e-01  -9.4273348e-03
   1.0161611e+00  -2.1723805e-02
   1.0083975e+00  -2.8616824e-02
   9.9977798e-01   4.2960017e-03
   9.6396489e-01   1.0804310e-02
   9.9303185e-01   1.5237920e-02
   1.0134532e+00   1.3663365e-03
   9.6983399e-01   1.0893837e-02
   9.5797399e-01  -4.1933246e-02
   9.9999726e-01  -2.1387793e-02
   1.0072459e+00   1.2067754e-02


==> 1SolSinglePol_b1_scatter_idealIST4.dat <==
   1.1685703e-02  -9.5203265e-01
  -3.0912447e-03  -9.4937828e-01
  -2.0814406e-02  -9.3786414e-01
  -1.5919624e-02  -1.0099841e+00
   3.9443886e-02  -9.7292793e-01
   4.8664195e-03  -9.7970403e-01
  -2.0749953e-02  -9.7285693e-01
   1.7228887e-02  -9.5284194e-01
   7.5111586e-03  -9.6815919e-01
   6.2276932e-03  -9.9568908e-01
   3.3595354e-02  -9.3520573e-01
  -2.9557061e-02  -9.9050248e-01
  -2.3235421e-02  -1.0003115e+00
  -2.0664331e-02  -9.8561044e-01
  -3.7178307e-03  -9.7444646e-01
  -1.7319948e-02  -9.8464140e-01
   6.6839735e-03  -9.9451990e-01
  -1.0881254e-04  -9.8855396e-01
   2.1037522e-02  -9.7385548e-01
  -8.8790324e-03  -9.5640859e-01
  -1.8719950e-02  -9.7859062e-01
   7.5002688e-03  -1.0071550e+00
   4.5761879e-03  -9.4401344e-01
   5.9812939e-03  -9.5634098e-01
  -2.7425864e-02  -9.9097541e-01
  -1.1487118e-02  -9.7077269e-01
   2.8363352e-02  -9.7631870e-01
  -1.0421886e-02  -9.4509828e-01
   1.1188701e-02  -9.6408837e-01
  -1.4598821e-03  -9.4983741e-01
   1.3678526e-02  -9.3568460e-01
   2.4228427e-02  -1.0251282e+00
  -1.3629670e-03  -9.8931793e-01
   3.0618159e-02  -9.6645674e-01
  -6.1992239e-03  -9.6783061e-01
  -3.5983556e-02  -9.4745460e-01
  -1.4126783e-03  -9.8641300e-01
   3.0737686e-02  -9.9425689e-01
  -3.0810876e-03  -9.6322444e-01
  -9.0429645e-04  -9.4977510e-01
  -1.0645338e-04  -9.9704497e-01
   8.3431953e-03  -9.7947550e-01
  -3.1162705e-04  -9.9369940e-01
  -2.1009720e-02  -9.8430336e-01
  -3.8832330e-02  -9.8844908e-01
  -1.4192815e-02  -9.5816090e-01
  -6.4739067e-03  -9.4478380e-01
   2.0150063e-03  -9.7212999e-01
   5.2138554e-02  -9.7473766e-01
   3.4717066e-02  -1.0094951e+00
  -1.7753960e-02  -9.5715830e-01
   7.5660291e-03  -9.9753775e-01
   6.1028212e-03  -9.8571387e-01
   3.5842264e-02  -9.9250709e-01
   2.2596162e-02  -1.0091068e+00
  -5.0757196e-03  -9.7698987e-01
   1.7291635e-03  -9.7754494e-01
  -3.2052896e-03  -9.7995689e-01
  -2.9504544e-03  -9.5772224e-01
  -1.5011659e-02  -9.7369845e-01
   5.9981559e-02  -9.8273065e-01
   2.6681295e-03  -9.4252348e-01
   2.1446085e-02  -9.8904516e-01
   1.3462503e-02  -9.9754030e-01
  -1.8549447e-02  -9.5803452e-01
  -2.8872455e-04  -9.6665194e-01
  -9.2509367e-04  -9.5186127e-01
  -1.8355002e-03  -1.0115076e+00
   8.3998148e-03  -1.0059555e+00
   5.8898935e-03  -9.9106939e-01
  -7.9152499e-03  -9.5675296e-01
  -3.2822578e-04  -9.2788170e-01


==> 1SolSinglePol_b1_scatter_naiveIST1.dat <==
  -1.0461141e+00  -1.1187960e-01
  -9.3097574e-01   2.3413502e-03
  -1.0893819e+00  -3.0289032e-01
  -8.8282772e-01  -1.8785619e-01
  -8.7559870e-01  -1.3331489e-01
  -8.8861977e-01  -1.8279583e-01
  -8.5510632e-01   3.2394620e-02
  -1.1100040e+00   3.2929194e-01
  -8.1198816e-01  -4.2579953e-01
  -9.3920577e-01  -2.5151165e-02
  -9.4671353e-01   1.3755648e-01
  -8.9784317e-01   2.1545899e-01
  -8.7667513e-01  -1.7952687e-01
  -8.3494908e-01   1.1590226e-02
  -8.7098691e-01  -2.0947969e-01
  -9.2396506e-01   1.5880982e-01
  -1.0370678e+00   2.5168613e-01
  -8.5237698e-01  -1.4890443e-01
  -1.1404079e+00  -3.2632729e-01
  -8.3738277e-01   1.4758714e-01
  -9.7039389e-01   3.5199163e-01
  -1.3038742e+00  -9.0613336e-02
  -9.8667137e-01   2.1484251e-01
  -9.1509447e-01  -3.5233334e-01
  -8.0697293e-01   6.3018242e-02
  -9.4963828e-01  -2.9129239e-01
  -9.7761203e-01  -1.2810896e-01
  -8.8123576e-01   3.4177748e-01
  -8.9603687e-01   1.1103178e-01
  -9.1148786e-01  -9.2576886e-02
  -1.0373869e+00   2.3017772e-01
  -1.0265122e+00  -2.9714742e-01
  -9.4798198e-01  -5.2115099e-02
  -9.2187305e-01   4.9361666e-02
  -1.0439153e+00  -2.5735943e-01
  -1.0578873e+00  -1.7775086e-01
  -7.7945373e-01  -1.2413800e-02
  -9.6853031e-01   2.3873884e-01
  -7.8814676e-01  -3.2645738e-01
  -8.5671155e-01   1.6829426e-01
  -9.1522713e-01  -1.8153176e-01
  -1.0317889e+00   1.2203769e-01
  -9.4078395e-01  -1.5347914e-01
  -9.2704113e-01   2.8281969e-01
  -1.0223040e+00   2.0676731e-01
  -8.3202059e-01   1.8092297e-01
  -9.8337869e-01  -3.2065214e-01
  -1.0330918e+00  -1.1673225e-01
  -9.7223222e-01  -1.1855999e-01
  -1.0682871e+00   1.8884543e-02
  -8.2550800e-01  -2.0763146e-01
  -1.0020920e+00  -2.0447175e-02
  -1.0381319e+00  -1.8150349e-01
  -7.3892729e-01  -4.9624527e-01
  -9.4961933e-01   1.9845274e-01
  -9.2757442e-01  -3.2963723e-01
  -9.4925331e-01   1.0109367e-01
  -1.1092734e+00   1.3657455e-01
  -8.5839319e-01   2.6594192e-01
  -1.1524599e+00  -4.5349204e-02
  -1.0469048e+00  -2.0484456e-01
  -7.2145214e-01   2.1281972e-01
  -8.7436609e-01  -1.5362808e-01
  -9.8184976e-01   1.2720282e-01
  -9.5906704e-01   4.9852685e-01
  -1.1475594e+00   1.2983892e-01
  -8.8023954e-01  -2.3729561e-01
  -7.7378030e-01   3.1012438e-01
  -9.2667709e-01   6.9935567e-02
  -1.1130939e+00  -4.1289867e-02
  -8.8159305e-01   3.1062401e-01
  -1.0868959e+00  -1.1877821e-01
  -8.1943287e-01   9.0142280e-02
  -8.9720013e-01   3.4231070e-01
  -1.1027383e+00   1.8530126e-02
  -1.0221399e+00   1.3023721e-02
  -9.6386404e-01   3.5784082e-01
  -1.0162034e+00   1.1917230e-01
  -9.9558160e-01  -1.1841910e-02
  -1.1419742e+00   1.4557166e-01
  -8.1536084e-01  -2.1210499e-01
  -8.5067291e-01  -1.1549955e-01
  -8.6299852e-01  -1.4691649e-01
  -8.7313066e-01  -7.1619387e-02
  -9.8336979e-01   2.3415251e-01
  -9.3698685e-01   7.8385352e-03
  -8.8811912e-01  -1.4862941e-01
  -9.8841948e-01   1.4352320e-01
  -1.0080793e+00  -1.6392285e-01
  -1.0079522e+00   3.6391936e-02
  -9.2969844e-01  -1.3835826e-01
  -9.1398307e-01   7.1712716e-02
  -1.1263347e+00  -9.8302774e-02
  -1.0566475e+00  -1.3738009e-01
  -1.0372507e+00   7.5951166e-02
  -9.3281622e-01  -4.7837427e-01
  -1.0641025e+00   1.2980562e-01
  -1.1528971e+00   1.5804238e-01


==> 1SolSinglePol_b1_scatter_naiveIST2.dat <==
  -2.9773047e-01   1.0071508e+00
   2.2225219e-01   7.9141521e-01
  -8.9884141e-02   9.5136641e-01
   3.4389572e-01   9.9818342e-01
   1.3910753e-01   8.7953199e-01
   2.9374549e-01   8.2291024e-01
   4.0035962e-01   9.3238322e-01
   1.9438224e-01   9.7763001e-01
  -1.0137168e-01   1.1139074e+00
   2.1436244e-03   9.5184886e-01
  -1.4448415e-01   1.0400160e+00
  -6.7502351e-02   8.9555407e-01
  -1.5372764e-01   8.7939625e-01
   1.9734781e-01   9.6789510e-01
   8.3326814e-03   9.2353964e-01
   6.1035333e-02   8.2902648e-01
  -4.0437278e-02   8.5988135e-01
  -1.2417058e-01   9.6692265e-01
   5.1445715e-02   1.0740131e+00
   1.5873058e-02   9.7789409e-01
   1.6217165e-01   1.0348176e+00
   6.2500823e-02   1.0311625e+00
   1.0757908e-01   1.0036078e+00
   1.4212443e-01   9.4566953e-01
   4.6313221e-01   1.0452184e+00
   4.6459239e-02   9.4491201e-01
  -3.4785499e-02   7.9747273e-01
   2.4467031e-02   8.3633837e-01
   1.3338955e-01   1.1309249e+00
  -1.2166536e-01   8.5528967e-01
  -2.3450548e-01   9.6627595e-01
  -6.4044434e-03   9.6874518e-01
  -3.3087476e-01   1.0168834e+00
   7.2082966e-02   1.1201533e+00
   2.8768636e-01   9.6790845e-01


==> 1SolSinglePol_b1_scatter_naiveIST3.dat <==
   8.5382555e-01  -2.1321482e-01
   9.6416455e-01   3.5820438e-02
   8.6379216e-01   1.6294191e-01
   9.0088567e-01  -7.4412695e-02
   1.1297731e+00  -3.5812039e-04
   9.3067804e-01   6.1158892e-02
   8.3100506e-01   4.0504046e-01
   1.0712080e+00  -3.3584827e-02
   9.0698889e-01   2.5003162e-01
   9.2623868e-01  -1.6965361e-01
   9.6257638e-01  -1.0257525e-01
   8.7154411e-01  -6.8373252e-02
   1.0198164e+00  -3.0466919e-01
   9.8663213e-01  -9.0428512e-02
   1.1722203e+00  -2.0304493e-02
   8.9670708e-01   4.9846843e-02
   1.0720669e+00  -1.3990141e-02
   1.0101935e+00  -2.9330141e-01
   1.1796676e+00  -5.5183115e-02
   8.7259675e-01   1.3337198e-01
   9.4253038e-01   7.2176981e-02
   9.5191927e-01   2.2057077e-02
   9.8328323e-01   1.1127731e-02
   8.2323675e-01  -4.4196920e-01
   9.3857802e-01   3.8592345e-02
   1.0479733e+00  -1.1537196e-01
   8.9309316e-01  -1.8368240e-01
   1.0221108e+00   6.9932636e-02
   1.0616327e+00   2.4780293e-02
   1.0954835e+00  -2.1925255e-02
   9.5778300e-01   1.9784465e-01
   8.6042990e-01  -4.1213150e-01
   9.9932137e-01   5.0314028e-02
   8.5835297e-01   1.9575036e-01
   8.9498712e-01   2.0741949e-01
   1.1934544e+00  -1.6714241e-01
   9.3369303e-01   1.9065809e-01
   9.2979028e-01   2.0200075e-01
   9.7293886e-01   1.3550965e-01
   1.0525397e+00   5.1265336e-02
   9.9822421e-01  -9.1839447e-02
   1.2399162e+00   3.8065151e-02
   9.4346377e-01   1.9459654e-01
   9.4067008e-01   4.1069529e-01
   1.1269060e+00   1.6073872e-01


==> 1SolSinglePol_b1_scatter_naiveIST4.dat <==
   5.7042249e-02  -9.3218481e-01
  -4.2186101e-01  -8.6207991e-01
  -4.1548371e-01  -8.6305884e-01
  -3.3009255e-01  -1.1058381e+00
   2.0800348e-01  -8.5686126e-01
   2.8978174e-01  -9.7568652e-01
  -2.2251408e-02  -1.0197544e+00
  -2.2810851e-01  -1.0562749e+00
  -8.4435396e-02  -1.0706018e+00
   1.6313637e-01  -9.6784140e-01
  -1.0192764e-01  -7.0581766e-01
   3.4432425e-02  -9.8910588e-01
  -5.0026437e-02  -9.3408124e-01
   7.5365093e-02  -9.5510050e-01
   3.7908301e-01  -9.3549568e-01
  -2.7096116e-02  -9.3989179e-01
   1.6445119e-01  -1.1417520e+00
   2.9725157e-01  -9.5872490e-01
  -6.4074271e-02  -8.8962184e-01
  -7.6378070e-02  -9.9451060e-01
   2.3279266e-01  -1.0691843e+00
  -5.2379212e-02  -1.0309737e+00
  -1.9196998e-01  -8.5433291e-01
   1.5666540e-01  -8.5289604e-01
   3.5486657e-02  -9.8394295e-01
   2.6035877e-01  -1.0799698e+00
  -2.5092195e-01  -8.5032933e-01
   1.1609030e-01  -8.8107224e-01
  -2.1771545e-02  -1.1073142e+00
  -1.4664153e-01  -1.1091498e+00
   1.3968501e-01  -9.3543364e-01
   8.1983279e-02  -9.8327970e-01
  -6.4522593e-02  -8.1241832e-01
   2.7013956e-01  -9.2987460e-01
   2.0887862e-01  -8.4368827e-01
  -1.3996105e-02  -1.1206301e+00
   1.4010002e-02  -9.5907154e-01
   2.1532660e-01  -9.6138073e-01
  -2.1017313e-01  -1.0584379e+00
   2.6283044e-01  -8.0810460e-01
   9.5241613e-02  -9.7586380e-01
  -6.8927959e-02  -1.0995420e+00
  -4.6961467e-02  -9.6798801e-01
  -1.0495353e-02  -9.9113098e-01
  -2.1801922e-01  -1.2969965e+00
  -1.9610198e-01  -8.2041551e-01
   2.7570947e-01  -1.0045845e+00
  -1.4680159e-01  -1.1363512e+00
   2.0570630e-01  -8.7017574e-01
   2.7374923e-02  -9.6220249e-01
  -8.6250834e-03  -9.0078248e-01
   1.9029561e-03  -1.0560117e+00
  -2.9225670e-02  -1.0466693e+00
   2.0216812e-01  -9.7793279e-01
   1.1663432e-02  -1.0009139e+00
  -3.1575773e-02  -9.1449153e-01
  -6.2738407e-02  -7.9906435e-01
   2.8584943e-01  -1.0513102e+00
   1.6419949e-01  -8.5840407e-01
   1.2838045e-02  -9.7887981e-01
   3.6987063e-02  -9.1955361e-01
  -1.3183056e-01  -8.1189672e-01
   2.7461532e-01  -1.0504125e+00
   1.0853583e-01  -9.2854406e-01
   5.1938426e-02  -1.2455624e+00
  -7.2874099e-02  -8.9059045e-01
  -1.1670768e-01  -8.7281630e-01
  -3.2190726e-02  -1.0079928e+00
   1.6575379e-01  -1.0915076e+00
   2.7154062e-02  -9.8731504e-01
   4.3493719e-02  -1.0411426e+00
   1.8788374e-01  -8.6342597e-01


==> 1Sol_b12diffRx_DeltaPhi.dat <==
   1.0000000e+00  -1.1809867e-01
   2.0000000e+00   3.9346028e-01
   3.0000000e+00  -3.6761911e-02
   4.0000000e+00  -5.3097990e-02
   5.0000000e+00   2.2767343e-01
   6.0000000e+00  -1.4269809e-01
   7.0000000e+00   6.2846916e-02
   8.0000000e+00  -1.6621198e-01
   9.0000000e+00  -8.5064277e-02
   1.0000000e+01  -3.7592744e-01
   1.1000000e+01   1.2808535e-01
   1.2000000e+01   4.9231602e-02
   1.3000000e+01   1.2219484e-01
   1.4000000e+01  -2.8606695e-01
   1.5000000e+01  -1.0083849e-02
   1.6000000e+01   1.4005493e-01
   1.7000000e+01  -3.3843931e-02
   1.8000000e+01  -1.8873239e-01
   1.9000000e+01  -2.6457694e-01
   2.0000000e+01  -2.3151323e-01
   2.1000000e+01  -3.7500138e-01
   2.2000000e+01  -1.5441999e-01
   2.3000000e+01   4.8692156e-02
   2.4000000e+01   1.9244855e-01
   2.5000000e+01   1.5415760e-02
   2.6000000e+01   3.0263643e-01
   2.7000000e+01   2.8225422e-02
   2.8000000e+01  -5.1634645e-02
   2.9000000e+01   3.3655373e-04
   3.0000000e+01   2.4153457e-01
   3.1000000e+01  -2.2164580e-01
   3.2000000e+01   3.3157203e-01
   3.3000000e+01   6.9211828e-02
   3.4000000e+01   6.0503169e-02
   3.5000000e+01  -2.6941751e-02
   3.6000000e+01   1.4665581e-01
   3.7000000e+01  -3.5663835e-02
   3.8000000e+01   1.9108386e-01
   3.9000000e+01  -8.7609132e-02
   4.0000000e+01  -1.7296098e-01
   4.1000000e+01  -8.0305975e-02
   4.2000000e+01   1.2706218e-01
   4.3000000e+01   3.6909462e-01
   4.4000000e+01  -3.4421299e-01
   4.5000000e+01   8.2721920e-02
   4.6000000e+01   1.9034161e-01
   4.7000000e+01   2.0954065e-02
   4.8000000e+01   1.3211049e-01
   4.9000000e+01   3.7127216e-01
   5.0000000e+01   2.9010354e-02
   5.1000000e+01   2.0994688e-01
   5.2000000e+01   1.1513250e-01
   5.3000000e+01   8.4211607e-02
   5.4000000e+01  -3.9906699e-02
   5.5000000e+01  -1.4611336e-01
   5.6000000e+01  -2.6025280e-01
   5.7000000e+01  -6.6424367e-02
   5.8000000e+01  -1.3871419e-01
   5.9000000e+01  -1.0302767e-01
   6.0000000e+01   2.0947427e-01
   6.1000000e+01  -1.7033416e-01
   6.2000000e+01   3.6948053e-02
   6.3000000e+01  -3.6099546e-01
   6.4000000e+01  -2.1199086e-01
   6.5000000e+01   5.9762243e-02
   6.6000000e+01  -1.6467474e-01
   6.7000000e+01   7.5363235e-02
   6.8000000e+01   5.8916885e-02
   6.9000000e+01  -2.2496210e-01
   7.0000000e+01   2.2395087e-01
   7.1000000e+01   3.0473875e-01
   7.2000000e+01  -1.2333638e-01
   7.3000000e+01  -1.9431415e-01
   7.4000000e+01   8.0603447e-02
   7.5000000e+01  -7.9481410e-02
   7.6000000e+01   2.9727629e-03
   7.7000000e+01   6.4128878e-02
   7.8000000e+01  -6.8989478e-02
   7.9000000e+01  -1.2792401e-01
   8.0000000e+01   6.1766310e-02
   8.1000000e+01  -4.3461237e-02
   8.2000000e+01   2.2550809e-01
   8.3000000e+01  -3.6317317e-03
   8.4000000e+01  -1.3084682e-01
   8.5000000e+01   1.3110633e-01
   8.6000000e+01  -1.5717408e-01
   8.7000000e+01  -2.1628510e-01
   8.8000000e+01  -1.4602768e-01
   8.9000000e+01  -1.3855912e-01
   9.0000000e+01  -1.0920875e-01
   9.1000000e+01  -1.9190989e-01
   9.2000000e+01  -2.3545383e-01
   9.3000000e+01   1.5868029e-02
   9.4000000e+01   5.5090562e-02
   9.5000000e+01   4.0428813e-01
   9.6000000e+01  -9.3704948e-02
   9.7000000e+01   3.5551111e-01
   9.8000000e+01   1.6192586e-01
   9.9000000e+01   9.9337117e-02
   1.0000000e+02   9.7752148e-03
   1.0100000e+02   8.0323834e-02
   1.0200000e+02  -1.0268923e-01
   1.0300000e+02  -2.4390191e-01
   1.0400000e+02   2.8421509e-02
   1.0500000e+02   3.3088539e-01
   1.0600000e+02   3.5713269e-02
   1.0700000e+02  -5.9815784e-02
   1.0800000e+02   9.3402143e-02
   1.0900000e+02   5.5338829e-02
   1.1000000e+02  -1.0973876e-01
   1.1100000e+02  -1.2611895e-02
   1.1200000e+02   2.8916990e-01
   1.1300000e+02  -5.4416062e-01
   1.1400000e+02   3.3259878e-01
   1.1500000e+02  -1.8314721e-01
   1.1600000e+02  -7.5677503e-02
   1.1700000e+02  -1.0669737e-01
   1.1800000e+02   5.9273499e-02
   1.1900000e+02  -2.4681928e-01
   1.2000000e+02  -2.7667869e-02
   1.2100000e+02   9.7203923e-02
   1.2200000e+02  -2.5594895e-01
   1.2300000e+02   4.3401145e-02
   1.2400000e+02  -3.3562306e-01
   1.2500000e+02  -1.9594553e-01
   1.2600000e+02  -1.2480709e-01
   1.2700000e+02   2.2534799e-01
   1.2800000e+02   3.2881539e-01
   1.2900000e+02   3.9615040e-02
   1.3000000e+02   2.2610465e-02
   1.3100000e+02  -2.7752451e-01
   1.3200000e+02  -1.2183133e-01
   1.3300000e+02  -1.0619791e-01
   1.3400000e+02   1.3975170e-01
   1.3500000e+02   1.7984431e-01
   1.3600000e+02  -1.9498274e-01
   1.3700000e+02  -1.7173913e-01
   1.3800000e+02   3.1121738e-01
   1.3900000e+02   1.9943816e-01
   1.4000000e+02  -1.3309254e-01
   1.4100000e+02   1.2427568e-01
   1.4200000e+02   4.0168538e-02
   1.4300000e+02  -2.6677677e-01
   1.4400000e+02   1.4311587e-01
   1.4500000e+02   5.2832349e-02
   1.4600000e+02  -1.7445780e-01
   1.4700000e+02   8.9537817e-03
   1.4800000e+02  -5.9747837e-02
   1.4900000e+02   1.0630337e-01
   1.5000000e+02   3.6292661e-01
   1.5100000e+02   1.4629795e-01
   1.5200000e+02   3.5547077e-01
   1.5300000e+02  -9.1690094e-02
   1.5400000e+02   2.5413411e-01
   1.5500000e+02  -8.5236173e-02
   1.5600000e+02   1.6057880e-01
   1.5700000e+02   1.8653561e-01
   1.5800000e+02  -2.1240140e-01
   1.5900000e+02   4.2307912e-01
   1.6000000e+02   1.9795767e-01
   1.6100000e+02   1.9126351e-02
   1.6200000e+02  -1.9417804e-01
   1.6300000e+02   3.2677191e-01
   1.6400000e+02  -2.6595155e-02
   1.6500000e+02  -2.0749157e-01
   1.6600000e+02   1.5737427e-01
   1.6700000e+02   2.9968395e-01
   1.6800000e+02  -2.4028669e-01
   1.6900000e+02  -9.1997598e-02
   1.7000000e+02  -1.7657196e-02
   1.7100000e+02   1.1008875e-02
   1.7200000e+02   1.5194506e-01
   1.7300000e+02   2.4624428e-01
   1.7400000e+02   1.6043488e-01
   1.7500000e+02  -2.1762536e-01
   1.7600000e+02   4.1786269e-01
   1.7700000e+02  -3.9860369e-01
   1.7800000e+02  -1.4975564e-02
   1.7900000e+02  -1.0594638e-01
   1.8000000e+02  -2.9881412e-01
   1.8100000e+02   2.6450251e-01
   1.8200000e+02  -1.6840641e-01
   1.8300000e+02   1.4628091e-01
   1.8400000e+02   9.9396128e-02
   1.8500000e+02  -3.7491632e-01
   1.8600000e+02  -1.4761015e-01
   1.8700000e+02  -4.4674746e-02
   1.8800000e+02   2.5990404e-01
   1.8900000e+02  -1.1974715e-01
   1.9000000e+02  -2.0505798e-01
   1.9100000e+02  -2.4864663e-01
   1.9200000e+02   2.5709591e-01
   1.9300000e+02  -1.4598123e-01
   1.9400000e+02  -1.4675963e-01
   1.9500000e+02   1.1797583e-01
   1.9600000e+02  -3.5855234e-02
   1.9700000e+02  -3.1316209e-01
   1.9800000e+02  -7.7301934e-03
   1.9900000e+02   8.7206154e-02
   2.0000000e+02   4.3195206e-01
   2.0100000e+02   4.7623467e-03
   2.0200000e+02  -3.8688850e-01
   2.0300000e+02  -1.0793871e-01
   2.0400000e+02   1.9853461e-01
   2.0500000e+02   2.2483146e-01
   2.0600000e+02   8.2365825e-02
   2.0700000e+02  -5.4106828e-02
   2.0800000e+02  -2.0592174e-01
   2.0900000e+02  -2.4116852e-02
   2.1000000e+02   2.2194230e-02
   2.1100000e+02  -8.2769197e-02
   2.1200000e+02  -1.5792480e-01
   2.1300000e+02   1.0935287e-01
   2.1400000e+02   1.9682092e-01
   2.1500000e+02   2.5051564e-01
   2.1600000e+02   2.0718315e-01
   2.1700000e+02   3.3712010e-02
   2.1800000e+02  -3.7421485e-01
   2.1900000e+02  -4.9881579e-01
   2.2000000e+02   3.4165901e-01
   2.2100000e+02   2.9963642e-01
   2.2200000e+02  -4.3917206e-02
   2.2300000e+02   2.4685491e-01
   2.2400000e+02   3.7957248e-02
   2.2500000e+02  -3.7890232e-02
   2.2600000e+02  -1.6505555e-01
   2.2700000e+02   1.9262941e-01
   2.2800000e+02   2.2855802e-02
   2.2900000e+02   2.1025197e-02
   2.3000000e+02   1.4776866e-01
   2.3100000e+02  -9.9685063e-03
   2.3200000e+02  -1.4548583e-01
   2.3300000e+02  -5.6263465e-02
   2.3400000e+02   1.4635844e-01
   2.3500000e+02   1.4596253e-01
   2.3600000e+02   1.0648928e-01
   2.3700000e+02  -3.4669988e-02
   2.3800000e+02   2.8598998e-01
   2.3900000e+02  -9.5568217e-03
   2.4000000e+02  -2.2364496e-01
   2.4100000e+02   8.5781114e-02
   2.4200000e+02  -2.4872003e-01
   2.4300000e+02   1.0921099e-01
   2.4400000e+02   1.4921052e-01
   2.4500000e+02   1.6154644e-01
   2.4600000e+02   3.8940071e-02
   2.4700000e+02   5.8596763e-02
   2.4800000e+02   2.4304372e-01
   2.4900000e+02  -5.0327364e-01
   2.5000000e+02  -9.2726319e-02


==> 1Sol_b1PhaseEVM_idealIST.dat <==
   0.0000000e+00   2.1656632e-30
   2.0355500e-01   6.5854795e-06
   4.0711000e-01   1.4103925e-05
   6.1066500e-01   2.2014430e-05
   8.1422000e-01   2.9904956e-05
   1.0177750e+00   3.8466543e-05
   1.2213300e+00   4.2960854e-05
   1.4248850e+00   5.1260718e-05
   1.6284400e+00   5.9446706e-05
   1.8319950e+00   6.6170808e-05
   2.0355500e+00   7.2385531e-05
   2.2391050e+00   7.9061094e-05
   2.4426600e+00   8.3388002e-05
   2.6462150e+00   8.2302307e-05
   2.8497700e+00   8.7628419e-05
   3.0533250e+00   9.3392945e-05
   3.2568800e+00   9.9788812e-05
   3.4604350e+00   1.0182807e-04
   3.6639900e+00   1.1408576e-04
   3.8675450e+00   1.1595581e-04
   4.0711000e+00   1.2413993e-04
   4.2746550e+00   1.2810340e-04
   4.4782100e+00   1.3165227e-04
   4.6817650e+00   1.3682619e-04
   4.8853200e+00   1.4339822e-04
   5.0888750e+00   1.5975611e-04
   5.2924300e+00   1.6979377e-04
   5.4959850e+00   1.7452924e-04
   5.6995400e+00   1.7728888e-04
   5.9030950e+00   1.8030491e-04
   6.1066500e+00   1.9022111e-04
   6.3102050e+00   1.9564782e-04
   6.5137600e+00   2.0568324e-04
   6.7173150e+00   2.1341837e-04
   6.9208700e+00   2.1998187e-04
   7.1244250e+00   2.2835665e-04
   7.3279800e+00   2.3438606e-04
   7.5315350e+00   2.3793126e-04
   7.7350900e+00   2.4118252e-04
   7.9386450e+00   2.5443802e-04
   8.1422000e+00   2.6183854e-04
   8.3457550e+00   2.6864725e-04
   8.5493100e+00   2.7629893e-04
   8.7528650e+00   2.8650659e-04
   8.9564200e+00   2.8590841e-04
   9.1599750e+00   2.9334440e-04
   9.3635300e+00   2.9998795e-04
   9.5670850e+00   3.0198020e-04
   9.7706400e+00   3.0572191e-04
   9.9741950e+00   3.1324058e-04
   1.0177750e+01   3.1635516e-04
   1.0381305e+01   3.3467414e-04
   1.0584860e+01   3.3642403e-04
   1.0788415e+01   3.4716509e-04
   1.0991970e+01   3.5486425e-04
   1.1195525e+01   3.6301450e-04
   1.1399080e+01   3.5923585e-04
   1.1602635e+01   3.5731160e-04
   1.1806190e+01   3.5405934e-04
   1.2009745e+01   3.5741730e-04
   1.2213300e+01   3.7972083e-04
   1.2416855e+01   3.8245845e-04
   1.2620410e+01   3.9576555e-04
   1.2823965e+01   4.0647511e-04
   1.3027520e+01   4.0633190e-04
   1.3231075e+01   4.2319734e-04
   1.3434630e+01   4.2579980e-04
   1.3638185e+01   4.3763323e-04
   1.3841740e+01   4.4600375e-04
   1.4045295e+01   4.6270293e-04
   1.4248850e+01   4.6566233e-04
   1.4452405e+01   4.5868648e-04
   1.4655960e+01   4.5600500e-04


==> 1Sol_b1PhaseEVM_naiveIST.dat <==
   0.0000000e+00   2.1656632e-30
   2.0355500e-01   6.8809960e-06
   4.0711000e-01   1.5095777e-05
   6.1066500e-01   2.4070691e-05
   8.1422000e-01   3.7635263e-05
   1.0177750e+00   5.2225285e-05
   1.2213300e+00   6.2852036e-05
   1.4248850e+00   9.0928708e-05
   1.6284400e+00   1.1302224e-04
   1.8319950e+00   1.5854409e-04
   2.0355500e+00   1.9905295e-04
   2.2391050e+00   2.5944092e-04
   2.4426600e+00   2.8997527e-04
   2.6462150e+00   3.1809798e-04
   2.8497700e+00   3.7602321e-04
   3.0533250e+00   4.3527322e-04
   3.2568800e+00   5.2506732e-04
   3.4604350e+00   5.4478232e-04
   3.6639900e+00   6.4833402e-04
   3.8675450e+00   7.6956622e-04
   4.0711000e+00   8.8643702e-04
   4.2746550e+00   9.8726729e-04
   4.4782100e+00   1.1146325e-03
   4.6817650e+00   1.1847701e-03
   4.8853200e+00   1.4734707e-03
   5.0888750e+00   1.6569704e-03
   5.2924300e+00   1.8591219e-03
   5.4959850e+00   2.0524212e-03
   5.6995400e+00   2.3285672e-03
   5.9030950e+00   2.4507599e-03
   6.1066500e+00   2.5771124e-03
   6.3102050e+00   2.8026378e-03
   6.5137600e+00   3.0842506e-03
   6.7173150e+00   3.4152561e-03
   6.9208700e+00   3.7997911e-03
   7.1244250e+00   4.1430399e-03
   7.3279800e+00   4.4156850e-03
   7.5315350e+00   4.9668072e-03
   7.7350900e+00   5.6081674e-03
   7.9386450e+00   5.9997676e-03
   8.1422000e+00   6.6729819e-03
   8.3457550e+00   7.4875929e-03
   8.5493100e+00   7.7199299e-03
   8.7528650e+00   8.3274336e-03
   8.9564200e+00   9.1999641e-03
   9.1599750e+00   9.7675529e-03
   9.3635300e+00   9.9438542e-03
   9.5670850e+00   1.0394496e-02
   9.7706400e+00   1.1270700e-02
   9.9741950e+00   1.2229801e-02
   1.0177750e+01   1.2779980e-02
   1.0381305e+01   1.3737922e-02
   1.0584860e+01   1.3351941e-02
   1.0788415e+01   1.3779094e-02
   1.0991970e+01   1.4949292e-02
   1.1195525e+01   1.5799952e-02
   1.1399080e+01   1.7161527e-02
   1.1602635e+01   1.7322133e-02
   1.1806190e+01   1.8704198e-02
   1.2009745e+01   1.9683928e-02
   1.2213300e+01   2.1391660e-02
   1.2416855e+01   2.2229263e-02
   1.2620410e+01   2.3901036e-02
   1.2823965e+01   2.5096808e-02
   1.3027520e+01   2.5852260e-02
   1.3231075e+01   2.6679141e-02
   1.3434630e+01   2.7448071e-02
   1.3638185e+01   2.9962256e-02
   1.3841740e+01   3.1937552e-02
   1.4045295e+01   3.4069212e-02
   1.4248850e+01   3.3484164e-02
   1.4452405e+01   3.4993294e-02
   1.4655960e+01   3.7144703e-02


==> 1Sol_b1Rx_DeltaPhi_ideallIST.dat <==
   1.0000000e+00  -1.1470695e-02
   2.0000000e+00   1.2837312e-02
   3.0000000e+00  -4.0582583e-02
   4.0000000e+00   4.0308892e-04
   5.0000000e+00   3.7409004e-02
   6.0000000e+00  -1.6445830e-02
   7.0000000e+00   1.8706074e-02
   8.0000000e+00  -2.3464564e-03
   9.0000000e+00  -4.0252657e-02
   1.0000000e+01   7.1852336e-03
   1.1000000e+01   5.0781841e-02
   1.2000000e+01   1.4491344e-02
   1.3000000e+01   6.1150597e-02
   1.4000000e+01  -1.2291109e-02
   1.5000000e+01   1.0322014e-02
   1.6000000e+01   2.5236735e-03
   1.7000000e+01   7.0955911e-04
   1.8000000e+01   4.6059539e-03
   1.9000000e+01  -1.9053273e-02
   2.0000000e+01   1.9996415e-02
   2.1000000e+01   7.1263925e-03
   2.2000000e+01   1.8431566e-02
   2.3000000e+01   2.9747640e-02
   2.4000000e+01   2.3044060e-02
   2.5000000e+01   2.8623720e-02
   2.6000000e+01   2.5014309e-02
   2.7000000e+01  -5.3551075e-02
   2.8000000e+01  -1.5063737e-02
   2.9000000e+01  -6.3722688e-03
   3.0000000e+01  -9.1060231e-03
   3.1000000e+01   1.5866346e-02
   3.2000000e+01   3.2720564e-03
   3.3000000e+01   7.0793314e-03
   3.4000000e+01  -3.9543982e-02
   3.5000000e+01   3.1086198e-03
   3.6000000e+01  -2.0233952e-02
   3.7000000e+01  -4.5356473e-04
   3.8000000e+01   2.0060235e-02
   3.9000000e+01   3.8863260e-03
   4.0000000e+01   4.2075262e-02
   4.1000000e+01  -5.1430047e-03
   4.2000000e+01   8.3361375e-03
   4.3000000e+01  -1.5711429e-03
   4.4000000e+01   4.9105428e-02
   4.5000000e+01  -2.4262818e-02
   4.6000000e+01  -1.3559498e-02
   4.7000000e+01   2.3704737e-02
   4.8000000e+01  -1.2866645e-03
   4.9000000e+01   3.5299226e-02
   5.0000000e+01   1.9658090e-02
   5.1000000e+01  -3.5931943e-02
   5.2000000e+01   2.8354358e-02
   5.3000000e+01   2.9737670e-02
   5.4000000e+01   1.0133382e-02
   5.5000000e+01  -1.8781512e-05
   5.6000000e+01   1.5519368e-02
   5.7000000e+01   1.1109618e-02
   5.8000000e+01  -1.6791675e-02
   5.9000000e+01  -1.7465277e-02
   6.0000000e+01  -3.0301783e-03
   6.1000000e+01  -2.6250168e-02
   6.2000000e+01   3.0985589e-02
   6.3000000e+01   1.8082409e-02
   6.4000000e+01   2.0964787e-02
   6.5000000e+01   1.7524952e-02
   6.6000000e+01   6.4388367e-03
   6.7000000e+01   1.6946210e-02
   6.8000000e+01   1.6114737e-02
   6.9000000e+01  -3.2867149e-02
   7.0000000e+01   1.3976197e-03
   7.1000000e+01   3.5158880e-02
   7.2000000e+01  -8.2285417e-03
   7.3000000e+01   8.3482596e-03
   7.4000000e+01  -1.1521284e-02
   7.5000000e+01  -2.6889658e-02
   7.6000000e+01  -3.8598522e-03
   7.7000000e+01   1.0735191e-03
   7.8000000e+01   7.8000570e-03
   7.9000000e+01  -1.3581444e-03
   8.0000000e+01  -1.6251538e-02
   8.1000000e+01  -5.8038223e-03
   8.2000000e+01   2.9174336e-02
   8.3000000e+01  -1.1107110e-02
   8.4000000e+01  -2.1547801e-02
   8.5000000e+01  -1.7223405e-02
   8.6000000e+01   3.1799626e-02
   8.7000000e+01   3.6009402e-02
   8.8000000e+01  -1.8068264e-02
   8.9000000e+01   5.1993013e-03
   9.0000000e+01   9.3110889e-03
   9.1000000e+01  -1.6054013e-02
   9.2000000e+01  -1.1445350e-02
   9.3000000e+01   1.1922894e-03
   9.4000000e+01   1.0849540e-02
   9.5000000e+01  -6.2881538e-02
   9.6000000e+01   2.3941754e-02
   9.7000000e+01  -1.2493675e-02
   9.8000000e+01  -5.6431664e-03
   9.9000000e+01  -1.3499329e-02
   1.0000000e+02  -1.5261376e-02
   1.0100000e+02  -1.1612702e-02
   1.0200000e+02   3.9335502e-02
   1.0300000e+02   5.4341708e-02
   1.0400000e+02  -5.3913118e-02
   1.0500000e+02   2.3367402e-03
   1.0600000e+02   4.3404658e-02
   1.0700000e+02   2.3727098e-02
   1.0800000e+02  -2.9296119e-02
   1.0900000e+02  -2.4355853e-02
   1.1000000e+02  -1.3273655e-02
   1.1100000e+02   4.3695396e-04
   1.1200000e+02  -2.1154998e-02
   1.1300000e+02   3.6776834e-02
   1.1400000e+02  -3.9141301e-03
   1.1500000e+02  -3.6713775e-03
   1.1600000e+02   7.4257368e-02
   1.1700000e+02  -1.8548861e-02
   1.1800000e+02  -2.2067761e-03
   1.1900000e+02  -2.6448990e-02
   1.2000000e+02   3.0216739e-04
   1.2100000e+02   5.5553563e-03
   1.2200000e+02  -3.7470749e-02
   1.2300000e+02   1.5789014e-02
   1.2400000e+02  -2.7469207e-02
   1.2500000e+02  -1.9506649e-02
   1.2600000e+02  -5.8927291e-03
   1.2700000e+02  -2.3181613e-02
   1.2800000e+02   1.4613232e-02
   1.2900000e+02   7.8644348e-03
   1.3000000e+02  -1.3001445e-02
   1.3100000e+02  -1.4425837e-02
   1.3200000e+02  -4.1011992e-02
   1.3300000e+02  -2.5690785e-03
   1.3400000e+02   7.3181369e-03
   1.3500000e+02   3.8549400e-03
   1.3600000e+02   8.7190415e-03
   1.3700000e+02  -2.1692465e-02
   1.3800000e+02   2.6068410e-02
   1.3900000e+02   2.5263463e-03
   1.4000000e+02   3.4261782e-02
   1.4100000e+02   4.1538701e-03
   1.4200000e+02   2.0688555e-02
   1.4300000e+02   4.7315867e-02
   1.4400000e+02   9.1205995e-03
   1.4500000e+02  -2.3157164e-02
   1.4600000e+02   1.0005436e-02
   1.4700000e+02  -2.2976567e-02
   1.4800000e+02   1.9629159e-02
   1.4900000e+02   8.8841565e-03
   1.5000000e+02   3.6159673e-02
   1.5100000e+02  -2.9447672e-02
   1.5200000e+02   1.2343780e-02
   1.5300000e+02  -3.8593435e-02
   1.5400000e+02   2.8405123e-02
   1.5500000e+02   4.6674734e-04
   1.5600000e+02   2.8692088e-02
   1.5700000e+02   1.7368551e-02
   1.5800000e+02  -4.1295262e-03
   1.5900000e+02  -2.2484422e-02
   1.6000000e+02   1.0556327e-02
   1.6100000e+02  -1.2381576e-02
   1.6200000e+02  -3.1013986e-02
   1.6300000e+02   3.5014153e-02
   1.6400000e+02   1.0693407e-02
   1.6500000e+02  -1.0252890e-02
   1.6600000e+02  -6.8929605e-03
   1.6700000e+02   1.6926498e-02
   1.6800000e+02   1.5893143e-02
   1.6900000e+02   4.5595527e-02
   1.7000000e+02   1.3735535e-02
   1.7100000e+02  -1.6035081e-02
   1.7200000e+02   1.2044767e-02
   1.7300000e+02  -4.7398697e-03
   1.7400000e+02  -3.8010097e-02
   1.7500000e+02   2.2682429e-03
   1.7600000e+02  -2.1033032e-02
   1.7700000e+02  -2.8160646e-03
   1.7800000e+02   5.1401316e-03
   1.7900000e+02  -1.5430150e-02
   1.8000000e+02   4.1687283e-02
   1.8100000e+02   2.1531406e-02
   1.8200000e+02  -3.7151324e-02
   1.8300000e+02   1.9817116e-02
   1.8400000e+02  -5.3023871e-04
   1.8500000e+02   2.6777121e-04
   1.8600000e+02   1.9124002e-04
   1.8700000e+02  -2.5720859e-02
   1.8800000e+02   2.5998038e-02
   1.8900000e+02  -3.1549414e-02
   1.9000000e+02  -2.2031961e-03
   1.9100000e+02   2.5803225e-02
   1.9200000e+02   2.0440595e-03
   1.9300000e+02  -4.1739848e-03
   1.9400000e+02  -2.0781252e-02
   1.9500000e+02   1.3690441e-02
   1.9600000e+02  -1.0113188e-02
   1.9700000e+02  -6.2061303e-03
   1.9800000e+02  -8.2469104e-03
   1.9900000e+02   2.3135517e-02
   2.0000000e+02  -5.1787863e-03
   2.0100000e+02   1.8466676e-02
   2.0200000e+02  -5.4089440e-02
   2.0300000e+02  -1.6937122e-02
   2.0400000e+02   1.5609242e-02
   2.0500000e+02   1.4114917e-02
   2.0600000e+02   2.3565868e-03
   2.0700000e+02  -2.9492603e-03
   2.0800000e+02   2.0873738e-02
   2.0900000e+02   3.0306095e-02
   2.1000000e+02  -3.8125756e-02
   2.1100000e+02  -1.1097546e-02
   2.1200000e+02  -1.0158354e-02
   2.1300000e+02  -1.0392334e-02
   2.1400000e+02   1.3525501e-02
   2.1500000e+02  -1.4219643e-02
   2.1600000e+02  -1.6131024e-02
   2.1700000e+02   1.3291960e-02
   2.1800000e+02   1.0989628e-02
   2.1900000e+02  -5.7337197e-03
   2.2000000e+02   3.8817676e-03
   2.2100000e+02   3.2079509e-02
   2.2200000e+02  -5.8360363e-03
   2.2300000e+02  -2.0197798e-02
   2.2400000e+02  -2.9288490e-02
   2.2500000e+02  -5.0809533e-03
   2.2600000e+02   2.4609910e-02
   2.2700000e+02   1.8646747e-02
   2.2800000e+02   9.0958924e-05
   2.2900000e+02  -2.4196880e-02
   2.3000000e+02  -6.4453080e-03
   2.3100000e+02  -3.2616049e-02
   2.3200000e+02   3.1277132e-02
   2.3300000e+02  -9.5382208e-03
   2.3400000e+02  -4.4066633e-02
   2.3500000e+02   1.0058499e-02
   2.3600000e+02   8.5274350e-03
   2.3700000e+02   9.2351878e-03
   2.3800000e+02  -9.2381525e-03
   2.3900000e+02   7.4076681e-03
   2.4000000e+02  -2.3331627e-02
   2.4100000e+02  -6.6575106e-03
   2.4200000e+02   1.4533177e-02
   2.4300000e+02  -7.9497164e-04
   2.4400000e+02  -8.1061213e-03
   2.4500000e+02  -2.4672896e-02
   2.4600000e+02   2.3564527e-02
   2.4700000e+02  -2.1706403e-03
   2.4800000e+02  -1.0009787e-02
   2.4900000e+02   1.6792102e-02
   2.5000000e+02  -1.3513955e-02


==> 1Sol_b1Rx_DeltaPhi_naivelIST.dat <==
   1.0000000e+00   2.0336897e-02
   2.0000000e+00  -4.0389202e-02
   3.0000000e+00   9.4199937e-03
   4.0000000e+00  -2.4665976e-02
   5.0000000e+00  -1.6689731e-02
   6.0000000e+00  -1.7208362e-02
   7.0000000e+00  -5.9096659e-03
   8.0000000e+00  -6.9531086e-03
   9.0000000e+00   3.4068760e-02
   1.0000000e+01   5.1929108e-03
   1.1000000e+01   7.9519084e-03
   1.2000000e+01  -3.3544432e-02
   1.3000000e+01  -3.1584777e-02
   1.4000000e+01   5.6584839e-02
   1.5000000e+01   7.4252876e-03
   1.6000000e+01  -2.7239331e-02
   1.7000000e+01  -2.2686085e-02
   1.8000000e+01   1.5968506e-02
   1.9000000e+01   3.5778411e-02
   2.0000000e+01  -1.2641007e-02
   2.1000000e+01  -2.7978915e-02
   2.2000000e+01   4.5168342e-03
   2.3000000e+01  -3.2613677e-02
   2.4000000e+01  -6.6908219e-03
   2.5000000e+01  -1.2143272e-02
   2.6000000e+01  -1.2119119e-02
   2.7000000e+01   1.2661441e-02
   2.8000000e+01   2.9218508e-02
   2.9000000e+01   1.4937780e-02
   3.0000000e+01   2.0705397e-02
   3.1000000e+01   7.0757810e-03
   3.2000000e+01  -7.5235588e-03
   3.3000000e+01  -2.0108398e-02
   3.4000000e+01   1.6611843e-02
   3.5000000e+01   2.2071360e-02
   3.6000000e+01   1.5817511e-02
   3.7000000e+01  -1.7503351e-02
   3.8000000e+01   7.0615475e-03
   3.9000000e+01  -3.3195189e-03
   4.0000000e+01  -1.1598269e-02
   4.1000000e+01   1.6879688e-02
   4.2000000e+01  -2.2560605e-02
   4.3000000e+01   2.0671909e-02
   4.4000000e+01  -2.8081089e-03
   4.5000000e+01   1.0085168e-02
   4.6000000e+01   1.0194989e-02
   4.7000000e+01  -3.5910943e-02
   4.8000000e+01  -5.4762838e-03
   4.9000000e+01  -4.5148799e-02
   5.0000000e+01  -3.4914548e-02
   5.1000000e+01   3.9298014e-02
   5.2000000e+01  -1.6795771e-03
   5.3000000e+01   2.3071234e-02
   5.4000000e+01  -8.1330185e-03
   5.5000000e+01   1.2103399e-02
   5.6000000e+01   9.2699898e-03
   5.7000000e+01  -1.1231206e-02
   5.8000000e+01   4.3240112e-02
   5.9000000e+01   1.8332101e-03
   6.0000000e+01   2.1732087e-02
   6.1000000e+01  -1.1246373e-02
   6.2000000e+01  -1.4218877e-02
   6.3000000e+01  -1.8615686e-02
   6.4000000e+01  -2.2634820e-02
   6.5000000e+01   7.0026764e-03
   6.6000000e+01  -2.0519224e-02
   6.7000000e+01  -2.1526785e-03
   6.8000000e+01   1.7867758e-03
   6.9000000e+01   5.3306721e-03
   7.0000000e+01  -1.5454250e-02
   7.1000000e+01  -2.8707551e-02
   7.2000000e+01   1.9269785e-02
   7.3000000e+01  -1.6835699e-02
   7.4000000e+01   2.2172345e-02
   7.5000000e+01   2.3407573e-02
   7.6000000e+01   1.4955662e-02
   7.7000000e+01  -9.6025751e-03
   7.8000000e+01   1.0265548e-02
   7.9000000e+01   1.3446976e-02
   8.0000000e+01  -3.3805809e-02
   8.1000000e+01  -3.8837838e-02
   8.2000000e+01  -5.0428313e-02
   8.3000000e+01   2.3781489e-02
   8.4000000e+01  -2.2213910e-02
   8.5000000e+01  -1.4605052e-02
   8.6000000e+01  -2.7663905e-02
   8.7000000e+01  -1.6459289e-02
   8.8000000e+01  -1.4878261e-02
   8.9000000e+01   3.6832603e-02
   9.0000000e+01  -4.8966816e-03
   9.1000000e+01  -2.0393272e-02
   9.2000000e+01   4.9719541e-02
   9.3000000e+01   1.6245791e-02
   9.4000000e+01   9.7288480e-04
   9.5000000e+01   6.5101595e-02
   9.6000000e+01  -1.6020067e-02
   9.7000000e+01  -8.5183193e-03
   9.8000000e+01  -2.3951112e-02
   9.9000000e+01   7.3544466e-03
   1.0000000e+02   2.3220477e-02
   1.0100000e+02   3.1687759e-02
   1.0200000e+02   3.0354296e-03
   1.0300000e+02  -3.5158881e-02
   1.0400000e+02   3.0044925e-02
   1.0500000e+02   3.7088113e-02
   1.0600000e+02   1.2003803e-03
   1.0700000e+02  -2.4632017e-02
   1.0800000e+02   1.0628567e-02
   1.0900000e+02  -2.1210131e-02
   1.1000000e+02   2.0093447e-02
   1.1100000e+02   1.7243208e-03
   1.1200000e+02  -1.5114472e-03
   1.1300000e+02  -4.3682495e-03
   1.1400000e+02   1.4790407e-02
   1.1500000e+02   1.3898415e-02
   1.1600000e+02  -4.9443183e-02
   1.1700000e+02  -2.0655004e-02
   1.1800000e+02   2.8225381e-02
   1.1900000e+02  -6.8951062e-03
   1.2000000e+02  -9.4247669e-03
   1.2100000e+02   2.1792263e-02
   1.2200000e+02   3.5471117e-02
   1.2300000e+02  -2.7575063e-02
   1.2400000e+02  -6.2325776e-03
   1.2500000e+02   1.5766321e-02
   1.2600000e+02   1.4943403e-02
   1.2700000e+02   3.3524659e-02
   1.2800000e+02  -7.8253461e-03
   1.2900000e+02  -4.3801354e-03
   1.3000000e+02   8.8984203e-03
   1.3100000e+02  -3.1759188e-03
   1.3200000e+02   3.5364825e-02
   1.3300000e+02   2.8255823e-03
   1.3400000e+02   4.4538022e-03
   1.3500000e+02  -1.0776723e-03
   1.3600000e+02  -4.6529430e-02
   1.3700000e+02   7.6938983e-03
   1.3800000e+02  -6.6179243e-02
   1.3900000e+02   2.0657592e-02
   1.4000000e+02  -5.0285807e-02
   1.4100000e+02   2.9828473e-03
   1.4200000e+02  -4.5967243e-02
   1.4300000e+02  -2.5373860e-02
   1.4400000e+02   3.4188223e-03
   1.4500000e+02   2.5989373e-02
   1.4600000e+02   3.5271465e-02
   1.4700000e+02   9.5456665e-03
   1.4800000e+02  -7.7238834e-03
   1.4900000e+02   1.1692687e-02
   1.5000000e+02  -1.0918003e-02
   1.5100000e+02   1.0929589e-02
   1.5200000e+02  -1.1272950e-02
   1.5300000e+02   6.7630180e-02
   1.5400000e+02  -1.5693590e-02
   1.5500000e+02   1.1578187e-02
   1.5600000e+02  -8.6512475e-03
   1.5700000e+02  -5.2309516e-02
   1.5800000e+02  -1.4773140e-02
   1.5900000e+02   1.1622047e-02
   1.6000000e+02   2.4089299e-03
   1.6100000e+02   6.8269332e-03
   1.6200000e+02   2.2930308e-02
   1.6300000e+02  -2.4034746e-02
   1.6400000e+02  -1.1661920e-02
   1.6500000e+02   6.3503286e-03
   1.6600000e+02   5.8554718e-03
   1.6700000e+02  -9.4612587e-03
   1.6800000e+02   1.0301240e-02
   1.6900000e+02   2.3780015e-03
   1.7000000e+02  -1.7186674e-02
   1.7100000e+02   1.2436636e-02
   1.7200000e+02  -1.3518556e-02
   1.7300000e+02  -5.2042273e-03
   1.7400000e+02   4.1336072e-02
   1.7500000e+02  -2.4369212e-02
   1.7600000e+02   1.7530872e-02
   1.7700000e+02   2.5687653e-02
   1.7800000e+02  -2.4430247e-02
   1.7900000e+02   2.0373231e-03
   1.8000000e+02  -1.2280445e-02
   1.8100000e+02  -1.4084935e-02
   1.8200000e+02   3.6927147e-02
   1.8300000e+02  -1.3703851e-02
   1.8400000e+02  -4.4570014e-03
   1.8500000e+02   3.4742566e-02
   1.8600000e+02   3.6420939e-03
   1.8700000e+02  -6.0419505e-03
   1.8800000e+02  -3.6462729e-02
   1.8900000e+02   1.9177411e-02
   1.9000000e+02  -2.6233684e-03
   1.9100000e+02  -2.2848766e-02
   1.9200000e+02  -1.5864109e-02
   1.9300000e+02   7.5325402e-03
   1.9400000e+02   2.4022380e-02
   1.9500000e+02  -2.4778867e-02
   1.9600000e+02   3.7599803e-02
   1.9700000e+02   1.6702791e-02
   1.9800000e+02   3.6254648e-02
   1.9900000e+02  -1.9195356e-02
   2.0000000e+02   3.2278141e-02
   2.0100000e+02  -1.0508591e-02
   2.0200000e+02  -7.5589196e-03
   2.0300000e+02  -7.3275839e-03
   2.0400000e+02   4.4370348e-03
   2.0500000e+02  -3.7618168e-02
   2.0600000e+02   6.5761881e-03
   2.0700000e+02   2.5237504e-02
   2.0800000e+02  -1.2355632e-02
   2.0900000e+02  -3.2682334e-02
   2.1000000e+02   2.8586474e-02
   2.1100000e+02  -1.7381354e-02
   2.1200000e+02   1.2166063e-02
   2.1300000e+02  -2.1957631e-02
   2.1400000e+02  -1.4727208e-02
   2.1500000e+02   1.5181755e-02
   2.1600000e+02   3.3629028e-02
   2.1700000e+02  -3.2959029e-02
   2.1800000e+02   6.9994859e-03
   2.1900000e+02   1.3911859e-03
   2.2000000e+02   6.0054199e-02
   2.2100000e+02  -4.1481363e-02
   2.2200000e+02  -1.8322102e-02
   2.2300000e+02   2.3612537e-02
   2.2400000e+02   3.9066819e-02
   2.2500000e+02  -3.4991916e-04
   2.2600000e+02  -2.2010315e-02
   2.2700000e+02  -2.1736138e-02
   2.2800000e+02  -3.0453428e-02
   2.2900000e+02   9.0820475e-03
   2.3000000e+02  -4.3264199e-02
   2.3100000e+02   2.5245907e-02
   2.3200000e+02  -5.5456766e-03
   2.3300000e+02  -1.7029832e-02
   2.3400000e+02   3.1852238e-02
   2.3500000e+02  -9.2746804e-03
   2.3600000e+02   9.3477796e-03
   2.3700000e+02  -3.0352719e-02
   2.3800000e+02   3.3024609e-03
   2.3900000e+02   1.5653424e-02
   2.4000000e+02   1.7404040e-02
   2.4100000e+02   3.6677513e-02
   2.4200000e+02  -1.6340067e-02
   2.4300000e+02  -1.7336437e-02
   2.4400000e+02  -1.1016264e-03
   2.4500000e+02  -6.3092009e-04
   2.4600000e+02  -2.0301905e-03
   2.4700000e+02   1.5436124e-02
   2.4800000e+02   4.4004898e-03
   2.4900000e+02   1.8171810e-02
   2.5000000e+02  -7.0337885e-03


==> 1Sol_b1_scatter_idealIST-1.dat <==
  -7.0048784e-01  -7.6693713e-03
  -6.9987298e-01   1.8361850e-02
  -6.9065795e-01   1.2391563e-02
  -6.6450108e-01   1.8371214e-02
  -6.8756098e-01  -1.5912689e-02
  -7.0092618e-01  -1.0047806e-02
  -6.9456240e-01   2.1682915e-03
  -6.8218784e-01   8.3930888e-03
  -6.7007377e-01   1.1310041e-02
  -7.4298956e-01  -1.3654591e-02
  -6.9191592e-01  -2.8913550e-02
  -6.8790597e-01   8.9711111e-03
  -7.0819509e-01  -1.6776630e-02
  -7.1614367e-01  -3.4586833e-02
  -6.6190070e-01   1.0458239e-02
  -6.7606994e-01   1.6995192e-02
  -6.9434218e-01  -6.5340072e-03
  -6.9361831e-01   5.9522179e-03
  -6.8539206e-01   3.6130672e-02
  -7.0559713e-01   2.6858735e-02
  -7.2296550e-01   2.2353096e-02
  -7.0688748e-01   2.5641784e-02
  -7.0382098e-01  -5.2264672e-03
  -6.9503223e-01   8.2676438e-03
  -7.0140893e-01  -7.6686093e-03
  -6.8433538e-01   3.3801625e-02
  -7.0871479e-01  -6.1766222e-03
  -6.6447451e-01   2.6736574e-02
  -6.8863581e-01  -1.4290097e-02
  -6.8706391e-01   8.3918828e-03
  -6.6745111e-01   1.7090363e-03
  -6.8352397e-01  -1.6852927e-03
  -6.7184865e-01   2.7723324e-02
  -7.0814625e-01  -9.4775259e-03
  -6.6760300e-01   6.5845951e-03
  -6.7627682e-01  -6.2851051e-03
  -6.9187150e-01   1.3124457e-03
  -6.7590945e-01  -5.4354377e-03
  -6.8409175e-01   5.1755081e-03
  -7.0479608e-01   6.8118659e-03
  -6.9985806e-01  -2.0945439e-03
  -6.9741373e-01  -5.3432009e-03
  -7.0966811e-01   2.3697924e-02
  -6.7982229e-01   4.5738549e-02
  -6.8473712e-01  -1.2603845e-02
  -7.1377875e-01   8.8999922e-03
  -6.9160520e-01   2.2556821e-02
  -6.7025052e-01  -4.8587471e-03
  -6.9725429e-01   4.2588195e-03
  -6.9863115e-01   1.3223069e-03
  -6.8185457e-01   6.3652145e-03
  -7.0398400e-01   4.6726851e-03
  -6.9587712e-01  -1.8706120e-02
  -7.1337378e-01   4.0363352e-03
  -6.9820499e-01   1.1392482e-02


==> 1Sol_b1_scatter_idealIST-2.dat <==
   2.2227693e-02   7.3453457e-01
  -2.8564536e-02   6.9091265e-01
  -1.3343043e-02   7.1347991e-01
  -1.3438156e-02   7.3601522e-01
  -4.1791776e-03   7.1233921e-01
  -1.1219324e-02   6.7084550e-01
  -1.2693198e-02   7.5437389e-01
   1.8176435e-02   6.8739110e-01
   1.1143727e-03   7.0290535e-01
  -8.0813668e-03   7.3326376e-01
   1.0462807e-02   7.5736292e-01
   8.6086244e-03   6.7204593e-01
  -8.1136361e-03   7.0194249e-01
  -1.2908885e-03   6.8230185e-01
  -1.3593914e-02   6.9023047e-01
  -1.3418726e-02   7.0134919e-01
   1.1505101e-02   6.9310719e-01
  -1.1964975e-02   7.1165132e-01
   7.5292861e-03   6.7808069e-01
  -7.8174833e-03   6.9585753e-01
   1.8469517e-02   7.1641502e-01
  -7.9540082e-03   6.7043879e-01
   3.0715951e-02   6.7210058e-01
  -1.3042973e-02   6.9407580e-01
  -5.7712823e-03   7.0696709e-01
   2.0197985e-02   6.9526846e-01
  -1.2835917e-02   6.9920176e-01
   1.7193837e-02   6.9972594e-01
  -2.9159892e-02   6.7203957e-01
   1.0369592e-03   6.9104354e-01
   1.2858398e-02   6.7696953e-01
  -2.3167854e-02   6.5710994e-01
   5.1552140e-03   6.8231965e-01
   1.2278635e-03   6.8293748e-01
   2.0802940e-03   6.9510576e-01
  -1.1763787e-02   6.9305041e-01
   9.9080238e-03   6.8362560e-01
   2.0169932e-02   6.9965668e-01
  -9.6376711e-03   6.8015723e-01
   2.0115676e-04   6.8505431e-01
  -3.2940366e-02   7.1095360e-01
   1.2789255e-02   7.1392004e-01
  -1.4574623e-02   6.7450820e-01
   1.6003588e-03   7.1853009e-01
  -2.0813823e-02   6.7550183e-01
  -6.3739752e-03   6.6125917e-01
   2.4026303e-02   6.9297915e-01
   7.8825718e-03   6.8122110e-01
   3.3300247e-03   6.6715747e-01
  -1.3581500e-03   6.7355099e-01
   4.0358541e-03   6.8580205e-01
   1.4737464e-02   6.8836707e-01
   8.2652498e-03   6.9000529e-01
   1.0685119e-02   7.0950649e-01
  -1.1643089e-03   7.0261922e-01
  -1.1884902e-03   6.9536843e-01
  -1.2064918e-02   6.9301659e-01
   2.4686485e-03   7.0342483e-01
  -3.9151232e-03   7.0342467e-01
  -4.3152677e-02   6.8938306e-01
   1.9050772e-02   6.9849291e-01
   5.4322541e-04   6.9673886e-01
   3.8468881e-02   7.0071566e-01
  -1.7046015e-02   7.0446222e-01
   7.5112882e-03   7.1088690e-01
   1.5638344e-02   6.7470223e-01
  -2.4155908e-02   7.2588038e-01


==> 1Sol_b1_scatter_idealIST-3.dat <==
   7.1014407e-01   1.4066981e-02
   7.0327382e-01  -2.4019093e-02
   6.7107757e-01  -7.1161854e-03
   6.8371782e-01   3.8914807e-02
   7.0824139e-01   2.2505892e-02
   6.9613567e-01   1.0585765e-02
   6.6707637e-01   1.8579631e-03
   7.3382686e-01   3.5965214e-03
   6.9574540e-01   1.7702730e-02
   6.8039238e-01   1.5102005e-02
   7.2984145e-01   2.1301789e-02
   6.8531074e-01  -2.3568427e-03
   6.9687081e-01   1.7290834e-02
   6.9192105e-01   1.1790175e-02
   6.8565243e-01  -1.2811664e-03
   6.8768948e-01   9.2472310e-03
   7.1541813e-01   1.1710758e-02
   6.9590427e-01   5.7598801e-03
   7.4088225e-01   8.8047388e-03
   7.0184508e-01  -1.9214995e-02
   7.0394814e-01   9.0378732e-04
   7.0994907e-01   2.8421108e-02
   6.8333255e-01   2.9631649e-03
   6.9490143e-01   2.7136407e-02
   7.0131696e-01   6.3876669e-04
   6.8649542e-01  -1.3974131e-02
   7.1397170e-01   4.3618452e-03
   6.5638113e-01  -2.4633709e-02
   6.8685109e-01   5.4890223e-03
   6.9308500e-01  -1.7236030e-03
   6.6432880e-01  -2.6951295e-02
   6.9837753e-01   1.5166646e-02
   6.9010308e-01   1.0462425e-02
   6.8850919e-01   1.4783461e-02
   6.8939895e-01  -1.4008676e-02
   7.0961566e-01   1.5500744e-02
   7.0188292e-01  -3.5488234e-03
   6.7799609e-01  -8.2872247e-04
   7.0039580e-01   1.1825073e-02
   6.8694557e-01  -1.2676814e-02
   6.9176980e-01   1.0245994e-03
   6.8680725e-01  -4.4725080e-03
   6.8969223e-01   7.1908944e-03
   7.2097051e-01  -1.0447073e-02
   6.7903658e-01  -4.4117377e-03
   6.8679310e-01   1.7431029e-03
   7.0034454e-01  -1.1058650e-02
   6.7254627e-01   1.9045236e-02
   6.9461319e-01   2.2223789e-02
   6.7859198e-01   4.2667089e-03
   6.7197586e-01   3.7189534e-03
   6.7801164e-01  -1.8709712e-02
   6.7671379e-01  -1.4365330e-03
   7.1176761e-01   1.4696159e-02
   6.9378855e-01  -1.6510174e-03
   6.9264318e-01  -1.1951378e-02
   6.9488121e-01   2.7286304e-03
   6.7813993e-01  -1.9241021e-02
   6.8740698e-01   1.3187596e-02
   6.8227813e-01  -3.8041643e-03
   6.9292745e-01   1.8341695e-02
   6.6269217e-01   1.1200425e-02


==> 1Sol_b1_scatter_idealIST-4.dat <==
  -1.7961514e-02  -6.8502492e-01
   7.3998840e-03  -7.0549021e-01
  -5.4643908e-03  -6.8889661e-01
   7.5828114e-03  -7.0195912e-01
  -1.6496555e-02  -7.2088247e-01
  -1.4557952e-02  -6.7511779e-01
   6.7701235e-03  -6.6774779e-01
  -2.7193798e-02  -6.8194668e-01
   7.2177411e-03  -7.1271303e-01
   1.7625501e-02  -6.9760792e-01
  -5.2508933e-03  -6.9399357e-01
  -2.6855913e-03  -6.6145800e-01
  -8.7229395e-03  -6.9943081e-01
  -7.8596306e-03  -6.7755370e-01
   2.7393283e-03  -6.8958001e-01
  -2.3588735e-04  -6.7319153e-01
   1.6629136e-02  -7.1006136e-01
  -2.7154230e-02  -6.9306606e-01
   1.7631494e-03  -7.1193503e-01
  -1.0970502e-02  -6.8809408e-01
  -5.2566803e-03  -7.1313848e-01
   1.1745895e-02  -6.6338900e-01
   1.4129168e-02  -6.8254126e-01
   1.5432546e-02  -6.9527083e-01
   2.6559924e-02  -6.6564259e-01
   2.7341787e-02  -7.2054958e-01
   4.8549205e-05  -7.1486122e-01
  -1.4605861e-02  -6.9546349e-01
   6.7527259e-03  -6.8827282e-01
   1.4658114e-02  -6.9551199e-01
   1.9665225e-02  -6.9976403e-01
  -2.7432342e-02  -6.8011744e-01
   5.8571364e-03  -6.9189942e-01
   5.6145567e-03  -6.8981456e-01
  -9.9814739e-03  -6.8035073e-01
  -2.2222024e-03  -6.8991964e-01
   8.1374374e-03  -6.9781481e-01
  -1.4543155e-03  -6.7334544e-01
  -1.1221232e-02  -7.1366572e-01
   3.2234896e-03  -6.9743125e-01
  -1.2916116e-02  -6.7388679e-01
   7.6703070e-03  -7.2011372e-01
   2.0178373e-02  -7.1122007e-01
   3.3284280e-02  -6.9072024e-01
  -5.1281322e-03  -6.9531629e-01
   2.0671803e-02  -6.9210725e-01
   5.6242924e-03  -6.8780690e-01
   2.1199812e-02  -7.0524443e-01
  -7.7636277e-03  -7.2603355e-01
  -4.2876848e-04  -7.0180461e-01
   7.0297489e-03  -6.9282859e-01
   3.2745776e-03  -7.1122707e-01
   1.9061861e-02  -7.1346437e-01
  -1.5961342e-02  -6.7029691e-01
  -1.6935700e-02  -7.1663817e-01
  -1.4501562e-03  -6.7312191e-01
   7.9261457e-03  -6.6323968e-01
  -1.1939857e-02  -6.7252918e-01
  -2.1147262e-02  -6.6078663e-01
  -1.1624409e-02  -6.6179535e-01
  -8.2945019e-04  -7.0391877e-01
  -1.5386618e-02  -6.7105469e-01
   1.9733953e-02  -6.7694821e-01
  -9.3752939e-03  -6.8416921e-01
  -3.6403453e-03  -6.8356932e-01
  -1.6036292e-02  -6.8053045e-01


==> 1Sol_b1_scatter_naiveIST-1.dat <==
  -6.5259720e-01   6.2206965e-02
  -6.4581912e-01   6.6687269e-02
  -7.1853060e-01   2.1455128e-02
  -6.5629036e-01  -8.6892803e-02
  -6.5073102e-01   5.6700136e-02
  -5.9346457e-01   4.5442156e-02
  -6.3244844e-01  -1.8672227e-01
  -7.4820532e-01  -2.5948280e-02
  -6.2170546e-01  -2.3638566e-02
  -7.6248868e-01  -2.8043895e-01
  -6.0898354e-01   1.8753478e-01
  -6.1246293e-01  -8.0614635e-02
  -6.6356740e-01  -9.7289019e-02
  -7.0176532e-01  -1.1325888e-01
  -7.4905326e-01   6.1278289e-02
  -5.8156834e-01   1.1895764e-01
  -8.5401760e-01  -9.1274060e-02
  -8.0952819e-01   1.1289994e-02
  -6.5705556e-01   2.6821130e-02
  -6.0440320e-01   1.7349744e-02
  -6.6706394e-01   1.1263549e-01
  -8.0846794e-01   2.5993265e-01
  -8.9038011e-01  -5.0103863e-02
  -6.0914154e-01  -1.8041333e-02
  -7.3523515e-01  -5.5527197e-02
  -6.8220097e-01  -1.6688718e-02
  -6.9787525e-01  -2.4213564e-01
  -5.9703800e-01   8.8345480e-02
  -7.8558043e-01  -5.7895611e-02
  -5.0284599e-01   5.0130861e-02
  -7.0613581e-01   1.1099686e-01
  -6.8359595e-01  -2.0115121e-03
  -7.5668714e-01   2.0363927e-01
  -7.4700991e-01  -1.5181950e-01
  -7.9925793e-01   1.5077945e-01
  -6.3064932e-01  -1.6138804e-01
  -7.6448067e-01   8.0979911e-03
  -6.9064426e-01  -2.1944587e-01
  -6.3115663e-01  -6.8967477e-02
  -8.3110997e-01  -2.3051509e-01
  -6.7640750e-01  -1.4080795e-01
  -6.4679434e-01  -1.4648607e-01
  -7.1108132e-01   2.3991037e-02
  -6.4503603e-01   2.7534299e-01
  -5.0102085e-01  -1.1125563e-01
  -6.5002556e-01  -9.8350330e-03
  -9.6821649e-01  -3.1841518e-02
  -5.6779783e-01  -2.8756344e-02
  -8.2621780e-01   9.3329088e-03
  -7.0303102e-01  -9.8415923e-02
  -6.7043038e-01  -3.8030622e-02
  -8.0569384e-01  -2.1018352e-01
  -6.0550887e-01   1.4213326e-02
  -5.9784161e-01   9.9105983e-02
  -5.6209870e-01  -6.4729440e-02


==> 1Sol_b1_scatter_naiveIST-2.dat <==
   2.0081236e-03   6.7106483e-01
   1.2608260e-01   6.6909709e-01
   1.2891910e-02   6.4762141e-01
   1.7067597e-01   7.1857685e-01
   2.2556254e-01   8.5346962e-01
  -1.1537937e-01   6.8045879e-01
   2.0037247e-02   8.3055129e-01
  -2.1452571e-02   6.5378284e-01
   6.8230447e-02   8.5679036e-01
   4.0287528e-02   6.7034143e-01
  -6.9109944e-02   6.8267396e-01
  -2.5783065e-01   6.7829772e-01
   7.6064168e-02   5.5621464e-01
   7.0265582e-02   7.9386600e-01
   2.8750016e-02   8.0915005e-01
  -7.3402074e-02   6.3996063e-01
   1.0715928e-01   7.0269344e-01
   2.3168459e-02   6.1929592e-01
   1.5140957e-01   6.9325308e-01
  -3.2245314e-02   7.3668779e-01
  -5.7175161e-02   7.4848518e-01
  -2.6222749e-02   6.7697722e-01
   1.0193255e-01   6.3727377e-01
  -5.5687086e-02   9.1674928e-01
   8.4340098e-02   7.2610559e-01
  -4.2800357e-02   5.3576248e-01
   1.9560053e-01   7.2414824e-01
  -2.6620313e-02   6.8900728e-01
  -8.0887905e-03   8.2749541e-01
   2.6903324e-02   5.8646945e-01
  -4.1493199e-02   7.9886786e-01
   3.0079946e-01   5.4883621e-01
   2.0038009e-02   6.8951628e-01
   1.0641588e-01   8.2209089e-01
   4.0904696e-02   6.7096610e-01
  -1.7491484e-01   7.8793647e-01
   7.7230438e-02   6.1581147e-01
   1.7341130e-02   7.1602790e-01
  -1.0121529e-01   5.4502930e-01
  -2.3254470e-02   6.5641117e-01
   9.3692839e-02   7.1643596e-01
   6.1999931e-02   7.7851233e-01
  -3.3918108e-02   7.6418529e-01
  -1.6203709e-01   6.4724458e-01
   3.4943736e-02   7.6100247e-01
   6.2276429e-02   6.0253146e-01
  -5.4193663e-02   6.5353302e-01
  -2.2996430e-01   5.8515284e-01
   1.3800640e-01   6.5543321e-01
  -8.8183426e-02   6.4216952e-01
  -6.8293056e-03   7.0166677e-01
   1.9812208e-01   8.0294280e-01
   7.5967126e-02   5.9756832e-01
  -9.1149295e-02   6.4492527e-01
   2.2291152e-01   7.7379238e-01
   9.2774754e-03   6.7367102e-01
   2.7593407e-02   7.5652516e-01
   7.1033329e-02   6.3988501e-01
  -2.2356010e-01   7.3782244e-01
  -2.2335527e-01   5.5214162e-01
   4.7803028e-02   7.2157683e-01
   1.0203335e-01   6.5614235e-01
  -6.2897474e-02   4.8758338e-01
   9.5690951e-02   6.7903493e-01
  -1.8741129e-01   8.2064040e-01
  -1.1809448e-01   7.3203902e-01
   3.8195669e-01   6.8141865e-01


==> 1Sol_b1_scatter_naiveIST-3.dat <==
   6.2078109e-01   1.3418153e-01
   6.7584195e-01  -1.1190276e-01
   6.8672199e-01  -5.6920826e-02
   6.0573430e-01   7.0440279e-02
   8.0136170e-01   4.1352953e-02
   6.6630158e-01  -1.6294557e-01
   7.2969903e-01  -8.5747504e-02
   8.0722841e-01  -5.3331402e-03
   6.0721133e-01  -1.1392713e-01
   6.2692009e-01   1.0417804e-01
   7.0976719e-01  -1.7138875e-01
   5.7017075e-01   4.3815863e-02
   6.0006481e-01  -5.3691396e-02
   6.3976025e-01   1.2175515e-01
   5.9767570e-01  -1.6290313e-01
   6.7217127e-01   1.7000109e-02
   7.0342851e-01   7.1786560e-02
   7.5164206e-01   2.0278288e-01
   6.9717663e-01  -9.6685285e-02
   7.0299451e-01   1.0114229e-01
   7.2000271e-01  -1.9905096e-01
   7.5952849e-01  -6.7756029e-02
   7.3369628e-01  -9.8109809e-02
   8.3095954e-01  -1.4454939e-01
   5.8674352e-01   2.6533423e-01
   5.7521405e-01   2.5722658e-01
   7.6140621e-01  -4.2722001e-02
   7.5810006e-01  -1.3171706e-01
   8.1422398e-01   2.9624984e-01
   6.2265276e-01   2.9761618e-02
   7.5409714e-01   1.7336988e-01
   6.7947296e-01  -1.9785468e-01
   6.1351369e-01  -6.6121439e-02
   5.4962285e-01   1.4907637e-01
   7.7224869e-01   1.6756764e-01
   8.8995279e-01   1.0706969e-01
   6.3806979e-01   1.4695572e-02
   6.8308418e-01   1.1724573e-02
   6.4385675e-01  -2.3430836e-01
   8.2810023e-01   2.4516570e-02
   6.7556915e-01  -8.1666202e-02
   7.7647908e-01   7.6481969e-02
   6.2386025e-01  -5.0616256e-02
   8.1471185e-01  -7.1564697e-02
   7.0172523e-01  -1.1891323e-01
   7.0848247e-01  -8.5413705e-02
   7.9674186e-01   1.0953489e-01
   6.3539357e-01  -6.6739375e-03
   6.6646189e-01  -1.8755198e-02
   7.3442909e-01   6.7649081e-02
   7.8222672e-01  -1.8191249e-01
   6.3429206e-01  -7.5247826e-02
   7.0953372e-01   1.3692906e-01
   7.4918243e-01  -2.5862032e-01
   6.1992442e-01  -2.7953274e-01
   5.2255615e-01   1.3021340e-01
   7.3423735e-01   1.7578413e-01
   7.5180694e-01  -7.8095415e-02
   8.0816711e-01   6.4475567e-02
   7.1269935e-01  -1.8061504e-01
   6.2789206e-01   2.0101978e-02
   7.3323420e-01   4.4598676e-02


==> 1Sol_b1_scatter_naiveIST-4.dat <==
   2.1450376e-01  -6.6826451e-01
   1.8481465e-02  -7.4207244e-01
  -1.0971077e-01  -6.1879302e-01
  -2.0942603e-01  -7.1806588e-01
  -1.2505446e-02  -8.9172649e-01
  -3.5893090e-01  -7.8545376e-01
   1.2656440e-01  -6.3136694e-01
   3.5058458e-02  -7.1844080e-01
   2.1591023e-01  -8.5046758e-01
  -1.5610234e-02  -7.9213118e-01
   4.5338636e-02  -6.2402310e-01
   1.3307908e-01  -7.1854739e-01
  -3.0703706e-02  -9.1255520e-01
   3.9514362e-02  -7.4373696e-01
   1.8830408e-01  -7.3066524e-01
  -4.4250628e-02  -7.0799584e-01
  -1.5426469e-01  -7.6181088e-01
  -9.5261997e-02  -6.0533972e-01
  -3.6917012e-01  -6.7845741e-01
   1.7217143e-01  -7.2423073e-01
   8.1307399e-03  -5.7341460e-01
  -5.9941486e-04  -6.9680597e-01
  -1.3071147e-01  -6.7936934e-01
   7.1865609e-02  -7.9326189e-01
  -7.5088243e-02  -6.0252041e-01
   2.7836645e-01  -7.3960314e-01
  -6.5956425e-02  -7.9185395e-01
   1.3721484e-01  -6.2970144e-01
  -1.5709997e-01  -7.2505064e-01
  -9.3160261e-02  -6.8847694e-01
   1.0407017e-01  -7.8085635e-01
  -2.0736967e-01  -5.2424098e-01
  -7.5961144e-02  -7.6455635e-01
   1.9562381e-01  -6.4498227e-01
  -1.9043923e-01  -5.7053028e-01
  -5.9321099e-02  -6.3645277e-01
   1.4659206e-01  -6.7994892e-01
   1.1252844e-01  -5.7310500e-01
  -8.1666790e-02  -6.0295585e-01
   1.2021610e-01  -8.5867458e-01
  -1.1251234e-01  -6.1459527e-01
   1.7698473e-01  -6.8356843e-01
  -1.3884626e-01  -6.7294206e-01
  -8.6277440e-02  -6.8265032e-01
   3.3074689e-01  -6.4095194e-01
  -1.9733185e-01  -8.1661116e-01
   1.4886848e-01  -6.8504898e-01
  -2.8121633e-01  -6.6588067e-01
   1.5250249e-01  -7.9372837e-01
  -8.0779312e-02  -7.4127662e-01
  -2.1601643e-01  -6.2259936e-01
   7.1303706e-02  -8.1708754e-01
   1.8909668e-01  -4.5142567e-01
  -1.3645880e-01  -8.2528677e-01
   1.4709656e-01  -6.1296923e-01
  -5.9092018e-03  -5.0559793e-01
   8.4581331e-02  -7.3319950e-01
  -1.1430312e-02  -6.2215087e-01
  -2.8918903e-04  -6.1590058e-01
   3.8224876e-03  -6.3614098e-01
   6.6000204e-02  -7.4000639e-01
  -4.6185565e-02  -4.9648571e-01
   6.6358944e-02  -5.5060236e-01
   9.8787940e-02  -7.6953255e-01
   1.5261668e-01  -6.6313727e-01
  -7.5194892e-03  -7.3585807e-01


==> 1Sol_b1b2_diff_PhaseVariance.dat <==
   2.0355500e-01   8.0790366e-06
   4.0711000e-01   1.8310544e-05
   6.1066500e-01   2.7554794e-05
   8.1422000e-01   3.5962416e-05
   1.0177750e+00   4.5923643e-05
   1.2213300e+00   5.4401833e-05
   1.4248850e+00   6.5531441e-05
   1.6284400e+00   8.1014977e-05
   1.8319950e+00   9.1339945e-05
   2.0355500e+00   9.8065422e-05
   2.2391050e+00   1.0388474e-04
   2.4426600e+00   1.0793503e-04
   2.6462150e+00   1.1156416e-04
   2.8497700e+00   1.1888614e-04
   3.0533250e+00   1.2210916e-04
   3.2568800e+00   1.2779908e-04
   3.4604350e+00   1.3625793e-04
   3.6639900e+00   1.4876157e-04
   3.8675450e+00   1.5405304e-04
   4.0711000e+00   1.6473305e-04
   4.2746550e+00   1.6637218e-04
   4.4782100e+00   1.7079257e-04
   4.6817650e+00   1.8032113e-04
   4.8853200e+00   1.8475793e-04
   5.0888750e+00   1.9232997e-04
   5.2924300e+00   2.0070859e-04
   5.4959850e+00   2.1199246e-04
   5.6995400e+00   2.2102765e-04
   5.9030950e+00   2.3362806e-04
   6.1066500e+00   2.3218921e-04
   6.3102050e+00   2.3562951e-04
   6.5137600e+00   2.4850639e-04
   6.7173150e+00   2.5911487e-04
   6.9208700e+00   2.6692792e-04
   7.1244250e+00   2.7389986e-04
   7.3279800e+00   2.8943901e-04
   7.5315350e+00   2.8283946e-04
   7.7350900e+00   2.8747683e-04
   7.9386450e+00   2.9620752e-04
   8.1422000e+00   3.0748178e-04
   8.3457550e+00   3.0890451e-04
   8.5493100e+00   3.2208210e-04
   8.7528650e+00   3.3245942e-04
   8.9564200e+00   3.3523266e-04
   9.1599750e+00   3.4817246e-04
   9.3635300e+00   3.5695031e-04
   9.5670850e+00   3.6583629e-04
   9.7706400e+00   3.6551245e-04
   9.9741950e+00   3.7585563e-04
   1.0177750e+01   3.8719371e-04
   1.0381305e+01   3.9299653e-04
   1.0584860e+01   3.9792151e-04
   1.0788415e+01   4.1771368e-04
   1.0991970e+01   4.3130353e-04
   1.1195525e+01   4.4771814e-04
   1.1399080e+01   4.5894192e-04
   1.1602635e+01   4.6301689e-04
   1.1806190e+01   4.5682312e-04
   1.2009745e+01   4.7062500e-04
   1.2213300e+01   4.8782106e-04
   1.2416855e+01   4.9861298e-04
   1.2620410e+01   4.9948308e-04
   1.2823965e+01   4.9465232e-04
   1.3027520e+01   4.9293690e-04
   1.3231075e+01   5.0582774e-04
   1.3434630e+01   5.2345870e-04
   1.3638185e+01   5.3272156e-04
   1.3841740e+01   5.3820762e-04
   1.4045295e+01   5.3532889e-04
   1.4248850e+01   5.4430997e-04
   1.4452405e+01   5.3787858e-04
   1.4655960e+01   5.4194116e-04


==> 1Sol_b1z_abs_idealIST-1.dat <==
   8.0000000e-02   7.0857176e-01
   1.6000000e-01   7.0703208e-01
   2.4000000e-01   7.0524946e-01
   3.2000000e-01   7.0807783e-01
   4.0000000e-01   7.1083267e-01
   4.8000000e-01   7.1019914e-01
   5.6000000e-01   7.0962378e-01
   6.4000000e-01   7.1049202e-01
   7.2000000e-01   7.1168130e-01
   8.0000000e-01   7.1199596e-01
   8.8000000e-01   7.1091214e-01
   9.6000000e-01   7.0807730e-01
   1.0400000e+00   7.0690306e-01
   1.1200000e+00   7.0363277e-01
   1.2000000e+00   7.0657428e-01
   1.2800000e+00   7.0858383e-01
   1.3600000e+00   7.0919997e-01
   1.4400000e+00   7.0629872e-01
   1.5200000e+00   7.0720290e-01
   1.6000000e+00   7.0905519e-01
   1.6800000e+00   7.0904620e-01
   1.7600000e+00   7.0959334e-01
   1.8400000e+00   7.0839094e-01
   1.9200000e+00   7.0622569e-01
   2.0000000e+00   7.0737155e-01
   2.0800000e+00   7.0870259e-01
   2.1600000e+00   7.1233730e-01
   2.2400000e+00   7.1334402e-01
   2.3200000e+00   7.1865228e-01
   2.4000000e+00   7.1427151e-01
   2.4800000e+00   7.0954354e-01
   2.5600000e+00   7.1323478e-01
   2.6400000e+00   7.1175790e-01
   2.7200000e+00   7.1055810e-01
   2.8000000e+00   7.1265208e-01
   2.8800000e+00   7.1562770e-01
   2.9600000e+00   7.0860794e-01
   3.0400000e+00   7.0634422e-01
   3.1200000e+00   7.0596700e-01
   3.2000000e+00   7.0284016e-01
   3.2800000e+00   7.0367478e-01
   3.3600000e+00   7.0338258e-01
   3.4400000e+00   7.0944963e-01
   3.5200000e+00   7.1086997e-01
   3.6000000e+00   7.0771349e-01
   3.6800000e+00   7.0481683e-01
   3.7600000e+00   7.0619740e-01
   3.8400000e+00   7.0630981e-01
   3.9200000e+00   7.0777440e-01
   4.0000000e+00   7.1114902e-01
   4.0800000e+00   7.1059184e-01
   4.1600000e+00   7.1328634e-01
   4.2400000e+00   7.1242130e-01
   4.3200000e+00   7.1244150e-01
   4.4000000e+00   7.1008905e-01
   4.4800000e+00   7.0572415e-01
   4.5600000e+00   7.0997486e-01
   4.6400000e+00   7.1245982e-01
   4.7200000e+00   7.1233993e-01
   4.8000000e+00   7.1067365e-01
   4.8800000e+00   7.0940338e-01
   4.9600000e+00   7.0686673e-01
   5.0400000e+00   7.0982359e-01
   5.1200000e+00   7.0482777e-01
   5.2000000e+00   7.0575499e-01
   5.2800000e+00   7.0413943e-01
   5.3600000e+00   7.0354914e-01
   5.4400000e+00   7.0279061e-01
   5.5200000e+00   6.9903722e-01
   5.6000000e+00   7.0173911e-01
   5.6800000e+00   7.0103582e-01
   5.7600000e+00   7.0703840e-01
   5.8400000e+00   7.0797356e-01
   5.9200000e+00   7.0683690e-01
   6.0000000e+00   7.0645865e-01
   6.0800000e+00   7.0734926e-01
   6.1600000e+00   7.0593929e-01
   6.2400000e+00   7.0467574e-01
   6.3200000e+00   7.0574261e-01
   6.4000000e+00   7.0355924e-01
   6.4800000e+00   7.0089595e-01
   6.5600000e+00   7.0127826e-01
   6.6400000e+00   7.0212294e-01
   6.7200000e+00   7.0478738e-01
   6.8000000e+00   7.0615472e-01
   6.8800000e+00   7.0311110e-01
   6.9600000e+00   6.9510994e-01
   7.0400000e+00   6.9344508e-01
   7.1200000e+00   6.9337740e-01
   7.2000000e+00   6.9315174e-01
   7.2800000e+00   6.9407037e-01
   7.3600000e+00   6.9468629e-01
   7.4400000e+00   6.9484245e-01
   7.5200000e+00   6.9346625e-01
   7.6000000e+00   6.9570109e-01
   7.6800000e+00   6.9395336e-01
   7.7600000e+00   6.9629162e-01
   7.8400000e+00   6.9547745e-01
   7.9200000e+00   6.9415044e-01
   8.0000000e+00   6.9730052e-01


==> 1Sol_b1z_abs_idealIST-2.dat <==
   0.0000000e+00   1.0000000e+00
   1.1241325e+00   9.9932887e-01
   2.2482650e+00   9.9925582e-01
   3.3723975e+00   9.9878560e-01
   4.4965300e+00   9.9921298e-01
   5.6206624e+00   1.0000826e+00
   6.7447949e+00   9.9978110e-01
   7.8689274e+00   9.9942319e-01
   8.9930599e+00   9.9947488e-01
   1.0117192e+01   9.9918432e-01
   1.1241325e+01   1.0003371e+00
   1.2365457e+01   9.9915058e-01
   1.3489590e+01   1.0002072e+00
   1.4613722e+01   9.9997236e-01
   1.5737855e+01   9.9855372e-01
   1.6861987e+01   9.9827904e-01
   1.7986120e+01   9.9981526e-01
   1.9110252e+01   1.0004765e+00
   2.0234385e+01   1.0003934e+00
   2.1358517e+01   1.0001387e+00
   2.2482650e+01   1.0002437e+00
   2.3606782e+01   1.0010245e+00
   2.4730915e+01   1.0013467e+00
   2.5855047e+01   1.0003609e+00
   2.6979180e+01   1.0003725e+00
   2.8103312e+01   9.9958590e-01
   2.9227445e+01   9.9901750e-01
   3.0351577e+01   9.9906277e-01
   3.1475710e+01   9.9948928e-01
   3.2599842e+01   9.9862904e-01
   3.3723975e+01   9.9737474e-01
   3.4848107e+01   9.9767422e-01
   3.5972240e+01   9.9838292e-01
   3.7096372e+01   9.9826560e-01
   3.8220505e+01   9.9890054e-01
   3.9344637e+01   9.9754314e-01
   4.0468770e+01   9.9714289e-01
   4.1592902e+01   9.9703738e-01
   4.2717035e+01   9.9707056e-01
   4.3841167e+01   9.9654638e-01
   4.4965300e+01   9.9572786e-01
   4.6089432e+01   9.9477994e-01
   4.7213564e+01   9.9537348e-01
   4.8337697e+01   9.9555090e-01
   4.9461829e+01   9.9495021e-01
   5.0585962e+01   9.9592400e-01
   5.1710094e+01   9.9615125e-01
   5.2834227e+01   9.9606013e-01
   5.3958359e+01   9.9651623e-01
   5.5082492e+01   9.9535758e-01
   5.6206624e+01   9.9474754e-01
   5.7330757e+01   9.9487345e-01
   5.8454889e+01   9.9639420e-01
   5.9579022e+01   9.9585097e-01
   6.0703154e+01   9.9717559e-01
   6.1827287e+01   9.9812061e-01
   6.2951419e+01   9.9686766e-01
   6.4075552e+01   9.9705766e-01
   6.5199684e+01   9.9593784e-01
   6.6323817e+01   9.9573612e-01
   6.7447949e+01   9.9634382e-01
   6.8572082e+01   9.9568136e-01
   6.9696214e+01   9.9555605e-01
   7.0820347e+01   9.9424854e-01
   7.1944479e+01   9.9424923e-01
   7.3068612e+01   9.9321028e-01
   7.4192744e+01   9.9343413e-01
   7.5316877e+01   9.9334646e-01
   7.6441009e+01   9.9410170e-01
   7.7565142e+01   9.9327191e-01
   7.8689274e+01   9.9339730e-01
   7.9813407e+01   9.9318812e-01
   8.0937539e+01   9.9384899e-01


==> 1Sol_b1z_abs_idealIST-3.dat <==
   0.0000000e+00   7.0710678e-01
   2.0355500e-01   7.0552808e-01
   4.0711000e-01   7.0546831e-01
   6.1066500e-01   7.0423716e-01
   8.1422000e-01   7.0449946e-01
   1.0177750e+00   7.0392356e-01
   1.2213300e+00   7.0369981e-01
   1.4248850e+00   7.0343009e-01
   1.6284400e+00   7.0269842e-01
   1.8319950e+00   7.0635489e-01
   2.0355500e+00   7.0894307e-01
   2.2391050e+00   7.1025947e-01
   2.4426600e+00   7.1134415e-01
   2.6462150e+00   7.1258092e-01
   2.8497700e+00   7.1323766e-01
   3.0533250e+00   7.1162800e-01
   3.2568800e+00   7.0948721e-01
   3.4604350e+00   7.0766079e-01
   3.6639900e+00   7.0746466e-01
   3.8675450e+00   7.0545902e-01
   4.0711000e+00   7.0478802e-01
   4.2746550e+00   7.0504427e-01
   4.4782100e+00   7.0593045e-01
   4.6817650e+00   7.0273022e-01
   4.8853200e+00   7.0672669e-01
   5.0888750e+00   7.0666626e-01
   5.2924300e+00   7.1241701e-01
   5.4959850e+00   7.1628154e-01
   5.6995400e+00   7.1926036e-01
   5.9030950e+00   7.2151620e-01
   6.1066500e+00   7.2649703e-01
   6.3102050e+00   7.2829427e-01
   6.5137600e+00   7.2756044e-01
   6.7173150e+00   7.3655034e-01
   6.9208700e+00   7.4210393e-01
   7.1244250e+00   7.4525591e-01
   7.3279800e+00   7.4102002e-01
   7.5315350e+00   7.3727864e-01
   7.7350900e+00   7.3653240e-01
   7.9386450e+00   7.4780079e-01
   8.1422000e+00   7.5183423e-01
   8.3457550e+00   7.5314074e-01
   8.5493100e+00   7.5602285e-01
   8.7528650e+00   7.4592413e-01
   8.9564200e+00   7.4488849e-01
   9.1599750e+00   7.2753803e-01
   9.3635300e+00   7.3038215e-01
   9.5670850e+00   7.2855249e-01
   9.7706400e+00   7.4435582e-01
   9.9741950e+00   7.5628550e-01
   1.0177750e+01   7.5591608e-01
   1.0381305e+01   7.5070891e-01
   1.0584860e+01   7.4782348e-01
   1.0788415e+01   7.4158844e-01
   1.0991970e+01   7.5943259e-01
   1.1195525e+01   7.4880596e-01
   1.1399080e+01   7.6086476e-01
   1.1602635e+01   7.7523702e-01
   1.1806190e+01   7.7107169e-01
   1.2009745e+01   7.5788663e-01
   1.2213300e+01   7.7262055e-01
   1.2416855e+01   7.7366481e-01
   1.2620410e+01   8.0052527e-01
   1.2823965e+01   7.9944217e-01
   1.3027520e+01   7.9667001e-01
   1.3231075e+01   8.0197465e-01
   1.3434630e+01   8.0948964e-01
   1.3638185e+01   8.0711829e-01
   1.3841740e+01   8.1615372e-01
   1.4045295e+01   8.0948469e-01
   1.4248850e+01   7.8618633e-01
   1.4452405e+01   7.9782406e-01
   1.4655960e+01   7.9330307e-01


==> 1Sol_b1z_abs_naiveIST-1.dat <==
   8.0000000e-02   7.0893194e-01
   1.6000000e-01   7.0782612e-01
   2.4000000e-01   7.0637497e-01
   3.2000000e-01   7.0944179e-01
   4.0000000e-01   7.1239130e-01
   4.8000000e-01   7.1177710e-01
   5.6000000e-01   7.1108010e-01
   6.4000000e-01   7.1198667e-01
   7.2000000e-01   7.1299322e-01
   8.0000000e-01   7.1312968e-01
   8.8000000e-01   7.1207093e-01
   9.6000000e-01   7.0910162e-01
   1.0400000e+00   7.0773883e-01
   1.1200000e+00   7.0466237e-01
   1.2000000e+00   7.0768516e-01
   1.2800000e+00   7.1009347e-01
   1.3600000e+00   7.1070173e-01
   1.4400000e+00   7.0790552e-01
   1.5200000e+00   7.0904477e-01
   1.6000000e+00   7.1128707e-01
   1.6800000e+00   7.1109616e-01
   1.7600000e+00   7.1189611e-01
   1.8400000e+00   7.1137863e-01
   1.9200000e+00   7.1009325e-01
   2.0000000e+00   7.1219811e-01
   2.0800000e+00   7.1498434e-01
   2.1600000e+00   7.2001265e-01
   2.2400000e+00   7.2265975e-01
   2.3200000e+00   7.2959907e-01
   2.4000000e+00   7.2680488e-01
   2.4800000e+00   7.2352557e-01
   2.5600000e+00   7.2895570e-01
   2.6400000e+00   7.2937197e-01
   2.7200000e+00   7.2999051e-01
   2.8000000e+00   7.3385399e-01
   2.8800000e+00   7.3851975e-01
   2.9600000e+00   7.3273145e-01
   3.0400000e+00   7.3229769e-01
   3.1200000e+00   7.3352540e-01
   3.2000000e+00   7.3187785e-01
   3.2800000e+00   7.3438957e-01
   3.3600000e+00   7.3558081e-01
   3.4400000e+00   7.4339384e-01
   3.5200000e+00   7.4645059e-01
   3.6000000e+00   7.4486203e-01
   3.6800000e+00   7.4358653e-01
   3.7600000e+00   7.4688072e-01
   3.8400000e+00   7.4884706e-01
   3.9200000e+00   7.5216489e-01
   4.0000000e+00   7.5760618e-01
   4.0800000e+00   7.5846752e-01
   4.1600000e+00   7.6269492e-01
   4.2400000e+00   7.6327010e-01
   4.3200000e+00   7.6497461e-01
   4.4000000e+00   7.6423387e-01
   4.4800000e+00   7.6107149e-01
   4.5600000e+00   7.6718347e-01
   4.6400000e+00   7.7089356e-01
   4.7200000e+00   7.7166350e-01
   4.8000000e+00   7.7094882e-01
   4.8800000e+00   7.7021471e-01
   4.9600000e+00   7.6790751e-01
   5.0400000e+00   7.7172640e-01
   5.1200000e+00   7.6681327e-01
   5.2000000e+00   7.6869660e-01
   5.2800000e+00   7.6818215e-01
   5.3600000e+00   7.6875805e-01
   5.4400000e+00   7.6912832e-01
   5.5200000e+00   7.6615980e-01
   5.6000000e+00   7.7002047e-01
   5.6800000e+00   7.6980217e-01
   5.7600000e+00   7.7652537e-01
   5.8400000e+00   7.7753569e-01
   5.9200000e+00   7.7645184e-01
   6.0000000e+00   7.7622742e-01
   6.0800000e+00   7.7748365e-01
   6.1600000e+00   7.7619013e-01
   6.2400000e+00   7.7508257e-01
   6.3200000e+00   7.7664932e-01
   6.4000000e+00   7.7442203e-01
   6.4800000e+00   7.7177234e-01
   6.5600000e+00   7.7238216e-01
   6.6400000e+00   7.7384952e-01
   6.7200000e+00   7.7743063e-01
   6.8000000e+00   7.7969750e-01
   6.8800000e+00   7.7721630e-01
   6.9600000e+00   7.6915959e-01
   7.0400000e+00   7.6801329e-01
   7.1200000e+00   7.6889908e-01
   7.2000000e+00   7.6976752e-01
   7.2800000e+00   7.7199911e-01
   7.3600000e+00   7.7390912e-01
   7.4400000e+00   7.7509046e-01
   7.5200000e+00   7.7445632e-01
   7.6000000e+00   7.7771031e-01
   7.6800000e+00   7.7670852e-01
   7.7600000e+00   7.8050053e-01
   7.8400000e+00   7.8081944e-01
   7.9200000e+00   7.8077486e-01
   8.0000000e+00   7.8592621e-01


==> 1Sol_b1z_abs_naiveIST-2.dat <==
   0.0000000e+00   1.0000000e+00
   1.1241325e+00   9.9891178e-01
   2.2482650e+00   9.9848420e-01
   3.3723975e+00   9.9820500e-01
   4.4965300e+00   9.9878730e-01
   5.6206624e+00   1.0013277e+00
   6.7447949e+00   1.0012353e+00
   7.8689274e+00   1.0045998e+00
   8.9930599e+00   1.0033949e+00
   1.0117192e+01   1.0065661e+00
   1.1241325e+01   1.0060703e+00
   1.2365457e+01   1.0116006e+00
   1.3489590e+01   1.0116423e+00
   1.4613722e+01   1.0137509e+00
   1.5737855e+01   1.0143549e+00
   1.6861987e+01   1.0181601e+00
   1.7986120e+01   1.0125809e+00
   1.9110252e+01   1.0022665e+00
   2.0234385e+01   1.0103628e+00
   2.1358517e+01   1.0182533e+00
   2.2482650e+01   1.0221854e+00
   2.3606782e+01   1.0213968e+00
   2.4730915e+01   1.0168270e+00
   2.5855047e+01   1.0286017e+00
   2.6979180e+01   1.0297539e+00
   2.8103312e+01   1.0437728e+00
   2.9227445e+01   1.0496870e+00
   3.0351577e+01   1.0457710e+00
   3.1475710e+01   1.0428761e+00
   3.2599842e+01   1.0424731e+00
   3.3723975e+01   1.0697383e+00
   3.4848107e+01   1.0729718e+00
   3.5972240e+01   1.0679375e+00
   3.7096372e+01   1.0506376e+00
   3.8220505e+01   1.0389222e+00
   3.9344637e+01   1.0363504e+00
   4.0468770e+01   1.0150477e+00
   4.1592902e+01   1.0131807e+00
   4.2717035e+01   1.0165023e+00
   4.3841167e+01   1.0153013e+00
   4.4965300e+01   1.0130259e+00
   4.6089432e+01   1.0236115e+00
   4.7213564e+01   1.0274821e+00
   4.8337697e+01   1.0137855e+00
   4.9461829e+01   1.0101947e+00
   5.0585962e+01   1.0038175e+00
   5.1710094e+01   1.0079984e+00
   5.2834227e+01   1.0131566e+00
   5.3958359e+01   1.0333031e+00
   5.5082492e+01   1.0503215e+00
   5.6206624e+01   1.0711582e+00
   5.7330757e+01   1.0948826e+00
   5.8454889e+01   1.0514851e+00
   5.9579022e+01   1.0300829e+00
   6.0703154e+01   1.0106564e+00
   6.1827287e+01   9.9000730e-01
   6.2951419e+01   1.0222201e+00
   6.4075552e+01   1.0289236e+00
   6.5199684e+01   1.0328160e+00
   6.6323817e+01   1.0320100e+00
   6.7447949e+01   1.0496190e+00
   6.8572082e+01   1.0558071e+00
   6.9696214e+01   1.0715636e+00
   7.0820347e+01   1.0619933e+00
   7.1944479e+01   1.0506519e+00
   7.3068612e+01   1.0559523e+00
   7.4192744e+01   1.0262270e+00
   7.5316877e+01   1.0179545e+00
   7.6441009e+01   9.8869692e-01
   7.7565142e+01   1.0380901e+00
   7.8689274e+01   1.0228675e+00
   7.9813407e+01   9.9807068e-01
   8.0937539e+01   1.0141860e+00


==> 1Sol_b1z_abs_naiveIST-3.dat <==
   0.0000000e+00   7.0710678e-01
   2.0355500e-01   7.0554304e-01
   4.0711000e-01   7.0568522e-01
   6.1066500e-01   7.0514360e-01
   8.1422000e-01   7.0501540e-01
   1.0177750e+00   7.0420343e-01
   1.2213300e+00   7.0493717e-01
   1.4248850e+00   7.0392524e-01
   1.6284400e+00   7.0183469e-01
   1.8319950e+00   7.0491656e-01
   2.0355500e+00   7.0608258e-01
   2.2391050e+00   7.0765946e-01
   2.4426600e+00   7.0843690e-01
   2.6462150e+00   7.1059390e-01
   2.8497700e+00   7.0901718e-01
   3.0533250e+00   7.0852339e-01
   3.2568800e+00   7.0714333e-01
   3.4604350e+00   7.0450393e-01
   3.6639900e+00   7.0380323e-01
   3.8675450e+00   7.0357763e-01
   4.0711000e+00   7.0312727e-01
   4.2746550e+00   7.0446445e-01
   4.4782100e+00   7.0587664e-01
   4.6817650e+00   7.0746166e-01
   4.8853200e+00   7.0820881e-01
   5.0888750e+00   7.0962510e-01
   5.2924300e+00   7.0999564e-01
   5.4959850e+00   7.0955733e-01
   5.6995400e+00   7.0916296e-01
   5.9030950e+00   7.0853791e-01
   6.1066500e+00   7.0876309e-01
   6.3102050e+00   7.0697272e-01
   6.5137600e+00   7.0852971e-01
   6.7173150e+00   7.0689796e-01
   6.9208700e+00   7.0534670e-01
   7.1244250e+00   7.0373181e-01
   7.3279800e+00   7.0261436e-01
   7.5315350e+00   7.0284159e-01
   7.7350900e+00   7.0323373e-01
   7.9386450e+00   7.0294406e-01
   8.1422000e+00   7.0322436e-01
   8.3457550e+00   7.0294499e-01
   8.5493100e+00   7.0370841e-01
   8.7528650e+00   7.0222316e-01
   8.9564200e+00   7.0256456e-01
   9.1599750e+00   7.0036732e-01
   9.3635300e+00   7.0263726e-01
   9.5670850e+00   7.0335966e-01
   9.7706400e+00   7.0203442e-01
   9.9741950e+00   7.0307877e-01
   1.0177750e+01   7.0118268e-01
   1.0381305e+01   7.0207710e-01
   1.0584860e+01   7.0195399e-01
   1.0788415e+01   7.0377682e-01
   1.0991970e+01   7.0443972e-01
   1.1195525e+01   7.0394937e-01
   1.1399080e+01   7.0496904e-01
   1.1602635e+01   7.0540476e-01
   1.1806190e+01   7.0593737e-01
   1.2009745e+01   7.0441224e-01
   1.2213300e+01   7.0403882e-01
   1.2416855e+01   7.0564159e-01
   1.2620410e+01   7.0798075e-01
   1.2823965e+01   7.0694288e-01
   1.3027520e+01   7.0600157e-01
   1.3231075e+01   7.0457693e-01
   1.3434630e+01   7.0497439e-01
   1.3638185e+01   7.0556643e-01
   1.3841740e+01   7.0481071e-01
   1.4045295e+01   7.0461269e-01
   1.4248850e+01   7.0376133e-01
   1.4452405e+01   7.0258611e-01
   1.4655960e+01   7.0295839e-01


==> 1Sol_b1z_phase_idealIST-1.dat <==
   8.0000000e-02  -6.2842096e-04
   1.6000000e-01  -1.0277414e-04
   2.4000000e-01  -3.4364153e-03
   3.2000000e-01  -6.0865138e-03
   4.0000000e-01  -8.0119798e-03
   4.8000000e-01  -6.0393036e-03
   5.6000000e-01  -9.7394061e-03
   6.4000000e-01  -7.1980943e-03
   7.2000000e-01  -1.1705859e-02
   8.0000000e-01  -1.2105860e-02
   8.8000000e-01  -1.3674241e-02
   9.6000000e-01  -1.3241767e-02
   1.0400000e+00  -1.1504766e-02
   1.1200000e+00  -7.0537981e-03
   1.2000000e+00  -9.4306805e-03
   1.2800000e+00  -5.5830416e-03
   1.3600000e+00  -1.1134581e-02
   1.4400000e+00  -1.4127706e-02
   1.5200000e+00  -1.5322149e-02
   1.6000000e+00  -1.5768395e-02
   1.6800000e+00  -2.0144305e-02
   1.7600000e+00  -1.5604044e-02
   1.8400000e+00  -1.9204358e-02
   1.9200000e+00  -2.0500827e-02
   2.0000000e+00  -2.3290338e-02
   2.0800000e+00  -1.8844781e-02
   2.1600000e+00  -1.9131610e-02
   2.2400000e+00  -1.7661530e-02
   2.3200000e+00  -1.9003246e-02
   2.4000000e+00  -1.9543371e-02
   2.4800000e+00  -2.2156828e-02
   2.5600000e+00  -2.0090676e-02
   2.6400000e+00  -2.2051958e-02
   2.7200000e+00  -2.1887624e-02
   2.8000000e+00  -2.3174782e-02
   2.8800000e+00  -1.9769139e-02
   2.9600000e+00  -2.4583914e-02
   3.0400000e+00  -2.0805746e-02
   3.1200000e+00  -1.6098190e-02
   3.2000000e+00  -9.2161415e-03
   3.2800000e+00  -1.4410401e-02
   3.3600000e+00  -1.5798827e-02
   3.4400000e+00  -1.5879266e-02
   3.5200000e+00  -1.6700970e-02
   3.6000000e+00  -1.6407842e-02
   3.6800000e+00  -1.2612893e-02
   3.7600000e+00  -6.9893714e-03
   3.8400000e+00  -4.9186739e-03
   3.9200000e+00  -5.1793482e-03
   4.0000000e+00  -3.8200839e-03
   4.0800000e+00  -2.1284955e-03
   4.1600000e+00  -3.7054914e-03
   4.2400000e+00  -1.3126990e-02
   4.3200000e+00  -1.4830565e-02
   4.4000000e+00  -1.1183841e-02
   4.4800000e+00  -9.4281957e-03
   4.5600000e+00  -8.3834558e-03
   4.6400000e+00  -1.2566322e-02
   4.7200000e+00  -1.3201728e-02
   4.8000000e+00  -1.4786733e-02
   4.8800000e+00  -1.1970787e-02
   4.9600000e+00  -1.0602071e-02
   5.0400000e+00  -3.4046816e-03
   5.1200000e+00  -6.2357691e-03
   5.2000000e+00  -7.4644301e-03
   5.2800000e+00  -4.0563263e-03
   5.3600000e+00  -2.6523450e-03
   5.4400000e+00  -6.4956086e-03
   5.5200000e+00  -6.5620299e-03
   5.6000000e+00  -6.1399583e-03
   5.6800000e+00  -3.9185713e-03
   5.7600000e+00  -7.6530294e-04
   5.8400000e+00   5.2534375e-04
   5.9200000e+00  -6.0832599e-04
   6.0000000e+00  -2.6335828e-03
   6.0800000e+00  -6.8882091e-03
   6.1600000e+00  -5.1877612e-03
   6.2400000e+00   8.4337015e-04
   6.3200000e+00  -5.0235982e-03
   6.4000000e+00  -6.9285694e-03
   6.4800000e+00  -3.8998393e-03
   6.5600000e+00  -3.6665014e-03
   6.6400000e+00  -7.1495117e-03
   6.7200000e+00  -9.7470302e-03
   6.8000000e+00  -7.9527457e-03
   6.8800000e+00  -1.1506844e-02
   6.9600000e+00  -1.0587596e-02
   7.0400000e+00  -5.8292595e-03
   7.1200000e+00  -6.3851555e-03
   7.2000000e+00  -3.5158159e-03
   7.2800000e+00  -1.1971458e-03
   7.3600000e+00   1.1825217e-03
   7.4400000e+00  -4.5906131e-05
   7.5200000e+00   3.9840415e-03
   7.6000000e+00   4.6862933e-03
   7.6800000e+00   5.4359701e-03
   7.7600000e+00   7.1001057e-03
   7.8400000e+00   1.0680440e-02
   7.9200000e+00   6.7549565e-03
   8.0000000e+00   7.9903343e-03


==> 1Sol_b1z_phase_idealIST-2.dat <==
   0.0000000e+00  -4.4408921e-16
   1.1241325e+00   1.9252875e-03
   2.2482650e+00   1.3528224e-03
   3.3723975e+00   1.4593023e-03
   4.4965300e+00   1.5650599e-03
   5.6206624e+00   2.0812053e-03
   6.7447949e+00   3.9664103e-03
   7.8689274e+00   5.3853576e-03
   8.9930599e+00   5.2774781e-03
   1.0117192e+01   6.2917273e-03
   1.1241325e+01   6.5541528e-03
   1.2365457e+01   6.9822419e-03
   1.3489590e+01   7.4425452e-03
   1.4613722e+01   9.1466951e-03
   1.5737855e+01   9.2291214e-03
   1.6861987e+01   9.1841881e-03
   1.7986120e+01   9.9139319e-03
   1.9110252e+01   9.4455942e-03
   2.0234385e+01   1.0741204e-02
   2.1358517e+01   1.0776547e-02
   2.2482650e+01   1.0728978e-02
   2.3606782e+01   1.0789782e-02
   2.4730915e+01   1.0930968e-02
   2.5855047e+01   1.2763067e-02
   2.6979180e+01   1.4265131e-02
   2.8103312e+01   1.4985469e-02
   2.9227445e+01   1.5740868e-02
   3.0351577e+01   1.5111985e-02
   3.1475710e+01   1.5169172e-02
   3.2599842e+01   1.4714218e-02
   3.3723975e+01   1.6276551e-02
   3.4848107e+01   1.6837433e-02
   3.5972240e+01   1.7192311e-02
   3.7096372e+01   1.7876826e-02
   3.8220505e+01   1.8276393e-02
   3.9344637e+01   1.9469610e-02
   4.0468770e+01   1.9052434e-02
   4.1592902e+01   1.8381329e-02
   4.2717035e+01   1.8285519e-02
   4.3841167e+01   1.8717774e-02
   4.4965300e+01   1.8644782e-02
   4.6089432e+01   2.1130422e-02
   4.7213564e+01   1.9327170e-02
   4.8337697e+01   1.8729752e-02
   4.9461829e+01   1.7704642e-02
   5.0585962e+01   1.8484360e-02
   5.1710094e+01   1.7117194e-02
   5.2834227e+01   1.6273765e-02
   5.3958359e+01   1.6779134e-02
   5.5082492e+01   1.7281062e-02
   5.6206624e+01   1.7487369e-02
   5.7330757e+01   1.7586952e-02
   5.8454889e+01   1.7645293e-02
   5.9579022e+01   1.8770878e-02
   6.0703154e+01   1.8524613e-02
   6.1827287e+01   1.8464012e-02
   6.2951419e+01   2.0451773e-02
   6.4075552e+01   2.0853951e-02
   6.5199684e+01   2.1555509e-02
   6.6323817e+01   2.2241747e-02
   6.7447949e+01   2.1957196e-02
   6.8572082e+01   2.0606315e-02
   6.9696214e+01   2.2977656e-02
   7.0820347e+01   2.1852624e-02
   7.1944479e+01   2.0767810e-02
   7.3068612e+01   2.0990668e-02
   7.4192744e+01   2.0323077e-02
   7.5316877e+01   2.0281358e-02
   7.6441009e+01   2.0873130e-02
   7.7565142e+01   2.0713342e-02
   7.8689274e+01   2.2269805e-02
   7.9813407e+01   2.2713652e-02
   8.0937539e+01   2.2748050e-02


==> 1Sol_b1z_phase_idealIST-3.dat <==
   0.0000000e+00   1.5707963e+00
   2.0355500e-01   1.5710533e+00
   4.0711000e-01   1.5717561e+00
   6.1066500e-01   1.5736637e+00
   8.1422000e-01   1.5723378e+00
   1.0177750e+00   1.5739094e+00
   1.2213300e+00   1.5718725e+00
   1.4248850e+00   1.5723033e+00
   1.6284400e+00   1.5749463e+00
   1.8319950e+00   1.5782252e+00
   2.0355500e+00   1.5659707e+00
   2.2391050e+00   1.5646741e+00
   2.4426600e+00   1.5646264e+00
   2.6462150e+00   1.5562970e+00
   2.8497700e+00   1.5607197e+00
   3.0533250e+00   1.5672098e+00
   3.2568800e+00   1.5758337e+00
   3.4604350e+00   1.5798170e+00
   3.6639900e+00   1.5733419e+00
   3.8675450e+00   1.5594795e+00
   4.0711000e+00   1.5332720e+00
   4.2746550e+00   1.5345922e+00
   4.4782100e+00   1.5263196e+00
   4.6817650e+00   1.5166517e+00
   4.8853200e+00   1.5058622e+00
   5.0888750e+00   1.4915527e+00
   5.2924300e+00   1.5079375e+00
   5.4959850e+00   1.5089433e+00
   5.6995400e+00   1.5175095e+00
   5.9030950e+00   1.5253208e+00
   6.1066500e+00   1.5107041e+00
   6.3102050e+00   1.5045896e+00
   6.5137600e+00   1.5129227e+00
   6.7173150e+00   1.5106832e+00
   6.9208700e+00   1.5147848e+00
   7.1244250e+00   1.5412641e+00
   7.3279800e+00   1.5466593e+00
   7.5315350e+00   1.5541901e+00
   7.7350900e+00   1.5479996e+00
   7.9386450e+00   1.5182109e+00
   8.1422000e+00   1.5111694e+00
   8.3457550e+00   1.5114718e+00
   8.5493100e+00   1.5154889e+00
   8.7528650e+00   1.5297911e+00
   8.9564200e+00   1.5124116e+00
   9.1599750e+00   1.4900695e+00
   9.3635300e+00   1.4871786e+00
   9.5670850e+00   1.4559705e+00
   9.7706400e+00   1.4390516e+00
   9.9741950e+00   1.4362692e+00
   1.0177750e+01   1.4397602e+00
   1.0381305e+01   1.4404991e+00
   1.0584860e+01   1.4453647e+00
   1.0788415e+01   1.4328646e+00
   1.0991970e+01   1.4284256e+00
   1.1195525e+01   1.4297624e+00
   1.1399080e+01   1.4066422e+00
   1.1602635e+01   1.4182917e+00
   1.1806190e+01   1.4081280e+00
   1.2009745e+01   1.3987377e+00
   1.2213300e+01   1.3621526e+00
   1.2416855e+01   1.3480534e+00
   1.2620410e+01   1.3475516e+00
   1.2823965e+01   1.3520457e+00
   1.3027520e+01   1.3893045e+00
   1.3231075e+01   1.4060878e+00
   1.3434630e+01   1.3855694e+00
   1.3638185e+01   1.3782106e+00
   1.3841740e+01   1.3298184e+00
   1.4045295e+01   1.3101784e+00
   1.4248850e+01   1.3032432e+00
   1.4452405e+01   1.3184716e+00
   1.4655960e+01   1.3354125e+00


==> 1Sol_b1z_phase_naiveIST-1.dat <==
   8.0000000e-02   1.9283205e-03
   1.6000000e-01   1.9270503e-03
   2.4000000e-01  -1.4063370e-03
   3.2000000e-01  -1.0584090e-03
   4.0000000e-01  -6.0522651e-04
   4.8000000e-01   2.6846431e-03
   5.6000000e-01   3.5901527e-03
   6.4000000e-01   3.3570082e-03
   7.2000000e-01   3.5547864e-04
   8.0000000e-01   1.2550209e-04
   8.8000000e-01   2.5437828e-03
   9.6000000e-01   3.5319342e-03
   1.0400000e+00   6.2009729e-03
   1.1200000e+00   9.0967166e-03
   1.2000000e+00   7.7218100e-03
   1.2800000e+00   1.3070746e-02
   1.3600000e+00   1.1229684e-02
   1.4400000e+00   1.0825598e-02
   1.5200000e+00   1.1647463e-02
   1.6000000e+00   1.5264621e-02
   1.6800000e+00   1.2896695e-02
   1.7600000e+00   1.3817845e-02
   1.8400000e+00   1.5630171e-02
   1.9200000e+00   1.4535788e-02
   2.0000000e+00   1.3658626e-02
   2.0800000e+00   1.7113648e-02
   2.1600000e+00   1.2408435e-02
   2.2400000e+00   1.2438799e-02
   2.3200000e+00   1.5836043e-02
   2.4000000e+00   1.3603456e-02
   2.4800000e+00   1.3856274e-02
   2.5600000e+00   1.4781928e-02
   2.6400000e+00   1.2046903e-02
   2.7200000e+00   1.2713486e-02
   2.8000000e+00   1.4559732e-02
   2.8800000e+00   1.6888384e-02
   2.9600000e+00   1.4752959e-02
   3.0400000e+00   1.6651570e-02
   3.1200000e+00   1.8810906e-02
   3.2000000e+00   2.6620241e-02
   3.2800000e+00   2.7398490e-02
   3.3600000e+00   2.6941975e-02
   3.4400000e+00   3.0143944e-02
   3.5200000e+00   3.1071462e-02
   3.6000000e+00   3.2466820e-02
   3.6800000e+00   3.6851405e-02
   3.7600000e+00   4.0862907e-02
   3.8400000e+00   4.2118860e-02
   3.9200000e+00   4.1779615e-02
   4.0000000e+00   4.8050369e-02
   4.0800000e+00   5.0241789e-02
   4.1600000e+00   4.7218418e-02
   4.2400000e+00   4.5591126e-02
   4.3200000e+00   4.7017028e-02
   4.4000000e+00   4.7424068e-02
   4.4800000e+00   4.7484228e-02
   4.5600000e+00   5.3467840e-02
   4.6400000e+00   5.4397087e-02
   4.7200000e+00   5.6240516e-02
   4.8000000e+00   5.7777932e-02
   4.8800000e+00   5.9037634e-02
   4.9600000e+00   6.2074967e-02
   5.0400000e+00   6.4124336e-02
   5.1200000e+00   6.5482842e-02
   5.2000000e+00   6.5576325e-02
   5.2800000e+00   6.7637093e-02
   5.3600000e+00   6.5269671e-02
   5.4400000e+00   5.7309262e-02
   5.5200000e+00   5.5623383e-02
   5.6000000e+00   5.6196540e-02
   5.6800000e+00   5.4567488e-02
   5.7600000e+00   6.0111733e-02
   5.8400000e+00   6.2307528e-02
   5.9200000e+00   6.5866617e-02
   6.0000000e+00   6.4833319e-02
   6.0800000e+00   6.5641895e-02
   6.1600000e+00   6.2495114e-02
   6.2400000e+00   6.1807835e-02
   6.3200000e+00   5.7555579e-02
   6.4000000e+00   4.8032861e-02
   6.4800000e+00   5.2364107e-02
   6.5600000e+00   5.2089542e-02
   6.6400000e+00   5.0689029e-02
   6.7200000e+00   5.3328739e-02
   6.8000000e+00   5.4437782e-02
   6.8800000e+00   5.3207469e-02
   6.9600000e+00   5.2158524e-02
   7.0400000e+00   5.3918260e-02
   7.1200000e+00   5.7844130e-02
   7.2000000e+00   5.7700554e-02
   7.2800000e+00   6.0874799e-02
   7.3600000e+00   6.9260889e-02
   7.4400000e+00   7.3886116e-02
   7.5200000e+00   7.4587419e-02
   7.6000000e+00   7.4494417e-02
   7.6800000e+00   7.7709620e-02
   7.7600000e+00   8.4003267e-02
   7.8400000e+00   8.6466418e-02
   7.9200000e+00   8.3567043e-02
   8.0000000e+00   7.9192386e-02


==> 1Sol_b1z_phase_naiveIST-2.dat <==
   0.0000000e+00  -4.4408921e-16
   1.1241325e+00   1.5841264e-03
   2.2482650e+00   3.3187963e-03
   3.3723975e+00   3.6337836e-03
   4.4965300e+00   5.3674219e-03
   5.6206624e+00   3.8052364e-03
   6.7447949e+00  -1.7193004e-03
   7.8689274e+00  -5.4589347e-04
   8.9930599e+00   6.2965678e-04
   1.0117192e+01  -3.3006077e-03
   1.1241325e+01   8.3490519e-04
   1.2365457e+01  -1.7754501e-03
   1.3489590e+01  -9.0677855e-04
   1.4613722e+01  -1.3837953e-02
   1.5737855e+01  -2.1842762e-02
   1.6861987e+01  -2.5492400e-02
   1.7986120e+01  -2.8001171e-02
   1.9110252e+01  -1.3682797e-02
   2.0234385e+01  -1.6056061e-02
   2.1358517e+01  -1.4167110e-03
   2.2482650e+01  -1.7582635e-03
   2.3606782e+01  -6.0728040e-03
   2.4730915e+01  -8.6048114e-03
   2.5855047e+01  -2.4429221e-02
   2.6979180e+01  -3.9086448e-02
   2.8103312e+01  -2.6685858e-02
   2.9227445e+01  -3.0081213e-02
   3.0351577e+01  -2.1577306e-02
   3.1475710e+01  -1.8686265e-02
   3.2599842e+01  -4.3807719e-03
   3.3723975e+01  -1.3098649e-02
   3.4848107e+01  -1.2931045e-02
   3.5972240e+01  -2.7586867e-02
   3.7096372e+01  -1.8151981e-02
   3.8220505e+01  -1.5570717e-02
   3.9344637e+01  -3.0681270e-02
   4.0468770e+01  -2.7161457e-02
   4.1592902e+01   1.9592719e-02
   4.2717035e+01   1.9704407e-02
   4.3841167e+01   1.2788677e-02
   4.4965300e+01   6.5233273e-02
   4.6089432e+01   3.9949258e-02
   4.7213564e+01   8.0242275e-02
   4.8337697e+01   8.1844179e-02
   4.9461829e+01   1.0728100e-01
   5.0585962e+01   9.2530831e-02
   5.1710094e+01   7.8623099e-02
   5.2834227e+01   1.1713188e-01
   5.3958359e+01   1.1564155e-01
   5.5082492e+01   9.6337480e-02
   5.6206624e+01   1.1015823e-01
   5.7330757e+01   9.8551900e-02
   5.8454889e+01   8.5866140e-02
   5.9579022e+01   7.3384610e-02
   6.0703154e+01   6.3854216e-02
   6.1827287e+01   6.9995160e-02
   6.2951419e+01   6.3634911e-02
   6.4075552e+01   6.0756757e-02
   6.5199684e+01   3.6065517e-02
   6.6323817e+01   1.6479837e-02
   6.7447949e+01   7.6157754e-02
   6.8572082e+01   1.1831175e-01
   6.9696214e+01   1.7913927e-02
   7.0820347e+01   7.3939277e-02
   7.1944479e+01   1.0894141e-01
   7.3068612e+01   1.2724126e-01
   7.4192744e+01   2.0236916e-01
   7.5316877e+01   2.2303202e-01
   7.6441009e+01   2.4873182e-01
   7.7565142e+01   2.8062543e-01
   7.8689274e+01   2.8208781e-01
   7.9813407e+01   2.8978607e-01
   8.0937539e+01   3.0169220e-01


==> 1Sol_b1z_phase_naiveIST-3.dat <==
   0.0000000e+00   1.5707963e+00
   2.0355500e-01   1.5708860e+00
   4.0711000e-01   1.5704343e+00
   6.1066500e-01   1.5734243e+00
   8.1422000e-01   1.5731918e+00
   1.0177750e+00   1.5749449e+00
   1.2213300e+00   1.5728493e+00
   1.4248850e+00   1.5713785e+00
   1.6284400e+00   1.5710690e+00
   1.8319950e+00   1.5717763e+00
   2.0355500e+00   1.5703179e+00
   2.2391050e+00   1.5677042e+00
   2.4426600e+00   1.5713468e+00
   2.6462150e+00   1.5735830e+00
   2.8497700e+00   1.5739284e+00
   3.0533250e+00   1.5708518e+00
   3.2568800e+00   1.5690678e+00
   3.4604350e+00   1.5693534e+00
   3.6639900e+00   1.5683972e+00
   3.8675450e+00   1.5676480e+00
   4.0711000e+00   1.5673138e+00
   4.2746550e+00   1.5682998e+00
   4.4782100e+00   1.5686830e+00
   4.6817650e+00   1.5675355e+00
   4.8853200e+00   1.5680399e+00
   5.0888750e+00   1.5701260e+00
   5.2924300e+00   1.5696861e+00
   5.4959850e+00   1.5699004e+00
   5.6995400e+00   1.5714002e+00
   5.9030950e+00   1.5693065e+00
   6.1066500e+00   1.5706135e+00
   6.3102050e+00   1.5720237e+00
   6.5137600e+00   1.5711126e+00
   6.7173150e+00   1.5731569e+00
   6.9208700e+00   1.5730187e+00
   7.1244250e+00   1.5744275e+00
   7.3279800e+00   1.5770430e+00
   7.5315350e+00   1.5771538e+00
   7.7350900e+00   1.5762432e+00
   7.9386450e+00   1.5762991e+00
   8.1422000e+00   1.5779744e+00
   8.3457550e+00   1.5778992e+00
   8.5493100e+00   1.5781255e+00
   8.7528650e+00   1.5783684e+00
   8.9564200e+00   1.5781595e+00
   9.1599750e+00   1.5793308e+00
   9.3635300e+00   1.5803619e+00
   9.5670850e+00   1.5807634e+00
   9.7706400e+00   1.5806504e+00
   9.9741950e+00   1.5824403e+00
   1.0177750e+01   1.5825423e+00
   1.0381305e+01   1.5829889e+00
   1.0584860e+01   1.5820341e+00
   1.0788415e+01   1.5817449e+00
   1.0991970e+01   1.5830761e+00
   1.1195525e+01   1.5810239e+00
   1.1399080e+01   1.5790106e+00
   1.1602635e+01   1.5805835e+00
   1.1806190e+01   1.5827516e+00
   1.2009745e+01   1.5864524e+00
   1.2213300e+01   1.5855146e+00
   1.2416855e+01   1.5836413e+00
   1.2620410e+01   1.5859995e+00
   1.2823965e+01   1.5895660e+00
   1.3027520e+01   1.5874393e+00
   1.3231075e+01   1.5882823e+00
   1.3434630e+01   1.5882092e+00
   1.3638185e+01   1.5880584e+00
   1.3841740e+01   1.5868773e+00
   1.4045295e+01   1.5841896e+00
   1.4248850e+01   1.5818941e+00
   1.4452405e+01   1.5846233e+00
   1.4655960e+01   1.5836962e+00


==> 1Sol_b2PhaseEVM_idealIST.dat <==
   0.0000000e+00   5.6822637e-30
   2.0355500e-01   6.1578692e-06
   4.0711000e-01   1.3122489e-05
   6.1066500e-01   1.9000254e-05
   8.1422000e-01   2.5884466e-05
   1.0177750e+00   3.2993454e-05
   1.2213300e+00   4.0817130e-05
   1.4248850e+00   5.2800503e-05
   1.6284400e+00   6.2554077e-05
   1.8319950e+00   7.2147411e-05
   2.0355500e+00   7.4232461e-05
   2.2391050e+00   7.9712726e-05
   2.4426600e+00   8.3572702e-05
   2.6462150e+00   8.6209419e-05
   2.8497700e+00   9.1637153e-05
   3.0533250e+00   9.5899116e-05
   3.2568800e+00   1.0057798e-04
   3.4604350e+00   1.0917030e-04
   3.6639900e+00   1.1927112e-04
   3.8675450e+00   1.2306304e-04
   4.0711000e+00   1.2596043e-04
   4.2746550e+00   1.3752371e-04
   4.4782100e+00   1.3722201e-04
   4.6817650e+00   1.4194836e-04
   4.8853200e+00   1.4719920e-04
   5.0888750e+00   1.5480543e-04
   5.2924300e+00   1.6274338e-04
   5.4959850e+00   1.7368275e-04
   5.6995400e+00   1.7482756e-04
   5.9030950e+00   1.7719667e-04
   6.1066500e+00   1.8123149e-04
   6.3102050e+00   1.9245969e-04
   6.5137600e+00   2.0097294e-04
   6.7173150e+00   2.1281641e-04
   6.9208700e+00   2.1547083e-04
   7.1244250e+00   2.2540808e-04
   7.3279800e+00   2.2934562e-04
   7.5315350e+00   2.2946910e-04
   7.7350900e+00   2.3884700e-04
   7.9386450e+00   2.4781533e-04
   8.1422000e+00   2.5685391e-04
   8.3457550e+00   2.6145277e-04
   8.5493100e+00   2.7288478e-04
   8.7528650e+00   2.8353198e-04
   8.9564200e+00   2.8369700e-04
   9.1599750e+00   2.8738872e-04
   9.3635300e+00   2.9915711e-04
   9.5670850e+00   3.0844398e-04
   9.7706400e+00   3.1636471e-04
   9.9741950e+00   3.2331769e-04
   1.0177750e+01   3.3628539e-04
   1.0381305e+01   3.4463105e-04
   1.0584860e+01   3.4572109e-04
   1.0788415e+01   3.5221430e-04
   1.0991970e+01   3.7313797e-04
   1.1195525e+01   3.7576374e-04
   1.1399080e+01   3.7994438e-04
   1.1602635e+01   3.9489202e-04
   1.1806190e+01   3.9763963e-04
   1.2009745e+01   4.0507237e-04
   1.2213300e+01   4.1044723e-04
   1.2416855e+01   4.2510771e-04
   1.2620410e+01   4.1440065e-04
   1.2823965e+01   4.1526210e-04
   1.3027520e+01   4.1880714e-04
   1.3231075e+01   4.2770260e-04
   1.3434630e+01   4.2927741e-04
   1.3638185e+01   4.4171573e-04
   1.3841740e+01   4.4494017e-04
   1.4045295e+01   4.5310350e-04
   1.4248850e+01   4.6931919e-04
   1.4452405e+01   4.7547387e-04
   1.4655960e+01   4.7672821e-04


==> 1Sol_b2PhaseEVM_naiveIST.dat <==
   0.0000000e+00   5.6822637e-30
   2.0355500e-01   6.6299704e-06
   4.0711000e-01   1.4816729e-05
   6.1066500e-01   2.3137673e-05
   8.1422000e-01   3.3679771e-05
   1.0177750e+00   4.1648097e-05
   1.2213300e+00   6.2127807e-05
   1.4248850e+00   8.6746610e-05
   1.6284400e+00   1.1376408e-04
   1.8319950e+00   1.5328720e-04
   2.0355500e+00   1.8479964e-04
   2.2391050e+00   2.3877210e-04
   2.4426600e+00   2.5992630e-04
   2.6462150e+00   2.8788390e-04
   2.8497700e+00   3.1492900e-04
   3.0533250e+00   3.8737131e-04
   3.2568800e+00   4.5366760e-04
   3.4604350e+00   5.0303708e-04
   3.6639900e+00   5.8496314e-04
   3.8675450e+00   7.0707494e-04
   4.0711000e+00   8.1368111e-04
   4.2746550e+00   9.2925546e-04
   4.4782100e+00   1.0446572e-03
   4.6817650e+00   1.1774569e-03
   4.8853200e+00   1.4930586e-03
   5.0888750e+00   1.7580922e-03
   5.2924300e+00   1.9810289e-03
   5.4959850e+00   2.1983010e-03
   5.6995400e+00   2.5632893e-03
   5.9030950e+00   2.6640844e-03
   6.1066500e+00   2.7977092e-03
   6.3102050e+00   3.1200795e-03
   6.5137600e+00   3.4187989e-03
   6.7173150e+00   3.8298776e-03
   6.9208700e+00   4.2017633e-03
   7.1244250e+00   4.6413058e-03
   7.3279800e+00   4.7294856e-03
   7.5315350e+00   5.2923624e-03
   7.7350900e+00   6.0738865e-03
   7.9386450e+00   6.4513764e-03
   8.1422000e+00   7.0370751e-03
   8.3457550e+00   7.7031321e-03
   8.5493100e+00   7.9343140e-03
   8.7528650e+00   8.5510596e-03
   8.9564200e+00   9.3881888e-03
   9.1599750e+00   1.0231463e-02
   9.3635300e+00   1.0416260e-02
   9.5670850e+00   1.0992200e-02
   9.7706400e+00   1.2148126e-02
   9.9741950e+00   1.3114606e-02
   1.0177750e+01   1.3449501e-02
   1.0381305e+01   1.4368075e-02
   1.0584860e+01   1.3935652e-02
   1.0788415e+01   1.4289387e-02
   1.0991970e+01   1.5337186e-02
   1.1195525e+01   1.6601834e-02
   1.1399080e+01   1.7949559e-02
   1.1602635e+01   1.8131877e-02
   1.1806190e+01   1.9674495e-02
   1.2009745e+01   2.0345336e-02
   1.2213300e+01   2.2269397e-02
   1.2416855e+01   2.3157565e-02
   1.2620410e+01   2.4555711e-02
   1.2823965e+01   2.5676968e-02
   1.3027520e+01   2.6789258e-02
   1.3231075e+01   2.7843430e-02
   1.3434630e+01   2.8940607e-02
   1.3638185e+01   3.1611061e-02
   1.3841740e+01   3.3367072e-02
   1.4045295e+01   3.5136440e-02
   1.4248850e+01   3.4161641e-02
   1.4452405e+01   3.6118968e-02
   1.4655960e+01   3.7854668e-02


==> 1Sol_b2Rx_DeltaPhi_ideallIST.dat <==
   1.0000000e+00  -9.7761769e-02
   2.0000000e+00   3.5307107e-01
   3.0000000e+00  -2.7341917e-02
   4.0000000e+00  -7.7763966e-02
   5.0000000e+00   2.1098370e-01
   6.0000000e+00  -1.5990645e-01
   7.0000000e+00   5.6937250e-02
   8.0000000e+00  -1.7316509e-01
   9.0000000e+00  -5.0995517e-02
   1.0000000e+01  -3.7073452e-01
   1.1000000e+01   1.3603726e-01
   1.2000000e+01   1.5687170e-02
   1.3000000e+01   9.0610059e-02
   1.4000000e+01  -2.2948211e-01
   1.5000000e+01  -2.6585615e-03
   1.6000000e+01   1.1281560e-01
   1.7000000e+01  -5.6530017e-02
   1.8000000e+01  -1.7276389e-01
   1.9000000e+01  -2.2879853e-01
   2.0000000e+01  -2.4415424e-01
   2.1000000e+01  -4.0298029e-01
   2.2000000e+01  -1.4990316e-01
   2.3000000e+01   1.6078478e-02
   2.4000000e+01   1.8575773e-01
   2.5000000e+01   3.2724879e-03
   2.6000000e+01   2.9051731e-01
   2.7000000e+01   4.0886863e-02
   2.8000000e+01  -2.2416137e-02
   2.9000000e+01   1.5274334e-02
   3.0000000e+01   2.6223997e-01
   3.1000000e+01  -2.1457002e-01
   3.2000000e+01   3.2404847e-01
   3.3000000e+01   4.9103429e-02
   3.4000000e+01   7.7115012e-02
   3.5000000e+01  -4.8703916e-03
   3.6000000e+01   1.6247332e-01
   3.7000000e+01  -5.3167187e-02
   3.8000000e+01   1.9814540e-01
   3.9000000e+01  -9.0928651e-02
   4.0000000e+01  -1.8455925e-01
   4.1000000e+01  -6.3426287e-02
   4.2000000e+01   1.0450157e-01
   4.3000000e+01   3.8976653e-01
   4.4000000e+01  -3.4702109e-01
   4.5000000e+01   9.2807087e-02
   4.6000000e+01   2.0053660e-01
   4.7000000e+01  -1.4956878e-02
   4.8000000e+01   1.2663421e-01
   4.9000000e+01   3.2612336e-01
   5.0000000e+01  -5.9041939e-03
   5.1000000e+01   2.4924489e-01
   5.2000000e+01   1.1345293e-01
   5.3000000e+01   1.0728284e-01
   5.4000000e+01  -4.8039717e-02
   5.5000000e+01  -1.3400996e-01
   5.6000000e+01  -2.5098281e-01
   5.7000000e+01  -7.7655573e-02
   5.8000000e+01  -9.5474074e-02
   5.9000000e+01  -1.0119446e-01
   6.0000000e+01   2.3120636e-01
   6.1000000e+01  -1.8158053e-01
   6.2000000e+01   2.2729175e-02
   6.3000000e+01  -3.7961115e-01
   6.4000000e+01  -2.3462568e-01
   6.5000000e+01   6.6764919e-02
   6.6000000e+01  -1.8519397e-01
   6.7000000e+01   7.3210556e-02
   6.8000000e+01   6.0703660e-02
   6.9000000e+01  -2.1963143e-01
   7.0000000e+01   2.0849662e-01
   7.1000000e+01   2.7603120e-01
   7.2000000e+01  -1.0406660e-01
   7.3000000e+01  -2.1114985e-01
   7.4000000e+01   1.0277579e-01
   7.5000000e+01  -5.6073837e-02
   7.6000000e+01   1.7928425e-02
   7.7000000e+01   5.4526303e-02
   7.8000000e+01  -5.8723930e-02
   7.9000000e+01  -1.1447704e-01
   8.0000000e+01   2.7960501e-02
   8.1000000e+01  -8.2299075e-02
   8.2000000e+01   1.7507978e-01
   8.3000000e+01   2.0149757e-02
   8.4000000e+01  -1.5306073e-01
   8.5000000e+01   1.1650128e-01
   8.6000000e+01  -1.8483798e-01
   8.7000000e+01  -2.3274439e-01
   8.8000000e+01  -1.6090594e-01
   8.9000000e+01  -1.0172652e-01
   9.0000000e+01  -1.1410543e-01
   9.1000000e+01  -2.1230317e-01
   9.2000000e+01  -1.8573429e-01
   9.3000000e+01   3.2113820e-02
   9.4000000e+01   5.6063446e-02
   9.5000000e+01   4.6938973e-01
   9.6000000e+01  -1.0972501e-01
   9.7000000e+01   3.4699279e-01
   9.8000000e+01   1.3797475e-01
   9.9000000e+01   1.0669156e-01
   1.0000000e+02   3.2995692e-02
   1.0100000e+02   1.1201159e-01
   1.0200000e+02  -9.9653804e-02
   1.0300000e+02  -2.7906079e-01
   1.0400000e+02   5.8466434e-02
   1.0500000e+02   3.6797350e-01
   1.0600000e+02   3.6913649e-02
   1.0700000e+02  -8.4447801e-02
   1.0800000e+02   1.0403071e-01
   1.0900000e+02   3.4128698e-02
   1.1000000e+02  -8.9645313e-02
   1.1100000e+02  -1.0887574e-02
   1.1200000e+02   2.8765845e-01
   1.1300000e+02  -5.4852887e-01
   1.1400000e+02   3.4738918e-01
   1.1500000e+02  -1.6924879e-01
   1.1600000e+02  -1.2512069e-01
   1.1700000e+02  -1.2735237e-01
   1.1800000e+02   8.7498880e-02
   1.1900000e+02  -2.5371439e-01
   1.2000000e+02  -3.7092636e-02
   1.2100000e+02   1.1899619e-01
   1.2200000e+02  -2.2047784e-01
   1.2300000e+02   1.5826082e-02
   1.2400000e+02  -3.4185564e-01
   1.2500000e+02  -1.8017921e-01
   1.2600000e+02  -1.0986369e-01
   1.2700000e+02   2.5887265e-01
   1.2800000e+02   3.2099004e-01
   1.2900000e+02   3.5234904e-02
   1.3000000e+02   3.1508885e-02
   1.3100000e+02  -2.8070043e-01
   1.3200000e+02  -8.6466508e-02
   1.3300000e+02  -1.0337233e-01
   1.3400000e+02   1.4420550e-01
   1.3500000e+02   1.7876664e-01
   1.3600000e+02  -2.4151217e-01
   1.3700000e+02  -1.6404523e-01
   1.3800000e+02   2.4503814e-01
   1.3900000e+02   2.2009575e-01
   1.4000000e+02  -1.8337835e-01
   1.4100000e+02   1.2725853e-01
   1.4200000e+02  -5.7987054e-03
   1.4300000e+02  -2.9215063e-01
   1.4400000e+02   1.4653469e-01
   1.4500000e+02   7.8821722e-02
   1.4600000e+02  -1.3918633e-01
   1.4700000e+02   1.8499448e-02
   1.4800000e+02  -6.7471721e-02
   1.4900000e+02   1.1799606e-01
   1.5000000e+02   3.5200861e-01
   1.5100000e+02   1.5722754e-01
   1.5200000e+02   3.4419781e-01
   1.5300000e+02  -2.4059914e-02
   1.5400000e+02   2.3844052e-01
   1.5500000e+02  -7.3657986e-02
   1.5600000e+02   1.5192755e-01
   1.5700000e+02   1.3422609e-01
   1.5800000e+02  -2.2717454e-01
   1.5900000e+02   4.3470117e-01
   1.6000000e+02   2.0036660e-01
   1.6100000e+02   2.5953284e-02
   1.6200000e+02  -1.7124773e-01
   1.6300000e+02   3.0273716e-01
   1.6400000e+02  -3.8257075e-02
   1.6500000e+02  -2.0114124e-01
   1.6600000e+02   1.6322974e-01
   1.6700000e+02   2.9022269e-01
   1.6800000e+02  -2.2998545e-01
   1.6900000e+02  -8.9619597e-02
   1.7000000e+02  -3.4843869e-02
   1.7100000e+02   2.3445512e-02
   1.7200000e+02   1.3842650e-01
   1.7300000e+02   2.4104005e-01
   1.7400000e+02   2.0177096e-01
   1.7500000e+02  -2.4199457e-01
   1.7600000e+02   4.3539356e-01
   1.7700000e+02  -3.7291603e-01
   1.7800000e+02  -3.9405811e-02
   1.7900000e+02  -1.0390906e-01
   1.8000000e+02  -3.1109457e-01
   1.8100000e+02   2.5041757e-01
   1.8200000e+02  -1.3147926e-01
   1.8300000e+02   1.3257706e-01
   1.8400000e+02   9.4939127e-02
   1.8500000e+02  -3.4017375e-01
   1.8600000e+02  -1.4396805e-01
   1.8700000e+02  -5.0716697e-02
   1.8800000e+02   2.2344131e-01
   1.8900000e+02  -1.0056974e-01
   1.9000000e+02  -2.0768135e-01
   1.9100000e+02  -2.7149539e-01
   1.9200000e+02   2.4123180e-01
   1.9300000e+02  -1.3844869e-01
   1.9400000e+02  -1.2273725e-01
   1.9500000e+02   9.3196964e-02
   1.9600000e+02   1.7445686e-03
   1.9700000e+02  -2.9645930e-01
   1.9800000e+02   2.8524455e-02
   1.9900000e+02   6.8010798e-02
   2.0000000e+02   4.6423020e-01
   2.0100000e+02  -5.7462440e-03
   2.0200000e+02  -3.9444742e-01
   2.0300000e+02  -1.1526629e-01
   2.0400000e+02   2.0297164e-01
   2.0500000e+02   1.8721330e-01
   2.0600000e+02   8.8942013e-02
   2.0700000e+02  -2.8869324e-02
   2.0800000e+02  -2.1827737e-01
   2.0900000e+02  -5.6799186e-02
   2.1000000e+02   5.0780704e-02
   2.1100000e+02  -1.0015055e-01
   2.1200000e+02  -1.4575873e-01
   2.1300000e+02   8.7395242e-02
   2.1400000e+02   1.8209371e-01
   2.1500000e+02   2.6569740e-01
   2.1600000e+02   2.4081218e-01
   2.1700000e+02   7.5298083e-04
   2.1800000e+02  -3.6721537e-01
   2.1900000e+02  -4.9742460e-01
   2.2000000e+02   4.0171321e-01
   2.2100000e+02   2.5815506e-01
   2.2200000e+02  -6.2239307e-02
   2.2300000e+02   2.7046744e-01
   2.2400000e+02   7.7024067e-02
   2.2500000e+02  -3.8240151e-02
   2.2600000e+02  -1.8706586e-01
   2.2700000e+02   1.7089327e-01
   2.2800000e+02  -7.5976257e-03
   2.2900000e+02   3.0107245e-02
   2.3000000e+02   1.0450446e-01
   2.3100000e+02   1.5277401e-02
   2.3200000e+02  -1.5103151e-01
   2.3300000e+02  -7.3293296e-02
   2.3400000e+02   1.7821067e-01
   2.3500000e+02   1.3668785e-01
   2.3600000e+02   1.1583706e-01
   2.3700000e+02  -6.5022707e-02
   2.3800000e+02   2.8929244e-01
   2.3900000e+02   6.0966026e-03
   2.4000000e+02  -2.0624092e-01
   2.4100000e+02   1.2245863e-01
   2.4200000e+02  -2.6506010e-01
   2.4300000e+02   9.1874552e-02
   2.4400000e+02   1.4810889e-01
   2.4500000e+02   1.6091552e-01
   2.4600000e+02   3.6909880e-02
   2.4700000e+02   7.4032887e-02
   2.4800000e+02   2.4744421e-01
   2.4900000e+02  -4.8510183e-01
   2.5000000e+02  -9.9760107e-02


==> 1Sol_b2Rx_DeltaPhi_naivelIST.dat <==
   1.0000000e+00   8.8662020e-03
   2.0000000e+00  -2.7551890e-02
   3.0000000e+00  -3.1162589e-02
   4.0000000e+00  -2.4262887e-02
   5.0000000e+00   2.0719274e-02
   6.0000000e+00  -3.3654192e-02
   7.0000000e+00   1.2796408e-02
   8.0000000e+00  -9.2995650e-03
   9.0000000e+00  -6.1838970e-03
   1.0000000e+01   1.2378144e-02
   1.1000000e+01   5.8733749e-02
   1.2000000e+01  -1.9053087e-02
   1.3000000e+01   2.9565820e-02
   1.4000000e+01   4.4293730e-02
   1.5000000e+01   1.7747302e-02
   1.6000000e+01  -2.4715658e-02
   1.7000000e+01  -2.1976526e-02
   1.8000000e+01   2.0574460e-02
   1.9000000e+01   1.6725137e-02
   2.0000000e+01   7.3554081e-03
   2.1000000e+01  -2.0852523e-02
   2.2000000e+01   2.2948400e-02
   2.3000000e+01  -2.8660371e-03
   2.4000000e+01   1.6353238e-02
   2.5000000e+01   1.6480448e-02
   2.6000000e+01   1.2895189e-02
   2.7000000e+01  -4.0889634e-02
   2.8000000e+01   1.4154771e-02
   2.9000000e+01   8.5655117e-03
   3.0000000e+01   1.1599374e-02
   3.1000000e+01   2.2942127e-02
   3.2000000e+01  -4.2515023e-03
   3.3000000e+01  -1.3029067e-02
   3.4000000e+01  -2.2932139e-02
   3.5000000e+01   2.5179980e-02
   3.6000000e+01  -4.4164411e-03
   3.7000000e+01  -1.7956916e-02
   3.8000000e+01   2.7121783e-02
   3.9000000e+01   5.6680714e-04
   4.0000000e+01   3.0476993e-02
   4.1000000e+01   1.1736683e-02
   4.2000000e+01  -1.4224467e-02
   4.3000000e+01   1.9100766e-02
   4.4000000e+01   4.6297319e-02
   4.5000000e+01  -1.4177650e-02
   4.6000000e+01  -3.3645091e-03
   4.7000000e+01  -1.2206206e-02
   4.8000000e+01  -6.7629483e-03
   4.9000000e+01  -9.8495736e-03
   5.0000000e+01  -1.5256458e-02
   5.1000000e+01   3.3660710e-03
   5.2000000e+01   2.6674781e-02
   5.3000000e+01   5.2808904e-02
   5.4000000e+01   2.0003635e-03
   5.5000000e+01   1.2084617e-02
   5.6000000e+01   2.4789358e-02
   5.7000000e+01  -1.2158827e-04
   5.8000000e+01   2.6448437e-02
   5.9000000e+01  -1.5632067e-02
   6.0000000e+01   1.8701909e-02
   6.1000000e+01  -3.7496542e-02
   6.2000000e+01   1.6766711e-02
   6.3000000e+01  -5.3327752e-04
   6.4000000e+01  -1.6700334e-03
   6.5000000e+01   2.4527628e-02
   6.6000000e+01  -1.4080387e-02
   6.7000000e+01   1.4793532e-02
   6.8000000e+01   1.7901513e-02
   6.9000000e+01  -2.7536477e-02
   7.0000000e+01  -1.4056631e-02
   7.1000000e+01   6.4513287e-03
   7.2000000e+01   1.1041243e-02
   7.3000000e+01  -8.4874393e-03
   7.4000000e+01   1.0651062e-02
   7.5000000e+01  -3.4820846e-03
   7.6000000e+01   1.1095810e-02
   7.7000000e+01  -8.5290559e-03
   7.8000000e+01   1.8065605e-02
   7.9000000e+01   1.2088832e-02
   8.0000000e+01  -5.0057348e-02
   8.1000000e+01  -4.4641660e-02
   8.2000000e+01  -2.1253978e-02
   8.3000000e+01   1.2674379e-02
   8.4000000e+01  -4.3761710e-02
   8.5000000e+01  -3.1828457e-02
   8.6000000e+01   4.1357203e-03
   8.7000000e+01   1.9550114e-02
   8.8000000e+01  -3.2946524e-02
   8.9000000e+01   4.2031904e-02
   9.0000000e+01   4.4144073e-03
   9.1000000e+01  -3.6447285e-02
   9.2000000e+01   3.8274191e-02
   9.3000000e+01   1.7438080e-02
   9.4000000e+01   1.1822425e-02
   9.5000000e+01   2.2200571e-03
   9.6000000e+01   7.9216870e-03
   9.7000000e+01  -2.1011995e-02
   9.8000000e+01  -2.9594278e-02
   9.9000000e+01  -6.1448822e-03
   1.0000000e+02   7.9591015e-03
   1.0100000e+02   2.0075058e-02
   1.0200000e+02   4.2370932e-02
   1.0300000e+02   1.9182828e-02
   1.0400000e+02  -2.3868193e-02
   1.0500000e+02   3.9424854e-02
   1.0600000e+02   4.4605038e-02
   1.0700000e+02  -9.0491806e-04
   1.0800000e+02  -1.8667552e-02
   1.0900000e+02  -4.5565984e-02
   1.1000000e+02   6.8197923e-03
   1.1100000e+02   2.1612748e-03
   1.1200000e+02  -2.2666445e-02
   1.1300000e+02   3.2408584e-02
   1.1400000e+02   1.0876277e-02
   1.1500000e+02   1.0227037e-02
   1.1600000e+02   2.4814186e-02
   1.1700000e+02  -3.9203865e-02
   1.1800000e+02   2.6018604e-02
   1.1900000e+02  -3.3344097e-02
   1.2000000e+02  -9.1225995e-03
   1.2100000e+02   2.7347619e-02
   1.2200000e+02  -1.9996320e-03
   1.2300000e+02  -1.1786049e-02
   1.2400000e+02  -3.3701784e-02
   1.2500000e+02  -3.7403277e-03
   1.2600000e+02   9.0506739e-03
   1.2700000e+02   1.0343047e-02
   1.2800000e+02   6.7878858e-03
   1.2900000e+02   3.4842994e-03
   1.3000000e+02  -4.1030251e-03
   1.3100000e+02  -1.7601756e-02
   1.3200000e+02  -5.6471668e-03
   1.3300000e+02   2.5650376e-04
   1.3400000e+02   1.1771939e-02
   1.3500000e+02   2.7772676e-03
   1.3600000e+02  -3.7810388e-02
   1.3700000e+02  -1.3998567e-02
   1.3800000e+02  -4.0110833e-02
   1.3900000e+02   2.3183938e-02
   1.4000000e+02  -1.6024025e-02
   1.4100000e+02   7.1367173e-03
   1.4200000e+02  -2.5278688e-02
   1.4300000e+02   2.1942007e-02
   1.4400000e+02   1.2539422e-02
   1.4500000e+02   2.8322087e-03
   1.4600000e+02   4.5276901e-02
   1.4700000e+02  -1.3430901e-02
   1.4800000e+02   1.1905275e-02
   1.4900000e+02   2.0576843e-02
   1.5000000e+02   2.5241670e-02
   1.5100000e+02  -1.8518083e-02
   1.5200000e+02   1.0708299e-03
   1.5300000e+02   2.9036745e-02
   1.5400000e+02   1.2711533e-02
   1.5500000e+02   1.2044934e-02
   1.5600000e+02   2.0040840e-02
   1.5700000e+02  -3.4940965e-02
   1.5800000e+02  -1.8902666e-02
   1.5900000e+02  -1.0862375e-02
   1.6000000e+02   1.2965257e-02
   1.6100000e+02  -5.5546426e-03
   1.6200000e+02  -8.0836784e-03
   1.6300000e+02   1.0979407e-02
   1.6400000e+02  -9.6851286e-04
   1.6500000e+02  -3.9025612e-03
   1.6600000e+02  -1.0374887e-03
   1.6700000e+02   7.4652394e-03
   1.6800000e+02   2.6194383e-02
   1.6900000e+02   4.7973529e-02
   1.7000000e+02  -3.4511383e-03
   1.7100000e+02  -3.5984446e-03
   1.7200000e+02  -1.4737894e-03
   1.7300000e+02  -9.9440970e-03
   1.7400000e+02   3.3259756e-03
   1.7500000e+02  -2.2100970e-02
   1.7600000e+02  -3.5021602e-03
   1.7700000e+02   2.2871588e-02
   1.7800000e+02  -1.9290115e-02
   1.7900000e+02  -1.3392827e-02
   1.8000000e+02   2.9406838e-02
   1.8100000e+02   7.4464703e-03
   1.8200000e+02  -2.2417781e-04
   1.8300000e+02   6.1132656e-03
   1.8400000e+02  -4.9872401e-03
   1.8500000e+02   3.5010337e-02
   1.8600000e+02   3.8333339e-03
   1.8700000e+02  -3.1762809e-02
   1.8800000e+02  -1.0464692e-02
   1.8900000e+02  -1.2372003e-02
   1.9000000e+02  -4.8265645e-03
   1.9100000e+02   2.9544598e-03
   1.9200000e+02  -1.3820049e-02
   1.9300000e+02   3.3585554e-03
   1.9400000e+02   3.2411280e-03
   1.9500000e+02  -1.1088426e-02
   1.9600000e+02   2.7486615e-02
   1.9700000e+02   1.0496661e-02
   1.9800000e+02   2.8007738e-02
   1.9900000e+02   3.9401602e-03
   2.0000000e+02   2.7099355e-02
   2.0100000e+02   7.9580858e-03
   2.0200000e+02  -6.1648359e-02
   2.0300000e+02  -2.4264706e-02
   2.0400000e+02   2.0046277e-02
   2.0500000e+02  -2.3503251e-02
   2.0600000e+02   8.9327749e-03
   2.0700000e+02   2.2288244e-02
   2.0800000e+02   8.5181061e-03
   2.0900000e+02  -2.3762395e-03
   2.1000000e+02  -9.5392823e-03
   2.1100000e+02  -2.8478900e-02
   2.1200000e+02   2.0077093e-03
   2.1300000e+02  -3.2349965e-02
   2.1400000e+02  -1.2017075e-03
   2.1500000e+02   9.6211276e-04
   2.1600000e+02   1.7498004e-02
   2.1700000e+02  -1.9667069e-02
   2.1800000e+02   1.7989114e-02
   2.1900000e+02  -4.3425338e-03
   2.2000000e+02   6.3935967e-02
   2.2100000e+02  -9.4018542e-03
   2.2200000e+02  -2.4158138e-02
   2.2300000e+02   3.4147383e-03
   2.2400000e+02   9.7783286e-03
   2.2500000e+02  -5.4308725e-03
   2.2600000e+02   2.5995951e-03
   2.2700000e+02  -3.0893907e-03
   2.2800000e+02  -3.0362469e-02
   2.2900000e+02  -1.5114832e-02
   2.3000000e+02  -4.9709507e-02
   2.3100000e+02  -7.3701415e-03
   2.3200000e+02   2.5731456e-02
   2.3300000e+02  -2.6568052e-02
   2.3400000e+02  -1.2214395e-02
   2.3500000e+02   7.8381871e-04
   2.3600000e+02   1.7875215e-02
   2.3700000e+02  -2.1117531e-02
   2.3800000e+02  -5.9356916e-03
   2.3900000e+02   2.3061092e-02
   2.4000000e+02  -5.9275875e-03
   2.4100000e+02   3.0020002e-02
   2.4200000e+02  -1.8068899e-03
   2.4300000e+02  -1.8131408e-02
   2.4400000e+02  -9.2077477e-03
   2.4500000e+02  -2.5303816e-02
   2.4600000e+02   2.1534336e-02
   2.4700000e+02   1.3265484e-02
   2.4800000e+02  -5.6092977e-03
   2.4900000e+02   3.4963912e-02
   2.5000000e+02  -2.0547743e-02


==> 1Sol_b2_scatter_idealIST-1.dat <==
  -6.9679392e-01   2.8324937e-02
  -6.7088646e-01  -3.5286874e-03
  -6.7461197e-01  -3.3284812e-02
  -6.9521203e-01  -9.2281314e-03
  -7.0061887e-01  -4.5580877e-02
  -7.0037745e-01   9.4918811e-03
  -7.0662739e-01   2.4169789e-04
  -6.8359275e-01  -1.0409643e-02
  -6.8380074e-01  -1.8963423e-02
  -6.6579194e-01  -1.6178534e-02
  -6.4755795e-01  -1.1268935e-02
  -7.2257033e-01   6.0562132e-03
  -6.9034806e-01   2.9592651e-02
  -6.8547357e-01   1.3826589e-02
  -6.9897770e-01  -9.0399713e-03
  -7.3386202e-01   5.6725060e-03
  -6.8864693e-01   1.1171700e-03
  -7.1073873e-01  -1.1154659e-02
  -6.6997422e-01   1.1305553e-02
  -6.9436525e-01   1.8009526e-03
  -6.8179166e-01   2.0162726e-03
  -6.8990045e-01   5.3078058e-03
  -6.7193557e-01   2.9922587e-03
  -6.9569913e-01   6.0014829e-04
  -6.7655527e-01  -4.4536365e-03
  -7.2724651e-01   2.2621768e-03
  -6.8823245e-01  -1.9324625e-02
  -6.9430539e-01  -1.9138584e-02
  -6.8695556e-01  -4.2747125e-03
  -7.0342306e-01  -6.8509285e-03
  -6.9971196e-01   4.5136262e-04
  -6.8582022e-01   1.1844670e-02
  -6.9830469e-01  -1.0978927e-03
  -6.6384309e-01   1.9961178e-02
  -7.1111172e-01   1.1793588e-02
  -6.8362662e-01   1.4151134e-02
  -6.6549311e-01   1.5989489e-02
  -6.6780134e-01   1.9285335e-02
  -6.7381340e-01  -6.1430502e-04
  -6.7965529e-01   2.7642135e-02
  -6.7941545e-01  -7.5298263e-03
  -7.1949666e-01  -3.8872757e-03
  -7.0143442e-01   1.1424796e-02
  -7.1399609e-01   2.5699525e-02
  -6.7964686e-01   2.6101019e-03
  -6.6990856e-01  -2.5363193e-03
  -6.8677487e-01  -1.8145706e-03
  -6.9234233e-01  -3.1757176e-02
  -6.8632646e-01   1.5636652e-02
  -6.9716331e-01  -4.7439091e-03
  -6.7406994e-01   2.3978648e-02
  -6.9022540e-01   1.7846923e-02
  -6.7163151e-01   1.3607598e-03
  -6.9114212e-01  -1.9429192e-03
  -6.8420761e-01   1.2961965e-02
  -6.9253074e-01   2.7762984e-02
  -7.1871783e-01   2.4113500e-02
  -6.9332029e-01   3.0558748e-03
  -6.8223410e-01  -1.6332961e-02
  -7.2676260e-01  -1.4229162e-03
  -6.6791631e-01   5.1030816e-03
  -7.2830736e-01   3.5909252e-03
  -6.9552295e-01  -1.0973039e-02
  -6.7812184e-01  -9.2863802e-03
  -7.2085427e-01  -7.7575543e-03
  -6.9472103e-01   5.2668225e-05
  -6.8194665e-01   2.7381894e-03
  -6.9799287e-01  -1.3333404e-02
  -6.6347804e-01   7.3346827e-03
  -6.8953479e-01   6.3807033e-03
  -6.7571447e-01  -1.8287105e-02
  -6.5806077e-01   5.5690280e-03
  -7.0012295e-01   4.7415025e-03
  -7.0051307e-01  -1.2946861e-02
  -6.6996392e-01   1.9063024e-02
  -6.8963976e-01  -6.5477269e-03
  -6.6982672e-01   7.2224528e-03
  -7.1522287e-01   1.8966480e-02
  -6.9057465e-01  -1.2128457e-03
  -6.9060910e-01   1.1230825e-02


==> 1Sol_b2_scatter_idealIST-2.dat <==
   2.6384545e-04   7.0030353e-01
  -4.9902234e-03   6.7624114e-01
  -1.8896841e-02   6.9081697e-01
   5.5605386e-03   7.0383003e-01
  -3.2088700e-03   6.9655597e-01
   1.2229393e-03   6.6924766e-01
   1.8603074e-02   7.0784280e-01
   2.4993444e-02   6.8423008e-01
  -7.0735960e-03   6.7214265e-01
  -7.6488845e-03   6.8545473e-01
  -1.2112683e-02   6.8070486e-01
   7.4637485e-03   6.9570210e-01
   7.9681366e-03   7.0929438e-01
   4.5781862e-03   7.0726062e-01
   7.7307956e-03   7.2255369e-01
  -3.5775932e-02   6.9324758e-01
   3.4598713e-03   6.7113858e-01
   2.2322158e-02   6.8565128e-01
   6.1798309e-03   7.0265011e-01
   1.7166473e-02   6.8744898e-01
   1.0696754e-02   7.1666518e-01
   1.3968820e-02   7.0097316e-01
  -2.3627029e-02   6.8088975e-01
  -1.5388591e-02   6.7701665e-01
  -2.1934265e-02   6.9186879e-01
   2.1878508e-02   6.7734604e-01
  -1.7329294e-02   7.0511264e-01
   8.5988047e-03   6.9165739e-01
   1.7321307e-02   7.0270041e-01
   4.2640238e-03   7.1142294e-01
   2.8775354e-03   6.8478052e-01
   1.7467666e-02   7.0044217e-01
  -1.6806706e-02   7.1545005e-01
   1.8442891e-03   6.7526543e-01
  -1.0155444e-02   7.0217703e-01
   2.7753526e-02   7.2472476e-01
   1.1456850e-02   6.9737126e-01
  -6.0895019e-03   6.9486703e-01
  -5.3079788e-03   6.9926593e-01
   6.6698546e-03   6.7217713e-01
  -1.4709818e-02   6.9957247e-01
   9.0988736e-03   6.8815125e-01
  -1.0700031e-02   7.1166312e-01


==> 1Sol_b2_scatter_idealIST-3.dat <==
   7.1516248e-01  -7.7270851e-03
   6.8995850e-01   1.0363113e-02
   6.8961044e-01  -1.3930247e-03
   7.1967453e-01  -3.2275982e-02
   7.2027055e-01   5.5486295e-03
   7.1819520e-01  -1.4389934e-02
   6.8408010e-01   1.2373062e-02
   7.0381831e-01   2.2823237e-03
   6.8568339e-01   1.1947704e-03
   7.0540050e-01   5.0057285e-03
   7.3360997e-01   3.9115220e-03
   6.7380199e-01   2.3718204e-02
   6.7105296e-01  -1.2718781e-02
   7.4583234e-01   2.4654292e-02
   6.8055725e-01   1.1334676e-02
   7.1406394e-01   1.0195971e-02
   7.1127658e-01  -9.1789442e-03
   7.0611930e-01  -9.0773411e-03
   6.6609297e-01   2.1958604e-02
   6.5382931e-01   2.1484430e-02
   6.9532190e-01  -1.9678153e-02
   7.0412843e-01  -2.2164804e-03
   7.1639806e-01  -5.2046722e-03
   6.9867809e-01   1.0397353e-02
   6.7631666e-01   1.1337723e-03
   7.1822369e-01  -8.3985811e-04
   7.2284761e-01   1.4617982e-02
   7.3557680e-01   9.7579321e-03
   7.1343130e-01  -1.5589868e-02
   7.0313162e-01   1.7760845e-02
   6.9624446e-01  -2.9523564e-02
   6.9894697e-01   2.8820508e-02
   6.9389989e-01   1.2588265e-02
   6.9238816e-01  -1.8917756e-05
   6.8603148e-01  -1.3975400e-02
   6.8837914e-01  -5.5908481e-03
   7.1947508e-01   1.6282102e-02
   6.7086123e-01  -1.2416435e-02
   6.6671528e-01   2.1688811e-02
   6.9710774e-01   3.1981186e-03
   6.7268053e-01  -4.5868122e-04
   6.8747354e-01   5.3383797e-03
   6.8118934e-01  -5.5717456e-03
   7.0464836e-01   4.9122450e-03


==> 1Sol_b2_scatter_idealIST-4.dat <==
   2.3426790e-02  -7.1746384e-01
  -1.3376513e-02  -6.8122013e-01
   1.4333760e-02  -7.0682577e-01
  -3.5545470e-03  -6.9642433e-01
   3.4156588e-04  -6.9332206e-01
   1.3534765e-02  -7.0407017e-01
  -3.7319127e-02  -7.0027615e-01
  -1.2546054e-02  -7.5795468e-01
   2.8152233e-02  -7.0195365e-01
   1.1969367e-03  -7.3517229e-01
   3.3615759e-02  -7.0863187e-01
  -1.3125003e-02  -6.9948373e-01
   1.6114765e-02  -6.9493717e-01
   1.4882346e-02  -6.8373073e-01
   1.9720878e-02  -6.9920195e-01
   1.7520621e-02  -7.1993128e-01
  -4.1377775e-05  -7.0424986e-01
   5.3552865e-03  -6.8519988e-01
  -2.0167144e-02  -6.9498412e-01
   1.4130067e-02  -7.0061545e-01
   3.3667818e-03  -6.9078436e-01
  -2.1776281e-02  -6.6601369e-01
   2.3137265e-02  -6.7692263e-01
   2.7177729e-03  -6.8904387e-01
  -1.0997395e-02  -7.2059095e-01
  -2.2191130e-02  -6.7804457e-01
  -3.4637797e-03  -6.8084365e-01
  -9.1245772e-03  -6.6847135e-01
  -1.5896594e-02  -6.8205353e-01
  -1.2719262e-02  -6.8374825e-01
  -1.2737268e-02  -7.0122061e-01
   4.5942051e-03  -7.0520167e-01
  -4.3537523e-02  -6.9878227e-01
   1.7528496e-02  -6.9458000e-01
  -8.6975634e-03  -6.6347964e-01
  -3.8956010e-02  -6.8446906e-01
   3.0212849e-02  -6.9587993e-01
   1.5656000e-02  -6.9581823e-01
   2.5909486e-02  -6.6699137e-01
  -3.8087767e-03  -6.9911030e-01
   5.0368664e-02  -6.8571923e-01
   5.0038176e-03  -6.8393952e-01
  -1.1848488e-02  -7.0134876e-01
   4.6594231e-03  -6.7674171e-01
   1.5002712e-02  -6.6147259e-01
   5.0911818e-03  -6.9989123e-01
   6.2374143e-03  -7.3079355e-01
  -3.9184789e-04  -6.6807772e-01
   1.0592112e-02  -6.8405538e-01
  -2.4595347e-03  -6.7563476e-01
   7.3005711e-03  -7.1992509e-01
  -2.4501644e-02  -6.6869643e-01
   2.2774662e-02  -6.8047403e-01
   2.5796240e-03  -6.9241390e-01
  -7.4426747e-03  -6.6637088e-01
   1.3911027e-02  -6.8818920e-01
   1.3413905e-02  -7.1147742e-01
   2.9128978e-02  -6.9821267e-01
   7.6729279e-03  -6.8116073e-01
  -1.5894988e-02  -7.2251254e-01
   6.3675924e-03  -6.6582344e-01
  -4.9542303e-03  -7.0854602e-01
  -6.1037321e-05  -6.8826356e-01
   1.3918652e-02  -6.8354164e-01
  -3.2976421e-03  -6.6801185e-01
  -4.5273862e-03  -6.8012241e-01
  -3.8238360e-02  -6.6874186e-01
  -7.1536600e-03  -7.2928070e-01
  -8.0898822e-03  -7.0651567e-01
   6.4652378e-03  -6.8253872e-01
  -8.8447725e-03  -7.1337402e-01
   8.4854152e-03  -7.0121525e-01
  -1.4273377e-02  -6.9409063e-01
  -2.1544239e-02  -6.8530382e-01
   1.4732993e-02  -7.1793345e-01
  -6.5991501e-03  -7.0943654e-01
  -2.4191379e-02  -6.8847596e-01
   1.8537441e-02  -6.9431300e-01
  -8.8405042e-03  -6.7884009e-01
  -3.0865353e-02  -6.9634125e-01
  -1.5644101e-02  -6.9108448e-01
   6.3883202e-03  -6.7877896e-01
  -2.3733447e-03  -6.8023902e-01


==> 1Sol_b2_scatter_naiveIST-1.dat <==
  -6.3675831e-01   9.0322071e-03
  -6.8496347e-01   2.0450531e-01
  -5.9798779e-01  -6.4470884e-02
  -7.2353802e-01  -3.9576679e-04
  -7.9226901e-01  -6.6661821e-02
  -6.6958762e-01   1.6523618e-01
  -6.8646011e-01   1.7719265e-01
  -6.4636058e-01   6.2007962e-02
  -7.5018148e-01   6.9854637e-02
  -6.7464839e-01  -1.1908950e-01
  -6.1153423e-01  -1.2669512e-01
  -7.9471130e-01   1.6455974e-02
  -6.5724234e-01  -1.0242431e-02
  -6.1701529e-01  -3.6514872e-02
  -6.4498542e-01  -1.0051334e-01
  -6.6995046e-01   5.3436206e-02
  -5.7289939e-01  -4.4602939e-02
  -7.6107672e-01   1.6089148e-01
  -7.5808460e-01   6.3458932e-02
  -6.4429274e-01  -1.0901794e-01
  -7.1538037e-01  -1.7929256e-01
  -5.9953974e-01   3.7648493e-02
  -7.1174127e-01  -1.9393179e-02
  -5.5932289e-01  -1.1116328e-02
  -7.1048159e-01   9.0921908e-03
  -6.8271454e-01   1.0570546e-01
  -7.1516300e-01  -9.2968151e-02
  -7.1517860e-01   1.7825057e-01
  -7.3164918e-01   9.0877413e-02
  -7.5575165e-01   9.7531937e-02
  -9.2497777e-01  -3.7407834e-02
  -6.0121372e-01  -1.4082820e-02
  -7.2577872e-01  -2.4277552e-01
  -7.8401884e-01  -3.1385433e-02
  -7.5723653e-01   6.0371595e-02
  -6.1904914e-01  -1.3456067e-01
  -5.9893147e-01   7.9233886e-02
  -7.7209365e-01   1.2793176e-01
  -6.8103264e-01   1.4576863e-02
  -8.1396780e-01   1.3837862e-01
  -8.0476411e-01  -2.9488376e-01
  -7.1957462e-01  -3.6444611e-03
  -6.3060827e-01  -2.0910629e-02
  -6.5665309e-01   8.3519045e-02
  -6.5597855e-01   4.1085767e-02
  -6.5391561e-01  -1.3504399e-01
  -7.8322713e-01  -1.6146355e-01
  -6.7854247e-01   1.8053947e-01
  -6.5816514e-01  -7.9716734e-03
  -7.9013740e-01  -2.2715322e-02
  -7.5545520e-01   8.5778596e-02
  -5.9649625e-01  -2.2408789e-01
  -6.4075905e-01  -8.4820704e-02
  -8.3234215e-01  -4.1689493e-02
  -5.9200715e-01   7.9944668e-02
  -6.7278224e-01   1.1041377e-01
  -8.1096000e-01   8.7498713e-02
  -7.1663220e-01   1.2050002e-01
  -7.5603013e-01   2.0032604e-01
  -7.9261920e-01  -1.6203953e-01
  -6.3011513e-01   2.9807051e-02
  -4.6667761e-01  -1.7791383e-01
  -6.7396740e-01   3.5005991e-04
  -4.9674421e-01  -1.0742895e-01
  -6.1112599e-01  -1.6853828e-01
  -7.5234820e-01  -6.3856744e-02
  -7.4354626e-01   4.3692959e-02
  -8.1499175e-01   1.7861012e-01
  -6.0299851e-01   7.2046600e-02
  -6.1399384e-01   2.8255905e-01
  -5.0388837e-01  -1.4910913e-01
  -6.8028002e-01   3.2788694e-02
  -8.2960582e-01   1.0598625e-02
  -6.6158925e-01   9.0416891e-02
  -6.4415539e-01   3.6647342e-03
  -8.1131408e-01  -5.6158000e-02
  -7.5316835e-01  -9.8299346e-02
  -7.7658076e-01  -1.2197316e-01
  -7.6462103e-01  -3.4271279e-02
  -7.4668135e-01   2.7881266e-03


==> 1Sol_b2_scatter_naiveIST-2.dat <==
  -6.6389676e-03   8.6610353e-01
   3.3719242e-01   7.9639632e-01
   3.7658856e-02   5.8556686e-01
  -1.9735355e-01   8.4371887e-01
  -3.8783807e-02   7.6338888e-01
  -3.2441169e-02   6.2045265e-01
  -7.4107996e-02   6.3148077e-01
  -1.5685403e-01   7.3257508e-01
   3.7070985e-02   7.0734051e-01
  -6.6232008e-02   6.2598803e-01
  -1.9178287e-02   6.6532586e-01
   1.8645481e-01   8.2295772e-01
  -2.7065658e-01   5.9200445e-01
  -5.5361410e-02   5.4370942e-01
  -4.6852230e-02   8.2628242e-01
   1.7078022e-01   7.2472661e-01
  -3.5943401e-02   7.6669924e-01
   2.0531895e-01   5.2979734e-01
   9.1162297e-02   7.7491712e-01
  -1.7309038e-01   6.4919306e-01
   2.0124757e-01   6.0077030e-01
   8.3191378e-02   5.9186664e-01
   4.7202705e-02   6.1665478e-01
   6.0811186e-02   6.0239021e-01
  -1.5503583e-01   5.5102058e-01
  -1.5497172e-01   7.6103006e-01
  -1.0809153e-01   8.8415594e-01
  -9.3317431e-03   6.2891201e-01
  -3.2258014e-01   6.5387816e-01
   2.5339091e-01   6.4809178e-01
   2.9542667e-01   6.3630600e-01
   1.8317075e-02   7.0182436e-01
  -1.1639779e-01   6.4650289e-01
   8.8216712e-02   6.9606727e-01
  -1.3328196e-01   7.9523234e-01
   7.5918150e-03   6.6045829e-01
  -6.6398394e-02   7.7324781e-01
  -4.7120119e-03   6.4283001e-01
  -7.1410931e-02   7.3459092e-01
  -4.4024569e-02   5.4870805e-01
  -1.6327219e-02   6.3394604e-01
  -1.4782946e-01   6.6894423e-01
   3.8696100e-01   6.6052802e-01


==> 1Sol_b2_scatter_naiveIST-3.dat <==
   6.6466474e-01  -7.8528513e-02
   6.6364459e-01   2.4301314e-01
   6.3749412e-01  -5.0788033e-02
   7.3455858e-01  -8.6879809e-02
   6.5349105e-01  -2.0732214e-02
   6.8096725e-01  -1.9279483e-01
   5.9600011e-01  -1.1687134e-01
   6.3981695e-01   1.9276433e-01
   7.7774010e-01  -3.4271377e-02
   8.6036439e-01  -6.1708134e-02
   6.5987174e-01   7.9045595e-02
   6.6748009e-01   2.9044644e-01
   5.7488209e-01  -7.7388302e-02
   8.7496037e-01  -2.0109525e-02
   5.9608585e-01  -1.5118406e-01
   7.0227969e-01   6.9608704e-02
   6.8154711e-01  -1.2609231e-03
   7.0560908e-01   1.1140658e-01
   6.6463211e-01  -1.2000709e-01
   5.9107913e-01  -7.8377584e-02
   6.9210150e-01   3.0959799e-02
   7.7970087e-01  -6.8109778e-02
   7.0944383e-01   2.3287618e-01
   5.1252761e-01  -3.7525956e-02
   5.7528925e-01   1.1476350e-01
   8.8506386e-01   1.1795453e-01
   7.3960906e-01   1.7762623e-02
   7.3681818e-01  -1.2184848e-01
   7.7773708e-01  -6.5658271e-02
   7.4017782e-01   1.5897234e-01
   6.7927175e-01   1.0896040e-01
   8.2706898e-01  -1.9065847e-01
   6.4218394e-01   1.5198018e-01
   6.2565252e-01  -5.7864817e-02
   7.2298847e-01  -9.3872700e-02
   6.5885184e-01  -4.5568895e-02
   8.2540223e-01   8.6363594e-02
   8.2649332e-01  -1.3285141e-01
   5.0096056e-01   1.1108999e-02
   5.6951649e-01   1.9231571e-01
   6.2638346e-01   1.8813362e-02
   5.0970112e-01  -3.2093814e-02
   7.8009194e-01   2.0154222e-01
   6.1250492e-01  -2.7082880e-02


==> 1Sol_b2_scatter_naiveIST-4.dat <==
   1.4314127e-01  -6.2571566e-01
  -9.9381906e-02  -6.5581523e-01
   2.5190408e-02  -7.4339311e-01
  -1.0964811e-01  -6.2576516e-01
   1.0928930e-01  -6.8176301e-01
  -2.1238463e-01  -8.4643330e-01
   2.5536594e-02  -7.3864845e-01
  -4.8646578e-02  -8.3331395e-01
  -1.5800302e-01  -6.8453356e-01
   2.6415152e-01  -7.5909591e-01
  -1.8910225e-01  -6.2477227e-01
   1.2894436e-01  -7.6207497e-01
   1.0955236e-03  -9.0737801e-01
   6.4287513e-02  -7.4894925e-01
   9.8486861e-02  -6.5485800e-01
   9.6286437e-02  -7.0746278e-01
  -8.3240175e-02  -5.5701394e-01
  -6.6492291e-02  -7.9761090e-01
  -8.9824057e-02  -6.0766990e-01
  -3.5205358e-01  -6.7383998e-01
  -9.2300141e-02  -7.0230664e-01
  -1.2200420e-01  -5.7204213e-01
   2.1563973e-01  -7.2636372e-01
  -1.4380821e-01  -7.0654188e-01
   7.2113593e-02  -8.8849285e-01
  -3.0790770e-02  -7.9122460e-01
   2.0095585e-03  -5.8302185e-01
   8.3682589e-03  -6.7546035e-01
  -8.9412196e-02  -6.4828953e-01
  -9.9237323e-02  -6.3186914e-01
  -2.4383186e-01  -8.0592559e-01
   4.8661933e-02  -8.9220643e-01
   2.2691263e-01  -6.0148702e-01
  -7.1277935e-02  -7.1483932e-01
   3.5224264e-02  -6.9658548e-01
   3.7253541e-03  -6.7536435e-01
   7.7002018e-03  -8.5685783e-01
  -1.3397098e-02  -5.9113976e-01
  -3.0381981e-01  -5.5800659e-01
  -1.7138461e-01  -7.3378283e-01
  -5.6969759e-02  -6.8429475e-01
   8.5182296e-02  -7.6493487e-01
  -1.2787686e-01  -7.4024965e-01
  -1.6870649e-01  -7.7040876e-01
   2.1899426e-01  -7.3820961e-01
   9.9817592e-02  -5.6158750e-01
   1.7134837e-01  -6.5664180e-01
  -6.9632145e-02  -6.0798458e-01
   8.5197410e-02  -6.4138650e-01
  -1.0371043e-01  -6.1767261e-01
   1.7603132e-01  -6.8361971e-01
  -1.7315094e-01  -7.9659380e-01
   1.7725136e-01  -6.3092512e-01
  -4.4261478e-03  -7.6511405e-01
  -1.4242487e-01  -6.5371326e-01
   2.3144248e-01  -7.0072987e-01
  -1.4580853e-01  -6.7156438e-01
  -9.2201138e-02  -6.8920287e-01
   1.8165867e-02  -6.9674645e-01
  -3.2232429e-03  -7.2821040e-01
   7.7139157e-02  -6.1313566e-01
   2.3328819e-01  -8.3508143e-01
  -1.8155043e-01  -8.0652961e-01
   1.5570187e-01  -6.7919311e-01
   7.4962599e-02  -7.5516610e-01
  -2.2278238e-01  -6.0733278e-01
  -2.6481065e-01  -6.3660119e-01
  -6.9329821e-02  -6.8330276e-01
   5.2612225e-02  -9.8776394e-01
   1.4582028e-01  -7.1414124e-01
   2.1264484e-01  -7.5242983e-01
  -2.6164592e-01  -7.3555563e-01
   1.5700466e-01  -7.3775981e-01
   6.4616592e-03  -5.8153019e-01
   1.1673692e-01  -7.2025277e-01
   8.5563993e-02  -4.8959461e-01
   2.0391354e-02  -6.7811145e-01
  -9.3190313e-02  -6.6945262e-01
  -6.7212976e-02  -7.5340018e-01
   1.5584757e-01  -8.1045970e-01
  -1.0632257e-01  -5.7750120e-01
  -1.6962742e-01  -7.1153985e-01
   6.9628172e-02  -5.4676855e-01


==> 1Sol_b2z_abs_idealIST-1.dat <==
   8.0000000e-02   7.0598456e-01
   1.6000000e-01   7.0304752e-01
   2.4000000e-01   7.0076101e-01
   3.2000000e-01   7.0151740e-01
   4.0000000e-01   7.0372841e-01
   4.8000000e-01   7.0510778e-01
   5.6000000e-01   7.0637319e-01
   6.4000000e-01   7.0965195e-01
   7.2000000e-01   7.1002320e-01
   8.0000000e-01   7.0981623e-01
   8.8000000e-01   7.0946968e-01
   9.6000000e-01   7.0864859e-01
   1.0400000e+00   7.0764942e-01
   1.1200000e+00   7.0423555e-01
   1.2000000e+00   7.0819430e-01
   1.2800000e+00   7.0571446e-01
   1.3600000e+00   7.0542442e-01
   1.4400000e+00   7.0597970e-01
   1.5200000e+00   7.0288882e-01
   1.6000000e+00   7.0210272e-01
   1.6800000e+00   6.9954549e-01
   1.7600000e+00   6.9943106e-01
   1.8400000e+00   6.9866914e-01
   1.9200000e+00   6.9727207e-01
   2.0000000e+00   6.9883925e-01
   2.0800000e+00   6.9914863e-01
   2.1600000e+00   7.0480997e-01
   2.2400000e+00   7.0398026e-01
   2.3200000e+00   7.1442239e-01
   2.4000000e+00   7.1287538e-01
   2.4800000e+00   7.0574174e-01
   2.5600000e+00   7.0515696e-01
   2.6400000e+00   7.0709100e-01
   2.7200000e+00   7.0349531e-01
   2.8000000e+00   7.0496073e-01
   2.8800000e+00   7.1051231e-01
   2.9600000e+00   7.0386259e-01
   3.0400000e+00   7.0407357e-01
   3.1200000e+00   7.0288489e-01
   3.2000000e+00   6.9958026e-01
   3.2800000e+00   6.9947604e-01
   3.3600000e+00   6.9910846e-01
   3.4400000e+00   7.0548307e-01
   3.5200000e+00   7.0509341e-01
   3.6000000e+00   7.0396971e-01
   3.6800000e+00   6.9971018e-01
   3.7600000e+00   6.9998736e-01
   3.8400000e+00   6.9716548e-01
   3.9200000e+00   6.9715015e-01
   4.0000000e+00   6.9907462e-01
   4.0800000e+00   7.0257635e-01
   4.1600000e+00   7.0623415e-01
   4.2400000e+00   7.0626653e-01
   4.3200000e+00   7.0679181e-01
   4.4000000e+00   7.0341517e-01
   4.4800000e+00   6.9960765e-01
   4.5600000e+00   7.0267347e-01
   4.6400000e+00   7.0208859e-01
   4.7200000e+00   7.0437751e-01
   4.8000000e+00   7.0359767e-01
   4.8800000e+00   7.0285559e-01
   4.9600000e+00   7.0047735e-01
   5.0400000e+00   7.0035546e-01
   5.1200000e+00   6.9979070e-01
   5.2000000e+00   6.9434735e-01
   5.2800000e+00   6.9571109e-01
   5.3600000e+00   6.9398634e-01
   5.4400000e+00   6.9627166e-01
   5.5200000e+00   6.9476107e-01
   5.6000000e+00   6.9422878e-01
   5.6800000e+00   6.9374628e-01
   5.7600000e+00   6.9961738e-01
   5.8400000e+00   7.0100635e-01
   5.9200000e+00   7.0275138e-01
   6.0000000e+00   7.0342313e-01
   6.0800000e+00   7.0314303e-01
   6.1600000e+00   7.0245659e-01
   6.2400000e+00   7.0016347e-01
   6.3200000e+00   7.0223015e-01
   6.4000000e+00   7.0118720e-01
   6.4800000e+00   7.0245625e-01
   6.5600000e+00   7.0297719e-01
   6.6400000e+00   6.9751354e-01
   6.7200000e+00   7.0046641e-01
   6.8000000e+00   7.0042149e-01
   6.8800000e+00   6.9910830e-01
   6.9600000e+00   6.9631068e-01
   7.0400000e+00   6.9394865e-01
   7.1200000e+00   6.9508421e-01
   7.2000000e+00   6.9435236e-01
   7.2800000e+00   6.9653690e-01
   7.3600000e+00   6.9847619e-01
   7.4400000e+00   6.9565439e-01
   7.5200000e+00   6.9591630e-01
   7.6000000e+00   6.9609599e-01
   7.6800000e+00   6.9289939e-01
   7.7600000e+00   6.9199677e-01
   7.8400000e+00   6.8944509e-01
   7.9200000e+00   6.9121172e-01
   8.0000000e+00   6.9155358e-01


==> 1Sol_b2z_abs_idealIST-2.dat <==
   0.0000000e+00   1.0000000e+00
   1.1241325e+00   9.9925588e-01
   2.2482650e+00   9.9897901e-01
   3.3723975e+00   9.9748958e-01
   4.4965300e+00   9.9771626e-01
   5.6206624e+00   9.9827397e-01
   6.7447949e+00   9.9714510e-01
   7.8689274e+00   9.9713604e-01
   8.9930599e+00   9.9616960e-01
   1.0117192e+01   9.9621169e-01
   1.1241325e+01   9.9760649e-01
   1.2365457e+01   9.9694108e-01
   1.3489590e+01   9.9805505e-01
   1.4613722e+01   9.9785310e-01
   1.5737855e+01   9.9630661e-01
   1.6861987e+01   9.9561043e-01
   1.7986120e+01   9.9689851e-01
   1.9110252e+01   9.9765977e-01
   2.0234385e+01   9.9709756e-01
   2.1358517e+01   9.9592534e-01
   2.2482650e+01   9.9590247e-01
   2.3606782e+01   9.9636456e-01
   2.4730915e+01   9.9635673e-01
   2.5855047e+01   9.9561546e-01
   2.6979180e+01   9.9514104e-01
   2.8103312e+01   9.9394775e-01
   2.9227445e+01   9.9438285e-01
   3.0351577e+01   9.9416805e-01
   3.1475710e+01   9.9478453e-01
   3.2599842e+01   9.9452434e-01
   3.3723975e+01   9.9334739e-01
   3.4848107e+01   9.9399708e-01
   3.5972240e+01   9.9443881e-01
   3.7096372e+01   9.9482235e-01
   3.8220505e+01   9.9489359e-01
   3.9344637e+01   9.9402766e-01
   4.0468770e+01   9.9371698e-01
   4.1592902e+01   9.9329400e-01
   4.2717035e+01   9.9317424e-01
   4.3841167e+01   9.9320131e-01
   4.4965300e+01   9.9222866e-01
   4.6089432e+01   9.9188439e-01
   4.7213564e+01   9.9197276e-01
   4.8337697e+01   9.9102168e-01
   4.9461829e+01   9.9115367e-01
   5.0585962e+01   9.9183330e-01
   5.1710094e+01   9.9139059e-01
   5.2834227e+01   9.9085496e-01
   5.3958359e+01   9.9052420e-01
   5.5082492e+01   9.8972222e-01
   5.6206624e+01   9.8927993e-01
   5.7330757e+01   9.8913838e-01
   5.8454889e+01   9.9042385e-01
   5.9579022e+01   9.8976091e-01
   6.0703154e+01   9.9046349e-01
   6.1827287e+01   9.9131670e-01
   6.2951419e+01   9.9013018e-01
   6.4075552e+01   9.8990587e-01
   6.5199684e+01   9.8917327e-01
   6.6323817e+01   9.8919606e-01
   6.7447949e+01   9.8894545e-01
   6.8572082e+01   9.8815241e-01
   6.9696214e+01   9.8758566e-01
   7.0820347e+01   9.8704145e-01
   7.1944479e+01   9.8761801e-01
   7.3068612e+01   9.8661276e-01
   7.4192744e+01   9.8705694e-01
   7.5316877e+01   9.8674370e-01
   7.6441009e+01   9.8703321e-01
   7.7565142e+01   9.8628108e-01
   7.8689274e+01   9.8651544e-01
   7.9813407e+01   9.8601220e-01
   8.0937539e+01   9.8649238e-01


==> 1Sol_b2z_abs_idealIST-3.dat <==
   0.0000000e+00   7.0710678e-01
   2.0355500e-01   7.0584618e-01
   4.0711000e-01   7.0508573e-01
   6.1066500e-01   7.0357945e-01
   8.1422000e-01   7.0404748e-01
   1.0177750e+00   7.0348511e-01
   1.2213300e+00   7.0337388e-01
   1.4248850e+00   7.0303177e-01
   1.6284400e+00   7.0173459e-01
   1.8319950e+00   7.0255289e-01
   2.0355500e+00   7.0389605e-01
   2.2391050e+00   7.0520836e-01
   2.4426600e+00   7.0414847e-01
   2.6462150e+00   7.0290182e-01
   2.8497700e+00   7.0264403e-01
   3.0533250e+00   7.0332090e-01
   3.2568800e+00   7.0441961e-01
   3.4604350e+00   7.0374165e-01
   3.6639900e+00   7.0184229e-01
   3.8675450e+00   7.0121485e-01
   4.0711000e+00   7.0205787e-01
   4.2746550e+00   7.0227252e-01
   4.4782100e+00   7.0468362e-01
   4.6817650e+00   7.0473289e-01
   4.8853200e+00   7.0356297e-01
   5.0888750e+00   7.0483282e-01
   5.2924300e+00   7.0719586e-01
   5.4959850e+00   7.0596904e-01
   5.6995400e+00   7.0512221e-01
   5.9030950e+00   7.0575984e-01
   6.1066500e+00   7.0680910e-01
   6.3102050e+00   7.0553897e-01
   6.5137600e+00   7.0579097e-01
   6.7173150e+00   7.0427045e-01
   6.9208700e+00   7.0342847e-01
   7.1244250e+00   7.0112314e-01
   7.3279800e+00   7.0199345e-01
   7.5315350e+00   7.0318418e-01
   7.7350900e+00   7.0311109e-01
   7.9386450e+00   7.0209405e-01
   8.1422000e+00   7.0109016e-01
   8.3457550e+00   7.0073753e-01
   8.5493100e+00   7.0113741e-01
   8.7528650e+00   7.0083912e-01
   8.9564200e+00   6.9899780e-01
   9.1599750e+00   6.9692957e-01
   9.3635300e+00   6.9945226e-01
   9.5670850e+00   6.9984433e-01
   9.7706400e+00   7.0078018e-01
   9.9741950e+00   7.0155888e-01
   1.0177750e+01   6.9990116e-01
   1.0381305e+01   7.0038889e-01
   1.0584860e+01   7.0052679e-01
   1.0788415e+01   7.0170577e-01
   1.0991970e+01   7.0191951e-01
   1.1195525e+01   7.0097544e-01
   1.1399080e+01   7.0040194e-01
   1.1602635e+01   6.9955150e-01
   1.1806190e+01   6.9909664e-01
   1.2009745e+01   6.9831826e-01
   1.2213300e+01   6.9872118e-01
   1.2416855e+01   6.9765554e-01
   1.2620410e+01   6.9919069e-01
   1.2823965e+01   7.0072108e-01
   1.3027520e+01   6.9988993e-01
   1.3231075e+01   7.0089860e-01
   1.3434630e+01   7.0253178e-01
   1.3638185e+01   7.0158557e-01
   1.3841740e+01   7.0118237e-01
   1.4045295e+01   7.0010073e-01
   1.4248850e+01   7.0027268e-01
   1.4452405e+01   7.0000197e-01
   1.4655960e+01   7.0072853e-01


==> 1Sol_b2z_abs_naiveIST-1.dat <==
   8.0000000e-02   7.0634342e-01
   1.6000000e-01   7.0383709e-01
   2.4000000e-01   7.0187936e-01
   3.2000000e-01   7.0286872e-01
   4.0000000e-01   7.0527146e-01
   4.8000000e-01   7.0667442e-01
   5.6000000e-01   7.0782284e-01
   6.4000000e-01   7.1114484e-01
   7.2000000e-01   7.1133206e-01
   8.0000000e-01   7.1094648e-01
   8.8000000e-01   7.1062613e-01
   9.6000000e-01   7.0967373e-01
   1.0400000e+00   7.0848608e-01
   1.1200000e+00   7.0526603e-01
   1.2000000e+00   7.0930773e-01
   1.2800000e+00   7.0721799e-01
   1.3600000e+00   7.0691818e-01
   1.4400000e+00   7.0758577e-01
   1.5200000e+00   7.0471945e-01
   1.6000000e+00   7.0431272e-01
   1.6800000e+00   7.0156798e-01
   1.7600000e+00   7.0170085e-01
   1.8400000e+00   7.0161583e-01
   1.9200000e+00   7.0109060e-01
   2.0000000e+00   7.0360759e-01
   2.0800000e+00   7.0534570e-01
   2.1600000e+00   7.1240422e-01
   2.2400000e+00   7.1317370e-01
   2.3200000e+00   7.2530475e-01
   2.4000000e+00   7.2538425e-01
   2.4800000e+00   7.1964885e-01
   2.5600000e+00   7.2069983e-01
   2.6400000e+00   7.2458958e-01
   2.7200000e+00   7.2273456e-01
   2.8000000e+00   7.2593382e-01
   2.8800000e+00   7.3324073e-01
   2.9600000e+00   7.2782455e-01
   3.0400000e+00   7.2994362e-01
   3.1200000e+00   7.3032298e-01
   3.2000000e+00   7.2848326e-01
   3.2800000e+00   7.3000756e-01
   3.3600000e+00   7.3111104e-01
   3.4400000e+00   7.3923750e-01
   3.5200000e+00   7.4038490e-01
   3.6000000e+00   7.4092173e-01
   3.6800000e+00   7.3819899e-01
   3.7600000e+00   7.4031293e-01
   3.8400000e+00   7.3915201e-01
   3.9200000e+00   7.4087430e-01
   4.0000000e+00   7.4474300e-01
   4.0800000e+00   7.4991199e-01
   4.1600000e+00   7.5515423e-01
   4.2400000e+00   7.5667604e-01
   4.3200000e+00   7.5890834e-01
   4.4000000e+00   7.5705110e-01
   4.4800000e+00   7.5447529e-01
   4.5600000e+00   7.5929375e-01
   4.6400000e+00   7.5967172e-01
   4.7200000e+00   7.6303798e-01
   4.8000000e+00   7.6327270e-01
   4.8800000e+00   7.6310562e-01
   4.9600000e+00   7.6096640e-01
   5.0400000e+00   7.6143258e-01
   5.1200000e+00   7.6133322e-01
   5.2000000e+00   7.5627159e-01
   5.2800000e+00   7.5898723e-01
   5.3600000e+00   7.5830891e-01
   5.4400000e+00   7.6199405e-01
   5.5200000e+00   7.6147304e-01
   5.6000000e+00   7.6177937e-01
   5.6800000e+00   7.6179758e-01
   5.7600000e+00   7.6837502e-01
   5.8400000e+00   7.6988393e-01
   5.9200000e+00   7.7196395e-01
   6.0000000e+00   7.7289212e-01
   6.0800000e+00   7.7286037e-01
   6.1600000e+00   7.7236085e-01
   6.2400000e+00   7.7011946e-01
   6.3200000e+00   7.7278396e-01
   6.4000000e+00   7.7181108e-01
   6.4800000e+00   7.7349042e-01
   6.5600000e+00   7.7425335e-01
   6.6400000e+00   7.6876924e-01
   6.7200000e+00   7.7266428e-01
   6.8000000e+00   7.7336718e-01
   6.8800000e+00   7.7279162e-01
   6.9600000e+00   7.7048825e-01
   7.0400000e+00   7.6857100e-01
   7.1200000e+00   7.7079179e-01
   7.2000000e+00   7.7110085e-01
   7.2800000e+00   7.7474259e-01
   7.3600000e+00   7.7813123e-01
   7.4400000e+00   7.7599616e-01
   7.5200000e+00   7.7719250e-01
   7.6000000e+00   7.7815177e-01
   7.6800000e+00   7.7552885e-01
   7.7600000e+00   7.7568627e-01
   7.8400000e+00   7.7404686e-01
   7.9200000e+00   7.7746941e-01
   8.0000000e+00   7.7944886e-01


==> 1Sol_b2z_abs_naiveIST-2.dat <==
   0.0000000e+00   1.0000000e+00
   1.1241325e+00   9.9883881e-01
   2.2482650e+00   9.9820760e-01
   3.3723975e+00   9.9690974e-01
   4.4965300e+00   9.9729121e-01
   5.6206624e+00   9.9951673e-01
   6.7447949e+00   9.9859548e-01
   7.8689274e+00   1.0023008e+00
   8.9930599e+00   1.0000766e+00
   1.0117192e+01   1.0035715e+00
   1.1241325e+01   1.0033240e+00
   1.2365457e+01   1.0093635e+00
   1.3489590e+01   1.0094656e+00
   1.4613722e+01   1.0116025e+00
   1.5737855e+01   1.0120722e+00
   1.6861987e+01   1.0154383e+00
   1.7986120e+01   1.0096269e+00
   1.9110252e+01   9.9944472e-01
   2.0234385e+01   1.0070341e+00
   2.1358517e+01   1.0139637e+00
   2.2482650e+01   1.0177489e+00
   2.3606782e+01   1.0166420e+00
   2.4730915e+01   1.0117599e+00
   2.5855047e+01   1.0237223e+00
   2.6979180e+01   1.0243689e+00
   2.8103312e+01   1.0378854e+00
   2.9227445e+01   1.0448173e+00
   3.0351577e+01   1.0406475e+00
   3.1475710e+01   1.0379672e+00
   3.2599842e+01   1.0381882e+00
   3.3723975e+01   1.0654187e+00
   3.4848107e+01   1.0690171e+00
   3.5972240e+01   1.0637186e+00
   3.7096372e+01   1.0470137e+00
   3.8220505e+01   1.0347547e+00
   3.9344637e+01   1.0326982e+00
   4.0468770e+01   1.0115603e+00
   4.1592902e+01   1.0093767e+00
   4.2717035e+01   1.0125301e+00
   4.3841167e+01   1.0118933e+00
   4.4965300e+01   1.0094659e+00
   4.6089432e+01   1.0206320e+00
   4.7213564e+01   1.0239717e+00
   4.8337697e+01   1.0091733e+00
   4.9461829e+01   1.0063400e+00
   5.0585962e+01   9.9969440e-01
   5.1710094e+01   1.0031811e+00
   5.2834227e+01   1.0078621e+00
   5.3958359e+01   1.0270898e+00
   5.5082492e+01   1.0443749e+00
   5.6206624e+01   1.0652706e+00
   5.7330757e+01   1.0885711e+00
   5.8454889e+01   1.0451846e+00
   5.9579022e+01   1.0237835e+00
   6.0703154e+01   1.0038536e+00
   6.1827287e+01   9.8325869e-01
   6.2951419e+01   1.0153112e+00
   6.4075552e+01   1.0215432e+00
   6.5199684e+01   1.0258009e+00
   6.6323817e+01   1.0252317e+00
   6.7447949e+01   1.0418250e+00
   6.8572082e+01   1.0478235e+00
   6.9696214e+01   1.0629847e+00
   7.0820347e+01   1.0542951e+00
   7.1944479e+01   1.0436445e+00
   7.3068612e+01   1.0489380e+00
   7.4192744e+01   1.0196393e+00
   7.5316877e+01   1.0111882e+00
   7.6441009e+01   9.8166685e-01
   7.7565142e+01   1.0307838e+00
   7.8689274e+01   1.0157815e+00
   7.9813407e+01   9.9085948e-01
   8.0937539e+01   1.0066789e+00


==> 1Sol_b2z_abs_naiveIST-3.dat <==
   0.0000000e+00   7.0710678e-01
   2.0355500e-01   7.0583122e-01
   4.0711000e-01   7.0486901e-01
   6.1066500e-01   7.0267502e-01
   8.1422000e-01   7.0353225e-01
   1.0177750e+00   7.0320552e-01
   1.2213300e+00   7.0213926e-01
   1.4248850e+00   7.0253725e-01
   1.6284400e+00   7.0259819e-01
   1.8319950e+00   7.0398640e-01
   2.0355500e+00   7.0674769e-01
   2.2391050e+00   7.0779937e-01
   2.4426600e+00   7.0703812e-01
   2.6462150e+00   7.0486733e-01
   2.8497700e+00   7.0682658e-01
   3.0533250e+00   7.0640271e-01
   3.2568800e+00   7.0675446e-01
   3.4604350e+00   7.0689509e-01
   3.6639900e+00   7.0549352e-01
   3.8675450e+00   7.0308993e-01
   4.0711000e+00   7.0371609e-01
   4.2746550e+00   7.0285053e-01
   4.4782100e+00   7.0473733e-01
   4.6817650e+00   7.0001971e-01
   4.8853200e+00   7.0209058e-01
   5.0888750e+00   7.0189396e-01
   5.2924300e+00   7.0960767e-01
   5.4959850e+00   7.1265925e-01
   5.6995400e+00   7.1516208e-01
   5.9030950e+00   7.1868725e-01
   6.1066500e+00   7.2449415e-01
   6.3102050e+00   7.2681727e-01
   6.5137600e+00   7.2474813e-01
   6.7173150e+00   7.3381261e-01
   6.9208700e+00   7.4008573e-01
   7.1244250e+00   7.4249331e-01
   7.3279800e+00   7.4036516e-01
   7.5315350e+00   7.3763801e-01
   7.7350900e+00   7.3640395e-01
   7.9386450e+00   7.4689654e-01
   8.1422000e+00   7.4955251e-01
   8.3457550e+00   7.5077565e-01
   8.5493100e+00   7.5326072e-01
   8.7528650e+00   7.4445396e-01
   8.9564200e+00   7.4110686e-01
   9.1599750e+00   7.2396692e-01
   9.3635300e+00   7.2707139e-01
   9.5670850e+00   7.2491126e-01
   9.7706400e+00   7.4302597e-01
   9.9741950e+00   7.5465058e-01
   1.0177750e+01   7.5453453e-01
   1.0381305e+01   7.4890376e-01
   1.0584860e+01   7.4630301e-01
   1.0788415e+01   7.3940612e-01
   1.0991970e+01   7.5671563e-01
   1.1195525e+01   7.4564252e-01
   1.1399080e+01   7.5593554e-01
   1.1602635e+01   7.6880431e-01
   1.1806190e+01   7.6359980e-01
   1.2009745e+01   7.5133004e-01
   1.2213300e+01   7.6678490e-01
   1.2416855e+01   7.6490891e-01
   1.2620410e+01   7.9058621e-01
   1.2823965e+01   7.9240629e-01
   1.3027520e+01   7.8977348e-01
   1.3231075e+01   7.9778784e-01
   1.3434630e+01   8.0668490e-01
   1.3638185e+01   8.0256447e-01
   1.3841740e+01   8.1195219e-01
   1.4045295e+01   8.0430119e-01
   1.4248850e+01   7.8228908e-01
   1.4452405e+01   7.9488962e-01
   1.4655960e+01   7.9078663e-01


==> 1Sol_b2z_abs_naiveST-2.dat <==
   0.0000000e+00   7.0710259e-01
   2.0371399e-01   7.0925415e-01
   4.0717679e-01   7.0541914e-01
   6.1089078e-01   7.0323396e-01
   8.1435358e-01   7.0319319e-01
   1.0178164e+00   7.0673580e-01
   1.2215304e+00   7.0203925e-01
   1.4249932e+00   7.0293371e-01
   1.6284560e+00   7.0835456e-01
   1.8321700e+00   7.0889045e-01
   2.0356328e+00   7.0857373e-01
   2.2393468e+00   7.1312601e-01
   2.4428096e+00   7.1468826e-01
   2.6462724e+00   7.1474349e-01
   2.8499863e+00   7.1350028e-01
   3.0534491e+00   7.1758580e-01
   3.2569119e+00   7.1790307e-01
   3.4606259e+00   7.1223723e-01
   3.6640887e+00   7.0973060e-01
   3.8675515e+00   7.0613144e-01
   4.0712655e+00   7.2309225e-01
   4.2747283e+00   7.1910830e-01
   4.4784423e+00   7.2487206e-01
   4.6819051e+00   7.2035691e-01
   4.8853679e+00   7.1701683e-01
   5.0890819e+00   7.2461227e-01
   5.2925447e+00   7.2669510e-01
   5.4960075e+00   7.1737894e-01
   5.6997215e+00   7.2664321e-01
   5.9031843e+00   7.1189726e-01
   6.1066471e+00   7.1516517e-01
   6.3103611e+00   7.0486338e-01
   6.5138239e+00   7.0661108e-01
   6.7175379e+00   7.1078337e-01
   6.9210007e+00   7.1038305e-01
   7.1244635e+00   7.0831073e-01
   7.3281775e+00   7.1344047e-01
   7.5316403e+00   7.1607651e-01
   7.7351031e+00   7.0954904e-01
   7.9388171e+00   6.9793017e-01
   8.1422799e+00   6.9562752e-01
   8.3459939e+00   6.9586077e-01
   8.5494567e+00   6.9985775e-01
   8.7529195e+00   6.9445343e-01
   8.9566334e+00   6.9597653e-01
   9.1600962e+00   6.9010011e-01
   9.3635591e+00   6.7947506e-01
   9.5672730e+00   6.7490683e-01
   9.7707358e+00   6.7154125e-01
   9.9741986e+00   6.8291167e-01
   1.0177913e+01   6.7958747e-01
   1.0381375e+01   6.8614953e-01
   1.0585089e+01   6.9700759e-01
   1.0788552e+01   7.0985490e-01
   1.0992015e+01   7.0964740e-01
   1.1195729e+01   6.9381460e-01
   1.1399192e+01   7.1054904e-01
   1.1602655e+01   7.2126743e-01
   1.1806369e+01   7.4534185e-01
   1.2009831e+01   7.5063692e-01
   1.2213294e+01   7.4472412e-01
   1.2417008e+01   7.5971927e-01
   1.2620471e+01   7.6880813e-01
   1.2824185e+01   7.4819612e-01
   1.3027648e+01   7.4915548e-01
   1.3231111e+01   7.3378918e-01
   1.3434825e+01   7.3410353e-01
   1.3638287e+01   6.8216328e-01
   1.3841750e+01   6.8725606e-01
   1.4045464e+01   6.5551333e-01
   1.4248927e+01   6.5781122e-01
   1.4452390e+01   6.2624167e-01
   1.4656104e+01   6.1783367e-01


==> 1Sol_b2z_phase_idealIST-1.dat <==
   8.0000000e-02   1.5135040e-03
   1.6000000e-01   3.9202032e-04
   2.4000000e-01  -3.5498375e-03
   3.2000000e-01  -3.4945268e-03
   4.0000000e-01  -3.8803819e-03
   4.8000000e-01  -2.2973182e-03
   5.6000000e-01  -2.8155056e-03
   6.4000000e-01  -5.6625626e-03
   7.2000000e-01  -1.1373236e-02
   8.0000000e-01  -1.3967661e-02
   8.8000000e-01  -1.3812372e-02
   9.6000000e-01  -1.4885721e-02
   1.0400000e+00  -1.4355287e-02
   1.1200000e+00  -1.3023965e-02
   1.2000000e+00  -1.6161467e-02
   1.2800000e+00  -1.3391054e-02
   1.3600000e+00  -1.7249339e-02
   1.4400000e+00  -1.9770852e-02
   1.5200000e+00  -2.0433691e-02
   1.6000000e+00  -1.8431011e-02
   1.6800000e+00  -2.1637772e-02
   1.7600000e+00  -2.0745831e-02
   1.8400000e+00  -1.9595302e-02
   1.9200000e+00  -2.1297692e-02
   2.0000000e+00  -2.2692678e-02
   2.0800000e+00  -2.0117035e-02
   2.1600000e+00  -2.5589799e-02
   2.2400000e+00  -2.6057995e-02
   2.3200000e+00  -2.2230133e-02
   2.4000000e+00  -2.4939712e-02
   2.4800000e+00  -2.4952598e-02
   2.5600000e+00  -2.4063357e-02
   2.6400000e+00  -2.6406095e-02
   2.7200000e+00  -2.6162001e-02
   2.8000000e+00  -2.4445286e-02
   2.8800000e+00  -2.2339590e-02
   2.9600000e+00  -2.5597283e-02
   3.0400000e+00  -2.4140272e-02
   3.1200000e+00  -2.2653124e-02
   3.2000000e+00  -1.5410902e-02
   3.2800000e+00  -1.6309742e-02
   3.3600000e+00  -1.9413216e-02
   3.4400000e+00  -1.8690398e-02
   3.5200000e+00  -1.9620748e-02
   3.6000000e+00  -2.0539781e-02
   3.6800000e+00  -1.9708940e-02
   3.7600000e+00  -1.8118120e-02
   3.8400000e+00  -1.8496290e-02
   3.9200000e+00  -2.0231713e-02
   4.0000000e+00  -1.5065052e-02
   4.0800000e+00  -1.3680533e-02
   4.1600000e+00  -1.7128911e-02
   4.2400000e+00  -2.0113134e-02
   4.3200000e+00  -2.0226949e-02
   4.4000000e+00  -2.1766394e-02
   4.4800000e+00  -2.3328699e-02
   4.5600000e+00  -1.8656791e-02
   4.6400000e+00  -1.9320035e-02
   4.7200000e+00  -1.8360695e-02
   4.8000000e+00  -1.7628331e-02
   4.8800000e+00  -1.6590710e-02
   4.9600000e+00  -1.3914175e-02
   5.0400000e+00  -1.1807966e-02
   5.1200000e+00  -9.9991243e-03
   5.2000000e+00  -1.0085307e-02
   5.2800000e+00  -7.5769545e-03
   5.3600000e+00  -9.4026229e-03
   5.4400000e+00  -1.6755594e-02
   5.5200000e+00  -1.8143093e-02
   5.6000000e+00  -1.7233715e-02
   5.6800000e+00  -1.8406599e-02
   5.7600000e+00  -1.3059726e-02
   5.8400000e+00  -1.1218973e-02
   5.9200000e+00  -8.0262490e-03
   6.0000000e+00  -9.0715844e-03
   6.0800000e+00  -8.2500606e-03
   6.1600000e+00  -1.1871001e-02
   6.2400000e+00  -1.2502213e-02
   6.3200000e+00  -1.7146016e-02
   6.4000000e+00  -2.7348709e-02
   6.4800000e+00  -2.3729171e-02
   6.5600000e+00  -2.5262108e-02
   6.6400000e+00  -2.7332965e-02
   6.7200000e+00  -2.4734910e-02
   6.8000000e+00  -2.3667151e-02
   6.8800000e+00  -2.4589507e-02
   6.9600000e+00  -2.5366775e-02
   7.0400000e+00  -2.3326389e-02
   7.1200000e+00  -1.8689745e-02
   7.2000000e+00  -1.8005518e-02
   7.2800000e+00  -1.4569831e-02
   7.3600000e+00  -6.7359461e-03
   7.4400000e+00  -1.6970779e-03
   7.5200000e+00  -4.5014475e-04
   7.6000000e+00   1.9181030e-06
   7.6800000e+00   4.0932702e-03
   7.7600000e+00   1.1239948e-02
   7.8400000e+00   1.4633569e-02
   7.9200000e+00   1.2997433e-02
   8.0000000e+00   9.8766023e-03


==> 1Sol_b2z_phase_idealIST-2.dat <==
   0.0000000e+00  -8.8817842e-16
   1.1241325e+00   1.7787912e-03
   2.2482650e+00   4.1483866e-04
   3.3723975e+00   6.1576230e-04
   4.4965300e+00   9.3371312e-04
   5.6206624e+00   2.6459079e-03
   6.7447949e+00   5.1134309e-03
   7.8689274e+00   6.0332217e-03
   8.9930599e+00   5.4691799e-03
   1.0117192e+01   6.2145024e-03
   1.1241325e+01   7.1496852e-03
   1.2365457e+01   6.7922765e-03
   1.3489590e+01   6.9512112e-03
   1.4613722e+01   9.1286896e-03
   1.5737855e+01   9.4265217e-03
   1.6861987e+01   1.0155280e-02
   1.7986120e+01   1.0641897e-02
   1.9110252e+01   1.0475815e-02
   2.0234385e+01   1.1508597e-02
   2.1358517e+01   1.1525019e-02
   2.2482650e+01   1.2053792e-02
   2.3606782e+01   1.1698882e-02
   2.4730915e+01   1.2485538e-02
   2.5855047e+01   1.3748909e-02
   2.6979180e+01   1.5004794e-02
   2.8103312e+01   1.6118062e-02
   2.9227445e+01   1.7381751e-02
   3.0351577e+01   1.7573226e-02
   3.1475710e+01   1.8210472e-02
   3.2599842e+01   1.8106848e-02
   3.3723975e+01   1.8623738e-02
   3.4848107e+01   1.8802811e-02
   3.5972240e+01   1.8942163e-02
   3.7096372e+01   1.9676274e-02
   3.8220505e+01   2.0289063e-02
   3.9344637e+01   2.2426257e-02
   4.0468770e+01   2.2325052e-02
   4.1592902e+01   2.1334118e-02
   4.2717035e+01   2.1997945e-02
   4.3841167e+01   2.1743934e-02
   4.4965300e+01   2.2236533e-02
   4.6089432e+01   2.4686790e-02
   4.7213564e+01   2.3400745e-02
   4.8337697e+01   2.2721086e-02
   4.9461829e+01   2.2110649e-02
   5.0585962e+01   2.3180370e-02
   5.1710094e+01   2.3073937e-02
   5.2834227e+01   2.1902982e-02
   5.3958359e+01   2.1940649e-02
   5.5082492e+01   2.2272372e-02
   5.6206624e+01   2.1145947e-02
   5.7330757e+01   2.1655840e-02
   5.8454889e+01   2.2648624e-02
   5.9579022e+01   2.2972548e-02
   6.0703154e+01   2.3154449e-02
   6.1827287e+01   2.3416076e-02
   6.2951419e+01   2.4629446e-02
   6.4075552e+01   2.5682900e-02
   6.5199684e+01   2.5885733e-02
   6.6323817e+01   2.7277292e-02
   6.7447949e+01   2.6939677e-02
   6.8572082e+01   2.6043623e-02
   6.9696214e+01   2.8490092e-02
   7.0820347e+01   2.8261287e-02
   7.1944479e+01   2.6880413e-02
   7.3068612e+01   2.8066382e-02
   7.4192744e+01   2.7875123e-02
   7.5316877e+01   2.8022341e-02
   7.6441009e+01   2.8768290e-02
   7.7565142e+01   2.7555585e-02
   7.8689274e+01   2.8793446e-02
   7.9813407e+01   2.9028906e-02
   8.0937539e+01   2.8595633e-02


==> 1Sol_b2z_phase_idealIST-3.dat <==
   0.0000000e+00  -1.5707963e+00
   2.0355500e-01  -1.5692818e+00
   4.0711000e-01  -1.5689097e+00
   6.1066500e-01  -1.5685564e+00
   8.1422000e-01  -1.5687099e+00
   1.0177750e+00  -1.5684251e+00
   1.2213300e+00  -1.5680368e+00
   1.4248850e+00  -1.5660095e+00
   1.6284400e+00  -1.5659753e+00
   1.8319950e+00  -1.5616002e+00
   2.0355500e+00  -1.5724748e+00
   2.2391050e+00  -1.5699201e+00
   2.4426600e+00  -1.5733595e+00
   2.6462150e+00  -1.5829026e+00
   2.8497700e+00  -1.5763972e+00
   3.0533250e+00  -1.5726384e+00
   3.2568800e+00  -1.5633431e+00
   3.4604350e+00  -1.5609343e+00
   3.6639900e+00  -1.5652170e+00
   3.8675450e+00  -1.5791361e+00
   4.0711000e+00  -1.6054938e+00
   4.2746550e+00  -1.6056862e+00
   4.4782100e+00  -1.6127463e+00
   4.6817650e+00  -1.6232274e+00
   4.8853200e+00  -1.6369899e+00
   5.0888750e+00  -1.6516857e+00
   5.2924300e+00  -1.6367113e+00
   5.4959850e+00  -1.6342009e+00
   5.6995400e+00  -1.6250152e+00
   5.9030950e+00  -1.6154489e+00
   6.1066500e+00  -1.6284736e+00
   6.3102050e+00  -1.6336993e+00
   6.5137600e+00  -1.6229742e+00
   6.7173150e+00  -1.6252092e+00
   6.9208700e+00  -1.6203009e+00
   7.1244250e+00  -1.5959121e+00
   7.3279800e+00  -1.5929113e+00
   7.5315350e+00  -1.5863661e+00
   7.7350900e+00  -1.5917441e+00
   7.9386450e+00  -1.6210262e+00
   8.1422000e+00  -1.6300525e+00
   8.3457550e+00  -1.6288291e+00
   8.5493100e+00  -1.6267745e+00
   8.7528650e+00  -1.6112133e+00
   8.9564200e+00  -1.6258400e+00
   9.1599750e+00  -1.6480182e+00
   9.3635300e+00  -1.6525617e+00
   9.5670850e+00  -1.6845181e+00
   9.7706400e+00  -1.7012766e+00
   9.9741950e+00  -1.7069608e+00
   1.0177750e+01  -1.7002801e+00
   1.0381305e+01  -1.7003838e+00
   1.0584860e+01  -1.6967987e+00
   1.0788415e+01  -1.7074625e+00
   1.0991970e+01  -1.7150741e+00
   1.1195525e+01  -1.7114559e+00
   1.1399080e+01  -1.7337398e+00
   1.1602635e+01  -1.7234199e+00
   1.1806190e+01  -1.7355165e+00
   1.2009745e+01  -1.7482163e+00
   1.2213300e+01  -1.7832391e+00
   1.2416855e+01  -1.7961778e+00
   1.2620410e+01  -1.7956056e+00
   1.2823965e+01  -1.7934633e+00
   1.3027520e+01  -1.7557129e+00
   1.3231075e+01  -1.7376148e+00
   1.3434630e+01  -1.7546113e+00
   1.3638185e+01  -1.7612429e+00
   1.3841740e+01  -1.8089449e+00
   1.4045295e+01  -1.8273176e+00
   1.4248850e+01  -1.8353913e+00
   1.4452405e+01  -1.8216248e+00
   1.4655960e+01  -1.8030831e+00


==> 1Sol_b2z_phase_naiveIST-1.dat <==
   8.0000000e-02   1.9283205e-03
   1.6000000e-01   1.9270503e-03
   2.4000000e-01  -1.4063370e-03
   3.2000000e-01  -1.0584090e-03
   4.0000000e-01  -6.0522651e-04
   4.8000000e-01   2.6846431e-03
   5.6000000e-01   3.5901527e-03
   6.4000000e-01   3.3570082e-03
   7.2000000e-01   3.5547864e-04
   8.0000000e-01   1.2550209e-04
   8.8000000e-01   2.5437828e-03
   9.6000000e-01   3.5319342e-03
   1.0400000e+00   6.2009729e-03
   1.1200000e+00   9.0967166e-03
   1.2000000e+00   7.7218100e-03
   1.2800000e+00   1.3070746e-02
   1.3600000e+00   1.1229684e-02
   1.4400000e+00   1.0825598e-02
   1.5200000e+00   1.1647463e-02
   1.6000000e+00   1.5264621e-02
   1.6800000e+00   1.2896695e-02
   1.7600000e+00   1.3817845e-02
   1.8400000e+00   1.5630171e-02
   1.9200000e+00   1.4535788e-02
   2.0000000e+00   1.3658626e-02
   2.0800000e+00   1.7113648e-02
   2.1600000e+00   1.2408435e-02
   2.2400000e+00   1.2438799e-02
   2.3200000e+00   1.5836043e-02
   2.4000000e+00   1.3603456e-02
   2.4800000e+00   1.3856274e-02
   2.5600000e+00   1.4781928e-02
   2.6400000e+00   1.2046903e-02
   2.7200000e+00   1.2713486e-02
   2.8000000e+00   1.4559732e-02
   2.8800000e+00   1.6888384e-02
   2.9600000e+00   1.4752959e-02
   3.0400000e+00   1.6651570e-02
   3.1200000e+00   1.8810906e-02
   3.2000000e+00   2.6620241e-02
   3.2800000e+00   2.7398490e-02
   3.3600000e+00   2.6941975e-02
   3.4400000e+00   3.0143944e-02
   3.5200000e+00   3.1071462e-02
   3.6000000e+00   3.2466820e-02
   3.6800000e+00   3.6851405e-02
   3.7600000e+00   4.0862907e-02
   3.8400000e+00   4.2118860e-02
   3.9200000e+00   4.1779615e-02
   4.0000000e+00   4.8050369e-02
   4.0800000e+00   5.0241789e-02
   4.1600000e+00   4.7218418e-02
   4.2400000e+00   4.5591126e-02
   4.3200000e+00   4.7017028e-02
   4.4000000e+00   4.7424068e-02
   4.4800000e+00   4.7484228e-02
   4.5600000e+00   5.3467840e-02
   4.6400000e+00   5.4397087e-02
   4.7200000e+00   5.6240516e-02
   4.8000000e+00   5.7777932e-02
   4.8800000e+00   5.9037634e-02
   4.9600000e+00   6.2074967e-02
   5.0400000e+00   6.4124336e-02
   5.1200000e+00   6.5482842e-02
   5.2000000e+00   6.5576325e-02
   5.2800000e+00   6.7637093e-02
   5.3600000e+00   6.5269671e-02
   5.4400000e+00   5.7309262e-02
   5.5200000e+00   5.5623383e-02
   5.6000000e+00   5.6196540e-02
   5.6800000e+00   5.4567488e-02
   5.7600000e+00   6.0111733e-02
   5.8400000e+00   6.2307528e-02
   5.9200000e+00   6.5866617e-02
   6.0000000e+00   6.4833319e-02
   6.0800000e+00   6.5641895e-02
   6.1600000e+00   6.2495114e-02
   6.2400000e+00   6.1807835e-02
   6.3200000e+00   5.7555579e-02
   6.4000000e+00   4.8032861e-02
   6.4800000e+00   5.2364107e-02
   6.5600000e+00   5.2089542e-02
   6.6400000e+00   5.0689029e-02
   6.7200000e+00   5.3328739e-02
   6.8000000e+00   5.4437782e-02
   6.8800000e+00   5.3207469e-02
   6.9600000e+00   5.2158524e-02
   7.0400000e+00   5.3918260e-02
   7.1200000e+00   5.7844130e-02
   7.2000000e+00   5.7700554e-02
   7.2800000e+00   6.0874799e-02
   7.3600000e+00   6.9260889e-02
   7.4400000e+00   7.3886116e-02
   7.5200000e+00   7.4587419e-02
   7.6000000e+00   7.4494417e-02
   7.6800000e+00   7.7709620e-02
   7.7600000e+00   8.4003267e-02
   7.8400000e+00   8.6466418e-02
   7.9200000e+00   8.3567043e-02
   8.0000000e+00   7.9192386e-02


==> 1Sol_b2z_phase_naiveIST-2.dat <==
   0.0000000e+00  -8.8817842e-16
   1.1241325e+00   1.4376301e-03
   2.2482650e+00   2.3808125e-03
   3.3723975e+00   2.7902437e-03
   4.4965300e+00   4.7360751e-03
   5.6206624e+00   4.3699391e-03
   6.7447949e+00  -5.7227978e-04
   7.8689274e+00   1.0197062e-04
   8.9930599e+00   8.2135861e-04
   1.0117192e+01  -3.3778327e-03
   1.1241325e+01   1.4304376e-03
   1.2365457e+01  -1.9654155e-03
   1.3489590e+01  -1.3981125e-03
   1.4613722e+01  -1.3855959e-02
   1.5737855e+01  -2.1645362e-02
   1.6861987e+01  -2.4521308e-02
   1.7986120e+01  -2.7273206e-02
   1.9110252e+01  -1.2652576e-02
   2.0234385e+01  -1.5288668e-02
   2.1358517e+01  -6.6823966e-04
   2.2482650e+01  -4.3344905e-04
   2.3606782e+01  -5.1637042e-03
   2.4730915e+01  -7.0502409e-03
   2.5855047e+01  -2.3443379e-02
   2.6979180e+01  -3.8346785e-02
   2.8103312e+01  -2.5553264e-02
   2.9227445e+01  -2.8440329e-02
   3.0351577e+01  -1.9116065e-02
   3.1475710e+01  -1.5644965e-02
   3.2599842e+01  -9.8814186e-04
   3.3723975e+01  -1.0751461e-02
   3.4848107e+01  -1.0965666e-02
   3.5972240e+01  -2.5837015e-02
   3.7096372e+01  -1.6352534e-02
   3.8220505e+01  -1.3558046e-02
   3.9344637e+01  -2.7724624e-02
   4.0468770e+01  -2.3888839e-02
   4.1592902e+01   2.2545507e-02
   4.2717035e+01   2.3416833e-02
   4.3841167e+01   1.5814836e-02
   4.4965300e+01   6.8825024e-02
   4.6089432e+01   4.3505626e-02
   4.7213564e+01   8.4315850e-02
   4.8337697e+01   8.5835512e-02
   4.9461829e+01   1.1168700e-01
   5.0585962e+01   9.7226842e-02
   5.1710094e+01   8.4579842e-02
   5.2834227e+01   1.2276110e-01
   5.3958359e+01   1.2080307e-01
   5.5082492e+01   1.0132879e-01
   5.6206624e+01   1.1381681e-01
   5.7330757e+01   1.0262079e-01
   5.8454889e+01   9.0869471e-02
   5.9579022e+01   7.7586280e-02
   6.0703154e+01   6.8484053e-02
   6.1827287e+01   7.4947224e-02
   6.2951419e+01   6.7812584e-02
   6.4075552e+01   6.5585706e-02
   6.5199684e+01   4.0395740e-02
   6.6323817e+01   2.1515383e-02
   6.7447949e+01   8.1140235e-02
   6.8572082e+01   1.2374906e-01
   6.9696214e+01   2.3426363e-02
   7.0820347e+01   8.0347941e-02
   7.1944479e+01   1.1505401e-01
   7.3068612e+01   1.3431697e-01
   7.4192744e+01   2.0992121e-01
   7.5316877e+01   2.3077301e-01
   7.6441009e+01   2.5662698e-01
   7.7565142e+01   2.8746768e-01
   7.8689274e+01   2.8861146e-01
   7.9813407e+01   2.9610132e-01
   8.0937539e+01   3.0753978e-01


==> 1Sol_b2z_phase_naiveIST-3.dat <==
   0.0000000e+00  -1.5707963e+00
   2.0355500e-01  -1.5694491e+00
   4.0711000e-01  -1.5702315e+00
   6.1066500e-01  -1.5687958e+00
   8.1422000e-01  -1.5678559e+00
   1.0177750e+00  -1.5673896e+00
   1.2213300e+00  -1.5670600e+00
   1.4248850e+00  -1.5669343e+00
   1.6284400e+00  -1.5698526e+00
   1.8319950e+00  -1.5680491e+00
   2.0355500e+00  -1.5681276e+00
   2.2391050e+00  -1.5668899e+00
   2.4426600e+00  -1.5666391e+00
   2.6462150e+00  -1.5656167e+00
   2.8497700e+00  -1.5631886e+00
   3.0533250e+00  -1.5689963e+00
   3.2568800e+00  -1.5701090e+00
   3.4604350e+00  -1.5713979e+00
   3.6639900e+00  -1.5701617e+00
   3.8675450e+00  -1.5709676e+00
   4.0711000e+00  -1.5714519e+00
   4.2746550e+00  -1.5719786e+00
   4.4782100e+00  -1.5703830e+00
   4.6817650e+00  -1.5723436e+00
   4.8853200e+00  -1.5748122e+00
   5.0888750e+00  -1.5731123e+00
   5.2924300e+00  -1.5749627e+00
   5.4959850e+00  -1.5732438e+00
   5.6995400e+00  -1.5711244e+00
   5.9030950e+00  -1.5714632e+00
   6.1066500e+00  -1.5685642e+00
   6.3102050e+00  -1.5662652e+00
   6.5137600e+00  -1.5647843e+00
   6.7173150e+00  -1.5627355e+00
   6.9208700e+00  -1.5620670e+00
   7.1244250e+00  -1.5627487e+00
   7.3279800e+00  -1.5625276e+00
   7.5315350e+00  -1.5634024e+00
   7.7350900e+00  -1.5635005e+00
   7.9386450e+00  -1.5629380e+00
   8.1422000e+00  -1.5632475e+00
   8.3457550e+00  -1.5624017e+00
   8.5493100e+00  -1.5641379e+00
   8.7528650e+00  -1.5626360e+00
   8.9564200e+00  -1.5600922e+00
   9.1599750e+00  -1.5587569e+00
   9.3635300e+00  -1.5593784e+00
   9.5670850e+00  -1.5597252e+00
   9.7706400e+00  -1.5596779e+00
   9.9741950e+00  -1.5607897e+00
   1.0177750e+01  -1.5574980e+00
   1.0381305e+01  -1.5578939e+00
   1.0584860e+01  -1.5601294e+00
   1.0788415e+01  -1.5585821e+00
   1.0991970e+01  -1.5604236e+00
   1.1195525e+01  -1.5601944e+00
   1.1399080e+01  -1.5613713e+00
   1.1602635e+01  -1.5611281e+00
   1.1806190e+01  -1.5608929e+00
   1.2009745e+01  -1.5605015e+00
   1.2213300e+01  -1.5598772e+00
   1.2416855e+01  -1.5605900e+00
   1.2620410e+01  -1.5571578e+00
   1.2823965e+01  -1.5559430e+00
   1.3027520e+01  -1.5575782e+00
   1.3231075e+01  -1.5554202e+00
   1.3434630e+01  -1.5519715e+00
   1.3638185e+01  -1.5513951e+00
   1.3841740e+01  -1.5518860e+00
   1.4045295e+01  -1.5533064e+00
   1.4248850e+01  -1.5567404e+00
   1.4452405e+01  -1.5554731e+00
   1.4655960e+01  -1.5547994e+00


==> 1Sol_corr_coef_b1b2_abs.dat <==
   1.6284400e+00   2.9311131e-01
   3.2568800e+00   4.2738237e-01
   4.8853200e+00   5.1906718e-01
   6.5137600e+00   5.6806155e-01
   8.1422000e+00   6.0091067e-01
   9.7706400e+00   6.2463664e-01
   1.1399080e+01   6.3449339e-01
   1.3027520e+01   6.3751877e-01
   1.4655960e+01   6.3838279e-01


==> 1Sol_corr_coef_b1b2_arg.dat <==
   1.6284400e+00   3.9964052e-01
   3.2568800e+00   6.6082981e-01
   4.8853200e+00   7.9753740e-01
   6.5137600e+00   8.7360127e-01
   8.1422000e+00   9.1377468e-01
   9.7706400e+00   9.3675865e-01
   1.1399080e+01   9.5176386e-01
   1.3027520e+01   9.6241545e-01
   1.4655960e+01   9.6996235e-01


==> 1Sol_corr_coef_deltaT_theta.dat <==
   1.6284400e+00   3.5137570e-03
   3.2568800e+00   4.1370805e-03
   4.8853200e+00   6.5824128e-03
   6.5137600e+00   1.7251841e-02
   8.1422000e+00   5.5686674e-03
   9.7706400e+00   1.8321521e-04
   1.1399080e+01   2.6889259e-03
   1.3027520e+01   1.8481950e-03
   1.4655960e+01   9.3987531e-03


==> 1Sol_corr_coef_phic_phid.dat <==
   1.6284400e+00   4.0865868e-01
   3.2568800e+00   2.7477634e-01
   4.8853200e+00   1.9957900e-01
   6.5137600e+00   1.5562391e-01
   8.1422000e+00   1.2960285e-01
   9.7706400e+00   1.1211049e-01
   1.1399080e+01   9.4460597e-02
   1.3027520e+01   6.6502916e-02
   1.4655960e+01   6.4136460e-02


==> 1Sol_diff_CDF_deltaT.dat <==
  -1.2695375e+00   0.0000000e+00
  -1.2695375e+00   1.0256410e-04
  -1.2586998e+00   2.0512821e-04
  -1.2564919e+00   3.0769231e-04
  -1.2540805e+00   4.1025641e-04
  -1.2459061e+00   5.1282051e-04
  -1.2441281e+00   6.1538462e-04
  -1.2309371e+00   7.1794872e-04
  -1.2309126e+00   9.2307692e-04
  -1.2268804e+00   1.0256410e-03
  -1.2266392e+00   1.1282051e-03
  -1.2254682e+00   1.2307692e-03
  -1.2248499e+00   1.3333333e-03
  -1.2220433e+00   1.4358974e-03
  -1.2209505e+00   1.6410256e-03
  -1.2171242e+00   1.7435897e-03
  -1.2111048e+00   1.9487179e-03
  -1.2097550e+00   2.0512821e-03
  -1.2081058e+00   2.1538462e-03
  -1.2069138e+00   2.2564103e-03
  -1.2065130e+00   2.3589744e-03
  -1.2063868e+00   2.4615385e-03
  -1.2037026e+00   2.5641026e-03
  -1.2010983e+00   2.6666667e-03
  -1.2009993e+00   2.7692308e-03
  -1.2004142e+00   2.8717949e-03
  -1.1999764e+00   2.9743590e-03
  -1.1998971e+00   3.0769231e-03
  -1.1993881e+00   3.1794872e-03
  -1.1978963e+00   3.3846154e-03
  -1.1964594e+00   3.4871795e-03
  -1.1963200e+00   3.5897436e-03
  -1.1953836e+00   3.6923077e-03
  -1.1951778e+00   3.7948718e-03
  -1.1951343e+00   3.8974359e-03
  -1.1935117e+00   4.0000000e-03
  -1.1916958e+00   4.1025641e-03
  -1.1889640e+00   4.2051282e-03
  -1.1882361e+00   4.3076923e-03
  -1.1881138e+00   4.4102564e-03
  -1.1875306e+00   4.5128205e-03
  -1.1867003e+00   4.6153846e-03
  -1.1866771e+00   4.7179487e-03
  -1.1865810e+00   4.8205128e-03
  -1.1855538e+00   4.9230769e-03
  -1.1853352e+00   5.0256410e-03
  -1.1846111e+00   5.1282051e-03
  -1.1844841e+00   5.2307692e-03
  -1.1844065e+00   5.3333333e-03
  -1.1840215e+00   5.4358974e-03
  -1.1839744e+00   5.5384615e-03
  -1.1837601e+00   5.6410256e-03
  -1.1832684e+00   5.7435897e-03
  -1.1821675e+00   5.8461538e-03
  -1.1818672e+00   5.9487179e-03
  -1.1807065e+00   6.0512821e-03
  -1.1805643e+00   6.1538462e-03
  -1.1801938e+00   6.2564103e-03
  -1.1798172e+00   6.4615385e-03
  -1.1791729e+00   6.5641026e-03
  -1.1788232e+00   6.6666667e-03
  -1.1786296e+00   6.7692308e-03
  -1.1780811e+00   6.8717949e-03
  -1.1772339e+00   6.9743590e-03
  -1.1767015e+00   7.0769231e-03
  -1.1741620e+00   7.1794872e-03
  -1.1740343e+00   7.2820513e-03
  -1.1739220e+00   7.3846154e-03
  -1.1736505e+00   7.4871795e-03
  -1.1736317e+00   7.5897436e-03
  -1.1729985e+00   7.6923077e-03
  -1.1729320e+00   7.7948718e-03
  -1.1724747e+00   7.8974359e-03
  -1.1721649e+00   8.0000000e-03
  -1.1712420e+00   8.1025641e-03
  -1.1709247e+00   8.2051282e-03
  -1.1703444e+00   8.3076923e-03
  -1.1699066e+00   8.4102564e-03
  -1.1694503e+00   8.6153846e-03
  -1.1684886e+00   8.7179487e-03
  -1.1682361e+00   8.8205128e-03
  -1.1679531e+00   8.9230769e-03
  -1.1677524e+00   9.0256410e-03
  -1.1667527e+00   9.1282051e-03
  -1.1662952e+00   9.2307692e-03
  -1.1660642e+00   9.3333333e-03
  -1.1659553e+00   9.4358974e-03
  -1.1657217e+00   9.5384615e-03
  -1.1649954e+00   9.6410256e-03
  -1.1646509e+00   9.7435897e-03
  -1.1643803e+00   9.9487179e-03
  -1.1641573e+00   1.0051282e-02
  -1.1629662e+00   1.0153846e-02
  -1.1627903e+00   1.0256410e-02
  -1.1627604e+00   1.0358974e-02
  -1.1626676e+00   1.0461538e-02
  -1.1626166e+00   1.0564103e-02
  -1.1623374e+00   1.0666667e-02
  -1.1615460e+00   1.0769231e-02
  -1.1611115e+00   1.0871795e-02
  -1.1610812e+00   1.0974359e-02
  -1.1607730e+00   1.1076923e-02
  -1.1602241e+00   1.1179487e-02
  -1.1601811e+00   1.1282051e-02
  -1.1600681e+00   1.1384615e-02
  -1.1587191e+00   1.1487179e-02
  -1.1581805e+00   1.1692308e-02
  -1.1580278e+00   1.1794872e-02
  -1.1577175e+00   1.1897436e-02
  -1.1575433e+00   1.2000000e-02
  -1.1574755e+00   1.2102564e-02
  -1.1567894e+00   1.2205128e-02
  -1.1565183e+00   1.2307692e-02
  -1.1561735e+00   1.2410256e-02
  -1.1559391e+00   1.2512821e-02
  -1.1550482e+00   1.2615385e-02
  -1.1533671e+00   1.2717949e-02
  -1.1532518e+00   1.2923077e-02
  -1.1527175e+00   1.3025641e-02
  -1.1526350e+00   1.3128205e-02
  -1.1507593e+00   1.3230769e-02
  -1.1505849e+00   1.3333333e-02
  -1.1505717e+00   1.3538462e-02
  -1.1498506e+00   1.3641026e-02
  -1.1494591e+00   1.3743590e-02
  -1.1493982e+00   1.3846154e-02
  -1.1489098e+00   1.3948718e-02
  -1.1486223e+00   1.4051282e-02
  -1.1484511e+00   1.4153846e-02
  -1.1484240e+00   1.4256410e-02
  -1.1482392e+00   1.4358974e-02
  -1.1479836e+00   1.4564103e-02
  -1.1478483e+00   1.4666667e-02
  -1.1477175e+00   1.4769231e-02
  -1.1476890e+00   1.4871795e-02
  -1.1468886e+00   1.4974359e-02
  -1.1468223e+00   1.5076923e-02
  -1.1467115e+00   1.5179487e-02
  -1.1464884e+00   1.5282051e-02
  -1.1462935e+00   1.5384615e-02
  -1.1460093e+00   1.5487179e-02
  -1.1457846e+00   1.5589744e-02
  -1.1451331e+00   1.5692308e-02
  -1.1447112e+00   1.5794872e-02
  -1.1440586e+00   1.5897436e-02
  -1.1438066e+00   1.6000000e-02
  -1.1434945e+00   1.6102564e-02
  -1.1427611e+00   1.6205128e-02
  -1.1424153e+00   1.6307692e-02
  -1.1421103e+00   1.6410256e-02
  -1.1419374e+00   1.6512821e-02
  -1.1419325e+00   1.6615385e-02
  -1.1417047e+00   1.6717949e-02
  -1.1411156e+00   1.6820513e-02
  -1.1408401e+00   1.6923077e-02
  -1.1406523e+00   1.7025641e-02
  -1.1405136e+00   1.7128205e-02
  -1.1405003e+00   1.7230769e-02
  -1.1403352e+00   1.7333333e-02
  -1.1402424e+00   1.7435897e-02
  -1.1401805e+00   1.7538462e-02
  -1.1400950e+00   1.7641026e-02
  -1.1399418e+00   1.7743590e-02
  -1.1396343e+00   1.7846154e-02
  -1.1393543e+00   1.7948718e-02
  -1.1384114e+00   1.8051282e-02
  -1.1382094e+00   1.8153846e-02
  -1.1381470e+00   1.8256410e-02
  -1.1370181e+00   1.8461538e-02
  -1.1358565e+00   1.8564103e-02
  -1.1358324e+00   1.8666667e-02
  -1.1356007e+00   1.8769231e-02
  -1.1353586e+00   1.8871795e-02
  -1.1353194e+00   1.8974359e-02
  -1.1353162e+00   1.9076923e-02
  -1.1351354e+00   1.9179487e-02
  -1.1345857e+00   1.9282051e-02
  -1.1343236e+00   1.9384615e-02
  -1.1342183e+00   1.9487179e-02
  -1.1337980e+00   1.9589744e-02
  -1.1337180e+00   1.9692308e-02
  -1.1336354e+00   1.9794872e-02
  -1.1336192e+00   1.9897436e-02
  -1.1335133e+00   2.0000000e-02
  -1.1328823e+00   2.0102564e-02
  -1.1326472e+00   2.0205128e-02
  -1.1325480e+00   2.0307692e-02
  -1.1322190e+00   2.0410256e-02
  -1.1322078e+00   2.0512821e-02
  -1.1321059e+00   2.0615385e-02
  -1.1320216e+00   2.0717949e-02
  -1.1317686e+00   2.0820513e-02
  -1.1313160e+00   2.0923077e-02
  -1.1311687e+00   2.1025641e-02
  -1.1311178e+00   2.1128205e-02
  -1.1310982e+00   2.1230769e-02
  -1.1309788e+00   2.1435897e-02
  -1.1296909e+00   2.1538462e-02
  -1.1295978e+00   2.1743590e-02
  -1.1295858e+00   2.1846154e-02
  -1.1292018e+00   2.1948718e-02
  -1.1288096e+00   2.2153846e-02
  -1.1285160e+00   2.2256410e-02
  -1.1280964e+00   2.2358974e-02
  -1.1280834e+00   2.2461538e-02
  -1.1280109e+00   2.2564103e-02
  -1.1274490e+00   2.2666667e-02
  -1.1272319e+00   2.2769231e-02
  -1.1271728e+00   2.2871795e-02
  -1.1270608e+00   2.2974359e-02
  -1.1269121e+00   2.3076923e-02
  -1.1267735e+00   2.3179487e-02
  -1.1265517e+00   2.3282051e-02
  -1.1262947e+00   2.3487179e-02
  -1.1260468e+00   2.3589744e-02
  -1.1251405e+00   2.3692308e-02
  -1.1251187e+00   2.3794872e-02
  -1.1248405e+00   2.3897436e-02
  -1.1247362e+00   2.4000000e-02
  -1.1245326e+00   2.4205128e-02
  -1.1242014e+00   2.4307692e-02
  -1.1239958e+00   2.4410256e-02
  -1.1237948e+00   2.4512821e-02
  -1.1237239e+00   2.4615385e-02
  -1.1236691e+00   2.4717949e-02
  -1.1236134e+00   2.4820513e-02
  -1.1235217e+00   2.4923077e-02
  -1.1234095e+00   2.5025641e-02
  -1.1232738e+00   2.5128205e-02
  -1.1230484e+00   2.5230769e-02
  -1.1230478e+00   2.5333333e-02
  -1.1229863e+00   2.5435897e-02
  -1.1226301e+00   2.5538462e-02
  -1.1224187e+00   2.5641026e-02
  -1.1219385e+00   2.5743590e-02
  -1.1218696e+00   2.5846154e-02
  -1.1217352e+00   2.5948718e-02
  -1.1216888e+00   2.6051282e-02
  -1.1215475e+00   2.6153846e-02
  -1.1215433e+00   2.6256410e-02
  -1.1211311e+00   2.6358974e-02
  -1.1206759e+00   2.6461538e-02
  -1.1200069e+00   2.6564103e-02
  -1.1199592e+00   2.6666667e-02
  -1.1195731e+00   2.6769231e-02
  -1.1194035e+00   2.6871795e-02
  -1.1192730e+00   2.6974359e-02
  -1.1188154e+00   2.7076923e-02
  -1.1186881e+00   2.7179487e-02
  -1.1186564e+00   2.7282051e-02
  -1.1185404e+00   2.7384615e-02
  -1.1183377e+00   2.7487179e-02
  -1.1176465e+00   2.7589744e-02
  -1.1175050e+00   2.7692308e-02
  -1.1173433e+00   2.7794872e-02
  -1.1173290e+00   2.7897436e-02
  -1.1172580e+00   2.8000000e-02
  -1.1172318e+00   2.8102564e-02
  -1.1171576e+00   2.8307692e-02
  -1.1170671e+00   2.8410256e-02
  -1.1169194e+00   2.8512821e-02
  -1.1169024e+00   2.8615385e-02
  -1.1167049e+00   2.8717949e-02
  -1.1166417e+00   2.8820513e-02
  -1.1166161e+00   2.8923077e-02
  -1.1165724e+00   2.9025641e-02
  -1.1163699e+00   2.9128205e-02
  -1.1163502e+00   2.9230769e-02
  -1.1162556e+00   2.9333333e-02
  -1.1161860e+00   2.9435897e-02
  -1.1157853e+00   2.9538462e-02
  -1.1156960e+00   2.9641026e-02
  -1.1156587e+00   2.9743590e-02
  -1.1156582e+00   2.9846154e-02
  -1.1152875e+00   2.9948718e-02
  -1.1152820e+00   3.0051282e-02
  -1.1152631e+00   3.0153846e-02
  -1.1151546e+00   3.0256410e-02
  -1.1149000e+00   3.0358974e-02
  -1.1148461e+00   3.0461538e-02
  -1.1146737e+00   3.0564103e-02
  -1.1146089e+00   3.0666667e-02
  -1.1141394e+00   3.0769231e-02
  -1.1141045e+00   3.0871795e-02
  -1.1139566e+00   3.0974359e-02
  -1.1138935e+00   3.1076923e-02
  -1.1136674e+00   3.1282051e-02
  -1.1134986e+00   3.1384615e-02
  -1.1134301e+00   3.1487179e-02
  -1.1134002e+00   3.1589744e-02
  -1.1133022e+00   3.1692308e-02
  -1.1132611e+00   3.1794872e-02
  -1.1129899e+00   3.1897436e-02
  -1.1129785e+00   3.2000000e-02
  -1.1127569e+00   3.2205128e-02
  -1.1127440e+00   3.2307692e-02
  -1.1123139e+00   3.2410256e-02
  -1.1121978e+00   3.2512821e-02
  -1.1121839e+00   3.2615385e-02
  -1.1119321e+00   3.2717949e-02
  -1.1116100e+00   3.2820513e-02
  -1.1113953e+00   3.2923077e-02
  -1.1111600e+00   3.3025641e-02
  -1.1110650e+00   3.3128205e-02
  -1.1109045e+00   3.3230769e-02
  -1.1108166e+00   3.3333333e-02
  -1.1107938e+00   3.3435897e-02
  -1.1104660e+00   3.3538462e-02
  -1.1103450e+00   3.3743590e-02
  -1.1098550e+00   3.3846154e-02
  -1.1098410e+00   3.4051282e-02
  -1.1098385e+00   3.4153846e-02
  -1.1098267e+00   3.4256410e-02
  -1.1098127e+00   3.4358974e-02
  -1.1098037e+00   3.4461538e-02
  -1.1096811e+00   3.4564103e-02
  -1.1096306e+00   3.4769231e-02
  -1.1096225e+00   3.4871795e-02
  -1.1093930e+00   3.4974359e-02
  -1.1089240e+00   3.5076923e-02
  -1.1089013e+00   3.5179487e-02
  -1.1086837e+00   3.5282051e-02
  -1.1086746e+00   3.5384615e-02
  -1.1086240e+00   3.5487179e-02
  -1.1085487e+00   3.5589744e-02
  -1.1084794e+00   3.5692308e-02
  -1.1083307e+00   3.5897436e-02
  -1.1081940e+00   3.6000000e-02
  -1.1079042e+00   3.6102564e-02
  -1.1077425e+00   3.6205128e-02
  -1.1077153e+00   3.6307692e-02
  -1.1077049e+00   3.6410256e-02
  -1.1076007e+00   3.6512821e-02
  -1.1075855e+00   3.6615385e-02
  -1.1074359e+00   3.6717949e-02
  -1.1073832e+00   3.6820513e-02
  -1.1072807e+00   3.7025641e-02
  -1.1066774e+00   3.7128205e-02
  -1.1063253e+00   3.7230769e-02
  -1.1063165e+00   3.7333333e-02
  -1.1062628e+00   3.7435897e-02
  -1.1059952e+00   3.7538462e-02
  -1.1058950e+00   3.7641026e-02
  -1.1057844e+00   3.7743590e-02
  -1.1057760e+00   3.7948718e-02
  -1.1056657e+00   3.8051282e-02
  -1.1052779e+00   3.8153846e-02
  -1.1051877e+00   3.8256410e-02
  -1.1050869e+00   3.8461538e-02
  -1.1047318e+00   3.8564103e-02
  -1.1046930e+00   3.8666667e-02
  -1.1046825e+00   3.8769231e-02
  -1.1044211e+00   3.8871795e-02
  -1.1042776e+00   3.8974359e-02
  -1.1039464e+00   3.9076923e-02
  -1.1036541e+00   3.9179487e-02
  -1.1036340e+00   3.9282051e-02
  -1.1034212e+00   3.9384615e-02
  -1.1032159e+00   3.9487179e-02
  -1.1030341e+00   3.9692308e-02
  -1.1029457e+00   3.9794872e-02
  -1.1028086e+00   3.9897436e-02
  -1.1026587e+00   4.0000000e-02
  -1.1025614e+00   4.0102564e-02
  -1.1024631e+00   4.0205128e-02
  -1.1023241e+00   4.0307692e-02
  -1.1022738e+00   4.0410256e-02
  -1.1022510e+00   4.0512821e-02
  -1.1021978e+00   4.0615385e-02
  -1.1021364e+00   4.0717949e-02
  -1.1021183e+00   4.0820513e-02
  -1.1020153e+00   4.0923077e-02
  -1.1018343e+00   4.1025641e-02
  -1.1018122e+00   4.1128205e-02
  -1.1017835e+00   4.1230769e-02
  -1.1016044e+00   4.1333333e-02
  -1.1013103e+00   4.1435897e-02
  -1.1011916e+00   4.1538462e-02
  -1.1011844e+00   4.1641026e-02
  -1.1011345e+00   4.1743590e-02
  -1.1010936e+00   4.1846154e-02
  -1.1007946e+00   4.1948718e-02
  -1.1007747e+00   4.2051282e-02
  -1.1005289e+00   4.2153846e-02
  -1.1003897e+00   4.2358974e-02
  -1.1003527e+00   4.2461538e-02
  -1.1002803e+00   4.2564103e-02
  -1.1002025e+00   4.2666667e-02
  -1.1001993e+00   4.2769231e-02
  -1.1001506e+00   4.2871795e-02
  -1.0999124e+00   4.3076923e-02
  -1.0994339e+00   4.3282051e-02
  -1.0994110e+00   4.3384615e-02
  -1.0990040e+00   4.3487179e-02
  -1.0988478e+00   4.3692308e-02
  -1.0988096e+00   4.3794872e-02
  -1.0986550e+00   4.3897436e-02
  -1.0983248e+00   4.4000000e-02
  -1.0982599e+00   4.4102564e-02
  -1.0982530e+00   4.4205128e-02
  -1.0981937e+00   4.4307692e-02
  -1.0981377e+00   4.4410256e-02
  -1.0981131e+00   4.4512821e-02
  -1.0979243e+00   4.4615385e-02
  -1.0978612e+00   4.4717949e-02
  -1.0976918e+00   4.4820513e-02
  -1.0976329e+00   4.4923077e-02
  -1.0976046e+00   4.5025641e-02
  -1.0975062e+00   4.5128205e-02
  -1.0974280e+00   4.5230769e-02
  -1.0973461e+00   4.5333333e-02
  -1.0973364e+00   4.5435897e-02
  -1.0971554e+00   4.5641026e-02
  -1.0970765e+00   4.5743590e-02
  -1.0970746e+00   4.5846154e-02
  -1.0969584e+00   4.5948718e-02
  -1.0969277e+00   4.6051282e-02
  -1.0969191e+00   4.6153846e-02
  -1.0969057e+00   4.6256410e-02
  -1.0967649e+00   4.6358974e-02
  -1.0965958e+00   4.6461538e-02
  -1.0964651e+00   4.6564103e-02
  -1.0963767e+00   4.6666667e-02
  -1.0962926e+00   4.6769231e-02
  -1.0962584e+00   4.6871795e-02
  -1.0959809e+00   4.6974359e-02
  -1.0954330e+00   4.7179487e-02
  -1.0951534e+00   4.7384615e-02
  -1.0951056e+00   4.7487179e-02
  -1.0950854e+00   4.7589744e-02
  -1.0950353e+00   4.7692308e-02
  -1.0949214e+00   4.7794872e-02
  -1.0948617e+00   4.7897436e-02
  -1.0946148e+00   4.8000000e-02
  -1.0942386e+00   4.8102564e-02
  -1.0940189e+00   4.8205128e-02
  -1.0939154e+00   4.8307692e-02
  -1.0938623e+00   4.8410256e-02
  -1.0937432e+00   4.8512821e-02
  -1.0934428e+00   4.8615385e-02
  -1.0933690e+00   4.8717949e-02
  -1.0931822e+00   4.8820513e-02
  -1.0930731e+00   4.8923077e-02
  -1.0930524e+00   4.9025641e-02
  -1.0930333e+00   4.9128205e-02
  -1.0929242e+00   4.9230769e-02
  -1.0928108e+00   4.9333333e-02
  -1.0923587e+00   4.9435897e-02
  -1.0922926e+00   4.9538462e-02
  -1.0919941e+00   4.9641026e-02
  -1.0919411e+00   4.9743590e-02
  -1.0918000e+00   4.9948718e-02
  -1.0917680e+00   5.0051282e-02
  -1.0917241e+00   5.0153846e-02
  -1.0917087e+00   5.0256410e-02
  -1.0915256e+00   5.0358974e-02
  -1.0914081e+00   5.0461538e-02
  -1.0913091e+00   5.0666667e-02
  -1.0912098e+00   5.0769231e-02
  -1.0911783e+00   5.0871795e-02
  -1.0908912e+00   5.1076923e-02
  -1.0906444e+00   5.1179487e-02
  -1.0905894e+00   5.1282051e-02
  -1.0905551e+00   5.1384615e-02
  -1.0903762e+00   5.1487179e-02
  -1.0902815e+00   5.1589744e-02
  -1.0899467e+00   5.1692308e-02
  -1.0897658e+00   5.1794872e-02
  -1.0894431e+00   5.1897436e-02
  -1.0893138e+00   5.2000000e-02
  -1.0892003e+00   5.2102564e-02
  -1.0891367e+00   5.2205128e-02
  -1.0890491e+00   5.2410256e-02
  -1.0888608e+00   5.2512821e-02
  -1.0888336e+00   5.2615385e-02
  -1.0887093e+00   5.2717949e-02
  -1.0886885e+00   5.2820513e-02
  -1.0886228e+00   5.2923077e-02
  -1.0884790e+00   5.3025641e-02
  -1.0883566e+00   5.3128205e-02
  -1.0882847e+00   5.3230769e-02
  -1.0882392e+00   5.3333333e-02
  -1.0881771e+00   5.3435897e-02
  -1.0879455e+00   5.3538462e-02
  -1.0876207e+00   5.3641026e-02
  -1.0874064e+00   5.3743590e-02
  -1.0873752e+00   5.3846154e-02
  -1.0872427e+00   5.3948718e-02
  -1.0872089e+00   5.4051282e-02
  -1.0872031e+00   5.4153846e-02
  -1.0870854e+00   5.4256410e-02
  -1.0870390e+00   5.4461538e-02
  -1.0869952e+00   5.4564103e-02
  -1.0869524e+00   5.4666667e-02
  -1.0867477e+00   5.4769231e-02
  -1.0867242e+00   5.4871795e-02
  -1.0867159e+00   5.4974359e-02
  -1.0862931e+00   5.5076923e-02
  -1.0862628e+00   5.5179487e-02
  -1.0862396e+00   5.5282051e-02
  -1.0861745e+00   5.5384615e-02
  -1.0861040e+00   5.5487179e-02
  -1.0861006e+00   5.5589744e-02
  -1.0859620e+00   5.5692308e-02
  -1.0857616e+00   5.5794872e-02
  -1.0857344e+00   5.5897436e-02
  -1.0856732e+00   5.6102564e-02
  -1.0856564e+00   5.6205128e-02
  -1.0854919e+00   5.6410256e-02
  -1.0854754e+00   5.6512821e-02
  -1.0853953e+00   5.6615385e-02
  -1.0853471e+00   5.6717949e-02
  -1.0853308e+00   5.6820513e-02
  -1.0851507e+00   5.6923077e-02
  -1.0851060e+00   5.7025641e-02
  -1.0849742e+00   5.7128205e-02
  -1.0846276e+00   5.7230769e-02
  -1.0845439e+00   5.7333333e-02
  -1.0843301e+00   5.7538462e-02
  -1.0843015e+00   5.7641026e-02
  -1.0842194e+00   5.7743590e-02
  -1.0841799e+00   5.7846154e-02
  -1.0841273e+00   5.7948718e-02
  -1.0840759e+00   5.8051282e-02
  -1.0839337e+00   5.8153846e-02
  -1.0839176e+00   5.8256410e-02
  -1.0839148e+00   5.8358974e-02
  -1.0838871e+00   5.8461538e-02
  -1.0838464e+00   5.8564103e-02
  -1.0836373e+00   5.8666667e-02
  -1.0835154e+00   5.8769231e-02
  -1.0833888e+00   5.8871795e-02
  -1.0833334e+00   5.9076923e-02
  -1.0833233e+00   5.9282051e-02
  -1.0828996e+00   5.9384615e-02
  -1.0828853e+00   5.9487179e-02
  -1.0828786e+00   5.9589744e-02
  -1.0828423e+00   5.9692308e-02
  -1.0827532e+00   5.9794872e-02
  -1.0827120e+00   5.9897436e-02
  -1.0826830e+00   6.0000000e-02
  -1.0826033e+00   6.0102564e-02
  -1.0824118e+00   6.0205128e-02
  -1.0824086e+00   6.0307692e-02
  -1.0823889e+00   6.0410256e-02
  -1.0823685e+00   6.0512821e-02
  -1.0822507e+00   6.0615385e-02
  -1.0821344e+00   6.0717949e-02
  -1.0819775e+00   6.0820513e-02
  -1.0818467e+00   6.0923077e-02
  -1.0818145e+00   6.1025641e-02
  -1.0817641e+00   6.1128205e-02
  -1.0816109e+00   6.1230769e-02
  -1.0815537e+00   6.1333333e-02
  -1.0813499e+00   6.1435897e-02
  -1.0812160e+00   6.1538462e-02
  -1.0810426e+00   6.1641026e-02
  -1.0809973e+00   6.1743590e-02
  -1.0809561e+00   6.1846154e-02
  -1.0809248e+00   6.1948718e-02
  -1.0805479e+00   6.2051282e-02
  -1.0803613e+00   6.2153846e-02
  -1.0803200e+00   6.2256410e-02
  -1.0802486e+00   6.2358974e-02
  -1.0801865e+00   6.2461538e-02
  -1.0801819e+00   6.2564103e-02
  -1.0800410e+00   6.2666667e-02
  -1.0799911e+00   6.2871795e-02
  -1.0799039e+00   6.2974359e-02
  -1.0797388e+00   6.3076923e-02
  -1.0796592e+00   6.3179487e-02
  -1.0796399e+00   6.3282051e-02
  -1.0795020e+00   6.3384615e-02
  -1.0793576e+00   6.3487179e-02
  -1.0793191e+00   6.3589744e-02
  -1.0792465e+00   6.3692308e-02
  -1.0792327e+00   6.3794872e-02
  -1.0791407e+00   6.3897436e-02
  -1.0791391e+00   6.4000000e-02
  -1.0789531e+00   6.4102564e-02
  -1.0789343e+00   6.4307692e-02
  -1.0789142e+00   6.4410256e-02
  -1.0789120e+00   6.4512821e-02
  -1.0788632e+00   6.4615385e-02
  -1.0785800e+00   6.4717949e-02
  -1.0785586e+00   6.4820513e-02
  -1.0784786e+00   6.4923077e-02
  -1.0781639e+00   6.5025641e-02
  -1.0781345e+00   6.5128205e-02
  -1.0780829e+00   6.5230769e-02
  -1.0779141e+00   6.5333333e-02
  -1.0777539e+00   6.5435897e-02
  -1.0776749e+00   6.5538462e-02
  -1.0774666e+00   6.5641026e-02
  -1.0772824e+00   6.5743590e-02
  -1.0772125e+00   6.5846154e-02
  -1.0771736e+00   6.5948718e-02
  -1.0770176e+00   6.6051282e-02
  -1.0770028e+00   6.6153846e-02
  -1.0768781e+00   6.6256410e-02
  -1.0767857e+00   6.6358974e-02
  -1.0766839e+00   6.6461538e-02
  -1.0766795e+00   6.6564103e-02
  -1.0766710e+00   6.6666667e-02
  -1.0764990e+00   6.6769231e-02
  -1.0764169e+00   6.6871795e-02
  -1.0763882e+00   6.6974359e-02
  -1.0763409e+00   6.7076923e-02
  -1.0761639e+00   6.7179487e-02
  -1.0761299e+00   6.7282051e-02
  -1.0761298e+00   6.7384615e-02
  -1.0760942e+00   6.7487179e-02
  -1.0760808e+00   6.7589744e-02
  -1.0758204e+00   6.7692308e-02
  -1.0757999e+00   6.7794872e-02
  -1.0757740e+00   6.7897436e-02
  -1.0757281e+00   6.8000000e-02
  -1.0756860e+00   6.8102564e-02
  -1.0754871e+00   6.8205128e-02
  -1.0754443e+00   6.8307692e-02
  -1.0754259e+00   6.8410256e-02
  -1.0752534e+00   6.8512821e-02
  -1.0751389e+00   6.8615385e-02
  -1.0751065e+00   6.8717949e-02
  -1.0750725e+00   6.8820513e-02
  -1.0749973e+00   6.8923077e-02
  -1.0748845e+00   6.9025641e-02
  -1.0748528e+00   6.9128205e-02
  -1.0745973e+00   6.9230769e-02
  -1.0739639e+00   6.9333333e-02
  -1.0739548e+00   6.9435897e-02
  -1.0738950e+00   6.9538462e-02
  -1.0738365e+00   6.9743590e-02
  -1.0737461e+00   6.9846154e-02
  -1.0737096e+00   6.9948718e-02
  -1.0734935e+00   7.0051282e-02
  -1.0730872e+00   7.0153846e-02
  -1.0730620e+00   7.0256410e-02
  -1.0730284e+00   7.0358974e-02
  -1.0729117e+00   7.0461538e-02
  -1.0727779e+00   7.0564103e-02
  -1.0727417e+00   7.0666667e-02
  -1.0724805e+00   7.0769231e-02
  -1.0723590e+00   7.0974359e-02
  -1.0722396e+00   7.1076923e-02
  -1.0722174e+00   7.1179487e-02
  -1.0721726e+00   7.1282051e-02
  -1.0721316e+00   7.1487179e-02
  -1.0721253e+00   7.1692308e-02
  -1.0721248e+00   7.1794872e-02
  -1.0721078e+00   7.1897436e-02
  -1.0720449e+00   7.2000000e-02
  -1.0719804e+00   7.2102564e-02
  -1.0719780e+00   7.2205128e-02
  -1.0719740e+00   7.2307692e-02
  -1.0719572e+00   7.2410256e-02
  -1.0719193e+00   7.2512821e-02
  -1.0717335e+00   7.2615385e-02
  -1.0715384e+00   7.2717949e-02
  -1.0713078e+00   7.2820513e-02
  -1.0711009e+00   7.2923077e-02
  -1.0709224e+00   7.3025641e-02
  -1.0707850e+00   7.3128205e-02
  -1.0707147e+00   7.3230769e-02
  -1.0705812e+00   7.3333333e-02
  -1.0705103e+00   7.3435897e-02
  -1.0704422e+00   7.3538462e-02
  -1.0704215e+00   7.3641026e-02
  -1.0703386e+00   7.3743590e-02
  -1.0702939e+00   7.3846154e-02
  -1.0701642e+00   7.4051282e-02
  -1.0700765e+00   7.4256410e-02
  -1.0697337e+00   7.4358974e-02
  -1.0697141e+00   7.4461538e-02
  -1.0696782e+00   7.4564103e-02
  -1.0693670e+00   7.4769231e-02
  -1.0692834e+00   7.4871795e-02
  -1.0692089e+00   7.5076923e-02
  -1.0691764e+00   7.5179487e-02
  -1.0691438e+00   7.5282051e-02
  -1.0690430e+00   7.5384615e-02
  -1.0688901e+00   7.5487179e-02
  -1.0687172e+00   7.5589744e-02
  -1.0686436e+00   7.5692308e-02
  -1.0686218e+00   7.5794872e-02
  -1.0685100e+00   7.5897436e-02
  -1.0684619e+00   7.6000000e-02
  -1.0684312e+00   7.6102564e-02
  -1.0684268e+00   7.6205128e-02
  -1.0683336e+00   7.6307692e-02
  -1.0681951e+00   7.6512821e-02
  -1.0679647e+00   7.6615385e-02
  -1.0678488e+00   7.6820513e-02
  -1.0676780e+00   7.6923077e-02
  -1.0676180e+00   7.7025641e-02
  -1.0675331e+00   7.7128205e-02
  -1.0674780e+00   7.7230769e-02
  -1.0674318e+00   7.7333333e-02
  -1.0673430e+00   7.7435897e-02
  -1.0673314e+00   7.7538462e-02
  -1.0672994e+00   7.7641026e-02
  -1.0671731e+00   7.7743590e-02
  -1.0668831e+00   7.7846154e-02
  -1.0666865e+00   7.7948718e-02
  -1.0666775e+00   7.8051282e-02
  -1.0663689e+00   7.8256410e-02
  -1.0663214e+00   7.8358974e-02
  -1.0662382e+00   7.8461538e-02
  -1.0661708e+00   7.8564103e-02
  -1.0658981e+00   7.8666667e-02
  -1.0658478e+00   7.8769231e-02
  -1.0656187e+00   7.8871795e-02
  -1.0655941e+00   7.8974359e-02
  -1.0654748e+00   7.9076923e-02
  -1.0652681e+00   7.9179487e-02
  -1.0652664e+00   7.9282051e-02
  -1.0651271e+00   7.9384615e-02
  -1.0649214e+00   7.9487179e-02
  -1.0649136e+00   7.9589744e-02
  -1.0648642e+00   7.9692308e-02
  -1.0648420e+00   7.9794872e-02
  -1.0648181e+00   7.9897436e-02
  -1.0648103e+00   8.0000000e-02
  -1.0647170e+00   8.0205128e-02
  -1.0644049e+00   8.0307692e-02
  -1.0643454e+00   8.0410256e-02
  -1.0640532e+00   8.0512821e-02
  -1.0640474e+00   8.0615385e-02
  -1.0640001e+00   8.0717949e-02
  -1.0638434e+00   8.0820513e-02
  -1.0637143e+00   8.0923077e-02
  -1.0635403e+00   8.1025641e-02
  -1.0634566e+00   8.1128205e-02
  -1.0633408e+00   8.1230769e-02
  -1.0629119e+00   8.1333333e-02
  -1.0629002e+00   8.1435897e-02
  -1.0627695e+00   8.1538462e-02
  -1.0627461e+00   8.1641026e-02
  -1.0627028e+00   8.1743590e-02
  -1.0625290e+00   8.1846154e-02
  -1.0623926e+00   8.1948718e-02
  -1.0621589e+00   8.2051282e-02
  -1.0620707e+00   8.2153846e-02
  -1.0620475e+00   8.2256410e-02
  -1.0620393e+00   8.2358974e-02
  -1.0619278e+00   8.2461538e-02
  -1.0617195e+00   8.2564103e-02
  -1.0616613e+00   8.2666667e-02
  -1.0616081e+00   8.2769231e-02
  -1.0615575e+00   8.2871795e-02
  -1.0611795e+00   8.2974359e-02
  -1.0611011e+00   8.3076923e-02
  -1.0607102e+00   8.3179487e-02
  -1.0605299e+00   8.3282051e-02
  -1.0604533e+00   8.3384615e-02
  -1.0603604e+00   8.3487179e-02
  -1.0603196e+00   8.3589744e-02
  -1.0602613e+00   8.3692308e-02
  -1.0602419e+00   8.3794872e-02
  -1.0601501e+00   8.4000000e-02
  -1.0601155e+00   8.4102564e-02
  -1.0601138e+00   8.4307692e-02
  -1.0600302e+00   8.4410256e-02
  -1.0598386e+00   8.4512821e-02
  -1.0598372e+00   8.4615385e-02
  -1.0598162e+00   8.4717949e-02
  -1.0597813e+00   8.4820513e-02
  -1.0595543e+00   8.4923077e-02
  -1.0595085e+00   8.5025641e-02
  -1.0593402e+00   8.5128205e-02
  -1.0592037e+00   8.5333333e-02
  -1.0590409e+00   8.5538462e-02
  -1.0589435e+00   8.5641026e-02
  -1.0588860e+00   8.5846154e-02
  -1.0587972e+00   8.5948718e-02
  -1.0587128e+00   8.6153846e-02
  -1.0586473e+00   8.6256410e-02
  -1.0585916e+00   8.6461538e-02
  -1.0584652e+00   8.6564103e-02
  -1.0584194e+00   8.6666667e-02
  -1.0583519e+00   8.6769231e-02
  -1.0583446e+00   8.6871795e-02
  -1.0583326e+00   8.6974359e-02
  -1.0583080e+00   8.7076923e-02
  -1.0582857e+00   8.7179487e-02
  -1.0581917e+00   8.7282051e-02
  -1.0581492e+00   8.7384615e-02
  -1.0580957e+00   8.7589744e-02
  -1.0580308e+00   8.7692308e-02
  -1.0577711e+00   8.7794872e-02
  -1.0577065e+00   8.7897436e-02
  -1.0575587e+00   8.8000000e-02
  -1.0575051e+00   8.8102564e-02
  -1.0574889e+00   8.8205128e-02
  -1.0574104e+00   8.8307692e-02
  -1.0573918e+00   8.8410256e-02
  -1.0573705e+00   8.8512821e-02
  -1.0573455e+00   8.8615385e-02
  -1.0573435e+00   8.8717949e-02
  -1.0572431e+00   8.8820513e-02
  -1.0571843e+00   8.8923077e-02
  -1.0571395e+00   8.9025641e-02
  -1.0570556e+00   8.9128205e-02
  -1.0569063e+00   8.9230769e-02
  -1.0568232e+00   8.9333333e-02
  -1.0567925e+00   8.9435897e-02
  -1.0567137e+00   8.9538462e-02
  -1.0566000e+00   8.9641026e-02
  -1.0565846e+00   8.9743590e-02
  -1.0561702e+00   8.9846154e-02
  -1.0561153e+00   8.9948718e-02
  -1.0560366e+00   9.0051282e-02
  -1.0559078e+00   9.0153846e-02
  -1.0558367e+00   9.0256410e-02
  -1.0557033e+00   9.0358974e-02
  -1.0555391e+00   9.0461538e-02
  -1.0555358e+00   9.0564103e-02
  -1.0555321e+00   9.0666667e-02
  -1.0555184e+00   9.0769231e-02
  -1.0553146e+00   9.0974359e-02
  -1.0552905e+00   9.1179487e-02
  -1.0551915e+00   9.1282051e-02
  -1.0551879e+00   9.1384615e-02
  -1.0551288e+00   9.1487179e-02
  -1.0550778e+00   9.1589744e-02
  -1.0550621e+00   9.1692308e-02
  -1.0548937e+00   9.1794872e-02
  -1.0548349e+00   9.1897436e-02
  -1.0548016e+00   9.2102564e-02
  -1.0547404e+00   9.2205128e-02
  -1.0546733e+00   9.2307692e-02
  -1.0546714e+00   9.2410256e-02
  -1.0545330e+00   9.2512821e-02
  -1.0544060e+00   9.2615385e-02
  -1.0542947e+00   9.2717949e-02
  -1.0542469e+00   9.2820513e-02
  -1.0541005e+00   9.2923077e-02
  -1.0540682e+00   9.3025641e-02
  -1.0540231e+00   9.3128205e-02
  -1.0539717e+00   9.3230769e-02
  -1.0539497e+00   9.3333333e-02
  -1.0539072e+00   9.3435897e-02
  -1.0539053e+00   9.3538462e-02
  -1.0538806e+00   9.3641026e-02
  -1.0538607e+00   9.3846154e-02
  -1.0538452e+00   9.3948718e-02
  -1.0538441e+00   9.4051282e-02
  -1.0538305e+00   9.4153846e-02
  -1.0536476e+00   9.4256410e-02
  -1.0535978e+00   9.4358974e-02
  -1.0535330e+00   9.4461538e-02
  -1.0535024e+00   9.4564103e-02
  -1.0534871e+00   9.4666667e-02
  -1.0534810e+00   9.4769231e-02
  -1.0533864e+00   9.4871795e-02
  -1.0533721e+00   9.4974359e-02
  -1.0533134e+00   9.5076923e-02
  -1.0531933e+00   9.5179487e-02
  -1.0531674e+00   9.5282051e-02
  -1.0531020e+00   9.5384615e-02
  -1.0530501e+00   9.5487179e-02
  -1.0530292e+00   9.5589744e-02
  -1.0530286e+00   9.5692308e-02
  -1.0530071e+00   9.5794872e-02
  -1.0529656e+00   9.5897436e-02
  -1.0527891e+00   9.6000000e-02
  -1.0527291e+00   9.6102564e-02
  -1.0527096e+00   9.6205128e-02
  -1.0526105e+00   9.6307692e-02
  -1.0525706e+00   9.6410256e-02
  -1.0523495e+00   9.6512821e-02
  -1.0522977e+00   9.6717949e-02
  -1.0522924e+00   9.6820513e-02
  -1.0522674e+00   9.6923077e-02
  -1.0522521e+00   9.7025641e-02
  -1.0520667e+00   9.7128205e-02
  -1.0520523e+00   9.7230769e-02
  -1.0520361e+00   9.7333333e-02
  -1.0520315e+00   9.7435897e-02
  -1.0519901e+00   9.7538462e-02
  -1.0519312e+00   9.7641026e-02
  -1.0518420e+00   9.7743590e-02
  -1.0518154e+00   9.7846154e-02
  -1.0517847e+00   9.7948718e-02
  -1.0516836e+00   9.8051282e-02
  -1.0516683e+00   9.8153846e-02
  -1.0515608e+00   9.8256410e-02
  -1.0514327e+00   9.8358974e-02
  -1.0513814e+00   9.8461538e-02
  -1.0513375e+00   9.8564103e-02
  -1.0512357e+00   9.8666667e-02
  -1.0508225e+00   9.8769231e-02
  -1.0508028e+00   9.8871795e-02
  -1.0507760e+00   9.8974359e-02
  -1.0506072e+00   9.9076923e-02
  -1.0505677e+00   9.9179487e-02
  -1.0503121e+00   9.9384615e-02
  -1.0503116e+00   9.9487179e-02
  -1.0501771e+00   9.9589744e-02
  -1.0500307e+00   9.9692308e-02
  -1.0498992e+00   9.9794872e-02
  -1.0497091e+00   9.9897436e-02
  -1.0496899e+00   1.0000000e-01
  -1.0496885e+00   1.0010256e-01
  -1.0495992e+00   1.0020513e-01
  -1.0494344e+00   1.0030769e-01
  -1.0494233e+00   1.0041026e-01
  -1.0494184e+00   1.0051282e-01
  -1.0493463e+00   1.0061538e-01
  -1.0493306e+00   1.0071795e-01
  -1.0492848e+00   1.0082051e-01
  -1.0491679e+00   1.0092308e-01
  -1.0491334e+00   1.0102564e-01
  -1.0489633e+00   1.0112821e-01
  -1.0489563e+00   1.0123077e-01
  -1.0489310e+00   1.0133333e-01
  -1.0488548e+00   1.0143590e-01
  -1.0488408e+00   1.0164103e-01
  -1.0488295e+00   1.0174359e-01
  -1.0488233e+00   1.0184615e-01
  -1.0487242e+00   1.0194872e-01
  -1.0485119e+00   1.0205128e-01
  -1.0484732e+00   1.0215385e-01
  -1.0484555e+00   1.0225641e-01
  -1.0484186e+00   1.0246154e-01
  -1.0483909e+00   1.0256410e-01
  -1.0482962e+00   1.0266667e-01
  -1.0482809e+00   1.0276923e-01
  -1.0482068e+00   1.0287179e-01
  -1.0481706e+00   1.0297436e-01
  -1.0481571e+00   1.0307692e-01
  -1.0480889e+00   1.0317949e-01
  -1.0480802e+00   1.0338462e-01
  -1.0480387e+00   1.0348718e-01
  -1.0480316e+00   1.0358974e-01
  -1.0479569e+00   1.0369231e-01
  -1.0479250e+00   1.0389744e-01
  -1.0479197e+00   1.0400000e-01
  -1.0478745e+00   1.0410256e-01
  -1.0477109e+00   1.0420513e-01
  -1.0476298e+00   1.0441026e-01
  -1.0476020e+00   1.0461538e-01
  -1.0476009e+00   1.0471795e-01
  -1.0474536e+00   1.0482051e-01
  -1.0474341e+00   1.0492308e-01
  -1.0473615e+00   1.0502564e-01
  -1.0473242e+00   1.0512821e-01
  -1.0471220e+00   1.0523077e-01
  -1.0470620e+00   1.0533333e-01
  -1.0468618e+00   1.0543590e-01
  -1.0467901e+00   1.0553846e-01
  -1.0467005e+00   1.0564103e-01
  -1.0466644e+00   1.0574359e-01
  -1.0466489e+00   1.0584615e-01
  -1.0466105e+00   1.0594872e-01
  -1.0465653e+00   1.0605128e-01
  -1.0464825e+00   1.0615385e-01
  -1.0464493e+00   1.0625641e-01
  -1.0464352e+00   1.0635897e-01
  -1.0464049e+00   1.0646154e-01
  -1.0463015e+00   1.0656410e-01
  -1.0462613e+00   1.0666667e-01
  -1.0462101e+00   1.0676923e-01
  -1.0461955e+00   1.0687179e-01
  -1.0461709e+00   1.0697436e-01
  -1.0461486e+00   1.0707692e-01
  -1.0460813e+00   1.0717949e-01
  -1.0459953e+00   1.0728205e-01
  -1.0459650e+00   1.0738462e-01
  -1.0458174e+00   1.0748718e-01
  -1.0455485e+00   1.0758974e-01
  -1.0455481e+00   1.0779487e-01
  -1.0454351e+00   1.0789744e-01
  -1.0453224e+00   1.0800000e-01
  -1.0453152e+00   1.0810256e-01
  -1.0452209e+00   1.0820513e-01
  -1.0452024e+00   1.0830769e-01
  -1.0451549e+00   1.0841026e-01
  -1.0451419e+00   1.0851282e-01
  -1.0450445e+00   1.0861538e-01
  -1.0450182e+00   1.0871795e-01
  -1.0449989e+00   1.0882051e-01
  -1.0449711e+00   1.0892308e-01
  -1.0449601e+00   1.0902564e-01
  -1.0447339e+00   1.0912821e-01
  -1.0446590e+00   1.0923077e-01
  -1.0446053e+00   1.0933333e-01
  -1.0445312e+00   1.0943590e-01
  -1.0445249e+00   1.0953846e-01
  -1.0443230e+00   1.0964103e-01
  -1.0440456e+00   1.0974359e-01
  -1.0440422e+00   1.0984615e-01
  -1.0437976e+00   1.0994872e-01
  -1.0437776e+00   1.1005128e-01
  -1.0437665e+00   1.1015385e-01
  -1.0433928e+00   1.1025641e-01
  -1.0433005e+00   1.1046154e-01
  -1.0432527e+00   1.1056410e-01
  -1.0431604e+00   1.1066667e-01
  -1.0430513e+00   1.1076923e-01
  -1.0429967e+00   1.1087179e-01
  -1.0429853e+00   1.1097436e-01
  -1.0429714e+00   1.1107692e-01
  -1.0429407e+00   1.1117949e-01
  -1.0428953e+00   1.1128205e-01
  -1.0428811e+00   1.1138462e-01
  -1.0428301e+00   1.1148718e-01
  -1.0428138e+00   1.1158974e-01
  -1.0427179e+00   1.1169231e-01
  -1.0427000e+00   1.1179487e-01
  -1.0426083e+00   1.1189744e-01
  -1.0425940e+00   1.1200000e-01
  -1.0425274e+00   1.1210256e-01
  -1.0424647e+00   1.1220513e-01
  -1.0424287e+00   1.1230769e-01
  -1.0423548e+00   1.1241026e-01
  -1.0423546e+00   1.1251282e-01
  -1.0423277e+00   1.1261538e-01
  -1.0422474e+00   1.1271795e-01
  -1.0422060e+00   1.1282051e-01
  -1.0420153e+00   1.1292308e-01
  -1.0419957e+00   1.1302564e-01
  -1.0418769e+00   1.1312821e-01
  -1.0418678e+00   1.1323077e-01
  -1.0417813e+00   1.1333333e-01
  -1.0416822e+00   1.1343590e-01
  -1.0416747e+00   1.1353846e-01
  -1.0416365e+00   1.1364103e-01
  -1.0416202e+00   1.1374359e-01
  -1.0415507e+00   1.1384615e-01
  -1.0415139e+00   1.1394872e-01
  -1.0414542e+00   1.1405128e-01
  -1.0414458e+00   1.1415385e-01
  -1.0413910e+00   1.1425641e-01
  -1.0413608e+00   1.1446154e-01
  -1.0413530e+00   1.1456410e-01
  -1.0411806e+00   1.1476923e-01
  -1.0411153e+00   1.1497436e-01
  -1.0410773e+00   1.1507692e-01
  -1.0410313e+00   1.1517949e-01
  -1.0410174e+00   1.1528205e-01
  -1.0407942e+00   1.1538462e-01
  -1.0407548e+00   1.1558974e-01
  -1.0407290e+00   1.1569231e-01
  -1.0406735e+00   1.1579487e-01
  -1.0406217e+00   1.1589744e-01
  -1.0405463e+00   1.1600000e-01
  -1.0405183e+00   1.1610256e-01
  -1.0404511e+00   1.1620513e-01
  -1.0402866e+00   1.1630769e-01
  -1.0402459e+00   1.1641026e-01
  -1.0401978e+00   1.1651282e-01
  -1.0401271e+00   1.1661538e-01
  -1.0400005e+00   1.1671795e-01
  -1.0398958e+00   1.1682051e-01
  -1.0398453e+00   1.1692308e-01
  -1.0397912e+00   1.1702564e-01
  -1.0396617e+00   1.1712821e-01
  -1.0396129e+00   1.1723077e-01
  -1.0395613e+00   1.1733333e-01
  -1.0394712e+00   1.1743590e-01
  -1.0394535e+00   1.1753846e-01
  -1.0392427e+00   1.1764103e-01
  -1.0391101e+00   1.1774359e-01
  -1.0389563e+00   1.1784615e-01
  -1.0388417e+00   1.1794872e-01
  -1.0388234e+00   1.1805128e-01
  -1.0388007e+00   1.1815385e-01
  -1.0387556e+00   1.1825641e-01
  -1.0387025e+00   1.1835897e-01
  -1.0386943e+00   1.1846154e-01
  -1.0386616e+00   1.1856410e-01
  -1.0386340e+00   1.1866667e-01
  -1.0385868e+00   1.1876923e-01
  -1.0385167e+00   1.1887179e-01
  -1.0383927e+00   1.1897436e-01
  -1.0383056e+00   1.1907692e-01
  -1.0382797e+00   1.1917949e-01
  -1.0380739e+00   1.1928205e-01
  -1.0379496e+00   1.1938462e-01
  -1.0379238e+00   1.1948718e-01
  -1.0379091e+00   1.1958974e-01
  -1.0378927e+00   1.1969231e-01
  -1.0378608e+00   1.1979487e-01
  -1.0377535e+00   1.1989744e-01
  -1.0376311e+00   1.2000000e-01
  -1.0376179e+00   1.2020513e-01
  -1.0374734e+00   1.2030769e-01
  -1.0374545e+00   1.2041026e-01
  -1.0372892e+00   1.2051282e-01
  -1.0372892e+00   1.2061538e-01
  -1.0372656e+00   1.2071795e-01
  -1.0370807e+00   1.2082051e-01
  -1.0370171e+00   1.2092308e-01
  -1.0370158e+00   1.2102564e-01
  -1.0369935e+00   1.2112821e-01
  -1.0367082e+00   1.2133333e-01
  -1.0366834e+00   1.2143590e-01
  -1.0366270e+00   1.2153846e-01
  -1.0365597e+00   1.2164103e-01
  -1.0365003e+00   1.2184615e-01
  -1.0364413e+00   1.2194872e-01
  -1.0364267e+00   1.2205128e-01
  -1.0363026e+00   1.2225641e-01
  -1.0362287e+00   1.2235897e-01
  -1.0360156e+00   1.2246154e-01
  -1.0358273e+00   1.2256410e-01
  -1.0357755e+00   1.2266667e-01
  -1.0357599e+00   1.2276923e-01
  -1.0355064e+00   1.2287179e-01
  -1.0354678e+00   1.2297436e-01
  -1.0354345e+00   1.2307692e-01
  -1.0353635e+00   1.2317949e-01
  -1.0353371e+00   1.2328205e-01
  -1.0352210e+00   1.2338462e-01
  -1.0352126e+00   1.2348718e-01
  -1.0351819e+00   1.2358974e-01
  -1.0351172e+00   1.2379487e-01
  -1.0350770e+00   1.2389744e-01
  -1.0350302e+00   1.2410256e-01
  -1.0350161e+00   1.2420513e-01
  -1.0349690e+00   1.2430769e-01
  -1.0349667e+00   1.2441026e-01
  -1.0345854e+00   1.2461538e-01
  -1.0344995e+00   1.2471795e-01
  -1.0343993e+00   1.2482051e-01
  -1.0342081e+00   1.2502564e-01
  -1.0341791e+00   1.2512821e-01
  -1.0341731e+00   1.2523077e-01
  -1.0341285e+00   1.2533333e-01
  -1.0340561e+00   1.2543590e-01
  -1.0339834e+00   1.2553846e-01
  -1.0339643e+00   1.2564103e-01
  -1.0339090e+00   1.2574359e-01
  -1.0338552e+00   1.2584615e-01
  -1.0338196e+00   1.2594872e-01
  -1.0337309e+00   1.2605128e-01
  -1.0336458e+00   1.2615385e-01
  -1.0336082e+00   1.2625641e-01
  -1.0334504e+00   1.2635897e-01
  -1.0333900e+00   1.2656410e-01
  -1.0333501e+00   1.2666667e-01
  -1.0332880e+00   1.2687179e-01
  -1.0332632e+00   1.2697436e-01
  -1.0332260e+00   1.2707692e-01
  -1.0331297e+00   1.2728205e-01
  -1.0330268e+00   1.2738462e-01
  -1.0329415e+00   1.2748718e-01
  -1.0328392e+00   1.2758974e-01
  -1.0328315e+00   1.2769231e-01
  -1.0328084e+00   1.2779487e-01
  -1.0327878e+00   1.2789744e-01
  -1.0327596e+00   1.2800000e-01
  -1.0325855e+00   1.2810256e-01
  -1.0325846e+00   1.2820513e-01
  -1.0325712e+00   1.2830769e-01
  -1.0324660e+00   1.2841026e-01
  -1.0322921e+00   1.2851282e-01
  -1.0322103e+00   1.2861538e-01
  -1.0320978e+00   1.2871795e-01
  -1.0320305e+00   1.2882051e-01
  -1.0320190e+00   1.2892308e-01
  -1.0319462e+00   1.2902564e-01
  -1.0317259e+00   1.2912821e-01
  -1.0316248e+00   1.2923077e-01
  -1.0315917e+00   1.2933333e-01
  -1.0314800e+00   1.2943590e-01
  -1.0314561e+00   1.2953846e-01
  -1.0313840e+00   1.2964103e-01
  -1.0313134e+00   1.2974359e-01
  -1.0313054e+00   1.2984615e-01
  -1.0312887e+00   1.2994872e-01
  -1.0311999e+00   1.3005128e-01
  -1.0311948e+00   1.3015385e-01
  -1.0311163e+00   1.3025641e-01
  -1.0310533e+00   1.3035897e-01
  -1.0310438e+00   1.3046154e-01
  -1.0310375e+00   1.3056410e-01
  -1.0310161e+00   1.3066667e-01
  -1.0309510e+00   1.3076923e-01
  -1.0308461e+00   1.3087179e-01
  -1.0308006e+00   1.3097436e-01
  -1.0307401e+00   1.3107692e-01
  -1.0307109e+00   1.3117949e-01
  -1.0306116e+00   1.3128205e-01
  -1.0304878e+00   1.3138462e-01
  -1.0304815e+00   1.3148718e-01
  -1.0304265e+00   1.3158974e-01
  -1.0303336e+00   1.3169231e-01
  -1.0302487e+00   1.3179487e-01
  -1.0302292e+00   1.3189744e-01
  -1.0302274e+00   1.3200000e-01
  -1.0302130e+00   1.3210256e-01
  -1.0301915e+00   1.3220513e-01
  -1.0301906e+00   1.3230769e-01
  -1.0301540e+00   1.3241026e-01
  -1.0300420e+00   1.3251282e-01
  -1.0298036e+00   1.3261538e-01
  -1.0296894e+00   1.3271795e-01
  -1.0296893e+00   1.3282051e-01
  -1.0296866e+00   1.3292308e-01
  -1.0295762e+00   1.3312821e-01
  -1.0295194e+00   1.3323077e-01
  -1.0293608e+00   1.3333333e-01
  -1.0293316e+00   1.3353846e-01
  -1.0292748e+00   1.3364103e-01
  -1.0292313e+00   1.3374359e-01
  -1.0292210e+00   1.3384615e-01
  -1.0291315e+00   1.3394872e-01
  -1.0287785e+00   1.3405128e-01
  -1.0287383e+00   1.3415385e-01
  -1.0286811e+00   1.3425641e-01
  -1.0286376e+00   1.3435897e-01
  -1.0286144e+00   1.3446154e-01
  -1.0286131e+00   1.3466667e-01
  -1.0285556e+00   1.3476923e-01
  -1.0285489e+00   1.3487179e-01
  -1.0285169e+00   1.3497436e-01
  -1.0285133e+00   1.3507692e-01
  -1.0285011e+00   1.3517949e-01
  -1.0284573e+00   1.3528205e-01
  -1.0283792e+00   1.3548718e-01
  -1.0282891e+00   1.3558974e-01
  -1.0281542e+00   1.3569231e-01
  -1.0280031e+00   1.3579487e-01
  -1.0279932e+00   1.3589744e-01
  -1.0278810e+00   1.3600000e-01
  -1.0278667e+00   1.3610256e-01
  -1.0277013e+00   1.3620513e-01
  -1.0276927e+00   1.3630769e-01
  -1.0276648e+00   1.3651282e-01
  -1.0275828e+00   1.3661538e-01
  -1.0275411e+00   1.3671795e-01
  -1.0275160e+00   1.3692308e-01
  -1.0273850e+00   1.3702564e-01
  -1.0273736e+00   1.3712821e-01
  -1.0273145e+00   1.3723077e-01
  -1.0271415e+00   1.3733333e-01
  -1.0271095e+00   1.3743590e-01
  -1.0270450e+00   1.3753846e-01
  -1.0270345e+00   1.3774359e-01
  -1.0269907e+00   1.3784615e-01
  -1.0267448e+00   1.3794872e-01
  -1.0267178e+00   1.3805128e-01
  -1.0266491e+00   1.3815385e-01
  -1.0266000e+00   1.3825641e-01
  -1.0265795e+00   1.3835897e-01
  -1.0264988e+00   1.3856410e-01
  -1.0264241e+00   1.3866667e-01
  -1.0261881e+00   1.3876923e-01
  -1.0261800e+00   1.3887179e-01
  -1.0260369e+00   1.3897436e-01
  -1.0259140e+00   1.3907692e-01
  -1.0258020e+00   1.3917949e-01
  -1.0257903e+00   1.3928205e-01
  -1.0257649e+00   1.3938462e-01
  -1.0257369e+00   1.3948718e-01
  -1.0257294e+00   1.3958974e-01
  -1.0257169e+00   1.3969231e-01
  -1.0256862e+00   1.3979487e-01
  -1.0256536e+00   1.3989744e-01
  -1.0256183e+00   1.4000000e-01
  -1.0255711e+00   1.4010256e-01
  -1.0253652e+00   1.4020513e-01
  -1.0252870e+00   1.4030769e-01
  -1.0252831e+00   1.4041026e-01
  -1.0251400e+00   1.4051282e-01
  -1.0250529e+00   1.4061538e-01
  -1.0250155e+00   1.4071795e-01
  -1.0249120e+00   1.4082051e-01
  -1.0248976e+00   1.4092308e-01
  -1.0248655e+00   1.4102564e-01
  -1.0247723e+00   1.4112821e-01
  -1.0247375e+00   1.4123077e-01
  -1.0246945e+00   1.4133333e-01
  -1.0246466e+00   1.4143590e-01
  -1.0245721e+00   1.4153846e-01
  -1.0244346e+00   1.4164103e-01
  -1.0242446e+00   1.4174359e-01
  -1.0242423e+00   1.4184615e-01
  -1.0242122e+00   1.4194872e-01
  -1.0242012e+00   1.4205128e-01
  -1.0241918e+00   1.4215385e-01
  -1.0241624e+00   1.4235897e-01
  -1.0240827e+00   1.4246154e-01
  -1.0240701e+00   1.4256410e-01
  -1.0240276e+00   1.4266667e-01
  -1.0240136e+00   1.4276923e-01
  -1.0236450e+00   1.4287179e-01
  -1.0236266e+00   1.4297436e-01
  -1.0235113e+00   1.4317949e-01
  -1.0234241e+00   1.4328205e-01
  -1.0234196e+00   1.4338462e-01
  -1.0233422e+00   1.4348718e-01
  -1.0231985e+00   1.4358974e-01
  -1.0231533e+00   1.4369231e-01
  -1.0231375e+00   1.4379487e-01
  -1.0230546e+00   1.4389744e-01
  -1.0230392e+00   1.4400000e-01
  -1.0229915e+00   1.4420513e-01
  -1.0229806e+00   1.4430769e-01
  -1.0229671e+00   1.4441026e-01
  -1.0229631e+00   1.4451282e-01
  -1.0227947e+00   1.4461538e-01
  -1.0227768e+00   1.4471795e-01
  -1.0227544e+00   1.4492308e-01
  -1.0227502e+00   1.4502564e-01
  -1.0226446e+00   1.4512821e-01
  -1.0224968e+00   1.4523077e-01
  -1.0224581e+00   1.4533333e-01
  -1.0224279e+00   1.4543590e-01
  -1.0223004e+00   1.4553846e-01
  -1.0222599e+00   1.4564103e-01
  -1.0222191e+00   1.4574359e-01
  -1.0221681e+00   1.4584615e-01
  -1.0221670e+00   1.4594872e-01
  -1.0221303e+00   1.4605128e-01
  -1.0221273e+00   1.4615385e-01
  -1.0221239e+00   1.4625641e-01
  -1.0220865e+00   1.4635897e-01
  -1.0220271e+00   1.4646154e-01
  -1.0220181e+00   1.4656410e-01
  -1.0220011e+00   1.4666667e-01
  -1.0219848e+00   1.4676923e-01
  -1.0219792e+00   1.4687179e-01
  -1.0219642e+00   1.4697436e-01
  -1.0219210e+00   1.4707692e-01
  -1.0217569e+00   1.4717949e-01
  -1.0217357e+00   1.4728205e-01
  -1.0216094e+00   1.4738462e-01
  -1.0214476e+00   1.4748718e-01
  -1.0210561e+00   1.4758974e-01
  -1.0209176e+00   1.4769231e-01
  -1.0208892e+00   1.4779487e-01
  -1.0208560e+00   1.4789744e-01
  -1.0208140e+00   1.4800000e-01
  -1.0207488e+00   1.4810256e-01
  -1.0207429e+00   1.4820513e-01
  -1.0205868e+00   1.4830769e-01
  -1.0205760e+00   1.4841026e-01
  -1.0204877e+00   1.4851282e-01
  -1.0204473e+00   1.4861538e-01
  -1.0204289e+00   1.4871795e-01
  -1.0204034e+00   1.4882051e-01
  -1.0203365e+00   1.4892308e-01
  -1.0202096e+00   1.4902564e-01
  -1.0201707e+00   1.4912821e-01
  -1.0201545e+00   1.4923077e-01
  -1.0201433e+00   1.4933333e-01
  -1.0201362e+00   1.4943590e-01
  -1.0200834e+00   1.4964103e-01
  -1.0200728e+00   1.4974359e-01
  -1.0200582e+00   1.4984615e-01
  -1.0197428e+00   1.4994872e-01
  -1.0194896e+00   1.5005128e-01
  -1.0194390e+00   1.5015385e-01
  -1.0193950e+00   1.5025641e-01
  -1.0193498e+00   1.5035897e-01
  -1.0193429e+00   1.5056410e-01
  -1.0192914e+00   1.5066667e-01
  -1.0192641e+00   1.5076923e-01
  -1.0191362e+00   1.5097436e-01
  -1.0191123e+00   1.5107692e-01
  -1.0190854e+00   1.5117949e-01
  -1.0190765e+00   1.5128205e-01
  -1.0190755e+00   1.5138462e-01
  -1.0190572e+00   1.5158974e-01
  -1.0190546e+00   1.5169231e-01
  -1.0189815e+00   1.5179487e-01
  -1.0189406e+00   1.5189744e-01
  -1.0188975e+00   1.5210256e-01
  -1.0188590e+00   1.5220513e-01
  -1.0188373e+00   1.5230769e-01
  -1.0186930e+00   1.5241026e-01
  -1.0186799e+00   1.5251282e-01
  -1.0186709e+00   1.5261538e-01
  -1.0185541e+00   1.5271795e-01
  -1.0185405e+00   1.5292308e-01
  -1.0184397e+00   1.5302564e-01
  -1.0183855e+00   1.5312821e-01
  -1.0183626e+00   1.5323077e-01
  -1.0182506e+00   1.5333333e-01
  -1.0182345e+00   1.5343590e-01
  -1.0182120e+00   1.5353846e-01
  -1.0181554e+00   1.5364103e-01
  -1.0181525e+00   1.5374359e-01
  -1.0180487e+00   1.5384615e-01
  -1.0180256e+00   1.5394872e-01
  -1.0179626e+00   1.5405128e-01
  -1.0178895e+00   1.5415385e-01
  -1.0178531e+00   1.5425641e-01
  -1.0178521e+00   1.5435897e-01
  -1.0178373e+00   1.5446154e-01
  -1.0178028e+00   1.5456410e-01
  -1.0177402e+00   1.5466667e-01
  -1.0176961e+00   1.5476923e-01
  -1.0175494e+00   1.5487179e-01
  -1.0174493e+00   1.5497436e-01
  -1.0173829e+00   1.5507692e-01
  -1.0173008e+00   1.5517949e-01
  -1.0171873e+00   1.5528205e-01
  -1.0169238e+00   1.5538462e-01
  -1.0164955e+00   1.5548718e-01
  -1.0164345e+00   1.5558974e-01
  -1.0164095e+00   1.5569231e-01
  -1.0163795e+00   1.5579487e-01
  -1.0163427e+00   1.5589744e-01
  -1.0163416e+00   1.5600000e-01
  -1.0162866e+00   1.5620513e-01
  -1.0160943e+00   1.5630769e-01
  -1.0160429e+00   1.5641026e-01
  -1.0160287e+00   1.5651282e-01
  -1.0159408e+00   1.5661538e-01
  -1.0158431e+00   1.5671795e-01
  -1.0157611e+00   1.5682051e-01
  -1.0157577e+00   1.5692308e-01
  -1.0156784e+00   1.5702564e-01
  -1.0156391e+00   1.5712821e-01
  -1.0156314e+00   1.5723077e-01
  -1.0156091e+00   1.5733333e-01
  -1.0156055e+00   1.5753846e-01
  -1.0155771e+00   1.5764103e-01
  -1.0155421e+00   1.5784615e-01
  -1.0154983e+00   1.5794872e-01
  -1.0153703e+00   1.5805128e-01
  -1.0153535e+00   1.5815385e-01
  -1.0153480e+00   1.5825641e-01
  -1.0153307e+00   1.5846154e-01
  -1.0153199e+00   1.5856410e-01
  -1.0152373e+00   1.5866667e-01
  -1.0151637e+00   1.5876923e-01
  -1.0151476e+00   1.5887179e-01
  -1.0150820e+00   1.5897436e-01
  -1.0149626e+00   1.5907692e-01
  -1.0149434e+00   1.5917949e-01
  -1.0149385e+00   1.5928205e-01
  -1.0148883e+00   1.5938462e-01
  -1.0146696e+00   1.5948718e-01
  -1.0146615e+00   1.5969231e-01
  -1.0145720e+00   1.5979487e-01
  -1.0144139e+00   1.6000000e-01
  -1.0142539e+00   1.6010256e-01
  -1.0141773e+00   1.6030769e-01
  -1.0139589e+00   1.6041026e-01
  -1.0139193e+00   1.6051282e-01
  -1.0138889e+00   1.6061538e-01
  -1.0138275e+00   1.6071795e-01
  -1.0137115e+00   1.6082051e-01
  -1.0135688e+00   1.6092308e-01
  -1.0135280e+00   1.6102564e-01
  -1.0135197e+00   1.6112821e-01
  -1.0133980e+00   1.6123077e-01
  -1.0133558e+00   1.6133333e-01
  -1.0133502e+00   1.6143590e-01
  -1.0132684e+00   1.6153846e-01
  -1.0132336e+00   1.6164103e-01
  -1.0132096e+00   1.6174359e-01
  -1.0130297e+00   1.6184615e-01
  -1.0128758e+00   1.6194872e-01
  -1.0128508e+00   1.6205128e-01
  -1.0127218e+00   1.6215385e-01
  -1.0127198e+00   1.6235897e-01
  -1.0126186e+00   1.6246154e-01
  -1.0124891e+00   1.6256410e-01
  -1.0124015e+00   1.6266667e-01
  -1.0122758e+00   1.6276923e-01
  -1.0121886e+00   1.6287179e-01
  -1.0121385e+00   1.6297436e-01
  -1.0120975e+00   1.6307692e-01
  -1.0120435e+00   1.6317949e-01
  -1.0120292e+00   1.6328205e-01
  -1.0119786e+00   1.6338462e-01
  -1.0119502e+00   1.6348718e-01
  -1.0118110e+00   1.6358974e-01
  -1.0116748e+00   1.6379487e-01
  -1.0116634e+00   1.6389744e-01
  -1.0116235e+00   1.6400000e-01
  -1.0115876e+00   1.6410256e-01
  -1.0115038e+00   1.6420513e-01
  -1.0110500e+00   1.6441026e-01
  -1.0109972e+00   1.6451282e-01
  -1.0109934e+00   1.6461538e-01
  -1.0108901e+00   1.6471795e-01
  -1.0108093e+00   1.6482051e-01
  -1.0107794e+00   1.6492308e-01
  -1.0106530e+00   1.6502564e-01
  -1.0104112e+00   1.6512821e-01
  -1.0103954e+00   1.6523077e-01
  -1.0102447e+00   1.6533333e-01
  -1.0102442e+00   1.6553846e-01
  -1.0102223e+00   1.6564103e-01
  -1.0100936e+00   1.6574359e-01
  -1.0100682e+00   1.6584615e-01
  -1.0099453e+00   1.6594872e-01
  -1.0099233e+00   1.6605128e-01
  -1.0098464e+00   1.6615385e-01
  -1.0097852e+00   1.6625641e-01
  -1.0097520e+00   1.6635897e-01
  -1.0097171e+00   1.6646154e-01
  -1.0097112e+00   1.6656410e-01
  -1.0095727e+00   1.6666667e-01
  -1.0093856e+00   1.6676923e-01
  -1.0093605e+00   1.6687179e-01
  -1.0093062e+00   1.6697436e-01
  -1.0092930e+00   1.6707692e-01
  -1.0091782e+00   1.6717949e-01
  -1.0091678e+00   1.6728205e-01
  -1.0091587e+00   1.6738462e-01
  -1.0090090e+00   1.6748718e-01
  -1.0089436e+00   1.6758974e-01
  -1.0087420e+00   1.6769231e-01
  -1.0087217e+00   1.6779487e-01
  -1.0086042e+00   1.6789744e-01
  -1.0084475e+00   1.6800000e-01
  -1.0082983e+00   1.6810256e-01
  -1.0082273e+00   1.6820513e-01
  -1.0082039e+00   1.6830769e-01
  -1.0081886e+00   1.6841026e-01
  -1.0081791e+00   1.6851282e-01
  -1.0081506e+00   1.6861538e-01
  -1.0080747e+00   1.6882051e-01
  -1.0080634e+00   1.6892308e-01
  -1.0080129e+00   1.6902564e-01
  -1.0079910e+00   1.6912821e-01
  -1.0079176e+00   1.6923077e-01
  -1.0077723e+00   1.6933333e-01
  -1.0076002e+00   1.6943590e-01
  -1.0075728e+00   1.6953846e-01
  -1.0075191e+00   1.6964103e-01
  -1.0075112e+00   1.6984615e-01
  -1.0075012e+00   1.6994872e-01
  -1.0074431e+00   1.7005128e-01
  -1.0073594e+00   1.7015385e-01
  -1.0073395e+00   1.7025641e-01
  -1.0072884e+00   1.7035897e-01
  -1.0072327e+00   1.7046154e-01
  -1.0072270e+00   1.7056410e-01
  -1.0072244e+00   1.7066667e-01
  -1.0071351e+00   1.7087179e-01
  -1.0070484e+00   1.7097436e-01
  -1.0070189e+00   1.7107692e-01
  -1.0069931e+00   1.7117949e-01
  -1.0068916e+00   1.7128205e-01
  -1.0068605e+00   1.7138462e-01
  -1.0068247e+00   1.7148718e-01
  -1.0067480e+00   1.7158974e-01
  -1.0067472e+00   1.7169231e-01
  -1.0066472e+00   1.7179487e-01
  -1.0066054e+00   1.7189744e-01
  -1.0065495e+00   1.7200000e-01
  -1.0063162e+00   1.7210256e-01
  -1.0063055e+00   1.7220513e-01
  -1.0062995e+00   1.7230769e-01
  -1.0062012e+00   1.7241026e-01
  -1.0060991e+00   1.7251282e-01
  -1.0059957e+00   1.7261538e-01
  -1.0058765e+00   1.7271795e-01
  -1.0058557e+00   1.7282051e-01
  -1.0058131e+00   1.7292308e-01
  -1.0058079e+00   1.7302564e-01
  -1.0057315e+00   1.7312821e-01
  -1.0056938e+00   1.7323077e-01
  -1.0056125e+00   1.7333333e-01
  -1.0055466e+00   1.7343590e-01
  -1.0054927e+00   1.7353846e-01
  -1.0053199e+00   1.7364103e-01
  -1.0052258e+00   1.7384615e-01
  -1.0051119e+00   1.7394872e-01
  -1.0050009e+00   1.7405128e-01
  -1.0049305e+00   1.7415385e-01
  -1.0049014e+00   1.7425641e-01
  -1.0048842e+00   1.7435897e-01
  -1.0048415e+00   1.7446154e-01
  -1.0047031e+00   1.7456410e-01
  -1.0046691e+00   1.7466667e-01
  -1.0045368e+00   1.7476923e-01
  -1.0045053e+00   1.7497436e-01
  -1.0044065e+00   1.7507692e-01
  -1.0043166e+00   1.7517949e-01
  -1.0041573e+00   1.7528205e-01
  -1.0040088e+00   1.7548718e-01
  -1.0038954e+00   1.7558974e-01
  -1.0037472e+00   1.7579487e-01
  -1.0037363e+00   1.7589744e-01
  -1.0037234e+00   1.7600000e-01
  -1.0036592e+00   1.7610256e-01
  -1.0036324e+00   1.7620513e-01
  -1.0036281e+00   1.7630769e-01
  -1.0036145e+00   1.7641026e-01
  -1.0035635e+00   1.7651282e-01
  -1.0035062e+00   1.7661538e-01
  -1.0034052e+00   1.7671795e-01
  -1.0033817e+00   1.7682051e-01
  -1.0033478e+00   1.7692308e-01
  -1.0033276e+00   1.7702564e-01
  -1.0032705e+00   1.7712821e-01
  -1.0032202e+00   1.7723077e-01
  -1.0031274e+00   1.7733333e-01
  -1.0030924e+00   1.7743590e-01
  -1.0029259e+00   1.7753846e-01
  -1.0029236e+00   1.7764103e-01
  -1.0027284e+00   1.7774359e-01
  -1.0026511e+00   1.7784615e-01
  -1.0026240e+00   1.7794872e-01
  -1.0026094e+00   1.7805128e-01
  -1.0024464e+00   1.7815385e-01
  -1.0023456e+00   1.7825641e-01
  -1.0023273e+00   1.7835897e-01
  -1.0023260e+00   1.7846154e-01
  -1.0023257e+00   1.7856410e-01
  -1.0023041e+00   1.7876923e-01
  -1.0022168e+00   1.7887179e-01
  -1.0020198e+00   1.7897436e-01
  -1.0019518e+00   1.7907692e-01
  -1.0019112e+00   1.7917949e-01
  -1.0018544e+00   1.7928205e-01
  -1.0016852e+00   1.7938462e-01
  -1.0016703e+00   1.7948718e-01
  -1.0016173e+00   1.7958974e-01
  -1.0015836e+00   1.7969231e-01
  -1.0015103e+00   1.7979487e-01
  -1.0013631e+00   1.7989744e-01
  -1.0012411e+00   1.8000000e-01
  -1.0012141e+00   1.8010256e-01
  -1.0011751e+00   1.8020513e-01
  -1.0011122e+00   1.8030769e-01
  -1.0010468e+00   1.8041026e-01
  -1.0009119e+00   1.8051282e-01
  -1.0008863e+00   1.8061538e-01
  -1.0008793e+00   1.8071795e-01
  -1.0007666e+00   1.8082051e-01
  -1.0006759e+00   1.8102564e-01
  -1.0006539e+00   1.8112821e-01
  -1.0005772e+00   1.8123077e-01
  -1.0005040e+00   1.8133333e-01
  -1.0003225e+00   1.8143590e-01
  -1.0003085e+00   1.8153846e-01
  -1.0001515e+00   1.8164103e-01
  -1.0001402e+00   1.8174359e-01
  -1.0001151e+00   1.8184615e-01
  -9.9998557e-01   1.8194872e-01
  -9.9992344e-01   1.8205128e-01
  -9.9973008e-01   1.8215385e-01
  -9.9966949e-01   1.8225641e-01
  -9.9963948e-01   1.8235897e-01
  -9.9955194e-01   1.8246154e-01
  -9.9943328e-01   1.8266667e-01
  -9.9932557e-01   1.8276923e-01
  -9.9931415e-01   1.8297436e-01
  -9.9926426e-01   1.8307692e-01
  -9.9919688e-01   1.8317949e-01
  -9.9913122e-01   1.8328205e-01
  -9.9908215e-01   1.8348718e-01
  -9.9901053e-01   1.8358974e-01
  -9.9883320e-01   1.8369231e-01
  -9.9875849e-01   1.8379487e-01
  -9.9872272e-01   1.8389744e-01
  -9.9866528e-01   1.8410256e-01
  -9.9865079e-01   1.8420513e-01
  -9.9855227e-01   1.8430769e-01
  -9.9852560e-01   1.8441026e-01
  -9.9852238e-01   1.8451282e-01
  -9.9845310e-01   1.8461538e-01
  -9.9843448e-01   1.8471795e-01
  -9.9834617e-01   1.8482051e-01
  -9.9829730e-01   1.8492308e-01
  -9.9825150e-01   1.8502564e-01
  -9.9822627e-01   1.8512821e-01
  -9.9820239e-01   1.8523077e-01
  -9.9817229e-01   1.8533333e-01
  -9.9815453e-01   1.8543590e-01
  -9.9806531e-01   1.8553846e-01
  -9.9791443e-01   1.8564103e-01
  -9.9788865e-01   1.8574359e-01
  -9.9783836e-01   1.8594872e-01
  -9.9773801e-01   1.8605128e-01
  -9.9771437e-01   1.8615385e-01
  -9.9749670e-01   1.8625641e-01
  -9.9748141e-01   1.8635897e-01
  -9.9738968e-01   1.8646154e-01
  -9.9721466e-01   1.8666667e-01
  -9.9719093e-01   1.8676923e-01
  -9.9710081e-01   1.8687179e-01
  -9.9702434e-01   1.8697436e-01
  -9.9690353e-01   1.8707692e-01
  -9.9688523e-01   1.8717949e-01
  -9.9688507e-01   1.8728205e-01
  -9.9686151e-01   1.8738462e-01
  -9.9682244e-01   1.8748718e-01
  -9.9680808e-01   1.8758974e-01
  -9.9669696e-01   1.8769231e-01
  -9.9661251e-01   1.8779487e-01
  -9.9650654e-01   1.8789744e-01
  -9.9647108e-01   1.8800000e-01
  -9.9642533e-01   1.8810256e-01
  -9.9628920e-01   1.8820513e-01
  -9.9627331e-01   1.8830769e-01
  -9.9622142e-01   1.8841026e-01
  -9.9604585e-01   1.8851282e-01
  -9.9600237e-01   1.8861538e-01
  -9.9599401e-01   1.8871795e-01
  -9.9596183e-01   1.8882051e-01
  -9.9586651e-01   1.8892308e-01
  -9.9584122e-01   1.8902564e-01
  -9.9583272e-01   1.8912821e-01
  -9.9571091e-01   1.8923077e-01
  -9.9569689e-01   1.8933333e-01
  -9.9568628e-01   1.8943590e-01
  -9.9564159e-01   1.8953846e-01
  -9.9562100e-01   1.8964103e-01
  -9.9558115e-01   1.8974359e-01
  -9.9552269e-01   1.8984615e-01
  -9.9541946e-01   1.8994872e-01
  -9.9537594e-01   1.9015385e-01
  -9.9532308e-01   1.9025641e-01
  -9.9526309e-01   1.9035897e-01
  -9.9526269e-01   1.9046154e-01
  -9.9518940e-01   1.9056410e-01
  -9.9514011e-01   1.9076923e-01
  -9.9511039e-01   1.9087179e-01
  -9.9509330e-01   1.9097436e-01
  -9.9502780e-01   1.9107692e-01
  -9.9496529e-01   1.9117949e-01
  -9.9493162e-01   1.9128205e-01
  -9.9490874e-01   1.9138462e-01
  -9.9484862e-01   1.9148718e-01
  -9.9483475e-01   1.9158974e-01
  -9.9476605e-01   1.9169231e-01
  -9.9467327e-01   1.9179487e-01
  -9.9463560e-01   1.9189744e-01
  -9.9423200e-01   1.9210256e-01
  -9.9418549e-01   1.9230769e-01
  -9.9411823e-01   1.9241026e-01
  -9.9410888e-01   1.9251282e-01
  -9.9409782e-01   1.9261538e-01
  -9.9408662e-01   1.9271795e-01
  -9.9405496e-01   1.9282051e-01
  -9.9403278e-01   1.9292308e-01
  -9.9400027e-01   1.9302564e-01
  -9.9397344e-01   1.9312821e-01
  -9.9391449e-01   1.9323077e-01
  -9.9391423e-01   1.9333333e-01
  -9.9372440e-01   1.9343590e-01
  -9.9360972e-01   1.9353846e-01
  -9.9359944e-01   1.9364103e-01
  -9.9342324e-01   1.9374359e-01
  -9.9334682e-01   1.9384615e-01
  -9.9327831e-01   1.9394872e-01
  -9.9326360e-01   1.9405128e-01
  -9.9318236e-01   1.9425641e-01
  -9.9307483e-01   1.9446154e-01
  -9.9294710e-01   1.9456410e-01
  -9.9283524e-01   1.9466667e-01
  -9.9281661e-01   1.9487179e-01
  -9.9263766e-01   1.9497436e-01
  -9.9256624e-01   1.9507692e-01
  -9.9254434e-01   1.9517949e-01
  -9.9244846e-01   1.9528205e-01
  -9.9237469e-01   1.9548718e-01
  -9.9237002e-01   1.9558974e-01
  -9.9235418e-01   1.9569231e-01
  -9.9228568e-01   1.9579487e-01
  -9.9226287e-01   1.9589744e-01
  -9.9220531e-01   1.9600000e-01
  -9.9214832e-01   1.9610256e-01
  -9.9206464e-01   1.9620513e-01
  -9.9205891e-01   1.9630769e-01
  -9.9203557e-01   1.9641026e-01
  -9.9196748e-01   1.9651282e-01
  -9.9188054e-01   1.9661538e-01
  -9.9168321e-01   1.9671795e-01
  -9.9138205e-01   1.9682051e-01
  -9.9134538e-01   1.9692308e-01
  -9.9133477e-01   1.9702564e-01
  -9.9121330e-01   1.9712821e-01
  -9.9111617e-01   1.9723077e-01
  -9.9105838e-01   1.9733333e-01
  -9.9091010e-01   1.9743590e-01
  -9.9087501e-01   1.9753846e-01
  -9.9082767e-01   1.9764103e-01
  -9.9069199e-01   1.9774359e-01
  -9.9067847e-01   1.9784615e-01
  -9.9039869e-01   1.9794872e-01
  -9.9034496e-01   1.9805128e-01
  -9.9014539e-01   1.9815385e-01
  -9.9013222e-01   1.9825641e-01
  -9.8990773e-01   1.9835897e-01
  -9.8990023e-01   1.9846154e-01
  -9.8980220e-01   1.9856410e-01
  -9.8976506e-01   1.9866667e-01
  -9.8964400e-01   1.9876923e-01
  -9.8964226e-01   1.9887179e-01
  -9.8962920e-01   1.9897436e-01
  -9.8949736e-01   1.9907692e-01
  -9.8942876e-01   1.9917949e-01
  -9.8932558e-01   1.9928205e-01
  -9.8932416e-01   1.9948718e-01
  -9.8930330e-01   1.9958974e-01
  -9.8909380e-01   1.9969231e-01
  -9.8906665e-01   1.9979487e-01
  -9.8891026e-01   1.9989744e-01
  -9.8890952e-01   2.0000000e-01
  -9.8882646e-01   2.0010256e-01
  -9.8877670e-01   2.0020513e-01
  -9.8877084e-01   2.0030769e-01
  -9.8876074e-01   2.0041026e-01
  -9.8867415e-01   2.0051282e-01
  -9.8854421e-01   2.0061538e-01
  -9.8853527e-01   2.0071795e-01
  -9.8850867e-01   2.0082051e-01
  -9.8849826e-01   2.0092308e-01
  -9.8849276e-01   2.0102564e-01
  -9.8829004e-01   2.0112821e-01
  -9.8825449e-01   2.0133333e-01
  -9.8823336e-01   2.0143590e-01
  -9.8811162e-01   2.0153846e-01
  -9.8811091e-01   2.0164103e-01
  -9.8810615e-01   2.0174359e-01
  -9.8807055e-01   2.0184615e-01
  -9.8800968e-01   2.0194872e-01
  -9.8783444e-01   2.0205128e-01
  -9.8765780e-01   2.0215385e-01
  -9.8762015e-01   2.0225641e-01
  -9.8759076e-01   2.0235897e-01
  -9.8755587e-01   2.0256410e-01
  -9.8754486e-01   2.0266667e-01
  -9.8751776e-01   2.0276923e-01
  -9.8750557e-01   2.0297436e-01
  -9.8748680e-01   2.0307692e-01
  -9.8741342e-01   2.0328205e-01
  -9.8740819e-01   2.0338462e-01
  -9.8729865e-01   2.0348718e-01
  -9.8721236e-01   2.0358974e-01
  -9.8713205e-01   2.0369231e-01
  -9.8709702e-01   2.0379487e-01
  -9.8703654e-01   2.0389744e-01
  -9.8699170e-01   2.0400000e-01
  -9.8692402e-01   2.0410256e-01
  -9.8690928e-01   2.0420513e-01
  -9.8683239e-01   2.0430769e-01
  -9.8673531e-01   2.0441026e-01
  -9.8657768e-01   2.0451282e-01
  -9.8654709e-01   2.0461538e-01
  -9.8632793e-01   2.0471795e-01
  -9.8627673e-01   2.0482051e-01
  -9.8626430e-01   2.0502564e-01
  -9.8613905e-01   2.0512821e-01
  -9.8609114e-01   2.0523077e-01
  -9.8601614e-01   2.0533333e-01
  -9.8593452e-01   2.0543590e-01
  -9.8593237e-01   2.0553846e-01
  -9.8580612e-01   2.0564103e-01
  -9.8578356e-01   2.0574359e-01
  -9.8577811e-01   2.0584615e-01
  -9.8564860e-01   2.0594872e-01
  -9.8562885e-01   2.0615385e-01
  -9.8530170e-01   2.0625641e-01
  -9.8522464e-01   2.0635897e-01
  -9.8514579e-01   2.0646154e-01
  -9.8502992e-01   2.0656410e-01
  -9.8500042e-01   2.0666667e-01
  -9.8474226e-01   2.0676923e-01
  -9.8465679e-01   2.0687179e-01
  -9.8448489e-01   2.0707692e-01
  -9.8437911e-01   2.0717949e-01
  -9.8434004e-01   2.0728205e-01
  -9.8430061e-01   2.0738462e-01
  -9.8417689e-01   2.0748718e-01
  -9.8403037e-01   2.0758974e-01
  -9.8396945e-01   2.0769231e-01
  -9.8393842e-01   2.0779487e-01
  -9.8392906e-01   2.0789744e-01
  -9.8386376e-01   2.0800000e-01
  -9.8384295e-01   2.0810256e-01
  -9.8381515e-01   2.0820513e-01
  -9.8377802e-01   2.0830769e-01
  -9.8372685e-01   2.0841026e-01
  -9.8357626e-01   2.0851282e-01
  -9.8343690e-01   2.0871795e-01
  -9.8341047e-01   2.0882051e-01
  -9.8338680e-01   2.0902564e-01
  -9.8330682e-01   2.0912821e-01
  -9.8327107e-01   2.0923077e-01
  -9.8318925e-01   2.0933333e-01
  -9.8315720e-01   2.0953846e-01
  -9.8304434e-01   2.0964103e-01
  -9.8302376e-01   2.0974359e-01
  -9.8293832e-01   2.0984615e-01
  -9.8292875e-01   2.0994872e-01
  -9.8287658e-01   2.1005128e-01
  -9.8276830e-01   2.1025641e-01
  -9.8269404e-01   2.1035897e-01
  -9.8267350e-01   2.1046154e-01
  -9.8262184e-01   2.1056410e-01
  -9.8259729e-01   2.1066667e-01
  -9.8256016e-01   2.1076923e-01
  -9.8243487e-01   2.1087179e-01
  -9.8234602e-01   2.1097436e-01
  -9.8232347e-01   2.1107692e-01
  -9.8213699e-01   2.1117949e-01
  -9.8201718e-01   2.1128205e-01
  -9.8195180e-01   2.1138462e-01
  -9.8187954e-01   2.1158974e-01
  -9.8187412e-01   2.1169231e-01
  -9.8185824e-01   2.1179487e-01
  -9.8179544e-01   2.1189744e-01
  -9.8174866e-01   2.1200000e-01
  -9.8174849e-01   2.1210256e-01
  -9.8173002e-01   2.1220513e-01
  -9.8157953e-01   2.1241026e-01
  -9.8157256e-01   2.1251282e-01
  -9.8150557e-01   2.1261538e-01
  -9.8143025e-01   2.1271795e-01
  -9.8139637e-01   2.1282051e-01
  -9.8131489e-01   2.1292308e-01
  -9.8126039e-01   2.1302564e-01
  -9.8123264e-01   2.1312821e-01
  -9.8117097e-01   2.1323077e-01
  -9.8108071e-01   2.1333333e-01
  -9.8105137e-01   2.1343590e-01
  -9.8103691e-01   2.1353846e-01
  -9.8100950e-01   2.1364103e-01
  -9.8098860e-01   2.1374359e-01
  -9.8098737e-01   2.1384615e-01
  -9.8085292e-01   2.1394872e-01
  -9.8084065e-01   2.1415385e-01
  -9.8083084e-01   2.1425641e-01
  -9.8072792e-01   2.1435897e-01
  -9.8071142e-01   2.1446154e-01
  -9.8067065e-01   2.1456410e-01
  -9.8063162e-01   2.1466667e-01
  -9.8038411e-01   2.1476923e-01
  -9.8036870e-01   2.1487179e-01
  -9.8023621e-01   2.1497436e-01
  -9.8022773e-01   2.1517949e-01
  -9.8021730e-01   2.1528205e-01
  -9.8018404e-01   2.1538462e-01
  -9.8011905e-01   2.1548718e-01
  -9.8004977e-01   2.1558974e-01
  -9.8002913e-01   2.1569231e-01
  -9.7994203e-01   2.1579487e-01
  -9.7977468e-01   2.1589744e-01
  -9.7974205e-01   2.1600000e-01
  -9.7973800e-01   2.1610256e-01
  -9.7967941e-01   2.1620513e-01
  -9.7967883e-01   2.1630769e-01
  -9.7961479e-01   2.1641026e-01
  -9.7957065e-01   2.1651282e-01
  -9.7941506e-01   2.1661538e-01
  -9.7938353e-01   2.1671795e-01
  -9.7936847e-01   2.1682051e-01
  -9.7932087e-01   2.1692308e-01
  -9.7924195e-01   2.1702564e-01
  -9.7920924e-01   2.1712821e-01
  -9.7914435e-01   2.1723077e-01
  -9.7904567e-01   2.1733333e-01
  -9.7901039e-01   2.1743590e-01
  -9.7889931e-01   2.1753846e-01
  -9.7877383e-01   2.1764103e-01
  -9.7872417e-01   2.1774359e-01
  -9.7868953e-01   2.1784615e-01
  -9.7856329e-01   2.1794872e-01
  -9.7852605e-01   2.1805128e-01
  -9.7846136e-01   2.1815385e-01
  -9.7842285e-01   2.1825641e-01
  -9.7833065e-01   2.1835897e-01
  -9.7807513e-01   2.1846154e-01
  -9.7793602e-01   2.1856410e-01
  -9.7793420e-01   2.1866667e-01
  -9.7777972e-01   2.1876923e-01
  -9.7775062e-01   2.1887179e-01
  -9.7767008e-01   2.1907692e-01
  -9.7759708e-01   2.1917949e-01
  -9.7758087e-01   2.1928205e-01
  -9.7756395e-01   2.1938462e-01
  -9.7752127e-01   2.1948718e-01
  -9.7751970e-01   2.1958974e-01
  -9.7746701e-01   2.1969231e-01
  -9.7736626e-01   2.1979487e-01
  -9.7718378e-01   2.1989744e-01
  -9.7702887e-01   2.2000000e-01
  -9.7685058e-01   2.2010256e-01
  -9.7683307e-01   2.2020513e-01
  -9.7659303e-01   2.2030769e-01
  -9.7652473e-01   2.2041026e-01
  -9.7652215e-01   2.2051282e-01
  -9.7630139e-01   2.2071795e-01
  -9.7621332e-01   2.2082051e-01
  -9.7618280e-01   2.2092308e-01
  -9.7589206e-01   2.2102564e-01
  -9.7565678e-01   2.2112821e-01
  -9.7549800e-01   2.2123077e-01
  -9.7546573e-01   2.2133333e-01
  -9.7538855e-01   2.2143590e-01
  -9.7537201e-01   2.2153846e-01
  -9.7528759e-01   2.2174359e-01
  -9.7520866e-01   2.2184615e-01
  -9.7511222e-01   2.2194872e-01
  -9.7501697e-01   2.2215385e-01
  -9.7494722e-01   2.2225641e-01
  -9.7494398e-01   2.2235897e-01
  -9.7471953e-01   2.2246154e-01
  -9.7469432e-01   2.2256410e-01
  -9.7461258e-01   2.2266667e-01
  -9.7443650e-01   2.2276923e-01
  -9.7443544e-01   2.2287179e-01
  -9.7437853e-01   2.2297436e-01
  -9.7436150e-01   2.2307692e-01
  -9.7434257e-01   2.2317949e-01
  -9.7432392e-01   2.2338462e-01
  -9.7418817e-01   2.2348718e-01
  -9.7412074e-01   2.2358974e-01
  -9.7406645e-01   2.2379487e-01
  -9.7406465e-01   2.2389744e-01
  -9.7403576e-01   2.2400000e-01
  -9.7402868e-01   2.2410256e-01
  -9.7390687e-01   2.2420513e-01
  -9.7382499e-01   2.2430769e-01
  -9.7369992e-01   2.2441026e-01
  -9.7360183e-01   2.2451282e-01
  -9.7331547e-01   2.2461538e-01
  -9.7312510e-01   2.2471795e-01
  -9.7307638e-01   2.2482051e-01
  -9.7301007e-01   2.2492308e-01
  -9.7274493e-01   2.2502564e-01
  -9.7262665e-01   2.2512821e-01
  -9.7245915e-01   2.2523077e-01
  -9.7245001e-01   2.2533333e-01
  -9.7237570e-01   2.2543590e-01
  -9.7230978e-01   2.2553846e-01
  -9.7216477e-01   2.2564103e-01
  -9.7214251e-01   2.2574359e-01
  -9.7204400e-01   2.2584615e-01
  -9.7191856e-01   2.2594872e-01
  -9.7175956e-01   2.2605128e-01
  -9.7166829e-01   2.2615385e-01
  -9.7165320e-01   2.2625641e-01
  -9.7152697e-01   2.2635897e-01
  -9.7151388e-01   2.2646154e-01
  -9.7148824e-01   2.2666667e-01
  -9.7132509e-01   2.2687179e-01
  -9.7122726e-01   2.2697436e-01
  -9.7121996e-01   2.2707692e-01
  -9.7110975e-01   2.2728205e-01
  -9.7092772e-01   2.2738462e-01
  -9.7090997e-01   2.2748718e-01
  -9.7090790e-01   2.2758974e-01
  -9.7085692e-01   2.2769231e-01
  -9.7067313e-01   2.2779487e-01
  -9.7038538e-01   2.2789744e-01
  -9.7030613e-01   2.2800000e-01
  -9.7010270e-01   2.2810256e-01
  -9.7009069e-01   2.2820513e-01
  -9.7002489e-01   2.2830769e-01
  -9.6985705e-01   2.2841026e-01
  -9.6982957e-01   2.2851282e-01
  -9.6966345e-01   2.2861538e-01
  -9.6930437e-01   2.2871795e-01
  -9.6919588e-01   2.2882051e-01
  -9.6915700e-01   2.2892308e-01
  -9.6906768e-01   2.2902564e-01
  -9.6899847e-01   2.2912821e-01
  -9.6894971e-01   2.2923077e-01
  -9.6890568e-01   2.2933333e-01
  -9.6889918e-01   2.2943590e-01
  -9.6889755e-01   2.2953846e-01
  -9.6875319e-01   2.2964103e-01
  -9.6870288e-01   2.2974359e-01
  -9.6864655e-01   2.2984615e-01
  -9.6852413e-01   2.2994872e-01
  -9.6850436e-01   2.3005128e-01
  -9.6837040e-01   2.3015385e-01
  -9.6836961e-01   2.3025641e-01
  -9.6831552e-01   2.3035897e-01
  -9.6816088e-01   2.3046154e-01
  -9.6806151e-01   2.3056410e-01
  -9.6791393e-01   2.3066667e-01
  -9.6762748e-01   2.3076923e-01
  -9.6759326e-01   2.3087179e-01
  -9.6758690e-01   2.3097436e-01
  -9.6753417e-01   2.3107692e-01
  -9.6742370e-01   2.3117949e-01
  -9.6731241e-01   2.3128205e-01
  -9.6730428e-01   2.3148718e-01
  -9.6705614e-01   2.3158974e-01
  -9.6704508e-01   2.3169231e-01
  -9.6702934e-01   2.3179487e-01
  -9.6702122e-01   2.3189744e-01
  -9.6700076e-01   2.3200000e-01
  -9.6698196e-01   2.3210256e-01
  -9.6675598e-01   2.3220513e-01
  -9.6672858e-01   2.3230769e-01
  -9.6667743e-01   2.3241026e-01
  -9.6667722e-01   2.3251282e-01
  -9.6667191e-01   2.3261538e-01
  -9.6665058e-01   2.3271795e-01
  -9.6656237e-01   2.3282051e-01
  -9.6644975e-01   2.3292308e-01
  -9.6625007e-01   2.3302564e-01
  -9.6611227e-01   2.3312821e-01
  -9.6591137e-01   2.3323077e-01
  -9.6556022e-01   2.3333333e-01
  -9.6551386e-01   2.3343590e-01
  -9.6548287e-01   2.3364103e-01
  -9.6545463e-01   2.3374359e-01
  -9.6545222e-01   2.3384615e-01
  -9.6545117e-01   2.3394872e-01
  -9.6505560e-01   2.3405128e-01
  -9.6505541e-01   2.3415385e-01
  -9.6503221e-01   2.3425641e-01
  -9.6501718e-01   2.3435897e-01
  -9.6500271e-01   2.3446154e-01
  -9.6496857e-01   2.3456410e-01
  -9.6475072e-01   2.3466667e-01
  -9.6473314e-01   2.3476923e-01
  -9.6464337e-01   2.3487179e-01
  -9.6451492e-01   2.3497436e-01
  -9.6443030e-01   2.3507692e-01
  -9.6438562e-01   2.3517949e-01
  -9.6433663e-01   2.3538462e-01
  -9.6431034e-01   2.3548718e-01
  -9.6424407e-01   2.3558974e-01
  -9.6418896e-01   2.3569231e-01
  -9.6411330e-01   2.3579487e-01
  -9.6383329e-01   2.3589744e-01
  -9.6362652e-01   2.3610256e-01
  -9.6361361e-01   2.3620513e-01
  -9.6356564e-01   2.3630769e-01
  -9.6342855e-01   2.3641026e-01
  -9.6334038e-01   2.3651282e-01
  -9.6315961e-01   2.3661538e-01
  -9.6301374e-01   2.3671795e-01
  -9.6295689e-01   2.3682051e-01
  -9.6288139e-01   2.3692308e-01
  -9.6285721e-01   2.3702564e-01
  -9.6281133e-01   2.3712821e-01
  -9.6235667e-01   2.3723077e-01
  -9.6230696e-01   2.3733333e-01
  -9.6205057e-01   2.3743590e-01
  -9.6196577e-01   2.3764103e-01
  -9.6190147e-01   2.3774359e-01
  -9.6181101e-01   2.3784615e-01
  -9.6180865e-01   2.3794872e-01
  -9.6166813e-01   2.3805128e-01
  -9.6158060e-01   2.3815385e-01
  -9.6119105e-01   2.3825641e-01
  -9.6114419e-01   2.3835897e-01
  -9.6110385e-01   2.3846154e-01
  -9.6087164e-01   2.3856410e-01
  -9.6080991e-01   2.3866667e-01
  -9.6080010e-01   2.3876923e-01
  -9.6076057e-01   2.3887179e-01
  -9.6068547e-01   2.3897436e-01
  -9.6056472e-01   2.3907692e-01
  -9.6054920e-01   2.3917949e-01
  -9.6031435e-01   2.3928205e-01
  -9.6022432e-01   2.3938462e-01
  -9.6016346e-01   2.3948718e-01
  -9.6013614e-01   2.3958974e-01
  -9.6006389e-01   2.3969231e-01
  -9.6000721e-01   2.3979487e-01
  -9.5981007e-01   2.3989744e-01
  -9.5980951e-01   2.4000000e-01
  -9.5976551e-01   2.4010256e-01
  -9.5958743e-01   2.4020513e-01
  -9.5952949e-01   2.4030769e-01
  -9.5938555e-01   2.4041026e-01
  -9.5936372e-01   2.4051282e-01
  -9.5932202e-01   2.4061538e-01
  -9.5929719e-01   2.4071795e-01
  -9.5929123e-01   2.4082051e-01
  -9.5924660e-01   2.4092308e-01
  -9.5914064e-01   2.4102564e-01
  -9.5903629e-01   2.4112821e-01
  -9.5898261e-01   2.4123077e-01
  -9.5896993e-01   2.4133333e-01
  -9.5881722e-01   2.4143590e-01
  -9.5873233e-01   2.4153846e-01
  -9.5871135e-01   2.4164103e-01
  -9.5869732e-01   2.4174359e-01
  -9.5868750e-01   2.4184615e-01
  -9.5855861e-01   2.4194872e-01
  -9.5854840e-01   2.4205128e-01
  -9.5832335e-01   2.4225641e-01
  -9.5816247e-01   2.4235897e-01
  -9.5814274e-01   2.4256410e-01
  -9.5802326e-01   2.4266667e-01
  -9.5792896e-01   2.4276923e-01
  -9.5788016e-01   2.4287179e-01
  -9.5785623e-01   2.4297436e-01
  -9.5775211e-01   2.4307692e-01
  -9.5772573e-01   2.4317949e-01
  -9.5756092e-01   2.4328205e-01
  -9.5753525e-01   2.4338462e-01
  -9.5749747e-01   2.4348718e-01
  -9.5743723e-01   2.4358974e-01
  -9.5735174e-01   2.4369231e-01
  -9.5719197e-01   2.4379487e-01
  -9.5718099e-01   2.4389744e-01
  -9.5717035e-01   2.4400000e-01
  -9.5712519e-01   2.4420513e-01
  -9.5694021e-01   2.4430769e-01
  -9.5690233e-01   2.4441026e-01
  -9.5688861e-01   2.4461538e-01
  -9.5673448e-01   2.4471795e-01
  -9.5672295e-01   2.4482051e-01
  -9.5669499e-01   2.4492308e-01
  -9.5666839e-01   2.4512821e-01
  -9.5660894e-01   2.4523077e-01
  -9.5649303e-01   2.4533333e-01
  -9.5636654e-01   2.4543590e-01
  -9.5597864e-01   2.4553846e-01
  -9.5595298e-01   2.4564103e-01
  -9.5587156e-01   2.4574359e-01
  -9.5567114e-01   2.4584615e-01
  -9.5560341e-01   2.4594872e-01
  -9.5552057e-01   2.4605128e-01
  -9.5538744e-01   2.4615385e-01
  -9.5535684e-01   2.4625641e-01
  -9.5535650e-01   2.4635897e-01
  -9.5532727e-01   2.4646154e-01
  -9.5529873e-01   2.4656410e-01
  -9.5520163e-01   2.4666667e-01
  -9.5516749e-01   2.4676923e-01
  -9.5515772e-01   2.4687179e-01
  -9.5514954e-01   2.4697436e-01
  -9.5503277e-01   2.4707692e-01
  -9.5500045e-01   2.4717949e-01
  -9.5494699e-01   2.4728205e-01
  -9.5493216e-01   2.4738462e-01
  -9.5487719e-01   2.4748718e-01
  -9.5484736e-01   2.4769231e-01
  -9.5482488e-01   2.4779487e-01
  -9.5478092e-01   2.4789744e-01
  -9.5473941e-01   2.4800000e-01
  -9.5468334e-01   2.4810256e-01
  -9.5460917e-01   2.4820513e-01
  -9.5448113e-01   2.4830769e-01
  -9.5441723e-01   2.4841026e-01
  -9.5428564e-01   2.4851282e-01
  -9.5422190e-01   2.4861538e-01
  -9.5420943e-01   2.4871795e-01
  -9.5413536e-01   2.4882051e-01
  -9.5412435e-01   2.4892308e-01
  -9.5408950e-01   2.4912821e-01
  -9.5393568e-01   2.4923077e-01
  -9.5389088e-01   2.4933333e-01
  -9.5388664e-01   2.4943590e-01
  -9.5383529e-01   2.4953846e-01
  -9.5381986e-01   2.4964103e-01
  -9.5363707e-01   2.4974359e-01
  -9.5355774e-01   2.4984615e-01
  -9.5342025e-01   2.4994872e-01
  -9.5338863e-01   2.5005128e-01
  -9.5333556e-01   2.5015385e-01
  -9.5314709e-01   2.5025641e-01
  -9.5309032e-01   2.5035897e-01
  -9.5300080e-01   2.5046154e-01
  -9.5291903e-01   2.5056410e-01
  -9.5290866e-01   2.5066667e-01
  -9.5286494e-01   2.5076923e-01
  -9.5285809e-01   2.5087179e-01
  -9.5285320e-01   2.5097436e-01
  -9.5279789e-01   2.5107692e-01
  -9.5270190e-01   2.5117949e-01
  -9.5264883e-01   2.5128205e-01
  -9.5264490e-01   2.5138462e-01
  -9.5261246e-01   2.5148718e-01
  -9.5248083e-01   2.5158974e-01
  -9.5232898e-01   2.5169231e-01
  -9.5231189e-01   2.5179487e-01
  -9.5200731e-01   2.5189744e-01
  -9.5193816e-01   2.5200000e-01
  -9.5181563e-01   2.5210256e-01
  -9.5177914e-01   2.5220513e-01
  -9.5177789e-01   2.5230769e-01
  -9.5173070e-01   2.5241026e-01
  -9.5171898e-01   2.5251282e-01
  -9.5162500e-01   2.5261538e-01
  -9.5156592e-01   2.5271795e-01
  -9.5156361e-01   2.5292308e-01
  -9.5154401e-01   2.5302564e-01
  -9.5139061e-01   2.5312821e-01
  -9.5135657e-01   2.5323077e-01
  -9.5131599e-01   2.5333333e-01
  -9.5130735e-01   2.5343590e-01
  -9.5118180e-01   2.5364103e-01
  -9.5110208e-01   2.5374359e-01
  -9.5103459e-01   2.5394872e-01
  -9.5097459e-01   2.5405128e-01
  -9.5087200e-01   2.5415385e-01
  -9.5078874e-01   2.5425641e-01
  -9.5075730e-01   2.5435897e-01
  -9.5074385e-01   2.5446154e-01
  -9.5064896e-01   2.5456410e-01
  -9.5054489e-01   2.5466667e-01
  -9.5042088e-01   2.5476923e-01
  -9.4995276e-01   2.5487179e-01
  -9.4991758e-01   2.5497436e-01
  -9.4962157e-01   2.5507692e-01
  -9.4959430e-01   2.5517949e-01
  -9.4953444e-01   2.5538462e-01
  -9.4939969e-01   2.5548718e-01
  -9.4931390e-01   2.5558974e-01
  -9.4931088e-01   2.5569231e-01
  -9.4919429e-01   2.5579487e-01
  -9.4917638e-01   2.5589744e-01
  -9.4903539e-01   2.5600000e-01
  -9.4894505e-01   2.5610256e-01
  -9.4885918e-01   2.5620513e-01
  -9.4878457e-01   2.5630769e-01
  -9.4850226e-01   2.5641026e-01
  -9.4835320e-01   2.5651282e-01
  -9.4818277e-01   2.5661538e-01
  -9.4809089e-01   2.5671795e-01
  -9.4799423e-01   2.5682051e-01
  -9.4770260e-01   2.5692308e-01
  -9.4748765e-01   2.5702564e-01
  -9.4746431e-01   2.5712821e-01
  -9.4743320e-01   2.5723077e-01
  -9.4732782e-01   2.5733333e-01
  -9.4722723e-01   2.5743590e-01
  -9.4715068e-01   2.5753846e-01
  -9.4707214e-01   2.5764103e-01
  -9.4707102e-01   2.5774359e-01
  -9.4705713e-01   2.5784615e-01
  -9.4672233e-01   2.5794872e-01
  -9.4665119e-01   2.5815385e-01
  -9.4664985e-01   2.5825641e-01
  -9.4640005e-01   2.5835897e-01
  -9.4621963e-01   2.5846154e-01
  -9.4610045e-01   2.5856410e-01
  -9.4570902e-01   2.5866667e-01
  -9.4568252e-01   2.5876923e-01
  -9.4562370e-01   2.5887179e-01
  -9.4559627e-01   2.5907692e-01
  -9.4531054e-01   2.5917949e-01
  -9.4529932e-01   2.5928205e-01
  -9.4525399e-01   2.5938462e-01
  -9.4523519e-01   2.5948718e-01
  -9.4522918e-01   2.5958974e-01
  -9.4478898e-01   2.5969231e-01
  -9.4470830e-01   2.5979487e-01
  -9.4456262e-01   2.5989744e-01
  -9.4447588e-01   2.6000000e-01
  -9.4446388e-01   2.6010256e-01
  -9.4425848e-01   2.6020513e-01
  -9.4413154e-01   2.6030769e-01
  -9.4403779e-01   2.6041026e-01
  -9.4395783e-01   2.6051282e-01
  -9.4390121e-01   2.6061538e-01
  -9.4384152e-01   2.6071795e-01
  -9.4382943e-01   2.6082051e-01
  -9.4376104e-01   2.6092308e-01
  -9.4372159e-01   2.6102564e-01
  -9.4362382e-01   2.6112821e-01
  -9.4354173e-01   2.6123077e-01
  -9.4353579e-01   2.6133333e-01
  -9.4352133e-01   2.6143590e-01
  -9.4326990e-01   2.6153846e-01
  -9.4324670e-01   2.6164103e-01
  -9.4316820e-01   2.6174359e-01
  -9.4314491e-01   2.6184615e-01
  -9.4308996e-01   2.6194872e-01
  -9.4294964e-01   2.6205128e-01
  -9.4257287e-01   2.6225641e-01
  -9.4244191e-01   2.6235897e-01
  -9.4232831e-01   2.6246154e-01
  -9.4219167e-01   2.6256410e-01
  -9.4211419e-01   2.6266667e-01
  -9.4201376e-01   2.6276923e-01
  -9.4191221e-01   2.6287179e-01
  -9.4183437e-01   2.6297436e-01
  -9.4161468e-01   2.6307692e-01
  -9.4157000e-01   2.6317949e-01
  -9.4148894e-01   2.6328205e-01
  -9.4146344e-01   2.6338462e-01
  -9.4136675e-01   2.6348718e-01
  -9.4135224e-01   2.6358974e-01
  -9.4093384e-01   2.6379487e-01
  -9.4092468e-01   2.6389744e-01
  -9.4069449e-01   2.6400000e-01
  -9.4045811e-01   2.6410256e-01
  -9.4045754e-01   2.6420513e-01
  -9.4042623e-01   2.6430769e-01
  -9.4011778e-01   2.6441026e-01
  -9.4001574e-01   2.6451282e-01
  -9.3993090e-01   2.6461538e-01
  -9.3984144e-01   2.6471795e-01
  -9.3963471e-01   2.6482051e-01
  -9.3955725e-01   2.6492308e-01
  -9.3955008e-01   2.6502564e-01
  -9.3939245e-01   2.6512821e-01
  -9.3919831e-01   2.6523077e-01
  -9.3918401e-01   2.6533333e-01
  -9.3893074e-01   2.6543590e-01
  -9.3881017e-01   2.6553846e-01
  -9.3873876e-01   2.6564103e-01
  -9.3867749e-01   2.6574359e-01
  -9.3861512e-01   2.6584615e-01
  -9.3860274e-01   2.6594872e-01
  -9.3860044e-01   2.6605128e-01
  -9.3858732e-01   2.6615385e-01
  -9.3856927e-01   2.6625641e-01
  -9.3851701e-01   2.6646154e-01
  -9.3851332e-01   2.6656410e-01
  -9.3836549e-01   2.6666667e-01
  -9.3830966e-01   2.6676923e-01
  -9.3786685e-01   2.6687179e-01
  -9.3773404e-01   2.6697436e-01
  -9.3771383e-01   2.6707692e-01
  -9.3768511e-01   2.6717949e-01
  -9.3766150e-01   2.6728205e-01
  -9.3761041e-01   2.6738462e-01
  -9.3759065e-01   2.6748718e-01
  -9.3753753e-01   2.6758974e-01
  -9.3727853e-01   2.6769231e-01
  -9.3726954e-01   2.6779487e-01
  -9.3718219e-01   2.6789744e-01
  -9.3710573e-01   2.6800000e-01
  -9.3709895e-01   2.6810256e-01
  -9.3702678e-01   2.6820513e-01
  -9.3702072e-01   2.6830769e-01
  -9.3698006e-01   2.6841026e-01
  -9.3688664e-01   2.6851282e-01
  -9.3681026e-01   2.6861538e-01
  -9.3661543e-01   2.6871795e-01
  -9.3660175e-01   2.6882051e-01
  -9.3653515e-01   2.6902564e-01
  -9.3644483e-01   2.6912821e-01
  -9.3640222e-01   2.6923077e-01
  -9.3638680e-01   2.6943590e-01
  -9.3555706e-01   2.6953846e-01
  -9.3555243e-01   2.6964103e-01
  -9.3554296e-01   2.6974359e-01
  -9.3552328e-01   2.6984615e-01
  -9.3536821e-01   2.6994872e-01
  -9.3525410e-01   2.7005128e-01
  -9.3523376e-01   2.7015385e-01
  -9.3521324e-01   2.7025641e-01
  -9.3519228e-01   2.7035897e-01
  -9.3516470e-01   2.7046154e-01
  -9.3500445e-01   2.7056410e-01
  -9.3497112e-01   2.7066667e-01
  -9.3484316e-01   2.7076923e-01
  -9.3469213e-01   2.7087179e-01
  -9.3445703e-01   2.7097436e-01
  -9.3433117e-01   2.7107692e-01
  -9.3427096e-01   2.7117949e-01
  -9.3418754e-01   2.7128205e-01
  -9.3397825e-01   2.7138462e-01
  -9.3397338e-01   2.7148718e-01
  -9.3378197e-01   2.7158974e-01
  -9.3370830e-01   2.7169231e-01
  -9.3365029e-01   2.7179487e-01
  -9.3360533e-01   2.7189744e-01
  -9.3344656e-01   2.7210256e-01
  -9.3342426e-01   2.7220513e-01
  -9.3319466e-01   2.7230769e-01
  -9.3317592e-01   2.7241026e-01
  -9.3305485e-01   2.7251282e-01
  -9.3296424e-01   2.7261538e-01
  -9.3289718e-01   2.7271795e-01
  -9.3273889e-01   2.7282051e-01
  -9.3257635e-01   2.7302564e-01
  -9.3256464e-01   2.7312821e-01
  -9.3252228e-01   2.7323077e-01
  -9.3229317e-01   2.7333333e-01
  -9.3204363e-01   2.7343590e-01
  -9.3164431e-01   2.7353846e-01
  -9.3151324e-01   2.7364103e-01
  -9.3149199e-01   2.7374359e-01
  -9.3137109e-01   2.7384615e-01
  -9.3113585e-01   2.7394872e-01
  -9.3111254e-01   2.7405128e-01
  -9.3092870e-01   2.7425641e-01
  -9.3085950e-01   2.7435897e-01
  -9.3076378e-01   2.7446154e-01
  -9.3021067e-01   2.7456410e-01
  -9.3007035e-01   2.7466667e-01
  -9.3005290e-01   2.7476923e-01
  -9.3002415e-01   2.7487179e-01
  -9.2993497e-01   2.7497436e-01
  -9.2985254e-01   2.7507692e-01
  -9.2944221e-01   2.7517949e-01
  -9.2936236e-01   2.7528205e-01
  -9.2932013e-01   2.7538462e-01
  -9.2928241e-01   2.7548718e-01
  -9.2918705e-01   2.7558974e-01
  -9.2915756e-01   2.7569231e-01
  -9.2915588e-01   2.7579487e-01
  -9.2902708e-01   2.7600000e-01
  -9.2902527e-01   2.7610256e-01
  -9.2901558e-01   2.7620513e-01
  -9.2864449e-01   2.7630769e-01
  -9.2828371e-01   2.7641026e-01
  -9.2824358e-01   2.7651282e-01
  -9.2819215e-01   2.7661538e-01
  -9.2806439e-01   2.7671795e-01
  -9.2786689e-01   2.7682051e-01
  -9.2762159e-01   2.7692308e-01
  -9.2757720e-01   2.7712821e-01
  -9.2747162e-01   2.7723077e-01
  -9.2733541e-01   2.7733333e-01
  -9.2689524e-01   2.7743590e-01
  -9.2679854e-01   2.7753846e-01
  -9.2677300e-01   2.7764103e-01
  -9.2651760e-01   2.7774359e-01
  -9.2642357e-01   2.7784615e-01
  -9.2639366e-01   2.7794872e-01
  -9.2637010e-01   2.7805128e-01
  -9.2608612e-01   2.7815385e-01
  -9.2604524e-01   2.7835897e-01
  -9.2600860e-01   2.7846154e-01
  -9.2600697e-01   2.7856410e-01
  -9.2590877e-01   2.7866667e-01
  -9.2589810e-01   2.7876923e-01
  -9.2582864e-01   2.7887179e-01
  -9.2571533e-01   2.7897436e-01
  -9.2569817e-01   2.7907692e-01
  -9.2565625e-01   2.7917949e-01
  -9.2543923e-01   2.7938462e-01
  -9.2540514e-01   2.7948718e-01
  -9.2528038e-01   2.7958974e-01
  -9.2509054e-01   2.7969231e-01
  -9.2502933e-01   2.7979487e-01
  -9.2502929e-01   2.7989744e-01
  -9.2477516e-01   2.8000000e-01
  -9.2468595e-01   2.8010256e-01
  -9.2457931e-01   2.8020513e-01
  -9.2449638e-01   2.8030769e-01
  -9.2437361e-01   2.8041026e-01
  -9.2434461e-01   2.8051282e-01
  -9.2430829e-01   2.8061538e-01
  -9.2420718e-01   2.8071795e-01
  -9.2412854e-01   2.8082051e-01
  -9.2400343e-01   2.8092308e-01
  -9.2374811e-01   2.8102564e-01
  -9.2317911e-01   2.8112821e-01
  -9.2310335e-01   2.8123077e-01
  -9.2307315e-01   2.8133333e-01
  -9.2291278e-01   2.8153846e-01
  -9.2263292e-01   2.8164103e-01
  -9.2256212e-01   2.8174359e-01
  -9.2248656e-01   2.8184615e-01
  -9.2243103e-01   2.8194872e-01
  -9.2235840e-01   2.8205128e-01
  -9.2208439e-01   2.8215385e-01
  -9.2167189e-01   2.8225641e-01
  -9.2158781e-01   2.8235897e-01
  -9.2100414e-01   2.8246154e-01
  -9.2082894e-01   2.8256410e-01
  -9.2077507e-01   2.8266667e-01
  -9.2073142e-01   2.8276923e-01
  -9.2024015e-01   2.8287179e-01
  -9.2006179e-01   2.8297436e-01
  -9.1992527e-01   2.8307692e-01
  -9.1972264e-01   2.8317949e-01
  -9.1949130e-01   2.8328205e-01
  -9.1940523e-01   2.8338462e-01
  -9.1937741e-01   2.8348718e-01
  -9.1935318e-01   2.8358974e-01
  -9.1921259e-01   2.8369231e-01
  -9.1897789e-01   2.8389744e-01
  -9.1896088e-01   2.8400000e-01
  -9.1892999e-01   2.8410256e-01
  -9.1881170e-01   2.8420513e-01
  -9.1849926e-01   2.8430769e-01
  -9.1815003e-01   2.8441026e-01
  -9.1812093e-01   2.8451282e-01
  -9.1804742e-01   2.8461538e-01
  -9.1791679e-01   2.8482051e-01
  -9.1789800e-01   2.8492308e-01
  -9.1776373e-01   2.8502564e-01
  -9.1768172e-01   2.8512821e-01
  -9.1765627e-01   2.8523077e-01
  -9.1764355e-01   2.8533333e-01
  -9.1758889e-01   2.8543590e-01
  -9.1727108e-01   2.8553846e-01
  -9.1726029e-01   2.8564103e-01
  -9.1698828e-01   2.8574359e-01
  -9.1689742e-01   2.8584615e-01
  -9.1673656e-01   2.8594872e-01
  -9.1672162e-01   2.8605128e-01
  -9.1653084e-01   2.8615385e-01
  -9.1650534e-01   2.8635897e-01
  -9.1644048e-01   2.8646154e-01
  -9.1633039e-01   2.8656410e-01
  -9.1589175e-01   2.8666667e-01
  -9.1578410e-01   2.8676923e-01
  -9.1547608e-01   2.8687179e-01
  -9.1502212e-01   2.8697436e-01
  -9.1490493e-01   2.8707692e-01
  -9.1484903e-01   2.8728205e-01
  -9.1484450e-01   2.8738462e-01
  -9.1458544e-01   2.8748718e-01
  -9.1455216e-01   2.8758974e-01
  -9.1445229e-01   2.8769231e-01
  -9.1424905e-01   2.8779487e-01
  -9.1418422e-01   2.8789744e-01
  -9.1403340e-01   2.8800000e-01
  -9.1385215e-01   2.8810256e-01
  -9.1351527e-01   2.8830769e-01
  -9.1319068e-01   2.8851282e-01
  -9.1305527e-01   2.8861538e-01
  -9.1267633e-01   2.8871795e-01
  -9.1258413e-01   2.8882051e-01
  -9.1253514e-01   2.8892308e-01
  -9.1239032e-01   2.8902564e-01
  -9.1232759e-01   2.8912821e-01
  -9.1226860e-01   2.8923077e-01
  -9.1221526e-01   2.8933333e-01
  -9.1197138e-01   2.8943590e-01
  -9.1187426e-01   2.8953846e-01
  -9.1144167e-01   2.8964103e-01
  -9.1140862e-01   2.8974359e-01
  -9.1140490e-01   2.8984615e-01
  -9.1131343e-01   2.8994872e-01
  -9.1127404e-01   2.9005128e-01
  -9.1111727e-01   2.9015385e-01
  -9.1100498e-01   2.9025641e-01
  -9.1098535e-01   2.9035897e-01
  -9.1098368e-01   2.9046154e-01
  -9.1082142e-01   2.9056410e-01
  -9.1057223e-01   2.9066667e-01
  -9.1035404e-01   2.9076923e-01
  -9.1034423e-01   2.9087179e-01
  -9.1022474e-01   2.9097436e-01
  -9.1007836e-01   2.9117949e-01
  -9.0979059e-01   2.9128205e-01
  -9.0937988e-01   2.9138462e-01
  -9.0934152e-01   2.9148718e-01
  -9.0927645e-01   2.9158974e-01
  -9.0925130e-01   2.9169231e-01
  -9.0914286e-01   2.9179487e-01
  -9.0906127e-01   2.9189744e-01
  -9.0904135e-01   2.9200000e-01
  -9.0899650e-01   2.9210256e-01
  -9.0884700e-01   2.9220513e-01
  -9.0873453e-01   2.9230769e-01
  -9.0855648e-01   2.9241026e-01
  -9.0839836e-01   2.9251282e-01
  -9.0830599e-01   2.9261538e-01
  -9.0767447e-01   2.9271795e-01
  -9.0762554e-01   2.9292308e-01
  -9.0742669e-01   2.9302564e-01
  -9.0729276e-01   2.9312821e-01
  -9.0718245e-01   2.9323077e-01
  -9.0713499e-01   2.9333333e-01
  -9.0705045e-01   2.9343590e-01
  -9.0703109e-01   2.9353846e-01
  -9.0702885e-01   2.9364103e-01
  -9.0698751e-01   2.9374359e-01
  -9.0683673e-01   2.9384615e-01
  -9.0678766e-01   2.9394872e-01
  -9.0671207e-01   2.9405128e-01
  -9.0653511e-01   2.9415385e-01
  -9.0650030e-01   2.9435897e-01
  -9.0648859e-01   2.9446154e-01
  -9.0645563e-01   2.9456410e-01
  -9.0621322e-01   2.9466667e-01
  -9.0615204e-01   2.9476923e-01
  -9.0595835e-01   2.9487179e-01
  -9.0570278e-01   2.9497436e-01
  -9.0569284e-01   2.9507692e-01
  -9.0528176e-01   2.9517949e-01
  -9.0526205e-01   2.9528205e-01
  -9.0521690e-01   2.9538462e-01
  -9.0496967e-01   2.9548718e-01
  -9.0483711e-01   2.9569231e-01
  -9.0421506e-01   2.9579487e-01
  -9.0408598e-01   2.9589744e-01
  -9.0400353e-01   2.9600000e-01
  -9.0396050e-01   2.9610256e-01
  -9.0371619e-01   2.9620513e-01
  -9.0362047e-01   2.9630769e-01
  -9.0338885e-01   2.9641026e-01
  -9.0338116e-01   2.9651282e-01
  -9.0318494e-01   2.9661538e-01
  -9.0315515e-01   2.9671795e-01
  -9.0300274e-01   2.9682051e-01
  -9.0274434e-01   2.9692308e-01
  -9.0260706e-01   2.9712821e-01
  -9.0253283e-01   2.9723077e-01
  -9.0230004e-01   2.9733333e-01
  -9.0201199e-01   2.9743590e-01
  -9.0162132e-01   2.9753846e-01
  -9.0161015e-01   2.9764103e-01
  -9.0133498e-01   2.9774359e-01
  -9.0125475e-01   2.9784615e-01
  -9.0069285e-01   2.9794872e-01
  -9.0052811e-01   2.9805128e-01
  -9.0032117e-01   2.9815385e-01
  -9.0021943e-01   2.9825641e-01
  -8.9990819e-01   2.9835897e-01
  -8.9980764e-01   2.9856410e-01
  -8.9966431e-01   2.9866667e-01
  -8.9932152e-01   2.9887179e-01
  -8.9931464e-01   2.9897436e-01
  -8.9909664e-01   2.9917949e-01
  -8.9872881e-01   2.9928205e-01
  -8.9841469e-01   2.9948718e-01
  -8.9839190e-01   2.9958974e-01
  -8.9826279e-01   2.9969231e-01
  -8.9740912e-01   2.9989744e-01
  -8.9705198e-01   3.0000000e-01
  -8.9663032e-01   3.0010256e-01
  -8.9650578e-01   3.0020513e-01
  -8.9619042e-01   3.0030769e-01
  -8.9611288e-01   3.0041026e-01
  -8.9592387e-01   3.0051282e-01
  -8.9582064e-01   3.0071795e-01
  -8.9577186e-01   3.0082051e-01
  -8.9529660e-01   3.0092308e-01
  -8.9527098e-01   3.0102564e-01
  -8.9525732e-01   3.0112821e-01
  -8.9514224e-01   3.0123077e-01
  -8.9506714e-01   3.0133333e-01
  -8.9505079e-01   3.0143590e-01
  -8.9487746e-01   3.0153846e-01
  -8.9481855e-01   3.0164103e-01
  -8.9469261e-01   3.0174359e-01
  -8.9460988e-01   3.0184615e-01
  -8.9441946e-01   3.0194872e-01
  -8.9419422e-01   3.0205128e-01
  -8.9400216e-01   3.0215385e-01
  -8.9365487e-01   3.0225641e-01
  -8.9340832e-01   3.0235897e-01
  -8.9331278e-01   3.0256410e-01
  -8.9305107e-01   3.0266667e-01
  -8.9294335e-01   3.0276923e-01
  -8.9278036e-01   3.0287179e-01
  -8.9261722e-01   3.0297436e-01
  -8.9260563e-01   3.0307692e-01
  -8.9237391e-01   3.0317949e-01
  -8.9222580e-01   3.0328205e-01
  -8.9203273e-01   3.0338462e-01
  -8.9202964e-01   3.0348718e-01
  -8.9166262e-01   3.0358974e-01
  -8.9152795e-01   3.0369231e-01
  -8.9139658e-01   3.0379487e-01
  -8.9082449e-01   3.0389744e-01
  -8.9069742e-01   3.0400000e-01
  -8.9022787e-01   3.0410256e-01
  -8.9020509e-01   3.0420513e-01
  -8.8955815e-01   3.0430769e-01
  -8.8942476e-01   3.0441026e-01
  -8.8930544e-01   3.0451282e-01
  -8.8880667e-01   3.0471795e-01
  -8.8818079e-01   3.0482051e-01
  -8.8785896e-01   3.0492308e-01
  -8.8783055e-01   3.0502564e-01
  -8.8777022e-01   3.0512821e-01
  -8.8705686e-01   3.0523077e-01
  -8.8677877e-01   3.0533333e-01
  -8.8662295e-01   3.0543590e-01
  -8.8628997e-01   3.0553846e-01
  -8.8604232e-01   3.0564103e-01
  -8.8589022e-01   3.0574359e-01
  -8.8549162e-01   3.0584615e-01
  -8.8523604e-01   3.0594872e-01
  -8.8496737e-01   3.0605128e-01
  -8.8494241e-01   3.0615385e-01
  -8.8460941e-01   3.0625641e-01
  -8.8433324e-01   3.0635897e-01
  -8.8392374e-01   3.0646154e-01
  -8.8390630e-01   3.0656410e-01
  -8.8362441e-01   3.0666667e-01
  -8.8360450e-01   3.0676923e-01
  -8.8340831e-01   3.0687179e-01
  -8.8340129e-01   3.0697436e-01
  -8.8288600e-01   3.0707692e-01
  -8.8288273e-01   3.0717949e-01
  -8.8280508e-01   3.0738462e-01
  -8.8268351e-01   3.0748718e-01
  -8.8213928e-01   3.0758974e-01
  -8.8213758e-01   3.0769231e-01
  -8.8203993e-01   3.0779487e-01
  -8.8190330e-01   3.0789744e-01
  -8.8188068e-01   3.0800000e-01
  -8.8150411e-01   3.0810256e-01
  -8.8149701e-01   3.0820513e-01
  -8.8139145e-01   3.0830769e-01
  -8.8015567e-01   3.0841026e-01
  -8.8008043e-01   3.0851282e-01
  -8.8005277e-01   3.0861538e-01
  -8.8002806e-01   3.0871795e-01
  -8.7960450e-01   3.0882051e-01
  -8.7930866e-01   3.0892308e-01
  -8.7872794e-01   3.0902564e-01
  -8.7833913e-01   3.0912821e-01
  -8.7817536e-01   3.0923077e-01
  -8.7779530e-01   3.0933333e-01
  -8.7770160e-01   3.0943590e-01
  -8.7759237e-01   3.0953846e-01
  -8.7732191e-01   3.0964103e-01
  -8.7722645e-01   3.0974359e-01
  -8.7697407e-01   3.0984615e-01
  -8.7694694e-01   3.0994872e-01
  -8.7694067e-01   3.1015385e-01
  -8.7620688e-01   3.1025641e-01
  -8.7612798e-01   3.1035897e-01
  -8.7567995e-01   3.1046154e-01
  -8.7533571e-01   3.1056410e-01
  -8.7532825e-01   3.1066667e-01
  -8.7532509e-01   3.1076923e-01
  -8.7500661e-01   3.1087179e-01
  -8.7491148e-01   3.1097436e-01
  -8.7460701e-01   3.1107692e-01
  -8.7425079e-01   3.1117949e-01
  -8.7300994e-01   3.1128205e-01
  -8.7291132e-01   3.1138462e-01
  -8.7201986e-01   3.1148718e-01
  -8.7191900e-01   3.1169231e-01
  -8.7191613e-01   3.1179487e-01
  -8.7116010e-01   3.1189744e-01
  -8.7102815e-01   3.1200000e-01
  -8.7086806e-01   3.1210256e-01
  -8.7069833e-01   3.1220513e-01
  -8.7063351e-01   3.1230769e-01
  -8.7055773e-01   3.1241026e-01
  -8.7022351e-01   3.1251282e-01
  -8.6978037e-01   3.1261538e-01
  -8.6935429e-01   3.1271795e-01
  -8.6932232e-01   3.1282051e-01
  -8.6929172e-01   3.1292308e-01
  -8.6912260e-01   3.1302564e-01
  -8.6898265e-01   3.1312821e-01
  -8.6870751e-01   3.1323077e-01
  -8.6844905e-01   3.1333333e-01
  -8.6839775e-01   3.1343590e-01
  -8.6810975e-01   3.1353846e-01
  -8.6763006e-01   3.1364103e-01
  -8.6761659e-01   3.1374359e-01
  -8.6752520e-01   3.1384615e-01
  -8.6689460e-01   3.1394872e-01
  -8.6676512e-01   3.1405128e-01
  -8.6623079e-01   3.1415385e-01
  -8.6621952e-01   3.1435897e-01
  -8.6618457e-01   3.1446154e-01
  -8.6615180e-01   3.1456410e-01
  -8.6603239e-01   3.1466667e-01
  -8.6581943e-01   3.1476923e-01
  -8.6534806e-01   3.1487179e-01
  -8.6495964e-01   3.1497436e-01
  -8.6492057e-01   3.1507692e-01
  -8.6482761e-01   3.1528205e-01
  -8.6477963e-01   3.1538462e-01
  -8.6444783e-01   3.1548718e-01
  -8.6402591e-01   3.1558974e-01
  -8.6395387e-01   3.1569231e-01
  -8.6303167e-01   3.1579487e-01
  -8.6260877e-01   3.1589744e-01
  -8.6253671e-01   3.1600000e-01
  -8.6251069e-01   3.1610256e-01
  -8.6232822e-01   3.1620513e-01
  -8.6167815e-01   3.1630769e-01
  -8.6163880e-01   3.1641026e-01
  -8.6106105e-01   3.1651282e-01
  -8.6095257e-01   3.1661538e-01
  -8.6084256e-01   3.1671795e-01
  -8.6066382e-01   3.1682051e-01
  -8.6055660e-01   3.1692308e-01
  -8.6035447e-01   3.1702564e-01
  -8.6033350e-01   3.1712821e-01
  -8.5959225e-01   3.1723077e-01
  -8.5930780e-01   3.1733333e-01
  -8.5906292e-01   3.1743590e-01
  -8.5900616e-01   3.1753846e-01
  -8.5867800e-01   3.1764103e-01
  -8.5790265e-01   3.1774359e-01
  -8.5787365e-01   3.1784615e-01
  -8.5616902e-01   3.1794872e-01
  -8.5604985e-01   3.1805128e-01
  -8.5585167e-01   3.1815385e-01
  -8.5513490e-01   3.1825641e-01
  -8.5466881e-01   3.1835897e-01
  -8.5452822e-01   3.1846154e-01
  -8.5451836e-01   3.1856410e-01
  -8.5428647e-01   3.1866667e-01
  -8.5413872e-01   3.1876923e-01
  -8.5242036e-01   3.1887179e-01
  -8.5172878e-01   3.1897436e-01
  -8.5140146e-01   3.1907692e-01
  -8.5140089e-01   3.1917949e-01
  -8.5129448e-01   3.1928205e-01
  -8.5064378e-01   3.1938462e-01
  -8.5035344e-01   3.1948718e-01
  -8.5033926e-01   3.1969231e-01
  -8.4982230e-01   3.1979487e-01
  -8.4957055e-01   3.1989744e-01
  -8.4940402e-01   3.2000000e-01
  -8.4895914e-01   3.2010256e-01
  -8.4832562e-01   3.2020513e-01
  -8.4831175e-01   3.2030769e-01
  -8.4815144e-01   3.2041026e-01
  -8.4813929e-01   3.2051282e-01
  -8.4800115e-01   3.2061538e-01
  -8.4620513e-01   3.2071795e-01
  -8.4508774e-01   3.2082051e-01
  -8.4475854e-01   3.2092308e-01
  -8.4462352e-01   3.2102564e-01
  -8.4397295e-01   3.2112821e-01
  -8.4371859e-01   3.2123077e-01
  -8.4361337e-01   3.2143590e-01
  -8.4146058e-01   3.2153846e-01
  -8.4125090e-01   3.2164103e-01
  -8.4118187e-01   3.2174359e-01
  -8.4081380e-01   3.2194872e-01
  -8.4064407e-01   3.2205128e-01
  -8.3917779e-01   3.2215385e-01
  -8.3869460e-01   3.2225641e-01
  -8.3826366e-01   3.2235897e-01
  -8.3810365e-01   3.2246154e-01
  -8.3771914e-01   3.2256410e-01
  -8.3654269e-01   3.2266667e-01
  -8.3643673e-01   3.2276923e-01
  -8.3555737e-01   3.2287179e-01
  -8.3534859e-01   3.2297436e-01
  -8.3507064e-01   3.2307692e-01
  -8.3439573e-01   3.2317949e-01
  -8.3417004e-01   3.2328205e-01
  -8.3389792e-01   3.2338462e-01
  -8.3349381e-01   3.2348718e-01
  -8.3082386e-01   3.2358974e-01
  -8.2937340e-01   3.2369231e-01
  -8.2868657e-01   3.2379487e-01
  -8.2744757e-01   3.2400000e-01
  -8.2718028e-01   3.2410256e-01
  -8.2710447e-01   3.2420513e-01
  -8.2000547e-01   3.2430769e-01
  -8.1992763e-01   3.2441026e-01
  -8.1860060e-01   3.2451282e-01
  -8.1838986e-01   3.2461538e-01
  -8.1800001e-01   3.2471795e-01
  -8.1695587e-01   3.2482051e-01
  -8.1683462e-01   3.2492308e-01
  -8.1680915e-01   3.2502564e-01
  -8.1257984e-01   3.2523077e-01
  -8.1163139e-01   3.2533333e-01
  -8.1131144e-01   3.2543590e-01
  -8.1051269e-01   3.2553846e-01
  -8.0969337e-01   3.2574359e-01
  -8.0392078e-01   3.2584615e-01
  -8.0389847e-01   3.2594872e-01
  -8.0388380e-01   3.2605128e-01
  -8.0278336e-01   3.2615385e-01
  -8.0227656e-01   3.2625641e-01
  -7.9594044e-01   3.2635897e-01
  -7.9572498e-01   3.2646154e-01
  -7.9211961e-01   3.2656410e-01
  -7.9154166e-01   3.2666667e-01
  -7.9034936e-01   3.2687179e-01
  -7.7687072e-01   3.2697436e-01
  -7.7316850e-01   3.2717949e-01
  -7.6448876e-01   3.2728205e-01
  -7.6348287e-01   3.2738462e-01
  -7.4952558e-01   3.2748718e-01
  -7.2830750e-01   3.2758974e-01
  -6.8522017e-01   3.2779487e-01
  -3.2923413e-01   3.2789744e-01
  -2.9942698e-01   3.2800000e-01
  -2.9828570e-01   3.2810256e-01
  -2.7586244e-01   3.2830769e-01
  -2.7477553e-01   3.2841026e-01
  -2.5752709e-01   3.2861538e-01
  -2.5369916e-01   3.2871795e-01
  -2.5110613e-01   3.2882051e-01
  -2.4593135e-01   3.2892308e-01
  -2.4327845e-01   3.2902564e-01
  -2.4263255e-01   3.2912821e-01
  -2.4160993e-01   3.2923077e-01
  -2.4023028e-01   3.2933333e-01
  -2.3917813e-01   3.2943590e-01
  -2.3200175e-01   3.2964103e-01
  -2.3165665e-01   3.2974359e-01
  -2.3086702e-01   3.2984615e-01
  -2.2770152e-01   3.2994872e-01
  -2.2500298e-01   3.3005128e-01
  -2.2003571e-01   3.3015385e-01
  -2.1995008e-01   3.3025641e-01
  -2.1903253e-01   3.3035897e-01
  -2.1796628e-01   3.3046154e-01
  -2.1747150e-01   3.3056410e-01
  -2.1706731e-01   3.3066667e-01
  -2.1604517e-01   3.3076923e-01
  -2.1476512e-01   3.3087179e-01
  -2.1463205e-01   3.3097436e-01
  -2.1122468e-01   3.3107692e-01
  -2.1072766e-01   3.3128205e-01
  -2.0817568e-01   3.3138462e-01
  -2.0784061e-01   3.3148718e-01
  -2.0741445e-01   3.3169231e-01
  -2.0678652e-01   3.3179487e-01
  -2.0646239e-01   3.3189744e-01
  -2.0616964e-01   3.3200000e-01
  -2.0542235e-01   3.3210256e-01
  -2.0492970e-01   3.3230769e-01
  -2.0451701e-01   3.3241026e-01
  -2.0378872e-01   3.3251282e-01
  -2.0261685e-01   3.3261538e-01
  -2.0230734e-01   3.3271795e-01
  -2.0199122e-01   3.3292308e-01
  -1.9955866e-01   3.3302564e-01
  -1.9894212e-01   3.3312821e-01
  -1.9871980e-01   3.3323077e-01
  -1.9862509e-01   3.3333333e-01
  -1.9791028e-01   3.3343590e-01
  -1.9431447e-01   3.3353846e-01
  -1.9367458e-01   3.3364103e-01
  -1.9314112e-01   3.3374359e-01
  -1.9289474e-01   3.3384615e-01
  -1.9151155e-01   3.3405128e-01
  -1.8887873e-01   3.3425641e-01
  -1.8852254e-01   3.3435897e-01
  -1.8839769e-01   3.3446154e-01
  -1.8680138e-01   3.3456410e-01
  -1.8667577e-01   3.3466667e-01
  -1.8565592e-01   3.3476923e-01
  -1.8131300e-01   3.3487179e-01
  -1.8103464e-01   3.3497436e-01
  -1.8098959e-01   3.3507692e-01
  -1.8054666e-01   3.3517949e-01
  -1.7912264e-01   3.3528205e-01
  -1.7905971e-01   3.3538462e-01
  -1.7900862e-01   3.3548718e-01
  -1.7862402e-01   3.3558974e-01
  -1.7861025e-01   3.3569231e-01
  -1.7787054e-01   3.3579487e-01
  -1.7768671e-01   3.3589744e-01
  -1.7766504e-01   3.3600000e-01
  -1.7727524e-01   3.3610256e-01
  -1.7668770e-01   3.3630769e-01
  -1.7662537e-01   3.3641026e-01
  -1.7630896e-01   3.3651282e-01
  -1.7519875e-01   3.3661538e-01
  -1.7518462e-01   3.3671795e-01
  -1.7496976e-01   3.3692308e-01
  -1.7435201e-01   3.3702564e-01
  -1.7384478e-01   3.3712821e-01
  -1.7381665e-01   3.3723077e-01
  -1.7381474e-01   3.3733333e-01
  -1.7334003e-01   3.3743590e-01
  -1.7169353e-01   3.3753846e-01
  -1.7065491e-01   3.3764103e-01
  -1.7025894e-01   3.3774359e-01
  -1.6943714e-01   3.3784615e-01
  -1.6883978e-01   3.3794872e-01
  -1.6869578e-01   3.3805128e-01
  -1.6849861e-01   3.3815385e-01
  -1.6843562e-01   3.3825641e-01
  -1.6821647e-01   3.3835897e-01
  -1.6733922e-01   3.3846154e-01
  -1.6723497e-01   3.3856410e-01
  -1.6660093e-01   3.3866667e-01
  -1.6525132e-01   3.3876923e-01
  -1.6489237e-01   3.3887179e-01
  -1.6389548e-01   3.3897436e-01
  -1.6339584e-01   3.3907692e-01
  -1.6334785e-01   3.3917949e-01
  -1.6308584e-01   3.3928205e-01
  -1.6295769e-01   3.3938462e-01
  -1.6152334e-01   3.3948718e-01
  -1.6143739e-01   3.3958974e-01
  -1.6077728e-01   3.3969231e-01
  -1.6007132e-01   3.3979487e-01
  -1.6005469e-01   3.3989744e-01
  -1.5928477e-01   3.4000000e-01
  -1.5873625e-01   3.4010256e-01
  -1.5858582e-01   3.4020513e-01
  -1.5824944e-01   3.4030769e-01
  -1.5811452e-01   3.4051282e-01
  -1.5804056e-01   3.4061538e-01
  -1.5791919e-01   3.4071795e-01
  -1.5719516e-01   3.4082051e-01
  -1.5712295e-01   3.4092308e-01
  -1.5654507e-01   3.4102564e-01
  -1.5635701e-01   3.4112821e-01
  -1.5603402e-01   3.4123077e-01
  -1.5556320e-01   3.4133333e-01
  -1.5544481e-01   3.4143590e-01
  -1.5529554e-01   3.4153846e-01
  -1.5495707e-01   3.4164103e-01
  -1.5491612e-01   3.4174359e-01
  -1.5415069e-01   3.4184615e-01
  -1.5343687e-01   3.4194872e-01
  -1.5279942e-01   3.4205128e-01
  -1.5272400e-01   3.4215385e-01
  -1.5258671e-01   3.4225641e-01
  -1.5233107e-01   3.4246154e-01
  -1.5228282e-01   3.4256410e-01
  -1.5226572e-01   3.4266667e-01
  -1.5213828e-01   3.4276923e-01
  -1.5174292e-01   3.4287179e-01
  -1.5164843e-01   3.4307692e-01
  -1.5113016e-01   3.4317949e-01
  -1.5056194e-01   3.4328205e-01
  -1.5038548e-01   3.4338462e-01
  -1.4987813e-01   3.4348718e-01
  -1.4925797e-01   3.4358974e-01
  -1.4868324e-01   3.4369231e-01
  -1.4850693e-01   3.4379487e-01
  -1.4826562e-01   3.4389744e-01
  -1.4767089e-01   3.4400000e-01
  -1.4685560e-01   3.4420513e-01
  -1.4676881e-01   3.4430769e-01
  -1.4675431e-01   3.4441026e-01
  -1.4660667e-01   3.4451282e-01
  -1.4635206e-01   3.4461538e-01
  -1.4617963e-01   3.4471795e-01
  -1.4584833e-01   3.4482051e-01
  -1.4557739e-01   3.4492308e-01
  -1.4527572e-01   3.4502564e-01
  -1.4375673e-01   3.4512821e-01
  -1.4353892e-01   3.4533333e-01
  -1.4350378e-01   3.4543590e-01
  -1.4343472e-01   3.4553846e-01
  -1.4337546e-01   3.4564103e-01
  -1.4276872e-01   3.4574359e-01
  -1.4262387e-01   3.4584615e-01
  -1.4262319e-01   3.4594872e-01
  -1.4254413e-01   3.4605128e-01
  -1.4252406e-01   3.4625641e-01
  -1.4213414e-01   3.4635897e-01
  -1.4157030e-01   3.4656410e-01
  -1.4150743e-01   3.4666667e-01
  -1.4144771e-01   3.4676923e-01
  -1.4090168e-01   3.4687179e-01
  -1.4047408e-01   3.4697436e-01
  -1.4045058e-01   3.4717949e-01
  -1.3957463e-01   3.4728205e-01
  -1.3948663e-01   3.4738462e-01
  -1.3923685e-01   3.4748718e-01
  -1.3903587e-01   3.4758974e-01
  -1.3902920e-01   3.4769231e-01
  -1.3872120e-01   3.4779487e-01
  -1.3838278e-01   3.4789744e-01
  -1.3788718e-01   3.4800000e-01
  -1.3786555e-01   3.4810256e-01
  -1.3766832e-01   3.4820513e-01
  -1.3753028e-01   3.4830769e-01
  -1.3736128e-01   3.4841026e-01
  -1.3721954e-01   3.4851282e-01
  -1.3716874e-01   3.4861538e-01
  -1.3697187e-01   3.4871795e-01
  -1.3657450e-01   3.4882051e-01
  -1.3612711e-01   3.4892308e-01
  -1.3562365e-01   3.4902564e-01
  -1.3561082e-01   3.4923077e-01
  -1.3545858e-01   3.4933333e-01
  -1.3541055e-01   3.4943590e-01
  -1.3516630e-01   3.4964103e-01
  -1.3496463e-01   3.4974359e-01
  -1.3491130e-01   3.4984615e-01
  -1.3489495e-01   3.4994872e-01
  -1.3484118e-01   3.5005128e-01
  -1.3478315e-01   3.5015385e-01
  -1.3430808e-01   3.5025641e-01
  -1.3363444e-01   3.5035897e-01
  -1.3330335e-01   3.5046154e-01
  -1.3312601e-01   3.5056410e-01
  -1.3299167e-01   3.5066667e-01
  -1.3293735e-01   3.5076923e-01
  -1.3253264e-01   3.5087179e-01
  -1.3249177e-01   3.5097436e-01
  -1.3222358e-01   3.5107692e-01
  -1.3215822e-01   3.5117949e-01
  -1.3196203e-01   3.5128205e-01
  -1.3191414e-01   3.5138462e-01
  -1.3187271e-01   3.5148718e-01
  -1.3182859e-01   3.5158974e-01
  -1.3178734e-01   3.5169231e-01
  -1.3171306e-01   3.5179487e-01
  -1.3159343e-01   3.5189744e-01
  -1.3140914e-01   3.5200000e-01
  -1.3122989e-01   3.5210256e-01
  -1.3119638e-01   3.5220513e-01
  -1.3094793e-01   3.5230769e-01
  -1.3086447e-01   3.5241026e-01
  -1.3063432e-01   3.5251282e-01
  -1.3051497e-01   3.5261538e-01
  -1.3018474e-01   3.5271795e-01
  -1.3009059e-01   3.5292308e-01
  -1.2985488e-01   3.5302564e-01
  -1.2969739e-01   3.5312821e-01
  -1.2966616e-01   3.5323077e-01
  -1.2940083e-01   3.5333333e-01
  -1.2916913e-01   3.5343590e-01
  -1.2911250e-01   3.5353846e-01
  -1.2891843e-01   3.5364103e-01
  -1.2890825e-01   3.5374359e-01
  -1.2886485e-01   3.5384615e-01
  -1.2863459e-01   3.5394872e-01
  -1.2841876e-01   3.5405128e-01
  -1.2768826e-01   3.5415385e-01
  -1.2689928e-01   3.5425641e-01
  -1.2685856e-01   3.5435897e-01
  -1.2666182e-01   3.5446154e-01
  -1.2665814e-01   3.5456410e-01
  -1.2665159e-01   3.5466667e-01
  -1.2637311e-01   3.5476923e-01
  -1.2628183e-01   3.5487179e-01
  -1.2585843e-01   3.5497436e-01
  -1.2553288e-01   3.5517949e-01
  -1.2508420e-01   3.5528205e-01
  -1.2494626e-01   3.5538462e-01
  -1.2471202e-01   3.5548718e-01
  -1.2470259e-01   3.5558974e-01
  -1.2444248e-01   3.5569231e-01
  -1.2437940e-01   3.5579487e-01
  -1.2424235e-01   3.5589744e-01
  -1.2391312e-01   3.5600000e-01
  -1.2381797e-01   3.5610256e-01
  -1.2359135e-01   3.5620513e-01
  -1.2337483e-01   3.5630769e-01
  -1.2332873e-01   3.5641026e-01
  -1.2327826e-01   3.5651282e-01
  -1.2321649e-01   3.5661538e-01
  -1.2292605e-01   3.5671795e-01
  -1.2273815e-01   3.5682051e-01
  -1.2255289e-01   3.5692308e-01
  -1.2209687e-01   3.5702564e-01
  -1.2202301e-01   3.5712821e-01
  -1.2142367e-01   3.5723077e-01
  -1.2114751e-01   3.5733333e-01
  -1.2086463e-01   3.5743590e-01
  -1.2079070e-01   3.5753846e-01
  -1.2077941e-01   3.5764103e-01
  -1.2074800e-01   3.5774359e-01
  -1.2062921e-01   3.5784615e-01
  -1.2061715e-01   3.5794872e-01
  -1.2046689e-01   3.5805128e-01
  -1.2030480e-01   3.5815385e-01
  -1.1994907e-01   3.5825641e-01
  -1.1942777e-01   3.5835897e-01
  -1.1934946e-01   3.5846154e-01
  -1.1929794e-01   3.5856410e-01
  -1.1927974e-01   3.5866667e-01
  -1.1910417e-01   3.5876923e-01
  -1.1908817e-01   3.5887179e-01
  -1.1902745e-01   3.5897436e-01
  -1.1892376e-01   3.5907692e-01
  -1.1887381e-01   3.5917949e-01
  -1.1884261e-01   3.5928205e-01
  -1.1867732e-01   3.5938462e-01
  -1.1856822e-01   3.5948718e-01
  -1.1856428e-01   3.5958974e-01
  -1.1818150e-01   3.5969231e-01
  -1.1811945e-01   3.5979487e-01
  -1.1769597e-01   3.5989744e-01
  -1.1759087e-01   3.6000000e-01
  -1.1746738e-01   3.6010256e-01
  -1.1741284e-01   3.6020513e-01
  -1.1713754e-01   3.6030769e-01
  -1.1690265e-01   3.6041026e-01
  -1.1684540e-01   3.6051282e-01
  -1.1674733e-01   3.6061538e-01
  -1.1657644e-01   3.6071795e-01
  -1.1634868e-01   3.6082051e-01
  -1.1612488e-01   3.6092308e-01
  -1.1606212e-01   3.6102564e-01
  -1.1584499e-01   3.6112821e-01
  -1.1558299e-01   3.6123077e-01
  -1.1540894e-01   3.6133333e-01
  -1.1519043e-01   3.6143590e-01
  -1.1503756e-01   3.6153846e-01
  -1.1490185e-01   3.6164103e-01
  -1.1485387e-01   3.6174359e-01
  -1.1471610e-01   3.6184615e-01
  -1.1452453e-01   3.6194872e-01
  -1.1402780e-01   3.6205128e-01
  -1.1400865e-01   3.6215385e-01
  -1.1390825e-01   3.6225641e-01
  -1.1368370e-01   3.6246154e-01
  -1.1354457e-01   3.6256410e-01
  -1.1339466e-01   3.6266667e-01
  -1.1324145e-01   3.6276923e-01
  -1.1311021e-01   3.6287179e-01
  -1.1304717e-01   3.6297436e-01
  -1.1296836e-01   3.6307692e-01
  -1.1289688e-01   3.6317949e-01
  -1.1288108e-01   3.6328205e-01
  -1.1265182e-01   3.6338462e-01
  -1.1262029e-01   3.6348718e-01
  -1.1258635e-01   3.6358974e-01
  -1.1248694e-01   3.6369231e-01
  -1.1243851e-01   3.6379487e-01
  -1.1238021e-01   3.6389744e-01
  -1.1224704e-01   3.6400000e-01
  -1.1208305e-01   3.6410256e-01
  -1.1190285e-01   3.6420513e-01
  -1.1179497e-01   3.6430769e-01
  -1.1177029e-01   3.6441026e-01
  -1.1162038e-01   3.6451282e-01
  -1.1144250e-01   3.6461538e-01
  -1.1137523e-01   3.6471795e-01
  -1.1129068e-01   3.6482051e-01
  -1.1095245e-01   3.6502564e-01
  -1.1080445e-01   3.6512821e-01
  -1.1078366e-01   3.6523077e-01
  -1.1050979e-01   3.6533333e-01
  -1.1044848e-01   3.6543590e-01
  -1.1029602e-01   3.6553846e-01
  -1.1009710e-01   3.6564103e-01
  -1.1007754e-01   3.6574359e-01
  -1.0986054e-01   3.6584615e-01
  -1.0952408e-01   3.6594872e-01
  -1.0943446e-01   3.6615385e-01
  -1.0941925e-01   3.6625641e-01
  -1.0919486e-01   3.6635897e-01
  -1.0898759e-01   3.6646154e-01
  -1.0890797e-01   3.6656410e-01
  -1.0881213e-01   3.6666667e-01
  -1.0832271e-01   3.6676923e-01
  -1.0809430e-01   3.6687179e-01
  -1.0808566e-01   3.6697436e-01
  -1.0799991e-01   3.6707692e-01
  -1.0797919e-01   3.6717949e-01
  -1.0786386e-01   3.6738462e-01
  -1.0777529e-01   3.6748718e-01
  -1.0750305e-01   3.6758974e-01
  -1.0716783e-01   3.6769231e-01
  -1.0713295e-01   3.6779487e-01
  -1.0711000e-01   3.6789744e-01
  -1.0705490e-01   3.6800000e-01
  -1.0701627e-01   3.6810256e-01
  -1.0701017e-01   3.6820513e-01
  -1.0687963e-01   3.6830769e-01
  -1.0680432e-01   3.6841026e-01
  -1.0672019e-01   3.6851282e-01
  -1.0671495e-01   3.6861538e-01
  -1.0667596e-01   3.6871795e-01
  -1.0659965e-01   3.6882051e-01
  -1.0648911e-01   3.6892308e-01
  -1.0614002e-01   3.6912821e-01
  -1.0599884e-01   3.6923077e-01
  -1.0596838e-01   3.6933333e-01
  -1.0577234e-01   3.6943590e-01
  -1.0564910e-01   3.6953846e-01
  -1.0558526e-01   3.6964103e-01
  -1.0549259e-01   3.6974359e-01
  -1.0538715e-01   3.6984615e-01
  -1.0533582e-01   3.6994872e-01
  -1.0524241e-01   3.7005128e-01
  -1.0519040e-01   3.7015385e-01
  -1.0508355e-01   3.7025641e-01
  -1.0497884e-01   3.7035897e-01
  -1.0497430e-01   3.7046154e-01
  -1.0493791e-01   3.7056410e-01
  -1.0482295e-01   3.7066667e-01
  -1.0464642e-01   3.7076923e-01
  -1.0450145e-01   3.7087179e-01
  -1.0440764e-01   3.7097436e-01
  -1.0435687e-01   3.7107692e-01
  -1.0434616e-01   3.7117949e-01
  -1.0432001e-01   3.7128205e-01
  -1.0423380e-01   3.7138462e-01
  -1.0418175e-01   3.7148718e-01
  -1.0405974e-01   3.7169231e-01
  -1.0368747e-01   3.7179487e-01
  -1.0338469e-01   3.7189744e-01
  -1.0332470e-01   3.7200000e-01
  -1.0331989e-01   3.7210256e-01
  -1.0322579e-01   3.7220513e-01
  -1.0309286e-01   3.7241026e-01
  -1.0275127e-01   3.7251282e-01
  -1.0263993e-01   3.7261538e-01
  -1.0202226e-01   3.7271795e-01
  -1.0185338e-01   3.7282051e-01
  -1.0171597e-01   3.7292308e-01
  -1.0168739e-01   3.7312821e-01
  -1.0153262e-01   3.7323077e-01
  -1.0137603e-01   3.7343590e-01
  -1.0131102e-01   3.7353846e-01
  -1.0125961e-01   3.7364103e-01
  -1.0116932e-01   3.7384615e-01
  -1.0103615e-01   3.7394872e-01
  -1.0094586e-01   3.7405128e-01
  -1.0092572e-01   3.7415385e-01
  -1.0092148e-01   3.7425641e-01
  -1.0063570e-01   3.7435897e-01
  -1.0055401e-01   3.7446154e-01
  -1.0037238e-01   3.7456410e-01
  -1.0024665e-01   3.7466667e-01
  -1.0021446e-01   3.7476923e-01
  -1.0000354e-01   3.7487179e-01
  -9.9981902e-02   3.7497436e-01
  -9.9923450e-02   3.7507692e-01
  -9.9843418e-02   3.7517949e-01
  -9.9790022e-02   3.7528205e-01
  -9.9687476e-02   3.7538462e-01
  -9.9587380e-02   3.7548718e-01
  -9.9443522e-02   3.7558974e-01
  -9.9141592e-02   3.7569231e-01
  -9.9093614e-02   3.7579487e-01
  -9.9011033e-02   3.7589744e-01
  -9.8963132e-02   3.7600000e-01
  -9.8913957e-02   3.7610256e-01
  -9.8798431e-02   3.7620513e-01
  -9.8708597e-02   3.7630769e-01
  -9.8703782e-02   3.7641026e-01
  -9.8633677e-02   3.7651282e-01
  -9.8559816e-02   3.7661538e-01
  -9.8333124e-02   3.7671795e-01
  -9.8239342e-02   3.7682051e-01
  -9.8194083e-02   3.7692308e-01
  -9.8165222e-02   3.7702564e-01
  -9.7957772e-02   3.7712821e-01
  -9.7451526e-02   3.7733333e-01
  -9.7418352e-02   3.7743590e-01
  -9.7270997e-02   3.7753846e-01
  -9.6801466e-02   3.7764103e-01
  -9.6745887e-02   3.7774359e-01
  -9.6709221e-02   3.7784615e-01
  -9.6623789e-02   3.7794872e-01
  -9.6509280e-02   3.7805128e-01
  -9.6507143e-02   3.7815385e-01
  -9.6451813e-02   3.7825641e-01
  -9.6376370e-02   3.7835897e-01
  -9.6069708e-02   3.7846154e-01
  -9.6044990e-02   3.7856410e-01
  -9.6026496e-02   3.7866667e-01
  -9.5970973e-02   3.7876923e-01
  -9.5960544e-02   3.7887179e-01
  -9.5920397e-02   3.7897436e-01
  -9.5879154e-02   3.7907692e-01
  -9.5726767e-02   3.7917949e-01
  -9.5721437e-02   3.7928205e-01
  -9.5632801e-02   3.7938462e-01
  -9.5629800e-02   3.7948718e-01
  -9.5495204e-02   3.7958974e-01
  -9.5175499e-02   3.7969231e-01
  -9.5029942e-02   3.7979487e-01
  -9.4893689e-02   3.7989744e-01
  -9.4886005e-02   3.8000000e-01
  -9.4816605e-02   3.8010256e-01
  -9.4337257e-02   3.8020513e-01
  -9.3831597e-02   3.8030769e-01
  -9.3752510e-02   3.8041026e-01
  -9.3739933e-02   3.8061538e-01
  -9.3587379e-02   3.8071795e-01
  -9.3530498e-02   3.8082051e-01
  -9.3468395e-02   3.8092308e-01
  -9.3355617e-02   3.8102564e-01
  -9.3090119e-02   3.8112821e-01
  -9.3086751e-02   3.8123077e-01
  -9.2987306e-02   3.8133333e-01
  -9.2897690e-02   3.8143590e-01
  -9.2895272e-02   3.8153846e-01
  -9.2813091e-02   3.8174359e-01
  -9.2588208e-02   3.8184615e-01
  -9.2517758e-02   3.8194872e-01
  -9.2121843e-02   3.8205128e-01
  -9.2076839e-02   3.8225641e-01
  -9.2015363e-02   3.8235897e-01
  -9.1988123e-02   3.8246154e-01
  -9.1909216e-02   3.8256410e-01
  -9.1805049e-02   3.8266667e-01
  -9.1734883e-02   3.8287179e-01
  -9.1521136e-02   3.8297436e-01
  -9.1125200e-02   3.8307692e-01
  -9.1113388e-02   3.8317949e-01
  -9.0849317e-02   3.8328205e-01
  -9.0562268e-02   3.8338462e-01
  -9.0447474e-02   3.8348718e-01
  -9.0368579e-02   3.8358974e-01
  -9.0182496e-02   3.8369231e-01
  -9.0124899e-02   3.8379487e-01
  -9.0097593e-02   3.8389744e-01
  -9.0051605e-02   3.8400000e-01
  -8.9988630e-02   3.8410256e-01
  -8.9782471e-02   3.8420513e-01
  -8.9769370e-02   3.8430769e-01
  -8.9671802e-02   3.8441026e-01
  -8.9586117e-02   3.8451282e-01
  -8.9496157e-02   3.8461538e-01
  -8.9242482e-02   3.8471795e-01
  -8.9183238e-02   3.8482051e-01
  -8.9069316e-02   3.8492308e-01
  -8.8895823e-02   3.8502564e-01
  -8.8860707e-02   3.8512821e-01
  -8.8591777e-02   3.8523077e-01
  -8.8582694e-02   3.8533333e-01
  -8.8544023e-02   3.8543590e-01
  -8.8454502e-02   3.8553846e-01
  -8.8441983e-02   3.8564103e-01
  -8.8424163e-02   3.8574359e-01
  -8.8261902e-02   3.8584615e-01
  -8.8061743e-02   3.8594872e-01
  -8.7940480e-02   3.8605128e-01
  -8.7879511e-02   3.8615385e-01
  -8.7789988e-02   3.8625641e-01
  -8.7725746e-02   3.8635897e-01
  -8.7677321e-02   3.8646154e-01
  -8.7652024e-02   3.8656410e-01
  -8.7552926e-02   3.8666667e-01
  -8.7521358e-02   3.8687179e-01
  -8.7495889e-02   3.8697436e-01
  -8.7303836e-02   3.8717949e-01
  -8.7010995e-02   3.8728205e-01
  -8.6982091e-02   3.8738462e-01
  -8.6973460e-02   3.8748718e-01
  -8.6614708e-02   3.8758974e-01
  -8.6498211e-02   3.8769231e-01
  -8.6486967e-02   3.8789744e-01
  -8.6480252e-02   3.8800000e-01
  -8.6378180e-02   3.8810256e-01
  -8.6342437e-02   3.8820513e-01
  -8.6340427e-02   3.8830769e-01
  -8.6302843e-02   3.8841026e-01
  -8.6267533e-02   3.8851282e-01
  -8.6182428e-02   3.8861538e-01
  -8.6135715e-02   3.8871795e-01
  -8.5763919e-02   3.8882051e-01
  -8.5704391e-02   3.8902564e-01
  -8.5573961e-02   3.8912821e-01
  -8.5498629e-02   3.8923077e-01
  -8.5285811e-02   3.8933333e-01
  -8.5268493e-02   3.8943590e-01
  -8.4779926e-02   3.8953846e-01
  -8.4562314e-02   3.8964103e-01
  -8.4550329e-02   3.8974359e-01
  -8.4471912e-02   3.8984615e-01
  -8.4399175e-02   3.8994872e-01
  -8.4325033e-02   3.9005128e-01
  -8.4133390e-02   3.9015385e-01
  -8.4097860e-02   3.9025641e-01
  -8.4097319e-02   3.9035897e-01
  -8.3962443e-02   3.9046154e-01
  -8.3642327e-02   3.9056410e-01
  -8.3425229e-02   3.9066667e-01
  -8.3421043e-02   3.9076923e-01
  -8.3402116e-02   3.9087179e-01
  -8.3339989e-02   3.9097436e-01
  -8.3084678e-02   3.9107692e-01
  -8.3058251e-02   3.9117949e-01
  -8.2996232e-02   3.9128205e-01
  -8.2927563e-02   3.9138462e-01
  -8.2789284e-02   3.9148718e-01
  -8.2734426e-02   3.9158974e-01
  -8.2641908e-02   3.9169231e-01
  -8.2397733e-02   3.9179487e-01
  -8.2319221e-02   3.9189744e-01
  -8.2284811e-02   3.9200000e-01
  -8.2249169e-02   3.9210256e-01
  -8.2244415e-02   3.9220513e-01
  -8.2069628e-02   3.9241026e-01
  -8.2043715e-02   3.9251282e-01
  -8.2037236e-02   3.9261538e-01
  -8.1999890e-02   3.9271795e-01
  -8.1957761e-02   3.9282051e-01
  -8.1846373e-02   3.9292308e-01
  -8.1794773e-02   3.9302564e-01
  -8.1701112e-02   3.9312821e-01
  -8.1535680e-02   3.9323077e-01
  -8.1091899e-02   3.9333333e-01
  -8.0978830e-02   3.9343590e-01
  -8.0862374e-02   3.9353846e-01
  -8.0848201e-02   3.9364103e-01
  -8.0802188e-02   3.9384615e-01
  -8.0743658e-02   3.9394872e-01
  -8.0593053e-02   3.9405128e-01
  -8.0585406e-02   3.9415385e-01
  -8.0510141e-02   3.9425641e-01
  -8.0446994e-02   3.9446154e-01
  -8.0410980e-02   3.9456410e-01
  -8.0272828e-02   3.9466667e-01
  -8.0060407e-02   3.9476923e-01
  -7.9978660e-02   3.9497436e-01
  -7.9829251e-02   3.9507692e-01
  -7.9806384e-02   3.9517949e-01
  -7.9793948e-02   3.9528205e-01
  -7.9749930e-02   3.9538462e-01
  -7.9683422e-02   3.9548718e-01
  -7.9667731e-02   3.9558974e-01
  -7.9648649e-02   3.9569231e-01
  -7.9533447e-02   3.9579487e-01
  -7.9401836e-02   3.9589744e-01
  -7.9371710e-02   3.9600000e-01
  -7.9323812e-02   3.9610256e-01
  -7.9313176e-02   3.9620513e-01
  -7.9285033e-02   3.9630769e-01
  -7.9223247e-02   3.9641026e-01
  -7.9155080e-02   3.9651282e-01
  -7.9019356e-02   3.9661538e-01
  -7.8978278e-02   3.9671795e-01
  -7.8893949e-02   3.9682051e-01
  -7.8855207e-02   3.9692308e-01
  -7.8785706e-02   3.9702564e-01
  -7.8699534e-02   3.9712821e-01
  -7.8661457e-02   3.9733333e-01
  -7.8519158e-02   3.9743590e-01
  -7.8460894e-02   3.9764103e-01
  -7.8317761e-02   3.9774359e-01
  -7.8192691e-02   3.9784615e-01
  -7.8155878e-02   3.9794872e-01
  -7.8070922e-02   3.9805128e-01
  -7.8061252e-02   3.9815385e-01
  -7.8050369e-02   3.9825641e-01
  -7.7821128e-02   3.9846154e-01
  -7.7738229e-02   3.9856410e-01
  -7.7581505e-02   3.9866667e-01
  -7.7444858e-02   3.9876923e-01
  -7.7401122e-02   3.9887179e-01
  -7.7264949e-02   3.9897436e-01
  -7.7213847e-02   3.9907692e-01
  -7.7076725e-02   3.9917949e-01
  -7.7031397e-02   3.9928205e-01
  -7.6936491e-02   3.9938462e-01
  -7.6877614e-02   3.9948718e-01
  -7.6830276e-02   3.9958974e-01
  -7.6810746e-02   3.9969231e-01
  -7.6631143e-02   3.9979487e-01
  -7.6586114e-02   3.9989744e-01
  -7.6580152e-02   4.0000000e-01
  -7.6497468e-02   4.0010256e-01
  -7.6386363e-02   4.0020513e-01
  -7.6367343e-02   4.0030769e-01
  -7.6357031e-02   4.0041026e-01
  -7.6126247e-02   4.0051282e-01
  -7.6074376e-02   4.0061538e-01
  -7.5988570e-02   4.0082051e-01
  -7.5456557e-02   4.0092308e-01
  -7.5438589e-02   4.0102564e-01
  -7.5426503e-02   4.0112821e-01
  -7.5318897e-02   4.0123077e-01
  -7.5318679e-02   4.0133333e-01
  -7.5284175e-02   4.0143590e-01
  -7.5271890e-02   4.0153846e-01
  -7.5260368e-02   4.0164103e-01
  -7.5250386e-02   4.0174359e-01
  -7.5219625e-02   4.0184615e-01
  -7.5130393e-02   4.0194872e-01
  -7.5088734e-02   4.0205128e-01
  -7.5039339e-02   4.0215385e-01
  -7.4956032e-02   4.0225641e-01
  -7.4875049e-02   4.0235897e-01
  -7.4641867e-02   4.0256410e-01
  -7.4639834e-02   4.0276923e-01
  -7.4414907e-02   4.0297436e-01
  -7.4408084e-02   4.0307692e-01
  -7.4383452e-02   4.0317949e-01
  -7.4153502e-02   4.0328205e-01
  -7.4152147e-02   4.0338462e-01
  -7.4021855e-02   4.0348718e-01
  -7.3867453e-02   4.0358974e-01
  -7.3826445e-02   4.0369231e-01
  -7.3711370e-02   4.0379487e-01
  -7.3711238e-02   4.0400000e-01
  -7.3640875e-02   4.0410256e-01
  -7.3371706e-02   4.0420513e-01
  -7.3360445e-02   4.0430769e-01
  -7.3300728e-02   4.0451282e-01
  -7.3252686e-02   4.0461538e-01
  -7.3244126e-02   4.0471795e-01
  -7.3179548e-02   4.0482051e-01
  -7.2807025e-02   4.0502564e-01
  -7.2763041e-02   4.0512821e-01
  -7.2603224e-02   4.0523077e-01
  -7.2307908e-02   4.0533333e-01
  -7.2193028e-02   4.0543590e-01
  -7.2129382e-02   4.0553846e-01
  -7.2079126e-02   4.0564103e-01
  -7.2068247e-02   4.0574359e-01
  -7.2009263e-02   4.0584615e-01
  -7.1899604e-02   4.0605128e-01
  -7.1884825e-02   4.0615385e-01
  -7.1884250e-02   4.0625641e-01
  -7.1816688e-02   4.0635897e-01
  -7.1800622e-02   4.0646154e-01
  -7.1519569e-02   4.0656410e-01
  -7.1461678e-02   4.0666667e-01
  -7.1326602e-02   4.0676923e-01
  -7.1280690e-02   4.0687179e-01
  -7.1261661e-02   4.0697436e-01
  -7.1253257e-02   4.0707692e-01
  -7.1110048e-02   4.0717949e-01
  -7.1102847e-02   4.0728205e-01
  -7.1010869e-02   4.0738462e-01
  -7.0890495e-02   4.0758974e-01
  -7.0888673e-02   4.0769231e-01
  -7.0871172e-02   4.0779487e-01
  -7.0764085e-02   4.0789744e-01
  -7.0700477e-02   4.0800000e-01
  -7.0640327e-02   4.0810256e-01
  -7.0639740e-02   4.0820513e-01
  -7.0448593e-02   4.0830769e-01
  -7.0345907e-02   4.0841026e-01
  -7.0220487e-02   4.0851282e-01
  -6.9969825e-02   4.0871795e-01
  -6.9951278e-02   4.0882051e-01
  -6.9576949e-02   4.0892308e-01
  -6.9570256e-02   4.0902564e-01
  -6.9569519e-02   4.0912821e-01
  -6.9566009e-02   4.0923077e-01
  -6.9508097e-02   4.0933333e-01
  -6.9506615e-02   4.0943590e-01
  -6.9427422e-02   4.0953846e-01
  -6.9392742e-02   4.0964103e-01
  -6.9188160e-02   4.0974359e-01
  -6.9104549e-02   4.0994872e-01
  -6.8933202e-02   4.1005128e-01
  -6.8874666e-02   4.1015385e-01
  -6.8752897e-02   4.1025641e-01
  -6.8726954e-02   4.1035897e-01
  -6.8705795e-02   4.1046154e-01
  -6.8458354e-02   4.1056410e-01
  -6.8285196e-02   4.1066667e-01
  -6.8255781e-02   4.1076923e-01
  -6.8252503e-02   4.1087179e-01
  -6.8213875e-02   4.1097436e-01
  -6.8164311e-02   4.1107692e-01
  -6.8012140e-02   4.1117949e-01
  -6.7855679e-02   4.1128205e-01
  -6.7854999e-02   4.1138462e-01
  -6.7785028e-02   4.1148718e-01
  -6.7745720e-02   4.1158974e-01
  -6.7741228e-02   4.1169231e-01
  -6.7451713e-02   4.1179487e-01
  -6.7441835e-02   4.1189744e-01
  -6.7424114e-02   4.1200000e-01
  -6.7353437e-02   4.1210256e-01
  -6.7285344e-02   4.1230769e-01
  -6.7281667e-02   4.1251282e-01
  -6.7243168e-02   4.1261538e-01
  -6.7153478e-02   4.1271795e-01
  -6.7153105e-02   4.1282051e-01
  -6.7101725e-02   4.1292308e-01
  -6.6894472e-02   4.1302564e-01
  -6.6774991e-02   4.1312821e-01
  -6.6638648e-02   4.1323077e-01
  -6.6617947e-02   4.1333333e-01
  -6.6593623e-02   4.1343590e-01
  -6.6582748e-02   4.1364103e-01
  -6.6390569e-02   4.1374359e-01
  -6.6330896e-02   4.1394872e-01
  -6.6145931e-02   4.1405128e-01
  -6.6051643e-02   4.1415385e-01
  -6.5860988e-02   4.1425641e-01
  -6.5803944e-02   4.1435897e-01
  -6.5652595e-02   4.1446154e-01
  -6.5340247e-02   4.1456410e-01
  -6.5315860e-02   4.1466667e-01
  -6.5241725e-02   4.1476923e-01
  -6.5064627e-02   4.1487179e-01
  -6.4990116e-02   4.1497436e-01
  -6.4915384e-02   4.1507692e-01
  -6.4910126e-02   4.1517949e-01
  -6.4879119e-02   4.1528205e-01
  -6.4844943e-02   4.1538462e-01
  -6.4680622e-02   4.1548718e-01
  -6.4576444e-02   4.1558974e-01
  -6.4540365e-02   4.1569231e-01
  -6.4529840e-02   4.1579487e-01
  -6.4523442e-02   4.1589744e-01
  -6.4353008e-02   4.1600000e-01
  -6.4304091e-02   4.1610256e-01
  -6.4273387e-02   4.1620513e-01
  -6.4238662e-02   4.1641026e-01
  -6.3949737e-02   4.1651282e-01
  -6.3659827e-02   4.1671795e-01
  -6.3640326e-02   4.1692308e-01
  -6.3623391e-02   4.1702564e-01
  -6.3620192e-02   4.1712821e-01
  -6.3584595e-02   4.1723077e-01
  -6.3396028e-02   4.1733333e-01
  -6.3348717e-02   4.1743590e-01
  -6.3239766e-02   4.1753846e-01
  -6.3162592e-02   4.1764103e-01
  -6.3128314e-02   4.1774359e-01
  -6.2915609e-02   4.1784615e-01
  -6.2902210e-02   4.1794872e-01
  -6.2835558e-02   4.1805128e-01
  -6.2710138e-02   4.1815385e-01
  -6.2591582e-02   4.1825641e-01
  -6.2589522e-02   4.1835897e-01
  -6.2587726e-02   4.1846154e-01
  -6.2480976e-02   4.1856410e-01
  -6.2393425e-02   4.1866667e-01
  -6.2329790e-02   4.1876923e-01
  -6.2234795e-02   4.1887179e-01
  -6.2151884e-02   4.1897436e-01
  -6.2105899e-02   4.1907692e-01
  -6.2092131e-02   4.1917949e-01
  -6.2013221e-02   4.1928205e-01
  -6.1941452e-02   4.1938462e-01
  -6.1657120e-02   4.1948718e-01
  -6.1602483e-02   4.1958974e-01
  -6.1575933e-02   4.1969231e-01
  -6.1556550e-02   4.1979487e-01
  -6.1521440e-02   4.1989744e-01
  -6.1407105e-02   4.2000000e-01
  -6.1377132e-02   4.2010256e-01
  -6.1353745e-02   4.2020513e-01
  -6.1349784e-02   4.2030769e-01
  -6.1342362e-02   4.2041026e-01
  -6.1325133e-02   4.2051282e-01
  -6.1249600e-02   4.2061538e-01
  -6.1200901e-02   4.2071795e-01
  -6.1137700e-02   4.2082051e-01
  -6.0896876e-02   4.2092308e-01
  -6.0893280e-02   4.2102564e-01
  -6.0802244e-02   4.2112821e-01
  -6.0784843e-02   4.2123077e-01
  -6.0784126e-02   4.2133333e-01
  -6.0700258e-02   4.2143590e-01
  -6.0656246e-02   4.2153846e-01
  -6.0617676e-02   4.2164103e-01
  -6.0599700e-02   4.2174359e-01
  -6.0177802e-02   4.2184615e-01
  -6.0148471e-02   4.2194872e-01
  -6.0129193e-02   4.2205128e-01
  -6.0006035e-02   4.2215385e-01
  -5.9934341e-02   4.2225641e-01
  -5.9769847e-02   4.2235897e-01
  -5.9743630e-02   4.2246154e-01
  -5.9735915e-02   4.2256410e-01
  -5.9619273e-02   4.2276923e-01
  -5.9492923e-02   4.2287179e-01
  -5.9340243e-02   4.2297436e-01
  -5.9256949e-02   4.2307692e-01
  -5.9189070e-02   4.2317949e-01
  -5.9067412e-02   4.2328205e-01
  -5.9019961e-02   4.2338462e-01
  -5.9016042e-02   4.2348718e-01
  -5.9011042e-02   4.2358974e-01
  -5.8882152e-02   4.2379487e-01
  -5.8814793e-02   4.2389744e-01
  -5.8644464e-02   4.2400000e-01
  -5.8616682e-02   4.2410256e-01
  -5.8611133e-02   4.2420513e-01
  -5.8610039e-02   4.2430769e-01
  -5.8559536e-02   4.2441026e-01
  -5.8516202e-02   4.2451282e-01
  -5.8506040e-02   4.2461538e-01
  -5.8470265e-02   4.2471795e-01
  -5.8463137e-02   4.2482051e-01
  -5.8410723e-02   4.2492308e-01
  -5.8277624e-02   4.2502564e-01
  -5.8190759e-02   4.2512821e-01
  -5.8127337e-02   4.2523077e-01
  -5.8037436e-02   4.2533333e-01
  -5.7947305e-02   4.2543590e-01
  -5.7947105e-02   4.2553846e-01
  -5.7817949e-02   4.2564103e-01
  -5.7772768e-02   4.2574359e-01
  -5.7758853e-02   4.2584615e-01
  -5.7576118e-02   4.2594872e-01
  -5.7501437e-02   4.2605128e-01
  -5.7131133e-02   4.2615385e-01
  -5.6874665e-02   4.2625641e-01
  -5.6870688e-02   4.2635897e-01
  -5.6842060e-02   4.2646154e-01
  -5.6840622e-02   4.2656410e-01
  -5.6688431e-02   4.2666667e-01
  -5.6631142e-02   4.2676923e-01
  -5.6572945e-02   4.2687179e-01
  -5.6541850e-02   4.2697436e-01
  -5.6528216e-02   4.2707692e-01
  -5.6505001e-02   4.2717949e-01
  -5.6454840e-02   4.2728205e-01
  -5.6309995e-02   4.2738462e-01
  -5.6189498e-02   4.2758974e-01
  -5.6084998e-02   4.2769231e-01
  -5.6028379e-02   4.2779487e-01
  -5.6016757e-02   4.2789744e-01
  -5.5846889e-02   4.2800000e-01
  -5.5787929e-02   4.2810256e-01
  -5.5755936e-02   4.2820513e-01
  -5.5720598e-02   4.2830769e-01
  -5.5573547e-02   4.2841026e-01
  -5.5535559e-02   4.2851282e-01
  -5.5518009e-02   4.2861538e-01
  -5.5507343e-02   4.2871795e-01
  -5.5481721e-02   4.2882051e-01
  -5.5469218e-02   4.2892308e-01
  -5.5311205e-02   4.2902564e-01
  -5.5302530e-02   4.2912821e-01
  -5.5020772e-02   4.2923077e-01
  -5.4939952e-02   4.2933333e-01
  -5.4926590e-02   4.2943590e-01
  -5.4841200e-02   4.2953846e-01
  -5.4831806e-02   4.2964103e-01
  -5.4804589e-02   4.2974359e-01
  -5.4712789e-02   4.2984615e-01
  -5.4629977e-02   4.2994872e-01
  -5.4613818e-02   4.3005128e-01
  -5.4586495e-02   4.3015385e-01
  -5.4317083e-02   4.3025641e-01
  -5.4313416e-02   4.3035897e-01
  -5.4261373e-02   4.3046154e-01
  -5.4236858e-02   4.3056410e-01
  -5.4120380e-02   4.3066667e-01
  -5.4105805e-02   4.3076923e-01
  -5.4048421e-02   4.3087179e-01
  -5.4040768e-02   4.3097436e-01
  -5.3988414e-02   4.3107692e-01
  -5.3972677e-02   4.3117949e-01
  -5.3940125e-02   4.3128205e-01
  -5.3811095e-02   4.3138462e-01
  -5.3796546e-02   4.3158974e-01
  -5.3725525e-02   4.3169231e-01
  -5.3508635e-02   4.3179487e-01
  -5.3462751e-02   4.3189744e-01
  -5.3279877e-02   4.3200000e-01
  -5.3276917e-02   4.3210256e-01
  -5.3062705e-02   4.3220513e-01
  -5.3055826e-02   4.3230769e-01
  -5.3037903e-02   4.3241026e-01
  -5.2886869e-02   4.3251282e-01
  -5.2840293e-02   4.3261538e-01
  -5.2746979e-02   4.3271795e-01
  -5.2622815e-02   4.3292308e-01
  -5.2570678e-02   4.3302564e-01
  -5.2535530e-02   4.3312821e-01
  -5.2493516e-02   4.3323077e-01
  -5.2277414e-02   4.3343590e-01
  -5.2185888e-02   4.3353846e-01
  -5.2162994e-02   4.3364103e-01
  -5.2111929e-02   4.3374359e-01
  -5.2075508e-02   4.3384615e-01
  -5.2042265e-02   4.3394872e-01
  -5.2008515e-02   4.3405128e-01
  -5.1870171e-02   4.3415385e-01
  -5.1759043e-02   4.3425641e-01
  -5.1691199e-02   4.3435897e-01
  -5.1628025e-02   4.3446154e-01
  -5.1606925e-02   4.3456410e-01
  -5.1594898e-02   4.3466667e-01
  -5.1461276e-02   4.3476923e-01
  -5.1442942e-02   4.3487179e-01
  -5.1282903e-02   4.3497436e-01
  -5.1252793e-02   4.3507692e-01
  -5.1159651e-02   4.3517949e-01
  -5.1119292e-02   4.3528205e-01
  -5.1104014e-02   4.3538462e-01
  -5.1093665e-02   4.3548718e-01
  -5.1092977e-02   4.3569231e-01
  -5.0952935e-02   4.3579487e-01
  -5.0664773e-02   4.3589744e-01
  -5.0607761e-02   4.3600000e-01
  -5.0485744e-02   4.3610256e-01
  -5.0460507e-02   4.3620513e-01
  -5.0303105e-02   4.3630769e-01
  -5.0160813e-02   4.3641026e-01
  -5.0154637e-02   4.3651282e-01
  -5.0100540e-02   4.3671795e-01
  -5.0084643e-02   4.3692308e-01
  -5.0077831e-02   4.3702564e-01
  -4.9980011e-02   4.3723077e-01
  -4.9780669e-02   4.3733333e-01
  -4.9607459e-02   4.3743590e-01
  -4.9562629e-02   4.3753846e-01
  -4.9547422e-02   4.3764103e-01
  -4.9529136e-02   4.3774359e-01
  -4.9525202e-02   4.3784615e-01
  -4.9509645e-02   4.3794872e-01
  -4.9387370e-02   4.3805128e-01
  -4.9304140e-02   4.3815385e-01
  -4.9302042e-02   4.3825641e-01
  -4.9219993e-02   4.3835897e-01
  -4.9055215e-02   4.3856410e-01
  -4.9000486e-02   4.3866667e-01
  -4.8961084e-02   4.3876923e-01
  -4.8959823e-02   4.3887179e-01
  -4.8910417e-02   4.3907692e-01
  -4.8775102e-02   4.3917949e-01
  -4.8723281e-02   4.3928205e-01
  -4.8641054e-02   4.3948718e-01
  -4.8610913e-02   4.3969231e-01
  -4.8514626e-02   4.3989744e-01
  -4.8326788e-02   4.4000000e-01
  -4.8250051e-02   4.4010256e-01
  -4.8144813e-02   4.4020513e-01
  -4.8118817e-02   4.4030769e-01
  -4.8099782e-02   4.4041026e-01
  -4.8046453e-02   4.4051282e-01
  -4.8024137e-02   4.4061538e-01
  -4.7857184e-02   4.4071795e-01
  -4.7842383e-02   4.4082051e-01
  -4.7763325e-02   4.4092308e-01
  -4.7720738e-02   4.4102564e-01
  -4.7695161e-02   4.4112821e-01
  -4.7662613e-02   4.4133333e-01
  -4.7438836e-02   4.4143590e-01
  -4.7411336e-02   4.4153846e-01
  -4.7323354e-02   4.4164103e-01
  -4.7183051e-02   4.4174359e-01
  -4.6997607e-02   4.4184615e-01
  -4.6960481e-02   4.4194872e-01
  -4.6816793e-02   4.4205128e-01
  -4.6603777e-02   4.4215385e-01
  -4.6323913e-02   4.4225641e-01
  -4.6294549e-02   4.4246154e-01
  -4.6220806e-02   4.4266667e-01
  -4.6204162e-02   4.4276923e-01
  -4.6171289e-02   4.4287179e-01
  -4.6039445e-02   4.4307692e-01
  -4.5946823e-02   4.4317949e-01
  -4.5917210e-02   4.4328205e-01
  -4.5794406e-02   4.4338462e-01
  -4.5707850e-02   4.4348718e-01
  -4.5468120e-02   4.4358974e-01
  -4.5363529e-02   4.4369231e-01
  -4.5345980e-02   4.4379487e-01
  -4.5297317e-02   4.4389744e-01
  -4.5226323e-02   4.4410256e-01
  -4.5159254e-02   4.4420513e-01
  -4.5009930e-02   4.4441026e-01
  -4.4974142e-02   4.4451282e-01
  -4.4759520e-02   4.4461538e-01
  -4.4627195e-02   4.4471795e-01
  -4.4612661e-02   4.4482051e-01
  -4.4609440e-02   4.4502564e-01
  -4.4582312e-02   4.4512821e-01
  -4.4511755e-02   4.4523077e-01
  -4.4481717e-02   4.4533333e-01
  -4.4395941e-02   4.4543590e-01
  -4.4249210e-02   4.4553846e-01
  -4.4026853e-02   4.4564103e-01
  -4.4009758e-02   4.4574359e-01
  -4.3880020e-02   4.4584615e-01
  -4.3826887e-02   4.4594872e-01
  -4.3572750e-02   4.4605128e-01
  -4.3569135e-02   4.4615385e-01
  -4.3415388e-02   4.4625641e-01
  -4.3380103e-02   4.4635897e-01
  -4.3351566e-02   4.4646154e-01
  -4.3212801e-02   4.4656410e-01
  -4.3208646e-02   4.4666667e-01
  -4.3163649e-02   4.4676923e-01
  -4.2987140e-02   4.4687179e-01
  -4.2924661e-02   4.4697436e-01
  -4.2876370e-02   4.4717949e-01
  -4.2863670e-02   4.4728205e-01
  -4.2787400e-02   4.4738462e-01
  -4.2638163e-02   4.4758974e-01
  -4.2506389e-02   4.4769231e-01
  -4.2451265e-02   4.4779487e-01
  -4.2436513e-02   4.4789744e-01
  -4.2326113e-02   4.4800000e-01
  -4.2324829e-02   4.4810256e-01
  -4.2282128e-02   4.4820513e-01
  -4.2124978e-02   4.4830769e-01
  -4.2120515e-02   4.4841026e-01
  -4.1866583e-02   4.4851282e-01
  -4.1786585e-02   4.4861538e-01
  -4.1747281e-02   4.4871795e-01
  -4.1700178e-02   4.4882051e-01
  -4.1674549e-02   4.4892308e-01
  -4.1611813e-02   4.4902564e-01
  -4.1529183e-02   4.4912821e-01
  -4.1389821e-02   4.4923077e-01
  -4.1296494e-02   4.4943590e-01
  -4.1122520e-02   4.4953846e-01
  -4.0904464e-02   4.4964103e-01
  -4.0840122e-02   4.4974359e-01
  -4.0795488e-02   4.4984615e-01
  -4.0713404e-02   4.4994872e-01
  -4.0709921e-02   4.5005128e-01
  -4.0672945e-02   4.5015385e-01
  -4.0672632e-02   4.5025641e-01
  -4.0569109e-02   4.5035897e-01
  -4.0551046e-02   4.5046154e-01
  -4.0531520e-02   4.5056410e-01
  -4.0513581e-02   4.5066667e-01
  -4.0498663e-02   4.5076923e-01
  -4.0365775e-02   4.5087179e-01
  -4.0307346e-02   4.5097436e-01
  -4.0238643e-02   4.5107692e-01
  -4.0196625e-02   4.5117949e-01
  -4.0061196e-02   4.5128205e-01
  -4.0055459e-02   4.5138462e-01
  -4.0004195e-02   4.5148718e-01
  -3.9995328e-02   4.5158974e-01
  -3.9679661e-02   4.5169231e-01
  -3.9605396e-02   4.5179487e-01
  -3.9582730e-02   4.5189744e-01
  -3.9491441e-02   4.5200000e-01
  -3.9469870e-02   4.5210256e-01
  -3.9446866e-02   4.5220513e-01
  -3.9379842e-02   4.5230769e-01
  -3.9168616e-02   4.5241026e-01
  -3.9067480e-02   4.5251282e-01
  -3.9063057e-02   4.5261538e-01
  -3.9039965e-02   4.5271795e-01
  -3.9028163e-02   4.5282051e-01
  -3.8994457e-02   4.5292308e-01
  -3.8928777e-02   4.5302564e-01
  -3.8863235e-02   4.5312821e-01
  -3.8857010e-02   4.5323077e-01
  -3.8748425e-02   4.5333333e-01
  -3.8493272e-02   4.5343590e-01
  -3.8379062e-02   4.5353846e-01
  -3.8377231e-02   4.5364103e-01
  -3.8315208e-02   4.5374359e-01
  -3.8120634e-02   4.5384615e-01
  -3.8031936e-02   4.5394872e-01
  -3.7903860e-02   4.5405128e-01
  -3.7863929e-02   4.5415385e-01
  -3.7789240e-02   4.5425641e-01
  -3.7748935e-02   4.5435897e-01
  -3.7748006e-02   4.5446154e-01
  -3.7692698e-02   4.5456410e-01
  -3.7634961e-02   4.5466667e-01
  -3.7344889e-02   4.5476923e-01
  -3.7323222e-02   4.5487179e-01
  -3.7239361e-02   4.5497436e-01
  -3.7210242e-02   4.5507692e-01
  -3.7205726e-02   4.5517949e-01
  -3.7201541e-02   4.5528205e-01
  -3.7143607e-02   4.5538462e-01
  -3.7136560e-02   4.5548718e-01
  -3.6988373e-02   4.5558974e-01
  -3.6847484e-02   4.5569231e-01
  -3.6762738e-02   4.5579487e-01
  -3.6639436e-02   4.5589744e-01
  -3.6523223e-02   4.5600000e-01
  -3.6511772e-02   4.5610256e-01
  -3.6406229e-02   4.5620513e-01
  -3.6298393e-02   4.5630769e-01
  -3.6231993e-02   4.5641026e-01
  -3.6178868e-02   4.5651282e-01
  -3.6161902e-02   4.5661538e-01
  -3.6122518e-02   4.5682051e-01
  -3.6093254e-02   4.5692308e-01
  -3.5952584e-02   4.5702564e-01
  -3.5802922e-02   4.5712821e-01
  -3.5756760e-02   4.5723077e-01
  -3.5745950e-02   4.5733333e-01
  -3.5719066e-02   4.5743590e-01
  -3.5295266e-02   4.5753846e-01
  -3.5253498e-02   4.5774359e-01
  -3.5201126e-02   4.5784615e-01
  -3.5026734e-02   4.5794872e-01
  -3.5009698e-02   4.5805128e-01
  -3.4976448e-02   4.5825641e-01
  -3.4902805e-02   4.5835897e-01
  -3.4810624e-02   4.5846154e-01
  -3.4798684e-02   4.5856410e-01
  -3.4767671e-02   4.5866667e-01
  -3.4736344e-02   4.5887179e-01
  -3.4705282e-02   4.5907692e-01
  -3.4670578e-02   4.5917949e-01
  -3.4666297e-02   4.5928205e-01
  -3.4588955e-02   4.5938462e-01
  -3.4586270e-02   4.5948718e-01
  -3.4534995e-02   4.5958974e-01
  -3.4446810e-02   4.5969231e-01
  -3.4400015e-02   4.5979487e-01
  -3.4216025e-02   4.5989744e-01
  -3.4170049e-02   4.6000000e-01
  -3.4146309e-02   4.6010256e-01
  -3.4087355e-02   4.6020513e-01
  -3.4041442e-02   4.6030769e-01
  -3.3997218e-02   4.6041026e-01
  -3.3882449e-02   4.6051282e-01
  -3.3845935e-02   4.6061538e-01
  -3.3841887e-02   4.6071795e-01
  -3.3797057e-02   4.6082051e-01
  -3.3773004e-02   4.6092308e-01
  -3.3758088e-02   4.6102564e-01
  -3.3681158e-02   4.6112821e-01
  -3.3673053e-02   4.6123077e-01
  -3.3625768e-02   4.6133333e-01
  -3.3581147e-02   4.6143590e-01
  -3.3461960e-02   4.6153846e-01
  -3.3297752e-02   4.6164103e-01
  -3.3289088e-02   4.6174359e-01
  -3.3254875e-02   4.6184615e-01
  -3.3168766e-02   4.6194872e-01
  -3.3130912e-02   4.6205128e-01
  -3.2989337e-02   4.6215385e-01
  -3.2953346e-02   4.6225641e-01
  -3.2873132e-02   4.6235897e-01
  -3.2704012e-02   4.6246154e-01
  -3.2582486e-02   4.6256410e-01
  -3.2550115e-02   4.6276923e-01
  -3.2549391e-02   4.6287179e-01
  -3.2504020e-02   4.6297436e-01
  -3.2457509e-02   4.6317949e-01
  -3.2425609e-02   4.6328205e-01
  -3.2383273e-02   4.6338462e-01
  -3.2259626e-02   4.6348718e-01
  -3.2105138e-02   4.6358974e-01
  -3.2043852e-02   4.6369231e-01
  -3.1905281e-02   4.6379487e-01
  -3.1843865e-02   4.6389744e-01
  -3.1821102e-02   4.6410256e-01
  -3.1819067e-02   4.6420513e-01
  -3.1716764e-02   4.6430769e-01
  -3.1674607e-02   4.6441026e-01
  -3.1603512e-02   4.6451282e-01
  -3.1580433e-02   4.6461538e-01
  -3.1475641e-02   4.6471795e-01
  -3.1364093e-02   4.6482051e-01
  -3.1205935e-02   4.6492308e-01
  -3.1152972e-02   4.6502564e-01
  -3.1069985e-02   4.6512821e-01
  -3.0939276e-02   4.6523077e-01
  -3.0924105e-02   4.6533333e-01
  -3.0876289e-02   4.6543590e-01
  -3.0873822e-02   4.6553846e-01
  -3.0753823e-02   4.6574359e-01
  -3.0685107e-02   4.6594872e-01
  -3.0662956e-02   4.6605128e-01
  -3.0649680e-02   4.6615385e-01
  -3.0619680e-02   4.6625641e-01
  -3.0478420e-02   4.6635897e-01
  -3.0463159e-02   4.6646154e-01
  -3.0450720e-02   4.6656410e-01
  -3.0418429e-02   4.6676923e-01
  -3.0396151e-02   4.6687179e-01
  -3.0347455e-02   4.6697436e-01
  -3.0115102e-02   4.6707692e-01
  -2.9995719e-02   4.6717949e-01
  -2.9919804e-02   4.6728205e-01
  -2.9894504e-02   4.6738462e-01
  -2.9891203e-02   4.6748718e-01
  -2.9871806e-02   4.6758974e-01
  -2.9687962e-02   4.6779487e-01
  -2.9663256e-02   4.6789744e-01
  -2.9487515e-02   4.6800000e-01
  -2.9360646e-02   4.6810256e-01
  -2.9330233e-02   4.6820513e-01
  -2.8995984e-02   4.6841026e-01
  -2.8995466e-02   4.6861538e-01
  -2.8877392e-02   4.6871795e-01
  -2.8871750e-02   4.6882051e-01
  -2.8796025e-02   4.6892308e-01
  -2.8790867e-02   4.6902564e-01
  -2.8785002e-02   4.6912821e-01
  -2.8781374e-02   4.6923077e-01
  -2.8774270e-02   4.6933333e-01
  -2.8730832e-02   4.6943590e-01
  -2.8715175e-02   4.6953846e-01
  -2.8471758e-02   4.6964103e-01
  -2.8376893e-02   4.6974359e-01
  -2.8328845e-02   4.6984615e-01
  -2.8327523e-02   4.6994872e-01
  -2.8320055e-02   4.7005128e-01
  -2.8271406e-02   4.7015385e-01
  -2.8193136e-02   4.7025641e-01
  -2.8112298e-02   4.7035897e-01
  -2.7852019e-02   4.7046154e-01
  -2.7815379e-02   4.7056410e-01
  -2.7701377e-02   4.7066667e-01
  -2.7658465e-02   4.7087179e-01
  -2.7650715e-02   4.7097436e-01
  -2.7608038e-02   4.7117949e-01
  -2.7564293e-02   4.7128205e-01
  -2.7423374e-02   4.7138462e-01
  -2.7393690e-02   4.7148718e-01
  -2.7298977e-02   4.7158974e-01
  -2.7296103e-02   4.7169231e-01
  -2.7202452e-02   4.7179487e-01
  -2.7049503e-02   4.7189744e-01
  -2.7039283e-02   4.7200000e-01
  -2.6963324e-02   4.7210256e-01
  -2.6853621e-02   4.7220513e-01
  -2.6853350e-02   4.7230769e-01
  -2.6805018e-02   4.7241026e-01
  -2.6785872e-02   4.7251282e-01
  -2.6724653e-02   4.7261538e-01
  -2.6629934e-02   4.7271795e-01
  -2.6568294e-02   4.7282051e-01
  -2.6506139e-02   4.7292308e-01
  -2.6464275e-02   4.7302564e-01
  -2.6460891e-02   4.7312821e-01
  -2.6453667e-02   4.7323077e-01
  -2.6387103e-02   4.7333333e-01
  -2.6352319e-02   4.7343590e-01
  -2.6348615e-02   4.7353846e-01
  -2.6307131e-02   4.7364103e-01
  -2.6281429e-02   4.7374359e-01
  -2.6231672e-02   4.7384615e-01
  -2.6158157e-02   4.7394872e-01
  -2.6073558e-02   4.7405128e-01
  -2.6067054e-02   4.7415385e-01
  -2.5735892e-02   4.7425641e-01
  -2.5672037e-02   4.7446154e-01
  -2.5531261e-02   4.7456410e-01
  -2.5476790e-02   4.7476923e-01
  -2.5475258e-02   4.7487179e-01
  -2.5447270e-02   4.7497436e-01
  -2.5424832e-02   4.7507692e-01
  -2.5396730e-02   4.7517949e-01
  -2.5364234e-02   4.7528205e-01
  -2.5333491e-02   4.7538462e-01
  -2.5323781e-02   4.7548718e-01
  -2.5217267e-02   4.7558974e-01
  -2.5208373e-02   4.7569231e-01
  -2.5195748e-02   4.7579487e-01
  -2.5191548e-02   4.7589744e-01
  -2.5107514e-02   4.7600000e-01
  -2.5043462e-02   4.7610256e-01
  -2.5026039e-02   4.7620513e-01
  -2.4873923e-02   4.7641026e-01
  -2.4590489e-02   4.7651282e-01
  -2.4473160e-02   4.7661538e-01
  -2.4306253e-02   4.7671795e-01
  -2.4177244e-02   4.7682051e-01
  -2.4168975e-02   4.7702564e-01
  -2.4058183e-02   4.7712821e-01
  -2.4055384e-02   4.7723077e-01
  -2.3964759e-02   4.7733333e-01
  -2.3959383e-02   4.7743590e-01
  -2.3850299e-02   4.7753846e-01
  -2.3685379e-02   4.7764103e-01
  -2.3625773e-02   4.7774359e-01
  -2.3556566e-02   4.7784615e-01
  -2.3503117e-02   4.7794872e-01
  -2.3230984e-02   4.7805128e-01
  -2.3192599e-02   4.7815385e-01
  -2.3159266e-02   4.7825641e-01
  -2.3132412e-02   4.7835897e-01
  -2.2999666e-02   4.7846154e-01
  -2.2885475e-02   4.7856410e-01
  -2.2810542e-02   4.7866667e-01
  -2.2805708e-02   4.7876923e-01
  -2.2666511e-02   4.7887179e-01
  -2.2378785e-02   4.7897436e-01
  -2.2267285e-02   4.7907692e-01
  -2.2106017e-02   4.7917949e-01
  -2.2065423e-02   4.7928205e-01
  -2.2037581e-02   4.7938462e-01
  -2.2016746e-02   4.7958974e-01
  -2.2014741e-02   4.7969231e-01
  -2.1889059e-02   4.7979487e-01
  -2.1885751e-02   4.7989744e-01
  -2.1829218e-02   4.8000000e-01
  -2.1771784e-02   4.8010256e-01
  -2.1730860e-02   4.8020513e-01
  -2.1713241e-02   4.8030769e-01
  -2.1658262e-02   4.8041026e-01
  -2.1378528e-02   4.8061538e-01
  -2.1262400e-02   4.8071795e-01
  -2.1240233e-02   4.8082051e-01
  -2.1108958e-02   4.8092308e-01
  -2.1078025e-02   4.8102564e-01
  -2.1002089e-02   4.8112821e-01
  -2.0945032e-02   4.8123077e-01
  -2.0793852e-02   4.8133333e-01
  -2.0749590e-02   4.8143590e-01
  -2.0607493e-02   4.8164103e-01
  -2.0562864e-02   4.8174359e-01
  -2.0554452e-02   4.8184615e-01
  -2.0510243e-02   4.8194872e-01
  -2.0505272e-02   4.8205128e-01
  -2.0467561e-02   4.8225641e-01
  -2.0281807e-02   4.8235897e-01
  -2.0241125e-02   4.8246154e-01
  -2.0190700e-02   4.8256410e-01
  -2.0124997e-02   4.8266667e-01
  -2.0072414e-02   4.8276923e-01
  -2.0058208e-02   4.8287179e-01
  -1.9992327e-02   4.8297436e-01
  -1.9991962e-02   4.8307692e-01
  -1.9965354e-02   4.8317949e-01
  -1.9863872e-02   4.8328205e-01
  -1.9747755e-02   4.8338462e-01
  -1.9714106e-02   4.8348718e-01
  -1.9697549e-02   4.8358974e-01
  -1.9682597e-02   4.8369231e-01
  -1.9644725e-02   4.8379487e-01
  -1.9644379e-02   4.8389744e-01
  -1.9588886e-02   4.8400000e-01
  -1.9558394e-02   4.8410256e-01
  -1.9545429e-02   4.8420513e-01
  -1.9542450e-02   4.8430769e-01
  -1.9210713e-02   4.8451282e-01
  -1.9111101e-02   4.8461538e-01
  -1.9069486e-02   4.8471795e-01
  -1.9051703e-02   4.8482051e-01
  -1.8982117e-02   4.8502564e-01
  -1.8898664e-02   4.8512821e-01
  -1.8677554e-02   4.8523077e-01
  -1.8646083e-02   4.8533333e-01
  -1.8637401e-02   4.8543590e-01
  -1.8615312e-02   4.8553846e-01
  -1.8600124e-02   4.8564103e-01
  -1.8565502e-02   4.8574359e-01
  -1.8449973e-02   4.8584615e-01
  -1.8428133e-02   4.8594872e-01
  -1.8405025e-02   4.8605128e-01
  -1.8324841e-02   4.8625641e-01
  -1.8274326e-02   4.8635897e-01
  -1.8046728e-02   4.8646154e-01
  -1.7961088e-02   4.8656410e-01
  -1.7943061e-02   4.8666667e-01
  -1.7859943e-02   4.8676923e-01
  -1.7800147e-02   4.8687179e-01
  -1.7788198e-02   4.8697436e-01
  -1.7713602e-02   4.8707692e-01
  -1.7706817e-02   4.8717949e-01
  -1.7370809e-02   4.8728205e-01
  -1.7333375e-02   4.8738462e-01
  -1.7331334e-02   4.8758974e-01
  -1.7113053e-02   4.8769231e-01
  -1.6907367e-02   4.8779487e-01
  -1.6832745e-02   4.8789744e-01
  -1.6828532e-02   4.8800000e-01
  -1.6597130e-02   4.8810256e-01
  -1.6488589e-02   4.8820513e-01
  -1.6451553e-02   4.8830769e-01
  -1.6420872e-02   4.8841026e-01
  -1.6349928e-02   4.8851282e-01
  -1.6343275e-02   4.8861538e-01
  -1.6316478e-02   4.8871795e-01
  -1.6310627e-02   4.8882051e-01
  -1.6215676e-02   4.8902564e-01
  -1.6191776e-02   4.8912821e-01
  -1.6189623e-02   4.8923077e-01
  -1.6154319e-02   4.8933333e-01
  -1.6066188e-02   4.8943590e-01
  -1.5879515e-02   4.8953846e-01
  -1.5863721e-02   4.8964103e-01
  -1.5562426e-02   4.8974359e-01
  -1.5542196e-02   4.8984615e-01
  -1.5531289e-02   4.8994872e-01
  -1.5482284e-02   4.9005128e-01
  -1.5462038e-02   4.9015385e-01
  -1.5360838e-02   4.9025641e-01
  -1.4740330e-02   4.9035897e-01
  -1.4712278e-02   4.9046154e-01
  -1.4637645e-02   4.9056410e-01
  -1.4604085e-02   4.9066667e-01
  -1.4582234e-02   4.9076923e-01
  -1.4580552e-02   4.9097436e-01
  -1.4547287e-02   4.9107692e-01
  -1.4535509e-02   4.9117949e-01
  -1.4533095e-02   4.9128205e-01
  -1.4495085e-02   4.9138462e-01
  -1.4368458e-02   4.9148718e-01
  -1.4277689e-02   4.9158974e-01
  -1.4129792e-02   4.9169231e-01
  -1.4093587e-02   4.9179487e-01
  -1.4054591e-02   4.9189744e-01
  -1.3889363e-02   4.9200000e-01
  -1.3842996e-02   4.9210256e-01
  -1.3800026e-02   4.9230769e-01
  -1.3742630e-02   4.9241026e-01
  -1.3645184e-02   4.9251282e-01
  -1.3608260e-02   4.9261538e-01
  -1.3505668e-02   4.9282051e-01
  -1.3449765e-02   4.9302564e-01
  -1.3355930e-02   4.9312821e-01
  -1.3324904e-02   4.9323077e-01
  -1.3268077e-02   4.9333333e-01
  -1.3235865e-02   4.9343590e-01
  -1.3052619e-02   4.9353846e-01
  -1.2924930e-02   4.9364103e-01
  -1.2888839e-02   4.9374359e-01
  -1.2865801e-02   4.9384615e-01
  -1.2837432e-02   4.9394872e-01
  -1.2817446e-02   4.9405128e-01
  -1.2711812e-02   4.9415385e-01
  -1.2481123e-02   4.9425641e-01
  -1.2460842e-02   4.9435897e-01
  -1.2403543e-02   4.9446154e-01
  -1.2022893e-02   4.9456410e-01
  -1.1970065e-02   4.9466667e-01
  -1.1945626e-02   4.9476923e-01
  -1.1918018e-02   4.9487179e-01
  -1.1909210e-02   4.9497436e-01
  -1.1880025e-02   4.9507692e-01
  -1.1746123e-02   4.9517949e-01
  -1.1612583e-02   4.9528205e-01
  -1.1608275e-02   4.9538462e-01
  -1.1582025e-02   4.9548718e-01
  -1.1548646e-02   4.9558974e-01
  -1.1542523e-02   4.9579487e-01
  -1.1463023e-02   4.9589744e-01
  -1.1387541e-02   4.9600000e-01
  -1.1362844e-02   4.9610256e-01
  -1.1307806e-02   4.9620513e-01
  -1.1217454e-02   4.9630769e-01
  -1.1216886e-02   4.9641026e-01
  -1.1158946e-02   4.9651282e-01
  -1.1128322e-02   4.9661538e-01
  -1.1127440e-02   4.9671795e-01
  -1.1037810e-02   4.9682051e-01
  -1.0933282e-02   4.9692308e-01
  -1.0869635e-02   4.9702564e-01
  -1.0846526e-02   4.9712821e-01
  -1.0764682e-02   4.9723077e-01
  -1.0754724e-02   4.9733333e-01
  -1.0751451e-02   4.9743590e-01
  -1.0715508e-02   4.9753846e-01
  -1.0660466e-02   4.9764103e-01
  -1.0624961e-02   4.9774359e-01
  -1.0439749e-02   4.9794872e-01
  -1.0405827e-02   4.9805128e-01
  -1.0210407e-02   4.9815385e-01
  -1.0165304e-02   4.9825641e-01
  -1.0089363e-02   4.9835897e-01
  -1.0051407e-02   4.9846154e-01
  -1.0005764e-02   4.9856410e-01
  -9.9738040e-03   4.9866667e-01
  -9.9473485e-03   4.9876923e-01
  -9.8474924e-03   4.9887179e-01
  -9.7575579e-03   4.9897436e-01
  -9.7240493e-03   4.9917949e-01
  -9.6984179e-03   4.9928205e-01
  -9.5766264e-03   4.9938462e-01
  -9.5661117e-03   4.9948718e-01
  -9.5102356e-03   4.9958974e-01
  -9.4592178e-03   4.9979487e-01
  -9.4581080e-03   4.9989744e-01
  -9.2988473e-03   5.0000000e-01
  -9.2165583e-03   5.0010256e-01
  -8.8742822e-03   5.0020513e-01
  -8.8052046e-03   5.0030769e-01
  -8.7721275e-03   5.0041026e-01
  -8.7432247e-03   5.0051282e-01
  -8.6855236e-03   5.0061538e-01
  -8.6853446e-03   5.0071795e-01
  -8.6379757e-03   5.0082051e-01
  -8.4192586e-03   5.0092308e-01
  -8.3884658e-03   5.0102564e-01
  -8.3292637e-03   5.0112821e-01
  -8.3155772e-03   5.0123077e-01
  -8.2952685e-03   5.0133333e-01
  -8.2358170e-03   5.0143590e-01
  -8.1364239e-03   5.0153846e-01
  -8.1319082e-03   5.0164103e-01
  -8.1161893e-03   5.0174359e-01
  -8.1161739e-03   5.0184615e-01
  -8.1057001e-03   5.0194872e-01
  -8.0831947e-03   5.0205128e-01
  -8.0669119e-03   5.0215385e-01
  -8.0105012e-03   5.0225641e-01
  -7.8698298e-03   5.0235897e-01
  -7.7780084e-03   5.0246154e-01
  -7.6440312e-03   5.0256410e-01
  -7.4806437e-03   5.0266667e-01
  -7.4767829e-03   5.0276923e-01
  -7.4657037e-03   5.0287179e-01
  -7.3047948e-03   5.0307692e-01
  -7.2823931e-03   5.0317949e-01
  -7.2355841e-03   5.0328205e-01
  -7.1431945e-03   5.0338462e-01
  -7.0844353e-03   5.0348718e-01
  -7.0630801e-03   5.0358974e-01
  -7.0473183e-03   5.0369231e-01
  -7.0414927e-03   5.0379487e-01
  -7.0096716e-03   5.0389744e-01
  -6.9380101e-03   5.0400000e-01
  -6.9357497e-03   5.0410256e-01
  -6.6055673e-03   5.0420513e-01
  -6.6012445e-03   5.0430769e-01
  -6.5629959e-03   5.0441026e-01
  -6.4434968e-03   5.0451282e-01
  -6.3712862e-03   5.0461538e-01
  -6.1578262e-03   5.0471795e-01
  -5.8827234e-03   5.0482051e-01
  -5.8737693e-03   5.0492308e-01
  -5.8541968e-03   5.0502564e-01
  -5.8069442e-03   5.0512821e-01
  -5.6766006e-03   5.0523077e-01
  -5.6349579e-03   5.0533333e-01
  -5.5869855e-03   5.0543590e-01
  -5.4132927e-03   5.0553846e-01
  -5.2650173e-03   5.0574359e-01
  -5.1511991e-03   5.0584615e-01
  -5.1099296e-03   5.0594872e-01
  -5.0857531e-03   5.0605128e-01
  -5.0488292e-03   5.0615385e-01
  -4.9606786e-03   5.0625641e-01
  -4.9451940e-03   5.0635897e-01
  -4.7853501e-03   5.0646154e-01
  -4.7391440e-03   5.0656410e-01
  -4.7252759e-03   5.0676923e-01
  -4.7080044e-03   5.0687179e-01
  -4.6995278e-03   5.0697436e-01
  -4.6311855e-03   5.0707692e-01
  -4.5733288e-03   5.0717949e-01
  -4.5208361e-03   5.0728205e-01
  -4.5085104e-03   5.0738462e-01
  -4.3648905e-03   5.0748718e-01
  -4.2941473e-03   5.0769231e-01
  -4.2810415e-03   5.0779487e-01
  -4.2738417e-03   5.0789744e-01
  -4.1529630e-03   5.0800000e-01
  -4.0251021e-03   5.0810256e-01
  -4.0025668e-03   5.0820513e-01
  -3.8508396e-03   5.0830769e-01
  -3.8307588e-03   5.0841026e-01
  -3.8163243e-03   5.0851282e-01
  -3.8118933e-03   5.0861538e-01
  -3.7192677e-03   5.0871795e-01
  -3.6706829e-03   5.0882051e-01
  -3.1371778e-03   5.0892308e-01
  -3.1344025e-03   5.0902564e-01
  -3.1051123e-03   5.0912821e-01
  -3.0979249e-03   5.0923077e-01
  -3.0848351e-03   5.0933333e-01
  -3.0839328e-03   5.0943590e-01
  -3.0203348e-03   5.0953846e-01
  -3.0153836e-03   5.0964103e-01
  -2.9032062e-03   5.0974359e-01
  -2.8190382e-03   5.0984615e-01
  -2.7588226e-03   5.0994872e-01
  -2.3351820e-03   5.1005128e-01
  -2.2173975e-03   5.1015385e-01
  -2.1339515e-03   5.1025641e-01
  -2.0672993e-03   5.1035897e-01
  -2.0322636e-03   5.1046154e-01
  -2.0141171e-03   5.1056410e-01
  -2.0117996e-03   5.1066667e-01
  -1.9873403e-03   5.1076923e-01
  -1.7615961e-03   5.1097436e-01
  -1.6207283e-03   5.1107692e-01
  -1.4380060e-03   5.1117949e-01
  -1.4162587e-03   5.1128205e-01
  -1.3342809e-03   5.1138462e-01
  -1.3242537e-03   5.1148718e-01
  -1.2530905e-03   5.1158974e-01
  -1.1429803e-03   5.1169231e-01
  -1.0734001e-03   5.1179487e-01
  -1.0249786e-03   5.1189744e-01
  -1.0238945e-03   5.1200000e-01
  -9.3475384e-04   5.1210256e-01
  -8.7320030e-04   5.1220513e-01
  -7.9607057e-04   5.1230769e-01
  -7.9389958e-04   5.1251282e-01
  -7.5526272e-04   5.1261538e-01
  -7.3549521e-04   5.1271795e-01
  -6.9648551e-04   5.1282051e-01
  -6.2302776e-04   5.1292308e-01
  -5.6981659e-04   5.1302564e-01
  -5.1680279e-04   5.1312821e-01
  -4.3896550e-04   5.1323077e-01
  -4.1175479e-04   5.1333333e-01
  -3.8186672e-04   5.1343590e-01
  -3.0396287e-04   5.1353846e-01
  -1.1077818e-04   5.1364103e-01
  -7.4126312e-05   5.1374359e-01
  -5.5612229e-05   5.1384615e-01
   6.0171937e-05   5.1405128e-01
   1.1532842e-04   5.1415385e-01
   2.4103265e-04   5.1425641e-01
   2.4816952e-04   5.1435897e-01
   2.7496324e-04   5.1446154e-01
   2.7703425e-04   5.1456410e-01
   2.9409371e-04   5.1466667e-01
   3.0806304e-04   5.1476923e-01
   3.5644038e-04   5.1487179e-01
   5.3373466e-04   5.1497436e-01
   5.9864513e-04   5.1507692e-01
   6.6956788e-04   5.1517949e-01
   7.6456945e-04   5.1528205e-01
   7.6458090e-04   5.1548718e-01
   8.5391188e-04   5.1558974e-01
   1.0666063e-03   5.1569231e-01
   1.0878907e-03   5.1579487e-01
   1.2625056e-03   5.1589744e-01
   1.3269999e-03   5.1600000e-01
   1.3522820e-03   5.1610256e-01
   1.4269785e-03   5.1620513e-01
   1.4606953e-03   5.1630769e-01
   1.4824303e-03   5.1641026e-01
   1.5368137e-03   5.1651282e-01
   1.5427929e-03   5.1661538e-01
   1.7198424e-03   5.1682051e-01
   1.7275150e-03   5.1692308e-01
   1.8859151e-03   5.1702564e-01
   1.9273702e-03   5.1712821e-01
   1.9385813e-03   5.1723077e-01
   2.1100501e-03   5.1733333e-01
   2.1438969e-03   5.1743590e-01
   2.1664510e-03   5.1764103e-01
   2.2094831e-03   5.1784615e-01
   2.2184509e-03   5.1794872e-01
   2.2284705e-03   5.1805128e-01
   2.2399108e-03   5.1815385e-01
   2.3039247e-03   5.1825641e-01
   2.3450393e-03   5.1835897e-01
   2.3598264e-03   5.1846154e-01
   2.3642459e-03   5.1856410e-01
   2.3858484e-03   5.1866667e-01
   2.4803088e-03   5.1876923e-01
   2.5845064e-03   5.1887179e-01
   2.6174055e-03   5.1897436e-01
   2.6450641e-03   5.1907692e-01
   2.6616021e-03   5.1917949e-01
   2.7698790e-03   5.1928205e-01
   2.7812875e-03   5.1938462e-01
   2.8079757e-03   5.1948718e-01
   2.8282187e-03   5.1958974e-01
   2.8785144e-03   5.1969231e-01
   2.9027119e-03   5.1979487e-01
   2.9350564e-03   5.2000000e-01
   3.0244704e-03   5.2020513e-01
   3.0490401e-03   5.2030769e-01
   3.0820335e-03   5.2051282e-01
   3.1262264e-03   5.2061538e-01
   3.2995886e-03   5.2071795e-01
   3.4242815e-03   5.2082051e-01
   3.5325512e-03   5.2092308e-01
   3.5534125e-03   5.2102564e-01
   3.6414435e-03   5.2112821e-01
   3.6768674e-03   5.2133333e-01
   3.7554148e-03   5.2143590e-01
   3.7575487e-03   5.2164103e-01
   3.7808402e-03   5.2174359e-01
   3.8875582e-03   5.2184615e-01
   3.9529398e-03   5.2194872e-01
   3.9682787e-03   5.2205128e-01
   4.0101434e-03   5.2215385e-01
   4.0618986e-03   5.2225641e-01
   4.1823366e-03   5.2235897e-01
   4.2160894e-03   5.2256410e-01
   4.3346304e-03   5.2266667e-01
   4.3408100e-03   5.2276923e-01
   4.3593691e-03   5.2287179e-01
   4.4570816e-03   5.2297436e-01
   4.4860050e-03   5.2307692e-01
   4.5735541e-03   5.2317949e-01
   4.6323159e-03   5.2328205e-01
   4.6661318e-03   5.2338462e-01
   4.7385713e-03   5.2348718e-01
   4.7648748e-03   5.2358974e-01
   4.8905258e-03   5.2369231e-01
   4.9175254e-03   5.2379487e-01
   4.9203190e-03   5.2389744e-01
   5.1896983e-03   5.2400000e-01
   5.3019587e-03   5.2410256e-01
   5.3286947e-03   5.2430769e-01
   5.5658657e-03   5.2441026e-01
   5.6093046e-03   5.2451282e-01
   5.6816683e-03   5.2461538e-01
   5.7126333e-03   5.2471795e-01
   5.7696351e-03   5.2482051e-01
   5.8029075e-03   5.2492308e-01
   5.9559020e-03   5.2502564e-01
   6.0426046e-03   5.2512821e-01
   6.0814034e-03   5.2533333e-01
   6.0907198e-03   5.2543590e-01
   6.1562263e-03   5.2553846e-01
   6.1630936e-03   5.2564103e-01
   6.2479186e-03   5.2584615e-01
   6.2632516e-03   5.2594872e-01
   6.3959923e-03   5.2605128e-01
   6.4460254e-03   5.2615385e-01
   6.5283775e-03   5.2625641e-01
   6.5794410e-03   5.2635897e-01
   6.6919706e-03   5.2646154e-01
   6.8083304e-03   5.2656410e-01
   6.8191683e-03   5.2666667e-01
   6.8279571e-03   5.2676923e-01
   6.8379672e-03   5.2687179e-01
   6.9136020e-03   5.2697436e-01
   6.9923291e-03   5.2707692e-01
   7.0002822e-03   5.2717949e-01
   7.0576487e-03   5.2728205e-01
   7.1321056e-03   5.2738462e-01
   7.2314262e-03   5.2748718e-01
   7.2656443e-03   5.2758974e-01
   7.4529974e-03   5.2769231e-01
   7.4771134e-03   5.2779487e-01
   7.4823445e-03   5.2789744e-01
   7.4872960e-03   5.2800000e-01
   7.6258303e-03   5.2810256e-01
   7.6345188e-03   5.2820513e-01
   7.7194379e-03   5.2830769e-01
   7.7211299e-03   5.2841026e-01
   7.9743836e-03   5.2851282e-01
   8.0699935e-03   5.2861538e-01
   8.0743566e-03   5.2882051e-01
   8.1209373e-03   5.2902564e-01
   8.3377441e-03   5.2912821e-01
   8.3401630e-03   5.2923077e-01
   8.3422599e-03   5.2933333e-01
   8.4887597e-03   5.2943590e-01
   8.5127300e-03   5.2953846e-01
   8.5443744e-03   5.2964103e-01
   8.6217199e-03   5.2974359e-01
   8.6254024e-03   5.2984615e-01
   8.6396826e-03   5.2994872e-01
   8.6745901e-03   5.3005128e-01
   8.7551479e-03   5.3015385e-01
   8.8462192e-03   5.3025641e-01
   8.8616797e-03   5.3035897e-01
   8.9100865e-03   5.3046154e-01
   9.1661560e-03   5.3056410e-01
   9.1901166e-03   5.3066667e-01
   9.2440581e-03   5.3076923e-01
   9.3281655e-03   5.3087179e-01
   9.4175719e-03   5.3097436e-01
   9.4286797e-03   5.3117949e-01
   9.4359167e-03   5.3128205e-01
   9.6279869e-03   5.3138462e-01
   9.6647397e-03   5.3148718e-01
   9.6719912e-03   5.3158974e-01
   9.7389374e-03   5.3179487e-01
   9.9964002e-03   5.3189744e-01
   1.0020900e-02   5.3200000e-01
   1.0106989e-02   5.3210256e-01
   1.0340847e-02   5.3220513e-01
   1.0436803e-02   5.3230769e-01
   1.0462930e-02   5.3241026e-01
   1.0492793e-02   5.3251282e-01
   1.0597642e-02   5.3261538e-01
   1.0615739e-02   5.3271795e-01
   1.0636894e-02   5.3282051e-01
   1.0676117e-02   5.3292308e-01
   1.0702813e-02   5.3302564e-01
   1.0805705e-02   5.3312821e-01
   1.0827793e-02   5.3323077e-01
   1.0843687e-02   5.3333333e-01
   1.0895215e-02   5.3343590e-01
   1.0957172e-02   5.3353846e-01
   1.1002647e-02   5.3364103e-01
   1.1008848e-02   5.3374359e-01
   1.1277897e-02   5.3384615e-01
   1.1328666e-02   5.3394872e-01
   1.1492631e-02   5.3415385e-01
   1.1531209e-02   5.3425641e-01
   1.1583640e-02   5.3435897e-01
   1.1824142e-02   5.3446154e-01
   1.1828061e-02   5.3456410e-01
   1.2048219e-02   5.3466667e-01
   1.2064726e-02   5.3476923e-01
   1.2081674e-02   5.3487179e-01
   1.2111753e-02   5.3497436e-01
   1.2327196e-02   5.3507692e-01
   1.2380152e-02   5.3517949e-01
   1.2400122e-02   5.3528205e-01
   1.2501049e-02   5.3538462e-01
   1.2504309e-02   5.3548718e-01
   1.2584664e-02   5.3558974e-01
   1.2598450e-02   5.3569231e-01
   1.2612008e-02   5.3579487e-01
   1.2676552e-02   5.3589744e-01
   1.2800593e-02   5.3600000e-01
   1.2834577e-02   5.3610256e-01
   1.2888041e-02   5.3620513e-01
   1.2913556e-02   5.3630769e-01
   1.3024500e-02   5.3641026e-01
   1.3409046e-02   5.3651282e-01
   1.3428721e-02   5.3661538e-01
   1.3475814e-02   5.3671795e-01
   1.3533834e-02   5.3692308e-01
   1.3758910e-02   5.3702564e-01
   1.3828732e-02   5.3723077e-01
   1.3859501e-02   5.3733333e-01
   1.3908988e-02   5.3743590e-01
   1.3920716e-02   5.3753846e-01
   1.3974226e-02   5.3764103e-01
   1.4203035e-02   5.3774359e-01
   1.4203131e-02   5.3784615e-01
   1.4215126e-02   5.3794872e-01
   1.4227290e-02   5.3805128e-01
   1.4253318e-02   5.3815385e-01
   1.4268999e-02   5.3825641e-01
   1.4270813e-02   5.3835897e-01
   1.4280007e-02   5.3846154e-01
   1.4324142e-02   5.3856410e-01
   1.4344736e-02   5.3866667e-01
   1.4362335e-02   5.3876923e-01
   1.4391262e-02   5.3887179e-01
   1.4431899e-02   5.3897436e-01
   1.4457891e-02   5.3907692e-01
   1.4554723e-02   5.3917949e-01
   1.4734521e-02   5.3938462e-01
   1.4769882e-02   5.3948718e-01
   1.4817948e-02   5.3969231e-01
   1.4906648e-02   5.3979487e-01
   1.4937801e-02   5.3989744e-01
   1.5003873e-02   5.4000000e-01
   1.5034604e-02   5.4010256e-01
   1.5162441e-02   5.4020513e-01
   1.5163735e-02   5.4030769e-01
   1.5248154e-02   5.4041026e-01
   1.5318751e-02   5.4051282e-01
   1.5323513e-02   5.4061538e-01
   1.5397263e-02   5.4071795e-01
   1.5440137e-02   5.4082051e-01
   1.5459494e-02   5.4092308e-01
   1.5527524e-02   5.4112821e-01
   1.5574753e-02   5.4123077e-01
   1.5630283e-02   5.4133333e-01
   1.5687745e-02   5.4143590e-01
   1.5780177e-02   5.4153846e-01
   1.5790903e-02   5.4164103e-01
   1.5906360e-02   5.4174359e-01
   1.5925566e-02   5.4184615e-01
   1.6052091e-02   5.4194872e-01
   1.6075328e-02   5.4205128e-01
   1.6160189e-02   5.4215385e-01
   1.6194887e-02   5.4225641e-01
   1.6220438e-02   5.4235897e-01
   1.6234106e-02   5.4246154e-01
   1.6301699e-02   5.4256410e-01
   1.6346058e-02   5.4266667e-01
   1.6386420e-02   5.4276923e-01
   1.6453330e-02   5.4287179e-01
   1.6463132e-02   5.4297436e-01
   1.6485064e-02   5.4307692e-01
   1.6540167e-02   5.4317949e-01
   1.6826040e-02   5.4328205e-01
   1.6871829e-02   5.4338462e-01
   1.6945870e-02   5.4348718e-01
   1.6986441e-02   5.4369231e-01
   1.6996777e-02   5.4379487e-01
   1.7034506e-02   5.4389744e-01
   1.7081924e-02   5.4400000e-01
   1.7236200e-02   5.4410256e-01
   1.7265898e-02   5.4420513e-01
   1.7374591e-02   5.4430769e-01
   1.7511243e-02   5.4441026e-01
   1.7528386e-02   5.4451282e-01
   1.7806718e-02   5.4461538e-01
   1.7874109e-02   5.4471795e-01
   1.7911060e-02   5.4492308e-01
   1.7953708e-02   5.4512821e-01
   1.7972347e-02   5.4523077e-01
   1.8268788e-02   5.4533333e-01
   1.8286632e-02   5.4543590e-01
   1.8287043e-02   5.4553846e-01
   1.8348231e-02   5.4564103e-01
   1.8350891e-02   5.4584615e-01
   1.8369601e-02   5.4594872e-01
   1.8519705e-02   5.4605128e-01
   1.8672280e-02   5.4615385e-01
   1.8685793e-02   5.4625641e-01
   1.8729741e-02   5.4646154e-01
   1.8748935e-02   5.4656410e-01
   1.8931812e-02   5.4666667e-01
   1.9057383e-02   5.4676923e-01
   1.9284939e-02   5.4687179e-01
   1.9303769e-02   5.4697436e-01
   1.9345295e-02   5.4707692e-01
   1.9523760e-02   5.4717949e-01
   1.9647045e-02   5.4728205e-01
   1.9719437e-02   5.4738462e-01
   2.0060881e-02   5.4748718e-01
   2.0123377e-02   5.4758974e-01
   2.0153112e-02   5.4769231e-01
   2.0162195e-02   5.4779487e-01
   2.0178115e-02   5.4789744e-01
   2.0182420e-02   5.4810256e-01
   2.0204145e-02   5.4820513e-01
   2.0268872e-02   5.4830769e-01
   2.0287598e-02   5.4841026e-01
   2.0297196e-02   5.4851282e-01
   2.0324201e-02   5.4861538e-01
   2.0349845e-02   5.4871795e-01
   2.0411951e-02   5.4882051e-01
   2.0441672e-02   5.4892308e-01
   2.0446507e-02   5.4902564e-01
   2.0517882e-02   5.4912821e-01
   2.0535463e-02   5.4923077e-01
   2.0631104e-02   5.4933333e-01
   2.0688533e-02   5.4943590e-01
   2.0805318e-02   5.4953846e-01
   2.0932706e-02   5.4964103e-01
   2.1257261e-02   5.4974359e-01
   2.1289283e-02   5.4984615e-01
   2.1330638e-02   5.4994872e-01
   2.1423421e-02   5.5005128e-01
   2.1678666e-02   5.5015385e-01
   2.1969696e-02   5.5025641e-01
   2.2022658e-02   5.5035897e-01
   2.2026831e-02   5.5056410e-01
   2.2090026e-02   5.5076923e-01
   2.2144165e-02   5.5087179e-01
   2.2264897e-02   5.5097436e-01
   2.2296987e-02   5.5107692e-01
   2.2373693e-02   5.5117949e-01
   2.2375483e-02   5.5128205e-01
   2.2393536e-02   5.5138462e-01
   2.2614781e-02   5.5148718e-01
   2.2617902e-02   5.5158974e-01
   2.2744128e-02   5.5169231e-01
   2.2877658e-02   5.5179487e-01
   2.2886340e-02   5.5189744e-01
   2.2892268e-02   5.5200000e-01
   2.2913732e-02   5.5210256e-01
   2.3108144e-02   5.5220513e-01
   2.3191163e-02   5.5241026e-01
   2.3335401e-02   5.5251282e-01
   2.3350726e-02   5.5261538e-01
   2.3423161e-02   5.5271795e-01
   2.3529888e-02   5.5282051e-01
   2.3709444e-02   5.5292308e-01
   2.3714806e-02   5.5302564e-01
   2.3720905e-02   5.5312821e-01
   2.3807007e-02   5.5323077e-01
   2.3828341e-02   5.5333333e-01
   2.3923914e-02   5.5343590e-01
   2.3956140e-02   5.5353846e-01
   2.4037278e-02   5.5364103e-01
   2.4143925e-02   5.5374359e-01
   2.4146809e-02   5.5384615e-01
   2.4148007e-02   5.5394872e-01
   2.4183545e-02   5.5405128e-01
   2.4225558e-02   5.5415385e-01
   2.4435099e-02   5.5425641e-01
   2.4435657e-02   5.5435897e-01
   2.4498772e-02   5.5456410e-01
   2.4514195e-02   5.5466667e-01
   2.4811395e-02   5.5476923e-01
   2.4932985e-02   5.5487179e-01
   2.4964945e-02   5.5507692e-01
   2.5007259e-02   5.5517949e-01
   2.5019284e-02   5.5528205e-01
   2.5023129e-02   5.5548718e-01
   2.5093968e-02   5.5558974e-01
   2.5159124e-02   5.5579487e-01
   2.5294752e-02   5.5589744e-01
   2.5295514e-02   5.5600000e-01
   2.5320066e-02   5.5610256e-01
   2.5341658e-02   5.5620513e-01
   2.5368181e-02   5.5630769e-01
   2.5616469e-02   5.5641026e-01
   2.5703719e-02   5.5651282e-01
   2.5755264e-02   5.5661538e-01
   2.5825185e-02   5.5671795e-01
   2.5850613e-02   5.5682051e-01
   2.5939949e-02   5.5692308e-01
   2.5986523e-02   5.5702564e-01
   2.6031276e-02   5.5712821e-01
   2.6082372e-02   5.5723077e-01
   2.6203426e-02   5.5733333e-01
   2.6226731e-02   5.5743590e-01
   2.6420948e-02   5.5753846e-01
   2.6493611e-02   5.5764103e-01
   2.6578943e-02   5.5774359e-01
   2.6706375e-02   5.5784615e-01
   2.6721018e-02   5.5794872e-01
   2.6852448e-02   5.5805128e-01
   2.7021626e-02   5.5815385e-01
   2.7059205e-02   5.5825641e-01
   2.7160618e-02   5.5835897e-01
   2.7226564e-02   5.5846154e-01
   2.7235120e-02   5.5856410e-01
   2.7283573e-02   5.5866667e-01
   2.7355434e-02   5.5876923e-01
   2.7416883e-02   5.5897436e-01
   2.7427762e-02   5.5907692e-01
   2.7607989e-02   5.5917949e-01
   2.7647383e-02   5.5928205e-01
   2.7893096e-02   5.5938462e-01
   2.7909664e-02   5.5948718e-01
   2.7918134e-02   5.5958974e-01
   2.7967766e-02   5.5969231e-01
   2.8035898e-02   5.5979487e-01
   2.8263047e-02   5.5989744e-01
   2.8462968e-02   5.6000000e-01
   2.8614985e-02   5.6010256e-01
   2.8646195e-02   5.6020513e-01
   2.8704506e-02   5.6030769e-01
   2.8717940e-02   5.6041026e-01
   2.8766975e-02   5.6061538e-01
   2.8770524e-02   5.6071795e-01
   2.8779681e-02   5.6082051e-01
   2.8862396e-02   5.6092308e-01
   2.8870816e-02   5.6102564e-01
   2.9134710e-02   5.6112821e-01
   2.9240494e-02   5.6123077e-01
   2.9341055e-02   5.6133333e-01
   2.9368446e-02   5.6143590e-01
   2.9495734e-02   5.6153846e-01
   2.9976265e-02   5.6164103e-01
   3.0002591e-02   5.6174359e-01
   3.0017074e-02   5.6184615e-01
   3.0096069e-02   5.6194872e-01
   3.0157290e-02   5.6205128e-01
   3.0191241e-02   5.6215385e-01
   3.0339731e-02   5.6225641e-01
   3.0533073e-02   5.6235897e-01
   3.0623858e-02   5.6246154e-01
   3.0657323e-02   5.6266667e-01
   3.0698270e-02   5.6276923e-01
   3.0816180e-02   5.6287179e-01
   3.0932252e-02   5.6307692e-01
   3.0966283e-02   5.6317949e-01
   3.1003594e-02   5.6328205e-01
   3.1100858e-02   5.6348718e-01
   3.1108549e-02   5.6358974e-01
   3.1267097e-02   5.6369231e-01
   3.1362336e-02   5.6379487e-01
   3.1419686e-02   5.6389744e-01
   3.1644472e-02   5.6400000e-01
   3.1651105e-02   5.6410256e-01
   3.1701527e-02   5.6420513e-01
   3.1730639e-02   5.6430769e-01
   3.1768815e-02   5.6441026e-01
   3.1831124e-02   5.6451282e-01
   3.1861896e-02   5.6461538e-01
   3.1865475e-02   5.6482051e-01
   3.1899285e-02   5.6492308e-01
   3.2049745e-02   5.6502564e-01
   3.2174165e-02   5.6512821e-01
   3.2345151e-02   5.6523077e-01
   3.2373718e-02   5.6533333e-01
   3.2383234e-02   5.6543590e-01
   3.2449026e-02   5.6553846e-01
   3.2478807e-02   5.6564103e-01
   3.2503023e-02   5.6574359e-01
   3.2789561e-02   5.6584615e-01
   3.2819826e-02   5.6594872e-01
   3.2845709e-02   5.6605128e-01
   3.2890917e-02   5.6625641e-01
   3.2904086e-02   5.6635897e-01
   3.2942008e-02   5.6646154e-01
   3.2980093e-02   5.6656410e-01
   3.3017300e-02   5.6666667e-01
   3.3285842e-02   5.6676923e-01
   3.3296340e-02   5.6687179e-01
   3.3356558e-02   5.6697436e-01
   3.3387407e-02   5.6707692e-01
   3.3495702e-02   5.6717949e-01
   3.3629066e-02   5.6728205e-01
   3.3738802e-02   5.6738462e-01
   3.3898746e-02   5.6748718e-01
   3.3934416e-02   5.6758974e-01
   3.4035452e-02   5.6769231e-01
   3.4099690e-02   5.6779487e-01
   3.4199157e-02   5.6789744e-01
   3.4288397e-02   5.6800000e-01
   3.4536897e-02   5.6810256e-01
   3.4626340e-02   5.6820513e-01
   3.4715360e-02   5.6830769e-01
   3.4723146e-02   5.6841026e-01
   3.4802137e-02   5.6851282e-01
   3.4948218e-02   5.6861538e-01
   3.5006615e-02   5.6871795e-01
   3.5038866e-02   5.6882051e-01
   3.5054820e-02   5.6892308e-01
   3.5218129e-02   5.6902564e-01
   3.5325067e-02   5.6912821e-01
   3.5331092e-02   5.6923077e-01
   3.5358936e-02   5.6933333e-01
   3.5432475e-02   5.6943590e-01
   3.5741521e-02   5.6953846e-01
   3.5821191e-02   5.6964103e-01
   3.5926305e-02   5.6974359e-01
   3.6105757e-02   5.6984615e-01
   3.6145882e-02   5.6994872e-01
   3.6211890e-02   5.7005128e-01
   3.6326051e-02   5.7015385e-01
   3.6371141e-02   5.7025641e-01
   3.6471917e-02   5.7035897e-01
   3.6602610e-02   5.7046154e-01
   3.6762708e-02   5.7066667e-01
   3.6778788e-02   5.7076923e-01
   3.6881129e-02   5.7087179e-01
   3.6893244e-02   5.7097436e-01
   3.6973219e-02   5.7107692e-01
   3.6996725e-02   5.7117949e-01
   3.7063290e-02   5.7128205e-01
   3.7178761e-02   5.7138462e-01
   3.7284825e-02   5.7148718e-01
   3.7343491e-02   5.7158974e-01
   3.7406073e-02   5.7169231e-01
   3.7444577e-02   5.7179487e-01
   3.7474700e-02   5.7189744e-01
   3.7482635e-02   5.7200000e-01
   3.7536475e-02   5.7210256e-01
   3.7605169e-02   5.7220513e-01
   3.7611895e-02   5.7230769e-01
   3.7626059e-02   5.7241026e-01
   3.7708740e-02   5.7251282e-01
   3.8110387e-02   5.7271795e-01
   3.8284592e-02   5.7282051e-01
   3.8328026e-02   5.7292308e-01
   3.8365334e-02   5.7302564e-01
   3.8495045e-02   5.7312821e-01
   3.8549034e-02   5.7323077e-01
   3.8649493e-02   5.7333333e-01
   3.8789334e-02   5.7343590e-01
   3.8850869e-02   5.7353846e-01
   3.8934250e-02   5.7364103e-01
   3.8959020e-02   5.7374359e-01
   3.8997986e-02   5.7384615e-01
   3.9006694e-02   5.7394872e-01
   3.9161754e-02   5.7405128e-01
   3.9229202e-02   5.7415385e-01
   3.9831149e-02   5.7425641e-01
   3.9866835e-02   5.7435897e-01
   3.9956377e-02   5.7446154e-01
   3.9977701e-02   5.7456410e-01
   4.0050522e-02   5.7466667e-01
   4.0255213e-02   5.7476923e-01
   4.0418827e-02   5.7487179e-01
   4.0424435e-02   5.7497436e-01
   4.0742672e-02   5.7507692e-01
   4.0948305e-02   5.7517949e-01
   4.1086490e-02   5.7528205e-01
   4.1282060e-02   5.7538462e-01
   4.1322531e-02   5.7548718e-01
   4.1457089e-02   5.7558974e-01
   4.1465723e-02   5.7569231e-01
   4.1503790e-02   5.7579487e-01
   4.1504947e-02   5.7589744e-01
   4.1515282e-02   5.7600000e-01
   4.1635775e-02   5.7610256e-01
   4.1727574e-02   5.7620513e-01
   4.2009040e-02   5.7630769e-01
   4.2034989e-02   5.7641026e-01
   4.2189562e-02   5.7651282e-01
   4.2258403e-02   5.7661538e-01
   4.2578787e-02   5.7671795e-01
   4.2593109e-02   5.7682051e-01
   4.3167942e-02   5.7692308e-01
   4.3193872e-02   5.7702564e-01
   4.3282194e-02   5.7712821e-01
   4.3289587e-02   5.7723077e-01
   4.3291387e-02   5.7733333e-01
   4.3507405e-02   5.7743590e-01
   4.3508070e-02   5.7753846e-01
   4.3537428e-02   5.7764103e-01
   4.3552010e-02   5.7774359e-01
   4.3580812e-02   5.7784615e-01
   4.3590837e-02   5.7794872e-01
   4.3601532e-02   5.7805128e-01
   4.3638232e-02   5.7815385e-01
   4.3732675e-02   5.7825641e-01
   4.3860493e-02   5.7835897e-01
   4.3887836e-02   5.7846154e-01
   4.3957033e-02   5.7866667e-01
   4.4151057e-02   5.7876923e-01
   4.4156880e-02   5.7887179e-01
   4.4159255e-02   5.7897436e-01
   4.4389859e-02   5.7907692e-01
   4.4403717e-02   5.7917949e-01
   4.4451942e-02   5.7928205e-01
   4.4533726e-02   5.7938462e-01
   4.4702224e-02   5.7948718e-01
   4.4715439e-02   5.7958974e-01
   4.4942666e-02   5.7969231e-01
   4.5207862e-02   5.7979487e-01
   4.5447840e-02   5.7989744e-01
   4.5470141e-02   5.8000000e-01
   4.5490338e-02   5.8010256e-01
   4.5524518e-02   5.8020513e-01
   4.5556267e-02   5.8030769e-01
   4.5583358e-02   5.8051282e-01
   4.5641114e-02   5.8061538e-01
   4.5724332e-02   5.8071795e-01
   4.5813013e-02   5.8082051e-01
   4.6235312e-02   5.8092308e-01
   4.6410972e-02   5.8102564e-01
   4.6468468e-02   5.8112821e-01
   4.6475047e-02   5.8123077e-01
   4.6604880e-02   5.8133333e-01
   4.6773123e-02   5.8143590e-01
   4.6796246e-02   5.8153846e-01
   4.6812256e-02   5.8164103e-01
   4.6831964e-02   5.8174359e-01
   4.6930979e-02   5.8184615e-01
   4.7028315e-02   5.8194872e-01
   4.7041411e-02   5.8205128e-01
   4.7080350e-02   5.8215385e-01
   4.7198132e-02   5.8225641e-01
   4.7222172e-02   5.8235897e-01
   4.7245231e-02   5.8246154e-01
   4.7348999e-02   5.8256410e-01
   4.7422390e-02   5.8266667e-01
   4.7444661e-02   5.8276923e-01
   4.7450738e-02   5.8287179e-01
   4.7485866e-02   5.8297436e-01
   4.7549032e-02   5.8307692e-01
   4.7573697e-02   5.8317949e-01
   4.7637681e-02   5.8328205e-01
   4.7754840e-02   5.8338462e-01
   4.7885631e-02   5.8348718e-01
   4.7887396e-02   5.8358974e-01
   4.7910475e-02   5.8369231e-01
   4.8059743e-02   5.8379487e-01
   4.8500094e-02   5.8389744e-01
   4.8594473e-02   5.8400000e-01
   4.8635975e-02   5.8410256e-01
   4.8697439e-02   5.8420513e-01
   4.8713960e-02   5.8430769e-01
   4.8726740e-02   5.8441026e-01
   4.8742926e-02   5.8451282e-01
   4.8770165e-02   5.8461538e-01
   4.8805111e-02   5.8471795e-01
   4.8925313e-02   5.8482051e-01
   4.8975157e-02   5.8492308e-01
   4.9050828e-02   5.8502564e-01
   4.9214422e-02   5.8512821e-01
   4.9223741e-02   5.8523077e-01
   4.9420492e-02   5.8533333e-01
   4.9476159e-02   5.8543590e-01
   4.9702217e-02   5.8553846e-01
   4.9745274e-02   5.8564103e-01
   4.9762243e-02   5.8574359e-01
   4.9840407e-02   5.8584615e-01
   5.0066941e-02   5.8594872e-01
   5.0306585e-02   5.8605128e-01
   5.0334946e-02   5.8615385e-01
   5.0453391e-02   5.8625641e-01
   5.0522128e-02   5.8635897e-01
   5.0557928e-02   5.8646154e-01
   5.0716120e-02   5.8666667e-01
   5.0721154e-02   5.8676923e-01
   5.0728743e-02   5.8687179e-01
   5.0778137e-02   5.8707692e-01
   5.0936029e-02   5.8717949e-01
   5.0965778e-02   5.8728205e-01
   5.1051764e-02   5.8738462e-01
   5.1114624e-02   5.8748718e-01
   5.1227094e-02   5.8758974e-01
   5.1280945e-02   5.8769231e-01
   5.1440159e-02   5.8779487e-01
   5.1518499e-02   5.8789744e-01
   5.1529032e-02   5.8800000e-01
   5.1664767e-02   5.8810256e-01
   5.1691704e-02   5.8820513e-01
   5.1726136e-02   5.8830769e-01
   5.1874732e-02   5.8851282e-01
   5.1948981e-02   5.8861538e-01
   5.1963458e-02   5.8871795e-01
   5.1985084e-02   5.8882051e-01
   5.2113199e-02   5.8892308e-01
   5.2269818e-02   5.8902564e-01
   5.2286774e-02   5.8923077e-01
   5.2293999e-02   5.8943590e-01
   5.2555301e-02   5.8953846e-01
   5.2694447e-02   5.8964103e-01
   5.2766610e-02   5.8974359e-01
   5.2886667e-02   5.8984615e-01
   5.3041008e-02   5.8994872e-01
   5.3131436e-02   5.9005128e-01
   5.3253886e-02   5.9015385e-01
   5.3458879e-02   5.9035897e-01
   5.3620067e-02   5.9046154e-01
   5.3695767e-02   5.9056410e-01
   5.3768818e-02   5.9066667e-01
   5.3795459e-02   5.9076923e-01
   5.3833875e-02   5.9087179e-01
   5.3839017e-02   5.9097436e-01
   5.4037333e-02   5.9107692e-01
   5.4169394e-02   5.9117949e-01
   5.4281703e-02   5.9128205e-01
   5.4377311e-02   5.9138462e-01
   5.4463542e-02   5.9148718e-01
   5.4517406e-02   5.9158974e-01
   5.4526957e-02   5.9169231e-01
   5.4527685e-02   5.9189744e-01
   5.4826082e-02   5.9200000e-01
   5.5009681e-02   5.9210256e-01
   5.5197432e-02   5.9220513e-01
   5.5200891e-02   5.9230769e-01
   5.5257203e-02   5.9241026e-01
   5.5431117e-02   5.9251282e-01
   5.5436350e-02   5.9261538e-01
   5.5455124e-02   5.9271795e-01
   5.5463329e-02   5.9282051e-01
   5.5528525e-02   5.9292308e-01
   5.5541732e-02   5.9302564e-01
   5.5618432e-02   5.9312821e-01
   5.5790829e-02   5.9323077e-01
   5.5859835e-02   5.9333333e-01
   5.5861705e-02   5.9343590e-01
   5.5877759e-02   5.9353846e-01
   5.5921308e-02   5.9364103e-01
   5.6022250e-02   5.9374359e-01
   5.6213379e-02   5.9384615e-01
   5.6231795e-02   5.9394872e-01
   5.6287929e-02   5.9405128e-01
   5.6291701e-02   5.9415385e-01
   5.6349288e-02   5.9425641e-01
   5.6424230e-02   5.9435897e-01
   5.6765375e-02   5.9456410e-01
   5.6868906e-02   5.9466667e-01
   5.6958635e-02   5.9476923e-01
   5.7123909e-02   5.9487179e-01
   5.7180593e-02   5.9497436e-01
   5.7289835e-02   5.9507692e-01
   5.7326570e-02   5.9517949e-01
   5.7395856e-02   5.9528205e-01
   5.7409713e-02   5.9538462e-01
   5.7543781e-02   5.9558974e-01
   5.7549181e-02   5.9569231e-01
   5.7575754e-02   5.9579487e-01
   5.7697363e-02   5.9589744e-01
   5.7760586e-02   5.9610256e-01
   5.7837546e-02   5.9620513e-01
   5.7956761e-02   5.9630769e-01
   5.7976529e-02   5.9641026e-01
   5.8423659e-02   5.9651282e-01
   5.8552888e-02   5.9661538e-01
   5.8613941e-02   5.9671795e-01
   5.8646923e-02   5.9682051e-01
   5.8750450e-02   5.9692308e-01
   5.8761753e-02   5.9702564e-01
   5.8953161e-02   5.9712821e-01
   5.8972008e-02   5.9723077e-01
   5.8985364e-02   5.9733333e-01
   5.9242579e-02   5.9743590e-01
   5.9554001e-02   5.9753846e-01
   5.9581636e-02   5.9764103e-01
   5.9729516e-02   5.9774359e-01
   5.9800066e-02   5.9794872e-01
   5.9804042e-02   5.9805128e-01
   5.9805701e-02   5.9815385e-01
   5.9892902e-02   5.9825641e-01
   5.9939856e-02   5.9835897e-01
   5.9964363e-02   5.9846154e-01
   5.9976178e-02   5.9856410e-01
   6.0143946e-02   5.9866667e-01
   6.0208540e-02   5.9876923e-01
   6.0211902e-02   5.9887179e-01
   6.0345598e-02   5.9897436e-01
   6.0430371e-02   5.9907692e-01
   6.0473783e-02   5.9917949e-01
   6.0535133e-02   5.9928205e-01
   6.0719515e-02   5.9938462e-01
   6.0749064e-02   5.9948718e-01
   6.0939019e-02   5.9958974e-01
   6.1056110e-02   5.9969231e-01
   6.1071462e-02   5.9979487e-01
   6.1118145e-02   5.9989744e-01
   6.1176073e-02   6.0010256e-01
   6.1218409e-02   6.0020513e-01
   6.1402893e-02   6.0030769e-01
   6.1476732e-02   6.0041026e-01
   6.1645379e-02   6.0051282e-01
   6.1692038e-02   6.0061538e-01
   6.1774505e-02   6.0071795e-01
   6.1906235e-02   6.0092308e-01
   6.1923884e-02   6.0102564e-01
   6.2002684e-02   6.0123077e-01
   6.2051198e-02   6.0133333e-01
   6.2115685e-02   6.0143590e-01
   6.2146451e-02   6.0153846e-01
   6.2296146e-02   6.0164103e-01
   6.2353518e-02   6.0184615e-01
   6.2635842e-02   6.0194872e-01
   6.2776351e-02   6.0205128e-01
   6.2786139e-02   6.0225641e-01
   6.2823306e-02   6.0235897e-01
   6.2851531e-02   6.0256410e-01
   6.3013981e-02   6.0266667e-01
   6.3184005e-02   6.0276923e-01
   6.3357054e-02   6.0287179e-01
   6.3610957e-02   6.0297436e-01
   6.3681209e-02   6.0307692e-01
   6.3726302e-02   6.0317949e-01
   6.3776912e-02   6.0328205e-01
   6.3800189e-02   6.0338462e-01
   6.3854314e-02   6.0348718e-01
   6.3944459e-02   6.0358974e-01
   6.4102413e-02   6.0369231e-01
   6.4123912e-02   6.0379487e-01
   6.4266496e-02   6.0389744e-01
   6.4273797e-02   6.0400000e-01
   6.4322112e-02   6.0410256e-01
   6.5041235e-02   6.0420513e-01
   6.5201864e-02   6.0430769e-01
   6.5395166e-02   6.0441026e-01
   6.5661670e-02   6.0451282e-01
   6.5804944e-02   6.0461538e-01
   6.5805816e-02   6.0471795e-01
   6.5825659e-02   6.0482051e-01
   6.5880928e-02   6.0492308e-01
   6.5892847e-02   6.0502564e-01
   6.6021620e-02   6.0512821e-01
   6.6037656e-02   6.0523077e-01
   6.6157728e-02   6.0533333e-01
   6.6242189e-02   6.0553846e-01
   6.6343693e-02   6.0564103e-01
   6.6435642e-02   6.0574359e-01
   6.6634638e-02   6.0584615e-01
   6.6932851e-02   6.0594872e-01
   6.7127456e-02   6.0605128e-01
   6.7241831e-02   6.0615385e-01
   6.7267114e-02   6.0625641e-01
   6.7279837e-02   6.0635897e-01
   6.7375693e-02   6.0646154e-01
   6.7563838e-02   6.0656410e-01
   6.7679732e-02   6.0676923e-01
   6.7694923e-02   6.0687179e-01
   6.7774558e-02   6.0697436e-01
   6.7814312e-02   6.0707692e-01
   6.7856375e-02   6.0717949e-01
   6.8355369e-02   6.0728205e-01
   6.8372462e-02   6.0738462e-01
   6.8532657e-02   6.0748718e-01
   6.8546410e-02   6.0758974e-01
   6.8581527e-02   6.0769231e-01
   6.8782722e-02   6.0779487e-01
   6.8976223e-02   6.0789744e-01
   6.9216941e-02   6.0800000e-01
   6.9227901e-02   6.0820513e-01
   6.9326315e-02   6.0830769e-01
   6.9394032e-02   6.0841026e-01
   6.9460289e-02   6.0851282e-01
   6.9463323e-02   6.0861538e-01
   6.9515760e-02   6.0871795e-01
   6.9603671e-02   6.0882051e-01
   6.9617330e-02   6.0892308e-01
   6.9623298e-02   6.0902564e-01
   6.9672534e-02   6.0912821e-01
   6.9679068e-02   6.0933333e-01
   6.9696343e-02   6.0943590e-01
   6.9712979e-02   6.0953846e-01
   6.9733748e-02   6.0964103e-01
   6.9760384e-02   6.0974359e-01
   6.9786177e-02   6.0984615e-01
   6.9887591e-02   6.0994872e-01
   6.9915303e-02   6.1005128e-01
   6.9946095e-02   6.1025641e-01
   7.0161929e-02   6.1046154e-01
   7.0185754e-02   6.1056410e-01
   7.0353122e-02   6.1076923e-01
   7.0415640e-02   6.1087179e-01
   7.0422108e-02   6.1107692e-01
   7.0528224e-02   6.1117949e-01
   7.0737110e-02   6.1128205e-01
   7.0737753e-02   6.1138462e-01
   7.0832810e-02   6.1148718e-01
   7.0839547e-02   6.1158974e-01
   7.0927435e-02   6.1169231e-01
   7.1064324e-02   6.1179487e-01
   7.1077359e-02   6.1189744e-01
   7.1202907e-02   6.1200000e-01
   7.1330443e-02   6.1220513e-01
   7.1460724e-02   6.1230769e-01
   7.1675550e-02   6.1241026e-01
   7.1707340e-02   6.1251282e-01
   7.1794182e-02   6.1261538e-01
   7.1812680e-02   6.1271795e-01
   7.1824775e-02   6.1282051e-01
   7.1854363e-02   6.1292308e-01
   7.1933478e-02   6.1302564e-01
   7.1967579e-02   6.1312821e-01
   7.1993758e-02   6.1323077e-01
   7.2104294e-02   6.1333333e-01
   7.2135851e-02   6.1343590e-01
   7.2136472e-02   6.1364103e-01
   7.2158754e-02   6.1374359e-01
   7.2252895e-02   6.1384615e-01
   7.2289570e-02   6.1394872e-01
   7.2424226e-02   6.1405128e-01
   7.2540410e-02   6.1415385e-01
   7.2612552e-02   6.1435897e-01
   7.2689846e-02   6.1446154e-01
   7.2965594e-02   6.1456410e-01
   7.3012995e-02   6.1466667e-01
   7.3050818e-02   6.1476923e-01
   7.3251218e-02   6.1487179e-01
   7.3703886e-02   6.1497436e-01
   7.3818278e-02   6.1507692e-01
   7.3874395e-02   6.1517949e-01
   7.4561316e-02   6.1528205e-01
   7.4850297e-02   6.1538462e-01
   7.5111131e-02   6.1548718e-01
   7.5145593e-02   6.1558974e-01
   7.5178691e-02   6.1569231e-01
   7.5489880e-02   6.1579487e-01
   7.5500300e-02   6.1589744e-01
   7.5544083e-02   6.1600000e-01
   7.5594136e-02   6.1610256e-01
   7.5615308e-02   6.1620513e-01
   7.5672033e-02   6.1630769e-01
   7.5855839e-02   6.1641026e-01
   7.5925813e-02   6.1651282e-01
   7.6044878e-02   6.1661538e-01
   7.6067411e-02   6.1671795e-01
   7.6294560e-02   6.1682051e-01
   7.6409533e-02   6.1692308e-01
   7.6410949e-02   6.1702564e-01
   7.6438072e-02   6.1712821e-01
   7.6451322e-02   6.1723077e-01
   7.6510848e-02   6.1733333e-01
   7.6608673e-02   6.1743590e-01
   7.6612341e-02   6.1753846e-01
   7.6851240e-02   6.1774359e-01
   7.7066141e-02   6.1784615e-01
   7.7086934e-02   6.1794872e-01
   7.7152121e-02   6.1805128e-01
   7.7330187e-02   6.1815385e-01
   7.7376969e-02   6.1825641e-01
   7.7386682e-02   6.1846154e-01
   7.7437156e-02   6.1856410e-01
   7.7586535e-02   6.1866667e-01
   7.7613357e-02   6.1876923e-01
   7.7835682e-02   6.1887179e-01
   7.8074727e-02   6.1897436e-01
   7.8109291e-02   6.1907692e-01
   7.8149637e-02   6.1917949e-01
   7.8158340e-02   6.1928205e-01
   7.8165063e-02   6.1938462e-01
   7.8298240e-02   6.1948718e-01
   7.8516580e-02   6.1958974e-01
   7.8620030e-02   6.1969231e-01
   7.8725568e-02   6.1979487e-01
   7.8815000e-02   6.1989744e-01
   7.8823125e-02   6.2000000e-01
   7.8825319e-02   6.2010256e-01
   7.9486662e-02   6.2020513e-01
   7.9536296e-02   6.2030769e-01
   7.9665167e-02   6.2041026e-01
   7.9786356e-02   6.2051282e-01
   7.9787005e-02   6.2061538e-01
   7.9957810e-02   6.2071795e-01
   8.0091329e-02   6.2082051e-01
   8.0296133e-02   6.2092308e-01
   8.0306472e-02   6.2102564e-01
   8.0697466e-02   6.2112821e-01
   8.1159639e-02   6.2123077e-01
   8.1193461e-02   6.2133333e-01
   8.1211899e-02   6.2143590e-01
   8.1263631e-02   6.2153846e-01
   8.1916903e-02   6.2164103e-01
   8.2289999e-02   6.2174359e-01
   8.2543075e-02   6.2184615e-01
   8.3012440e-02   6.2194872e-01
   8.3097532e-02   6.2205128e-01
   8.3262717e-02   6.2215385e-01
   8.3339356e-02   6.2225641e-01
   8.3506547e-02   6.2235897e-01
   8.3719720e-02   6.2246154e-01
   8.3769242e-02   6.2256410e-01
   8.3813740e-02   6.2266667e-01
   8.3863941e-02   6.2276923e-01
   8.4143760e-02   6.2287179e-01
   8.4220060e-02   6.2297436e-01
   8.4597692e-02   6.2317949e-01
   8.4728727e-02   6.2328205e-01
   8.4974833e-02   6.2338462e-01
   8.5281087e-02   6.2348718e-01
   8.5303178e-02   6.2358974e-01
   8.5347813e-02   6.2369231e-01
   8.5578329e-02   6.2379487e-01
   8.5660934e-02   6.2389744e-01
   8.5669634e-02   6.2400000e-01
   8.5990554e-02   6.2410256e-01
   8.6320168e-02   6.2430769e-01
   8.6324458e-02   6.2441026e-01
   8.6483094e-02   6.2451282e-01
   8.6551061e-02   6.2461538e-01
   8.6851827e-02   6.2471795e-01
   8.7159694e-02   6.2482051e-01
   8.7304113e-02   6.2492308e-01
   8.7325185e-02   6.2502564e-01
   8.7754614e-02   6.2512821e-01
   8.7777192e-02   6.2523077e-01
   8.8012561e-02   6.2533333e-01
   8.8418127e-02   6.2543590e-01
   8.8424272e-02   6.2553846e-01
   8.8436435e-02   6.2574359e-01
   8.9128730e-02   6.2584615e-01
   8.9285401e-02   6.2594872e-01
   8.9294828e-02   6.2605128e-01
   8.9635752e-02   6.2615385e-01
   8.9819481e-02   6.2625641e-01
   8.9839054e-02   6.2635897e-01
   8.9892142e-02   6.2646154e-01
   8.9991102e-02   6.2656410e-01
   9.0216429e-02   6.2666667e-01
   9.0326172e-02   6.2676923e-01
   9.0452083e-02   6.2687179e-01
   9.0929570e-02   6.2697436e-01
   9.0952059e-02   6.2717949e-01
   9.1144594e-02   6.2728205e-01
   9.1587569e-02   6.2748718e-01
   9.1740092e-02   6.2758974e-01
   9.1957134e-02   6.2769231e-01
   9.2348039e-02   6.2779487e-01
   9.2578015e-02   6.2789744e-01
   9.2578961e-02   6.2800000e-01
   9.2580794e-02   6.2810256e-01
   9.2582525e-02   6.2830769e-01
   9.2736099e-02   6.2841026e-01
   9.2815704e-02   6.2851282e-01
   9.3413763e-02   6.2861538e-01
   9.3666549e-02   6.2871795e-01
   9.4270002e-02   6.2882051e-01
   9.4303088e-02   6.2902564e-01
   9.4377291e-02   6.2912821e-01
   9.4405157e-02   6.2933333e-01
   9.4623068e-02   6.2943590e-01
   9.4836697e-02   6.2953846e-01
   9.4838906e-02   6.2964103e-01
   9.5130810e-02   6.2974359e-01
   9.5223110e-02   6.2984615e-01
   9.5332682e-02   6.2994872e-01
   9.5399659e-02   6.3015385e-01
   9.5511500e-02   6.3025641e-01
   9.5578241e-02   6.3035897e-01
   9.5648602e-02   6.3046154e-01
   9.5707953e-02   6.3066667e-01
   9.5725526e-02   6.3076923e-01
   9.5845507e-02   6.3087179e-01
   9.6059716e-02   6.3097436e-01
   9.6210936e-02   6.3107692e-01
   9.6444106e-02   6.3117949e-01
   9.6502077e-02   6.3128205e-01
   9.6615845e-02   6.3138462e-01
   9.6618240e-02   6.3148718e-01
   9.6671154e-02   6.3158974e-01
   9.6756446e-02   6.3169231e-01
   9.6991478e-02   6.3179487e-01
   9.7000523e-02   6.3189744e-01
   9.7021893e-02   6.3200000e-01
   9.7068004e-02   6.3210256e-01
   9.7180781e-02   6.3220513e-01
   9.7349972e-02   6.3230769e-01
   9.7386194e-02   6.3241026e-01
   9.7823827e-02   6.3251282e-01
   9.7999299e-02   6.3261538e-01
   9.8138499e-02   6.3271795e-01
   9.8182312e-02   6.3282051e-01
   9.8441083e-02   6.3292308e-01
   9.8726920e-02   6.3302564e-01
   9.8731805e-02   6.3312821e-01
   9.8831174e-02   6.3323077e-01
   9.9239177e-02   6.3333333e-01
   9.9508405e-02   6.3343590e-01
   9.9615815e-02   6.3353846e-01
   9.9847416e-02   6.3364103e-01
   1.0012966e-01   6.3374359e-01
   1.0025121e-01   6.3384615e-01
   1.0030263e-01   6.3394872e-01
   1.0034151e-01   6.3405128e-01
   1.0070181e-01   6.3415385e-01
   1.0076113e-01   6.3425641e-01
   1.0171849e-01   6.3446154e-01
   1.0207386e-01   6.3456410e-01
   1.0208747e-01   6.3466667e-01
   1.0211628e-01   6.3476923e-01
   1.0229786e-01   6.3487179e-01
   1.0239218e-01   6.3497436e-01
   1.0277966e-01   6.3507692e-01
   1.0283423e-01   6.3517949e-01
   1.0340919e-01   6.3528205e-01
   1.0343525e-01   6.3538462e-01
   1.0349374e-01   6.3548718e-01
   1.0368936e-01   6.3558974e-01
   1.0376825e-01   6.3569231e-01
   1.0390396e-01   6.3579487e-01
   1.0393749e-01   6.3589744e-01
   1.0424982e-01   6.3600000e-01
   1.0459470e-01   6.3610256e-01
   1.0491738e-01   6.3620513e-01
   1.0497438e-01   6.3630769e-01
   1.0516252e-01   6.3641026e-01
   1.0520565e-01   6.3651282e-01
   1.0541939e-01   6.3661538e-01
   1.0542088e-01   6.3671795e-01
   1.0600232e-01   6.3682051e-01
   1.0657474e-01   6.3692308e-01
   1.0682585e-01   6.3702564e-01
   1.0717236e-01   6.3712821e-01
   1.0749794e-01   6.3723077e-01
   1.0785978e-01   6.3733333e-01
   1.0800587e-01   6.3743590e-01
   1.0801827e-01   6.3753846e-01
   1.0843379e-01   6.3764103e-01
   1.0847912e-01   6.3774359e-01
   1.0859023e-01   6.3784615e-01
   1.0888078e-01   6.3794872e-01
   1.0895971e-01   6.3805128e-01
   1.0916216e-01   6.3815385e-01
   1.0924313e-01   6.3825641e-01
   1.0935113e-01   6.3835897e-01
   1.0966750e-01   6.3846154e-01
   1.0973960e-01   6.3856410e-01
   1.1014984e-01   6.3866667e-01
   1.1026613e-01   6.3887179e-01
   1.1044595e-01   6.3897436e-01
   1.1053256e-01   6.3907692e-01
   1.1157223e-01   6.3917949e-01
   1.1180894e-01   6.3928205e-01
   1.1204648e-01   6.3938462e-01
   1.1220136e-01   6.3948718e-01
   1.1247144e-01   6.3958974e-01
   1.1259100e-01   6.3969231e-01
   1.1274691e-01   6.3979487e-01
   1.1293204e-01   6.4000000e-01
   1.1296128e-01   6.4010256e-01
   1.1312107e-01   6.4020513e-01
   1.1351701e-01   6.4030769e-01
   1.1383836e-01   6.4041026e-01
   1.1387690e-01   6.4051282e-01
   1.1388017e-01   6.4061538e-01
   1.1391760e-01   6.4071795e-01
   1.1408238e-01   6.4082051e-01
   1.1450261e-01   6.4092308e-01
   1.1459824e-01   6.4102564e-01
   1.1496117e-01   6.4112821e-01
   1.1514357e-01   6.4123077e-01
   1.1518918e-01   6.4133333e-01
   1.1596583e-01   6.4143590e-01
   1.1600671e-01   6.4153846e-01
   1.1614673e-01   6.4164103e-01
   1.1626690e-01   6.4174359e-01
   1.1681330e-01   6.4184615e-01
   1.1685773e-01   6.4194872e-01
   1.1722302e-01   6.4205128e-01
   1.1737247e-01   6.4215385e-01
   1.1761311e-01   6.4225641e-01
   1.1785791e-01   6.4235897e-01
   1.1795976e-01   6.4246154e-01
   1.1798489e-01   6.4256410e-01
   1.1850637e-01   6.4266667e-01
   1.1866598e-01   6.4276923e-01
   1.1874545e-01   6.4287179e-01
   1.1877132e-01   6.4297436e-01
   1.1897272e-01   6.4307692e-01
   1.1919746e-01   6.4317949e-01
   1.1973122e-01   6.4328205e-01
   1.1994109e-01   6.4338462e-01
   1.1994638e-01   6.4348718e-01
   1.2009653e-01   6.4358974e-01
   1.2046845e-01   6.4369231e-01
   1.2053445e-01   6.4379487e-01
   1.2080933e-01   6.4389744e-01
   1.2088768e-01   6.4410256e-01
   1.2095764e-01   6.4430769e-01
   1.2131602e-01   6.4441026e-01
   1.2158550e-01   6.4451282e-01
   1.2175334e-01   6.4461538e-01
   1.2195809e-01   6.4471795e-01
   1.2209049e-01   6.4482051e-01
   1.2224388e-01   6.4492308e-01
   1.2228102e-01   6.4502564e-01
   1.2281066e-01   6.4512821e-01
   1.2413988e-01   6.4523077e-01
   1.2515988e-01   6.4533333e-01
   1.2532473e-01   6.4543590e-01
   1.2550081e-01   6.4553846e-01
   1.2612521e-01   6.4564103e-01
   1.2636195e-01   6.4574359e-01
   1.2658712e-01   6.4584615e-01
   1.2716099e-01   6.4594872e-01
   1.2718875e-01   6.4605128e-01
   1.2828359e-01   6.4625641e-01
   1.2844497e-01   6.4635897e-01
   1.2845265e-01   6.4646154e-01
   1.2916162e-01   6.4656410e-01
   1.2996359e-01   6.4666667e-01
   1.3028810e-01   6.4676923e-01
   1.3064488e-01   6.4687179e-01
   1.3076068e-01   6.4697436e-01
   1.3225270e-01   6.4717949e-01
   1.3235358e-01   6.4738462e-01
   1.3328192e-01   6.4748718e-01
   1.3432307e-01   6.4758974e-01
   1.3497553e-01   6.4769231e-01
   1.3499896e-01   6.4779487e-01
   1.3509491e-01   6.4789744e-01
   1.3529215e-01   6.4800000e-01
   1.3578243e-01   6.4810256e-01
   1.3583217e-01   6.4820513e-01
   1.3600035e-01   6.4830769e-01
   1.3642608e-01   6.4841026e-01
   1.3657508e-01   6.4851282e-01
   1.3659103e-01   6.4861538e-01
   1.3675357e-01   6.4871795e-01
   1.3692916e-01   6.4882051e-01
   1.3773096e-01   6.4892308e-01
   1.3781009e-01   6.4902564e-01
   1.3827278e-01   6.4912821e-01
   1.3863279e-01   6.4923077e-01
   1.3888152e-01   6.4933333e-01
   1.3893171e-01   6.4943590e-01
   1.4097839e-01   6.4953846e-01
   1.4117325e-01   6.4974359e-01
   1.4137012e-01   6.4984615e-01
   1.4216198e-01   6.4994872e-01
   1.4272026e-01   6.5005128e-01
   1.4339599e-01   6.5015385e-01
   1.4350220e-01   6.5025641e-01
   1.4383285e-01   6.5035897e-01
   1.4395387e-01   6.5056410e-01
   1.4403075e-01   6.5066667e-01
   1.4415474e-01   6.5076923e-01
   1.4434482e-01   6.5087179e-01
   1.4480562e-01   6.5097436e-01
   1.4579143e-01   6.5107692e-01
   1.4580040e-01   6.5117949e-01
   1.4736148e-01   6.5138462e-01
   1.4763764e-01   6.5148718e-01
   1.4800507e-01   6.5158974e-01
   1.4810152e-01   6.5169231e-01
   1.4861795e-01   6.5179487e-01
   1.4908543e-01   6.5189744e-01
   1.4979722e-01   6.5210256e-01
   1.5056979e-01   6.5220513e-01
   1.5074750e-01   6.5230769e-01
   1.5079792e-01   6.5241026e-01
   1.5138845e-01   6.5251282e-01
   1.5157639e-01   6.5261538e-01
   1.5344701e-01   6.5271795e-01
   1.5406693e-01   6.5282051e-01
   1.5470235e-01   6.5292308e-01
   1.5477455e-01   6.5302564e-01
   1.5502158e-01   6.5312821e-01
   1.5659242e-01   6.5323077e-01
   1.5794256e-01   6.5333333e-01
   1.5945060e-01   6.5343590e-01
   1.5952923e-01   6.5353846e-01
   1.6229551e-01   6.5364103e-01
   1.6262427e-01   6.5374359e-01
   1.6393540e-01   6.5384615e-01
   1.6440076e-01   6.5405128e-01
   1.6444747e-01   6.5415385e-01
   1.6485376e-01   6.5425641e-01
   1.6593173e-01   6.5435897e-01
   1.6775729e-01   6.5446154e-01
   1.6873004e-01   6.5456410e-01
   1.7004426e-01   6.5466667e-01
   1.7021474e-01   6.5476923e-01
   1.7038262e-01   6.5487179e-01
   1.7219326e-01   6.5497436e-01
   1.7445588e-01   6.5507692e-01
   1.7463216e-01   6.5528205e-01
   1.7715663e-01   6.5538462e-01
   1.7793888e-01   6.5548718e-01
   1.8047425e-01   6.5569231e-01
   1.8074416e-01   6.5589744e-01
   1.8140210e-01   6.5600000e-01
   1.8164522e-01   6.5610256e-01
   1.8275787e-01   6.5620513e-01
   1.8338124e-01   6.5630769e-01
   1.8728282e-01   6.5641026e-01
   1.8758439e-01   6.5651282e-01
   1.9014498e-01   6.5661538e-01
   1.9091848e-01   6.5671795e-01
   1.9301408e-01   6.5682051e-01
   1.9363448e-01   6.5692308e-01
   1.9454349e-01   6.5702564e-01
   1.9579885e-01   6.5712821e-01
   1.9630573e-01   6.5723077e-01
   1.9666094e-01   6.5733333e-01
   1.9834458e-01   6.5743590e-01
   2.0026803e-01   6.5753846e-01
   2.0029497e-01   6.5774359e-01
   2.0094768e-01   6.5784615e-01
   2.0568941e-01   6.5794872e-01
   2.0687224e-01   6.5805128e-01
   2.0775215e-01   6.5815385e-01
   2.1438515e-01   6.5825641e-01
   2.1439184e-01   6.5835897e-01
   2.1827130e-01   6.5846154e-01
   2.1831402e-01   6.5856410e-01
   2.2624586e-01   6.5866667e-01
   2.4217517e-01   6.5876923e-01
   2.4532692e-01   6.5887179e-01
   2.5955880e-01   6.5897436e-01
   2.7333958e-01   6.5907692e-01
   6.8196860e-01   6.5917949e-01
   7.1077277e-01   6.5928205e-01
   7.2031699e-01   6.5948718e-01
   7.2524410e-01   6.5958974e-01
   7.3198358e-01   6.5969231e-01
   7.3642328e-01   6.5979487e-01
   7.5175761e-01   6.5989744e-01
   7.5904859e-01   6.6000000e-01
   7.5957708e-01   6.6010256e-01
   7.6130193e-01   6.6020513e-01
   7.6613398e-01   6.6030769e-01
   7.6773829e-01   6.6041026e-01
   7.7140331e-01   6.6051282e-01
   7.7204403e-01   6.6071795e-01
   7.7325612e-01   6.6092308e-01
   7.7355073e-01   6.6102564e-01
   7.7464029e-01   6.6112821e-01
   7.7584194e-01   6.6123077e-01
   7.7737919e-01   6.6143590e-01
   7.7889203e-01   6.6153846e-01
   7.8052490e-01   6.6164103e-01
   7.8083224e-01   6.6174359e-01
   7.8432478e-01   6.6184615e-01
   7.8794718e-01   6.6194872e-01
   7.9054152e-01   6.6205128e-01
   7.9134728e-01   6.6215385e-01
   7.9649783e-01   6.6225641e-01
   7.9680963e-01   6.6235897e-01
   7.9867125e-01   6.6246154e-01
   7.9997546e-01   6.6256410e-01
   8.0010787e-01   6.6266667e-01
   8.0052264e-01   6.6276923e-01
   8.0090992e-01   6.6287179e-01
   8.0162985e-01   6.6297436e-01
   8.0280058e-01   6.6307692e-01
   8.0398990e-01   6.6317949e-01
   8.0631776e-01   6.6328205e-01
   8.0763552e-01   6.6338462e-01
   8.0800350e-01   6.6348718e-01
   8.0824562e-01   6.6358974e-01
   8.0911957e-01   6.6369231e-01
   8.1115377e-01   6.6379487e-01
   8.1264966e-01   6.6389744e-01
   8.1270120e-01   6.6400000e-01
   8.1307011e-01   6.6410256e-01
   8.1409290e-01   6.6420513e-01
   8.1456423e-01   6.6430769e-01
   8.1508355e-01   6.6441026e-01
   8.1552673e-01   6.6451282e-01
   8.1568249e-01   6.6461538e-01
   8.1575313e-01   6.6471795e-01
   8.1752933e-01   6.6482051e-01
   8.1848438e-01   6.6492308e-01
   8.1864065e-01   6.6502564e-01
   8.1963376e-01   6.6512821e-01
   8.1974504e-01   6.6523077e-01
   8.1977000e-01   6.6533333e-01
   8.2019425e-01   6.6543590e-01
   8.2020796e-01   6.6553846e-01
   8.2040100e-01   6.6564103e-01
   8.2096208e-01   6.6574359e-01
   8.2101181e-01   6.6584615e-01
   8.2101718e-01   6.6594872e-01
   8.2123246e-01   6.6605128e-01
   8.2208799e-01   6.6615385e-01
   8.2239838e-01   6.6625641e-01
   8.2307729e-01   6.6646154e-01
   8.2379386e-01   6.6656410e-01
   8.2403657e-01   6.6666667e-01
   8.2415604e-01   6.6676923e-01
   8.2419387e-01   6.6687179e-01
   8.2501127e-01   6.6697436e-01
   8.2509276e-01   6.6717949e-01
   8.2524465e-01   6.6728205e-01
   8.2524990e-01   6.6738462e-01
   8.2567796e-01   6.6748718e-01
   8.2570078e-01   6.6758974e-01
   8.2631814e-01   6.6769231e-01
   8.2649243e-01   6.6789744e-01
   8.2738738e-01   6.6800000e-01
   8.2759203e-01   6.6810256e-01
   8.2788149e-01   6.6820513e-01
   8.2809424e-01   6.6830769e-01
   8.2810219e-01   6.6841026e-01
   8.2824821e-01   6.6851282e-01
   8.2918068e-01   6.6861538e-01
   8.2955178e-01   6.6871795e-01
   8.2970533e-01   6.6882051e-01
   8.3085129e-01   6.6902564e-01
   8.3085379e-01   6.6912821e-01
   8.3094351e-01   6.6923077e-01
   8.3103385e-01   6.6943590e-01
   8.3180125e-01   6.6953846e-01
   8.3184875e-01   6.6964103e-01
   8.3210789e-01   6.6974359e-01
   8.3225209e-01   6.6984615e-01
   8.3321799e-01   6.6994872e-01
   8.3361942e-01   6.7005128e-01
   8.3409746e-01   6.7015385e-01
   8.3464588e-01   6.7025641e-01
   8.3478968e-01   6.7035897e-01
   8.3539437e-01   6.7046154e-01
   8.3557176e-01   6.7056410e-01
   8.3689125e-01   6.7066667e-01
   8.3699944e-01   6.7076923e-01
   8.3712849e-01   6.7087179e-01
   8.3738961e-01   6.7107692e-01
   8.3744931e-01   6.7117949e-01
   8.3749001e-01   6.7128205e-01
   8.3750297e-01   6.7138462e-01
   8.3769541e-01   6.7148718e-01
   8.3783211e-01   6.7158974e-01
   8.3889867e-01   6.7169231e-01
   8.3953798e-01   6.7179487e-01
   8.4002983e-01   6.7200000e-01
   8.4059592e-01   6.7210256e-01
   8.4090681e-01   6.7220513e-01
   8.4141640e-01   6.7241026e-01
   8.4142766e-01   6.7251282e-01
   8.4165941e-01   6.7261538e-01
   8.4175909e-01   6.7271795e-01
   8.4178275e-01   6.7282051e-01
   8.4200540e-01   6.7292308e-01
   8.4207851e-01   6.7302564e-01
   8.4219594e-01   6.7323077e-01
   8.4230683e-01   6.7343590e-01
   8.4239671e-01   6.7353846e-01
   8.4258703e-01   6.7364103e-01
   8.4274374e-01   6.7374359e-01
   8.4284631e-01   6.7384615e-01
   8.4300475e-01   6.7394872e-01
   8.4309979e-01   6.7405128e-01
   8.4323063e-01   6.7415385e-01
   8.4378879e-01   6.7425641e-01
   8.4383406e-01   6.7435897e-01
   8.4422632e-01   6.7446154e-01
   8.4431033e-01   6.7456410e-01
   8.4450223e-01   6.7466667e-01
   8.4471840e-01   6.7476923e-01
   8.4473443e-01   6.7487179e-01
   8.4476736e-01   6.7497436e-01
   8.4486136e-01   6.7507692e-01
   8.4500827e-01   6.7517949e-01
   8.4535011e-01   6.7528205e-01
   8.4577211e-01   6.7538462e-01
   8.4590931e-01   6.7558974e-01
   8.4630305e-01   6.7569231e-01
   8.4675467e-01   6.7579487e-01
   8.4743960e-01   6.7589744e-01
   8.4750513e-01   6.7600000e-01
   8.4764188e-01   6.7610256e-01
   8.4777785e-01   6.7620513e-01
   8.4797975e-01   6.7630769e-01
   8.4801314e-01   6.7641026e-01
   8.4811721e-01   6.7651282e-01
   8.4811825e-01   6.7661538e-01
   8.4836019e-01   6.7671795e-01
   8.4849512e-01   6.7692308e-01
   8.4932831e-01   6.7702564e-01
   8.4956772e-01   6.7712821e-01
   8.4966506e-01   6.7733333e-01
   8.4981392e-01   6.7743590e-01
   8.4989213e-01   6.7753846e-01
   8.5005842e-01   6.7764103e-01
   8.5007131e-01   6.7774359e-01
   8.5042241e-01   6.7784615e-01
   8.5082902e-01   6.7794872e-01
   8.5137801e-01   6.7805128e-01
   8.5171238e-01   6.7825641e-01
   8.5174082e-01   6.7835897e-01
   8.5201412e-01   6.7846154e-01
   8.5202797e-01   6.7856410e-01
   8.5214306e-01   6.7866667e-01
   8.5221458e-01   6.7876923e-01
   8.5221879e-01   6.7887179e-01
   8.5270312e-01   6.7897436e-01
   8.5322694e-01   6.7907692e-01
   8.5348690e-01   6.7917949e-01
   8.5363070e-01   6.7928205e-01
   8.5375929e-01   6.7938462e-01
   8.5411012e-01   6.7948718e-01
   8.5505149e-01   6.7958974e-01
   8.5539416e-01   6.7969231e-01
   8.5634673e-01   6.7979487e-01
   8.5641409e-01   6.7989744e-01
   8.5644527e-01   6.8000000e-01
   8.5651062e-01   6.8010256e-01
   8.5651988e-01   6.8020513e-01
   8.5695108e-01   6.8030769e-01
   8.5737490e-01   6.8041026e-01
   8.5774053e-01   6.8051282e-01
   8.5779602e-01   6.8061538e-01
   8.5877015e-01   6.8071795e-01
   8.5925286e-01   6.8082051e-01
   8.5965636e-01   6.8092308e-01
   8.5996735e-01   6.8102564e-01
   8.6052685e-01   6.8112821e-01
   8.6065443e-01   6.8123077e-01
   8.6078520e-01   6.8133333e-01
   8.6080508e-01   6.8143590e-01
   8.6093212e-01   6.8153846e-01
   8.6122717e-01   6.8164103e-01
   8.6200145e-01   6.8174359e-01
   8.6217981e-01   6.8184615e-01
   8.6274099e-01   6.8194872e-01
   8.6312315e-01   6.8205128e-01
   8.6324921e-01   6.8215385e-01
   8.6327469e-01   6.8225641e-01
   8.6345432e-01   6.8235897e-01
   8.6363991e-01   6.8246154e-01
   8.6382707e-01   6.8256410e-01
   8.6388831e-01   6.8266667e-01
   8.6389823e-01   6.8276923e-01
   8.6464502e-01   6.8287179e-01
   8.6471570e-01   6.8297436e-01
   8.6495017e-01   6.8307692e-01
   8.6533259e-01   6.8317949e-01
   8.6546166e-01   6.8328205e-01
   8.6549621e-01   6.8338462e-01
   8.6561617e-01   6.8348718e-01
   8.6571674e-01   6.8358974e-01
   8.6630365e-01   6.8369231e-01
   8.6631503e-01   6.8379487e-01
   8.6643749e-01   6.8389744e-01
   8.6656565e-01   6.8400000e-01
   8.6684336e-01   6.8410256e-01
   8.6694047e-01   6.8420513e-01
   8.6729335e-01   6.8430769e-01
   8.6733670e-01   6.8441026e-01
   8.6800816e-01   6.8451282e-01
   8.6811836e-01   6.8461538e-01
   8.6842581e-01   6.8471795e-01
   8.6863704e-01   6.8482051e-01
   8.6881910e-01   6.8492308e-01
   8.6900888e-01   6.8502564e-01
   8.6951350e-01   6.8512821e-01
   8.6953268e-01   6.8523077e-01
   8.6969948e-01   6.8533333e-01
   8.7054171e-01   6.8543590e-01
   8.7072664e-01   6.8553846e-01
   8.7083443e-01   6.8564103e-01
   8.7108380e-01   6.8574359e-01
   8.7109428e-01   6.8584615e-01
   8.7111911e-01   6.8605128e-01
   8.7118908e-01   6.8615385e-01
   8.7122642e-01   6.8625641e-01
   8.7124230e-01   6.8635897e-01
   8.7138378e-01   6.8646154e-01
   8.7151863e-01   6.8656410e-01
   8.7197518e-01   6.8666667e-01
   8.7200727e-01   6.8676923e-01
   8.7205262e-01   6.8687179e-01
   8.7214102e-01   6.8697436e-01
   8.7256169e-01   6.8707692e-01
   8.7258437e-01   6.8717949e-01
   8.7265536e-01   6.8728205e-01
   8.7286227e-01   6.8738462e-01
   8.7319514e-01   6.8748718e-01
   8.7334894e-01   6.8758974e-01
   8.7341779e-01   6.8769231e-01
   8.7371397e-01   6.8779487e-01
   8.7443181e-01   6.8789744e-01
   8.7453784e-01   6.8810256e-01
   8.7471404e-01   6.8820513e-01
   8.7487574e-01   6.8830769e-01
   8.7502284e-01   6.8841026e-01
   8.7566082e-01   6.8851282e-01
   8.7583269e-01   6.8861538e-01
   8.7590429e-01   6.8871795e-01
   8.7606000e-01   6.8882051e-01
   8.7633442e-01   6.8902564e-01
   8.7649610e-01   6.8912821e-01
   8.7671464e-01   6.8923077e-01
   8.7699892e-01   6.8933333e-01
   8.7704380e-01   6.8943590e-01
   8.7705158e-01   6.8953846e-01
   8.7750476e-01   6.8964103e-01
   8.7769091e-01   6.8974359e-01
   8.7797300e-01   6.8984615e-01
   8.7843423e-01   6.9005128e-01
   8.7856418e-01   6.9025641e-01
   8.7870201e-01   6.9035897e-01
   8.7878926e-01   6.9046154e-01
   8.7880902e-01   6.9056410e-01
   8.7894336e-01   6.9066667e-01
   8.7895259e-01   6.9076923e-01
   8.7902383e-01   6.9087179e-01
   8.7903363e-01   6.9097436e-01
   8.7912098e-01   6.9107692e-01
   8.7926203e-01   6.9128205e-01
   8.7972880e-01   6.9138462e-01
   8.7996562e-01   6.9148718e-01
   8.7998701e-01   6.9158974e-01
   8.8006113e-01   6.9169231e-01
   8.8013092e-01   6.9189744e-01
   8.8023714e-01   6.9200000e-01
   8.8044605e-01   6.9210256e-01
   8.8068003e-01   6.9220513e-01
   8.8086692e-01   6.9230769e-01
   8.8088708e-01   6.9251282e-01
   8.8089899e-01   6.9261538e-01
   8.8091132e-01   6.9282051e-01
   8.8099213e-01   6.9292308e-01
   8.8107367e-01   6.9302564e-01
   8.8114197e-01   6.9312821e-01
   8.8152995e-01   6.9333333e-01
   8.8154026e-01   6.9343590e-01
   8.8161306e-01   6.9353846e-01
   8.8166320e-01   6.9364103e-01
   8.8168503e-01   6.9374359e-01
   8.8191411e-01   6.9384615e-01
   8.8237225e-01   6.9405128e-01
   8.8254906e-01   6.9415385e-01
   8.8277915e-01   6.9425641e-01
   8.8283659e-01   6.9435897e-01
   8.8287446e-01   6.9446154e-01
   8.8300568e-01   6.9456410e-01
   8.8360733e-01   6.9466667e-01
   8.8415933e-01   6.9476923e-01
   8.8416482e-01   6.9487179e-01
   8.8429586e-01   6.9497436e-01
   8.8443870e-01   6.9517949e-01
   8.8451150e-01   6.9528205e-01
   8.8479699e-01   6.9538462e-01
   8.8551402e-01   6.9548718e-01
   8.8553085e-01   6.9558974e-01
   8.8562727e-01   6.9569231e-01
   8.8565851e-01   6.9589744e-01
   8.8585462e-01   6.9600000e-01
   8.8586589e-01   6.9610256e-01
   8.8600440e-01   6.9630769e-01
   8.8604111e-01   6.9641026e-01
   8.8607855e-01   6.9651282e-01
   8.8609715e-01   6.9661538e-01
   8.8623055e-01   6.9671795e-01
   8.8637074e-01   6.9682051e-01
   8.8653831e-01   6.9702564e-01
   8.8656242e-01   6.9723077e-01
   8.8671983e-01   6.9733333e-01
   8.8686740e-01   6.9753846e-01
   8.8707681e-01   6.9764103e-01
   8.8713797e-01   6.9774359e-01
   8.8747113e-01   6.9784615e-01
   8.8770061e-01   6.9794872e-01
   8.8778269e-01   6.9805128e-01
   8.8803549e-01   6.9815385e-01
   8.8852150e-01   6.9825641e-01
   8.8906272e-01   6.9835897e-01
   8.8918617e-01   6.9846154e-01
   8.8922198e-01   6.9856410e-01
   8.8980889e-01   6.9866667e-01
   8.9003158e-01   6.9876923e-01
   8.9010578e-01   6.9887179e-01
   8.9035868e-01   6.9907692e-01
   8.9087633e-01   6.9917949e-01
   8.9092283e-01   6.9928205e-01
   8.9112230e-01   6.9948718e-01
   8.9169685e-01   6.9958974e-01
   8.9172568e-01   6.9969231e-01
   8.9177140e-01   6.9989744e-01
   8.9190768e-01   7.0000000e-01
   8.9203092e-01   7.0010256e-01
   8.9230782e-01   7.0030769e-01
   8.9240782e-01   7.0041026e-01
   8.9261192e-01   7.0051282e-01
   8.9266268e-01   7.0061538e-01
   8.9269139e-01   7.0071795e-01
   8.9273296e-01   7.0082051e-01
   8.9274693e-01   7.0092308e-01
   8.9291648e-01   7.0102564e-01
   8.9313196e-01   7.0112821e-01
   8.9314519e-01   7.0123077e-01
   8.9329211e-01   7.0133333e-01
   8.9335332e-01   7.0143590e-01
   8.9349875e-01   7.0153846e-01
   8.9363730e-01   7.0164103e-01
   8.9364886e-01   7.0174359e-01
   8.9372052e-01   7.0194872e-01
   8.9405029e-01   7.0205128e-01
   8.9429549e-01   7.0225641e-01
   8.9440670e-01   7.0235897e-01
   8.9472270e-01   7.0246154e-01
   8.9485813e-01   7.0256410e-01
   8.9503257e-01   7.0266667e-01
   8.9509852e-01   7.0276923e-01
   8.9554084e-01   7.0287179e-01
   8.9563681e-01   7.0297436e-01
   8.9575351e-01   7.0317949e-01
   8.9636737e-01   7.0328205e-01
   8.9638067e-01   7.0338462e-01
   8.9642058e-01   7.0348718e-01
   8.9642187e-01   7.0358974e-01
   8.9649790e-01   7.0379487e-01
   8.9650586e-01   7.0389744e-01
   8.9663759e-01   7.0400000e-01
   8.9667637e-01   7.0410256e-01
   8.9667911e-01   7.0420513e-01
   8.9739188e-01   7.0441026e-01
   8.9751723e-01   7.0451282e-01
   8.9756146e-01   7.0461538e-01
   8.9803715e-01   7.0471795e-01
   8.9805977e-01   7.0482051e-01
   8.9816496e-01   7.0492308e-01
   8.9829785e-01   7.0502564e-01
   8.9836179e-01   7.0512821e-01
   8.9846839e-01   7.0523077e-01
   8.9849673e-01   7.0533333e-01
   8.9853710e-01   7.0543590e-01
   8.9855053e-01   7.0553846e-01
   8.9856227e-01   7.0564103e-01
   8.9859272e-01   7.0574359e-01
   8.9860322e-01   7.0584615e-01
   8.9880521e-01   7.0594872e-01
   8.9885501e-01   7.0615385e-01
   8.9931883e-01   7.0625641e-01
   8.9938305e-01   7.0635897e-01
   8.9940654e-01   7.0646154e-01
   8.9945066e-01   7.0656410e-01
   8.9959761e-01   7.0666667e-01
   8.9975272e-01   7.0687179e-01
   8.9989612e-01   7.0697436e-01
   9.0008411e-01   7.0707692e-01
   9.0036783e-01   7.0717949e-01
   9.0046303e-01   7.0728205e-01
   9.0070645e-01   7.0738462e-01
   9.0072125e-01   7.0748718e-01
   9.0076365e-01   7.0758974e-01
   9.0106298e-01   7.0779487e-01
   9.0122018e-01   7.0789744e-01
   9.0123900e-01   7.0800000e-01
   9.0144582e-01   7.0810256e-01
   9.0195328e-01   7.0820513e-01
   9.0195811e-01   7.0830769e-01
   9.0197172e-01   7.0841026e-01
   9.0198517e-01   7.0851282e-01
   9.0202533e-01   7.0861538e-01
   9.0206213e-01   7.0871795e-01
   9.0206497e-01   7.0882051e-01
   9.0209633e-01   7.0892308e-01
   9.0216113e-01   7.0902564e-01
   9.0218953e-01   7.0912821e-01
   9.0223473e-01   7.0923077e-01
   9.0226021e-01   7.0933333e-01
   9.0229400e-01   7.0943590e-01
   9.0238572e-01   7.0953846e-01
   9.0242305e-01   7.0964103e-01
   9.0242781e-01   7.0974359e-01
   9.0265502e-01   7.0984615e-01
   9.0293728e-01   7.0994872e-01
   9.0305043e-01   7.1005128e-01
   9.0336650e-01   7.1015385e-01
   9.0345972e-01   7.1025641e-01
   9.0375642e-01   7.1035897e-01
   9.0378096e-01   7.1046154e-01
   9.0380344e-01   7.1056410e-01
   9.0415450e-01   7.1066667e-01
   9.0423749e-01   7.1076923e-01
   9.0436839e-01   7.1087179e-01
   9.0463506e-01   7.1097436e-01
   9.0473396e-01   7.1107692e-01
   9.0483967e-01   7.1117949e-01
   9.0507432e-01   7.1128205e-01
   9.0526169e-01   7.1138462e-01
   9.0539400e-01   7.1148718e-01
   9.0540259e-01   7.1169231e-01
   9.0557515e-01   7.1179487e-01
   9.0580681e-01   7.1189744e-01
   9.0588881e-01   7.1200000e-01
   9.0607387e-01   7.1220513e-01
   9.0609744e-01   7.1241026e-01
   9.0611332e-01   7.1251282e-01
   9.0630290e-01   7.1261538e-01
   9.0633891e-01   7.1271795e-01
   9.0647789e-01   7.1282051e-01
   9.0653251e-01   7.1292308e-01
   9.0657473e-01   7.1302564e-01
   9.0663535e-01   7.1312821e-01
   9.0666520e-01   7.1323077e-01
   9.0672802e-01   7.1333333e-01
   9.0683422e-01   7.1343590e-01
   9.0692422e-01   7.1364103e-01
   9.0698444e-01   7.1374359e-01
   9.0723369e-01   7.1384615e-01
   9.0727431e-01   7.1394872e-01
   9.0743401e-01   7.1405128e-01
   9.0746570e-01   7.1415385e-01
   9.0750685e-01   7.1425641e-01
   9.0761486e-01   7.1435897e-01
   9.0772618e-01   7.1446154e-01
   9.0781909e-01   7.1456410e-01
   9.0789996e-01   7.1476923e-01
   9.0804608e-01   7.1487179e-01
   9.0822164e-01   7.1507692e-01
   9.0831439e-01   7.1517949e-01
   9.0833019e-01   7.1528205e-01
   9.0840586e-01   7.1538462e-01
   9.0849743e-01   7.1548718e-01
   9.0852771e-01   7.1558974e-01
   9.0855608e-01   7.1569231e-01
   9.0863608e-01   7.1579487e-01
   9.0864768e-01   7.1589744e-01
   9.0865142e-01   7.1600000e-01
   9.0869959e-01   7.1610256e-01
   9.0870338e-01   7.1620513e-01
   9.0876002e-01   7.1630769e-01
   9.0876873e-01   7.1641026e-01
   9.0879468e-01   7.1651282e-01
   9.0884670e-01   7.1661538e-01
   9.0894313e-01   7.1671795e-01
   9.0917298e-01   7.1682051e-01
   9.0917972e-01   7.1692308e-01
   9.0928022e-01   7.1702564e-01
   9.0936258e-01   7.1712821e-01
   9.0941957e-01   7.1723077e-01
   9.0943819e-01   7.1733333e-01
   9.0972390e-01   7.1743590e-01
   9.0996750e-01   7.1753846e-01
   9.1000629e-01   7.1764103e-01
   9.1024402e-01   7.1774359e-01
   9.1024851e-01   7.1784615e-01
   9.1036466e-01   7.1794872e-01
   9.1047689e-01   7.1815385e-01
   9.1051249e-01   7.1825641e-01
   9.1052627e-01   7.1835897e-01
   9.1064395e-01   7.1846154e-01
   9.1085941e-01   7.1856410e-01
   9.1086663e-01   7.1866667e-01
   9.1128773e-01   7.1876923e-01
   9.1133185e-01   7.1887179e-01
   9.1139693e-01   7.1897436e-01
   9.1169255e-01   7.1907692e-01
   9.1190725e-01   7.1917949e-01
   9.1190919e-01   7.1928205e-01
   9.1196808e-01   7.1948718e-01
   9.1206444e-01   7.1958974e-01
   9.1212716e-01   7.1969231e-01
   9.1226226e-01   7.1979487e-01
   9.1229323e-01   7.1989744e-01
   9.1235980e-01   7.2000000e-01
   9.1247552e-01   7.2020513e-01
   9.1253896e-01   7.2030769e-01
   9.1263096e-01   7.2041026e-01
   9.1265119e-01   7.2051282e-01
   9.1273622e-01   7.2061538e-01
   9.1275877e-01   7.2082051e-01
   9.1280739e-01   7.2092308e-01
   9.1286872e-01   7.2102564e-01
   9.1291997e-01   7.2112821e-01
   9.1299259e-01   7.2123077e-01
   9.1307839e-01   7.2133333e-01
   9.1356550e-01   7.2143590e-01
   9.1360087e-01   7.2153846e-01
   9.1362439e-01   7.2164103e-01
   9.1364018e-01   7.2174359e-01
   9.1376751e-01   7.2184615e-01
   9.1381682e-01   7.2194872e-01
   9.1389174e-01   7.2205128e-01
   9.1398453e-01   7.2215385e-01
   9.1399719e-01   7.2225641e-01
   9.1418129e-01   7.2235897e-01
   9.1437383e-01   7.2246154e-01
   9.1440737e-01   7.2256410e-01
   9.1471885e-01   7.2266667e-01
   9.1480496e-01   7.2276923e-01
   9.1485481e-01   7.2287179e-01
   9.1491701e-01   7.2297436e-01
   9.1500992e-01   7.2317949e-01
   9.1509837e-01   7.2328205e-01
   9.1520211e-01   7.2338462e-01
   9.1526835e-01   7.2348718e-01
   9.1533149e-01   7.2358974e-01
   9.1535481e-01   7.2369231e-01
   9.1536825e-01   7.2389744e-01
   9.1551531e-01   7.2410256e-01
   9.1577127e-01   7.2420513e-01
   9.1581021e-01   7.2430769e-01
   9.1583753e-01   7.2441026e-01
   9.1599038e-01   7.2451282e-01
   9.1613180e-01   7.2461538e-01
   9.1654640e-01   7.2471795e-01
   9.1662359e-01   7.2482051e-01
   9.1662714e-01   7.2492308e-01
   9.1680168e-01   7.2502564e-01
   9.1691992e-01   7.2512821e-01
   9.1695492e-01   7.2523077e-01
   9.1702236e-01   7.2533333e-01
   9.1706375e-01   7.2543590e-01
   9.1708981e-01   7.2553846e-01
   9.1715531e-01   7.2574359e-01
   9.1747070e-01   7.2594872e-01
   9.1775997e-01   7.2605128e-01
   9.1777389e-01   7.2615385e-01
   9.1779503e-01   7.2625641e-01
   9.1801622e-01   7.2635897e-01
   9.1802517e-01   7.2646154e-01
   9.1805025e-01   7.2656410e-01
   9.1814153e-01   7.2666667e-01
   9.1820826e-01   7.2676923e-01
   9.1837819e-01   7.2687179e-01
   9.1849732e-01   7.2697436e-01
   9.1862106e-01   7.2717949e-01
   9.1870608e-01   7.2728205e-01
   9.1890180e-01   7.2738462e-01
   9.1900837e-01   7.2748718e-01
   9.1920244e-01   7.2758974e-01
   9.1941151e-01   7.2779487e-01
   9.1950256e-01   7.2789744e-01
   9.1950305e-01   7.2810256e-01
   9.1953825e-01   7.2820513e-01
   9.1960522e-01   7.2830769e-01
   9.1964824e-01   7.2841026e-01
   9.1966546e-01   7.2851282e-01
   9.1968181e-01   7.2871795e-01
   9.1975519e-01   7.2882051e-01
   9.1983977e-01   7.2892308e-01
   9.1992792e-01   7.2912821e-01
   9.2001568e-01   7.2923077e-01
   9.2019927e-01   7.2933333e-01
   9.2030703e-01   7.2943590e-01
   9.2044905e-01   7.2964103e-01
   9.2050342e-01   7.2974359e-01
   9.2054566e-01   7.2984615e-01
   9.2060020e-01   7.2994872e-01
   9.2066651e-01   7.3005128e-01
   9.2079347e-01   7.3015385e-01
   9.2097196e-01   7.3025641e-01
   9.2101315e-01   7.3035897e-01
   9.2119247e-01   7.3046154e-01
   9.2126067e-01   7.3056410e-01
   9.2133928e-01   7.3066667e-01
   9.2146561e-01   7.3076923e-01
   9.2176908e-01   7.3097436e-01
   9.2180151e-01   7.3107692e-01
   9.2193843e-01   7.3117949e-01
   9.2216427e-01   7.3128205e-01
   9.2217705e-01   7.3138462e-01
   9.2225011e-01   7.3148718e-01
   9.2225991e-01   7.3158974e-01
   9.2232303e-01   7.3169231e-01
   9.2233940e-01   7.3179487e-01
   9.2252149e-01   7.3189744e-01
   9.2256225e-01   7.3200000e-01
   9.2278964e-01   7.3210256e-01
   9.2281573e-01   7.3220513e-01
   9.2295806e-01   7.3230769e-01
   9.2296099e-01   7.3241026e-01
   9.2313061e-01   7.3251282e-01
   9.2328075e-01   7.3261538e-01
   9.2339447e-01   7.3271795e-01
   9.2352098e-01   7.3282051e-01
   9.2356002e-01   7.3292308e-01
   9.2357961e-01   7.3302564e-01
   9.2372287e-01   7.3312821e-01
   9.2378694e-01   7.3323077e-01
   9.2382293e-01   7.3333333e-01
   9.2435066e-01   7.3343590e-01
   9.2436871e-01   7.3353846e-01
   9.2458104e-01   7.3364103e-01
   9.2467664e-01   7.3374359e-01
   9.2468989e-01   7.3384615e-01
   9.2469164e-01   7.3394872e-01
   9.2473176e-01   7.3405128e-01
   9.2497606e-01   7.3415385e-01
   9.2499449e-01   7.3435897e-01
   9.2503592e-01   7.3446154e-01
   9.2505271e-01   7.3456410e-01
   9.2508972e-01   7.3466667e-01
   9.2514551e-01   7.3487179e-01
   9.2567160e-01   7.3497436e-01
   9.2568657e-01   7.3507692e-01
   9.2571885e-01   7.3517949e-01
   9.2577293e-01   7.3528205e-01
   9.2587940e-01   7.3548718e-01
   9.2595118e-01   7.3558974e-01
   9.2596593e-01   7.3569231e-01
   9.2599645e-01   7.3589744e-01
   9.2608793e-01   7.3600000e-01
   9.2612659e-01   7.3610256e-01
   9.2614321e-01   7.3620513e-01
   9.2620659e-01   7.3630769e-01
   9.2626435e-01   7.3641026e-01
   9.2628422e-01   7.3651282e-01
   9.2630345e-01   7.3661538e-01
   9.2632504e-01   7.3671795e-01
   9.2637857e-01   7.3682051e-01
   9.2646879e-01   7.3702564e-01
   9.2663440e-01   7.3712821e-01
   9.2676822e-01   7.3723077e-01
   9.2680226e-01   7.3733333e-01
   9.2682663e-01   7.3743590e-01
   9.2685587e-01   7.3764103e-01
   9.2687471e-01   7.3774359e-01
   9.2689394e-01   7.3784615e-01
   9.2707392e-01   7.3794872e-01
   9.2724026e-01   7.3805128e-01
   9.2732276e-01   7.3815385e-01
   9.2732473e-01   7.3825641e-01
   9.2732508e-01   7.3835897e-01
   9.2732530e-01   7.3846154e-01
   9.2741982e-01   7.3856410e-01
   9.2749610e-01   7.3866667e-01
   9.2772912e-01   7.3876923e-01
   9.2776320e-01   7.3887179e-01
   9.2796612e-01   7.3897436e-01
   9.2799458e-01   7.3907692e-01
   9.2802379e-01   7.3917949e-01
   9.2812086e-01   7.3928205e-01
   9.2813737e-01   7.3938462e-01
   9.2842404e-01   7.3948718e-01
   9.2848659e-01   7.3958974e-01
   9.2856086e-01   7.3969231e-01
   9.2857315e-01   7.3979487e-01
   9.2892911e-01   7.3989744e-01
   9.2897910e-01   7.4000000e-01
   9.2899751e-01   7.4010256e-01
   9.2902270e-01   7.4020513e-01
   9.2904747e-01   7.4030769e-01
   9.2918550e-01   7.4041026e-01
   9.2928878e-01   7.4051282e-01
   9.2933048e-01   7.4071795e-01
   9.2943243e-01   7.4082051e-01
   9.2951651e-01   7.4092308e-01
   9.2956377e-01   7.4102564e-01
   9.2959570e-01   7.4112821e-01
   9.2959990e-01   7.4123077e-01
   9.2964825e-01   7.4133333e-01
   9.2987298e-01   7.4143590e-01
   9.2991664e-01   7.4153846e-01
   9.2999818e-01   7.4164103e-01
   9.3005633e-01   7.4174359e-01
   9.3020176e-01   7.4184615e-01
   9.3021627e-01   7.4194872e-01
   9.3022517e-01   7.4205128e-01
   9.3026377e-01   7.4215385e-01
   9.3036561e-01   7.4225641e-01
   9.3038564e-01   7.4235897e-01
   9.3048468e-01   7.4246154e-01
   9.3063214e-01   7.4256410e-01
   9.3066924e-01   7.4266667e-01
   9.3073998e-01   7.4276923e-01
   9.3077392e-01   7.4287179e-01
   9.3077504e-01   7.4297436e-01
   9.3081476e-01   7.4307692e-01
   9.3082350e-01   7.4317949e-01
   9.3085205e-01   7.4328205e-01
   9.3093946e-01   7.4338462e-01
   9.3098191e-01   7.4348718e-01
   9.3110451e-01   7.4358974e-01
   9.3125285e-01   7.4369231e-01
   9.3127148e-01   7.4379487e-01
   9.3144211e-01   7.4389744e-01
   9.3144490e-01   7.4400000e-01
   9.3151862e-01   7.4410256e-01
   9.3160293e-01   7.4420513e-01
   9.3178844e-01   7.4441026e-01
   9.3179190e-01   7.4451282e-01
   9.3190224e-01   7.4461538e-01
   9.3191320e-01   7.4471795e-01
   9.3209405e-01   7.4482051e-01
   9.3213294e-01   7.4502564e-01
   9.3221184e-01   7.4512821e-01
   9.3223419e-01   7.4523077e-01
   9.3227223e-01   7.4533333e-01
   9.3247930e-01   7.4543590e-01
   9.3248248e-01   7.4553846e-01
   9.3259880e-01   7.4564103e-01
   9.3265744e-01   7.4574359e-01
   9.3286650e-01   7.4584615e-01
   9.3289039e-01   7.4594872e-01
   9.3290260e-01   7.4605128e-01
   9.3290796e-01   7.4615385e-01
   9.3291490e-01   7.4625641e-01
   9.3291628e-01   7.4635897e-01
   9.3301734e-01   7.4646154e-01
   9.3304852e-01   7.4656410e-01
   9.3307163e-01   7.4666667e-01
   9.3311705e-01   7.4676923e-01
   9.3314335e-01   7.4687179e-01
   9.3325750e-01   7.4697436e-01
   9.3326287e-01   7.4707692e-01
   9.3328721e-01   7.4717949e-01
   9.3332113e-01   7.4728205e-01
   9.3332564e-01   7.4738462e-01
   9.3334378e-01   7.4748718e-01
   9.3335077e-01   7.4758974e-01
   9.3344922e-01   7.4769231e-01
   9.3352494e-01   7.4779487e-01
   9.3371666e-01   7.4789744e-01
   9.3375736e-01   7.4800000e-01
   9.3390379e-01   7.4810256e-01
   9.3402080e-01   7.4820513e-01
   9.3419535e-01   7.4830769e-01
   9.3431461e-01   7.4841026e-01
   9.3433974e-01   7.4851282e-01
   9.3438119e-01   7.4871795e-01
   9.3440833e-01   7.4882051e-01
   9.3446222e-01   7.4892308e-01
   9.3454706e-01   7.4912821e-01
   9.3465458e-01   7.4923077e-01
   9.3471222e-01   7.4933333e-01
   9.3472233e-01   7.4943590e-01
   9.3473529e-01   7.4964103e-01
   9.3478103e-01   7.4974359e-01
   9.3493109e-01   7.4984615e-01
   9.3495241e-01   7.4994872e-01
   9.3499825e-01   7.5005128e-01
   9.3504673e-01   7.5015385e-01
   9.3509887e-01   7.5025641e-01
   9.3513841e-01   7.5035897e-01
   9.3528925e-01   7.5046154e-01
   9.3529365e-01   7.5056410e-01
   9.3530268e-01   7.5076923e-01
   9.3532081e-01   7.5087179e-01
   9.3535461e-01   7.5097436e-01
   9.3548617e-01   7.5107692e-01
   9.3550959e-01   7.5128205e-01
   9.3561418e-01   7.5138462e-01
   9.3566499e-01   7.5148718e-01
   9.3575169e-01   7.5158974e-01
   9.3593231e-01   7.5169231e-01
   9.3597722e-01   7.5179487e-01
   9.3607435e-01   7.5189744e-01
   9.3646975e-01   7.5200000e-01
   9.3660239e-01   7.5220513e-01
   9.3661834e-01   7.5230769e-01
   9.3671390e-01   7.5241026e-01
   9.3684242e-01   7.5251282e-01
   9.3685820e-01   7.5261538e-01
   9.3690862e-01   7.5271795e-01
   9.3695098e-01   7.5282051e-01
   9.3699680e-01   7.5292308e-01
   9.3701138e-01   7.5302564e-01
   9.3710999e-01   7.5312821e-01
   9.3718196e-01   7.5323077e-01
   9.3726856e-01   7.5333333e-01
   9.3732195e-01   7.5343590e-01
   9.3733114e-01   7.5353846e-01
   9.3733433e-01   7.5364103e-01
   9.3747438e-01   7.5374359e-01
   9.3756875e-01   7.5384615e-01
   9.3772980e-01   7.5394872e-01
   9.3774595e-01   7.5405128e-01
   9.3780164e-01   7.5415385e-01
   9.3803410e-01   7.5425641e-01
   9.3809051e-01   7.5446154e-01
   9.3811760e-01   7.5456410e-01
   9.3817001e-01   7.5466667e-01
   9.3821694e-01   7.5476923e-01
   9.3821723e-01   7.5487179e-01
   9.3832775e-01   7.5497436e-01
   9.3836377e-01   7.5507692e-01
   9.3840197e-01   7.5517949e-01
   9.3842037e-01   7.5528205e-01
   9.3844595e-01   7.5538462e-01
   9.3852276e-01   7.5548718e-01
   9.3854324e-01   7.5558974e-01
   9.3865705e-01   7.5569231e-01
   9.3872038e-01   7.5579487e-01
   9.3872709e-01   7.5589744e-01
   9.3873804e-01   7.5600000e-01
   9.3873886e-01   7.5610256e-01
   9.3881161e-01   7.5620513e-01
   9.3883774e-01   7.5630769e-01
   9.3908871e-01   7.5641026e-01
   9.3916293e-01   7.5651282e-01
   9.3918904e-01   7.5661538e-01
   9.3922282e-01   7.5671795e-01
   9.3925450e-01   7.5682051e-01
   9.3932340e-01   7.5692308e-01
   9.3934023e-01   7.5702564e-01
   9.3935050e-01   7.5712821e-01
   9.3938729e-01   7.5723077e-01
   9.3948718e-01   7.5733333e-01
   9.3959150e-01   7.5743590e-01
   9.3965374e-01   7.5753846e-01
   9.3973798e-01   7.5774359e-01
   9.3977974e-01   7.5784615e-01
   9.3984337e-01   7.5794872e-01
   9.3988522e-01   7.5805128e-01
   9.3989212e-01   7.5815385e-01
   9.3992769e-01   7.5825641e-01
   9.4013897e-01   7.5835897e-01
   9.4034275e-01   7.5846154e-01
   9.4047238e-01   7.5856410e-01
   9.4056281e-01   7.5866667e-01
   9.4058009e-01   7.5876923e-01
   9.4059715e-01   7.5887179e-01
   9.4062577e-01   7.5897436e-01
   9.4072705e-01   7.5907692e-01
   9.4077389e-01   7.5917949e-01
   9.4083467e-01   7.5928205e-01
   9.4096314e-01   7.5938462e-01
   9.4117842e-01   7.5948718e-01
   9.4134034e-01   7.5969231e-01
   9.4144234e-01   7.5979487e-01
   9.4153752e-01   7.5989744e-01
   9.4164799e-01   7.6000000e-01
   9.4172979e-01   7.6010256e-01
   9.4173848e-01   7.6020513e-01
   9.4180679e-01   7.6030769e-01
   9.4181704e-01   7.6041026e-01
   9.4184593e-01   7.6051282e-01
   9.4186375e-01   7.6061538e-01
   9.4199024e-01   7.6071795e-01
   9.4209179e-01   7.6082051e-01
   9.4209222e-01   7.6092308e-01
   9.4235811e-01   7.6102564e-01
   9.4238229e-01   7.6123077e-01
   9.4241618e-01   7.6133333e-01
   9.4242968e-01   7.6143590e-01
   9.4280780e-01   7.6153846e-01
   9.4282345e-01   7.6164103e-01
   9.4285371e-01   7.6174359e-01
   9.4297946e-01   7.6184615e-01
   9.4306935e-01   7.6194872e-01
   9.4322390e-01   7.6205128e-01
   9.4327399e-01   7.6215385e-01
   9.4334448e-01   7.6225641e-01
   9.4336596e-01   7.6246154e-01
   9.4343941e-01   7.6256410e-01
   9.4343954e-01   7.6266667e-01
   9.4346624e-01   7.6276923e-01
   9.4349229e-01   7.6297436e-01
   9.4383699e-01   7.6307692e-01
   9.4388749e-01   7.6317949e-01
   9.4392809e-01   7.6328205e-01
   9.4419601e-01   7.6348718e-01
   9.4425800e-01   7.6358974e-01
   9.4429112e-01   7.6369231e-01
   9.4436575e-01   7.6379487e-01
   9.4449896e-01   7.6389744e-01
   9.4450231e-01   7.6400000e-01
   9.4451824e-01   7.6410256e-01
   9.4471010e-01   7.6420513e-01
   9.4475958e-01   7.6430769e-01
   9.4479173e-01   7.6441026e-01
   9.4482591e-01   7.6451282e-01
   9.4483863e-01   7.6461538e-01
   9.4490055e-01   7.6471795e-01
   9.4492503e-01   7.6482051e-01
   9.4493866e-01   7.6492308e-01
   9.4499596e-01   7.6502564e-01
   9.4499872e-01   7.6512821e-01
   9.4508589e-01   7.6523077e-01
   9.4516038e-01   7.6543590e-01
   9.4516549e-01   7.6553846e-01
   9.4525832e-01   7.6564103e-01
   9.4538275e-01   7.6574359e-01
   9.4543653e-01   7.6584615e-01
   9.4547965e-01   7.6594872e-01
   9.4556090e-01   7.6605128e-01
   9.4568329e-01   7.6625641e-01
   9.4573071e-01   7.6635897e-01
   9.4581860e-01   7.6646154e-01
   9.4586898e-01   7.6656410e-01
   9.4587500e-01   7.6666667e-01
   9.4589416e-01   7.6687179e-01
   9.4600089e-01   7.6697436e-01
   9.4623526e-01   7.6707692e-01
   9.4635230e-01   7.6717949e-01
   9.4642779e-01   7.6728205e-01
   9.4647495e-01   7.6738462e-01
   9.4652147e-01   7.6748718e-01
   9.4660077e-01   7.6758974e-01
   9.4671378e-01   7.6769231e-01
   9.4672952e-01   7.6779487e-01
   9.4678015e-01   7.6789744e-01
   9.4682621e-01   7.6800000e-01
   9.4694693e-01   7.6810256e-01
   9.4700565e-01   7.6820513e-01
   9.4704601e-01   7.6830769e-01
   9.4706079e-01   7.6851282e-01
   9.4711839e-01   7.6861538e-01
   9.4725651e-01   7.6871795e-01
   9.4728888e-01   7.6882051e-01
   9.4734850e-01   7.6892308e-01
   9.4735693e-01   7.6902564e-01
   9.4745408e-01   7.6923077e-01
   9.4750458e-01   7.6933333e-01
   9.4751087e-01   7.6943590e-01
   9.4755575e-01   7.6953846e-01
   9.4756519e-01   7.6964103e-01
   9.4760943e-01   7.6974359e-01
   9.4777922e-01   7.6994872e-01
   9.4778788e-01   7.7005128e-01
   9.4781737e-01   7.7015385e-01
   9.4784045e-01   7.7025641e-01
   9.4793957e-01   7.7035897e-01
   9.4810032e-01   7.7056410e-01
   9.4810487e-01   7.7066667e-01
   9.4820952e-01   7.7076923e-01
   9.4830045e-01   7.7087179e-01
   9.4839766e-01   7.7097436e-01
   9.4842449e-01   7.7107692e-01
   9.4843594e-01   7.7117949e-01
   9.4843926e-01   7.7128205e-01
   9.4848866e-01   7.7138462e-01
   9.4853550e-01   7.7148718e-01
   9.4865570e-01   7.7158974e-01
   9.4868189e-01   7.7169231e-01
   9.4871439e-01   7.7189744e-01
   9.4873504e-01   7.7200000e-01
   9.4884459e-01   7.7210256e-01
   9.4885616e-01   7.7220513e-01
   9.4909468e-01   7.7230769e-01
   9.4910262e-01   7.7241026e-01
   9.4918260e-01   7.7251282e-01
   9.4928919e-01   7.7261538e-01
   9.4945363e-01   7.7271795e-01
   9.4947232e-01   7.7282051e-01
   9.4960061e-01   7.7292308e-01
   9.4964552e-01   7.7302564e-01
   9.4975573e-01   7.7312821e-01
   9.4979209e-01   7.7323077e-01
   9.4981875e-01   7.7333333e-01
   9.4989362e-01   7.7343590e-01
   9.4990906e-01   7.7353846e-01
   9.4997669e-01   7.7364103e-01
   9.5009544e-01   7.7374359e-01
   9.5026239e-01   7.7384615e-01
   9.5031762e-01   7.7394872e-01
   9.5032365e-01   7.7405128e-01
   9.5041112e-01   7.7415385e-01
   9.5041298e-01   7.7425641e-01
   9.5045916e-01   7.7435897e-01
   9.5046497e-01   7.7446154e-01
   9.5047119e-01   7.7456410e-01
   9.5054240e-01   7.7466667e-01
   9.5058681e-01   7.7476923e-01
   9.5063394e-01   7.7487179e-01
   9.5072351e-01   7.7497436e-01
   9.5092179e-01   7.7507692e-01
   9.5117504e-01   7.7517949e-01
   9.5120395e-01   7.7528205e-01
   9.5122940e-01   7.7538462e-01
   9.5130091e-01   7.7548718e-01
   9.5131976e-01   7.7558974e-01
   9.5132582e-01   7.7569231e-01
   9.5137891e-01   7.7579487e-01
   9.5140873e-01   7.7600000e-01
   9.5163929e-01   7.7610256e-01
   9.5171406e-01   7.7620513e-01
   9.5178433e-01   7.7630769e-01
   9.5179118e-01   7.7641026e-01
   9.5180891e-01   7.7651282e-01
   9.5185585e-01   7.7661538e-01
   9.5195018e-01   7.7671795e-01
   9.5217454e-01   7.7682051e-01
   9.5224024e-01   7.7692308e-01
   9.5237376e-01   7.7702564e-01
   9.5250312e-01   7.7712821e-01
   9.5253793e-01   7.7723077e-01
   9.5255130e-01   7.7733333e-01
   9.5284760e-01   7.7743590e-01
   9.5292316e-01   7.7753846e-01
   9.5319081e-01   7.7764103e-01
   9.5321997e-01   7.7784615e-01
   9.5322757e-01   7.7794872e-01
   9.5340549e-01   7.7805128e-01
   9.5345066e-01   7.7815385e-01
   9.5353774e-01   7.7825641e-01
   9.5361617e-01   7.7835897e-01
   9.5362745e-01   7.7846154e-01
   9.5383262e-01   7.7856410e-01
   9.5387028e-01   7.7866667e-01
   9.5387588e-01   7.7876923e-01
   9.5424954e-01   7.7887179e-01
   9.5427928e-01   7.7897436e-01
   9.5436815e-01   7.7907692e-01
   9.5447527e-01   7.7917949e-01
   9.5449480e-01   7.7928205e-01
   9.5471644e-01   7.7938462e-01
   9.5471797e-01   7.7948718e-01
   9.5477429e-01   7.7958974e-01
   9.5484225e-01   7.7979487e-01
   9.5494447e-01   7.7989744e-01
   9.5494884e-01   7.8000000e-01
   9.5499147e-01   7.8010256e-01
   9.5517387e-01   7.8020513e-01
   9.5522628e-01   7.8030769e-01
   9.5534394e-01   7.8041026e-01
   9.5550205e-01   7.8051282e-01
   9.5551629e-01   7.8061538e-01
   9.5552819e-01   7.8071795e-01
   9.5566884e-01   7.8082051e-01
   9.5567940e-01   7.8092308e-01
   9.5574822e-01   7.8102564e-01
   9.5576338e-01   7.8112821e-01
   9.5577050e-01   7.8123077e-01
   9.5591803e-01   7.8133333e-01
   9.5592837e-01   7.8143590e-01
   9.5602024e-01   7.8153846e-01
   9.5616363e-01   7.8164103e-01
   9.5617899e-01   7.8174359e-01
   9.5637112e-01   7.8184615e-01
   9.5670615e-01   7.8194872e-01
   9.5676053e-01   7.8215385e-01
   9.5685450e-01   7.8225641e-01
   9.5685883e-01   7.8235897e-01
   9.5685995e-01   7.8246154e-01
   9.5692653e-01   7.8256410e-01
   9.5693360e-01   7.8266667e-01
   9.5696902e-01   7.8276923e-01
   9.5707585e-01   7.8287179e-01
   9.5739543e-01   7.8297436e-01
   9.5742937e-01   7.8307692e-01
   9.5752317e-01   7.8317949e-01
   9.5765469e-01   7.8328205e-01
   9.5768509e-01   7.8338462e-01
   9.5769483e-01   7.8348718e-01
   9.5776031e-01   7.8358974e-01
   9.5782038e-01   7.8369231e-01
   9.5782463e-01   7.8379487e-01
   9.5783736e-01   7.8389744e-01
   9.5820600e-01   7.8400000e-01
   9.5831272e-01   7.8410256e-01
   9.5835330e-01   7.8420513e-01
   9.5850182e-01   7.8441026e-01
   9.5850834e-01   7.8451282e-01
   9.5863609e-01   7.8461538e-01
   9.5872942e-01   7.8471795e-01
   9.5873086e-01   7.8482051e-01
   9.5876860e-01   7.8502564e-01
   9.5883859e-01   7.8512821e-01
   9.5888584e-01   7.8523077e-01
   9.5890713e-01   7.8533333e-01
   9.5905691e-01   7.8543590e-01
   9.5919787e-01   7.8553846e-01
   9.5932277e-01   7.8564103e-01
   9.5935138e-01   7.8584615e-01
   9.5960018e-01   7.8594872e-01
   9.5960031e-01   7.8615385e-01
   9.5963763e-01   7.8625641e-01
   9.5974790e-01   7.8635897e-01
   9.5979616e-01   7.8656410e-01
   9.5980526e-01   7.8676923e-01
   9.5990619e-01   7.8687179e-01
   9.6001382e-01   7.8697436e-01
   9.6003097e-01   7.8707692e-01
   9.6006772e-01   7.8717949e-01
   9.6009154e-01   7.8728205e-01
   9.6017732e-01   7.8748718e-01
   9.6022043e-01   7.8758974e-01
   9.6025690e-01   7.8769231e-01
   9.6027338e-01   7.8779487e-01
   9.6050858e-01   7.8789744e-01
   9.6054455e-01   7.8800000e-01
   9.6059739e-01   7.8820513e-01
   9.6063621e-01   7.8830769e-01
   9.6069946e-01   7.8841026e-01
   9.6070262e-01   7.8851282e-01
   9.6088866e-01   7.8861538e-01
   9.6103087e-01   7.8871795e-01
   9.6104456e-01   7.8882051e-01
   9.6104758e-01   7.8892308e-01
   9.6111325e-01   7.8902564e-01
   9.6117913e-01   7.8912821e-01
   9.6124862e-01   7.8923077e-01
   9.6129187e-01   7.8933333e-01
   9.6141521e-01   7.8943590e-01
   9.6145945e-01   7.8953846e-01
   9.6158323e-01   7.8964103e-01
   9.6164241e-01   7.8974359e-01
   9.6170398e-01   7.8984615e-01
   9.6173371e-01   7.8994872e-01
   9.6189612e-01   7.9005128e-01
   9.6191149e-01   7.9015385e-01
   9.6191324e-01   7.9025641e-01
   9.6199023e-01   7.9035897e-01
   9.6200934e-01   7.9046154e-01
   9.6218597e-01   7.9056410e-01
   9.6219662e-01   7.9066667e-01
   9.6223899e-01   7.9087179e-01
   9.6230012e-01   7.9097436e-01
   9.6230381e-01   7.9107692e-01
   9.6233772e-01   7.9117949e-01
   9.6249060e-01   7.9128205e-01
   9.6271044e-01   7.9148718e-01
   9.6273747e-01   7.9158974e-01
   9.6276239e-01   7.9169231e-01
   9.6277447e-01   7.9179487e-01
   9.6292126e-01   7.9200000e-01
   9.6302628e-01   7.9210256e-01
   9.6327537e-01   7.9220513e-01
   9.6340589e-01   7.9230769e-01
   9.6350016e-01   7.9241026e-01
   9.6351397e-01   7.9251282e-01
   9.6355039e-01   7.9261538e-01
   9.6357357e-01   7.9282051e-01
   9.6361034e-01   7.9292308e-01
   9.6376859e-01   7.9302564e-01
   9.6380085e-01   7.9312821e-01
   9.6390787e-01   7.9323077e-01
   9.6394384e-01   7.9333333e-01
   9.6397279e-01   7.9343590e-01
   9.6399503e-01   7.9364103e-01
   9.6406141e-01   7.9374359e-01
   9.6455372e-01   7.9384615e-01
   9.6462349e-01   7.9405128e-01
   9.6467994e-01   7.9415385e-01
   9.6468058e-01   7.9425641e-01
   9.6473209e-01   7.9435897e-01
   9.6475288e-01   7.9446154e-01
   9.6481559e-01   7.9466667e-01
   9.6484881e-01   7.9476923e-01
   9.6485132e-01   7.9487179e-01
   9.6491303e-01   7.9497436e-01
   9.6492432e-01   7.9507692e-01
   9.6496833e-01   7.9517949e-01
   9.6512408e-01   7.9528205e-01
   9.6517058e-01   7.9538462e-01
   9.6518067e-01   7.9548718e-01
   9.6521128e-01   7.9558974e-01
   9.6521930e-01   7.9579487e-01
   9.6537035e-01   7.9589744e-01
   9.6552260e-01   7.9600000e-01
   9.6560107e-01   7.9610256e-01
   9.6567102e-01   7.9620513e-01
   9.6568710e-01   7.9630769e-01
   9.6571216e-01   7.9641026e-01
   9.6573173e-01   7.9651282e-01
   9.6573894e-01   7.9661538e-01
   9.6586020e-01   7.9671795e-01
   9.6596936e-01   7.9682051e-01
   9.6612964e-01   7.9692308e-01
   9.6618483e-01   7.9702564e-01
   9.6623082e-01   7.9712821e-01
   9.6634250e-01   7.9723077e-01
   9.6670962e-01   7.9743590e-01
   9.6674135e-01   7.9753846e-01
   9.6683638e-01   7.9764103e-01
   9.6683645e-01   7.9774359e-01
   9.6687305e-01   7.9784615e-01
   9.6693089e-01   7.9794872e-01
   9.6698100e-01   7.9815385e-01
   9.6716913e-01   7.9825641e-01
   9.6740898e-01   7.9835897e-01
   9.6745398e-01   7.9846154e-01
   9.6767795e-01   7.9856410e-01
   9.6770522e-01   7.9866667e-01
   9.6782923e-01   7.9876923e-01
   9.6786202e-01   7.9887179e-01
   9.6817169e-01   7.9897436e-01
   9.6819922e-01   7.9907692e-01
   9.6827384e-01   7.9917949e-01
   9.6835485e-01   7.9928205e-01
   9.6843511e-01   7.9938462e-01
   9.6847571e-01   7.9948718e-01
   9.6853089e-01   7.9958974e-01
   9.6853325e-01   7.9969231e-01
   9.6865530e-01   7.9979487e-01
   9.6870261e-01   8.0000000e-01
   9.6880023e-01   8.0010256e-01
   9.6880756e-01   8.0020513e-01
   9.6886770e-01   8.0030769e-01
   9.6889417e-01   8.0041026e-01
   9.6892196e-01   8.0051282e-01
   9.6901160e-01   8.0071795e-01
   9.6918855e-01   8.0082051e-01
   9.6926228e-01   8.0092308e-01
   9.6928811e-01   8.0102564e-01
   9.6930931e-01   8.0112821e-01
   9.6937484e-01   8.0123077e-01
   9.6940813e-01   8.0133333e-01
   9.6941222e-01   8.0143590e-01
   9.6942292e-01   8.0153846e-01
   9.6943620e-01   8.0164103e-01
   9.6943835e-01   8.0174359e-01
   9.6948785e-01   8.0194872e-01
   9.6951816e-01   8.0205128e-01
   9.6954340e-01   8.0215385e-01
   9.6958421e-01   8.0225641e-01
   9.6962581e-01   8.0235897e-01
   9.6973754e-01   8.0246154e-01
   9.6977283e-01   8.0256410e-01
   9.6979594e-01   8.0266667e-01
   9.6991632e-01   8.0276923e-01
   9.7003578e-01   8.0287179e-01
   9.7005846e-01   8.0297436e-01
   9.7007980e-01   8.0307692e-01
   9.7011006e-01   8.0317949e-01
   9.7017311e-01   8.0328205e-01
   9.7018182e-01   8.0338462e-01
   9.7026298e-01   8.0348718e-01
   9.7029562e-01   8.0369231e-01
   9.7034739e-01   8.0379487e-01
   9.7044980e-01   8.0389744e-01
   9.7050185e-01   8.0400000e-01
   9.7070455e-01   8.0410256e-01
   9.7079269e-01   8.0420513e-01
   9.7089372e-01   8.0430769e-01
   9.7102512e-01   8.0441026e-01
   9.7113844e-01   8.0451282e-01
   9.7118293e-01   8.0461538e-01
   9.7120346e-01   8.0471795e-01
   9.7135358e-01   8.0482051e-01
   9.7136697e-01   8.0492308e-01
   9.7141926e-01   8.0502564e-01
   9.7146445e-01   8.0512821e-01
   9.7152697e-01   8.0523077e-01
   9.7152933e-01   8.0533333e-01
   9.7166228e-01   8.0543590e-01
   9.7167721e-01   8.0553846e-01
   9.7190692e-01   8.0574359e-01
   9.7196813e-01   8.0584615e-01
   9.7197807e-01   8.0594872e-01
   9.7228062e-01   8.0605128e-01
   9.7228957e-01   8.0615385e-01
   9.7232762e-01   8.0625641e-01
   9.7234393e-01   8.0635897e-01
   9.7239719e-01   8.0646154e-01
   9.7241501e-01   8.0656410e-01
   9.7253763e-01   8.0666667e-01
   9.7269478e-01   8.0687179e-01
   9.7274569e-01   8.0697436e-01
   9.7279170e-01   8.0707692e-01
   9.7281582e-01   8.0717949e-01
   9.7283754e-01   8.0728205e-01
   9.7284818e-01   8.0738462e-01
   9.7287558e-01   8.0748718e-01
   9.7289722e-01   8.0758974e-01
   9.7295512e-01   8.0769231e-01
   9.7300071e-01   8.0779487e-01
   9.7300360e-01   8.0789744e-01
   9.7303144e-01   8.0800000e-01
   9.7325608e-01   8.0810256e-01
   9.7327853e-01   8.0820513e-01
   9.7329492e-01   8.0830769e-01
   9.7339868e-01   8.0841026e-01
   9.7342759e-01   8.0851282e-01
   9.7343078e-01   8.0861538e-01
   9.7344306e-01   8.0871795e-01
   9.7349481e-01   8.0882051e-01
   9.7356758e-01   8.0892308e-01
   9.7359029e-01   8.0902564e-01
   9.7388735e-01   8.0912821e-01
   9.7390839e-01   8.0923077e-01
   9.7407578e-01   8.0933333e-01
   9.7419932e-01   8.0943590e-01
   9.7421404e-01   8.0964103e-01
   9.7423243e-01   8.0974359e-01
   9.7423368e-01   8.0984615e-01
   9.7428943e-01   8.0994872e-01
   9.7434046e-01   8.1005128e-01
   9.7438185e-01   8.1015385e-01
   9.7442179e-01   8.1025641e-01
   9.7442988e-01   8.1035897e-01
   9.7466732e-01   8.1046154e-01
   9.7467894e-01   8.1056410e-01
   9.7468681e-01   8.1066667e-01
   9.7469627e-01   8.1076923e-01
   9.7474750e-01   8.1087179e-01
   9.7484326e-01   8.1097436e-01
   9.7486200e-01   8.1107692e-01
   9.7492191e-01   8.1117949e-01
   9.7502612e-01   8.1128205e-01
   9.7504716e-01   8.1138462e-01
   9.7505614e-01   8.1148718e-01
   9.7510711e-01   8.1158974e-01
   9.7513902e-01   8.1169231e-01
   9.7516326e-01   8.1179487e-01
   9.7517122e-01   8.1200000e-01
   9.7523376e-01   8.1210256e-01
   9.7531010e-01   8.1220513e-01
   9.7559213e-01   8.1230769e-01
   9.7560827e-01   8.1251282e-01
   9.7567166e-01   8.1261538e-01
   9.7595475e-01   8.1271795e-01
   9.7602421e-01   8.1282051e-01
   9.7610515e-01   8.1292308e-01
   9.7612569e-01   8.1302564e-01
   9.7629968e-01   8.1312821e-01
   9.7633898e-01   8.1323077e-01
   9.7637090e-01   8.1333333e-01
   9.7638870e-01   8.1343590e-01
   9.7649258e-01   8.1353846e-01
   9.7649506e-01   8.1364103e-01
   9.7663873e-01   8.1384615e-01
   9.7664704e-01   8.1394872e-01
   9.7677227e-01   8.1405128e-01
   9.7678436e-01   8.1415385e-01
   9.7679533e-01   8.1425641e-01
   9.7700329e-01   8.1446154e-01
   9.7702609e-01   8.1456410e-01
   9.7704184e-01   8.1466667e-01
   9.7709953e-01   8.1476923e-01
   9.7713738e-01   8.1487179e-01
   9.7716382e-01   8.1497436e-01
   9.7716399e-01   8.1507692e-01
   9.7717681e-01   8.1517949e-01
   9.7725781e-01   8.1528205e-01
   9.7739764e-01   8.1538462e-01
   9.7758603e-01   8.1548718e-01
   9.7762824e-01   8.1558974e-01
   9.7781514e-01   8.1569231e-01
   9.7803735e-01   8.1579487e-01
   9.7816966e-01   8.1589744e-01
   9.7820170e-01   8.1600000e-01
   9.7833709e-01   8.1610256e-01
   9.7837367e-01   8.1620513e-01
   9.7841596e-01   8.1630769e-01
   9.7847699e-01   8.1641026e-01
   9.7853026e-01   8.1651282e-01
   9.7853410e-01   8.1661538e-01
   9.7859120e-01   8.1671795e-01
   9.7868851e-01   8.1682051e-01
   9.7872459e-01   8.1692308e-01
   9.7872984e-01   8.1712821e-01
   9.7893929e-01   8.1723077e-01
   9.7902522e-01   8.1733333e-01
   9.7907108e-01   8.1743590e-01
   9.7907697e-01   8.1753846e-01
   9.7913754e-01   8.1764103e-01
   9.7919349e-01   8.1774359e-01
   9.7931611e-01   8.1784615e-01
   9.7941886e-01   8.1794872e-01
   9.7943293e-01   8.1805128e-01
   9.7952206e-01   8.1825641e-01
   9.7953435e-01   8.1835897e-01
   9.7955557e-01   8.1846154e-01
   9.7962930e-01   8.1856410e-01
   9.7971233e-01   8.1866667e-01
   9.7985103e-01   8.1876923e-01
   9.7996716e-01   8.1887179e-01
   9.8011480e-01   8.1897436e-01
   9.8026283e-01   8.1907692e-01
   9.8028363e-01   8.1917949e-01
   9.8028676e-01   8.1928205e-01
   9.8035028e-01   8.1938462e-01
   9.8036113e-01   8.1948718e-01
   9.8041045e-01   8.1958974e-01
   9.8045873e-01   8.1969231e-01
   9.8050583e-01   8.1979487e-01
   9.8056924e-01   8.1989744e-01
   9.8064498e-01   8.2010256e-01
   9.8074550e-01   8.2020513e-01
   9.8084785e-01   8.2030769e-01
   9.8088117e-01   8.2041026e-01
   9.8093332e-01   8.2051282e-01
   9.8097066e-01   8.2061538e-01
   9.8097513e-01   8.2071795e-01
   9.8103590e-01   8.2082051e-01
   9.8108289e-01   8.2102564e-01
   9.8110608e-01   8.2112821e-01
   9.8113410e-01   8.2123077e-01
   9.8127830e-01   8.2133333e-01
   9.8129297e-01   8.2143590e-01
   9.8149680e-01   8.2153846e-01
   9.8149887e-01   8.2164103e-01
   9.8153712e-01   8.2174359e-01
   9.8157601e-01   8.2184615e-01
   9.8162310e-01   8.2194872e-01
   9.8170528e-01   8.2205128e-01
   9.8178387e-01   8.2215385e-01
   9.8181512e-01   8.2225641e-01
   9.8187486e-01   8.2235897e-01
   9.8188230e-01   8.2246154e-01
   9.8188667e-01   8.2256410e-01
   9.8201419e-01   8.2266667e-01
   9.8202837e-01   8.2287179e-01
   9.8209103e-01   8.2297436e-01
   9.8218424e-01   8.2307692e-01
   9.8223858e-01   8.2317949e-01
   9.8232059e-01   8.2328205e-01
   9.8233549e-01   8.2338462e-01
   9.8233913e-01   8.2348718e-01
   9.8249545e-01   8.2358974e-01
   9.8252605e-01   8.2369231e-01
   9.8258196e-01   8.2389744e-01
   9.8258488e-01   8.2400000e-01
   9.8258844e-01   8.2410256e-01
   9.8260717e-01   8.2420513e-01
   9.8264330e-01   8.2430769e-01
   9.8267351e-01   8.2441026e-01
   9.8288165e-01   8.2451282e-01
   9.8301960e-01   8.2461538e-01
   9.8302103e-01   8.2471795e-01
   9.8302114e-01   8.2482051e-01
   9.8316403e-01   8.2492308e-01
   9.8321441e-01   8.2502564e-01
   9.8328634e-01   8.2523077e-01
   9.8329449e-01   8.2533333e-01
   9.8335978e-01   8.2543590e-01
   9.8337412e-01   8.2553846e-01
   9.8339714e-01   8.2564103e-01
   9.8340205e-01   8.2574359e-01
   9.8358957e-01   8.2584615e-01
   9.8361479e-01   8.2594872e-01
   9.8373909e-01   8.2605128e-01
   9.8375982e-01   8.2615385e-01
   9.8399865e-01   8.2625641e-01
   9.8406197e-01   8.2635897e-01
   9.8411331e-01   8.2646154e-01
   9.8414598e-01   8.2656410e-01
   9.8430745e-01   8.2666667e-01
   9.8443567e-01   8.2676923e-01
   9.8457409e-01   8.2687179e-01
   9.8462442e-01   8.2697436e-01
   9.8466753e-01   8.2717949e-01
   9.8468992e-01   8.2728205e-01
   9.8469145e-01   8.2738462e-01
   9.8469615e-01   8.2748718e-01
   9.8474998e-01   8.2758974e-01
   9.8491059e-01   8.2769231e-01
   9.8514781e-01   8.2779487e-01
   9.8528127e-01   8.2789744e-01
   9.8534462e-01   8.2800000e-01
   9.8536017e-01   8.2810256e-01
   9.8547259e-01   8.2820513e-01
   9.8560192e-01   8.2830769e-01
   9.8567335e-01   8.2841026e-01
   9.8572606e-01   8.2851282e-01
   9.8577333e-01   8.2861538e-01
   9.8593066e-01   8.2871795e-01
   9.8593755e-01   8.2892308e-01
   9.8597306e-01   8.2902564e-01
   9.8598738e-01   8.2912821e-01
   9.8610677e-01   8.2923077e-01
   9.8618419e-01   8.2933333e-01
   9.8619794e-01   8.2953846e-01
   9.8619929e-01   8.2964103e-01
   9.8622799e-01   8.2974359e-01
   9.8623233e-01   8.2984615e-01
   9.8636220e-01   8.2994872e-01
   9.8656329e-01   8.3015385e-01
   9.8659546e-01   8.3025641e-01
   9.8661629e-01   8.3035897e-01
   9.8663438e-01   8.3046154e-01
   9.8675899e-01   8.3066667e-01
   9.8678329e-01   8.3076923e-01
   9.8678411e-01   8.3087179e-01
   9.8682909e-01   8.3097436e-01
   9.8694366e-01   8.3107692e-01
   9.8695455e-01   8.3117949e-01
   9.8701679e-01   8.3128205e-01
   9.8709462e-01   8.3138462e-01
   9.8715152e-01   8.3148718e-01
   9.8720362e-01   8.3158974e-01
   9.8725086e-01   8.3169231e-01
   9.8729462e-01   8.3179487e-01
   9.8736219e-01   8.3189744e-01
   9.8741275e-01   8.3200000e-01
   9.8744001e-01   8.3210256e-01
   9.8749782e-01   8.3220513e-01
   9.8751901e-01   8.3230769e-01
   9.8757542e-01   8.3251282e-01
   9.8758378e-01   8.3271795e-01
   9.8765380e-01   8.3282051e-01
   9.8766440e-01   8.3292308e-01
   9.8767273e-01   8.3302564e-01
   9.8767604e-01   8.3323077e-01
   9.8771755e-01   8.3333333e-01
   9.8773906e-01   8.3343590e-01
   9.8776511e-01   8.3353846e-01
   9.8779151e-01   8.3374359e-01
   9.8780018e-01   8.3384615e-01
   9.8781609e-01   8.3405128e-01
   9.8786662e-01   8.3415385e-01
   9.8791224e-01   8.3425641e-01
   9.8792018e-01   8.3435897e-01
   9.8793062e-01   8.3446154e-01
   9.8813174e-01   8.3456410e-01
   9.8818470e-01   8.3466667e-01
   9.8831787e-01   8.3476923e-01
   9.8836341e-01   8.3487179e-01
   9.8844258e-01   8.3497436e-01
   9.8853386e-01   8.3517949e-01
   9.8856522e-01   8.3528205e-01
   9.8860367e-01   8.3548718e-01
   9.8862025e-01   8.3558974e-01
   9.8866670e-01   8.3569231e-01
   9.8866905e-01   8.3579487e-01
   9.8886102e-01   8.3589744e-01
   9.8889616e-01   8.3600000e-01
   9.8901239e-01   8.3610256e-01
   9.8902408e-01   8.3620513e-01
   9.8911386e-01   8.3630769e-01
   9.8929285e-01   8.3641026e-01
   9.8931372e-01   8.3651282e-01
   9.8932367e-01   8.3661538e-01
   9.8945492e-01   8.3682051e-01
   9.8945663e-01   8.3692308e-01
   9.8956462e-01   8.3702564e-01
   9.8958432e-01   8.3712821e-01
   9.8969683e-01   8.3723077e-01
   9.8981771e-01   8.3733333e-01
   9.8985287e-01   8.3743590e-01
   9.8988938e-01   8.3753846e-01
   9.9007313e-01   8.3764103e-01
   9.9007398e-01   8.3774359e-01
   9.9009504e-01   8.3784615e-01
   9.9010138e-01   8.3794872e-01
   9.9018053e-01   8.3805128e-01
   9.9022384e-01   8.3815385e-01
   9.9022446e-01   8.3825641e-01
   9.9026087e-01   8.3846154e-01
   9.9026795e-01   8.3856410e-01
   9.9028498e-01   8.3866667e-01
   9.9038933e-01   8.3876923e-01
   9.9039018e-01   8.3887179e-01
   9.9040040e-01   8.3897436e-01
   9.9047872e-01   8.3907692e-01
   9.9057253e-01   8.3917949e-01
   9.9058487e-01   8.3928205e-01
   9.9068741e-01   8.3938462e-01
   9.9070019e-01   8.3948718e-01
   9.9076456e-01   8.3958974e-01
   9.9082664e-01   8.3969231e-01
   9.9085529e-01   8.3979487e-01
   9.9090676e-01   8.3989744e-01
   9.9101792e-01   8.4000000e-01
   9.9102872e-01   8.4010256e-01
   9.9104623e-01   8.4020513e-01
   9.9105794e-01   8.4030769e-01
   9.9117332e-01   8.4041026e-01
   9.9131454e-01   8.4051282e-01
   9.9149766e-01   8.4061538e-01
   9.9152465e-01   8.4071795e-01
   9.9152579e-01   8.4082051e-01
   9.9164330e-01   8.4092308e-01
   9.9171972e-01   8.4112821e-01
   9.9173114e-01   8.4123077e-01
   9.9183568e-01   8.4133333e-01
   9.9189803e-01   8.4143590e-01
   9.9191101e-01   8.4153846e-01
   9.9191375e-01   8.4164103e-01
   9.9191460e-01   8.4184615e-01
   9.9216584e-01   8.4205128e-01
   9.9223622e-01   8.4215385e-01
   9.9228293e-01   8.4225641e-01
   9.9231618e-01   8.4235897e-01
   9.9259880e-01   8.4246154e-01
   9.9269108e-01   8.4256410e-01
   9.9290076e-01   8.4266667e-01
   9.9292326e-01   8.4276923e-01
   9.9300583e-01   8.4287179e-01
   9.9301535e-01   8.4297436e-01
   9.9316074e-01   8.4307692e-01
   9.9321282e-01   8.4317949e-01
   9.9327780e-01   8.4328205e-01
   9.9338825e-01   8.4338462e-01
   9.9352839e-01   8.4348718e-01
   9.9357298e-01   8.4358974e-01
   9.9357974e-01   8.4369231e-01
   9.9358989e-01   8.4379487e-01
   9.9370831e-01   8.4389744e-01
   9.9371402e-01   8.4400000e-01
   9.9372301e-01   8.4410256e-01
   9.9377172e-01   8.4430769e-01
   9.9379333e-01   8.4441026e-01
   9.9389807e-01   8.4451282e-01
   9.9397231e-01   8.4471795e-01
   9.9409714e-01   8.4482051e-01
   9.9414338e-01   8.4492308e-01
   9.9418408e-01   8.4502564e-01
   9.9419464e-01   8.4512821e-01
   9.9442448e-01   8.4523077e-01
   9.9443068e-01   8.4533333e-01
   9.9444481e-01   8.4553846e-01
   9.9456365e-01   8.4564103e-01
   9.9456700e-01   8.4574359e-01
   9.9459346e-01   8.4584615e-01
   9.9470391e-01   8.4594872e-01
   9.9472108e-01   8.4605128e-01
   9.9492453e-01   8.4615385e-01
   9.9502150e-01   8.4625641e-01
   9.9507371e-01   8.4635897e-01
   9.9524357e-01   8.4646154e-01
   9.9527898e-01   8.4656410e-01
   9.9539439e-01   8.4676923e-01
   9.9543578e-01   8.4687179e-01
   9.9560128e-01   8.4697436e-01
   9.9561724e-01   8.4707692e-01
   9.9562537e-01   8.4717949e-01
   9.9573498e-01   8.4728205e-01
   9.9574919e-01   8.4738462e-01
   9.9592432e-01   8.4748718e-01
   9.9593356e-01   8.4758974e-01
   9.9600197e-01   8.4769231e-01
   9.9608514e-01   8.4779487e-01
   9.9612476e-01   8.4789744e-01
   9.9622967e-01   8.4800000e-01
   9.9628216e-01   8.4810256e-01
   9.9628439e-01   8.4830769e-01
   9.9632061e-01   8.4841026e-01
   9.9637094e-01   8.4851282e-01
   9.9648577e-01   8.4861538e-01
   9.9655675e-01   8.4871795e-01
   9.9663259e-01   8.4882051e-01
   9.9665810e-01   8.4892308e-01
   9.9693313e-01   8.4912821e-01
   9.9703362e-01   8.4923077e-01
   9.9703425e-01   8.4933333e-01
   9.9708179e-01   8.4943590e-01
   9.9708720e-01   8.4953846e-01
   9.9708848e-01   8.4964103e-01
   9.9709005e-01   8.4974359e-01
   9.9714021e-01   8.4984615e-01
   9.9717363e-01   8.4994872e-01
   9.9721289e-01   8.5005128e-01
   9.9723127e-01   8.5015385e-01
   9.9723604e-01   8.5025641e-01
   9.9734761e-01   8.5035897e-01
   9.9737900e-01   8.5046154e-01
   9.9739455e-01   8.5056410e-01
   9.9755026e-01   8.5066667e-01
   9.9767367e-01   8.5076923e-01
   9.9768107e-01   8.5087179e-01
   9.9770817e-01   8.5097436e-01
   9.9775692e-01   8.5107692e-01
   9.9782196e-01   8.5117949e-01
   9.9806078e-01   8.5128205e-01
   9.9808801e-01   8.5138462e-01
   9.9826496e-01   8.5148718e-01
   9.9830137e-01   8.5158974e-01
   9.9839789e-01   8.5169231e-01
   9.9847815e-01   8.5179487e-01
   9.9848870e-01   8.5189744e-01
   9.9849171e-01   8.5200000e-01
   9.9855692e-01   8.5210256e-01
   9.9856968e-01   8.5230769e-01
   9.9858665e-01   8.5241026e-01
   9.9860265e-01   8.5251282e-01
   9.9862049e-01   8.5261538e-01
   9.9865680e-01   8.5271795e-01
   9.9870890e-01   8.5292308e-01
   9.9876219e-01   8.5302564e-01
   9.9880302e-01   8.5312821e-01
   9.9888611e-01   8.5323077e-01
   9.9890528e-01   8.5333333e-01
   9.9897284e-01   8.5343590e-01
   9.9898910e-01   8.5353846e-01
   9.9909843e-01   8.5374359e-01
   9.9935270e-01   8.5384615e-01
   9.9940492e-01   8.5394872e-01
   9.9949167e-01   8.5405128e-01
   9.9954714e-01   8.5415385e-01
   9.9957236e-01   8.5425641e-01
   9.9961615e-01   8.5435897e-01
   9.9964895e-01   8.5446154e-01
   9.9967858e-01   8.5456410e-01
   9.9972761e-01   8.5466667e-01
   9.9980591e-01   8.5476923e-01
   9.9993352e-01   8.5487179e-01
   1.0000503e+00   8.5497436e-01
   1.0000570e+00   8.5507692e-01
   1.0000857e+00   8.5517949e-01
   1.0001038e+00   8.5528205e-01
   1.0001178e+00   8.5538462e-01
   1.0001257e+00   8.5548718e-01
   1.0002028e+00   8.5558974e-01
   1.0002868e+00   8.5569231e-01
   1.0003329e+00   8.5579487e-01
   1.0005080e+00   8.5589744e-01
   1.0006161e+00   8.5600000e-01
   1.0006406e+00   8.5620513e-01
   1.0007549e+00   8.5630769e-01
   1.0008210e+00   8.5641026e-01
   1.0008414e+00   8.5651282e-01
   1.0011552e+00   8.5661538e-01
   1.0011723e+00   8.5671795e-01
   1.0011839e+00   8.5682051e-01
   1.0012374e+00   8.5692308e-01
   1.0013584e+00   8.5702564e-01
   1.0013657e+00   8.5712821e-01
   1.0014549e+00   8.5723077e-01
   1.0015438e+00   8.5733333e-01
   1.0016484e+00   8.5743590e-01
   1.0017300e+00   8.5753846e-01
   1.0018688e+00   8.5764103e-01
   1.0020377e+00   8.5784615e-01
   1.0020538e+00   8.5794872e-01
   1.0021249e+00   8.5805128e-01
   1.0021356e+00   8.5815385e-01
   1.0022182e+00   8.5825641e-01
   1.0022923e+00   8.5835897e-01
   1.0023569e+00   8.5846154e-01
   1.0024031e+00   8.5856410e-01
   1.0024304e+00   8.5866667e-01
   1.0024608e+00   8.5876923e-01
   1.0025397e+00   8.5887179e-01
   1.0025539e+00   8.5897436e-01
   1.0026126e+00   8.5907692e-01
   1.0028469e+00   8.5917949e-01
   1.0029135e+00   8.5928205e-01
   1.0029249e+00   8.5938462e-01
   1.0030167e+00   8.5948718e-01
   1.0031922e+00   8.5958974e-01
   1.0032628e+00   8.5969231e-01
   1.0032943e+00   8.5979487e-01
   1.0033146e+00   8.6000000e-01
   1.0033151e+00   8.6010256e-01
   1.0033306e+00   8.6020513e-01
   1.0034703e+00   8.6030769e-01
   1.0034935e+00   8.6041026e-01
   1.0036572e+00   8.6051282e-01
   1.0036801e+00   8.6061538e-01
   1.0038066e+00   8.6071795e-01
   1.0038936e+00   8.6082051e-01
   1.0039432e+00   8.6092308e-01
   1.0039970e+00   8.6102564e-01
   1.0039993e+00   8.6112821e-01
   1.0041595e+00   8.6123077e-01
   1.0043861e+00   8.6133333e-01
   1.0043974e+00   8.6153846e-01
   1.0044494e+00   8.6164103e-01
   1.0044826e+00   8.6174359e-01
   1.0044916e+00   8.6184615e-01
   1.0045005e+00   8.6194872e-01
   1.0046665e+00   8.6205128e-01
   1.0047415e+00   8.6215385e-01
   1.0048002e+00   8.6225641e-01
   1.0048227e+00   8.6235897e-01
   1.0048619e+00   8.6256410e-01
   1.0050402e+00   8.6266667e-01
   1.0052631e+00   8.6276923e-01
   1.0053270e+00   8.6287179e-01
   1.0053626e+00   8.6297436e-01
   1.0053710e+00   8.6307692e-01
   1.0053740e+00   8.6317949e-01
   1.0053890e+00   8.6338462e-01
   1.0054416e+00   8.6348718e-01
   1.0054655e+00   8.6358974e-01
   1.0054885e+00   8.6369231e-01
   1.0055309e+00   8.6389744e-01
   1.0055397e+00   8.6400000e-01
   1.0055643e+00   8.6410256e-01
   1.0056168e+00   8.6420513e-01
   1.0056280e+00   8.6430769e-01
   1.0056963e+00   8.6441026e-01
   1.0057268e+00   8.6451282e-01
   1.0057778e+00   8.6461538e-01
   1.0058771e+00   8.6482051e-01
   1.0059947e+00   8.6492308e-01
   1.0060980e+00   8.6502564e-01
   1.0061914e+00   8.6512821e-01
   1.0062774e+00   8.6523077e-01
   1.0062810e+00   8.6533333e-01
   1.0063168e+00   8.6543590e-01
   1.0064449e+00   8.6553846e-01
   1.0064499e+00   8.6564103e-01
   1.0064642e+00   8.6574359e-01
   1.0065109e+00   8.6584615e-01
   1.0065988e+00   8.6605128e-01
   1.0066811e+00   8.6615385e-01
   1.0067214e+00   8.6625641e-01
   1.0067532e+00   8.6635897e-01
   1.0067641e+00   8.6646154e-01
   1.0067659e+00   8.6656410e-01
   1.0068965e+00   8.6666667e-01
   1.0069266e+00   8.6676923e-01
   1.0069641e+00   8.6687179e-01
   1.0070377e+00   8.6697436e-01
   1.0071647e+00   8.6717949e-01
   1.0071714e+00   8.6728205e-01
   1.0073203e+00   8.6738462e-01
   1.0073808e+00   8.6748718e-01
   1.0074835e+00   8.6758974e-01
   1.0075491e+00   8.6779487e-01
   1.0075595e+00   8.6789744e-01
   1.0075668e+00   8.6800000e-01
   1.0075945e+00   8.6810256e-01
   1.0076314e+00   8.6820513e-01
   1.0076913e+00   8.6830769e-01
   1.0077134e+00   8.6841026e-01
   1.0077790e+00   8.6851282e-01
   1.0078045e+00   8.6861538e-01
   1.0078407e+00   8.6871795e-01
   1.0078512e+00   8.6882051e-01
   1.0078758e+00   8.6892308e-01
   1.0078787e+00   8.6902564e-01
   1.0078797e+00   8.6912821e-01
   1.0081709e+00   8.6923077e-01
   1.0082130e+00   8.6933333e-01
   1.0085475e+00   8.6943590e-01
   1.0086566e+00   8.6953846e-01
   1.0087513e+00   8.6964103e-01
   1.0089259e+00   8.6974359e-01
   1.0089849e+00   8.6984615e-01
   1.0091452e+00   8.6994872e-01
   1.0092134e+00   8.7015385e-01
   1.0092572e+00   8.7025641e-01
   1.0093996e+00   8.7035897e-01
   1.0094607e+00   8.7046154e-01
   1.0094925e+00   8.7066667e-01
   1.0095046e+00   8.7076923e-01
   1.0096390e+00   8.7087179e-01
   1.0096518e+00   8.7097436e-01
   1.0097764e+00   8.7107692e-01
   1.0098328e+00   8.7128205e-01
   1.0098909e+00   8.7138462e-01
   1.0099106e+00   8.7148718e-01
   1.0099393e+00   8.7158974e-01
   1.0099859e+00   8.7169231e-01
   1.0100109e+00   8.7179487e-01
   1.0100812e+00   8.7189744e-01
   1.0100994e+00   8.7200000e-01
   1.0101521e+00   8.7210256e-01
   1.0103127e+00   8.7220513e-01
   1.0103691e+00   8.7230769e-01
   1.0104792e+00   8.7241026e-01
   1.0105555e+00   8.7261538e-01
   1.0106283e+00   8.7271795e-01
   1.0106730e+00   8.7282051e-01
   1.0109314e+00   8.7292308e-01
   1.0109500e+00   8.7302564e-01
   1.0110258e+00   8.7312821e-01
   1.0111985e+00   8.7333333e-01
   1.0113863e+00   8.7343590e-01
   1.0114396e+00   8.7353846e-01
   1.0116754e+00   8.7364103e-01
   1.0117228e+00   8.7374359e-01
   1.0118703e+00   8.7394872e-01
   1.0119279e+00   8.7405128e-01
   1.0120513e+00   8.7415385e-01
   1.0120656e+00   8.7425641e-01
   1.0121812e+00   8.7435897e-01
   1.0122321e+00   8.7446154e-01
   1.0122644e+00   8.7456410e-01
   1.0123360e+00   8.7466667e-01
   1.0123405e+00   8.7476923e-01
   1.0123672e+00   8.7487179e-01
   1.0125057e+00   8.7507692e-01
   1.0125116e+00   8.7517949e-01
   1.0125892e+00   8.7528205e-01
   1.0126272e+00   8.7538462e-01
   1.0126596e+00   8.7548718e-01
   1.0127416e+00   8.7558974e-01
   1.0129878e+00   8.7569231e-01
   1.0130344e+00   8.7579487e-01
   1.0130783e+00   8.7589744e-01
   1.0131166e+00   8.7600000e-01
   1.0131772e+00   8.7610256e-01
   1.0131917e+00   8.7630769e-01
   1.0132145e+00   8.7641026e-01
   1.0132207e+00   8.7651282e-01
   1.0132881e+00   8.7661538e-01
   1.0133177e+00   8.7671795e-01
   1.0133509e+00   8.7682051e-01
   1.0134333e+00   8.7692308e-01
   1.0135143e+00   8.7702564e-01
   1.0135431e+00   8.7712821e-01
   1.0136452e+00   8.7733333e-01
   1.0137977e+00   8.7743590e-01
   1.0138290e+00   8.7764103e-01
   1.0138495e+00   8.7774359e-01
   1.0138540e+00   8.7794872e-01
   1.0139023e+00   8.7805128e-01
   1.0141222e+00   8.7815385e-01
   1.0141497e+00   8.7825641e-01
   1.0142944e+00   8.7846154e-01
   1.0143397e+00   8.7856410e-01
   1.0143514e+00   8.7866667e-01
   1.0144646e+00   8.7887179e-01
   1.0144901e+00   8.7897436e-01
   1.0144940e+00   8.7907692e-01
   1.0145717e+00   8.7917949e-01
   1.0146009e+00   8.7928205e-01
   1.0146185e+00   8.7948718e-01
   1.0146461e+00   8.7958974e-01
   1.0148530e+00   8.7969231e-01
   1.0149329e+00   8.7989744e-01
   1.0149901e+00   8.8000000e-01
   1.0150104e+00   8.8010256e-01
   1.0154043e+00   8.8020513e-01
   1.0154316e+00   8.8030769e-01
   1.0154788e+00   8.8041026e-01
   1.0155894e+00   8.8051282e-01
   1.0156070e+00   8.8061538e-01
   1.0156387e+00   8.8082051e-01
   1.0156647e+00   8.8092308e-01
   1.0156777e+00   8.8102564e-01
   1.0157142e+00   8.8112821e-01
   1.0158844e+00   8.8133333e-01
   1.0159065e+00   8.8143590e-01
   1.0159489e+00   8.8153846e-01
   1.0160796e+00   8.8164103e-01
   1.0161157e+00   8.8174359e-01
   1.0161194e+00   8.8184615e-01
   1.0162816e+00   8.8194872e-01
   1.0162975e+00   8.8205128e-01
   1.0164588e+00   8.8215385e-01
   1.0165798e+00   8.8225641e-01
   1.0166397e+00   8.8246154e-01
   1.0168137e+00   8.8256410e-01
   1.0168175e+00   8.8266667e-01
   1.0168759e+00   8.8276923e-01
   1.0170135e+00   8.8297436e-01
   1.0170952e+00   8.8307692e-01
   1.0171137e+00   8.8317949e-01
   1.0172359e+00   8.8328205e-01
   1.0172401e+00   8.8338462e-01
   1.0173278e+00   8.8348718e-01
   1.0173365e+00   8.8358974e-01
   1.0174384e+00   8.8369231e-01
   1.0175778e+00   8.8379487e-01
   1.0175900e+00   8.8389744e-01
   1.0176162e+00   8.8400000e-01
   1.0178299e+00   8.8410256e-01
   1.0178760e+00   8.8420513e-01
   1.0179206e+00   8.8430769e-01
   1.0179291e+00   8.8441026e-01
   1.0181585e+00   8.8451282e-01
   1.0182754e+00   8.8461538e-01
   1.0183453e+00   8.8471795e-01
   1.0186813e+00   8.8482051e-01
   1.0187149e+00   8.8492308e-01
   1.0187398e+00   8.8502564e-01
   1.0187655e+00   8.8512821e-01
   1.0187792e+00   8.8523077e-01
   1.0188232e+00   8.8533333e-01
   1.0190348e+00   8.8543590e-01
   1.0190815e+00   8.8553846e-01
   1.0191315e+00   8.8564103e-01
   1.0191759e+00   8.8574359e-01
   1.0193037e+00   8.8584615e-01
   1.0193170e+00   8.8594872e-01
   1.0194351e+00   8.8605128e-01
   1.0194394e+00   8.8615385e-01
   1.0195259e+00   8.8625641e-01
   1.0195559e+00   8.8635897e-01
   1.0197174e+00   8.8646154e-01
   1.0199171e+00   8.8656410e-01
   1.0199870e+00   8.8666667e-01
   1.0200296e+00   8.8676923e-01
   1.0202733e+00   8.8687179e-01
   1.0203253e+00   8.8697436e-01
   1.0203897e+00   8.8707692e-01
   1.0204656e+00   8.8717949e-01
   1.0204947e+00   8.8728205e-01
   1.0205448e+00   8.8738462e-01
   1.0206412e+00   8.8748718e-01
   1.0207427e+00   8.8758974e-01
   1.0208066e+00   8.8769231e-01
   1.0208722e+00   8.8779487e-01
   1.0210530e+00   8.8789744e-01
   1.0211402e+00   8.8800000e-01
   1.0211571e+00   8.8810256e-01
   1.0211651e+00   8.8820513e-01
   1.0211712e+00   8.8830769e-01
   1.0212919e+00   8.8841026e-01
   1.0213144e+00   8.8861538e-01
   1.0214246e+00   8.8871795e-01
   1.0214379e+00   8.8882051e-01
   1.0214792e+00   8.8892308e-01
   1.0215407e+00   8.8902564e-01
   1.0215587e+00   8.8912821e-01
   1.0218623e+00   8.8923077e-01
   1.0218815e+00   8.8933333e-01
   1.0218852e+00   8.8943590e-01
   1.0219263e+00   8.8953846e-01
   1.0220056e+00   8.8964103e-01
   1.0221902e+00   8.8974359e-01
   1.0222022e+00   8.8984615e-01
   1.0222996e+00   8.8994872e-01
   1.0223655e+00   8.9005128e-01
   1.0223960e+00   8.9015385e-01
   1.0224502e+00   8.9025641e-01
   1.0225636e+00   8.9046154e-01
   1.0225833e+00   8.9056410e-01
   1.0225978e+00   8.9066667e-01
   1.0225995e+00   8.9076923e-01
   1.0226937e+00   8.9087179e-01
   1.0227262e+00   8.9097436e-01
   1.0227293e+00   8.9107692e-01
   1.0227736e+00   8.9117949e-01
   1.0227773e+00   8.9128205e-01
   1.0229781e+00   8.9138462e-01
   1.0229794e+00   8.9148718e-01
   1.0230648e+00   8.9158974e-01
   1.0230894e+00   8.9169231e-01
   1.0231161e+00   8.9179487e-01
   1.0233085e+00   8.9189744e-01
   1.0233490e+00   8.9200000e-01
   1.0233537e+00   8.9210256e-01
   1.0234625e+00   8.9220513e-01
   1.0234699e+00   8.9241026e-01
   1.0235472e+00   8.9251282e-01
   1.0235623e+00   8.9261538e-01
   1.0236166e+00   8.9271795e-01
   1.0238001e+00   8.9292308e-01
   1.0238809e+00   8.9302564e-01
   1.0239237e+00   8.9312821e-01
   1.0239781e+00   8.9323077e-01
   1.0239861e+00   8.9333333e-01
   1.0239951e+00   8.9343590e-01
   1.0241335e+00   8.9364103e-01
   1.0242097e+00   8.9374359e-01
   1.0242228e+00   8.9384615e-01
   1.0242525e+00   8.9394872e-01
   1.0242682e+00   8.9405128e-01
   1.0243501e+00   8.9415385e-01
   1.0244520e+00   8.9425641e-01
   1.0244741e+00   8.9435897e-01
   1.0247307e+00   8.9446154e-01
   1.0247415e+00   8.9456410e-01
   1.0250223e+00   8.9466667e-01
   1.0250403e+00   8.9476923e-01
   1.0250443e+00   8.9487179e-01
   1.0250799e+00   8.9507692e-01
   1.0251345e+00   8.9517949e-01
   1.0251580e+00   8.9528205e-01
   1.0251790e+00   8.9548718e-01
   1.0251916e+00   8.9558974e-01
   1.0252549e+00   8.9569231e-01
   1.0253828e+00   8.9579487e-01
   1.0254014e+00   8.9589744e-01
   1.0255415e+00   8.9600000e-01
   1.0255863e+00   8.9610256e-01
   1.0258254e+00   8.9620513e-01
   1.0259259e+00   8.9630769e-01
   1.0259333e+00   8.9651282e-01
   1.0259616e+00   8.9661538e-01
   1.0260702e+00   8.9671795e-01
   1.0260866e+00   8.9692308e-01
   1.0262580e+00   8.9702564e-01
   1.0263202e+00   8.9712821e-01
   1.0263808e+00   8.9723077e-01
   1.0263878e+00   8.9733333e-01
   1.0265191e+00   8.9743590e-01
   1.0266575e+00   8.9753846e-01
   1.0267572e+00   8.9764103e-01
   1.0267806e+00   8.9774359e-01
   1.0267892e+00   8.9784615e-01
   1.0270924e+00   8.9794872e-01
   1.0272404e+00   8.9815385e-01
   1.0272850e+00   8.9825641e-01
   1.0272903e+00   8.9846154e-01
   1.0274120e+00   8.9856410e-01
   1.0274857e+00   8.9876923e-01
   1.0274897e+00   8.9887179e-01
   1.0275124e+00   8.9897436e-01
   1.0275446e+00   8.9907692e-01
   1.0275886e+00   8.9928205e-01
   1.0276068e+00   8.9938462e-01
   1.0278088e+00   8.9948718e-01
   1.0278452e+00   8.9958974e-01
   1.0279226e+00   8.9969231e-01
   1.0279882e+00   8.9979487e-01
   1.0280507e+00   8.9989744e-01
   1.0280581e+00   9.0000000e-01
   1.0284572e+00   9.0010256e-01
   1.0285004e+00   9.0020513e-01
   1.0285636e+00   9.0030769e-01
   1.0285810e+00   9.0041026e-01
   1.0286016e+00   9.0051282e-01
   1.0286568e+00   9.0061538e-01
   1.0288415e+00   9.0071795e-01
   1.0290799e+00   9.0082051e-01
   1.0291194e+00   9.0092308e-01
   1.0291466e+00   9.0102564e-01
   1.0292836e+00   9.0123077e-01
   1.0293484e+00   9.0133333e-01
   1.0294442e+00   9.0143590e-01
   1.0295010e+00   9.0153846e-01
   1.0295022e+00   9.0164103e-01
   1.0295425e+00   9.0174359e-01
   1.0295695e+00   9.0194872e-01
   1.0295899e+00   9.0205128e-01
   1.0295950e+00   9.0215385e-01
   1.0297767e+00   9.0225641e-01
   1.0298843e+00   9.0235897e-01
   1.0300585e+00   9.0246154e-01
   1.0301452e+00   9.0256410e-01
   1.0301491e+00   9.0266667e-01
   1.0301518e+00   9.0276923e-01
   1.0303755e+00   9.0287179e-01
   1.0304961e+00   9.0297436e-01
   1.0306452e+00   9.0307692e-01
   1.0307027e+00   9.0317949e-01
   1.0307431e+00   9.0328205e-01
   1.0307915e+00   9.0338462e-01
   1.0308077e+00   9.0348718e-01
   1.0308091e+00   9.0358974e-01
   1.0308308e+00   9.0369231e-01
   1.0308451e+00   9.0379487e-01
   1.0310247e+00   9.0389744e-01
   1.0310387e+00   9.0400000e-01
   1.0311855e+00   9.0410256e-01
   1.0311931e+00   9.0420513e-01
   1.0312070e+00   9.0430769e-01
   1.0312642e+00   9.0441026e-01
   1.0313443e+00   9.0451282e-01
   1.0314571e+00   9.0461538e-01
   1.0314866e+00   9.0471795e-01
   1.0315227e+00   9.0482051e-01
   1.0315324e+00   9.0502564e-01
   1.0315342e+00   9.0512821e-01
   1.0317132e+00   9.0523077e-01
   1.0318115e+00   9.0533333e-01
   1.0318454e+00   9.0543590e-01
   1.0319305e+00   9.0553846e-01
   1.0320439e+00   9.0564103e-01
   1.0320480e+00   9.0574359e-01
   1.0320484e+00   9.0584615e-01
   1.0320739e+00   9.0594872e-01
   1.0321387e+00   9.0615385e-01
   1.0321395e+00   9.0625641e-01
   1.0321546e+00   9.0635897e-01
   1.0324065e+00   9.0646154e-01
   1.0324212e+00   9.0656410e-01
   1.0324263e+00   9.0666667e-01
   1.0325681e+00   9.0676923e-01
   1.0327167e+00   9.0687179e-01
   1.0327499e+00   9.0697436e-01
   1.0327732e+00   9.0707692e-01
   1.0328988e+00   9.0717949e-01
   1.0329622e+00   9.0728205e-01
   1.0330425e+00   9.0738462e-01
   1.0331802e+00   9.0748718e-01
   1.0332206e+00   9.0758974e-01
   1.0332501e+00   9.0769231e-01
   1.0332879e+00   9.0779487e-01
   1.0333545e+00   9.0789744e-01
   1.0333640e+00   9.0800000e-01
   1.0334317e+00   9.0810256e-01
   1.0336136e+00   9.0820513e-01
   1.0336409e+00   9.0830769e-01
   1.0336421e+00   9.0841026e-01
   1.0336699e+00   9.0851282e-01
   1.0337651e+00   9.0861538e-01
   1.0338608e+00   9.0871795e-01
   1.0339643e+00   9.0882051e-01
   1.0339794e+00   9.0892308e-01
   1.0340222e+00   9.0902564e-01
   1.0341726e+00   9.0912821e-01
   1.0342024e+00   9.0923077e-01
   1.0342042e+00   9.0933333e-01
   1.0342950e+00   9.0943590e-01
   1.0344461e+00   9.0953846e-01
   1.0344575e+00   9.0964103e-01
   1.0344904e+00   9.0974359e-01
   1.0345088e+00   9.0984615e-01
   1.0346070e+00   9.0994872e-01
   1.0348259e+00   9.1005128e-01
   1.0348495e+00   9.1015385e-01
   1.0348711e+00   9.1025641e-01
   1.0348867e+00   9.1035897e-01
   1.0349944e+00   9.1046154e-01
   1.0350291e+00   9.1056410e-01
   1.0351082e+00   9.1076923e-01
   1.0351512e+00   9.1087179e-01
   1.0353417e+00   9.1097436e-01
   1.0353940e+00   9.1107692e-01
   1.0355417e+00   9.1117949e-01
   1.0356386e+00   9.1128205e-01
   1.0356852e+00   9.1138462e-01
   1.0356958e+00   9.1148718e-01
   1.0357125e+00   9.1158974e-01
   1.0359405e+00   9.1179487e-01
   1.0359565e+00   9.1189744e-01
   1.0362107e+00   9.1200000e-01
   1.0362733e+00   9.1210256e-01
   1.0363290e+00   9.1220513e-01
   1.0364713e+00   9.1230769e-01
   1.0366907e+00   9.1241026e-01
   1.0367486e+00   9.1251282e-01
   1.0367589e+00   9.1261538e-01
   1.0368481e+00   9.1271795e-01
   1.0369464e+00   9.1282051e-01
   1.0371911e+00   9.1292308e-01
   1.0373548e+00   9.1302564e-01
   1.0374459e+00   9.1312821e-01
   1.0375130e+00   9.1323077e-01
   1.0375587e+00   9.1343590e-01
   1.0375738e+00   9.1353846e-01
   1.0376062e+00   9.1364103e-01
   1.0376159e+00   9.1374359e-01
   1.0377136e+00   9.1384615e-01
   1.0377974e+00   9.1394872e-01
   1.0378281e+00   9.1405128e-01
   1.0379413e+00   9.1415385e-01
   1.0379847e+00   9.1425641e-01
   1.0380056e+00   9.1435897e-01
   1.0380807e+00   9.1446154e-01
   1.0381588e+00   9.1456410e-01
   1.0381769e+00   9.1466667e-01
   1.0381949e+00   9.1476923e-01
   1.0382350e+00   9.1487179e-01
   1.0383334e+00   9.1497436e-01
   1.0383504e+00   9.1507692e-01
   1.0384167e+00   9.1517949e-01
   1.0384670e+00   9.1528205e-01
   1.0385256e+00   9.1538462e-01
   1.0385534e+00   9.1548718e-01
   1.0385746e+00   9.1558974e-01
   1.0386121e+00   9.1569231e-01
   1.0387071e+00   9.1579487e-01
   1.0387680e+00   9.1589744e-01
   1.0387985e+00   9.1610256e-01
   1.0388647e+00   9.1630769e-01
   1.0388882e+00   9.1651282e-01
   1.0391304e+00   9.1661538e-01
   1.0392181e+00   9.1671795e-01
   1.0392371e+00   9.1682051e-01
   1.0392438e+00   9.1692308e-01
   1.0393619e+00   9.1702564e-01
   1.0393950e+00   9.1712821e-01
   1.0394198e+00   9.1723077e-01
   1.0395071e+00   9.1733333e-01
   1.0395359e+00   9.1743590e-01
   1.0395463e+00   9.1753846e-01
   1.0395625e+00   9.1764103e-01
   1.0395963e+00   9.1774359e-01
   1.0396143e+00   9.1784615e-01
   1.0396857e+00   9.1794872e-01
   1.0397368e+00   9.1805128e-01
   1.0400872e+00   9.1815385e-01
   1.0401869e+00   9.1825641e-01
   1.0401979e+00   9.1835897e-01
   1.0403157e+00   9.1846154e-01
   1.0405849e+00   9.1856410e-01
   1.0405887e+00   9.1866667e-01
   1.0405956e+00   9.1876923e-01
   1.0407238e+00   9.1887179e-01
   1.0407627e+00   9.1897436e-01
   1.0409292e+00   9.1907692e-01
   1.0409701e+00   9.1917949e-01
   1.0411571e+00   9.1928205e-01
   1.0412158e+00   9.1938462e-01
   1.0413937e+00   9.1948718e-01
   1.0414812e+00   9.1958974e-01
   1.0415809e+00   9.1969231e-01
   1.0416255e+00   9.1979487e-01
   1.0417741e+00   9.2000000e-01
   1.0419232e+00   9.2010256e-01
   1.0419857e+00   9.2020513e-01
   1.0419858e+00   9.2030769e-01
   1.0422318e+00   9.2051282e-01
   1.0423523e+00   9.2061538e-01
   1.0424171e+00   9.2071795e-01
   1.0424206e+00   9.2082051e-01
   1.0424700e+00   9.2092308e-01
   1.0425241e+00   9.2102564e-01
   1.0425824e+00   9.2112821e-01
   1.0426161e+00   9.2133333e-01
   1.0427526e+00   9.2143590e-01
   1.0428493e+00   9.2153846e-01
   1.0428741e+00   9.2164103e-01
   1.0429509e+00   9.2174359e-01
   1.0429634e+00   9.2194872e-01
   1.0431896e+00   9.2215385e-01
   1.0432301e+00   9.2225641e-01
   1.0433837e+00   9.2235897e-01
   1.0434325e+00   9.2246154e-01
   1.0434410e+00   9.2256410e-01
   1.0435192e+00   9.2266667e-01
   1.0436827e+00   9.2276923e-01
   1.0438395e+00   9.2287179e-01
   1.0438800e+00   9.2297436e-01
   1.0438816e+00   9.2307692e-01
   1.0439426e+00   9.2317949e-01
   1.0440660e+00   9.2328205e-01
   1.0442755e+00   9.2338462e-01
   1.0443452e+00   9.2348718e-01
   1.0445092e+00   9.2358974e-01
   1.0447187e+00   9.2369231e-01
   1.0447678e+00   9.2379487e-01
   1.0448009e+00   9.2400000e-01
   1.0448385e+00   9.2410256e-01
   1.0450228e+00   9.2420513e-01
   1.0453368e+00   9.2430769e-01
   1.0454653e+00   9.2441026e-01
   1.0456084e+00   9.2451282e-01
   1.0456197e+00   9.2461538e-01
   1.0457202e+00   9.2471795e-01
   1.0459863e+00   9.2482051e-01
   1.0459907e+00   9.2492308e-01
   1.0460477e+00   9.2502564e-01
   1.0462374e+00   9.2523077e-01
   1.0463317e+00   9.2533333e-01
   1.0465474e+00   9.2543590e-01
   1.0466718e+00   9.2553846e-01
   1.0467159e+00   9.2564103e-01
   1.0467643e+00   9.2574359e-01
   1.0467714e+00   9.2584615e-01
   1.0467762e+00   9.2594872e-01
   1.0469303e+00   9.2605128e-01
   1.0470622e+00   9.2625641e-01
   1.0470835e+00   9.2635897e-01
   1.0474840e+00   9.2646154e-01
   1.0475175e+00   9.2656410e-01
   1.0476915e+00   9.2666667e-01
   1.0477785e+00   9.2676923e-01
   1.0478477e+00   9.2697436e-01
   1.0479502e+00   9.2707692e-01
   1.0479827e+00   9.2717949e-01
   1.0486642e+00   9.2728205e-01
   1.0487128e+00   9.2738462e-01
   1.0487373e+00   9.2748718e-01
   1.0488019e+00   9.2758974e-01
   1.0489087e+00   9.2769231e-01
   1.0491356e+00   9.2779487e-01
   1.0491845e+00   9.2789744e-01
   1.0492310e+00   9.2800000e-01
   1.0493724e+00   9.2810256e-01
   1.0494824e+00   9.2820513e-01
   1.0494831e+00   9.2830769e-01
   1.0495662e+00   9.2841026e-01
   1.0497109e+00   9.2851282e-01
   1.0498077e+00   9.2861538e-01
   1.0498545e+00   9.2871795e-01
   1.0498556e+00   9.2882051e-01
   1.0499805e+00   9.2892308e-01
   1.0501011e+00   9.2902564e-01
   1.0501189e+00   9.2912821e-01
   1.0501361e+00   9.2923077e-01
   1.0501859e+00   9.2933333e-01
   1.0503393e+00   9.2943590e-01
   1.0505468e+00   9.2953846e-01
   1.0506344e+00   9.2964103e-01
   1.0507839e+00   9.2974359e-01
   1.0508762e+00   9.2984615e-01
   1.0508769e+00   9.2994872e-01
   1.0510384e+00   9.3005128e-01
   1.0510600e+00   9.3015385e-01
   1.0512292e+00   9.3025641e-01
   1.0513958e+00   9.3035897e-01
   1.0514568e+00   9.3056410e-01
   1.0516538e+00   9.3066667e-01
   1.0517812e+00   9.3076923e-01
   1.0518489e+00   9.3087179e-01
   1.0518751e+00   9.3097436e-01
   1.0520459e+00   9.3117949e-01
   1.0520606e+00   9.3128205e-01
   1.0520899e+00   9.3138462e-01
   1.0521330e+00   9.3148718e-01
   1.0521874e+00   9.3158974e-01
   1.0522463e+00   9.3169231e-01
   1.0522477e+00   9.3179487e-01
   1.0524123e+00   9.3189744e-01
   1.0524355e+00   9.3200000e-01
   1.0525341e+00   9.3210256e-01
   1.0527315e+00   9.3230769e-01
   1.0527630e+00   9.3241026e-01
   1.0529261e+00   9.3251282e-01
   1.0529837e+00   9.3261538e-01
   1.0531683e+00   9.3271795e-01
   1.0532084e+00   9.3282051e-01
   1.0532670e+00   9.3292308e-01
   1.0534692e+00   9.3302564e-01
   1.0537513e+00   9.3312821e-01
   1.0538089e+00   9.3323077e-01
   1.0538380e+00   9.3333333e-01
   1.0538881e+00   9.3343590e-01
   1.0541638e+00   9.3353846e-01
   1.0542083e+00   9.3364103e-01
   1.0543114e+00   9.3374359e-01
   1.0543374e+00   9.3384615e-01
   1.0544433e+00   9.3394872e-01
   1.0544548e+00   9.3405128e-01
   1.0544864e+00   9.3415385e-01
   1.0544894e+00   9.3425641e-01
   1.0548587e+00   9.3435897e-01
   1.0550269e+00   9.3456410e-01
   1.0551259e+00   9.3466667e-01
   1.0554456e+00   9.3476923e-01
   1.0554851e+00   9.3487179e-01
   1.0555467e+00   9.3497436e-01
   1.0556425e+00   9.3507692e-01
   1.0558216e+00   9.3517949e-01
   1.0558707e+00   9.3538462e-01
   1.0559722e+00   9.3548718e-01
   1.0561787e+00   9.3569231e-01
   1.0561885e+00   9.3579487e-01
   1.0565296e+00   9.3589744e-01
   1.0567807e+00   9.3600000e-01
   1.0569772e+00   9.3610256e-01
   1.0569835e+00   9.3620513e-01
   1.0570607e+00   9.3630769e-01
   1.0571452e+00   9.3641026e-01
   1.0572917e+00   9.3651282e-01
   1.0573081e+00   9.3661538e-01
   1.0574103e+00   9.3682051e-01
   1.0576229e+00   9.3692308e-01
   1.0576390e+00   9.3702564e-01
   1.0577460e+00   9.3712821e-01
   1.0581064e+00   9.3723077e-01
   1.0582319e+00   9.3733333e-01
   1.0582661e+00   9.3743590e-01
   1.0590168e+00   9.3753846e-01
   1.0590516e+00   9.3764103e-01
   1.0590782e+00   9.3774359e-01
   1.0590785e+00   9.3784615e-01
   1.0591700e+00   9.3794872e-01
   1.0592084e+00   9.3805128e-01
   1.0592904e+00   9.3815385e-01
   1.0595993e+00   9.3825641e-01
   1.0596033e+00   9.3835897e-01
   1.0596746e+00   9.3846154e-01
   1.0601529e+00   9.3856410e-01
   1.0602639e+00   9.3866667e-01
   1.0603492e+00   9.3876923e-01
   1.0604358e+00   9.3887179e-01
   1.0605856e+00   9.3897436e-01
   1.0606437e+00   9.3907692e-01
   1.0606643e+00   9.3917949e-01
   1.0609141e+00   9.3928205e-01
   1.0611604e+00   9.3938462e-01
   1.0612207e+00   9.3948718e-01
   1.0612381e+00   9.3958974e-01
   1.0613093e+00   9.3969231e-01
   1.0613321e+00   9.3979487e-01
   1.0614574e+00   9.3989744e-01
   1.0616948e+00   9.4000000e-01
   1.0617914e+00   9.4010256e-01
   1.0618191e+00   9.4020513e-01
   1.0620018e+00   9.4030769e-01
   1.0620129e+00   9.4041026e-01
   1.0620764e+00   9.4051282e-01
   1.0621689e+00   9.4061538e-01
   1.0622487e+00   9.4071795e-01
   1.0623464e+00   9.4092308e-01
   1.0623799e+00   9.4102564e-01
   1.0626361e+00   9.4112821e-01
   1.0626778e+00   9.4123077e-01
   1.0627301e+00   9.4133333e-01
   1.0627725e+00   9.4143590e-01
   1.0627878e+00   9.4164103e-01
   1.0628937e+00   9.4174359e-01
   1.0630079e+00   9.4184615e-01
   1.0631679e+00   9.4194872e-01
   1.0632253e+00   9.4205128e-01
   1.0632442e+00   9.4215385e-01
   1.0634925e+00   9.4225641e-01
   1.0635737e+00   9.4235897e-01
   1.0640590e+00   9.4246154e-01
   1.0641875e+00   9.4256410e-01
   1.0646085e+00   9.4266667e-01
   1.0648241e+00   9.4276923e-01
   1.0649118e+00   9.4287179e-01
   1.0649174e+00   9.4297436e-01
   1.0650023e+00   9.4307692e-01
   1.0650234e+00   9.4317949e-01
   1.0655086e+00   9.4328205e-01
   1.0655278e+00   9.4338462e-01
   1.0656097e+00   9.4348718e-01
   1.0656306e+00   9.4358974e-01
   1.0656684e+00   9.4369231e-01
   1.0657096e+00   9.4379487e-01
   1.0658074e+00   9.4389744e-01
   1.0659212e+00   9.4400000e-01
   1.0661220e+00   9.4410256e-01
   1.0662500e+00   9.4420513e-01
   1.0662687e+00   9.4430769e-01
   1.0663064e+00   9.4441026e-01
   1.0664723e+00   9.4451282e-01
   1.0665047e+00   9.4461538e-01
   1.0665660e+00   9.4482051e-01
   1.0665955e+00   9.4492308e-01
   1.0667796e+00   9.4502564e-01
   1.0668266e+00   9.4523077e-01
   1.0668675e+00   9.4533333e-01
   1.0670701e+00   9.4553846e-01
   1.0671029e+00   9.4564103e-01
   1.0671353e+00   9.4574359e-01
   1.0672066e+00   9.4584615e-01
   1.0672107e+00   9.4594872e-01
   1.0672372e+00   9.4605128e-01
   1.0673103e+00   9.4615385e-01
   1.0677609e+00   9.4635897e-01
   1.0681647e+00   9.4646154e-01
   1.0682306e+00   9.4656410e-01
   1.0683225e+00   9.4666667e-01
   1.0683599e+00   9.4676923e-01
   1.0684587e+00   9.4687179e-01
   1.0685840e+00   9.4697436e-01
   1.0685962e+00   9.4707692e-01
   1.0686101e+00   9.4717949e-01
   1.0687844e+00   9.4728205e-01
   1.0688155e+00   9.4748718e-01
   1.0689227e+00   9.4758974e-01
   1.0689881e+00   9.4769231e-01
   1.0691996e+00   9.4779487e-01
   1.0692362e+00   9.4789744e-01
   1.0692448e+00   9.4800000e-01
   1.0692927e+00   9.4810256e-01
   1.0693850e+00   9.4820513e-01
   1.0694720e+00   9.4841026e-01
   1.0695020e+00   9.4851282e-01
   1.0696363e+00   9.4871795e-01
   1.0697620e+00   9.4882051e-01
   1.0698940e+00   9.4892308e-01
   1.0699092e+00   9.4902564e-01
   1.0700054e+00   9.4912821e-01
   1.0701881e+00   9.4923077e-01
   1.0703494e+00   9.4933333e-01
   1.0703645e+00   9.4943590e-01
   1.0705763e+00   9.4953846e-01
   1.0706005e+00   9.4974359e-01
   1.0707937e+00   9.4984615e-01
   1.0709338e+00   9.4994872e-01
   1.0711267e+00   9.5005128e-01
   1.0714476e+00   9.5015385e-01
   1.0714694e+00   9.5035897e-01
   1.0716048e+00   9.5046154e-01
   1.0716351e+00   9.5056410e-01
   1.0719014e+00   9.5066667e-01
   1.0719760e+00   9.5076923e-01
   1.0720168e+00   9.5087179e-01
   1.0721085e+00   9.5097436e-01
   1.0721747e+00   9.5107692e-01
   1.0722716e+00   9.5117949e-01
   1.0723723e+00   9.5128205e-01
   1.0724213e+00   9.5148718e-01
   1.0725355e+00   9.5158974e-01
   1.0727697e+00   9.5169231e-01
   1.0727954e+00   9.5179487e-01
   1.0728782e+00   9.5189744e-01
   1.0728987e+00   9.5200000e-01
   1.0729118e+00   9.5210256e-01
   1.0730036e+00   9.5230769e-01
   1.0730143e+00   9.5241026e-01
   1.0732216e+00   9.5251282e-01
   1.0733190e+00   9.5261538e-01
   1.0735805e+00   9.5271795e-01
   1.0737312e+00   9.5282051e-01
   1.0737744e+00   9.5292308e-01
   1.0739388e+00   9.5302564e-01
   1.0739601e+00   9.5312821e-01
   1.0739658e+00   9.5323077e-01
   1.0740777e+00   9.5333333e-01
   1.0741899e+00   9.5353846e-01
   1.0742708e+00   9.5364103e-01
   1.0743157e+00   9.5374359e-01
   1.0743767e+00   9.5384615e-01
   1.0744885e+00   9.5394872e-01
   1.0748434e+00   9.5405128e-01
   1.0749856e+00   9.5415385e-01
   1.0752877e+00   9.5425641e-01
   1.0753004e+00   9.5435897e-01
   1.0754111e+00   9.5446154e-01
   1.0754283e+00   9.5466667e-01
   1.0754464e+00   9.5476923e-01
   1.0754700e+00   9.5487179e-01
   1.0758169e+00   9.5497436e-01
   1.0758939e+00   9.5507692e-01
   1.0759722e+00   9.5517949e-01
   1.0760124e+00   9.5528205e-01
   1.0761384e+00   9.5538462e-01
   1.0762209e+00   9.5558974e-01
   1.0764800e+00   9.5579487e-01
   1.0767231e+00   9.5589744e-01
   1.0768571e+00   9.5600000e-01
   1.0768630e+00   9.5610256e-01
   1.0769974e+00   9.5620513e-01
   1.0770598e+00   9.5630769e-01
   1.0771284e+00   9.5641026e-01
   1.0773045e+00   9.5651282e-01
   1.0773744e+00   9.5671795e-01
   1.0774368e+00   9.5682051e-01
   1.0774576e+00   9.5692308e-01
   1.0774888e+00   9.5702564e-01
   1.0775444e+00   9.5712821e-01
   1.0775908e+00   9.5723077e-01
   1.0777043e+00   9.5733333e-01
   1.0778020e+00   9.5743590e-01
   1.0780269e+00   9.5753846e-01
   1.0780606e+00   9.5764103e-01
   1.0780841e+00   9.5784615e-01
   1.0780847e+00   9.5794872e-01
   1.0780883e+00   9.5805128e-01
   1.0781535e+00   9.5815385e-01
   1.0782159e+00   9.5825641e-01
   1.0785144e+00   9.5835897e-01
   1.0785693e+00   9.5846154e-01
   1.0789667e+00   9.5856410e-01
   1.0789726e+00   9.5866667e-01
   1.0790026e+00   9.5876923e-01
   1.0791817e+00   9.5887179e-01
   1.0792661e+00   9.5897436e-01
   1.0793344e+00   9.5907692e-01
   1.0796731e+00   9.5917949e-01
   1.0797359e+00   9.5928205e-01
   1.0797385e+00   9.5938462e-01
   1.0801732e+00   9.5948718e-01
   1.0801758e+00   9.5958974e-01
   1.0802039e+00   9.5969231e-01
   1.0802405e+00   9.5979487e-01
   1.0804433e+00   9.5989744e-01
   1.0809289e+00   9.6000000e-01
   1.0810101e+00   9.6010256e-01
   1.0810769e+00   9.6020513e-01
   1.0812024e+00   9.6030769e-01
   1.0812800e+00   9.6041026e-01
   1.0814298e+00   9.6051282e-01
   1.0815168e+00   9.6061538e-01
   1.0816505e+00   9.6082051e-01
   1.0818290e+00   9.6092308e-01
   1.0820194e+00   9.6102564e-01
   1.0823650e+00   9.6112821e-01
   1.0823847e+00   9.6123077e-01
   1.0825512e+00   9.6133333e-01
   1.0825961e+00   9.6143590e-01
   1.0829345e+00   9.6153846e-01
   1.0832275e+00   9.6164103e-01
   1.0832961e+00   9.6174359e-01
   1.0835502e+00   9.6184615e-01
   1.0836921e+00   9.6194872e-01
   1.0838532e+00   9.6205128e-01
   1.0839832e+00   9.6215385e-01
   1.0840903e+00   9.6225641e-01
   1.0842195e+00   9.6235897e-01
   1.0845055e+00   9.6246154e-01
   1.0846942e+00   9.6256410e-01
   1.0847308e+00   9.6266667e-01
   1.0848244e+00   9.6276923e-01
   1.0848703e+00   9.6287179e-01
   1.0850148e+00   9.6297436e-01
   1.0852608e+00   9.6307692e-01
   1.0853752e+00   9.6317949e-01
   1.0855851e+00   9.6338462e-01
   1.0856247e+00   9.6348718e-01
   1.0856260e+00   9.6369231e-01
   1.0860308e+00   9.6379487e-01
   1.0861247e+00   9.6389744e-01
   1.0861356e+00   9.6400000e-01
   1.0865155e+00   9.6410256e-01
   1.0865466e+00   9.6420513e-01
   1.0868190e+00   9.6430769e-01
   1.0868995e+00   9.6441026e-01
   1.0870757e+00   9.6451282e-01
   1.0871561e+00   9.6471795e-01
   1.0872481e+00   9.6482051e-01
   1.0874991e+00   9.6492308e-01
   1.0876023e+00   9.6502564e-01
   1.0876504e+00   9.6512821e-01
   1.0880523e+00   9.6523077e-01
   1.0880564e+00   9.6533333e-01
   1.0882253e+00   9.6543590e-01
   1.0882609e+00   9.6553846e-01
   1.0887688e+00   9.6564103e-01
   1.0888629e+00   9.6574359e-01
   1.0888648e+00   9.6584615e-01
   1.0889135e+00   9.6594872e-01
   1.0890602e+00   9.6605128e-01
   1.0891216e+00   9.6615385e-01
   1.0895339e+00   9.6625641e-01
   1.0897528e+00   9.6635897e-01
   1.0901403e+00   9.6646154e-01
   1.0901557e+00   9.6656410e-01
   1.0904695e+00   9.6666667e-01
   1.0905425e+00   9.6676923e-01
   1.0908526e+00   9.6687179e-01
   1.0908649e+00   9.6697436e-01
   1.0918940e+00   9.6707692e-01
   1.0920878e+00   9.6717949e-01
   1.0921711e+00   9.6728205e-01
   1.0922463e+00   9.6738462e-01
   1.0924408e+00   9.6748718e-01
   1.0927111e+00   9.6758974e-01
   1.0928020e+00   9.6769231e-01
   1.0929293e+00   9.6779487e-01
   1.0932583e+00   9.6789744e-01
   1.0932644e+00   9.6800000e-01
   1.0932710e+00   9.6810256e-01
   1.0932908e+00   9.6820513e-01
   1.0936010e+00   9.6830769e-01
   1.0938114e+00   9.6841026e-01
   1.0938813e+00   9.6861538e-01
   1.0940989e+00   9.6871795e-01
   1.0941049e+00   9.6882051e-01
   1.0941232e+00   9.6892308e-01
   1.0941614e+00   9.6902564e-01
   1.0942425e+00   9.6912821e-01
   1.0944288e+00   9.6933333e-01
   1.0946385e+00   9.6943590e-01
   1.0947760e+00   9.6953846e-01
   1.0949760e+00   9.6964103e-01
   1.0950378e+00   9.6974359e-01
   1.0950635e+00   9.6984615e-01
   1.0950979e+00   9.6994872e-01
   1.0954584e+00   9.7005128e-01
   1.0957163e+00   9.7015385e-01
   1.0957610e+00   9.7025641e-01
   1.0957899e+00   9.7035897e-01
   1.0958376e+00   9.7046154e-01
   1.0960962e+00   9.7056410e-01
   1.0962856e+00   9.7066667e-01
   1.0964385e+00   9.7076923e-01
   1.0966497e+00   9.7087179e-01
   1.0973782e+00   9.7097436e-01
   1.0974308e+00   9.7107692e-01
   1.0975501e+00   9.7117949e-01
   1.0975670e+00   9.7128205e-01
   1.0979311e+00   9.7138462e-01
   1.0979775e+00   9.7148718e-01
   1.0981661e+00   9.7158974e-01
   1.0983367e+00   9.7169231e-01
   1.0984610e+00   9.7179487e-01
   1.0986829e+00   9.7189744e-01
   1.0988935e+00   9.7200000e-01
   1.0992858e+00   9.7210256e-01
   1.0997688e+00   9.7220513e-01
   1.0998422e+00   9.7230769e-01
   1.0998798e+00   9.7241026e-01
   1.1001393e+00   9.7251282e-01
   1.1005847e+00   9.7261538e-01
   1.1006074e+00   9.7271795e-01
   1.1007258e+00   9.7282051e-01
   1.1007757e+00   9.7292308e-01
   1.1008922e+00   9.7302564e-01
   1.1009658e+00   9.7312821e-01
   1.1011544e+00   9.7323077e-01
   1.1015627e+00   9.7333333e-01
   1.1017040e+00   9.7343590e-01
   1.1022930e+00   9.7353846e-01
   1.1023849e+00   9.7364103e-01
   1.1027891e+00   9.7374359e-01
   1.1028771e+00   9.7384615e-01
   1.1029040e+00   9.7394872e-01
   1.1029654e+00   9.7405128e-01
   1.1033888e+00   9.7415385e-01
   1.1035485e+00   9.7425641e-01
   1.1040296e+00   9.7435897e-01
   1.1041560e+00   9.7446154e-01
   1.1042058e+00   9.7466667e-01
   1.1043210e+00   9.7476923e-01
   1.1043501e+00   9.7487179e-01
   1.1044636e+00   9.7497436e-01
   1.1047920e+00   9.7507692e-01
   1.1048648e+00   9.7517949e-01
   1.1049095e+00   9.7528205e-01
   1.1050073e+00   9.7538462e-01
   1.1054514e+00   9.7548718e-01
   1.1055962e+00   9.7558974e-01
   1.1059994e+00   9.7569231e-01
   1.1062222e+00   9.7579487e-01
   1.1062386e+00   9.7589744e-01
   1.1063265e+00   9.7600000e-01
   1.1064779e+00   9.7610256e-01
   1.1069372e+00   9.7620513e-01
   1.1073690e+00   9.7630769e-01
   1.1074490e+00   9.7641026e-01
   1.1078053e+00   9.7651282e-01
   1.1078700e+00   9.7661538e-01
   1.1082695e+00   9.7671795e-01
   1.1083570e+00   9.7682051e-01
   1.1083642e+00   9.7692308e-01
   1.1086085e+00   9.7702564e-01
   1.1088352e+00   9.7712821e-01
   1.1096241e+00   9.7733333e-01
   1.1098455e+00   9.7743590e-01
   1.1098619e+00   9.7753846e-01
   1.1098986e+00   9.7764103e-01
   1.1099038e+00   9.7774359e-01
   1.1102099e+00   9.7784615e-01
   1.1102183e+00   9.7794872e-01
   1.1103128e+00   9.7805128e-01
   1.1106161e+00   9.7815385e-01
   1.1107556e+00   9.7825641e-01
   1.1108639e+00   9.7835897e-01
   1.1109068e+00   9.7846154e-01
   1.1109315e+00   9.7856410e-01
   1.1111301e+00   9.7866667e-01
   1.1111626e+00   9.7876923e-01
   1.1117194e+00   9.7887179e-01
   1.1126131e+00   9.7897436e-01
   1.1127371e+00   9.7907692e-01
   1.1128691e+00   9.7917949e-01
   1.1128904e+00   9.7928205e-01
   1.1133657e+00   9.7948718e-01
   1.1136797e+00   9.7958974e-01
   1.1137404e+00   9.7969231e-01
   1.1143298e+00   9.7979487e-01
   1.1147540e+00   9.7989744e-01
   1.1150532e+00   9.8000000e-01
   1.1151582e+00   9.8010256e-01
   1.1152348e+00   9.8020513e-01
   1.1154525e+00   9.8030769e-01
   1.1156333e+00   9.8041026e-01
   1.1156898e+00   9.8051282e-01
   1.1157491e+00   9.8071795e-01
   1.1157954e+00   9.8082051e-01
   1.1158334e+00   9.8092308e-01
   1.1158505e+00   9.8102564e-01
   1.1158946e+00   9.8112821e-01
   1.1160477e+00   9.8123077e-01
   1.1161272e+00   9.8133333e-01
   1.1162636e+00   9.8143590e-01
   1.1168026e+00   9.8153846e-01
   1.1169760e+00   9.8164103e-01
   1.1171135e+00   9.8174359e-01
   1.1171823e+00   9.8184615e-01
   1.1175036e+00   9.8194872e-01
   1.1176429e+00   9.8205128e-01
   1.1178222e+00   9.8215385e-01
   1.1180488e+00   9.8225641e-01
   1.1183852e+00   9.8235897e-01
   1.1186049e+00   9.8246154e-01
   1.1188479e+00   9.8256410e-01
   1.1191007e+00   9.8266667e-01
   1.1193770e+00   9.8276923e-01
   1.1197159e+00   9.8297436e-01
   1.1201354e+00   9.8307692e-01
   1.1202657e+00   9.8317949e-01
   1.1205570e+00   9.8328205e-01
   1.1212078e+00   9.8338462e-01
   1.1215017e+00   9.8348718e-01
   1.1216794e+00   9.8358974e-01
   1.1216803e+00   9.8369231e-01
   1.1220733e+00   9.8379487e-01
   1.1221043e+00   9.8389744e-01
   1.1222663e+00   9.8400000e-01
   1.1224184e+00   9.8410256e-01
   1.1228455e+00   9.8420513e-01
   1.1231528e+00   9.8430769e-01
   1.1232184e+00   9.8441026e-01
   1.1235314e+00   9.8451282e-01
   1.1238298e+00   9.8461538e-01
   1.1245799e+00   9.8471795e-01
   1.1247654e+00   9.8482051e-01
   1.1248476e+00   9.8492308e-01
   1.1249289e+00   9.8502564e-01
   1.1250922e+00   9.8512821e-01
   1.1251525e+00   9.8533333e-01
   1.1252453e+00   9.8543590e-01
   1.1254578e+00   9.8553846e-01
   1.1254796e+00   9.8564103e-01
   1.1262534e+00   9.8584615e-01
   1.1268970e+00   9.8594872e-01
   1.1269118e+00   9.8605128e-01
   1.1272822e+00   9.8615385e-01
   1.1275978e+00   9.8625641e-01
   1.1279750e+00   9.8635897e-01
   1.1284216e+00   9.8646154e-01
   1.1288280e+00   9.8656410e-01
   1.1290181e+00   9.8666667e-01
   1.1293951e+00   9.8687179e-01
   1.1301268e+00   9.8697436e-01
   1.1306428e+00   9.8707692e-01
   1.1306719e+00   9.8717949e-01
   1.1312187e+00   9.8728205e-01
   1.1314750e+00   9.8738462e-01
   1.1315411e+00   9.8748718e-01
   1.1316669e+00   9.8758974e-01
   1.1319005e+00   9.8769231e-01
   1.1322283e+00   9.8789744e-01
   1.1329414e+00   9.8810256e-01
   1.1333459e+00   9.8820513e-01
   1.1334438e+00   9.8830769e-01
   1.1334972e+00   9.8841026e-01
   1.1341339e+00   9.8851282e-01
   1.1346648e+00   9.8861538e-01
   1.1349024e+00   9.8871795e-01
   1.1354710e+00   9.8892308e-01
   1.1359776e+00   9.8902564e-01
   1.1360351e+00   9.8912821e-01
   1.1361085e+00   9.8923077e-01
   1.1367668e+00   9.8933333e-01
   1.1368438e+00   9.8943590e-01
   1.1376058e+00   9.8953846e-01
   1.1378369e+00   9.8964103e-01
   1.1379288e+00   9.8974359e-01
   1.1380613e+00   9.8994872e-01
   1.1381163e+00   9.9005128e-01
   1.1381570e+00   9.9015385e-01
   1.1382826e+00   9.9035897e-01
   1.1385846e+00   9.9046154e-01
   1.1386304e+00   9.9056410e-01
   1.1388354e+00   9.9066667e-01
   1.1392098e+00   9.9076923e-01
   1.1397539e+00   9.9087179e-01
   1.1399662e+00   9.9097436e-01
   1.1401408e+00   9.9107692e-01
   1.1409456e+00   9.9117949e-01
   1.1410135e+00   9.9128205e-01
   1.1418378e+00   9.9138462e-01
   1.1425141e+00   9.9148718e-01
   1.1431099e+00   9.9158974e-01
   1.1432989e+00   9.9169231e-01
   1.1438876e+00   9.9179487e-01
   1.1442652e+00   9.9189744e-01
   1.1444932e+00   9.9200000e-01
   1.1449917e+00   9.9210256e-01
   1.1451016e+00   9.9220513e-01
   1.1456019e+00   9.9230769e-01
   1.1457351e+00   9.9241026e-01
   1.1458148e+00   9.9251282e-01
   1.1461554e+00   9.9261538e-01
   1.1468376e+00   9.9271795e-01
   1.1470442e+00   9.9282051e-01
   1.1471640e+00   9.9292308e-01
   1.1489357e+00   9.9302564e-01
   1.1492914e+00   9.9312821e-01
   1.1493890e+00   9.9323077e-01
   1.1495079e+00   9.9333333e-01
   1.1495286e+00   9.9343590e-01
   1.1500464e+00   9.9353846e-01
   1.1500838e+00   9.9364103e-01
   1.1503500e+00   9.9374359e-01
   1.1504146e+00   9.9384615e-01
   1.1506963e+00   9.9394872e-01
   1.1520496e+00   9.9405128e-01
   1.1523056e+00   9.9415385e-01
   1.1526708e+00   9.9425641e-01
   1.1539866e+00   9.9435897e-01
   1.1543652e+00   9.9446154e-01
   1.1546491e+00   9.9456410e-01
   1.1547422e+00   9.9466667e-01
   1.1555879e+00   9.9476923e-01
   1.1557153e+00   9.9487179e-01
   1.1563074e+00   9.9497436e-01
   1.1577432e+00   9.9507692e-01
   1.1578494e+00   9.9517949e-01
   1.1585792e+00   9.9528205e-01
   1.1586089e+00   9.9538462e-01
   1.1586476e+00   9.9548718e-01
   1.1587418e+00   9.9558974e-01
   1.1604611e+00   9.9569231e-01
   1.1605073e+00   9.9579487e-01
   1.1605151e+00   9.9589744e-01
   1.1614981e+00   9.9600000e-01
   1.1624890e+00   9.9610256e-01
   1.1631081e+00   9.9620513e-01
   1.1640818e+00   9.9630769e-01
   1.1656481e+00   9.9641026e-01
   1.1658744e+00   9.9651282e-01
   1.1665737e+00   9.9661538e-01
   1.1708644e+00   9.9671795e-01
   1.1740589e+00   9.9682051e-01
   1.1745666e+00   9.9692308e-01
   1.1771358e+00   9.9702564e-01
   1.1778832e+00   9.9712821e-01
   1.1783686e+00   9.9723077e-01
   1.1787741e+00   9.9733333e-01
   1.1790207e+00   9.9743590e-01
   1.1796633e+00   9.9753846e-01
   1.1797762e+00   9.9764103e-01
   1.1803539e+00   9.9774359e-01
   1.1804831e+00   9.9784615e-01
   1.1806128e+00   9.9794872e-01
   1.1812492e+00   9.9805128e-01
   1.1816129e+00   9.9815385e-01
   1.1818137e+00   9.9835897e-01
   1.1860147e+00   9.9846154e-01
   1.1870735e+00   9.9856410e-01
   1.1934562e+00   9.9866667e-01
   1.1938176e+00   9.9876923e-01
   1.1981454e+00   9.9887179e-01
   1.2032455e+00   9.9897436e-01
   1.2085738e+00   9.9907692e-01
   1.2135897e+00   9.9917949e-01
   1.2246321e+00   9.9928205e-01
   1.2255554e+00   9.9938462e-01
   1.2265342e+00   9.9948718e-01
   1.2390914e+00   9.9958974e-01
   1.2585080e+00   9.9969231e-01
   1.2721543e+00   9.9979487e-01
   1.2787161e+00   9.9989744e-01
   1.3157916e+00   1.0000000e+00


==> 1Sol_diff_CDF_theta.dat <==
   3.6595687e-01   0.0000000e+00
   3.6595687e-01   1.3333333e-04
   3.6724076e-01   2.0000000e-04
   3.6963748e-01   2.6666667e-04
   3.6964121e-01   3.3333333e-04
   3.6970954e-01   4.0000000e-04
   3.6976759e-01   5.3333333e-04
   3.6985583e-01   6.0000000e-04
   3.6993099e-01   6.6666667e-04
   3.7003739e-01   7.3333333e-04
   3.7005266e-01   8.0000000e-04
   3.7043868e-01   8.6666667e-04
   3.7045416e-01   9.3333333e-04
   3.7085239e-01   1.0000000e-03
   3.7089172e-01   1.1333333e-03
   3.7102223e-01   1.2666667e-03
   3.7107861e-01   1.3333333e-03
   3.7122268e-01   1.4000000e-03
   3.7135499e-01   1.5333333e-03
   3.7167169e-01   1.6000000e-03
   3.7170430e-01   1.6666667e-03
   3.7174174e-01   1.8000000e-03
   3.7180888e-01   1.8666667e-03
   3.7188902e-01   1.9333333e-03
   3.7197571e-01   2.0000000e-03
   3.7204081e-01   2.0666667e-03
   3.7249545e-01   2.1333333e-03
   3.7263566e-01   2.2666667e-03
   3.7286161e-01   2.3333333e-03
   3.7287129e-01   2.4000000e-03
   3.7289900e-01   2.4666667e-03
   3.7293078e-01   2.5333333e-03
   3.7321364e-01   2.6666667e-03
   3.7348143e-01   2.7333333e-03
   3.7354442e-01   2.8666667e-03
   3.7359081e-01   2.9333333e-03
   3.7374558e-01   3.0666667e-03
   3.7374884e-01   3.2000000e-03
   3.7376369e-01   3.2666667e-03
   3.7385255e-01   3.3333333e-03
   3.7386994e-01   3.4000000e-03
   3.7391437e-01   3.4666667e-03
   3.7409960e-01   3.5333333e-03
   3.7421384e-01   3.6000000e-03
   3.7422925e-01   3.6666667e-03
   3.7450261e-01   3.7333333e-03
   3.7457346e-01   3.8000000e-03
   3.7458522e-01   3.8666667e-03
   3.7461470e-01   3.9333333e-03
   3.7469435e-01   4.0666667e-03
   3.7471019e-01   4.2000000e-03
   3.7477275e-01   4.2666667e-03
   3.7477497e-01   4.3333333e-03
   3.7495465e-01   4.4000000e-03
   3.7496098e-01   4.5333333e-03
   3.7502271e-01   4.6000000e-03
   3.7505754e-01   4.6666667e-03
   3.7506140e-01   4.7333333e-03
   3.7512213e-01   4.8000000e-03
   3.7516274e-01   4.9333333e-03
   3.7519665e-01   5.0000000e-03
   3.7519965e-01   5.0666667e-03
   3.7531728e-01   5.1333333e-03
   3.7548514e-01   5.2666667e-03
   3.7550638e-01   5.3333333e-03
   3.7553576e-01   5.4666667e-03
   3.7557700e-01   5.5333333e-03
   3.7557754e-01   5.6000000e-03
   3.7564060e-01   5.7333333e-03
   3.7578234e-01   5.8000000e-03
   3.7579007e-01   5.8666667e-03
   3.7587124e-01   5.9333333e-03
   3.7591146e-01   6.0000000e-03
   3.7592266e-01   6.0666667e-03
   3.7593931e-01   6.1333333e-03
   3.7597704e-01   6.2000000e-03
   3.7601910e-01   6.3333333e-03
   3.7610706e-01   6.4000000e-03
   3.7610937e-01   6.4666667e-03
   3.7621299e-01   6.5333333e-03
   3.7633896e-01   6.6666667e-03
   3.7637817e-01   6.7333333e-03
   3.7641388e-01   6.8000000e-03
   3.7644953e-01   6.8666667e-03
   3.7654542e-01   7.0000000e-03
   3.7659339e-01   7.0666667e-03
   3.7660133e-01   7.1333333e-03
   3.7663418e-01   7.2000000e-03
   3.7668920e-01   7.2666667e-03
   3.7668949e-01   7.3333333e-03
   3.7672999e-01   7.4000000e-03
   3.7677119e-01   7.4666667e-03
   3.7683500e-01   7.5333333e-03
   3.7683853e-01   7.6666667e-03
   3.7684473e-01   7.7333333e-03
   3.7687052e-01   7.8666667e-03
   3.7691574e-01   7.9333333e-03
   3.7691991e-01   8.0000000e-03
   3.7692426e-01   8.0666667e-03
   3.7695395e-01   8.1333333e-03
   3.7704600e-01   8.2000000e-03
   3.7705533e-01   8.2666667e-03
   3.7706959e-01   8.3333333e-03
   3.7708135e-01   8.4666667e-03
   3.7715906e-01   8.5333333e-03
   3.7716443e-01   8.6000000e-03
   3.7721855e-01   8.6666667e-03
   3.7724333e-01   8.7333333e-03
   3.7725612e-01   8.8666667e-03
   3.7726541e-01   8.9333333e-03
   3.7727888e-01   9.0000000e-03
   3.7728888e-01   9.0666667e-03
   3.7730257e-01   9.1333333e-03
   3.7733372e-01   9.2000000e-03
   3.7733932e-01   9.2666667e-03
   3.7738551e-01   9.3333333e-03
   3.7740514e-01   9.4000000e-03
   3.7741362e-01   9.4666667e-03
   3.7742901e-01   9.6000000e-03
   3.7744338e-01   9.6666667e-03
   3.7748573e-01   9.8000000e-03
   3.7751116e-01   9.8666667e-03
   3.7751226e-01   1.0000000e-02
   3.7751310e-01   1.0066667e-02
   3.7751969e-01   1.0133333e-02
   3.7756127e-01   1.0266667e-02
   3.7756882e-01   1.0333333e-02
   3.7758691e-01   1.0400000e-02
   3.7763224e-01   1.0466667e-02
   3.7766729e-01   1.0533333e-02
   3.7767015e-01   1.0600000e-02
   3.7772642e-01   1.0666667e-02
   3.7772948e-01   1.0733333e-02
   3.7775918e-01   1.0800000e-02
   3.7776372e-01   1.0933333e-02
   3.7776737e-01   1.1000000e-02
   3.7777674e-01   1.1066667e-02
   3.7778995e-01   1.1133333e-02
   3.7784478e-01   1.1200000e-02
   3.7787327e-01   1.1266667e-02
   3.7792381e-01   1.1333333e-02
   3.7799894e-01   1.1400000e-02
   3.7801512e-01   1.1533333e-02
   3.7803128e-01   1.1600000e-02
   3.7804041e-01   1.1733333e-02
   3.7805491e-01   1.1800000e-02
   3.7809020e-01   1.1866667e-02
   3.7809349e-01   1.1933333e-02
   3.7813578e-01   1.2000000e-02
   3.7813980e-01   1.2066667e-02
   3.7820337e-01   1.2133333e-02
   3.7820538e-01   1.2200000e-02
   3.7821469e-01   1.2266667e-02
   3.7827850e-01   1.2333333e-02
   3.7833847e-01   1.2466667e-02
   3.7835532e-01   1.2533333e-02
   3.7838063e-01   1.2600000e-02
   3.7839184e-01   1.2666667e-02
   3.7839437e-01   1.2800000e-02
   3.7840547e-01   1.2866667e-02
   3.7840904e-01   1.2933333e-02
   3.7842788e-01   1.3066667e-02
   3.7844682e-01   1.3133333e-02
   3.7846684e-01   1.3200000e-02
   3.7848350e-01   1.3333333e-02
   3.7850415e-01   1.3466667e-02
   3.7857071e-01   1.3533333e-02
   3.7860061e-01   1.3600000e-02
   3.7863772e-01   1.3733333e-02
   3.7865482e-01   1.3800000e-02
   3.7865926e-01   1.3866667e-02
   3.7872169e-01   1.3933333e-02
   3.7872406e-01   1.4066667e-02
   3.7879218e-01   1.4133333e-02
   3.7883850e-01   1.4200000e-02
   3.7884665e-01   1.4266667e-02
   3.7884866e-01   1.4333333e-02
   3.7887729e-01   1.4400000e-02
   3.7893154e-01   1.4466667e-02
   3.7893329e-01   1.4600000e-02
   3.7902032e-01   1.4666667e-02
   3.7908196e-01   1.4733333e-02
   3.7911481e-01   1.4800000e-02
   3.7911576e-01   1.4866667e-02
   3.7912495e-01   1.4933333e-02
   3.7912521e-01   1.5000000e-02
   3.7919629e-01   1.5066667e-02
   3.7920888e-01   1.5133333e-02
   3.7922409e-01   1.5200000e-02
   3.7922496e-01   1.5266667e-02
   3.7922858e-01   1.5400000e-02
   3.7923144e-01   1.5466667e-02
   3.7925598e-01   1.5533333e-02
   3.7926535e-01   1.5666667e-02
   3.7927987e-01   1.5733333e-02
   3.7928509e-01   1.5866667e-02
   3.7931880e-01   1.5933333e-02
   3.7932663e-01   1.6000000e-02
   3.7934773e-01   1.6133333e-02
   3.7935529e-01   1.6266667e-02
   3.7936811e-01   1.6333333e-02
   3.7941312e-01   1.6400000e-02
   3.7941609e-01   1.6466667e-02
   3.7942875e-01   1.6600000e-02
   3.7943003e-01   1.6666667e-02
   3.7943393e-01   1.6733333e-02
   3.7943414e-01   1.6800000e-02
   3.7955473e-01   1.6866667e-02
   3.7956244e-01   1.6933333e-02
   3.7959492e-01   1.7000000e-02
   3.7961493e-01   1.7066667e-02
   3.7961588e-01   1.7133333e-02
   3.7963307e-01   1.7200000e-02
   3.7965489e-01   1.7266667e-02
   3.7965860e-01   1.7333333e-02
   3.7969254e-01   1.7400000e-02
   3.7971144e-01   1.7466667e-02
   3.7971245e-01   1.7533333e-02
   3.7972371e-01   1.7666667e-02
   3.7973746e-01   1.7733333e-02
   3.7974804e-01   1.7800000e-02
   3.7976536e-01   1.7866667e-02
   3.7976834e-01   1.7933333e-02
   3.7977617e-01   1.8000000e-02
   3.7978871e-01   1.8066667e-02
   3.7979078e-01   1.8133333e-02
   3.7983953e-01   1.8200000e-02
   3.7984370e-01   1.8266667e-02
   3.7987247e-01   1.8333333e-02
   3.7989017e-01   1.8400000e-02
   3.7991486e-01   1.8466667e-02
   3.7991751e-01   1.8533333e-02
   3.7992261e-01   1.8600000e-02
   3.7993493e-01   1.8666667e-02
   3.7994031e-01   1.8733333e-02
   3.7994621e-01   1.8800000e-02
   3.7994998e-01   1.8866667e-02
   3.7995190e-01   1.8933333e-02
   3.7995222e-01   1.9000000e-02
   3.7999357e-01   1.9066667e-02
   3.7999410e-01   1.9200000e-02
   3.8000686e-01   1.9266667e-02
   3.8003579e-01   1.9333333e-02
   3.8005076e-01   1.9400000e-02
   3.8008592e-01   1.9466667e-02
   3.8008769e-01   1.9600000e-02
   3.8009332e-01   1.9666667e-02
   3.8011226e-01   1.9800000e-02
   3.8011782e-01   1.9866667e-02
   3.8012035e-01   1.9933333e-02
   3.8013978e-01   2.0000000e-02
   3.8014587e-01   2.0066667e-02
   3.8014676e-01   2.0200000e-02
   3.8015290e-01   2.0266667e-02
   3.8018582e-01   2.0333333e-02
   3.8021423e-01   2.0400000e-02
   3.8021709e-01   2.0466667e-02
   3.8022221e-01   2.0533333e-02
   3.8023710e-01   2.0600000e-02
   3.8024491e-01   2.0666667e-02
   3.8025850e-01   2.0733333e-02
   3.8028486e-01   2.0800000e-02
   3.8034950e-01   2.0933333e-02
   3.8035280e-01   2.1000000e-02
   3.8036751e-01   2.1066667e-02
   3.8038494e-01   2.1133333e-02
   3.8039257e-01   2.1200000e-02
   3.8041004e-01   2.1266667e-02
   3.8042157e-01   2.1333333e-02
   3.8042267e-01   2.1400000e-02
   3.8042634e-01   2.1466667e-02
   3.8043444e-01   2.1533333e-02
   3.8045758e-01   2.1600000e-02
   3.8046117e-01   2.1666667e-02
   3.8046230e-01   2.1800000e-02
   3.8046617e-01   2.1866667e-02
   3.8047428e-01   2.2000000e-02
   3.8048231e-01   2.2066667e-02
   3.8049662e-01   2.2133333e-02
   3.8053594e-01   2.2200000e-02
   3.8055571e-01   2.2266667e-02
   3.8056928e-01   2.2333333e-02
   3.8058234e-01   2.2400000e-02
   3.8058381e-01   2.2466667e-02
   3.8058711e-01   2.2600000e-02
   3.8059139e-01   2.2733333e-02
   3.8059381e-01   2.2800000e-02
   3.8059438e-01   2.2866667e-02
   3.8063085e-01   2.2933333e-02
   3.8063344e-01   2.3000000e-02
   3.8063638e-01   2.3066667e-02
   3.8064332e-01   2.3133333e-02
   3.8065166e-01   2.3266667e-02
   3.8065465e-01   2.3333333e-02
   3.8066342e-01   2.3400000e-02
   3.8067242e-01   2.3466667e-02
   3.8069658e-01   2.3533333e-02
   3.8069729e-01   2.3600000e-02
   3.8071535e-01   2.3666667e-02
   3.8072380e-01   2.3733333e-02
   3.8072751e-01   2.3866667e-02
   3.8072975e-01   2.3933333e-02
   3.8073868e-01   2.4000000e-02
   3.8075022e-01   2.4066667e-02
   3.8075523e-01   2.4133333e-02
   3.8076243e-01   2.4200000e-02
   3.8076626e-01   2.4266667e-02
   3.8077526e-01   2.4333333e-02
   3.8080214e-01   2.4400000e-02
   3.8085388e-01   2.4466667e-02
   3.8088824e-01   2.4533333e-02
   3.8091275e-01   2.4600000e-02
   3.8091957e-01   2.4666667e-02
   3.8092711e-01   2.4733333e-02
   3.8093766e-01   2.4800000e-02
   3.8093804e-01   2.4933333e-02
   3.8096731e-01   2.5000000e-02
   3.8097102e-01   2.5133333e-02
   3.8098004e-01   2.5200000e-02
   3.8099079e-01   2.5266667e-02
   3.8099183e-01   2.5333333e-02
   3.8100108e-01   2.5400000e-02
   3.8108772e-01   2.5466667e-02
   3.8109005e-01   2.5533333e-02
   3.8113450e-01   2.5600000e-02
   3.8115109e-01   2.5666667e-02
   3.8115864e-01   2.5800000e-02
   3.8118282e-01   2.5866667e-02
   3.8120081e-01   2.6000000e-02
   3.8120369e-01   2.6066667e-02
   3.8120629e-01   2.6133333e-02
   3.8121214e-01   2.6200000e-02
   3.8121963e-01   2.6266667e-02
   3.8122191e-01   2.6333333e-02
   3.8123461e-01   2.6400000e-02
   3.8123868e-01   2.6466667e-02
   3.8124082e-01   2.6600000e-02
   3.8125478e-01   2.6666667e-02
   3.8130875e-01   2.6733333e-02
   3.8135001e-01   2.6800000e-02
   3.8136251e-01   2.6866667e-02
   3.8136742e-01   2.6933333e-02
   3.8137676e-01   2.7000000e-02
   3.8137861e-01   2.7066667e-02
   3.8140183e-01   2.7133333e-02
   3.8141488e-01   2.7200000e-02
   3.8141825e-01   2.7266667e-02
   3.8143562e-01   2.7333333e-02
   3.8143662e-01   2.7400000e-02
   3.8145040e-01   2.7466667e-02
   3.8145173e-01   2.7533333e-02
   3.8148120e-01   2.7600000e-02
   3.8148674e-01   2.7666667e-02
   3.8149858e-01   2.7800000e-02
   3.8151648e-01   2.7866667e-02
   3.8153790e-01   2.7933333e-02
   3.8154656e-01   2.8000000e-02
   3.8156162e-01   2.8133333e-02
   3.8156553e-01   2.8200000e-02
   3.8157792e-01   2.8266667e-02
   3.8158499e-01   2.8333333e-02
   3.8160112e-01   2.8400000e-02
   3.8160606e-01   2.8466667e-02
   3.8161710e-01   2.8533333e-02
   3.8161933e-01   2.8600000e-02
   3.8167568e-01   2.8666667e-02
   3.8168269e-01   2.8733333e-02
   3.8168475e-01   2.8800000e-02
   3.8169352e-01   2.8866667e-02
   3.8170085e-01   2.8933333e-02
   3.8170566e-01   2.9000000e-02
   3.8172822e-01   2.9133333e-02
   3.8175228e-01   2.9200000e-02
   3.8175238e-01   2.9266667e-02
   3.8175622e-01   2.9333333e-02
   3.8178224e-01   2.9400000e-02
   3.8178344e-01   2.9466667e-02
   3.8178526e-01   2.9533333e-02
   3.8182049e-01   2.9600000e-02
   3.8184629e-01   2.9666667e-02
   3.8185108e-01   2.9733333e-02
   3.8185689e-01   2.9800000e-02
   3.8185811e-01   2.9866667e-02
   3.8187090e-01   2.9933333e-02
   3.8188392e-01   3.0000000e-02
   3.8191817e-01   3.0066667e-02
   3.8192637e-01   3.0133333e-02
   3.8193140e-01   3.0200000e-02
   3.8194590e-01   3.0266667e-02
   3.8195180e-01   3.0333333e-02
   3.8196558e-01   3.0400000e-02
   3.8198232e-01   3.0466667e-02
   3.8199366e-01   3.0533333e-02
   3.8199946e-01   3.0600000e-02
   3.8200068e-01   3.0666667e-02
   3.8201079e-01   3.0733333e-02
   3.8204206e-01   3.0800000e-02
   3.8206670e-01   3.0866667e-02
   3.8208691e-01   3.0933333e-02
   3.8209946e-01   3.1000000e-02
   3.8210453e-01   3.1066667e-02
   3.8213208e-01   3.1133333e-02
   3.8214737e-01   3.1200000e-02
   3.8215097e-01   3.1333333e-02
   3.8215278e-01   3.1400000e-02
   3.8215639e-01   3.1466667e-02
   3.8216869e-01   3.1533333e-02
   3.8217540e-01   3.1600000e-02
   3.8220097e-01   3.1666667e-02
   3.8222836e-01   3.1733333e-02
   3.8222908e-01   3.1800000e-02
   3.8223010e-01   3.1866667e-02
   3.8223637e-01   3.1933333e-02
   3.8224539e-01   3.2000000e-02
   3.8228684e-01   3.2066667e-02
   3.8229845e-01   3.2133333e-02
   3.8229923e-01   3.2200000e-02
   3.8230045e-01   3.2266667e-02
   3.8230635e-01   3.2333333e-02
   3.8230860e-01   3.2400000e-02
   3.8230920e-01   3.2466667e-02
   3.8231312e-01   3.2533333e-02
   3.8231721e-01   3.2600000e-02
   3.8232571e-01   3.2666667e-02
   3.8233370e-01   3.2733333e-02
   3.8233908e-01   3.2800000e-02
   3.8237343e-01   3.2866667e-02
   3.8237398e-01   3.2933333e-02
   3.8238289e-01   3.3000000e-02
   3.8239395e-01   3.3066667e-02
   3.8240283e-01   3.3133333e-02
   3.8241392e-01   3.3200000e-02
   3.8242946e-01   3.3266667e-02
   3.8243147e-01   3.3333333e-02
   3.8243625e-01   3.3400000e-02
   3.8243777e-01   3.3466667e-02
   3.8244419e-01   3.3533333e-02
   3.8245736e-01   3.3600000e-02
   3.8246710e-01   3.3666667e-02
   3.8248220e-01   3.3733333e-02
   3.8249512e-01   3.3800000e-02
   3.8250427e-01   3.3866667e-02
   3.8251125e-01   3.3933333e-02
   3.8251611e-01   3.4000000e-02
   3.8252331e-01   3.4066667e-02
   3.8253607e-01   3.4133333e-02
   3.8256166e-01   3.4200000e-02
   3.8256301e-01   3.4266667e-02
   3.8256432e-01   3.4333333e-02
   3.8256722e-01   3.4400000e-02
   3.8257359e-01   3.4466667e-02
   3.8257724e-01   3.4533333e-02
   3.8258744e-01   3.4600000e-02
   3.8259201e-01   3.4666667e-02
   3.8259307e-01   3.4733333e-02
   3.8259411e-01   3.4800000e-02
   3.8261266e-01   3.4866667e-02
   3.8262447e-01   3.4933333e-02
   3.8263091e-01   3.5000000e-02
   3.8264586e-01   3.5066667e-02
   3.8266246e-01   3.5133333e-02
   3.8267767e-01   3.5200000e-02
   3.8269250e-01   3.5266667e-02
   3.8269693e-01   3.5333333e-02
   3.8270646e-01   3.5400000e-02
   3.8273245e-01   3.5466667e-02
   3.8276095e-01   3.5533333e-02
   3.8277139e-01   3.5666667e-02
   3.8277179e-01   3.5800000e-02
   3.8277318e-01   3.5866667e-02
   3.8277578e-01   3.5933333e-02
   3.8278098e-01   3.6000000e-02
   3.8278139e-01   3.6066667e-02
   3.8278857e-01   3.6133333e-02
   3.8279593e-01   3.6200000e-02
   3.8279996e-01   3.6266667e-02
   3.8280361e-01   3.6400000e-02
   3.8280637e-01   3.6466667e-02
   3.8283382e-01   3.6533333e-02
   3.8285314e-01   3.6600000e-02
   3.8285491e-01   3.6666667e-02
   3.8285944e-01   3.6733333e-02
   3.8286875e-01   3.6800000e-02
   3.8287859e-01   3.6866667e-02
   3.8290332e-01   3.6933333e-02
   3.8290449e-01   3.7000000e-02
   3.8291281e-01   3.7066667e-02
   3.8292623e-01   3.7133333e-02
   3.8296423e-01   3.7200000e-02
   3.8298318e-01   3.7266667e-02
   3.8298623e-01   3.7333333e-02
   3.8298689e-01   3.7400000e-02
   3.8298929e-01   3.7466667e-02
   3.8302404e-01   3.7533333e-02
   3.8302721e-01   3.7600000e-02
   3.8303253e-01   3.7666667e-02
   3.8303509e-01   3.7733333e-02
   3.8305669e-01   3.7800000e-02
   3.8307454e-01   3.7866667e-02
   3.8308153e-01   3.7933333e-02
   3.8309819e-01   3.8000000e-02
   3.8310077e-01   3.8066667e-02
   3.8310138e-01   3.8133333e-02
   3.8310275e-01   3.8200000e-02
   3.8310280e-01   3.8266667e-02
   3.8311673e-01   3.8333333e-02
   3.8314097e-01   3.8400000e-02
   3.8314452e-01   3.8466667e-02
   3.8314648e-01   3.8533333e-02
   3.8315746e-01   3.8600000e-02
   3.8316452e-01   3.8666667e-02
   3.8316720e-01   3.8733333e-02
   3.8318077e-01   3.8800000e-02
   3.8319606e-01   3.8866667e-02
   3.8320996e-01   3.8933333e-02
   3.8321420e-01   3.9000000e-02
   3.8322178e-01   3.9066667e-02
   3.8322916e-01   3.9133333e-02
   3.8325414e-01   3.9200000e-02
   3.8325730e-01   3.9266667e-02
   3.8326338e-01   3.9333333e-02
   3.8326465e-01   3.9400000e-02
   3.8326922e-01   3.9466667e-02
   3.8327573e-01   3.9533333e-02
   3.8328017e-01   3.9666667e-02
   3.8328635e-01   3.9733333e-02
   3.8329006e-01   3.9800000e-02
   3.8329568e-01   3.9866667e-02
   3.8330730e-01   3.9933333e-02
   3.8331729e-01   4.0000000e-02
   3.8331742e-01   4.0066667e-02
   3.8333505e-01   4.0133333e-02
   3.8334349e-01   4.0200000e-02
   3.8337818e-01   4.0333333e-02
   3.8341463e-01   4.0400000e-02
   3.8341880e-01   4.0466667e-02
   3.8342418e-01   4.0533333e-02
   3.8342815e-01   4.0600000e-02
   3.8343930e-01   4.0666667e-02
   3.8345980e-01   4.0733333e-02
   3.8346811e-01   4.0800000e-02
   3.8347222e-01   4.0866667e-02
   3.8347371e-01   4.0933333e-02
   3.8347395e-01   4.1000000e-02
   3.8347570e-01   4.1133333e-02
   3.8347598e-01   4.1200000e-02
   3.8347718e-01   4.1266667e-02
   3.8348152e-01   4.1400000e-02
   3.8348560e-01   4.1466667e-02
   3.8352220e-01   4.1533333e-02
   3.8352611e-01   4.1600000e-02
   3.8353362e-01   4.1666667e-02
   3.8353916e-01   4.1733333e-02
   3.8354211e-01   4.1800000e-02
   3.8354565e-01   4.1866667e-02
   3.8356204e-01   4.1933333e-02
   3.8357338e-01   4.2000000e-02
   3.8357894e-01   4.2066667e-02
   3.8358312e-01   4.2200000e-02
   3.8358483e-01   4.2266667e-02
   3.8358506e-01   4.2333333e-02
   3.8358557e-01   4.2400000e-02
   3.8358664e-01   4.2466667e-02
   3.8360384e-01   4.2533333e-02
   3.8361344e-01   4.2600000e-02
   3.8362614e-01   4.2666667e-02
   3.8363176e-01   4.2733333e-02
   3.8364110e-01   4.2800000e-02
   3.8364939e-01   4.2933333e-02
   3.8367163e-01   4.3000000e-02
   3.8367413e-01   4.3066667e-02
   3.8368446e-01   4.3200000e-02
   3.8368534e-01   4.3266667e-02
   3.8369849e-01   4.3333333e-02
   3.8370807e-01   4.3400000e-02
   3.8373120e-01   4.3466667e-02
   3.8373417e-01   4.3533333e-02
   3.8374106e-01   4.3600000e-02
   3.8374507e-01   4.3666667e-02
   3.8375548e-01   4.3733333e-02
   3.8376455e-01   4.3800000e-02
   3.8376484e-01   4.3866667e-02
   3.8377105e-01   4.3933333e-02
   3.8378032e-01   4.4000000e-02
   3.8378510e-01   4.4066667e-02
   3.8379758e-01   4.4133333e-02
   3.8379798e-01   4.4200000e-02
   3.8380119e-01   4.4266667e-02
   3.8380293e-01   4.4333333e-02
   3.8382946e-01   4.4400000e-02
   3.8383115e-01   4.4466667e-02
   3.8383188e-01   4.4533333e-02
   3.8383974e-01   4.4600000e-02
   3.8384556e-01   4.4666667e-02
   3.8384711e-01   4.4733333e-02
   3.8384827e-01   4.4800000e-02
   3.8385541e-01   4.4866667e-02
   3.8386386e-01   4.4933333e-02
   3.8386668e-01   4.5000000e-02
   3.8387723e-01   4.5066667e-02
   3.8388793e-01   4.5133333e-02
   3.8389482e-01   4.5266667e-02
   3.8390629e-01   4.5333333e-02
   3.8391098e-01   4.5466667e-02
   3.8391321e-01   4.5533333e-02
   3.8391757e-01   4.5600000e-02
   3.8392211e-01   4.5666667e-02
   3.8392713e-01   4.5733333e-02
   3.8392856e-01   4.5800000e-02
   3.8394349e-01   4.5933333e-02
   3.8394553e-01   4.6000000e-02
   3.8395660e-01   4.6066667e-02
   3.8395682e-01   4.6133333e-02
   3.8395723e-01   4.6200000e-02
   3.8396518e-01   4.6266667e-02
   3.8396594e-01   4.6400000e-02
   3.8397525e-01   4.6466667e-02
   3.8398003e-01   4.6533333e-02
   3.8400483e-01   4.6600000e-02
   3.8400598e-01   4.6666667e-02
   3.8401557e-01   4.6733333e-02
   3.8402853e-01   4.6800000e-02
   3.8403398e-01   4.6866667e-02
   3.8403861e-01   4.6933333e-02
   3.8403933e-01   4.7000000e-02
   3.8403939e-01   4.7066667e-02
   3.8404209e-01   4.7133333e-02
   3.8405140e-01   4.7200000e-02
   3.8405406e-01   4.7266667e-02
   3.8407419e-01   4.7333333e-02
   3.8407467e-01   4.7400000e-02
   3.8408449e-01   4.7466667e-02
   3.8410587e-01   4.7533333e-02
   3.8410836e-01   4.7600000e-02
   3.8411355e-01   4.7666667e-02
   3.8411674e-01   4.7733333e-02
   3.8413960e-01   4.7800000e-02
   3.8414273e-01   4.7866667e-02
   3.8414340e-01   4.7933333e-02
   3.8414838e-01   4.8000000e-02
   3.8416577e-01   4.8066667e-02
   3.8416754e-01   4.8200000e-02
   3.8417170e-01   4.8266667e-02
   3.8418373e-01   4.8333333e-02
   3.8419156e-01   4.8400000e-02
   3.8419274e-01   4.8466667e-02
   3.8419381e-01   4.8600000e-02
   3.8422307e-01   4.8666667e-02
   3.8422584e-01   4.8733333e-02
   3.8422795e-01   4.8800000e-02
   3.8422843e-01   4.8866667e-02
   3.8422983e-01   4.8933333e-02
   3.8423057e-01   4.9000000e-02
   3.8423731e-01   4.9066667e-02
   3.8423747e-01   4.9133333e-02
   3.8423911e-01   4.9266667e-02
   3.8424078e-01   4.9333333e-02
   3.8424371e-01   4.9400000e-02
   3.8426474e-01   4.9466667e-02
   3.8427120e-01   4.9533333e-02
   3.8427381e-01   4.9666667e-02
   3.8427898e-01   4.9733333e-02
   3.8428130e-01   4.9800000e-02
   3.8428773e-01   4.9866667e-02
   3.8429766e-01   4.9933333e-02
   3.8430423e-01   5.0000000e-02
   3.8430701e-01   5.0066667e-02
   3.8430799e-01   5.0200000e-02
   3.8431538e-01   5.0266667e-02
   3.8433098e-01   5.0333333e-02
   3.8433150e-01   5.0400000e-02
   3.8433292e-01   5.0533333e-02
   3.8433815e-01   5.0600000e-02
   3.8433915e-01   5.0666667e-02
   3.8434870e-01   5.0733333e-02
   3.8435092e-01   5.0800000e-02
   3.8435195e-01   5.0866667e-02
   3.8435298e-01   5.0933333e-02
   3.8435742e-01   5.1000000e-02
   3.8436265e-01   5.1066667e-02
   3.8438091e-01   5.1133333e-02
   3.8438140e-01   5.1200000e-02
   3.8438459e-01   5.1266667e-02
   3.8438462e-01   5.1333333e-02
   3.8438805e-01   5.1400000e-02
   3.8439695e-01   5.1466667e-02
   3.8439967e-01   5.1533333e-02
   3.8440320e-01   5.1600000e-02
   3.8442661e-01   5.1666667e-02
   3.8442831e-01   5.1733333e-02
   3.8443242e-01   5.1800000e-02
   3.8444066e-01   5.1866667e-02
   3.8444886e-01   5.1933333e-02
   3.8444949e-01   5.2000000e-02
   3.8444961e-01   5.2066667e-02
   3.8447174e-01   5.2133333e-02
   3.8447375e-01   5.2200000e-02
   3.8448789e-01   5.2266667e-02
   3.8449733e-01   5.2333333e-02
   3.8450896e-01   5.2400000e-02
   3.8451186e-01   5.2466667e-02
   3.8455718e-01   5.2533333e-02
   3.8456011e-01   5.2600000e-02
   3.8456307e-01   5.2666667e-02
   3.8459987e-01   5.2733333e-02
   3.8460036e-01   5.2800000e-02
   3.8460324e-01   5.2866667e-02
   3.8460635e-01   5.2933333e-02
   3.8461394e-01   5.3000000e-02
   3.8462085e-01   5.3066667e-02
   3.8462785e-01   5.3133333e-02
   3.8463074e-01   5.3200000e-02
   3.8463086e-01   5.3266667e-02
   3.8463543e-01   5.3333333e-02
   3.8464792e-01   5.3400000e-02
   3.8465459e-01   5.3466667e-02
   3.8465489e-01   5.3533333e-02
   3.8468899e-01   5.3600000e-02
   3.8469270e-01   5.3666667e-02
   3.8469463e-01   5.3733333e-02
   3.8470206e-01   5.3866667e-02
   3.8470952e-01   5.3933333e-02
   3.8471626e-01   5.4000000e-02
   3.8471835e-01   5.4066667e-02
   3.8472596e-01   5.4133333e-02
   3.8473200e-01   5.4200000e-02
   3.8473369e-01   5.4266667e-02
   3.8473858e-01   5.4333333e-02
   3.8474911e-01   5.4400000e-02
   3.8475063e-01   5.4466667e-02
   3.8475096e-01   5.4533333e-02
   3.8475900e-01   5.4666667e-02
   3.8475988e-01   5.4733333e-02
   3.8476031e-01   5.4866667e-02
   3.8476260e-01   5.4933333e-02
   3.8478463e-01   5.5000000e-02
   3.8480320e-01   5.5066667e-02
   3.8480484e-01   5.5133333e-02
   3.8481007e-01   5.5200000e-02
   3.8481503e-01   5.5266667e-02
   3.8483294e-01   5.5333333e-02
   3.8484497e-01   5.5400000e-02
   3.8485135e-01   5.5466667e-02
   3.8485364e-01   5.5533333e-02
   3.8486273e-01   5.5600000e-02
   3.8487293e-01   5.5666667e-02
   3.8487969e-01   5.5733333e-02
   3.8488182e-01   5.5800000e-02
   3.8488957e-01   5.5866667e-02
   3.8490118e-01   5.5933333e-02
   3.8490203e-01   5.6000000e-02
   3.8490594e-01   5.6066667e-02
   3.8491376e-01   5.6133333e-02
   3.8491386e-01   5.6200000e-02
   3.8493058e-01   5.6266667e-02
   3.8493778e-01   5.6333333e-02
   3.8497010e-01   5.6400000e-02
   3.8497169e-01   5.6466667e-02
   3.8498745e-01   5.6533333e-02
   3.8498928e-01   5.6666667e-02
   3.8499443e-01   5.6733333e-02
   3.8499879e-01   5.6800000e-02
   3.8500272e-01   5.6866667e-02
   3.8501508e-01   5.6933333e-02
   3.8501948e-01   5.7000000e-02
   3.8502173e-01   5.7066667e-02
   3.8503258e-01   5.7133333e-02
   3.8503638e-01   5.7200000e-02
   3.8504316e-01   5.7266667e-02
   3.8504761e-01   5.7333333e-02
   3.8505016e-01   5.7400000e-02
   3.8506022e-01   5.7533333e-02
   3.8506507e-01   5.7600000e-02
   3.8507427e-01   5.7666667e-02
   3.8507716e-01   5.7733333e-02
   3.8509026e-01   5.7800000e-02
   3.8510346e-01   5.7866667e-02
   3.8510481e-01   5.8000000e-02
   3.8511829e-01   5.8066667e-02
   3.8513625e-01   5.8133333e-02
   3.8516317e-01   5.8200000e-02
   3.8516893e-01   5.8266667e-02
   3.8516912e-01   5.8333333e-02
   3.8517034e-01   5.8400000e-02
   3.8518511e-01   5.8466667e-02
   3.8518959e-01   5.8600000e-02
   3.8519124e-01   5.8666667e-02
   3.8520312e-01   5.8733333e-02
   3.8520513e-01   5.8800000e-02
   3.8521010e-01   5.8866667e-02
   3.8521231e-01   5.8933333e-02
   3.8521587e-01   5.9000000e-02
   3.8521903e-01   5.9066667e-02
   3.8521959e-01   5.9133333e-02
   3.8522435e-01   5.9200000e-02
   3.8522642e-01   5.9266667e-02
   3.8522747e-01   5.9333333e-02
   3.8524411e-01   5.9400000e-02
   3.8525347e-01   5.9466667e-02
   3.8525786e-01   5.9533333e-02
   3.8527022e-01   5.9600000e-02
   3.8527180e-01   5.9666667e-02
   3.8528055e-01   5.9800000e-02
   3.8528857e-01   5.9866667e-02
   3.8530728e-01   5.9933333e-02
   3.8531008e-01   6.0000000e-02
   3.8531847e-01   6.0133333e-02
   3.8532654e-01   6.0200000e-02
   3.8533146e-01   6.0266667e-02
   3.8535732e-01   6.0333333e-02
   3.8535757e-01   6.0400000e-02
   3.8536839e-01   6.0466667e-02
   3.8537298e-01   6.0533333e-02
   3.8538915e-01   6.0666667e-02
   3.8539169e-01   6.0733333e-02
   3.8541429e-01   6.0800000e-02
   3.8542921e-01   6.0866667e-02
   3.8543150e-01   6.0933333e-02
   3.8543436e-01   6.1066667e-02
   3.8545533e-01   6.1133333e-02
   3.8546321e-01   6.1200000e-02
   3.8547631e-01   6.1266667e-02
   3.8549409e-01   6.1333333e-02
   3.8550309e-01   6.1400000e-02
   3.8551625e-01   6.1533333e-02
   3.8552102e-01   6.1600000e-02
   3.8552552e-01   6.1666667e-02
   3.8553462e-01   6.1733333e-02
   3.8553688e-01   6.1800000e-02
   3.8553911e-01   6.1933333e-02
   3.8554297e-01   6.2000000e-02
   3.8554298e-01   6.2066667e-02
   3.8554356e-01   6.2133333e-02
   3.8554920e-01   6.2200000e-02
   3.8555358e-01   6.2333333e-02
   3.8557920e-01   6.2400000e-02
   3.8557996e-01   6.2466667e-02
   3.8558717e-01   6.2533333e-02
   3.8559465e-01   6.2666667e-02
   3.8559632e-01   6.2733333e-02
   3.8560359e-01   6.2800000e-02
   3.8560857e-01   6.2866667e-02
   3.8561296e-01   6.2933333e-02
   3.8561610e-01   6.3000000e-02
   3.8561656e-01   6.3066667e-02
   3.8562651e-01   6.3133333e-02
   3.8563485e-01   6.3200000e-02
   3.8563573e-01   6.3266667e-02
   3.8563680e-01   6.3333333e-02
   3.8565109e-01   6.3466667e-02
   3.8565139e-01   6.3533333e-02
   3.8567115e-01   6.3600000e-02
   3.8568119e-01   6.3733333e-02
   3.8568987e-01   6.3800000e-02
   3.8569969e-01   6.3866667e-02
   3.8570133e-01   6.3933333e-02
   3.8570393e-01   6.4000000e-02
   3.8570970e-01   6.4066667e-02
   3.8573020e-01   6.4200000e-02
   3.8573412e-01   6.4266667e-02
   3.8573555e-01   6.4400000e-02
   3.8574745e-01   6.4466667e-02
   3.8575177e-01   6.4533333e-02
   3.8576315e-01   6.4600000e-02
   3.8577532e-01   6.4666667e-02
   3.8578641e-01   6.4733333e-02
   3.8578816e-01   6.4800000e-02
   3.8579118e-01   6.4866667e-02
   3.8579226e-01   6.4933333e-02
   3.8579804e-01   6.5000000e-02
   3.8580246e-01   6.5133333e-02
   3.8581583e-01   6.5200000e-02
   3.8583365e-01   6.5266667e-02
   3.8584546e-01   6.5333333e-02
   3.8584831e-01   6.5400000e-02
   3.8586319e-01   6.5466667e-02
   3.8587231e-01   6.5533333e-02
   3.8587563e-01   6.5666667e-02
   3.8588203e-01   6.5733333e-02
   3.8588461e-01   6.5800000e-02
   3.8588719e-01   6.5866667e-02
   3.8589414e-01   6.6000000e-02
   3.8590875e-01   6.6066667e-02
   3.8591178e-01   6.6133333e-02
   3.8591857e-01   6.6266667e-02
   3.8592982e-01   6.6400000e-02
   3.8593293e-01   6.6466667e-02
   3.8593649e-01   6.6533333e-02
   3.8595057e-01   6.6600000e-02
   3.8596597e-01   6.6666667e-02
   3.8597018e-01   6.6733333e-02
   3.8597696e-01   6.6800000e-02
   3.8598714e-01   6.6866667e-02
   3.8599877e-01   6.6933333e-02
   3.8600215e-01   6.7000000e-02
   3.8600648e-01   6.7133333e-02
   3.8600765e-01   6.7200000e-02
   3.8600932e-01   6.7266667e-02
   3.8601434e-01   6.7333333e-02
   3.8601820e-01   6.7400000e-02
   3.8602284e-01   6.7533333e-02
   3.8602548e-01   6.7600000e-02
   3.8603967e-01   6.7666667e-02
   3.8606732e-01   6.7733333e-02
   3.8606763e-01   6.7800000e-02
   3.8607080e-01   6.7866667e-02
   3.8607398e-01   6.7933333e-02
   3.8607680e-01   6.8000000e-02
   3.8608639e-01   6.8066667e-02
   3.8609681e-01   6.8133333e-02
   3.8610764e-01   6.8200000e-02
   3.8611030e-01   6.8266667e-02
   3.8611064e-01   6.8333333e-02
   3.8611156e-01   6.8400000e-02
   3.8611605e-01   6.8466667e-02
   3.8611725e-01   6.8533333e-02
   3.8612444e-01   6.8600000e-02
   3.8612710e-01   6.8733333e-02
   3.8612914e-01   6.8800000e-02
   3.8613458e-01   6.8866667e-02
   3.8614258e-01   6.8933333e-02
   3.8614441e-01   6.9000000e-02
   3.8614738e-01   6.9066667e-02
   3.8615893e-01   6.9133333e-02
   3.8616163e-01   6.9200000e-02
   3.8616501e-01   6.9266667e-02
   3.8617546e-01   6.9333333e-02
   3.8617592e-01   6.9400000e-02
   3.8619764e-01   6.9466667e-02
   3.8621114e-01   6.9533333e-02
   3.8621498e-01   6.9600000e-02
   3.8624238e-01   6.9666667e-02
   3.8624731e-01   6.9733333e-02
   3.8624779e-01   6.9866667e-02
   3.8626259e-01   6.9933333e-02
   3.8626886e-01   7.0000000e-02
   3.8627386e-01   7.0066667e-02
   3.8627711e-01   7.0133333e-02
   3.8628579e-01   7.0200000e-02
   3.8628634e-01   7.0266667e-02
   3.8629444e-01   7.0333333e-02
   3.8630661e-01   7.0400000e-02
   3.8630931e-01   7.0533333e-02
   3.8631186e-01   7.0600000e-02
   3.8632185e-01   7.0666667e-02
   3.8632548e-01   7.0733333e-02
   3.8632691e-01   7.0800000e-02
   3.8632879e-01   7.0866667e-02
   3.8633510e-01   7.0933333e-02
   3.8634587e-01   7.1000000e-02
   3.8635283e-01   7.1066667e-02
   3.8635427e-01   7.1133333e-02
   3.8636513e-01   7.1200000e-02
   3.8637532e-01   7.1333333e-02
   3.8639413e-01   7.1400000e-02
   3.8639709e-01   7.1466667e-02
   3.8640513e-01   7.1533333e-02
   3.8641814e-01   7.1600000e-02
   3.8641946e-01   7.1666667e-02
   3.8642144e-01   7.1733333e-02
   3.8643109e-01   7.1866667e-02
   3.8644174e-01   7.1933333e-02
   3.8645265e-01   7.2000000e-02
   3.8645634e-01   7.2066667e-02
   3.8646543e-01   7.2133333e-02
   3.8646557e-01   7.2200000e-02
   3.8647039e-01   7.2266667e-02
   3.8649088e-01   7.2333333e-02
   3.8649459e-01   7.2400000e-02
   3.8649544e-01   7.2466667e-02
   3.8649835e-01   7.2533333e-02
   3.8650419e-01   7.2600000e-02
   3.8650524e-01   7.2666667e-02
   3.8651349e-01   7.2733333e-02
   3.8652078e-01   7.2800000e-02
   3.8652725e-01   7.2866667e-02
   3.8654522e-01   7.2933333e-02
   3.8655294e-01   7.3000000e-02
   3.8656091e-01   7.3066667e-02
   3.8656097e-01   7.3200000e-02
   3.8656220e-01   7.3266667e-02
   3.8657113e-01   7.3333333e-02
   3.8658708e-01   7.3400000e-02
   3.8659928e-01   7.3466667e-02
   3.8660086e-01   7.3533333e-02
   3.8660712e-01   7.3600000e-02
   3.8660901e-01   7.3733333e-02
   3.8661169e-01   7.3800000e-02
   3.8661518e-01   7.3866667e-02
   3.8663960e-01   7.3933333e-02
   3.8664196e-01   7.4000000e-02
   3.8664897e-01   7.4133333e-02
   3.8665070e-01   7.4266667e-02
   3.8665622e-01   7.4333333e-02
   3.8665831e-01   7.4400000e-02
   3.8667659e-01   7.4466667e-02
   3.8669004e-01   7.4533333e-02
   3.8669239e-01   7.4600000e-02
   3.8669270e-01   7.4666667e-02
   3.8669430e-01   7.4733333e-02
   3.8669630e-01   7.4800000e-02
   3.8669698e-01   7.4866667e-02
   3.8670266e-01   7.4933333e-02
   3.8671039e-01   7.5000000e-02
   3.8671565e-01   7.5066667e-02
   3.8672806e-01   7.5133333e-02
   3.8672881e-01   7.5200000e-02
   3.8675896e-01   7.5266667e-02
   3.8676124e-01   7.5333333e-02
   3.8676246e-01   7.5400000e-02
   3.8677061e-01   7.5466667e-02
   3.8677103e-01   7.5600000e-02
   3.8677295e-01   7.5733333e-02
   3.8677463e-01   7.5800000e-02
   3.8678513e-01   7.5866667e-02
   3.8678886e-01   7.5933333e-02
   3.8679788e-01   7.6000000e-02
   3.8679956e-01   7.6066667e-02
   3.8680206e-01   7.6133333e-02
   3.8680531e-01   7.6200000e-02
   3.8681350e-01   7.6266667e-02
   3.8681765e-01   7.6400000e-02
   3.8682300e-01   7.6466667e-02
   3.8682453e-01   7.6533333e-02
   3.8682487e-01   7.6600000e-02
   3.8682685e-01   7.6666667e-02
   3.8683159e-01   7.6733333e-02
   3.8683195e-01   7.6800000e-02
   3.8683283e-01   7.6866667e-02
   3.8683645e-01   7.7000000e-02
   3.8683860e-01   7.7066667e-02
   3.8684466e-01   7.7133333e-02
   3.8685204e-01   7.7200000e-02
   3.8685459e-01   7.7266667e-02
   3.8685592e-01   7.7333333e-02
   3.8685601e-01   7.7400000e-02
   3.8685625e-01   7.7466667e-02
   3.8685987e-01   7.7533333e-02
   3.8686010e-01   7.7600000e-02
   3.8686284e-01   7.7666667e-02
   3.8687132e-01   7.7733333e-02
   3.8688505e-01   7.7800000e-02
   3.8688937e-01   7.7866667e-02
   3.8688963e-01   7.7933333e-02
   3.8689511e-01   7.8000000e-02
   3.8689722e-01   7.8066667e-02
   3.8689956e-01   7.8133333e-02
   3.8691082e-01   7.8200000e-02
   3.8691737e-01   7.8266667e-02
   3.8692095e-01   7.8333333e-02
   3.8692821e-01   7.8400000e-02
   3.8693074e-01   7.8466667e-02
   3.8693124e-01   7.8533333e-02
   3.8693392e-01   7.8600000e-02
   3.8694658e-01   7.8666667e-02
   3.8694978e-01   7.8733333e-02
   3.8695536e-01   7.8800000e-02
   3.8695768e-01   7.8866667e-02
   3.8696305e-01   7.8933333e-02
   3.8696404e-01   7.9000000e-02
   3.8696484e-01   7.9133333e-02
   3.8697326e-01   7.9200000e-02
   3.8697793e-01   7.9333333e-02
   3.8697973e-01   7.9400000e-02
   3.8698267e-01   7.9466667e-02
   3.8698537e-01   7.9533333e-02
   3.8698844e-01   7.9600000e-02
   3.8698922e-01   7.9666667e-02
   3.8699544e-01   7.9733333e-02
   3.8699609e-01   7.9800000e-02
   3.8699719e-01   7.9866667e-02
   3.8700587e-01   7.9933333e-02
   3.8700675e-01   8.0000000e-02
   3.8700728e-01   8.0066667e-02
   3.8701363e-01   8.0133333e-02
   3.8702263e-01   8.0200000e-02
   3.8702780e-01   8.0266667e-02
   3.8703262e-01   8.0400000e-02
   3.8703330e-01   8.0466667e-02
   3.8703947e-01   8.0533333e-02
   3.8704015e-01   8.0600000e-02
   3.8704907e-01   8.0666667e-02
   3.8705523e-01   8.0733333e-02
   3.8705731e-01   8.0800000e-02
   3.8706349e-01   8.0866667e-02
   3.8706847e-01   8.0933333e-02
   3.8708179e-01   8.1000000e-02
   3.8708493e-01   8.1066667e-02
   3.8710263e-01   8.1133333e-02
   3.8710768e-01   8.1200000e-02
   3.8711153e-01   8.1266667e-02
   3.8711515e-01   8.1333333e-02
   3.8711668e-01   8.1400000e-02
   3.8713394e-01   8.1466667e-02
   3.8713522e-01   8.1533333e-02
   3.8714113e-01   8.1600000e-02
   3.8714529e-01   8.1666667e-02
   3.8714889e-01   8.1733333e-02
   3.8715306e-01   8.1800000e-02
   3.8716054e-01   8.1866667e-02
   3.8716145e-01   8.1933333e-02
   3.8716246e-01   8.2066667e-02
   3.8716348e-01   8.2133333e-02
   3.8717514e-01   8.2200000e-02
   3.8718024e-01   8.2266667e-02
   3.8719830e-01   8.2333333e-02
   3.8720424e-01   8.2400000e-02
   3.8721289e-01   8.2466667e-02
   3.8721295e-01   8.2533333e-02
   3.8722021e-01   8.2600000e-02
   3.8723244e-01   8.2666667e-02
   3.8725139e-01   8.2733333e-02
   3.8728031e-01   8.2800000e-02
   3.8728133e-01   8.2866667e-02
   3.8728368e-01   8.2933333e-02
   3.8728548e-01   8.3000000e-02
   3.8729437e-01   8.3066667e-02
   3.8729571e-01   8.3133333e-02
   3.8731033e-01   8.3200000e-02
   3.8731431e-01   8.3266667e-02
   3.8731515e-01   8.3400000e-02
   3.8732534e-01   8.3466667e-02
   3.8732561e-01   8.3533333e-02
   3.8734343e-01   8.3600000e-02
   3.8734587e-01   8.3733333e-02
   3.8736023e-01   8.3866667e-02
   3.8736051e-01   8.3933333e-02
   3.8736214e-01   8.4000000e-02
   3.8737587e-01   8.4066667e-02
   3.8737693e-01   8.4133333e-02
   3.8738269e-01   8.4200000e-02
   3.8738737e-01   8.4266667e-02
   3.8739093e-01   8.4333333e-02
   3.8739139e-01   8.4400000e-02
   3.8739434e-01   8.4466667e-02
   3.8739823e-01   8.4533333e-02
   3.8740032e-01   8.4600000e-02
   3.8740346e-01   8.4666667e-02
   3.8740374e-01   8.4733333e-02
   3.8741087e-01   8.4800000e-02
   3.8742403e-01   8.4866667e-02
   3.8742740e-01   8.4933333e-02
   3.8742860e-01   8.5000000e-02
   3.8743656e-01   8.5066667e-02
   3.8745269e-01   8.5133333e-02
   3.8745427e-01   8.5200000e-02
   3.8745442e-01   8.5266667e-02
   3.8745603e-01   8.5333333e-02
   3.8746721e-01   8.5400000e-02
   3.8748270e-01   8.5466667e-02
   3.8749650e-01   8.5533333e-02
   3.8749963e-01   8.5600000e-02
   3.8751003e-01   8.5666667e-02
   3.8751209e-01   8.5733333e-02
   3.8751921e-01   8.5800000e-02
   3.8752912e-01   8.5866667e-02
   3.8752961e-01   8.5933333e-02
   3.8753362e-01   8.6000000e-02
   3.8753699e-01   8.6066667e-02
   3.8754825e-01   8.6133333e-02
   3.8755777e-01   8.6200000e-02
   3.8756565e-01   8.6266667e-02
   3.8757093e-01   8.6333333e-02
   3.8757700e-01   8.6466667e-02
   3.8758152e-01   8.6533333e-02
   3.8758167e-01   8.6600000e-02
   3.8758558e-01   8.6666667e-02
   3.8758722e-01   8.6733333e-02
   3.8758894e-01   8.6800000e-02
   3.8760823e-01   8.6866667e-02
   3.8762648e-01   8.6933333e-02
   3.8763490e-01   8.7000000e-02
   3.8763767e-01   8.7066667e-02
   3.8765327e-01   8.7133333e-02
   3.8765569e-01   8.7266667e-02
   3.8765826e-01   8.7333333e-02
   3.8766950e-01   8.7400000e-02
   3.8767131e-01   8.7466667e-02
   3.8769540e-01   8.7533333e-02
   3.8770120e-01   8.7600000e-02
   3.8771307e-01   8.7733333e-02
   3.8771515e-01   8.7800000e-02
   3.8771558e-01   8.7866667e-02
   3.8772586e-01   8.8000000e-02
   3.8773196e-01   8.8066667e-02
   3.8773204e-01   8.8133333e-02
   3.8773654e-01   8.8200000e-02
   3.8774069e-01   8.8266667e-02
   3.8774133e-01   8.8333333e-02
   3.8774969e-01   8.8400000e-02
   3.8775163e-01   8.8466667e-02
   3.8775555e-01   8.8533333e-02
   3.8775882e-01   8.8600000e-02
   3.8776843e-01   8.8666667e-02
   3.8778101e-01   8.8733333e-02
   3.8778112e-01   8.8800000e-02
   3.8779110e-01   8.8866667e-02
   3.8780055e-01   8.8933333e-02
   3.8781435e-01   8.9000000e-02
   3.8781872e-01   8.9066667e-02
   3.8782016e-01   8.9133333e-02
   3.8782092e-01   8.9200000e-02
   3.8782727e-01   8.9266667e-02
   3.8784722e-01   8.9333333e-02
   3.8784768e-01   8.9400000e-02
   3.8787432e-01   8.9466667e-02
   3.8787453e-01   8.9533333e-02
   3.8787747e-01   8.9600000e-02
   3.8789021e-01   8.9666667e-02
   3.8789623e-01   8.9733333e-02
   3.8790411e-01   8.9800000e-02
   3.8790428e-01   8.9933333e-02
   3.8791370e-01   9.0000000e-02
   3.8791513e-01   9.0133333e-02
   3.8792609e-01   9.0200000e-02
   3.8793140e-01   9.0266667e-02
   3.8793256e-01   9.0333333e-02
   3.8793871e-01   9.0400000e-02
   3.8795412e-01   9.0533333e-02
   3.8796304e-01   9.0600000e-02
   3.8797001e-01   9.0666667e-02
   3.8797295e-01   9.0733333e-02
   3.8797707e-01   9.0800000e-02
   3.8798039e-01   9.0866667e-02
   3.8798212e-01   9.1000000e-02
   3.8798561e-01   9.1066667e-02
   3.8800327e-01   9.1133333e-02
   3.8801377e-01   9.1200000e-02
   3.8801699e-01   9.1266667e-02
   3.8802066e-01   9.1333333e-02
   3.8803487e-01   9.1400000e-02
   3.8804029e-01   9.1466667e-02
   3.8804494e-01   9.1533333e-02
   3.8805436e-01   9.1666667e-02
   3.8805748e-01   9.1733333e-02
   3.8806221e-01   9.1800000e-02
   3.8806253e-01   9.1933333e-02
   3.8806306e-01   9.2000000e-02
   3.8806349e-01   9.2066667e-02
   3.8806567e-01   9.2133333e-02
   3.8807254e-01   9.2200000e-02
   3.8808770e-01   9.2266667e-02
   3.8808781e-01   9.2333333e-02
   3.8809836e-01   9.2466667e-02
   3.8810982e-01   9.2533333e-02
   3.8812090e-01   9.2600000e-02
   3.8813494e-01   9.2666667e-02
   3.8814524e-01   9.2733333e-02
   3.8814530e-01   9.2800000e-02
   3.8814659e-01   9.2866667e-02
   3.8814692e-01   9.2933333e-02
   3.8815675e-01   9.3000000e-02
   3.8816636e-01   9.3066667e-02
   3.8817080e-01   9.3133333e-02
   3.8817293e-01   9.3200000e-02
   3.8817486e-01   9.3266667e-02
   3.8818245e-01   9.3333333e-02
   3.8818296e-01   9.3400000e-02
   3.8818417e-01   9.3466667e-02
   3.8818548e-01   9.3533333e-02
   3.8818993e-01   9.3600000e-02
   3.8819848e-01   9.3666667e-02
   3.8820047e-01   9.3733333e-02
   3.8820748e-01   9.3800000e-02
   3.8821475e-01   9.3866667e-02
   3.8821550e-01   9.3933333e-02
   3.8823573e-01   9.4000000e-02
   3.8823699e-01   9.4133333e-02
   3.8823848e-01   9.4200000e-02
   3.8823889e-01   9.4266667e-02
   3.8824027e-01   9.4333333e-02
   3.8824177e-01   9.4400000e-02
   3.8824439e-01   9.4466667e-02
   3.8824690e-01   9.4533333e-02
   3.8824826e-01   9.4600000e-02
   3.8827282e-01   9.4666667e-02
   3.8827500e-01   9.4733333e-02
   3.8828230e-01   9.4800000e-02
   3.8828285e-01   9.4866667e-02
   3.8828497e-01   9.4933333e-02
   3.8829282e-01   9.5000000e-02
   3.8829445e-01   9.5066667e-02
   3.8829830e-01   9.5133333e-02
   3.8830062e-01   9.5200000e-02
   3.8830098e-01   9.5266667e-02
   3.8830728e-01   9.5333333e-02
   3.8830798e-01   9.5400000e-02
   3.8830942e-01   9.5466667e-02
   3.8831377e-01   9.5600000e-02
   3.8831760e-01   9.5666667e-02
   3.8832087e-01   9.5733333e-02
   3.8832380e-01   9.5800000e-02
   3.8832612e-01   9.5866667e-02
   3.8832621e-01   9.5933333e-02
   3.8832660e-01   9.6066667e-02
   3.8832998e-01   9.6133333e-02
   3.8833520e-01   9.6200000e-02
   3.8834285e-01   9.6266667e-02
   3.8834475e-01   9.6333333e-02
   3.8834502e-01   9.6400000e-02
   3.8834601e-01   9.6466667e-02
   3.8835581e-01   9.6533333e-02
   3.8836075e-01   9.6666667e-02
   3.8836563e-01   9.6733333e-02
   3.8837519e-01   9.6800000e-02
   3.8838096e-01   9.6866667e-02
   3.8838149e-01   9.6933333e-02
   3.8838897e-01   9.7066667e-02
   3.8839031e-01   9.7133333e-02
   3.8839354e-01   9.7200000e-02
   3.8839765e-01   9.7266667e-02
   3.8840111e-01   9.7333333e-02
   3.8840245e-01   9.7400000e-02
   3.8840586e-01   9.7533333e-02
   3.8840761e-01   9.7600000e-02
   3.8842085e-01   9.7666667e-02
   3.8842523e-01   9.7733333e-02
   3.8843130e-01   9.7800000e-02
   3.8844402e-01   9.7866667e-02
   3.8844504e-01   9.7933333e-02
   3.8844578e-01   9.8000000e-02
   3.8844603e-01   9.8066667e-02
   3.8845167e-01   9.8133333e-02
   3.8845461e-01   9.8200000e-02
   3.8846166e-01   9.8266667e-02
   3.8846243e-01   9.8333333e-02
   3.8846489e-01   9.8400000e-02
   3.8847540e-01   9.8466667e-02
   3.8847940e-01   9.8533333e-02
   3.8848461e-01   9.8600000e-02
   3.8849057e-01   9.8666667e-02
   3.8849112e-01   9.8733333e-02
   3.8850265e-01   9.8800000e-02
   3.8850955e-01   9.8866667e-02
   3.8852356e-01   9.8933333e-02
   3.8853262e-01   9.9000000e-02
   3.8853328e-01   9.9066667e-02
   3.8855149e-01   9.9133333e-02
   3.8855561e-01   9.9200000e-02
   3.8855579e-01   9.9266667e-02
   3.8856195e-01   9.9333333e-02
   3.8856225e-01   9.9400000e-02
   3.8856654e-01   9.9466667e-02
   3.8856725e-01   9.9533333e-02
   3.8857011e-01   9.9600000e-02
   3.8857276e-01   9.9666667e-02
   3.8857277e-01   9.9733333e-02
   3.8857817e-01   9.9800000e-02
   3.8858397e-01   9.9866667e-02
   3.8858429e-01   9.9933333e-02
   3.8859028e-01   1.0000000e-01
   3.8859086e-01   1.0006667e-01
   3.8859687e-01   1.0013333e-01
   3.8859848e-01   1.0020000e-01
   3.8860116e-01   1.0026667e-01
   3.8860352e-01   1.0033333e-01
   3.8860388e-01   1.0040000e-01
   3.8860775e-01   1.0046667e-01
   3.8861334e-01   1.0053333e-01
   3.8861573e-01   1.0066667e-01
   3.8861818e-01   1.0073333e-01
   3.8862933e-01   1.0080000e-01
   3.8863103e-01   1.0086667e-01
   3.8863153e-01   1.0093333e-01
   3.8863575e-01   1.0100000e-01
   3.8863605e-01   1.0106667e-01
   3.8863956e-01   1.0113333e-01
   3.8864027e-01   1.0126667e-01
   3.8864112e-01   1.0133333e-01
   3.8864819e-01   1.0140000e-01
   3.8865692e-01   1.0146667e-01
   3.8866967e-01   1.0153333e-01
   3.8869142e-01   1.0160000e-01
   3.8869305e-01   1.0166667e-01
   3.8870558e-01   1.0173333e-01
   3.8870723e-01   1.0180000e-01
   3.8871253e-01   1.0186667e-01
   3.8871434e-01   1.0193333e-01
   3.8871721e-01   1.0200000e-01
   3.8871754e-01   1.0206667e-01
   3.8871890e-01   1.0213333e-01
   3.8872265e-01   1.0220000e-01
   3.8872457e-01   1.0226667e-01
   3.8873643e-01   1.0240000e-01
   3.8873707e-01   1.0246667e-01
   3.8874291e-01   1.0253333e-01
   3.8874594e-01   1.0260000e-01
   3.8876018e-01   1.0266667e-01
   3.8876233e-01   1.0273333e-01
   3.8877558e-01   1.0280000e-01
   3.8877592e-01   1.0286667e-01
   3.8879942e-01   1.0293333e-01
   3.8880675e-01   1.0300000e-01
   3.8880765e-01   1.0306667e-01
   3.8880870e-01   1.0313333e-01
   3.8881258e-01   1.0320000e-01
   3.8881291e-01   1.0326667e-01
   3.8881319e-01   1.0333333e-01
   3.8881593e-01   1.0340000e-01
   3.8881659e-01   1.0346667e-01
   3.8881800e-01   1.0353333e-01
   3.8881815e-01   1.0360000e-01
   3.8881849e-01   1.0373333e-01
   3.8882586e-01   1.0380000e-01
   3.8883126e-01   1.0386667e-01
   3.8883798e-01   1.0400000e-01
   3.8885826e-01   1.0406667e-01
   3.8885911e-01   1.0413333e-01
   3.8886341e-01   1.0426667e-01
   3.8886548e-01   1.0433333e-01
   3.8886575e-01   1.0440000e-01
   3.8887171e-01   1.0453333e-01
   3.8887633e-01   1.0460000e-01
   3.8888234e-01   1.0466667e-01
   3.8888410e-01   1.0480000e-01
   3.8889273e-01   1.0486667e-01
   3.8889444e-01   1.0493333e-01
   3.8890522e-01   1.0500000e-01
   3.8891169e-01   1.0506667e-01
   3.8891286e-01   1.0513333e-01
   3.8891299e-01   1.0520000e-01
   3.8891394e-01   1.0526667e-01
   3.8891534e-01   1.0533333e-01
   3.8892421e-01   1.0540000e-01
   3.8893247e-01   1.0546667e-01
   3.8893252e-01   1.0553333e-01
   3.8893673e-01   1.0560000e-01
   3.8894018e-01   1.0573333e-01
   3.8894684e-01   1.0580000e-01
   3.8894770e-01   1.0586667e-01
   3.8895277e-01   1.0593333e-01
   3.8895512e-01   1.0600000e-01
   3.8896502e-01   1.0606667e-01
   3.8896959e-01   1.0613333e-01
   3.8897336e-01   1.0620000e-01
   3.8898168e-01   1.0626667e-01
   3.8898704e-01   1.0633333e-01
   3.8898840e-01   1.0646667e-01
   3.8899362e-01   1.0660000e-01
   3.8899944e-01   1.0666667e-01
   3.8900116e-01   1.0673333e-01
   3.8900247e-01   1.0680000e-01
   3.8900317e-01   1.0686667e-01
   3.8900364e-01   1.0693333e-01
   3.8901411e-01   1.0700000e-01
   3.8901506e-01   1.0706667e-01
   3.8902181e-01   1.0713333e-01
   3.8902826e-01   1.0726667e-01
   3.8904620e-01   1.0733333e-01
   3.8906043e-01   1.0740000e-01
   3.8906220e-01   1.0753333e-01
   3.8906222e-01   1.0760000e-01
   3.8906454e-01   1.0766667e-01
   3.8907915e-01   1.0773333e-01
   3.8908576e-01   1.0786667e-01
   3.8908765e-01   1.0793333e-01
   3.8909172e-01   1.0800000e-01
   3.8909375e-01   1.0813333e-01
   3.8909392e-01   1.0820000e-01
   3.8909465e-01   1.0826667e-01
   3.8909637e-01   1.0833333e-01
   3.8909711e-01   1.0840000e-01
   3.8909754e-01   1.0846667e-01
   3.8909868e-01   1.0853333e-01
   3.8910781e-01   1.0860000e-01
   3.8911011e-01   1.0873333e-01
   3.8912044e-01   1.0880000e-01
   3.8912713e-01   1.0893333e-01
   3.8913199e-01   1.0900000e-01
   3.8913238e-01   1.0906667e-01
   3.8913850e-01   1.0913333e-01
   3.8915136e-01   1.0920000e-01
   3.8915801e-01   1.0926667e-01
   3.8916167e-01   1.0940000e-01
   3.8916261e-01   1.0946667e-01
   3.8916644e-01   1.0953333e-01
   3.8918031e-01   1.0960000e-01
   3.8918595e-01   1.0966667e-01
   3.8919955e-01   1.0973333e-01
   3.8920200e-01   1.0980000e-01
   3.8920403e-01   1.0993333e-01
   3.8920488e-01   1.1006667e-01
   3.8920939e-01   1.1020000e-01
   3.8921883e-01   1.1026667e-01
   3.8922567e-01   1.1033333e-01
   3.8923114e-01   1.1040000e-01
   3.8923500e-01   1.1053333e-01
   3.8923531e-01   1.1060000e-01
   3.8923563e-01   1.1066667e-01
   3.8924110e-01   1.1073333e-01
   3.8924580e-01   1.1080000e-01
   3.8925003e-01   1.1086667e-01
   3.8925436e-01   1.1093333e-01
   3.8925974e-01   1.1100000e-01
   3.8927433e-01   1.1106667e-01
   3.8927890e-01   1.1113333e-01
   3.8928873e-01   1.1120000e-01
   3.8929495e-01   1.1126667e-01
   3.8929710e-01   1.1133333e-01
   3.8930008e-01   1.1140000e-01
   3.8931626e-01   1.1146667e-01
   3.8932018e-01   1.1153333e-01
   3.8932150e-01   1.1160000e-01
   3.8932442e-01   1.1166667e-01
   3.8933054e-01   1.1173333e-01
   3.8933345e-01   1.1180000e-01
   3.8933475e-01   1.1186667e-01
   3.8933915e-01   1.1193333e-01
   3.8934292e-01   1.1200000e-01
   3.8934304e-01   1.1206667e-01
   3.8934480e-01   1.1213333e-01
   3.8935268e-01   1.1226667e-01
   3.8936280e-01   1.1240000e-01
   3.8936509e-01   1.1246667e-01
   3.8936868e-01   1.1253333e-01
   3.8937792e-01   1.1260000e-01
   3.8938425e-01   1.1266667e-01
   3.8939307e-01   1.1273333e-01
   3.8940035e-01   1.1280000e-01
   3.8940240e-01   1.1286667e-01
   3.8940331e-01   1.1293333e-01
   3.8940637e-01   1.1300000e-01
   3.8940819e-01   1.1306667e-01
   3.8941150e-01   1.1313333e-01
   3.8941321e-01   1.1320000e-01
   3.8942212e-01   1.1326667e-01
   3.8942717e-01   1.1333333e-01
   3.8943631e-01   1.1346667e-01
   3.8943675e-01   1.1353333e-01
   3.8943841e-01   1.1360000e-01
   3.8944311e-01   1.1366667e-01
   3.8944322e-01   1.1373333e-01
   3.8944426e-01   1.1380000e-01
   3.8944442e-01   1.1386667e-01
   3.8944458e-01   1.1393333e-01
   3.8945331e-01   1.1400000e-01
   3.8945432e-01   1.1406667e-01
   3.8945475e-01   1.1413333e-01
   3.8946930e-01   1.1420000e-01
   3.8947387e-01   1.1426667e-01
   3.8947587e-01   1.1433333e-01
   3.8947635e-01   1.1440000e-01
   3.8948720e-01   1.1446667e-01
   3.8949822e-01   1.1453333e-01
   3.8949884e-01   1.1466667e-01
   3.8949976e-01   1.1473333e-01
   3.8950657e-01   1.1480000e-01
   3.8950668e-01   1.1486667e-01
   3.8951348e-01   1.1493333e-01
   3.8951437e-01   1.1500000e-01
   3.8952142e-01   1.1506667e-01
   3.8953427e-01   1.1520000e-01
   3.8954631e-01   1.1526667e-01
   3.8955861e-01   1.1533333e-01
   3.8955912e-01   1.1540000e-01
   3.8956031e-01   1.1546667e-01
   3.8956094e-01   1.1560000e-01
   3.8956853e-01   1.1566667e-01
   3.8956881e-01   1.1573333e-01
   3.8956939e-01   1.1580000e-01
   3.8957099e-01   1.1586667e-01
   3.8957136e-01   1.1593333e-01
   3.8957548e-01   1.1606667e-01
   3.8957555e-01   1.1613333e-01
   3.8957835e-01   1.1620000e-01
   3.8958014e-01   1.1626667e-01
   3.8958033e-01   1.1633333e-01
   3.8958829e-01   1.1640000e-01
   3.8959355e-01   1.1646667e-01
   3.8959356e-01   1.1653333e-01
   3.8959850e-01   1.1660000e-01
   3.8960210e-01   1.1666667e-01
   3.8960917e-01   1.1673333e-01
   3.8961213e-01   1.1680000e-01
   3.8961385e-01   1.1686667e-01
   3.8962136e-01   1.1693333e-01
   3.8962215e-01   1.1700000e-01
   3.8962454e-01   1.1706667e-01
   3.8962882e-01   1.1713333e-01
   3.8963659e-01   1.1726667e-01
   3.8964097e-01   1.1740000e-01
   3.8964755e-01   1.1746667e-01
   3.8967466e-01   1.1760000e-01
   3.8968040e-01   1.1766667e-01
   3.8968410e-01   1.1773333e-01
   3.8968488e-01   1.1780000e-01
   3.8968816e-01   1.1786667e-01
   3.8968966e-01   1.1800000e-01
   3.8969233e-01   1.1806667e-01
   3.8969623e-01   1.1820000e-01
   3.8970510e-01   1.1826667e-01
   3.8970635e-01   1.1833333e-01
   3.8971183e-01   1.1846667e-01
   3.8971359e-01   1.1853333e-01
   3.8972400e-01   1.1860000e-01
   3.8972675e-01   1.1873333e-01
   3.8973229e-01   1.1880000e-01
   3.8973259e-01   1.1886667e-01
   3.8973473e-01   1.1893333e-01
   3.8973734e-01   1.1900000e-01
   3.8973858e-01   1.1906667e-01
   3.8974562e-01   1.1913333e-01
   3.8974647e-01   1.1920000e-01
   3.8974683e-01   1.1933333e-01
   3.8974856e-01   1.1946667e-01
   3.8974881e-01   1.1953333e-01
   3.8974979e-01   1.1960000e-01
   3.8975068e-01   1.1973333e-01
   3.8975165e-01   1.1980000e-01
   3.8975264e-01   1.1993333e-01
   3.8975280e-01   1.2006667e-01
   3.8975462e-01   1.2020000e-01
   3.8976061e-01   1.2026667e-01
   3.8976383e-01   1.2033333e-01
   3.8976430e-01   1.2040000e-01
   3.8976981e-01   1.2046667e-01
   3.8977271e-01   1.2053333e-01
   3.8977291e-01   1.2060000e-01
   3.8977471e-01   1.2066667e-01
   3.8977813e-01   1.2073333e-01
   3.8977992e-01   1.2080000e-01
   3.8978570e-01   1.2086667e-01
   3.8978651e-01   1.2093333e-01
   3.8978682e-01   1.2100000e-01
   3.8978885e-01   1.2106667e-01
   3.8978900e-01   1.2113333e-01
   3.8980236e-01   1.2120000e-01
   3.8981164e-01   1.2126667e-01
   3.8981230e-01   1.2133333e-01
   3.8981464e-01   1.2140000e-01
   3.8981787e-01   1.2146667e-01
   3.8982410e-01   1.2153333e-01
   3.8982597e-01   1.2160000e-01
   3.8982654e-01   1.2166667e-01
   3.8983034e-01   1.2173333e-01
   3.8983247e-01   1.2180000e-01
   3.8983317e-01   1.2186667e-01
   3.8983354e-01   1.2193333e-01
   3.8983520e-01   1.2206667e-01
   3.8984692e-01   1.2213333e-01
   3.8984885e-01   1.2220000e-01
   3.8986243e-01   1.2233333e-01
   3.8986956e-01   1.2246667e-01
   3.8988307e-01   1.2253333e-01
   3.8988664e-01   1.2260000e-01
   3.8989269e-01   1.2266667e-01
   3.8989465e-01   1.2273333e-01
   3.8989530e-01   1.2280000e-01
   3.8989882e-01   1.2286667e-01
   3.8991712e-01   1.2293333e-01
   3.8991723e-01   1.2300000e-01
   3.8992380e-01   1.2306667e-01
   3.8993160e-01   1.2313333e-01
   3.8993555e-01   1.2320000e-01
   3.8994511e-01   1.2326667e-01
   3.8994627e-01   1.2333333e-01
   3.8995227e-01   1.2340000e-01
   3.8997303e-01   1.2353333e-01
   3.8997304e-01   1.2360000e-01
   3.8998759e-01   1.2366667e-01
   3.8999596e-01   1.2373333e-01
   3.8999761e-01   1.2380000e-01
   3.9000917e-01   1.2386667e-01
   3.9001007e-01   1.2393333e-01
   3.9001008e-01   1.2400000e-01
   3.9001025e-01   1.2406667e-01
   3.9001072e-01   1.2413333e-01
   3.9001252e-01   1.2426667e-01
   3.9001501e-01   1.2433333e-01
   3.9001572e-01   1.2440000e-01
   3.9002124e-01   1.2446667e-01
   3.9002618e-01   1.2453333e-01
   3.9002758e-01   1.2460000e-01
   3.9002811e-01   1.2466667e-01
   3.9002935e-01   1.2473333e-01
   3.9002956e-01   1.2480000e-01
   3.9003074e-01   1.2486667e-01
   3.9003527e-01   1.2493333e-01
   3.9003695e-01   1.2500000e-01
   3.9004144e-01   1.2506667e-01
   3.9004356e-01   1.2513333e-01
   3.9004695e-01   1.2520000e-01
   3.9004903e-01   1.2526667e-01
   3.9005483e-01   1.2533333e-01
   3.9005771e-01   1.2546667e-01
   3.9007342e-01   1.2553333e-01
   3.9008622e-01   1.2560000e-01
   3.9008943e-01   1.2566667e-01
   3.9009164e-01   1.2573333e-01
   3.9009255e-01   1.2580000e-01
   3.9009261e-01   1.2586667e-01
   3.9009286e-01   1.2593333e-01
   3.9009380e-01   1.2600000e-01
   3.9009436e-01   1.2606667e-01
   3.9009635e-01   1.2613333e-01
   3.9009655e-01   1.2620000e-01
   3.9010271e-01   1.2626667e-01
   3.9010675e-01   1.2633333e-01
   3.9010868e-01   1.2640000e-01
   3.9011097e-01   1.2646667e-01
   3.9011292e-01   1.2653333e-01
   3.9011358e-01   1.2660000e-01
   3.9011522e-01   1.2666667e-01
   3.9011600e-01   1.2680000e-01
   3.9012584e-01   1.2686667e-01
   3.9012727e-01   1.2700000e-01
   3.9013964e-01   1.2706667e-01
   3.9013974e-01   1.2713333e-01
   3.9014429e-01   1.2720000e-01
   3.9014839e-01   1.2726667e-01
   3.9014983e-01   1.2733333e-01
   3.9015517e-01   1.2740000e-01
   3.9015814e-01   1.2746667e-01
   3.9015872e-01   1.2760000e-01
   3.9016864e-01   1.2766667e-01
   3.9017801e-01   1.2773333e-01
   3.9018185e-01   1.2780000e-01
   3.9018292e-01   1.2786667e-01
   3.9018651e-01   1.2793333e-01
   3.9018709e-01   1.2800000e-01
   3.9019727e-01   1.2806667e-01
   3.9020230e-01   1.2813333e-01
   3.9020909e-01   1.2820000e-01
   3.9021024e-01   1.2826667e-01
   3.9021081e-01   1.2833333e-01
   3.9021172e-01   1.2840000e-01
   3.9021489e-01   1.2846667e-01
   3.9021656e-01   1.2853333e-01
   3.9021774e-01   1.2860000e-01
   3.9021896e-01   1.2873333e-01
   3.9022904e-01   1.2880000e-01
   3.9023508e-01   1.2886667e-01
   3.9026678e-01   1.2893333e-01
   3.9026725e-01   1.2900000e-01
   3.9027010e-01   1.2906667e-01
   3.9027299e-01   1.2913333e-01
   3.9027811e-01   1.2920000e-01
   3.9028677e-01   1.2926667e-01
   3.9029655e-01   1.2940000e-01
   3.9029946e-01   1.2946667e-01
   3.9030520e-01   1.2953333e-01
   3.9030751e-01   1.2960000e-01
   3.9031589e-01   1.2966667e-01
   3.9032805e-01   1.2980000e-01
   3.9033577e-01   1.2986667e-01
   3.9033769e-01   1.2993333e-01
   3.9034080e-01   1.3000000e-01
   3.9034281e-01   1.3006667e-01
   3.9034444e-01   1.3013333e-01
   3.9034662e-01   1.3020000e-01
   3.9035110e-01   1.3026667e-01
   3.9035136e-01   1.3033333e-01
   3.9035683e-01   1.3040000e-01
   3.9036577e-01   1.3046667e-01
   3.9036627e-01   1.3053333e-01
   3.9037344e-01   1.3060000e-01
   3.9037690e-01   1.3066667e-01
   3.9037840e-01   1.3073333e-01
   3.9037873e-01   1.3080000e-01
   3.9039191e-01   1.3086667e-01
   3.9039442e-01   1.3093333e-01
   3.9040174e-01   1.3100000e-01
   3.9040386e-01   1.3106667e-01
   3.9040397e-01   1.3113333e-01
   3.9040536e-01   1.3120000e-01
   3.9041398e-01   1.3126667e-01
   3.9041424e-01   1.3133333e-01
   3.9042971e-01   1.3140000e-01
   3.9042996e-01   1.3146667e-01
   3.9043120e-01   1.3160000e-01
   3.9044606e-01   1.3166667e-01
   3.9044634e-01   1.3173333e-01
   3.9044698e-01   1.3180000e-01
   3.9044981e-01   1.3186667e-01
   3.9045661e-01   1.3193333e-01
   3.9045872e-01   1.3200000e-01
   3.9046134e-01   1.3206667e-01
   3.9046427e-01   1.3213333e-01
   3.9047243e-01   1.3220000e-01
   3.9047731e-01   1.3233333e-01
   3.9048075e-01   1.3246667e-01
   3.9048077e-01   1.3253333e-01
   3.9048512e-01   1.3260000e-01
   3.9049142e-01   1.3266667e-01
   3.9049163e-01   1.3273333e-01
   3.9049558e-01   1.3280000e-01
   3.9050289e-01   1.3286667e-01
   3.9051309e-01   1.3293333e-01
   3.9051603e-01   1.3300000e-01
   3.9051655e-01   1.3306667e-01
   3.9052041e-01   1.3313333e-01
   3.9052450e-01   1.3320000e-01
   3.9052697e-01   1.3326667e-01
   3.9053035e-01   1.3333333e-01
   3.9053126e-01   1.3340000e-01
   3.9053386e-01   1.3346667e-01
   3.9053553e-01   1.3353333e-01
   3.9054045e-01   1.3360000e-01
   3.9054435e-01   1.3366667e-01
   3.9054580e-01   1.3373333e-01
   3.9057490e-01   1.3380000e-01
   3.9057549e-01   1.3386667e-01
   3.9058484e-01   1.3393333e-01
   3.9058648e-01   1.3400000e-01
   3.9059236e-01   1.3406667e-01
   3.9059252e-01   1.3413333e-01
   3.9060047e-01   1.3420000e-01
   3.9060195e-01   1.3426667e-01
   3.9060378e-01   1.3440000e-01
   3.9061373e-01   1.3446667e-01
   3.9061609e-01   1.3460000e-01
   3.9062408e-01   1.3466667e-01
   3.9062865e-01   1.3473333e-01
   3.9063818e-01   1.3480000e-01
   3.9064264e-01   1.3486667e-01
   3.9064557e-01   1.3493333e-01
   3.9064679e-01   1.3506667e-01
   3.9065014e-01   1.3513333e-01
   3.9065014e-01   1.3520000e-01
   3.9065322e-01   1.3526667e-01
   3.9066358e-01   1.3533333e-01
   3.9066631e-01   1.3540000e-01
   3.9066892e-01   1.3553333e-01
   3.9067917e-01   1.3560000e-01
   3.9068299e-01   1.3566667e-01
   3.9068350e-01   1.3573333e-01
   3.9069119e-01   1.3580000e-01
   3.9069871e-01   1.3586667e-01
   3.9070054e-01   1.3600000e-01
   3.9070575e-01   1.3606667e-01
   3.9070807e-01   1.3613333e-01
   3.9072666e-01   1.3620000e-01
   3.9073121e-01   1.3626667e-01
   3.9073148e-01   1.3633333e-01
   3.9073671e-01   1.3640000e-01
   3.9073686e-01   1.3646667e-01
   3.9074052e-01   1.3653333e-01
   3.9075047e-01   1.3660000e-01
   3.9075531e-01   1.3666667e-01
   3.9075954e-01   1.3673333e-01
   3.9076951e-01   1.3680000e-01
   3.9077271e-01   1.3693333e-01
   3.9077404e-01   1.3700000e-01
   3.9077628e-01   1.3706667e-01
   3.9077758e-01   1.3713333e-01
   3.9078452e-01   1.3720000e-01
   3.9078799e-01   1.3726667e-01
   3.9078958e-01   1.3733333e-01
   3.9080296e-01   1.3740000e-01
   3.9080872e-01   1.3746667e-01
   3.9080940e-01   1.3753333e-01
   3.9081527e-01   1.3760000e-01
   3.9083448e-01   1.3766667e-01
   3.9084201e-01   1.3773333e-01
   3.9084454e-01   1.3780000e-01
   3.9084475e-01   1.3786667e-01
   3.9084600e-01   1.3793333e-01
   3.9084914e-01   1.3800000e-01
   3.9086508e-01   1.3806667e-01
   3.9086750e-01   1.3813333e-01
   3.9086773e-01   1.3820000e-01
   3.9086788e-01   1.3826667e-01
   3.9087447e-01   1.3833333e-01
   3.9087612e-01   1.3840000e-01
   3.9087837e-01   1.3846667e-01
   3.9087878e-01   1.3853333e-01
   3.9088521e-01   1.3860000e-01
   3.9088997e-01   1.3866667e-01
   3.9088999e-01   1.3873333e-01
   3.9089348e-01   1.3880000e-01
   3.9089498e-01   1.3886667e-01
   3.9090630e-01   1.3893333e-01
   3.9090659e-01   1.3906667e-01
   3.9090922e-01   1.3913333e-01
   3.9090994e-01   1.3920000e-01
   3.9091014e-01   1.3926667e-01
   3.9091101e-01   1.3933333e-01
   3.9091712e-01   1.3940000e-01
   3.9092267e-01   1.3946667e-01
   3.9092863e-01   1.3953333e-01
   3.9093341e-01   1.3960000e-01
   3.9093752e-01   1.3966667e-01
   3.9093941e-01   1.3973333e-01
   3.9093961e-01   1.3980000e-01
   3.9094290e-01   1.3986667e-01
   3.9095391e-01   1.3993333e-01
   3.9095490e-01   1.4000000e-01
   3.9096150e-01   1.4006667e-01
   3.9096251e-01   1.4013333e-01
   3.9097473e-01   1.4020000e-01
   3.9098057e-01   1.4026667e-01
   3.9098627e-01   1.4033333e-01
   3.9098769e-01   1.4040000e-01
   3.9098801e-01   1.4046667e-01
   3.9099067e-01   1.4053333e-01
   3.9099374e-01   1.4060000e-01
   3.9099505e-01   1.4066667e-01
   3.9099789e-01   1.4073333e-01
   3.9099944e-01   1.4080000e-01
   3.9101531e-01   1.4086667e-01
   3.9102128e-01   1.4093333e-01
   3.9102623e-01   1.4100000e-01
   3.9103530e-01   1.4106667e-01
   3.9104203e-01   1.4113333e-01
   3.9105231e-01   1.4120000e-01
   3.9105322e-01   1.4126667e-01
   3.9105470e-01   1.4133333e-01
   3.9105475e-01   1.4140000e-01
   3.9105498e-01   1.4146667e-01
   3.9105665e-01   1.4160000e-01
   3.9106415e-01   1.4166667e-01
   3.9106718e-01   1.4173333e-01
   3.9107011e-01   1.4180000e-01
   3.9107013e-01   1.4186667e-01
   3.9108617e-01   1.4200000e-01
   3.9109039e-01   1.4206667e-01
   3.9110302e-01   1.4213333e-01
   3.9111088e-01   1.4220000e-01
   3.9111984e-01   1.4233333e-01
   3.9112279e-01   1.4240000e-01
   3.9113557e-01   1.4246667e-01
   3.9114072e-01   1.4253333e-01
   3.9114085e-01   1.4260000e-01
   3.9114515e-01   1.4266667e-01
   3.9114616e-01   1.4273333e-01
   3.9114902e-01   1.4280000e-01
   3.9115005e-01   1.4286667e-01
   3.9115111e-01   1.4293333e-01
   3.9116801e-01   1.4300000e-01
   3.9117421e-01   1.4306667e-01
   3.9117427e-01   1.4313333e-01
   3.9117530e-01   1.4320000e-01
   3.9118013e-01   1.4326667e-01
   3.9118669e-01   1.4333333e-01
   3.9118755e-01   1.4340000e-01
   3.9118963e-01   1.4346667e-01
   3.9120466e-01   1.4353333e-01
   3.9123214e-01   1.4360000e-01
   3.9123651e-01   1.4366667e-01
   3.9124157e-01   1.4373333e-01
   3.9124672e-01   1.4380000e-01
   3.9125651e-01   1.4386667e-01
   3.9126018e-01   1.4393333e-01
   3.9126041e-01   1.4400000e-01
   3.9126462e-01   1.4406667e-01
   3.9126467e-01   1.4413333e-01
   3.9127899e-01   1.4426667e-01
   3.9128052e-01   1.4433333e-01
   3.9129324e-01   1.4440000e-01
   3.9131445e-01   1.4446667e-01
   3.9131848e-01   1.4453333e-01
   3.9132186e-01   1.4460000e-01
   3.9134229e-01   1.4473333e-01
   3.9134702e-01   1.4480000e-01
   3.9134754e-01   1.4486667e-01
   3.9135485e-01   1.4493333e-01
   3.9135632e-01   1.4500000e-01
   3.9135906e-01   1.4506667e-01
   3.9136157e-01   1.4513333e-01
   3.9136548e-01   1.4520000e-01
   3.9137512e-01   1.4526667e-01
   3.9137772e-01   1.4533333e-01
   3.9138497e-01   1.4540000e-01
   3.9138578e-01   1.4546667e-01
   3.9139035e-01   1.4553333e-01
   3.9139063e-01   1.4560000e-01
   3.9139303e-01   1.4566667e-01
   3.9140098e-01   1.4573333e-01
   3.9140575e-01   1.4580000e-01
   3.9141044e-01   1.4593333e-01
   3.9141066e-01   1.4600000e-01
   3.9141891e-01   1.4606667e-01
   3.9142001e-01   1.4613333e-01
   3.9142500e-01   1.4620000e-01
   3.9142715e-01   1.4626667e-01
   3.9143279e-01   1.4633333e-01
   3.9143380e-01   1.4640000e-01
   3.9144216e-01   1.4646667e-01
   3.9144448e-01   1.4653333e-01
   3.9144507e-01   1.4666667e-01
   3.9144898e-01   1.4673333e-01
   3.9145619e-01   1.4680000e-01
   3.9145878e-01   1.4686667e-01
   3.9146003e-01   1.4693333e-01
   3.9146296e-01   1.4700000e-01
   3.9146955e-01   1.4706667e-01
   3.9147669e-01   1.4713333e-01
   3.9147721e-01   1.4720000e-01
   3.9147854e-01   1.4726667e-01
   3.9148806e-01   1.4733333e-01
   3.9148851e-01   1.4740000e-01
   3.9148931e-01   1.4746667e-01
   3.9149012e-01   1.4753333e-01
   3.9149986e-01   1.4760000e-01
   3.9150688e-01   1.4766667e-01
   3.9151321e-01   1.4773333e-01
   3.9151776e-01   1.4780000e-01
   3.9152094e-01   1.4786667e-01
   3.9153284e-01   1.4793333e-01
   3.9153331e-01   1.4800000e-01
   3.9153568e-01   1.4806667e-01
   3.9154172e-01   1.4813333e-01
   3.9155591e-01   1.4820000e-01
   3.9155995e-01   1.4826667e-01
   3.9156873e-01   1.4833333e-01
   3.9157318e-01   1.4846667e-01
   3.9157772e-01   1.4853333e-01
   3.9158793e-01   1.4860000e-01
   3.9159418e-01   1.4866667e-01
   3.9159546e-01   1.4880000e-01
   3.9160328e-01   1.4886667e-01
   3.9160424e-01   1.4893333e-01
   3.9160877e-01   1.4900000e-01
   3.9161321e-01   1.4913333e-01
   3.9162162e-01   1.4920000e-01
   3.9162421e-01   1.4926667e-01
   3.9162491e-01   1.4933333e-01
   3.9162688e-01   1.4940000e-01
   3.9163194e-01   1.4946667e-01
   3.9164533e-01   1.4953333e-01
   3.9165296e-01   1.4960000e-01
   3.9165687e-01   1.4966667e-01
   3.9166249e-01   1.4973333e-01
   3.9166655e-01   1.4980000e-01
   3.9167034e-01   1.4986667e-01
   3.9167113e-01   1.4993333e-01
   3.9167743e-01   1.5006667e-01
   3.9167874e-01   1.5020000e-01
   3.9168230e-01   1.5026667e-01
   3.9168335e-01   1.5033333e-01
   3.9169029e-01   1.5040000e-01
   3.9170813e-01   1.5046667e-01
   3.9171185e-01   1.5053333e-01
   3.9171424e-01   1.5066667e-01
   3.9171601e-01   1.5080000e-01
   3.9172362e-01   1.5086667e-01
   3.9172681e-01   1.5100000e-01
   3.9173366e-01   1.5106667e-01
   3.9173511e-01   1.5113333e-01
   3.9173621e-01   1.5120000e-01
   3.9174353e-01   1.5126667e-01
   3.9174440e-01   1.5133333e-01
   3.9174956e-01   1.5140000e-01
   3.9175058e-01   1.5146667e-01
   3.9175921e-01   1.5153333e-01
   3.9176530e-01   1.5160000e-01
   3.9176751e-01   1.5166667e-01
   3.9177105e-01   1.5173333e-01
   3.9177686e-01   1.5180000e-01
   3.9177857e-01   1.5186667e-01
   3.9179131e-01   1.5193333e-01
   3.9181471e-01   1.5200000e-01
   3.9181855e-01   1.5206667e-01
   3.9182546e-01   1.5213333e-01
   3.9182630e-01   1.5220000e-01
   3.9182859e-01   1.5226667e-01
   3.9183713e-01   1.5233333e-01
   3.9183823e-01   1.5240000e-01
   3.9183941e-01   1.5246667e-01
   3.9186676e-01   1.5260000e-01
   3.9186708e-01   1.5266667e-01
   3.9187009e-01   1.5273333e-01
   3.9187710e-01   1.5280000e-01
   3.9187724e-01   1.5286667e-01
   3.9187819e-01   1.5293333e-01
   3.9187936e-01   1.5300000e-01
   3.9188170e-01   1.5313333e-01
   3.9188351e-01   1.5320000e-01
   3.9189204e-01   1.5326667e-01
   3.9189593e-01   1.5333333e-01
   3.9189923e-01   1.5340000e-01
   3.9190225e-01   1.5346667e-01
   3.9190427e-01   1.5353333e-01
   3.9190685e-01   1.5360000e-01
   3.9191117e-01   1.5366667e-01
   3.9191595e-01   1.5373333e-01
   3.9191758e-01   1.5380000e-01
   3.9192257e-01   1.5386667e-01
   3.9192505e-01   1.5393333e-01
   3.9193082e-01   1.5400000e-01
   3.9193575e-01   1.5406667e-01
   3.9194070e-01   1.5413333e-01
   3.9194544e-01   1.5420000e-01
   3.9194649e-01   1.5426667e-01
   3.9194810e-01   1.5433333e-01
   3.9195068e-01   1.5440000e-01
   3.9195353e-01   1.5446667e-01
   3.9195521e-01   1.5453333e-01
   3.9195958e-01   1.5460000e-01
   3.9195988e-01   1.5466667e-01
   3.9196081e-01   1.5480000e-01
   3.9196194e-01   1.5486667e-01
   3.9196380e-01   1.5493333e-01
   3.9196551e-01   1.5500000e-01
   3.9196834e-01   1.5506667e-01
   3.9196966e-01   1.5513333e-01
   3.9197085e-01   1.5520000e-01
   3.9197653e-01   1.5526667e-01
   3.9198083e-01   1.5533333e-01
   3.9198182e-01   1.5540000e-01
   3.9198403e-01   1.5546667e-01
   3.9199869e-01   1.5560000e-01
   3.9200063e-01   1.5566667e-01
   3.9200508e-01   1.5573333e-01
   3.9200598e-01   1.5580000e-01
   3.9200955e-01   1.5586667e-01
   3.9201217e-01   1.5593333e-01
   3.9201938e-01   1.5600000e-01
   3.9202278e-01   1.5613333e-01
   3.9204027e-01   1.5620000e-01
   3.9204494e-01   1.5626667e-01
   3.9204516e-01   1.5633333e-01
   3.9204926e-01   1.5640000e-01
   3.9205574e-01   1.5646667e-01
   3.9205695e-01   1.5660000e-01
   3.9205752e-01   1.5666667e-01
   3.9206656e-01   1.5680000e-01
   3.9206823e-01   1.5686667e-01
   3.9207090e-01   1.5693333e-01
   3.9208489e-01   1.5700000e-01
   3.9208526e-01   1.5706667e-01
   3.9209441e-01   1.5713333e-01
   3.9210782e-01   1.5720000e-01
   3.9210982e-01   1.5726667e-01
   3.9211323e-01   1.5733333e-01
   3.9211949e-01   1.5746667e-01
   3.9211989e-01   1.5753333e-01
   3.9212771e-01   1.5766667e-01
   3.9212813e-01   1.5773333e-01
   3.9213506e-01   1.5780000e-01
   3.9213710e-01   1.5786667e-01
   3.9213734e-01   1.5793333e-01
   3.9213886e-01   1.5800000e-01
   3.9214452e-01   1.5806667e-01
   3.9214739e-01   1.5813333e-01
   3.9214901e-01   1.5826667e-01
   3.9215110e-01   1.5833333e-01
   3.9215333e-01   1.5840000e-01
   3.9215425e-01   1.5846667e-01
   3.9215530e-01   1.5853333e-01
   3.9215811e-01   1.5860000e-01
   3.9216334e-01   1.5866667e-01
   3.9216635e-01   1.5873333e-01
   3.9216874e-01   1.5880000e-01
   3.9218070e-01   1.5886667e-01
   3.9218304e-01   1.5893333e-01
   3.9218843e-01   1.5900000e-01
   3.9219661e-01   1.5906667e-01
   3.9220006e-01   1.5913333e-01
   3.9220535e-01   1.5920000e-01
   3.9220678e-01   1.5926667e-01
   3.9222051e-01   1.5933333e-01
   3.9223978e-01   1.5940000e-01
   3.9224464e-01   1.5946667e-01
   3.9224573e-01   1.5953333e-01
   3.9224669e-01   1.5966667e-01
   3.9224700e-01   1.5973333e-01
   3.9224923e-01   1.5980000e-01
   3.9225053e-01   1.5986667e-01
   3.9225652e-01   1.5993333e-01
   3.9225725e-01   1.6000000e-01
   3.9226325e-01   1.6006667e-01
   3.9226331e-01   1.6013333e-01
   3.9226415e-01   1.6020000e-01
   3.9226799e-01   1.6026667e-01
   3.9226951e-01   1.6033333e-01
   3.9227084e-01   1.6040000e-01
   3.9227087e-01   1.6046667e-01
   3.9227294e-01   1.6053333e-01
   3.9227474e-01   1.6060000e-01
   3.9227550e-01   1.6066667e-01
   3.9227779e-01   1.6073333e-01
   3.9229368e-01   1.6080000e-01
   3.9230630e-01   1.6093333e-01
   3.9230846e-01   1.6100000e-01
   3.9231336e-01   1.6106667e-01
   3.9231951e-01   1.6113333e-01
   3.9232048e-01   1.6120000e-01
   3.9232070e-01   1.6126667e-01
   3.9232131e-01   1.6133333e-01
   3.9234073e-01   1.6140000e-01
   3.9234195e-01   1.6146667e-01
   3.9234222e-01   1.6153333e-01
   3.9234495e-01   1.6160000e-01
   3.9234740e-01   1.6166667e-01
   3.9236048e-01   1.6173333e-01
   3.9236161e-01   1.6180000e-01
   3.9236349e-01   1.6186667e-01
   3.9238874e-01   1.6193333e-01
   3.9238919e-01   1.6200000e-01
   3.9238970e-01   1.6206667e-01
   3.9239047e-01   1.6213333e-01
   3.9239406e-01   1.6226667e-01
   3.9239500e-01   1.6233333e-01
   3.9239564e-01   1.6240000e-01
   3.9239825e-01   1.6246667e-01
   3.9239831e-01   1.6253333e-01
   3.9241004e-01   1.6260000e-01
   3.9241757e-01   1.6266667e-01
   3.9242681e-01   1.6273333e-01
   3.9242926e-01   1.6280000e-01
   3.9243596e-01   1.6293333e-01
   3.9243857e-01   1.6300000e-01
   3.9243888e-01   1.6306667e-01
   3.9245379e-01   1.6313333e-01
   3.9245453e-01   1.6320000e-01
   3.9245495e-01   1.6326667e-01
   3.9246064e-01   1.6333333e-01
   3.9246666e-01   1.6346667e-01
   3.9246668e-01   1.6353333e-01
   3.9246925e-01   1.6360000e-01
   3.9247167e-01   1.6366667e-01
   3.9247266e-01   1.6373333e-01
   3.9247338e-01   1.6380000e-01
   3.9250222e-01   1.6393333e-01
   3.9250435e-01   1.6400000e-01
   3.9250555e-01   1.6406667e-01
   3.9251117e-01   1.6413333e-01
   3.9251451e-01   1.6426667e-01
   3.9251938e-01   1.6433333e-01
   3.9252113e-01   1.6440000e-01
   3.9252939e-01   1.6446667e-01
   3.9253743e-01   1.6453333e-01
   3.9253895e-01   1.6460000e-01
   3.9254205e-01   1.6466667e-01
   3.9254563e-01   1.6473333e-01
   3.9254716e-01   1.6480000e-01
   3.9255402e-01   1.6486667e-01
   3.9255944e-01   1.6493333e-01
   3.9256002e-01   1.6500000e-01
   3.9256182e-01   1.6506667e-01
   3.9256240e-01   1.6513333e-01
   3.9256391e-01   1.6520000e-01
   3.9256399e-01   1.6526667e-01
   3.9256430e-01   1.6533333e-01
   3.9257385e-01   1.6540000e-01
   3.9257495e-01   1.6546667e-01
   3.9257611e-01   1.6560000e-01
   3.9257711e-01   1.6566667e-01
   3.9257852e-01   1.6573333e-01
   3.9258367e-01   1.6580000e-01
   3.9259061e-01   1.6586667e-01
   3.9259606e-01   1.6600000e-01
   3.9259873e-01   1.6606667e-01
   3.9259904e-01   1.6613333e-01
   3.9260478e-01   1.6620000e-01
   3.9260843e-01   1.6626667e-01
   3.9261028e-01   1.6633333e-01
   3.9261484e-01   1.6640000e-01
   3.9261722e-01   1.6646667e-01
   3.9261869e-01   1.6653333e-01
   3.9263521e-01   1.6666667e-01
   3.9264780e-01   1.6673333e-01
   3.9266087e-01   1.6680000e-01
   3.9268108e-01   1.6686667e-01
   3.9268445e-01   1.6693333e-01
   3.9268508e-01   1.6700000e-01
   3.9268625e-01   1.6706667e-01
   3.9268752e-01   1.6713333e-01
   3.9268835e-01   1.6720000e-01
   3.9269443e-01   1.6726667e-01
   3.9270298e-01   1.6733333e-01
   3.9270466e-01   1.6746667e-01
   3.9271854e-01   1.6753333e-01
   3.9272091e-01   1.6766667e-01
   3.9272127e-01   1.6780000e-01
   3.9273201e-01   1.6786667e-01
   3.9273368e-01   1.6793333e-01
   3.9273634e-01   1.6800000e-01
   3.9273925e-01   1.6806667e-01
   3.9274067e-01   1.6813333e-01
   3.9274765e-01   1.6820000e-01
   3.9275167e-01   1.6826667e-01
   3.9275692e-01   1.6833333e-01
   3.9276101e-01   1.6840000e-01
   3.9276280e-01   1.6846667e-01
   3.9276492e-01   1.6853333e-01
   3.9276560e-01   1.6860000e-01
   3.9276854e-01   1.6866667e-01
   3.9276877e-01   1.6873333e-01
   3.9276919e-01   1.6880000e-01
   3.9277118e-01   1.6886667e-01
   3.9277486e-01   1.6893333e-01
   3.9277605e-01   1.6900000e-01
   3.9278031e-01   1.6906667e-01
   3.9278512e-01   1.6913333e-01
   3.9278895e-01   1.6920000e-01
   3.9279412e-01   1.6933333e-01
   3.9279568e-01   1.6940000e-01
   3.9279610e-01   1.6946667e-01
   3.9279804e-01   1.6953333e-01
   3.9279808e-01   1.6960000e-01
   3.9279910e-01   1.6966667e-01
   3.9280188e-01   1.6973333e-01
   3.9280774e-01   1.6980000e-01
   3.9280878e-01   1.6986667e-01
   3.9281379e-01   1.6993333e-01
   3.9281767e-01   1.7000000e-01
   3.9282296e-01   1.7006667e-01
   3.9282470e-01   1.7013333e-01
   3.9282584e-01   1.7020000e-01
   3.9282728e-01   1.7026667e-01
   3.9282806e-01   1.7033333e-01
   3.9282860e-01   1.7040000e-01
   3.9283278e-01   1.7046667e-01
   3.9283435e-01   1.7053333e-01
   3.9283659e-01   1.7060000e-01
   3.9283695e-01   1.7073333e-01
   3.9283870e-01   1.7080000e-01
   3.9284677e-01   1.7086667e-01
   3.9285135e-01   1.7093333e-01
   3.9285603e-01   1.7100000e-01
   3.9285686e-01   1.7113333e-01
   3.9285980e-01   1.7120000e-01
   3.9287643e-01   1.7126667e-01
   3.9287834e-01   1.7133333e-01
   3.9287947e-01   1.7140000e-01
   3.9288266e-01   1.7146667e-01
   3.9288494e-01   1.7153333e-01
   3.9289368e-01   1.7166667e-01
   3.9289374e-01   1.7173333e-01
   3.9289453e-01   1.7180000e-01
   3.9290472e-01   1.7186667e-01
   3.9290913e-01   1.7200000e-01
   3.9290972e-01   1.7206667e-01
   3.9291117e-01   1.7213333e-01
   3.9291607e-01   1.7220000e-01
   3.9291913e-01   1.7226667e-01
   3.9292040e-01   1.7240000e-01
   3.9292244e-01   1.7246667e-01
   3.9292837e-01   1.7253333e-01
   3.9292870e-01   1.7260000e-01
   3.9293535e-01   1.7266667e-01
   3.9293618e-01   1.7273333e-01
   3.9293971e-01   1.7280000e-01
   3.9294472e-01   1.7286667e-01
   3.9294892e-01   1.7293333e-01
   3.9295569e-01   1.7300000e-01
   3.9295916e-01   1.7313333e-01
   3.9295958e-01   1.7320000e-01
   3.9296720e-01   1.7326667e-01
   3.9297580e-01   1.7333333e-01
   3.9297768e-01   1.7340000e-01
   3.9297776e-01   1.7346667e-01
   3.9297909e-01   1.7360000e-01
   3.9298778e-01   1.7366667e-01
   3.9298803e-01   1.7373333e-01
   3.9299673e-01   1.7380000e-01
   3.9300837e-01   1.7386667e-01
   3.9302006e-01   1.7393333e-01
   3.9302044e-01   1.7400000e-01
   3.9302218e-01   1.7406667e-01
   3.9302548e-01   1.7413333e-01
   3.9303450e-01   1.7426667e-01
   3.9304941e-01   1.7433333e-01
   3.9305063e-01   1.7440000e-01
   3.9305145e-01   1.7446667e-01
   3.9305594e-01   1.7453333e-01
   3.9305618e-01   1.7460000e-01
   3.9305728e-01   1.7466667e-01
   3.9306527e-01   1.7473333e-01
   3.9307813e-01   1.7480000e-01
   3.9310326e-01   1.7486667e-01
   3.9310360e-01   1.7493333e-01
   3.9312008e-01   1.7500000e-01
   3.9312042e-01   1.7513333e-01
   3.9312182e-01   1.7520000e-01
   3.9313014e-01   1.7526667e-01
   3.9313304e-01   1.7533333e-01
   3.9313591e-01   1.7540000e-01
   3.9313887e-01   1.7546667e-01
   3.9314084e-01   1.7553333e-01
   3.9314480e-01   1.7560000e-01
   3.9314572e-01   1.7566667e-01
   3.9315061e-01   1.7573333e-01
   3.9315201e-01   1.7580000e-01
   3.9315409e-01   1.7586667e-01
   3.9315515e-01   1.7593333e-01
   3.9316582e-01   1.7600000e-01
   3.9317091e-01   1.7606667e-01
   3.9317912e-01   1.7613333e-01
   3.9318493e-01   1.7620000e-01
   3.9318788e-01   1.7626667e-01
   3.9319400e-01   1.7633333e-01
   3.9319848e-01   1.7640000e-01
   3.9320431e-01   1.7653333e-01
   3.9321059e-01   1.7660000e-01
   3.9322264e-01   1.7666667e-01
   3.9323024e-01   1.7673333e-01
   3.9323219e-01   1.7680000e-01
   3.9323297e-01   1.7686667e-01
   3.9323729e-01   1.7693333e-01
   3.9323840e-01   1.7700000e-01
   3.9323881e-01   1.7706667e-01
   3.9323933e-01   1.7713333e-01
   3.9324042e-01   1.7720000e-01
   3.9324291e-01   1.7726667e-01
   3.9325353e-01   1.7733333e-01
   3.9325869e-01   1.7740000e-01
   3.9326709e-01   1.7746667e-01
   3.9326886e-01   1.7753333e-01
   3.9326966e-01   1.7760000e-01
   3.9328139e-01   1.7766667e-01
   3.9328172e-01   1.7773333e-01
   3.9328964e-01   1.7780000e-01
   3.9329350e-01   1.7786667e-01
   3.9330111e-01   1.7793333e-01
   3.9330233e-01   1.7800000e-01
   3.9331208e-01   1.7806667e-01
   3.9331433e-01   1.7820000e-01
   3.9331762e-01   1.7826667e-01
   3.9332083e-01   1.7833333e-01
   3.9333100e-01   1.7840000e-01
   3.9333219e-01   1.7846667e-01
   3.9334065e-01   1.7853333e-01
   3.9334402e-01   1.7860000e-01
   3.9334652e-01   1.7866667e-01
   3.9335038e-01   1.7873333e-01
   3.9335290e-01   1.7880000e-01
   3.9336744e-01   1.7886667e-01
   3.9337082e-01   1.7893333e-01
   3.9338046e-01   1.7900000e-01
   3.9338526e-01   1.7906667e-01
   3.9340060e-01   1.7913333e-01
   3.9340522e-01   1.7920000e-01
   3.9340781e-01   1.7933333e-01
   3.9341003e-01   1.7940000e-01
   3.9341204e-01   1.7946667e-01
   3.9341717e-01   1.7953333e-01
   3.9341829e-01   1.7960000e-01
   3.9342352e-01   1.7966667e-01
   3.9342473e-01   1.7973333e-01
   3.9343094e-01   1.7986667e-01
   3.9343132e-01   1.7993333e-01
   3.9343282e-01   1.8000000e-01
   3.9343479e-01   1.8006667e-01
   3.9343787e-01   1.8013333e-01
   3.9343804e-01   1.8020000e-01
   3.9343985e-01   1.8026667e-01
   3.9343988e-01   1.8033333e-01
   3.9344227e-01   1.8040000e-01
   3.9344237e-01   1.8046667e-01
   3.9344310e-01   1.8053333e-01
   3.9345114e-01   1.8060000e-01
   3.9345375e-01   1.8066667e-01
   3.9345542e-01   1.8073333e-01
   3.9346251e-01   1.8080000e-01
   3.9346263e-01   1.8093333e-01
   3.9346772e-01   1.8100000e-01
   3.9347082e-01   1.8106667e-01
   3.9347315e-01   1.8113333e-01
   3.9348319e-01   1.8120000e-01
   3.9348504e-01   1.8126667e-01
   3.9348733e-01   1.8133333e-01
   3.9349672e-01   1.8140000e-01
   3.9350957e-01   1.8146667e-01
   3.9351391e-01   1.8160000e-01
   3.9351462e-01   1.8166667e-01
   3.9351629e-01   1.8173333e-01
   3.9351900e-01   1.8180000e-01
   3.9352457e-01   1.8186667e-01
   3.9352474e-01   1.8193333e-01
   3.9353106e-01   1.8200000e-01
   3.9353195e-01   1.8206667e-01
   3.9353344e-01   1.8213333e-01
   3.9353898e-01   1.8220000e-01
   3.9354448e-01   1.8233333e-01
   3.9354499e-01   1.8240000e-01
   3.9356267e-01   1.8246667e-01
   3.9356771e-01   1.8253333e-01
   3.9358014e-01   1.8260000e-01
   3.9358049e-01   1.8266667e-01
   3.9358429e-01   1.8273333e-01
   3.9358533e-01   1.8280000e-01
   3.9358559e-01   1.8286667e-01
   3.9358942e-01   1.8293333e-01
   3.9358946e-01   1.8300000e-01
   3.9359228e-01   1.8306667e-01
   3.9359459e-01   1.8313333e-01
   3.9359919e-01   1.8320000e-01
   3.9360357e-01   1.8326667e-01
   3.9360546e-01   1.8333333e-01
   3.9361389e-01   1.8340000e-01
   3.9361731e-01   1.8346667e-01
   3.9362201e-01   1.8353333e-01
   3.9363775e-01   1.8360000e-01
   3.9364078e-01   1.8366667e-01
   3.9364551e-01   1.8380000e-01
   3.9364609e-01   1.8386667e-01
   3.9364938e-01   1.8393333e-01
   3.9365046e-01   1.8400000e-01
   3.9365131e-01   1.8413333e-01
   3.9365490e-01   1.8426667e-01
   3.9365707e-01   1.8433333e-01
   3.9365853e-01   1.8440000e-01
   3.9366266e-01   1.8446667e-01
   3.9366690e-01   1.8460000e-01
   3.9367018e-01   1.8466667e-01
   3.9367810e-01   1.8473333e-01
   3.9367878e-01   1.8480000e-01
   3.9368539e-01   1.8486667e-01
   3.9368800e-01   1.8493333e-01
   3.9369007e-01   1.8506667e-01
   3.9369519e-01   1.8513333e-01
   3.9370244e-01   1.8520000e-01
   3.9370674e-01   1.8526667e-01
   3.9371080e-01   1.8533333e-01
   3.9372066e-01   1.8540000e-01
   3.9372161e-01   1.8546667e-01
   3.9373031e-01   1.8553333e-01
   3.9373223e-01   1.8560000e-01
   3.9373320e-01   1.8573333e-01
   3.9373328e-01   1.8580000e-01
   3.9373425e-01   1.8586667e-01
   3.9373631e-01   1.8593333e-01
   3.9373832e-01   1.8600000e-01
   3.9374402e-01   1.8606667e-01
   3.9375170e-01   1.8613333e-01
   3.9375901e-01   1.8620000e-01
   3.9377294e-01   1.8626667e-01
   3.9377393e-01   1.8640000e-01
   3.9377486e-01   1.8646667e-01
   3.9377838e-01   1.8660000e-01
   3.9378119e-01   1.8673333e-01
   3.9378238e-01   1.8680000e-01
   3.9378273e-01   1.8686667e-01
   3.9378515e-01   1.8700000e-01
   3.9378802e-01   1.8706667e-01
   3.9379616e-01   1.8713333e-01
   3.9380049e-01   1.8720000e-01
   3.9380732e-01   1.8726667e-01
   3.9380771e-01   1.8733333e-01
   3.9380944e-01   1.8740000e-01
   3.9381011e-01   1.8746667e-01
   3.9382567e-01   1.8753333e-01
   3.9382662e-01   1.8760000e-01
   3.9383274e-01   1.8766667e-01
   3.9383282e-01   1.8780000e-01
   3.9383467e-01   1.8786667e-01
   3.9383663e-01   1.8793333e-01
   3.9383859e-01   1.8800000e-01
   3.9384126e-01   1.8813333e-01
   3.9384758e-01   1.8820000e-01
   3.9384925e-01   1.8826667e-01
   3.9385241e-01   1.8833333e-01
   3.9387707e-01   1.8840000e-01
   3.9388040e-01   1.8846667e-01
   3.9388074e-01   1.8853333e-01
   3.9388882e-01   1.8860000e-01
   3.9389514e-01   1.8866667e-01
   3.9390179e-01   1.8873333e-01
   3.9390368e-01   1.8880000e-01
   3.9390500e-01   1.8886667e-01
   3.9391032e-01   1.8893333e-01
   3.9391956e-01   1.8900000e-01
   3.9393970e-01   1.8906667e-01
   3.9394169e-01   1.8913333e-01
   3.9395592e-01   1.8920000e-01
   3.9395997e-01   1.8926667e-01
   3.9396183e-01   1.8933333e-01
   3.9396335e-01   1.8940000e-01
   3.9396353e-01   1.8946667e-01
   3.9396547e-01   1.8953333e-01
   3.9396602e-01   1.8960000e-01
   3.9396808e-01   1.8966667e-01
   3.9396815e-01   1.8973333e-01
   3.9397164e-01   1.8986667e-01
   3.9398032e-01   1.8993333e-01
   3.9398541e-01   1.9000000e-01
   3.9399599e-01   1.9013333e-01
   3.9399759e-01   1.9020000e-01
   3.9400160e-01   1.9026667e-01
   3.9401926e-01   1.9033333e-01
   3.9402074e-01   1.9040000e-01
   3.9402255e-01   1.9046667e-01
   3.9403107e-01   1.9053333e-01
   3.9403604e-01   1.9060000e-01
   3.9403888e-01   1.9066667e-01
   3.9404672e-01   1.9073333e-01
   3.9404711e-01   1.9080000e-01
   3.9404942e-01   1.9086667e-01
   3.9404985e-01   1.9093333e-01
   3.9405174e-01   1.9100000e-01
   3.9407137e-01   1.9106667e-01
   3.9408121e-01   1.9113333e-01
   3.9408595e-01   1.9120000e-01
   3.9408734e-01   1.9126667e-01
   3.9408910e-01   1.9133333e-01
   3.9409295e-01   1.9146667e-01
   3.9409340e-01   1.9153333e-01
   3.9409742e-01   1.9160000e-01
   3.9410214e-01   1.9166667e-01
   3.9410252e-01   1.9173333e-01
   3.9411035e-01   1.9180000e-01
   3.9411564e-01   1.9186667e-01
   3.9411796e-01   1.9193333e-01
   3.9412324e-01   1.9200000e-01
   3.9412552e-01   1.9206667e-01
   3.9412853e-01   1.9213333e-01
   3.9412922e-01   1.9220000e-01
   3.9413991e-01   1.9226667e-01
   3.9414075e-01   1.9233333e-01
   3.9414212e-01   1.9240000e-01
   3.9414234e-01   1.9246667e-01
   3.9414509e-01   1.9253333e-01
   3.9414554e-01   1.9260000e-01
   3.9414936e-01   1.9266667e-01
   3.9415075e-01   1.9273333e-01
   3.9415200e-01   1.9280000e-01
   3.9415470e-01   1.9286667e-01
   3.9416128e-01   1.9293333e-01
   3.9417195e-01   1.9300000e-01
   3.9417893e-01   1.9306667e-01
   3.9418429e-01   1.9313333e-01
   3.9418440e-01   1.9320000e-01
   3.9419301e-01   1.9326667e-01
   3.9419779e-01   1.9333333e-01
   3.9420474e-01   1.9340000e-01
   3.9420892e-01   1.9346667e-01
   3.9421155e-01   1.9353333e-01
   3.9421200e-01   1.9360000e-01
   3.9421839e-01   1.9366667e-01
   3.9422121e-01   1.9373333e-01
   3.9422878e-01   1.9380000e-01
   3.9423488e-01   1.9386667e-01
   3.9423846e-01   1.9393333e-01
   3.9424339e-01   1.9400000e-01
   3.9424429e-01   1.9406667e-01
   3.9424874e-01   1.9413333e-01
   3.9425284e-01   1.9420000e-01
   3.9425311e-01   1.9426667e-01
   3.9425446e-01   1.9433333e-01
   3.9426071e-01   1.9440000e-01
   3.9426325e-01   1.9446667e-01
   3.9426543e-01   1.9453333e-01
   3.9426659e-01   1.9466667e-01
   3.9426779e-01   1.9473333e-01
   3.9427404e-01   1.9480000e-01
   3.9427507e-01   1.9486667e-01
   3.9428098e-01   1.9493333e-01
   3.9428579e-01   1.9500000e-01
   3.9428786e-01   1.9506667e-01
   3.9428899e-01   1.9513333e-01
   3.9429175e-01   1.9520000e-01
   3.9431412e-01   1.9526667e-01
   3.9431724e-01   1.9533333e-01
   3.9431817e-01   1.9546667e-01
   3.9432033e-01   1.9553333e-01
   3.9432712e-01   1.9566667e-01
   3.9432786e-01   1.9573333e-01
   3.9432968e-01   1.9580000e-01
   3.9433026e-01   1.9593333e-01
   3.9434499e-01   1.9600000e-01
   3.9434757e-01   1.9606667e-01
   3.9435233e-01   1.9613333e-01
   3.9436998e-01   1.9620000e-01
   3.9437435e-01   1.9626667e-01
   3.9437646e-01   1.9633333e-01
   3.9438105e-01   1.9640000e-01
   3.9438587e-01   1.9646667e-01
   3.9439289e-01   1.9660000e-01
   3.9439656e-01   1.9666667e-01
   3.9439775e-01   1.9673333e-01
   3.9440050e-01   1.9680000e-01
   3.9440153e-01   1.9686667e-01
   3.9440573e-01   1.9700000e-01
   3.9440813e-01   1.9706667e-01
   3.9441269e-01   1.9713333e-01
   3.9441616e-01   1.9720000e-01
   3.9442728e-01   1.9726667e-01
   3.9443225e-01   1.9733333e-01
   3.9443526e-01   1.9740000e-01
   3.9444130e-01   1.9746667e-01
   3.9444199e-01   1.9753333e-01
   3.9444843e-01   1.9760000e-01
   3.9444913e-01   1.9773333e-01
   3.9444914e-01   1.9780000e-01
   3.9445146e-01   1.9793333e-01
   3.9445282e-01   1.9800000e-01
   3.9445302e-01   1.9813333e-01
   3.9445592e-01   1.9820000e-01
   3.9445783e-01   1.9826667e-01
   3.9445917e-01   1.9833333e-01
   3.9446359e-01   1.9840000e-01
   3.9446502e-01   1.9846667e-01
   3.9446726e-01   1.9853333e-01
   3.9446733e-01   1.9860000e-01
   3.9447140e-01   1.9866667e-01
   3.9448417e-01   1.9873333e-01
   3.9448522e-01   1.9880000e-01
   3.9448699e-01   1.9886667e-01
   3.9448861e-01   1.9900000e-01
   3.9449797e-01   1.9906667e-01
   3.9449813e-01   1.9913333e-01
   3.9450190e-01   1.9926667e-01
   3.9450244e-01   1.9933333e-01
   3.9450892e-01   1.9940000e-01
   3.9451848e-01   1.9946667e-01
   3.9452037e-01   1.9953333e-01
   3.9452058e-01   1.9966667e-01
   3.9452558e-01   1.9973333e-01
   3.9452597e-01   1.9980000e-01
   3.9452817e-01   1.9986667e-01
   3.9453725e-01   1.9993333e-01
   3.9453995e-01   2.0006667e-01
   3.9454082e-01   2.0013333e-01
   3.9455468e-01   2.0020000e-01
   3.9456038e-01   2.0026667e-01
   3.9456991e-01   2.0033333e-01
   3.9457247e-01   2.0040000e-01
   3.9457787e-01   2.0053333e-01
   3.9459218e-01   2.0060000e-01
   3.9460190e-01   2.0066667e-01
   3.9461749e-01   2.0080000e-01
   3.9461858e-01   2.0086667e-01
   3.9462043e-01   2.0093333e-01
   3.9462454e-01   2.0100000e-01
   3.9463499e-01   2.0113333e-01
   3.9463579e-01   2.0120000e-01
   3.9464875e-01   2.0126667e-01
   3.9464947e-01   2.0133333e-01
   3.9464962e-01   2.0140000e-01
   3.9466067e-01   2.0146667e-01
   3.9466946e-01   2.0160000e-01
   3.9467014e-01   2.0166667e-01
   3.9467119e-01   2.0173333e-01
   3.9467525e-01   2.0180000e-01
   3.9467573e-01   2.0186667e-01
   3.9467605e-01   2.0193333e-01
   3.9468247e-01   2.0200000e-01
   3.9468281e-01   2.0206667e-01
   3.9468361e-01   2.0213333e-01
   3.9468775e-01   2.0226667e-01
   3.9469021e-01   2.0233333e-01
   3.9469395e-01   2.0240000e-01
   3.9469900e-01   2.0246667e-01
   3.9469976e-01   2.0253333e-01
   3.9470148e-01   2.0260000e-01
   3.9470241e-01   2.0266667e-01
   3.9471555e-01   2.0273333e-01
   3.9471631e-01   2.0280000e-01
   3.9471915e-01   2.0286667e-01
   3.9473342e-01   2.0300000e-01
   3.9474116e-01   2.0313333e-01
   3.9474714e-01   2.0326667e-01
   3.9475055e-01   2.0340000e-01
   3.9476089e-01   2.0346667e-01
   3.9477855e-01   2.0353333e-01
   3.9478544e-01   2.0360000e-01
   3.9478548e-01   2.0373333e-01
   3.9478633e-01   2.0380000e-01
   3.9479774e-01   2.0386667e-01
   3.9480452e-01   2.0393333e-01
   3.9480564e-01   2.0400000e-01
   3.9480609e-01   2.0406667e-01
   3.9481079e-01   2.0413333e-01
   3.9481621e-01   2.0426667e-01
   3.9482745e-01   2.0433333e-01
   3.9483001e-01   2.0440000e-01
   3.9483212e-01   2.0446667e-01
   3.9483936e-01   2.0453333e-01
   3.9484087e-01   2.0460000e-01
   3.9485377e-01   2.0473333e-01
   3.9485892e-01   2.0480000e-01
   3.9486580e-01   2.0486667e-01
   3.9487176e-01   2.0493333e-01
   3.9487593e-01   2.0506667e-01
   3.9487622e-01   2.0513333e-01
   3.9488267e-01   2.0520000e-01
   3.9488267e-01   2.0526667e-01
   3.9489035e-01   2.0533333e-01
   3.9489957e-01   2.0546667e-01
   3.9491471e-01   2.0553333e-01
   3.9491476e-01   2.0560000e-01
   3.9491789e-01   2.0566667e-01
   3.9491814e-01   2.0573333e-01
   3.9492228e-01   2.0580000e-01
   3.9492965e-01   2.0586667e-01
   3.9493389e-01   2.0593333e-01
   3.9493508e-01   2.0600000e-01
   3.9493587e-01   2.0606667e-01
   3.9493703e-01   2.0613333e-01
   3.9493873e-01   2.0620000e-01
   3.9494439e-01   2.0626667e-01
   3.9494582e-01   2.0633333e-01
   3.9494858e-01   2.0640000e-01
   3.9494962e-01   2.0653333e-01
   3.9495305e-01   2.0660000e-01
   3.9495365e-01   2.0666667e-01
   3.9495400e-01   2.0673333e-01
   3.9495468e-01   2.0680000e-01
   3.9496318e-01   2.0686667e-01
   3.9496405e-01   2.0693333e-01
   3.9496851e-01   2.0700000e-01
   3.9497313e-01   2.0706667e-01
   3.9497817e-01   2.0713333e-01
   3.9499577e-01   2.0720000e-01
   3.9499769e-01   2.0726667e-01
   3.9500632e-01   2.0733333e-01
   3.9500931e-01   2.0740000e-01
   3.9501694e-01   2.0746667e-01
   3.9502118e-01   2.0753333e-01
   3.9502162e-01   2.0760000e-01
   3.9502744e-01   2.0766667e-01
   3.9503321e-01   2.0773333e-01
   3.9503498e-01   2.0780000e-01
   3.9503667e-01   2.0786667e-01
   3.9503917e-01   2.0793333e-01
   3.9504236e-01   2.0800000e-01
   3.9504846e-01   2.0806667e-01
   3.9505015e-01   2.0813333e-01
   3.9505332e-01   2.0820000e-01
   3.9505618e-01   2.0826667e-01
   3.9505632e-01   2.0833333e-01
   3.9505823e-01   2.0840000e-01
   3.9505981e-01   2.0846667e-01
   3.9506850e-01   2.0853333e-01
   3.9507278e-01   2.0860000e-01
   3.9508520e-01   2.0866667e-01
   3.9509189e-01   2.0873333e-01
   3.9509210e-01   2.0880000e-01
   3.9509266e-01   2.0886667e-01
   3.9509659e-01   2.0893333e-01
   3.9510085e-01   2.0900000e-01
   3.9510424e-01   2.0906667e-01
   3.9510439e-01   2.0920000e-01
   3.9511194e-01   2.0926667e-01
   3.9511468e-01   2.0933333e-01
   3.9511644e-01   2.0940000e-01
   3.9511791e-01   2.0946667e-01
   3.9511872e-01   2.0953333e-01
   3.9512406e-01   2.0960000e-01
   3.9512411e-01   2.0966667e-01
   3.9512771e-01   2.0973333e-01
   3.9512775e-01   2.0986667e-01
   3.9513108e-01   2.0993333e-01
   3.9515136e-01   2.1000000e-01
   3.9515372e-01   2.1006667e-01
   3.9515642e-01   2.1013333e-01
   3.9516674e-01   2.1020000e-01
   3.9516849e-01   2.1026667e-01
   3.9517092e-01   2.1033333e-01
   3.9518581e-01   2.1040000e-01
   3.9520964e-01   2.1046667e-01
   3.9521233e-01   2.1060000e-01
   3.9521965e-01   2.1066667e-01
   3.9522271e-01   2.1080000e-01
   3.9523083e-01   2.1086667e-01
   3.9523109e-01   2.1093333e-01
   3.9524328e-01   2.1100000e-01
   3.9524564e-01   2.1106667e-01
   3.9524590e-01   2.1113333e-01
   3.9525031e-01   2.1120000e-01
   3.9525330e-01   2.1126667e-01
   3.9525823e-01   2.1133333e-01
   3.9527212e-01   2.1140000e-01
   3.9527665e-01   2.1146667e-01
   3.9527707e-01   2.1153333e-01
   3.9527853e-01   2.1160000e-01
   3.9527865e-01   2.1166667e-01
   3.9528965e-01   2.1173333e-01
   3.9529401e-01   2.1180000e-01
   3.9529565e-01   2.1186667e-01
   3.9529889e-01   2.1193333e-01
   3.9530868e-01   2.1200000e-01
   3.9532026e-01   2.1206667e-01
   3.9533469e-01   2.1213333e-01
   3.9533664e-01   2.1220000e-01
   3.9534526e-01   2.1233333e-01
   3.9537253e-01   2.1240000e-01
   3.9537973e-01   2.1246667e-01
   3.9538324e-01   2.1253333e-01
   3.9538629e-01   2.1260000e-01
   3.9540078e-01   2.1266667e-01
   3.9541684e-01   2.1280000e-01
   3.9541925e-01   2.1286667e-01
   3.9541960e-01   2.1293333e-01
   3.9542030e-01   2.1300000e-01
   3.9542043e-01   2.1306667e-01
   3.9544427e-01   2.1313333e-01
   3.9544785e-01   2.1320000e-01
   3.9545083e-01   2.1326667e-01
   3.9545272e-01   2.1333333e-01
   3.9545497e-01   2.1340000e-01
   3.9545738e-01   2.1346667e-01
   3.9546500e-01   2.1353333e-01
   3.9546721e-01   2.1366667e-01
   3.9547347e-01   2.1373333e-01
   3.9547652e-01   2.1386667e-01
   3.9548149e-01   2.1393333e-01
   3.9548335e-01   2.1400000e-01
   3.9548347e-01   2.1406667e-01
   3.9548615e-01   2.1413333e-01
   3.9549191e-01   2.1426667e-01
   3.9549242e-01   2.1433333e-01
   3.9550168e-01   2.1440000e-01
   3.9550765e-01   2.1446667e-01
   3.9551338e-01   2.1453333e-01
   3.9552394e-01   2.1460000e-01
   3.9553456e-01   2.1466667e-01
   3.9553612e-01   2.1473333e-01
   3.9554082e-01   2.1486667e-01
   3.9555348e-01   2.1493333e-01
   3.9555479e-01   2.1500000e-01
   3.9556733e-01   2.1506667e-01
   3.9557046e-01   2.1513333e-01
   3.9557057e-01   2.1520000e-01
   3.9557711e-01   2.1526667e-01
   3.9558243e-01   2.1533333e-01
   3.9558450e-01   2.1540000e-01
   3.9558670e-01   2.1546667e-01
   3.9558963e-01   2.1553333e-01
   3.9559373e-01   2.1560000e-01
   3.9560048e-01   2.1566667e-01
   3.9560996e-01   2.1573333e-01
   3.9562821e-01   2.1580000e-01
   3.9564057e-01   2.1586667e-01
   3.9564107e-01   2.1593333e-01
   3.9564645e-01   2.1600000e-01
   3.9565586e-01   2.1613333e-01
   3.9565841e-01   2.1620000e-01
   3.9566013e-01   2.1626667e-01
   3.9566695e-01   2.1633333e-01
   3.9566826e-01   2.1640000e-01
   3.9567746e-01   2.1646667e-01
   3.9568924e-01   2.1653333e-01
   3.9569447e-01   2.1666667e-01
   3.9570310e-01   2.1680000e-01
   3.9570364e-01   2.1686667e-01
   3.9570673e-01   2.1693333e-01
   3.9571219e-01   2.1700000e-01
   3.9571387e-01   2.1706667e-01
   3.9571785e-01   2.1713333e-01
   3.9572077e-01   2.1720000e-01
   3.9572930e-01   2.1726667e-01
   3.9573360e-01   2.1733333e-01
   3.9575059e-01   2.1740000e-01
   3.9575338e-01   2.1746667e-01
   3.9575719e-01   2.1753333e-01
   3.9576222e-01   2.1760000e-01
   3.9576781e-01   2.1766667e-01
   3.9576954e-01   2.1773333e-01
   3.9577092e-01   2.1780000e-01
   3.9577353e-01   2.1786667e-01
   3.9577391e-01   2.1793333e-01
   3.9579055e-01   2.1800000e-01
   3.9580023e-01   2.1806667e-01
   3.9580186e-01   2.1813333e-01
   3.9580525e-01   2.1820000e-01
   3.9580616e-01   2.1833333e-01
   3.9580735e-01   2.1840000e-01
   3.9582807e-01   2.1853333e-01
   3.9583013e-01   2.1860000e-01
   3.9583097e-01   2.1866667e-01
   3.9583850e-01   2.1873333e-01
   3.9584266e-01   2.1880000e-01
   3.9585147e-01   2.1886667e-01
   3.9585302e-01   2.1893333e-01
   3.9585874e-01   2.1900000e-01
   3.9586174e-01   2.1906667e-01
   3.9586214e-01   2.1913333e-01
   3.9586876e-01   2.1926667e-01
   3.9587743e-01   2.1933333e-01
   3.9588692e-01   2.1940000e-01
   3.9589092e-01   2.1946667e-01
   3.9589201e-01   2.1953333e-01
   3.9589669e-01   2.1960000e-01
   3.9589784e-01   2.1973333e-01
   3.9590242e-01   2.1980000e-01
   3.9590263e-01   2.1986667e-01
   3.9590736e-01   2.1993333e-01
   3.9590900e-01   2.2000000e-01
   3.9592038e-01   2.2006667e-01
   3.9592819e-01   2.2013333e-01
   3.9593388e-01   2.2026667e-01
   3.9593564e-01   2.2033333e-01
   3.9593882e-01   2.2040000e-01
   3.9594036e-01   2.2046667e-01
   3.9595165e-01   2.2053333e-01
   3.9595636e-01   2.2066667e-01
   3.9596339e-01   2.2073333e-01
   3.9597734e-01   2.2080000e-01
   3.9598920e-01   2.2086667e-01
   3.9599235e-01   2.2093333e-01
   3.9599769e-01   2.2100000e-01
   3.9600192e-01   2.2106667e-01
   3.9600260e-01   2.2120000e-01
   3.9600371e-01   2.2126667e-01
   3.9601647e-01   2.2140000e-01
   3.9602290e-01   2.2146667e-01
   3.9602649e-01   2.2153333e-01
   3.9602811e-01   2.2166667e-01
   3.9603707e-01   2.2173333e-01
   3.9604003e-01   2.2180000e-01
   3.9604982e-01   2.2193333e-01
   3.9606089e-01   2.2200000e-01
   3.9606310e-01   2.2206667e-01
   3.9606388e-01   2.2220000e-01
   3.9607072e-01   2.2233333e-01
   3.9608544e-01   2.2240000e-01
   3.9608739e-01   2.2246667e-01
   3.9608903e-01   2.2253333e-01
   3.9609233e-01   2.2260000e-01
   3.9609631e-01   2.2266667e-01
   3.9610506e-01   2.2273333e-01
   3.9611398e-01   2.2280000e-01
   3.9611457e-01   2.2286667e-01
   3.9611595e-01   2.2293333e-01
   3.9613076e-01   2.2306667e-01
   3.9613830e-01   2.2320000e-01
   3.9613854e-01   2.2326667e-01
   3.9614460e-01   2.2333333e-01
   3.9614483e-01   2.2346667e-01
   3.9615238e-01   2.2353333e-01
   3.9616673e-01   2.2366667e-01
   3.9616685e-01   2.2373333e-01
   3.9617532e-01   2.2386667e-01
   3.9617652e-01   2.2393333e-01
   3.9617745e-01   2.2400000e-01
   3.9620648e-01   2.2413333e-01
   3.9620754e-01   2.2420000e-01
   3.9620836e-01   2.2426667e-01
   3.9621516e-01   2.2433333e-01
   3.9622358e-01   2.2440000e-01
   3.9622729e-01   2.2446667e-01
   3.9623041e-01   2.2453333e-01
   3.9623323e-01   2.2460000e-01
   3.9623660e-01   2.2466667e-01
   3.9625534e-01   2.2473333e-01
   3.9625862e-01   2.2480000e-01
   3.9626339e-01   2.2486667e-01
   3.9627172e-01   2.2493333e-01
   3.9627228e-01   2.2506667e-01
   3.9627289e-01   2.2513333e-01
   3.9627649e-01   2.2520000e-01
   3.9627742e-01   2.2526667e-01
   3.9627752e-01   2.2533333e-01
   3.9628073e-01   2.2540000e-01
   3.9628089e-01   2.2546667e-01
   3.9628316e-01   2.2553333e-01
   3.9628430e-01   2.2560000e-01
   3.9628638e-01   2.2566667e-01
   3.9628709e-01   2.2573333e-01
   3.9628722e-01   2.2586667e-01
   3.9630121e-01   2.2593333e-01
   3.9630735e-01   2.2600000e-01
   3.9631829e-01   2.2606667e-01
   3.9632133e-01   2.2613333e-01
   3.9633598e-01   2.2620000e-01
   3.9633712e-01   2.2626667e-01
   3.9634325e-01   2.2640000e-01
   3.9634385e-01   2.2646667e-01
   3.9634538e-01   2.2653333e-01
   3.9634618e-01   2.2666667e-01
   3.9634849e-01   2.2673333e-01
   3.9635046e-01   2.2680000e-01
   3.9635283e-01   2.2686667e-01
   3.9635633e-01   2.2693333e-01
   3.9635714e-01   2.2700000e-01
   3.9636214e-01   2.2706667e-01
   3.9637420e-01   2.2713333e-01
   3.9637476e-01   2.2720000e-01
   3.9638044e-01   2.2726667e-01
   3.9638754e-01   2.2733333e-01
   3.9638787e-01   2.2740000e-01
   3.9638909e-01   2.2746667e-01
   3.9638940e-01   2.2753333e-01
   3.9639227e-01   2.2760000e-01
   3.9639291e-01   2.2766667e-01
   3.9639852e-01   2.2773333e-01
   3.9639961e-01   2.2780000e-01
   3.9640736e-01   2.2786667e-01
   3.9640746e-01   2.2793333e-01
   3.9640978e-01   2.2800000e-01
   3.9642362e-01   2.2806667e-01
   3.9644274e-01   2.2813333e-01
   3.9644275e-01   2.2820000e-01
   3.9645256e-01   2.2826667e-01
   3.9645739e-01   2.2833333e-01
   3.9646149e-01   2.2840000e-01
   3.9646490e-01   2.2846667e-01
   3.9646604e-01   2.2853333e-01
   3.9647284e-01   2.2860000e-01
   3.9647621e-01   2.2866667e-01
   3.9647897e-01   2.2873333e-01
   3.9648751e-01   2.2880000e-01
   3.9648886e-01   2.2886667e-01
   3.9649419e-01   2.2893333e-01
   3.9650816e-01   2.2900000e-01
   3.9651332e-01   2.2906667e-01
   3.9651589e-01   2.2913333e-01
   3.9653058e-01   2.2920000e-01
   3.9654491e-01   2.2926667e-01
   3.9655453e-01   2.2933333e-01
   3.9656835e-01   2.2946667e-01
   3.9657617e-01   2.2953333e-01
   3.9658093e-01   2.2960000e-01
   3.9658284e-01   2.2973333e-01
   3.9658756e-01   2.2980000e-01
   3.9659347e-01   2.2986667e-01
   3.9662386e-01   2.3000000e-01
   3.9663835e-01   2.3006667e-01
   3.9664055e-01   2.3013333e-01
   3.9664148e-01   2.3020000e-01
   3.9664651e-01   2.3026667e-01
   3.9664863e-01   2.3033333e-01
   3.9665031e-01   2.3040000e-01
   3.9665450e-01   2.3053333e-01
   3.9666041e-01   2.3060000e-01
   3.9666138e-01   2.3066667e-01
   3.9666575e-01   2.3073333e-01
   3.9666586e-01   2.3080000e-01
   3.9666698e-01   2.3086667e-01
   3.9667881e-01   2.3093333e-01
   3.9668111e-01   2.3100000e-01
   3.9668571e-01   2.3106667e-01
   3.9668594e-01   2.3113333e-01
   3.9668809e-01   2.3120000e-01
   3.9670039e-01   2.3126667e-01
   3.9670062e-01   2.3133333e-01
   3.9670752e-01   2.3140000e-01
   3.9671318e-01   2.3146667e-01
   3.9671558e-01   2.3153333e-01
   3.9671892e-01   2.3166667e-01
   3.9671955e-01   2.3173333e-01
   3.9673031e-01   2.3180000e-01
   3.9674011e-01   2.3186667e-01
   3.9674466e-01   2.3193333e-01
   3.9675049e-01   2.3200000e-01
   3.9675065e-01   2.3213333e-01
   3.9675359e-01   2.3220000e-01
   3.9677164e-01   2.3233333e-01
   3.9677703e-01   2.3240000e-01
   3.9678156e-01   2.3246667e-01
   3.9678425e-01   2.3253333e-01
   3.9678485e-01   2.3266667e-01
   3.9679180e-01   2.3280000e-01
   3.9679591e-01   2.3286667e-01
   3.9679914e-01   2.3293333e-01
   3.9680085e-01   2.3300000e-01
   3.9680696e-01   2.3306667e-01
   3.9681261e-01   2.3313333e-01
   3.9682129e-01   2.3320000e-01
   3.9682144e-01   2.3326667e-01
   3.9682188e-01   2.3333333e-01
   3.9682481e-01   2.3340000e-01
   3.9683777e-01   2.3346667e-01
   3.9685186e-01   2.3353333e-01
   3.9685647e-01   2.3360000e-01
   3.9686305e-01   2.3366667e-01
   3.9686338e-01   2.3373333e-01
   3.9686435e-01   2.3380000e-01
   3.9686760e-01   2.3386667e-01
   3.9686955e-01   2.3400000e-01
   3.9687022e-01   2.3406667e-01
   3.9687052e-01   2.3413333e-01
   3.9687332e-01   2.3420000e-01
   3.9687827e-01   2.3426667e-01
   3.9687838e-01   2.3433333e-01
   3.9688427e-01   2.3440000e-01
   3.9688981e-01   2.3446667e-01
   3.9689085e-01   2.3453333e-01
   3.9690021e-01   2.3466667e-01
   3.9690158e-01   2.3473333e-01
   3.9691080e-01   2.3486667e-01
   3.9691205e-01   2.3493333e-01
   3.9691382e-01   2.3500000e-01
   3.9692628e-01   2.3506667e-01
   3.9692988e-01   2.3513333e-01
   3.9693216e-01   2.3520000e-01
   3.9693514e-01   2.3533333e-01
   3.9693626e-01   2.3540000e-01
   3.9694196e-01   2.3546667e-01
   3.9695038e-01   2.3560000e-01
   3.9695227e-01   2.3566667e-01
   3.9695400e-01   2.3573333e-01
   3.9695460e-01   2.3580000e-01
   3.9695556e-01   2.3586667e-01
   3.9697451e-01   2.3600000e-01
   3.9697560e-01   2.3606667e-01
   3.9697925e-01   2.3613333e-01
   3.9698196e-01   2.3620000e-01
   3.9698704e-01   2.3626667e-01
   3.9699399e-01   2.3640000e-01
   3.9699596e-01   2.3646667e-01
   3.9699862e-01   2.3653333e-01
   3.9700080e-01   2.3660000e-01
   3.9700612e-01   2.3666667e-01
   3.9700703e-01   2.3673333e-01
   3.9702033e-01   2.3680000e-01
   3.9702895e-01   2.3686667e-01
   3.9703045e-01   2.3693333e-01
   3.9703433e-01   2.3700000e-01
   3.9704671e-01   2.3706667e-01
   3.9704980e-01   2.3713333e-01
   3.9705189e-01   2.3720000e-01
   3.9705190e-01   2.3726667e-01
   3.9705491e-01   2.3733333e-01
   3.9705862e-01   2.3740000e-01
   3.9705981e-01   2.3746667e-01
   3.9705996e-01   2.3753333e-01
   3.9706009e-01   2.3766667e-01
   3.9706131e-01   2.3773333e-01
   3.9706161e-01   2.3780000e-01
   3.9706294e-01   2.3786667e-01
   3.9706392e-01   2.3793333e-01
   3.9706483e-01   2.3800000e-01
   3.9707204e-01   2.3806667e-01
   3.9707501e-01   2.3813333e-01
   3.9707584e-01   2.3820000e-01
   3.9707709e-01   2.3826667e-01
   3.9707841e-01   2.3833333e-01
   3.9707905e-01   2.3840000e-01
   3.9708370e-01   2.3846667e-01
   3.9709706e-01   2.3853333e-01
   3.9710423e-01   2.3860000e-01
   3.9710725e-01   2.3866667e-01
   3.9711218e-01   2.3873333e-01
   3.9711830e-01   2.3880000e-01
   3.9712060e-01   2.3893333e-01
   3.9712218e-01   2.3900000e-01
   3.9712634e-01   2.3906667e-01
   3.9713005e-01   2.3913333e-01
   3.9713281e-01   2.3920000e-01
   3.9714607e-01   2.3926667e-01
   3.9714659e-01   2.3933333e-01
   3.9715706e-01   2.3946667e-01
   3.9715899e-01   2.3953333e-01
   3.9716159e-01   2.3960000e-01
   3.9716417e-01   2.3966667e-01
   3.9717030e-01   2.3973333e-01
   3.9717338e-01   2.3980000e-01
   3.9717704e-01   2.3986667e-01
   3.9718117e-01   2.3993333e-01
   3.9718222e-01   2.4000000e-01
   3.9718572e-01   2.4006667e-01
   3.9718666e-01   2.4013333e-01
   3.9718752e-01   2.4020000e-01
   3.9720254e-01   2.4026667e-01
   3.9721274e-01   2.4033333e-01
   3.9721290e-01   2.4040000e-01
   3.9721844e-01   2.4046667e-01
   3.9722456e-01   2.4053333e-01
   3.9723307e-01   2.4060000e-01
   3.9723442e-01   2.4066667e-01
   3.9723807e-01   2.4080000e-01
   3.9724386e-01   2.4086667e-01
   3.9724443e-01   2.4093333e-01
   3.9724450e-01   2.4100000e-01
   3.9724764e-01   2.4106667e-01
   3.9725151e-01   2.4113333e-01
   3.9725684e-01   2.4120000e-01
   3.9726767e-01   2.4133333e-01
   3.9727802e-01   2.4140000e-01
   3.9727985e-01   2.4146667e-01
   3.9729072e-01   2.4153333e-01
   3.9729132e-01   2.4160000e-01
   3.9730202e-01   2.4166667e-01
   3.9730623e-01   2.4173333e-01
   3.9731413e-01   2.4180000e-01
   3.9731665e-01   2.4186667e-01
   3.9731800e-01   2.4193333e-01
   3.9732467e-01   2.4200000e-01
   3.9732485e-01   2.4206667e-01
   3.9733108e-01   2.4213333e-01
   3.9733920e-01   2.4220000e-01
   3.9733981e-01   2.4226667e-01
   3.9734945e-01   2.4233333e-01
   3.9735333e-01   2.4240000e-01
   3.9735993e-01   2.4246667e-01
   3.9737815e-01   2.4260000e-01
   3.9738145e-01   2.4266667e-01
   3.9738198e-01   2.4273333e-01
   3.9738363e-01   2.4280000e-01
   3.9738915e-01   2.4293333e-01
   3.9739648e-01   2.4300000e-01
   3.9740597e-01   2.4306667e-01
   3.9740608e-01   2.4320000e-01
   3.9742758e-01   2.4326667e-01
   3.9742936e-01   2.4333333e-01
   3.9743703e-01   2.4340000e-01
   3.9744223e-01   2.4346667e-01
   3.9745979e-01   2.4353333e-01
   3.9746683e-01   2.4360000e-01
   3.9747064e-01   2.4366667e-01
   3.9747409e-01   2.4373333e-01
   3.9748010e-01   2.4380000e-01
   3.9751393e-01   2.4386667e-01
   3.9752331e-01   2.4393333e-01
   3.9752581e-01   2.4400000e-01
   3.9752983e-01   2.4406667e-01
   3.9753565e-01   2.4413333e-01
   3.9753950e-01   2.4420000e-01
   3.9753952e-01   2.4426667e-01
   3.9754013e-01   2.4433333e-01
   3.9755331e-01   2.4440000e-01
   3.9755373e-01   2.4453333e-01
   3.9756752e-01   2.4460000e-01
   3.9756995e-01   2.4466667e-01
   3.9760687e-01   2.4473333e-01
   3.9760913e-01   2.4480000e-01
   3.9761456e-01   2.4493333e-01
   3.9762412e-01   2.4500000e-01
   3.9762614e-01   2.4506667e-01
   3.9762700e-01   2.4513333e-01
   3.9762942e-01   2.4520000e-01
   3.9763456e-01   2.4526667e-01
   3.9763613e-01   2.4533333e-01
   3.9765428e-01   2.4540000e-01
   3.9766963e-01   2.4546667e-01
   3.9767091e-01   2.4553333e-01
   3.9767951e-01   2.4560000e-01
   3.9768458e-01   2.4566667e-01
   3.9769381e-01   2.4573333e-01
   3.9769482e-01   2.4580000e-01
   3.9769986e-01   2.4586667e-01
   3.9770090e-01   2.4600000e-01
   3.9770505e-01   2.4606667e-01
   3.9770804e-01   2.4613333e-01
   3.9772052e-01   2.4620000e-01
   3.9772814e-01   2.4626667e-01
   3.9772867e-01   2.4633333e-01
   3.9773381e-01   2.4640000e-01
   3.9773393e-01   2.4646667e-01
   3.9773666e-01   2.4653333e-01
   3.9773690e-01   2.4660000e-01
   3.9774832e-01   2.4666667e-01
   3.9775846e-01   2.4673333e-01
   3.9775890e-01   2.4680000e-01
   3.9776651e-01   2.4686667e-01
   3.9777393e-01   2.4693333e-01
   3.9778157e-01   2.4700000e-01
   3.9778950e-01   2.4706667e-01
   3.9779306e-01   2.4713333e-01
   3.9779713e-01   2.4720000e-01
   3.9779981e-01   2.4726667e-01
   3.9780265e-01   2.4733333e-01
   3.9780274e-01   2.4746667e-01
   3.9780722e-01   2.4753333e-01
   3.9780895e-01   2.4760000e-01
   3.9780991e-01   2.4766667e-01
   3.9783528e-01   2.4773333e-01
   3.9783914e-01   2.4780000e-01
   3.9784085e-01   2.4786667e-01
   3.9784509e-01   2.4793333e-01
   3.9785422e-01   2.4800000e-01
   3.9786010e-01   2.4806667e-01
   3.9786902e-01   2.4820000e-01
   3.9787155e-01   2.4826667e-01
   3.9787602e-01   2.4833333e-01
   3.9787869e-01   2.4840000e-01
   3.9787962e-01   2.4846667e-01
   3.9788257e-01   2.4853333e-01
   3.9788520e-01   2.4860000e-01
   3.9788532e-01   2.4866667e-01
   3.9788894e-01   2.4873333e-01
   3.9789598e-01   2.4880000e-01
   3.9789733e-01   2.4886667e-01
   3.9789846e-01   2.4893333e-01
   3.9790349e-01   2.4900000e-01
   3.9790351e-01   2.4906667e-01
   3.9791536e-01   2.4913333e-01
   3.9792043e-01   2.4920000e-01
   3.9792291e-01   2.4926667e-01
   3.9792463e-01   2.4940000e-01
   3.9792482e-01   2.4953333e-01
   3.9792534e-01   2.4960000e-01
   3.9793490e-01   2.4973333e-01
   3.9793868e-01   2.4980000e-01
   3.9793909e-01   2.4986667e-01
   3.9793916e-01   2.5000000e-01
   3.9794024e-01   2.5013333e-01
   3.9794035e-01   2.5020000e-01
   3.9794740e-01   2.5026667e-01
   3.9795117e-01   2.5033333e-01
   3.9795131e-01   2.5040000e-01
   3.9795253e-01   2.5053333e-01
   3.9796236e-01   2.5060000e-01
   3.9796422e-01   2.5073333e-01
   3.9796567e-01   2.5080000e-01
   3.9797099e-01   2.5086667e-01
   3.9797586e-01   2.5093333e-01
   3.9797646e-01   2.5100000e-01
   3.9799408e-01   2.5106667e-01
   3.9799522e-01   2.5113333e-01
   3.9800278e-01   2.5120000e-01
   3.9800610e-01   2.5126667e-01
   3.9802183e-01   2.5133333e-01
   3.9803260e-01   2.5140000e-01
   3.9804029e-01   2.5146667e-01
   3.9806051e-01   2.5153333e-01
   3.9806352e-01   2.5160000e-01
   3.9807087e-01   2.5166667e-01
   3.9807635e-01   2.5173333e-01
   3.9808772e-01   2.5180000e-01
   3.9809553e-01   2.5186667e-01
   3.9811217e-01   2.5193333e-01
   3.9812278e-01   2.5200000e-01
   3.9812585e-01   2.5206667e-01
   3.9812718e-01   2.5220000e-01
   3.9812736e-01   2.5226667e-01
   3.9812986e-01   2.5233333e-01
   3.9813534e-01   2.5240000e-01
   3.9815022e-01   2.5246667e-01
   3.9816296e-01   2.5253333e-01
   3.9816680e-01   2.5260000e-01
   3.9818130e-01   2.5266667e-01
   3.9818517e-01   2.5273333e-01
   3.9818685e-01   2.5280000e-01
   3.9819449e-01   2.5286667e-01
   3.9820107e-01   2.5293333e-01
   3.9820760e-01   2.5300000e-01
   3.9820919e-01   2.5306667e-01
   3.9821459e-01   2.5313333e-01
   3.9822796e-01   2.5320000e-01
   3.9822864e-01   2.5326667e-01
   3.9824739e-01   2.5333333e-01
   3.9825171e-01   2.5346667e-01
   3.9825457e-01   2.5353333e-01
   3.9825679e-01   2.5360000e-01
   3.9825687e-01   2.5366667e-01
   3.9826353e-01   2.5373333e-01
   3.9827371e-01   2.5386667e-01
   3.9828039e-01   2.5393333e-01
   3.9828095e-01   2.5400000e-01
   3.9828158e-01   2.5406667e-01
   3.9828774e-01   2.5413333e-01
   3.9829203e-01   2.5420000e-01
   3.9829392e-01   2.5426667e-01
   3.9829523e-01   2.5433333e-01
   3.9831146e-01   2.5440000e-01
   3.9831962e-01   2.5446667e-01
   3.9832038e-01   2.5453333e-01
   3.9832099e-01   2.5466667e-01
   3.9833992e-01   2.5480000e-01
   3.9834144e-01   2.5493333e-01
   3.9835471e-01   2.5500000e-01
   3.9835539e-01   2.5513333e-01
   3.9835551e-01   2.5520000e-01
   3.9837252e-01   2.5526667e-01
   3.9838280e-01   2.5533333e-01
   3.9838671e-01   2.5540000e-01
   3.9839695e-01   2.5546667e-01
   3.9840656e-01   2.5553333e-01
   3.9842921e-01   2.5560000e-01
   3.9842943e-01   2.5566667e-01
   3.9842944e-01   2.5573333e-01
   3.9843484e-01   2.5580000e-01
   3.9844316e-01   2.5586667e-01
   3.9844395e-01   2.5593333e-01
   3.9845044e-01   2.5600000e-01
   3.9845277e-01   2.5606667e-01
   3.9845435e-01   2.5613333e-01
   3.9845672e-01   2.5620000e-01
   3.9847040e-01   2.5626667e-01
   3.9847122e-01   2.5633333e-01
   3.9847376e-01   2.5640000e-01
   3.9848128e-01   2.5646667e-01
   3.9848806e-01   2.5653333e-01
   3.9848889e-01   2.5666667e-01
   3.9848990e-01   2.5680000e-01
   3.9850637e-01   2.5686667e-01
   3.9850719e-01   2.5700000e-01
   3.9853218e-01   2.5706667e-01
   3.9856312e-01   2.5713333e-01
   3.9856404e-01   2.5720000e-01
   3.9856420e-01   2.5726667e-01
   3.9856744e-01   2.5740000e-01
   3.9858388e-01   2.5746667e-01
   3.9858901e-01   2.5760000e-01
   3.9859664e-01   2.5766667e-01
   3.9860525e-01   2.5773333e-01
   3.9860908e-01   2.5786667e-01
   3.9861078e-01   2.5793333e-01
   3.9861156e-01   2.5800000e-01
   3.9861397e-01   2.5806667e-01
   3.9862255e-01   2.5813333e-01
   3.9862452e-01   2.5820000e-01
   3.9862505e-01   2.5826667e-01
   3.9862571e-01   2.5833333e-01
   3.9862582e-01   2.5840000e-01
   3.9862736e-01   2.5853333e-01
   3.9863036e-01   2.5860000e-01
   3.9863315e-01   2.5873333e-01
   3.9863523e-01   2.5880000e-01
   3.9863863e-01   2.5893333e-01
   3.9863979e-01   2.5900000e-01
   3.9865206e-01   2.5906667e-01
   3.9865280e-01   2.5913333e-01
   3.9865698e-01   2.5920000e-01
   3.9865884e-01   2.5926667e-01
   3.9866244e-01   2.5933333e-01
   3.9866520e-01   2.5940000e-01
   3.9867015e-01   2.5946667e-01
   3.9867177e-01   2.5953333e-01
   3.9867524e-01   2.5960000e-01
   3.9868391e-01   2.5966667e-01
   3.9869476e-01   2.5973333e-01
   3.9870194e-01   2.5980000e-01
   3.9870238e-01   2.5986667e-01
   3.9870478e-01   2.6000000e-01
   3.9871286e-01   2.6006667e-01
   3.9871324e-01   2.6013333e-01
   3.9871849e-01   2.6020000e-01
   3.9872905e-01   2.6026667e-01
   3.9873307e-01   2.6033333e-01
   3.9873532e-01   2.6040000e-01
   3.9875097e-01   2.6046667e-01
   3.9875224e-01   2.6060000e-01
   3.9876179e-01   2.6073333e-01
   3.9876311e-01   2.6086667e-01
   3.9876324e-01   2.6093333e-01
   3.9876576e-01   2.6100000e-01
   3.9878079e-01   2.6106667e-01
   3.9878396e-01   2.6113333e-01
   3.9880557e-01   2.6120000e-01
   3.9881114e-01   2.6126667e-01
   3.9882069e-01   2.6133333e-01
   3.9882278e-01   2.6146667e-01
   3.9882337e-01   2.6153333e-01
   3.9882865e-01   2.6160000e-01
   3.9882995e-01   2.6166667e-01
   3.9884109e-01   2.6173333e-01
   3.9884657e-01   2.6180000e-01
   3.9884753e-01   2.6186667e-01
   3.9885183e-01   2.6193333e-01
   3.9885192e-01   2.6200000e-01
   3.9885252e-01   2.6206667e-01
   3.9885305e-01   2.6213333e-01
   3.9885626e-01   2.6220000e-01
   3.9885951e-01   2.6226667e-01
   3.9886476e-01   2.6233333e-01
   3.9886683e-01   2.6240000e-01
   3.9886939e-01   2.6253333e-01
   3.9887849e-01   2.6260000e-01
   3.9888118e-01   2.6266667e-01
   3.9888186e-01   2.6273333e-01
   3.9888434e-01   2.6280000e-01
   3.9888874e-01   2.6286667e-01
   3.9889489e-01   2.6293333e-01
   3.9890380e-01   2.6300000e-01
   3.9891127e-01   2.6306667e-01
   3.9893060e-01   2.6313333e-01
   3.9894327e-01   2.6320000e-01
   3.9894855e-01   2.6326667e-01
   3.9895141e-01   2.6340000e-01
   3.9895374e-01   2.6346667e-01
   3.9895470e-01   2.6353333e-01
   3.9896789e-01   2.6360000e-01
   3.9897293e-01   2.6366667e-01
   3.9897901e-01   2.6373333e-01
   3.9899169e-01   2.6380000e-01
   3.9900283e-01   2.6386667e-01
   3.9901490e-01   2.6393333e-01
   3.9901915e-01   2.6400000e-01
   3.9901922e-01   2.6413333e-01
   3.9903606e-01   2.6420000e-01
   3.9903769e-01   2.6426667e-01
   3.9903819e-01   2.6433333e-01
   3.9904856e-01   2.6440000e-01
   3.9907025e-01   2.6453333e-01
   3.9907829e-01   2.6460000e-01
   3.9907955e-01   2.6473333e-01
   3.9908864e-01   2.6480000e-01
   3.9908944e-01   2.6486667e-01
   3.9909480e-01   2.6493333e-01
   3.9909722e-01   2.6500000e-01
   3.9909824e-01   2.6506667e-01
   3.9910018e-01   2.6513333e-01
   3.9910182e-01   2.6520000e-01
   3.9910580e-01   2.6526667e-01
   3.9910747e-01   2.6533333e-01
   3.9910798e-01   2.6540000e-01
   3.9911381e-01   2.6546667e-01
   3.9915085e-01   2.6553333e-01
   3.9915685e-01   2.6560000e-01
   3.9915950e-01   2.6566667e-01
   3.9916299e-01   2.6573333e-01
   3.9916690e-01   2.6586667e-01
   3.9916833e-01   2.6593333e-01
   3.9917603e-01   2.6600000e-01
   3.9917686e-01   2.6606667e-01
   3.9919376e-01   2.6613333e-01
   3.9919544e-01   2.6620000e-01
   3.9919958e-01   2.6626667e-01
   3.9920230e-01   2.6633333e-01
   3.9920585e-01   2.6640000e-01
   3.9920600e-01   2.6646667e-01
   3.9921561e-01   2.6653333e-01
   3.9921584e-01   2.6660000e-01
   3.9922517e-01   2.6666667e-01
   3.9922867e-01   2.6673333e-01
   3.9923399e-01   2.6680000e-01
   3.9925196e-01   2.6686667e-01
   3.9925336e-01   2.6693333e-01
   3.9925754e-01   2.6700000e-01
   3.9926131e-01   2.6706667e-01
   3.9926650e-01   2.6713333e-01
   3.9927400e-01   2.6720000e-01
   3.9928472e-01   2.6726667e-01
   3.9928888e-01   2.6733333e-01
   3.9929105e-01   2.6740000e-01
   3.9929140e-01   2.6746667e-01
   3.9929161e-01   2.6753333e-01
   3.9929796e-01   2.6760000e-01
   3.9930068e-01   2.6766667e-01
   3.9930596e-01   2.6773333e-01
   3.9931748e-01   2.6780000e-01
   3.9931972e-01   2.6786667e-01
   3.9932484e-01   2.6793333e-01
   3.9932877e-01   2.6800000e-01
   3.9933441e-01   2.6806667e-01
   3.9934167e-01   2.6813333e-01
   3.9934245e-01   2.6820000e-01
   3.9934892e-01   2.6826667e-01
   3.9935160e-01   2.6833333e-01
   3.9935542e-01   2.6840000e-01
   3.9936978e-01   2.6846667e-01
   3.9937775e-01   2.6853333e-01
   3.9937924e-01   2.6860000e-01
   3.9938184e-01   2.6866667e-01
   3.9938460e-01   2.6873333e-01
   3.9939167e-01   2.6880000e-01
   3.9939201e-01   2.6886667e-01
   3.9939309e-01   2.6893333e-01
   3.9939356e-01   2.6900000e-01
   3.9939369e-01   2.6906667e-01
   3.9939920e-01   2.6913333e-01
   3.9941008e-01   2.6920000e-01
   3.9941033e-01   2.6926667e-01
   3.9941159e-01   2.6933333e-01
   3.9944073e-01   2.6940000e-01
   3.9944886e-01   2.6946667e-01
   3.9946185e-01   2.6953333e-01
   3.9947876e-01   2.6960000e-01
   3.9948140e-01   2.6966667e-01
   3.9948211e-01   2.6973333e-01
   3.9948803e-01   2.6980000e-01
   3.9949681e-01   2.6986667e-01
   3.9949890e-01   2.6993333e-01
   3.9950047e-01   2.7000000e-01
   3.9950923e-01   2.7006667e-01
   3.9951632e-01   2.7013333e-01
   3.9952156e-01   2.7026667e-01
   3.9952672e-01   2.7033333e-01
   3.9952823e-01   2.7040000e-01
   3.9953076e-01   2.7053333e-01
   3.9954540e-01   2.7060000e-01
   3.9954575e-01   2.7066667e-01
   3.9956206e-01   2.7073333e-01
   3.9956378e-01   2.7080000e-01
   3.9956631e-01   2.7086667e-01
   3.9957202e-01   2.7100000e-01
   3.9957421e-01   2.7113333e-01
   3.9957978e-01   2.7120000e-01
   3.9957991e-01   2.7126667e-01
   3.9958345e-01   2.7133333e-01
   3.9958543e-01   2.7140000e-01
   3.9960602e-01   2.7146667e-01
   3.9961614e-01   2.7153333e-01
   3.9963901e-01   2.7160000e-01
   3.9964458e-01   2.7166667e-01
   3.9965322e-01   2.7173333e-01
   3.9970380e-01   2.7180000e-01
   3.9971063e-01   2.7186667e-01
   3.9971282e-01   2.7193333e-01
   3.9972792e-01   2.7200000e-01
   3.9973155e-01   2.7206667e-01
   3.9973647e-01   2.7213333e-01
   3.9973725e-01   2.7220000e-01
   3.9974891e-01   2.7226667e-01
   3.9975269e-01   2.7233333e-01
   3.9976174e-01   2.7246667e-01
   3.9977157e-01   2.7253333e-01
   3.9977170e-01   2.7260000e-01
   3.9977692e-01   2.7273333e-01
   3.9978872e-01   2.7280000e-01
   3.9979377e-01   2.7286667e-01
   3.9979851e-01   2.7293333e-01
   3.9980458e-01   2.7300000e-01
   3.9980840e-01   2.7306667e-01
   3.9981803e-01   2.7313333e-01
   3.9981850e-01   2.7320000e-01
   3.9982059e-01   2.7333333e-01
   3.9982071e-01   2.7340000e-01
   3.9982544e-01   2.7353333e-01
   3.9983540e-01   2.7360000e-01
   3.9984803e-01   2.7366667e-01
   3.9988517e-01   2.7373333e-01
   3.9989168e-01   2.7380000e-01
   3.9989307e-01   2.7393333e-01
   3.9989572e-01   2.7400000e-01
   3.9989673e-01   2.7406667e-01
   3.9989678e-01   2.7420000e-01
   3.9990600e-01   2.7433333e-01
   3.9991853e-01   2.7440000e-01
   3.9995422e-01   2.7446667e-01
   3.9997157e-01   2.7453333e-01
   3.9997789e-01   2.7460000e-01
   3.9998142e-01   2.7466667e-01
   3.9998213e-01   2.7473333e-01
   3.9998651e-01   2.7480000e-01
   4.0000103e-01   2.7486667e-01
   4.0000575e-01   2.7493333e-01
   4.0001005e-01   2.7500000e-01
   4.0001686e-01   2.7506667e-01
   4.0002094e-01   2.7513333e-01
   4.0003824e-01   2.7520000e-01
   4.0006237e-01   2.7526667e-01
   4.0006412e-01   2.7533333e-01
   4.0009453e-01   2.7540000e-01
   4.0009853e-01   2.7546667e-01
   4.0010292e-01   2.7553333e-01
   4.0010412e-01   2.7560000e-01
   4.0010781e-01   2.7566667e-01
   4.0012183e-01   2.7573333e-01
   4.0015091e-01   2.7580000e-01
   4.0015454e-01   2.7586667e-01
   4.0015687e-01   2.7593333e-01
   4.0016246e-01   2.7600000e-01
   4.0016732e-01   2.7606667e-01
   4.0017650e-01   2.7613333e-01
   4.0018404e-01   2.7620000e-01
   4.0019283e-01   2.7626667e-01
   4.0019592e-01   2.7633333e-01
   4.0020232e-01   2.7640000e-01
   4.0020570e-01   2.7653333e-01
   4.0022061e-01   2.7660000e-01
   4.0022924e-01   2.7673333e-01
   4.0023895e-01   2.7680000e-01
   4.0024332e-01   2.7686667e-01
   4.0024537e-01   2.7693333e-01
   4.0024538e-01   2.7700000e-01
   4.0024711e-01   2.7706667e-01
   4.0026104e-01   2.7720000e-01
   4.0027852e-01   2.7726667e-01
   4.0028168e-01   2.7740000e-01
   4.0029150e-01   2.7746667e-01
   4.0029279e-01   2.7753333e-01
   4.0030805e-01   2.7760000e-01
   4.0030812e-01   2.7766667e-01
   4.0030876e-01   2.7773333e-01
   4.0030969e-01   2.7780000e-01
   4.0031113e-01   2.7786667e-01
   4.0031608e-01   2.7793333e-01
   4.0031754e-01   2.7800000e-01
   4.0032503e-01   2.7806667e-01
   4.0032542e-01   2.7813333e-01
   4.0032946e-01   2.7820000e-01
   4.0034914e-01   2.7826667e-01
   4.0035075e-01   2.7833333e-01
   4.0036189e-01   2.7840000e-01
   4.0037891e-01   2.7846667e-01
   4.0039801e-01   2.7860000e-01
   4.0040160e-01   2.7866667e-01
   4.0041302e-01   2.7873333e-01
   4.0041961e-01   2.7880000e-01
   4.0042193e-01   2.7886667e-01
   4.0042916e-01   2.7893333e-01
   4.0043943e-01   2.7900000e-01
   4.0044705e-01   2.7906667e-01
   4.0045691e-01   2.7913333e-01
   4.0045961e-01   2.7920000e-01
   4.0046661e-01   2.7926667e-01
   4.0047999e-01   2.7933333e-01
   4.0049738e-01   2.7940000e-01
   4.0050873e-01   2.7946667e-01
   4.0051124e-01   2.7953333e-01
   4.0051897e-01   2.7960000e-01
   4.0051922e-01   2.7966667e-01
   4.0052314e-01   2.7973333e-01
   4.0052593e-01   2.7980000e-01
   4.0052954e-01   2.7986667e-01
   4.0054110e-01   2.7993333e-01
   4.0054510e-01   2.8000000e-01
   4.0054602e-01   2.8006667e-01
   4.0054879e-01   2.8013333e-01
   4.0055431e-01   2.8020000e-01
   4.0055799e-01   2.8026667e-01
   4.0056166e-01   2.8033333e-01
   4.0056987e-01   2.8040000e-01
   4.0057038e-01   2.8046667e-01
   4.0057162e-01   2.8053333e-01
   4.0057270e-01   2.8060000e-01
   4.0059993e-01   2.8066667e-01
   4.0060098e-01   2.8073333e-01
   4.0060341e-01   2.8086667e-01
   4.0060625e-01   2.8093333e-01
   4.0061007e-01   2.8100000e-01
   4.0062152e-01   2.8106667e-01
   4.0062428e-01   2.8113333e-01
   4.0066341e-01   2.8120000e-01
   4.0066485e-01   2.8126667e-01
   4.0066941e-01   2.8133333e-01
   4.0067307e-01   2.8140000e-01
   4.0068159e-01   2.8146667e-01
   4.0069100e-01   2.8153333e-01
   4.0069759e-01   2.8160000e-01
   4.0070772e-01   2.8166667e-01
   4.0070984e-01   2.8173333e-01
   4.0071530e-01   2.8180000e-01
   4.0071887e-01   2.8186667e-01
   4.0072294e-01   2.8193333e-01
   4.0072798e-01   2.8200000e-01
   4.0073379e-01   2.8206667e-01
   4.0073448e-01   2.8213333e-01
   4.0073923e-01   2.8220000e-01
   4.0074153e-01   2.8226667e-01
   4.0074815e-01   2.8233333e-01
   4.0075033e-01   2.8246667e-01
   4.0076651e-01   2.8253333e-01
   4.0077839e-01   2.8260000e-01
   4.0079821e-01   2.8266667e-01
   4.0080857e-01   2.8273333e-01
   4.0081905e-01   2.8286667e-01
   4.0082273e-01   2.8293333e-01
   4.0082704e-01   2.8300000e-01
   4.0082727e-01   2.8306667e-01
   4.0082984e-01   2.8313333e-01
   4.0083608e-01   2.8326667e-01
   4.0083792e-01   2.8333333e-01
   4.0083881e-01   2.8340000e-01
   4.0084118e-01   2.8346667e-01
   4.0085060e-01   2.8353333e-01
   4.0085462e-01   2.8360000e-01
   4.0087114e-01   2.8366667e-01
   4.0087753e-01   2.8380000e-01
   4.0089057e-01   2.8386667e-01
   4.0089257e-01   2.8393333e-01
   4.0089369e-01   2.8400000e-01
   4.0089592e-01   2.8406667e-01
   4.0091068e-01   2.8413333e-01
   4.0091321e-01   2.8420000e-01
   4.0091422e-01   2.8426667e-01
   4.0093694e-01   2.8433333e-01
   4.0095028e-01   2.8440000e-01
   4.0095678e-01   2.8446667e-01
   4.0095979e-01   2.8453333e-01
   4.0096124e-01   2.8460000e-01
   4.0096523e-01   2.8466667e-01
   4.0096863e-01   2.8473333e-01
   4.0096919e-01   2.8480000e-01
   4.0097801e-01   2.8486667e-01
   4.0099062e-01   2.8493333e-01
   4.0099190e-01   2.8500000e-01
   4.0099330e-01   2.8506667e-01
   4.0099725e-01   2.8513333e-01
   4.0100174e-01   2.8520000e-01
   4.0101005e-01   2.8526667e-01
   4.0101142e-01   2.8540000e-01
   4.0101236e-01   2.8546667e-01
   4.0101300e-01   2.8553333e-01
   4.0101831e-01   2.8560000e-01
   4.0101988e-01   2.8566667e-01
   4.0102473e-01   2.8573333e-01
   4.0103075e-01   2.8586667e-01
   4.0103839e-01   2.8593333e-01
   4.0103997e-01   2.8600000e-01
   4.0104687e-01   2.8606667e-01
   4.0105604e-01   2.8620000e-01
   4.0106201e-01   2.8626667e-01
   4.0107259e-01   2.8633333e-01
   4.0108966e-01   2.8640000e-01
   4.0109176e-01   2.8646667e-01
   4.0109986e-01   2.8653333e-01
   4.0110352e-01   2.8666667e-01
   4.0111429e-01   2.8673333e-01
   4.0112285e-01   2.8680000e-01
   4.0113400e-01   2.8686667e-01
   4.0113494e-01   2.8693333e-01
   4.0113722e-01   2.8700000e-01
   4.0115399e-01   2.8706667e-01
   4.0116994e-01   2.8720000e-01
   4.0117080e-01   2.8726667e-01
   4.0117176e-01   2.8733333e-01
   4.0118135e-01   2.8740000e-01
   4.0120241e-01   2.8746667e-01
   4.0120676e-01   2.8760000e-01
   4.0121333e-01   2.8773333e-01
   4.0122124e-01   2.8780000e-01
   4.0122497e-01   2.8793333e-01
   4.0123738e-01   2.8800000e-01
   4.0124051e-01   2.8806667e-01
   4.0126399e-01   2.8813333e-01
   4.0127352e-01   2.8820000e-01
   4.0129795e-01   2.8826667e-01
   4.0130923e-01   2.8833333e-01
   4.0132285e-01   2.8840000e-01
   4.0132586e-01   2.8846667e-01
   4.0133028e-01   2.8853333e-01
   4.0135187e-01   2.8860000e-01
   4.0137480e-01   2.8866667e-01
   4.0137530e-01   2.8873333e-01
   4.0138023e-01   2.8880000e-01
   4.0140709e-01   2.8893333e-01
   4.0141488e-01   2.8900000e-01
   4.0142393e-01   2.8906667e-01
   4.0142589e-01   2.8913333e-01
   4.0143294e-01   2.8920000e-01
   4.0144795e-01   2.8926667e-01
   4.0145128e-01   2.8933333e-01
   4.0147011e-01   2.8940000e-01
   4.0147029e-01   2.8946667e-01
   4.0147382e-01   2.8953333e-01
   4.0147797e-01   2.8960000e-01
   4.0148373e-01   2.8966667e-01
   4.0148442e-01   2.8973333e-01
   4.0148532e-01   2.8986667e-01
   4.0148906e-01   2.8993333e-01
   4.0149069e-01   2.9000000e-01
   4.0149132e-01   2.9006667e-01
   4.0149720e-01   2.9013333e-01
   4.0151249e-01   2.9020000e-01
   4.0151324e-01   2.9026667e-01
   4.0151471e-01   2.9033333e-01
   4.0151474e-01   2.9040000e-01
   4.0153695e-01   2.9053333e-01
   4.0154022e-01   2.9060000e-01
   4.0154060e-01   2.9066667e-01
   4.0155555e-01   2.9073333e-01
   4.0156418e-01   2.9080000e-01
   4.0156735e-01   2.9093333e-01
   4.0158295e-01   2.9106667e-01
   4.0159441e-01   2.9113333e-01
   4.0161222e-01   2.9120000e-01
   4.0161630e-01   2.9126667e-01
   4.0163406e-01   2.9133333e-01
   4.0164313e-01   2.9140000e-01
   4.0164550e-01   2.9146667e-01
   4.0165387e-01   2.9153333e-01
   4.0165873e-01   2.9160000e-01
   4.0166541e-01   2.9166667e-01
   4.0166592e-01   2.9173333e-01
   4.0169052e-01   2.9180000e-01
   4.0170527e-01   2.9186667e-01
   4.0170872e-01   2.9193333e-01
   4.0171089e-01   2.9206667e-01
   4.0171305e-01   2.9220000e-01
   4.0171622e-01   2.9226667e-01
   4.0171697e-01   2.9233333e-01
   4.0172010e-01   2.9240000e-01
   4.0172059e-01   2.9246667e-01
   4.0172068e-01   2.9253333e-01
   4.0174030e-01   2.9260000e-01
   4.0174171e-01   2.9273333e-01
   4.0174205e-01   2.9280000e-01
   4.0175709e-01   2.9293333e-01
   4.0175758e-01   2.9306667e-01
   4.0176175e-01   2.9313333e-01
   4.0176363e-01   2.9320000e-01
   4.0178017e-01   2.9326667e-01
   4.0178160e-01   2.9333333e-01
   4.0181750e-01   2.9340000e-01
   4.0183674e-01   2.9346667e-01
   4.0185620e-01   2.9353333e-01
   4.0187136e-01   2.9360000e-01
   4.0187526e-01   2.9366667e-01
   4.0187750e-01   2.9380000e-01
   4.0189746e-01   2.9386667e-01
   4.0190085e-01   2.9393333e-01
   4.0190259e-01   2.9400000e-01
   4.0191565e-01   2.9406667e-01
   4.0192768e-01   2.9413333e-01
   4.0193180e-01   2.9420000e-01
   4.0193532e-01   2.9426667e-01
   4.0196537e-01   2.9433333e-01
   4.0198263e-01   2.9446667e-01
   4.0198774e-01   2.9453333e-01
   4.0198997e-01   2.9460000e-01
   4.0199808e-01   2.9466667e-01
   4.0200527e-01   2.9473333e-01
   4.0204289e-01   2.9480000e-01
   4.0205970e-01   2.9486667e-01
   4.0206575e-01   2.9493333e-01
   4.0206754e-01   2.9500000e-01
   4.0206849e-01   2.9506667e-01
   4.0207002e-01   2.9520000e-01
   4.0207169e-01   2.9526667e-01
   4.0207619e-01   2.9540000e-01
   4.0208208e-01   2.9546667e-01
   4.0211556e-01   2.9553333e-01
   4.0211683e-01   2.9560000e-01
   4.0214219e-01   2.9566667e-01
   4.0214227e-01   2.9573333e-01
   4.0217088e-01   2.9580000e-01
   4.0218716e-01   2.9586667e-01
   4.0219244e-01   2.9593333e-01
   4.0219606e-01   2.9606667e-01
   4.0220140e-01   2.9613333e-01
   4.0220307e-01   2.9620000e-01
   4.0221728e-01   2.9626667e-01
   4.0223564e-01   2.9633333e-01
   4.0224023e-01   2.9640000e-01
   4.0225381e-01   2.9646667e-01
   4.0226674e-01   2.9653333e-01
   4.0228068e-01   2.9660000e-01
   4.0230516e-01   2.9666667e-01
   4.0230957e-01   2.9673333e-01
   4.0232127e-01   2.9680000e-01
   4.0233040e-01   2.9686667e-01
   4.0233255e-01   2.9693333e-01
   4.0234888e-01   2.9700000e-01
   4.0235205e-01   2.9706667e-01
   4.0235234e-01   2.9713333e-01
   4.0235357e-01   2.9720000e-01
   4.0239552e-01   2.9726667e-01
   4.0239886e-01   2.9733333e-01
   4.0240994e-01   2.9740000e-01
   4.0241512e-01   2.9746667e-01
   4.0241540e-01   2.9753333e-01
   4.0242356e-01   2.9760000e-01
   4.0242533e-01   2.9773333e-01
   4.0245483e-01   2.9780000e-01
   4.0245732e-01   2.9786667e-01
   4.0245889e-01   2.9793333e-01
   4.0249053e-01   2.9800000e-01
   4.0252167e-01   2.9806667e-01
   4.0252490e-01   2.9813333e-01
   4.0253036e-01   2.9820000e-01
   4.0253387e-01   2.9826667e-01
   4.0253987e-01   2.9833333e-01
   4.0254279e-01   2.9840000e-01
   4.0254917e-01   2.9853333e-01
   4.0255085e-01   2.9860000e-01
   4.0255915e-01   2.9866667e-01
   4.0257196e-01   2.9873333e-01
   4.0258082e-01   2.9880000e-01
   4.0258405e-01   2.9893333e-01
   4.0259821e-01   2.9900000e-01
   4.0259995e-01   2.9913333e-01
   4.0263806e-01   2.9920000e-01
   4.0264937e-01   2.9926667e-01
   4.0265947e-01   2.9933333e-01
   4.0266597e-01   2.9940000e-01
   4.0267730e-01   2.9946667e-01
   4.0268149e-01   2.9953333e-01
   4.0269074e-01   2.9960000e-01
   4.0269136e-01   2.9966667e-01
   4.0270205e-01   2.9973333e-01
   4.0271870e-01   2.9980000e-01
   4.0272347e-01   2.9986667e-01
   4.0272741e-01   2.9993333e-01
   4.0273170e-01   3.0000000e-01
   4.0274038e-01   3.0006667e-01
   4.0274908e-01   3.0013333e-01
   4.0278236e-01   3.0020000e-01
   4.0279835e-01   3.0026667e-01
   4.0281542e-01   3.0033333e-01
   4.0281955e-01   3.0040000e-01
   4.0282468e-01   3.0046667e-01
   4.0283987e-01   3.0053333e-01
   4.0285116e-01   3.0060000e-01
   4.0285634e-01   3.0066667e-01
   4.0285636e-01   3.0073333e-01
   4.0286863e-01   3.0080000e-01
   4.0287691e-01   3.0086667e-01
   4.0287806e-01   3.0093333e-01
   4.0288067e-01   3.0106667e-01
   4.0290725e-01   3.0120000e-01
   4.0290742e-01   3.0133333e-01
   4.0291081e-01   3.0140000e-01
   4.0292547e-01   3.0146667e-01
   4.0294121e-01   3.0153333e-01
   4.0294506e-01   3.0160000e-01
   4.0295169e-01   3.0166667e-01
   4.0296720e-01   3.0173333e-01
   4.0297862e-01   3.0180000e-01
   4.0298091e-01   3.0186667e-01
   4.0299114e-01   3.0193333e-01
   4.0299425e-01   3.0200000e-01
   4.0299628e-01   3.0206667e-01
   4.0299792e-01   3.0213333e-01
   4.0299989e-01   3.0220000e-01
   4.0299999e-01   3.0226667e-01
   4.0302068e-01   3.0233333e-01
   4.0302277e-01   3.0240000e-01
   4.0302721e-01   3.0246667e-01
   4.0303128e-01   3.0253333e-01
   4.0303234e-01   3.0260000e-01
   4.0303708e-01   3.0273333e-01
   4.0304602e-01   3.0280000e-01
   4.0304858e-01   3.0286667e-01
   4.0304917e-01   3.0293333e-01
   4.0305414e-01   3.0300000e-01
   4.0307530e-01   3.0313333e-01
   4.0308305e-01   3.0320000e-01
   4.0310085e-01   3.0326667e-01
   4.0311573e-01   3.0333333e-01
   4.0311660e-01   3.0346667e-01
   4.0311836e-01   3.0353333e-01
   4.0312552e-01   3.0360000e-01
   4.0313773e-01   3.0366667e-01
   4.0313831e-01   3.0373333e-01
   4.0314102e-01   3.0380000e-01
   4.0314657e-01   3.0386667e-01
   4.0314784e-01   3.0400000e-01
   4.0315104e-01   3.0406667e-01
   4.0316075e-01   3.0413333e-01
   4.0316109e-01   3.0420000e-01
   4.0318846e-01   3.0426667e-01
   4.0319861e-01   3.0433333e-01
   4.0319894e-01   3.0440000e-01
   4.0321971e-01   3.0446667e-01
   4.0322313e-01   3.0453333e-01
   4.0325496e-01   3.0460000e-01
   4.0327291e-01   3.0466667e-01
   4.0328810e-01   3.0473333e-01
   4.0329633e-01   3.0480000e-01
   4.0331181e-01   3.0486667e-01
   4.0331820e-01   3.0493333e-01
   4.0332596e-01   3.0500000e-01
   4.0332911e-01   3.0506667e-01
   4.0333631e-01   3.0520000e-01
   4.0334038e-01   3.0533333e-01
   4.0334241e-01   3.0546667e-01
   4.0335529e-01   3.0553333e-01
   4.0335798e-01   3.0560000e-01
   4.0338318e-01   3.0573333e-01
   4.0341509e-01   3.0580000e-01
   4.0342142e-01   3.0586667e-01
   4.0344288e-01   3.0593333e-01
   4.0349941e-01   3.0600000e-01
   4.0350909e-01   3.0606667e-01
   4.0351404e-01   3.0613333e-01
   4.0351575e-01   3.0620000e-01
   4.0353983e-01   3.0626667e-01
   4.0354127e-01   3.0633333e-01
   4.0357865e-01   3.0640000e-01
   4.0359686e-01   3.0653333e-01
   4.0360281e-01   3.0660000e-01
   4.0360929e-01   3.0666667e-01
   4.0361088e-01   3.0673333e-01
   4.0361564e-01   3.0680000e-01
   4.0362398e-01   3.0686667e-01
   4.0364195e-01   3.0693333e-01
   4.0368109e-01   3.0700000e-01
   4.0368113e-01   3.0706667e-01
   4.0369489e-01   3.0713333e-01
   4.0370740e-01   3.0720000e-01
   4.0373027e-01   3.0726667e-01
   4.0374147e-01   3.0733333e-01
   4.0374683e-01   3.0740000e-01
   4.0375827e-01   3.0746667e-01
   4.0377388e-01   3.0753333e-01
   4.0378437e-01   3.0760000e-01
   4.0379580e-01   3.0766667e-01
   4.0380878e-01   3.0773333e-01
   4.0381739e-01   3.0780000e-01
   4.0382121e-01   3.0786667e-01
   4.0383109e-01   3.0793333e-01
   4.0383698e-01   3.0800000e-01
   4.0384731e-01   3.0806667e-01
   4.0385166e-01   3.0813333e-01
   4.0386281e-01   3.0820000e-01
   4.0386307e-01   3.0826667e-01
   4.0389065e-01   3.0833333e-01
   4.0389995e-01   3.0840000e-01
   4.0390462e-01   3.0846667e-01
   4.0392008e-01   3.0853333e-01
   4.0392556e-01   3.0860000e-01
   4.0392682e-01   3.0866667e-01
   4.0394973e-01   3.0873333e-01
   4.0395745e-01   3.0880000e-01
   4.0396122e-01   3.0886667e-01
   4.0396633e-01   3.0893333e-01
   4.0400281e-01   3.0900000e-01
   4.0401238e-01   3.0906667e-01
   4.0412253e-01   3.0913333e-01
   4.0412379e-01   3.0920000e-01
   4.0414608e-01   3.0926667e-01
   4.0416754e-01   3.0933333e-01
   4.0418837e-01   3.0940000e-01
   4.0419410e-01   3.0946667e-01
   4.0419699e-01   3.0953333e-01
   4.0421226e-01   3.0960000e-01
   4.0422034e-01   3.0966667e-01
   4.0422264e-01   3.0980000e-01
   4.0422773e-01   3.0993333e-01
   4.0424187e-01   3.1000000e-01
   4.0424338e-01   3.1006667e-01
   4.0424699e-01   3.1013333e-01
   4.0425549e-01   3.1020000e-01
   4.0426809e-01   3.1026667e-01
   4.0427359e-01   3.1033333e-01
   4.0427466e-01   3.1046667e-01
   4.0429408e-01   3.1053333e-01
   4.0430614e-01   3.1060000e-01
   4.0435540e-01   3.1066667e-01
   4.0437976e-01   3.1073333e-01
   4.0439735e-01   3.1086667e-01
   4.0439911e-01   3.1093333e-01
   4.0440099e-01   3.1100000e-01
   4.0444516e-01   3.1106667e-01
   4.0445526e-01   3.1113333e-01
   4.0445883e-01   3.1120000e-01
   4.0446700e-01   3.1126667e-01
   4.0447148e-01   3.1133333e-01
   4.0447705e-01   3.1140000e-01
   4.0448532e-01   3.1146667e-01
   4.0451310e-01   3.1153333e-01
   4.0451957e-01   3.1160000e-01
   4.0453091e-01   3.1166667e-01
   4.0454198e-01   3.1180000e-01
   4.0454304e-01   3.1186667e-01
   4.0456151e-01   3.1193333e-01
   4.0457250e-01   3.1200000e-01
   4.0458348e-01   3.1213333e-01
   4.0458913e-01   3.1226667e-01
   4.0460626e-01   3.1233333e-01
   4.0463040e-01   3.1240000e-01
   4.0463280e-01   3.1246667e-01
   4.0465501e-01   3.1253333e-01
   4.0466160e-01   3.1260000e-01
   4.0466194e-01   3.1266667e-01
   4.0466333e-01   3.1273333e-01
   4.0470404e-01   3.1280000e-01
   4.0471535e-01   3.1286667e-01
   4.0471614e-01   3.1293333e-01
   4.0471679e-01   3.1300000e-01
   4.0473787e-01   3.1306667e-01
   4.0475156e-01   3.1313333e-01
   4.0477141e-01   3.1326667e-01
   4.0478512e-01   3.1333333e-01
   4.0479962e-01   3.1340000e-01
   4.0483029e-01   3.1346667e-01
   4.0484214e-01   3.1353333e-01
   4.0485600e-01   3.1360000e-01
   4.0487011e-01   3.1366667e-01
   4.0488796e-01   3.1373333e-01
   4.0489365e-01   3.1380000e-01
   4.0490022e-01   3.1386667e-01
   4.0490893e-01   3.1393333e-01
   4.0491673e-01   3.1400000e-01
   4.0492343e-01   3.1406667e-01
   4.0494737e-01   3.1413333e-01
   4.0497487e-01   3.1420000e-01
   4.0497781e-01   3.1426667e-01
   4.0500799e-01   3.1433333e-01
   4.0501007e-01   3.1440000e-01
   4.0501545e-01   3.1446667e-01
   4.0503055e-01   3.1453333e-01
   4.0503071e-01   3.1460000e-01
   4.0503756e-01   3.1466667e-01
   4.0504869e-01   3.1473333e-01
   4.0509637e-01   3.1480000e-01
   4.0509639e-01   3.1486667e-01
   4.0510137e-01   3.1493333e-01
   4.0512763e-01   3.1500000e-01
   4.0513204e-01   3.1506667e-01
   4.0514655e-01   3.1513333e-01
   4.0514947e-01   3.1520000e-01
   4.0515076e-01   3.1526667e-01
   4.0515382e-01   3.1533333e-01
   4.0518556e-01   3.1540000e-01
   4.0519476e-01   3.1546667e-01
   4.0521921e-01   3.1553333e-01
   4.0523284e-01   3.1560000e-01
   4.0524529e-01   3.1566667e-01
   4.0524793e-01   3.1573333e-01
   4.0525389e-01   3.1580000e-01
   4.0525570e-01   3.1586667e-01
   4.0526727e-01   3.1593333e-01
   4.0530758e-01   3.1600000e-01
   4.0531260e-01   3.1606667e-01
   4.0533209e-01   3.1613333e-01
   4.0534202e-01   3.1620000e-01
   4.0535845e-01   3.1626667e-01
   4.0539054e-01   3.1633333e-01
   4.0540391e-01   3.1646667e-01
   4.0540541e-01   3.1653333e-01
   4.0540631e-01   3.1660000e-01
   4.0541164e-01   3.1666667e-01
   4.0546744e-01   3.1673333e-01
   4.0547433e-01   3.1680000e-01
   4.0547470e-01   3.1686667e-01
   4.0547930e-01   3.1693333e-01
   4.0548969e-01   3.1700000e-01
   4.0549851e-01   3.1706667e-01
   4.0550240e-01   3.1713333e-01
   4.0550587e-01   3.1726667e-01
   4.0552590e-01   3.1733333e-01
   4.0552680e-01   3.1740000e-01
   4.0560158e-01   3.1746667e-01
   4.0561645e-01   3.1753333e-01
   4.0562256e-01   3.1760000e-01
   4.0562727e-01   3.1773333e-01
   4.0564441e-01   3.1780000e-01
   4.0564879e-01   3.1786667e-01
   4.0574481e-01   3.1793333e-01
   4.0574979e-01   3.1800000e-01
   4.0576302e-01   3.1806667e-01
   4.0576534e-01   3.1813333e-01
   4.0576812e-01   3.1826667e-01
   4.0578424e-01   3.1833333e-01
   4.0579988e-01   3.1840000e-01
   4.0583414e-01   3.1846667e-01
   4.0583519e-01   3.1853333e-01
   4.0586050e-01   3.1860000e-01
   4.0586917e-01   3.1866667e-01
   4.0592640e-01   3.1873333e-01
   4.0593320e-01   3.1880000e-01
   4.0594645e-01   3.1886667e-01
   4.0601128e-01   3.1893333e-01
   4.0601811e-01   3.1900000e-01
   4.0602007e-01   3.1906667e-01
   4.0602688e-01   3.1913333e-01
   4.0602932e-01   3.1920000e-01
   4.0604394e-01   3.1926667e-01
   4.0608560e-01   3.1940000e-01
   4.0609287e-01   3.1946667e-01
   4.0609352e-01   3.1953333e-01
   4.0609903e-01   3.1960000e-01
   4.0612051e-01   3.1966667e-01
   4.0617128e-01   3.1973333e-01
   4.0618074e-01   3.1980000e-01
   4.0618956e-01   3.1986667e-01
   4.0625693e-01   3.1993333e-01
   4.0629150e-01   3.2000000e-01
   4.0630635e-01   3.2006667e-01
   4.0630771e-01   3.2013333e-01
   4.0633273e-01   3.2020000e-01
   4.0635976e-01   3.2026667e-01
   4.0636872e-01   3.2033333e-01
   4.0637102e-01   3.2040000e-01
   4.0639513e-01   3.2046667e-01
   4.0642157e-01   3.2053333e-01
   4.0645760e-01   3.2060000e-01
   4.0646618e-01   3.2066667e-01
   4.0649098e-01   3.2073333e-01
   4.0650676e-01   3.2080000e-01
   4.0651341e-01   3.2086667e-01
   4.0654001e-01   3.2093333e-01
   4.0654273e-01   3.2106667e-01
   4.0659213e-01   3.2113333e-01
   4.0665582e-01   3.2120000e-01
   4.0666738e-01   3.2126667e-01
   4.0667351e-01   3.2133333e-01
   4.0668376e-01   3.2140000e-01
   4.0668639e-01   3.2146667e-01
   4.0668951e-01   3.2160000e-01
   4.0671950e-01   3.2166667e-01
   4.0675232e-01   3.2173333e-01
   4.0679084e-01   3.2180000e-01
   4.0683524e-01   3.2186667e-01
   4.0688672e-01   3.2200000e-01
   4.0689218e-01   3.2206667e-01
   4.0690614e-01   3.2220000e-01
   4.0690661e-01   3.2226667e-01
   4.0690849e-01   3.2233333e-01
   4.0691381e-01   3.2240000e-01
   4.0697355e-01   3.2246667e-01
   4.0698724e-01   3.2253333e-01
   4.0702857e-01   3.2260000e-01
   4.0703930e-01   3.2266667e-01
   4.0704048e-01   3.2273333e-01
   4.0704229e-01   3.2280000e-01
   4.0704969e-01   3.2286667e-01
   4.0708396e-01   3.2293333e-01
   4.0709277e-01   3.2300000e-01
   4.0711239e-01   3.2306667e-01
   4.0711647e-01   3.2313333e-01
   4.0712014e-01   3.2320000e-01
   4.0712207e-01   3.2326667e-01
   4.0718670e-01   3.2333333e-01
   4.0720991e-01   3.2340000e-01
   4.0722393e-01   3.2353333e-01
   4.0726767e-01   3.2360000e-01
   4.0734292e-01   3.2366667e-01
   4.0735724e-01   3.2373333e-01
   4.0736942e-01   3.2380000e-01
   4.0738507e-01   3.2386667e-01
   4.0746361e-01   3.2393333e-01
   4.0748504e-01   3.2400000e-01
   4.0762512e-01   3.2406667e-01
   4.0763382e-01   3.2413333e-01
   4.0763870e-01   3.2420000e-01
   4.0765040e-01   3.2426667e-01
   4.0770033e-01   3.2433333e-01
   4.0772266e-01   3.2440000e-01
   4.0776871e-01   3.2446667e-01
   4.0779943e-01   3.2460000e-01
   4.0784760e-01   3.2466667e-01
   4.0786764e-01   3.2473333e-01
   4.0787057e-01   3.2480000e-01
   4.0789419e-01   3.2486667e-01
   4.0796542e-01   3.2493333e-01
   4.0799838e-01   3.2500000e-01
   4.0817456e-01   3.2506667e-01
   4.0820088e-01   3.2513333e-01
   4.0823928e-01   3.2520000e-01
   4.0828704e-01   3.2526667e-01
   4.0831924e-01   3.2533333e-01
   4.0835806e-01   3.2540000e-01
   4.0836369e-01   3.2553333e-01
   4.0838498e-01   3.2560000e-01
   4.0840708e-01   3.2566667e-01
   4.0845959e-01   3.2573333e-01
   4.0852146e-01   3.2586667e-01
   4.0854129e-01   3.2593333e-01
   4.0856950e-01   3.2600000e-01
   4.0859289e-01   3.2606667e-01
   4.0861693e-01   3.2613333e-01
   4.0863791e-01   3.2620000e-01
   4.0864349e-01   3.2626667e-01
   4.0867621e-01   3.2633333e-01
   4.0876634e-01   3.2640000e-01
   4.0883646e-01   3.2646667e-01
   4.0889460e-01   3.2653333e-01
   4.0890383e-01   3.2660000e-01
   4.0895893e-01   3.2666667e-01
   4.0897155e-01   3.2673333e-01
   4.0897669e-01   3.2680000e-01
   4.0899989e-01   3.2693333e-01
   4.0900269e-01   3.2700000e-01
   4.0900778e-01   3.2706667e-01
   4.0902552e-01   3.2713333e-01
   4.0904386e-01   3.2720000e-01
   4.0906837e-01   3.2726667e-01
   4.0912403e-01   3.2733333e-01
   4.0914008e-01   3.2746667e-01
   4.0915563e-01   3.2753333e-01
   4.0922712e-01   3.2760000e-01
   4.0927879e-01   3.2766667e-01
   4.0928877e-01   3.2773333e-01
   4.0931361e-01   3.2780000e-01
   4.0942538e-01   3.2793333e-01
   4.0945338e-01   3.2800000e-01
   4.0954819e-01   3.2806667e-01
   4.0955416e-01   3.2813333e-01
   4.0956585e-01   3.2820000e-01
   4.0958773e-01   3.2833333e-01
   4.0962854e-01   3.2840000e-01
   4.0970443e-01   3.2846667e-01
   4.0971230e-01   3.2853333e-01
   4.0978090e-01   3.2860000e-01
   4.0978152e-01   3.2866667e-01
   4.0985637e-01   3.2873333e-01
   4.0988985e-01   3.2880000e-01
   4.0991095e-01   3.2886667e-01
   4.0993935e-01   3.2893333e-01
   4.0995091e-01   3.2906667e-01
   4.0999597e-01   3.2913333e-01
   4.1008776e-01   3.2920000e-01
   4.1010436e-01   3.2926667e-01
   4.1014303e-01   3.2933333e-01
   4.1016253e-01   3.2946667e-01
   4.1018952e-01   3.2953333e-01
   4.1033928e-01   3.2960000e-01
   4.1054987e-01   3.2966667e-01
   4.1066730e-01   3.2973333e-01
   4.1069363e-01   3.2986667e-01
   4.1076590e-01   3.2993333e-01
   4.1085402e-01   3.3006667e-01
   4.1092444e-01   3.3013333e-01
   4.1093316e-01   3.3020000e-01
   4.1103468e-01   3.3033333e-01
   4.1116374e-01   3.3040000e-01
   4.1130345e-01   3.3046667e-01
   4.1132213e-01   3.3053333e-01
   4.1133562e-01   3.3060000e-01
   4.1135018e-01   3.3066667e-01
   4.1142923e-01   3.3073333e-01
   4.1172732e-01   3.3086667e-01
   4.1178560e-01   3.3093333e-01
   4.1193466e-01   3.3100000e-01
   4.1197024e-01   3.3106667e-01
   4.1203872e-01   3.3113333e-01
   4.1207986e-01   3.3120000e-01
   4.1216179e-01   3.3126667e-01
   4.1225057e-01   3.3133333e-01
   4.1234469e-01   3.3140000e-01
   4.1236686e-01   3.3146667e-01
   4.1243877e-01   3.3153333e-01
   4.1245729e-01   3.3160000e-01
   4.1247082e-01   3.3166667e-01
   4.1253073e-01   3.3173333e-01
   4.1265441e-01   3.3180000e-01
   4.1268215e-01   3.3186667e-01
   4.1271142e-01   3.3193333e-01
   4.1290362e-01   3.3200000e-01
   4.1293610e-01   3.3206667e-01
   4.1295207e-01   3.3213333e-01
   4.1298490e-01   3.3220000e-01
   4.1309427e-01   3.3226667e-01
   4.1314212e-01   3.3233333e-01
   4.1330133e-01   3.3240000e-01
   4.1346756e-01   3.3246667e-01
   4.1371826e-01   3.3253333e-01
   4.1386771e-01   3.3260000e-01
   4.1417445e-01   3.3266667e-01
   4.1418092e-01   3.3273333e-01
   4.1470994e-01   3.3280000e-01
   4.1477426e-01   3.3286667e-01
   4.1482014e-01   3.3293333e-01
   4.1665819e-01   3.3300000e-01
   4.1677241e-01   3.3306667e-01
   4.1823708e-01   3.3313333e-01
   4.1899897e-01   3.3320000e-01
   4.1955198e-01   3.3326667e-01
   4.2095594e-01   3.3333333e-01
   7.5319075e-01   3.3340000e-01
   7.5603620e-01   3.3346667e-01
   7.5648927e-01   3.3353333e-01
   7.5861231e-01   3.3360000e-01
   7.6060052e-01   3.3366667e-01
   7.6118414e-01   3.3373333e-01
   7.6132530e-01   3.3386667e-01
   7.6167755e-01   3.3400000e-01
   7.6203217e-01   3.3406667e-01
   7.6248080e-01   3.3413333e-01
   7.6257025e-01   3.3420000e-01
   7.6368413e-01   3.3426667e-01
   7.6383165e-01   3.3433333e-01
   7.6403816e-01   3.3440000e-01
   7.6410041e-01   3.3446667e-01
   7.6410280e-01   3.3453333e-01
   7.6423013e-01   3.3460000e-01
   7.6444736e-01   3.3466667e-01
   7.6459731e-01   3.3473333e-01
   7.6459865e-01   3.3480000e-01
   7.6474971e-01   3.3486667e-01
   7.6497308e-01   3.3493333e-01
   7.6499986e-01   3.3506667e-01
   7.6509544e-01   3.3520000e-01
   7.6521284e-01   3.3526667e-01
   7.6522797e-01   3.3533333e-01
   7.6528631e-01   3.3546667e-01
   7.6535156e-01   3.3553333e-01
   7.6541116e-01   3.3560000e-01
   7.6541397e-01   3.3566667e-01
   7.6560918e-01   3.3573333e-01
   7.6574807e-01   3.3580000e-01
   7.6579527e-01   3.3593333e-01
   7.6603582e-01   3.3600000e-01
   7.6614008e-01   3.3606667e-01
   7.6622947e-01   3.3613333e-01
   7.6627644e-01   3.3620000e-01
   7.6629671e-01   3.3626667e-01
   7.6681489e-01   3.3640000e-01
   7.6682649e-01   3.3646667e-01
   7.6701473e-01   3.3653333e-01
   7.6703848e-01   3.3660000e-01
   7.6708411e-01   3.3666667e-01
   7.6712478e-01   3.3673333e-01
   7.6725064e-01   3.3680000e-01
   7.6725784e-01   3.3686667e-01
   7.6732678e-01   3.3693333e-01
   7.6748334e-01   3.3700000e-01
   7.6748523e-01   3.3706667e-01
   7.6757176e-01   3.3713333e-01
   7.6757263e-01   3.3720000e-01
   7.6760624e-01   3.3726667e-01
   7.6762797e-01   3.3740000e-01
   7.6765891e-01   3.3746667e-01
   7.6766584e-01   3.3753333e-01
   7.6767571e-01   3.3760000e-01
   7.6773651e-01   3.3766667e-01
   7.6775004e-01   3.3773333e-01
   7.6775537e-01   3.3780000e-01
   7.6777502e-01   3.3786667e-01
   7.6782542e-01   3.3793333e-01
   7.6784234e-01   3.3800000e-01
   7.6791426e-01   3.3806667e-01
   7.6793475e-01   3.3813333e-01
   7.6795572e-01   3.3820000e-01
   7.6798535e-01   3.3826667e-01
   7.6804187e-01   3.3840000e-01
   7.6805300e-01   3.3846667e-01
   7.6806979e-01   3.3853333e-01
   7.6811497e-01   3.3860000e-01
   7.6814896e-01   3.3866667e-01
   7.6817493e-01   3.3873333e-01
   7.6829119e-01   3.3880000e-01
   7.6833325e-01   3.3893333e-01
   7.6838022e-01   3.3900000e-01
   7.6846456e-01   3.3906667e-01
   7.6857153e-01   3.3913333e-01
   7.6863921e-01   3.3920000e-01
   7.6871390e-01   3.3926667e-01
   7.6871405e-01   3.3933333e-01
   7.6881400e-01   3.3940000e-01
   7.6889325e-01   3.3946667e-01
   7.6893469e-01   3.3953333e-01
   7.6904698e-01   3.3960000e-01
   7.6908551e-01   3.3966667e-01
   7.6911426e-01   3.3973333e-01
   7.6923112e-01   3.3980000e-01
   7.6923984e-01   3.3986667e-01
   7.6926341e-01   3.4000000e-01
   7.6932423e-01   3.4006667e-01
   7.6935382e-01   3.4013333e-01
   7.6943531e-01   3.4026667e-01
   7.6944320e-01   3.4033333e-01
   7.6947604e-01   3.4040000e-01
   7.6960718e-01   3.4046667e-01
   7.6961924e-01   3.4053333e-01
   7.6963461e-01   3.4066667e-01
   7.6967058e-01   3.4073333e-01
   7.6970493e-01   3.4080000e-01
   7.6970928e-01   3.4086667e-01
   7.6978918e-01   3.4093333e-01
   7.6979419e-01   3.4100000e-01
   7.6983087e-01   3.4106667e-01
   7.6985592e-01   3.4113333e-01
   7.6989434e-01   3.4120000e-01
   7.6990951e-01   3.4126667e-01
   7.6992162e-01   3.4133333e-01
   7.7002459e-01   3.4140000e-01
   7.7006102e-01   3.4146667e-01
   7.7007889e-01   3.4153333e-01
   7.7020662e-01   3.4166667e-01
   7.7020782e-01   3.4173333e-01
   7.7022008e-01   3.4186667e-01
   7.7022530e-01   3.4193333e-01
   7.7022627e-01   3.4200000e-01
   7.7024456e-01   3.4206667e-01
   7.7026770e-01   3.4220000e-01
   7.7029623e-01   3.4226667e-01
   7.7032262e-01   3.4233333e-01
   7.7036512e-01   3.4240000e-01
   7.7038105e-01   3.4253333e-01
   7.7038352e-01   3.4260000e-01
   7.7044197e-01   3.4266667e-01
   7.7045397e-01   3.4273333e-01
   7.7046884e-01   3.4280000e-01
   7.7050986e-01   3.4286667e-01
   7.7051711e-01   3.4293333e-01
   7.7057149e-01   3.4300000e-01
   7.7057587e-01   3.4306667e-01
   7.7065672e-01   3.4313333e-01
   7.7065776e-01   3.4320000e-01
   7.7066925e-01   3.4326667e-01
   7.7073749e-01   3.4333333e-01
   7.7074186e-01   3.4340000e-01
   7.7079295e-01   3.4346667e-01
   7.7079736e-01   3.4353333e-01
   7.7085556e-01   3.4366667e-01
   7.7092498e-01   3.4373333e-01
   7.7092525e-01   3.4386667e-01
   7.7093220e-01   3.4400000e-01
   7.7095695e-01   3.4406667e-01
   7.7098095e-01   3.4420000e-01
   7.7099827e-01   3.4426667e-01
   7.7099909e-01   3.4440000e-01
   7.7101512e-01   3.4453333e-01
   7.7106816e-01   3.4460000e-01
   7.7107598e-01   3.4466667e-01
   7.7108236e-01   3.4473333e-01
   7.7110222e-01   3.4480000e-01
   7.7112103e-01   3.4486667e-01
   7.7115918e-01   3.4493333e-01
   7.7118805e-01   3.4500000e-01
   7.7121203e-01   3.4506667e-01
   7.7122633e-01   3.4513333e-01
   7.7127141e-01   3.4520000e-01
   7.7127273e-01   3.4526667e-01
   7.7132785e-01   3.4533333e-01
   7.7141178e-01   3.4540000e-01
   7.7146590e-01   3.4546667e-01
   7.7148017e-01   3.4553333e-01
   7.7151770e-01   3.4560000e-01
   7.7154008e-01   3.4566667e-01
   7.7154892e-01   3.4580000e-01
   7.7156185e-01   3.4593333e-01
   7.7156250e-01   3.4600000e-01
   7.7156374e-01   3.4606667e-01
   7.7160431e-01   3.4613333e-01
   7.7162552e-01   3.4620000e-01
   7.7162644e-01   3.4626667e-01
   7.7163430e-01   3.4633333e-01
   7.7164978e-01   3.4640000e-01
   7.7165100e-01   3.4646667e-01
   7.7170282e-01   3.4653333e-01
   7.7171890e-01   3.4660000e-01
   7.7172252e-01   3.4666667e-01
   7.7174855e-01   3.4673333e-01
   7.7176203e-01   3.4680000e-01
   7.7176398e-01   3.4693333e-01
   7.7180959e-01   3.4700000e-01
   7.7183401e-01   3.4713333e-01
   7.7184752e-01   3.4720000e-01
   7.7184960e-01   3.4726667e-01
   7.7185068e-01   3.4733333e-01
   7.7185450e-01   3.4740000e-01
   7.7187290e-01   3.4746667e-01
   7.7187429e-01   3.4753333e-01
   7.7188346e-01   3.4760000e-01
   7.7190958e-01   3.4766667e-01
   7.7195435e-01   3.4773333e-01
   7.7198464e-01   3.4786667e-01
   7.7199377e-01   3.4793333e-01
   7.7200465e-01   3.4800000e-01
   7.7200508e-01   3.4806667e-01
   7.7203095e-01   3.4813333e-01
   7.7204375e-01   3.4820000e-01
   7.7205828e-01   3.4826667e-01
   7.7207563e-01   3.4833333e-01
   7.7208529e-01   3.4840000e-01
   7.7208613e-01   3.4846667e-01
   7.7210538e-01   3.4853333e-01
   7.7212675e-01   3.4860000e-01
   7.7217281e-01   3.4866667e-01
   7.7224488e-01   3.4873333e-01
   7.7224648e-01   3.4880000e-01
   7.7225122e-01   3.4886667e-01
   7.7228166e-01   3.4893333e-01
   7.7229369e-01   3.4906667e-01
   7.7230856e-01   3.4913333e-01
   7.7233890e-01   3.4920000e-01
   7.7236037e-01   3.4926667e-01
   7.7236983e-01   3.4933333e-01
   7.7237722e-01   3.4940000e-01
   7.7241284e-01   3.4946667e-01
   7.7241478e-01   3.4953333e-01
   7.7243724e-01   3.4960000e-01
   7.7244416e-01   3.4966667e-01
   7.7247142e-01   3.4973333e-01
   7.7247838e-01   3.4980000e-01
   7.7248256e-01   3.4993333e-01
   7.7250230e-01   3.5000000e-01
   7.7250425e-01   3.5006667e-01
   7.7251506e-01   3.5013333e-01
   7.7252294e-01   3.5020000e-01
   7.7252507e-01   3.5026667e-01
   7.7253426e-01   3.5033333e-01
   7.7258790e-01   3.5040000e-01
   7.7258970e-01   3.5046667e-01
   7.7261913e-01   3.5053333e-01
   7.7262030e-01   3.5060000e-01
   7.7262441e-01   3.5073333e-01
   7.7263529e-01   3.5080000e-01
   7.7264594e-01   3.5086667e-01
   7.7265538e-01   3.5093333e-01
   7.7265828e-01   3.5100000e-01
   7.7269205e-01   3.5106667e-01
   7.7269567e-01   3.5113333e-01
   7.7272980e-01   3.5120000e-01
   7.7274005e-01   3.5126667e-01
   7.7274463e-01   3.5133333e-01
   7.7276231e-01   3.5140000e-01
   7.7278127e-01   3.5146667e-01
   7.7279222e-01   3.5153333e-01
   7.7280262e-01   3.5166667e-01
   7.7282590e-01   3.5173333e-01
   7.7283339e-01   3.5180000e-01
   7.7287638e-01   3.5186667e-01
   7.7288087e-01   3.5193333e-01
   7.7288633e-01   3.5200000e-01
   7.7290551e-01   3.5206667e-01
   7.7291808e-01   3.5220000e-01
   7.7292912e-01   3.5226667e-01
   7.7296020e-01   3.5233333e-01
   7.7298213e-01   3.5240000e-01
   7.7298473e-01   3.5246667e-01
   7.7300605e-01   3.5253333e-01
   7.7303631e-01   3.5260000e-01
   7.7304013e-01   3.5266667e-01
   7.7305497e-01   3.5273333e-01
   7.7305866e-01   3.5280000e-01
   7.7306620e-01   3.5286667e-01
   7.7307378e-01   3.5293333e-01
   7.7308654e-01   3.5306667e-01
   7.7308985e-01   3.5313333e-01
   7.7311753e-01   3.5320000e-01
   7.7313288e-01   3.5326667e-01
   7.7313585e-01   3.5333333e-01
   7.7313806e-01   3.5340000e-01
   7.7316702e-01   3.5346667e-01
   7.7318442e-01   3.5353333e-01
   7.7319233e-01   3.5366667e-01
   7.7320203e-01   3.5373333e-01
   7.7320767e-01   3.5380000e-01
   7.7321150e-01   3.5386667e-01
   7.7324181e-01   3.5393333e-01
   7.7324934e-01   3.5400000e-01
   7.7325410e-01   3.5413333e-01
   7.7326368e-01   3.5420000e-01
   7.7327207e-01   3.5426667e-01
   7.7329045e-01   3.5433333e-01
   7.7329193e-01   3.5446667e-01
   7.7329731e-01   3.5460000e-01
   7.7329971e-01   3.5466667e-01
   7.7330771e-01   3.5473333e-01
   7.7335281e-01   3.5480000e-01
   7.7337454e-01   3.5486667e-01
   7.7337533e-01   3.5493333e-01
   7.7339455e-01   3.5500000e-01
   7.7340414e-01   3.5506667e-01
   7.7341000e-01   3.5513333e-01
   7.7344580e-01   3.5520000e-01
   7.7345322e-01   3.5533333e-01
   7.7345735e-01   3.5540000e-01
   7.7347071e-01   3.5553333e-01
   7.7347156e-01   3.5560000e-01
   7.7347362e-01   3.5573333e-01
   7.7348210e-01   3.5580000e-01
   7.7348598e-01   3.5586667e-01
   7.7348697e-01   3.5593333e-01
   7.7349018e-01   3.5600000e-01
   7.7349946e-01   3.5606667e-01
   7.7352906e-01   3.5613333e-01
   7.7353079e-01   3.5620000e-01
   7.7354952e-01   3.5626667e-01
   7.7354964e-01   3.5633333e-01
   7.7355250e-01   3.5640000e-01
   7.7355444e-01   3.5646667e-01
   7.7356394e-01   3.5653333e-01
   7.7358191e-01   3.5660000e-01
   7.7358526e-01   3.5666667e-01
   7.7361460e-01   3.5673333e-01
   7.7364005e-01   3.5686667e-01
   7.7366937e-01   3.5693333e-01
   7.7368882e-01   3.5700000e-01
   7.7369681e-01   3.5706667e-01
   7.7370340e-01   3.5713333e-01
   7.7371345e-01   3.5726667e-01
   7.7371396e-01   3.5733333e-01
   7.7378574e-01   3.5740000e-01
   7.7383697e-01   3.5746667e-01
   7.7384003e-01   3.5753333e-01
   7.7385416e-01   3.5760000e-01
   7.7386113e-01   3.5766667e-01
   7.7390938e-01   3.5773333e-01
   7.7394099e-01   3.5780000e-01
   7.7394194e-01   3.5786667e-01
   7.7397551e-01   3.5793333e-01
   7.7397715e-01   3.5800000e-01
   7.7398061e-01   3.5806667e-01
   7.7399567e-01   3.5813333e-01
   7.7401150e-01   3.5820000e-01
   7.7402509e-01   3.5826667e-01
   7.7402691e-01   3.5840000e-01
   7.7403071e-01   3.5846667e-01
   7.7403089e-01   3.5860000e-01
   7.7404284e-01   3.5866667e-01
   7.7404400e-01   3.5873333e-01
   7.7405685e-01   3.5880000e-01
   7.7407201e-01   3.5886667e-01
   7.7407925e-01   3.5900000e-01
   7.7408093e-01   3.5906667e-01
   7.7409650e-01   3.5913333e-01
   7.7411837e-01   3.5920000e-01
   7.7414896e-01   3.5926667e-01
   7.7415505e-01   3.5940000e-01
   7.7415591e-01   3.5946667e-01
   7.7416296e-01   3.5953333e-01
   7.7416980e-01   3.5960000e-01
   7.7418995e-01   3.5966667e-01
   7.7420072e-01   3.5973333e-01
   7.7420926e-01   3.5980000e-01
   7.7423815e-01   3.5986667e-01
   7.7424837e-01   3.5993333e-01
   7.7425982e-01   3.6000000e-01
   7.7429098e-01   3.6006667e-01
   7.7430790e-01   3.6013333e-01
   7.7430816e-01   3.6020000e-01
   7.7431229e-01   3.6026667e-01
   7.7432119e-01   3.6033333e-01
   7.7432448e-01   3.6040000e-01
   7.7432662e-01   3.6046667e-01
   7.7432728e-01   3.6053333e-01
   7.7434579e-01   3.6060000e-01
   7.7434704e-01   3.6073333e-01
   7.7435290e-01   3.6080000e-01
   7.7437475e-01   3.6086667e-01
   7.7438162e-01   3.6093333e-01
   7.7438203e-01   3.6100000e-01
   7.7439307e-01   3.6106667e-01
   7.7443595e-01   3.6113333e-01
   7.7443774e-01   3.6120000e-01
   7.7443975e-01   3.6126667e-01
   7.7445981e-01   3.6133333e-01
   7.7446538e-01   3.6140000e-01
   7.7446774e-01   3.6146667e-01
   7.7448005e-01   3.6153333e-01
   7.7448171e-01   3.6160000e-01
   7.7449870e-01   3.6166667e-01
   7.7452484e-01   3.6173333e-01
   7.7452753e-01   3.6180000e-01
   7.7453945e-01   3.6186667e-01
   7.7454850e-01   3.6193333e-01
   7.7457787e-01   3.6200000e-01
   7.7458301e-01   3.6213333e-01
   7.7459881e-01   3.6220000e-01
   7.7462921e-01   3.6226667e-01
   7.7463077e-01   3.6233333e-01
   7.7463612e-01   3.6240000e-01
   7.7464334e-01   3.6246667e-01
   7.7464615e-01   3.6253333e-01
   7.7468323e-01   3.6260000e-01
   7.7468630e-01   3.6266667e-01
   7.7469331e-01   3.6273333e-01
   7.7469832e-01   3.6280000e-01
   7.7469890e-01   3.6286667e-01
   7.7472526e-01   3.6293333e-01
   7.7472905e-01   3.6300000e-01
   7.7477406e-01   3.6306667e-01
   7.7477969e-01   3.6313333e-01
   7.7478126e-01   3.6320000e-01
   7.7478990e-01   3.6326667e-01
   7.7481135e-01   3.6333333e-01
   7.7481869e-01   3.6340000e-01
   7.7482271e-01   3.6353333e-01
   7.7483273e-01   3.6360000e-01
   7.7483817e-01   3.6366667e-01
   7.7483901e-01   3.6373333e-01
   7.7486017e-01   3.6380000e-01
   7.7486095e-01   3.6386667e-01
   7.7487144e-01   3.6393333e-01
   7.7488892e-01   3.6400000e-01
   7.7489278e-01   3.6406667e-01
   7.7489574e-01   3.6413333e-01
   7.7491863e-01   3.6420000e-01
   7.7494326e-01   3.6426667e-01
   7.7494644e-01   3.6433333e-01
   7.7495904e-01   3.6440000e-01
   7.7496473e-01   3.6446667e-01
   7.7497170e-01   3.6453333e-01
   7.7498069e-01   3.6460000e-01
   7.7498539e-01   3.6466667e-01
   7.7500534e-01   3.6473333e-01
   7.7500927e-01   3.6480000e-01
   7.7501055e-01   3.6486667e-01
   7.7501350e-01   3.6493333e-01
   7.7501640e-01   3.6500000e-01
   7.7502430e-01   3.6506667e-01
   7.7502560e-01   3.6520000e-01
   7.7502585e-01   3.6533333e-01
   7.7502980e-01   3.6540000e-01
   7.7503407e-01   3.6546667e-01
   7.7504988e-01   3.6553333e-01
   7.7505249e-01   3.6560000e-01
   7.7506101e-01   3.6566667e-01
   7.7506107e-01   3.6573333e-01
   7.7508339e-01   3.6580000e-01
   7.7509606e-01   3.6586667e-01
   7.7510242e-01   3.6593333e-01
   7.7511941e-01   3.6600000e-01
   7.7512911e-01   3.6606667e-01
   7.7513496e-01   3.6613333e-01
   7.7515020e-01   3.6620000e-01
   7.7515587e-01   3.6633333e-01
   7.7518842e-01   3.6640000e-01
   7.7520510e-01   3.6646667e-01
   7.7520735e-01   3.6653333e-01
   7.7521966e-01   3.6660000e-01
   7.7522650e-01   3.6666667e-01
   7.7524811e-01   3.6673333e-01
   7.7525298e-01   3.6680000e-01
   7.7526780e-01   3.6693333e-01
   7.7530877e-01   3.6700000e-01
   7.7532765e-01   3.6706667e-01
   7.7534727e-01   3.6713333e-01
   7.7535155e-01   3.6720000e-01
   7.7535620e-01   3.6726667e-01
   7.7537951e-01   3.6733333e-01
   7.7538375e-01   3.6746667e-01
   7.7539935e-01   3.6753333e-01
   7.7541452e-01   3.6760000e-01
   7.7544383e-01   3.6766667e-01
   7.7544385e-01   3.6773333e-01
   7.7544543e-01   3.6780000e-01
   7.7545069e-01   3.6793333e-01
   7.7547326e-01   3.6800000e-01
   7.7547425e-01   3.6806667e-01
   7.7547832e-01   3.6813333e-01
   7.7547933e-01   3.6820000e-01
   7.7548140e-01   3.6826667e-01
   7.7548667e-01   3.6833333e-01
   7.7549400e-01   3.6840000e-01
   7.7551138e-01   3.6846667e-01
   7.7551384e-01   3.6853333e-01
   7.7552138e-01   3.6860000e-01
   7.7553053e-01   3.6866667e-01
   7.7553192e-01   3.6873333e-01
   7.7553754e-01   3.6880000e-01
   7.7554082e-01   3.6886667e-01
   7.7554590e-01   3.6893333e-01
   7.7554609e-01   3.6900000e-01
   7.7554850e-01   3.6906667e-01
   7.7555263e-01   3.6913333e-01
   7.7555266e-01   3.6920000e-01
   7.7558250e-01   3.6926667e-01
   7.7558775e-01   3.6933333e-01
   7.7558958e-01   3.6940000e-01
   7.7559742e-01   3.6953333e-01
   7.7559968e-01   3.6960000e-01
   7.7560169e-01   3.6966667e-01
   7.7561460e-01   3.6973333e-01
   7.7562216e-01   3.6980000e-01
   7.7562588e-01   3.6986667e-01
   7.7562854e-01   3.6993333e-01
   7.7562998e-01   3.7000000e-01
   7.7563161e-01   3.7006667e-01
   7.7563791e-01   3.7013333e-01
   7.7564370e-01   3.7026667e-01
   7.7565043e-01   3.7033333e-01
   7.7565241e-01   3.7040000e-01
   7.7565802e-01   3.7046667e-01
   7.7566402e-01   3.7053333e-01
   7.7567625e-01   3.7066667e-01
   7.7568644e-01   3.7073333e-01
   7.7572480e-01   3.7080000e-01
   7.7572838e-01   3.7086667e-01
   7.7572844e-01   3.7093333e-01
   7.7572964e-01   3.7100000e-01
   7.7573085e-01   3.7106667e-01
   7.7573621e-01   3.7113333e-01
   7.7573715e-01   3.7120000e-01
   7.7574699e-01   3.7126667e-01
   7.7575584e-01   3.7133333e-01
   7.7579300e-01   3.7140000e-01
   7.7579938e-01   3.7146667e-01
   7.7580525e-01   3.7153333e-01
   7.7582363e-01   3.7160000e-01
   7.7582707e-01   3.7166667e-01
   7.7584835e-01   3.7173333e-01
   7.7585961e-01   3.7186667e-01
   7.7585969e-01   3.7193333e-01
   7.7586279e-01   3.7200000e-01
   7.7586472e-01   3.7206667e-01
   7.7586485e-01   3.7213333e-01
   7.7586756e-01   3.7220000e-01
   7.7586832e-01   3.7226667e-01
   7.7587351e-01   3.7240000e-01
   7.7590932e-01   3.7246667e-01
   7.7591343e-01   3.7253333e-01
   7.7591563e-01   3.7260000e-01
   7.7592303e-01   3.7266667e-01
   7.7592782e-01   3.7273333e-01
   7.7594425e-01   3.7280000e-01
   7.7595360e-01   3.7286667e-01
   7.7596507e-01   3.7293333e-01
   7.7597317e-01   3.7300000e-01
   7.7598135e-01   3.7306667e-01
   7.7598701e-01   3.7313333e-01
   7.7599069e-01   3.7320000e-01
   7.7599869e-01   3.7326667e-01
   7.7600016e-01   3.7333333e-01
   7.7600341e-01   3.7340000e-01
   7.7600640e-01   3.7346667e-01
   7.7602387e-01   3.7353333e-01
   7.7604404e-01   3.7366667e-01
   7.7606641e-01   3.7380000e-01
   7.7609174e-01   3.7393333e-01
   7.7609605e-01   3.7400000e-01
   7.7609996e-01   3.7406667e-01
   7.7610968e-01   3.7413333e-01
   7.7611188e-01   3.7420000e-01
   7.7611639e-01   3.7433333e-01
   7.7611979e-01   3.7440000e-01
   7.7612915e-01   3.7446667e-01
   7.7613746e-01   3.7453333e-01
   7.7613799e-01   3.7460000e-01
   7.7614667e-01   3.7466667e-01
   7.7614781e-01   3.7480000e-01
   7.7615869e-01   3.7486667e-01
   7.7615951e-01   3.7493333e-01
   7.7615959e-01   3.7500000e-01
   7.7617335e-01   3.7506667e-01
   7.7620022e-01   3.7513333e-01
   7.7621143e-01   3.7520000e-01
   7.7621431e-01   3.7526667e-01
   7.7621483e-01   3.7533333e-01
   7.7623333e-01   3.7540000e-01
   7.7623501e-01   3.7546667e-01
   7.7624071e-01   3.7553333e-01
   7.7624140e-01   3.7560000e-01
   7.7624412e-01   3.7566667e-01
   7.7624439e-01   3.7580000e-01
   7.7625717e-01   3.7586667e-01
   7.7625798e-01   3.7593333e-01
   7.7626308e-01   3.7600000e-01
   7.7626606e-01   3.7606667e-01
   7.7628303e-01   3.7613333e-01
   7.7628508e-01   3.7620000e-01
   7.7628550e-01   3.7626667e-01
   7.7628847e-01   3.7633333e-01
   7.7629399e-01   3.7646667e-01
   7.7629633e-01   3.7653333e-01
   7.7631875e-01   3.7660000e-01
   7.7633946e-01   3.7666667e-01
   7.7634143e-01   3.7673333e-01
   7.7634433e-01   3.7686667e-01
   7.7634444e-01   3.7693333e-01
   7.7635888e-01   3.7700000e-01
   7.7636006e-01   3.7706667e-01
   7.7636421e-01   3.7713333e-01
   7.7638614e-01   3.7720000e-01
   7.7639944e-01   3.7733333e-01
   7.7640569e-01   3.7740000e-01
   7.7641178e-01   3.7753333e-01
   7.7641866e-01   3.7760000e-01
   7.7641936e-01   3.7766667e-01
   7.7642135e-01   3.7773333e-01
   7.7644545e-01   3.7780000e-01
   7.7646242e-01   3.7786667e-01
   7.7646422e-01   3.7793333e-01
   7.7647341e-01   3.7800000e-01
   7.7647482e-01   3.7806667e-01
   7.7649779e-01   3.7813333e-01
   7.7649935e-01   3.7826667e-01
   7.7650976e-01   3.7833333e-01
   7.7651298e-01   3.7840000e-01
   7.7651550e-01   3.7846667e-01
   7.7653036e-01   3.7853333e-01
   7.7654751e-01   3.7860000e-01
   7.7654862e-01   3.7873333e-01
   7.7655043e-01   3.7880000e-01
   7.7657546e-01   3.7886667e-01
   7.7658533e-01   3.7900000e-01
   7.7659118e-01   3.7906667e-01
   7.7659532e-01   3.7913333e-01
   7.7660145e-01   3.7920000e-01
   7.7660183e-01   3.7926667e-01
   7.7661725e-01   3.7933333e-01
   7.7663148e-01   3.7940000e-01
   7.7663353e-01   3.7946667e-01
   7.7663488e-01   3.7953333e-01
   7.7666174e-01   3.7960000e-01
   7.7666644e-01   3.7966667e-01
   7.7669120e-01   3.7973333e-01
   7.7669420e-01   3.7980000e-01
   7.7673671e-01   3.7986667e-01
   7.7673945e-01   3.7993333e-01
   7.7675207e-01   3.8000000e-01
   7.7676225e-01   3.8006667e-01
   7.7676315e-01   3.8013333e-01
   7.7676774e-01   3.8020000e-01
   7.7677496e-01   3.8026667e-01
   7.7677603e-01   3.8033333e-01
   7.7677714e-01   3.8040000e-01
   7.7678838e-01   3.8046667e-01
   7.7679078e-01   3.8053333e-01
   7.7680084e-01   3.8060000e-01
   7.7680561e-01   3.8066667e-01
   7.7683981e-01   3.8073333e-01
   7.7684845e-01   3.8080000e-01
   7.7685308e-01   3.8086667e-01
   7.7685830e-01   3.8093333e-01
   7.7686439e-01   3.8100000e-01
   7.7686877e-01   3.8106667e-01
   7.7688222e-01   3.8120000e-01
   7.7688403e-01   3.8126667e-01
   7.7688721e-01   3.8133333e-01
   7.7689408e-01   3.8140000e-01
   7.7689595e-01   3.8146667e-01
   7.7692461e-01   3.8153333e-01
   7.7693576e-01   3.8166667e-01
   7.7694238e-01   3.8173333e-01
   7.7695065e-01   3.8180000e-01
   7.7695252e-01   3.8193333e-01
   7.7695983e-01   3.8206667e-01
   7.7696221e-01   3.8220000e-01
   7.7696382e-01   3.8226667e-01
   7.7696713e-01   3.8233333e-01
   7.7697008e-01   3.8246667e-01
   7.7697132e-01   3.8253333e-01
   7.7697270e-01   3.8260000e-01
   7.7697531e-01   3.8266667e-01
   7.7697599e-01   3.8273333e-01
   7.7698489e-01   3.8286667e-01
   7.7698598e-01   3.8293333e-01
   7.7701247e-01   3.8300000e-01
   7.7702181e-01   3.8306667e-01
   7.7702540e-01   3.8313333e-01
   7.7702851e-01   3.8320000e-01
   7.7703035e-01   3.8326667e-01
   7.7703314e-01   3.8340000e-01
   7.7705250e-01   3.8346667e-01
   7.7705503e-01   3.8353333e-01
   7.7706052e-01   3.8360000e-01
   7.7706609e-01   3.8366667e-01
   7.7706640e-01   3.8373333e-01
   7.7706764e-01   3.8380000e-01
   7.7706881e-01   3.8386667e-01
   7.7707768e-01   3.8393333e-01
   7.7710028e-01   3.8400000e-01
   7.7710029e-01   3.8406667e-01
   7.7710388e-01   3.8413333e-01
   7.7711507e-01   3.8420000e-01
   7.7712900e-01   3.8426667e-01
   7.7713651e-01   3.8433333e-01
   7.7713789e-01   3.8440000e-01
   7.7714406e-01   3.8446667e-01
   7.7714781e-01   3.8453333e-01
   7.7715774e-01   3.8460000e-01
   7.7715901e-01   3.8466667e-01
   7.7716002e-01   3.8473333e-01
   7.7717609e-01   3.8480000e-01
   7.7717778e-01   3.8493333e-01
   7.7718167e-01   3.8500000e-01
   7.7718290e-01   3.8506667e-01
   7.7721523e-01   3.8513333e-01
   7.7722623e-01   3.8520000e-01
   7.7723214e-01   3.8526667e-01
   7.7723352e-01   3.8533333e-01
   7.7723818e-01   3.8540000e-01
   7.7724279e-01   3.8553333e-01
   7.7724692e-01   3.8560000e-01
   7.7724998e-01   3.8573333e-01
   7.7725103e-01   3.8580000e-01
   7.7725385e-01   3.8586667e-01
   7.7725596e-01   3.8593333e-01
   7.7726747e-01   3.8600000e-01
   7.7727481e-01   3.8606667e-01
   7.7728214e-01   3.8613333e-01
   7.7728409e-01   3.8620000e-01
   7.7728821e-01   3.8626667e-01
   7.7729585e-01   3.8633333e-01
   7.7729909e-01   3.8640000e-01
   7.7730305e-01   3.8646667e-01
   7.7731149e-01   3.8653333e-01
   7.7733042e-01   3.8660000e-01
   7.7733385e-01   3.8666667e-01
   7.7734347e-01   3.8673333e-01
   7.7735857e-01   3.8680000e-01
   7.7736178e-01   3.8686667e-01
   7.7736490e-01   3.8693333e-01
   7.7736880e-01   3.8700000e-01
   7.7736998e-01   3.8706667e-01
   7.7737015e-01   3.8720000e-01
   7.7737027e-01   3.8733333e-01
   7.7737456e-01   3.8740000e-01
   7.7737646e-01   3.8746667e-01
   7.7738769e-01   3.8753333e-01
   7.7739256e-01   3.8760000e-01
   7.7739431e-01   3.8766667e-01
   7.7739941e-01   3.8773333e-01
   7.7740095e-01   3.8780000e-01
   7.7740126e-01   3.8786667e-01
   7.7740730e-01   3.8793333e-01
   7.7742848e-01   3.8800000e-01
   7.7743111e-01   3.8806667e-01
   7.7746534e-01   3.8813333e-01
   7.7746692e-01   3.8820000e-01
   7.7749168e-01   3.8826667e-01
   7.7750397e-01   3.8833333e-01
   7.7750611e-01   3.8840000e-01
   7.7751178e-01   3.8846667e-01
   7.7752040e-01   3.8853333e-01
   7.7754274e-01   3.8860000e-01
   7.7755241e-01   3.8866667e-01
   7.7755635e-01   3.8873333e-01
   7.7755715e-01   3.8880000e-01
   7.7755772e-01   3.8893333e-01
   7.7756103e-01   3.8900000e-01
   7.7757020e-01   3.8913333e-01
   7.7758679e-01   3.8920000e-01
   7.7759844e-01   3.8926667e-01
   7.7761101e-01   3.8940000e-01
   7.7761427e-01   3.8946667e-01
   7.7762834e-01   3.8953333e-01
   7.7763068e-01   3.8960000e-01
   7.7765305e-01   3.8966667e-01
   7.7767072e-01   3.8980000e-01
   7.7767682e-01   3.8986667e-01
   7.7768006e-01   3.8993333e-01
   7.7768320e-01   3.9000000e-01
   7.7769120e-01   3.9006667e-01
   7.7770666e-01   3.9013333e-01
   7.7772384e-01   3.9020000e-01
   7.7772990e-01   3.9026667e-01
   7.7773096e-01   3.9033333e-01
   7.7773186e-01   3.9040000e-01
   7.7774101e-01   3.9046667e-01
   7.7774668e-01   3.9053333e-01
   7.7775086e-01   3.9066667e-01
   7.7775192e-01   3.9073333e-01
   7.7775485e-01   3.9080000e-01
   7.7776774e-01   3.9086667e-01
   7.7776782e-01   3.9093333e-01
   7.7776953e-01   3.9100000e-01
   7.7776997e-01   3.9106667e-01
   7.7778281e-01   3.9113333e-01
   7.7779267e-01   3.9120000e-01
   7.7779303e-01   3.9126667e-01
   7.7779374e-01   3.9133333e-01
   7.7779471e-01   3.9140000e-01
   7.7780817e-01   3.9146667e-01
   7.7781489e-01   3.9153333e-01
   7.7782010e-01   3.9160000e-01
   7.7782354e-01   3.9166667e-01
   7.7782836e-01   3.9173333e-01
   7.7782858e-01   3.9180000e-01
   7.7783606e-01   3.9186667e-01
   7.7783925e-01   3.9193333e-01
   7.7784107e-01   3.9200000e-01
   7.7784584e-01   3.9213333e-01
   7.7787179e-01   3.9226667e-01
   7.7787334e-01   3.9240000e-01
   7.7788757e-01   3.9246667e-01
   7.7791354e-01   3.9253333e-01
   7.7791500e-01   3.9260000e-01
   7.7791501e-01   3.9266667e-01
   7.7791698e-01   3.9273333e-01
   7.7791752e-01   3.9280000e-01
   7.7792272e-01   3.9286667e-01
   7.7793568e-01   3.9293333e-01
   7.7796225e-01   3.9300000e-01
   7.7796694e-01   3.9306667e-01
   7.7798198e-01   3.9313333e-01
   7.7799678e-01   3.9320000e-01
   7.7799704e-01   3.9326667e-01
   7.7800077e-01   3.9333333e-01
   7.7800501e-01   3.9340000e-01
   7.7800671e-01   3.9346667e-01
   7.7802931e-01   3.9353333e-01
   7.7802957e-01   3.9360000e-01
   7.7804208e-01   3.9366667e-01
   7.7804361e-01   3.9373333e-01
   7.7804876e-01   3.9380000e-01
   7.7804985e-01   3.9386667e-01
   7.7805274e-01   3.9393333e-01
   7.7805824e-01   3.9400000e-01
   7.7806087e-01   3.9406667e-01
   7.7807435e-01   3.9413333e-01
   7.7807855e-01   3.9420000e-01
   7.7809062e-01   3.9426667e-01
   7.7809412e-01   3.9433333e-01
   7.7809505e-01   3.9440000e-01
   7.7809803e-01   3.9446667e-01
   7.7812546e-01   3.9453333e-01
   7.7813337e-01   3.9460000e-01
   7.7814120e-01   3.9473333e-01
   7.7815054e-01   3.9480000e-01
   7.7815781e-01   3.9493333e-01
   7.7816474e-01   3.9500000e-01
   7.7816476e-01   3.9506667e-01
   7.7817749e-01   3.9513333e-01
   7.7818680e-01   3.9520000e-01
   7.7818884e-01   3.9526667e-01
   7.7818963e-01   3.9533333e-01
   7.7820225e-01   3.9540000e-01
   7.7821142e-01   3.9546667e-01
   7.7821250e-01   3.9553333e-01
   7.7821629e-01   3.9560000e-01
   7.7824332e-01   3.9566667e-01
   7.7824381e-01   3.9573333e-01
   7.7824440e-01   3.9580000e-01
   7.7825039e-01   3.9586667e-01
   7.7825877e-01   3.9593333e-01
   7.7825913e-01   3.9600000e-01
   7.7827285e-01   3.9606667e-01
   7.7828367e-01   3.9613333e-01
   7.7829352e-01   3.9620000e-01
   7.7829654e-01   3.9626667e-01
   7.7831393e-01   3.9633333e-01
   7.7831822e-01   3.9640000e-01
   7.7832142e-01   3.9646667e-01
   7.7832441e-01   3.9653333e-01
   7.7832606e-01   3.9660000e-01
   7.7832655e-01   3.9666667e-01
   7.7833438e-01   3.9673333e-01
   7.7833709e-01   3.9680000e-01
   7.7834833e-01   3.9693333e-01
   7.7835025e-01   3.9700000e-01
   7.7835076e-01   3.9706667e-01
   7.7835172e-01   3.9720000e-01
   7.7836166e-01   3.9726667e-01
   7.7837016e-01   3.9733333e-01
   7.7837154e-01   3.9740000e-01
   7.7838075e-01   3.9746667e-01
   7.7838096e-01   3.9753333e-01
   7.7838426e-01   3.9760000e-01
   7.7839219e-01   3.9766667e-01
   7.7841525e-01   3.9773333e-01
   7.7841988e-01   3.9780000e-01
   7.7842176e-01   3.9786667e-01
   7.7843125e-01   3.9793333e-01
   7.7843221e-01   3.9800000e-01
   7.7843880e-01   3.9806667e-01
   7.7844015e-01   3.9813333e-01
   7.7846775e-01   3.9820000e-01
   7.7846944e-01   3.9833333e-01
   7.7847240e-01   3.9840000e-01
   7.7847414e-01   3.9846667e-01
   7.7847562e-01   3.9853333e-01
   7.7847750e-01   3.9860000e-01
   7.7849104e-01   3.9866667e-01
   7.7849666e-01   3.9873333e-01
   7.7849995e-01   3.9880000e-01
   7.7850096e-01   3.9886667e-01
   7.7850541e-01   3.9893333e-01
   7.7850722e-01   3.9906667e-01
   7.7851675e-01   3.9913333e-01
   7.7852105e-01   3.9920000e-01
   7.7853407e-01   3.9926667e-01
   7.7854294e-01   3.9933333e-01
   7.7854546e-01   3.9940000e-01
   7.7854973e-01   3.9946667e-01
   7.7855053e-01   3.9953333e-01
   7.7855082e-01   3.9960000e-01
   7.7856710e-01   3.9966667e-01
   7.7857298e-01   3.9973333e-01
   7.7857956e-01   3.9980000e-01
   7.7858235e-01   3.9986667e-01
   7.7858367e-01   3.9993333e-01
   7.7858861e-01   4.0000000e-01
   7.7859209e-01   4.0006667e-01
   7.7860254e-01   4.0013333e-01
   7.7862915e-01   4.0020000e-01
   7.7863026e-01   4.0026667e-01
   7.7863028e-01   4.0033333e-01
   7.7864393e-01   4.0040000e-01
   7.7864805e-01   4.0046667e-01
   7.7865863e-01   4.0053333e-01
   7.7866238e-01   4.0060000e-01
   7.7867146e-01   4.0066667e-01
   7.7867965e-01   4.0080000e-01
   7.7872677e-01   4.0086667e-01
   7.7873248e-01   4.0093333e-01
   7.7873794e-01   4.0100000e-01
   7.7874172e-01   4.0106667e-01
   7.7875446e-01   4.0113333e-01
   7.7875707e-01   4.0120000e-01
   7.7875830e-01   4.0126667e-01
   7.7875847e-01   4.0133333e-01
   7.7878036e-01   4.0140000e-01
   7.7878547e-01   4.0146667e-01
   7.7878834e-01   4.0153333e-01
   7.7878953e-01   4.0160000e-01
   7.7879100e-01   4.0166667e-01
   7.7879454e-01   4.0173333e-01
   7.7879612e-01   4.0180000e-01
   7.7880937e-01   4.0186667e-01
   7.7881495e-01   4.0200000e-01
   7.7882969e-01   4.0206667e-01
   7.7882995e-01   4.0213333e-01
   7.7883073e-01   4.0220000e-01
   7.7883077e-01   4.0226667e-01
   7.7884123e-01   4.0233333e-01
   7.7885254e-01   4.0240000e-01
   7.7885339e-01   4.0246667e-01
   7.7886152e-01   4.0253333e-01
   7.7886500e-01   4.0260000e-01
   7.7886724e-01   4.0266667e-01
   7.7886854e-01   4.0273333e-01
   7.7887669e-01   4.0280000e-01
   7.7887986e-01   4.0286667e-01
   7.7888944e-01   4.0293333e-01
   7.7889358e-01   4.0300000e-01
   7.7890024e-01   4.0306667e-01
   7.7890078e-01   4.0313333e-01
   7.7893368e-01   4.0320000e-01
   7.7894634e-01   4.0326667e-01
   7.7895780e-01   4.0333333e-01
   7.7896092e-01   4.0340000e-01
   7.7896317e-01   4.0346667e-01
   7.7897777e-01   4.0353333e-01
   7.7898346e-01   4.0360000e-01
   7.7898794e-01   4.0366667e-01
   7.7899824e-01   4.0380000e-01
   7.7899953e-01   4.0386667e-01
   7.7900856e-01   4.0393333e-01
   7.7902797e-01   4.0400000e-01
   7.7902906e-01   4.0406667e-01
   7.7903329e-01   4.0420000e-01
   7.7903537e-01   4.0426667e-01
   7.7904481e-01   4.0433333e-01
   7.7904704e-01   4.0440000e-01
   7.7905214e-01   4.0446667e-01
   7.7906168e-01   4.0453333e-01
   7.7906292e-01   4.0460000e-01
   7.7906346e-01   4.0466667e-01
   7.7907239e-01   4.0473333e-01
   7.7907318e-01   4.0486667e-01
   7.7908952e-01   4.0493333e-01
   7.7909308e-01   4.0506667e-01
   7.7909984e-01   4.0513333e-01
   7.7910158e-01   4.0520000e-01
   7.7910523e-01   4.0526667e-01
   7.7911667e-01   4.0533333e-01
   7.7912790e-01   4.0540000e-01
   7.7913467e-01   4.0546667e-01
   7.7913668e-01   4.0553333e-01
   7.7914287e-01   4.0560000e-01
   7.7915404e-01   4.0566667e-01
   7.7915943e-01   4.0573333e-01
   7.7917661e-01   4.0580000e-01
   7.7918307e-01   4.0586667e-01
   7.7919398e-01   4.0593333e-01
   7.7919867e-01   4.0600000e-01
   7.7920248e-01   4.0606667e-01
   7.7920258e-01   4.0613333e-01
   7.7921225e-01   4.0620000e-01
   7.7921522e-01   4.0626667e-01
   7.7922502e-01   4.0633333e-01
   7.7922677e-01   4.0640000e-01
   7.7922958e-01   4.0646667e-01
   7.7924052e-01   4.0660000e-01
   7.7924311e-01   4.0666667e-01
   7.7926236e-01   4.0673333e-01
   7.7927530e-01   4.0680000e-01
   7.7928166e-01   4.0686667e-01
   7.7929611e-01   4.0693333e-01
   7.7929746e-01   4.0700000e-01
   7.7929853e-01   4.0706667e-01
   7.7929885e-01   4.0713333e-01
   7.7930500e-01   4.0726667e-01
   7.7930590e-01   4.0733333e-01
   7.7931047e-01   4.0740000e-01
   7.7931213e-01   4.0746667e-01
   7.7932120e-01   4.0753333e-01
   7.7933134e-01   4.0760000e-01
   7.7933571e-01   4.0766667e-01
   7.7933689e-01   4.0773333e-01
   7.7933852e-01   4.0786667e-01
   7.7935232e-01   4.0800000e-01
   7.7935980e-01   4.0806667e-01
   7.7935997e-01   4.0813333e-01
   7.7936572e-01   4.0820000e-01
   7.7939334e-01   4.0826667e-01
   7.7939508e-01   4.0833333e-01
   7.7940240e-01   4.0846667e-01
   7.7940560e-01   4.0860000e-01
   7.7940685e-01   4.0866667e-01
   7.7941331e-01   4.0873333e-01
   7.7942245e-01   4.0880000e-01
   7.7944958e-01   4.0886667e-01
   7.7945424e-01   4.0893333e-01
   7.7945511e-01   4.0900000e-01
   7.7945664e-01   4.0906667e-01
   7.7946205e-01   4.0920000e-01
   7.7946492e-01   4.0933333e-01
   7.7946869e-01   4.0946667e-01
   7.7947820e-01   4.0953333e-01
   7.7948872e-01   4.0960000e-01
   7.7949266e-01   4.0966667e-01
   7.7950013e-01   4.0980000e-01
   7.7950776e-01   4.0986667e-01
   7.7951794e-01   4.0993333e-01
   7.7954431e-01   4.1000000e-01
   7.7954922e-01   4.1006667e-01
   7.7955292e-01   4.1013333e-01
   7.7956248e-01   4.1020000e-01
   7.7957212e-01   4.1026667e-01
   7.7957292e-01   4.1033333e-01
   7.7957617e-01   4.1046667e-01
   7.7958002e-01   4.1053333e-01
   7.7958318e-01   4.1060000e-01
   7.7958928e-01   4.1066667e-01
   7.7959456e-01   4.1073333e-01
   7.7960902e-01   4.1080000e-01
   7.7962816e-01   4.1086667e-01
   7.7963053e-01   4.1093333e-01
   7.7963359e-01   4.1100000e-01
   7.7964981e-01   4.1106667e-01
   7.7965480e-01   4.1113333e-01
   7.7965619e-01   4.1120000e-01
   7.7966162e-01   4.1126667e-01
   7.7966241e-01   4.1133333e-01
   7.7967136e-01   4.1140000e-01
   7.7967338e-01   4.1146667e-01
   7.7969333e-01   4.1153333e-01
   7.7970103e-01   4.1160000e-01
   7.7970392e-01   4.1166667e-01
   7.7970513e-01   4.1180000e-01
   7.7970558e-01   4.1186667e-01
   7.7972458e-01   4.1193333e-01
   7.7972589e-01   4.1200000e-01
   7.7973727e-01   4.1206667e-01
   7.7974612e-01   4.1213333e-01
   7.7974755e-01   4.1220000e-01
   7.7975099e-01   4.1226667e-01
   7.7975189e-01   4.1233333e-01
   7.7975396e-01   4.1240000e-01
   7.7975652e-01   4.1246667e-01
   7.7975719e-01   4.1253333e-01
   7.7976042e-01   4.1260000e-01
   7.7976813e-01   4.1266667e-01
   7.7977462e-01   4.1273333e-01
   7.7977867e-01   4.1280000e-01
   7.7978256e-01   4.1286667e-01
   7.7978696e-01   4.1293333e-01
   7.7979108e-01   4.1300000e-01
   7.7982080e-01   4.1306667e-01
   7.7982603e-01   4.1313333e-01
   7.7983114e-01   4.1320000e-01
   7.7983430e-01   4.1326667e-01
   7.7983813e-01   4.1333333e-01
   7.7983864e-01   4.1340000e-01
   7.7984123e-01   4.1346667e-01
   7.7984976e-01   4.1353333e-01
   7.7985615e-01   4.1366667e-01
   7.7985708e-01   4.1373333e-01
   7.7986425e-01   4.1380000e-01
   7.7986518e-01   4.1386667e-01
   7.7986744e-01   4.1393333e-01
   7.7987311e-01   4.1400000e-01
   7.7987797e-01   4.1406667e-01
   7.7987854e-01   4.1413333e-01
   7.7988135e-01   4.1420000e-01
   7.7988986e-01   4.1426667e-01
   7.7989806e-01   4.1433333e-01
   7.7990275e-01   4.1440000e-01
   7.7990750e-01   4.1446667e-01
   7.7991662e-01   4.1453333e-01
   7.7991738e-01   4.1460000e-01
   7.7991972e-01   4.1466667e-01
   7.7992211e-01   4.1473333e-01
   7.7992609e-01   4.1480000e-01
   7.7993166e-01   4.1486667e-01
   7.7994469e-01   4.1493333e-01
   7.7994720e-01   4.1500000e-01
   7.7995314e-01   4.1506667e-01
   7.7995573e-01   4.1513333e-01
   7.7996040e-01   4.1520000e-01
   7.7996389e-01   4.1526667e-01
   7.7996786e-01   4.1533333e-01
   7.7996787e-01   4.1540000e-01
   7.7996796e-01   4.1546667e-01
   7.7996884e-01   4.1553333e-01
   7.7997198e-01   4.1560000e-01
   7.7997813e-01   4.1566667e-01
   7.7997936e-01   4.1573333e-01
   7.7998929e-01   4.1580000e-01
   7.8000132e-01   4.1593333e-01
   7.8000225e-01   4.1600000e-01
   7.8002169e-01   4.1613333e-01
   7.8002376e-01   4.1620000e-01
   7.8002414e-01   4.1626667e-01
   7.8002832e-01   4.1633333e-01
   7.8003087e-01   4.1640000e-01
   7.8003612e-01   4.1646667e-01
   7.8005798e-01   4.1653333e-01
   7.8006017e-01   4.1660000e-01
   7.8007222e-01   4.1666667e-01
   7.8007650e-01   4.1673333e-01
   7.8008115e-01   4.1680000e-01
   7.8008985e-01   4.1686667e-01
   7.8008989e-01   4.1693333e-01
   7.8010022e-01   4.1700000e-01
   7.8010152e-01   4.1706667e-01
   7.8010219e-01   4.1713333e-01
   7.8011327e-01   4.1720000e-01
   7.8011516e-01   4.1726667e-01
   7.8012605e-01   4.1740000e-01
   7.8012834e-01   4.1746667e-01
   7.8013085e-01   4.1753333e-01
   7.8013222e-01   4.1766667e-01
   7.8013765e-01   4.1780000e-01
   7.8014052e-01   4.1786667e-01
   7.8014800e-01   4.1793333e-01
   7.8014811e-01   4.1800000e-01
   7.8015168e-01   4.1806667e-01
   7.8015559e-01   4.1813333e-01
   7.8015814e-01   4.1820000e-01
   7.8018133e-01   4.1826667e-01
   7.8018341e-01   4.1833333e-01
   7.8018898e-01   4.1840000e-01
   7.8018930e-01   4.1846667e-01
   7.8019215e-01   4.1853333e-01
   7.8019341e-01   4.1866667e-01
   7.8019571e-01   4.1873333e-01
   7.8019779e-01   4.1880000e-01
   7.8019958e-01   4.1886667e-01
   7.8020100e-01   4.1893333e-01
   7.8021038e-01   4.1900000e-01
   7.8021235e-01   4.1913333e-01
   7.8021451e-01   4.1920000e-01
   7.8021968e-01   4.1933333e-01
   7.8022413e-01   4.1940000e-01
   7.8022766e-01   4.1946667e-01
   7.8023290e-01   4.1953333e-01
   7.8024504e-01   4.1960000e-01
   7.8025252e-01   4.1966667e-01
   7.8026108e-01   4.1973333e-01
   7.8027241e-01   4.1980000e-01
   7.8027688e-01   4.1986667e-01
   7.8027816e-01   4.1993333e-01
   7.8027916e-01   4.2000000e-01
   7.8028018e-01   4.2006667e-01
   7.8028342e-01   4.2013333e-01
   7.8028719e-01   4.2020000e-01
   7.8028776e-01   4.2026667e-01
   7.8028847e-01   4.2033333e-01
   7.8029504e-01   4.2040000e-01
   7.8029678e-01   4.2046667e-01
   7.8029888e-01   4.2053333e-01
   7.8030234e-01   4.2060000e-01
   7.8030913e-01   4.2066667e-01
   7.8031093e-01   4.2080000e-01
   7.8031230e-01   4.2086667e-01
   7.8031563e-01   4.2093333e-01
   7.8032129e-01   4.2100000e-01
   7.8032294e-01   4.2106667e-01
   7.8032606e-01   4.2113333e-01
   7.8033567e-01   4.2126667e-01
   7.8034826e-01   4.2133333e-01
   7.8034942e-01   4.2140000e-01
   7.8035284e-01   4.2146667e-01
   7.8035568e-01   4.2153333e-01
   7.8036080e-01   4.2160000e-01
   7.8036621e-01   4.2166667e-01
   7.8037254e-01   4.2173333e-01
   7.8037424e-01   4.2180000e-01
   7.8037780e-01   4.2186667e-01
   7.8039913e-01   4.2193333e-01
   7.8040075e-01   4.2200000e-01
   7.8040403e-01   4.2206667e-01
   7.8041507e-01   4.2220000e-01
   7.8041935e-01   4.2226667e-01
   7.8042390e-01   4.2233333e-01
   7.8043475e-01   4.2246667e-01
   7.8043564e-01   4.2253333e-01
   7.8044338e-01   4.2266667e-01
   7.8044531e-01   4.2273333e-01
   7.8044600e-01   4.2286667e-01
   7.8044924e-01   4.2293333e-01
   7.8045131e-01   4.2300000e-01
   7.8045225e-01   4.2306667e-01
   7.8045438e-01   4.2313333e-01
   7.8045647e-01   4.2320000e-01
   7.8045770e-01   4.2326667e-01
   7.8046583e-01   4.2333333e-01
   7.8047318e-01   4.2346667e-01
   7.8048027e-01   4.2353333e-01
   7.8048302e-01   4.2360000e-01
   7.8049410e-01   4.2366667e-01
   7.8049505e-01   4.2373333e-01
   7.8049805e-01   4.2380000e-01
   7.8050226e-01   4.2386667e-01
   7.8050770e-01   4.2393333e-01
   7.8050795e-01   4.2406667e-01
   7.8051076e-01   4.2413333e-01
   7.8051880e-01   4.2420000e-01
   7.8052009e-01   4.2426667e-01
   7.8052361e-01   4.2433333e-01
   7.8053419e-01   4.2440000e-01
   7.8054642e-01   4.2446667e-01
   7.8054733e-01   4.2453333e-01
   7.8054902e-01   4.2460000e-01
   7.8055415e-01   4.2466667e-01
   7.8055615e-01   4.2473333e-01
   7.8056546e-01   4.2480000e-01
   7.8057468e-01   4.2486667e-01
   7.8057688e-01   4.2493333e-01
   7.8058004e-01   4.2506667e-01
   7.8058310e-01   4.2513333e-01
   7.8058508e-01   4.2520000e-01
   7.8058802e-01   4.2526667e-01
   7.8058915e-01   4.2533333e-01
   7.8059126e-01   4.2540000e-01
   7.8059291e-01   4.2553333e-01
   7.8059446e-01   4.2560000e-01
   7.8059735e-01   4.2566667e-01
   7.8059894e-01   4.2573333e-01
   7.8060555e-01   4.2580000e-01
   7.8061859e-01   4.2586667e-01
   7.8062209e-01   4.2593333e-01
   7.8062431e-01   4.2600000e-01
   7.8063324e-01   4.2606667e-01
   7.8063573e-01   4.2613333e-01
   7.8064029e-01   4.2620000e-01
   7.8064437e-01   4.2626667e-01
   7.8064442e-01   4.2640000e-01
   7.8065808e-01   4.2646667e-01
   7.8067375e-01   4.2653333e-01
   7.8067520e-01   4.2660000e-01
   7.8067719e-01   4.2666667e-01
   7.8067974e-01   4.2673333e-01
   7.8068742e-01   4.2686667e-01
   7.8069768e-01   4.2693333e-01
   7.8071207e-01   4.2700000e-01
   7.8071746e-01   4.2706667e-01
   7.8071751e-01   4.2713333e-01
   7.8072293e-01   4.2720000e-01
   7.8072750e-01   4.2726667e-01
   7.8073253e-01   4.2733333e-01
   7.8073730e-01   4.2740000e-01
   7.8073790e-01   4.2746667e-01
   7.8073792e-01   4.2753333e-01
   7.8074001e-01   4.2760000e-01
   7.8074526e-01   4.2766667e-01
   7.8075440e-01   4.2780000e-01
   7.8075464e-01   4.2786667e-01
   7.8076110e-01   4.2793333e-01
   7.8076158e-01   4.2800000e-01
   7.8076440e-01   4.2806667e-01
   7.8076684e-01   4.2813333e-01
   7.8077108e-01   4.2820000e-01
   7.8079313e-01   4.2826667e-01
   7.8080800e-01   4.2833333e-01
   7.8081167e-01   4.2840000e-01
   7.8081652e-01   4.2846667e-01
   7.8081755e-01   4.2853333e-01
   7.8081861e-01   4.2860000e-01
   7.8082114e-01   4.2866667e-01
   7.8082867e-01   4.2873333e-01
   7.8083068e-01   4.2886667e-01
   7.8083135e-01   4.2893333e-01
   7.8083564e-01   4.2906667e-01
   7.8084113e-01   4.2913333e-01
   7.8084212e-01   4.2920000e-01
   7.8084778e-01   4.2933333e-01
   7.8086006e-01   4.2940000e-01
   7.8087700e-01   4.2953333e-01
   7.8088083e-01   4.2960000e-01
   7.8088452e-01   4.2966667e-01
   7.8088523e-01   4.2973333e-01
   7.8088722e-01   4.2980000e-01
   7.8089119e-01   4.2986667e-01
   7.8089491e-01   4.2993333e-01
   7.8090349e-01   4.3006667e-01
   7.8090455e-01   4.3013333e-01
   7.8090490e-01   4.3020000e-01
   7.8093511e-01   4.3026667e-01
   7.8095096e-01   4.3033333e-01
   7.8095689e-01   4.3040000e-01
   7.8095781e-01   4.3046667e-01
   7.8096445e-01   4.3053333e-01
   7.8096536e-01   4.3060000e-01
   7.8096574e-01   4.3066667e-01
   7.8096859e-01   4.3073333e-01
   7.8097184e-01   4.3080000e-01
   7.8097323e-01   4.3086667e-01
   7.8097454e-01   4.3093333e-01
   7.8098090e-01   4.3106667e-01
   7.8098880e-01   4.3113333e-01
   7.8099033e-01   4.3120000e-01
   7.8099347e-01   4.3126667e-01
   7.8099407e-01   4.3133333e-01
   7.8099481e-01   4.3146667e-01
   7.8100207e-01   4.3160000e-01
   7.8100394e-01   4.3166667e-01
   7.8101597e-01   4.3173333e-01
   7.8101787e-01   4.3180000e-01
   7.8102234e-01   4.3186667e-01
   7.8102358e-01   4.3193333e-01
   7.8103755e-01   4.3200000e-01
   7.8104782e-01   4.3206667e-01
   7.8104873e-01   4.3213333e-01
   7.8106072e-01   4.3220000e-01
   7.8106328e-01   4.3226667e-01
   7.8106680e-01   4.3233333e-01
   7.8106718e-01   4.3246667e-01
   7.8107048e-01   4.3253333e-01
   7.8107288e-01   4.3260000e-01
   7.8107579e-01   4.3266667e-01
   7.8108167e-01   4.3273333e-01
   7.8108446e-01   4.3280000e-01
   7.8108564e-01   4.3286667e-01
   7.8109082e-01   4.3293333e-01
   7.8109285e-01   4.3300000e-01
   7.8109670e-01   4.3306667e-01
   7.8111532e-01   4.3313333e-01
   7.8111625e-01   4.3320000e-01
   7.8111861e-01   4.3326667e-01
   7.8112835e-01   4.3333333e-01
   7.8113544e-01   4.3340000e-01
   7.8113792e-01   4.3346667e-01
   7.8113861e-01   4.3353333e-01
   7.8114939e-01   4.3360000e-01
   7.8115446e-01   4.3373333e-01
   7.8115457e-01   4.3380000e-01
   7.8115461e-01   4.3393333e-01
   7.8116049e-01   4.3400000e-01
   7.8116249e-01   4.3406667e-01
   7.8117233e-01   4.3413333e-01
   7.8119597e-01   4.3426667e-01
   7.8119959e-01   4.3433333e-01
   7.8119961e-01   4.3440000e-01
   7.8120184e-01   4.3446667e-01
   7.8120819e-01   4.3453333e-01
   7.8121093e-01   4.3460000e-01
   7.8121430e-01   4.3466667e-01
   7.8121927e-01   4.3473333e-01
   7.8122502e-01   4.3480000e-01
   7.8122638e-01   4.3486667e-01
   7.8123044e-01   4.3493333e-01
   7.8123389e-01   4.3500000e-01
   7.8123475e-01   4.3506667e-01
   7.8123612e-01   4.3513333e-01
   7.8123654e-01   4.3520000e-01
   7.8124394e-01   4.3526667e-01
   7.8126880e-01   4.3533333e-01
   7.8127127e-01   4.3540000e-01
   7.8127515e-01   4.3553333e-01
   7.8128062e-01   4.3560000e-01
   7.8128163e-01   4.3566667e-01
   7.8130095e-01   4.3573333e-01
   7.8130207e-01   4.3580000e-01
   7.8130226e-01   4.3586667e-01
   7.8130673e-01   4.3593333e-01
   7.8132394e-01   4.3600000e-01
   7.8132539e-01   4.3606667e-01
   7.8132746e-01   4.3613333e-01
   7.8133110e-01   4.3626667e-01
   7.8133235e-01   4.3640000e-01
   7.8134312e-01   4.3646667e-01
   7.8134514e-01   4.3653333e-01
   7.8135856e-01   4.3660000e-01
   7.8136301e-01   4.3666667e-01
   7.8136461e-01   4.3680000e-01
   7.8136820e-01   4.3686667e-01
   7.8137148e-01   4.3693333e-01
   7.8139314e-01   4.3700000e-01
   7.8139779e-01   4.3706667e-01
   7.8140364e-01   4.3713333e-01
   7.8142083e-01   4.3720000e-01
   7.8142105e-01   4.3726667e-01
   7.8142996e-01   4.3733333e-01
   7.8143086e-01   4.3740000e-01
   7.8143127e-01   4.3746667e-01
   7.8143238e-01   4.3753333e-01
   7.8143292e-01   4.3760000e-01
   7.8144234e-01   4.3766667e-01
   7.8144404e-01   4.3773333e-01
   7.8144778e-01   4.3780000e-01
   7.8145397e-01   4.3793333e-01
   7.8145588e-01   4.3800000e-01
   7.8146115e-01   4.3806667e-01
   7.8146301e-01   4.3820000e-01
   7.8146973e-01   4.3826667e-01
   7.8148074e-01   4.3833333e-01
   7.8148381e-01   4.3840000e-01
   7.8148423e-01   4.3846667e-01
   7.8148430e-01   4.3853333e-01
   7.8149477e-01   4.3860000e-01
   7.8149615e-01   4.3866667e-01
   7.8150114e-01   4.3873333e-01
   7.8150388e-01   4.3886667e-01
   7.8150856e-01   4.3893333e-01
   7.8150937e-01   4.3906667e-01
   7.8150990e-01   4.3913333e-01
   7.8152096e-01   4.3920000e-01
   7.8152100e-01   4.3926667e-01
   7.8152266e-01   4.3933333e-01
   7.8152437e-01   4.3940000e-01
   7.8152694e-01   4.3946667e-01
   7.8153020e-01   4.3953333e-01
   7.8153211e-01   4.3960000e-01
   7.8153383e-01   4.3966667e-01
   7.8153436e-01   4.3973333e-01
   7.8153590e-01   4.3980000e-01
   7.8153727e-01   4.3986667e-01
   7.8154182e-01   4.3993333e-01
   7.8155301e-01   4.4000000e-01
   7.8155370e-01   4.4006667e-01
   7.8155466e-01   4.4013333e-01
   7.8155499e-01   4.4020000e-01
   7.8156224e-01   4.4033333e-01
   7.8156426e-01   4.4040000e-01
   7.8156435e-01   4.4053333e-01
   7.8156577e-01   4.4060000e-01
   7.8157828e-01   4.4066667e-01
   7.8157896e-01   4.4073333e-01
   7.8158298e-01   4.4086667e-01
   7.8158300e-01   4.4093333e-01
   7.8158522e-01   4.4100000e-01
   7.8158805e-01   4.4106667e-01
   7.8159250e-01   4.4113333e-01
   7.8159315e-01   4.4120000e-01
   7.8159433e-01   4.4133333e-01
   7.8160488e-01   4.4140000e-01
   7.8160671e-01   4.4146667e-01
   7.8160856e-01   4.4153333e-01
   7.8162817e-01   4.4160000e-01
   7.8163155e-01   4.4166667e-01
   7.8164837e-01   4.4173333e-01
   7.8164879e-01   4.4180000e-01
   7.8165186e-01   4.4186667e-01
   7.8165236e-01   4.4193333e-01
   7.8165394e-01   4.4200000e-01
   7.8166448e-01   4.4206667e-01
   7.8167044e-01   4.4213333e-01
   7.8168526e-01   4.4220000e-01
   7.8168956e-01   4.4226667e-01
   7.8170075e-01   4.4233333e-01
   7.8171482e-01   4.4240000e-01
   7.8171983e-01   4.4246667e-01
   7.8172430e-01   4.4260000e-01
   7.8172698e-01   4.4266667e-01
   7.8173332e-01   4.4273333e-01
   7.8173388e-01   4.4280000e-01
   7.8173662e-01   4.4286667e-01
   7.8174014e-01   4.4293333e-01
   7.8174652e-01   4.4300000e-01
   7.8175318e-01   4.4306667e-01
   7.8175866e-01   4.4313333e-01
   7.8176102e-01   4.4320000e-01
   7.8176358e-01   4.4326667e-01
   7.8176747e-01   4.4333333e-01
   7.8177115e-01   4.4340000e-01
   7.8177848e-01   4.4353333e-01
   7.8177911e-01   4.4360000e-01
   7.8177998e-01   4.4366667e-01
   7.8178044e-01   4.4373333e-01
   7.8178158e-01   4.4380000e-01
   7.8178541e-01   4.4386667e-01
   7.8179313e-01   4.4393333e-01
   7.8179612e-01   4.4400000e-01
   7.8180038e-01   4.4406667e-01
   7.8180407e-01   4.4413333e-01
   7.8181708e-01   4.4420000e-01
   7.8182867e-01   4.4426667e-01
   7.8183010e-01   4.4433333e-01
   7.8183878e-01   4.4440000e-01
   7.8184228e-01   4.4446667e-01
   7.8184237e-01   4.4453333e-01
   7.8184664e-01   4.4460000e-01
   7.8185074e-01   4.4466667e-01
   7.8185326e-01   4.4473333e-01
   7.8185425e-01   4.4480000e-01
   7.8186408e-01   4.4486667e-01
   7.8186716e-01   4.4493333e-01
   7.8187047e-01   4.4500000e-01
   7.8187093e-01   4.4506667e-01
   7.8187685e-01   4.4520000e-01
   7.8188052e-01   4.4526667e-01
   7.8188170e-01   4.4533333e-01
   7.8188401e-01   4.4540000e-01
   7.8188535e-01   4.4546667e-01
   7.8189246e-01   4.4553333e-01
   7.8189517e-01   4.4560000e-01
   7.8189827e-01   4.4566667e-01
   7.8189889e-01   4.4580000e-01
   7.8189983e-01   4.4586667e-01
   7.8190678e-01   4.4593333e-01
   7.8192039e-01   4.4600000e-01
   7.8192394e-01   4.4613333e-01
   7.8193468e-01   4.4626667e-01
   7.8193622e-01   4.4633333e-01
   7.8194065e-01   4.4640000e-01
   7.8194666e-01   4.4646667e-01
   7.8194884e-01   4.4653333e-01
   7.8195100e-01   4.4660000e-01
   7.8195857e-01   4.4666667e-01
   7.8195928e-01   4.4673333e-01
   7.8196005e-01   4.4680000e-01
   7.8196105e-01   4.4686667e-01
   7.8197004e-01   4.4693333e-01
   7.8197322e-01   4.4700000e-01
   7.8198185e-01   4.4713333e-01
   7.8198337e-01   4.4720000e-01
   7.8198563e-01   4.4726667e-01
   7.8198587e-01   4.4733333e-01
   7.8200474e-01   4.4740000e-01
   7.8200519e-01   4.4746667e-01
   7.8201392e-01   4.4753333e-01
   7.8201778e-01   4.4760000e-01
   7.8201816e-01   4.4766667e-01
   7.8202575e-01   4.4773333e-01
   7.8204217e-01   4.4780000e-01
   7.8205038e-01   4.4793333e-01
   7.8205094e-01   4.4806667e-01
   7.8206477e-01   4.4813333e-01
   7.8206534e-01   4.4820000e-01
   7.8206704e-01   4.4826667e-01
   7.8206881e-01   4.4833333e-01
   7.8207762e-01   4.4840000e-01
   7.8208414e-01   4.4846667e-01
   7.8208626e-01   4.4853333e-01
   7.8208729e-01   4.4860000e-01
   7.8208850e-01   4.4866667e-01
   7.8208877e-01   4.4873333e-01
   7.8210203e-01   4.4880000e-01
   7.8212949e-01   4.4893333e-01
   7.8213364e-01   4.4900000e-01
   7.8213816e-01   4.4906667e-01
   7.8214167e-01   4.4913333e-01
   7.8214544e-01   4.4920000e-01
   7.8215465e-01   4.4933333e-01
   7.8216188e-01   4.4940000e-01
   7.8216312e-01   4.4946667e-01
   7.8216556e-01   4.4953333e-01
   7.8216641e-01   4.4966667e-01
   7.8218019e-01   4.4973333e-01
   7.8218471e-01   4.4980000e-01
   7.8218912e-01   4.4986667e-01
   7.8219166e-01   4.4993333e-01
   7.8219318e-01   4.5000000e-01
   7.8220396e-01   4.5006667e-01
   7.8220618e-01   4.5020000e-01
   7.8222092e-01   4.5026667e-01
   7.8222517e-01   4.5033333e-01
   7.8223270e-01   4.5040000e-01
   7.8223397e-01   4.5046667e-01
   7.8224217e-01   4.5053333e-01
   7.8224397e-01   4.5060000e-01
   7.8224669e-01   4.5066667e-01
   7.8224945e-01   4.5073333e-01
   7.8225545e-01   4.5080000e-01
   7.8225728e-01   4.5086667e-01
   7.8225777e-01   4.5093333e-01
   7.8226289e-01   4.5100000e-01
   7.8226312e-01   4.5106667e-01
   7.8226472e-01   4.5113333e-01
   7.8226640e-01   4.5120000e-01
   7.8228213e-01   4.5126667e-01
   7.8228308e-01   4.5133333e-01
   7.8228398e-01   4.5140000e-01
   7.8228792e-01   4.5146667e-01
   7.8229642e-01   4.5160000e-01
   7.8229932e-01   4.5166667e-01
   7.8230226e-01   4.5173333e-01
   7.8230495e-01   4.5180000e-01
   7.8230610e-01   4.5186667e-01
   7.8231665e-01   4.5200000e-01
   7.8231716e-01   4.5206667e-01
   7.8233052e-01   4.5213333e-01
   7.8233874e-01   4.5220000e-01
   7.8235123e-01   4.5226667e-01
   7.8235522e-01   4.5233333e-01
   7.8235642e-01   4.5240000e-01
   7.8235817e-01   4.5246667e-01
   7.8236767e-01   4.5253333e-01
   7.8237570e-01   4.5260000e-01
   7.8237802e-01   4.5266667e-01
   7.8239744e-01   4.5273333e-01
   7.8240613e-01   4.5280000e-01
   7.8240913e-01   4.5293333e-01
   7.8241083e-01   4.5300000e-01
   7.8241602e-01   4.5306667e-01
   7.8242306e-01   4.5320000e-01
   7.8242325e-01   4.5326667e-01
   7.8242356e-01   4.5333333e-01
   7.8242737e-01   4.5340000e-01
   7.8242863e-01   4.5346667e-01
   7.8243170e-01   4.5360000e-01
   7.8244253e-01   4.5366667e-01
   7.8244695e-01   4.5373333e-01
   7.8244836e-01   4.5386667e-01
   7.8245885e-01   4.5393333e-01
   7.8246838e-01   4.5400000e-01
   7.8247242e-01   4.5406667e-01
   7.8248055e-01   4.5413333e-01
   7.8248186e-01   4.5420000e-01
   7.8248483e-01   4.5426667e-01
   7.8248991e-01   4.5433333e-01
   7.8249006e-01   4.5440000e-01
   7.8249103e-01   4.5446667e-01
   7.8249287e-01   4.5453333e-01
   7.8249314e-01   4.5460000e-01
   7.8249574e-01   4.5466667e-01
   7.8251226e-01   4.5473333e-01
   7.8251935e-01   4.5480000e-01
   7.8252696e-01   4.5486667e-01
   7.8252981e-01   4.5493333e-01
   7.8254524e-01   4.5500000e-01
   7.8255487e-01   4.5506667e-01
   7.8255678e-01   4.5513333e-01
   7.8256152e-01   4.5520000e-01
   7.8256447e-01   4.5526667e-01
   7.8257271e-01   4.5533333e-01
   7.8257351e-01   4.5540000e-01
   7.8258002e-01   4.5546667e-01
   7.8259194e-01   4.5553333e-01
   7.8259407e-01   4.5560000e-01
   7.8259507e-01   4.5566667e-01
   7.8259613e-01   4.5580000e-01
   7.8260152e-01   4.5586667e-01
   7.8260344e-01   4.5593333e-01
   7.8260421e-01   4.5600000e-01
   7.8260973e-01   4.5606667e-01
   7.8261539e-01   4.5613333e-01
   7.8261787e-01   4.5620000e-01
   7.8263045e-01   4.5626667e-01
   7.8263290e-01   4.5633333e-01
   7.8263511e-01   4.5646667e-01
   7.8263511e-01   4.5653333e-01
   7.8263682e-01   4.5660000e-01
   7.8264887e-01   4.5673333e-01
   7.8265194e-01   4.5680000e-01
   7.8265508e-01   4.5686667e-01
   7.8265535e-01   4.5693333e-01
   7.8267097e-01   4.5700000e-01
   7.8268055e-01   4.5706667e-01
   7.8268695e-01   4.5713333e-01
   7.8268754e-01   4.5720000e-01
   7.8268791e-01   4.5726667e-01
   7.8269018e-01   4.5733333e-01
   7.8269763e-01   4.5746667e-01
   7.8270118e-01   4.5760000e-01
   7.8270354e-01   4.5766667e-01
   7.8270391e-01   4.5780000e-01
   7.8270450e-01   4.5786667e-01
   7.8270646e-01   4.5800000e-01
   7.8270721e-01   4.5806667e-01
   7.8272322e-01   4.5813333e-01
   7.8272324e-01   4.5820000e-01
   7.8273256e-01   4.5826667e-01
   7.8273461e-01   4.5833333e-01
   7.8274227e-01   4.5840000e-01
   7.8274869e-01   4.5846667e-01
   7.8275883e-01   4.5853333e-01
   7.8275906e-01   4.5860000e-01
   7.8275941e-01   4.5866667e-01
   7.8276288e-01   4.5873333e-01
   7.8277054e-01   4.5880000e-01
   7.8277407e-01   4.5886667e-01
   7.8277451e-01   4.5893333e-01
   7.8277549e-01   4.5906667e-01
   7.8278418e-01   4.5913333e-01
   7.8278536e-01   4.5920000e-01
   7.8279836e-01   4.5926667e-01
   7.8279913e-01   4.5933333e-01
   7.8280160e-01   4.5940000e-01
   7.8280500e-01   4.5953333e-01
   7.8280834e-01   4.5966667e-01
   7.8282814e-01   4.5973333e-01
   7.8284759e-01   4.5986667e-01
   7.8285474e-01   4.5993333e-01
   7.8285807e-01   4.6000000e-01
   7.8285925e-01   4.6013333e-01
   7.8286223e-01   4.6020000e-01
   7.8286512e-01   4.6026667e-01
   7.8288332e-01   4.6033333e-01
   7.8288529e-01   4.6040000e-01
   7.8288718e-01   4.6046667e-01
   7.8288783e-01   4.6053333e-01
   7.8288909e-01   4.6066667e-01
   7.8289115e-01   4.6073333e-01
   7.8289152e-01   4.6080000e-01
   7.8290036e-01   4.6086667e-01
   7.8291048e-01   4.6093333e-01
   7.8291055e-01   4.6100000e-01
   7.8291152e-01   4.6106667e-01
   7.8291513e-01   4.6113333e-01
   7.8292114e-01   4.6126667e-01
   7.8292404e-01   4.6133333e-01
   7.8292439e-01   4.6140000e-01
   7.8293062e-01   4.6146667e-01
   7.8293097e-01   4.6153333e-01
   7.8293400e-01   4.6160000e-01
   7.8294357e-01   4.6166667e-01
   7.8294930e-01   4.6173333e-01
   7.8295352e-01   4.6180000e-01
   7.8296518e-01   4.6186667e-01
   7.8296730e-01   4.6193333e-01
   7.8297294e-01   4.6206667e-01
   7.8297696e-01   4.6213333e-01
   7.8298051e-01   4.6220000e-01
   7.8298748e-01   4.6226667e-01
   7.8298914e-01   4.6240000e-01
   7.8299510e-01   4.6246667e-01
   7.8300105e-01   4.6253333e-01
   7.8300164e-01   4.6260000e-01
   7.8300344e-01   4.6266667e-01
   7.8300497e-01   4.6273333e-01
   7.8300835e-01   4.6280000e-01
   7.8301113e-01   4.6286667e-01
   7.8301285e-01   4.6293333e-01
   7.8301403e-01   4.6300000e-01
   7.8301416e-01   4.6306667e-01
   7.8302853e-01   4.6313333e-01
   7.8304377e-01   4.6320000e-01
   7.8304432e-01   4.6326667e-01
   7.8304655e-01   4.6333333e-01
   7.8304943e-01   4.6346667e-01
   7.8304963e-01   4.6353333e-01
   7.8305949e-01   4.6360000e-01
   7.8306073e-01   4.6366667e-01
   7.8306388e-01   4.6373333e-01
   7.8306792e-01   4.6380000e-01
   7.8307328e-01   4.6386667e-01
   7.8307360e-01   4.6393333e-01
   7.8307614e-01   4.6400000e-01
   7.8307635e-01   4.6406667e-01
   7.8307714e-01   4.6413333e-01
   7.8308372e-01   4.6420000e-01
   7.8309744e-01   4.6433333e-01
   7.8310199e-01   4.6440000e-01
   7.8310733e-01   4.6446667e-01
   7.8310978e-01   4.6453333e-01
   7.8311109e-01   4.6460000e-01
   7.8311485e-01   4.6466667e-01
   7.8311675e-01   4.6473333e-01
   7.8311921e-01   4.6480000e-01
   7.8312062e-01   4.6486667e-01
   7.8312800e-01   4.6493333e-01
   7.8313268e-01   4.6500000e-01
   7.8313498e-01   4.6513333e-01
   7.8313709e-01   4.6520000e-01
   7.8314217e-01   4.6526667e-01
   7.8315314e-01   4.6533333e-01
   7.8315903e-01   4.6540000e-01
   7.8316304e-01   4.6546667e-01
   7.8316551e-01   4.6560000e-01
   7.8318139e-01   4.6566667e-01
   7.8318756e-01   4.6573333e-01
   7.8319227e-01   4.6580000e-01
   7.8319233e-01   4.6586667e-01
   7.8319739e-01   4.6593333e-01
   7.8320058e-01   4.6600000e-01
   7.8320080e-01   4.6606667e-01
   7.8321071e-01   4.6620000e-01
   7.8321206e-01   4.6626667e-01
   7.8322441e-01   4.6633333e-01
   7.8323368e-01   4.6646667e-01
   7.8323654e-01   4.6653333e-01
   7.8324190e-01   4.6660000e-01
   7.8324799e-01   4.6666667e-01
   7.8325245e-01   4.6673333e-01
   7.8327464e-01   4.6686667e-01
   7.8328221e-01   4.6693333e-01
   7.8329389e-01   4.6700000e-01
   7.8329913e-01   4.6706667e-01
   7.8330007e-01   4.6713333e-01
   7.8330634e-01   4.6720000e-01
   7.8330752e-01   4.6726667e-01
   7.8330906e-01   4.6733333e-01
   7.8331117e-01   4.6746667e-01
   7.8331602e-01   4.6753333e-01
   7.8331605e-01   4.6760000e-01
   7.8331717e-01   4.6766667e-01
   7.8331764e-01   4.6773333e-01
   7.8331815e-01   4.6780000e-01
   7.8331937e-01   4.6786667e-01
   7.8331990e-01   4.6793333e-01
   7.8332692e-01   4.6800000e-01
   7.8332855e-01   4.6806667e-01
   7.8333404e-01   4.6813333e-01
   7.8334056e-01   4.6820000e-01
   7.8335303e-01   4.6826667e-01
   7.8335368e-01   4.6833333e-01
   7.8335939e-01   4.6840000e-01
   7.8336180e-01   4.6846667e-01
   7.8336287e-01   4.6853333e-01
   7.8336675e-01   4.6860000e-01
   7.8336834e-01   4.6866667e-01
   7.8337260e-01   4.6880000e-01
   7.8337578e-01   4.6886667e-01
   7.8338572e-01   4.6893333e-01
   7.8339387e-01   4.6900000e-01
   7.8340756e-01   4.6906667e-01
   7.8341160e-01   4.6913333e-01
   7.8341783e-01   4.6926667e-01
   7.8342327e-01   4.6940000e-01
   7.8342508e-01   4.6946667e-01
   7.8342879e-01   4.6953333e-01
   7.8343039e-01   4.6960000e-01
   7.8343985e-01   4.6966667e-01
   7.8344125e-01   4.6980000e-01
   7.8344292e-01   4.6993333e-01
   7.8344632e-01   4.7000000e-01
   7.8346999e-01   4.7013333e-01
   7.8347233e-01   4.7020000e-01
   7.8347978e-01   4.7026667e-01
   7.8348439e-01   4.7033333e-01
   7.8349151e-01   4.7040000e-01
   7.8349213e-01   4.7046667e-01
   7.8349438e-01   4.7053333e-01
   7.8350009e-01   4.7060000e-01
   7.8350018e-01   4.7066667e-01
   7.8350472e-01   4.7073333e-01
   7.8350493e-01   4.7080000e-01
   7.8350670e-01   4.7086667e-01
   7.8351178e-01   4.7093333e-01
   7.8351840e-01   4.7106667e-01
   7.8352187e-01   4.7113333e-01
   7.8352307e-01   4.7126667e-01
   7.8352589e-01   4.7133333e-01
   7.8352755e-01   4.7140000e-01
   7.8352966e-01   4.7146667e-01
   7.8353886e-01   4.7153333e-01
   7.8354756e-01   4.7160000e-01
   7.8355240e-01   4.7166667e-01
   7.8355375e-01   4.7173333e-01
   7.8355944e-01   4.7180000e-01
   7.8356244e-01   4.7186667e-01
   7.8357012e-01   4.7193333e-01
   7.8357456e-01   4.7200000e-01
   7.8357618e-01   4.7206667e-01
   7.8357864e-01   4.7213333e-01
   7.8358001e-01   4.7220000e-01
   7.8358065e-01   4.7226667e-01
   7.8359082e-01   4.7233333e-01
   7.8359740e-01   4.7240000e-01
   7.8359905e-01   4.7246667e-01
   7.8359956e-01   4.7253333e-01
   7.8360388e-01   4.7266667e-01
   7.8361406e-01   4.7273333e-01
   7.8362260e-01   4.7280000e-01
   7.8362492e-01   4.7286667e-01
   7.8363594e-01   4.7293333e-01
   7.8364126e-01   4.7300000e-01
   7.8364271e-01   4.7306667e-01
   7.8364806e-01   4.7313333e-01
   7.8365077e-01   4.7326667e-01
   7.8365353e-01   4.7333333e-01
   7.8365652e-01   4.7340000e-01
   7.8366295e-01   4.7346667e-01
   7.8366541e-01   4.7353333e-01
   7.8366841e-01   4.7360000e-01
   7.8367060e-01   4.7366667e-01
   7.8367707e-01   4.7373333e-01
   7.8367892e-01   4.7380000e-01
   7.8368028e-01   4.7393333e-01
   7.8368104e-01   4.7400000e-01
   7.8368212e-01   4.7406667e-01
   7.8368642e-01   4.7413333e-01
   7.8368775e-01   4.7420000e-01
   7.8368948e-01   4.7426667e-01
   7.8370559e-01   4.7433333e-01
   7.8371608e-01   4.7440000e-01
   7.8371905e-01   4.7446667e-01
   7.8372025e-01   4.7460000e-01
   7.8372957e-01   4.7466667e-01
   7.8373821e-01   4.7473333e-01
   7.8374016e-01   4.7480000e-01
   7.8374070e-01   4.7486667e-01
   7.8374397e-01   4.7493333e-01
   7.8375015e-01   4.7506667e-01
   7.8375137e-01   4.7513333e-01
   7.8376094e-01   4.7520000e-01
   7.8376272e-01   4.7526667e-01
   7.8376904e-01   4.7533333e-01
   7.8377063e-01   4.7540000e-01
   7.8378310e-01   4.7546667e-01
   7.8378811e-01   4.7560000e-01
   7.8379268e-01   4.7573333e-01
   7.8379516e-01   4.7580000e-01
   7.8379903e-01   4.7586667e-01
   7.8380261e-01   4.7593333e-01
   7.8380541e-01   4.7600000e-01
   7.8380926e-01   4.7606667e-01
   7.8381584e-01   4.7613333e-01
   7.8381826e-01   4.7626667e-01
   7.8383001e-01   4.7633333e-01
   7.8383325e-01   4.7640000e-01
   7.8383611e-01   4.7646667e-01
   7.8383762e-01   4.7653333e-01
   7.8384557e-01   4.7666667e-01
   7.8384701e-01   4.7673333e-01
   7.8384766e-01   4.7680000e-01
   7.8385185e-01   4.7686667e-01
   7.8385569e-01   4.7693333e-01
   7.8385816e-01   4.7700000e-01
   7.8386503e-01   4.7706667e-01
   7.8386602e-01   4.7713333e-01
   7.8388227e-01   4.7720000e-01
   7.8388986e-01   4.7726667e-01
   7.8389058e-01   4.7733333e-01
   7.8390034e-01   4.7746667e-01
   7.8390035e-01   4.7753333e-01
   7.8390224e-01   4.7760000e-01
   7.8390225e-01   4.7766667e-01
   7.8390423e-01   4.7773333e-01
   7.8392518e-01   4.7780000e-01
   7.8392742e-01   4.7786667e-01
   7.8393182e-01   4.7793333e-01
   7.8394276e-01   4.7800000e-01
   7.8396606e-01   4.7806667e-01
   7.8397562e-01   4.7813333e-01
   7.8397985e-01   4.7820000e-01
   7.8398124e-01   4.7826667e-01
   7.8398134e-01   4.7833333e-01
   7.8398167e-01   4.7840000e-01
   7.8398295e-01   4.7846667e-01
   7.8398493e-01   4.7853333e-01
   7.8399077e-01   4.7860000e-01
   7.8399105e-01   4.7866667e-01
   7.8399483e-01   4.7873333e-01
   7.8400269e-01   4.7880000e-01
   7.8400337e-01   4.7886667e-01
   7.8400491e-01   4.7893333e-01
   7.8401000e-01   4.7900000e-01
   7.8401166e-01   4.7906667e-01
   7.8402529e-01   4.7913333e-01
   7.8402626e-01   4.7920000e-01
   7.8402658e-01   4.7926667e-01
   7.8403340e-01   4.7933333e-01
   7.8404509e-01   4.7940000e-01
   7.8405317e-01   4.7946667e-01
   7.8405937e-01   4.7953333e-01
   7.8406194e-01   4.7960000e-01
   7.8406293e-01   4.7966667e-01
   7.8406453e-01   4.7980000e-01
   7.8406788e-01   4.7986667e-01
   7.8407046e-01   4.7993333e-01
   7.8407348e-01   4.8000000e-01
   7.8407850e-01   4.8006667e-01
   7.8407945e-01   4.8013333e-01
   7.8408871e-01   4.8020000e-01
   7.8408953e-01   4.8026667e-01
   7.8409091e-01   4.8033333e-01
   7.8409326e-01   4.8040000e-01
   7.8409689e-01   4.8046667e-01
   7.8410352e-01   4.8053333e-01
   7.8411163e-01   4.8060000e-01
   7.8411883e-01   4.8066667e-01
   7.8412382e-01   4.8073333e-01
   7.8412723e-01   4.8080000e-01
   7.8412871e-01   4.8086667e-01
   7.8412931e-01   4.8093333e-01
   7.8413367e-01   4.8106667e-01
   7.8413533e-01   4.8113333e-01
   7.8414108e-01   4.8120000e-01
   7.8414181e-01   4.8126667e-01
   7.8414278e-01   4.8133333e-01
   7.8414353e-01   4.8140000e-01
   7.8414825e-01   4.8146667e-01
   7.8415032e-01   4.8153333e-01
   7.8415090e-01   4.8160000e-01
   7.8415808e-01   4.8166667e-01
   7.8416034e-01   4.8180000e-01
   7.8416824e-01   4.8186667e-01
   7.8417508e-01   4.8193333e-01
   7.8418128e-01   4.8200000e-01
   7.8419323e-01   4.8206667e-01
   7.8419829e-01   4.8213333e-01
   7.8420587e-01   4.8220000e-01
   7.8420637e-01   4.8226667e-01
   7.8420703e-01   4.8233333e-01
   7.8421148e-01   4.8240000e-01
   7.8421734e-01   4.8253333e-01
   7.8422207e-01   4.8266667e-01
   7.8422807e-01   4.8273333e-01
   7.8423261e-01   4.8280000e-01
   7.8424141e-01   4.8293333e-01
   7.8424154e-01   4.8300000e-01
   7.8424388e-01   4.8306667e-01
   7.8426125e-01   4.8313333e-01
   7.8426159e-01   4.8326667e-01
   7.8426984e-01   4.8333333e-01
   7.8427102e-01   4.8340000e-01
   7.8427251e-01   4.8346667e-01
   7.8427680e-01   4.8353333e-01
   7.8427718e-01   4.8360000e-01
   7.8427824e-01   4.8366667e-01
   7.8427871e-01   4.8373333e-01
   7.8428405e-01   4.8380000e-01
   7.8429205e-01   4.8386667e-01
   7.8429402e-01   4.8393333e-01
   7.8429734e-01   4.8406667e-01
   7.8429856e-01   4.8413333e-01
   7.8430405e-01   4.8420000e-01
   7.8431483e-01   4.8426667e-01
   7.8431595e-01   4.8433333e-01
   7.8432323e-01   4.8440000e-01
   7.8432913e-01   4.8446667e-01
   7.8433064e-01   4.8460000e-01
   7.8433732e-01   4.8466667e-01
   7.8433965e-01   4.8473333e-01
   7.8434092e-01   4.8480000e-01
   7.8434789e-01   4.8486667e-01
   7.8435045e-01   4.8493333e-01
   7.8435457e-01   4.8500000e-01
   7.8436158e-01   4.8506667e-01
   7.8437183e-01   4.8513333e-01
   7.8437205e-01   4.8520000e-01
   7.8437560e-01   4.8526667e-01
   7.8438848e-01   4.8540000e-01
   7.8440239e-01   4.8546667e-01
   7.8440600e-01   4.8553333e-01
   7.8441202e-01   4.8560000e-01
   7.8441417e-01   4.8566667e-01
   7.8441612e-01   4.8573333e-01
   7.8442023e-01   4.8586667e-01
   7.8442781e-01   4.8600000e-01
   7.8442967e-01   4.8606667e-01
   7.8443827e-01   4.8613333e-01
   7.8444043e-01   4.8620000e-01
   7.8444421e-01   4.8633333e-01
   7.8444784e-01   4.8640000e-01
   7.8445040e-01   4.8646667e-01
   7.8445286e-01   4.8653333e-01
   7.8445329e-01   4.8660000e-01
   7.8445478e-01   4.8673333e-01
   7.8445903e-01   4.8680000e-01
   7.8446419e-01   4.8686667e-01
   7.8446600e-01   4.8693333e-01
   7.8446899e-01   4.8706667e-01
   7.8447318e-01   4.8713333e-01
   7.8448752e-01   4.8720000e-01
   7.8449306e-01   4.8726667e-01
   7.8449347e-01   4.8733333e-01
   7.8449815e-01   4.8740000e-01
   7.8449955e-01   4.8746667e-01
   7.8450685e-01   4.8753333e-01
   7.8451027e-01   4.8760000e-01
   7.8451965e-01   4.8766667e-01
   7.8452526e-01   4.8780000e-01
   7.8452572e-01   4.8786667e-01
   7.8452974e-01   4.8793333e-01
   7.8453197e-01   4.8800000e-01
   7.8453687e-01   4.8806667e-01
   7.8453809e-01   4.8813333e-01
   7.8453818e-01   4.8826667e-01
   7.8454057e-01   4.8833333e-01
   7.8454377e-01   4.8840000e-01
   7.8454386e-01   4.8846667e-01
   7.8454706e-01   4.8853333e-01
   7.8455706e-01   4.8866667e-01
   7.8455818e-01   4.8873333e-01
   7.8456633e-01   4.8880000e-01
   7.8456987e-01   4.8886667e-01
   7.8457766e-01   4.8893333e-01
   7.8458024e-01   4.8900000e-01
   7.8458308e-01   4.8906667e-01
   7.8458826e-01   4.8913333e-01
   7.8458866e-01   4.8920000e-01
   7.8459593e-01   4.8926667e-01
   7.8460083e-01   4.8933333e-01
   7.8461696e-01   4.8940000e-01
   7.8462094e-01   4.8946667e-01
   7.8462277e-01   4.8953333e-01
   7.8462328e-01   4.8966667e-01
   7.8462858e-01   4.8973333e-01
   7.8463887e-01   4.8986667e-01
   7.8463910e-01   4.9000000e-01
   7.8465696e-01   4.9006667e-01
   7.8465969e-01   4.9013333e-01
   7.8465982e-01   4.9020000e-01
   7.8466081e-01   4.9026667e-01
   7.8466977e-01   4.9033333e-01
   7.8467516e-01   4.9040000e-01
   7.8467577e-01   4.9046667e-01
   7.8467940e-01   4.9053333e-01
   7.8468341e-01   4.9060000e-01
   7.8468568e-01   4.9066667e-01
   7.8468974e-01   4.9080000e-01
   7.8469412e-01   4.9086667e-01
   7.8470437e-01   4.9093333e-01
   7.8470986e-01   4.9106667e-01
   7.8472607e-01   4.9113333e-01
   7.8472657e-01   4.9120000e-01
   7.8473069e-01   4.9126667e-01
   7.8473343e-01   4.9133333e-01
   7.8473568e-01   4.9140000e-01
   7.8473621e-01   4.9146667e-01
   7.8474591e-01   4.9153333e-01
   7.8475229e-01   4.9160000e-01
   7.8475380e-01   4.9166667e-01
   7.8475474e-01   4.9173333e-01
   7.8475475e-01   4.9180000e-01
   7.8476733e-01   4.9186667e-01
   7.8476952e-01   4.9193333e-01
   7.8477114e-01   4.9200000e-01
   7.8477495e-01   4.9206667e-01
   7.8477737e-01   4.9213333e-01
   7.8478015e-01   4.9220000e-01
   7.8478462e-01   4.9226667e-01
   7.8479114e-01   4.9233333e-01
   7.8479312e-01   4.9240000e-01
   7.8479362e-01   4.9246667e-01
   7.8479745e-01   4.9253333e-01
   7.8480428e-01   4.9260000e-01
   7.8480482e-01   4.9273333e-01
   7.8480736e-01   4.9280000e-01
   7.8481541e-01   4.9286667e-01
   7.8482276e-01   4.9293333e-01
   7.8482507e-01   4.9300000e-01
   7.8483241e-01   4.9306667e-01
   7.8484961e-01   4.9313333e-01
   7.8485342e-01   4.9320000e-01
   7.8485414e-01   4.9333333e-01
   7.8485793e-01   4.9340000e-01
   7.8486713e-01   4.9346667e-01
   7.8487433e-01   4.9353333e-01
   7.8488102e-01   4.9360000e-01
   7.8488201e-01   4.9366667e-01
   7.8489286e-01   4.9373333e-01
   7.8489490e-01   4.9380000e-01
   7.8489969e-01   4.9393333e-01
   7.8490221e-01   4.9400000e-01
   7.8490330e-01   4.9406667e-01
   7.8490834e-01   4.9413333e-01
   7.8491583e-01   4.9420000e-01
   7.8491700e-01   4.9433333e-01
   7.8492176e-01   4.9440000e-01
   7.8492359e-01   4.9446667e-01
   7.8492381e-01   4.9453333e-01
   7.8492917e-01   4.9460000e-01
   7.8493465e-01   4.9466667e-01
   7.8493537e-01   4.9473333e-01
   7.8493651e-01   4.9480000e-01
   7.8494184e-01   4.9493333e-01
   7.8494591e-01   4.9500000e-01
   7.8494623e-01   4.9506667e-01
   7.8495681e-01   4.9513333e-01
   7.8495757e-01   4.9520000e-01
   7.8496054e-01   4.9526667e-01
   7.8496143e-01   4.9540000e-01
   7.8496171e-01   4.9546667e-01
   7.8496449e-01   4.9553333e-01
   7.8496605e-01   4.9560000e-01
   7.8497025e-01   4.9566667e-01
   7.8498394e-01   4.9573333e-01
   7.8498795e-01   4.9580000e-01
   7.8498861e-01   4.9586667e-01
   7.8498956e-01   4.9600000e-01
   7.8499290e-01   4.9606667e-01
   7.8499361e-01   4.9620000e-01
   7.8499439e-01   4.9626667e-01
   7.8499629e-01   4.9640000e-01
   7.8499802e-01   4.9646667e-01
   7.8500156e-01   4.9653333e-01
   7.8500189e-01   4.9660000e-01
   7.8500213e-01   4.9666667e-01
   7.8500861e-01   4.9673333e-01
   7.8501667e-01   4.9680000e-01
   7.8502841e-01   4.9686667e-01
   7.8503401e-01   4.9693333e-01
   7.8503531e-01   4.9700000e-01
   7.8504247e-01   4.9706667e-01
   7.8505126e-01   4.9713333e-01
   7.8505146e-01   4.9720000e-01
   7.8505585e-01   4.9726667e-01
   7.8505665e-01   4.9733333e-01
   7.8506376e-01   4.9740000e-01
   7.8507763e-01   4.9746667e-01
   7.8507765e-01   4.9753333e-01
   7.8507901e-01   4.9760000e-01
   7.8508643e-01   4.9766667e-01
   7.8508821e-01   4.9773333e-01
   7.8509210e-01   4.9780000e-01
   7.8509341e-01   4.9786667e-01
   7.8509493e-01   4.9793333e-01
   7.8510725e-01   4.9800000e-01
   7.8510822e-01   4.9813333e-01
   7.8512067e-01   4.9820000e-01
   7.8512796e-01   4.9826667e-01
   7.8512965e-01   4.9833333e-01
   7.8513178e-01   4.9840000e-01
   7.8513728e-01   4.9846667e-01
   7.8513997e-01   4.9853333e-01
   7.8514139e-01   4.9860000e-01
   7.8514281e-01   4.9866667e-01
   7.8514720e-01   4.9880000e-01
   7.8514766e-01   4.9886667e-01
   7.8514991e-01   4.9893333e-01
   7.8515433e-01   4.9900000e-01
   7.8515576e-01   4.9906667e-01
   7.8515863e-01   4.9920000e-01
   7.8516375e-01   4.9926667e-01
   7.8516406e-01   4.9933333e-01
   7.8516621e-01   4.9940000e-01
   7.8517122e-01   4.9946667e-01
   7.8517277e-01   4.9960000e-01
   7.8518047e-01   4.9966667e-01
   7.8518517e-01   4.9973333e-01
   7.8519149e-01   4.9986667e-01
   7.8519362e-01   4.9993333e-01
   7.8519928e-01   5.0000000e-01
   7.8520004e-01   5.0006667e-01
   7.8520163e-01   5.0013333e-01
   7.8520603e-01   5.0020000e-01
   7.8521193e-01   5.0033333e-01
   7.8521329e-01   5.0040000e-01
   7.8521846e-01   5.0046667e-01
   7.8521859e-01   5.0053333e-01
   7.8522003e-01   5.0060000e-01
   7.8522004e-01   5.0066667e-01
   7.8523370e-01   5.0073333e-01
   7.8524089e-01   5.0080000e-01
   7.8524224e-01   5.0086667e-01
   7.8524339e-01   5.0093333e-01
   7.8525422e-01   5.0100000e-01
   7.8525644e-01   5.0106667e-01
   7.8526495e-01   5.0113333e-01
   7.8528354e-01   5.0120000e-01
   7.8528509e-01   5.0126667e-01
   7.8530207e-01   5.0133333e-01
   7.8530275e-01   5.0140000e-01
   7.8530325e-01   5.0146667e-01
   7.8530932e-01   5.0153333e-01
   7.8532412e-01   5.0160000e-01
   7.8532776e-01   5.0166667e-01
   7.8533416e-01   5.0173333e-01
   7.8533632e-01   5.0180000e-01
   7.8533865e-01   5.0186667e-01
   7.8534525e-01   5.0193333e-01
   7.8535107e-01   5.0200000e-01
   7.8535678e-01   5.0206667e-01
   7.8537264e-01   5.0213333e-01
   7.8538517e-01   5.0220000e-01
   7.8538738e-01   5.0226667e-01
   7.8539068e-01   5.0233333e-01
   7.8539741e-01   5.0246667e-01
   7.8539802e-01   5.0253333e-01
   7.8540453e-01   5.0260000e-01
   7.8540820e-01   5.0273333e-01
   7.8540912e-01   5.0280000e-01
   7.8541169e-01   5.0286667e-01
   7.8541574e-01   5.0293333e-01
   7.8541688e-01   5.0300000e-01
   7.8542148e-01   5.0306667e-01
   7.8542170e-01   5.0313333e-01
   7.8542800e-01   5.0320000e-01
   7.8543409e-01   5.0326667e-01
   7.8544131e-01   5.0333333e-01
   7.8544249e-01   5.0340000e-01
   7.8544648e-01   5.0346667e-01
   7.8544811e-01   5.0353333e-01
   7.8545146e-01   5.0360000e-01
   7.8545634e-01   5.0366667e-01
   7.8546348e-01   5.0373333e-01
   7.8546497e-01   5.0380000e-01
   7.8546797e-01   5.0386667e-01
   7.8547233e-01   5.0393333e-01
   7.8547486e-01   5.0400000e-01
   7.8547495e-01   5.0413333e-01
   7.8548071e-01   5.0420000e-01
   7.8548332e-01   5.0426667e-01
   7.8548789e-01   5.0440000e-01
   7.8548970e-01   5.0446667e-01
   7.8549054e-01   5.0460000e-01
   7.8549421e-01   5.0466667e-01
   7.8549526e-01   5.0480000e-01
   7.8549627e-01   5.0486667e-01
   7.8549803e-01   5.0493333e-01
   7.8549819e-01   5.0500000e-01
   7.8550208e-01   5.0506667e-01
   7.8551294e-01   5.0520000e-01
   7.8551309e-01   5.0526667e-01
   7.8551328e-01   5.0533333e-01
   7.8551501e-01   5.0540000e-01
   7.8551755e-01   5.0546667e-01
   7.8551755e-01   5.0553333e-01
   7.8552327e-01   5.0560000e-01
   7.8553503e-01   5.0566667e-01
   7.8554123e-01   5.0573333e-01
   7.8554445e-01   5.0580000e-01
   7.8555401e-01   5.0586667e-01
   7.8556658e-01   5.0593333e-01
   7.8557492e-01   5.0600000e-01
   7.8558148e-01   5.0606667e-01
   7.8559074e-01   5.0613333e-01
   7.8559562e-01   5.0620000e-01
   7.8560107e-01   5.0626667e-01
   7.8560127e-01   5.0640000e-01
   7.8560215e-01   5.0646667e-01
   7.8560302e-01   5.0653333e-01
   7.8561557e-01   5.0660000e-01
   7.8561705e-01   5.0666667e-01
   7.8563487e-01   5.0673333e-01
   7.8563930e-01   5.0680000e-01
   7.8564386e-01   5.0693333e-01
   7.8564600e-01   5.0700000e-01
   7.8565817e-01   5.0706667e-01
   7.8565932e-01   5.0713333e-01
   7.8566683e-01   5.0720000e-01
   7.8566820e-01   5.0726667e-01
   7.8567515e-01   5.0733333e-01
   7.8567717e-01   5.0740000e-01
   7.8568108e-01   5.0746667e-01
   7.8568339e-01   5.0753333e-01
   7.8568349e-01   5.0760000e-01
   7.8568740e-01   5.0766667e-01
   7.8568908e-01   5.0780000e-01
   7.8569227e-01   5.0793333e-01
   7.8569349e-01   5.0800000e-01
   7.8569857e-01   5.0806667e-01
   7.8570424e-01   5.0820000e-01
   7.8570487e-01   5.0826667e-01
   7.8571058e-01   5.0833333e-01
   7.8571207e-01   5.0840000e-01
   7.8572289e-01   5.0846667e-01
   7.8572319e-01   5.0853333e-01
   7.8572568e-01   5.0860000e-01
   7.8572670e-01   5.0866667e-01
   7.8573204e-01   5.0873333e-01
   7.8574100e-01   5.0880000e-01
   7.8574196e-01   5.0886667e-01
   7.8575175e-01   5.0893333e-01
   7.8576936e-01   5.0900000e-01
   7.8576960e-01   5.0906667e-01
   7.8577335e-01   5.0913333e-01
   7.8577548e-01   5.0926667e-01
   7.8579011e-01   5.0933333e-01
   7.8580305e-01   5.0940000e-01
   7.8580695e-01   5.0946667e-01
   7.8580925e-01   5.0953333e-01
   7.8581022e-01   5.0966667e-01
   7.8581978e-01   5.0973333e-01
   7.8582009e-01   5.0980000e-01
   7.8583246e-01   5.0986667e-01
   7.8583328e-01   5.0993333e-01
   7.8583975e-01   5.1000000e-01
   7.8584288e-01   5.1006667e-01
   7.8584387e-01   5.1013333e-01
   7.8584617e-01   5.1020000e-01
   7.8585009e-01   5.1026667e-01
   7.8585652e-01   5.1040000e-01
   7.8585752e-01   5.1046667e-01
   7.8586155e-01   5.1053333e-01
   7.8586621e-01   5.1060000e-01
   7.8587039e-01   5.1066667e-01
   7.8588119e-01   5.1073333e-01
   7.8588356e-01   5.1080000e-01
   7.8588417e-01   5.1086667e-01
   7.8589024e-01   5.1093333e-01
   7.8589175e-01   5.1100000e-01
   7.8590001e-01   5.1106667e-01
   7.8590061e-01   5.1113333e-01
   7.8590543e-01   5.1120000e-01
   7.8590652e-01   5.1126667e-01
   7.8590864e-01   5.1133333e-01
   7.8591813e-01   5.1140000e-01
   7.8592844e-01   5.1146667e-01
   7.8593090e-01   5.1160000e-01
   7.8593162e-01   5.1166667e-01
   7.8593183e-01   5.1173333e-01
   7.8593257e-01   5.1180000e-01
   7.8593809e-01   5.1186667e-01
   7.8594008e-01   5.1193333e-01
   7.8594139e-01   5.1200000e-01
   7.8594151e-01   5.1206667e-01
   7.8594546e-01   5.1213333e-01
   7.8595173e-01   5.1220000e-01
   7.8596891e-01   5.1226667e-01
   7.8597085e-01   5.1233333e-01
   7.8597379e-01   5.1240000e-01
   7.8598807e-01   5.1246667e-01
   7.8599114e-01   5.1253333e-01
   7.8599593e-01   5.1260000e-01
   7.8599912e-01   5.1266667e-01
   7.8600894e-01   5.1273333e-01
   7.8601550e-01   5.1280000e-01
   7.8602415e-01   5.1286667e-01
   7.8602658e-01   5.1300000e-01
   7.8602935e-01   5.1306667e-01
   7.8603009e-01   5.1313333e-01
   7.8603131e-01   5.1320000e-01
   7.8603650e-01   5.1326667e-01
   7.8605061e-01   5.1333333e-01
   7.8605554e-01   5.1346667e-01
   7.8605905e-01   5.1353333e-01
   7.8606563e-01   5.1360000e-01
   7.8606698e-01   5.1366667e-01
   7.8606967e-01   5.1373333e-01
   7.8607594e-01   5.1380000e-01
   7.8608140e-01   5.1386667e-01
   7.8608174e-01   5.1393333e-01
   7.8608364e-01   5.1400000e-01
   7.8608780e-01   5.1406667e-01
   7.8608880e-01   5.1413333e-01
   7.8609284e-01   5.1420000e-01
   7.8609511e-01   5.1433333e-01
   7.8609882e-01   5.1440000e-01
   7.8610217e-01   5.1446667e-01
   7.8610462e-01   5.1460000e-01
   7.8610502e-01   5.1466667e-01
   7.8610964e-01   5.1473333e-01
   7.8611485e-01   5.1480000e-01
   7.8612755e-01   5.1486667e-01
   7.8613029e-01   5.1493333e-01
   7.8613355e-01   5.1500000e-01
   7.8614702e-01   5.1506667e-01
   7.8615434e-01   5.1513333e-01
   7.8615770e-01   5.1526667e-01
   7.8615950e-01   5.1533333e-01
   7.8616349e-01   5.1540000e-01
   7.8616466e-01   5.1553333e-01
   7.8617173e-01   5.1560000e-01
   7.8617276e-01   5.1566667e-01
   7.8617308e-01   5.1573333e-01
   7.8617652e-01   5.1580000e-01
   7.8617937e-01   5.1593333e-01
   7.8619397e-01   5.1600000e-01
   7.8619839e-01   5.1606667e-01
   7.8619965e-01   5.1613333e-01
   7.8620275e-01   5.1620000e-01
   7.8620677e-01   5.1626667e-01
   7.8620877e-01   5.1633333e-01
   7.8621131e-01   5.1640000e-01
   7.8621418e-01   5.1646667e-01
   7.8621501e-01   5.1653333e-01
   7.8621782e-01   5.1660000e-01
   7.8623136e-01   5.1666667e-01
   7.8623525e-01   5.1673333e-01
   7.8623651e-01   5.1680000e-01
   7.8623823e-01   5.1686667e-01
   7.8624114e-01   5.1700000e-01
   7.8624418e-01   5.1713333e-01
   7.8625923e-01   5.1720000e-01
   7.8625924e-01   5.1726667e-01
   7.8628747e-01   5.1733333e-01
   7.8628794e-01   5.1740000e-01
   7.8629056e-01   5.1746667e-01
   7.8629172e-01   5.1760000e-01
   7.8629185e-01   5.1766667e-01
   7.8629199e-01   5.1773333e-01
   7.8629905e-01   5.1780000e-01
   7.8629964e-01   5.1793333e-01
   7.8630250e-01   5.1800000e-01
   7.8630256e-01   5.1806667e-01
   7.8630295e-01   5.1813333e-01
   7.8630618e-01   5.1826667e-01
   7.8630828e-01   5.1833333e-01
   7.8631618e-01   5.1846667e-01
   7.8631903e-01   5.1853333e-01
   7.8631914e-01   5.1860000e-01
   7.8632840e-01   5.1866667e-01
   7.8632975e-01   5.1873333e-01
   7.8634599e-01   5.1880000e-01
   7.8634629e-01   5.1886667e-01
   7.8635205e-01   5.1900000e-01
   7.8635927e-01   5.1913333e-01
   7.8635997e-01   5.1920000e-01
   7.8636259e-01   5.1926667e-01
   7.8636390e-01   5.1933333e-01
   7.8636424e-01   5.1940000e-01
   7.8636788e-01   5.1946667e-01
   7.8636988e-01   5.1953333e-01
   7.8638076e-01   5.1960000e-01
   7.8639539e-01   5.1966667e-01
   7.8639569e-01   5.1973333e-01
   7.8639763e-01   5.1980000e-01
   7.8639923e-01   5.1986667e-01
   7.8640086e-01   5.1993333e-01
   7.8640444e-01   5.2000000e-01
   7.8640934e-01   5.2006667e-01
   7.8641176e-01   5.2020000e-01
   7.8642514e-01   5.2026667e-01
   7.8642769e-01   5.2033333e-01
   7.8643479e-01   5.2040000e-01
   7.8643587e-01   5.2046667e-01
   7.8643590e-01   5.2053333e-01
   7.8643645e-01   5.2060000e-01
   7.8643942e-01   5.2066667e-01
   7.8645440e-01   5.2073333e-01
   7.8645906e-01   5.2080000e-01
   7.8645937e-01   5.2086667e-01
   7.8646861e-01   5.2093333e-01
   7.8647636e-01   5.2100000e-01
   7.8647677e-01   5.2106667e-01
   7.8647952e-01   5.2113333e-01
   7.8648449e-01   5.2126667e-01
   7.8648705e-01   5.2133333e-01
   7.8649412e-01   5.2140000e-01
   7.8650128e-01   5.2146667e-01
   7.8651330e-01   5.2153333e-01
   7.8651503e-01   5.2160000e-01
   7.8653177e-01   5.2166667e-01
   7.8653497e-01   5.2173333e-01
   7.8653614e-01   5.2180000e-01
   7.8654136e-01   5.2186667e-01
   7.8654670e-01   5.2193333e-01
   7.8655716e-01   5.2200000e-01
   7.8655960e-01   5.2206667e-01
   7.8656004e-01   5.2213333e-01
   7.8656545e-01   5.2220000e-01
   7.8656732e-01   5.2233333e-01
   7.8656867e-01   5.2240000e-01
   7.8657139e-01   5.2246667e-01
   7.8657238e-01   5.2253333e-01
   7.8657449e-01   5.2260000e-01
   7.8657551e-01   5.2266667e-01
   7.8657768e-01   5.2273333e-01
   7.8658138e-01   5.2286667e-01
   7.8658650e-01   5.2293333e-01
   7.8658787e-01   5.2300000e-01
   7.8658836e-01   5.2306667e-01
   7.8658846e-01   5.2313333e-01
   7.8659240e-01   5.2326667e-01
   7.8660121e-01   5.2333333e-01
   7.8660143e-01   5.2340000e-01
   7.8660971e-01   5.2346667e-01
   7.8660972e-01   5.2353333e-01
   7.8661248e-01   5.2360000e-01
   7.8661314e-01   5.2366667e-01
   7.8661654e-01   5.2373333e-01
   7.8661808e-01   5.2380000e-01
   7.8661809e-01   5.2386667e-01
   7.8662256e-01   5.2393333e-01
   7.8662666e-01   5.2406667e-01
   7.8663188e-01   5.2413333e-01
   7.8663368e-01   5.2420000e-01
   7.8664215e-01   5.2426667e-01
   7.8666160e-01   5.2440000e-01
   7.8667312e-01   5.2453333e-01
   7.8667385e-01   5.2460000e-01
   7.8667717e-01   5.2466667e-01
   7.8668428e-01   5.2473333e-01
   7.8668887e-01   5.2480000e-01
   7.8668912e-01   5.2486667e-01
   7.8669354e-01   5.2493333e-01
   7.8669734e-01   5.2500000e-01
   7.8669743e-01   5.2506667e-01
   7.8669754e-01   5.2513333e-01
   7.8672131e-01   5.2520000e-01
   7.8672249e-01   5.2526667e-01
   7.8674261e-01   5.2533333e-01
   7.8674309e-01   5.2540000e-01
   7.8674352e-01   5.2546667e-01
   7.8674687e-01   5.2553333e-01
   7.8674885e-01   5.2560000e-01
   7.8675056e-01   5.2566667e-01
   7.8675611e-01   5.2573333e-01
   7.8675949e-01   5.2580000e-01
   7.8676571e-01   5.2586667e-01
   7.8676938e-01   5.2593333e-01
   7.8677251e-01   5.2606667e-01
   7.8678580e-01   5.2613333e-01
   7.8678945e-01   5.2620000e-01
   7.8679057e-01   5.2626667e-01
   7.8679067e-01   5.2633333e-01
   7.8679160e-01   5.2640000e-01
   7.8680022e-01   5.2646667e-01
   7.8681305e-01   5.2660000e-01
   7.8683755e-01   5.2666667e-01
   7.8686011e-01   5.2673333e-01
   7.8686267e-01   5.2680000e-01
   7.8686634e-01   5.2686667e-01
   7.8686742e-01   5.2700000e-01
   7.8687003e-01   5.2706667e-01
   7.8687472e-01   5.2713333e-01
   7.8688236e-01   5.2726667e-01
   7.8689217e-01   5.2733333e-01
   7.8689319e-01   5.2740000e-01
   7.8689852e-01   5.2746667e-01
   7.8689889e-01   5.2753333e-01
   7.8690357e-01   5.2760000e-01
   7.8691067e-01   5.2766667e-01
   7.8691909e-01   5.2773333e-01
   7.8692796e-01   5.2780000e-01
   7.8692914e-01   5.2786667e-01
   7.8693647e-01   5.2793333e-01
   7.8693830e-01   5.2800000e-01
   7.8694203e-01   5.2806667e-01
   7.8694398e-01   5.2813333e-01
   7.8694808e-01   5.2826667e-01
   7.8694844e-01   5.2833333e-01
   7.8695645e-01   5.2846667e-01
   7.8696193e-01   5.2853333e-01
   7.8697619e-01   5.2860000e-01
   7.8697635e-01   5.2873333e-01
   7.8697998e-01   5.2886667e-01
   7.8698216e-01   5.2893333e-01
   7.8699214e-01   5.2900000e-01
   7.8699231e-01   5.2906667e-01
   7.8699472e-01   5.2913333e-01
   7.8699504e-01   5.2920000e-01
   7.8699537e-01   5.2926667e-01
   7.8700260e-01   5.2940000e-01
   7.8700433e-01   5.2946667e-01
   7.8700922e-01   5.2960000e-01
   7.8701469e-01   5.2966667e-01
   7.8702374e-01   5.2973333e-01
   7.8703015e-01   5.2980000e-01
   7.8703866e-01   5.2986667e-01
   7.8704219e-01   5.2993333e-01
   7.8704795e-01   5.3000000e-01
   7.8705091e-01   5.3006667e-01
   7.8705394e-01   5.3013333e-01
   7.8705567e-01   5.3026667e-01
   7.8706346e-01   5.3033333e-01
   7.8706501e-01   5.3040000e-01
   7.8707249e-01   5.3046667e-01
   7.8707422e-01   5.3053333e-01
   7.8708156e-01   5.3060000e-01
   7.8708227e-01   5.3066667e-01
   7.8708247e-01   5.3073333e-01
   7.8708767e-01   5.3080000e-01
   7.8709147e-01   5.3086667e-01
   7.8709948e-01   5.3093333e-01
   7.8710515e-01   5.3100000e-01
   7.8710691e-01   5.3106667e-01
   7.8710906e-01   5.3113333e-01
   7.8711213e-01   5.3120000e-01
   7.8711881e-01   5.3126667e-01
   7.8711982e-01   5.3133333e-01
   7.8712028e-01   5.3140000e-01
   7.8712357e-01   5.3146667e-01
   7.8712369e-01   5.3153333e-01
   7.8712836e-01   5.3160000e-01
   7.8713214e-01   5.3173333e-01
   7.8713452e-01   5.3180000e-01
   7.8713595e-01   5.3186667e-01
   7.8713660e-01   5.3193333e-01
   7.8713775e-01   5.3200000e-01
   7.8713850e-01   5.3206667e-01
   7.8715800e-01   5.3213333e-01
   7.8716356e-01   5.3220000e-01
   7.8717004e-01   5.3226667e-01
   7.8717293e-01   5.3240000e-01
   7.8717858e-01   5.3246667e-01
   7.8718693e-01   5.3253333e-01
   7.8718859e-01   5.3260000e-01
   7.8719264e-01   5.3273333e-01
   7.8720195e-01   5.3280000e-01
   7.8720423e-01   5.3286667e-01
   7.8720638e-01   5.3300000e-01
   7.8721846e-01   5.3306667e-01
   7.8721958e-01   5.3313333e-01
   7.8722088e-01   5.3320000e-01
   7.8722200e-01   5.3326667e-01
   7.8723161e-01   5.3333333e-01
   7.8723917e-01   5.3340000e-01
   7.8724013e-01   5.3346667e-01
   7.8724140e-01   5.3353333e-01
   7.8724788e-01   5.3360000e-01
   7.8725630e-01   5.3366667e-01
   7.8726116e-01   5.3373333e-01
   7.8726140e-01   5.3380000e-01
   7.8726178e-01   5.3386667e-01
   7.8726537e-01   5.3393333e-01
   7.8726924e-01   5.3400000e-01
   7.8727033e-01   5.3406667e-01
   7.8727214e-01   5.3413333e-01
   7.8727578e-01   5.3420000e-01
   7.8728400e-01   5.3426667e-01
   7.8728445e-01   5.3433333e-01
   7.8728624e-01   5.3446667e-01
   7.8728922e-01   5.3453333e-01
   7.8729115e-01   5.3460000e-01
   7.8729210e-01   5.3466667e-01
   7.8729271e-01   5.3473333e-01
   7.8729580e-01   5.3480000e-01
   7.8730756e-01   5.3486667e-01
   7.8731308e-01   5.3493333e-01
   7.8731318e-01   5.3500000e-01
   7.8732460e-01   5.3506667e-01
   7.8732923e-01   5.3513333e-01
   7.8733185e-01   5.3526667e-01
   7.8733360e-01   5.3533333e-01
   7.8733931e-01   5.3546667e-01
   7.8734141e-01   5.3553333e-01
   7.8734508e-01   5.3560000e-01
   7.8734923e-01   5.3566667e-01
   7.8734927e-01   5.3580000e-01
   7.8734936e-01   5.3586667e-01
   7.8736736e-01   5.3593333e-01
   7.8737487e-01   5.3606667e-01
   7.8737773e-01   5.3613333e-01
   7.8738395e-01   5.3620000e-01
   7.8738763e-01   5.3626667e-01
   7.8739687e-01   5.3633333e-01
   7.8740960e-01   5.3646667e-01
   7.8741010e-01   5.3653333e-01
   7.8741287e-01   5.3660000e-01
   7.8741400e-01   5.3666667e-01
   7.8742804e-01   5.3673333e-01
   7.8743246e-01   5.3680000e-01
   7.8743646e-01   5.3686667e-01
   7.8743790e-01   5.3693333e-01
   7.8744021e-01   5.3700000e-01
   7.8744084e-01   5.3706667e-01
   7.8744119e-01   5.3720000e-01
   7.8744219e-01   5.3726667e-01
   7.8745108e-01   5.3733333e-01
   7.8745326e-01   5.3740000e-01
   7.8746277e-01   5.3746667e-01
   7.8746940e-01   5.3753333e-01
   7.8748001e-01   5.3766667e-01
   7.8748701e-01   5.3773333e-01
   7.8749067e-01   5.3780000e-01
   7.8749253e-01   5.3786667e-01
   7.8749814e-01   5.3793333e-01
   7.8750259e-01   5.3800000e-01
   7.8751481e-01   5.3806667e-01
   7.8752414e-01   5.3813333e-01
   7.8753463e-01   5.3820000e-01
   7.8753524e-01   5.3826667e-01
   7.8754278e-01   5.3833333e-01
   7.8754283e-01   5.3840000e-01
   7.8754538e-01   5.3846667e-01
   7.8754777e-01   5.3853333e-01
   7.8755178e-01   5.3860000e-01
   7.8755778e-01   5.3866667e-01
   7.8757047e-01   5.3873333e-01
   7.8757449e-01   5.3886667e-01
   7.8757723e-01   5.3893333e-01
   7.8758377e-01   5.3906667e-01
   7.8759114e-01   5.3913333e-01
   7.8759171e-01   5.3920000e-01
   7.8759381e-01   5.3926667e-01
   7.8759481e-01   5.3933333e-01
   7.8759549e-01   5.3940000e-01
   7.8760368e-01   5.3946667e-01
   7.8760730e-01   5.3960000e-01
   7.8760748e-01   5.3973333e-01
   7.8761067e-01   5.3986667e-01
   7.8761760e-01   5.4000000e-01
   7.8762353e-01   5.4006667e-01
   7.8763842e-01   5.4013333e-01
   7.8764092e-01   5.4020000e-01
   7.8765026e-01   5.4026667e-01
   7.8765155e-01   5.4040000e-01
   7.8765597e-01   5.4046667e-01
   7.8766252e-01   5.4053333e-01
   7.8766354e-01   5.4060000e-01
   7.8766931e-01   5.4066667e-01
   7.8768491e-01   5.4073333e-01
   7.8768769e-01   5.4080000e-01
   7.8769579e-01   5.4086667e-01
   7.8769679e-01   5.4093333e-01
   7.8769748e-01   5.4100000e-01
   7.8770150e-01   5.4106667e-01
   7.8770159e-01   5.4113333e-01
   7.8770701e-01   5.4120000e-01
   7.8770917e-01   5.4126667e-01
   7.8772357e-01   5.4133333e-01
   7.8772474e-01   5.4140000e-01
   7.8772820e-01   5.4153333e-01
   7.8772911e-01   5.4160000e-01
   7.8773090e-01   5.4166667e-01
   7.8773412e-01   5.4173333e-01
   7.8773753e-01   5.4180000e-01
   7.8774581e-01   5.4186667e-01
   7.8774589e-01   5.4200000e-01
   7.8774706e-01   5.4206667e-01
   7.8774798e-01   5.4213333e-01
   7.8775568e-01   5.4220000e-01
   7.8775926e-01   5.4226667e-01
   7.8776506e-01   5.4233333e-01
   7.8776707e-01   5.4240000e-01
   7.8776973e-01   5.4246667e-01
   7.8777053e-01   5.4253333e-01
   7.8777458e-01   5.4260000e-01
   7.8777611e-01   5.4266667e-01
   7.8777884e-01   5.4273333e-01
   7.8778510e-01   5.4280000e-01
   7.8778530e-01   5.4286667e-01
   7.8779553e-01   5.4293333e-01
   7.8779678e-01   5.4300000e-01
   7.8780443e-01   5.4306667e-01
   7.8780520e-01   5.4313333e-01
   7.8780706e-01   5.4320000e-01
   7.8781924e-01   5.4326667e-01
   7.8782424e-01   5.4333333e-01
   7.8783004e-01   5.4340000e-01
   7.8783078e-01   5.4346667e-01
   7.8784155e-01   5.4353333e-01
   7.8786132e-01   5.4360000e-01
   7.8786338e-01   5.4366667e-01
   7.8786554e-01   5.4373333e-01
   7.8787098e-01   5.4386667e-01
   7.8787309e-01   5.4400000e-01
   7.8787667e-01   5.4413333e-01
   7.8787722e-01   5.4420000e-01
   7.8787887e-01   5.4426667e-01
   7.8789716e-01   5.4433333e-01
   7.8790427e-01   5.4440000e-01
   7.8791546e-01   5.4446667e-01
   7.8791571e-01   5.4453333e-01
   7.8791603e-01   5.4460000e-01
   7.8791816e-01   5.4466667e-01
   7.8792440e-01   5.4473333e-01
   7.8792525e-01   5.4480000e-01
   7.8793193e-01   5.4486667e-01
   7.8793449e-01   5.4493333e-01
   7.8793814e-01   5.4500000e-01
   7.8794039e-01   5.4513333e-01
   7.8794283e-01   5.4520000e-01
   7.8795292e-01   5.4526667e-01
   7.8795922e-01   5.4533333e-01
   7.8796273e-01   5.4540000e-01
   7.8796520e-01   5.4546667e-01
   7.8796534e-01   5.4553333e-01
   7.8796711e-01   5.4560000e-01
   7.8796876e-01   5.4566667e-01
   7.8797303e-01   5.4573333e-01
   7.8797766e-01   5.4580000e-01
   7.8798274e-01   5.4586667e-01
   7.8798554e-01   5.4593333e-01
   7.8798912e-01   5.4606667e-01
   7.8798939e-01   5.4613333e-01
   7.8799083e-01   5.4620000e-01
   7.8799199e-01   5.4626667e-01
   7.8799661e-01   5.4633333e-01
   7.8799920e-01   5.4640000e-01
   7.8800280e-01   5.4646667e-01
   7.8800309e-01   5.4653333e-01
   7.8800449e-01   5.4660000e-01
   7.8800900e-01   5.4666667e-01
   7.8801868e-01   5.4673333e-01
   7.8802401e-01   5.4680000e-01
   7.8803163e-01   5.4693333e-01
   7.8803164e-01   5.4700000e-01
   7.8803631e-01   5.4706667e-01
   7.8803676e-01   5.4720000e-01
   7.8803912e-01   5.4726667e-01
   7.8804561e-01   5.4733333e-01
   7.8805212e-01   5.4740000e-01
   7.8805935e-01   5.4746667e-01
   7.8806164e-01   5.4753333e-01
   7.8806537e-01   5.4760000e-01
   7.8807822e-01   5.4766667e-01
   7.8807929e-01   5.4773333e-01
   7.8807946e-01   5.4780000e-01
   7.8808265e-01   5.4786667e-01
   7.8808727e-01   5.4793333e-01
   7.8810213e-01   5.4800000e-01
   7.8810283e-01   5.4806667e-01
   7.8810329e-01   5.4813333e-01
   7.8810779e-01   5.4820000e-01
   7.8810843e-01   5.4826667e-01
   7.8811768e-01   5.4833333e-01
   7.8812080e-01   5.4840000e-01
   7.8812452e-01   5.4846667e-01
   7.8813467e-01   5.4853333e-01
   7.8814185e-01   5.4860000e-01
   7.8814404e-01   5.4866667e-01
   7.8815202e-01   5.4873333e-01
   7.8815377e-01   5.4880000e-01
   7.8816332e-01   5.4886667e-01
   7.8816514e-01   5.4893333e-01
   7.8816916e-01   5.4900000e-01
   7.8817219e-01   5.4906667e-01
   7.8818426e-01   5.4913333e-01
   7.8818900e-01   5.4920000e-01
   7.8818914e-01   5.4926667e-01
   7.8818948e-01   5.4933333e-01
   7.8819226e-01   5.4940000e-01
   7.8819526e-01   5.4946667e-01
   7.8820649e-01   5.4953333e-01
   7.8820683e-01   5.4960000e-01
   7.8821503e-01   5.4966667e-01
   7.8821843e-01   5.4980000e-01
   7.8822586e-01   5.4993333e-01
   7.8822823e-01   5.5000000e-01
   7.8822831e-01   5.5006667e-01
   7.8822948e-01   5.5020000e-01
   7.8822965e-01   5.5026667e-01
   7.8822977e-01   5.5033333e-01
   7.8823106e-01   5.5040000e-01
   7.8825571e-01   5.5046667e-01
   7.8825722e-01   5.5060000e-01
   7.8827069e-01   5.5066667e-01
   7.8827354e-01   5.5073333e-01
   7.8828675e-01   5.5080000e-01
   7.8829151e-01   5.5086667e-01
   7.8829464e-01   5.5093333e-01
   7.8829575e-01   5.5100000e-01
   7.8831412e-01   5.5106667e-01
   7.8831743e-01   5.5113333e-01
   7.8831759e-01   5.5126667e-01
   7.8831825e-01   5.5133333e-01
   7.8833099e-01   5.5140000e-01
   7.8833788e-01   5.5146667e-01
   7.8834390e-01   5.5160000e-01
   7.8834448e-01   5.5166667e-01
   7.8834777e-01   5.5173333e-01
   7.8835321e-01   5.5180000e-01
   7.8835459e-01   5.5186667e-01
   7.8835847e-01   5.5193333e-01
   7.8836785e-01   5.5206667e-01
   7.8837040e-01   5.5213333e-01
   7.8837301e-01   5.5220000e-01
   7.8837458e-01   5.5226667e-01
   7.8837957e-01   5.5240000e-01
   7.8838293e-01   5.5246667e-01
   7.8838455e-01   5.5253333e-01
   7.8838735e-01   5.5260000e-01
   7.8839261e-01   5.5266667e-01
   7.8839719e-01   5.5273333e-01
   7.8840176e-01   5.5280000e-01
   7.8840744e-01   5.5286667e-01
   7.8841381e-01   5.5293333e-01
   7.8841928e-01   5.5300000e-01
   7.8841971e-01   5.5306667e-01
   7.8842566e-01   5.5313333e-01
   7.8842569e-01   5.5320000e-01
   7.8843217e-01   5.5326667e-01
   7.8843271e-01   5.5333333e-01
   7.8844374e-01   5.5346667e-01
   7.8844608e-01   5.5353333e-01
   7.8845681e-01   5.5360000e-01
   7.8846076e-01   5.5366667e-01
   7.8846551e-01   5.5373333e-01
   7.8846610e-01   5.5386667e-01
   7.8847842e-01   5.5393333e-01
   7.8847937e-01   5.5400000e-01
   7.8848015e-01   5.5406667e-01
   7.8848250e-01   5.5413333e-01
   7.8849309e-01   5.5420000e-01
   7.8850159e-01   5.5426667e-01
   7.8851169e-01   5.5433333e-01
   7.8851232e-01   5.5440000e-01
   7.8851287e-01   5.5446667e-01
   7.8851615e-01   5.5453333e-01
   7.8852152e-01   5.5460000e-01
   7.8852270e-01   5.5466667e-01
   7.8852450e-01   5.5473333e-01
   7.8852659e-01   5.5480000e-01
   7.8852747e-01   5.5486667e-01
   7.8852920e-01   5.5493333e-01
   7.8853308e-01   5.5500000e-01
   7.8853890e-01   5.5506667e-01
   7.8854750e-01   5.5513333e-01
   7.8855090e-01   5.5520000e-01
   7.8855183e-01   5.5526667e-01
   7.8855217e-01   5.5533333e-01
   7.8855568e-01   5.5540000e-01
   7.8855978e-01   5.5546667e-01
   7.8856446e-01   5.5553333e-01
   7.8857357e-01   5.5560000e-01
   7.8857564e-01   5.5566667e-01
   7.8858160e-01   5.5573333e-01
   7.8858609e-01   5.5580000e-01
   7.8858921e-01   5.5586667e-01
   7.8859426e-01   5.5593333e-01
   7.8859847e-01   5.5600000e-01
   7.8860583e-01   5.5606667e-01
   7.8860982e-01   5.5613333e-01
   7.8861621e-01   5.5620000e-01
   7.8861870e-01   5.5626667e-01
   7.8862502e-01   5.5633333e-01
   7.8862668e-01   5.5640000e-01
   7.8863005e-01   5.5646667e-01
   7.8863801e-01   5.5653333e-01
   7.8864350e-01   5.5660000e-01
   7.8864374e-01   5.5666667e-01
   7.8864665e-01   5.5680000e-01
   7.8865682e-01   5.5686667e-01
   7.8866472e-01   5.5693333e-01
   7.8866599e-01   5.5700000e-01
   7.8867064e-01   5.5706667e-01
   7.8867514e-01   5.5713333e-01
   7.8867779e-01   5.5720000e-01
   7.8868152e-01   5.5726667e-01
   7.8868506e-01   5.5733333e-01
   7.8868772e-01   5.5740000e-01
   7.8869424e-01   5.5746667e-01
   7.8869636e-01   5.5753333e-01
   7.8869986e-01   5.5760000e-01
   7.8870060e-01   5.5766667e-01
   7.8870796e-01   5.5773333e-01
   7.8871731e-01   5.5780000e-01
   7.8872674e-01   5.5786667e-01
   7.8872837e-01   5.5793333e-01
   7.8873702e-01   5.5800000e-01
   7.8873945e-01   5.5806667e-01
   7.8874235e-01   5.5820000e-01
   7.8874275e-01   5.5833333e-01
   7.8874707e-01   5.5846667e-01
   7.8874939e-01   5.5853333e-01
   7.8875118e-01   5.5860000e-01
   7.8875712e-01   5.5866667e-01
   7.8875818e-01   5.5873333e-01
   7.8875889e-01   5.5880000e-01
   7.8876836e-01   5.5886667e-01
   7.8877337e-01   5.5893333e-01
   7.8878077e-01   5.5906667e-01
   7.8879108e-01   5.5920000e-01
   7.8879266e-01   5.5926667e-01
   7.8879704e-01   5.5933333e-01
   7.8880278e-01   5.5940000e-01
   7.8881646e-01   5.5953333e-01
   7.8882132e-01   5.5960000e-01
   7.8882664e-01   5.5966667e-01
   7.8883124e-01   5.5973333e-01
   7.8884455e-01   5.5980000e-01
   7.8884635e-01   5.5986667e-01
   7.8884766e-01   5.6000000e-01
   7.8884930e-01   5.6006667e-01
   7.8885905e-01   5.6013333e-01
   7.8887023e-01   5.6020000e-01
   7.8887529e-01   5.6026667e-01
   7.8888446e-01   5.6033333e-01
   7.8888744e-01   5.6040000e-01
   7.8888908e-01   5.6053333e-01
   7.8888921e-01   5.6060000e-01
   7.8889287e-01   5.6066667e-01
   7.8890596e-01   5.6073333e-01
   7.8890607e-01   5.6080000e-01
   7.8891194e-01   5.6086667e-01
   7.8891267e-01   5.6093333e-01
   7.8891309e-01   5.6100000e-01
   7.8891724e-01   5.6106667e-01
   7.8891738e-01   5.6113333e-01
   7.8892251e-01   5.6120000e-01
   7.8892609e-01   5.6126667e-01
   7.8893379e-01   5.6133333e-01
   7.8893959e-01   5.6140000e-01
   7.8894765e-01   5.6153333e-01
   7.8896100e-01   5.6160000e-01
   7.8896199e-01   5.6166667e-01
   7.8896218e-01   5.6180000e-01
   7.8896751e-01   5.6186667e-01
   7.8897147e-01   5.6193333e-01
   7.8897274e-01   5.6200000e-01
   7.8897948e-01   5.6213333e-01
   7.8897968e-01   5.6226667e-01
   7.8898114e-01   5.6233333e-01
   7.8898936e-01   5.6240000e-01
   7.8900021e-01   5.6246667e-01
   7.8900166e-01   5.6253333e-01
   7.8901252e-01   5.6260000e-01
   7.8901499e-01   5.6266667e-01
   7.8901811e-01   5.6273333e-01
   7.8902083e-01   5.6280000e-01
   7.8902090e-01   5.6286667e-01
   7.8902279e-01   5.6293333e-01
   7.8903067e-01   5.6300000e-01
   7.8903425e-01   5.6306667e-01
   7.8903747e-01   5.6313333e-01
   7.8903894e-01   5.6320000e-01
   7.8904901e-01   5.6326667e-01
   7.8905110e-01   5.6333333e-01
   7.8905348e-01   5.6340000e-01
   7.8905476e-01   5.6346667e-01
   7.8905863e-01   5.6353333e-01
   7.8906223e-01   5.6360000e-01
   7.8908111e-01   5.6366667e-01
   7.8910136e-01   5.6373333e-01
   7.8910257e-01   5.6380000e-01
   7.8910622e-01   5.6386667e-01
   7.8912033e-01   5.6393333e-01
   7.8913003e-01   5.6400000e-01
   7.8913704e-01   5.6406667e-01
   7.8914570e-01   5.6413333e-01
   7.8914986e-01   5.6420000e-01
   7.8916549e-01   5.6426667e-01
   7.8916863e-01   5.6433333e-01
   7.8918683e-01   5.6440000e-01
   7.8919029e-01   5.6453333e-01
   7.8919110e-01   5.6460000e-01
   7.8919841e-01   5.6466667e-01
   7.8919844e-01   5.6473333e-01
   7.8920672e-01   5.6486667e-01
   7.8921203e-01   5.6493333e-01
   7.8921333e-01   5.6500000e-01
   7.8921439e-01   5.6506667e-01
   7.8922544e-01   5.6513333e-01
   7.8922759e-01   5.6520000e-01
   7.8922920e-01   5.6526667e-01
   7.8923243e-01   5.6533333e-01
   7.8923344e-01   5.6540000e-01
   7.8923579e-01   5.6553333e-01
   7.8925466e-01   5.6560000e-01
   7.8926207e-01   5.6573333e-01
   7.8926602e-01   5.6580000e-01
   7.8927173e-01   5.6586667e-01
   7.8927451e-01   5.6593333e-01
   7.8927454e-01   5.6600000e-01
   7.8928134e-01   5.6613333e-01
   7.8928175e-01   5.6620000e-01
   7.8928656e-01   5.6626667e-01
   7.8929552e-01   5.6633333e-01
   7.8929781e-01   5.6640000e-01
   7.8929903e-01   5.6646667e-01
   7.8930119e-01   5.6653333e-01
   7.8930441e-01   5.6660000e-01
   7.8930450e-01   5.6673333e-01
   7.8930550e-01   5.6680000e-01
   7.8931743e-01   5.6686667e-01
   7.8932012e-01   5.6693333e-01
   7.8932586e-01   5.6706667e-01
   7.8933234e-01   5.6720000e-01
   7.8933547e-01   5.6726667e-01
   7.8933722e-01   5.6733333e-01
   7.8933849e-01   5.6740000e-01
   7.8933877e-01   5.6746667e-01
   7.8933945e-01   5.6753333e-01
   7.8934690e-01   5.6760000e-01
   7.8935452e-01   5.6766667e-01
   7.8935708e-01   5.6780000e-01
   7.8936669e-01   5.6786667e-01
   7.8936713e-01   5.6793333e-01
   7.8937277e-01   5.6800000e-01
   7.8937529e-01   5.6806667e-01
   7.8937542e-01   5.6813333e-01
   7.8940609e-01   5.6820000e-01
   7.8940621e-01   5.6826667e-01
   7.8940726e-01   5.6833333e-01
   7.8941917e-01   5.6840000e-01
   7.8942003e-01   5.6846667e-01
   7.8942935e-01   5.6853333e-01
   7.8943292e-01   5.6860000e-01
   7.8943630e-01   5.6866667e-01
   7.8943637e-01   5.6880000e-01
   7.8944805e-01   5.6893333e-01
   7.8945213e-01   5.6900000e-01
   7.8945497e-01   5.6906667e-01
   7.8946059e-01   5.6913333e-01
   7.8947098e-01   5.6920000e-01
   7.8947632e-01   5.6926667e-01
   7.8948178e-01   5.6940000e-01
   7.8948557e-01   5.6946667e-01
   7.8951642e-01   5.6953333e-01
   7.8952054e-01   5.6960000e-01
   7.8952080e-01   5.6966667e-01
   7.8952086e-01   5.6973333e-01
   7.8952881e-01   5.6980000e-01
   7.8952985e-01   5.6986667e-01
   7.8953144e-01   5.6993333e-01
   7.8953965e-01   5.7000000e-01
   7.8954541e-01   5.7013333e-01
   7.8954624e-01   5.7026667e-01
   7.8955564e-01   5.7033333e-01
   7.8955955e-01   5.7040000e-01
   7.8956101e-01   5.7046667e-01
   7.8956105e-01   5.7053333e-01
   7.8956179e-01   5.7060000e-01
   7.8957969e-01   5.7066667e-01
   7.8958649e-01   5.7073333e-01
   7.8958696e-01   5.7080000e-01
   7.8959021e-01   5.7086667e-01
   7.8959057e-01   5.7093333e-01
   7.8959526e-01   5.7100000e-01
   7.8959589e-01   5.7106667e-01
   7.8960255e-01   5.7113333e-01
   7.8960597e-01   5.7120000e-01
   7.8960727e-01   5.7126667e-01
   7.8960929e-01   5.7133333e-01
   7.8961175e-01   5.7140000e-01
   7.8962065e-01   5.7146667e-01
   7.8962156e-01   5.7153333e-01
   7.8962278e-01   5.7160000e-01
   7.8962603e-01   5.7173333e-01
   7.8963521e-01   5.7180000e-01
   7.8964424e-01   5.7186667e-01
   7.8964778e-01   5.7193333e-01
   7.8965119e-01   5.7206667e-01
   7.8965337e-01   5.7213333e-01
   7.8966206e-01   5.7220000e-01
   7.8966336e-01   5.7226667e-01
   7.8966789e-01   5.7233333e-01
   7.8967736e-01   5.7240000e-01
   7.8967934e-01   5.7246667e-01
   7.8968671e-01   5.7253333e-01
   7.8969056e-01   5.7260000e-01
   7.8969542e-01   5.7266667e-01
   7.8971681e-01   5.7273333e-01
   7.8971694e-01   5.7280000e-01
   7.8971756e-01   5.7286667e-01
   7.8972757e-01   5.7293333e-01
   7.8973267e-01   5.7300000e-01
   7.8973521e-01   5.7306667e-01
   7.8974799e-01   5.7313333e-01
   7.8975374e-01   5.7320000e-01
   7.8976228e-01   5.7326667e-01
   7.8976679e-01   5.7333333e-01
   7.8977161e-01   5.7340000e-01
   7.8977827e-01   5.7346667e-01
   7.8978386e-01   5.7353333e-01
   7.8978610e-01   5.7360000e-01
   7.8978615e-01   5.7366667e-01
   7.8979032e-01   5.7373333e-01
   7.8979654e-01   5.7380000e-01
   7.8980296e-01   5.7393333e-01
   7.8980530e-01   5.7400000e-01
   7.8980601e-01   5.7406667e-01
   7.8980816e-01   5.7413333e-01
   7.8981716e-01   5.7420000e-01
   7.8982204e-01   5.7426667e-01
   7.8982293e-01   5.7433333e-01
   7.8982360e-01   5.7440000e-01
   7.8982922e-01   5.7446667e-01
   7.8983175e-01   5.7453333e-01
   7.8983301e-01   5.7460000e-01
   7.8984474e-01   5.7466667e-01
   7.8984652e-01   5.7480000e-01
   7.8984663e-01   5.7486667e-01
   7.8984682e-01   5.7493333e-01
   7.8985133e-01   5.7500000e-01
   7.8985241e-01   5.7506667e-01
   7.8985278e-01   5.7513333e-01
   7.8985492e-01   5.7526667e-01
   7.8985533e-01   5.7533333e-01
   7.8985692e-01   5.7540000e-01
   7.8986324e-01   5.7546667e-01
   7.8986991e-01   5.7553333e-01
   7.8987653e-01   5.7560000e-01
   7.8987722e-01   5.7566667e-01
   7.8988039e-01   5.7573333e-01
   7.8988315e-01   5.7580000e-01
   7.8988773e-01   5.7593333e-01
   7.8988952e-01   5.7600000e-01
   7.8989557e-01   5.7606667e-01
   7.8989673e-01   5.7613333e-01
   7.8989725e-01   5.7620000e-01
   7.8990385e-01   5.7633333e-01
   7.8990678e-01   5.7640000e-01
   7.8990710e-01   5.7646667e-01
   7.8991550e-01   5.7653333e-01
   7.8992059e-01   5.7660000e-01
   7.8992112e-01   5.7666667e-01
   7.8992603e-01   5.7673333e-01
   7.8992809e-01   5.7680000e-01
   7.8993752e-01   5.7686667e-01
   7.8994250e-01   5.7693333e-01
   7.8994327e-01   5.7700000e-01
   7.8995004e-01   5.7706667e-01
   7.8996673e-01   5.7713333e-01
   7.8997020e-01   5.7720000e-01
   7.8997062e-01   5.7726667e-01
   7.8997327e-01   5.7733333e-01
   7.8997565e-01   5.7740000e-01
   7.8998270e-01   5.7746667e-01
   7.8998449e-01   5.7753333e-01
   7.8998818e-01   5.7760000e-01
   7.8998854e-01   5.7766667e-01
   7.8999226e-01   5.7773333e-01
   7.9000681e-01   5.7780000e-01
   7.9001266e-01   5.7786667e-01
   7.9001820e-01   5.7800000e-01
   7.9002239e-01   5.7806667e-01
   7.9003194e-01   5.7813333e-01
   7.9003319e-01   5.7820000e-01
   7.9003808e-01   5.7826667e-01
   7.9003897e-01   5.7833333e-01
   7.9004435e-01   5.7840000e-01
   7.9006240e-01   5.7853333e-01
   7.9007653e-01   5.7860000e-01
   7.9007812e-01   5.7866667e-01
   7.9007999e-01   5.7873333e-01
   7.9008229e-01   5.7880000e-01
   7.9008780e-01   5.7886667e-01
   7.9009528e-01   5.7893333e-01
   7.9009610e-01   5.7900000e-01
   7.9009983e-01   5.7906667e-01
   7.9010374e-01   5.7913333e-01
   7.9010387e-01   5.7920000e-01
   7.9010783e-01   5.7926667e-01
   7.9011466e-01   5.7933333e-01
   7.9011593e-01   5.7946667e-01
   7.9011829e-01   5.7953333e-01
   7.9012813e-01   5.7960000e-01
   7.9013407e-01   5.7966667e-01
   7.9015092e-01   5.7973333e-01
   7.9016860e-01   5.7980000e-01
   7.9016985e-01   5.7986667e-01
   7.9017727e-01   5.8000000e-01
   7.9019021e-01   5.8006667e-01
   7.9019508e-01   5.8013333e-01
   7.9020160e-01   5.8020000e-01
   7.9020469e-01   5.8026667e-01
   7.9021201e-01   5.8033333e-01
   7.9022314e-01   5.8040000e-01
   7.9024294e-01   5.8046667e-01
   7.9025188e-01   5.8053333e-01
   7.9025281e-01   5.8060000e-01
   7.9025397e-01   5.8066667e-01
   7.9026536e-01   5.8073333e-01
   7.9026860e-01   5.8080000e-01
   7.9027080e-01   5.8086667e-01
   7.9028146e-01   5.8093333e-01
   7.9028410e-01   5.8106667e-01
   7.9028477e-01   5.8113333e-01
   7.9028623e-01   5.8120000e-01
   7.9028805e-01   5.8126667e-01
   7.9029329e-01   5.8133333e-01
   7.9029779e-01   5.8146667e-01
   7.9031628e-01   5.8153333e-01
   7.9031799e-01   5.8160000e-01
   7.9031902e-01   5.8166667e-01
   7.9032899e-01   5.8173333e-01
   7.9034250e-01   5.8180000e-01
   7.9035083e-01   5.8186667e-01
   7.9036009e-01   5.8193333e-01
   7.9036137e-01   5.8200000e-01
   7.9036258e-01   5.8206667e-01
   7.9036625e-01   5.8213333e-01
   7.9036995e-01   5.8220000e-01
   7.9037240e-01   5.8226667e-01
   7.9037444e-01   5.8240000e-01
   7.9037505e-01   5.8246667e-01
   7.9037998e-01   5.8253333e-01
   7.9038617e-01   5.8260000e-01
   7.9038869e-01   5.8266667e-01
   7.9039298e-01   5.8273333e-01
   7.9040386e-01   5.8280000e-01
   7.9041124e-01   5.8286667e-01
   7.9041339e-01   5.8293333e-01
   7.9041732e-01   5.8300000e-01
   7.9042275e-01   5.8313333e-01
   7.9042839e-01   5.8320000e-01
   7.9043104e-01   5.8326667e-01
   7.9043892e-01   5.8333333e-01
   7.9044912e-01   5.8340000e-01
   7.9045412e-01   5.8346667e-01
   7.9046552e-01   5.8353333e-01
   7.9047587e-01   5.8360000e-01
   7.9047966e-01   5.8366667e-01
   7.9048133e-01   5.8373333e-01
   7.9049066e-01   5.8380000e-01
   7.9049509e-01   5.8386667e-01
   7.9049770e-01   5.8393333e-01
   7.9050113e-01   5.8400000e-01
   7.9050636e-01   5.8413333e-01
   7.9050829e-01   5.8420000e-01
   7.9051196e-01   5.8426667e-01
   7.9051306e-01   5.8433333e-01
   7.9051883e-01   5.8446667e-01
   7.9053063e-01   5.8453333e-01
   7.9053090e-01   5.8460000e-01
   7.9053265e-01   5.8466667e-01
   7.9054274e-01   5.8473333e-01
   7.9054596e-01   5.8480000e-01
   7.9056637e-01   5.8486667e-01
   7.9057658e-01   5.8493333e-01
   7.9058593e-01   5.8500000e-01
   7.9058837e-01   5.8506667e-01
   7.9059866e-01   5.8513333e-01
   7.9060141e-01   5.8520000e-01
   7.9060634e-01   5.8526667e-01
   7.9060805e-01   5.8533333e-01
   7.9061098e-01   5.8540000e-01
   7.9061358e-01   5.8546667e-01
   7.9061644e-01   5.8553333e-01
   7.9061803e-01   5.8560000e-01
   7.9062784e-01   5.8566667e-01
   7.9064694e-01   5.8573333e-01
   7.9064710e-01   5.8580000e-01
   7.9064814e-01   5.8586667e-01
   7.9064824e-01   5.8600000e-01
   7.9065430e-01   5.8606667e-01
   7.9065716e-01   5.8613333e-01
   7.9066436e-01   5.8620000e-01
   7.9067073e-01   5.8626667e-01
   7.9067092e-01   5.8633333e-01
   7.9067139e-01   5.8646667e-01
   7.9067656e-01   5.8653333e-01
   7.9068595e-01   5.8660000e-01
   7.9068783e-01   5.8666667e-01
   7.9070321e-01   5.8673333e-01
   7.9070849e-01   5.8680000e-01
   7.9071177e-01   5.8686667e-01
   7.9072564e-01   5.8693333e-01
   7.9072920e-01   5.8700000e-01
   7.9073021e-01   5.8706667e-01
   7.9073149e-01   5.8713333e-01
   7.9073237e-01   5.8720000e-01
   7.9073724e-01   5.8726667e-01
   7.9073973e-01   5.8733333e-01
   7.9074890e-01   5.8740000e-01
   7.9076343e-01   5.8753333e-01
   7.9077445e-01   5.8766667e-01
   7.9078409e-01   5.8773333e-01
   7.9078772e-01   5.8780000e-01
   7.9080155e-01   5.8786667e-01
   7.9081043e-01   5.8793333e-01
   7.9081414e-01   5.8800000e-01
   7.9082848e-01   5.8806667e-01
   7.9083269e-01   5.8813333e-01
   7.9083766e-01   5.8820000e-01
   7.9085137e-01   5.8826667e-01
   7.9085543e-01   5.8833333e-01
   7.9086627e-01   5.8840000e-01
   7.9087097e-01   5.8846667e-01
   7.9087418e-01   5.8853333e-01
   7.9087462e-01   5.8860000e-01
   7.9088210e-01   5.8866667e-01
   7.9090441e-01   5.8880000e-01
   7.9091071e-01   5.8886667e-01
   7.9091790e-01   5.8893333e-01
   7.9092359e-01   5.8900000e-01
   7.9092706e-01   5.8906667e-01
   7.9093340e-01   5.8913333e-01
   7.9094543e-01   5.8920000e-01
   7.9096548e-01   5.8926667e-01
   7.9096830e-01   5.8933333e-01
   7.9097710e-01   5.8946667e-01
   7.9097950e-01   5.8953333e-01
   7.9098605e-01   5.8960000e-01
   7.9098668e-01   5.8966667e-01
   7.9099102e-01   5.8973333e-01
   7.9100236e-01   5.8980000e-01
   7.9101064e-01   5.8986667e-01
   7.9102433e-01   5.8993333e-01
   7.9102481e-01   5.9000000e-01
   7.9103310e-01   5.9006667e-01
   7.9103631e-01   5.9013333e-01
   7.9103692e-01   5.9020000e-01
   7.9105200e-01   5.9026667e-01
   7.9105322e-01   5.9033333e-01
   7.9107183e-01   5.9040000e-01
   7.9107892e-01   5.9046667e-01
   7.9108065e-01   5.9053333e-01
   7.9108269e-01   5.9060000e-01
   7.9108376e-01   5.9066667e-01
   7.9109769e-01   5.9080000e-01
   7.9110543e-01   5.9086667e-01
   7.9110607e-01   5.9093333e-01
   7.9111444e-01   5.9100000e-01
   7.9112047e-01   5.9106667e-01
   7.9112108e-01   5.9113333e-01
   7.9112407e-01   5.9126667e-01
   7.9112552e-01   5.9133333e-01
   7.9112558e-01   5.9140000e-01
   7.9112793e-01   5.9146667e-01
   7.9113310e-01   5.9153333e-01
   7.9113320e-01   5.9160000e-01
   7.9113616e-01   5.9166667e-01
   7.9113621e-01   5.9173333e-01
   7.9113670e-01   5.9180000e-01
   7.9113928e-01   5.9186667e-01
   7.9114332e-01   5.9200000e-01
   7.9114554e-01   5.9206667e-01
   7.9115150e-01   5.9213333e-01
   7.9115529e-01   5.9220000e-01
   7.9116268e-01   5.9226667e-01
   7.9118520e-01   5.9233333e-01
   7.9118900e-01   5.9240000e-01
   7.9118966e-01   5.9246667e-01
   7.9119134e-01   5.9253333e-01
   7.9120065e-01   5.9260000e-01
   7.9121412e-01   5.9266667e-01
   7.9122182e-01   5.9273333e-01
   7.9122390e-01   5.9280000e-01
   7.9122995e-01   5.9286667e-01
   7.9124453e-01   5.9293333e-01
   7.9124474e-01   5.9300000e-01
   7.9125686e-01   5.9306667e-01
   7.9126216e-01   5.9320000e-01
   7.9126793e-01   5.9326667e-01
   7.9128311e-01   5.9333333e-01
   7.9128975e-01   5.9340000e-01
   7.9129534e-01   5.9353333e-01
   7.9130238e-01   5.9360000e-01
   7.9130473e-01   5.9366667e-01
   7.9132384e-01   5.9373333e-01
   7.9132406e-01   5.9380000e-01
   7.9132418e-01   5.9386667e-01
   7.9132504e-01   5.9393333e-01
   7.9132964e-01   5.9400000e-01
   7.9133413e-01   5.9406667e-01
   7.9133685e-01   5.9413333e-01
   7.9133775e-01   5.9420000e-01
   7.9133899e-01   5.9426667e-01
   7.9134168e-01   5.9433333e-01
   7.9134434e-01   5.9440000e-01
   7.9134988e-01   5.9446667e-01
   7.9135757e-01   5.9453333e-01
   7.9136088e-01   5.9460000e-01
   7.9137376e-01   5.9473333e-01
   7.9137503e-01   5.9486667e-01
   7.9137641e-01   5.9493333e-01
   7.9137667e-01   5.9500000e-01
   7.9138912e-01   5.9506667e-01
   7.9139084e-01   5.9520000e-01
   7.9139379e-01   5.9526667e-01
   7.9140245e-01   5.9533333e-01
   7.9140384e-01   5.9540000e-01
   7.9142252e-01   5.9546667e-01
   7.9142448e-01   5.9553333e-01
   7.9142856e-01   5.9560000e-01
   7.9142931e-01   5.9573333e-01
   7.9144159e-01   5.9580000e-01
   7.9145025e-01   5.9586667e-01
   7.9145119e-01   5.9593333e-01
   7.9145322e-01   5.9600000e-01
   7.9146999e-01   5.9606667e-01
   7.9147391e-01   5.9613333e-01
   7.9148891e-01   5.9620000e-01
   7.9149873e-01   5.9626667e-01
   7.9151394e-01   5.9633333e-01
   7.9151668e-01   5.9640000e-01
   7.9152157e-01   5.9646667e-01
   7.9152376e-01   5.9653333e-01
   7.9153873e-01   5.9660000e-01
   7.9153899e-01   5.9666667e-01
   7.9154835e-01   5.9673333e-01
   7.9155212e-01   5.9680000e-01
   7.9155705e-01   5.9686667e-01
   7.9155892e-01   5.9693333e-01
   7.9157457e-01   5.9700000e-01
   7.9158546e-01   5.9706667e-01
   7.9158675e-01   5.9713333e-01
   7.9159077e-01   5.9720000e-01
   7.9159335e-01   5.9726667e-01
   7.9159500e-01   5.9733333e-01
   7.9159663e-01   5.9740000e-01
   7.9160585e-01   5.9753333e-01
   7.9160687e-01   5.9760000e-01
   7.9161232e-01   5.9766667e-01
   7.9165382e-01   5.9773333e-01
   7.9165516e-01   5.9780000e-01
   7.9165737e-01   5.9786667e-01
   7.9166070e-01   5.9793333e-01
   7.9166727e-01   5.9800000e-01
   7.9166751e-01   5.9806667e-01
   7.9167232e-01   5.9813333e-01
   7.9168619e-01   5.9820000e-01
   7.9168922e-01   5.9826667e-01
   7.9169644e-01   5.9833333e-01
   7.9169976e-01   5.9840000e-01
   7.9170162e-01   5.9853333e-01
   7.9170238e-01   5.9860000e-01
   7.9170704e-01   5.9866667e-01
   7.9171441e-01   5.9880000e-01
   7.9171472e-01   5.9886667e-01
   7.9171769e-01   5.9893333e-01
   7.9173068e-01   5.9900000e-01
   7.9173295e-01   5.9906667e-01
   7.9173496e-01   5.9913333e-01
   7.9173747e-01   5.9920000e-01
   7.9174273e-01   5.9926667e-01
   7.9174624e-01   5.9933333e-01
   7.9174864e-01   5.9940000e-01
   7.9176732e-01   5.9946667e-01
   7.9176840e-01   5.9953333e-01
   7.9177491e-01   5.9960000e-01
   7.9178004e-01   5.9966667e-01
   7.9178155e-01   5.9973333e-01
   7.9179264e-01   5.9986667e-01
   7.9179784e-01   6.0000000e-01
   7.9180120e-01   6.0006667e-01
   7.9180200e-01   6.0013333e-01
   7.9180467e-01   6.0020000e-01
   7.9181348e-01   6.0026667e-01
   7.9182149e-01   6.0033333e-01
   7.9182331e-01   6.0040000e-01
   7.9183045e-01   6.0046667e-01
   7.9183696e-01   6.0053333e-01
   7.9183715e-01   6.0066667e-01
   7.9183800e-01   6.0073333e-01
   7.9184397e-01   6.0080000e-01
   7.9184673e-01   6.0086667e-01
   7.9184822e-01   6.0093333e-01
   7.9185347e-01   6.0100000e-01
   7.9186128e-01   6.0106667e-01
   7.9187505e-01   6.0113333e-01
   7.9187614e-01   6.0120000e-01
   7.9187985e-01   6.0126667e-01
   7.9188258e-01   6.0133333e-01
   7.9188592e-01   6.0140000e-01
   7.9189432e-01   6.0146667e-01
   7.9191009e-01   6.0153333e-01
   7.9191245e-01   6.0166667e-01
   7.9191667e-01   6.0173333e-01
   7.9191750e-01   6.0180000e-01
   7.9191784e-01   6.0186667e-01
   7.9192259e-01   6.0193333e-01
   7.9193351e-01   6.0206667e-01
   7.9194164e-01   6.0213333e-01
   7.9194823e-01   6.0220000e-01
   7.9196338e-01   6.0226667e-01
   7.9198088e-01   6.0233333e-01
   7.9198106e-01   6.0240000e-01
   7.9199671e-01   6.0246667e-01
   7.9200626e-01   6.0253333e-01
   7.9201544e-01   6.0260000e-01
   7.9201621e-01   6.0266667e-01
   7.9201916e-01   6.0273333e-01
   7.9202515e-01   6.0280000e-01
   7.9202520e-01   6.0286667e-01
   7.9202617e-01   6.0293333e-01
   7.9203040e-01   6.0300000e-01
   7.9203086e-01   6.0306667e-01
   7.9204056e-01   6.0313333e-01
   7.9204382e-01   6.0320000e-01
   7.9204879e-01   6.0326667e-01
   7.9205024e-01   6.0340000e-01
   7.9205732e-01   6.0346667e-01
   7.9205762e-01   6.0353333e-01
   7.9205921e-01   6.0360000e-01
   7.9206756e-01   6.0366667e-01
   7.9207301e-01   6.0373333e-01
   7.9210324e-01   6.0380000e-01
   7.9211091e-01   6.0386667e-01
   7.9211295e-01   6.0393333e-01
   7.9212379e-01   6.0400000e-01
   7.9212483e-01   6.0413333e-01
   7.9212663e-01   6.0420000e-01
   7.9213059e-01   6.0426667e-01
   7.9213287e-01   6.0433333e-01
   7.9213599e-01   6.0440000e-01
   7.9213830e-01   6.0446667e-01
   7.9214690e-01   6.0453333e-01
   7.9214710e-01   6.0460000e-01
   7.9214726e-01   6.0466667e-01
   7.9214830e-01   6.0473333e-01
   7.9215963e-01   6.0480000e-01
   7.9216167e-01   6.0486667e-01
   7.9216739e-01   6.0493333e-01
   7.9216770e-01   6.0500000e-01
   7.9217672e-01   6.0506667e-01
   7.9217908e-01   6.0513333e-01
   7.9218476e-01   6.0526667e-01
   7.9219038e-01   6.0533333e-01
   7.9219786e-01   6.0540000e-01
   7.9220386e-01   6.0546667e-01
   7.9220393e-01   6.0553333e-01
   7.9220464e-01   6.0560000e-01
   7.9220682e-01   6.0566667e-01
   7.9220865e-01   6.0573333e-01
   7.9223539e-01   6.0580000e-01
   7.9225163e-01   6.0586667e-01
   7.9225886e-01   6.0593333e-01
   7.9226373e-01   6.0600000e-01
   7.9226767e-01   6.0606667e-01
   7.9227181e-01   6.0613333e-01
   7.9228325e-01   6.0620000e-01
   7.9229185e-01   6.0626667e-01
   7.9229530e-01   6.0633333e-01
   7.9230462e-01   6.0640000e-01
   7.9230740e-01   6.0646667e-01
   7.9233060e-01   6.0653333e-01
   7.9233201e-01   6.0660000e-01
   7.9233949e-01   6.0666667e-01
   7.9233955e-01   6.0673333e-01
   7.9234117e-01   6.0680000e-01
   7.9235502e-01   6.0686667e-01
   7.9236253e-01   6.0700000e-01
   7.9236385e-01   6.0713333e-01
   7.9237058e-01   6.0720000e-01
   7.9237759e-01   6.0726667e-01
   7.9237925e-01   6.0733333e-01
   7.9238300e-01   6.0740000e-01
   7.9239406e-01   6.0746667e-01
   7.9239454e-01   6.0753333e-01
   7.9239684e-01   6.0760000e-01
   7.9240005e-01   6.0766667e-01
   7.9240215e-01   6.0773333e-01
   7.9241565e-01   6.0780000e-01
   7.9242354e-01   6.0786667e-01
   7.9242704e-01   6.0793333e-01
   7.9242777e-01   6.0800000e-01
   7.9242869e-01   6.0806667e-01
   7.9243275e-01   6.0813333e-01
   7.9243659e-01   6.0820000e-01
   7.9244889e-01   6.0826667e-01
   7.9245439e-01   6.0833333e-01
   7.9245854e-01   6.0840000e-01
   7.9245876e-01   6.0846667e-01
   7.9246517e-01   6.0853333e-01
   7.9247366e-01   6.0860000e-01
   7.9247457e-01   6.0866667e-01
   7.9247501e-01   6.0873333e-01
   7.9247801e-01   6.0886667e-01
   7.9248279e-01   6.0893333e-01
   7.9248715e-01   6.0900000e-01
   7.9248754e-01   6.0906667e-01
   7.9248929e-01   6.0913333e-01
   7.9249599e-01   6.0920000e-01
   7.9249609e-01   6.0933333e-01
   7.9251221e-01   6.0940000e-01
   7.9251325e-01   6.0953333e-01
   7.9252506e-01   6.0960000e-01
   7.9253107e-01   6.0966667e-01
   7.9253898e-01   6.0973333e-01
   7.9254181e-01   6.0980000e-01
   7.9254303e-01   6.0986667e-01
   7.9256175e-01   6.0993333e-01
   7.9256214e-01   6.1000000e-01
   7.9257577e-01   6.1006667e-01
   7.9258693e-01   6.1013333e-01
   7.9258725e-01   6.1020000e-01
   7.9259243e-01   6.1026667e-01
   7.9259707e-01   6.1033333e-01
   7.9260136e-01   6.1040000e-01
   7.9260335e-01   6.1046667e-01
   7.9260619e-01   6.1053333e-01
   7.9260931e-01   6.1060000e-01
   7.9260967e-01   6.1066667e-01
   7.9261012e-01   6.1073333e-01
   7.9262039e-01   6.1080000e-01
   7.9262255e-01   6.1086667e-01
   7.9262598e-01   6.1100000e-01
   7.9263285e-01   6.1106667e-01
   7.9264185e-01   6.1113333e-01
   7.9264477e-01   6.1120000e-01
   7.9266486e-01   6.1126667e-01
   7.9267088e-01   6.1133333e-01
   7.9268014e-01   6.1140000e-01
   7.9268949e-01   6.1146667e-01
   7.9269101e-01   6.1153333e-01
   7.9269412e-01   6.1160000e-01
   7.9269523e-01   6.1166667e-01
   7.9269834e-01   6.1173333e-01
   7.9270535e-01   6.1180000e-01
   7.9270773e-01   6.1186667e-01
   7.9271611e-01   6.1193333e-01
   7.9271651e-01   6.1200000e-01
   7.9271932e-01   6.1206667e-01
   7.9272150e-01   6.1213333e-01
   7.9272720e-01   6.1220000e-01
   7.9273625e-01   6.1226667e-01
   7.9273934e-01   6.1233333e-01
   7.9274015e-01   6.1240000e-01
   7.9274746e-01   6.1246667e-01
   7.9275339e-01   6.1253333e-01
   7.9276412e-01   6.1260000e-01
   7.9276502e-01   6.1266667e-01
   7.9276726e-01   6.1273333e-01
   7.9276907e-01   6.1280000e-01
   7.9277930e-01   6.1286667e-01
   7.9278397e-01   6.1300000e-01
   7.9279330e-01   6.1306667e-01
   7.9280669e-01   6.1320000e-01
   7.9280773e-01   6.1326667e-01
   7.9282299e-01   6.1333333e-01
   7.9283542e-01   6.1346667e-01
   7.9284355e-01   6.1353333e-01
   7.9284700e-01   6.1360000e-01
   7.9285296e-01   6.1366667e-01
   7.9285809e-01   6.1373333e-01
   7.9285944e-01   6.1380000e-01
   7.9286539e-01   6.1386667e-01
   7.9287437e-01   6.1393333e-01
   7.9289823e-01   6.1400000e-01
   7.9290549e-01   6.1406667e-01
   7.9291753e-01   6.1420000e-01
   7.9293139e-01   6.1426667e-01
   7.9293187e-01   6.1433333e-01
   7.9298150e-01   6.1440000e-01
   7.9298475e-01   6.1446667e-01
   7.9298654e-01   6.1453333e-01
   7.9299048e-01   6.1460000e-01
   7.9299273e-01   6.1466667e-01
   7.9299676e-01   6.1473333e-01
   7.9300670e-01   6.1480000e-01
   7.9300844e-01   6.1486667e-01
   7.9300848e-01   6.1493333e-01
   7.9301197e-01   6.1500000e-01
   7.9301290e-01   6.1506667e-01
   7.9301349e-01   6.1513333e-01
   7.9301770e-01   6.1526667e-01
   7.9301936e-01   6.1533333e-01
   7.9302414e-01   6.1540000e-01
   7.9304577e-01   6.1546667e-01
   7.9305302e-01   6.1553333e-01
   7.9306805e-01   6.1560000e-01
   7.9306868e-01   6.1566667e-01
   7.9306937e-01   6.1580000e-01
   7.9307543e-01   6.1586667e-01
   7.9308316e-01   6.1593333e-01
   7.9309793e-01   6.1600000e-01
   7.9310334e-01   6.1606667e-01
   7.9310406e-01   6.1613333e-01
   7.9310681e-01   6.1620000e-01
   7.9311091e-01   6.1626667e-01
   7.9311561e-01   6.1633333e-01
   7.9311723e-01   6.1640000e-01
   7.9312644e-01   6.1646667e-01
   7.9313487e-01   6.1653333e-01
   7.9314119e-01   6.1660000e-01
   7.9314149e-01   6.1666667e-01
   7.9314292e-01   6.1673333e-01
   7.9317411e-01   6.1680000e-01
   7.9317736e-01   6.1686667e-01
   7.9318008e-01   6.1693333e-01
   7.9318472e-01   6.1706667e-01
   7.9319302e-01   6.1713333e-01
   7.9320998e-01   6.1720000e-01
   7.9321491e-01   6.1726667e-01
   7.9322041e-01   6.1733333e-01
   7.9322250e-01   6.1740000e-01
   7.9323269e-01   6.1746667e-01
   7.9324898e-01   6.1753333e-01
   7.9326560e-01   6.1760000e-01
   7.9327245e-01   6.1766667e-01
   7.9327445e-01   6.1773333e-01
   7.9328646e-01   6.1780000e-01
   7.9329656e-01   6.1786667e-01
   7.9330538e-01   6.1793333e-01
   7.9330870e-01   6.1800000e-01
   7.9331627e-01   6.1813333e-01
   7.9332506e-01   6.1820000e-01
   7.9332691e-01   6.1826667e-01
   7.9333038e-01   6.1833333e-01
   7.9335246e-01   6.1840000e-01
   7.9336055e-01   6.1846667e-01
   7.9336906e-01   6.1853333e-01
   7.9337749e-01   6.1860000e-01
   7.9339308e-01   6.1866667e-01
   7.9340241e-01   6.1873333e-01
   7.9341238e-01   6.1880000e-01
   7.9341770e-01   6.1886667e-01
   7.9342024e-01   6.1893333e-01
   7.9342461e-01   6.1900000e-01
   7.9342608e-01   6.1906667e-01
   7.9342714e-01   6.1913333e-01
   7.9345319e-01   6.1920000e-01
   7.9345359e-01   6.1926667e-01
   7.9346872e-01   6.1933333e-01
   7.9347152e-01   6.1940000e-01
   7.9348959e-01   6.1946667e-01
   7.9349470e-01   6.1960000e-01
   7.9349510e-01   6.1966667e-01
   7.9349570e-01   6.1973333e-01
   7.9349635e-01   6.1980000e-01
   7.9350183e-01   6.1986667e-01
   7.9350994e-01   6.1993333e-01
   7.9351127e-01   6.2000000e-01
   7.9351262e-01   6.2006667e-01
   7.9352010e-01   6.2013333e-01
   7.9353010e-01   6.2020000e-01
   7.9353196e-01   6.2026667e-01
   7.9353388e-01   6.2033333e-01
   7.9353721e-01   6.2040000e-01
   7.9353842e-01   6.2046667e-01
   7.9353975e-01   6.2053333e-01
   7.9354320e-01   6.2060000e-01
   7.9354849e-01   6.2066667e-01
   7.9355224e-01   6.2073333e-01
   7.9355816e-01   6.2086667e-01
   7.9355895e-01   6.2093333e-01
   7.9356133e-01   6.2100000e-01
   7.9356681e-01   6.2106667e-01
   7.9357701e-01   6.2113333e-01
   7.9358452e-01   6.2120000e-01
   7.9358748e-01   6.2126667e-01
   7.9359529e-01   6.2133333e-01
   7.9359679e-01   6.2140000e-01
   7.9360379e-01   6.2153333e-01
   7.9360749e-01   6.2160000e-01
   7.9360939e-01   6.2166667e-01
   7.9362627e-01   6.2173333e-01
   7.9363790e-01   6.2180000e-01
   7.9363869e-01   6.2186667e-01
   7.9365649e-01   6.2193333e-01
   7.9366357e-01   6.2200000e-01
   7.9367184e-01   6.2206667e-01
   7.9367811e-01   6.2213333e-01
   7.9368976e-01   6.2220000e-01
   7.9371991e-01   6.2233333e-01
   7.9372793e-01   6.2240000e-01
   7.9374325e-01   6.2246667e-01
   7.9374505e-01   6.2253333e-01
   7.9374667e-01   6.2260000e-01
   7.9375821e-01   6.2266667e-01
   7.9376508e-01   6.2273333e-01
   7.9376747e-01   6.2280000e-01
   7.9376888e-01   6.2286667e-01
   7.9376931e-01   6.2293333e-01
   7.9377231e-01   6.2300000e-01
   7.9377467e-01   6.2306667e-01
   7.9378899e-01   6.2313333e-01
   7.9379489e-01   6.2320000e-01
   7.9382022e-01   6.2326667e-01
   7.9382105e-01   6.2333333e-01
   7.9382434e-01   6.2346667e-01
   7.9384020e-01   6.2353333e-01
   7.9384199e-01   6.2360000e-01
   7.9384218e-01   6.2366667e-01
   7.9385105e-01   6.2373333e-01
   7.9385341e-01   6.2380000e-01
   7.9385440e-01   6.2386667e-01
   7.9385822e-01   6.2400000e-01
   7.9387509e-01   6.2406667e-01
   7.9388951e-01   6.2413333e-01
   7.9388982e-01   6.2420000e-01
   7.9389056e-01   6.2426667e-01
   7.9389966e-01   6.2440000e-01
   7.9392876e-01   6.2446667e-01
   7.9393468e-01   6.2453333e-01
   7.9394582e-01   6.2466667e-01
   7.9394947e-01   6.2473333e-01
   7.9395473e-01   6.2480000e-01
   7.9396221e-01   6.2486667e-01
   7.9396287e-01   6.2493333e-01
   7.9396665e-01   6.2500000e-01
   7.9399050e-01   6.2506667e-01
   7.9400091e-01   6.2513333e-01
   7.9400206e-01   6.2520000e-01
   7.9400558e-01   6.2526667e-01
   7.9401925e-01   6.2533333e-01
   7.9402883e-01   6.2540000e-01
   7.9404402e-01   6.2546667e-01
   7.9409359e-01   6.2553333e-01
   7.9410009e-01   6.2560000e-01
   7.9415809e-01   6.2573333e-01
   7.9418010e-01   6.2580000e-01
   7.9418591e-01   6.2586667e-01
   7.9418836e-01   6.2593333e-01
   7.9419384e-01   6.2600000e-01
   7.9423045e-01   6.2606667e-01
   7.9423596e-01   6.2613333e-01
   7.9424295e-01   6.2620000e-01
   7.9425099e-01   6.2626667e-01
   7.9427007e-01   6.2633333e-01
   7.9427046e-01   6.2640000e-01
   7.9427680e-01   6.2646667e-01
   7.9428757e-01   6.2660000e-01
   7.9430074e-01   6.2666667e-01
   7.9434449e-01   6.2673333e-01
   7.9434818e-01   6.2680000e-01
   7.9435893e-01   6.2686667e-01
   7.9436465e-01   6.2693333e-01
   7.9436605e-01   6.2700000e-01
   7.9436859e-01   6.2706667e-01
   7.9437501e-01   6.2713333e-01
   7.9437984e-01   6.2720000e-01
   7.9438554e-01   6.2726667e-01
   7.9438718e-01   6.2733333e-01
   7.9440622e-01   6.2740000e-01
   7.9441564e-01   6.2746667e-01
   7.9446039e-01   6.2760000e-01
   7.9446622e-01   6.2766667e-01
   7.9447475e-01   6.2780000e-01
   7.9447866e-01   6.2786667e-01
   7.9448763e-01   6.2793333e-01
   7.9448810e-01   6.2800000e-01
   7.9450338e-01   6.2806667e-01
   7.9451131e-01   6.2813333e-01
   7.9451322e-01   6.2826667e-01
   7.9451891e-01   6.2833333e-01
   7.9452201e-01   6.2840000e-01
   7.9452367e-01   6.2846667e-01
   7.9453405e-01   6.2853333e-01
   7.9453507e-01   6.2866667e-01
   7.9453821e-01   6.2873333e-01
   7.9454781e-01   6.2880000e-01
   7.9455530e-01   6.2886667e-01
   7.9458698e-01   6.2893333e-01
   7.9458949e-01   6.2900000e-01
   7.9458985e-01   6.2906667e-01
   7.9460017e-01   6.2913333e-01
   7.9462704e-01   6.2920000e-01
   7.9463995e-01   6.2926667e-01
   7.9464407e-01   6.2933333e-01
   7.9467552e-01   6.2940000e-01
   7.9467642e-01   6.2946667e-01
   7.9468502e-01   6.2953333e-01
   7.9468846e-01   6.2960000e-01
   7.9469252e-01   6.2966667e-01
   7.9469418e-01   6.2973333e-01
   7.9470031e-01   6.2980000e-01
   7.9470655e-01   6.2986667e-01
   7.9471322e-01   6.2993333e-01
   7.9472420e-01   6.3000000e-01
   7.9472611e-01   6.3006667e-01
   7.9474325e-01   6.3013333e-01
   7.9474602e-01   6.3020000e-01
   7.9475356e-01   6.3026667e-01
   7.9475752e-01   6.3033333e-01
   7.9476431e-01   6.3040000e-01
   7.9477068e-01   6.3046667e-01
   7.9477805e-01   6.3053333e-01
   7.9478559e-01   6.3066667e-01
   7.9480966e-01   6.3073333e-01
   7.9481215e-01   6.3080000e-01
   7.9482534e-01   6.3086667e-01
   7.9483135e-01   6.3093333e-01
   7.9483186e-01   6.3100000e-01
   7.9483655e-01   6.3106667e-01
   7.9483765e-01   6.3113333e-01
   7.9484686e-01   6.3120000e-01
   7.9485346e-01   6.3126667e-01
   7.9485645e-01   6.3133333e-01
   7.9485800e-01   6.3140000e-01
   7.9485900e-01   6.3146667e-01
   7.9486036e-01   6.3153333e-01
   7.9487033e-01   6.3160000e-01
   7.9487444e-01   6.3166667e-01
   7.9487447e-01   6.3180000e-01
   7.9488282e-01   6.3186667e-01
   7.9488385e-01   6.3200000e-01
   7.9488398e-01   6.3206667e-01
   7.9490929e-01   6.3213333e-01
   7.9492563e-01   6.3220000e-01
   7.9493565e-01   6.3226667e-01
   7.9493966e-01   6.3233333e-01
   7.9496481e-01   6.3240000e-01
   7.9496983e-01   6.3253333e-01
   7.9497410e-01   6.3260000e-01
   7.9499113e-01   6.3266667e-01
   7.9499458e-01   6.3280000e-01
   7.9501489e-01   6.3286667e-01
   7.9501520e-01   6.3293333e-01
   7.9501880e-01   6.3300000e-01
   7.9502790e-01   6.3306667e-01
   7.9503395e-01   6.3313333e-01
   7.9503892e-01   6.3320000e-01
   7.9504618e-01   6.3326667e-01
   7.9505499e-01   6.3333333e-01
   7.9506253e-01   6.3340000e-01
   7.9506389e-01   6.3346667e-01
   7.9507280e-01   6.3353333e-01
   7.9508265e-01   6.3360000e-01
   7.9508981e-01   6.3366667e-01
   7.9510123e-01   6.3373333e-01
   7.9510453e-01   6.3380000e-01
   7.9510607e-01   6.3386667e-01
   7.9510784e-01   6.3393333e-01
   7.9511219e-01   6.3400000e-01
   7.9511322e-01   6.3406667e-01
   7.9513681e-01   6.3413333e-01
   7.9514253e-01   6.3420000e-01
   7.9515070e-01   6.3433333e-01
   7.9515121e-01   6.3440000e-01
   7.9515506e-01   6.3446667e-01
   7.9516125e-01   6.3453333e-01
   7.9516710e-01   6.3460000e-01
   7.9516979e-01   6.3466667e-01
   7.9517204e-01   6.3480000e-01
   7.9517346e-01   6.3486667e-01
   7.9517842e-01   6.3493333e-01
   7.9518731e-01   6.3506667e-01
   7.9518778e-01   6.3520000e-01
   7.9518825e-01   6.3526667e-01
   7.9519891e-01   6.3533333e-01
   7.9521421e-01   6.3540000e-01
   7.9521862e-01   6.3546667e-01
   7.9523577e-01   6.3553333e-01
   7.9524110e-01   6.3560000e-01
   7.9524365e-01   6.3566667e-01
   7.9525190e-01   6.3573333e-01
   7.9525664e-01   6.3586667e-01
   7.9526124e-01   6.3593333e-01
   7.9528321e-01   6.3600000e-01
   7.9529330e-01   6.3606667e-01
   7.9530165e-01   6.3613333e-01
   7.9531089e-01   6.3626667e-01
   7.9531430e-01   6.3633333e-01
   7.9531702e-01   6.3640000e-01
   7.9532119e-01   6.3646667e-01
   7.9534301e-01   6.3653333e-01
   7.9534310e-01   6.3660000e-01
   7.9535938e-01   6.3666667e-01
   7.9536934e-01   6.3673333e-01
   7.9537289e-01   6.3680000e-01
   7.9539759e-01   6.3686667e-01
   7.9541033e-01   6.3693333e-01
   7.9541736e-01   6.3706667e-01
   7.9542253e-01   6.3713333e-01
   7.9542527e-01   6.3720000e-01
   7.9542892e-01   6.3726667e-01
   7.9544721e-01   6.3733333e-01
   7.9545262e-01   6.3740000e-01
   7.9545956e-01   6.3746667e-01
   7.9546887e-01   6.3753333e-01
   7.9547723e-01   6.3760000e-01
   7.9547947e-01   6.3766667e-01
   7.9548291e-01   6.3773333e-01
   7.9548791e-01   6.3780000e-01
   7.9548831e-01   6.3786667e-01
   7.9549398e-01   6.3793333e-01
   7.9549504e-01   6.3800000e-01
   7.9551114e-01   6.3806667e-01
   7.9551973e-01   6.3813333e-01
   7.9552435e-01   6.3820000e-01
   7.9552956e-01   6.3826667e-01
   7.9553347e-01   6.3833333e-01
   7.9554228e-01   6.3840000e-01
   7.9554317e-01   6.3846667e-01
   7.9555632e-01   6.3853333e-01
   7.9555835e-01   6.3866667e-01
   7.9557618e-01   6.3880000e-01
   7.9558207e-01   6.3886667e-01
   7.9558812e-01   6.3893333e-01
   7.9559118e-01   6.3906667e-01
   7.9559224e-01   6.3913333e-01
   7.9559743e-01   6.3920000e-01
   7.9560937e-01   6.3926667e-01
   7.9561276e-01   6.3933333e-01
   7.9564954e-01   6.3940000e-01
   7.9566998e-01   6.3953333e-01
   7.9569157e-01   6.3960000e-01
   7.9569645e-01   6.3966667e-01
   7.9569888e-01   6.3973333e-01
   7.9570913e-01   6.3980000e-01
   7.9570952e-01   6.3986667e-01
   7.9570964e-01   6.3993333e-01
   7.9571824e-01   6.4000000e-01
   7.9572247e-01   6.4006667e-01
   7.9572537e-01   6.4013333e-01
   7.9574011e-01   6.4020000e-01
   7.9575831e-01   6.4033333e-01
   7.9576497e-01   6.4040000e-01
   7.9577568e-01   6.4053333e-01
   7.9577788e-01   6.4060000e-01
   7.9578011e-01   6.4066667e-01
   7.9578207e-01   6.4073333e-01
   7.9578402e-01   6.4080000e-01
   7.9578799e-01   6.4086667e-01
   7.9579908e-01   6.4093333e-01
   7.9582868e-01   6.4100000e-01
   7.9584712e-01   6.4113333e-01
   7.9585727e-01   6.4120000e-01
   7.9586609e-01   6.4126667e-01
   7.9587869e-01   6.4133333e-01
   7.9587898e-01   6.4140000e-01
   7.9589839e-01   6.4146667e-01
   7.9594874e-01   6.4153333e-01
   7.9596948e-01   6.4160000e-01
   7.9598428e-01   6.4166667e-01
   7.9599875e-01   6.4173333e-01
   7.9602333e-01   6.4186667e-01
   7.9606894e-01   6.4193333e-01
   7.9607519e-01   6.4200000e-01
   7.9610890e-01   6.4206667e-01
   7.9611219e-01   6.4213333e-01
   7.9612040e-01   6.4220000e-01
   7.9612256e-01   6.4226667e-01
   7.9613848e-01   6.4233333e-01
   7.9615623e-01   6.4240000e-01
   7.9615913e-01   6.4246667e-01
   7.9617409e-01   6.4253333e-01
   7.9617411e-01   6.4260000e-01
   7.9618384e-01   6.4266667e-01
   7.9621638e-01   6.4273333e-01
   7.9622398e-01   6.4280000e-01
   7.9624238e-01   6.4286667e-01
   7.9624537e-01   6.4293333e-01
   7.9624711e-01   6.4300000e-01
   7.9626589e-01   6.4306667e-01
   7.9626887e-01   6.4313333e-01
   7.9629313e-01   6.4320000e-01
   7.9629481e-01   6.4326667e-01
   7.9630625e-01   6.4333333e-01
   7.9632014e-01   6.4340000e-01
   7.9632549e-01   6.4346667e-01
   7.9634378e-01   6.4353333e-01
   7.9637740e-01   6.4360000e-01
   7.9638205e-01   6.4366667e-01
   7.9639102e-01   6.4373333e-01
   7.9640683e-01   6.4380000e-01
   7.9641606e-01   6.4386667e-01
   7.9643980e-01   6.4393333e-01
   7.9644524e-01   6.4400000e-01
   7.9644593e-01   6.4413333e-01
   7.9644866e-01   6.4420000e-01
   7.9644994e-01   6.4426667e-01
   7.9650254e-01   6.4433333e-01
   7.9653870e-01   6.4440000e-01
   7.9653895e-01   6.4446667e-01
   7.9653941e-01   6.4453333e-01
   7.9655024e-01   6.4460000e-01
   7.9655846e-01   6.4466667e-01
   7.9656109e-01   6.4473333e-01
   7.9656948e-01   6.4480000e-01
   7.9657309e-01   6.4486667e-01
   7.9661551e-01   6.4493333e-01
   7.9661558e-01   6.4500000e-01
   7.9661604e-01   6.4506667e-01
   7.9662118e-01   6.4520000e-01
   7.9662452e-01   6.4526667e-01
   7.9663172e-01   6.4533333e-01
   7.9663332e-01   6.4540000e-01
   7.9663827e-01   6.4546667e-01
   7.9669140e-01   6.4553333e-01
   7.9673120e-01   6.4566667e-01
   7.9673645e-01   6.4573333e-01
   7.9675369e-01   6.4580000e-01
   7.9676649e-01   6.4586667e-01
   7.9678518e-01   6.4593333e-01
   7.9682455e-01   6.4600000e-01
   7.9683237e-01   6.4606667e-01
   7.9684907e-01   6.4613333e-01
   7.9686880e-01   6.4620000e-01
   7.9686968e-01   6.4626667e-01
   7.9687144e-01   6.4633333e-01
   7.9687690e-01   6.4640000e-01
   7.9687814e-01   6.4646667e-01
   7.9688486e-01   6.4653333e-01
   7.9693000e-01   6.4660000e-01
   7.9693350e-01   6.4666667e-01
   7.9694412e-01   6.4673333e-01
   7.9694441e-01   6.4680000e-01
   7.9697598e-01   6.4686667e-01
   7.9698545e-01   6.4693333e-01
   7.9699710e-01   6.4700000e-01
   7.9700043e-01   6.4713333e-01
   7.9701387e-01   6.4720000e-01
   7.9702232e-01   6.4726667e-01
   7.9704345e-01   6.4733333e-01
   7.9705567e-01   6.4740000e-01
   7.9706972e-01   6.4746667e-01
   7.9707554e-01   6.4753333e-01
   7.9708201e-01   6.4760000e-01
   7.9712084e-01   6.4766667e-01
   7.9712356e-01   6.4773333e-01
   7.9713725e-01   6.4780000e-01
   7.9714150e-01   6.4786667e-01
   7.9714666e-01   6.4800000e-01
   7.9715028e-01   6.4806667e-01
   7.9715424e-01   6.4813333e-01
   7.9715554e-01   6.4820000e-01
   7.9717482e-01   6.4826667e-01
   7.9721221e-01   6.4833333e-01
   7.9723599e-01   6.4840000e-01
   7.9726049e-01   6.4846667e-01
   7.9726883e-01   6.4853333e-01
   7.9727000e-01   6.4860000e-01
   7.9728358e-01   6.4873333e-01
   7.9730861e-01   6.4880000e-01
   7.9732714e-01   6.4886667e-01
   7.9733200e-01   6.4893333e-01
   7.9733875e-01   6.4900000e-01
   7.9741467e-01   6.4906667e-01
   7.9746229e-01   6.4913333e-01
   7.9748747e-01   6.4920000e-01
   7.9749114e-01   6.4926667e-01
   7.9750727e-01   6.4933333e-01
   7.9752280e-01   6.4940000e-01
   7.9752820e-01   6.4946667e-01
   7.9754406e-01   6.4953333e-01
   7.9756915e-01   6.4960000e-01
   7.9759234e-01   6.4966667e-01
   7.9761143e-01   6.4973333e-01
   7.9762123e-01   6.4980000e-01
   7.9766500e-01   6.4986667e-01
   7.9766547e-01   6.4993333e-01
   7.9767123e-01   6.5000000e-01
   7.9767518e-01   6.5013333e-01
   7.9770312e-01   6.5020000e-01
   7.9770435e-01   6.5033333e-01
   7.9770466e-01   6.5040000e-01
   7.9772529e-01   6.5046667e-01
   7.9774301e-01   6.5053333e-01
   7.9775810e-01   6.5060000e-01
   7.9776392e-01   6.5066667e-01
   7.9780158e-01   6.5080000e-01
   7.9780757e-01   6.5086667e-01
   7.9781113e-01   6.5093333e-01
   7.9782514e-01   6.5100000e-01
   7.9784773e-01   6.5106667e-01
   7.9786039e-01   6.5120000e-01
   7.9789838e-01   6.5133333e-01
   7.9792036e-01   6.5140000e-01
   7.9792571e-01   6.5146667e-01
   7.9793040e-01   6.5153333e-01
   7.9795082e-01   6.5160000e-01
   7.9797706e-01   6.5166667e-01
   7.9798457e-01   6.5173333e-01
   7.9802448e-01   6.5180000e-01
   7.9803234e-01   6.5186667e-01
   7.9805515e-01   6.5200000e-01
   7.9805622e-01   6.5206667e-01
   7.9805672e-01   6.5213333e-01
   7.9805913e-01   6.5220000e-01
   7.9806630e-01   6.5226667e-01
   7.9807998e-01   6.5233333e-01
   7.9811024e-01   6.5240000e-01
   7.9811174e-01   6.5246667e-01
   7.9814471e-01   6.5253333e-01
   7.9815228e-01   6.5260000e-01
   7.9815472e-01   6.5266667e-01
   7.9816323e-01   6.5273333e-01
   7.9817926e-01   6.5280000e-01
   7.9818711e-01   6.5286667e-01
   7.9823790e-01   6.5293333e-01
   7.9828216e-01   6.5300000e-01
   7.9828544e-01   6.5306667e-01
   7.9831095e-01   6.5313333e-01
   7.9831924e-01   6.5320000e-01
   7.9832289e-01   6.5333333e-01
   7.9832568e-01   6.5340000e-01
   7.9835436e-01   6.5346667e-01
   7.9835777e-01   6.5360000e-01
   7.9836654e-01   6.5373333e-01
   7.9838064e-01   6.5386667e-01
   7.9844633e-01   6.5393333e-01
   7.9848066e-01   6.5400000e-01
   7.9850753e-01   6.5413333e-01
   7.9852072e-01   6.5420000e-01
   7.9853926e-01   6.5426667e-01
   7.9854714e-01   6.5433333e-01
   7.9854901e-01   6.5440000e-01
   7.9858776e-01   6.5446667e-01
   7.9858921e-01   6.5453333e-01
   7.9859342e-01   6.5460000e-01
   7.9860568e-01   6.5466667e-01
   7.9861481e-01   6.5473333e-01
   7.9861670e-01   6.5480000e-01
   7.9862929e-01   6.5486667e-01
   7.9863606e-01   6.5493333e-01
   7.9864726e-01   6.5500000e-01
   7.9868573e-01   6.5506667e-01
   7.9870032e-01   6.5513333e-01
   7.9874503e-01   6.5520000e-01
   7.9874660e-01   6.5526667e-01
   7.9878422e-01   6.5533333e-01
   7.9878510e-01   6.5540000e-01
   7.9883721e-01   6.5546667e-01
   7.9892546e-01   6.5553333e-01
   7.9892745e-01   6.5560000e-01
   7.9894340e-01   6.5573333e-01
   7.9897418e-01   6.5580000e-01
   7.9898476e-01   6.5586667e-01
   7.9898699e-01   6.5593333e-01
   7.9901049e-01   6.5600000e-01
   7.9901430e-01   6.5606667e-01
   7.9903435e-01   6.5613333e-01
   7.9906430e-01   6.5620000e-01
   7.9906624e-01   6.5626667e-01
   7.9909494e-01   6.5633333e-01
   7.9911401e-01   6.5640000e-01
   7.9915361e-01   6.5646667e-01
   7.9915966e-01   6.5653333e-01
   7.9918254e-01   6.5660000e-01
   7.9920109e-01   6.5666667e-01
   7.9920929e-01   6.5673333e-01
   7.9923029e-01   6.5680000e-01
   7.9923879e-01   6.5686667e-01
   7.9926746e-01   6.5693333e-01
   7.9928726e-01   6.5706667e-01
   7.9930694e-01   6.5713333e-01
   7.9931752e-01   6.5726667e-01
   7.9933757e-01   6.5733333e-01
   7.9934563e-01   6.5740000e-01
   7.9934849e-01   6.5746667e-01
   7.9936704e-01   6.5760000e-01
   7.9937470e-01   6.5766667e-01
   7.9939118e-01   6.5773333e-01
   7.9941843e-01   6.5786667e-01
   7.9943474e-01   6.5793333e-01
   7.9945179e-01   6.5800000e-01
   7.9946388e-01   6.5806667e-01
   7.9948119e-01   6.5813333e-01
   7.9953824e-01   6.5820000e-01
   7.9954599e-01   6.5826667e-01
   7.9955381e-01   6.5833333e-01
   7.9957320e-01   6.5840000e-01
   7.9958532e-01   6.5846667e-01
   7.9959032e-01   6.5853333e-01
   7.9961160e-01   6.5860000e-01
   7.9962526e-01   6.5866667e-01
   7.9965022e-01   6.5873333e-01
   7.9967260e-01   6.5880000e-01
   7.9968045e-01   6.5886667e-01
   7.9969080e-01   6.5893333e-01
   7.9973705e-01   6.5900000e-01
   7.9980981e-01   6.5906667e-01
   7.9984465e-01   6.5913333e-01
   7.9997645e-01   6.5920000e-01
   7.9998115e-01   6.5933333e-01
   7.9998126e-01   6.5940000e-01
   7.9998908e-01   6.5946667e-01
   8.0000962e-01   6.5953333e-01
   8.0001462e-01   6.5960000e-01
   8.0002225e-01   6.5966667e-01
   8.0007827e-01   6.5973333e-01
   8.0009243e-01   6.5980000e-01
   8.0009556e-01   6.5986667e-01
   8.0009966e-01   6.5993333e-01
   8.0029159e-01   6.6000000e-01
   8.0030084e-01   6.6006667e-01
   8.0032594e-01   6.6013333e-01
   8.0036987e-01   6.6020000e-01
   8.0038212e-01   6.6026667e-01
   8.0040362e-01   6.6033333e-01
   8.0044259e-01   6.6040000e-01
   8.0044363e-01   6.6046667e-01
   8.0045007e-01   6.6053333e-01
   8.0049333e-01   6.6060000e-01
   8.0052422e-01   6.6073333e-01
   8.0053156e-01   6.6080000e-01
   8.0057119e-01   6.6086667e-01
   8.0060071e-01   6.6093333e-01
   8.0064362e-01   6.6100000e-01
   8.0064609e-01   6.6106667e-01
   8.0075726e-01   6.6113333e-01
   8.0076317e-01   6.6126667e-01
   8.0077422e-01   6.6133333e-01
   8.0085167e-01   6.6140000e-01
   8.0088719e-01   6.6146667e-01
   8.0093080e-01   6.6153333e-01
   8.0093128e-01   6.6160000e-01
   8.0094000e-01   6.6166667e-01
   8.0096142e-01   6.6173333e-01
   8.0100244e-01   6.6180000e-01
   8.0104386e-01   6.6186667e-01
   8.0109763e-01   6.6193333e-01
   8.0110495e-01   6.6200000e-01
   8.0110933e-01   6.6206667e-01
   8.0111241e-01   6.6213333e-01
   8.0115316e-01   6.6220000e-01
   8.0115600e-01   6.6226667e-01
   8.0115799e-01   6.6240000e-01
   8.0119201e-01   6.6246667e-01
   8.0119300e-01   6.6253333e-01
   8.0122614e-01   6.6260000e-01
   8.0126449e-01   6.6266667e-01
   8.0128717e-01   6.6273333e-01
   8.0128734e-01   6.6280000e-01
   8.0132175e-01   6.6286667e-01
   8.0137835e-01   6.6293333e-01
   8.0145955e-01   6.6300000e-01
   8.0148363e-01   6.6306667e-01
   8.0153195e-01   6.6320000e-01
   8.0154556e-01   6.6326667e-01
   8.0163094e-01   6.6333333e-01
   8.0163123e-01   6.6340000e-01
   8.0164900e-01   6.6346667e-01
   8.0164932e-01   6.6353333e-01
   8.0173626e-01   6.6360000e-01
   8.0181119e-01   6.6366667e-01
   8.0185233e-01   6.6373333e-01
   8.0188744e-01   6.6380000e-01
   8.0190572e-01   6.6386667e-01
   8.0190641e-01   6.6393333e-01
   8.0197540e-01   6.6400000e-01
   8.0202650e-01   6.6406667e-01
   8.0209590e-01   6.6413333e-01
   8.0212086e-01   6.6420000e-01
   8.0212670e-01   6.6426667e-01
   8.0212840e-01   6.6433333e-01
   8.0225625e-01   6.6440000e-01
   8.0229358e-01   6.6446667e-01
   8.0232554e-01   6.6453333e-01
   8.0242950e-01   6.6460000e-01
   8.0244791e-01   6.6466667e-01
   8.0247505e-01   6.6473333e-01
   8.0253744e-01   6.6486667e-01
   8.0254595e-01   6.6493333e-01
   8.0263193e-01   6.6500000e-01
   8.0267362e-01   6.6506667e-01
   8.0268017e-01   6.6513333e-01
   8.0292345e-01   6.6520000e-01
   8.0300135e-01   6.6526667e-01
   8.0300625e-01   6.6533333e-01
   8.0307789e-01   6.6546667e-01
   8.0308237e-01   6.6553333e-01
   8.0308643e-01   6.6560000e-01
   8.0309401e-01   6.6566667e-01
   8.0310921e-01   6.6573333e-01
   8.0312986e-01   6.6580000e-01
   8.0314493e-01   6.6593333e-01
   8.0321640e-01   6.6600000e-01
   8.0324212e-01   6.6606667e-01
   8.0324404e-01   6.6613333e-01
   8.0346073e-01   6.6620000e-01
   8.0351404e-01   6.6626667e-01
   8.0361407e-01   6.6633333e-01
   8.0362985e-01   6.6640000e-01
   8.0363542e-01   6.6646667e-01
   8.0367294e-01   6.6653333e-01
   8.0372609e-01   6.6660000e-01
   8.0383299e-01   6.6666667e-01
   8.0384967e-01   6.6680000e-01
   8.0386925e-01   6.6686667e-01
   8.0388257e-01   6.6693333e-01
   8.0393610e-01   6.6700000e-01
   8.0398540e-01   6.6706667e-01
   8.0398556e-01   6.6713333e-01
   8.0398879e-01   6.6720000e-01
   8.0401926e-01   6.6726667e-01
   8.0403917e-01   6.6733333e-01
   8.0410537e-01   6.6740000e-01
   8.0414572e-01   6.6746667e-01
   8.0421463e-01   6.6753333e-01
   8.0421645e-01   6.6760000e-01
   8.0425371e-01   6.6766667e-01
   8.0426025e-01   6.6773333e-01
   8.0429281e-01   6.6780000e-01
   8.0438341e-01   6.6793333e-01
   8.0440267e-01   6.6800000e-01
   8.0464914e-01   6.6806667e-01
   8.0464984e-01   6.6813333e-01
   8.0483124e-01   6.6820000e-01
   8.0484136e-01   6.6826667e-01
   8.0494827e-01   6.6833333e-01
   8.0496988e-01   6.6840000e-01
   8.0499684e-01   6.6846667e-01
   8.0503135e-01   6.6853333e-01
   8.0526831e-01   6.6860000e-01
   8.0527740e-01   6.6866667e-01
   8.0528499e-01   6.6873333e-01
   8.0530100e-01   6.6880000e-01
   8.0534217e-01   6.6886667e-01
   8.0546025e-01   6.6893333e-01
   8.0550759e-01   6.6900000e-01
   8.0593907e-01   6.6906667e-01
   8.0594761e-01   6.6913333e-01
   8.0606745e-01   6.6926667e-01
   8.0627323e-01   6.6933333e-01
   8.0670428e-01   6.6940000e-01
   8.0673524e-01   6.6946667e-01
   8.0707310e-01   6.6953333e-01
   8.0717301e-01   6.6966667e-01
   8.0743533e-01   6.6973333e-01
   8.0746772e-01   6.6980000e-01
   8.0793005e-01   6.6986667e-01
   8.0828102e-01   6.6993333e-01
   8.0858023e-01   6.7000000e-01
   8.0859397e-01   6.7006667e-01
   8.0868947e-01   6.7020000e-01
   8.0874634e-01   6.7026667e-01
   8.0876790e-01   6.7033333e-01
   8.0886899e-01   6.7040000e-01
   8.0913514e-01   6.7046667e-01
   8.0955139e-01   6.7053333e-01
   8.0964315e-01   6.7060000e-01
   8.1034256e-01   6.7066667e-01
   8.1053057e-01   6.7073333e-01
   8.1140578e-01   6.7080000e-01
   8.1154823e-01   6.7093333e-01
   8.1158258e-01   6.7100000e-01
   8.1276351e-01   6.7113333e-01
   8.1403433e-01   6.7120000e-01
   8.1537769e-01   6.7126667e-01
   1.1524206e+00   6.7133333e-01
   1.1527112e+00   6.7140000e-01
   1.1534678e+00   6.7146667e-01
   1.1535469e+00   6.7153333e-01
   1.1536971e+00   6.7160000e-01
   1.1542686e+00   6.7166667e-01
   1.1550918e+00   6.7173333e-01
   1.1551389e+00   6.7180000e-01
   1.1553558e+00   6.7186667e-01
   1.1554329e+00   6.7193333e-01
   1.1557323e+00   6.7200000e-01
   1.1558621e+00   6.7206667e-01
   1.1558854e+00   6.7213333e-01
   1.1558904e+00   6.7220000e-01
   1.1559326e+00   6.7233333e-01
   1.1560109e+00   6.7240000e-01
   1.1562699e+00   6.7253333e-01
   1.1565130e+00   6.7260000e-01
   1.1565953e+00   6.7266667e-01
   1.1567827e+00   6.7273333e-01
   1.1568542e+00   6.7280000e-01
   1.1570351e+00   6.7286667e-01
   1.1570992e+00   6.7293333e-01
   1.1573726e+00   6.7300000e-01
   1.1575750e+00   6.7306667e-01
   1.1577298e+00   6.7313333e-01
   1.1577863e+00   6.7326667e-01
   1.1578568e+00   6.7333333e-01
   1.1579343e+00   6.7340000e-01
   1.1582553e+00   6.7346667e-01
   1.1582640e+00   6.7353333e-01
   1.1584953e+00   6.7366667e-01
   1.1585599e+00   6.7373333e-01
   1.1585884e+00   6.7380000e-01
   1.1586382e+00   6.7386667e-01
   1.1587175e+00   6.7393333e-01
   1.1587920e+00   6.7400000e-01
   1.1589311e+00   6.7406667e-01
   1.1590190e+00   6.7413333e-01
   1.1591335e+00   6.7420000e-01
   1.1591922e+00   6.7433333e-01
   1.1593140e+00   6.7440000e-01
   1.1595533e+00   6.7446667e-01
   1.1595555e+00   6.7453333e-01
   1.1595937e+00   6.7460000e-01
   1.1596327e+00   6.7466667e-01
   1.1596519e+00   6.7473333e-01
   1.1596955e+00   6.7480000e-01
   1.1597313e+00   6.7486667e-01
   1.1597346e+00   6.7493333e-01
   1.1597422e+00   6.7500000e-01
   1.1597600e+00   6.7506667e-01
   1.1598948e+00   6.7513333e-01
   1.1599079e+00   6.7526667e-01
   1.1599400e+00   6.7533333e-01
   1.1599535e+00   6.7540000e-01
   1.1599897e+00   6.7546667e-01
   1.1600276e+00   6.7560000e-01
   1.1601269e+00   6.7566667e-01
   1.1603497e+00   6.7573333e-01
   1.1603547e+00   6.7580000e-01
   1.1603986e+00   6.7586667e-01
   1.1604996e+00   6.7593333e-01
   1.1606831e+00   6.7606667e-01
   1.1607006e+00   6.7613333e-01
   1.1607437e+00   6.7620000e-01
   1.1607812e+00   6.7626667e-01
   1.1608514e+00   6.7633333e-01
   1.1608745e+00   6.7640000e-01
   1.1609455e+00   6.7646667e-01
   1.1609648e+00   6.7653333e-01
   1.1610234e+00   6.7660000e-01
   1.1610318e+00   6.7666667e-01
   1.1610522e+00   6.7673333e-01
   1.1610571e+00   6.7680000e-01
   1.1610997e+00   6.7686667e-01
   1.1611278e+00   6.7693333e-01
   1.1611974e+00   6.7700000e-01
   1.1611977e+00   6.7706667e-01
   1.1612912e+00   6.7720000e-01
   1.1613467e+00   6.7733333e-01
   1.1615873e+00   6.7740000e-01
   1.1616081e+00   6.7746667e-01
   1.1616222e+00   6.7753333e-01
   1.1616919e+00   6.7760000e-01
   1.1617130e+00   6.7766667e-01
   1.1617567e+00   6.7773333e-01
   1.1617869e+00   6.7780000e-01
   1.1618613e+00   6.7786667e-01
   1.1618674e+00   6.7793333e-01
   1.1618900e+00   6.7806667e-01
   1.1618943e+00   6.7820000e-01
   1.1619116e+00   6.7826667e-01
   1.1619302e+00   6.7833333e-01
   1.1619312e+00   6.7840000e-01
   1.1619545e+00   6.7846667e-01
   1.1620731e+00   6.7860000e-01
   1.1620844e+00   6.7866667e-01
   1.1620968e+00   6.7873333e-01
   1.1621139e+00   6.7880000e-01
   1.1621567e+00   6.7893333e-01
   1.1623114e+00   6.7900000e-01
   1.1623192e+00   6.7906667e-01
   1.1623299e+00   6.7913333e-01
   1.1623599e+00   6.7920000e-01
   1.1623980e+00   6.7926667e-01
   1.1624010e+00   6.7933333e-01
   1.1624258e+00   6.7940000e-01
   1.1624721e+00   6.7946667e-01
   1.1624801e+00   6.7953333e-01
   1.1625078e+00   6.7960000e-01
   1.1625559e+00   6.7966667e-01
   1.1625801e+00   6.7973333e-01
   1.1625862e+00   6.7980000e-01
   1.1626226e+00   6.7986667e-01
   1.1626439e+00   6.7993333e-01
   1.1627290e+00   6.8000000e-01
   1.1627880e+00   6.8006667e-01
   1.1628013e+00   6.8013333e-01
   1.1629489e+00   6.8020000e-01
   1.1629668e+00   6.8026667e-01
   1.1629695e+00   6.8033333e-01
   1.1629708e+00   6.8040000e-01
   1.1629800e+00   6.8046667e-01
   1.1630075e+00   6.8053333e-01
   1.1630214e+00   6.8066667e-01
   1.1630370e+00   6.8073333e-01
   1.1630559e+00   6.8080000e-01
   1.1631090e+00   6.8093333e-01
   1.1631302e+00   6.8100000e-01
   1.1631505e+00   6.8106667e-01
   1.1631992e+00   6.8120000e-01
   1.1632236e+00   6.8126667e-01
   1.1632513e+00   6.8133333e-01
   1.1632561e+00   6.8140000e-01
   1.1632734e+00   6.8153333e-01
   1.1633259e+00   6.8160000e-01
   1.1633293e+00   6.8166667e-01
   1.1633941e+00   6.8173333e-01
   1.1634123e+00   6.8180000e-01
   1.1634313e+00   6.8186667e-01
   1.1635326e+00   6.8193333e-01
   1.1635558e+00   6.8206667e-01
   1.1636044e+00   6.8213333e-01
   1.1636261e+00   6.8220000e-01
   1.1636657e+00   6.8226667e-01
   1.1637151e+00   6.8233333e-01
   1.1637178e+00   6.8240000e-01
   1.1637740e+00   6.8246667e-01
   1.1637840e+00   6.8253333e-01
   1.1637866e+00   6.8260000e-01
   1.1637965e+00   6.8273333e-01
   1.1638202e+00   6.8280000e-01
   1.1638420e+00   6.8293333e-01
   1.1638582e+00   6.8300000e-01
   1.1638635e+00   6.8313333e-01
   1.1639170e+00   6.8320000e-01
   1.1639170e+00   6.8326667e-01
   1.1639444e+00   6.8333333e-01
   1.1639625e+00   6.8340000e-01
   1.1639690e+00   6.8346667e-01
   1.1639861e+00   6.8360000e-01
   1.1640061e+00   6.8366667e-01
   1.1640287e+00   6.8373333e-01
   1.1640821e+00   6.8386667e-01
   1.1641041e+00   6.8393333e-01
   1.1641185e+00   6.8400000e-01
   1.1641460e+00   6.8406667e-01
   1.1642197e+00   6.8413333e-01
   1.1642415e+00   6.8426667e-01
   1.1642573e+00   6.8433333e-01
   1.1642595e+00   6.8440000e-01
   1.1643225e+00   6.8446667e-01
   1.1643512e+00   6.8453333e-01
   1.1643843e+00   6.8460000e-01
   1.1643961e+00   6.8466667e-01
   1.1643997e+00   6.8473333e-01
   1.1644158e+00   6.8480000e-01
   1.1644264e+00   6.8486667e-01
   1.1644351e+00   6.8493333e-01
   1.1644411e+00   6.8500000e-01
   1.1644935e+00   6.8506667e-01
   1.1645200e+00   6.8513333e-01
   1.1645289e+00   6.8520000e-01
   1.1645296e+00   6.8526667e-01
   1.1645301e+00   6.8533333e-01
   1.1645726e+00   6.8540000e-01
   1.1645805e+00   6.8546667e-01
   1.1645922e+00   6.8553333e-01
   1.1645985e+00   6.8560000e-01
   1.1646345e+00   6.8566667e-01
   1.1646509e+00   6.8573333e-01
   1.1646609e+00   6.8580000e-01
   1.1646813e+00   6.8586667e-01
   1.1647329e+00   6.8593333e-01
   1.1647662e+00   6.8600000e-01
   1.1647664e+00   6.8606667e-01
   1.1647805e+00   6.8613333e-01
   1.1647879e+00   6.8626667e-01
   1.1647963e+00   6.8633333e-01
   1.1647983e+00   6.8640000e-01
   1.1648150e+00   6.8653333e-01
   1.1648181e+00   6.8660000e-01
   1.1648273e+00   6.8666667e-01
   1.1648295e+00   6.8673333e-01
   1.1648623e+00   6.8680000e-01
   1.1648684e+00   6.8686667e-01
   1.1648759e+00   6.8693333e-01
   1.1648763e+00   6.8706667e-01
   1.1648853e+00   6.8713333e-01
   1.1649006e+00   6.8720000e-01
   1.1649013e+00   6.8726667e-01
   1.1649089e+00   6.8733333e-01
   1.1649200e+00   6.8740000e-01
   1.1649508e+00   6.8746667e-01
   1.1649557e+00   6.8753333e-01
   1.1649742e+00   6.8760000e-01
   1.1649924e+00   6.8766667e-01
   1.1649983e+00   6.8773333e-01
   1.1650197e+00   6.8780000e-01
   1.1650251e+00   6.8786667e-01
   1.1650399e+00   6.8793333e-01
   1.1650447e+00   6.8800000e-01
   1.1650612e+00   6.8806667e-01
   1.1650781e+00   6.8813333e-01
   1.1650799e+00   6.8826667e-01
   1.1650846e+00   6.8833333e-01
   1.1651054e+00   6.8840000e-01
   1.1651237e+00   6.8853333e-01
   1.1651272e+00   6.8860000e-01
   1.1651341e+00   6.8866667e-01
   1.1651352e+00   6.8873333e-01
   1.1651402e+00   6.8880000e-01
   1.1651439e+00   6.8886667e-01
   1.1651482e+00   6.8893333e-01
   1.1651607e+00   6.8906667e-01
   1.1651710e+00   6.8920000e-01
   1.1651784e+00   6.8926667e-01
   1.1651977e+00   6.8933333e-01
   1.1652040e+00   6.8940000e-01
   1.1652142e+00   6.8946667e-01
   1.1652361e+00   6.8960000e-01
   1.1652372e+00   6.8966667e-01
   1.1652373e+00   6.8973333e-01
   1.1652441e+00   6.8980000e-01
   1.1652553e+00   6.8986667e-01
   1.1652558e+00   6.8993333e-01
   1.1653112e+00   6.9006667e-01
   1.1653124e+00   6.9013333e-01
   1.1653478e+00   6.9020000e-01
   1.1653748e+00   6.9026667e-01
   1.1653786e+00   6.9033333e-01
   1.1653814e+00   6.9040000e-01
   1.1653825e+00   6.9046667e-01
   1.1653914e+00   6.9060000e-01
   1.1654372e+00   6.9066667e-01
   1.1654791e+00   6.9080000e-01
   1.1654916e+00   6.9086667e-01
   1.1655239e+00   6.9093333e-01
   1.1655326e+00   6.9100000e-01
   1.1655549e+00   6.9106667e-01
   1.1655665e+00   6.9113333e-01
   1.1655974e+00   6.9120000e-01
   1.1656023e+00   6.9126667e-01
   1.1656068e+00   6.9133333e-01
   1.1656170e+00   6.9140000e-01
   1.1656377e+00   6.9146667e-01
   1.1656433e+00   6.9153333e-01
   1.1656618e+00   6.9160000e-01
   1.1657011e+00   6.9166667e-01
   1.1657200e+00   6.9173333e-01
   1.1657336e+00   6.9180000e-01
   1.1657782e+00   6.9186667e-01
   1.1657845e+00   6.9200000e-01
   1.1657924e+00   6.9206667e-01
   1.1657929e+00   6.9213333e-01
   1.1657997e+00   6.9220000e-01
   1.1658080e+00   6.9226667e-01
   1.1658215e+00   6.9233333e-01
   1.1658846e+00   6.9240000e-01
   1.1658853e+00   6.9246667e-01
   1.1659330e+00   6.9253333e-01
   1.1659402e+00   6.9266667e-01
   1.1659564e+00   6.9273333e-01
   1.1659678e+00   6.9280000e-01
   1.1660069e+00   6.9286667e-01
   1.1660480e+00   6.9293333e-01
   1.1660561e+00   6.9300000e-01
   1.1660660e+00   6.9306667e-01
   1.1660689e+00   6.9320000e-01
   1.1660736e+00   6.9326667e-01
   1.1661118e+00   6.9333333e-01
   1.1661397e+00   6.9340000e-01
   1.1661471e+00   6.9353333e-01
   1.1661499e+00   6.9360000e-01
   1.1661596e+00   6.9366667e-01
   1.1661609e+00   6.9373333e-01
   1.1661692e+00   6.9380000e-01
   1.1662032e+00   6.9386667e-01
   1.1662038e+00   6.9393333e-01
   1.1662145e+00   6.9400000e-01
   1.1662205e+00   6.9406667e-01
   1.1662271e+00   6.9413333e-01
   1.1662314e+00   6.9420000e-01
   1.1662404e+00   6.9426667e-01
   1.1662636e+00   6.9433333e-01
   1.1662709e+00   6.9440000e-01
   1.1662817e+00   6.9446667e-01
   1.1662844e+00   6.9460000e-01
   1.1662877e+00   6.9466667e-01
   1.1663015e+00   6.9480000e-01
   1.1663023e+00   6.9486667e-01
   1.1663176e+00   6.9493333e-01
   1.1663247e+00   6.9500000e-01
   1.1663315e+00   6.9506667e-01
   1.1663358e+00   6.9513333e-01
   1.1663702e+00   6.9520000e-01
   1.1663787e+00   6.9526667e-01
   1.1663800e+00   6.9533333e-01
   1.1663974e+00   6.9540000e-01
   1.1663993e+00   6.9546667e-01
   1.1664018e+00   6.9553333e-01
   1.1664047e+00   6.9560000e-01
   1.1664234e+00   6.9566667e-01
   1.1664256e+00   6.9573333e-01
   1.1664290e+00   6.9580000e-01
   1.1664401e+00   6.9586667e-01
   1.1664646e+00   6.9593333e-01
   1.1664782e+00   6.9606667e-01
   1.1664986e+00   6.9613333e-01
   1.1665004e+00   6.9620000e-01
   1.1665118e+00   6.9626667e-01
   1.1665386e+00   6.9633333e-01
   1.1665439e+00   6.9640000e-01
   1.1665635e+00   6.9646667e-01
   1.1665762e+00   6.9653333e-01
   1.1665964e+00   6.9660000e-01
   1.1666103e+00   6.9666667e-01
   1.1666211e+00   6.9680000e-01
   1.1666247e+00   6.9686667e-01
   1.1666505e+00   6.9693333e-01
   1.1666688e+00   6.9700000e-01
   1.1666796e+00   6.9706667e-01
   1.1666818e+00   6.9713333e-01
   1.1666913e+00   6.9720000e-01
   1.1667064e+00   6.9726667e-01
   1.1667100e+00   6.9733333e-01
   1.1667120e+00   6.9740000e-01
   1.1667316e+00   6.9753333e-01
   1.1667375e+00   6.9760000e-01
   1.1667656e+00   6.9766667e-01
   1.1667691e+00   6.9773333e-01
   1.1667699e+00   6.9780000e-01
   1.1667705e+00   6.9786667e-01
   1.1667755e+00   6.9800000e-01
   1.1667851e+00   6.9806667e-01
   1.1668174e+00   6.9820000e-01
   1.1668179e+00   6.9826667e-01
   1.1668227e+00   6.9833333e-01
   1.1668526e+00   6.9840000e-01
   1.1668661e+00   6.9846667e-01
   1.1668819e+00   6.9853333e-01
   1.1669002e+00   6.9860000e-01
   1.1669120e+00   6.9866667e-01
   1.1669251e+00   6.9873333e-01
   1.1669349e+00   6.9880000e-01
   1.1669392e+00   6.9893333e-01
   1.1669466e+00   6.9900000e-01
   1.1669623e+00   6.9906667e-01
   1.1669704e+00   6.9913333e-01
   1.1669720e+00   6.9926667e-01
   1.1669726e+00   6.9933333e-01
   1.1669768e+00   6.9940000e-01
   1.1669881e+00   6.9946667e-01
   1.1670144e+00   6.9953333e-01
   1.1670176e+00   6.9960000e-01
   1.1670282e+00   6.9966667e-01
   1.1670587e+00   6.9973333e-01
   1.1670739e+00   6.9986667e-01
   1.1670825e+00   6.9993333e-01
   1.1670970e+00   7.0000000e-01
   1.1671031e+00   7.0006667e-01
   1.1671148e+00   7.0020000e-01
   1.1671198e+00   7.0033333e-01
   1.1671422e+00   7.0040000e-01
   1.1671620e+00   7.0046667e-01
   1.1671657e+00   7.0053333e-01
   1.1671678e+00   7.0060000e-01
   1.1671788e+00   7.0066667e-01
   1.1671855e+00   7.0073333e-01
   1.1671957e+00   7.0080000e-01
   1.1671998e+00   7.0086667e-01
   1.1672018e+00   7.0100000e-01
   1.1672284e+00   7.0106667e-01
   1.1672327e+00   7.0113333e-01
   1.1672354e+00   7.0120000e-01
   1.1672454e+00   7.0126667e-01
   1.1672886e+00   7.0133333e-01
   1.1673030e+00   7.0140000e-01
   1.1673049e+00   7.0146667e-01
   1.1673106e+00   7.0153333e-01
   1.1673422e+00   7.0160000e-01
   1.1673437e+00   7.0166667e-01
   1.1673549e+00   7.0173333e-01
   1.1673554e+00   7.0186667e-01
   1.1673619e+00   7.0193333e-01
   1.1673737e+00   7.0200000e-01
   1.1673769e+00   7.0213333e-01
   1.1673873e+00   7.0220000e-01
   1.1673987e+00   7.0226667e-01
   1.1674066e+00   7.0233333e-01
   1.1674111e+00   7.0240000e-01
   1.1674271e+00   7.0246667e-01
   1.1674473e+00   7.0253333e-01
   1.1674524e+00   7.0260000e-01
   1.1674546e+00   7.0266667e-01
   1.1674681e+00   7.0273333e-01
   1.1674698e+00   7.0286667e-01
   1.1674766e+00   7.0293333e-01
   1.1674777e+00   7.0300000e-01
   1.1674864e+00   7.0313333e-01
   1.1674942e+00   7.0320000e-01
   1.1674948e+00   7.0326667e-01
   1.1674957e+00   7.0333333e-01
   1.1674979e+00   7.0340000e-01
   1.1674988e+00   7.0346667e-01
   1.1675093e+00   7.0353333e-01
   1.1675245e+00   7.0360000e-01
   1.1675272e+00   7.0366667e-01
   1.1675297e+00   7.0373333e-01
   1.1675312e+00   7.0380000e-01
   1.1675364e+00   7.0386667e-01
   1.1675409e+00   7.0393333e-01
   1.1676046e+00   7.0400000e-01
   1.1676151e+00   7.0406667e-01
   1.1676157e+00   7.0413333e-01
   1.1676164e+00   7.0420000e-01
   1.1676294e+00   7.0426667e-01
   1.1676314e+00   7.0440000e-01
   1.1676457e+00   7.0446667e-01
   1.1676577e+00   7.0453333e-01
   1.1676580e+00   7.0460000e-01
   1.1676606e+00   7.0466667e-01
   1.1676622e+00   7.0473333e-01
   1.1676786e+00   7.0480000e-01
   1.1676854e+00   7.0486667e-01
   1.1676878e+00   7.0493333e-01
   1.1676935e+00   7.0500000e-01
   1.1677133e+00   7.0506667e-01
   1.1677357e+00   7.0513333e-01
   1.1677461e+00   7.0526667e-01
   1.1677471e+00   7.0533333e-01
   1.1677581e+00   7.0540000e-01
   1.1677613e+00   7.0546667e-01
   1.1677631e+00   7.0553333e-01
   1.1677690e+00   7.0560000e-01
   1.1677714e+00   7.0566667e-01
   1.1677782e+00   7.0573333e-01
   1.1677886e+00   7.0580000e-01
   1.1677909e+00   7.0586667e-01
   1.1677997e+00   7.0593333e-01
   1.1678033e+00   7.0600000e-01
   1.1678163e+00   7.0606667e-01
   1.1678499e+00   7.0613333e-01
   1.1678514e+00   7.0620000e-01
   1.1678751e+00   7.0626667e-01
   1.1678791e+00   7.0633333e-01
   1.1678833e+00   7.0640000e-01
   1.1678871e+00   7.0646667e-01
   1.1678930e+00   7.0653333e-01
   1.1678971e+00   7.0666667e-01
   1.1679083e+00   7.0680000e-01
   1.1679198e+00   7.0686667e-01
   1.1679333e+00   7.0693333e-01
   1.1679427e+00   7.0700000e-01
   1.1679740e+00   7.0706667e-01
   1.1679773e+00   7.0713333e-01
   1.1679901e+00   7.0720000e-01
   1.1679969e+00   7.0726667e-01
   1.1679971e+00   7.0733333e-01
   1.1680096e+00   7.0740000e-01
   1.1680242e+00   7.0753333e-01
   1.1680330e+00   7.0760000e-01
   1.1680676e+00   7.0766667e-01
   1.1680702e+00   7.0773333e-01
   1.1680765e+00   7.0780000e-01
   1.1680799e+00   7.0786667e-01
   1.1680953e+00   7.0793333e-01
   1.1681157e+00   7.0800000e-01
   1.1681178e+00   7.0806667e-01
   1.1681221e+00   7.0813333e-01
   1.1681364e+00   7.0820000e-01
   1.1681381e+00   7.0826667e-01
   1.1681421e+00   7.0833333e-01
   1.1681450e+00   7.0840000e-01
   1.1681475e+00   7.0846667e-01
   1.1681958e+00   7.0860000e-01
   1.1682009e+00   7.0866667e-01
   1.1682017e+00   7.0873333e-01
   1.1682035e+00   7.0880000e-01
   1.1682153e+00   7.0886667e-01
   1.1682169e+00   7.0893333e-01
   1.1682222e+00   7.0900000e-01
   1.1682264e+00   7.0913333e-01
   1.1682276e+00   7.0920000e-01
   1.1682349e+00   7.0933333e-01
   1.1682416e+00   7.0940000e-01
   1.1682511e+00   7.0946667e-01
   1.1682525e+00   7.0960000e-01
   1.1682552e+00   7.0966667e-01
   1.1682638e+00   7.0973333e-01
   1.1682801e+00   7.0980000e-01
   1.1682825e+00   7.0986667e-01
   1.1683577e+00   7.0993333e-01
   1.1683596e+00   7.1000000e-01
   1.1683935e+00   7.1006667e-01
   1.1683937e+00   7.1013333e-01
   1.1684050e+00   7.1020000e-01
   1.1684101e+00   7.1033333e-01
   1.1684281e+00   7.1040000e-01
   1.1684284e+00   7.1046667e-01
   1.1684390e+00   7.1060000e-01
   1.1684483e+00   7.1066667e-01
   1.1684505e+00   7.1073333e-01
   1.1684520e+00   7.1086667e-01
   1.1684639e+00   7.1093333e-01
   1.1684782e+00   7.1100000e-01
   1.1684910e+00   7.1113333e-01
   1.1684976e+00   7.1120000e-01
   1.1685060e+00   7.1126667e-01
   1.1685088e+00   7.1133333e-01
   1.1685183e+00   7.1140000e-01
   1.1685245e+00   7.1146667e-01
   1.1685730e+00   7.1153333e-01
   1.1685817e+00   7.1160000e-01
   1.1685818e+00   7.1166667e-01
   1.1685967e+00   7.1173333e-01
   1.1685972e+00   7.1180000e-01
   1.1686179e+00   7.1186667e-01
   1.1686228e+00   7.1200000e-01
   1.1686231e+00   7.1206667e-01
   1.1686307e+00   7.1220000e-01
   1.1686378e+00   7.1226667e-01
   1.1686443e+00   7.1233333e-01
   1.1686517e+00   7.1240000e-01
   1.1686681e+00   7.1253333e-01
   1.1686686e+00   7.1266667e-01
   1.1686741e+00   7.1273333e-01
   1.1686856e+00   7.1280000e-01
   1.1686856e+00   7.1286667e-01
   1.1686903e+00   7.1293333e-01
   1.1686970e+00   7.1306667e-01
   1.1687028e+00   7.1313333e-01
   1.1687045e+00   7.1320000e-01
   1.1687091e+00   7.1326667e-01
   1.1687527e+00   7.1333333e-01
   1.1687676e+00   7.1340000e-01
   1.1687975e+00   7.1346667e-01
   1.1688118e+00   7.1353333e-01
   1.1688146e+00   7.1366667e-01
   1.1688166e+00   7.1373333e-01
   1.1688284e+00   7.1380000e-01
   1.1688322e+00   7.1386667e-01
   1.1688347e+00   7.1393333e-01
   1.1688462e+00   7.1400000e-01
   1.1688518e+00   7.1406667e-01
   1.1688766e+00   7.1413333e-01
   1.1689026e+00   7.1420000e-01
   1.1689097e+00   7.1426667e-01
   1.1689100e+00   7.1433333e-01
   1.1689103e+00   7.1440000e-01
   1.1689162e+00   7.1446667e-01
   1.1689267e+00   7.1460000e-01
   1.1689307e+00   7.1466667e-01
   1.1689356e+00   7.1480000e-01
   1.1689414e+00   7.1486667e-01
   1.1689436e+00   7.1493333e-01
   1.1689574e+00   7.1500000e-01
   1.1689579e+00   7.1506667e-01
   1.1689644e+00   7.1520000e-01
   1.1689687e+00   7.1533333e-01
   1.1689912e+00   7.1540000e-01
   1.1689915e+00   7.1546667e-01
   1.1690090e+00   7.1553333e-01
   1.1690121e+00   7.1560000e-01
   1.1690299e+00   7.1566667e-01
   1.1690396e+00   7.1573333e-01
   1.1690665e+00   7.1580000e-01
   1.1690731e+00   7.1586667e-01
   1.1690744e+00   7.1600000e-01
   1.1690786e+00   7.1606667e-01
   1.1690883e+00   7.1613333e-01
   1.1690946e+00   7.1620000e-01
   1.1691033e+00   7.1626667e-01
   1.1691035e+00   7.1633333e-01
   1.1691179e+00   7.1640000e-01
   1.1691243e+00   7.1653333e-01
   1.1691256e+00   7.1660000e-01
   1.1691378e+00   7.1666667e-01
   1.1691564e+00   7.1673333e-01
   1.1691593e+00   7.1680000e-01
   1.1691664e+00   7.1686667e-01
   1.1691813e+00   7.1693333e-01
   1.1691915e+00   7.1700000e-01
   1.1692184e+00   7.1706667e-01
   1.1692187e+00   7.1713333e-01
   1.1692270e+00   7.1720000e-01
   1.1692359e+00   7.1726667e-01
   1.1692388e+00   7.1740000e-01
   1.1692442e+00   7.1746667e-01
   1.1692460e+00   7.1753333e-01
   1.1692662e+00   7.1766667e-01
   1.1692680e+00   7.1773333e-01
   1.1692684e+00   7.1780000e-01
   1.1692708e+00   7.1786667e-01
   1.1692780e+00   7.1793333e-01
   1.1692833e+00   7.1800000e-01
   1.1693001e+00   7.1806667e-01
   1.1693052e+00   7.1813333e-01
   1.1693053e+00   7.1820000e-01
   1.1693286e+00   7.1826667e-01
   1.1693399e+00   7.1833333e-01
   1.1693664e+00   7.1840000e-01
   1.1693669e+00   7.1846667e-01
   1.1693710e+00   7.1853333e-01
   1.1693846e+00   7.1860000e-01
   1.1693869e+00   7.1866667e-01
   1.1694185e+00   7.1873333e-01
   1.1694197e+00   7.1880000e-01
   1.1694228e+00   7.1886667e-01
   1.1694257e+00   7.1893333e-01
   1.1694336e+00   7.1900000e-01
   1.1694379e+00   7.1906667e-01
   1.1694479e+00   7.1913333e-01
   1.1694520e+00   7.1920000e-01
   1.1694557e+00   7.1926667e-01
   1.1694588e+00   7.1940000e-01
   1.1694604e+00   7.1946667e-01
   1.1694606e+00   7.1953333e-01
   1.1694780e+00   7.1960000e-01
   1.1694798e+00   7.1966667e-01
   1.1694828e+00   7.1980000e-01
   1.1695013e+00   7.1986667e-01
   1.1695210e+00   7.1993333e-01
   1.1695305e+00   7.2000000e-01
   1.1695328e+00   7.2006667e-01
   1.1695443e+00   7.2020000e-01
   1.1695519e+00   7.2026667e-01
   1.1695641e+00   7.2033333e-01
   1.1695660e+00   7.2040000e-01
   1.1695702e+00   7.2046667e-01
   1.1695750e+00   7.2053333e-01
   1.1695807e+00   7.2060000e-01
   1.1695856e+00   7.2073333e-01
   1.1695968e+00   7.2080000e-01
   1.1695998e+00   7.2086667e-01
   1.1696018e+00   7.2100000e-01
   1.1696034e+00   7.2106667e-01
   1.1696076e+00   7.2113333e-01
   1.1696241e+00   7.2120000e-01
   1.1696341e+00   7.2126667e-01
   1.1696375e+00   7.2133333e-01
   1.1696428e+00   7.2140000e-01
   1.1696532e+00   7.2146667e-01
   1.1696632e+00   7.2160000e-01
   1.1696633e+00   7.2166667e-01
   1.1696769e+00   7.2173333e-01
   1.1696838e+00   7.2180000e-01
   1.1696904e+00   7.2193333e-01
   1.1696947e+00   7.2200000e-01
   1.1697052e+00   7.2206667e-01
   1.1697084e+00   7.2213333e-01
   1.1697088e+00   7.2220000e-01
   1.1697101e+00   7.2226667e-01
   1.1697117e+00   7.2240000e-01
   1.1697276e+00   7.2253333e-01
   1.1697397e+00   7.2260000e-01
   1.1697608e+00   7.2266667e-01
   1.1697624e+00   7.2280000e-01
   1.1697658e+00   7.2286667e-01
   1.1697696e+00   7.2293333e-01
   1.1697761e+00   7.2300000e-01
   1.1697847e+00   7.2306667e-01
   1.1697941e+00   7.2313333e-01
   1.1697993e+00   7.2320000e-01
   1.1697995e+00   7.2326667e-01
   1.1698133e+00   7.2333333e-01
   1.1698200e+00   7.2340000e-01
   1.1698256e+00   7.2346667e-01
   1.1698266e+00   7.2353333e-01
   1.1698307e+00   7.2360000e-01
   1.1698337e+00   7.2366667e-01
   1.1698407e+00   7.2373333e-01
   1.1698447e+00   7.2380000e-01
   1.1698513e+00   7.2386667e-01
   1.1698523e+00   7.2393333e-01
   1.1698530e+00   7.2400000e-01
   1.1698683e+00   7.2406667e-01
   1.1698869e+00   7.2413333e-01
   1.1698900e+00   7.2420000e-01
   1.1698959e+00   7.2426667e-01
   1.1699067e+00   7.2433333e-01
   1.1699070e+00   7.2440000e-01
   1.1699079e+00   7.2446667e-01
   1.1699108e+00   7.2453333e-01
   1.1699270e+00   7.2460000e-01
   1.1699435e+00   7.2466667e-01
   1.1699442e+00   7.2473333e-01
   1.1699484e+00   7.2480000e-01
   1.1699489e+00   7.2486667e-01
   1.1699553e+00   7.2493333e-01
   1.1699573e+00   7.2500000e-01
   1.1699590e+00   7.2506667e-01
   1.1699869e+00   7.2513333e-01
   1.1699913e+00   7.2520000e-01
   1.1699923e+00   7.2526667e-01
   1.1700000e+00   7.2533333e-01
   1.1700081e+00   7.2540000e-01
   1.1700085e+00   7.2546667e-01
   1.1700166e+00   7.2560000e-01
   1.1700231e+00   7.2566667e-01
   1.1700328e+00   7.2573333e-01
   1.1700351e+00   7.2580000e-01
   1.1700739e+00   7.2586667e-01
   1.1700853e+00   7.2600000e-01
   1.1701030e+00   7.2613333e-01
   1.1701071e+00   7.2620000e-01
   1.1701189e+00   7.2626667e-01
   1.1701231e+00   7.2633333e-01
   1.1701435e+00   7.2640000e-01
   1.1701439e+00   7.2646667e-01
   1.1701488e+00   7.2653333e-01
   1.1701490e+00   7.2660000e-01
   1.1701498e+00   7.2666667e-01
   1.1701643e+00   7.2673333e-01
   1.1701826e+00   7.2680000e-01
   1.1701845e+00   7.2686667e-01
   1.1702205e+00   7.2693333e-01
   1.1702211e+00   7.2700000e-01
   1.1702244e+00   7.2706667e-01
   1.1702294e+00   7.2713333e-01
   1.1702316e+00   7.2720000e-01
   1.1702390e+00   7.2726667e-01
   1.1702543e+00   7.2740000e-01
   1.1702556e+00   7.2753333e-01
   1.1702568e+00   7.2760000e-01
   1.1702712e+00   7.2766667e-01
   1.1702870e+00   7.2773333e-01
   1.1702937e+00   7.2780000e-01
   1.1703056e+00   7.2786667e-01
   1.1703068e+00   7.2793333e-01
   1.1703070e+00   7.2800000e-01
   1.1703071e+00   7.2806667e-01
   1.1703124e+00   7.2813333e-01
   1.1703242e+00   7.2820000e-01
   1.1703303e+00   7.2833333e-01
   1.1703313e+00   7.2840000e-01
   1.1703346e+00   7.2853333e-01
   1.1703361e+00   7.2860000e-01
   1.1703384e+00   7.2873333e-01
   1.1703460e+00   7.2880000e-01
   1.1703549e+00   7.2886667e-01
   1.1703589e+00   7.2893333e-01
   1.1703647e+00   7.2900000e-01
   1.1703683e+00   7.2913333e-01
   1.1703727e+00   7.2920000e-01
   1.1703745e+00   7.2926667e-01
   1.1703815e+00   7.2933333e-01
   1.1703854e+00   7.2940000e-01
   1.1703940e+00   7.2953333e-01
   1.1703954e+00   7.2960000e-01
   1.1703974e+00   7.2966667e-01
   1.1703980e+00   7.2973333e-01
   1.1704396e+00   7.2980000e-01
   1.1704423e+00   7.2993333e-01
   1.1704429e+00   7.3000000e-01
   1.1704614e+00   7.3006667e-01
   1.1704631e+00   7.3013333e-01
   1.1704759e+00   7.3020000e-01
   1.1704828e+00   7.3026667e-01
   1.1704990e+00   7.3033333e-01
   1.1705061e+00   7.3040000e-01
   1.1705066e+00   7.3046667e-01
   1.1705077e+00   7.3053333e-01
   1.1705223e+00   7.3060000e-01
   1.1705283e+00   7.3073333e-01
   1.1705313e+00   7.3080000e-01
   1.1705760e+00   7.3093333e-01
   1.1705925e+00   7.3100000e-01
   1.1706038e+00   7.3106667e-01
   1.1706183e+00   7.3113333e-01
   1.1706302e+00   7.3120000e-01
   1.1706407e+00   7.3126667e-01
   1.1706445e+00   7.3133333e-01
   1.1706509e+00   7.3140000e-01
   1.1706652e+00   7.3146667e-01
   1.1706741e+00   7.3153333e-01
   1.1706747e+00   7.3160000e-01
   1.1706773e+00   7.3166667e-01
   1.1706947e+00   7.3173333e-01
   1.1706947e+00   7.3180000e-01
   1.1706971e+00   7.3186667e-01
   1.1707051e+00   7.3193333e-01
   1.1707100e+00   7.3200000e-01
   1.1707210e+00   7.3206667e-01
   1.1707336e+00   7.3220000e-01
   1.1707384e+00   7.3226667e-01
   1.1707449e+00   7.3233333e-01
   1.1707549e+00   7.3246667e-01
   1.1707787e+00   7.3253333e-01
   1.1707788e+00   7.3266667e-01
   1.1707919e+00   7.3273333e-01
   1.1707919e+00   7.3280000e-01
   1.1708008e+00   7.3286667e-01
   1.1708066e+00   7.3293333e-01
   1.1708085e+00   7.3300000e-01
   1.1708091e+00   7.3306667e-01
   1.1708094e+00   7.3313333e-01
   1.1708164e+00   7.3320000e-01
   1.1708201e+00   7.3326667e-01
   1.1708220e+00   7.3333333e-01
   1.1708268e+00   7.3340000e-01
   1.1708292e+00   7.3346667e-01
   1.1708355e+00   7.3353333e-01
   1.1708420e+00   7.3360000e-01
   1.1708508e+00   7.3366667e-01
   1.1708570e+00   7.3373333e-01
   1.1708604e+00   7.3380000e-01
   1.1708637e+00   7.3386667e-01
   1.1708688e+00   7.3393333e-01
   1.1708713e+00   7.3400000e-01
   1.1708728e+00   7.3406667e-01
   1.1708735e+00   7.3413333e-01
   1.1708931e+00   7.3420000e-01
   1.1708932e+00   7.3433333e-01
   1.1709018e+00   7.3440000e-01
   1.1709177e+00   7.3446667e-01
   1.1709265e+00   7.3453333e-01
   1.1709298e+00   7.3460000e-01
   1.1709307e+00   7.3466667e-01
   1.1709360e+00   7.3473333e-01
   1.1709464e+00   7.3480000e-01
   1.1709474e+00   7.3486667e-01
   1.1709496e+00   7.3493333e-01
   1.1709542e+00   7.3506667e-01
   1.1709566e+00   7.3513333e-01
   1.1709655e+00   7.3520000e-01
   1.1709851e+00   7.3526667e-01
   1.1709931e+00   7.3533333e-01
   1.1710070e+00   7.3540000e-01
   1.1710132e+00   7.3546667e-01
   1.1710153e+00   7.3553333e-01
   1.1710180e+00   7.3560000e-01
   1.1710284e+00   7.3566667e-01
   1.1710308e+00   7.3573333e-01
   1.1710417e+00   7.3586667e-01
   1.1710499e+00   7.3593333e-01
   1.1710592e+00   7.3600000e-01
   1.1710645e+00   7.3606667e-01
   1.1710704e+00   7.3613333e-01
   1.1710728e+00   7.3620000e-01
   1.1710849e+00   7.3626667e-01
   1.1710893e+00   7.3633333e-01
   1.1710920e+00   7.3640000e-01
   1.1710937e+00   7.3646667e-01
   1.1710994e+00   7.3653333e-01
   1.1711126e+00   7.3660000e-01
   1.1711165e+00   7.3666667e-01
   1.1711204e+00   7.3673333e-01
   1.1711242e+00   7.3680000e-01
   1.1711257e+00   7.3686667e-01
   1.1711320e+00   7.3693333e-01
   1.1711360e+00   7.3700000e-01
   1.1711407e+00   7.3706667e-01
   1.1711467e+00   7.3713333e-01
   1.1711539e+00   7.3720000e-01
   1.1711552e+00   7.3726667e-01
   1.1711570e+00   7.3733333e-01
   1.1711601e+00   7.3740000e-01
   1.1711627e+00   7.3746667e-01
   1.1711934e+00   7.3753333e-01
   1.1712115e+00   7.3760000e-01
   1.1712153e+00   7.3766667e-01
   1.1712175e+00   7.3773333e-01
   1.1712252e+00   7.3780000e-01
   1.1712322e+00   7.3786667e-01
   1.1712388e+00   7.3793333e-01
   1.1712406e+00   7.3800000e-01
   1.1712543e+00   7.3806667e-01
   1.1712722e+00   7.3813333e-01
   1.1712727e+00   7.3826667e-01
   1.1712729e+00   7.3833333e-01
   1.1712758e+00   7.3840000e-01
   1.1712777e+00   7.3846667e-01
   1.1712781e+00   7.3853333e-01
   1.1712889e+00   7.3860000e-01
   1.1712937e+00   7.3866667e-01
   1.1712983e+00   7.3873333e-01
   1.1713050e+00   7.3886667e-01
   1.1713055e+00   7.3893333e-01
   1.1713085e+00   7.3900000e-01
   1.1713173e+00   7.3913333e-01
   1.1713193e+00   7.3920000e-01
   1.1713249e+00   7.3926667e-01
   1.1713491e+00   7.3940000e-01
   1.1713588e+00   7.3946667e-01
   1.1713729e+00   7.3953333e-01
   1.1713780e+00   7.3960000e-01
   1.1713920e+00   7.3966667e-01
   1.1713987e+00   7.3973333e-01
   1.1714011e+00   7.3980000e-01
   1.1714099e+00   7.3986667e-01
   1.1714131e+00   7.4000000e-01
   1.1714187e+00   7.4006667e-01
   1.1714194e+00   7.4013333e-01
   1.1714223e+00   7.4020000e-01
   1.1714447e+00   7.4033333e-01
   1.1714465e+00   7.4040000e-01
   1.1714493e+00   7.4046667e-01
   1.1714504e+00   7.4053333e-01
   1.1714505e+00   7.4060000e-01
   1.1714537e+00   7.4066667e-01
   1.1714601e+00   7.4073333e-01
   1.1714612e+00   7.4086667e-01
   1.1714761e+00   7.4100000e-01
   1.1714789e+00   7.4106667e-01
   1.1714813e+00   7.4113333e-01
   1.1714944e+00   7.4120000e-01
   1.1714979e+00   7.4133333e-01
   1.1715178e+00   7.4140000e-01
   1.1715508e+00   7.4146667e-01
   1.1715590e+00   7.4153333e-01
   1.1715627e+00   7.4160000e-01
   1.1715664e+00   7.4166667e-01
   1.1715682e+00   7.4173333e-01
   1.1715742e+00   7.4180000e-01
   1.1715817e+00   7.4186667e-01
   1.1715842e+00   7.4193333e-01
   1.1715875e+00   7.4200000e-01
   1.1715965e+00   7.4206667e-01
   1.1715974e+00   7.4213333e-01
   1.1715999e+00   7.4220000e-01
   1.1716016e+00   7.4233333e-01
   1.1716060e+00   7.4240000e-01
   1.1716087e+00   7.4246667e-01
   1.1716257e+00   7.4253333e-01
   1.1716289e+00   7.4260000e-01
   1.1716367e+00   7.4266667e-01
   1.1716445e+00   7.4280000e-01
   1.1716463e+00   7.4286667e-01
   1.1716529e+00   7.4293333e-01
   1.1716612e+00   7.4300000e-01
   1.1716807e+00   7.4306667e-01
   1.1716880e+00   7.4313333e-01
   1.1716898e+00   7.4320000e-01
   1.1716981e+00   7.4326667e-01
   1.1717006e+00   7.4333333e-01
   1.1717013e+00   7.4340000e-01
   1.1717059e+00   7.4346667e-01
   1.1717100e+00   7.4353333e-01
   1.1717133e+00   7.4360000e-01
   1.1717164e+00   7.4373333e-01
   1.1717281e+00   7.4380000e-01
   1.1717300e+00   7.4386667e-01
   1.1717339e+00   7.4393333e-01
   1.1717397e+00   7.4400000e-01
   1.1717408e+00   7.4413333e-01
   1.1717491e+00   7.4420000e-01
   1.1717525e+00   7.4426667e-01
   1.1717526e+00   7.4433333e-01
   1.1717610e+00   7.4440000e-01
   1.1717685e+00   7.4453333e-01
   1.1717732e+00   7.4460000e-01
   1.1717750e+00   7.4466667e-01
   1.1717808e+00   7.4480000e-01
   1.1717812e+00   7.4486667e-01
   1.1717902e+00   7.4493333e-01
   1.1718015e+00   7.4500000e-01
   1.1718112e+00   7.4506667e-01
   1.1718295e+00   7.4513333e-01
   1.1718315e+00   7.4526667e-01
   1.1718319e+00   7.4533333e-01
   1.1718433e+00   7.4540000e-01
   1.1718468e+00   7.4546667e-01
   1.1718483e+00   7.4553333e-01
   1.1718612e+00   7.4560000e-01
   1.1718651e+00   7.4566667e-01
   1.1719175e+00   7.4573333e-01
   1.1719278e+00   7.4580000e-01
   1.1719310e+00   7.4586667e-01
   1.1719466e+00   7.4593333e-01
   1.1719478e+00   7.4600000e-01
   1.1719498e+00   7.4606667e-01
   1.1719689e+00   7.4613333e-01
   1.1719747e+00   7.4620000e-01
   1.1719874e+00   7.4626667e-01
   1.1719897e+00   7.4640000e-01
   1.1719937e+00   7.4646667e-01
   1.1719937e+00   7.4653333e-01
   1.1719943e+00   7.4660000e-01
   1.1720032e+00   7.4666667e-01
   1.1720041e+00   7.4680000e-01
   1.1720093e+00   7.4686667e-01
   1.1720126e+00   7.4693333e-01
   1.1720154e+00   7.4706667e-01
   1.1720176e+00   7.4713333e-01
   1.1720211e+00   7.4720000e-01
   1.1720256e+00   7.4726667e-01
   1.1720360e+00   7.4733333e-01
   1.1720419e+00   7.4740000e-01
   1.1720468e+00   7.4746667e-01
   1.1720540e+00   7.4753333e-01
   1.1720605e+00   7.4766667e-01
   1.1720620e+00   7.4773333e-01
   1.1720629e+00   7.4780000e-01
   1.1720762e+00   7.4786667e-01
   1.1720780e+00   7.4793333e-01
   1.1720812e+00   7.4800000e-01
   1.1720970e+00   7.4806667e-01
   1.1721009e+00   7.4813333e-01
   1.1721015e+00   7.4820000e-01
   1.1721035e+00   7.4826667e-01
   1.1721113e+00   7.4833333e-01
   1.1721137e+00   7.4840000e-01
   1.1721227e+00   7.4846667e-01
   1.1721390e+00   7.4853333e-01
   1.1721463e+00   7.4860000e-01
   1.1721490e+00   7.4866667e-01
   1.1721498e+00   7.4873333e-01
   1.1721502e+00   7.4880000e-01
   1.1721724e+00   7.4886667e-01
   1.1721808e+00   7.4893333e-01
   1.1721895e+00   7.4900000e-01
   1.1721908e+00   7.4906667e-01
   1.1722173e+00   7.4913333e-01
   1.1722195e+00   7.4920000e-01
   1.1722279e+00   7.4926667e-01
   1.1722368e+00   7.4933333e-01
   1.1722375e+00   7.4940000e-01
   1.1722455e+00   7.4946667e-01
   1.1722483e+00   7.4953333e-01
   1.1722543e+00   7.4960000e-01
   1.1722577e+00   7.4966667e-01
   1.1722577e+00   7.4973333e-01
   1.1722849e+00   7.4980000e-01
   1.1722867e+00   7.4986667e-01
   1.1722901e+00   7.4993333e-01
   1.1722910e+00   7.5000000e-01
   1.1722918e+00   7.5006667e-01
   1.1722940e+00   7.5013333e-01
   1.1722955e+00   7.5020000e-01
   1.1722957e+00   7.5026667e-01
   1.1722978e+00   7.5033333e-01
   1.1722980e+00   7.5040000e-01
   1.1723023e+00   7.5046667e-01
   1.1723025e+00   7.5053333e-01
   1.1723043e+00   7.5060000e-01
   1.1723115e+00   7.5073333e-01
   1.1723145e+00   7.5080000e-01
   1.1723173e+00   7.5086667e-01
   1.1723183e+00   7.5100000e-01
   1.1723240e+00   7.5106667e-01
   1.1723313e+00   7.5113333e-01
   1.1723327e+00   7.5120000e-01
   1.1723435e+00   7.5133333e-01
   1.1723445e+00   7.5140000e-01
   1.1723489e+00   7.5146667e-01
   1.1723506e+00   7.5160000e-01
   1.1723616e+00   7.5166667e-01
   1.1723647e+00   7.5173333e-01
   1.1723697e+00   7.5180000e-01
   1.1723708e+00   7.5186667e-01
   1.1723726e+00   7.5193333e-01
   1.1723771e+00   7.5200000e-01
   1.1723791e+00   7.5206667e-01
   1.1723858e+00   7.5213333e-01
   1.1723866e+00   7.5226667e-01
   1.1724070e+00   7.5233333e-01
   1.1724071e+00   7.5240000e-01
   1.1724113e+00   7.5246667e-01
   1.1724134e+00   7.5260000e-01
   1.1724318e+00   7.5266667e-01
   1.1724388e+00   7.5273333e-01
   1.1724420e+00   7.5280000e-01
   1.1724494e+00   7.5286667e-01
   1.1724496e+00   7.5300000e-01
   1.1724497e+00   7.5306667e-01
   1.1724520e+00   7.5313333e-01
   1.1724607e+00   7.5320000e-01
   1.1724702e+00   7.5326667e-01
   1.1724768e+00   7.5333333e-01
   1.1724809e+00   7.5340000e-01
   1.1724842e+00   7.5346667e-01
   1.1724862e+00   7.5353333e-01
   1.1724888e+00   7.5360000e-01
   1.1724944e+00   7.5366667e-01
   1.1725066e+00   7.5380000e-01
   1.1725161e+00   7.5386667e-01
   1.1725173e+00   7.5393333e-01
   1.1725190e+00   7.5400000e-01
   1.1725206e+00   7.5413333e-01
   1.1725358e+00   7.5420000e-01
   1.1725419e+00   7.5426667e-01
   1.1725428e+00   7.5433333e-01
   1.1725489e+00   7.5440000e-01
   1.1725655e+00   7.5446667e-01
   1.1725788e+00   7.5453333e-01
   1.1725824e+00   7.5460000e-01
   1.1725857e+00   7.5466667e-01
   1.1725865e+00   7.5473333e-01
   1.1725921e+00   7.5480000e-01
   1.1725936e+00   7.5486667e-01
   1.1725967e+00   7.5493333e-01
   1.1726097e+00   7.5500000e-01
   1.1726146e+00   7.5506667e-01
   1.1726149e+00   7.5520000e-01
   1.1726201e+00   7.5526667e-01
   1.1726329e+00   7.5533333e-01
   1.1726391e+00   7.5540000e-01
   1.1726419e+00   7.5546667e-01
   1.1726473e+00   7.5553333e-01
   1.1726495e+00   7.5560000e-01
   1.1726545e+00   7.5566667e-01
   1.1726579e+00   7.5573333e-01
   1.1726618e+00   7.5580000e-01
   1.1726673e+00   7.5586667e-01
   1.1726696e+00   7.5593333e-01
   1.1726723e+00   7.5600000e-01
   1.1726731e+00   7.5606667e-01
   1.1726800e+00   7.5613333e-01
   1.1726858e+00   7.5620000e-01
   1.1726991e+00   7.5626667e-01
   1.1726993e+00   7.5633333e-01
   1.1727034e+00   7.5640000e-01
   1.1727058e+00   7.5646667e-01
   1.1727064e+00   7.5653333e-01
   1.1727071e+00   7.5660000e-01
   1.1727131e+00   7.5666667e-01
   1.1727176e+00   7.5673333e-01
   1.1727186e+00   7.5680000e-01
   1.1727417e+00   7.5686667e-01
   1.1727424e+00   7.5693333e-01
   1.1727524e+00   7.5700000e-01
   1.1727598e+00   7.5706667e-01
   1.1727635e+00   7.5713333e-01
   1.1727761e+00   7.5720000e-01
   1.1727763e+00   7.5726667e-01
   1.1727833e+00   7.5733333e-01
   1.1727864e+00   7.5740000e-01
   1.1727871e+00   7.5746667e-01
   1.1728005e+00   7.5753333e-01
   1.1728008e+00   7.5760000e-01
   1.1728119e+00   7.5766667e-01
   1.1728123e+00   7.5773333e-01
   1.1728265e+00   7.5780000e-01
   1.1728395e+00   7.5786667e-01
   1.1728419e+00   7.5793333e-01
   1.1728435e+00   7.5800000e-01
   1.1728437e+00   7.5813333e-01
   1.1728460e+00   7.5820000e-01
   1.1728464e+00   7.5826667e-01
   1.1728526e+00   7.5833333e-01
   1.1728528e+00   7.5840000e-01
   1.1728546e+00   7.5846667e-01
   1.1728579e+00   7.5853333e-01
   1.1728598e+00   7.5860000e-01
   1.1728615e+00   7.5866667e-01
   1.1728663e+00   7.5873333e-01
   1.1728719e+00   7.5880000e-01
   1.1728744e+00   7.5886667e-01
   1.1728806e+00   7.5893333e-01
   1.1728856e+00   7.5900000e-01
   1.1728871e+00   7.5906667e-01
   1.1728892e+00   7.5913333e-01
   1.1728931e+00   7.5920000e-01
   1.1728986e+00   7.5926667e-01
   1.1729058e+00   7.5933333e-01
   1.1729142e+00   7.5940000e-01
   1.1729188e+00   7.5946667e-01
   1.1729197e+00   7.5953333e-01
   1.1729235e+00   7.5960000e-01
   1.1729394e+00   7.5966667e-01
   1.1729416e+00   7.5973333e-01
   1.1729417e+00   7.5980000e-01
   1.1729495e+00   7.5986667e-01
   1.1729561e+00   7.5993333e-01
   1.1729660e+00   7.6000000e-01
   1.1729777e+00   7.6006667e-01
   1.1729787e+00   7.6013333e-01
   1.1729801e+00   7.6020000e-01
   1.1729869e+00   7.6026667e-01
   1.1729870e+00   7.6033333e-01
   1.1729926e+00   7.6046667e-01
   1.1729945e+00   7.6053333e-01
   1.1729972e+00   7.6066667e-01
   1.1729983e+00   7.6073333e-01
   1.1730016e+00   7.6086667e-01
   1.1730035e+00   7.6100000e-01
   1.1730125e+00   7.6106667e-01
   1.1730234e+00   7.6113333e-01
   1.1730290e+00   7.6120000e-01
   1.1730354e+00   7.6126667e-01
   1.1730454e+00   7.6140000e-01
   1.1730475e+00   7.6146667e-01
   1.1730527e+00   7.6153333e-01
   1.1730572e+00   7.6160000e-01
   1.1730624e+00   7.6173333e-01
   1.1730649e+00   7.6180000e-01
   1.1730746e+00   7.6186667e-01
   1.1730811e+00   7.6193333e-01
   1.1730828e+00   7.6200000e-01
   1.1730887e+00   7.6206667e-01
   1.1730912e+00   7.6213333e-01
   1.1731049e+00   7.6220000e-01
   1.1731072e+00   7.6226667e-01
   1.1731107e+00   7.6233333e-01
   1.1731137e+00   7.6240000e-01
   1.1731160e+00   7.6246667e-01
   1.1731184e+00   7.6260000e-01
   1.1731272e+00   7.6266667e-01
   1.1731332e+00   7.6273333e-01
   1.1731404e+00   7.6280000e-01
   1.1731529e+00   7.6293333e-01
   1.1731612e+00   7.6300000e-01
   1.1731619e+00   7.6306667e-01
   1.1731669e+00   7.6313333e-01
   1.1731778e+00   7.6326667e-01
   1.1731805e+00   7.6333333e-01
   1.1731840e+00   7.6340000e-01
   1.1731846e+00   7.6346667e-01
   1.1731874e+00   7.6353333e-01
   1.1731888e+00   7.6360000e-01
   1.1731900e+00   7.6366667e-01
   1.1731911e+00   7.6373333e-01
   1.1731920e+00   7.6380000e-01
   1.1731930e+00   7.6386667e-01
   1.1731985e+00   7.6393333e-01
   1.1731994e+00   7.6400000e-01
   1.1732076e+00   7.6406667e-01
   1.1732163e+00   7.6413333e-01
   1.1732231e+00   7.6420000e-01
   1.1732311e+00   7.6426667e-01
   1.1732396e+00   7.6440000e-01
   1.1732404e+00   7.6446667e-01
   1.1732487e+00   7.6460000e-01
   1.1732502e+00   7.6466667e-01
   1.1732576e+00   7.6473333e-01
   1.1732582e+00   7.6480000e-01
   1.1732647e+00   7.6486667e-01
   1.1732668e+00   7.6493333e-01
   1.1732793e+00   7.6500000e-01
   1.1732813e+00   7.6506667e-01
   1.1732835e+00   7.6520000e-01
   1.1732886e+00   7.6526667e-01
   1.1732889e+00   7.6540000e-01
   1.1732981e+00   7.6546667e-01
   1.1733062e+00   7.6553333e-01
   1.1733190e+00   7.6560000e-01
   1.1733220e+00   7.6566667e-01
   1.1733343e+00   7.6573333e-01
   1.1733445e+00   7.6580000e-01
   1.1733493e+00   7.6586667e-01
   1.1733557e+00   7.6593333e-01
   1.1733559e+00   7.6600000e-01
   1.1733621e+00   7.6606667e-01
   1.1733717e+00   7.6613333e-01
   1.1733718e+00   7.6620000e-01
   1.1733784e+00   7.6626667e-01
   1.1733898e+00   7.6633333e-01
   1.1734033e+00   7.6640000e-01
   1.1734048e+00   7.6646667e-01
   1.1734142e+00   7.6653333e-01
   1.1734150e+00   7.6660000e-01
   1.1734224e+00   7.6666667e-01
   1.1734238e+00   7.6680000e-01
   1.1734272e+00   7.6693333e-01
   1.1734313e+00   7.6700000e-01
   1.1734326e+00   7.6706667e-01
   1.1734367e+00   7.6713333e-01
   1.1734410e+00   7.6720000e-01
   1.1734621e+00   7.6726667e-01
   1.1734729e+00   7.6733333e-01
   1.1734760e+00   7.6740000e-01
   1.1734807e+00   7.6746667e-01
   1.1734859e+00   7.6753333e-01
   1.1734866e+00   7.6760000e-01
   1.1735110e+00   7.6773333e-01
   1.1735263e+00   7.6780000e-01
   1.1735296e+00   7.6786667e-01
   1.1735398e+00   7.6793333e-01
   1.1735446e+00   7.6800000e-01
   1.1735466e+00   7.6813333e-01
   1.1735505e+00   7.6820000e-01
   1.1735509e+00   7.6826667e-01
   1.1735534e+00   7.6833333e-01
   1.1735535e+00   7.6840000e-01
   1.1735544e+00   7.6846667e-01
   1.1735549e+00   7.6860000e-01
   1.1735565e+00   7.6866667e-01
   1.1735741e+00   7.6873333e-01
   1.1735821e+00   7.6880000e-01
   1.1735826e+00   7.6893333e-01
   1.1735857e+00   7.6900000e-01
   1.1735882e+00   7.6913333e-01
   1.1735915e+00   7.6920000e-01
   1.1735964e+00   7.6926667e-01
   1.1736093e+00   7.6933333e-01
   1.1736238e+00   7.6940000e-01
   1.1736292e+00   7.6946667e-01
   1.1736325e+00   7.6953333e-01
   1.1736332e+00   7.6960000e-01
   1.1736344e+00   7.6966667e-01
   1.1736399e+00   7.6973333e-01
   1.1736486e+00   7.6986667e-01
   1.1736488e+00   7.6993333e-01
   1.1736501e+00   7.7006667e-01
   1.1736564e+00   7.7013333e-01
   1.1736628e+00   7.7020000e-01
   1.1736657e+00   7.7033333e-01
   1.1736695e+00   7.7040000e-01
   1.1736816e+00   7.7046667e-01
   1.1737028e+00   7.7053333e-01
   1.1737036e+00   7.7060000e-01
   1.1737148e+00   7.7066667e-01
   1.1737156e+00   7.7073333e-01
   1.1737164e+00   7.7080000e-01
   1.1737197e+00   7.7086667e-01
   1.1737199e+00   7.7093333e-01
   1.1737234e+00   7.7100000e-01
   1.1737317e+00   7.7106667e-01
   1.1737385e+00   7.7113333e-01
   1.1737472e+00   7.7120000e-01
   1.1737648e+00   7.7126667e-01
   1.1737671e+00   7.7133333e-01
   1.1737738e+00   7.7140000e-01
   1.1737806e+00   7.7146667e-01
   1.1737831e+00   7.7153333e-01
   1.1737856e+00   7.7160000e-01
   1.1737898e+00   7.7166667e-01
   1.1737942e+00   7.7173333e-01
   1.1737972e+00   7.7180000e-01
   1.1738015e+00   7.7186667e-01
   1.1738031e+00   7.7193333e-01
   1.1738097e+00   7.7200000e-01
   1.1738224e+00   7.7206667e-01
   1.1738318e+00   7.7213333e-01
   1.1738353e+00   7.7220000e-01
   1.1738359e+00   7.7226667e-01
   1.1738413e+00   7.7233333e-01
   1.1738484e+00   7.7240000e-01
   1.1738520e+00   7.7246667e-01
   1.1738575e+00   7.7260000e-01
   1.1738584e+00   7.7266667e-01
   1.1738599e+00   7.7273333e-01
   1.1738695e+00   7.7280000e-01
   1.1738750e+00   7.7286667e-01
   1.1738883e+00   7.7293333e-01
   1.1738979e+00   7.7300000e-01
   1.1739048e+00   7.7306667e-01
   1.1739118e+00   7.7313333e-01
   1.1739126e+00   7.7320000e-01
   1.1739153e+00   7.7326667e-01
   1.1739221e+00   7.7333333e-01
   1.1739227e+00   7.7340000e-01
   1.1739233e+00   7.7346667e-01
   1.1739342e+00   7.7353333e-01
   1.1739417e+00   7.7360000e-01
   1.1739420e+00   7.7366667e-01
   1.1739460e+00   7.7373333e-01
   1.1739566e+00   7.7380000e-01
   1.1739585e+00   7.7386667e-01
   1.1739591e+00   7.7393333e-01
   1.1739740e+00   7.7400000e-01
   1.1739863e+00   7.7406667e-01
   1.1739886e+00   7.7413333e-01
   1.1739898e+00   7.7420000e-01
   1.1739925e+00   7.7426667e-01
   1.1739935e+00   7.7433333e-01
   1.1740044e+00   7.7440000e-01
   1.1740122e+00   7.7446667e-01
   1.1740290e+00   7.7453333e-01
   1.1740321e+00   7.7460000e-01
   1.1740387e+00   7.7466667e-01
   1.1740446e+00   7.7473333e-01
   1.1740450e+00   7.7480000e-01
   1.1740498e+00   7.7486667e-01
   1.1740526e+00   7.7493333e-01
   1.1740642e+00   7.7500000e-01
   1.1740761e+00   7.7506667e-01
   1.1740764e+00   7.7513333e-01
   1.1740793e+00   7.7526667e-01
   1.1740856e+00   7.7533333e-01
   1.1740882e+00   7.7540000e-01
   1.1740888e+00   7.7546667e-01
   1.1740898e+00   7.7553333e-01
   1.1740906e+00   7.7560000e-01
   1.1740921e+00   7.7566667e-01
   1.1740925e+00   7.7573333e-01
   1.1740927e+00   7.7580000e-01
   1.1740984e+00   7.7586667e-01
   1.1740991e+00   7.7593333e-01
   1.1741039e+00   7.7600000e-01
   1.1741056e+00   7.7606667e-01
   1.1741157e+00   7.7613333e-01
   1.1741236e+00   7.7626667e-01
   1.1741280e+00   7.7633333e-01
   1.1741539e+00   7.7640000e-01
   1.1741545e+00   7.7646667e-01
   1.1741631e+00   7.7653333e-01
   1.1741640e+00   7.7660000e-01
   1.1741709e+00   7.7666667e-01
   1.1741720e+00   7.7673333e-01
   1.1741862e+00   7.7680000e-01
   1.1741875e+00   7.7686667e-01
   1.1741952e+00   7.7693333e-01
   1.1741969e+00   7.7700000e-01
   1.1741972e+00   7.7713333e-01
   1.1742034e+00   7.7720000e-01
   1.1742146e+00   7.7726667e-01
   1.1742172e+00   7.7733333e-01
   1.1742177e+00   7.7740000e-01
   1.1742312e+00   7.7746667e-01
   1.1742325e+00   7.7753333e-01
   1.1742343e+00   7.7760000e-01
   1.1742392e+00   7.7766667e-01
   1.1742420e+00   7.7773333e-01
   1.1742437e+00   7.7786667e-01
   1.1742507e+00   7.7800000e-01
   1.1742547e+00   7.7806667e-01
   1.1742565e+00   7.7820000e-01
   1.1742588e+00   7.7826667e-01
   1.1742600e+00   7.7833333e-01
   1.1742604e+00   7.7840000e-01
   1.1742658e+00   7.7846667e-01
   1.1742746e+00   7.7853333e-01
   1.1742773e+00   7.7860000e-01
   1.1742882e+00   7.7866667e-01
   1.1742936e+00   7.7880000e-01
   1.1742943e+00   7.7886667e-01
   1.1743018e+00   7.7900000e-01
   1.1743036e+00   7.7906667e-01
   1.1743044e+00   7.7913333e-01
   1.1743057e+00   7.7920000e-01
   1.1743064e+00   7.7926667e-01
   1.1743076e+00   7.7933333e-01
   1.1743102e+00   7.7940000e-01
   1.1743140e+00   7.7946667e-01
   1.1743152e+00   7.7953333e-01
   1.1743183e+00   7.7960000e-01
   1.1743235e+00   7.7966667e-01
   1.1743365e+00   7.7973333e-01
   1.1743372e+00   7.7980000e-01
   1.1743384e+00   7.7986667e-01
   1.1743407e+00   7.7993333e-01
   1.1743505e+00   7.8000000e-01
   1.1743562e+00   7.8006667e-01
   1.1743612e+00   7.8013333e-01
   1.1743633e+00   7.8020000e-01
   1.1743703e+00   7.8026667e-01
   1.1743763e+00   7.8033333e-01
   1.1743793e+00   7.8040000e-01
   1.1743823e+00   7.8046667e-01
   1.1743879e+00   7.8053333e-01
   1.1743909e+00   7.8060000e-01
   1.1743917e+00   7.8066667e-01
   1.1743933e+00   7.8073333e-01
   1.1743989e+00   7.8080000e-01
   1.1744041e+00   7.8086667e-01
   1.1744180e+00   7.8093333e-01
   1.1744181e+00   7.8100000e-01
   1.1744289e+00   7.8106667e-01
   1.1744366e+00   7.8113333e-01
   1.1744480e+00   7.8126667e-01
   1.1744486e+00   7.8133333e-01
   1.1744528e+00   7.8140000e-01
   1.1744744e+00   7.8146667e-01
   1.1744863e+00   7.8153333e-01
   1.1744910e+00   7.8160000e-01
   1.1744917e+00   7.8173333e-01
   1.1744978e+00   7.8180000e-01
   1.1745022e+00   7.8186667e-01
   1.1745063e+00   7.8193333e-01
   1.1745080e+00   7.8200000e-01
   1.1745084e+00   7.8206667e-01
   1.1745154e+00   7.8213333e-01
   1.1745190e+00   7.8220000e-01
   1.1745241e+00   7.8226667e-01
   1.1745331e+00   7.8233333e-01
   1.1745333e+00   7.8240000e-01
   1.1745340e+00   7.8246667e-01
   1.1745347e+00   7.8253333e-01
   1.1745401e+00   7.8260000e-01
   1.1745412e+00   7.8266667e-01
   1.1745470e+00   7.8273333e-01
   1.1745516e+00   7.8280000e-01
   1.1745575e+00   7.8293333e-01
   1.1745619e+00   7.8300000e-01
   1.1745729e+00   7.8306667e-01
   1.1745735e+00   7.8313333e-01
   1.1745805e+00   7.8320000e-01
   1.1745894e+00   7.8326667e-01
   1.1745908e+00   7.8333333e-01
   1.1745935e+00   7.8340000e-01
   1.1745951e+00   7.8346667e-01
   1.1745971e+00   7.8353333e-01
   1.1745993e+00   7.8360000e-01
   1.1746035e+00   7.8373333e-01
   1.1746111e+00   7.8380000e-01
   1.1746132e+00   7.8386667e-01
   1.1746246e+00   7.8393333e-01
   1.1746282e+00   7.8400000e-01
   1.1746299e+00   7.8406667e-01
   1.1746330e+00   7.8413333e-01
   1.1746351e+00   7.8420000e-01
   1.1746356e+00   7.8426667e-01
   1.1746626e+00   7.8440000e-01
   1.1746645e+00   7.8453333e-01
   1.1746692e+00   7.8460000e-01
   1.1746704e+00   7.8466667e-01
   1.1746831e+00   7.8473333e-01
   1.1746920e+00   7.8480000e-01
   1.1747016e+00   7.8486667e-01
   1.1747084e+00   7.8493333e-01
   1.1747119e+00   7.8500000e-01
   1.1747207e+00   7.8506667e-01
   1.1747336e+00   7.8513333e-01
   1.1747392e+00   7.8520000e-01
   1.1747441e+00   7.8526667e-01
   1.1747442e+00   7.8533333e-01
   1.1747485e+00   7.8540000e-01
   1.1747510e+00   7.8546667e-01
   1.1747514e+00   7.8553333e-01
   1.1747516e+00   7.8566667e-01
   1.1747617e+00   7.8573333e-01
   1.1747628e+00   7.8580000e-01
   1.1747632e+00   7.8586667e-01
   1.1747684e+00   7.8593333e-01
   1.1747734e+00   7.8600000e-01
   1.1747789e+00   7.8606667e-01
   1.1747810e+00   7.8613333e-01
   1.1747830e+00   7.8620000e-01
   1.1747988e+00   7.8626667e-01
   1.1748005e+00   7.8633333e-01
   1.1748034e+00   7.8646667e-01
   1.1748133e+00   7.8653333e-01
   1.1748183e+00   7.8660000e-01
   1.1748190e+00   7.8666667e-01
   1.1748243e+00   7.8673333e-01
   1.1748246e+00   7.8680000e-01
   1.1748254e+00   7.8693333e-01
   1.1748383e+00   7.8700000e-01
   1.1748605e+00   7.8706667e-01
   1.1748682e+00   7.8713333e-01
   1.1748686e+00   7.8720000e-01
   1.1748751e+00   7.8733333e-01
   1.1748773e+00   7.8740000e-01
   1.1748804e+00   7.8746667e-01
   1.1748815e+00   7.8753333e-01
   1.1748839e+00   7.8760000e-01
   1.1748936e+00   7.8766667e-01
   1.1748997e+00   7.8773333e-01
   1.1749052e+00   7.8780000e-01
   1.1749095e+00   7.8786667e-01
   1.1749273e+00   7.8793333e-01
   1.1749285e+00   7.8806667e-01
   1.1749296e+00   7.8813333e-01
   1.1749301e+00   7.8820000e-01
   1.1749312e+00   7.8826667e-01
   1.1749421e+00   7.8833333e-01
   1.1749544e+00   7.8840000e-01
   1.1749598e+00   7.8846667e-01
   1.1749635e+00   7.8853333e-01
   1.1749681e+00   7.8866667e-01
   1.1749728e+00   7.8873333e-01
   1.1749738e+00   7.8880000e-01
   1.1749740e+00   7.8886667e-01
   1.1749758e+00   7.8893333e-01
   1.1749780e+00   7.8906667e-01
   1.1749837e+00   7.8913333e-01
   1.1749881e+00   7.8920000e-01
   1.1750084e+00   7.8926667e-01
   1.1750090e+00   7.8933333e-01
   1.1750127e+00   7.8940000e-01
   1.1750149e+00   7.8946667e-01
   1.1750187e+00   7.8953333e-01
   1.1750199e+00   7.8960000e-01
   1.1750253e+00   7.8966667e-01
   1.1750268e+00   7.8973333e-01
   1.1750394e+00   7.8980000e-01
   1.1750466e+00   7.8986667e-01
   1.1750467e+00   7.8993333e-01
   1.1750509e+00   7.9000000e-01
   1.1750620e+00   7.9006667e-01
   1.1750640e+00   7.9013333e-01
   1.1750778e+00   7.9020000e-01
   1.1750789e+00   7.9026667e-01
   1.1750802e+00   7.9040000e-01
   1.1750809e+00   7.9053333e-01
   1.1750858e+00   7.9060000e-01
   1.1750867e+00   7.9066667e-01
   1.1750899e+00   7.9073333e-01
   1.1750908e+00   7.9080000e-01
   1.1750934e+00   7.9086667e-01
   1.1750936e+00   7.9093333e-01
   1.1750937e+00   7.9100000e-01
   1.1750987e+00   7.9106667e-01
   1.1751035e+00   7.9113333e-01
   1.1751038e+00   7.9120000e-01
   1.1751227e+00   7.9126667e-01
   1.1751252e+00   7.9133333e-01
   1.1751275e+00   7.9140000e-01
   1.1751354e+00   7.9146667e-01
   1.1751367e+00   7.9153333e-01
   1.1751382e+00   7.9160000e-01
   1.1751410e+00   7.9166667e-01
   1.1751442e+00   7.9173333e-01
   1.1751477e+00   7.9186667e-01
   1.1751746e+00   7.9193333e-01
   1.1751817e+00   7.9200000e-01
   1.1751853e+00   7.9206667e-01
   1.1751860e+00   7.9213333e-01
   1.1751876e+00   7.9220000e-01
   1.1751898e+00   7.9226667e-01
   1.1752000e+00   7.9240000e-01
   1.1752078e+00   7.9246667e-01
   1.1752098e+00   7.9253333e-01
   1.1752101e+00   7.9260000e-01
   1.1752118e+00   7.9266667e-01
   1.1752141e+00   7.9273333e-01
   1.1752146e+00   7.9280000e-01
   1.1752239e+00   7.9286667e-01
   1.1752260e+00   7.9293333e-01
   1.1752398e+00   7.9300000e-01
   1.1752410e+00   7.9313333e-01
   1.1752455e+00   7.9326667e-01
   1.1752530e+00   7.9340000e-01
   1.1752583e+00   7.9346667e-01
   1.1752618e+00   7.9353333e-01
   1.1752624e+00   7.9360000e-01
   1.1752706e+00   7.9366667e-01
   1.1752773e+00   7.9373333e-01
   1.1752780e+00   7.9380000e-01
   1.1752893e+00   7.9386667e-01
   1.1752918e+00   7.9393333e-01
   1.1753069e+00   7.9400000e-01
   1.1753142e+00   7.9406667e-01
   1.1753172e+00   7.9413333e-01
   1.1753183e+00   7.9420000e-01
   1.1753231e+00   7.9426667e-01
   1.1753236e+00   7.9433333e-01
   1.1753273e+00   7.9440000e-01
   1.1753341e+00   7.9446667e-01
   1.1753362e+00   7.9453333e-01
   1.1753414e+00   7.9460000e-01
   1.1753442e+00   7.9466667e-01
   1.1753457e+00   7.9473333e-01
   1.1753545e+00   7.9480000e-01
   1.1753601e+00   7.9486667e-01
   1.1753674e+00   7.9493333e-01
   1.1753692e+00   7.9500000e-01
   1.1753785e+00   7.9506667e-01
   1.1753842e+00   7.9513333e-01
   1.1753886e+00   7.9520000e-01
   1.1753899e+00   7.9526667e-01
   1.1754007e+00   7.9533333e-01
   1.1754014e+00   7.9540000e-01
   1.1754054e+00   7.9546667e-01
   1.1754059e+00   7.9560000e-01
   1.1754138e+00   7.9566667e-01
   1.1754142e+00   7.9573333e-01
   1.1754144e+00   7.9580000e-01
   1.1754175e+00   7.9586667e-01
   1.1754197e+00   7.9593333e-01
   1.1754227e+00   7.9600000e-01
   1.1754229e+00   7.9606667e-01
   1.1754248e+00   7.9613333e-01
   1.1754289e+00   7.9620000e-01
   1.1754353e+00   7.9626667e-01
   1.1754378e+00   7.9633333e-01
   1.1754414e+00   7.9640000e-01
   1.1754459e+00   7.9646667e-01
   1.1754469e+00   7.9653333e-01
   1.1754510e+00   7.9660000e-01
   1.1754745e+00   7.9666667e-01
   1.1754893e+00   7.9673333e-01
   1.1754999e+00   7.9680000e-01
   1.1755044e+00   7.9686667e-01
   1.1755218e+00   7.9693333e-01
   1.1755273e+00   7.9700000e-01
   1.1755390e+00   7.9706667e-01
   1.1755404e+00   7.9713333e-01
   1.1755419e+00   7.9720000e-01
   1.1755468e+00   7.9726667e-01
   1.1755514e+00   7.9740000e-01
   1.1755639e+00   7.9746667e-01
   1.1755699e+00   7.9753333e-01
   1.1755720e+00   7.9760000e-01
   1.1755743e+00   7.9766667e-01
   1.1755756e+00   7.9773333e-01
   1.1755820e+00   7.9780000e-01
   1.1755871e+00   7.9786667e-01
   1.1755894e+00   7.9800000e-01
   1.1755987e+00   7.9806667e-01
   1.1756026e+00   7.9813333e-01
   1.1756066e+00   7.9820000e-01
   1.1756088e+00   7.9826667e-01
   1.1756101e+00   7.9833333e-01
   1.1756160e+00   7.9840000e-01
   1.1756197e+00   7.9846667e-01
   1.1756320e+00   7.9853333e-01
   1.1756342e+00   7.9860000e-01
   1.1756449e+00   7.9873333e-01
   1.1756454e+00   7.9880000e-01
   1.1756584e+00   7.9886667e-01
   1.1756625e+00   7.9893333e-01
   1.1756664e+00   7.9900000e-01
   1.1756737e+00   7.9906667e-01
   1.1756819e+00   7.9913333e-01
   1.1756831e+00   7.9920000e-01
   1.1756890e+00   7.9933333e-01
   1.1756891e+00   7.9940000e-01
   1.1756909e+00   7.9946667e-01
   1.1756929e+00   7.9953333e-01
   1.1756932e+00   7.9960000e-01
   1.1756946e+00   7.9966667e-01
   1.1757085e+00   7.9973333e-01
   1.1757086e+00   7.9980000e-01
   1.1757158e+00   7.9986667e-01
   1.1757160e+00   7.9993333e-01
   1.1757170e+00   8.0000000e-01
   1.1757187e+00   8.0013333e-01
   1.1757191e+00   8.0020000e-01
   1.1757200e+00   8.0026667e-01
   1.1757200e+00   8.0033333e-01
   1.1757325e+00   8.0046667e-01
   1.1757344e+00   8.0053333e-01
   1.1757348e+00   8.0060000e-01
   1.1757449e+00   8.0066667e-01
   1.1757458e+00   8.0073333e-01
   1.1757466e+00   8.0080000e-01
   1.1757466e+00   8.0086667e-01
   1.1757467e+00   8.0093333e-01
   1.1757468e+00   8.0100000e-01
   1.1757471e+00   8.0106667e-01
   1.1757555e+00   8.0113333e-01
   1.1757571e+00   8.0120000e-01
   1.1757616e+00   8.0126667e-01
   1.1757631e+00   8.0133333e-01
   1.1757646e+00   8.0146667e-01
   1.1757700e+00   8.0153333e-01
   1.1757706e+00   8.0160000e-01
   1.1757739e+00   8.0166667e-01
   1.1757773e+00   8.0173333e-01
   1.1757932e+00   8.0180000e-01
   1.1757935e+00   8.0186667e-01
   1.1757952e+00   8.0200000e-01
   1.1757955e+00   8.0206667e-01
   1.1758036e+00   8.0213333e-01
   1.1758144e+00   8.0220000e-01
   1.1758150e+00   8.0226667e-01
   1.1758202e+00   8.0233333e-01
   1.1758340e+00   8.0240000e-01
   1.1758420e+00   8.0246667e-01
   1.1758447e+00   8.0253333e-01
   1.1758512e+00   8.0260000e-01
   1.1758571e+00   8.0266667e-01
   1.1758591e+00   8.0273333e-01
   1.1758637e+00   8.0280000e-01
   1.1758640e+00   8.0293333e-01
   1.1758640e+00   8.0300000e-01
   1.1758671e+00   8.0306667e-01
   1.1758675e+00   8.0313333e-01
   1.1758881e+00   8.0320000e-01
   1.1758979e+00   8.0326667e-01
   1.1759002e+00   8.0340000e-01
   1.1759011e+00   8.0346667e-01
   1.1759122e+00   8.0353333e-01
   1.1759158e+00   8.0360000e-01
   1.1759191e+00   8.0366667e-01
   1.1759231e+00   8.0373333e-01
   1.1759240e+00   8.0380000e-01
   1.1759306e+00   8.0386667e-01
   1.1759334e+00   8.0393333e-01
   1.1759368e+00   8.0400000e-01
   1.1759395e+00   8.0406667e-01
   1.1759408e+00   8.0413333e-01
   1.1759456e+00   8.0420000e-01
   1.1759462e+00   8.0426667e-01
   1.1759482e+00   8.0433333e-01
   1.1759503e+00   8.0440000e-01
   1.1759507e+00   8.0446667e-01
   1.1759507e+00   8.0453333e-01
   1.1759544e+00   8.0460000e-01
   1.1759564e+00   8.0466667e-01
   1.1759594e+00   8.0473333e-01
   1.1759617e+00   8.0480000e-01
   1.1759678e+00   8.0486667e-01
   1.1759698e+00   8.0500000e-01
   1.1759764e+00   8.0506667e-01
   1.1759856e+00   8.0513333e-01
   1.1759909e+00   8.0520000e-01
   1.1759915e+00   8.0526667e-01
   1.1759951e+00   8.0533333e-01
   1.1759977e+00   8.0540000e-01
   1.1760074e+00   8.0546667e-01
   1.1760120e+00   8.0553333e-01
   1.1760245e+00   8.0560000e-01
   1.1760273e+00   8.0566667e-01
   1.1760279e+00   8.0580000e-01
   1.1760307e+00   8.0586667e-01
   1.1760327e+00   8.0593333e-01
   1.1760345e+00   8.0606667e-01
   1.1760480e+00   8.0613333e-01
   1.1760496e+00   8.0620000e-01
   1.1760533e+00   8.0626667e-01
   1.1760549e+00   8.0633333e-01
   1.1760554e+00   8.0640000e-01
   1.1760644e+00   8.0646667e-01
   1.1760710e+00   8.0653333e-01
   1.1760739e+00   8.0660000e-01
   1.1760757e+00   8.0666667e-01
   1.1760821e+00   8.0680000e-01
   1.1760839e+00   8.0686667e-01
   1.1760862e+00   8.0693333e-01
   1.1760871e+00   8.0700000e-01
   1.1760879e+00   8.0706667e-01
   1.1761069e+00   8.0713333e-01
   1.1761153e+00   8.0720000e-01
   1.1761267e+00   8.0726667e-01
   1.1761293e+00   8.0733333e-01
   1.1761306e+00   8.0746667e-01
   1.1761330e+00   8.0753333e-01
   1.1761503e+00   8.0760000e-01
   1.1761601e+00   8.0766667e-01
   1.1761798e+00   8.0773333e-01
   1.1761843e+00   8.0780000e-01
   1.1761868e+00   8.0786667e-01
   1.1761910e+00   8.0793333e-01
   1.1761936e+00   8.0800000e-01
   1.1762019e+00   8.0806667e-01
   1.1762035e+00   8.0813333e-01
   1.1762043e+00   8.0820000e-01
   1.1762098e+00   8.0826667e-01
   1.1762102e+00   8.0833333e-01
   1.1762108e+00   8.0846667e-01
   1.1762166e+00   8.0853333e-01
   1.1762176e+00   8.0860000e-01
   1.1762208e+00   8.0866667e-01
   1.1762348e+00   8.0873333e-01
   1.1762433e+00   8.0880000e-01
   1.1762486e+00   8.0886667e-01
   1.1762515e+00   8.0893333e-01
   1.1762659e+00   8.0900000e-01
   1.1762697e+00   8.0906667e-01
   1.1762761e+00   8.0913333e-01
   1.1762786e+00   8.0926667e-01
   1.1762882e+00   8.0933333e-01
   1.1762891e+00   8.0940000e-01
   1.1762898e+00   8.0946667e-01
   1.1762934e+00   8.0960000e-01
   1.1762991e+00   8.0966667e-01
   1.1763011e+00   8.0980000e-01
   1.1763060e+00   8.0986667e-01
   1.1763080e+00   8.0993333e-01
   1.1763091e+00   8.1000000e-01
   1.1763094e+00   8.1013333e-01
   1.1763176e+00   8.1020000e-01
   1.1763314e+00   8.1026667e-01
   1.1763371e+00   8.1033333e-01
   1.1763419e+00   8.1040000e-01
   1.1763531e+00   8.1046667e-01
   1.1763537e+00   8.1060000e-01
   1.1763539e+00   8.1066667e-01
   1.1763565e+00   8.1073333e-01
   1.1763595e+00   8.1080000e-01
   1.1763628e+00   8.1086667e-01
   1.1763629e+00   8.1093333e-01
   1.1763635e+00   8.1100000e-01
   1.1763656e+00   8.1106667e-01
   1.1763716e+00   8.1113333e-01
   1.1763856e+00   8.1120000e-01
   1.1763925e+00   8.1133333e-01
   1.1763946e+00   8.1140000e-01
   1.1763962e+00   8.1146667e-01
   1.1763992e+00   8.1153333e-01
   1.1764025e+00   8.1160000e-01
   1.1764040e+00   8.1166667e-01
   1.1764105e+00   8.1173333e-01
   1.1764151e+00   8.1180000e-01
   1.1764197e+00   8.1186667e-01
   1.1764204e+00   8.1193333e-01
   1.1764256e+00   8.1200000e-01
   1.1764294e+00   8.1206667e-01
   1.1764378e+00   8.1213333e-01
   1.1764381e+00   8.1220000e-01
   1.1764545e+00   8.1226667e-01
   1.1764568e+00   8.1233333e-01
   1.1764575e+00   8.1240000e-01
   1.1764651e+00   8.1246667e-01
   1.1764898e+00   8.1253333e-01
   1.1764968e+00   8.1260000e-01
   1.1764987e+00   8.1266667e-01
   1.1765050e+00   8.1273333e-01
   1.1765067e+00   8.1280000e-01
   1.1765073e+00   8.1286667e-01
   1.1765195e+00   8.1293333e-01
   1.1765211e+00   8.1300000e-01
   1.1765215e+00   8.1306667e-01
   1.1765218e+00   8.1313333e-01
   1.1765270e+00   8.1326667e-01
   1.1765304e+00   8.1333333e-01
   1.1765315e+00   8.1346667e-01
   1.1765378e+00   8.1353333e-01
   1.1765383e+00   8.1360000e-01
   1.1765385e+00   8.1366667e-01
   1.1765399e+00   8.1373333e-01
   1.1765406e+00   8.1386667e-01
   1.1765418e+00   8.1393333e-01
   1.1765471e+00   8.1400000e-01
   1.1765566e+00   8.1406667e-01
   1.1765676e+00   8.1413333e-01
   1.1765700e+00   8.1420000e-01
   1.1765959e+00   8.1426667e-01
   1.1765968e+00   8.1433333e-01
   1.1766020e+00   8.1440000e-01
   1.1766024e+00   8.1453333e-01
   1.1766131e+00   8.1460000e-01
   1.1766212e+00   8.1466667e-01
   1.1766248e+00   8.1473333e-01
   1.1766302e+00   8.1480000e-01
   1.1766392e+00   8.1486667e-01
   1.1766432e+00   8.1493333e-01
   1.1766448e+00   8.1506667e-01
   1.1766554e+00   8.1513333e-01
   1.1766607e+00   8.1520000e-01
   1.1766610e+00   8.1526667e-01
   1.1766653e+00   8.1533333e-01
   1.1766760e+00   8.1546667e-01
   1.1766774e+00   8.1553333e-01
   1.1766788e+00   8.1560000e-01
   1.1766823e+00   8.1573333e-01
   1.1766887e+00   8.1580000e-01
   1.1766971e+00   8.1586667e-01
   1.1766995e+00   8.1593333e-01
   1.1766997e+00   8.1600000e-01
   1.1767066e+00   8.1606667e-01
   1.1767115e+00   8.1613333e-01
   1.1767139e+00   8.1620000e-01
   1.1767188e+00   8.1626667e-01
   1.1767264e+00   8.1633333e-01
   1.1767273e+00   8.1640000e-01
   1.1767283e+00   8.1646667e-01
   1.1767354e+00   8.1653333e-01
   1.1767398e+00   8.1660000e-01
   1.1767425e+00   8.1673333e-01
   1.1767452e+00   8.1680000e-01
   1.1767471e+00   8.1686667e-01
   1.1767476e+00   8.1693333e-01
   1.1767667e+00   8.1700000e-01
   1.1767700e+00   8.1706667e-01
   1.1767750e+00   8.1713333e-01
   1.1767794e+00   8.1720000e-01
   1.1768028e+00   8.1733333e-01
   1.1768052e+00   8.1740000e-01
   1.1768084e+00   8.1746667e-01
   1.1768112e+00   8.1753333e-01
   1.1768139e+00   8.1760000e-01
   1.1768152e+00   8.1766667e-01
   1.1768205e+00   8.1773333e-01
   1.1768240e+00   8.1780000e-01
   1.1768251e+00   8.1786667e-01
   1.1768252e+00   8.1793333e-01
   1.1768268e+00   8.1800000e-01
   1.1768309e+00   8.1806667e-01
   1.1768345e+00   8.1813333e-01
   1.1768505e+00   8.1820000e-01
   1.1768513e+00   8.1826667e-01
   1.1768518e+00   8.1833333e-01
   1.1768525e+00   8.1846667e-01
   1.1768533e+00   8.1853333e-01
   1.1768554e+00   8.1860000e-01
   1.1768556e+00   8.1866667e-01
   1.1768584e+00   8.1873333e-01
   1.1768625e+00   8.1880000e-01
   1.1768628e+00   8.1893333e-01
   1.1768666e+00   8.1900000e-01
   1.1768726e+00   8.1906667e-01
   1.1768738e+00   8.1913333e-01
   1.1768812e+00   8.1920000e-01
   1.1768831e+00   8.1926667e-01
   1.1768910e+00   8.1933333e-01
   1.1768949e+00   8.1946667e-01
   1.1769029e+00   8.1953333e-01
   1.1769036e+00   8.1960000e-01
   1.1769081e+00   8.1966667e-01
   1.1769081e+00   8.1973333e-01
   1.1769121e+00   8.1980000e-01
   1.1769148e+00   8.1986667e-01
   1.1769153e+00   8.1993333e-01
   1.1769165e+00   8.2000000e-01
   1.1769172e+00   8.2006667e-01
   1.1769267e+00   8.2013333e-01
   1.1769296e+00   8.2020000e-01
   1.1769305e+00   8.2026667e-01
   1.1769339e+00   8.2033333e-01
   1.1769358e+00   8.2040000e-01
   1.1769422e+00   8.2046667e-01
   1.1769449e+00   8.2053333e-01
   1.1769496e+00   8.2066667e-01
   1.1769505e+00   8.2080000e-01
   1.1769525e+00   8.2086667e-01
   1.1769533e+00   8.2093333e-01
   1.1769594e+00   8.2106667e-01
   1.1769627e+00   8.2113333e-01
   1.1769716e+00   8.2126667e-01
   1.1769759e+00   8.2133333e-01
   1.1769766e+00   8.2146667e-01
   1.1769808e+00   8.2160000e-01
   1.1769813e+00   8.2166667e-01
   1.1769825e+00   8.2173333e-01
   1.1769972e+00   8.2180000e-01
   1.1769974e+00   8.2186667e-01
   1.1769974e+00   8.2193333e-01
   1.1770009e+00   8.2200000e-01
   1.1770029e+00   8.2206667e-01
   1.1770029e+00   8.2213333e-01
   1.1770257e+00   8.2220000e-01
   1.1770278e+00   8.2226667e-01
   1.1770289e+00   8.2233333e-01
   1.1770359e+00   8.2240000e-01
   1.1770364e+00   8.2246667e-01
   1.1770484e+00   8.2253333e-01
   1.1770531e+00   8.2260000e-01
   1.1770537e+00   8.2266667e-01
   1.1770611e+00   8.2273333e-01
   1.1770654e+00   8.2280000e-01
   1.1770661e+00   8.2293333e-01
   1.1770692e+00   8.2306667e-01
   1.1770702e+00   8.2313333e-01
   1.1770708e+00   8.2320000e-01
   1.1770730e+00   8.2326667e-01
   1.1770928e+00   8.2333333e-01
   1.1770951e+00   8.2340000e-01
   1.1770962e+00   8.2346667e-01
   1.1770970e+00   8.2353333e-01
   1.1771000e+00   8.2360000e-01
   1.1771111e+00   8.2366667e-01
   1.1771192e+00   8.2380000e-01
   1.1771295e+00   8.2386667e-01
   1.1771300e+00   8.2393333e-01
   1.1771314e+00   8.2400000e-01
   1.1771315e+00   8.2406667e-01
   1.1771343e+00   8.2413333e-01
   1.1771399e+00   8.2420000e-01
   1.1771417e+00   8.2426667e-01
   1.1771439e+00   8.2433333e-01
   1.1771466e+00   8.2440000e-01
   1.1771520e+00   8.2446667e-01
   1.1771542e+00   8.2453333e-01
   1.1771585e+00   8.2460000e-01
   1.1771611e+00   8.2466667e-01
   1.1771651e+00   8.2473333e-01
   1.1771652e+00   8.2480000e-01
   1.1771742e+00   8.2486667e-01
   1.1771765e+00   8.2493333e-01
   1.1771780e+00   8.2500000e-01
   1.1771789e+00   8.2506667e-01
   1.1771814e+00   8.2513333e-01
   1.1771825e+00   8.2520000e-01
   1.1771844e+00   8.2526667e-01
   1.1771894e+00   8.2533333e-01
   1.1771931e+00   8.2540000e-01
   1.1772054e+00   8.2546667e-01
   1.1772126e+00   8.2553333e-01
   1.1772195e+00   8.2560000e-01
   1.1772200e+00   8.2566667e-01
   1.1772208e+00   8.2573333e-01
   1.1772228e+00   8.2580000e-01
   1.1772350e+00   8.2586667e-01
   1.1772437e+00   8.2593333e-01
   1.1772467e+00   8.2600000e-01
   1.1772487e+00   8.2613333e-01
   1.1772508e+00   8.2620000e-01
   1.1772508e+00   8.2626667e-01
   1.1772541e+00   8.2633333e-01
   1.1772554e+00   8.2640000e-01
   1.1772657e+00   8.2646667e-01
   1.1772672e+00   8.2653333e-01
   1.1772682e+00   8.2660000e-01
   1.1772715e+00   8.2666667e-01
   1.1772769e+00   8.2673333e-01
   1.1772856e+00   8.2680000e-01
   1.1772881e+00   8.2686667e-01
   1.1772899e+00   8.2693333e-01
   1.1772948e+00   8.2700000e-01
   1.1773023e+00   8.2706667e-01
   1.1773191e+00   8.2713333e-01
   1.1773239e+00   8.2720000e-01
   1.1773251e+00   8.2726667e-01
   1.1773332e+00   8.2733333e-01
   1.1773335e+00   8.2746667e-01
   1.1773362e+00   8.2753333e-01
   1.1773367e+00   8.2760000e-01
   1.1773430e+00   8.2766667e-01
   1.1773543e+00   8.2780000e-01
   1.1773592e+00   8.2786667e-01
   1.1773633e+00   8.2793333e-01
   1.1773809e+00   8.2800000e-01
   1.1773878e+00   8.2806667e-01
   1.1773903e+00   8.2813333e-01
   1.1773903e+00   8.2820000e-01
   1.1773930e+00   8.2826667e-01
   1.1773977e+00   8.2833333e-01
   1.1774042e+00   8.2840000e-01
   1.1774102e+00   8.2846667e-01
   1.1774196e+00   8.2853333e-01
   1.1774248e+00   8.2866667e-01
   1.1774335e+00   8.2880000e-01
   1.1774427e+00   8.2886667e-01
   1.1774513e+00   8.2893333e-01
   1.1774533e+00   8.2900000e-01
   1.1774650e+00   8.2906667e-01
   1.1774656e+00   8.2913333e-01
   1.1774730e+00   8.2920000e-01
   1.1774830e+00   8.2926667e-01
   1.1774988e+00   8.2933333e-01
   1.1775083e+00   8.2940000e-01
   1.1775089e+00   8.2946667e-01
   1.1775120e+00   8.2953333e-01
   1.1775124e+00   8.2960000e-01
   1.1775205e+00   8.2966667e-01
   1.1775257e+00   8.2973333e-01
   1.1775267e+00   8.2980000e-01
   1.1775276e+00   8.2986667e-01
   1.1775290e+00   8.2993333e-01
   1.1775299e+00   8.3000000e-01
   1.1775388e+00   8.3006667e-01
   1.1775490e+00   8.3013333e-01
   1.1775709e+00   8.3020000e-01
   1.1775726e+00   8.3026667e-01
   1.1775737e+00   8.3033333e-01
   1.1775740e+00   8.3040000e-01
   1.1775756e+00   8.3046667e-01
   1.1775865e+00   8.3053333e-01
   1.1775944e+00   8.3060000e-01
   1.1775948e+00   8.3066667e-01
   1.1775959e+00   8.3073333e-01
   1.1776031e+00   8.3080000e-01
   1.1776100e+00   8.3086667e-01
   1.1776110e+00   8.3093333e-01
   1.1776234e+00   8.3100000e-01
   1.1776285e+00   8.3106667e-01
   1.1776353e+00   8.3113333e-01
   1.1776358e+00   8.3120000e-01
   1.1776431e+00   8.3126667e-01
   1.1776585e+00   8.3133333e-01
   1.1776599e+00   8.3140000e-01
   1.1776613e+00   8.3146667e-01
   1.1776680e+00   8.3153333e-01
   1.1776683e+00   8.3160000e-01
   1.1776695e+00   8.3166667e-01
   1.1776829e+00   8.3173333e-01
   1.1776850e+00   8.3180000e-01
   1.1776940e+00   8.3186667e-01
   1.1776968e+00   8.3193333e-01
   1.1777087e+00   8.3200000e-01
   1.1777105e+00   8.3206667e-01
   1.1777240e+00   8.3220000e-01
   1.1777292e+00   8.3226667e-01
   1.1777302e+00   8.3233333e-01
   1.1777545e+00   8.3240000e-01
   1.1777587e+00   8.3246667e-01
   1.1777593e+00   8.3253333e-01
   1.1777652e+00   8.3266667e-01
   1.1777664e+00   8.3273333e-01
   1.1777683e+00   8.3280000e-01
   1.1777736e+00   8.3286667e-01
   1.1777820e+00   8.3293333e-01
   1.1777820e+00   8.3300000e-01
   1.1777908e+00   8.3306667e-01
   1.1777943e+00   8.3313333e-01
   1.1778016e+00   8.3320000e-01
   1.1778094e+00   8.3333333e-01
   1.1778138e+00   8.3340000e-01
   1.1778145e+00   8.3346667e-01
   1.1778215e+00   8.3353333e-01
   1.1778252e+00   8.3360000e-01
   1.1778278e+00   8.3366667e-01
   1.1778326e+00   8.3373333e-01
   1.1778332e+00   8.3380000e-01
   1.1778370e+00   8.3393333e-01
   1.1778379e+00   8.3400000e-01
   1.1778420e+00   8.3413333e-01
   1.1778470e+00   8.3420000e-01
   1.1778507e+00   8.3426667e-01
   1.1778537e+00   8.3433333e-01
   1.1778628e+00   8.3440000e-01
   1.1778652e+00   8.3453333e-01
   1.1778681e+00   8.3460000e-01
   1.1778773e+00   8.3466667e-01
   1.1778782e+00   8.3473333e-01
   1.1778895e+00   8.3480000e-01
   1.1778906e+00   8.3486667e-01
   1.1778934e+00   8.3500000e-01
   1.1778954e+00   8.3506667e-01
   1.1779117e+00   8.3513333e-01
   1.1779180e+00   8.3520000e-01
   1.1779184e+00   8.3526667e-01
   1.1779189e+00   8.3533333e-01
   1.1779256e+00   8.3540000e-01
   1.1779301e+00   8.3553333e-01
   1.1779333e+00   8.3560000e-01
   1.1779344e+00   8.3566667e-01
   1.1779419e+00   8.3573333e-01
   1.1779421e+00   8.3580000e-01
   1.1779449e+00   8.3593333e-01
   1.1779457e+00   8.3600000e-01
   1.1779493e+00   8.3606667e-01
   1.1779511e+00   8.3613333e-01
   1.1779514e+00   8.3626667e-01
   1.1779571e+00   8.3633333e-01
   1.1779589e+00   8.3640000e-01
   1.1779654e+00   8.3646667e-01
   1.1779775e+00   8.3653333e-01
   1.1779783e+00   8.3660000e-01
   1.1779788e+00   8.3666667e-01
   1.1779882e+00   8.3673333e-01
   1.1779939e+00   8.3680000e-01
   1.1779939e+00   8.3686667e-01
   1.1779939e+00   8.3693333e-01
   1.1779944e+00   8.3700000e-01
   1.1779993e+00   8.3706667e-01
   1.1780031e+00   8.3713333e-01
   1.1780097e+00   8.3720000e-01
   1.1780121e+00   8.3726667e-01
   1.1780152e+00   8.3733333e-01
   1.1780157e+00   8.3740000e-01
   1.1780201e+00   8.3753333e-01
   1.1780262e+00   8.3766667e-01
   1.1780398e+00   8.3773333e-01
   1.1780426e+00   8.3780000e-01
   1.1780534e+00   8.3786667e-01
   1.1780609e+00   8.3793333e-01
   1.1780630e+00   8.3800000e-01
   1.1780774e+00   8.3806667e-01
   1.1780854e+00   8.3813333e-01
   1.1780854e+00   8.3820000e-01
   1.1781054e+00   8.3826667e-01
   1.1781072e+00   8.3833333e-01
   1.1781207e+00   8.3846667e-01
   1.1781211e+00   8.3853333e-01
   1.1781215e+00   8.3860000e-01
   1.1781216e+00   8.3866667e-01
   1.1781337e+00   8.3873333e-01
   1.1781358e+00   8.3880000e-01
   1.1781371e+00   8.3886667e-01
   1.1781405e+00   8.3893333e-01
   1.1781433e+00   8.3900000e-01
   1.1781516e+00   8.3906667e-01
   1.1781578e+00   8.3913333e-01
   1.1781611e+00   8.3920000e-01
   1.1781651e+00   8.3926667e-01
   1.1781779e+00   8.3933333e-01
   1.1781780e+00   8.3940000e-01
   1.1781864e+00   8.3946667e-01
   1.1781884e+00   8.3953333e-01
   1.1781941e+00   8.3960000e-01
   1.1781945e+00   8.3966667e-01
   1.1781994e+00   8.3973333e-01
   1.1782003e+00   8.3980000e-01
   1.1782112e+00   8.3986667e-01
   1.1782154e+00   8.3993333e-01
   1.1782226e+00   8.4006667e-01
   1.1782244e+00   8.4013333e-01
   1.1782279e+00   8.4020000e-01
   1.1782387e+00   8.4026667e-01
   1.1782429e+00   8.4033333e-01
   1.1782447e+00   8.4040000e-01
   1.1782486e+00   8.4053333e-01
   1.1782510e+00   8.4060000e-01
   1.1782519e+00   8.4066667e-01
   1.1782544e+00   8.4073333e-01
   1.1782661e+00   8.4080000e-01
   1.1782715e+00   8.4086667e-01
   1.1782718e+00   8.4100000e-01
   1.1782829e+00   8.4106667e-01
   1.1783055e+00   8.4113333e-01
   1.1783107e+00   8.4120000e-01
   1.1783138e+00   8.4133333e-01
   1.1783171e+00   8.4140000e-01
   1.1783173e+00   8.4146667e-01
   1.1783186e+00   8.4153333e-01
   1.1783237e+00   8.4160000e-01
   1.1783289e+00   8.4166667e-01
   1.1783337e+00   8.4173333e-01
   1.1783463e+00   8.4180000e-01
   1.1783528e+00   8.4186667e-01
   1.1783775e+00   8.4193333e-01
   1.1783983e+00   8.4200000e-01
   1.1784077e+00   8.4213333e-01
   1.1784097e+00   8.4220000e-01
   1.1784098e+00   8.4226667e-01
   1.1784105e+00   8.4233333e-01
   1.1784110e+00   8.4240000e-01
   1.1784179e+00   8.4246667e-01
   1.1784222e+00   8.4253333e-01
   1.1784259e+00   8.4260000e-01
   1.1784270e+00   8.4266667e-01
   1.1784271e+00   8.4273333e-01
   1.1784273e+00   8.4280000e-01
   1.1784296e+00   8.4286667e-01
   1.1784303e+00   8.4293333e-01
   1.1784355e+00   8.4300000e-01
   1.1784473e+00   8.4306667e-01
   1.1784490e+00   8.4313333e-01
   1.1784561e+00   8.4326667e-01
   1.1784587e+00   8.4333333e-01
   1.1784706e+00   8.4340000e-01
   1.1784711e+00   8.4346667e-01
   1.1784722e+00   8.4353333e-01
   1.1784793e+00   8.4360000e-01
   1.1784826e+00   8.4366667e-01
   1.1784846e+00   8.4373333e-01
   1.1784849e+00   8.4380000e-01
   1.1784901e+00   8.4386667e-01
   1.1784968e+00   8.4393333e-01
   1.1784968e+00   8.4400000e-01
   1.1784990e+00   8.4406667e-01
   1.1785018e+00   8.4413333e-01
   1.1785176e+00   8.4420000e-01
   1.1785238e+00   8.4426667e-01
   1.1785276e+00   8.4433333e-01
   1.1785303e+00   8.4440000e-01
   1.1785345e+00   8.4446667e-01
   1.1785349e+00   8.4453333e-01
   1.1785365e+00   8.4460000e-01
   1.1785371e+00   8.4466667e-01
   1.1785386e+00   8.4473333e-01
   1.1785474e+00   8.4480000e-01
   1.1785537e+00   8.4486667e-01
   1.1785567e+00   8.4493333e-01
   1.1785568e+00   8.4500000e-01
   1.1785576e+00   8.4506667e-01
   1.1785594e+00   8.4513333e-01
   1.1785609e+00   8.4520000e-01
   1.1785661e+00   8.4526667e-01
   1.1785674e+00   8.4533333e-01
   1.1785697e+00   8.4540000e-01
   1.1785710e+00   8.4546667e-01
   1.1785796e+00   8.4553333e-01
   1.1785805e+00   8.4560000e-01
   1.1785910e+00   8.4566667e-01
   1.1785912e+00   8.4573333e-01
   1.1785969e+00   8.4580000e-01
   1.1786115e+00   8.4586667e-01
   1.1786117e+00   8.4600000e-01
   1.1786125e+00   8.4606667e-01
   1.1786147e+00   8.4620000e-01
   1.1786218e+00   8.4626667e-01
   1.1786228e+00   8.4633333e-01
   1.1786252e+00   8.4640000e-01
   1.1786261e+00   8.4646667e-01
   1.1786283e+00   8.4653333e-01
   1.1786295e+00   8.4660000e-01
   1.1786395e+00   8.4666667e-01
   1.1786421e+00   8.4673333e-01
   1.1786445e+00   8.4680000e-01
   1.1786509e+00   8.4686667e-01
   1.1786553e+00   8.4693333e-01
   1.1786606e+00   8.4700000e-01
   1.1786607e+00   8.4706667e-01
   1.1786688e+00   8.4713333e-01
   1.1786699e+00   8.4720000e-01
   1.1786755e+00   8.4726667e-01
   1.1786785e+00   8.4733333e-01
   1.1786812e+00   8.4740000e-01
   1.1786824e+00   8.4746667e-01
   1.1786838e+00   8.4753333e-01
   1.1786878e+00   8.4760000e-01
   1.1786909e+00   8.4766667e-01
   1.1787006e+00   8.4773333e-01
   1.1787020e+00   8.4780000e-01
   1.1787072e+00   8.4786667e-01
   1.1787100e+00   8.4800000e-01
   1.1787136e+00   8.4806667e-01
   1.1787144e+00   8.4813333e-01
   1.1787308e+00   8.4820000e-01
   1.1787367e+00   8.4826667e-01
   1.1787384e+00   8.4833333e-01
   1.1787489e+00   8.4840000e-01
   1.1787497e+00   8.4846667e-01
   1.1787620e+00   8.4860000e-01
   1.1787707e+00   8.4866667e-01
   1.1787711e+00   8.4873333e-01
   1.1787864e+00   8.4880000e-01
   1.1788060e+00   8.4886667e-01
   1.1788066e+00   8.4893333e-01
   1.1788068e+00   8.4900000e-01
   1.1788235e+00   8.4906667e-01
   1.1788307e+00   8.4913333e-01
   1.1788360e+00   8.4920000e-01
   1.1788368e+00   8.4926667e-01
   1.1788516e+00   8.4933333e-01
   1.1788587e+00   8.4940000e-01
   1.1788603e+00   8.4946667e-01
   1.1788632e+00   8.4953333e-01
   1.1788652e+00   8.4966667e-01
   1.1788683e+00   8.4980000e-01
   1.1788786e+00   8.4993333e-01
   1.1788803e+00   8.5000000e-01
   1.1788867e+00   8.5006667e-01
   1.1788880e+00   8.5013333e-01
   1.1788925e+00   8.5020000e-01
   1.1789016e+00   8.5026667e-01
   1.1789038e+00   8.5033333e-01
   1.1789073e+00   8.5040000e-01
   1.1789138e+00   8.5053333e-01
   1.1789141e+00   8.5060000e-01
   1.1789143e+00   8.5073333e-01
   1.1789171e+00   8.5080000e-01
   1.1789219e+00   8.5086667e-01
   1.1789325e+00   8.5093333e-01
   1.1789337e+00   8.5100000e-01
   1.1789449e+00   8.5106667e-01
   1.1789449e+00   8.5113333e-01
   1.1789465e+00   8.5120000e-01
   1.1789495e+00   8.5126667e-01
   1.1789517e+00   8.5133333e-01
   1.1789552e+00   8.5140000e-01
   1.1789655e+00   8.5146667e-01
   1.1789660e+00   8.5153333e-01
   1.1789739e+00   8.5160000e-01
   1.1789820e+00   8.5166667e-01
   1.1789874e+00   8.5173333e-01
   1.1789928e+00   8.5186667e-01
   1.1789955e+00   8.5193333e-01
   1.1790018e+00   8.5200000e-01
   1.1790031e+00   8.5206667e-01
   1.1790065e+00   8.5213333e-01
   1.1790070e+00   8.5220000e-01
   1.1790116e+00   8.5226667e-01
   1.1790119e+00   8.5233333e-01
   1.1790131e+00   8.5240000e-01
   1.1790136e+00   8.5246667e-01
   1.1790148e+00   8.5253333e-01
   1.1790157e+00   8.5260000e-01
   1.1790206e+00   8.5266667e-01
   1.1790209e+00   8.5280000e-01
   1.1790219e+00   8.5286667e-01
   1.1790230e+00   8.5293333e-01
   1.1790244e+00   8.5300000e-01
   1.1790302e+00   8.5313333e-01
   1.1790339e+00   8.5320000e-01
   1.1790346e+00   8.5326667e-01
   1.1790387e+00   8.5333333e-01
   1.1790472e+00   8.5340000e-01
   1.1790483e+00   8.5346667e-01
   1.1790561e+00   8.5360000e-01
   1.1790677e+00   8.5366667e-01
   1.1790731e+00   8.5373333e-01
   1.1790762e+00   8.5380000e-01
   1.1790924e+00   8.5386667e-01
   1.1791027e+00   8.5393333e-01
   1.1791111e+00   8.5400000e-01
   1.1791141e+00   8.5406667e-01
   1.1791218e+00   8.5413333e-01
   1.1791297e+00   8.5420000e-01
   1.1791310e+00   8.5426667e-01
   1.1791321e+00   8.5433333e-01
   1.1791336e+00   8.5440000e-01
   1.1791340e+00   8.5446667e-01
   1.1791341e+00   8.5453333e-01
   1.1791436e+00   8.5460000e-01
   1.1791525e+00   8.5466667e-01
   1.1791574e+00   8.5480000e-01
   1.1791777e+00   8.5486667e-01
   1.1791802e+00   8.5493333e-01
   1.1791846e+00   8.5500000e-01
   1.1791887e+00   8.5506667e-01
   1.1791890e+00   8.5513333e-01
   1.1791918e+00   8.5520000e-01
   1.1791926e+00   8.5526667e-01
   1.1792009e+00   8.5533333e-01
   1.1792025e+00   8.5540000e-01
   1.1792051e+00   8.5546667e-01
   1.1792257e+00   8.5553333e-01
   1.1792275e+00   8.5560000e-01
   1.1792282e+00   8.5566667e-01
   1.1792306e+00   8.5573333e-01
   1.1792472e+00   8.5580000e-01
   1.1792619e+00   8.5586667e-01
   1.1792736e+00   8.5593333e-01
   1.1792749e+00   8.5600000e-01
   1.1792771e+00   8.5606667e-01
   1.1792823e+00   8.5613333e-01
   1.1792883e+00   8.5620000e-01
   1.1792899e+00   8.5626667e-01
   1.1792987e+00   8.5633333e-01
   1.1793125e+00   8.5640000e-01
   1.1793143e+00   8.5646667e-01
   1.1793181e+00   8.5660000e-01
   1.1793184e+00   8.5666667e-01
   1.1793203e+00   8.5673333e-01
   1.1793211e+00   8.5680000e-01
   1.1793230e+00   8.5686667e-01
   1.1793234e+00   8.5693333e-01
   1.1793491e+00   8.5706667e-01
   1.1793506e+00   8.5713333e-01
   1.1793532e+00   8.5720000e-01
   1.1793651e+00   8.5726667e-01
   1.1793663e+00   8.5733333e-01
   1.1793710e+00   8.5740000e-01
   1.1793714e+00   8.5746667e-01
   1.1793877e+00   8.5753333e-01
   1.1793895e+00   8.5760000e-01
   1.1793897e+00   8.5766667e-01
   1.1793914e+00   8.5780000e-01
   1.1793935e+00   8.5786667e-01
   1.1793985e+00   8.5793333e-01
   1.1794037e+00   8.5800000e-01
   1.1794050e+00   8.5806667e-01
   1.1794071e+00   8.5813333e-01
   1.1794102e+00   8.5820000e-01
   1.1794138e+00   8.5826667e-01
   1.1794191e+00   8.5833333e-01
   1.1794293e+00   8.5840000e-01
   1.1794303e+00   8.5846667e-01
   1.1794384e+00   8.5853333e-01
   1.1794396e+00   8.5860000e-01
   1.1794420e+00   8.5873333e-01
   1.1794431e+00   8.5880000e-01
   1.1794445e+00   8.5893333e-01
   1.1794488e+00   8.5900000e-01
   1.1794489e+00   8.5906667e-01
   1.1794515e+00   8.5913333e-01
   1.1794527e+00   8.5920000e-01
   1.1794537e+00   8.5926667e-01
   1.1794566e+00   8.5940000e-01
   1.1794580e+00   8.5946667e-01
   1.1794618e+00   8.5960000e-01
   1.1794628e+00   8.5966667e-01
   1.1794683e+00   8.5973333e-01
   1.1794691e+00   8.5986667e-01
   1.1794729e+00   8.5993333e-01
   1.1794825e+00   8.6000000e-01
   1.1794917e+00   8.6006667e-01
   1.1794958e+00   8.6013333e-01
   1.1795042e+00   8.6020000e-01
   1.1795047e+00   8.6026667e-01
   1.1795050e+00   8.6040000e-01
   1.1795119e+00   8.6046667e-01
   1.1795158e+00   8.6053333e-01
   1.1795198e+00   8.6060000e-01
   1.1795244e+00   8.6066667e-01
   1.1795258e+00   8.6073333e-01
   1.1795264e+00   8.6086667e-01
   1.1795275e+00   8.6093333e-01
   1.1795290e+00   8.6100000e-01
   1.1795326e+00   8.6106667e-01
   1.1795388e+00   8.6113333e-01
   1.1795397e+00   8.6126667e-01
   1.1795463e+00   8.6133333e-01
   1.1795488e+00   8.6140000e-01
   1.1795584e+00   8.6146667e-01
   1.1795628e+00   8.6153333e-01
   1.1795692e+00   8.6160000e-01
   1.1795766e+00   8.6166667e-01
   1.1795804e+00   8.6173333e-01
   1.1795853e+00   8.6186667e-01
   1.1795965e+00   8.6193333e-01
   1.1796031e+00   8.6200000e-01
   1.1796067e+00   8.6206667e-01
   1.1796068e+00   8.6213333e-01
   1.1796080e+00   8.6220000e-01
   1.1796118e+00   8.6233333e-01
   1.1796294e+00   8.6240000e-01
   1.1796355e+00   8.6246667e-01
   1.1796356e+00   8.6253333e-01
   1.1796370e+00   8.6260000e-01
   1.1796396e+00   8.6266667e-01
   1.1796412e+00   8.6273333e-01
   1.1796498e+00   8.6280000e-01
   1.1796531e+00   8.6286667e-01
   1.1796597e+00   8.6293333e-01
   1.1796685e+00   8.6300000e-01
   1.1796720e+00   8.6313333e-01
   1.1796789e+00   8.6326667e-01
   1.1796796e+00   8.6333333e-01
   1.1796834e+00   8.6340000e-01
   1.1796838e+00   8.6346667e-01
   1.1796842e+00   8.6353333e-01
   1.1796893e+00   8.6360000e-01
   1.1796905e+00   8.6366667e-01
   1.1796960e+00   8.6373333e-01
   1.1796960e+00   8.6386667e-01
   1.1797031e+00   8.6393333e-01
   1.1797183e+00   8.6400000e-01
   1.1797199e+00   8.6406667e-01
   1.1797220e+00   8.6413333e-01
   1.1797273e+00   8.6420000e-01
   1.1797358e+00   8.6426667e-01
   1.1797411e+00   8.6433333e-01
   1.1797414e+00   8.6440000e-01
   1.1797443e+00   8.6446667e-01
   1.1797457e+00   8.6453333e-01
   1.1797496e+00   8.6466667e-01
   1.1797509e+00   8.6480000e-01
   1.1797557e+00   8.6486667e-01
   1.1797589e+00   8.6493333e-01
   1.1797739e+00   8.6500000e-01
   1.1797971e+00   8.6506667e-01
   1.1798001e+00   8.6513333e-01
   1.1798104e+00   8.6520000e-01
   1.1798130e+00   8.6526667e-01
   1.1798213e+00   8.6533333e-01
   1.1798241e+00   8.6540000e-01
   1.1798272e+00   8.6546667e-01
   1.1798370e+00   8.6553333e-01
   1.1798433e+00   8.6560000e-01
   1.1798553e+00   8.6566667e-01
   1.1798562e+00   8.6573333e-01
   1.1798625e+00   8.6580000e-01
   1.1798681e+00   8.6586667e-01
   1.1798686e+00   8.6593333e-01
   1.1798704e+00   8.6600000e-01
   1.1798707e+00   8.6606667e-01
   1.1798752e+00   8.6613333e-01
   1.1798794e+00   8.6620000e-01
   1.1798828e+00   8.6633333e-01
   1.1798943e+00   8.6640000e-01
   1.1798988e+00   8.6646667e-01
   1.1799066e+00   8.6653333e-01
   1.1799155e+00   8.6666667e-01
   1.1799283e+00   8.6673333e-01
   1.1799320e+00   8.6680000e-01
   1.1799358e+00   8.6686667e-01
   1.1799445e+00   8.6693333e-01
   1.1799454e+00   8.6700000e-01
   1.1799503e+00   8.6706667e-01
   1.1799533e+00   8.6713333e-01
   1.1799583e+00   8.6720000e-01
   1.1799643e+00   8.6726667e-01
   1.1799728e+00   8.6740000e-01
   1.1799812e+00   8.6746667e-01
   1.1799823e+00   8.6753333e-01
   1.1799914e+00   8.6760000e-01
   1.1799994e+00   8.6766667e-01
   1.1800134e+00   8.6773333e-01
   1.1800151e+00   8.6780000e-01
   1.1800259e+00   8.6786667e-01
   1.1800290e+00   8.6793333e-01
   1.1800348e+00   8.6800000e-01
   1.1800377e+00   8.6806667e-01
   1.1800409e+00   8.6813333e-01
   1.1800415e+00   8.6820000e-01
   1.1800444e+00   8.6826667e-01
   1.1800549e+00   8.6833333e-01
   1.1800549e+00   8.6840000e-01
   1.1800570e+00   8.6846667e-01
   1.1800611e+00   8.6853333e-01
   1.1800635e+00   8.6860000e-01
   1.1800635e+00   8.6866667e-01
   1.1800761e+00   8.6873333e-01
   1.1800811e+00   8.6880000e-01
   1.1800847e+00   8.6886667e-01
   1.1800850e+00   8.6893333e-01
   1.1800865e+00   8.6900000e-01
   1.1800953e+00   8.6906667e-01
   1.1801011e+00   8.6913333e-01
   1.1801162e+00   8.6920000e-01
   1.1801214e+00   8.6926667e-01
   1.1801247e+00   8.6940000e-01
   1.1801256e+00   8.6953333e-01
   1.1801325e+00   8.6960000e-01
   1.1801336e+00   8.6966667e-01
   1.1801357e+00   8.6980000e-01
   1.1801478e+00   8.6986667e-01
   1.1801489e+00   8.6993333e-01
   1.1801491e+00   8.7000000e-01
   1.1801623e+00   8.7006667e-01
   1.1801832e+00   8.7013333e-01
   1.1801843e+00   8.7020000e-01
   1.1801975e+00   8.7026667e-01
   1.1801978e+00   8.7040000e-01
   1.1802017e+00   8.7046667e-01
   1.1802026e+00   8.7053333e-01
   1.1802053e+00   8.7060000e-01
   1.1802153e+00   8.7066667e-01
   1.1802202e+00   8.7073333e-01
   1.1802231e+00   8.7080000e-01
   1.1802257e+00   8.7093333e-01
   1.1802276e+00   8.7100000e-01
   1.1802377e+00   8.7106667e-01
   1.1802420e+00   8.7120000e-01
   1.1802424e+00   8.7126667e-01
   1.1802457e+00   8.7133333e-01
   1.1802480e+00   8.7140000e-01
   1.1802488e+00   8.7153333e-01
   1.1802540e+00   8.7160000e-01
   1.1802580e+00   8.7166667e-01
   1.1802601e+00   8.7180000e-01
   1.1802784e+00   8.7186667e-01
   1.1802832e+00   8.7193333e-01
   1.1802870e+00   8.7200000e-01
   1.1802913e+00   8.7206667e-01
   1.1802969e+00   8.7213333e-01
   1.1803004e+00   8.7220000e-01
   1.1803109e+00   8.7233333e-01
   1.1803142e+00   8.7240000e-01
   1.1803195e+00   8.7253333e-01
   1.1803200e+00   8.7260000e-01
   1.1803265e+00   8.7266667e-01
   1.1803400e+00   8.7280000e-01
   1.1803506e+00   8.7286667e-01
   1.1803521e+00   8.7293333e-01
   1.1803526e+00   8.7300000e-01
   1.1803597e+00   8.7306667e-01
   1.1803609e+00   8.7313333e-01
   1.1803645e+00   8.7320000e-01
   1.1803711e+00   8.7326667e-01
   1.1803741e+00   8.7333333e-01
   1.1803746e+00   8.7346667e-01
   1.1803758e+00   8.7353333e-01
   1.1803789e+00   8.7360000e-01
   1.1803807e+00   8.7366667e-01
   1.1803825e+00   8.7373333e-01
   1.1803875e+00   8.7380000e-01
   1.1804001e+00   8.7386667e-01
   1.1804095e+00   8.7393333e-01
   1.1804141e+00   8.7406667e-01
   1.1804218e+00   8.7413333e-01
   1.1804221e+00   8.7420000e-01
   1.1804285e+00   8.7426667e-01
   1.1804345e+00   8.7440000e-01
   1.1804351e+00   8.7446667e-01
   1.1804392e+00   8.7453333e-01
   1.1804398e+00   8.7460000e-01
   1.1804403e+00   8.7466667e-01
   1.1804485e+00   8.7480000e-01
   1.1804566e+00   8.7486667e-01
   1.1804575e+00   8.7493333e-01
   1.1804688e+00   8.7500000e-01
   1.1804708e+00   8.7506667e-01
   1.1804732e+00   8.7513333e-01
   1.1804735e+00   8.7520000e-01
   1.1804767e+00   8.7526667e-01
   1.1804773e+00   8.7533333e-01
   1.1804819e+00   8.7540000e-01
   1.1804828e+00   8.7546667e-01
   1.1804840e+00   8.7560000e-01
   1.1804852e+00   8.7566667e-01
   1.1804942e+00   8.7573333e-01
   1.1804948e+00   8.7586667e-01
   1.1804958e+00   8.7593333e-01
   1.1804961e+00   8.7600000e-01
   1.1804975e+00   8.7606667e-01
   1.1804983e+00   8.7613333e-01
   1.1804986e+00   8.7620000e-01
   1.1805057e+00   8.7626667e-01
   1.1805069e+00   8.7633333e-01
   1.1805085e+00   8.7640000e-01
   1.1805216e+00   8.7646667e-01
   1.1805223e+00   8.7653333e-01
   1.1805307e+00   8.7660000e-01
   1.1805469e+00   8.7666667e-01
   1.1805568e+00   8.7673333e-01
   1.1805669e+00   8.7680000e-01
   1.1805710e+00   8.7686667e-01
   1.1805740e+00   8.7693333e-01
   1.1805752e+00   8.7700000e-01
   1.1805813e+00   8.7713333e-01
   1.1806004e+00   8.7720000e-01
   1.1806074e+00   8.7726667e-01
   1.1806110e+00   8.7733333e-01
   1.1806179e+00   8.7740000e-01
   1.1806254e+00   8.7746667e-01
   1.1806263e+00   8.7753333e-01
   1.1806324e+00   8.7760000e-01
   1.1806357e+00   8.7766667e-01
   1.1806423e+00   8.7773333e-01
   1.1806492e+00   8.7780000e-01
   1.1806535e+00   8.7786667e-01
   1.1806590e+00   8.7793333e-01
   1.1806793e+00   8.7800000e-01
   1.1806795e+00   8.7806667e-01
   1.1806806e+00   8.7820000e-01
   1.1806827e+00   8.7826667e-01
   1.1806854e+00   8.7833333e-01
   1.1806953e+00   8.7840000e-01
   1.1806954e+00   8.7846667e-01
   1.1807005e+00   8.7853333e-01
   1.1807014e+00   8.7860000e-01
   1.1807133e+00   8.7866667e-01
   1.1807142e+00   8.7873333e-01
   1.1807173e+00   8.7880000e-01
   1.1807214e+00   8.7893333e-01
   1.1807296e+00   8.7900000e-01
   1.1807333e+00   8.7906667e-01
   1.1807349e+00   8.7913333e-01
   1.1807445e+00   8.7920000e-01
   1.1807467e+00   8.7926667e-01
   1.1807492e+00   8.7933333e-01
   1.1807508e+00   8.7940000e-01
   1.1807550e+00   8.7946667e-01
   1.1807571e+00   8.7953333e-01
   1.1807584e+00   8.7960000e-01
   1.1807610e+00   8.7966667e-01
   1.1807645e+00   8.7973333e-01
   1.1807656e+00   8.7980000e-01
   1.1807731e+00   8.7986667e-01
   1.1807797e+00   8.7993333e-01
   1.1807812e+00   8.8000000e-01
   1.1807901e+00   8.8006667e-01
   1.1807970e+00   8.8020000e-01
   1.1807984e+00   8.8026667e-01
   1.1808072e+00   8.8033333e-01
   1.1808145e+00   8.8040000e-01
   1.1808179e+00   8.8053333e-01
   1.1808186e+00   8.8060000e-01
   1.1808223e+00   8.8066667e-01
   1.1808242e+00   8.8073333e-01
   1.1808280e+00   8.8086667e-01
   1.1808351e+00   8.8093333e-01
   1.1808422e+00   8.8100000e-01
   1.1808518e+00   8.8106667e-01
   1.1808573e+00   8.8120000e-01
   1.1808608e+00   8.8126667e-01
   1.1808732e+00   8.8133333e-01
   1.1808744e+00   8.8140000e-01
   1.1808789e+00   8.8146667e-01
   1.1808870e+00   8.8153333e-01
   1.1808924e+00   8.8160000e-01
   1.1808939e+00   8.8166667e-01
   1.1808939e+00   8.8180000e-01
   1.1808970e+00   8.8186667e-01
   1.1809053e+00   8.8193333e-01
   1.1809089e+00   8.8200000e-01
   1.1809101e+00   8.8206667e-01
   1.1809112e+00   8.8213333e-01
   1.1809127e+00   8.8220000e-01
   1.1809217e+00   8.8226667e-01
   1.1809247e+00   8.8240000e-01
   1.1809252e+00   8.8246667e-01
   1.1809375e+00   8.8253333e-01
   1.1809433e+00   8.8266667e-01
   1.1809464e+00   8.8273333e-01
   1.1809468e+00   8.8280000e-01
   1.1809667e+00   8.8293333e-01
   1.1809671e+00   8.8300000e-01
   1.1809672e+00   8.8306667e-01
   1.1809678e+00   8.8313333e-01
   1.1809752e+00   8.8320000e-01
   1.1809763e+00   8.8326667e-01
   1.1809838e+00   8.8333333e-01
   1.1809848e+00   8.8340000e-01
   1.1809967e+00   8.8346667e-01
   1.1810028e+00   8.8353333e-01
   1.1810077e+00   8.8360000e-01
   1.1810091e+00   8.8366667e-01
   1.1810159e+00   8.8373333e-01
   1.1810342e+00   8.8380000e-01
   1.1810406e+00   8.8386667e-01
   1.1810444e+00   8.8393333e-01
   1.1810480e+00   8.8400000e-01
   1.1810498e+00   8.8406667e-01
   1.1810680e+00   8.8413333e-01
   1.1810685e+00   8.8420000e-01
   1.1810710e+00   8.8426667e-01
   1.1810787e+00   8.8440000e-01
   1.1810792e+00   8.8446667e-01
   1.1810799e+00   8.8453333e-01
   1.1810848e+00   8.8460000e-01
   1.1810869e+00   8.8466667e-01
   1.1810911e+00   8.8473333e-01
   1.1810956e+00   8.8480000e-01
   1.1811162e+00   8.8493333e-01
   1.1811194e+00   8.8500000e-01
   1.1811246e+00   8.8513333e-01
   1.1811250e+00   8.8520000e-01
   1.1811287e+00   8.8526667e-01
   1.1811373e+00   8.8533333e-01
   1.1811436e+00   8.8540000e-01
   1.1811446e+00   8.8546667e-01
   1.1811558e+00   8.8553333e-01
   1.1811595e+00   8.8560000e-01
   1.1811695e+00   8.8566667e-01
   1.1811713e+00   8.8580000e-01
   1.1811741e+00   8.8586667e-01
   1.1811850e+00   8.8593333e-01
   1.1811913e+00   8.8600000e-01
   1.1811951e+00   8.8606667e-01
   1.1811953e+00   8.8620000e-01
   1.1811964e+00   8.8626667e-01
   1.1812066e+00   8.8633333e-01
   1.1812090e+00   8.8640000e-01
   1.1812100e+00   8.8653333e-01
   1.1812150e+00   8.8660000e-01
   1.1812158e+00   8.8666667e-01
   1.1812233e+00   8.8673333e-01
   1.1812380e+00   8.8680000e-01
   1.1812434e+00   8.8693333e-01
   1.1812463e+00   8.8700000e-01
   1.1812514e+00   8.8706667e-01
   1.1812548e+00   8.8713333e-01
   1.1812744e+00   8.8720000e-01
   1.1812776e+00   8.8726667e-01
   1.1812867e+00   8.8733333e-01
   1.1812888e+00   8.8740000e-01
   1.1812995e+00   8.8746667e-01
   1.1813027e+00   8.8753333e-01
   1.1813121e+00   8.8766667e-01
   1.1813130e+00   8.8773333e-01
   1.1813131e+00   8.8780000e-01
   1.1813141e+00   8.8786667e-01
   1.1813155e+00   8.8793333e-01
   1.1813162e+00   8.8800000e-01
   1.1813247e+00   8.8806667e-01
   1.1813249e+00   8.8813333e-01
   1.1813338e+00   8.8826667e-01
   1.1813349e+00   8.8833333e-01
   1.1813366e+00   8.8840000e-01
   1.1813484e+00   8.8846667e-01
   1.1813495e+00   8.8853333e-01
   1.1813549e+00   8.8860000e-01
   1.1813595e+00   8.8866667e-01
   1.1813605e+00   8.8873333e-01
   1.1813644e+00   8.8880000e-01
   1.1813678e+00   8.8886667e-01
   1.1813849e+00   8.8893333e-01
   1.1813956e+00   8.8900000e-01
   1.1814003e+00   8.8906667e-01
   1.1814116e+00   8.8913333e-01
   1.1814333e+00   8.8926667e-01
   1.1814396e+00   8.8933333e-01
   1.1814593e+00   8.8940000e-01
   1.1814713e+00   8.8946667e-01
   1.1814735e+00   8.8953333e-01
   1.1814742e+00   8.8960000e-01
   1.1814744e+00   8.8966667e-01
   1.1814753e+00   8.8973333e-01
   1.1814769e+00   8.8980000e-01
   1.1814783e+00   8.8986667e-01
   1.1814858e+00   8.8993333e-01
   1.1814881e+00   8.9000000e-01
   1.1814967e+00   8.9006667e-01
   1.1815051e+00   8.9013333e-01
   1.1815114e+00   8.9020000e-01
   1.1815118e+00   8.9026667e-01
   1.1815134e+00   8.9033333e-01
   1.1815187e+00   8.9040000e-01
   1.1815347e+00   8.9046667e-01
   1.1815351e+00   8.9053333e-01
   1.1815432e+00   8.9060000e-01
   1.1815477e+00   8.9066667e-01
   1.1815490e+00   8.9073333e-01
   1.1815576e+00   8.9080000e-01
   1.1815636e+00   8.9086667e-01
   1.1815664e+00   8.9093333e-01
   1.1815750e+00   8.9100000e-01
   1.1815779e+00   8.9113333e-01
   1.1815803e+00   8.9120000e-01
   1.1815871e+00   8.9126667e-01
   1.1815888e+00   8.9133333e-01
   1.1815991e+00   8.9140000e-01
   1.1816057e+00   8.9146667e-01
   1.1816061e+00   8.9153333e-01
   1.1816224e+00   8.9160000e-01
   1.1816227e+00   8.9166667e-01
   1.1816351e+00   8.9173333e-01
   1.1816363e+00   8.9180000e-01
   1.1816499e+00   8.9186667e-01
   1.1816660e+00   8.9193333e-01
   1.1816662e+00   8.9200000e-01
   1.1816685e+00   8.9206667e-01
   1.1816764e+00   8.9213333e-01
   1.1816775e+00   8.9220000e-01
   1.1816837e+00   8.9226667e-01
   1.1817030e+00   8.9240000e-01
   1.1817054e+00   8.9246667e-01
   1.1817092e+00   8.9253333e-01
   1.1817185e+00   8.9260000e-01
   1.1817221e+00   8.9266667e-01
   1.1817278e+00   8.9273333e-01
   1.1817375e+00   8.9280000e-01
   1.1817425e+00   8.9286667e-01
   1.1817456e+00   8.9293333e-01
   1.1817489e+00   8.9300000e-01
   1.1817518e+00   8.9306667e-01
   1.1817539e+00   8.9313333e-01
   1.1817594e+00   8.9320000e-01
   1.1817606e+00   8.9326667e-01
   1.1817610e+00   8.9333333e-01
   1.1817685e+00   8.9340000e-01
   1.1817694e+00   8.9353333e-01
   1.1817736e+00   8.9360000e-01
   1.1817921e+00   8.9366667e-01
   1.1817980e+00   8.9373333e-01
   1.1818097e+00   8.9386667e-01
   1.1818137e+00   8.9400000e-01
   1.1818189e+00   8.9406667e-01
   1.1818192e+00   8.9413333e-01
   1.1818219e+00   8.9420000e-01
   1.1818242e+00   8.9426667e-01
   1.1818582e+00   8.9433333e-01
   1.1818601e+00   8.9440000e-01
   1.1818618e+00   8.9446667e-01
   1.1818696e+00   8.9453333e-01
   1.1818785e+00   8.9460000e-01
   1.1818806e+00   8.9466667e-01
   1.1818814e+00   8.9473333e-01
   1.1818877e+00   8.9480000e-01
   1.1819067e+00   8.9486667e-01
   1.1819070e+00   8.9493333e-01
   1.1819175e+00   8.9506667e-01
   1.1819236e+00   8.9513333e-01
   1.1819266e+00   8.9520000e-01
   1.1819276e+00   8.9526667e-01
   1.1819327e+00   8.9533333e-01
   1.1819489e+00   8.9540000e-01
   1.1819530e+00   8.9546667e-01
   1.1819609e+00   8.9553333e-01
   1.1819656e+00   8.9560000e-01
   1.1819669e+00   8.9566667e-01
   1.1819826e+00   8.9573333e-01
   1.1819844e+00   8.9580000e-01
   1.1819856e+00   8.9586667e-01
   1.1819860e+00   8.9593333e-01
   1.1819916e+00   8.9600000e-01
   1.1819961e+00   8.9606667e-01
   1.1819974e+00   8.9620000e-01
   1.1820026e+00   8.9633333e-01
   1.1820084e+00   8.9640000e-01
   1.1820156e+00   8.9646667e-01
   1.1820167e+00   8.9653333e-01
   1.1820236e+00   8.9660000e-01
   1.1820284e+00   8.9673333e-01
   1.1820319e+00   8.9680000e-01
   1.1820381e+00   8.9693333e-01
   1.1820414e+00   8.9700000e-01
   1.1820430e+00   8.9706667e-01
   1.1820484e+00   8.9713333e-01
   1.1820508e+00   8.9720000e-01
   1.1820652e+00   8.9726667e-01
   1.1820673e+00   8.9733333e-01
   1.1820711e+00   8.9740000e-01
   1.1820822e+00   8.9753333e-01
   1.1820875e+00   8.9760000e-01
   1.1820956e+00   8.9766667e-01
   1.1820965e+00   8.9773333e-01
   1.1821030e+00   8.9780000e-01
   1.1821044e+00   8.9786667e-01
   1.1821066e+00   8.9793333e-01
   1.1821120e+00   8.9800000e-01
   1.1821134e+00   8.9806667e-01
   1.1821149e+00   8.9813333e-01
   1.1821175e+00   8.9820000e-01
   1.1821192e+00   8.9826667e-01
   1.1821332e+00   8.9833333e-01
   1.1821361e+00   8.9840000e-01
   1.1821398e+00   8.9846667e-01
   1.1821401e+00   8.9853333e-01
   1.1821432e+00   8.9860000e-01
   1.1821625e+00   8.9866667e-01
   1.1821814e+00   8.9873333e-01
   1.1821839e+00   8.9880000e-01
   1.1821874e+00   8.9886667e-01
   1.1822040e+00   8.9893333e-01
   1.1822057e+00   8.9900000e-01
   1.1822076e+00   8.9906667e-01
   1.1822104e+00   8.9913333e-01
   1.1822120e+00   8.9920000e-01
   1.1822142e+00   8.9926667e-01
   1.1822193e+00   8.9933333e-01
   1.1822340e+00   8.9946667e-01
   1.1822383e+00   8.9960000e-01
   1.1822408e+00   8.9973333e-01
   1.1822429e+00   8.9986667e-01
   1.1822509e+00   8.9993333e-01
   1.1822513e+00   9.0000000e-01
   1.1822621e+00   9.0006667e-01
   1.1822644e+00   9.0013333e-01
   1.1822662e+00   9.0020000e-01
   1.1822737e+00   9.0033333e-01
   1.1822780e+00   9.0040000e-01
   1.1822795e+00   9.0046667e-01
   1.1822807e+00   9.0053333e-01
   1.1822959e+00   9.0060000e-01
   1.1822992e+00   9.0066667e-01
   1.1822999e+00   9.0073333e-01
   1.1823004e+00   9.0080000e-01
   1.1823010e+00   9.0086667e-01
   1.1823099e+00   9.0093333e-01
   1.1823263e+00   9.0100000e-01
   1.1823349e+00   9.0106667e-01
   1.1823352e+00   9.0113333e-01
   1.1823376e+00   9.0120000e-01
   1.1823407e+00   9.0126667e-01
   1.1823410e+00   9.0133333e-01
   1.1823424e+00   9.0146667e-01
   1.1823457e+00   9.0160000e-01
   1.1823486e+00   9.0166667e-01
   1.1823595e+00   9.0173333e-01
   1.1823607e+00   9.0180000e-01
   1.1823615e+00   9.0186667e-01
   1.1823657e+00   9.0193333e-01
   1.1823660e+00   9.0200000e-01
   1.1823685e+00   9.0206667e-01
   1.1823704e+00   9.0213333e-01
   1.1823761e+00   9.0220000e-01
   1.1823793e+00   9.0226667e-01
   1.1823812e+00   9.0233333e-01
   1.1823847e+00   9.0240000e-01
   1.1823868e+00   9.0246667e-01
   1.1823988e+00   9.0253333e-01
   1.1824043e+00   9.0260000e-01
   1.1824050e+00   9.0273333e-01
   1.1824062e+00   9.0280000e-01
   1.1824069e+00   9.0286667e-01
   1.1824079e+00   9.0293333e-01
   1.1824273e+00   9.0300000e-01
   1.1824307e+00   9.0306667e-01
   1.1824336e+00   9.0320000e-01
   1.1824413e+00   9.0333333e-01
   1.1824432e+00   9.0340000e-01
   1.1824445e+00   9.0346667e-01
   1.1824513e+00   9.0353333e-01
   1.1824587e+00   9.0360000e-01
   1.1824616e+00   9.0366667e-01
   1.1824658e+00   9.0373333e-01
   1.1824713e+00   9.0380000e-01
   1.1824727e+00   9.0386667e-01
   1.1824740e+00   9.0393333e-01
   1.1824754e+00   9.0400000e-01
   1.1824779e+00   9.0406667e-01
   1.1825062e+00   9.0413333e-01
   1.1825074e+00   9.0420000e-01
   1.1825335e+00   9.0426667e-01
   1.1825355e+00   9.0433333e-01
   1.1825400e+00   9.0440000e-01
   1.1825408e+00   9.0446667e-01
   1.1825463e+00   9.0453333e-01
   1.1825465e+00   9.0460000e-01
   1.1825474e+00   9.0466667e-01
   1.1825505e+00   9.0473333e-01
   1.1825573e+00   9.0480000e-01
   1.1825584e+00   9.0486667e-01
   1.1825633e+00   9.0493333e-01
   1.1825834e+00   9.0500000e-01
   1.1825916e+00   9.0506667e-01
   1.1825928e+00   9.0513333e-01
   1.1825972e+00   9.0520000e-01
   1.1825976e+00   9.0526667e-01
   1.1826038e+00   9.0533333e-01
   1.1826065e+00   9.0540000e-01
   1.1826094e+00   9.0546667e-01
   1.1826112e+00   9.0553333e-01
   1.1826146e+00   9.0560000e-01
   1.1826169e+00   9.0566667e-01
   1.1826269e+00   9.0573333e-01
   1.1826391e+00   9.0580000e-01
   1.1826478e+00   9.0586667e-01
   1.1826601e+00   9.0593333e-01
   1.1826654e+00   9.0606667e-01
   1.1826783e+00   9.0613333e-01
   1.1826790e+00   9.0620000e-01
   1.1826799e+00   9.0626667e-01
   1.1826913e+00   9.0633333e-01
   1.1826943e+00   9.0640000e-01
   1.1827014e+00   9.0646667e-01
   1.1827030e+00   9.0653333e-01
   1.1827068e+00   9.0660000e-01
   1.1827091e+00   9.0666667e-01
   1.1827095e+00   9.0673333e-01
   1.1827103e+00   9.0680000e-01
   1.1827166e+00   9.0686667e-01
   1.1827226e+00   9.0693333e-01
   1.1827280e+00   9.0700000e-01
   1.1827358e+00   9.0706667e-01
   1.1827367e+00   9.0713333e-01
   1.1827393e+00   9.0720000e-01
   1.1827412e+00   9.0733333e-01
   1.1827434e+00   9.0740000e-01
   1.1827449e+00   9.0746667e-01
   1.1827518e+00   9.0753333e-01
   1.1827522e+00   9.0760000e-01
   1.1827650e+00   9.0766667e-01
   1.1827658e+00   9.0773333e-01
   1.1827659e+00   9.0780000e-01
   1.1827704e+00   9.0786667e-01
   1.1827760e+00   9.0793333e-01
   1.1827799e+00   9.0806667e-01
   1.1827835e+00   9.0813333e-01
   1.1827905e+00   9.0820000e-01
   1.1828038e+00   9.0826667e-01
   1.1828062e+00   9.0833333e-01
   1.1828103e+00   9.0840000e-01
   1.1828105e+00   9.0846667e-01
   1.1828200e+00   9.0853333e-01
   1.1828295e+00   9.0860000e-01
   1.1828360e+00   9.0866667e-01
   1.1828454e+00   9.0873333e-01
   1.1828458e+00   9.0886667e-01
   1.1828460e+00   9.0893333e-01
   1.1828548e+00   9.0900000e-01
   1.1828555e+00   9.0906667e-01
   1.1828564e+00   9.0913333e-01
   1.1828583e+00   9.0920000e-01
   1.1828596e+00   9.0926667e-01
   1.1828629e+00   9.0933333e-01
   1.1828743e+00   9.0940000e-01
   1.1828752e+00   9.0946667e-01
   1.1828768e+00   9.0953333e-01
   1.1828802e+00   9.0960000e-01
   1.1828803e+00   9.0966667e-01
   1.1828805e+00   9.0973333e-01
   1.1828935e+00   9.0986667e-01
   1.1829006e+00   9.1000000e-01
   1.1829081e+00   9.1006667e-01
   1.1829133e+00   9.1013333e-01
   1.1829146e+00   9.1020000e-01
   1.1829162e+00   9.1026667e-01
   1.1829165e+00   9.1040000e-01
   1.1829195e+00   9.1046667e-01
   1.1829261e+00   9.1053333e-01
   1.1829271e+00   9.1060000e-01
   1.1829391e+00   9.1066667e-01
   1.1829392e+00   9.1073333e-01
   1.1829524e+00   9.1080000e-01
   1.1829534e+00   9.1086667e-01
   1.1829565e+00   9.1093333e-01
   1.1829573e+00   9.1100000e-01
   1.1829597e+00   9.1106667e-01
   1.1829604e+00   9.1113333e-01
   1.1829644e+00   9.1120000e-01
   1.1829696e+00   9.1126667e-01
   1.1829755e+00   9.1133333e-01
   1.1829764e+00   9.1140000e-01
   1.1829839e+00   9.1146667e-01
   1.1829890e+00   9.1153333e-01
   1.1830049e+00   9.1166667e-01
   1.1830055e+00   9.1173333e-01
   1.1830081e+00   9.1180000e-01
   1.1830109e+00   9.1186667e-01
   1.1830196e+00   9.1193333e-01
   1.1830240e+00   9.1200000e-01
   1.1830256e+00   9.1206667e-01
   1.1830264e+00   9.1213333e-01
   1.1830285e+00   9.1226667e-01
   1.1830297e+00   9.1233333e-01
   1.1830394e+00   9.1240000e-01
   1.1830404e+00   9.1246667e-01
   1.1830416e+00   9.1253333e-01
   1.1830445e+00   9.1260000e-01
   1.1830465e+00   9.1266667e-01
   1.1830472e+00   9.1273333e-01
   1.1830493e+00   9.1280000e-01
   1.1830555e+00   9.1286667e-01
   1.1830586e+00   9.1293333e-01
   1.1830604e+00   9.1306667e-01
   1.1830620e+00   9.1313333e-01
   1.1830655e+00   9.1320000e-01
   1.1830814e+00   9.1326667e-01
   1.1830891e+00   9.1333333e-01
   1.1831002e+00   9.1340000e-01
   1.1831117e+00   9.1346667e-01
   1.1831122e+00   9.1353333e-01
   1.1831143e+00   9.1360000e-01
   1.1831160e+00   9.1366667e-01
   1.1831226e+00   9.1373333e-01
   1.1831240e+00   9.1386667e-01
   1.1831302e+00   9.1393333e-01
   1.1831351e+00   9.1400000e-01
   1.1831388e+00   9.1406667e-01
   1.1831434e+00   9.1413333e-01
   1.1831438e+00   9.1420000e-01
   1.1831479e+00   9.1426667e-01
   1.1831480e+00   9.1433333e-01
   1.1831530e+00   9.1440000e-01
   1.1831557e+00   9.1446667e-01
   1.1831603e+00   9.1453333e-01
   1.1831708e+00   9.1466667e-01
   1.1831717e+00   9.1473333e-01
   1.1831731e+00   9.1480000e-01
   1.1831779e+00   9.1486667e-01
   1.1831833e+00   9.1493333e-01
   1.1831847e+00   9.1500000e-01
   1.1831862e+00   9.1506667e-01
   1.1831879e+00   9.1513333e-01
   1.1831949e+00   9.1520000e-01
   1.1831989e+00   9.1526667e-01
   1.1832052e+00   9.1540000e-01
   1.1832077e+00   9.1546667e-01
   1.1832091e+00   9.1553333e-01
   1.1832094e+00   9.1560000e-01
   1.1832135e+00   9.1566667e-01
   1.1832146e+00   9.1573333e-01
   1.1832193e+00   9.1580000e-01
   1.1832369e+00   9.1586667e-01
   1.1832392e+00   9.1593333e-01
   1.1832399e+00   9.1600000e-01
   1.1832484e+00   9.1606667e-01
   1.1832495e+00   9.1620000e-01
   1.1832624e+00   9.1626667e-01
   1.1832763e+00   9.1640000e-01
   1.1832777e+00   9.1646667e-01
   1.1832831e+00   9.1653333e-01
   1.1832912e+00   9.1660000e-01
   1.1832955e+00   9.1666667e-01
   1.1832979e+00   9.1673333e-01
   1.1832982e+00   9.1680000e-01
   1.1832987e+00   9.1686667e-01
   1.1833086e+00   9.1693333e-01
   1.1833115e+00   9.1700000e-01
   1.1833151e+00   9.1706667e-01
   1.1833263e+00   9.1713333e-01
   1.1833269e+00   9.1720000e-01
   1.1833372e+00   9.1726667e-01
   1.1833449e+00   9.1740000e-01
   1.1833508e+00   9.1753333e-01
   1.1833512e+00   9.1760000e-01
   1.1833529e+00   9.1766667e-01
   1.1833551e+00   9.1773333e-01
   1.1833675e+00   9.1786667e-01
   1.1833989e+00   9.1793333e-01
   1.1834007e+00   9.1800000e-01
   1.1834011e+00   9.1806667e-01
   1.1834031e+00   9.1813333e-01
   1.1834091e+00   9.1820000e-01
   1.1834109e+00   9.1833333e-01
   1.1834206e+00   9.1840000e-01
   1.1834337e+00   9.1846667e-01
   1.1834365e+00   9.1853333e-01
   1.1834404e+00   9.1866667e-01
   1.1834410e+00   9.1873333e-01
   1.1834425e+00   9.1880000e-01
   1.1834433e+00   9.1886667e-01
   1.1834519e+00   9.1893333e-01
   1.1834540e+00   9.1900000e-01
   1.1834618e+00   9.1906667e-01
   1.1834631e+00   9.1913333e-01
   1.1834641e+00   9.1920000e-01
   1.1834784e+00   9.1926667e-01
   1.1834860e+00   9.1933333e-01
   1.1834903e+00   9.1940000e-01
   1.1834904e+00   9.1946667e-01
   1.1835048e+00   9.1953333e-01
   1.1835221e+00   9.1960000e-01
   1.1835231e+00   9.1973333e-01
   1.1835257e+00   9.1980000e-01
   1.1835362e+00   9.1986667e-01
   1.1835515e+00   9.1993333e-01
   1.1835573e+00   9.2000000e-01
   1.1835579e+00   9.2006667e-01
   1.1835772e+00   9.2013333e-01
   1.1835772e+00   9.2026667e-01
   1.1835777e+00   9.2033333e-01
   1.1835848e+00   9.2040000e-01
   1.1835858e+00   9.2053333e-01
   1.1835883e+00   9.2060000e-01
   1.1835888e+00   9.2066667e-01
   1.1835912e+00   9.2073333e-01
   1.1835995e+00   9.2080000e-01
   1.1836007e+00   9.2086667e-01
   1.1836021e+00   9.2093333e-01
   1.1836062e+00   9.2100000e-01
   1.1836084e+00   9.2106667e-01
   1.1836166e+00   9.2120000e-01
   1.1836195e+00   9.2126667e-01
   1.1836224e+00   9.2133333e-01
   1.1836281e+00   9.2140000e-01
   1.1836312e+00   9.2146667e-01
   1.1836445e+00   9.2153333e-01
   1.1836514e+00   9.2160000e-01
   1.1836518e+00   9.2166667e-01
   1.1836635e+00   9.2180000e-01
   1.1836675e+00   9.2186667e-01
   1.1836841e+00   9.2193333e-01
   1.1836873e+00   9.2200000e-01
   1.1836930e+00   9.2206667e-01
   1.1837001e+00   9.2213333e-01
   1.1837030e+00   9.2226667e-01
   1.1837100e+00   9.2233333e-01
   1.1837153e+00   9.2240000e-01
   1.1837179e+00   9.2246667e-01
   1.1837195e+00   9.2253333e-01
   1.1837299e+00   9.2260000e-01
   1.1837316e+00   9.2266667e-01
   1.1837348e+00   9.2273333e-01
   1.1837366e+00   9.2280000e-01
   1.1837480e+00   9.2286667e-01
   1.1837516e+00   9.2293333e-01
   1.1837528e+00   9.2300000e-01
   1.1837581e+00   9.2306667e-01
   1.1837716e+00   9.2313333e-01
   1.1837795e+00   9.2320000e-01
   1.1837895e+00   9.2326667e-01
   1.1837953e+00   9.2333333e-01
   1.1838299e+00   9.2340000e-01
   1.1838327e+00   9.2346667e-01
   1.1838372e+00   9.2353333e-01
   1.1838384e+00   9.2360000e-01
   1.1838474e+00   9.2366667e-01
   1.1838479e+00   9.2373333e-01
   1.1838538e+00   9.2380000e-01
   1.1838634e+00   9.2386667e-01
   1.1838674e+00   9.2393333e-01
   1.1838688e+00   9.2400000e-01
   1.1838945e+00   9.2406667e-01
   1.1838973e+00   9.2420000e-01
   1.1839113e+00   9.2426667e-01
   1.1839114e+00   9.2433333e-01
   1.1839137e+00   9.2440000e-01
   1.1839153e+00   9.2446667e-01
   1.1839269e+00   9.2453333e-01
   1.1839308e+00   9.2460000e-01
   1.1839331e+00   9.2466667e-01
   1.1839369e+00   9.2473333e-01
   1.1839398e+00   9.2480000e-01
   1.1839407e+00   9.2486667e-01
   1.1839414e+00   9.2493333e-01
   1.1839496e+00   9.2500000e-01
   1.1839581e+00   9.2506667e-01
   1.1839648e+00   9.2513333e-01
   1.1839670e+00   9.2520000e-01
   1.1839719e+00   9.2533333e-01
   1.1839721e+00   9.2540000e-01
   1.1839723e+00   9.2546667e-01
   1.1839759e+00   9.2553333e-01
   1.1839945e+00   9.2560000e-01
   1.1839980e+00   9.2566667e-01
   1.1840020e+00   9.2573333e-01
   1.1840260e+00   9.2580000e-01
   1.1840316e+00   9.2586667e-01
   1.1840465e+00   9.2593333e-01
   1.1840535e+00   9.2600000e-01
   1.1840549e+00   9.2606667e-01
   1.1840560e+00   9.2613333e-01
   1.1840590e+00   9.2620000e-01
   1.1840592e+00   9.2626667e-01
   1.1840593e+00   9.2633333e-01
   1.1840681e+00   9.2640000e-01
   1.1840706e+00   9.2646667e-01
   1.1840729e+00   9.2653333e-01
   1.1840842e+00   9.2660000e-01
   1.1840967e+00   9.2666667e-01
   1.1840985e+00   9.2673333e-01
   1.1840995e+00   9.2680000e-01
   1.1841053e+00   9.2686667e-01
   1.1841213e+00   9.2693333e-01
   1.1841213e+00   9.2700000e-01
   1.1841236e+00   9.2706667e-01
   1.1841268e+00   9.2713333e-01
   1.1841271e+00   9.2720000e-01
   1.1841292e+00   9.2726667e-01
   1.1841316e+00   9.2733333e-01
   1.1841396e+00   9.2740000e-01
   1.1841496e+00   9.2746667e-01
   1.1841579e+00   9.2753333e-01
   1.1841640e+00   9.2760000e-01
   1.1841687e+00   9.2766667e-01
   1.1841768e+00   9.2773333e-01
   1.1841773e+00   9.2780000e-01
   1.1841953e+00   9.2786667e-01
   1.1842005e+00   9.2793333e-01
   1.1842010e+00   9.2800000e-01
   1.1842047e+00   9.2806667e-01
   1.1842057e+00   9.2813333e-01
   1.1842059e+00   9.2820000e-01
   1.1842072e+00   9.2826667e-01
   1.1842131e+00   9.2833333e-01
   1.1842187e+00   9.2846667e-01
   1.1842354e+00   9.2860000e-01
   1.1842404e+00   9.2866667e-01
   1.1842404e+00   9.2873333e-01
   1.1842447e+00   9.2880000e-01
   1.1842466e+00   9.2886667e-01
   1.1842529e+00   9.2893333e-01
   1.1842588e+00   9.2900000e-01
   1.1842775e+00   9.2906667e-01
   1.1842777e+00   9.2913333e-01
   1.1842791e+00   9.2920000e-01
   1.1842803e+00   9.2926667e-01
   1.1842807e+00   9.2933333e-01
   1.1842821e+00   9.2940000e-01
   1.1843126e+00   9.2946667e-01
   1.1843156e+00   9.2953333e-01
   1.1843182e+00   9.2960000e-01
   1.1843209e+00   9.2966667e-01
   1.1843330e+00   9.2973333e-01
   1.1843420e+00   9.2980000e-01
   1.1843531e+00   9.2986667e-01
   1.1843570e+00   9.2993333e-01
   1.1843595e+00   9.3000000e-01
   1.1843708e+00   9.3006667e-01
   1.1843892e+00   9.3013333e-01
   1.1843968e+00   9.3020000e-01
   1.1844115e+00   9.3026667e-01
   1.1844349e+00   9.3033333e-01
   1.1844373e+00   9.3040000e-01
   1.1844458e+00   9.3046667e-01
   1.1844467e+00   9.3060000e-01
   1.1844469e+00   9.3066667e-01
   1.1844555e+00   9.3073333e-01
   1.1844572e+00   9.3080000e-01
   1.1844604e+00   9.3086667e-01
   1.1844667e+00   9.3093333e-01
   1.1844695e+00   9.3100000e-01
   1.1844727e+00   9.3106667e-01
   1.1844799e+00   9.3120000e-01
   1.1844946e+00   9.3126667e-01
   1.1844989e+00   9.3133333e-01
   1.1845171e+00   9.3140000e-01
   1.1845253e+00   9.3146667e-01
   1.1845300e+00   9.3160000e-01
   1.1845374e+00   9.3166667e-01
   1.1845438e+00   9.3173333e-01
   1.1845534e+00   9.3180000e-01
   1.1845645e+00   9.3186667e-01
   1.1845820e+00   9.3200000e-01
   1.1845846e+00   9.3206667e-01
   1.1845866e+00   9.3213333e-01
   1.1845878e+00   9.3220000e-01
   1.1845914e+00   9.3233333e-01
   1.1845924e+00   9.3246667e-01
   1.1845935e+00   9.3253333e-01
   1.1845995e+00   9.3260000e-01
   1.1846016e+00   9.3266667e-01
   1.1846016e+00   9.3273333e-01
   1.1846020e+00   9.3280000e-01
   1.1846033e+00   9.3286667e-01
   1.1846158e+00   9.3293333e-01
   1.1846221e+00   9.3306667e-01
   1.1846301e+00   9.3313333e-01
   1.1846382e+00   9.3320000e-01
   1.1846383e+00   9.3326667e-01
   1.1846502e+00   9.3333333e-01
   1.1846517e+00   9.3340000e-01
   1.1846538e+00   9.3346667e-01
   1.1846569e+00   9.3353333e-01
   1.1846604e+00   9.3360000e-01
   1.1846711e+00   9.3366667e-01
   1.1846790e+00   9.3373333e-01
   1.1846876e+00   9.3380000e-01
   1.1846946e+00   9.3386667e-01
   1.1847081e+00   9.3393333e-01
   1.1847102e+00   9.3400000e-01
   1.1847133e+00   9.3406667e-01
   1.1847158e+00   9.3413333e-01
   1.1847377e+00   9.3420000e-01
   1.1847384e+00   9.3426667e-01
   1.1847417e+00   9.3433333e-01
   1.1847517e+00   9.3446667e-01
   1.1847543e+00   9.3453333e-01
   1.1847560e+00   9.3460000e-01
   1.1847662e+00   9.3466667e-01
   1.1847750e+00   9.3473333e-01
   1.1847795e+00   9.3480000e-01
   1.1847813e+00   9.3486667e-01
   1.1847861e+00   9.3493333e-01
   1.1847868e+00   9.3500000e-01
   1.1847876e+00   9.3506667e-01
   1.1847878e+00   9.3513333e-01
   1.1847922e+00   9.3520000e-01
   1.1847922e+00   9.3526667e-01
   1.1847967e+00   9.3533333e-01
   1.1848023e+00   9.3540000e-01
   1.1848081e+00   9.3546667e-01
   1.1848138e+00   9.3560000e-01
   1.1848301e+00   9.3566667e-01
   1.1848377e+00   9.3573333e-01
   1.1848739e+00   9.3586667e-01
   1.1848753e+00   9.3593333e-01
   1.1848843e+00   9.3600000e-01
   1.1848844e+00   9.3606667e-01
   1.1848919e+00   9.3620000e-01
   1.1849062e+00   9.3626667e-01
   1.1849247e+00   9.3633333e-01
   1.1849265e+00   9.3640000e-01
   1.1849286e+00   9.3646667e-01
   1.1849371e+00   9.3653333e-01
   1.1849378e+00   9.3660000e-01
   1.1849381e+00   9.3666667e-01
   1.1849394e+00   9.3673333e-01
   1.1849481e+00   9.3680000e-01
   1.1849588e+00   9.3693333e-01
   1.1849661e+00   9.3700000e-01
   1.1849699e+00   9.3706667e-01
   1.1849715e+00   9.3713333e-01
   1.1849809e+00   9.3720000e-01
   1.1849841e+00   9.3726667e-01
   1.1850018e+00   9.3733333e-01
   1.1850021e+00   9.3740000e-01
   1.1850031e+00   9.3746667e-01
   1.1850130e+00   9.3753333e-01
   1.1850204e+00   9.3760000e-01
   1.1850311e+00   9.3766667e-01
   1.1850373e+00   9.3780000e-01
   1.1850635e+00   9.3786667e-01
   1.1850637e+00   9.3793333e-01
   1.1850641e+00   9.3800000e-01
   1.1850643e+00   9.3813333e-01
   1.1850966e+00   9.3820000e-01
   1.1851038e+00   9.3826667e-01
   1.1851123e+00   9.3833333e-01
   1.1851124e+00   9.3840000e-01
   1.1851152e+00   9.3846667e-01
   1.1851257e+00   9.3853333e-01
   1.1851284e+00   9.3860000e-01
   1.1851412e+00   9.3866667e-01
   1.1851427e+00   9.3873333e-01
   1.1851437e+00   9.3886667e-01
   1.1851506e+00   9.3893333e-01
   1.1851603e+00   9.3900000e-01
   1.1851624e+00   9.3906667e-01
   1.1851632e+00   9.3913333e-01
   1.1851633e+00   9.3926667e-01
   1.1851637e+00   9.3933333e-01
   1.1851695e+00   9.3940000e-01
   1.1851841e+00   9.3946667e-01
   1.1852068e+00   9.3953333e-01
   1.1852219e+00   9.3960000e-01
   1.1852289e+00   9.3966667e-01
   1.1852368e+00   9.3973333e-01
   1.1852383e+00   9.3980000e-01
   1.1852384e+00   9.3986667e-01
   1.1852401e+00   9.3993333e-01
   1.1852440e+00   9.4000000e-01
   1.1852457e+00   9.4006667e-01
   1.1852482e+00   9.4013333e-01
   1.1852562e+00   9.4020000e-01
   1.1852734e+00   9.4033333e-01
   1.1852801e+00   9.4040000e-01
   1.1852855e+00   9.4046667e-01
   1.1852917e+00   9.4060000e-01
   1.1852921e+00   9.4066667e-01
   1.1853039e+00   9.4073333e-01
   1.1853039e+00   9.4080000e-01
   1.1853055e+00   9.4086667e-01
   1.1853269e+00   9.4093333e-01
   1.1853394e+00   9.4100000e-01
   1.1853404e+00   9.4106667e-01
   1.1853434e+00   9.4113333e-01
   1.1853535e+00   9.4120000e-01
   1.1853577e+00   9.4126667e-01
   1.1853650e+00   9.4133333e-01
   1.1853655e+00   9.4146667e-01
   1.1853970e+00   9.4153333e-01
   1.1854049e+00   9.4160000e-01
   1.1854135e+00   9.4166667e-01
   1.1854198e+00   9.4173333e-01
   1.1854297e+00   9.4180000e-01
   1.1854321e+00   9.4186667e-01
   1.1854345e+00   9.4193333e-01
   1.1854441e+00   9.4200000e-01
   1.1854468e+00   9.4206667e-01
   1.1854487e+00   9.4213333e-01
   1.1854517e+00   9.4220000e-01
   1.1854537e+00   9.4233333e-01
   1.1854570e+00   9.4240000e-01
   1.1854626e+00   9.4246667e-01
   1.1854640e+00   9.4253333e-01
   1.1854670e+00   9.4260000e-01
   1.1854803e+00   9.4266667e-01
   1.1854812e+00   9.4280000e-01
   1.1854855e+00   9.4293333e-01
   1.1854894e+00   9.4306667e-01
   1.1854990e+00   9.4313333e-01
   1.1855071e+00   9.4320000e-01
   1.1855097e+00   9.4326667e-01
   1.1855265e+00   9.4333333e-01
   1.1855266e+00   9.4340000e-01
   1.1855301e+00   9.4346667e-01
   1.1855417e+00   9.4360000e-01
   1.1855424e+00   9.4366667e-01
   1.1855494e+00   9.4373333e-01
   1.1855540e+00   9.4386667e-01
   1.1855598e+00   9.4393333e-01
   1.1855621e+00   9.4400000e-01
   1.1855654e+00   9.4406667e-01
   1.1855734e+00   9.4413333e-01
   1.1855742e+00   9.4420000e-01
   1.1855782e+00   9.4426667e-01
   1.1855935e+00   9.4433333e-01
   1.1856016e+00   9.4440000e-01
   1.1856083e+00   9.4446667e-01
   1.1856119e+00   9.4453333e-01
   1.1856165e+00   9.4460000e-01
   1.1856191e+00   9.4466667e-01
   1.1856246e+00   9.4473333e-01
   1.1856254e+00   9.4480000e-01
   1.1856272e+00   9.4486667e-01
   1.1856354e+00   9.4500000e-01
   1.1856396e+00   9.4506667e-01
   1.1856639e+00   9.4513333e-01
   1.1856689e+00   9.4520000e-01
   1.1856804e+00   9.4526667e-01
   1.1857018e+00   9.4533333e-01
   1.1857119e+00   9.4540000e-01
   1.1857184e+00   9.4546667e-01
   1.1857239e+00   9.4553333e-01
   1.1857499e+00   9.4560000e-01
   1.1857514e+00   9.4566667e-01
   1.1857515e+00   9.4573333e-01
   1.1857522e+00   9.4580000e-01
   1.1857817e+00   9.4586667e-01
   1.1857867e+00   9.4600000e-01
   1.1857975e+00   9.4606667e-01
   1.1858021e+00   9.4613333e-01
   1.1858063e+00   9.4620000e-01
   1.1858124e+00   9.4626667e-01
   1.1858129e+00   9.4633333e-01
   1.1858151e+00   9.4640000e-01
   1.1858258e+00   9.4646667e-01
   1.1858338e+00   9.4660000e-01
   1.1858379e+00   9.4666667e-01
   1.1858413e+00   9.4673333e-01
   1.1858414e+00   9.4680000e-01
   1.1858432e+00   9.4686667e-01
   1.1858450e+00   9.4693333e-01
   1.1858455e+00   9.4700000e-01
   1.1858503e+00   9.4706667e-01
   1.1858555e+00   9.4720000e-01
   1.1858585e+00   9.4726667e-01
   1.1858589e+00   9.4733333e-01
   1.1858595e+00   9.4740000e-01
   1.1858750e+00   9.4746667e-01
   1.1858885e+00   9.4753333e-01
   1.1858889e+00   9.4760000e-01
   1.1859143e+00   9.4766667e-01
   1.1859178e+00   9.4773333e-01
   1.1859331e+00   9.4780000e-01
   1.1859341e+00   9.4786667e-01
   1.1859596e+00   9.4793333e-01
   1.1859663e+00   9.4800000e-01
   1.1859762e+00   9.4806667e-01
   1.1859828e+00   9.4813333e-01
   1.1859881e+00   9.4820000e-01
   1.1860037e+00   9.4826667e-01
   1.1860070e+00   9.4833333e-01
   1.1860080e+00   9.4840000e-01
   1.1860085e+00   9.4846667e-01
   1.1860085e+00   9.4853333e-01
   1.1860146e+00   9.4860000e-01
   1.1860276e+00   9.4873333e-01
   1.1860314e+00   9.4880000e-01
   1.1860345e+00   9.4886667e-01
   1.1860392e+00   9.4893333e-01
   1.1860574e+00   9.4900000e-01
   1.1860773e+00   9.4906667e-01
   1.1861008e+00   9.4913333e-01
   1.1861067e+00   9.4926667e-01
   1.1861118e+00   9.4933333e-01
   1.1861122e+00   9.4940000e-01
   1.1861241e+00   9.4946667e-01
   1.1861283e+00   9.4953333e-01
   1.1861442e+00   9.4966667e-01
   1.1861592e+00   9.4973333e-01
   1.1861633e+00   9.4980000e-01
   1.1861734e+00   9.4986667e-01
   1.1861739e+00   9.4993333e-01
   1.1861759e+00   9.5006667e-01
   1.1861939e+00   9.5013333e-01
   1.1862085e+00   9.5020000e-01
   1.1862085e+00   9.5026667e-01
   1.1862412e+00   9.5033333e-01
   1.1862645e+00   9.5040000e-01
   1.1862668e+00   9.5046667e-01
   1.1862881e+00   9.5053333e-01
   1.1862894e+00   9.5060000e-01
   1.1863050e+00   9.5066667e-01
   1.1863075e+00   9.5080000e-01
   1.1863096e+00   9.5086667e-01
   1.1863116e+00   9.5093333e-01
   1.1863168e+00   9.5100000e-01
   1.1863219e+00   9.5106667e-01
   1.1863264e+00   9.5113333e-01
   1.1863291e+00   9.5120000e-01
   1.1863334e+00   9.5126667e-01
   1.1863373e+00   9.5133333e-01
   1.1863433e+00   9.5140000e-01
   1.1863443e+00   9.5146667e-01
   1.1863666e+00   9.5160000e-01
   1.1863722e+00   9.5166667e-01
   1.1863773e+00   9.5173333e-01
   1.1863791e+00   9.5186667e-01
   1.1863935e+00   9.5193333e-01
   1.1863994e+00   9.5200000e-01
   1.1864018e+00   9.5206667e-01
   1.1864061e+00   9.5213333e-01
   1.1864064e+00   9.5220000e-01
   1.1864127e+00   9.5226667e-01
   1.1864133e+00   9.5233333e-01
   1.1864170e+00   9.5246667e-01
   1.1864342e+00   9.5253333e-01
   1.1864369e+00   9.5260000e-01
   1.1864468e+00   9.5266667e-01
   1.1864582e+00   9.5273333e-01
   1.1864652e+00   9.5280000e-01
   1.1864656e+00   9.5293333e-01
   1.1864701e+00   9.5300000e-01
   1.1864777e+00   9.5306667e-01
   1.1864938e+00   9.5313333e-01
   1.1864975e+00   9.5320000e-01
   1.1864993e+00   9.5333333e-01
   1.1865014e+00   9.5340000e-01
   1.1865061e+00   9.5353333e-01
   1.1865083e+00   9.5360000e-01
   1.1865101e+00   9.5373333e-01
   1.1865258e+00   9.5380000e-01
   1.1865364e+00   9.5386667e-01
   1.1865443e+00   9.5393333e-01
   1.1865618e+00   9.5400000e-01
   1.1865619e+00   9.5406667e-01
   1.1865662e+00   9.5413333e-01
   1.1865680e+00   9.5420000e-01
   1.1866012e+00   9.5426667e-01
   1.1866049e+00   9.5433333e-01
   1.1866164e+00   9.5440000e-01
   1.1866202e+00   9.5446667e-01
   1.1866401e+00   9.5453333e-01
   1.1866591e+00   9.5460000e-01
   1.1866653e+00   9.5466667e-01
   1.1866735e+00   9.5473333e-01
   1.1866789e+00   9.5480000e-01
   1.1866796e+00   9.5486667e-01
   1.1866802e+00   9.5493333e-01
   1.1866854e+00   9.5500000e-01
   1.1866987e+00   9.5506667e-01
   1.1867186e+00   9.5513333e-01
   1.1867402e+00   9.5526667e-01
   1.1867416e+00   9.5533333e-01
   1.1867535e+00   9.5540000e-01
   1.1867570e+00   9.5546667e-01
   1.1867613e+00   9.5553333e-01
   1.1867797e+00   9.5560000e-01
   1.1867842e+00   9.5566667e-01
   1.1868127e+00   9.5573333e-01
   1.1868129e+00   9.5586667e-01
   1.1868159e+00   9.5593333e-01
   1.1868173e+00   9.5606667e-01
   1.1868285e+00   9.5613333e-01
   1.1868325e+00   9.5620000e-01
   1.1868358e+00   9.5626667e-01
   1.1868532e+00   9.5633333e-01
   1.1868552e+00   9.5640000e-01
   1.1868568e+00   9.5646667e-01
   1.1868587e+00   9.5653333e-01
   1.1868709e+00   9.5660000e-01
   1.1868731e+00   9.5666667e-01
   1.1868878e+00   9.5673333e-01
   1.1868895e+00   9.5680000e-01
   1.1869090e+00   9.5686667e-01
   1.1869190e+00   9.5693333e-01
   1.1869496e+00   9.5700000e-01
   1.1869508e+00   9.5706667e-01
   1.1869554e+00   9.5713333e-01
   1.1869691e+00   9.5720000e-01
   1.1869753e+00   9.5726667e-01
   1.1869803e+00   9.5733333e-01
   1.1869825e+00   9.5740000e-01
   1.1869845e+00   9.5753333e-01
   1.1869879e+00   9.5760000e-01
   1.1869957e+00   9.5766667e-01
   1.1869987e+00   9.5773333e-01
   1.1870030e+00   9.5780000e-01
   1.1870313e+00   9.5786667e-01
   1.1870402e+00   9.5793333e-01
   1.1870407e+00   9.5806667e-01
   1.1870599e+00   9.5813333e-01
   1.1870777e+00   9.5820000e-01
   1.1870829e+00   9.5826667e-01
   1.1870862e+00   9.5833333e-01
   1.1870999e+00   9.5840000e-01
   1.1871094e+00   9.5846667e-01
   1.1871148e+00   9.5853333e-01
   1.1871163e+00   9.5860000e-01
   1.1871347e+00   9.5866667e-01
   1.1871490e+00   9.5873333e-01
   1.1871518e+00   9.5880000e-01
   1.1871550e+00   9.5886667e-01
   1.1871586e+00   9.5893333e-01
   1.1871704e+00   9.5906667e-01
   1.1871773e+00   9.5913333e-01
   1.1871811e+00   9.5920000e-01
   1.1871866e+00   9.5926667e-01
   1.1872197e+00   9.5933333e-01
   1.1872251e+00   9.5940000e-01
   1.1872316e+00   9.5946667e-01
   1.1872363e+00   9.5953333e-01
   1.1872566e+00   9.5960000e-01
   1.1872629e+00   9.5966667e-01
   1.1872683e+00   9.5973333e-01
   1.1872723e+00   9.5980000e-01
   1.1872734e+00   9.5986667e-01
   1.1872915e+00   9.5993333e-01
   1.1872920e+00   9.6006667e-01
   1.1873056e+00   9.6013333e-01
   1.1873087e+00   9.6020000e-01
   1.1873103e+00   9.6026667e-01
   1.1873199e+00   9.6033333e-01
   1.1873246e+00   9.6046667e-01
   1.1873285e+00   9.6053333e-01
   1.1873289e+00   9.6060000e-01
   1.1873345e+00   9.6066667e-01
   1.1873378e+00   9.6073333e-01
   1.1873469e+00   9.6080000e-01
   1.1873586e+00   9.6086667e-01
   1.1873615e+00   9.6100000e-01
   1.1873692e+00   9.6106667e-01
   1.1873863e+00   9.6113333e-01
   1.1873933e+00   9.6120000e-01
   1.1873974e+00   9.6126667e-01
   1.1873988e+00   9.6133333e-01
   1.1873998e+00   9.6140000e-01
   1.1874071e+00   9.6146667e-01
   1.1874145e+00   9.6153333e-01
   1.1874239e+00   9.6166667e-01
   1.1874588e+00   9.6173333e-01
   1.1874785e+00   9.6180000e-01
   1.1874856e+00   9.6186667e-01
   1.1874860e+00   9.6193333e-01
   1.1874949e+00   9.6200000e-01
   1.1874982e+00   9.6206667e-01
   1.1875034e+00   9.6213333e-01
   1.1875155e+00   9.6220000e-01
   1.1875298e+00   9.6226667e-01
   1.1875319e+00   9.6233333e-01
   1.1875337e+00   9.6240000e-01
   1.1875386e+00   9.6253333e-01
   1.1875402e+00   9.6260000e-01
   1.1875462e+00   9.6266667e-01
   1.1875709e+00   9.6273333e-01
   1.1875761e+00   9.6286667e-01
   1.1876236e+00   9.6293333e-01
   1.1876326e+00   9.6300000e-01
   1.1876369e+00   9.6306667e-01
   1.1876415e+00   9.6313333e-01
   1.1876509e+00   9.6320000e-01
   1.1876531e+00   9.6326667e-01
   1.1876554e+00   9.6333333e-01
   1.1876559e+00   9.6340000e-01
   1.1876804e+00   9.6346667e-01
   1.1877049e+00   9.6353333e-01
   1.1877094e+00   9.6360000e-01
   1.1877141e+00   9.6366667e-01
   1.1877198e+00   9.6373333e-01
   1.1877421e+00   9.6386667e-01
   1.1877459e+00   9.6393333e-01
   1.1877544e+00   9.6400000e-01
   1.1877558e+00   9.6413333e-01
   1.1877712e+00   9.6420000e-01
   1.1877713e+00   9.6426667e-01
   1.1877801e+00   9.6433333e-01
   1.1877839e+00   9.6440000e-01
   1.1877978e+00   9.6446667e-01
   1.1877983e+00   9.6453333e-01
   1.1878201e+00   9.6460000e-01
   1.1878478e+00   9.6473333e-01
   1.1878603e+00   9.6480000e-01
   1.1878604e+00   9.6486667e-01
   1.1878679e+00   9.6493333e-01
   1.1878840e+00   9.6500000e-01
   1.1878944e+00   9.6513333e-01
   1.1878945e+00   9.6520000e-01
   1.1878994e+00   9.6526667e-01
   1.1879054e+00   9.6540000e-01
   1.1879084e+00   9.6546667e-01
   1.1879103e+00   9.6560000e-01
   1.1879462e+00   9.6566667e-01
   1.1879463e+00   9.6573333e-01
   1.1879716e+00   9.6586667e-01
   1.1879795e+00   9.6593333e-01
   1.1879860e+00   9.6600000e-01
   1.1879919e+00   9.6613333e-01
   1.1880009e+00   9.6620000e-01
   1.1880022e+00   9.6626667e-01
   1.1880059e+00   9.6633333e-01
   1.1880061e+00   9.6640000e-01
   1.1880066e+00   9.6646667e-01
   1.1880131e+00   9.6653333e-01
   1.1880296e+00   9.6660000e-01
   1.1880314e+00   9.6666667e-01
   1.1880374e+00   9.6673333e-01
   1.1880402e+00   9.6680000e-01
   1.1880464e+00   9.6686667e-01
   1.1880682e+00   9.6693333e-01
   1.1880850e+00   9.6700000e-01
   1.1881000e+00   9.6706667e-01
   1.1881011e+00   9.6713333e-01
   1.1881245e+00   9.6720000e-01
   1.1881430e+00   9.6726667e-01
   1.1881508e+00   9.6733333e-01
   1.1881528e+00   9.6740000e-01
   1.1881613e+00   9.6746667e-01
   1.1881758e+00   9.6753333e-01
   1.1881805e+00   9.6766667e-01
   1.1882011e+00   9.6773333e-01
   1.1882039e+00   9.6780000e-01
   1.1882078e+00   9.6786667e-01
   1.1882260e+00   9.6793333e-01
   1.1882284e+00   9.6800000e-01
   1.1882304e+00   9.6806667e-01
   1.1882306e+00   9.6813333e-01
   1.1882306e+00   9.6820000e-01
   1.1882478e+00   9.6826667e-01
   1.1882502e+00   9.6840000e-01
   1.1882528e+00   9.6846667e-01
   1.1882539e+00   9.6853333e-01
   1.1882565e+00   9.6860000e-01
   1.1882682e+00   9.6866667e-01
   1.1882690e+00   9.6873333e-01
   1.1882750e+00   9.6880000e-01
   1.1882808e+00   9.6886667e-01
   1.1882930e+00   9.6893333e-01
   1.1882932e+00   9.6900000e-01
   1.1883199e+00   9.6906667e-01
   1.1883263e+00   9.6913333e-01
   1.1883354e+00   9.6920000e-01
   1.1883639e+00   9.6933333e-01
   1.1883665e+00   9.6940000e-01
   1.1883802e+00   9.6953333e-01
   1.1883983e+00   9.6960000e-01
   1.1884038e+00   9.6966667e-01
   1.1884130e+00   9.6973333e-01
   1.1884212e+00   9.6980000e-01
   1.1884352e+00   9.6993333e-01
   1.1884411e+00   9.7006667e-01
   1.1884575e+00   9.7013333e-01
   1.1884616e+00   9.7020000e-01
   1.1884707e+00   9.7033333e-01
   1.1884738e+00   9.7046667e-01
   1.1884921e+00   9.7053333e-01
   1.1884986e+00   9.7060000e-01
   1.1885023e+00   9.7066667e-01
   1.1885112e+00   9.7073333e-01
   1.1885210e+00   9.7080000e-01
   1.1885230e+00   9.7086667e-01
   1.1885358e+00   9.7093333e-01
   1.1885387e+00   9.7100000e-01
   1.1885419e+00   9.7106667e-01
   1.1885436e+00   9.7113333e-01
   1.1885469e+00   9.7120000e-01
   1.1885687e+00   9.7126667e-01
   1.1885693e+00   9.7133333e-01
   1.1885867e+00   9.7140000e-01
   1.1885932e+00   9.7146667e-01
   1.1885934e+00   9.7153333e-01
   1.1886069e+00   9.7160000e-01
   1.1886121e+00   9.7166667e-01
   1.1886236e+00   9.7173333e-01
   1.1886425e+00   9.7180000e-01
   1.1886483e+00   9.7186667e-01
   1.1886522e+00   9.7193333e-01
   1.1886689e+00   9.7200000e-01
   1.1886819e+00   9.7206667e-01
   1.1886843e+00   9.7213333e-01
   1.1886859e+00   9.7220000e-01
   1.1886977e+00   9.7226667e-01
   1.1886980e+00   9.7233333e-01
   1.1886982e+00   9.7240000e-01
   1.1887008e+00   9.7246667e-01
   1.1887056e+00   9.7253333e-01
   1.1887147e+00   9.7260000e-01
   1.1887176e+00   9.7266667e-01
   1.1887193e+00   9.7273333e-01
   1.1887418e+00   9.7280000e-01
   1.1887476e+00   9.7286667e-01
   1.1887499e+00   9.7293333e-01
   1.1887895e+00   9.7300000e-01
   1.1888327e+00   9.7306667e-01
   1.1888377e+00   9.7313333e-01
   1.1888468e+00   9.7320000e-01
   1.1888472e+00   9.7326667e-01
   1.1888543e+00   9.7333333e-01
   1.1888762e+00   9.7340000e-01
   1.1888780e+00   9.7346667e-01
   1.1889183e+00   9.7353333e-01
   1.1889233e+00   9.7366667e-01
   1.1889253e+00   9.7373333e-01
   1.1889299e+00   9.7386667e-01
   1.1889442e+00   9.7393333e-01
   1.1889504e+00   9.7400000e-01
   1.1889746e+00   9.7406667e-01
   1.1889770e+00   9.7413333e-01
   1.1889776e+00   9.7420000e-01
   1.1889831e+00   9.7426667e-01
   1.1889951e+00   9.7433333e-01
   1.1890033e+00   9.7440000e-01
   1.1890290e+00   9.7446667e-01
   1.1890293e+00   9.7453333e-01
   1.1890547e+00   9.7460000e-01
   1.1890617e+00   9.7466667e-01
   1.1890746e+00   9.7480000e-01
   1.1890908e+00   9.7486667e-01
   1.1891064e+00   9.7500000e-01
   1.1891327e+00   9.7506667e-01
   1.1891515e+00   9.7520000e-01
   1.1891701e+00   9.7533333e-01
   1.1891779e+00   9.7540000e-01
   1.1891986e+00   9.7546667e-01
   1.1892394e+00   9.7553333e-01
   1.1892576e+00   9.7560000e-01
   1.1892646e+00   9.7566667e-01
   1.1892801e+00   9.7573333e-01
   1.1892839e+00   9.7580000e-01
   1.1892965e+00   9.7593333e-01
   1.1893231e+00   9.7600000e-01
   1.1893256e+00   9.7606667e-01
   1.1893470e+00   9.7613333e-01
   1.1893530e+00   9.7620000e-01
   1.1893681e+00   9.7626667e-01
   1.1893725e+00   9.7633333e-01
   1.1893766e+00   9.7640000e-01
   1.1893775e+00   9.7653333e-01
   1.1894022e+00   9.7660000e-01
   1.1894024e+00   9.7666667e-01
   1.1894445e+00   9.7673333e-01
   1.1894567e+00   9.7680000e-01
   1.1894660e+00   9.7686667e-01
   1.1894841e+00   9.7693333e-01
   1.1895017e+00   9.7700000e-01
   1.1895118e+00   9.7706667e-01
   1.1895526e+00   9.7713333e-01
   1.1895720e+00   9.7720000e-01
   1.1895836e+00   9.7726667e-01
   1.1896052e+00   9.7733333e-01
   1.1896132e+00   9.7740000e-01
   1.1896199e+00   9.7746667e-01
   1.1896226e+00   9.7753333e-01
   1.1896352e+00   9.7760000e-01
   1.1896444e+00   9.7766667e-01
   1.1896535e+00   9.7773333e-01
   1.1896802e+00   9.7786667e-01
   1.1896924e+00   9.7793333e-01
   1.1896948e+00   9.7800000e-01
   1.1897160e+00   9.7806667e-01
   1.1897451e+00   9.7813333e-01
   1.1897451e+00   9.7820000e-01
   1.1897553e+00   9.7826667e-01
   1.1897742e+00   9.7833333e-01
   1.1897848e+00   9.7840000e-01
   1.1898166e+00   9.7846667e-01
   1.1898386e+00   9.7853333e-01
   1.1898420e+00   9.7860000e-01
   1.1898481e+00   9.7866667e-01
   1.1898490e+00   9.7873333e-01
   1.1898709e+00   9.7880000e-01
   1.1898716e+00   9.7886667e-01
   1.1898716e+00   9.7893333e-01
   1.1898813e+00   9.7900000e-01
   1.1899132e+00   9.7906667e-01
   1.1899218e+00   9.7913333e-01
   1.1899242e+00   9.7920000e-01
   1.1899245e+00   9.7933333e-01
   1.1899581e+00   9.7940000e-01
   1.1899933e+00   9.7953333e-01
   1.1900254e+00   9.7960000e-01
   1.1900731e+00   9.7966667e-01
   1.1900784e+00   9.7973333e-01
   1.1900940e+00   9.7980000e-01
   1.1901001e+00   9.7986667e-01
   1.1901193e+00   9.7993333e-01
   1.1901296e+00   9.8000000e-01
   1.1901461e+00   9.8006667e-01
   1.1901680e+00   9.8013333e-01
   1.1901756e+00   9.8020000e-01
   1.1901916e+00   9.8026667e-01
   1.1901937e+00   9.8033333e-01
   1.1902080e+00   9.8040000e-01
   1.1902153e+00   9.8046667e-01
   1.1902314e+00   9.8053333e-01
   1.1902353e+00   9.8060000e-01
   1.1902650e+00   9.8066667e-01
   1.1902691e+00   9.8073333e-01
   1.1902889e+00   9.8080000e-01
   1.1902907e+00   9.8086667e-01
   1.1903112e+00   9.8093333e-01
   1.1903171e+00   9.8100000e-01
   1.1903208e+00   9.8106667e-01
   1.1903300e+00   9.8113333e-01
   1.1903404e+00   9.8120000e-01
   1.1903447e+00   9.8126667e-01
   1.1903504e+00   9.8133333e-01
   1.1903537e+00   9.8146667e-01
   1.1903594e+00   9.8153333e-01
   1.1903644e+00   9.8160000e-01
   1.1903651e+00   9.8166667e-01
   1.1904349e+00   9.8173333e-01
   1.1904505e+00   9.8180000e-01
   1.1904807e+00   9.8186667e-01
   1.1904977e+00   9.8193333e-01
   1.1905029e+00   9.8200000e-01
   1.1905500e+00   9.8206667e-01
   1.1905681e+00   9.8213333e-01
   1.1905714e+00   9.8220000e-01
   1.1905852e+00   9.8233333e-01
   1.1905971e+00   9.8240000e-01
   1.1906347e+00   9.8253333e-01
   1.1906462e+00   9.8260000e-01
   1.1906497e+00   9.8266667e-01
   1.1906536e+00   9.8280000e-01
   1.1906552e+00   9.8286667e-01
   1.1906890e+00   9.8293333e-01
   1.1906978e+00   9.8300000e-01
   1.1907850e+00   9.8306667e-01
   1.1908117e+00   9.8313333e-01
   1.1908134e+00   9.8320000e-01
   1.1908342e+00   9.8326667e-01
   1.1908343e+00   9.8333333e-01
   1.1908574e+00   9.8340000e-01
   1.1908721e+00   9.8346667e-01
   1.1908840e+00   9.8353333e-01
   1.1908860e+00   9.8360000e-01
   1.1909245e+00   9.8366667e-01
   1.1909439e+00   9.8373333e-01
   1.1909610e+00   9.8380000e-01
   1.1909658e+00   9.8386667e-01
   1.1909792e+00   9.8393333e-01
   1.1909968e+00   9.8400000e-01
   1.1909987e+00   9.8413333e-01
   1.1910097e+00   9.8420000e-01
   1.1910619e+00   9.8426667e-01
   1.1910799e+00   9.8433333e-01
   1.1911026e+00   9.8440000e-01
   1.1911092e+00   9.8453333e-01
   1.1911476e+00   9.8460000e-01
   1.1911649e+00   9.8466667e-01
   1.1911840e+00   9.8473333e-01
   1.1912546e+00   9.8480000e-01
   1.1912568e+00   9.8486667e-01
   1.1913311e+00   9.8493333e-01
   1.1913358e+00   9.8500000e-01
   1.1913400e+00   9.8506667e-01
   1.1913507e+00   9.8513333e-01
   1.1913565e+00   9.8520000e-01
   1.1913712e+00   9.8526667e-01
   1.1914094e+00   9.8533333e-01
   1.1914096e+00   9.8540000e-01
   1.1914484e+00   9.8546667e-01
   1.1914565e+00   9.8553333e-01
   1.1914609e+00   9.8560000e-01
   1.1914720e+00   9.8566667e-01
   1.1915235e+00   9.8573333e-01
   1.1915401e+00   9.8580000e-01
   1.1915627e+00   9.8586667e-01
   1.1916261e+00   9.8593333e-01
   1.1916563e+00   9.8600000e-01
   1.1916853e+00   9.8606667e-01
   1.1917428e+00   9.8613333e-01
   1.1917678e+00   9.8620000e-01
   1.1918023e+00   9.8626667e-01
   1.1918087e+00   9.8633333e-01
   1.1918185e+00   9.8640000e-01
   1.1918778e+00   9.8646667e-01
   1.1919359e+00   9.8653333e-01
   1.1919737e+00   9.8660000e-01
   1.1920257e+00   9.8666667e-01
   1.1920592e+00   9.8673333e-01
   1.1920788e+00   9.8680000e-01
   1.1920965e+00   9.8693333e-01
   1.1921006e+00   9.8700000e-01
   1.1921259e+00   9.8706667e-01
   1.1921437e+00   9.8713333e-01
   1.1921437e+00   9.8720000e-01
   1.1921515e+00   9.8726667e-01
   1.1921730e+00   9.8733333e-01
   1.1922187e+00   9.8746667e-01
   1.1922194e+00   9.8753333e-01
   1.1922396e+00   9.8760000e-01
   1.1922403e+00   9.8766667e-01
   1.1922882e+00   9.8773333e-01
   1.1923061e+00   9.8780000e-01
   1.1923237e+00   9.8793333e-01
   1.1923652e+00   9.8800000e-01
   1.1923971e+00   9.8806667e-01
   1.1924017e+00   9.8813333e-01
   1.1924994e+00   9.8820000e-01
   1.1925022e+00   9.8833333e-01
   1.1925233e+00   9.8840000e-01
   1.1925297e+00   9.8853333e-01
   1.1925360e+00   9.8860000e-01
   1.1925364e+00   9.8866667e-01
   1.1925412e+00   9.8873333e-01
   1.1925639e+00   9.8880000e-01
   1.1925801e+00   9.8893333e-01
   1.1925966e+00   9.8900000e-01
   1.1926201e+00   9.8906667e-01
   1.1926288e+00   9.8913333e-01
   1.1926290e+00   9.8920000e-01
   1.1926465e+00   9.8926667e-01
   1.1926852e+00   9.8933333e-01
   1.1926883e+00   9.8940000e-01
   1.1927226e+00   9.8946667e-01
   1.1927294e+00   9.8953333e-01
   1.1927384e+00   9.8960000e-01
   1.1927472e+00   9.8966667e-01
   1.1927533e+00   9.8973333e-01
   1.1927951e+00   9.8980000e-01
   1.1928542e+00   9.8986667e-01
   1.1928681e+00   9.8993333e-01
   1.1928705e+00   9.9000000e-01
   1.1929117e+00   9.9006667e-01
   1.1929507e+00   9.9013333e-01
   1.1929918e+00   9.9020000e-01
   1.1930294e+00   9.9026667e-01
   1.1930353e+00   9.9033333e-01
   1.1930393e+00   9.9046667e-01
   1.1930624e+00   9.9053333e-01
   1.1930639e+00   9.9060000e-01
   1.1930829e+00   9.9073333e-01
   1.1931163e+00   9.9080000e-01
   1.1931999e+00   9.9086667e-01
   1.1932339e+00   9.9093333e-01
   1.1932402e+00   9.9100000e-01
   1.1932455e+00   9.9106667e-01
   1.1932501e+00   9.9113333e-01
   1.1932711e+00   9.9126667e-01
   1.1932858e+00   9.9133333e-01
   1.1933003e+00   9.9140000e-01
   1.1933149e+00   9.9146667e-01
   1.1933391e+00   9.9153333e-01
   1.1933483e+00   9.9160000e-01
   1.1933518e+00   9.9166667e-01
   1.1933628e+00   9.9173333e-01
   1.1933789e+00   9.9180000e-01
   1.1934021e+00   9.9193333e-01
   1.1934305e+00   9.9200000e-01
   1.1934852e+00   9.9206667e-01
   1.1935033e+00   9.9213333e-01
   1.1935864e+00   9.9220000e-01
   1.1936416e+00   9.9233333e-01
   1.1936428e+00   9.9240000e-01
   1.1936766e+00   9.9246667e-01
   1.1937092e+00   9.9253333e-01
   1.1937173e+00   9.9260000e-01
   1.1937564e+00   9.9266667e-01
   1.1937714e+00   9.9273333e-01
   1.1937862e+00   9.9280000e-01
   1.1938013e+00   9.9286667e-01
   1.1938225e+00   9.9293333e-01
   1.1938814e+00   9.9300000e-01
   1.1939172e+00   9.9306667e-01
   1.1939282e+00   9.9313333e-01
   1.1939317e+00   9.9320000e-01
   1.1939462e+00   9.9326667e-01
   1.1939498e+00   9.9333333e-01
   1.1939978e+00   9.9340000e-01
   1.1940848e+00   9.9346667e-01
   1.1941447e+00   9.9353333e-01
   1.1941763e+00   9.9366667e-01
   1.1941851e+00   9.9373333e-01
   1.1942112e+00   9.9380000e-01
   1.1942363e+00   9.9386667e-01
   1.1942620e+00   9.9393333e-01
   1.1942695e+00   9.9400000e-01
   1.1942732e+00   9.9406667e-01
   1.1943638e+00   9.9413333e-01
   1.1943704e+00   9.9426667e-01
   1.1943834e+00   9.9433333e-01
   1.1945296e+00   9.9440000e-01
   1.1946291e+00   9.9453333e-01
   1.1946341e+00   9.9460000e-01
   1.1946927e+00   9.9466667e-01
   1.1947036e+00   9.9473333e-01
   1.1947195e+00   9.9480000e-01
   1.1947251e+00   9.9486667e-01
   1.1947496e+00   9.9493333e-01
   1.1947851e+00   9.9500000e-01
   1.1947896e+00   9.9506667e-01
   1.1948160e+00   9.9513333e-01
   1.1948259e+00   9.9520000e-01
   1.1948501e+00   9.9526667e-01
   1.1948948e+00   9.9533333e-01
   1.1950483e+00   9.9540000e-01
   1.1950620e+00   9.9546667e-01
   1.1951557e+00   9.9553333e-01
   1.1951695e+00   9.9560000e-01
   1.1952730e+00   9.9566667e-01
   1.1953286e+00   9.9573333e-01
   1.1954263e+00   9.9580000e-01
   1.1954640e+00   9.9586667e-01
   1.1955019e+00   9.9593333e-01
   1.1955171e+00   9.9600000e-01
   1.1955296e+00   9.9613333e-01
   1.1956485e+00   9.9626667e-01
   1.1956491e+00   9.9633333e-01
   1.1956723e+00   9.9640000e-01
   1.1957867e+00   9.9646667e-01
   1.1958032e+00   9.9653333e-01
   1.1958165e+00   9.9660000e-01
   1.1959068e+00   9.9666667e-01
   1.1960748e+00   9.9673333e-01
   1.1960793e+00   9.9680000e-01
   1.1961062e+00   9.9686667e-01
   1.1963001e+00   9.9693333e-01
   1.1963851e+00   9.9700000e-01
   1.1965225e+00   9.9706667e-01
   1.1968152e+00   9.9713333e-01
   1.1968367e+00   9.9726667e-01
   1.1969384e+00   9.9733333e-01
   1.1969387e+00   9.9740000e-01
   1.1970043e+00   9.9746667e-01
   1.1971236e+00   9.9760000e-01
   1.1972276e+00   9.9766667e-01
   1.1974512e+00   9.9773333e-01
   1.1974541e+00   9.9780000e-01
   1.1975065e+00   9.9786667e-01
   1.1975213e+00   9.9793333e-01
   1.1975285e+00   9.9800000e-01
   1.1977402e+00   9.9806667e-01
   1.1978447e+00   9.9813333e-01
   1.1979912e+00   9.9820000e-01
   1.1980244e+00   9.9826667e-01
   1.1982141e+00   9.9833333e-01
   1.1982731e+00   9.9840000e-01
   1.1984984e+00   9.9846667e-01
   1.1987402e+00   9.9853333e-01
   1.1987530e+00   9.9860000e-01
   1.1989588e+00   9.9866667e-01
   1.1992037e+00   9.9873333e-01
   1.1993688e+00   9.9880000e-01
   1.1995728e+00   9.9886667e-01
   1.1996360e+00   9.9893333e-01
   1.1996782e+00   9.9900000e-01
   1.1996828e+00   9.9906667e-01
   1.1997866e+00   9.9913333e-01
   1.1999081e+00   9.9920000e-01
   1.1999312e+00   9.9926667e-01
   1.2004395e+00   9.9933333e-01
   1.2007493e+00   9.9940000e-01
   1.2008407e+00   9.9946667e-01
   1.2024274e+00   9.9953333e-01
   1.2042456e+00   9.9960000e-01
   1.2046283e+00   9.9966667e-01
   1.2049302e+00   9.9973333e-01
   1.2054676e+00   9.9980000e-01
   1.2057676e+00   9.9986667e-01
   1.2061202e+00   9.9993333e-01
   1.2066571e+00   1.0000000e+00


==> 1Sol_diff_gaussApprox1_deltaT.dat <==
   5.0000000e-01   2.8440990e-08
   5.0100100e-01   3.0619146e-08
   5.0200200e-01   3.2959083e-08
   5.0300300e-01   3.5472424e-08
   5.0400400e-01   3.8171596e-08
   5.0500501e-01   4.1069882e-08
   5.0600601e-01   4.4181483e-08
   5.0700701e-01   4.7521574e-08
   5.0800801e-01   5.1106370e-08
   5.0900901e-01   5.4953196e-08
   5.1001001e-01   5.9080555e-08
   5.1101101e-01   6.3508211e-08
   5.1201201e-01   6.8257265e-08
   5.1301301e-01   7.3350247e-08
   5.1401401e-01   7.8811206e-08
   5.1501502e-01   8.4665809e-08
   5.1601602e-01   9.0941444e-08
   5.1701702e-01   9.7667332e-08
   5.1801802e-01   1.0487464e-07
   5.1901902e-01   1.1259662e-07
   5.2002002e-01   1.2086872e-07
   5.2102102e-01   1.2972874e-07
   5.2202202e-01   1.3921696e-07
   5.2302302e-01   1.4937633e-07
   5.2402402e-01   1.6025262e-07
   5.2502503e-01   1.7189458e-07
   5.2602603e-01   1.8435415e-07
   5.2702703e-01   1.9768665e-07
   5.2802803e-01   2.1195100e-07
   5.2902903e-01   2.2720992e-07
   5.3003003e-01   2.4353019e-07
   5.3103103e-01   2.6098288e-07
   5.3203203e-01   2.7964362e-07
   5.3303303e-01   2.9959290e-07
   5.3403403e-01   3.2091633e-07
   5.3503504e-01   3.4370497e-07
   5.3603604e-01   3.6805565e-07
   5.3703704e-01   3.9407136e-07
   5.3803804e-01   4.2186155e-07
   5.3903904e-01   4.5154259e-07
   5.4004004e-01   4.8323812e-07
   5.4104104e-01   5.1707953e-07
   5.4204204e-01   5.5320641e-07
   5.4304304e-01   5.9176702e-07
   5.4404404e-01   6.3291881e-07
   5.4504505e-01   6.7682897e-07
   5.4604605e-01   7.2367502e-07
   5.4704705e-01   7.7364533e-07
   5.4804805e-01   8.2693988e-07
   5.4904905e-01   8.8377082e-07
   5.5005005e-01   9.4436325e-07
   5.5105105e-01   1.0089559e-06
   5.5205205e-01   1.0778020e-06
   5.5305305e-01   1.1511701e-06
   5.5405405e-01   1.2293448e-06
   5.5505506e-01   1.3126278e-06
   5.5605606e-01   1.4013389e-06
   5.5705706e-01   1.4958170e-06
   5.5805806e-01   1.5964210e-06
   5.5905906e-01   1.7035313e-06
   5.6006006e-01   1.8175505e-06
   5.6106106e-01   1.9389050e-06
   5.6206206e-01   2.0680465e-06
   5.6306306e-01   2.2054527e-06
   5.6406406e-01   2.3516295e-06
   5.6506507e-01   2.5071120e-06
   5.6606607e-01   2.6724666e-06
   5.6706707e-01   2.8482920e-06
   5.6806807e-01   3.0352219e-06
   5.6906907e-01   3.2339259e-06
   5.7007007e-01   3.4451123e-06
   5.7107107e-01   3.6695296e-06
   5.7207207e-01   3.9079690e-06
   5.7307307e-01   4.1612663e-06
   5.7407407e-01   4.4303049e-06
   5.7507508e-01   4.7160175e-06
   5.7607608e-01   5.0193895e-06
   5.7707708e-01   5.3414612e-06
   5.7807808e-01   5.6833311e-06
   5.7907908e-01   6.0461586e-06
   5.8008008e-01   6.4311672e-06
   5.8108108e-01   6.8396483e-06
   5.8208208e-01   7.2729638e-06
   5.8308308e-01   7.7325508e-06
   5.8408408e-01   8.2199246e-06
   5.8508509e-01   8.7366830e-06
   5.8608609e-01   9.2845106e-06
   5.8708709e-01   9.8651832e-06
   5.8808809e-01   1.0480572e-05
   5.8908909e-01   1.1132649e-05
   5.9009009e-01   1.1823491e-05
   5.9109109e-01   1.2555287e-05
   5.9209209e-01   1.3330341e-05
   5.9309309e-01   1.4151079e-05
   5.9409409e-01   1.5020056e-05
   5.9509510e-01   1.5939961e-05
   5.9609610e-01   1.6913623e-05
   5.9709710e-01   1.7944020e-05
   5.9809810e-01   1.9034283e-05
   5.9909910e-01   2.0187707e-05
   6.0010010e-01   2.1407757e-05
   6.0110110e-01   2.2698075e-05
   6.0210210e-01   2.4062492e-05
   6.0310310e-01   2.5505031e-05
   6.0410410e-01   2.7029923e-05
   6.0510511e-01   2.8641612e-05
   6.0610611e-01   3.0344766e-05
   6.0710711e-01   3.2144289e-05
   6.0810811e-01   3.4045331e-05
   6.0910911e-01   3.6053297e-05
   6.1011011e-01   3.8173863e-05
   6.1111111e-01   4.0412985e-05
   6.1211211e-01   4.2776913e-05
   6.1311311e-01   4.5272205e-05
   6.1411411e-01   4.7905740e-05
   6.1511512e-01   5.0684732e-05
   6.1611612e-01   5.3616745e-05
   6.1711712e-01   5.6709711e-05
   6.1811812e-01   5.9971943e-05
   6.1911912e-01   6.3412152e-05
   6.2012012e-01   6.7039469e-05
   6.2112112e-01   7.0863457e-05
   6.2212212e-01   7.4894133e-05
   6.2312312e-01   7.9141989e-05
   6.2412412e-01   8.3618007e-05
   6.2512513e-01   8.8333688e-05
   6.2612613e-01   9.3301066e-05
   6.2712713e-01   9.8532736e-05
   6.2812813e-01   1.0404188e-04
   6.2912913e-01   1.0984227e-04
   6.3013013e-01   1.1594834e-04
   6.3113113e-01   1.2237515e-04
   6.3213213e-01   1.2913848e-04
   6.3313313e-01   1.3625479e-04
   6.3413413e-01   1.4374130e-04
   6.3513514e-01   1.5161602e-04
   6.3613614e-01   1.5989772e-04
   6.3713714e-01   1.6860605e-04
   6.3813814e-01   1.7776152e-04
   6.3913914e-01   1.8738552e-04
   6.4014014e-01   1.9750041e-04
   6.4114114e-01   2.0812952e-04
   6.4214214e-01   2.1929718e-04
   6.4314314e-01   2.3102879e-04
   6.4414414e-01   2.4335084e-04
   6.4514515e-01   2.5629097e-04
   6.4614615e-01   2.6987798e-04
   6.4714715e-01   2.8414191e-04
   6.4814815e-01   2.9911406e-04
   6.4914915e-01   3.1482707e-04
   6.5015015e-01   3.3131492e-04
   6.5115115e-01   3.4861302e-04
   6.5215215e-01   3.6675828e-04
   6.5315315e-01   3.8578909e-04
   6.5415415e-01   4.0574544e-04
   6.5515516e-01   4.2666896e-04
   6.5615616e-01   4.4860297e-04
   6.5715716e-01   4.7159255e-04
   6.5815816e-01   4.9568459e-04
   6.5915916e-01   5.2092788e-04
   6.6016016e-01   5.4737314e-04
   6.6116116e-01   5.7507310e-04
   6.6216216e-01   6.0408259e-04
   6.6316316e-01   6.3445859e-04
   6.6416416e-01   6.6626030e-04
   6.6516517e-01   6.9954924e-04
   6.6616617e-01   7.3438930e-04
   6.6716717e-01   7.7084681e-04
   6.6816817e-01   8.0899068e-04
   6.6916917e-01   8.4889241e-04
   6.7017017e-01   8.9062623e-04
   6.7117117e-01   9.3426914e-04
   6.7217217e-01   9.7990104e-04
   6.7317317e-01   1.0276048e-03
   6.7417417e-01   1.0774664e-03
   6.7517518e-01   1.1295749e-03
   6.7617618e-01   1.1840227e-03
   6.7717718e-01   1.2409056e-03
   6.7817818e-01   1.3003226e-03
   6.7917918e-01   1.3623767e-03
   6.8018018e-01   1.4271742e-03
   6.8118118e-01   1.4948254e-03
   6.8218218e-01   1.5654443e-03
   6.8318318e-01   1.6391492e-03
   6.8418418e-01   1.7160623e-03
   6.8518519e-01   1.7963101e-03
   6.8618619e-01   1.8800234e-03
   6.8718719e-01   1.9673377e-03
   6.8818819e-01   2.0583928e-03
   6.8918919e-01   2.1533334e-03
   6.9019019e-01   2.2523092e-03
   6.9119119e-01   2.3554746e-03
   6.9219219e-01   2.4629895e-03
   6.9319319e-01   2.5750186e-03
   6.9419419e-01   2.6917324e-03
   6.9519520e-01   2.8133067e-03
   6.9619620e-01   2.9399232e-03
   6.9719720e-01   3.0717692e-03
   6.9819820e-01   3.2090381e-03
   6.9919920e-01   3.3519293e-03
   7.0020020e-01   3.5006487e-03
   7.0120120e-01   3.6554085e-03
   7.0220220e-01   3.8164272e-03
   7.0320320e-01   3.9839305e-03
   7.0420420e-01   4.1581506e-03
   7.0520521e-01   4.3393269e-03
   7.0620621e-01   4.5277060e-03
   7.0720721e-01   4.7235418e-03
   7.0820821e-01   4.9270958e-03
   7.0920921e-01   5.1386370e-03
   7.1021021e-01   5.3584425e-03
   7.1121121e-01   5.5867971e-03
   7.1221221e-01   5.8239940e-03
   7.1321321e-01   6.0703347e-03
   7.1421421e-01   6.3261291e-03
   7.1521522e-01   6.5916958e-03
   7.1621622e-01   6.8673623e-03
   7.1721722e-01   7.1534650e-03
   7.1821822e-01   7.4503496e-03
   7.1921922e-01   7.7583709e-03
   7.2022022e-01   8.0778934e-03
   7.2122122e-01   8.4092913e-03
   7.2222222e-01   8.7529484e-03
   7.2322322e-01   9.1092587e-03
   7.2422422e-01   9.4786263e-03
   7.2522523e-01   9.8614655e-03
   7.2622623e-01   1.0258201e-02
   7.2722723e-01   1.0669269e-02
   7.2822823e-01   1.1095115e-02
   7.2922923e-01   1.1536196e-02
   7.3023023e-01   1.1992982e-02
   7.3123123e-01   1.2465951e-02
   7.3223223e-01   1.2955594e-02
   7.3323323e-01   1.3462414e-02
   7.3423423e-01   1.3986925e-02
   7.3523524e-01   1.4529654e-02
   7.3623624e-01   1.5091137e-02
   7.3723724e-01   1.5671926e-02
   7.3823824e-01   1.6272582e-02
   7.3923924e-01   1.6893680e-02
   7.4024024e-01   1.7535806e-02
   7.4124124e-01   1.8199561e-02
   7.4224224e-01   1.8885557e-02
   7.4324324e-01   1.9594418e-02
   7.4424424e-01   2.0326782e-02
   7.4524525e-01   2.1083300e-02
   7.4624625e-01   2.1864636e-02
   7.4724725e-01   2.2671465e-02
   7.4824825e-01   2.3504480e-02
   7.4924925e-01   2.4364381e-02
   7.5025025e-01   2.5251886e-02
   7.5125125e-01   2.6167724e-02
   7.5225225e-01   2.7112638e-02
   7.5325325e-01   2.8087384e-02
   7.5425425e-01   2.9092732e-02
   7.5525526e-01   3.0129465e-02
   7.5625626e-01   3.1198379e-02
   7.5725726e-01   3.2300283e-02
   7.5825826e-01   3.3436000e-02
   7.5925926e-01   3.4606367e-02
   7.6026026e-01   3.5812233e-02
   7.6126126e-01   3.7054459e-02
   7.6226226e-01   3.8333922e-02
   7.6326326e-01   3.9651510e-02
   7.6426426e-01   4.1008123e-02
   7.6526527e-01   4.2404677e-02
   7.6626627e-01   4.3842096e-02
   7.6726727e-01   4.5321321e-02
   7.6826827e-01   4.6843303e-02
   7.6926927e-01   4.8409005e-02
   7.7027027e-01   5.0019401e-02
   7.7127127e-01   5.1675480e-02
   7.7227227e-01   5.3378240e-02
   7.7327327e-01   5.5128690e-02
   7.7427427e-01   5.6927851e-02
   7.7527528e-01   5.8776755e-02
   7.7627628e-01   6.0676442e-02
   7.7727728e-01   6.2627967e-02
   7.7827828e-01   6.4632389e-02
   7.7927928e-01   6.6690781e-02
   7.8028028e-01   6.8804222e-02
   7.8128128e-01   7.0973803e-02
   7.8228228e-01   7.3200619e-02
   7.8328328e-01   7.5485776e-02
   7.8428428e-01   7.7830388e-02
   7.8528529e-01   8.0235573e-02
   7.8628629e-01   8.2702458e-02
   7.8728729e-01   8.5232175e-02
   7.8828829e-01   8.7825862e-02
   7.8928929e-01   9.0484661e-02
   7.9029029e-01   9.3209720e-02
   7.9129129e-01   9.6002189e-02
   7.9229229e-01   9.8863223e-02
   7.9329329e-01   1.0179398e-01
   7.9429429e-01   1.0479561e-01
   7.9529530e-01   1.0786929e-01
   7.9629630e-01   1.1101617e-01
   7.9729730e-01   1.1423741e-01
   7.9829830e-01   1.1753417e-01
   7.9929930e-01   1.2090761e-01
   8.0030030e-01   1.2435889e-01
   8.0130130e-01   1.2788915e-01
   8.0230230e-01   1.3149956e-01
   8.0330330e-01   1.3519124e-01
   8.0430430e-01   1.3896535e-01
   8.0530531e-01   1.4282302e-01
   8.0630631e-01   1.4676536e-01
   8.0730731e-01   1.5079350e-01
   8.0830831e-01   1.5490854e-01
   8.0930931e-01   1.5911159e-01
   8.1031031e-01   1.6340372e-01
   8.1131131e-01   1.6778603e-01
   8.1231231e-01   1.7225955e-01
   8.1331331e-01   1.7682536e-01
   8.1431431e-01   1.8148447e-01
   8.1531532e-01   1.8623791e-01
   8.1631632e-01   1.9108667e-01
   8.1731732e-01   1.9603174e-01
   8.1831832e-01   2.0107408e-01
   8.1931932e-01   2.0621464e-01
   8.2032032e-01   2.1145433e-01
   8.2132132e-01   2.1679406e-01
   8.2232232e-01   2.2223469e-01
   8.2332332e-01   2.2777709e-01
   8.2432432e-01   2.3342206e-01
   8.2532533e-01   2.3917042e-01
   8.2632633e-01   2.4502293e-01
   8.2732733e-01   2.5098033e-01
   8.2832833e-01   2.5704333e-01
   8.2932933e-01   2.6321261e-01
   8.3033033e-01   2.6948881e-01
   8.3133133e-01   2.7587254e-01
   8.3233233e-01   2.8236438e-01
   8.3333333e-01   2.8896486e-01
   8.3433433e-01   2.9567449e-01
   8.3533534e-01   3.0249373e-01
   8.3633634e-01   3.0942300e-01
   8.3733734e-01   3.1646268e-01
   8.3833834e-01   3.2361310e-01
   8.3933934e-01   3.3087458e-01
   8.4034034e-01   3.3824734e-01
   8.4134134e-01   3.4573160e-01
   8.4234234e-01   3.5332752e-01
   8.4334334e-01   3.6103520e-01
   8.4434434e-01   3.6885470e-01
   8.4534535e-01   3.7678602e-01
   8.4634635e-01   3.8482914e-01
   8.4734735e-01   3.9298395e-01
   8.4834835e-01   4.0125029e-01
   8.4934935e-01   4.0962798e-01
   8.5035035e-01   4.1811674e-01
   8.5135135e-01   4.2671627e-01
   8.5235235e-01   4.3542617e-01
   8.5335335e-01   4.4424604e-01
   8.5435435e-01   4.5317536e-01
   8.5535536e-01   4.6221359e-01
   8.5635636e-01   4.7136010e-01
   8.5735736e-01   4.8061424e-01
   8.5835836e-01   4.8997524e-01
   8.5935936e-01   4.9944232e-01
   8.6036036e-01   5.0901459e-01
   8.6136136e-01   5.1869113e-01
   8.6236236e-01   5.2847094e-01
   8.6336336e-01   5.3835294e-01
   8.6436436e-01   5.4833601e-01
   8.6536537e-01   5.5841893e-01
   8.6636637e-01   5.6860045e-01
   8.6736737e-01   5.7887922e-01
   8.6836837e-01   5.8925384e-01
   8.6936937e-01   5.9972281e-01
   8.7037037e-01   6.1028461e-01
   8.7137137e-01   6.2093760e-01
   8.7237237e-01   6.3168010e-01
   8.7337337e-01   6.4251035e-01
   8.7437437e-01   6.5342651e-01
   8.7537538e-01   6.6442670e-01
   8.7637638e-01   6.7550892e-01
   8.7737738e-01   6.8667115e-01
   8.7837838e-01   6.9791127e-01
   8.7937938e-01   7.0922708e-01
   8.8038038e-01   7.2061635e-01
   8.8138138e-01   7.3207673e-01
   8.8238238e-01   7.4360583e-01
   8.8338338e-01   7.5520120e-01
   8.8438438e-01   7.6686029e-01
   8.8538539e-01   7.7858050e-01
   8.8638639e-01   7.9035916e-01
   8.8738739e-01   8.0219352e-01
   8.8838839e-01   8.1408080e-01
   8.8938939e-01   8.2601810e-01
   8.9039039e-01   8.3800249e-01
   8.9139139e-01   8.5003098e-01
   8.9239239e-01   8.6210049e-01
   8.9339339e-01   8.7420790e-01
   8.9439439e-01   8.8635001e-01
   8.9539540e-01   8.9852358e-01
   8.9639640e-01   9.1072529e-01
   8.9739740e-01   9.2295178e-01
   8.9839840e-01   9.3519962e-01
   8.9939940e-01   9.4746532e-01
   9.0040040e-01   9.5974536e-01
   9.0140140e-01   9.7203615e-01
   9.0240240e-01   9.8433404e-01
   9.0340340e-01   9.9663536e-01
   9.0440440e-01   1.0089364e+00
   9.0540541e-01   1.0212332e+00
   9.0640641e-01   1.0335222e+00
   9.0740741e-01   1.0457994e+00
   9.0840841e-01   1.0580608e+00
   9.0940941e-01   1.0703026e+00
   9.1041041e-01   1.0825208e+00
   9.1141141e-01   1.0947113e+00
   9.1241241e-01   1.1068700e+00
   9.1341341e-01   1.1189930e+00
   9.1441441e-01   1.1310760e+00
   9.1541542e-01   1.1431150e+00
   9.1641642e-01   1.1551057e+00
   9.1741742e-01   1.1670441e+00
   9.1841842e-01   1.1789258e+00
   9.1941942e-01   1.1907467e+00
   9.2042042e-01   1.2025025e+00
   9.2142142e-01   1.2141889e+00
   9.2242242e-01   1.2258018e+00
   9.2342342e-01   1.2373368e+00
   9.2442442e-01   1.2487898e+00
   9.2542543e-01   1.2601563e+00
   9.2642643e-01   1.2714321e+00
   9.2742743e-01   1.2826130e+00
   9.2842843e-01   1.2936947e+00
   9.2942943e-01   1.3046730e+00
   9.3043043e-01   1.3155435e+00
   9.3143143e-01   1.3263021e+00
   9.3243243e-01   1.3369446e+00
   9.3343343e-01   1.3474667e+00
   9.3443443e-01   1.3578643e+00
   9.3543544e-01   1.3681332e+00
   9.3643644e-01   1.3782694e+00
   9.3743744e-01   1.3882687e+00
   9.3843844e-01   1.3981271e+00
   9.3943944e-01   1.4078405e+00
   9.4044044e-01   1.4174050e+00
   9.4144144e-01   1.4268166e+00
   9.4244244e-01   1.4360715e+00
   9.4344344e-01   1.4451657e+00
   9.4444444e-01   1.4540955e+00
   9.4544545e-01   1.4628571e+00
   9.4644645e-01   1.4714468e+00
   9.4744745e-01   1.4798611e+00
   9.4844845e-01   1.4880962e+00
   9.4944945e-01   1.4961487e+00
   9.5045045e-01   1.5040152e+00
   9.5145145e-01   1.5116922e+00
   9.5245245e-01   1.5191764e+00
   9.5345345e-01   1.5264646e+00
   9.5445445e-01   1.5335537e+00
   9.5545546e-01   1.5404404e+00
   9.5645646e-01   1.5471219e+00
   9.5745746e-01   1.5535951e+00
   9.5845846e-01   1.5598573e+00
   9.5945946e-01   1.5659056e+00
   9.6046046e-01   1.5717374e+00
   9.6146146e-01   1.5773500e+00
   9.6246246e-01   1.5827411e+00
   9.6346346e-01   1.5879081e+00
   9.6446446e-01   1.5928488e+00
   9.6546547e-01   1.5975609e+00
   9.6646647e-01   1.6020424e+00
   9.6746747e-01   1.6062912e+00
   9.6846847e-01   1.6103054e+00
   9.6946947e-01   1.6140831e+00
   9.7047047e-01   1.6176228e+00
   9.7147147e-01   1.6209227e+00
   9.7247247e-01   1.6239814e+00
   9.7347347e-01   1.6267975e+00
   9.7447447e-01   1.6293697e+00
   9.7547548e-01   1.6316968e+00
   9.7647648e-01   1.6337778e+00
   9.7747748e-01   1.6356117e+00
   9.7847848e-01   1.6371977e+00
   9.7947948e-01   1.6385351e+00
   9.8048048e-01   1.6396232e+00
   9.8148148e-01   1.6404615e+00
   9.8248248e-01   1.6410497e+00
   9.8348348e-01   1.6413875e+00
   9.8448448e-01   1.6414748e+00
   9.8548549e-01   1.6413115e+00
   9.8648649e-01   1.6408976e+00
   9.8748749e-01   1.6402334e+00
   9.8848849e-01   1.6393192e+00
   9.8948949e-01   1.6381553e+00
   9.9049049e-01   1.6367424e+00
   9.9149149e-01   1.6350811e+00
   9.9249249e-01   1.6331720e+00
   9.9349349e-01   1.6310162e+00
   9.9449449e-01   1.6286146e+00
   9.9549550e-01   1.6259682e+00
   9.9649650e-01   1.6230783e+00
   9.9749750e-01   1.6199462e+00
   9.9849850e-01   1.6165734e+00
   9.9949950e-01   1.6129612e+00
   1.0005005e+00   1.6091115e+00
   1.0015015e+00   1.6050259e+00
   1.0025025e+00   1.6007063e+00
   1.0035035e+00   1.5961545e+00
   1.0045045e+00   1.5913728e+00
   1.0055055e+00   1.5863631e+00
   1.0065065e+00   1.5811278e+00
   1.0075075e+00   1.5756693e+00
   1.0085085e+00   1.5699898e+00
   1.0095095e+00   1.5640920e+00
   1.0105105e+00   1.5579785e+00
   1.0115115e+00   1.5516519e+00
   1.0125125e+00   1.5451152e+00
   1.0135135e+00   1.5383711e+00
   1.0145145e+00   1.5314226e+00
   1.0155155e+00   1.5242727e+00
   1.0165165e+00   1.5169246e+00
   1.0175175e+00   1.5093815e+00
   1.0185185e+00   1.5016466e+00
   1.0195195e+00   1.4937233e+00
   1.0205205e+00   1.4856150e+00
   1.0215215e+00   1.4773251e+00
   1.0225225e+00   1.4688572e+00
   1.0235235e+00   1.4602149e+00
   1.0245245e+00   1.4514018e+00
   1.0255255e+00   1.4424217e+00
   1.0265265e+00   1.4332783e+00
   1.0275275e+00   1.4239755e+00
   1.0285285e+00   1.4145170e+00
   1.0295295e+00   1.4049069e+00
   1.0305305e+00   1.3951490e+00
   1.0315315e+00   1.3852475e+00
   1.0325325e+00   1.3752062e+00
   1.0335335e+00   1.3650292e+00
   1.0345345e+00   1.3547208e+00
   1.0355355e+00   1.3442849e+00
   1.0365365e+00   1.3337258e+00
   1.0375375e+00   1.3230477e+00
   1.0385385e+00   1.3122546e+00
   1.0395395e+00   1.3013509e+00
   1.0405405e+00   1.2903408e+00
   1.0415415e+00   1.2792286e+00
   1.0425425e+00   1.2680184e+00
   1.0435435e+00   1.2567146e+00
   1.0445445e+00   1.2453214e+00
   1.0455455e+00   1.2338431e+00
   1.0465465e+00   1.2222840e+00
   1.0475475e+00   1.2106483e+00
   1.0485485e+00   1.1989403e+00
   1.0495495e+00   1.1871643e+00
   1.0505506e+00   1.1753245e+00
   1.0515516e+00   1.1634252e+00
   1.0525526e+00   1.1514705e+00
   1.0535536e+00   1.1394646e+00
   1.0545546e+00   1.1274118e+00
   1.0555556e+00   1.1153163e+00
   1.0565566e+00   1.1031820e+00
   1.0575576e+00   1.0910132e+00
   1.0585586e+00   1.0788139e+00
   1.0595596e+00   1.0665881e+00
   1.0605606e+00   1.0543399e+00
   1.0615616e+00   1.0420733e+00
   1.0625626e+00   1.0297921e+00
   1.0635636e+00   1.0175003e+00
   1.0645646e+00   1.0052018e+00
   1.0655656e+00   9.9290031e-01
   1.0665666e+00   9.8059964e-01
   1.0675676e+00   9.6830351e-01
   1.0685686e+00   9.5601561e-01
   1.0695696e+00   9.4373954e-01
   1.0705706e+00   9.3147889e-01
   1.0715716e+00   9.1923717e-01
   1.0725726e+00   9.0701784e-01
   1.0735736e+00   8.9482432e-01
   1.0745746e+00   8.8265996e-01
   1.0755756e+00   8.7052804e-01
   1.0765766e+00   8.5843181e-01
   1.0775776e+00   8.4637442e-01
   1.0785786e+00   8.3435900e-01
   1.0795796e+00   8.2238859e-01
   1.0805806e+00   8.1046617e-01
   1.0815816e+00   7.9859466e-01
   1.0825826e+00   7.8677692e-01
   1.0835836e+00   7.7501572e-01
   1.0845846e+00   7.6331379e-01
   1.0855856e+00   7.5167377e-01
   1.0865866e+00   7.4009826e-01
   1.0875876e+00   7.2858976e-01
   1.0885886e+00   7.1715072e-01
   1.0895896e+00   7.0578352e-01
   1.0905906e+00   6.9449045e-01
   1.0915916e+00   6.8327376e-01
   1.0925926e+00   6.7213560e-01
   1.0935936e+00   6.6107807e-01
   1.0945946e+00   6.5010319e-01
   1.0955956e+00   6.3921291e-01
   1.0965966e+00   6.2840911e-01
   1.0975976e+00   6.1769361e-01
   1.0985986e+00   6.0706813e-01
   1.0995996e+00   5.9653435e-01
   1.1006006e+00   5.8609386e-01
   1.1016016e+00   5.7574820e-01
   1.1026026e+00   5.6549881e-01
   1.1036036e+00   5.5534708e-01
   1.1046046e+00   5.4529434e-01
   1.1056056e+00   5.3534184e-01
   1.1066066e+00   5.2549075e-01
   1.1076076e+00   5.1574219e-01
   1.1086086e+00   5.0609720e-01
   1.1096096e+00   4.9655677e-01
   1.1106106e+00   4.8712181e-01
   1.1116116e+00   4.7779317e-01
   1.1126126e+00   4.6857164e-01
   1.1136136e+00   4.5945793e-01
   1.1146146e+00   4.5045271e-01
   1.1156156e+00   4.4155656e-01
   1.1166166e+00   4.3277004e-01
   1.1176176e+00   4.2409360e-01
   1.1186186e+00   4.1552767e-01
   1.1196196e+00   4.0707260e-01
   1.1206206e+00   3.9872869e-01
   1.1216216e+00   3.9049619e-01
   1.1226226e+00   3.8237528e-01
   1.1236236e+00   3.7436610e-01
   1.1246246e+00   3.6646872e-01
   1.1256256e+00   3.5868318e-01
   1.1266266e+00   3.5100944e-01
   1.1276276e+00   3.4344744e-01
   1.1286286e+00   3.3599705e-01
   1.1296296e+00   3.2865810e-01
   1.1306306e+00   3.2143037e-01
   1.1316316e+00   3.1431360e-01
   1.1326326e+00   3.0730748e-01
   1.1336336e+00   3.0041166e-01
   1.1346346e+00   2.9362575e-01
   1.1356356e+00   2.8694931e-01
   1.1366366e+00   2.8038187e-01
   1.1376376e+00   2.7392291e-01
   1.1386386e+00   2.6757190e-01
   1.1396396e+00   2.6132823e-01
   1.1406406e+00   2.5519129e-01
   1.1416416e+00   2.4916042e-01
   1.1426426e+00   2.4323495e-01
   1.1436436e+00   2.3741414e-01
   1.1446446e+00   2.3169725e-01
   1.1456456e+00   2.2608350e-01
   1.1466466e+00   2.2057209e-01
   1.1476476e+00   2.1516219e-01
   1.1486486e+00   2.0985293e-01
   1.1496496e+00   2.0464343e-01
   1.1506507e+00   1.9953279e-01
   1.1516517e+00   1.9452008e-01
   1.1526527e+00   1.8960436e-01
   1.1536537e+00   1.8478464e-01
   1.1546547e+00   1.8005995e-01
   1.1556557e+00   1.7542928e-01
   1.1566567e+00   1.7089160e-01
   1.1576577e+00   1.6644588e-01
   1.1586587e+00   1.6209107e-01
   1.1596597e+00   1.5782609e-01
   1.1606607e+00   1.5364988e-01
   1.1616617e+00   1.4956134e-01
   1.1626627e+00   1.4555937e-01
   1.1636637e+00   1.4164285e-01
   1.1646647e+00   1.3781068e-01
   1.1656657e+00   1.3406172e-01
   1.1666667e+00   1.3039483e-01
   1.1676677e+00   1.2680888e-01
   1.1686687e+00   1.2330271e-01
   1.1696697e+00   1.1987519e-01
   1.1706707e+00   1.1652516e-01
   1.1716717e+00   1.1325145e-01
   1.1726727e+00   1.1005291e-01
   1.1736737e+00   1.0692838e-01
   1.1746747e+00   1.0387670e-01
   1.1756757e+00   1.0089671e-01
   1.1766767e+00   9.7987241e-02
   1.1776777e+00   9.5147147e-02
   1.1786787e+00   9.2375267e-02
   1.1796797e+00   8.9670447e-02
   1.1806807e+00   8.7031538e-02
   1.1816817e+00   8.4457394e-02
   1.1826827e+00   8.1946874e-02
   1.1836837e+00   7.9498842e-02
   1.1846847e+00   7.7112167e-02
   1.1856857e+00   7.4785725e-02
   1.1866867e+00   7.2518398e-02
   1.1876877e+00   7.0309077e-02
   1.1886887e+00   6.8156657e-02
   1.1896897e+00   6.6060044e-02
   1.1906907e+00   6.4018152e-02
   1.1916917e+00   6.2029904e-02
   1.1926927e+00   6.0094230e-02
   1.1936937e+00   5.8210072e-02
   1.1946947e+00   5.6376380e-02
   1.1956957e+00   5.4592118e-02
   1.1966967e+00   5.2856255e-02
   1.1976977e+00   5.1167774e-02
   1.1986987e+00   4.9525670e-02
   1.1996997e+00   4.7928948e-02
   1.2007007e+00   4.6376623e-02
   1.2017017e+00   4.4867724e-02
   1.2027027e+00   4.3401292e-02
   1.2037037e+00   4.1976379e-02
   1.2047047e+00   4.0592049e-02
   1.2057057e+00   3.9247381e-02
   1.2067067e+00   3.7941463e-02
   1.2077077e+00   3.6673400e-02
   1.2087087e+00   3.5442305e-02
   1.2097097e+00   3.4247308e-02
   1.2107107e+00   3.3087550e-02
   1.2117117e+00   3.1962187e-02
   1.2127127e+00   3.0870386e-02
   1.2137137e+00   2.9811328e-02
   1.2147147e+00   2.8784208e-02
   1.2157157e+00   2.7788233e-02
   1.2167167e+00   2.6822625e-02
   1.2177177e+00   2.5886618e-02
   1.2187187e+00   2.4979461e-02
   1.2197197e+00   2.4100413e-02
   1.2207207e+00   2.3248751e-02
   1.2217217e+00   2.2423760e-02
   1.2227227e+00   2.1624743e-02
   1.2237237e+00   2.0851014e-02
   1.2247247e+00   2.0101899e-02
   1.2257257e+00   1.9376739e-02
   1.2267267e+00   1.8674887e-02
   1.2277277e+00   1.7995710e-02
   1.2287287e+00   1.7338586e-02
   1.2297297e+00   1.6702907e-02
   1.2307307e+00   1.6088077e-02
   1.2317317e+00   1.5493513e-02
   1.2327327e+00   1.4918645e-02
   1.2337337e+00   1.4362913e-02
   1.2347347e+00   1.3825772e-02
   1.2357357e+00   1.3306688e-02
   1.2367367e+00   1.2805136e-02
   1.2377377e+00   1.2320608e-02
   1.2387387e+00   1.1852604e-02
   1.2397397e+00   1.1400637e-02
   1.2407407e+00   1.0964231e-02
   1.2417417e+00   1.0542919e-02
   1.2427427e+00   1.0136250e-02
   1.2437437e+00   9.7437789e-03
   1.2447447e+00   9.3650743e-03
   1.2457457e+00   8.9997146e-03
   1.2467467e+00   8.6472882e-03
   1.2477477e+00   8.3073944e-03
   1.2487487e+00   7.9796423e-03
   1.2497497e+00   7.6636508e-03
   1.2507508e+00   7.3590489e-03
   1.2517518e+00   7.0654750e-03
   1.2527528e+00   6.7825771e-03
   1.2537538e+00   6.5100122e-03
   1.2547548e+00   6.2474468e-03
   1.2557558e+00   5.9945560e-03
   1.2567568e+00   5.7510239e-03
   1.2577578e+00   5.5165432e-03
   1.2587588e+00   5.2908148e-03
   1.2597598e+00   5.0735483e-03
   1.2607608e+00   4.8644611e-03
   1.2617618e+00   4.6632786e-03
   1.2627628e+00   4.4697340e-03
   1.2637638e+00   4.2835683e-03
   1.2647648e+00   4.1045298e-03
   1.2657658e+00   3.9323740e-03
   1.2667668e+00   3.7668638e-03
   1.2677678e+00   3.6077690e-03
   1.2687688e+00   3.4548660e-03
   1.2697698e+00   3.3079383e-03
   1.2707708e+00   3.1667755e-03
   1.2717718e+00   3.0311739e-03
   1.2727728e+00   2.9009359e-03
   1.2737738e+00   2.7758699e-03
   1.2747748e+00   2.6557902e-03
   1.2757758e+00   2.5405171e-03
   1.2767768e+00   2.4298764e-03
   1.2777778e+00   2.3236993e-03
   1.2787788e+00   2.2218225e-03
   1.2797798e+00   2.1240880e-03
   1.2807808e+00   2.0303427e-03
   1.2817818e+00   1.9404384e-03
   1.2827828e+00   1.8542321e-03
   1.2837838e+00   1.7715851e-03
   1.2847848e+00   1.6923634e-03
   1.2857858e+00   1.6164376e-03
   1.2867868e+00   1.5436824e-03
   1.2877878e+00   1.4739768e-03
   1.2887888e+00   1.4072039e-03
   1.2897898e+00   1.3432509e-03
   1.2907908e+00   1.2820085e-03
   1.2917918e+00   1.2233716e-03
   1.2927928e+00   1.1672384e-03
   1.2937938e+00   1.1135108e-03
   1.2947948e+00   1.0620941e-03
   1.2957958e+00   1.0128969e-03
   1.2967968e+00   9.6583116e-04
   1.2977978e+00   9.2081178e-04
   1.2987988e+00   8.7775682e-04
   1.2997998e+00   8.3658727e-04
   1.3008008e+00   7.9722698e-04
   1.3018018e+00   7.5960256e-04
   1.3028028e+00   7.2364330e-04
   1.3038038e+00   6.8928109e-04
   1.3048048e+00   6.5645034e-04
   1.3058058e+00   6.2508790e-04
   1.3068068e+00   5.9513295e-04
   1.3078078e+00   5.6652698e-04
   1.3088088e+00   5.3921367e-04
   1.3098098e+00   5.1313884e-04
   1.3108108e+00   4.8825036e-04
   1.3118118e+00   4.6449811e-04
   1.3128128e+00   4.4183390e-04
   1.3138138e+00   4.2021137e-04
   1.3148148e+00   3.9958601e-04
   1.3158158e+00   3.7991499e-04
   1.3168168e+00   3.6115721e-04
   1.3178178e+00   3.4327316e-04
   1.3188188e+00   3.2622489e-04
   1.3198198e+00   3.0997597e-04
   1.3208208e+00   2.9449144e-04
   1.3218218e+00   2.7973770e-04
   1.3228228e+00   2.6568255e-04
   1.3238238e+00   2.5229506e-04
   1.3248248e+00   2.3954558e-04
   1.3258258e+00   2.2740567e-04
   1.3268268e+00   2.1584803e-04
   1.3278278e+00   2.0484652e-04
   1.3288288e+00   1.9437607e-04
   1.3298298e+00   1.8441264e-04
   1.3308308e+00   1.7493321e-04
   1.3318318e+00   1.6591573e-04
   1.3328328e+00   1.5733905e-04
   1.3338338e+00   1.4918296e-04
   1.3348348e+00   1.4142806e-04
   1.3358358e+00   1.3405581e-04
   1.3368368e+00   1.2704846e-04
   1.3378378e+00   1.2038901e-04
   1.3388388e+00   1.1406122e-04
   1.3398398e+00   1.0804952e-04
   1.3408408e+00   1.0233905e-04
   1.3418418e+00   9.6915585e-05
   1.3428428e+00   9.1765525e-05
   1.3438438e+00   8.6875872e-05
   1.3448448e+00   8.2234205e-05
   1.3458458e+00   7.7828653e-05
   1.3468468e+00   7.3647875e-05
   1.3478478e+00   6.9681041e-05
   1.3488488e+00   6.5917804e-05
   1.3498498e+00   6.2348287e-05
   1.3508509e+00   5.8963060e-05
   1.3518519e+00   5.5753123e-05
   1.3528529e+00   5.2709886e-05
   1.3538539e+00   4.9825155e-05
   1.3548549e+00   4.7091110e-05
   1.3558559e+00   4.4500295e-05
   1.3568569e+00   4.2045600e-05
   1.3578579e+00   3.9720244e-05
   1.3588589e+00   3.7517765e-05
   1.3598599e+00   3.5432003e-05
   1.3608609e+00   3.3457089e-05
   1.3618619e+00   3.1587429e-05
   1.3628629e+00   2.9817698e-05
   1.3638639e+00   2.8142822e-05
   1.3648649e+00   2.6557969e-05
   1.3658659e+00   2.5058541e-05
   1.3668669e+00   2.3640159e-05
   1.3678679e+00   2.2298656e-05
   1.3688689e+00   2.1030069e-05
   1.3698699e+00   1.9830625e-05
   1.3708709e+00   1.8696736e-05
   1.3718719e+00   1.7624990e-05
   1.3728729e+00   1.6612143e-05
   1.3738739e+00   1.5655110e-05
   1.3748749e+00   1.4750961e-05
   1.3758759e+00   1.3896908e-05
   1.3768769e+00   1.3090304e-05
   1.3778779e+00   1.2328635e-05
   1.3788789e+00   1.1609512e-05
   1.3798799e+00   1.0930665e-05
   1.3808809e+00   1.0289942e-05
   1.3818819e+00   9.6852978e-06
   1.3828829e+00   9.1147909e-06
   1.3838839e+00   8.5765799e-06
   1.3848849e+00   8.0689172e-06
   1.3858859e+00   7.5901451e-06
   1.3868869e+00   7.1386912e-06
   1.3878879e+00   6.7130642e-06
   1.3888889e+00   6.3118505e-06
   1.3898899e+00   5.9337098e-06
   1.3908909e+00   5.5773718e-06
   1.3918919e+00   5.2416327e-06
   1.3928929e+00   4.9253520e-06
   1.3938939e+00   4.6274491e-06
   1.3948949e+00   4.3469008e-06
   1.3958959e+00   4.0827378e-06
   1.3968969e+00   3.8340428e-06
   1.3978979e+00   3.5999471e-06
   1.3988989e+00   3.3796286e-06
   1.3998999e+00   3.1723093e-06
   1.4009009e+00   2.9772532e-06
   1.4019019e+00   2.7937639e-06
   1.4029029e+00   2.6211830e-06
   1.4039039e+00   2.4588876e-06
   1.4049049e+00   2.3062888e-06
   1.4059059e+00   2.1628302e-06
   1.4069069e+00   2.0279854e-06
   1.4079079e+00   1.9012575e-06
   1.4089089e+00   1.7821767e-06
   1.4099099e+00   1.6702991e-06
   1.4109109e+00   1.5652058e-06
   1.4119119e+00   1.4665009e-06
   1.4129129e+00   1.3738108e-06
   1.4139139e+00   1.2867827e-06
   1.4149149e+00   1.2050836e-06
   1.4159159e+00   1.1283994e-06
   1.4169169e+00   1.0564336e-06
   1.4179179e+00   9.8890661e-07
   1.4189189e+00   9.2555458e-07
   1.4199199e+00   8.6612882e-07
   1.4209209e+00   8.1039478e-07
   1.4219219e+00   7.5813138e-07
   1.4229229e+00   7.0913025e-07
   1.4239239e+00   6.6319500e-07
   1.4249249e+00   6.2014061e-07
   1.4259259e+00   5.7979277e-07
   1.4269269e+00   5.4198730e-07
   1.4279279e+00   5.0656960e-07
   1.4289289e+00   4.7339409e-07
   1.4299299e+00   4.4232372e-07
   1.4309309e+00   4.1322951e-07
   1.4319319e+00   3.8599006e-07
   1.4329329e+00   3.6049115e-07
   1.4339339e+00   3.3662533e-07
   1.4349349e+00   3.1429153e-07
   1.4359359e+00   2.9339469e-07
   1.4369369e+00   2.7384544e-07
   1.4379379e+00   2.5555976e-07
   1.4389389e+00   2.3845868e-07
   1.4399399e+00   2.2246797e-07
   1.4409409e+00   2.0751789e-07
   1.4419419e+00   1.9354292e-07
   1.4429429e+00   1.8048151e-07
   1.4439439e+00   1.6827587e-07
   1.4449449e+00   1.5687173e-07
   1.4459459e+00   1.4621812e-07
   1.4469469e+00   1.3626723e-07
   1.4479479e+00   1.2697416e-07
   1.4489489e+00   1.1829679e-07
   1.4499499e+00   1.1019560e-07
   1.4509510e+00   1.0263353e-07
   1.4519520e+00   9.5575801e-08
   1.4529530e+00   8.8989822e-08
   1.4539540e+00   8.2845023e-08
   1.4549550e+00   7.7112752e-08
   1.4559560e+00   7.1766154e-08
   1.4569570e+00   6.6780066e-08
   1.4579580e+00   6.2130909e-08
   1.4589590e+00   5.7796597e-08
   1.4599600e+00   5.3756443e-08
   1.4609610e+00   4.9991075e-08
   1.4619620e+00   4.6482355e-08
   1.4629630e+00   4.3213303e-08
   1.4639640e+00   4.0168027e-08
   1.4649650e+00   3.7331654e-08
   1.4659660e+00   3.4690268e-08
   1.4669670e+00   3.2230851e-08
   1.4679680e+00   2.9941227e-08
   1.4689690e+00   2.7810007e-08
   1.4699700e+00   2.5826545e-08
   1.4709710e+00   2.3980885e-08
   1.4719720e+00   2.2263724e-08
   1.4729730e+00   2.0666365e-08
   1.4739740e+00   1.9180684e-08
   1.4749750e+00   1.7799089e-08
   1.4759760e+00   1.6514489e-08
   1.4769770e+00   1.5320263e-08
   1.4779780e+00   1.4210226e-08
   1.4789790e+00   1.3178605e-08
   1.4799800e+00   1.2220011e-08
   1.4809810e+00   1.1329414e-08
   1.4819820e+00   1.0502121e-08
   1.4829830e+00   9.7337512e-09
   1.4839840e+00   9.0202210e-09
   1.4849850e+00   8.3577199e-09
   1.4859860e+00   7.7426948e-09
   1.4869870e+00   7.1718329e-09
   1.4879880e+00   6.6420460e-09
   1.4889890e+00   6.1504557e-09
   1.4899900e+00   5.6943794e-09
   1.4909910e+00   5.2713178e-09
   1.4919920e+00   4.8789425e-09
   1.4929930e+00   4.5150846e-09
   1.4939940e+00   4.1777244e-09
   1.4949950e+00   3.8649810e-09
   1.4959960e+00   3.5751037e-09
   1.4969970e+00   3.3064626e-09
   1.4979980e+00   3.0575410e-09
   1.4989990e+00   2.8269274e-09
   1.5000000e+00   2.6133087e-09


==> 1Sol_diff_gaussApprox1_theta.dat <==
   1.1000000e+00   2.7940311e-20
   1.1002002e+00   3.5712913e-20
   1.1004004e+00   4.5618936e-20
   1.1006006e+00   5.8235912e-20
   1.1008008e+00   7.4295491e-20
   1.1010010e+00   9.4723970e-20
   1.1012012e+00   1.2069330e-19
   1.1014014e+00   1.5368529e-19
   1.1016016e+00   1.9557228e-19
   1.1018018e+00   2.4871853e-19
   1.1020020e+00   3.1610752e-19
   1.1022022e+00   4.0150168e-19
   1.1024024e+00   5.0964264e-19
   1.1026026e+00   6.4650220e-19
   1.1028028e+00   8.1959651e-19
   1.1030030e+00   1.0383794e-18
   1.1032032e+00   1.3147339e-18
   1.1034034e+00   1.6635869e-18
   1.1036036e+00   2.1036767e-18
   1.1038038e+00   2.6585103e-18
   1.1040040e+00   3.3575582e-18
   1.1042042e+00   4.2377429e-18
   1.1044044e+00   5.3452930e-18
   1.1046046e+00   6.7380507e-18
   1.1048048e+00   8.4883423e-18
   1.1050050e+00   1.0686546e-17
   1.1052052e+00   1.3445522e-17
   1.1054054e+00   1.6906115e-17
   1.1056056e+00   2.1243978e-17
   1.1058058e+00   2.6678027e-17
   1.1060060e+00   3.3480923e-17
   1.1062062e+00   4.1992042e-17
   1.1064064e+00   5.2633520e-17
   1.1066066e+00   6.5930092e-17
   1.1068068e+00   8.2533604e-17
   1.1070070e+00   1.0325326e-16
   1.1072072e+00   1.2909298e-16
   1.1074074e+00   1.6129737e-16
   1.1076076e+00   2.0140851e-16
   1.1078078e+00   2.5133571e-16
   1.1080080e+00   3.1344145e-16
   1.1082082e+00   3.9064702e-16
   1.1084084e+00   4.8656229e-16
   1.1086086e+00   6.0564514e-16
   1.1088088e+00   7.5339698e-16
   1.1090090e+00   9.3660261e-16
   1.1092092e+00   1.1636241e-15
   1.1094094e+00   1.4447606e-15
   1.1096096e+00   1.7926890e-15
   1.1098098e+00   2.2230019e-15
   1.1100100e+00   2.7548667e-15
   1.1102102e+00   3.4118284e-15
   1.1104104e+00   4.2227914e-15
   1.1106106e+00   5.2232154e-15
   1.1108108e+00   6.4565733e-15
   1.1110110e+00   7.9761275e-15
   1.1112112e+00   9.8470909e-15
   1.1114114e+00   1.2149255e-14
   1.1116116e+00   1.4980186e-14
   1.1118118e+00   1.8459104e-14
   1.1120120e+00   2.2731593e-14
   1.1122122e+00   2.7975315e-14
   1.1124124e+00   3.4406933e-14
   1.1126126e+00   4.2290495e-14
   1.1128128e+00   5.1947594e-14
   1.1130130e+00   6.3769639e-14
   1.1132132e+00   7.8232701e-14
   1.1134134e+00   9.5915445e-14
   1.1136136e+00   1.1752077e-13
   1.1138138e+00   1.4390190e-13
   1.1140140e+00   1.7609390e-13
   1.1142142e+00   2.1535152e-13
   1.1144144e+00   2.6319487e-13
   1.1146146e+00   3.2146430e-13
   1.1148148e+00   3.9238639e-13
   1.1150150e+00   4.7865320e-13
   1.1152152e+00   5.8351745e-13
   1.1154154e+00   7.1090666e-13
   1.1156156e+00   8.6555998e-13
   1.1158158e+00   1.0531921e-12
   1.1160160e+00   1.2806896e-12
   1.1162162e+00   1.5563456e-12
   1.1164164e+00   1.8901403e-12
   1.1166166e+00   2.2940764e-12
   1.1168168e+00   2.7825794e-12
   1.1170170e+00   3.3729750e-12
   1.1172172e+00   4.0860579e-12
   1.1174174e+00   4.9467705e-12
   1.1176176e+00   5.9850098e-12
   1.1178178e+00   7.2365875e-12
   1.1180180e+00   8.7443719e-12
   1.1182182e+00   1.0559644e-11
   1.1184184e+00   1.2743707e-11
   1.1186186e+00   1.5369797e-11
   1.1188188e+00   1.8525347e-11
   1.1190190e+00   2.2314667e-11
   1.1192192e+00   2.6862122e-11
   1.1194194e+00   3.2315887e-11
   1.1196196e+00   3.8852387e-11
   1.1198198e+00   4.6681539e-11
   1.1200200e+00   5.6052951e-11
   1.1202202e+00   6.7263220e-11
   1.1204204e+00   8.0664543e-11
   1.1206206e+00   9.6674859e-11
   1.1208208e+00   1.1578979e-10
   1.1210210e+00   1.3859669e-10
   1.1212212e+00   1.6579112e-10
   1.1214214e+00   1.9819630e-10
   1.1216216e+00   2.3678581e-10
   1.1218218e+00   2.8271032e-10
   1.1220220e+00   3.3732885e-10
   1.1222222e+00   4.0224548e-10
   1.1224224e+00   4.7935218e-10
   1.1226226e+00   5.7087904e-10
   1.1228228e+00   6.7945287e-10
   1.1230230e+00   8.0816572e-10
   1.1232232e+00   9.6065482e-10
   1.1234234e+00   1.1411958e-09
   1.1236236e+00   1.3548113e-09
   1.1238238e+00   1.6073975e-09
   1.1240240e+00   1.9058716e-09
   1.1242242e+00   2.2583427e-09
   1.1244244e+00   2.6743109e-09
   1.1246246e+00   3.1648985e-09
   1.1248248e+00   3.7431182e-09
   1.1250250e+00   4.4241836e-09
   1.1252252e+00   5.2258700e-09
   1.1254254e+00   6.1689309e-09
   1.1256256e+00   7.2775813e-09
   1.1258258e+00   8.5800550e-09
   1.1260260e+00   1.0109250e-08
   1.1262262e+00   1.1903472e-08
   1.1264264e+00   1.4007293e-08
   1.1266266e+00   1.6472542e-08
   1.1268268e+00   1.9359444e-08
   1.1270270e+00   2.2737934e-08
   1.1272272e+00   2.6689164e-08
   1.1274274e+00   3.1307241e-08
   1.1276276e+00   3.6701217e-08
   1.1278278e+00   4.2997380e-08
   1.1280280e+00   5.0341873e-08
   1.1282282e+00   5.8903702e-08
   1.1284284e+00   6.8878181e-08
   1.1286286e+00   8.0490866e-08
   1.1288288e+00   9.4002062e-08
   1.1290290e+00   1.0971197e-07
   1.1292292e+00   1.2796656e-07
   1.1294294e+00   1.4916428e-07
   1.1296296e+00   1.7376368e-07
   1.1298298e+00   2.0229216e-07
   1.1300300e+00   2.3535582e-07
   1.1302302e+00   2.7365078e-07
   1.1304304e+00   3.1797595e-07
   1.1306306e+00   3.6924763e-07
   1.1308308e+00   4.2851597e-07
   1.1310310e+00   4.9698372e-07
   1.1312312e+00   5.7602742e-07
   1.1314314e+00   6.6722146e-07
   1.1316316e+00   7.7236522e-07
   1.1318318e+00   8.9351379e-07
   1.1320320e+00   1.0330127e-06
   1.1322322e+00   1.1935371e-06
   1.1324324e+00   1.3781358e-06
   1.1326326e+00   1.5902814e-06
   1.1328328e+00   1.8339259e-06
   1.1330330e+00   2.1135642e-06
   1.1332332e+00   2.4343048e-06
   1.1334334e+00   2.8019496e-06
   1.1336336e+00   3.2230834e-06
   1.1338338e+00   3.7051740e-06
   1.1340340e+00   4.2566851e-06
   1.1342342e+00   4.8872020e-06
   1.1344344e+00   5.6075727e-06
   1.1346346e+00   6.4300653e-06
   1.1348348e+00   7.3685444e-06
   1.1350350e+00   8.4386676e-06
   1.1352352e+00   9.6581047e-06
   1.1354354e+00   1.1046782e-05
   1.1356356e+00   1.2627155e-05
   1.1358358e+00   1.4424511e-05
   1.1360360e+00   1.6467305e-05
   1.1362362e+00   1.8787535e-05
   1.1364364e+00   2.1421158e-05
   1.1366366e+00   2.4408547e-05
   1.1368368e+00   2.7795006e-05
   1.1370370e+00   3.1631330e-05
   1.1372372e+00   3.5974436e-05
   1.1374374e+00   4.0888049e-05
   1.1376376e+00   4.6443467e-05
   1.1378378e+00   5.2720404e-05
   1.1380380e+00   5.9807916e-05
   1.1382382e+00   6.7805429e-05
   1.1384384e+00   7.6823859e-05
   1.1386386e+00   8.6986853e-05
   1.1388388e+00   9.8432150e-05
   1.1390390e+00   1.1131307e-04
   1.1392392e+00   1.2580017e-04
   1.1394394e+00   1.4208300e-04
   1.1396396e+00   1.6037213e-04
   1.1398398e+00   1.8090122e-04
   1.1400400e+00   2.0392946e-04
   1.1402402e+00   2.2974405e-04
   1.1404404e+00   2.5866307e-04
   1.1406406e+00   2.9103850e-04
   1.1408408e+00   3.2725954e-04
   1.1410410e+00   3.6775622e-04
   1.1412412e+00   4.1300338e-04
   1.1414414e+00   4.6352485e-04
   1.1416416e+00   5.1989817e-04
   1.1418418e+00   5.8275957e-04
   1.1420420e+00   6.5280939e-04
   1.1422422e+00   7.3081797e-04
   1.1424424e+00   8.1763202e-04
   1.1426426e+00   9.1418149e-04
   1.1428428e+00   1.0214869e-03
   1.1430430e+00   1.1406674e-03
   1.1432432e+00   1.2729493e-03
   1.1434434e+00   1.4196754e-03
   1.1436436e+00   1.5823146e-03
   1.1438438e+00   1.7624730e-03
   1.1440440e+00   1.9619049e-03
   1.1442442e+00   2.1825254e-03
   1.1444444e+00   2.4264229e-03
   1.1446446e+00   2.6958737e-03
   1.1448448e+00   2.9933564e-03
   1.1450450e+00   3.3215682e-03
   1.1452452e+00   3.6834415e-03
   1.1454454e+00   4.0821619e-03
   1.1456456e+00   4.5211876e-03
   1.1458458e+00   5.0042693e-03
   1.1460460e+00   5.5354722e-03
   1.1462462e+00   6.1191984e-03
   1.1464464e+00   6.7602108e-03
   1.1466466e+00   7.4636591e-03
   1.1468468e+00   8.2351062e-03
   1.1470470e+00   9.0805565e-03
   1.1472472e+00   1.0006486e-02
   1.1474474e+00   1.1019872e-02
   1.1476476e+00   1.2128228e-02
   1.1478478e+00   1.3339637e-02
   1.1480480e+00   1.4662787e-02
   1.1482482e+00   1.6107009e-02
   1.1484484e+00   1.7682315e-02
   1.1486486e+00   1.9399440e-02
   1.1488488e+00   2.1269884e-02
   1.1490490e+00   2.3305954e-02
   1.1492492e+00   2.5520814e-02
   1.1494494e+00   2.7928525e-02
   1.1496496e+00   3.0544099e-02
   1.1498498e+00   3.3383549e-02
   1.1500501e+00   3.6463935e-02
   1.1502503e+00   3.9803423e-02
   1.1504505e+00   4.3421333e-02
   1.1506507e+00   4.7338200e-02
   1.1508509e+00   5.1575824e-02
   1.1510511e+00   5.6157332e-02
   1.1512513e+00   6.1107231e-02
   1.1514515e+00   6.6451470e-02
   1.1516517e+00   7.2217498e-02
   1.1518519e+00   7.8434319e-02
   1.1520521e+00   8.5132557e-02
   1.1522523e+00   9.2344508e-02
   1.1524525e+00   1.0010421e-01
   1.1526527e+00   1.0844747e-01
   1.1528529e+00   1.1741197e-01
   1.1530531e+00   1.2703728e-01
   1.1532533e+00   1.3736492e-01
   1.1534535e+00   1.4843842e-01
   1.1536537e+00   1.6030338e-01
   1.1538539e+00   1.7300749e-01
   1.1540541e+00   1.8660057e-01
   1.1542543e+00   2.0113464e-01
   1.1544545e+00   2.1666394e-01
   1.1546547e+00   2.3324495e-01
   1.1548549e+00   2.5093643e-01
   1.1550551e+00   2.6979943e-01
   1.1552553e+00   2.8989732e-01
   1.1554555e+00   3.1129577e-01
   1.1556557e+00   3.3406278e-01
   1.1558559e+00   3.5826866e-01
   1.1560561e+00   3.8398600e-01
   1.1562563e+00   4.1128968e-01
   1.1564565e+00   4.4025682e-01
   1.1566567e+00   4.7096672e-01
   1.1568569e+00   5.0350084e-01
   1.1570571e+00   5.3794271e-01
   1.1572573e+00   5.7437789e-01
   1.1574575e+00   6.1289383e-01
   1.1576577e+00   6.5357982e-01
   1.1578579e+00   6.9652686e-01
   1.1580581e+00   7.4182755e-01
   1.1582583e+00   7.8957592e-01
   1.1584585e+00   8.3986733e-01
   1.1586587e+00   8.9279825e-01
   1.1588589e+00   9.4846612e-01
   1.1590591e+00   1.0069692e+00
   1.1592593e+00   1.0684061e+00
   1.1594595e+00   1.1328761e+00
   1.1596597e+00   1.2004783e+00
   1.1598599e+00   1.2713118e+00
   1.1600601e+00   1.3454751e+00
   1.1602603e+00   1.4230663e+00
   1.1604605e+00   1.5041821e+00
   1.1606607e+00   1.5889184e+00
   1.1608609e+00   1.6773689e+00
   1.1610611e+00   1.7696258e+00
   1.1612613e+00   1.8657788e+00
   1.1614615e+00   1.9659150e+00
   1.1616617e+00   2.0701182e+00
   1.1618619e+00   2.1784691e+00
   1.1620621e+00   2.2910445e+00
   1.1622623e+00   2.4079169e+00
   1.1624625e+00   2.5291542e+00
   1.1626627e+00   2.6548194e+00
   1.1628629e+00   2.7849699e+00
   1.1630631e+00   2.9196573e+00
   1.1632633e+00   3.0589269e+00
   1.1634635e+00   3.2028174e+00
   1.1636637e+00   3.3513602e+00
   1.1638639e+00   3.5045793e+00
   1.1640641e+00   3.6624906e+00
   1.1642643e+00   3.8251018e+00
   1.1644645e+00   3.9924118e+00
   1.1646647e+00   4.1644104e+00
   1.1648649e+00   4.3410777e+00
   1.1650651e+00   4.5223841e+00
   1.1652653e+00   4.7082898e+00
   1.1654655e+00   4.8987443e+00
   1.1656657e+00   5.0936866e+00
   1.1658659e+00   5.2930441e+00
   1.1660661e+00   5.4967332e+00
   1.1662663e+00   5.7046585e+00
   1.1664665e+00   5.9167130e+00
   1.1666667e+00   6.1327774e+00
   1.1668669e+00   6.3527205e+00
   1.1670671e+00   6.5763990e+00
   1.1672673e+00   6.8036569e+00
   1.1674675e+00   7.0343263e+00
   1.1676677e+00   7.2682268e+00
   1.1678679e+00   7.5051656e+00
   1.1680681e+00   7.7449378e+00
   1.1682683e+00   7.9873267e+00
   1.1684685e+00   8.2321033e+00
   1.1686687e+00   8.4790271e+00
   1.1688689e+00   8.7278463e+00
   1.1690691e+00   8.9782978e+00
   1.1692693e+00   9.2301078e+00
   1.1694695e+00   9.4829922e+00
   1.1696697e+00   9.7366568e+00
   1.1698699e+00   9.9907982e+00
   1.1700701e+00   1.0245104e+01
   1.1702703e+00   1.0499253e+01
   1.1704705e+00   1.0752916e+01
   1.1706707e+00   1.1005759e+01
   1.1708709e+00   1.1257438e+01
   1.1710711e+00   1.1507606e+01
   1.1712713e+00   1.1755911e+01
   1.1714715e+00   1.2001994e+01
   1.1716717e+00   1.2245497e+01
   1.1718719e+00   1.2486055e+01
   1.1720721e+00   1.2723305e+01
   1.1722723e+00   1.2956881e+01
   1.1724725e+00   1.3186419e+01
   1.1726727e+00   1.3411554e+01
   1.1728729e+00   1.3631925e+01
   1.1730731e+00   1.3847174e+01
   1.1732733e+00   1.4056945e+01
   1.1734735e+00   1.4260888e+01
   1.1736737e+00   1.4458661e+01
   1.1738739e+00   1.4649926e+01
   1.1740741e+00   1.4834354e+01
   1.1742743e+00   1.5011624e+01
   1.1744745e+00   1.5181427e+01
   1.1746747e+00   1.5343461e+01
   1.1748749e+00   1.5497440e+01
   1.1750751e+00   1.5643085e+01
   1.1752753e+00   1.5780135e+01
   1.1754755e+00   1.5908341e+01
   1.1756757e+00   1.6027467e+01
   1.1758759e+00   1.6137296e+01
   1.1760761e+00   1.6237624e+01
   1.1762763e+00   1.6328265e+01
   1.1764765e+00   1.6409051e+01
   1.1766767e+00   1.6479830e+01
   1.1768769e+00   1.6540471e+01
   1.1770771e+00   1.6590858e+01
   1.1772773e+00   1.6630897e+01
   1.1774775e+00   1.6660512e+01
   1.1776777e+00   1.6679647e+01
   1.1778779e+00   1.6688267e+01
   1.1780781e+00   1.6686355e+01
   1.1782783e+00   1.6673914e+01
   1.1784785e+00   1.6650968e+01
   1.1786787e+00   1.6617561e+01
   1.1788789e+00   1.6573755e+01
   1.1790791e+00   1.6519633e+01
   1.1792793e+00   1.6455298e+01
   1.1794795e+00   1.6380869e+01
   1.1796797e+00   1.6296486e+01
   1.1798799e+00   1.6202307e+01
   1.1800801e+00   1.6098507e+01
   1.1802803e+00   1.5985278e+01
   1.1804805e+00   1.5862829e+01
   1.1806807e+00   1.5731385e+01
   1.1808809e+00   1.5591184e+01
   1.1810811e+00   1.5442482e+01
   1.1812813e+00   1.5285546e+01
   1.1814815e+00   1.5120657e+01
   1.1816817e+00   1.4948108e+01
   1.1818819e+00   1.4768202e+01
   1.1820821e+00   1.4581254e+01
   1.1822823e+00   1.4387588e+01
   1.1824825e+00   1.4187535e+01
   1.1826827e+00   1.3981436e+01
   1.1828829e+00   1.3769635e+01
   1.1830831e+00   1.3552486e+01
   1.1832833e+00   1.3330343e+01
   1.1834835e+00   1.3103567e+01
   1.1836837e+00   1.2872521e+01
   1.1838839e+00   1.2637569e+01
   1.1840841e+00   1.2399076e+01
   1.1842843e+00   1.2157406e+01
   1.1844845e+00   1.1912925e+01
   1.1846847e+00   1.1665994e+01
   1.1848849e+00   1.1416971e+01
   1.1850851e+00   1.1166214e+01
   1.1852853e+00   1.0914072e+01
   1.1854855e+00   1.0660892e+01
   1.1856857e+00   1.0407014e+01
   1.1858859e+00   1.0152771e+01
   1.1860861e+00   9.8984881e+00
   1.1862863e+00   9.6444842e+00
   1.1864865e+00   9.3910683e+00
   1.1866867e+00   9.1385405e+00
   1.1868869e+00   8.8871914e+00
   1.1870871e+00   8.6373014e+00
   1.1872873e+00   8.3891406e+00
   1.1874875e+00   8.1429679e+00
   1.1876877e+00   7.8990310e+00
   1.1878879e+00   7.6575664e+00
   1.1880881e+00   7.4187984e+00
   1.1882883e+00   7.1829398e+00
   1.1884885e+00   6.9501908e+00
   1.1886887e+00   6.7207399e+00
   1.1888889e+00   6.4947628e+00
   1.1890891e+00   6.2724232e+00
   1.1892893e+00   6.0538724e+00
   1.1894895e+00   5.8392494e+00
   1.1896897e+00   5.6286810e+00
   1.1898899e+00   5.4222820e+00
   1.1900901e+00   5.2201552e+00
   1.1902903e+00   5.0223918e+00
   1.1904905e+00   4.8290711e+00
   1.1906907e+00   4.6402617e+00
   1.1908909e+00   4.4560207e+00
   1.1910911e+00   4.2763946e+00
   1.1912913e+00   4.1014195e+00
   1.1914915e+00   3.9311215e+00
   1.1916917e+00   3.7655169e+00
   1.1918919e+00   3.6046124e+00
   1.1920921e+00   3.4484061e+00
   1.1922923e+00   3.2968872e+00
   1.1924925e+00   3.1500368e+00
   1.1926927e+00   3.0078281e+00
   1.1928929e+00   2.8702270e+00
   1.1930931e+00   2.7371924e+00
   1.1932933e+00   2.6086768e+00
   1.1934935e+00   2.4846262e+00
   1.1936937e+00   2.3649812e+00
   1.1938939e+00   2.2496771e+00
   1.1940941e+00   2.1386442e+00
   1.1942943e+00   2.0318083e+00
   1.1944945e+00   1.9290913e+00
   1.1946947e+00   1.8304113e+00
   1.1948949e+00   1.7356831e+00
   1.1950951e+00   1.6448187e+00
   1.1952953e+00   1.5577275e+00
   1.1954955e+00   1.4743167e+00
   1.1956957e+00   1.3944917e+00
   1.1958959e+00   1.3181564e+00
   1.1960961e+00   1.2452135e+00
   1.1962963e+00   1.1755647e+00
   1.1964965e+00   1.1091112e+00
   1.1966967e+00   1.0457539e+00
   1.1968969e+00   9.8539365e-01
   1.1970971e+00   9.2793141e-01
   1.1972973e+00   8.7326860e-01
   1.1974975e+00   8.2130726e-01
   1.1976977e+00   7.7195028e-01
   1.1978979e+00   7.2510158e-01
   1.1980981e+00   6.8066626e-01
   1.1982983e+00   6.3855080e-01
   1.1984985e+00   5.9866315e-01
   1.1986987e+00   5.6091293e-01
   1.1988989e+00   5.2521151e-01
   1.1990991e+00   4.9147209e-01
   1.1992993e+00   4.5960987e-01
   1.1994995e+00   4.2954204e-01
   1.1996997e+00   4.0118793e-01
   1.1998999e+00   3.7446902e-01
   1.2001001e+00   3.4930901e-01
   1.2003003e+00   3.2563383e-01
   1.2005005e+00   3.0337173e-01
   1.2007007e+00   2.8245324e-01
   1.2009009e+00   2.6281119e-01
   1.2011011e+00   2.4438075e-01
   1.2013013e+00   2.2709940e-01
   1.2015015e+00   2.1090692e-01
   1.2017017e+00   1.9574539e-01
   1.2019019e+00   1.8155913e-01
   1.2021021e+00   1.6829472e-01
   1.2023023e+00   1.5590094e-01
   1.2025025e+00   1.4432875e-01
   1.2027027e+00   1.3353121e-01
   1.2029029e+00   1.2346351e-01
   1.2031031e+00   1.1408282e-01
   1.2033033e+00   1.0534836e-01
   1.2035035e+00   9.7221235e-02
   1.2037037e+00   8.9664462e-02
   1.2039039e+00   8.2642874e-02
   1.2041041e+00   7.6123076e-02
   1.2043043e+00   7.0073385e-02
   1.2045045e+00   6.4463772e-02
   1.2047047e+00   5.9265804e-02
   1.2049049e+00   5.4452585e-02
   1.2051051e+00   4.9998696e-02
   1.2053053e+00   4.5880136e-02
   1.2055055e+00   4.2074269e-02
   1.2057057e+00   3.8559758e-02
   1.2059059e+00   3.5316518e-02
   1.2061061e+00   3.2325653e-02
   1.2063063e+00   2.9569406e-02
   1.2065065e+00   2.7031100e-02
   1.2067067e+00   2.4695096e-02
   1.2069069e+00   2.2546729e-02
   1.2071071e+00   2.0572271e-02
   1.2073073e+00   1.8758874e-02
   1.2075075e+00   1.7094530e-02
   1.2077077e+00   1.5568021e-02
   1.2079079e+00   1.4168879e-02
   1.2081081e+00   1.2887345e-02
   1.2083083e+00   1.1714324e-02
   1.2085085e+00   1.0641354e-02
   1.2087087e+00   9.6605617e-03
   1.2089089e+00   8.7646329e-03
   1.2091091e+00   7.9467753e-03
   1.2093093e+00   7.2006878e-03
   1.2095095e+00   6.5205299e-03
   1.2097097e+00   5.9008917e-03
   1.2099099e+00   5.3367671e-03
   1.2101101e+00   4.8235269e-03
   1.2103103e+00   4.3568942e-03
   1.2105105e+00   3.9329206e-03
   1.2107107e+00   3.5479639e-03
   1.2109109e+00   3.1986672e-03
   1.2111111e+00   2.8819389e-03
   1.2113113e+00   2.5949341e-03
   1.2115115e+00   2.3350370e-03
   1.2117117e+00   2.0998440e-03
   1.2119119e+00   1.8871488e-03
   1.2121121e+00   1.6949275e-03
   1.2123123e+00   1.5213248e-03
   1.2125125e+00   1.3646416e-03
   1.2127127e+00   1.2233230e-03
   1.2129129e+00   1.0959469e-03
   1.2131131e+00   9.8121404e-04
   1.2133133e+00   8.7793798e-04
   1.2135135e+00   7.8503635e-04
   1.2137137e+00   7.0152242e-04
   1.2139139e+00   6.2649728e-04
   1.2141141e+00   5.5914272e-04
   1.2143143e+00   4.9871452e-04
   1.2145145e+00   4.4453627e-04
   1.2147147e+00   3.9599367e-04
   1.2149149e+00   3.5252923e-04
   1.2151151e+00   3.1363743e-04
   1.2153153e+00   2.7886016e-04
   1.2155155e+00   2.4778267e-04
   1.2157157e+00   2.2002966e-04
   1.2159159e+00   1.9526184e-04
   1.2161161e+00   1.7317268e-04
   1.2163163e+00   1.5348545e-04
   1.2165165e+00   1.3595054e-04
   1.2167167e+00   1.2034290e-04
   1.2169169e+00   1.0645986e-04
   1.2171171e+00   9.4118966e-05
   1.2173173e+00   8.3156128e-05
   1.2175175e+00   7.3423861e-05
   1.2177177e+00   6.4789709e-05
   1.2179179e+00   5.7134798e-05
   1.2181181e+00   5.0352520e-05
   1.2183183e+00   4.4347340e-05
   1.2185185e+00   3.9033707e-05
   1.2187187e+00   3.4335064e-05
   1.2189189e+00   3.0182957e-05
   1.2191191e+00   2.6516217e-05
   1.2193193e+00   2.3280225e-05
   1.2195195e+00   2.0426251e-05
   1.2197197e+00   1.7910841e-05
   1.2199199e+00   1.5695283e-05
   1.2201201e+00   1.3745109e-05
   1.2203203e+00   1.2029652e-05
   1.2205205e+00   1.0521649e-05
   1.2207207e+00   9.1968772e-06
   1.2209209e+00   8.0338335e-06
   1.2211211e+00   7.0134404e-06
   1.2213213e+00   6.1187858e-06
   1.2215215e+00   5.3348872e-06
   1.2217217e+00   4.6484812e-06
   1.2219219e+00   4.0478347e-06
   1.2221221e+00   3.5225755e-06
   1.2223223e+00   3.0635411e-06
   1.2225225e+00   2.6626431e-06
   1.2227227e+00   2.3127466e-06
   1.2229229e+00   2.0075622e-06
   1.2231231e+00   1.7415494e-06
   1.2233233e+00   1.5098314e-06
   1.2235235e+00   1.3081181e-06
   1.2237237e+00   1.1326385e-06
   1.2239239e+00   9.8007999e-07
   1.2241241e+00   8.4753488e-07
   1.2243243e+00   7.3245254e-07
   1.2245245e+00   6.3259718e-07
   1.2247247e+00   5.4601034e-07
   1.2249249e+00   4.7097768e-07
   1.2251251e+00   4.0599964e-07
   1.2253253e+00   3.4976537e-07
   1.2255255e+00   3.0112986e-07
   1.2257257e+00   2.5909361e-07
   1.2259259e+00   2.2278473e-07
   1.2261261e+00   1.9144322e-07
   1.2263263e+00   1.6440704e-07
   1.2265265e+00   1.4109989e-07
   1.2267267e+00   1.2102046e-07
   1.2269269e+00   1.0373297e-07
   1.2271271e+00   8.8858837e-08
   1.2273273e+00   7.6069455e-08
   1.2275275e+00   6.5079744e-08
   1.2277277e+00   5.5642575e-08
   1.2279279e+00   4.7543862e-08
   1.2281281e+00   4.0598271e-08
   1.2283283e+00   3.4645472e-08
   1.2285285e+00   2.9546855e-08
   1.2287287e+00   2.5182678e-08
   1.2289289e+00   2.1449561e-08
   1.2291291e+00   1.8258317e-08
   1.2293293e+00   1.5532056e-08
   1.2295295e+00   1.3204531e-08
   1.2297297e+00   1.1218709e-08
   1.2299299e+00   9.5255187e-09
   1.2301301e+00   8.0827702e-09
   1.2303303e+00   6.8542144e-09
   1.2305305e+00   5.8087273e-09
   1.2307307e+00   4.9196040e-09
   1.2309309e+00   4.1639466e-09
   1.2311311e+00   3.5221351e-09
   1.2313313e+00   2.9773694e-09
   1.2315315e+00   2.5152739e-09
   1.2317317e+00   2.1235559e-09
   1.2319319e+00   1.7917110e-09
   1.2321321e+00   1.5107690e-09
   1.2323323e+00   1.2730751e-09
   1.2325325e+00   1.0721014e-09
   1.2327327e+00   9.0228455e-10
   1.2329329e+00   7.5888688e-10
   1.2331331e+00   6.3787622e-10
   1.2333333e+00   5.3582335e-10
   1.2335335e+00   4.4981374e-10
   1.2337337e+00   3.7737197e-10
   1.2339339e+00   3.1639704e-10
   1.2341341e+00   2.6510691e-10
   1.2343343e+00   2.2199108e-10
   1.2345345e+00   1.8577012e-10
   1.2347347e+00   1.5536101e-10
   1.2349349e+00   1.2984765e-10
   1.2351351e+00   1.0845560e-10
   1.2353353e+00   9.0530663e-11
   1.2355355e+00   7.5520575e-11
   1.2357357e+00   6.2959422e-11
   1.2359359e+00   5.2454412e-11
   1.2361361e+00   4.3674623e-11
   1.2363363e+00   3.6341442e-11
   1.2365365e+00   3.0220456e-11
   1.2367367e+00   2.5114568e-11
   1.2369369e+00   2.0858172e-11
   1.2371371e+00   1.7312216e-11
   1.2373373e+00   1.4360015e-11
   1.2375375e+00   1.1903728e-11
   1.2377377e+00   9.8613634e-12
   1.2379379e+00   8.1642590e-12
   1.2381381e+00   6.7549545e-12
   1.2383383e+00   5.5853956e-12
   1.2385385e+00   4.6154208e-12
   1.2387387e+00   3.8114876e-12
   1.2389389e+00   3.1456006e-12
   1.2391391e+00   2.5944093e-12
   1.2393393e+00   2.1384508e-12
   1.2395395e+00   1.7615131e-12
   1.2397397e+00   1.4501013e-12
   1.2399399e+00   1.1929896e-12
   1.2401401e+00   9.8084602e-13
   1.2403403e+00   8.0591800e-13
   1.2405405e+00   6.6176948e-13
   1.2407407e+00   5.4306080e-13
   1.2409409e+00   4.4536495e-13
   1.2411411e+00   3.6501395e-13
   1.2413413e+00   2.9897078e-13
   1.2415415e+00   2.4472249e-13
   1.2417417e+00   2.0019114e-13
   1.2419419e+00   1.6365968e-13
   1.2421421e+00   1.3371015e-13
   1.2423423e+00   1.0917242e-13
   1.2425425e+00   8.9081456e-14
   1.2427427e+00   7.2641959e-14
   1.2429429e+00   5.9198900e-14
   1.2431431e+00   4.8213158e-14
   1.2433433e+00   3.9241299e-14
   1.2435435e+00   3.1918834e-14
   1.2437437e+00   2.5946365e-14
   1.2439439e+00   2.1078120e-14
   1.2441441e+00   1.7112485e-14
   1.2443443e+00   1.3884176e-14
   1.2445445e+00   1.1257787e-14
   1.2447447e+00   9.1224560e-15
   1.2449449e+00   7.3874811e-15
   1.2451451e+00   5.9787011e-15
   1.2453453e+00   4.8355196e-15
   1.2455455e+00   3.9084568e-15
   1.2457457e+00   3.1571362e-15
   1.2459459e+00   2.5486323e-15
   1.2461461e+00   2.0561126e-15
   1.2463463e+00   1.6577249e-15
   1.2465465e+00   1.3356845e-15
   1.2467467e+00   1.0755266e-15
   1.2469469e+00   8.6549442e-16
   1.2471471e+00   6.9603847e-16
   1.2473473e+00   5.5940722e-16
   1.2475475e+00   4.4931275e-16
   1.2477477e+00   3.6065775e-16
   1.2479479e+00   2.8931280e-16
   1.2481481e+00   2.3193478e-16
   1.2483483e+00   1.8581893e-16
   1.2485485e+00   1.4877840e-16
   1.2487487e+00   1.1904624e-16
   1.2489489e+00   9.5195694e-17
   1.2491491e+00   7.6075496e-17
   1.2493493e+00   6.0757253e-17
   1.2495495e+00   4.8492806e-17
   1.2497497e+00   3.8679634e-17
   1.2499499e+00   3.0832820e-17
   1.2501502e+00   2.4562354e-17
   1.2503504e+00   1.9554764e-17
   1.2505506e+00   1.5558260e-17
   1.2507508e+00   1.2370730e-17
   1.2509510e+00   9.8300444e-18
   1.2511512e+00   7.8062324e-18
   1.2513514e+00   6.1951714e-18
   1.2515516e+00   4.9135008e-18
   1.2517518e+00   3.8945258e-18
   1.2519520e+00   3.0849206e-18
   1.2521522e+00   2.4420764e-18
   1.2523524e+00   1.9319699e-18
   1.2525526e+00   1.5274511e-18
   1.2527528e+00   1.2068690e-18
   1.2529530e+00   9.5296904e-19
   1.2531532e+00   7.5200947e-19
   1.2533534e+00   5.9305323e-19
   1.2535536e+00   4.6740127e-19
   1.2537538e+00   3.6813911e-19
   1.2539540e+00   2.8977431e-19
   1.2541542e+00   2.2794688e-19
   1.2543544e+00   1.7919805e-19
   1.2545546e+00   1.4078577e-19
   1.2547548e+00   1.1053761e-19
   1.2549550e+00   8.6733576e-20
   1.2551552e+00   6.8012741e-20
   1.2553554e+00   5.3299012e-20
   1.2555556e+00   4.1742061e-20
   1.2557558e+00   3.2670402e-20
   1.2559560e+00   2.5554119e-20
   1.2561562e+00   1.9975295e-20
   1.2563564e+00   1.5604553e-20
   1.2565566e+00   1.2182469e-20
   1.2567568e+00   9.5048477e-21
   1.2569570e+00   7.4110689e-21
   1.2571572e+00   5.7748724e-21
   1.2573574e+00   4.4970715e-21
   1.2575576e+00   3.4997985e-21
   1.2577578e+00   2.7219625e-21
   1.2579580e+00   2.1156659e-21
   1.2581582e+00   1.6433796e-21
   1.2583584e+00   1.2757176e-21
   1.2585586e+00   9.8968511e-22
   1.2587588e+00   7.6730034e-22
   1.2589590e+00   5.9451059e-22
   1.2591592e+00   4.6034099e-22
   1.2593594e+00   3.5622596e-22
   1.2595596e+00   2.7548460e-22
   1.2597598e+00   2.1290945e-22
   1.2599600e+00   1.6444414e-22
   1.2601602e+00   1.2693100e-22
   1.2603604e+00   9.7913567e-23
   1.2605606e+00   7.5482085e-23
   1.2607608e+00   5.8152817e-23
   1.2609610e+00   4.4773751e-23
   1.2611612e+00   3.4451017e-23
   1.2613614e+00   2.6491495e-23
   1.2615616e+00   2.0358077e-23
   1.2617618e+00   1.5634820e-23
   1.2619620e+00   1.1999823e-23
   1.2621622e+00   9.2041286e-24
   1.2623624e+00   7.0553142e-24
   1.2625626e+00   5.4047535e-24
   1.2627628e+00   4.1377217e-24
   1.2629630e+00   3.1657200e-24
   1.2631632e+00   2.4205251e-24
   1.2633634e+00   1.8495775e-24
   1.2635636e+00   1.4124117e-24
   1.2637638e+00   1.0778938e-24
   1.2639640e+00   8.2208448e-25
   1.2641642e+00   6.2658904e-25
   1.2643644e+00   4.7728192e-25
   1.2645646e+00   3.6332312e-25
   1.2647648e+00   2.7639929e-25
   1.2649650e+00   2.1013901e-25
   1.2651652e+00   1.5966226e-25
   1.2653654e+00   1.2123380e-25
   1.2655656e+00   9.1996442e-26
   1.2657658e+00   6.9766058e-26
   1.2659660e+00   5.2874124e-26
   1.2661662e+00   4.0046821e-26
   1.2663664e+00   3.0312290e-26
   1.2665666e+00   2.2929539e-26
   1.2667668e+00   1.7333957e-26
   1.2669670e+00   1.3095618e-26
   1.2671672e+00   9.8873544e-27
   1.2673674e+00   7.4603649e-27
   1.2675676e+00   5.6255616e-27
   1.2677678e+00   4.2393332e-27
   1.2679680e+00   3.1926777e-27
   1.2681682e+00   2.4029152e-27
   1.2683684e+00   1.8073725e-27
   1.2685686e+00   1.3585723e-27
   1.2687688e+00   1.0205720e-27
   1.2689690e+00   7.6617935e-28
   1.2691692e+00   5.7483482e-28
   1.2693694e+00   4.3100425e-28
   1.2695696e+00   3.2295788e-28
   1.2697698e+00   2.4184442e-28
   1.2699700e+00   1.8098897e-28
   1.2701702e+00   1.3536113e-28
   1.2703704e+00   1.0117232e-28
   1.2705706e+00   7.5571024e-29
   1.2707708e+00   5.6412422e-29
   1.2709710e+00   4.2084293e-29
   1.2711712e+00   3.1375538e-29
   1.2713714e+00   2.3376968e-29
   1.2715716e+00   1.7406483e-29
   1.2717718e+00   1.2952682e-29
   1.2719720e+00   9.6323946e-30
   1.2721722e+00   7.1587083e-30
   1.2723724e+00   5.3169297e-30
   1.2725726e+00   3.9465083e-30
   1.2727728e+00   2.9274600e-30
   1.2729730e+00   2.1701751e-30
   1.2731732e+00   1.6077719e-30
   1.2733734e+00   1.1903644e-30
   1.2735736e+00   8.8076754e-31
   1.2737738e+00   6.5128116e-31
   1.2739740e+00   4.8128417e-31
   1.2741742e+00   3.5543524e-31
   1.2743744e+00   2.6232837e-31
   1.2745746e+00   1.9348882e-31
   1.2747748e+00   1.4262391e-31
   1.2749750e+00   1.0506418e-31
   1.2751752e+00   7.7346885e-32
   1.2753754e+00   5.6905842e-32
   1.2755756e+00   4.1840487e-32
   1.2757758e+00   3.0744147e-32
   1.2759760e+00   2.2576366e-32
   1.2761762e+00   1.6568052e-32
   1.2763764e+00   1.2151076e-32
   1.2765766e+00   8.9060241e-33
   1.2767768e+00   6.5234727e-33
   1.2769770e+00   4.7752892e-33
   1.2771772e+00   3.4933843e-33
   1.2773774e+00   2.5539883e-33
   1.2775776e+00   1.8660243e-33
   1.2777778e+00   1.3625158e-33
   1.2779780e+00   9.9424089e-34
   1.2781782e+00   7.2504935e-34
   1.2783784e+00   5.2840797e-34
   1.2785786e+00   3.8485489e-34
   1.2787788e+00   2.8012412e-34
   1.2789790e+00   2.0376512e-34
   1.2791792e+00   1.4812728e-34
   1.2793794e+00   1.0761334e-34
   1.2795796e+00   7.8130931e-35
   1.2797798e+00   5.6689908e-35
   1.2799800e+00   4.1106865e-35
   1.2801802e+00   2.9788512e-35
   1.2803804e+00   2.1572929e-35
   1.2805806e+00   1.5613321e-35
   1.2807808e+00   1.1292947e-35
   1.2809810e+00   8.1629128e-36
   1.2811812e+00   5.8966978e-36
   1.2813814e+00   4.2569489e-36
   1.2815816e+00   3.0712407e-36
   1.2817818e+00   2.2143951e-36
   1.2819820e+00   1.5955934e-36
   1.2821822e+00   1.1489873e-36
   1.2823824e+00   8.2686390e-37
   1.2825826e+00   5.9467366e-37
   1.2827828e+00   4.2741448e-37
   1.2829830e+00   3.0700511e-37
   1.2831832e+00   2.2037780e-37
   1.2833834e+00   1.5809419e-37
   1.2835836e+00   1.1334173e-37
   1.2837838e+00   8.1206282e-38
   1.2839840e+00   5.8145386e-38
   1.2841842e+00   4.1607033e-38
   1.2843844e+00   2.9753913e-38
   1.2845846e+00   2.1264113e-38
   1.2847848e+00   1.5187151e-38
   1.2849850e+00   1.0840048e-38
   1.2851852e+00   7.7323578e-39
   1.2853854e+00   5.5121184e-39
   1.2855856e+00   3.9269103e-39
   1.2857858e+00   2.7958204e-39
   1.2859860e+00   1.9892686e-39
   1.2861862e+00   1.4145015e-39
   1.2863864e+00   1.0051694e-39
   1.2865866e+00   7.1384016e-40
   1.2867868e+00   5.0662723e-40
   1.2869870e+00   3.5933700e-40
   1.2871872e+00   2.5470718e-40
   1.2873874e+00   1.8042898e-40
   1.2875876e+00   1.2773128e-40
   1.2877878e+00   9.0367875e-41
   1.2879880e+00   6.3893508e-41
   1.2881882e+00   4.5146620e-41
   1.2883884e+00   3.1880095e-41
   1.2885886e+00   2.2497788e-41
   1.2887888e+00   1.5866674e-41
   1.2889890e+00   1.1182987e-41
   1.2891892e+00   7.8769046e-42
   1.2893894e+00   5.5447147e-42
   1.2895896e+00   3.9005754e-42
   1.2897898e+00   2.7422308e-42
   1.2899900e+00   1.9266604e-42
   1.2901902e+00   1.3527957e-42
   1.2903904e+00   9.4925979e-43
   1.2905906e+00   6.6567741e-43
   1.2907908e+00   4.6651799e-43
   1.2909910e+00   3.2673739e-43
   1.2911912e+00   2.2869418e-43
   1.2913914e+00   1.5996952e-43
   1.2915916e+00   1.1182663e-43
   1.2917918e+00   7.8123030e-44
   1.2919920e+00   5.4542968e-44
   1.2921922e+00   3.8056103e-44
   1.2923924e+00   2.6536015e-44
   1.2925926e+00   1.8491534e-44
   1.2927928e+00   1.2877633e-44
   1.2929930e+00   8.9624139e-45
   1.2931932e+00   6.2336124e-45
   1.2933934e+00   4.3329177e-45
   1.2935936e+00   3.0098645e-45
   1.2937938e+00   2.0894852e-45
   1.2939940e+00   1.4496311e-45
   1.2941942e+00   1.0050822e-45
   1.2943944e+00   6.9642037e-46
   1.2945946e+00   4.8224444e-46
   1.2947948e+00   3.3372507e-46
   1.2949950e+00   2.3080026e-46
   1.2951952e+00   1.5951797e-46
   1.2953954e+00   1.1018152e-46
   1.2955956e+00   7.6056055e-47
   1.2957958e+00   5.2466810e-47
   1.2959960e+00   3.6171072e-47
   1.2961962e+00   2.4920913e-47
   1.2963964e+00   1.7159016e-47
   1.2965966e+00   1.1807193e-47
   1.2967968e+00   8.1194530e-48
   1.2969970e+00   5.5799813e-48
   1.2971972e+00   3.8323448e-48
   1.2973974e+00   2.6304028e-48
   1.2975976e+00   1.8042877e-48
   1.2977978e+00   1.2368447e-48
   1.2979980e+00   8.4732574e-49
   1.2981982e+00   5.8011151e-49
   1.2983984e+00   3.9691583e-49
   1.2985986e+00   2.7140085e-49
   1.2987988e+00   1.8545982e-49
   1.2989990e+00   1.2665267e-49
   1.2991992e+00   8.6437993e-50
   1.2993994e+00   5.8955031e-50
   1.2995996e+00   4.0184902e-50
   1.2997998e+00   2.7373530e-50
   1.3000000e+00   1.8634792e-50


==> 1Sol_diff_gaussApprox2_deltaT.dat <==
  -5.0000000e-01   2.4444983e-08
  -4.9899900e-01   2.6320176e-08
  -4.9799800e-01   2.8334913e-08
  -4.9699700e-01   3.0499240e-08
  -4.9599600e-01   3.2823900e-08
  -4.9499499e-01   3.5320380e-08
  -4.9399399e-01   3.8000963e-08
  -4.9299299e-01   4.0878775e-08
  -4.9199199e-01   4.3967845e-08
  -4.9099099e-01   4.7283163e-08
  -4.8998999e-01   5.0840743e-08
  -4.8898899e-01   5.4657694e-08
  -4.8798799e-01   5.8752283e-08
  -4.8698699e-01   6.3144020e-08
  -4.8598599e-01   6.7853733e-08
  -4.8498498e-01   7.2903654e-08
  -4.8398398e-01   7.8317512e-08
  -4.8298298e-01   8.4120628e-08
  -4.8198198e-01   9.0340016e-08
  -4.8098098e-01   9.7004495e-08
  -4.7997998e-01   1.0414480e-07
  -4.7897898e-01   1.1179371e-07
  -4.7797798e-01   1.1998616e-07
  -4.7697698e-01   1.2875941e-07
  -4.7597598e-01   1.3815317e-07
  -4.7497497e-01   1.4820975e-07
  -4.7397397e-01   1.5897422e-07
  -4.7297297e-01   1.7049462e-07
  -4.7197197e-01   1.8282210e-07
  -4.7097097e-01   1.9601113e-07
  -4.6996997e-01   2.1011973e-07
  -4.6896897e-01   2.2520962e-07
  -4.6796797e-01   2.4134655e-07
  -4.6696697e-01   2.5860046e-07
  -4.6596597e-01   2.7704576e-07
  -4.6496496e-01   2.9676165e-07
  -4.6396396e-01   3.1783233e-07
  -4.6296296e-01   3.4034737e-07
  -4.6196196e-01   3.6440201e-07
  -4.6096096e-01   3.9009750e-07
  -4.5995996e-01   4.1754146e-07
  -4.5895896e-01   4.4684827e-07
  -4.5795796e-01   4.7813946e-07
  -4.5695696e-01   5.1154416e-07
  -4.5595596e-01   5.4719952e-07
  -4.5495495e-01   5.8525122e-07
  -4.5395395e-01   6.2585392e-07
  -4.5295295e-01   6.6917185e-07
  -4.5195195e-01   7.1537932e-07
  -4.5095095e-01   7.6466135e-07
  -4.4994995e-01   8.1721425e-07
  -4.4894895e-01   8.7324631e-07
  -4.4794795e-01   9.3297847e-07
  -4.4694695e-01   9.9664506e-07
  -4.4594595e-01   1.0644946e-06
  -4.4494494e-01   1.1367905e-06
  -4.4394394e-01   1.2138120e-06
  -4.4294294e-01   1.2958552e-06
  -4.4194194e-01   1.3832336e-06
  -4.4094094e-01   1.4762797e-06
  -4.3993994e-01   1.5753454e-06
  -4.3893894e-01   1.6808036e-06
  -4.3793794e-01   1.7930492e-06
  -4.3693694e-01   1.9125000e-06
  -4.3593594e-01   2.0395987e-06
  -4.3493493e-01   2.1748137e-06
  -4.3393393e-01   2.3186405e-06
  -4.3293293e-01   2.4716036e-06
  -4.3193193e-01   2.6342576e-06
  -4.3093093e-01   2.8071894e-06
  -4.2992993e-01   2.9910193e-06
  -4.2892893e-01   3.1864033e-06
  -4.2792793e-01   3.3940350e-06
  -4.2692693e-01   3.6146473e-06
  -4.2592593e-01   3.8490147e-06
  -4.2492492e-01   4.0979555e-06
  -4.2392392e-01   4.3623344e-06
  -4.2292292e-01   4.6430644e-06
  -4.2192192e-01   4.9411096e-06
  -4.2092092e-01   5.2574882e-06
  -4.1991992e-01   5.5932749e-06
  -4.1891892e-01   5.9496039e-06
  -4.1791792e-01   6.3276723e-06
  -4.1691692e-01   6.7287430e-06
  -4.1591592e-01   7.1541483e-06
  -4.1491491e-01   7.6052933e-06
  -4.1391391e-01   8.0836600e-06
  -4.1291291e-01   8.5908105e-06
  -4.1191191e-01   9.1283919e-06
  -4.1091091e-01   9.6981401e-06
  -4.0990991e-01   1.0301884e-05
  -4.0890891e-01   1.0941551e-05
  -4.0790791e-01   1.1619172e-05
  -4.0690691e-01   1.2336885e-05
  -4.0590591e-01   1.3096940e-05
  -4.0490490e-01   1.3901710e-05
  -4.0390390e-01   1.4753690e-05
  -4.0290290e-01   1.5655506e-05
  -4.0190190e-01   1.6609923e-05
  -4.0090090e-01   1.7619847e-05
  -3.9989990e-01   1.8688339e-05
  -3.9889890e-01   1.9818615e-05
  -3.9789790e-01   2.1014058e-05
  -3.9689690e-01   2.2278226e-05
  -3.9589590e-01   2.3614857e-05
  -3.9489489e-01   2.5027879e-05
  -3.9389389e-01   2.6521423e-05
  -3.9289289e-01   2.8099827e-05
  -3.9189189e-01   2.9767646e-05
  -3.9089089e-01   3.1529666e-05
  -3.8988989e-01   3.3390912e-05
  -3.8888889e-01   3.5356661e-05
  -3.8788789e-01   3.7432448e-05
  -3.8688689e-01   3.9624086e-05
  -3.8588589e-01   4.1937671e-05
  -3.8488488e-01   4.4379603e-05
  -3.8388388e-01   4.6956589e-05
  -3.8288288e-01   4.9675667e-05
  -3.8188188e-01   5.2544215e-05
  -3.8088088e-01   5.5569968e-05
  -3.7987988e-01   5.8761032e-05
  -3.7887888e-01   6.2125904e-05
  -3.7787788e-01   6.5673485e-05
  -3.7687688e-01   6.9413101e-05
  -3.7587588e-01   7.3354516e-05
  -3.7487487e-01   7.7507960e-05
  -3.7387387e-01   8.1884140e-05
  -3.7287287e-01   8.6494265e-05
  -3.7187187e-01   9.1350067e-05
  -3.7087087e-01   9.6463821e-05
  -3.6986987e-01   1.0184837e-04
  -3.6886887e-01   1.0751715e-04
  -3.6786787e-01   1.1348421e-04
  -3.6686687e-01   1.1976424e-04
  -3.6586587e-01   1.2637261e-04
  -3.6486486e-01   1.3332536e-04
  -3.6386386e-01   1.4063927e-04
  -3.6286286e-01   1.4833187e-04
  -3.6186186e-01   1.5642147e-04
  -3.6086086e-01   1.6492721e-04
  -3.5985986e-01   1.7386906e-04
  -3.5885886e-01   1.8326786e-04
  -3.5785786e-01   1.9314540e-04
  -3.5685686e-01   2.0352439e-04
  -3.5585586e-01   2.1442854e-04
  -3.5485485e-01   2.2588258e-04
  -3.5385385e-01   2.3791232e-04
  -3.5285285e-01   2.5054467e-04
  -3.5185185e-01   2.6380767e-04
  -3.5085085e-01   2.7773059e-04
  -3.4984985e-01   2.9234392e-04
  -3.4884885e-01   3.0767941e-04
  -3.4784785e-01   3.2377017e-04
  -3.4684685e-01   3.4065069e-04
  -3.4584585e-01   3.5835689e-04
  -3.4484484e-01   3.7692615e-04
  -3.4384384e-01   3.9639742e-04
  -3.4284284e-01   4.1681122e-04
  -3.4184184e-01   4.3820973e-04
  -3.4084084e-01   4.6063684e-04
  -3.3983984e-01   4.8413821e-04
  -3.3883884e-01   5.0876132e-04
  -3.3783784e-01   5.3455555e-04
  -3.3683684e-01   5.6157225e-04
  -3.3583584e-01   5.8986479e-04
  -3.3483483e-01   6.1948863e-04
  -3.3383383e-01   6.5050141e-04
  -3.3283283e-01   6.8296301e-04
  -3.3183183e-01   7.1693561e-04
  -3.3083083e-01   7.5248381e-04
  -3.2982983e-01   7.8967467e-04
  -3.2882883e-01   8.2857779e-04
  -3.2782783e-01   8.6926541e-04
  -3.2682683e-01   9.1181252e-04
  -3.2582583e-01   9.5629687e-04
  -3.2482482e-01   1.0027992e-03
  -3.2382382e-01   1.0514030e-03
  -3.2282282e-01   1.1021952e-03
  -3.2182182e-01   1.1552656e-03
  -3.2082082e-01   1.2107074e-03
  -3.1981982e-01   1.2686172e-03
  -3.1881882e-01   1.3290950e-03
  -3.1781782e-01   1.3922445e-03
  -3.1681682e-01   1.4581728e-03
  -3.1581582e-01   1.5269912e-03
  -3.1481481e-01   1.5988146e-03
  -3.1381381e-01   1.6737621e-03
  -3.1281281e-01   1.7519567e-03
  -3.1181181e-01   1.8335259e-03
  -3.1081081e-01   1.9186015e-03
  -3.0980981e-01   2.0073196e-03
  -3.0880881e-01   2.0998212e-03
  -3.0780781e-01   2.1962518e-03
  -3.0680681e-01   2.2967620e-03
  -3.0580581e-01   2.4015072e-03
  -3.0480480e-01   2.5106480e-03
  -3.0380380e-01   2.6243502e-03
  -3.0280280e-01   2.7427851e-03
  -3.0180180e-01   2.8661296e-03
  -3.0080080e-01   2.9945660e-03
  -2.9979980e-01   3.1282828e-03
  -2.9879880e-01   3.2674740e-03
  -2.9779780e-01   3.4123402e-03
  -2.9679680e-01   3.5630879e-03
  -2.9579580e-01   3.7199301e-03
  -2.9479479e-01   3.8830865e-03
  -2.9379379e-01   4.0527833e-03
  -2.9279279e-01   4.2292537e-03
  -2.9179179e-01   4.4127379e-03
  -2.9079079e-01   4.6034832e-03
  -2.8978979e-01   4.8017442e-03
  -2.8878879e-01   5.0077832e-03
  -2.8778779e-01   5.2218699e-03
  -2.8678679e-01   5.4442820e-03
  -2.8578579e-01   5.6753052e-03
  -2.8478478e-01   5.9152330e-03
  -2.8378378e-01   6.1643676e-03
  -2.8278278e-01   6.4230195e-03
  -2.8178178e-01   6.6915077e-03
  -2.8078078e-01   6.9701603e-03
  -2.7977978e-01   7.2593140e-03
  -2.7877878e-01   7.5593148e-03
  -2.7777778e-01   7.8705180e-03
  -2.7677678e-01   8.1932884e-03
  -2.7577578e-01   8.5280001e-03
  -2.7477477e-01   8.8750374e-03
  -2.7377377e-01   9.2347941e-03
  -2.7277277e-01   9.6076745e-03
  -2.7177177e-01   9.9940929e-03
  -2.7077077e-01   1.0394474e-02
  -2.6976977e-01   1.0809253e-02
  -2.6876877e-01   1.1238876e-02
  -2.6776777e-01   1.1683800e-02
  -2.6676677e-01   1.2144494e-02
  -2.6576577e-01   1.2621435e-02
  -2.6476476e-01   1.3115114e-02
  -2.6376376e-01   1.3626033e-02
  -2.6276276e-01   1.4154706e-02
  -2.6176176e-01   1.4701658e-02
  -2.6076076e-01   1.5267426e-02
  -2.5975976e-01   1.5852557e-02
  -2.5875876e-01   1.6457615e-02
  -2.5775776e-01   1.7083171e-02
  -2.5675676e-01   1.7729812e-02
  -2.5575576e-01   1.8398134e-02
  -2.5475475e-01   1.9088750e-02
  -2.5375375e-01   1.9802281e-02
  -2.5275275e-01   2.0539364e-02
  -2.5175175e-01   2.1300647e-02
  -2.5075075e-01   2.2086792e-02
  -2.4974975e-01   2.2898473e-02
  -2.4874875e-01   2.3736378e-02
  -2.4774775e-01   2.4601206e-02
  -2.4674675e-01   2.5493671e-02
  -2.4574575e-01   2.6414500e-02
  -2.4474474e-01   2.7364433e-02
  -2.4374374e-01   2.8344222e-02
  -2.4274274e-01   2.9354634e-02
  -2.4174174e-01   3.0396448e-02
  -2.4074074e-01   3.1470455e-02
  -2.3973974e-01   3.2577463e-02
  -2.3873874e-01   3.3718289e-02
  -2.3773774e-01   3.4893765e-02
  -2.3673674e-01   3.6104736e-02
  -2.3573574e-01   3.7352059e-02
  -2.3473473e-01   3.8636605e-02
  -2.3373373e-01   3.9959257e-02
  -2.3273273e-01   4.1320911e-02
  -2.3173173e-01   4.2722475e-02
  -2.3073073e-01   4.4164870e-02
  -2.2972973e-01   4.5649029e-02
  -2.2872873e-01   4.7175897e-02
  -2.2772773e-01   4.8746431e-02
  -2.2672673e-01   5.0361599e-02
  -2.2572573e-01   5.2022383e-02
  -2.2472472e-01   5.3729773e-02
  -2.2372372e-01   5.5484772e-02
  -2.2272272e-01   5.7288393e-02
  -2.2172172e-01   5.9141661e-02
  -2.2072072e-01   6.1045608e-02
  -2.1971972e-01   6.3001278e-02
  -2.1871872e-01   6.5009726e-02
  -2.1771772e-01   6.7072015e-02
  -2.1671672e-01   6.9189214e-02
  -2.1571572e-01   7.1362406e-02
  -2.1471471e-01   7.3592677e-02
  -2.1371371e-01   7.5881124e-02
  -2.1271271e-01   7.8228850e-02
  -2.1171171e-01   8.0636964e-02
  -2.1071071e-01   8.3106584e-02
  -2.0970971e-01   8.5638830e-02
  -2.0870871e-01   8.8234831e-02
  -2.0770771e-01   9.0895718e-02
  -2.0670671e-01   9.3622628e-02
  -2.0570571e-01   9.6416700e-02
  -2.0470470e-01   9.9279079e-02
  -2.0370370e-01   1.0221091e-01
  -2.0270270e-01   1.0521334e-01
  -2.0170170e-01   1.0828751e-01
  -2.0070070e-01   1.1143458e-01
  -1.9969970e-01   1.1465570e-01
  -1.9869870e-01   1.1795200e-01
  -1.9769770e-01   1.2132465e-01
  -1.9669670e-01   1.2477478e-01
  -1.9569570e-01   1.2830353e-01
  -1.9469469e-01   1.3191203e-01
  -1.9369369e-01   1.3560143e-01
  -1.9269269e-01   1.3937285e-01
  -1.9169169e-01   1.4322740e-01
  -1.9069069e-01   1.4716620e-01
  -1.8968969e-01   1.5119036e-01
  -1.8868869e-01   1.5530096e-01
  -1.8768769e-01   1.5949909e-01
  -1.8668669e-01   1.6378583e-01
  -1.8568569e-01   1.6816223e-01
  -1.8468468e-01   1.7262935e-01
  -1.8368368e-01   1.7718823e-01
  -1.8268268e-01   1.8183987e-01
  -1.8168168e-01   1.8658529e-01
  -1.8068068e-01   1.9142547e-01
  -1.7967968e-01   1.9636138e-01
  -1.7867868e-01   2.0139398e-01
  -1.7767768e-01   2.0652418e-01
  -1.7667668e-01   2.1175290e-01
  -1.7567568e-01   2.1708103e-01
  -1.7467467e-01   2.2250942e-01
  -1.7367367e-01   2.2803892e-01
  -1.7267267e-01   2.3367034e-01
  -1.7167167e-01   2.3940446e-01
  -1.7067067e-01   2.4524203e-01
  -1.6966967e-01   2.5118380e-01
  -1.6866867e-01   2.5723045e-01
  -1.6766767e-01   2.6338264e-01
  -1.6666667e-01   2.6964103e-01
  -1.6566567e-01   2.7600619e-01
  -1.6466466e-01   2.8247871e-01
  -1.6366366e-01   2.8905910e-01
  -1.6266266e-01   2.9574786e-01
  -1.6166166e-01   3.0254543e-01
  -1.6066066e-01   3.0945224e-01
  -1.5965966e-01   3.1646866e-01
  -1.5865866e-01   3.2359500e-01
  -1.5765766e-01   3.3083157e-01
  -1.5665666e-01   3.3817860e-01
  -1.5565566e-01   3.4563629e-01
  -1.5465465e-01   3.5320478e-01
  -1.5365365e-01   3.6088419e-01
  -1.5265265e-01   3.6867456e-01
  -1.5165165e-01   3.7657590e-01
  -1.5065065e-01   3.8458816e-01
  -1.4964965e-01   3.9271124e-01
  -1.4864865e-01   4.0094499e-01
  -1.4764765e-01   4.0928919e-01
  -1.4664665e-01   4.1774360e-01
  -1.4564565e-01   4.2630789e-01
  -1.4464464e-01   4.3498168e-01
  -1.4364364e-01   4.4376455e-01
  -1.4264264e-01   4.5265599e-01
  -1.4164164e-01   4.6165546e-01
  -1.4064064e-01   4.7076235e-01
  -1.3963964e-01   4.7997597e-01
  -1.3863864e-01   4.8929560e-01
  -1.3763764e-01   4.9872043e-01
  -1.3663664e-01   5.0824959e-01
  -1.3563564e-01   5.1788217e-01
  -1.3463463e-01   5.2761716e-01
  -1.3363363e-01   5.3745351e-01
  -1.3263263e-01   5.4739008e-01
  -1.3163163e-01   5.5742570e-01
  -1.3063063e-01   5.6755908e-01
  -1.2962963e-01   5.7778892e-01
  -1.2862863e-01   5.8811381e-01
  -1.2762763e-01   5.9853228e-01
  -1.2662663e-01   6.0904280e-01
  -1.2562563e-01   6.1964377e-01
  -1.2462462e-01   6.3033351e-01
  -1.2362362e-01   6.4111028e-01
  -1.2262262e-01   6.5197226e-01
  -1.2162162e-01   6.6291757e-01
  -1.2062062e-01   6.7394426e-01
  -1.1961962e-01   6.8505031e-01
  -1.1861862e-01   6.9623361e-01
  -1.1761762e-01   7.0749201e-01
  -1.1661662e-01   7.1882328e-01
  -1.1561562e-01   7.3022511e-01
  -1.1461461e-01   7.4169512e-01
  -1.1361361e-01   7.5323089e-01
  -1.1261261e-01   7.6482989e-01
  -1.1161161e-01   7.7648956e-01
  -1.1061061e-01   7.8820725e-01
  -1.0960961e-01   7.9998025e-01
  -1.0860861e-01   8.1180578e-01
  -1.0760761e-01   8.2368100e-01
  -1.0660661e-01   8.3560301e-01
  -1.0560561e-01   8.4756883e-01
  -1.0460460e-01   8.5957543e-01
  -1.0360360e-01   8.7161971e-01
  -1.0260260e-01   8.8369853e-01
  -1.0160160e-01   8.9580866e-01
  -1.0060060e-01   9.0794682e-01
  -9.9599600e-02   9.2010969e-01
  -9.8598599e-02   9.3229389e-01
  -9.7597598e-02   9.4449595e-01
  -9.6596597e-02   9.5671239e-01
  -9.5595596e-02   9.6893967e-01
  -9.4594595e-02   9.8117417e-01
  -9.3593594e-02   9.9341225e-01
  -9.2592593e-02   1.0056502e+00
  -9.1591592e-02   1.0178843e+00
  -9.0590591e-02   1.0301108e+00
  -8.9589590e-02   1.0423258e+00
  -8.8588589e-02   1.0545255e+00
  -8.7587588e-02   1.0667059e+00
  -8.6586587e-02   1.0788631e+00
  -8.5585586e-02   1.0909932e+00
  -8.4584585e-02   1.1030921e+00
  -8.3583584e-02   1.1151557e+00
  -8.2582583e-02   1.1271801e+00
  -8.1581582e-02   1.1391611e+00
  -8.0580581e-02   1.1510946e+00
  -7.9579580e-02   1.1629765e+00
  -7.8578579e-02   1.1748025e+00
  -7.7577578e-02   1.1865685e+00
  -7.6576577e-02   1.1982704e+00
  -7.5575576e-02   1.2099039e+00
  -7.4574575e-02   1.2214648e+00
  -7.3573574e-02   1.2329489e+00
  -7.2572573e-02   1.2443519e+00
  -7.1571572e-02   1.2556697e+00
  -7.0570571e-02   1.2668980e+00
  -6.9569570e-02   1.2780325e+00
  -6.8568569e-02   1.2890691e+00
  -6.7567568e-02   1.3000035e+00
  -6.6566567e-02   1.3108315e+00
  -6.5565566e-02   1.3215490e+00
  -6.4564565e-02   1.3321518e+00
  -6.3563564e-02   1.3426357e+00
  -6.2562563e-02   1.3529965e+00
  -6.1561562e-02   1.3632303e+00
  -6.0560561e-02   1.3733328e+00
  -5.9559560e-02   1.3833001e+00
  -5.8558559e-02   1.3931281e+00
  -5.7557558e-02   1.4028129e+00
  -5.6556557e-02   1.4123504e+00
  -5.5555556e-02   1.4217368e+00
  -5.4554555e-02   1.4309682e+00
  -5.3553554e-02   1.4400409e+00
  -5.2552553e-02   1.4489509e+00
  -5.1551552e-02   1.4576947e+00
  -5.0550551e-02   1.4662685e+00
  -4.9549550e-02   1.4746687e+00
  -4.8548549e-02   1.4828918e+00
  -4.7547548e-02   1.4909343e+00
  -4.6546547e-02   1.4987927e+00
  -4.5545546e-02   1.5064637e+00
  -4.4544545e-02   1.5139441e+00
  -4.3543544e-02   1.5212304e+00
  -4.2542543e-02   1.5283197e+00
  -4.1541542e-02   1.5352089e+00
  -4.0540541e-02   1.5418948e+00
  -3.9539540e-02   1.5483747e+00
  -3.8538539e-02   1.5546457e+00
  -3.7537538e-02   1.5607050e+00
  -3.6536537e-02   1.5665499e+00
  -3.5535536e-02   1.5721780e+00
  -3.4534535e-02   1.5775866e+00
  -3.3533534e-02   1.5827734e+00
  -3.2532533e-02   1.5877360e+00
  -3.1531532e-02   1.5924724e+00
  -3.0530531e-02   1.5969802e+00
  -2.9529530e-02   1.6012576e+00
  -2.8528529e-02   1.6053027e+00
  -2.7527528e-02   1.6091135e+00
  -2.6526527e-02   1.6126884e+00
  -2.5525526e-02   1.6160257e+00
  -2.4524525e-02   1.6191240e+00
  -2.3523524e-02   1.6219819e+00
  -2.2522523e-02   1.6245980e+00
  -2.1521522e-02   1.6269713e+00
  -2.0520521e-02   1.6291005e+00
  -1.9519520e-02   1.6309848e+00
  -1.8518519e-02   1.6326232e+00
  -1.7517518e-02   1.6340151e+00
  -1.6516517e-02   1.6351598e+00
  -1.5515516e-02   1.6360568e+00
  -1.4514515e-02   1.6367056e+00
  -1.3513514e-02   1.6371061e+00
  -1.2512513e-02   1.6372579e+00
  -1.1511512e-02   1.6371611e+00
  -1.0510511e-02   1.6368156e+00
  -9.5095095e-03   1.6362217e+00
  -8.5085085e-03   1.6353795e+00
  -7.5075075e-03   1.6342896e+00
  -6.5065065e-03   1.6329523e+00
  -5.5055055e-03   1.6313683e+00
  -4.5045045e-03   1.6295383e+00
  -3.5035035e-03   1.6274632e+00
  -2.5025025e-03   1.6251439e+00
  -1.5015015e-03   1.6225813e+00
  -5.0050050e-04   1.6197768e+00
   5.0050050e-04   1.6167316e+00
   1.5015015e-03   1.6134469e+00
   2.5025025e-03   1.6099244e+00
   3.5035035e-03   1.6061657e+00
   4.5045045e-03   1.6021723e+00
   5.5055055e-03   1.5979461e+00
   6.5065065e-03   1.5934890e+00
   7.5075075e-03   1.5888031e+00
   8.5085085e-03   1.5838903e+00
   9.5095095e-03   1.5787528e+00
   1.0510511e-02   1.5733931e+00
   1.1511512e-02   1.5678134e+00
   1.2512513e-02   1.5620162e+00
   1.3513514e-02   1.5560040e+00
   1.4514515e-02   1.5497796e+00
   1.5515516e-02   1.5433457e+00
   1.6516517e-02   1.5367051e+00
   1.7517518e-02   1.5298606e+00
   1.8518519e-02   1.5228153e+00
   1.9519520e-02   1.5155723e+00
   2.0520521e-02   1.5081346e+00
   2.1521522e-02   1.5005054e+00
   2.2522523e-02   1.4926882e+00
   2.3523524e-02   1.4846861e+00
   2.4524525e-02   1.4765027e+00
   2.5525526e-02   1.4681413e+00
   2.6526527e-02   1.4596056e+00
   2.7527528e-02   1.4508991e+00
   2.8528529e-02   1.4420255e+00
   2.9529530e-02   1.4329885e+00
   3.0530531e-02   1.4237918e+00
   3.1531532e-02   1.4144394e+00
   3.2532533e-02   1.4049349e+00
   3.3533534e-02   1.3952824e+00
   3.4534535e-02   1.3854857e+00
   3.5535536e-02   1.3755489e+00
   3.6536537e-02   1.3654759e+00
   3.7537538e-02   1.3552708e+00
   3.8538539e-02   1.3449377e+00
   3.9539540e-02   1.3344807e+00
   4.0540541e-02   1.3239039e+00
   4.1541542e-02   1.3132114e+00
   4.2542543e-02   1.3024074e+00
   4.3543544e-02   1.2914962e+00
   4.4544545e-02   1.2804818e+00
   4.5545546e-02   1.2693686e+00
   4.6546547e-02   1.2581607e+00
   4.7547548e-02   1.2468624e+00
   4.8548549e-02   1.2354778e+00
   4.9549550e-02   1.2240113e+00
   5.0550551e-02   1.2124670e+00
   5.1551552e-02   1.2008492e+00
   5.2552553e-02   1.1891621e+00
   5.3553554e-02   1.1774099e+00
   5.4554555e-02   1.1655968e+00
   5.5555556e-02   1.1537269e+00
   5.6556557e-02   1.1418045e+00
   5.7557558e-02   1.1298336e+00
   5.8558559e-02   1.1178185e+00
   5.9559560e-02   1.1057632e+00
   6.0560561e-02   1.0936717e+00
   6.1561562e-02   1.0815482e+00
   6.2562563e-02   1.0693966e+00
   6.3563564e-02   1.0572210e+00
   6.4564565e-02   1.0450253e+00
   6.5565566e-02   1.0328133e+00
   6.6566567e-02   1.0205890e+00
   6.7567568e-02   1.0083563e+00
   6.8568569e-02   9.9611885e-01
   6.9569570e-02   9.8388047e-01
   7.0570571e-02   9.7164486e-01
   7.1571572e-02   9.5941568e-01
   7.2572573e-02   9.4719653e-01
   7.3573574e-02   9.3499099e-01
   7.4574575e-02   9.2280254e-01
   7.5575576e-02   9.1063466e-01
   7.6576577e-02   8.9849074e-01
   7.7577578e-02   8.8637413e-01
   7.8578579e-02   8.7428811e-01
   7.9579580e-02   8.6223592e-01
   8.0580581e-02   8.5022072e-01
   8.1581582e-02   8.3824561e-01
   8.2582583e-02   8.2631366e-01
   8.3583584e-02   8.1442784e-01
   8.4584585e-02   8.0259107e-01
   8.5585586e-02   7.9080621e-01
   8.6586587e-02   7.7907606e-01
   8.7587588e-02   7.6740332e-01
   8.8588589e-02   7.5579068e-01
   8.9589590e-02   7.4424071e-01
   9.0590591e-02   7.3275594e-01
   9.1591592e-02   7.2133883e-01
   9.2592593e-02   7.0999176e-01
   9.3593594e-02   6.9871705e-01
   9.4594595e-02   6.8751695e-01
   9.5595596e-02   6.7639363e-01
   9.6596597e-02   6.6534921e-01
   9.7597598e-02   6.5438573e-01
   9.8598599e-02   6.4350516e-01
   9.9599600e-02   6.3270939e-01
   1.0060060e-01   6.2200025e-01
   1.0160160e-01   6.1137950e-01
   1.0260260e-01   6.0084884e-01
   1.0360360e-01   5.9040987e-01
   1.0460460e-01   5.8006416e-01
   1.0560561e-01   5.6981318e-01
   1.0660661e-01   5.5965835e-01
   1.0760761e-01   5.4960100e-01
   1.0860861e-01   5.3964241e-01
   1.0960961e-01   5.2978380e-01
   1.1061061e-01   5.2002630e-01
   1.1161161e-01   5.1037099e-01
   1.1261261e-01   5.0081887e-01
   1.1361361e-01   4.9137089e-01
   1.1461461e-01   4.8202793e-01
   1.1561562e-01   4.7279080e-01
   1.1661662e-01   4.6366025e-01
   1.1761762e-01   4.5463697e-01
   1.1861862e-01   4.4572158e-01
   1.1961962e-01   4.3691466e-01
   1.2062062e-01   4.2821671e-01
   1.2162162e-01   4.1962817e-01
   1.2262262e-01   4.1114943e-01
   1.2362362e-01   4.0278082e-01
   1.2462462e-01   3.9452263e-01
   1.2562563e-01   3.8637506e-01
   1.2662663e-01   3.7833828e-01
   1.2762763e-01   3.7041240e-01
   1.2862863e-01   3.6259749e-01
   1.2962963e-01   3.5489355e-01
   1.3063063e-01   3.4730053e-01
   1.3163163e-01   3.3981835e-01
   1.3263263e-01   3.3244686e-01
   1.3363363e-01   3.2518589e-01
   1.3463463e-01   3.1803519e-01
   1.3563564e-01   3.1099449e-01
   1.3663664e-01   3.0406347e-01
   1.3763764e-01   2.9724177e-01
   1.3863864e-01   2.9052899e-01
   1.3963964e-01   2.8392467e-01
   1.4064064e-01   2.7742834e-01
   1.4164164e-01   2.7103948e-01
   1.4264264e-01   2.6475754e-01
   1.4364364e-01   2.5858191e-01
   1.4464464e-01   2.5251197e-01
   1.4564565e-01   2.4654707e-01
   1.4664665e-01   2.4068652e-01
   1.4764765e-01   2.3492958e-01
   1.4864865e-01   2.2927552e-01
   1.4964965e-01   2.2372355e-01
   1.5065065e-01   2.1827287e-01
   1.5165165e-01   2.1292264e-01
   1.5265265e-01   2.0767201e-01
   1.5365365e-01   2.0252010e-01
   1.5465465e-01   1.9746600e-01
   1.5565566e-01   1.9250878e-01
   1.5665666e-01   1.8764751e-01
   1.5765766e-01   1.8288122e-01
   1.5865866e-01   1.7820892e-01
   1.5965966e-01   1.7362962e-01
   1.6066066e-01   1.6914230e-01
   1.6166166e-01   1.6474592e-01
   1.6266266e-01   1.6043944e-01
   1.6366366e-01   1.5622181e-01
   1.6466466e-01   1.5209194e-01
   1.6566567e-01   1.4804876e-01
   1.6666667e-01   1.4409118e-01
   1.6766767e-01   1.4021809e-01
   1.6866867e-01   1.3642839e-01
   1.6966967e-01   1.3272095e-01
   1.7067067e-01   1.2909465e-01
   1.7167167e-01   1.2554836e-01
   1.7267267e-01   1.2208094e-01
   1.7367367e-01   1.1869126e-01
   1.7467467e-01   1.1537817e-01
   1.7567568e-01   1.1214052e-01
   1.7667668e-01   1.0897718e-01
   1.7767768e-01   1.0588698e-01
   1.7867868e-01   1.0286878e-01
   1.7967968e-01   9.9921439e-02
   1.8068068e-01   9.7043800e-02
   1.8168168e-01   9.4234720e-02
   1.8268268e-01   9.1493055e-02
   1.8368368e-01   8.8817665e-02
   1.8468468e-01   8.6207412e-02
   1.8568569e-01   8.3661164e-02
   1.8668669e-01   8.1177791e-02
   1.8768769e-01   7.8756171e-02
   1.8868869e-01   7.6395186e-02
   1.8968969e-01   7.4093724e-02
   1.9069069e-01   7.1850682e-02
   1.9169169e-01   6.9664961e-02
   1.9269269e-01   6.7535472e-02
   1.9369369e-01   6.5461133e-02
   1.9469469e-01   6.3440869e-02
   1.9569570e-01   6.1473618e-02
   1.9669670e-01   5.9558322e-02
   1.9769770e-01   5.7693937e-02
   1.9869870e-01   5.5879425e-02
   1.9969970e-01   5.4113760e-02
   2.0070070e-01   5.2395928e-02
   2.0170170e-01   5.0724923e-02
   2.0270270e-01   4.9099751e-02
   2.0370370e-01   4.7519430e-02
   2.0470470e-01   4.5982988e-02
   2.0570571e-01   4.4489465e-02
   2.0670671e-01   4.3037915e-02
   2.0770771e-01   4.1627401e-02
   2.0870871e-01   4.0257000e-02
   2.0970971e-01   3.8925800e-02
   2.1071071e-01   3.7632903e-02
   2.1171171e-01   3.6377424e-02
   2.1271271e-01   3.5158488e-02
   2.1371371e-01   3.3975235e-02
   2.1471471e-01   3.2826818e-02
   2.1571572e-01   3.1712403e-02
   2.1671672e-01   3.0631167e-02
   2.1771772e-01   2.9582302e-02
   2.1871872e-01   2.8565013e-02
   2.1971972e-01   2.7578518e-02
   2.2072072e-01   2.6622048e-02
   2.2172172e-01   2.5694846e-02
   2.2272272e-01   2.4796171e-02
   2.2372372e-01   2.3925293e-02
   2.2472472e-01   2.3081495e-02
   2.2572573e-01   2.2264075e-02
   2.2672673e-01   2.1472341e-02
   2.2772773e-01   2.0705617e-02
   2.2872873e-01   1.9963238e-02
   2.2972973e-01   1.9244554e-02
   2.3073073e-01   1.8548924e-02
   2.3173173e-01   1.7875724e-02
   2.3273273e-01   1.7224341e-02
   2.3373373e-01   1.6594172e-02
   2.3473473e-01   1.5984631e-02
   2.3573574e-01   1.5395142e-02
   2.3673674e-01   1.4825140e-02
   2.3773774e-01   1.4274073e-02
   2.3873874e-01   1.3741404e-02
   2.3973974e-01   1.3226603e-02
   2.4074074e-01   1.2729154e-02
   2.4174174e-01   1.2248554e-02
   2.4274274e-01   1.1784309e-02
   2.4374374e-01   1.1335938e-02
   2.4474474e-01   1.0902971e-02
   2.4574575e-01   1.0484948e-02
   2.4674675e-01   1.0081421e-02
   2.4774775e-01   9.6919513e-03
   2.4874875e-01   9.3161130e-03
   2.4974975e-01   8.9534891e-03
   2.5075075e-01   8.6036732e-03
   2.5175175e-01   8.2662690e-03
   2.5275275e-01   7.9408904e-03
   2.5375375e-01   7.6271608e-03
   2.5475475e-01   7.3247135e-03
   2.5575576e-01   7.0331910e-03
   2.5675676e-01   6.7522454e-03
   2.5775776e-01   6.4815379e-03
   2.5875876e-01   6.2207385e-03
   2.5975976e-01   5.9695261e-03
   2.6076076e-01   5.7275885e-03
   2.6176176e-01   5.4946216e-03
   2.6276276e-01   5.2703300e-03
   2.6376376e-01   5.0544263e-03
   2.6476476e-01   4.8466311e-03
   2.6576577e-01   4.6466727e-03
   2.6676677e-01   4.4542876e-03
   2.6776777e-01   4.2692191e-03
   2.6876877e-01   4.0912186e-03
   2.6976977e-01   3.9200441e-03
   2.7077077e-01   3.7554610e-03
   2.7177177e-01   3.5972415e-03
   2.7277277e-01   3.4451645e-03
   2.7377377e-01   3.2990157e-03
   2.7477477e-01   3.1585869e-03
   2.7577578e-01   3.0236764e-03
   2.7677678e-01   2.8940886e-03
   2.7777778e-01   2.7696340e-03
   2.7877878e-01   2.6501287e-03
   2.7977978e-01   2.5353947e-03
   2.8078078e-01   2.4252597e-03
   2.8178178e-01   2.3195564e-03
   2.8278278e-01   2.2181232e-03
   2.8378378e-01   2.1208035e-03
   2.8478478e-01   2.0274457e-03
   2.8578579e-01   1.9379031e-03
   2.8678679e-01   1.8520339e-03
   2.8778779e-01   1.7697008e-03
   2.8878879e-01   1.6907710e-03
   2.8978979e-01   1.6151162e-03
   2.9079079e-01   1.5426123e-03
   2.9179179e-01   1.4731393e-03
   2.9279279e-01   1.4065815e-03
   2.9379379e-01   1.3428269e-03
   2.9479479e-01   1.2817673e-03
   2.9579580e-01   1.2232983e-03
   2.9679680e-01   1.1673191e-03
   2.9779780e-01   1.1137324e-03
   2.9879880e-01   1.0624443e-03
   2.9979980e-01   1.0133640e-03
   3.0080080e-01   9.6640430e-04
   3.0180180e-01   9.2148073e-04
   3.0280280e-01   8.7851199e-04
   3.0380380e-01   8.3741969e-04
   3.0480480e-01   7.9812824e-04
   3.0580581e-01   7.6056480e-04
   3.0680681e-01   7.2465918e-04
   3.0780781e-01   6.9034378e-04
   3.0880881e-01   6.5755346e-04
   3.0980981e-01   6.2622551e-04
   3.1081081e-01   5.9629954e-04
   3.1181181e-01   5.6771743e-04
   3.1281281e-01   5.4042325e-04
   3.1381381e-01   5.1436315e-04
   3.1481481e-01   4.8948537e-04
   3.1581582e-01   4.6574008e-04
   3.1681682e-01   4.4307939e-04
   3.1781782e-01   4.2145724e-04
   3.1881882e-01   4.0082936e-04
   3.1981982e-01   3.8115319e-04
   3.2082082e-01   3.6238786e-04
   3.2182182e-01   3.4449407e-04
   3.2282282e-01   3.2743409e-04
   3.2382382e-01   3.1117169e-04
   3.2482482e-01   2.9567207e-04
   3.2582583e-01   2.8090182e-04
   3.2682683e-01   2.6682888e-04
   3.2782783e-01   2.5342249e-04
   3.2882883e-01   2.4065313e-04
   3.2982983e-01   2.2849248e-04
   3.3083083e-01   2.1691338e-04
   3.3183183e-01   2.0588979e-04
   3.3283283e-01   1.9539674e-04
   3.3383383e-01   1.8541030e-04
   3.3483483e-01   1.7590753e-04
   3.3583584e-01   1.6686645e-04
   3.3683684e-01   1.5826602e-04
   3.3783784e-01   1.5008606e-04
   3.3883884e-01   1.4230726e-04
   3.3983984e-01   1.3491114e-04
   3.4084084e-01   1.2787999e-04
   3.4184184e-01   1.2119687e-04
   3.4284284e-01   1.1484558e-04
   3.4384384e-01   1.0881059e-04
   3.4484484e-01   1.0307708e-04
   3.4584585e-01   9.7630845e-05
   3.4684685e-01   9.2458330e-05
   3.4784785e-01   8.7546558e-05
   3.4884885e-01   8.2883131e-05
   3.4984985e-01   7.8456196e-05
   3.5085085e-01   7.4254433e-05
   3.5185185e-01   7.0267024e-05
   3.5285285e-01   6.6483637e-05
   3.5385385e-01   6.2894406e-05
   3.5485485e-01   5.9489908e-05
   3.5585586e-01   5.6261151e-05
   3.5685686e-01   5.3199551e-05
   3.5785786e-01   5.0296915e-05
   3.5885886e-01   4.7545429e-05
   3.5985986e-01   4.4937637e-05
   3.6086086e-01   4.2466427e-05
   3.6186186e-01   4.0125019e-05
   3.6286286e-01   3.7906948e-05
   3.6386386e-01   3.5806050e-05
   3.6486486e-01   3.3816453e-05
   3.6586587e-01   3.1932559e-05
   3.6686687e-01   3.0149036e-05
   3.6786787e-01   2.8460804e-05
   3.6886887e-01   2.6863027e-05
   3.6986987e-01   2.5351097e-05
   3.7087087e-01   2.3920630e-05
   3.7187187e-01   2.2567450e-05
   3.7287287e-01   2.1287586e-05
   3.7387387e-01   2.0077256e-05
   3.7487487e-01   1.8932866e-05
   3.7587588e-01   1.7850993e-05
   3.7687688e-01   1.6828385e-05
   3.7787788e-01   1.5861948e-05
   3.7887888e-01   1.4948742e-05
   3.7987988e-01   1.4085972e-05
   3.8088088e-01   1.3270981e-05
   3.8188188e-01   1.2501245e-05
   3.8288288e-01   1.1774366e-05
   3.8388388e-01   1.1088067e-05
   3.8488488e-01   1.0440185e-05
   3.8588589e-01   9.8286658e-06
   3.8688689e-01   9.2515603e-06
   3.8788789e-01   8.7070178e-06
   3.8888889e-01   8.1932823e-06
   3.8988989e-01   7.7086875e-06
   3.9089089e-01   7.2516527e-06
   3.9189189e-01   6.8206786e-06
   3.9289289e-01   6.4143435e-06
   3.9389389e-01   6.0312993e-06
   3.9489489e-01   5.6702679e-06
   3.9589590e-01   5.3300380e-06
   3.9689690e-01   5.0094619e-06
   3.9789790e-01   4.7074518e-06
   3.9889890e-01   4.4229774e-06
   3.9989990e-01   4.1550628e-06
   4.0090090e-01   3.9027839e-06
   4.0190190e-01   3.6652656e-06
   4.0290290e-01   3.4416796e-06
   4.0390390e-01   3.2312417e-06
   4.0490490e-01   3.0332102e-06
   4.0590591e-01   2.8468828e-06
   4.0690691e-01   2.6715956e-06
   4.0790791e-01   2.5067203e-06
   4.0890891e-01   2.3516629e-06
   4.0990991e-01   2.2058618e-06
   4.1091091e-01   2.0687860e-06
   4.1191191e-01   1.9399336e-06
   4.1291291e-01   1.8188304e-06
   4.1391391e-01   1.7050282e-06
   4.1491491e-01   1.5981038e-06
   4.1591592e-01   1.4976572e-06
   4.1691692e-01   1.4033109e-06
   4.1791792e-01   1.3147083e-06
   4.1891892e-01   1.2315129e-06
   4.1991992e-01   1.1534069e-06
   4.2092092e-01   1.0800905e-06
   4.2192192e-01   1.0112809e-06
   4.2292292e-01   9.4671117e-07
   4.2392392e-01   8.8612957e-07
   4.2492492e-01   8.2929871e-07
   4.2592593e-01   7.7599475e-07
   4.2692693e-01   7.2600668e-07
   4.2792793e-01   6.7913558e-07
   4.2892893e-01   6.3519400e-07
   4.2992993e-01   5.9400531e-07
   4.3093093e-01   5.5540310e-07
   4.3193193e-01   5.1923063e-07
   4.3293293e-01   4.8534030e-07
   4.3393393e-01   4.5359309e-07
   4.3493493e-01   4.2385816e-07
   4.3593594e-01   3.9601232e-07
   4.3693694e-01   3.6993965e-07
   4.3793794e-01   3.4553107e-07
   4.3893894e-01   3.2268395e-07
   4.3993994e-01   3.0130175e-07
   4.4094094e-01   2.8129368e-07
   4.4194194e-01   2.6257438e-07
   4.4294294e-01   2.4506356e-07
   4.4394394e-01   2.2868579e-07
   4.4494494e-01   2.1337014e-07
   4.4594595e-01   1.9904999e-07
   4.4694695e-01   1.8566271e-07
   4.4794795e-01   1.7314951e-07
   4.4894895e-01   1.6145514e-07
   4.4994995e-01   1.5052774e-07
   4.5095095e-01   1.4031859e-07
   4.5195195e-01   1.3078199e-07
   4.5295295e-01   1.2187501e-07
   4.5395395e-01   1.1355741e-07
   4.5495495e-01   1.0579138e-07
   4.5595596e-01   9.8541496e-08
   4.5695696e-01   9.1774504e-08
   4.5795796e-01   8.5459230e-08
   4.5895896e-01   7.9566443e-08
   4.5995996e-01   7.4068738e-08
   4.6096096e-01   6.8940429e-08
   4.6196196e-01   6.4157444e-08
   4.6296296e-01   5.9697227e-08
   4.6396396e-01   5.5538648e-08
   4.6496496e-01   5.1661913e-08
   4.6596597e-01   4.8048484e-08
   4.6696697e-01   4.4681006e-08
   4.6796797e-01   4.1543227e-08
   4.6896897e-01   3.8619936e-08
   4.6996997e-01   3.5896896e-08
   4.7097097e-01   3.3360787e-08
   4.7197197e-01   3.0999145e-08
   4.7297297e-01   2.8800311e-08
   4.7397397e-01   2.6753381e-08
   4.7497497e-01   2.4848159e-08
   4.7597598e-01   2.3075110e-08
   4.7697698e-01   2.1425323e-08
   4.7797798e-01   1.9890469e-08
   4.7897898e-01   1.8462763e-08
   4.7997998e-01   1.7134933e-08
   4.8098098e-01   1.5900184e-08
   4.8198198e-01   1.4752171e-08
   4.8298298e-01   1.3684967e-08
   4.8398398e-01   1.2693039e-08
   4.8498498e-01   1.1771220e-08
   4.8598599e-01   1.0914690e-08
   4.8698699e-01   1.0118948e-08
   4.8798799e-01   9.3797953e-09
   4.8898899e-01   8.6933144e-09
   4.8998999e-01   8.0558515e-09
   4.9099099e-01   7.4639986e-09
   4.9199199e-01   6.9145781e-09
   4.9299299e-01   6.4046272e-09
   4.9399399e-01   5.9313843e-09
   4.9499499e-01   5.4922754e-09
   4.9599600e-01   5.0849019e-09
   4.9699700e-01   4.7070292e-09
   4.9799800e-01   4.3565755e-09
   4.9899900e-01   4.0316017e-09
   5.0000000e-01   3.7303024e-09


==> 1Sol_diff_gaussApprox2_theta.dat <==
   7.0000000e-01   2.2078527e-24
   7.0020020e-01   2.8869947e-24
   7.0040040e-01   3.7726679e-24
   7.0060060e-01   4.9269467e-24
   7.0080080e-01   6.4303385e-24
   7.0100100e-01   8.3871905e-24
   7.0120120e-01   1.0932661e-23
   7.0140140e-01   1.4241703e-23
   7.0160160e-01   1.8540638e-23
   7.0180180e-01   2.4122045e-23
   7.0200200e-01   3.1363915e-23
   7.0220220e-01   4.0754269e-23
   7.0240240e-01   5.2922778e-23
   7.0260260e-01   6.8681355e-23
   7.0280280e-01   8.9076219e-23
   7.0300300e-01   1.1545464e-22
   7.0320320e-01   1.4955044e-22
   7.0340340e-01   1.9359347e-22
   7.0360360e-01   2.5044963e-22
   7.0380380e-01   3.2379995e-22
   7.0400400e-01   4.1836935e-22
   7.0420420e-01   5.4021873e-22
   7.0440440e-01   6.9711770e-22
   7.0460460e-01   8.9901984e-22
   7.0480480e-01   1.1586683e-21
   7.0500501e-01   1.4923672e-21
   7.0520521e-01   1.9209627e-21
   7.0540541e-01   2.4710918e-21
   7.0560561e-01   3.1767681e-21
   7.0580581e-01   4.0813971e-21
   7.0600601e-01   5.2403329e-21
   7.0620621e-01   6.7241221e-21
   7.0640641e-01   8.6226152e-21
   7.0660661e-01   1.1050174e-20
   7.0680681e-01   1.4152264e-20
   7.0700701e-01   1.8113794e-20
   7.0720721e-01   2.3169657e-20
   7.0740741e-01   2.9618052e-20
   7.0760761e-01   3.7837294e-20
   7.0780781e-01   4.8307031e-20
   7.0800801e-01   6.1634987e-20
   7.0820821e-01   7.8590666e-20
   7.0840841e-01   1.0014778e-19
   7.0860861e-01   1.2753764e-19
   7.0880881e-01   1.6231630e-19
   7.0900901e-01   2.0644889e-19
   7.0920921e-01   2.6241563e-19
   7.0940941e-01   3.3334467e-19
   7.0960961e-01   4.2317893e-19
   7.0980981e-01   5.3688498e-19
   7.1001001e-01   6.8071476e-19
   7.1021021e-01   8.6253310e-19
   7.1041041e-01   1.0922274e-18
   7.1061061e-01   1.3822196e-18
   7.1081081e-01   1.7481059e-18
   7.1101101e-01   2.2094548e-18
   7.1121121e-01   2.7908031e-18
   7.1141141e-01   3.5228972e-18
   7.1161161e-01   4.4442393e-18
   7.1181181e-01   5.6030125e-18
   7.1201201e-01   7.0594756e-18
   7.1221221e-01   8.8889403e-18
   7.1241241e-01   1.1185470e-17
   7.1261261e-01   1.4066471e-17
   7.1281281e-01   1.7678393e-17
   7.1301301e-01   2.2203790e-17
   7.1321321e-01   2.7870075e-17
   7.1341341e-01   3.4960356e-17
   7.1361361e-01   4.3826849e-17
   7.1381381e-01   5.4907460e-17
   7.1401401e-01   6.8746271e-17
   7.1421421e-01   8.6018850e-17
   7.1441441e-01   1.0756347e-16
   7.1461461e-01   1.3441963e-16
   7.1481481e-01   1.6787548e-16
   7.1501502e-01   2.0952629e-16
   7.1521522e-01   2.6134638e-16
   7.1541542e-01   3.2577754e-16
   7.1561562e-01   4.0583779e-16
   7.1581582e-01   5.0525489e-16
   7.1601602e-01   6.2863024e-16
   7.1621622e-01   7.8163986e-16
   7.1641642e-01   9.7128084e-16
   7.1661662e-01   1.2061731e-15
   7.1681682e-01   1.4969288e-15
   7.1701702e-01   1.8566043e-15
   7.1721722e-01   2.3012524e-15
   7.1741742e-01   2.8505972e-15
   7.1761762e-01   3.5288577e-15
   7.1781782e-01   4.3657527e-15
   7.1801802e-01   5.3977257e-15
   7.1821822e-01   6.6694371e-15
   7.1841842e-01   8.2355811e-15
   7.1861862e-01   1.0163096e-14
   7.1881882e-01   1.2533849e-14
   7.1901902e-01   1.5447906e-14
   7.1921922e-01   1.9027488e-14
   7.1941942e-01   2.3421785e-14
   7.1961962e-01   2.8812784e-14
   7.1981982e-01   3.5422332e-14
   7.2002002e-01   4.3520690e-14
   7.2022022e-01   5.3436879e-14
   7.2042042e-01   6.5571195e-14
   7.2062062e-01   8.0410322e-14
   7.2082082e-01   9.8545591e-14
   7.2102102e-01   1.2069500e-13
   7.2122122e-01   1.4772979e-13
   7.2142142e-01   1.8070641e-13
   7.2162162e-01   2.2090509e-13
   7.2182182e-01   2.6987621e-13
   7.2202202e-01   3.2949601e-13
   7.2222222e-01   4.0203366e-13
   7.2242242e-01   4.9023167e-13
   7.2262262e-01   5.9740247e-13
   7.2282282e-01   7.2754415e-13
   7.2302302e-01   8.8547924e-13
   7.2322322e-01   1.0770209e-12
   7.2342342e-01   1.3091715e-12
   7.2362362e-01   1.5903608e-12
   7.2382382e-01   1.9307296e-12
   7.2402402e-01   2.3424696e-12
   7.2422422e-01   2.8402277e-12
   7.2442442e-01   3.4415894e-12
   7.2462462e-01   4.1676539e-12
   7.2482482e-01   5.0437195e-12
   7.2502503e-01   6.1000993e-12
   7.2522523e-01   7.3730907e-12
   7.2542543e-01   8.9061281e-12
   7.2562563e-01   1.0751152e-11
   7.2582583e-01   1.2970232e-11
   7.2602603e-01   1.5637495e-11
   7.2622623e-01   1.8841407e-11
   7.2642643e-01   2.2687475e-11
   7.2662663e-01   2.7301449e-11
   7.2682683e-01   3.2833103e-11
   7.2702703e-01   3.9460705e-11
   7.2722723e-01   4.7396302e-11
   7.2742743e-01   5.6891943e-11
   7.2762763e-01   6.8247031e-11
   7.2782783e-01   8.1816982e-11
   7.2802803e-01   9.8023419e-11
   7.2822823e-01   1.1736617e-10
   7.2842843e-01   1.4043738e-10
   7.2862863e-01   1.6793808e-10
   7.2882883e-01   2.0069768e-10
   7.2902903e-01   2.3969678e-10
   7.2922923e-01   2.8609401e-10
   7.2942943e-01   3.4125735e-10
   7.2962963e-01   4.0680094e-10
   7.2982983e-01   4.8462810e-10
   7.3003003e-01   5.7698154e-10
   7.3023023e-01   6.8650222e-10
   7.3043043e-01   8.1629787e-10
   7.3063063e-01   9.7002310e-10
   7.3083083e-01   1.1519727e-09
   7.3103103e-01   1.3671904e-09
   7.3123123e-01   1.6215953e-09
   7.3143143e-01   1.9221296e-09
   7.3163163e-01   2.2769294e-09
   7.3183183e-01   2.6955236e-09
   7.3203203e-01   3.1890653e-09
   7.3223223e-01   3.7705993e-09
   7.3243243e-01   4.4553727e-09
   7.3263263e-01   5.2611950e-09
   7.3283283e-01   6.2088540e-09
   7.3303303e-01   7.3225980e-09
   7.3323323e-01   8.6306923e-09
   7.3343343e-01   1.0166062e-08
   7.3363363e-01   1.1967036e-08
   7.3383383e-01   1.4078199e-08
   7.3403403e-01   1.6551385e-08
   7.3423423e-01   1.9446804e-08
   7.3443443e-01   2.2834360e-08
   7.3463463e-01   2.6795147e-08
   7.3483483e-01   3.1423180e-08
   7.3503504e-01   3.6827380e-08
   7.3523524e-01   4.3133848e-08
   7.3543544e-01   5.0488478e-08
   7.3563564e-01   5.9059946e-08
   7.3583584e-01   6.9043136e-08
   7.3603604e-01   8.0663055e-08
   7.3623624e-01   9.4179313e-08
   7.3643644e-01   1.0989124e-07
   7.3663664e-01   1.2814371e-07
   7.3683684e-01   1.4933384e-07
   7.3703704e-01   1.7391853e-07
   7.3723724e-01   2.0242316e-07
   7.3743744e-01   2.3545136e-07
   7.3763764e-01   2.7369630e-07
   7.3783784e-01   3.1795329e-07
   7.3803804e-01   3.6913432e-07
   7.3823824e-01   4.2828436e-07
   7.3843844e-01   4.9659999e-07
   7.3863864e-01   5.7545039e-07
   7.3883884e-01   6.6640119e-07
   7.3903904e-01   7.7124141e-07
   7.3923924e-01   8.9201386e-07
   7.3943944e-01   1.0310496e-06
   7.3963964e-01   1.1910067e-06
   7.3983984e-01   1.3749141e-06
   7.4004004e-01   1.5862207e-06
   7.4024024e-01   1.8288511e-06
   7.4044044e-01   2.1072680e-06
   7.4064064e-01   2.4265425e-06
   7.4084084e-01   2.7924327e-06
   7.4104104e-01   3.2114727e-06
   7.4124124e-01   3.6910713e-06
   7.4144144e-01   4.2396240e-06
   7.4164164e-01   4.8666368e-06
   7.4184184e-01   5.5828663e-06
   7.4204204e-01   6.4004750e-06
   7.4224224e-01   7.3332060e-06
   7.4244244e-01   8.3965767e-06
   7.4264264e-01   9.6080958e-06
   7.4284284e-01   1.0987505e-05
   7.4304304e-01   1.2557048e-05
   7.4324324e-01   1.4341768e-05
   7.4344344e-01   1.6369844e-05
   7.4364364e-01   1.8672956e-05
   7.4384384e-01   2.1286698e-05
   7.4404404e-01   2.4251032e-05
   7.4424424e-01   2.7610791e-05
   7.4444444e-01   3.1416237e-05
   7.4464464e-01   3.5723679e-05
   7.4484484e-01   4.0596153e-05
   7.4504505e-01   4.6104177e-05
   7.4524525e-01   5.2326582e-05
   7.4544545e-01   5.9351425e-05
   7.4564565e-01   6.7277003e-05
   7.4584585e-01   7.6212956e-05
   7.4604605e-01   8.6281498e-05
   7.4624625e-01   9.7618749e-05
   7.4644645e-01   1.1037621e-04
   7.4664665e-01   1.2472240e-04
   7.4684685e-01   1.4084456e-04
   7.4704705e-01   1.5895070e-04
   7.4724725e-01   1.7927159e-04
   7.4744745e-01   2.0206318e-04
   7.4764765e-01   2.2760910e-04
   7.4784785e-01   2.5622337e-04
   7.4804805e-01   2.8825347e-04
   7.4824825e-01   3.2408360e-04
   7.4844845e-01   3.6413821e-04
   7.4864865e-01   4.0888591e-04
   7.4884885e-01   4.5884365e-04
   7.4904905e-01   5.1458131e-04
   7.4924925e-01   5.7672660e-04
   7.4944945e-01   6.4597046e-04
   7.4964965e-01   7.2307279e-04
   7.4984985e-01   8.0886879e-04
   7.5005005e-01   9.0427564e-04
   7.5025025e-01   1.0102998e-03
   7.5045045e-01   1.1280450e-03
   7.5065065e-01   1.2587204e-03
   7.5085085e-01   1.4036499e-03
   7.5105105e-01   1.5642819e-03
   7.5125125e-01   1.7421997e-03
   7.5145145e-01   1.9391327e-03
   7.5165165e-01   2.1569687e-03
   7.5185185e-01   2.3977663e-03
   7.5205205e-01   2.6637689e-03
   7.5225225e-01   2.9574195e-03
   7.5245245e-01   3.2813761e-03
   7.5265265e-01   3.6385286e-03
   7.5285285e-01   4.0320162e-03
   7.5305305e-01   4.4652464e-03
   7.5325325e-01   4.9419152e-03
   7.5345345e-01   5.4660279e-03
   7.5365365e-01   6.0419217e-03
   7.5385385e-01   6.6742894e-03
   7.5405405e-01   7.3682045e-03
   7.5425425e-01   8.1291475e-03
   7.5445445e-01   8.9630337e-03
   7.5465465e-01   9.8762426e-03
   7.5485485e-01   1.0875649e-02
   7.5505506e-01   1.1968653e-02
   7.5525526e-01   1.3163218e-02
   7.5545546e-01   1.4467902e-02
   7.5565566e-01   1.5891898e-02
   7.5585586e-01   1.7445067e-02
   7.5605606e-01   1.9137986e-02
   7.5625626e-01   2.0981981e-02
   7.5645646e-01   2.2989179e-02
   7.5665666e-01   2.5172545e-02
   7.5685686e-01   2.7545933e-02
   7.5705706e-01   3.0124132e-02
   7.5725726e-01   3.2922915e-02
   7.5745746e-01   3.5959092e-02
   7.5765766e-01   3.9250560e-02
   7.5785786e-01   4.2816354e-02
   7.5805806e-01   4.6676706e-02
   7.5825826e-01   5.0853098e-02
   7.5845846e-01   5.5368317e-02
   7.5865866e-01   6.0246515e-02
   7.5885886e-01   6.5513263e-02
   7.5905906e-01   7.1195611e-02
   7.5925926e-01   7.7322148e-02
   7.5945946e-01   8.3923056e-02
   7.5965966e-01   9.1030172e-02
   7.5985986e-01   9.8677045e-02
   7.6006006e-01   1.0689899e-01
   7.6026026e-01   1.1573314e-01
   7.6046046e-01   1.2521853e-01
   7.6066066e-01   1.3539610e-01
   7.6086086e-01   1.4630878e-01
   7.6106106e-01   1.5800154e-01
   7.6126126e-01   1.7052143e-01
   7.6146146e-01   1.8391760e-01
   7.6166166e-01   1.9824137e-01
   7.6186186e-01   2.1354628e-01
   7.6206206e-01   2.2988806e-01
   7.6226226e-01   2.4732471e-01
   7.6246246e-01   2.6591651e-01
   7.6266266e-01   2.8572602e-01
   7.6286286e-01   3.0681810e-01
   7.6306306e-01   3.2925991e-01
   7.6326326e-01   3.5312090e-01
   7.6346346e-01   3.7847282e-01
   7.6366366e-01   4.0538965e-01
   7.6386386e-01   4.3394762e-01
   7.6406406e-01   4.6422514e-01
   7.6426426e-01   4.9630277e-01
   7.6446446e-01   5.3026313e-01
   7.6466466e-01   5.6619087e-01
   7.6486486e-01   6.0417255e-01
   7.6506507e-01   6.4429655e-01
   7.6526527e-01   6.8665300e-01
   7.6546547e-01   7.3133360e-01
   7.6566567e-01   7.7843155e-01
   7.6586587e-01   8.2804135e-01
   7.6606607e-01   8.8025868e-01
   7.6626627e-01   9.3518019e-01
   7.6646647e-01   9.9290336e-01
   7.6666667e-01   1.0535262e+00
   7.6686687e-01   1.1171472e+00
   7.6706707e-01   1.1838650e+00
   7.6726727e-01   1.2537780e+00
   7.6746747e-01   1.3269843e+00
   7.6766767e-01   1.4035815e+00
   7.6786787e-01   1.4836661e+00
   7.6806807e-01   1.5673334e+00
   7.6826827e-01   1.6546774e+00
   7.6846847e-01   1.7457898e+00
   7.6866867e-01   1.8407604e+00
   7.6886887e-01   1.9396763e+00
   7.6906907e-01   2.0426218e+00
   7.6926927e-01   2.1496778e+00
   7.6946947e-01   2.2609214e+00
   7.6966967e-01   2.3764257e+00
   7.6986987e-01   2.4962595e+00
   7.7007007e-01   2.6204864e+00
   7.7027027e-01   2.7491648e+00
   7.7047047e-01   2.8823475e+00
   7.7067067e-01   3.0200810e+00
   7.7087087e-01   3.1624054e+00
   7.7107107e-01   3.3093537e+00
   7.7127127e-01   3.4609516e+00
   7.7147147e-01   3.6172170e+00
   7.7167167e-01   3.7781595e+00
   7.7187187e-01   3.9437803e+00
   7.7207207e-01   4.1140714e+00
   7.7227227e-01   4.2890157e+00
   7.7247247e-01   4.4685862e+00
   7.7267267e-01   4.6527460e+00
   7.7287287e-01   4.8414476e+00
   7.7307307e-01   5.0346331e+00
   7.7327327e-01   5.2322334e+00
   7.7347347e-01   5.4341683e+00
   7.7367367e-01   5.6403461e+00
   7.7387387e-01   5.8506635e+00
   7.7407407e-01   6.0650052e+00
   7.7427427e-01   6.2832440e+00
   7.7447447e-01   6.5052408e+00
   7.7467467e-01   6.7308439e+00
   7.7487487e-01   6.9598896e+00
   7.7507508e-01   7.1922021e+00
   7.7527528e-01   7.4275931e+00
   7.7547548e-01   7.6658625e+00
   7.7567568e-01   7.9067979e+00
   7.7587588e-01   8.1501752e+00
   7.7607608e-01   8.3957586e+00
   7.7627628e-01   8.6433010e+00
   7.7647648e-01   8.8925441e+00
   7.7667668e-01   9.1432188e+00
   7.7687688e-01   9.3950456e+00
   7.7707708e-01   9.6477349e+00
   7.7727728e-01   9.9009879e+00
   7.7747748e-01   1.0154496e+01
   7.7767768e-01   1.0407944e+01
   7.7787788e-01   1.0661006e+01
   7.7807808e-01   1.0913351e+01
   7.7827828e-01   1.1164641e+01
   7.7847848e-01   1.1414532e+01
   7.7867868e-01   1.1662674e+01
   7.7887888e-01   1.1908714e+01
   7.7907908e-01   1.2152294e+01
   7.7927928e-01   1.2393055e+01
   7.7947948e-01   1.2630635e+01
   7.7967968e-01   1.2864671e+01
   7.7987988e-01   1.3094800e+01
   7.8008008e-01   1.3320660e+01
   7.8028028e-01   1.3541891e+01
   7.8048048e-01   1.3758136e+01
   7.8068068e-01   1.3969040e+01
   7.8088088e-01   1.4174255e+01
   7.8108108e-01   1.4373436e+01
   7.8128128e-01   1.4566246e+01
   7.8148148e-01   1.4752356e+01
   7.8168168e-01   1.4931444e+01
   7.8188188e-01   1.5103199e+01
   7.8208208e-01   1.5267319e+01
   7.8228228e-01   1.5423513e+01
   7.8248248e-01   1.5571502e+01
   7.8268268e-01   1.5711022e+01
   7.8288288e-01   1.5841818e+01
   7.8308308e-01   1.5963655e+01
   7.8328328e-01   1.6076308e+01
   7.8348348e-01   1.6179571e+01
   7.8368368e-01   1.6273254e+01
   7.8388388e-01   1.6357181e+01
   7.8408408e-01   1.6431198e+01
   7.8428428e-01   1.6495166e+01
   7.8448448e-01   1.6548966e+01
   7.8468468e-01   1.6592496e+01
   7.8488488e-01   1.6625674e+01
   7.8508509e-01   1.6648438e+01
   7.8528529e-01   1.6660746e+01
   7.8548549e-01   1.6662573e+01
   7.8568569e-01   1.6653917e+01
   7.8588589e-01   1.6634793e+01
   7.8608609e-01   1.6605238e+01
   7.8628629e-01   1.6565308e+01
   7.8648649e-01   1.6515078e+01
   7.8668669e-01   1.6454641e+01
   7.8688689e-01   1.6384112e+01
   7.8708709e-01   1.6303622e+01
   7.8728729e-01   1.6213320e+01
   7.8748749e-01   1.6113376e+01
   7.8768769e-01   1.6003973e+01
   7.8788789e-01   1.5885312e+01
   7.8808809e-01   1.5757612e+01
   7.8828829e-01   1.5621105e+01
   7.8848849e-01   1.5476039e+01
   7.8868869e-01   1.5322673e+01
   7.8888889e-01   1.5161284e+01
   7.8908909e-01   1.4992156e+01
   7.8928929e-01   1.4815589e+01
   7.8948949e-01   1.4631890e+01
   7.8968969e-01   1.4441378e+01
   7.8988989e-01   1.4244379e+01
   7.9009009e-01   1.4041229e+01
   7.9029029e-01   1.3832269e+01
   7.9049049e-01   1.3617846e+01
   7.9069069e-01   1.3398312e+01
   7.9089089e-01   1.3174024e+01
   7.9109109e-01   1.2945342e+01
   7.9129129e-01   1.2712626e+01
   7.9149149e-01   1.2476241e+01
   7.9169169e-01   1.2236547e+01
   7.9189189e-01   1.1993909e+01
   7.9209209e-01   1.1748685e+01
   7.9229229e-01   1.1501236e+01
   7.9249249e-01   1.1251915e+01
   7.9269269e-01   1.1001073e+01
   7.9289289e-01   1.0749057e+01
   7.9309309e-01   1.0496207e+01
   7.9329329e-01   1.0242856e+01
   7.9349349e-01   9.9893327e+00
   7.9369369e-01   9.7359553e+00
   7.9389389e-01   9.4830351e+00
   7.9409409e-01   9.2308743e+00
   7.9429429e-01   8.9797658e+00
   7.9449449e-01   8.7299927e+00
   7.9469469e-01   8.4818276e+00
   7.9489489e-01   8.2355328e+00
   7.9509510e-01   7.9913592e+00
   7.9529530e-01   7.7495466e+00
   7.9549550e-01   7.5103234e+00
   7.9569570e-01   7.2739058e+00
   7.9589590e-01   7.0404983e+00
   7.9609610e-01   6.8102934e+00
   7.9629630e-01   6.5834712e+00
   7.9649650e-01   6.3601997e+00
   7.9669670e-01   6.1406346e+00
   7.9689690e-01   5.9249195e+00
   7.9709710e-01   5.7131858e+00
   7.9729730e-01   5.5055528e+00
   7.9749750e-01   5.3021281e+00
   7.9769770e-01   5.1030073e+00
   7.9789790e-01   4.9082747e+00
   7.9809810e-01   4.7180032e+00
   7.9829830e-01   4.5322545e+00
   7.9849850e-01   4.3510797e+00
   7.9869870e-01   4.1745194e+00
   7.9889890e-01   4.0026040e+00
   7.9909910e-01   3.8353541e+00
   7.9929930e-01   3.6727807e+00
   7.9949950e-01   3.5148858e+00
   7.9969970e-01   3.3616627e+00
   7.9989990e-01   3.2130964e+00
   8.0010010e-01   3.0691637e+00
   8.0030030e-01   2.9298343e+00
   8.0050050e-01   2.7950704e+00
   8.0070070e-01   2.6648277e+00
   8.0090090e-01   2.5390557e+00
   8.0110110e-01   2.4176977e+00
   8.0130130e-01   2.3006920e+00
   8.0150150e-01   2.1879714e+00
   8.0170170e-01   2.0794645e+00
   8.0190190e-01   1.9750953e+00
   8.0210210e-01   1.8747843e+00
   8.0230230e-01   1.7784483e+00
   8.0250250e-01   1.6860012e+00
   8.0270270e-01   1.5973542e+00
   8.0290290e-01   1.5124159e+00
   8.0310310e-01   1.4310933e+00
   8.0330330e-01   1.3532916e+00
   8.0350350e-01   1.2789144e+00
   8.0370370e-01   1.2078647e+00
   8.0390390e-01   1.1400445e+00
   8.0410410e-01   1.0753553e+00
   8.0430430e-01   1.0136986e+00
   8.0450450e-01   9.5497596e-01
   8.0470470e-01   8.9908906e-01
   8.0490490e-01   8.4594024e-01
   8.0510511e-01   7.9543252e-01
   8.0530531e-01   7.4746989e-01
   8.0550551e-01   7.0195739e-01
   8.0570571e-01   6.5880137e-01
   8.0590591e-01   6.1790959e-01
   8.0610611e-01   5.7919135e-01
   8.0630631e-01   5.4255766e-01
   8.0650651e-01   5.0792129e-01
   8.0670671e-01   4.7519694e-01
   8.0690691e-01   4.4430126e-01
   8.0710711e-01   4.1515297e-01
   8.0730731e-01   3.8767290e-01
   8.0750751e-01   3.6178407e-01
   8.0770771e-01   3.3741169e-01
   8.0790791e-01   3.1448324e-01
   8.0810811e-01   2.9292847e-01
   8.0830831e-01   2.7267941e-01
   8.0850851e-01   2.5367041e-01
   8.0870871e-01   2.3583810e-01
   8.0890891e-01   2.1912142e-01
   8.0910911e-01   2.0346156e-01
   8.0930931e-01   1.8880201e-01
   8.0950951e-01   1.7508847e-01
   8.0970971e-01   1.6226886e-01
   8.0990991e-01   1.5029326e-01
   8.1011011e-01   1.3911390e-01
   8.1031031e-01   1.2868509e-01
   8.1051051e-01   1.1896320e-01
   8.1071071e-01   1.0990659e-01
   8.1091091e-01   1.0147558e-01
   8.1111111e-01   9.3632371e-02
   8.1131131e-01   8.6341026e-02
   8.1151151e-01   7.9567384e-02
   8.1171171e-01   7.3279020e-02
   8.1191191e-01   6.7445180e-02
   8.1211211e-01   6.2036727e-02
   8.1231231e-01   5.7026082e-02
   8.1251251e-01   5.2387163e-02
   8.1271271e-01   4.8095331e-02
   8.1291291e-01   4.4127331e-02
   8.1311311e-01   4.0461231e-02
   8.1331331e-01   3.7076371e-02
   8.1351351e-01   3.3953303e-02
   8.1371371e-01   3.1073741e-02
   8.1391391e-01   2.8420503e-02
   8.1411411e-01   2.5977458e-02
   8.1431431e-01   2.3729482e-02
   8.1451451e-01   2.1662399e-02
   8.1471471e-01   1.9762939e-02
   8.1491491e-01   1.8018690e-02
   8.1511512e-01   1.6418050e-02
   8.1531532e-01   1.4950188e-02
   8.1551552e-01   1.3604996e-02
   8.1571572e-01   1.2373053e-02
   8.1591592e-01   1.1245584e-02
   8.1611612e-01   1.0214423e-02
   8.1631632e-01   9.2719780e-03
   8.1651652e-01   8.4111936e-03
   8.1671672e-01   7.6255216e-03
   8.1691692e-01   6.9088884e-03
   8.1711712e-01   6.2556651e-03
   8.1731732e-01   5.6606395e-03
   8.1751752e-01   5.1189891e-03
   8.1771772e-01   4.6262554e-03
   8.1791792e-01   4.1783200e-03
   8.1811812e-01   3.7713816e-03
   8.1831832e-01   3.4019346e-03
   8.1851852e-01   3.0667483e-03
   8.1871872e-01   2.7628481e-03
   8.1891892e-01   2.4874970e-03
   8.1911912e-01   2.2381790e-03
   8.1931932e-01   2.0125829e-03
   8.1951952e-01   1.8085871e-03
   8.1971972e-01   1.6242458e-03
   8.1991992e-01   1.4577760e-03
   8.2012012e-01   1.3075446e-03
   8.2032032e-01   1.1720576e-03
   8.2052052e-01   1.0499487e-03
   8.2072072e-01   9.3996974e-04
   8.2092092e-01   8.4098138e-04
   8.2112112e-01   7.5194414e-04
   8.2132132e-01   6.7191057e-04
   8.2152152e-01   6.0001770e-04
   8.2172172e-01   5.3548011e-04
   8.2192192e-01   4.7758350e-04
   8.2212212e-01   4.2567877e-04
   8.2232232e-01   3.7917645e-04
   8.2252252e-01   3.3754168e-04
   8.2272272e-01   3.0028951e-04
   8.2292292e-01   2.6698054e-04
   8.2312312e-01   2.3721697e-04
   8.2332332e-01   2.1063891e-04
   8.2352352e-01   1.8692101e-04
   8.2372372e-01   1.6576939e-04
   8.2392392e-01   1.4691876e-04
   8.2412412e-01   1.3012983e-04
   8.2432432e-01   1.1518692e-04
   8.2452452e-01   1.0189578e-04
   8.2472472e-01   9.0081556e-05
   8.2492492e-01   7.9587024e-05
   8.2512513e-01   7.0270873e-05
   8.2532533e-01   6.2006202e-05
   8.2552553e-01   5.4679131e-05
   8.2572573e-01   4.8187541e-05
   8.2592593e-01   4.2439927e-05
   8.2612613e-01   3.7354350e-05
   8.2632633e-01   3.2857494e-05
   8.2652653e-01   2.8883803e-05
   8.2672673e-01   2.5374706e-05
   8.2692693e-01   2.2277905e-05
   8.2712713e-01   1.9546742e-05
   8.2732733e-01   1.7139616e-05
   8.2752753e-01   1.5019466e-05
   8.2772773e-01   1.3153297e-05
   8.2792793e-01   1.1511752e-05
   8.2812813e-01   1.0068735e-05
   8.2832833e-01   8.8010625e-06
   8.2852853e-01   7.6881525e-06
   8.2872873e-01   6.7117469e-06
   8.2892893e-01   5.8556599e-06
   8.2912913e-01   5.1055533e-06
   8.2932933e-01   4.4487344e-06
   8.2952953e-01   3.8739752e-06
   8.2972973e-01   3.3713503e-06
   8.2992993e-01   2.9320922e-06
   8.3013013e-01   2.5484614e-06
   8.3033033e-01   2.2136309e-06
   8.3053053e-01   1.9215825e-06
   8.3073073e-01   1.6670152e-06
   8.3093093e-01   1.4452626e-06
   8.3113113e-01   1.2522201e-06
   8.3133133e-01   1.0842796e-06
   8.3153153e-01   9.3827161e-07
   8.3173173e-01   8.1141414e-07
   8.3193193e-01   7.0126677e-07
   8.3213213e-01   6.0569033e-07
   8.3233233e-01   5.2281100e-07
   8.3253253e-01   4.5098852e-07
   8.3273273e-01   3.8878809e-07
   8.3293293e-01   3.3495549e-07
   8.3313313e-01   2.8839515e-07
   8.3333333e-01   2.4815070e-07
   8.3353353e-01   2.1338788e-07
   8.3373373e-01   1.8337946e-07
   8.3393393e-01   1.5749193e-07
   8.3413413e-01   1.3517383e-07
   8.3433433e-01   1.1594543e-07
   8.3453453e-01   9.9389696e-08
   8.3473473e-01   8.5144337e-08
   8.3493493e-01   7.2894854e-08
   8.3513514e-01   6.2368409e-08
   8.3533534e-01   5.3328474e-08
   8.3553554e-01   4.5570137e-08
   8.3573574e-01   3.8916002e-08
   8.3593594e-01   3.3212593e-08
   8.3613614e-01   2.8327226e-08
   8.3633634e-01   2.4145267e-08
   8.3653654e-01   2.0567744e-08
   8.3673674e-01   1.7509269e-08
   8.3693694e-01   1.4896219e-08
   8.3713714e-01   1.2665163e-08
   8.3733734e-01   1.0761485e-08
   8.3753754e-01   9.1381935e-09
   8.3773774e-01   7.7548815e-09
   8.3793794e-01   6.5768310e-09
   8.3813814e-01   5.5742301e-09
   8.3833834e-01   4.7214978e-09
   8.3853854e-01   3.9966985e-09
   8.3873874e-01   3.3810351e-09
   8.3893894e-01   2.8584109e-09
   8.3913914e-01   2.4150512e-09
   8.3933934e-01   2.0391760e-09
   8.3953954e-01   1.7207183e-09
   8.3973974e-01   1.4510806e-09
   8.3993994e-01   1.2229255e-09
   8.4014014e-01   1.0299951e-09
   8.4034034e-01   8.6695587e-10
   8.4054054e-01   7.2926527e-10
   8.4074074e-01   6.1305687e-10
   8.4094094e-01   5.1504205e-10
   8.4114114e-01   4.3242551e-10
   8.4134134e-01   3.6283287e-10
   8.4154154e-01   3.0424863e-10
   8.4174174e-01   2.5496311e-10
   8.4194194e-01   2.1352697e-10
   8.4214214e-01   1.7871246e-10
   8.4234234e-01   1.4948018e-10
   8.4254254e-01   1.2495082e-10
   8.4274274e-01   1.0438096e-10
   8.4294294e-01   8.7142525e-11
   8.4314314e-01   7.2705238e-11
   8.4334334e-01   6.0621679e-11
   8.4354354e-01   5.0514599e-11
   8.4374374e-01   4.2066130e-11
   8.4394394e-01   3.5008612e-11
   8.4414414e-01   2.9116819e-11
   8.4434434e-01   2.4201354e-11
   8.4454454e-01   2.0103056e-11
   8.4474474e-01   1.6688265e-11
   8.4494494e-01   1.3844810e-11
   8.4514515e-01   1.1478616e-11
   8.4534535e-01   9.5108365e-12
   8.4554555e-01   7.8754361e-12
   8.4574575e-01   6.5171422e-12
   8.4594595e-01   5.3897234e-12
   8.4614615e-01   4.4545358e-12
   8.4634635e-01   3.6792994e-12
   8.4654655e-01   3.0370678e-12
   8.4674675e-01   2.5053624e-12
   8.4694695e-01   2.0654434e-12
   8.4714715e-01   1.7016990e-12
   8.4734735e-01   1.4011315e-12
   8.4754755e-01   1.1529268e-12
   8.4774775e-01   9.4809370e-13
   8.4794795e-01   7.7916150e-13
   8.4814815e-01   6.3992695e-13
   8.4834835e-01   5.2524269e-13
   8.4854855e-01   4.3084030e-13
   8.4874875e-01   3.5318262e-13
   8.4894895e-01   2.8934036e-13
   8.4914915e-01   2.3688928e-13
   8.4934935e-01   1.9382442e-13
   8.4954955e-01   1.5848869e-13
   8.4974975e-01   1.2951341e-13
   8.4994995e-01   1.0576888e-13
   8.5015015e-01   8.6323248e-14
   8.5035035e-01   7.0408376e-14
   8.5055055e-01   5.7391500e-14
   8.5075075e-01   4.6751712e-14
   8.5095095e-01   3.8060471e-14
   8.5115115e-01   3.0965457e-14
   8.5135135e-01   2.5177205e-14
   8.5155155e-01   2.0458050e-14
   8.5175175e-01   1.6612984e-14
   8.5195195e-01   1.3482107e-14
   8.5215215e-01   1.0934390e-14
   8.5235235e-01   8.8625369e-15
   8.5255255e-01   7.1787404e-15
   8.5275275e-01   5.8111908e-15
   8.5295295e-01   4.7011998e-15
   8.5315315e-01   3.8008347e-15
   8.5335335e-01   3.0709727e-15
   8.5355355e-01   2.4797027e-15
   8.5375375e-01   2.0010133e-15
   8.5395395e-01   1.6137157e-15
   8.5415415e-01   1.3005611e-15
   8.5435435e-01   1.0475173e-15
   8.5455455e-01   8.4317621e-16
   8.5475475e-01   6.7826932e-16
   8.5495495e-01   5.4527137e-16
   8.5515516e-01   4.3807645e-16
   8.5535536e-01   3.5173357e-16
   8.5555556e-01   2.8223081e-16
   8.5575576e-01   2.2631937e-16
   8.5595596e-01   1.8137011e-16
   8.5615616e-01   1.4525678e-16
   8.5635636e-01   1.1626093e-16
   8.5655656e-01   9.2994628e-17
   8.5675676e-01   7.4337616e-17
   8.5695696e-01   5.9386276e-17
   8.5715716e-01   4.7412216e-17
   8.5735736e-01   3.7828673e-17
   8.5755756e-01   3.0163286e-17
   8.5775776e-01   2.4036039e-17
   8.5795796e-01   1.9141406e-17
   8.5815816e-01   1.5233913e-17
   8.5835836e-01   1.2116461e-17
   8.5855856e-01   9.6308983e-18
   8.5875876e-01   7.6504065e-18
   8.5895896e-01   6.0733585e-18
   8.5915916e-01   4.8183686e-18
   8.5935936e-01   3.8203030e-18
   8.5955956e-01   3.0270689e-18
   8.5975976e-01   2.3970301e-18
   8.5995996e-01   1.8969302e-18
   8.6016016e-01   1.5002234e-18
   8.6036036e-01   1.1857338e-18
   8.6056056e-01   9.3658060e-19
   8.6076076e-01   7.3931550e-19
   8.6096096e-01   5.8323175e-19
   8.6116116e-01   4.5981084e-19
   8.6136136e-01   3.6227965e-19
   8.6156156e-01   2.8525638e-19
   8.6176176e-01   2.2446751e-19
   8.6196196e-01   1.7652179e-19
   8.6216216e-01   1.3872982e-19
   8.6236236e-01   1.0896024e-19
   8.6256256e-01   8.5524972e-20
   8.6276276e-01   6.7087952e-20
   8.6296296e-01   5.2592380e-20
   8.6316316e-01   4.1202903e-20
   8.6336336e-01   3.2259638e-20
   8.6356356e-01   2.5241657e-20
   8.6376376e-01   1.9737990e-20
   8.6396396e-01   1.5424628e-20
   8.6416416e-01   1.2046285e-20
   8.6436436e-01   9.4019578e-21
   8.6456456e-01   7.3334805e-21
   8.6476476e-01   5.7164799e-21
   8.6496496e-01   4.4532176e-21
   8.6516517e-01   3.4669361e-21
   8.6536537e-01   2.6973945e-21
   8.6556557e-01   2.0973445e-21
   8.6576577e-01   1.6297530e-21
   8.6596597e-01   1.2656117e-21
   8.6616617e-01   9.8221348e-22
   8.6636637e-01   7.6179476e-22
   8.6656657e-01   5.9046855e-22
   8.6676677e-01   4.5738535e-22
   8.6696697e-01   3.5407431e-22
   8.6716717e-01   2.7392602e-22
   8.6736737e-01   2.1178678e-22
   8.6756757e-01   1.6364062e-22
   8.6776777e-01   1.2636013e-22
   8.6796797e-01   9.7511472e-23
   8.6816817e-01   7.5201768e-23
   8.6836837e-01   5.7959828e-23
   8.6856857e-01   4.4642943e-23
   8.6876877e-01   3.4364121e-23
   8.6896897e-01   2.6435307e-23
   8.6916917e-01   2.0323110e-23
   8.6936937e-01   1.5614305e-23
   8.6956957e-01   1.1988970e-23
   8.6976977e-01   9.1995750e-24
   8.6996997e-01   7.0547293e-24
   8.7017017e-01   5.4065427e-24
   8.7037037e-01   4.1408129e-24
   8.7057057e-01   3.1694090e-24
   8.7077077e-01   2.4243630e-24
   8.7097097e-01   1.8532914e-24
   8.7117117e-01   1.4158474e-24
   8.7137137e-01   1.0809756e-24
   8.7157157e-01   8.2478746e-25
   8.7177177e-01   6.2891924e-25
   8.7197197e-01   4.7926357e-25
   8.7217217e-01   3.6498973e-25
   8.7237237e-01   2.7778805e-25
   8.7257257e-01   2.1128719e-25
   8.7277277e-01   1.6060515e-25
   8.7297297e-01   1.2200355e-25
   8.7317317e-01   9.2621578e-26
   8.7337337e-01   7.0271393e-26
   8.7357357e-01   5.3280912e-26
   8.7377377e-01   4.0373038e-26
   8.7397397e-01   3.0572989e-26
   8.7417417e-01   2.3137214e-26
   8.7437437e-01   1.7498907e-26
   8.7457457e-01   1.3226273e-26
   8.7477477e-01   9.9905807e-27
   8.7497497e-01   7.5417247e-27
   8.7517518e-01   5.6895421e-27
   8.7537538e-01   4.2895392e-27
   8.7557558e-01   3.2319949e-27
   8.7577578e-01   2.4336459e-27
   8.7597598e-01   1.8313477e-27
   8.7617618e-01   1.3772441e-27
   8.7637638e-01   1.0350891e-27
   8.7657658e-01   7.7744776e-28
   8.7677678e-01   5.8356791e-28
   8.7697698e-01   4.3776223e-28
   8.7717718e-01   3.2817982e-28
   8.7737738e-01   2.4587374e-28
   8.7757758e-01   1.8409378e-28
   8.7777778e-01   1.3775037e-28
   8.7797798e-01   1.0300852e-28
   8.7817818e-01   7.6980404e-29
   8.7837838e-01   5.7492862e-29
   8.7857858e-01   4.2911566e-29
   8.7877878e-01   3.2008218e-29
   8.7897898e-01   2.3860269e-29
   8.7917918e-01   1.7775255e-29
   8.7937938e-01   1.3233754e-29
   8.7957958e-01   9.8463888e-30
   8.7977978e-01   7.3214581e-30
   8.7997998e-01   5.4405760e-30
   8.8018018e-01   4.0403489e-30
   8.8038038e-01   2.9986071e-30
   8.8058058e-01   2.2240623e-30
   8.8078078e-01   1.6485458e-30
   8.8098098e-01   1.2211859e-30
   8.8118118e-01   9.0404335e-31
   8.8138138e-01   6.6884181e-31
   8.8158158e-01   4.9452046e-31
   8.8178178e-01   3.6540275e-31
   8.8198198e-01   2.6982740e-31
   8.8218218e-01   1.9912555e-31
   8.8238238e-01   1.4685699e-31
   8.8258258e-01   1.0824029e-31
   8.8278278e-01   7.9727833e-32
   8.8298298e-01   5.8689130e-32
   8.8318318e-01   4.3174973e-32
   8.8338338e-01   3.1741919e-32
   8.8358358e-01   2.3321741e-32
   8.8378378e-01   1.7124404e-32
   8.8398398e-01   1.2565988e-32
   8.8418418e-01   9.2151949e-33
   8.8438438e-01   6.7536585e-33
   8.8458458e-01   4.9465267e-33
   8.8478478e-01   3.6206648e-33
   8.8498498e-01   2.6485183e-33
   8.8518519e-01   1.9361737e-33
   8.8538539e-01   1.4145307e-33
   8.8558559e-01   1.0327783e-33
   8.8578579e-01   7.5357856e-34
   8.8598599e-01   5.4951134e-34
   8.8618619e-01   4.0045293e-34
   8.8638639e-01   2.9164396e-34
   8.8658659e-01   2.1226637e-34
   8.8678679e-01   1.5439602e-34
   8.8698699e-01   1.1223226e-34
   8.8718719e-01   8.1531605e-35
   8.8738739e-01   5.9191722e-35
   8.8758759e-01   4.2945993e-35
   8.8778779e-01   3.1139456e-35
   8.8798799e-01   2.2564520e-35
   8.8818819e-01   1.6340595e-35
   8.8838839e-01   1.1825957e-35
   8.8858859e-01   8.5532558e-36
   8.8878879e-01   6.1823460e-36
   8.8898899e-01   4.4658265e-36
   8.8918919e-01   3.2238667e-36
   8.8938939e-01   2.3258356e-36
   8.8958959e-01   1.6769018e-36
   8.8978979e-01   1.2082671e-36
   8.8998999e-01   8.7005148e-37
   8.9019019e-01   6.2611435e-37
   8.9039039e-01   4.5028663e-37
   8.9059059e-01   3.2363177e-37
   8.9079079e-01   2.3245556e-37
   8.9099099e-01   1.6686122e-37
   8.9119119e-01   1.1970095e-37
   8.9139139e-01   8.5815642e-38
   8.9159159e-01   6.1483987e-38
   8.9179179e-01   4.4023471e-38
   8.9199199e-01   3.1501645e-38
   8.9219219e-01   2.2527286e-38
   8.9239239e-01   1.6099457e-38
   8.9259259e-01   1.1498475e-38
   8.9279279e-01   8.2072182e-39
   8.9299299e-01   5.8543462e-39
   8.9319319e-01   4.1733761e-39
   8.9339339e-01   2.9731946e-39
   8.9359359e-01   2.1168293e-39
   8.9379379e-01   1.5061736e-39
   8.9399399e-01   1.0710036e-39
   8.9419419e-01   7.6108563e-40
   8.9439439e-01   5.4050884e-40
   8.9459459e-01   3.8361782e-40
   8.9479479e-01   2.7209556e-40
   8.9499499e-01   1.9287272e-40
   8.9519520e-01   1.3663025e-40
   8.9539540e-01   9.6727425e-41
   8.9559560e-01   6.8435127e-41
   8.9579580e-01   4.8387726e-41
   8.9599600e-01   3.4191492e-41
   8.9619620e-01   2.4145021e-41
   8.9639640e-01   1.7039773e-41
   8.9659660e-01   1.2017849e-41
   8.9679680e-01   8.4706422e-42
   8.9699700e-01   5.9666786e-42
   8.9719720e-01   4.2002549e-42
   8.9739740e-01   2.9549174e-42
   8.9759760e-01   2.0775034e-42
   8.9779780e-01   1.4597041e-42
   8.9799800e-01   1.0249781e-42
   8.9819820e-01   7.1926855e-43
   8.9839840e-01   5.0442225e-43
   8.9859860e-01   3.5352823e-43
   8.9879880e-01   2.4761711e-43
   8.9899900e-01   1.7332607e-43
   8.9919920e-01   1.2124779e-43
   8.9939940e-01   8.4763813e-44
   8.9959960e-01   5.9220738e-44
   8.9979980e-01   4.1348889e-44
   9.0000000e-01   2.8852308e-44


==> 1Sol_diff_gaussApprox3_deltaT.dat <==
  -1.5000000e+00   2.2911077e-08
  -1.4989990e+00   2.4672371e-08
  -1.4979980e+00   2.6565027e-08
  -1.4969970e+00   2.8598526e-08
  -1.4959960e+00   3.0783007e-08
  -1.4949950e+00   3.3129312e-08
  -1.4939940e+00   3.5649037e-08
  -1.4929930e+00   3.8354577e-08
  -1.4919920e+00   4.1259179e-08
  -1.4909910e+00   4.4377003e-08
  -1.4899900e+00   4.7723179e-08
  -1.4889890e+00   5.1313868e-08
  -1.4879880e+00   5.5166337e-08
  -1.4869870e+00   5.9299023e-08
  -1.4859860e+00   6.3731617e-08
  -1.4849850e+00   6.8485137e-08
  -1.4839840e+00   7.3582024e-08
  -1.4829830e+00   7.9046224e-08
  -1.4819820e+00   8.4903291e-08
  -1.4809810e+00   9.1180491e-08
  -1.4799800e+00   9.7906906e-08
  -1.4789790e+00   1.0511356e-07
  -1.4779780e+00   1.1283352e-07
  -1.4769770e+00   1.2110206e-07
  -1.4759760e+00   1.2995678e-07
  -1.4749750e+00   1.3943774e-07
  -1.4739740e+00   1.4958766e-07
  -1.4729730e+00   1.6045201e-07
  -1.4719720e+00   1.7207928e-07
  -1.4709710e+00   1.8452108e-07
  -1.4699700e+00   1.9783239e-07
  -1.4689690e+00   2.1207175e-07
  -1.4679680e+00   2.2730146e-07
  -1.4669670e+00   2.4358786e-07
  -1.4659660e+00   2.6100153e-07
  -1.4649650e+00   2.7961758e-07
  -1.4639640e+00   2.9951591e-07
  -1.4629630e+00   3.2078150e-07
  -1.4619620e+00   3.4350474e-07
  -1.4609610e+00   3.6778173e-07
  -1.4599600e+00   3.9371465e-07
  -1.4589590e+00   4.2141210e-07
  -1.4579580e+00   4.5098949e-07
  -1.4569570e+00   4.8256948e-07
  -1.4559560e+00   5.1628235e-07
  -1.4549550e+00   5.5226650e-07
  -1.4539540e+00   5.9066894e-07
  -1.4529530e+00   6.3164573e-07
  -1.4519520e+00   6.7536258e-07
  -1.4509510e+00   7.2199539e-07
  -1.4499499e+00   7.7173084e-07
  -1.4489489e+00   8.2476703e-07
  -1.4479479e+00   8.8131412e-07
  -1.4469469e+00   9.4159504e-07
  -1.4459459e+00   1.0058463e-06
  -1.4449449e+00   1.0743185e-06
  -1.4439439e+00   1.1472775e-06
  -1.4429429e+00   1.2250052e-06
  -1.4419419e+00   1.3078001e-06
  -1.4409409e+00   1.3959787e-06
  -1.4399399e+00   1.4898764e-06
  -1.4389389e+00   1.5898483e-06
  -1.4379379e+00   1.6962706e-06
  -1.4369369e+00   1.8095417e-06
  -1.4359359e+00   1.9300832e-06
  -1.4349349e+00   2.0583418e-06
  -1.4339339e+00   2.1947898e-06
  -1.4329329e+00   2.3399274e-06
  -1.4319319e+00   2.4942836e-06
  -1.4309309e+00   2.6584181e-06
  -1.4299299e+00   2.8329228e-06
  -1.4289289e+00   3.0184237e-06
  -1.4279279e+00   3.2155825e-06
  -1.4269269e+00   3.4250989e-06
  -1.4259259e+00   3.6477123e-06
  -1.4249249e+00   3.8842040e-06
  -1.4239239e+00   4.1353997e-06
  -1.4229229e+00   4.4021715e-06
  -1.4219219e+00   4.6854404e-06
  -1.4209209e+00   4.9861792e-06
  -1.4199199e+00   5.3054148e-06
  -1.4189189e+00   5.6442314e-06
  -1.4179179e+00   6.0037732e-06
  -1.4169169e+00   6.3852477e-06
  -1.4159159e+00   6.7899288e-06
  -1.4149149e+00   7.2191604e-06
  -1.4139139e+00   7.6743599e-06
  -1.4129129e+00   8.1570220e-06
  -1.4119119e+00   8.6687226e-06
  -1.4109109e+00   9.2111230e-06
  -1.4099099e+00   9.7859740e-06
  -1.4089089e+00   1.0395121e-05
  -1.4079079e+00   1.1040507e-05
  -1.4069069e+00   1.1724180e-05
  -1.4059059e+00   1.2448298e-05
  -1.4049049e+00   1.3215130e-05
  -1.4039039e+00   1.4027069e-05
  -1.4029029e+00   1.4886631e-05
  -1.4019019e+00   1.5796465e-05
  -1.4009009e+00   1.6759358e-05
  -1.3998999e+00   1.7778244e-05
  -1.3988989e+00   1.8856208e-05
  -1.3978979e+00   1.9996494e-05
  -1.3968969e+00   2.1202513e-05
  -1.3958959e+00   2.2477853e-05
  -1.3948949e+00   2.3826284e-05
  -1.3938939e+00   2.5251769e-05
  -1.3928929e+00   2.6758472e-05
  -1.3918919e+00   2.8350766e-05
  -1.3908909e+00   3.0033248e-05
  -1.3898899e+00   3.1810742e-05
  -1.3888889e+00   3.3688315e-05
  -1.3878879e+00   3.5671288e-05
  -1.3868869e+00   3.7765244e-05
  -1.3858859e+00   3.9976042e-05
  -1.3848849e+00   4.2309832e-05
  -1.3838839e+00   4.4773062e-05
  -1.3828829e+00   4.7372500e-05
  -1.3818819e+00   5.0115240e-05
  -1.3808809e+00   5.3008720e-05
  -1.3798799e+00   5.6060740e-05
  -1.3788789e+00   5.9279473e-05
  -1.3778779e+00   6.2673485e-05
  -1.3768769e+00   6.6251750e-05
  -1.3758759e+00   7.0023670e-05
  -1.3748749e+00   7.3999090e-05
  -1.3738739e+00   7.8188322e-05
  -1.3728729e+00   8.2602161e-05
  -1.3718719e+00   8.7251907e-05
  -1.3708709e+00   9.2149385e-05
  -1.3698699e+00   9.7306973e-05
  -1.3688689e+00   1.0273762e-04
  -1.3678679e+00   1.0845486e-04
  -1.3668669e+00   1.1447286e-04
  -1.3658659e+00   1.2080643e-04
  -1.3648649e+00   1.2747105e-04
  -1.3638639e+00   1.3448291e-04
  -1.3628629e+00   1.4185891e-04
  -1.3618619e+00   1.4961673e-04
  -1.3608609e+00   1.5777481e-04
  -1.3598599e+00   1.6635245e-04
  -1.3588589e+00   1.7536977e-04
  -1.3578579e+00   1.8484779e-04
  -1.3568569e+00   1.9480845e-04
  -1.3558559e+00   2.0527465e-04
  -1.3548549e+00   2.1627029e-04
  -1.3538539e+00   2.2782029e-04
  -1.3528529e+00   2.3995065e-04
  -1.3518519e+00   2.5268850e-04
  -1.3508509e+00   2.6606210e-04
  -1.3498498e+00   2.8010093e-04
  -1.3488488e+00   2.9483572e-04
  -1.3478478e+00   3.1029847e-04
  -1.3468468e+00   3.2652255e-04
  -1.3458458e+00   3.4354270e-04
  -1.3448448e+00   3.6139511e-04
  -1.3438438e+00   3.8011745e-04
  -1.3428428e+00   3.9974898e-04
  -1.3418418e+00   4.2033050e-04
  -1.3408408e+00   4.4190453e-04
  -1.3398398e+00   4.6451528e-04
  -1.3388388e+00   4.8820875e-04
  -1.3378378e+00   5.1303278e-04
  -1.3368368e+00   5.3903711e-04
  -1.3358358e+00   5.6627348e-04
  -1.3348348e+00   5.9479564e-04
  -1.3338338e+00   6.2465947e-04
  -1.3328328e+00   6.5592304e-04
  -1.3318318e+00   6.8864666e-04
  -1.3308308e+00   7.2289298e-04
  -1.3298298e+00   7.5872705e-04
  -1.3288288e+00   7.9621642e-04
  -1.3278278e+00   8.3543121e-04
  -1.3268268e+00   8.7644417e-04
  -1.3258258e+00   9.1933083e-04
  -1.3248248e+00   9.6416950e-04
  -1.3238238e+00   1.0110414e-03
  -1.3228228e+00   1.0600309e-03
  -1.3218218e+00   1.1112252e-03
  -1.3208208e+00   1.1647150e-03
  -1.3198198e+00   1.2205940e-03
  -1.3188188e+00   1.2789596e-03
  -1.3178178e+00   1.3399123e-03
  -1.3168168e+00   1.4035567e-03
  -1.3158158e+00   1.4700007e-03
  -1.3148148e+00   1.5393562e-03
  -1.3138138e+00   1.6117389e-03
  -1.3128128e+00   1.6872688e-03
  -1.3118118e+00   1.7660697e-03
  -1.3108108e+00   1.8482701e-03
  -1.3098098e+00   1.9340024e-03
  -1.3088088e+00   2.0234040e-03
  -1.3078078e+00   2.1166165e-03
  -1.3068068e+00   2.2137867e-03
  -1.3058058e+00   2.3150659e-03
  -1.3048048e+00   2.4206106e-03
  -1.3038038e+00   2.5305827e-03
  -1.3028028e+00   2.6451489e-03
  -1.3018018e+00   2.7644816e-03
  -1.3008008e+00   2.8887589e-03
  -1.2997998e+00   3.0181644e-03
  -1.2987988e+00   3.1528876e-03
  -1.2977978e+00   3.2931240e-03
  -1.2967968e+00   3.4390752e-03
  -1.2957958e+00   3.5909493e-03
  -1.2947948e+00   3.7489606e-03
  -1.2937938e+00   3.9133300e-03
  -1.2927928e+00   4.0842853e-03
  -1.2917918e+00   4.2620611e-03
  -1.2907908e+00   4.4468991e-03
  -1.2897898e+00   4.6390482e-03
  -1.2887888e+00   4.8387645e-03
  -1.2877878e+00   5.0463119e-03
  -1.2867868e+00   5.2619619e-03
  -1.2857858e+00   5.4859937e-03
  -1.2847848e+00   5.7186947e-03
  -1.2837838e+00   5.9603605e-03
  -1.2827828e+00   6.2112947e-03
  -1.2817818e+00   6.4718098e-03
  -1.2807808e+00   6.7422269e-03
  -1.2797798e+00   7.0228756e-03
  -1.2787788e+00   7.3140949e-03
  -1.2777778e+00   7.6162327e-03
  -1.2767768e+00   7.9296465e-03
  -1.2757758e+00   8.2547028e-03
  -1.2747748e+00   8.5917783e-03
  -1.2737738e+00   8.9412592e-03
  -1.2727728e+00   9.3035416e-03
  -1.2717718e+00   9.6790320e-03
  -1.2707708e+00   1.0068147e-02
  -1.2697698e+00   1.0471314e-02
  -1.2687688e+00   1.0888970e-02
  -1.2677678e+00   1.1321564e-02
  -1.2667668e+00   1.1769555e-02
  -1.2657658e+00   1.2233414e-02
  -1.2647648e+00   1.2713623e-02
  -1.2637638e+00   1.3210673e-02
  -1.2627628e+00   1.3725070e-02
  -1.2617618e+00   1.4257330e-02
  -1.2607608e+00   1.4807981e-02
  -1.2597598e+00   1.5377562e-02
  -1.2587588e+00   1.5966625e-02
  -1.2577578e+00   1.6575734e-02
  -1.2567568e+00   1.7205464e-02
  -1.2557558e+00   1.7856405e-02
  -1.2547548e+00   1.8529158e-02
  -1.2537538e+00   1.9224335e-02
  -1.2527528e+00   1.9942563e-02
  -1.2517518e+00   2.0684480e-02
  -1.2507508e+00   2.1450739e-02
  -1.2497497e+00   2.2242003e-02
  -1.2487487e+00   2.3058951e-02
  -1.2477477e+00   2.3902272e-02
  -1.2467467e+00   2.4772671e-02
  -1.2457457e+00   2.5670864e-02
  -1.2447447e+00   2.6597581e-02
  -1.2437437e+00   2.7553565e-02
  -1.2427427e+00   2.8539572e-02
  -1.2417417e+00   2.9556371e-02
  -1.2407407e+00   3.0604745e-02
  -1.2397397e+00   3.1685489e-02
  -1.2387387e+00   3.2799413e-02
  -1.2377377e+00   3.3947339e-02
  -1.2367367e+00   3.5130101e-02
  -1.2357357e+00   3.6348547e-02
  -1.2347347e+00   3.7603539e-02
  -1.2337337e+00   3.8895950e-02
  -1.2327327e+00   4.0226667e-02
  -1.2317317e+00   4.1596588e-02
  -1.2307307e+00   4.3006626e-02
  -1.2297297e+00   4.4457705e-02
  -1.2287287e+00   4.5950762e-02
  -1.2277277e+00   4.7486743e-02
  -1.2267267e+00   4.9066610e-02
  -1.2257257e+00   5.0691335e-02
  -1.2247247e+00   5.2361900e-02
  -1.2237237e+00   5.4079301e-02
  -1.2227227e+00   5.5844544e-02
  -1.2217217e+00   5.7658644e-02
  -1.2207207e+00   5.9522628e-02
  -1.2197197e+00   6.1437534e-02
  -1.2187187e+00   6.3404409e-02
  -1.2177177e+00   6.5424308e-02
  -1.2167167e+00   6.7498297e-02
  -1.2157157e+00   6.9627452e-02
  -1.2147147e+00   7.1812854e-02
  -1.2137137e+00   7.4055594e-02
  -1.2127127e+00   7.6356771e-02
  -1.2117117e+00   7.8717491e-02
  -1.2107107e+00   8.1138865e-02
  -1.2097097e+00   8.3622013e-02
  -1.2087087e+00   8.6168058e-02
  -1.2077077e+00   8.8778131e-02
  -1.2067067e+00   9.1453365e-02
  -1.2057057e+00   9.4194899e-02
  -1.2047047e+00   9.7003874e-02
  -1.2037037e+00   9.9881435e-02
  -1.2027027e+00   1.0282873e-01
  -1.2017017e+00   1.0584691e-01
  -1.2007007e+00   1.0893711e-01
  -1.1996997e+00   1.1210050e-01
  -1.1986987e+00   1.1533823e-01
  -1.1976977e+00   1.1865143e-01
  -1.1966967e+00   1.2204126e-01
  -1.1956957e+00   1.2550886e-01
  -1.1946947e+00   1.2905537e-01
  -1.1936937e+00   1.3268193e-01
  -1.1926927e+00   1.3638967e-01
  -1.1916917e+00   1.4017972e-01
  -1.1906907e+00   1.4405320e-01
  -1.1896897e+00   1.4801121e-01
  -1.1886887e+00   1.5205487e-01
  -1.1876877e+00   1.5618526e-01
  -1.1866867e+00   1.6040347e-01
  -1.1856857e+00   1.6471057e-01
  -1.1846847e+00   1.6910762e-01
  -1.1836837e+00   1.7359567e-01
  -1.1826827e+00   1.7817576e-01
  -1.1816817e+00   1.8284889e-01
  -1.1806807e+00   1.8761608e-01
  -1.1796797e+00   1.9247830e-01
  -1.1786787e+00   1.9743652e-01
  -1.1776777e+00   2.0249170e-01
  -1.1766767e+00   2.0764475e-01
  -1.1756757e+00   2.1289657e-01
  -1.1746747e+00   2.1824806e-01
  -1.1736737e+00   2.2370007e-01
  -1.1726727e+00   2.2925343e-01
  -1.1716717e+00   2.3490896e-01
  -1.1706707e+00   2.4066742e-01
  -1.1696697e+00   2.4652958e-01
  -1.1686687e+00   2.5249616e-01
  -1.1676677e+00   2.5856784e-01
  -1.1666667e+00   2.6474529e-01
  -1.1656657e+00   2.7102913e-01
  -1.1646647e+00   2.7741997e-01
  -1.1636637e+00   2.8391834e-01
  -1.1626627e+00   2.9052479e-01
  -1.1616617e+00   2.9723978e-01
  -1.1606607e+00   3.0406377e-01
  -1.1596597e+00   3.1099715e-01
  -1.1586587e+00   3.1804030e-01
  -1.1576577e+00   3.2519353e-01
  -1.1566567e+00   3.3245713e-01
  -1.1556557e+00   3.3983131e-01
  -1.1546547e+00   3.4731628e-01
  -1.1536537e+00   3.5491217e-01
  -1.1526527e+00   3.6261907e-01
  -1.1516517e+00   3.7043703e-01
  -1.1506507e+00   3.7836603e-01
  -1.1496496e+00   3.8640603e-01
  -1.1486486e+00   3.9455690e-01
  -1.1476476e+00   4.0281849e-01
  -1.1466466e+00   4.1119058e-01
  -1.1456456e+00   4.1967289e-01
  -1.1446446e+00   4.2826509e-01
  -1.1436436e+00   4.3696679e-01
  -1.1426426e+00   4.4577755e-01
  -1.1416416e+00   4.5469686e-01
  -1.1406406e+00   4.6372415e-01
  -1.1396396e+00   4.7285880e-01
  -1.1386386e+00   4.8210012e-01
  -1.1376376e+00   4.9144736e-01
  -1.1366366e+00   5.0089970e-01
  -1.1356356e+00   5.1045627e-01
  -1.1346346e+00   5.2011612e-01
  -1.1336336e+00   5.2987824e-01
  -1.1326326e+00   5.3974155e-01
  -1.1316316e+00   5.4970492e-01
  -1.1306306e+00   5.5976714e-01
  -1.1296296e+00   5.6992692e-01
  -1.1286286e+00   5.8018293e-01
  -1.1276276e+00   5.9053375e-01
  -1.1266266e+00   6.0097790e-01
  -1.1256256e+00   6.1151382e-01
  -1.1246246e+00   6.2213990e-01
  -1.1236236e+00   6.3285445e-01
  -1.1226226e+00   6.4365570e-01
  -1.1216216e+00   6.5454182e-01
  -1.1206206e+00   6.6551092e-01
  -1.1196196e+00   6.7656102e-01
  -1.1186186e+00   6.8769007e-01
  -1.1176176e+00   6.9889598e-01
  -1.1166166e+00   7.1017655e-01
  -1.1156156e+00   7.2152954e-01
  -1.1146146e+00   7.3295263e-01
  -1.1136136e+00   7.4444343e-01
  -1.1126126e+00   7.5599947e-01
  -1.1116116e+00   7.6761824e-01
  -1.1106106e+00   7.7929713e-01
  -1.1096096e+00   7.9103350e-01
  -1.1086086e+00   8.0282460e-01
  -1.1076076e+00   8.1466764e-01
  -1.1066066e+00   8.2655978e-01
  -1.1056056e+00   8.3849807e-01
  -1.1046046e+00   8.5047953e-01
  -1.1036036e+00   8.6250112e-01
  -1.1026026e+00   8.7455972e-01
  -1.1016016e+00   8.8665216e-01
  -1.1006006e+00   8.9877520e-01
  -1.0995996e+00   9.1092556e-01
  -1.0985986e+00   9.2309988e-01
  -1.0975976e+00   9.3529476e-01
  -1.0965966e+00   9.4750674e-01
  -1.0955956e+00   9.5973232e-01
  -1.0945946e+00   9.7196792e-01
  -1.0935936e+00   9.8420993e-01
  -1.0925926e+00   9.9645469e-01
  -1.0915916e+00   1.0086985e+00
  -1.0905906e+00   1.0209376e+00
  -1.0895896e+00   1.0331681e+00
  -1.0885886e+00   1.0453863e+00
  -1.0875876e+00   1.0575883e+00
  -1.0865866e+00   1.0697701e+00
  -1.0855856e+00   1.0819278e+00
  -1.0845846e+00   1.0940574e+00
  -1.0835836e+00   1.1061548e+00
  -1.0825826e+00   1.1182161e+00
  -1.0815816e+00   1.1302371e+00
  -1.0805806e+00   1.1422138e+00
  -1.0795796e+00   1.1541420e+00
  -1.0785786e+00   1.1660175e+00
  -1.0775776e+00   1.1778362e+00
  -1.0765766e+00   1.1895939e+00
  -1.0755756e+00   1.2012864e+00
  -1.0745746e+00   1.2129095e+00
  -1.0735736e+00   1.2244589e+00
  -1.0725726e+00   1.2359305e+00
  -1.0715716e+00   1.2473200e+00
  -1.0705706e+00   1.2586232e+00
  -1.0695696e+00   1.2698358e+00
  -1.0685686e+00   1.2809536e+00
  -1.0675676e+00   1.2919724e+00
  -1.0665666e+00   1.3028880e+00
  -1.0655656e+00   1.3136961e+00
  -1.0645646e+00   1.3243927e+00
  -1.0635636e+00   1.3349734e+00
  -1.0625626e+00   1.3454342e+00
  -1.0615616e+00   1.3557709e+00
  -1.0605606e+00   1.3659794e+00
  -1.0595596e+00   1.3760556e+00
  -1.0585586e+00   1.3859956e+00
  -1.0575576e+00   1.3957952e+00
  -1.0565566e+00   1.4054505e+00
  -1.0555556e+00   1.4149575e+00
  -1.0545546e+00   1.4243124e+00
  -1.0535536e+00   1.4335113e+00
  -1.0525526e+00   1.4425503e+00
  -1.0515516e+00   1.4514257e+00
  -1.0505506e+00   1.4601339e+00
  -1.0495495e+00   1.4686711e+00
  -1.0485485e+00   1.4770337e+00
  -1.0475475e+00   1.4852182e+00
  -1.0465465e+00   1.4932211e+00
  -1.0455455e+00   1.5010390e+00
  -1.0445445e+00   1.5086686e+00
  -1.0435435e+00   1.5161065e+00
  -1.0425425e+00   1.5233496e+00
  -1.0415415e+00   1.5303947e+00
  -1.0405405e+00   1.5372387e+00
  -1.0395395e+00   1.5438788e+00
  -1.0385385e+00   1.5503118e+00
  -1.0375375e+00   1.5565352e+00
  -1.0365365e+00   1.5625460e+00
  -1.0355355e+00   1.5683417e+00
  -1.0345345e+00   1.5739196e+00
  -1.0335335e+00   1.5792774e+00
  -1.0325325e+00   1.5844127e+00
  -1.0315315e+00   1.5893231e+00
  -1.0305305e+00   1.5940064e+00
  -1.0295295e+00   1.5984606e+00
  -1.0285285e+00   1.6026837e+00
  -1.0275275e+00   1.6066738e+00
  -1.0265265e+00   1.6104291e+00
  -1.0255255e+00   1.6139478e+00
  -1.0245245e+00   1.6172284e+00
  -1.0235235e+00   1.6202695e+00
  -1.0225225e+00   1.6230696e+00
  -1.0215215e+00   1.6256275e+00
  -1.0205205e+00   1.6279420e+00
  -1.0195195e+00   1.6300120e+00
  -1.0185185e+00   1.6318367e+00
  -1.0175175e+00   1.6334152e+00
  -1.0165165e+00   1.6347468e+00
  -1.0155155e+00   1.6358308e+00
  -1.0145145e+00   1.6366668e+00
  -1.0135135e+00   1.6372545e+00
  -1.0125125e+00   1.6375934e+00
  -1.0115115e+00   1.6376835e+00
  -1.0105105e+00   1.6375248e+00
  -1.0095095e+00   1.6371172e+00
  -1.0085085e+00   1.6364611e+00
  -1.0075075e+00   1.6355566e+00
  -1.0065065e+00   1.6344043e+00
  -1.0055055e+00   1.6330046e+00
  -1.0045045e+00   1.6313581e+00
  -1.0035035e+00   1.6294657e+00
  -1.0025025e+00   1.6273281e+00
  -1.0015015e+00   1.6249464e+00
  -1.0005005e+00   1.6223216e+00
  -9.9949950e-01   1.6194549e+00
  -9.9849850e-01   1.6163476e+00
  -9.9749750e-01   1.6130012e+00
  -9.9649650e-01   1.6094171e+00
  -9.9549550e-01   1.6055969e+00
  -9.9449449e-01   1.6015424e+00
  -9.9349349e-01   1.5972554e+00
  -9.9249249e-01   1.5927378e+00
  -9.9149149e-01   1.5879916e+00
  -9.9049049e-01   1.5830190e+00
  -9.8948949e-01   1.5778221e+00
  -9.8848849e-01   1.5724034e+00
  -9.8748749e-01   1.5667651e+00
  -9.8648649e-01   1.5609098e+00
  -9.8548549e-01   1.5548401e+00
  -9.8448448e-01   1.5485587e+00
  -9.8348348e-01   1.5420683e+00
  -9.8248248e-01   1.5353717e+00
  -9.8148148e-01   1.5284719e+00
  -9.8048048e-01   1.5213719e+00
  -9.7947948e-01   1.5140748e+00
  -9.7847848e-01   1.5065837e+00
  -9.7747748e-01   1.4989019e+00
  -9.7647648e-01   1.4910326e+00
  -9.7547548e-01   1.4829793e+00
  -9.7447447e-01   1.4747453e+00
  -9.7347347e-01   1.4663342e+00
  -9.7247247e-01   1.4577495e+00
  -9.7147147e-01   1.4489948e+00
  -9.7047047e-01   1.4400739e+00
  -9.6946947e-01   1.4309904e+00
  -9.6846847e-01   1.4217482e+00
  -9.6746747e-01   1.4123509e+00
  -9.6646647e-01   1.4028026e+00
  -9.6546547e-01   1.3931071e+00
  -9.6446446e-01   1.3832684e+00
  -9.6346346e-01   1.3732905e+00
  -9.6246246e-01   1.3631774e+00
  -9.6146146e-01   1.3529331e+00
  -9.6046046e-01   1.3425618e+00
  -9.5945946e-01   1.3320675e+00
  -9.5845846e-01   1.3214544e+00
  -9.5745746e-01   1.3107267e+00
  -9.5645646e-01   1.2998885e+00
  -9.5545546e-01   1.2889440e+00
  -9.5445445e-01   1.2778975e+00
  -9.5345345e-01   1.2667531e+00
  -9.5245245e-01   1.2555151e+00
  -9.5145145e-01   1.2441877e+00
  -9.5045045e-01   1.2327752e+00
  -9.4944945e-01   1.2212817e+00
  -9.4844845e-01   1.2097115e+00
  -9.4744745e-01   1.1980688e+00
  -9.4644645e-01   1.1863579e+00
  -9.4544545e-01   1.1745830e+00
  -9.4444444e-01   1.1627482e+00
  -9.4344344e-01   1.1508578e+00
  -9.4244244e-01   1.1389158e+00
  -9.4144144e-01   1.1269265e+00
  -9.4044044e-01   1.1148940e+00
  -9.3943944e-01   1.1028223e+00
  -9.3843844e-01   1.0907156e+00
  -9.3743744e-01   1.0785779e+00
  -9.3643644e-01   1.0664131e+00
  -9.3543544e-01   1.0542254e+00
  -9.3443443e-01   1.0420186e+00
  -9.3343343e-01   1.0297966e+00
  -9.3243243e-01   1.0175633e+00
  -9.3143143e-01   1.0053225e+00
  -9.3043043e-01   9.9307807e-01
  -9.2942943e-01   9.8083370e-01
  -9.2842843e-01   9.6859309e-01
  -9.2742743e-01   9.5635989e-01
  -9.2642643e-01   9.4413771e-01
  -9.2542543e-01   9.3193009e-01
  -9.2442442e-01   9.1974054e-01
  -9.2342342e-01   9.0757249e-01
  -9.2242242e-01   8.9542933e-01
  -9.2142142e-01   8.8331440e-01
  -9.2042042e-01   8.7123098e-01
  -9.1941942e-01   8.5918227e-01
  -9.1841842e-01   8.4717144e-01
  -9.1741742e-01   8.3520157e-01
  -9.1641642e-01   8.2327572e-01
  -9.1541542e-01   8.1139683e-01
  -9.1441441e-01   7.9956783e-01
  -9.1341341e-01   7.8779154e-01
  -9.1241241e-01   7.7607076e-01
  -9.1141141e-01   7.6440818e-01
  -9.1041041e-01   7.5280645e-01
  -9.0940941e-01   7.4126815e-01
  -9.0840841e-01   7.2979578e-01
  -9.0740741e-01   7.1839179e-01
  -9.0640641e-01   7.0705854e-01
  -9.0540541e-01   6.9579833e-01
  -9.0440440e-01   6.8461341e-01
  -9.0340340e-01   6.7350591e-01
  -9.0240240e-01   6.6247795e-01
  -9.0140140e-01   6.5153154e-01
  -9.0040040e-01   6.4066864e-01
  -8.9939940e-01   6.2989112e-01
  -8.9839840e-01   6.1920079e-01
  -8.9739740e-01   6.0859941e-01
  -8.9639640e-01   5.9808863e-01
  -8.9539540e-01   5.8767007e-01
  -8.9439439e-01   5.7734525e-01
  -8.9339339e-01   5.6711563e-01
  -8.9239239e-01   5.5698262e-01
  -8.9139139e-01   5.4694754e-01
  -8.9039039e-01   5.3701164e-01
  -8.8938939e-01   5.2717612e-01
  -8.8838839e-01   5.1744210e-01
  -8.8738739e-01   5.0781064e-01
  -8.8638639e-01   4.9828272e-01
  -8.8538539e-01   4.8885928e-01
  -8.8438438e-01   4.7954117e-01
  -8.8338338e-01   4.7032919e-01
  -8.8238238e-01   4.6122407e-01
  -8.8138138e-01   4.5222650e-01
  -8.8038038e-01   4.4333707e-01
  -8.7937938e-01   4.3455634e-01
  -8.7837838e-01   4.2588479e-01
  -8.7737738e-01   4.1732285e-01
  -8.7637638e-01   4.0887091e-01
  -8.7537538e-01   4.0052927e-01
  -8.7437437e-01   3.9229819e-01
  -8.7337337e-01   3.8417787e-01
  -8.7237237e-01   3.7616848e-01
  -8.7137137e-01   3.6827009e-01
  -8.7037037e-01   3.6048276e-01
  -8.6936937e-01   3.5280648e-01
  -8.6836837e-01   3.4524119e-01
  -8.6736737e-01   3.3778678e-01
  -8.6636637e-01   3.3044311e-01
  -8.6536537e-01   3.2320998e-01
  -8.6436436e-01   3.1608713e-01
  -8.6336336e-01   3.0907429e-01
  -8.6236236e-01   3.0217111e-01
  -8.6136136e-01   2.9537722e-01
  -8.6036036e-01   2.8869220e-01
  -8.5935936e-01   2.8211561e-01
  -8.5835836e-01   2.7564694e-01
  -8.5735736e-01   2.6928567e-01
  -8.5635636e-01   2.6303122e-01
  -8.5535536e-01   2.5688300e-01
  -8.5435435e-01   2.5084037e-01
  -8.5335335e-01   2.4490266e-01
  -8.5235235e-01   2.3906917e-01
  -8.5135135e-01   2.3333917e-01
  -8.5035035e-01   2.2771189e-01
  -8.4934935e-01   2.2218656e-01
  -8.4834835e-01   2.1676236e-01
  -8.4734735e-01   2.1143844e-01
  -8.4634635e-01   2.0621394e-01
  -8.4534535e-01   2.0108797e-01
  -8.4434434e-01   1.9605962e-01
  -8.4334334e-01   1.9112797e-01
  -8.4234234e-01   1.8629205e-01
  -8.4134134e-01   1.8155090e-01
  -8.4034034e-01   1.7690353e-01
  -8.3933934e-01   1.7234892e-01
  -8.3833834e-01   1.6788607e-01
  -8.3733734e-01   1.6351392e-01
  -8.3633634e-01   1.5923144e-01
  -8.3533534e-01   1.5503756e-01
  -8.3433433e-01   1.5093119e-01
  -8.3333333e-01   1.4691126e-01
  -8.3233233e-01   1.4297667e-01
  -8.3133133e-01   1.3912631e-01
  -8.3033033e-01   1.3535907e-01
  -8.2932933e-01   1.3167383e-01
  -8.2832833e-01   1.2806945e-01
  -8.2732733e-01   1.2454481e-01
  -8.2632633e-01   1.2109877e-01
  -8.2532533e-01   1.1773019e-01
  -8.2432432e-01   1.1443792e-01
  -8.2332332e-01   1.1122081e-01
  -8.2232232e-01   1.0807771e-01
  -8.2132132e-01   1.0500748e-01
  -8.2032032e-01   1.0200897e-01
  -8.1931932e-01   9.9081016e-02
  -8.1831832e-01   9.6222482e-02
  -8.1731732e-01   9.3432219e-02
  -8.1631632e-01   9.0709082e-02
  -8.1531532e-01   8.8051930e-02
  -8.1431431e-01   8.5459626e-02
  -8.1331331e-01   8.2931037e-02
  -8.1231231e-01   8.0465036e-02
  -8.1131131e-01   7.8060499e-02
  -8.1031031e-01   7.5716309e-02
  -8.0930931e-01   7.3431357e-02
  -8.0830831e-01   7.1204537e-02
  -8.0730731e-01   6.9034754e-02
  -8.0630631e-01   6.6920920e-02
  -8.0530531e-01   6.4861953e-02
  -8.0430430e-01   6.2856782e-02
  -8.0330330e-01   6.0904343e-02
  -8.0230230e-01   5.9003583e-02
  -8.0130130e-01   5.7153458e-02
  -8.0030030e-01   5.5352932e-02
  -7.9929930e-01   5.3600983e-02
  -7.9829830e-01   5.1896597e-02
  -7.9729730e-01   5.0238772e-02
  -7.9629630e-01   4.8626515e-02
  -7.9529530e-01   4.7058846e-02
  -7.9429429e-01   4.5534797e-02
  -7.9329329e-01   4.4053410e-02
  -7.9229229e-01   4.2613741e-02
  -7.9129129e-01   4.1214857e-02
  -7.9029029e-01   3.9855837e-02
  -7.8928929e-01   3.8535773e-02
  -7.8828829e-01   3.7253768e-02
  -7.8728729e-01   3.6008941e-02
  -7.8628629e-01   3.4800420e-02
  -7.8528529e-01   3.3627349e-02
  -7.8428428e-01   3.2488882e-02
  -7.8328328e-01   3.1384189e-02
  -7.8228228e-01   3.0312451e-02
  -7.8128128e-01   2.9272863e-02
  -7.8028028e-01   2.8264633e-02
  -7.7927928e-01   2.7286981e-02
  -7.7827828e-01   2.6339143e-02
  -7.7727728e-01   2.5420365e-02
  -7.7627628e-01   2.4529909e-02
  -7.7527528e-01   2.3667048e-02
  -7.7427427e-01   2.2831069e-02
  -7.7327327e-01   2.2021272e-02
  -7.7227227e-01   2.1236970e-02
  -7.7127127e-01   2.0477489e-02
  -7.7027027e-01   1.9742169e-02
  -7.6926927e-01   1.9030361e-02
  -7.6826827e-01   1.8341429e-02
  -7.6726727e-01   1.7674752e-02
  -7.6626627e-01   1.7029720e-02
  -7.6526527e-01   1.6405734e-02
  -7.6426426e-01   1.5802210e-02
  -7.6326326e-01   1.5218575e-02
  -7.6226226e-01   1.4654269e-02
  -7.6126126e-01   1.4108743e-02
  -7.6026026e-01   1.3581461e-02
  -7.5925926e-01   1.3071898e-02
  -7.5825826e-01   1.2579542e-02
  -7.5725726e-01   1.2103891e-02
  -7.5625626e-01   1.1644455e-02
  -7.5525526e-01   1.1200756e-02
  -7.5425425e-01   1.0772326e-02
  -7.5325325e-01   1.0358710e-02
  -7.5225225e-01   9.9594615e-03
  -7.5125125e-01   9.5741457e-03
  -7.5025025e-01   9.2023386e-03
  -7.4924925e-01   8.8436265e-03
  -7.4824825e-01   8.4976056e-03
  -7.4724725e-01   8.1638826e-03
  -7.4624625e-01   7.8420739e-03
  -7.4524525e-01   7.5318058e-03
  -7.4424424e-01   7.2327141e-03
  -7.4324324e-01   6.9444441e-03
  -7.4224224e-01   6.6666502e-03
  -7.4124124e-01   6.3989963e-03
  -7.4024024e-01   6.1411548e-03
  -7.3923924e-01   5.8928073e-03
  -7.3823824e-01   5.6536436e-03
  -7.3723724e-01   5.4233623e-03
  -7.3623624e-01   5.2016702e-03
  -7.3523524e-01   4.9882821e-03
  -7.3423423e-01   4.7829209e-03
  -7.3323323e-01   4.5853173e-03
  -7.3223223e-01   4.3952096e-03
  -7.3123123e-01   4.2123436e-03
  -7.3023023e-01   4.0364724e-03
  -7.2922923e-01   3.8673563e-03
  -7.2822823e-01   3.7047626e-03
  -7.2722723e-01   3.5484655e-03
  -7.2622623e-01   3.3982458e-03
  -7.2522523e-01   3.2538910e-03
  -7.2422422e-01   3.1151948e-03
  -7.2322322e-01   2.9819572e-03
  -7.2222222e-01   2.8539846e-03
  -7.2122122e-01   2.7310888e-03
  -7.2022022e-01   2.6130880e-03
  -7.1921922e-01   2.4998057e-03
  -7.1821822e-01   2.3910709e-03
  -7.1721722e-01   2.2867183e-03
  -7.1621622e-01   2.1865876e-03
  -7.1521522e-01   2.0905237e-03
  -7.1421421e-01   1.9983765e-03
  -7.1321321e-01   1.9100007e-03
  -7.1221221e-01   1.8252559e-03
  -7.1121121e-01   1.7440060e-03
  -7.1021021e-01   1.6661197e-03
  -7.0920921e-01   1.5914698e-03
  -7.0820821e-01   1.5199337e-03
  -7.0720721e-01   1.4513924e-03
  -7.0620621e-01   1.3857315e-03
  -7.0520521e-01   1.3228400e-03
  -7.0420420e-01   1.2626109e-03
  -7.0320320e-01   1.2049409e-03
  -7.0220220e-01   1.1497303e-03
  -7.0120120e-01   1.0968828e-03
  -7.0020020e-01   1.0463054e-03
  -6.9919920e-01   9.9790841e-04
  -6.9819820e-01   9.5160544e-04
  -6.9719720e-01   9.0731304e-04
  -6.9619620e-01   8.6495076e-04
  -6.9519520e-01   8.2444108e-04
  -6.9419419e-01   7.8570924e-04
  -6.9319319e-01   7.4868322e-04
  -6.9219219e-01   7.1329362e-04
  -6.9119119e-01   6.7947359e-04
  -6.9019019e-01   6.4715874e-04
  -6.8918919e-01   6.1628708e-04
  -6.8818819e-01   5.8679892e-04
  -6.8718719e-01   5.5863681e-04
  -6.8618619e-01   5.3174547e-04
  -6.8518519e-01   5.0607169e-04
  -6.8418418e-01   4.8156431e-04
  -6.8318318e-01   4.5817411e-04
  -6.8218218e-01   4.3585375e-04
  -6.8118118e-01   4.1455775e-04
  -6.8018018e-01   3.9424237e-04
  -6.7917918e-01   3.7486556e-04
  -6.7817818e-01   3.5638696e-04
  -6.7717718e-01   3.3876775e-04
  -6.7617618e-01   3.2197067e-04
  -6.7517518e-01   3.0595994e-04
  -6.7417417e-01   2.9070120e-04
  -6.7317317e-01   2.7616147e-04
  -6.7217217e-01   2.6230910e-04
  -6.7117117e-01   2.4911370e-04
  -6.7017017e-01   2.3654615e-04
  -6.6916917e-01   2.2457848e-04
  -6.6816817e-01   2.1318390e-04
  -6.6716717e-01   2.0233670e-04
  -6.6616617e-01   1.9201225e-04
  -6.6516517e-01   1.8218693e-04
  -6.6416416e-01   1.7283810e-04
  -6.6316316e-01   1.6394408e-04
  -6.6216216e-01   1.5548411e-04
  -6.6116116e-01   1.4743829e-04
  -6.6016016e-01   1.3978757e-04
  -6.5915916e-01   1.3251372e-04
  -6.5815816e-01   1.2559927e-04
  -6.5715716e-01   1.1902752e-04
  -6.5615616e-01   1.1278249e-04
  -6.5515516e-01   1.0684887e-04
  -6.5415415e-01   1.0121205e-04
  -6.5315315e-01   9.5858032e-05
  -6.5215215e-01   9.0773439e-05
  -6.5115115e-01   8.5945486e-05
  -6.5015015e-01   8.1361951e-05
  -6.4914915e-01   7.7011156e-05
  -6.4814815e-01   7.2881941e-05
  -6.4714715e-01   6.8963646e-05
  -6.4614615e-01   6.5246092e-05
  -6.4514515e-01   6.1719556e-05
  -6.4414414e-01   5.8374757e-05
  -6.4314314e-01   5.5202834e-05
  -6.4214214e-01   5.2195332e-05
  -6.4114114e-01   4.9344183e-05
  -6.4014014e-01   4.6641688e-05
  -6.3913914e-01   4.4080504e-05
  -6.3813814e-01   4.1653630e-05
  -6.3713714e-01   3.9354387e-05
  -6.3613614e-01   3.7176410e-05
  -6.3513514e-01   3.5113631e-05
  -6.3413413e-01   3.3160269e-05
  -6.3313313e-01   3.1310813e-05
  -6.3213213e-01   2.9560015e-05
  -6.3113113e-01   2.7902875e-05
  -6.3013013e-01   2.6334633e-05
  -6.2912913e-01   2.4850754e-05
  -6.2812813e-01   2.3446924e-05
  -6.2712713e-01   2.2119036e-05
  -6.2612613e-01   2.0863180e-05
  -6.2512513e-01   1.9675637e-05
  -6.2412412e-01   1.8552871e-05
  -6.2312312e-01   1.7491515e-05
  -6.2212212e-01   1.6488371e-05
  -6.2112112e-01   1.5540395e-05
  -6.2012012e-01   1.4644697e-05
  -6.1911912e-01   1.3798526e-05
  -6.1811812e-01   1.2999271e-05
  -6.1711712e-01   1.2244451e-05
  -6.1611612e-01   1.1531708e-05
  -6.1511512e-01   1.0858803e-05
  -6.1411411e-01   1.0223611e-05
  -6.1311311e-01   9.6241109e-06
  -6.1211211e-01   9.0583885e-06
  -6.1111111e-01   8.5246247e-06
  -6.1011011e-01   8.0210938e-06
  -6.0910911e-01   7.5461585e-06
  -6.0810811e-01   7.0982657e-06
  -6.0710711e-01   6.6759424e-06
  -6.0610611e-01   6.2777919e-06
  -6.0510511e-01   5.9024898e-06
  -6.0410410e-01   5.5487809e-06
  -6.0310310e-01   5.2154756e-06
  -6.0210210e-01   4.9014463e-06
  -6.0110110e-01   4.6056251e-06
  -6.0010010e-01   4.3270003e-06
  -5.9909910e-01   4.0646136e-06
  -5.9809810e-01   3.8175576e-06
  -5.9709710e-01   3.5849734e-06
  -5.9609610e-01   3.3660478e-06
  -5.9509510e-01   3.1600112e-06
  -5.9409409e-01   2.9661354e-06
  -5.9309309e-01   2.7837313e-06
  -5.9209209e-01   2.6121473e-06
  -5.9109109e-01   2.4507669e-06
  -5.9009009e-01   2.2990073e-06
  -5.8908909e-01   2.1563175e-06
  -5.8808809e-01   2.0221765e-06
  -5.8708709e-01   1.8960920e-06
  -5.8608609e-01   1.7775988e-06
  -5.8508509e-01   1.6662575e-06
  -5.8408408e-01   1.5616527e-06
  -5.8308308e-01   1.4633925e-06
  -5.8208208e-01   1.3711065e-06
  -5.8108108e-01   1.2844451e-06
  -5.8008008e-01   1.2030783e-06
  -5.7907908e-01   1.1266947e-06
  -5.7807808e-01   1.0550004e-06
  -5.7707708e-01   9.8771802e-07
  -5.7607608e-01   9.2458606e-07
  -5.7507508e-01   8.6535779e-07
  -5.7407407e-01   8.0980056e-07
  -5.7307307e-01   7.5769503e-07
  -5.7207207e-01   7.0883443e-07
  -5.7107107e-01   6.6302388e-07
  -5.7007007e-01   6.2007974e-07
  -5.6906907e-01   5.7982897e-07
  -5.6806807e-01   5.4210858e-07
  -5.6706707e-01   5.0676505e-07
  -5.6606607e-01   4.7365380e-07
  -5.6506507e-01   4.4263872e-07
  -5.6406406e-01   4.1359167e-07
  -5.6306306e-01   3.8639203e-07
  -5.6206206e-01   3.6092630e-07
  -5.6106106e-01   3.3708771e-07
  -5.6006006e-01   3.1477577e-07
  -5.5905906e-01   2.9389600e-07
  -5.5805806e-01   2.7435953e-07
  -5.5705706e-01   2.5608282e-07
  -5.5605606e-01   2.3898730e-07
  -5.5505506e-01   2.2299915e-07
  -5.5405405e-01   2.0804898e-07
  -5.5305305e-01   1.9407160e-07
  -5.5205205e-01   1.8100575e-07
  -5.5105105e-01   1.6879391e-07
  -5.5005005e-01   1.5738203e-07
  -5.4904905e-01   1.4671940e-07
  -5.4804805e-01   1.3675838e-07
  -5.4704705e-01   1.2745425e-07
  -5.4604605e-01   1.1876507e-07
  -5.4504505e-01   1.1065145e-07
  -5.4404404e-01   1.0307647e-07
  -5.4304304e-01   9.6005457e-08
  -5.4204204e-01   8.9405928e-08
  -5.4104104e-01   8.3247407e-08
  -5.4004004e-01   7.7501323e-08
  -5.3903904e-01   7.2140894e-08
  -5.3803804e-01   6.7141018e-08
  -5.3703704e-01   6.2478174e-08
  -5.3603604e-01   5.8130323e-08
  -5.3503504e-01   5.4076820e-08
  -5.3403403e-01   5.0298328e-08
  -5.3303303e-01   4.6776741e-08
  -5.3203203e-01   4.3495103e-08
  -5.3103103e-01   4.0437545e-08
  -5.3003003e-01   3.7589209e-08
  -5.2902903e-01   3.4936195e-08
  -5.2802803e-01   3.2465494e-08
  -5.2702703e-01   3.0164938e-08
  -5.2602603e-01   2.8023143e-08
  -5.2502503e-01   2.6029466e-08
  -5.2402402e-01   2.4173954e-08
  -5.2302302e-01   2.2447300e-08
  -5.2202202e-01   2.0840807e-08
  -5.2102102e-01   1.9346346e-08
  -5.2002002e-01   1.7956321e-08
  -5.1901902e-01   1.6663637e-08
  -5.1801802e-01   1.5461664e-08
  -5.1701702e-01   1.4344210e-08
  -5.1601602e-01   1.3305496e-08
  -5.1501502e-01   1.2340123e-08
  -5.1401401e-01   1.1443053e-08
  -5.1301301e-01   1.0609584e-08
  -5.1201201e-01   9.8353267e-09
  -5.1101101e-01   9.1161869e-09
  -5.1001001e-01   8.4483453e-09
  -5.0900901e-01   7.8282392e-09
  -5.0800801e-01   7.2525465e-09
  -5.0700701e-01   6.7181696e-09
  -5.0600601e-01   6.2222205e-09
  -5.0500501e-01   5.7620077e-09
  -5.0400400e-01   5.3350228e-09
  -5.0300300e-01   4.9389282e-09
  -5.0200200e-01   4.5715467e-09
  -5.0100100e-01   4.2308497e-09
  -5.0000000e-01   3.9149484e-09


==> 1Sol_diff_gaussApprox3_theta.dat <==
   3.0000000e-01   2.3926102e-29
   3.0020020e-01   3.2196341e-29
   3.0040040e-01   4.3297419e-29
   3.0060060e-01   5.8188667e-29
   3.0080080e-01   7.8151212e-29
   3.0100100e-01   1.0489480e-28
   3.0120120e-01   1.4069967e-28
   3.0140140e-01   1.8860497e-28
   3.0160160e-01   2.5265860e-28
   3.0180180e-01   3.3824856e-28
   3.0200200e-01   4.5254183e-28
   3.0220220e-01   6.0506555e-28
   3.0240240e-01   8.0847581e-28
   3.0260260e-01   1.0795743e-27
   3.0280280e-01   1.4406516e-27
   3.0300300e-01   1.9212608e-27
   3.0320320e-01   2.5605577e-27
   3.0340340e-01   3.4103876e-27
   3.0360360e-01   4.5393515e-27
   3.0380380e-01   6.0381626e-27
   3.0400400e-01   8.0266940e-27
   3.0420420e-01   1.0663248e-26
   3.0440440e-01   1.4156740e-26
   3.0460460e-01   1.8782694e-26
   3.0480480e-01   2.4904248e-26
   3.0500501e-01   3.2999692e-26
   3.0520521e-01   4.3698573e-26
   3.0540541e-01   5.7828981e-26
   3.0560561e-01   7.6479447e-26
   3.0580581e-01   1.0107991e-25
   3.0600601e-01   1.3350756e-25
   3.0620621e-01   1.7622511e-25
   3.0640641e-01   2.3246129e-25
   3.0660661e-01   3.0644631e-25
   3.0680681e-01   4.0371888e-25
   3.0700701e-01   5.3152615e-25
   3.0720721e-01   6.9934444e-25
   3.0740741e-01   9.1955674e-25
   3.0760761e-01   1.2083336e-24
   3.0780781e-01   1.5867776e-24
   3.0800801e-01   2.0824098e-24
   3.0820821e-01   2.7310978e-24
   3.0840841e-01   3.5795565e-24
   3.0860861e-01   4.6885882e-24
   3.0880881e-01   6.1372791e-24
   3.0900901e-01   8.0284291e-24
   3.0920921e-01   1.0495574e-23
   3.0940941e-01   1.3712060e-23
   3.0960961e-01   1.7902766e-23
   3.0980981e-01   2.3359228e-23
   3.1001001e-01   3.0459147e-23
   3.1021021e-01   3.9691536e-23
   3.1041041e-01   5.1689102e-23
   3.1061061e-01   6.7269930e-23
   3.1081081e-01   8.7491101e-23
   3.1101101e-01   1.1371760e-22
   3.1121121e-01   1.4771086e-22
   3.1141141e-01   1.9174236e-22
   3.1161161e-01   2.4873942e-22
   3.1181181e-01   3.2247205e-22
   3.1201201e-01   4.1779232e-22
   3.1221221e-01   5.4094080e-22
   3.1241241e-01   6.9993859e-22
   3.1261261e-01   9.0508850e-22
   3.1281281e-01   1.1696154e-21
   3.1301301e-01   1.5104836e-21
   3.1321321e-01   1.9494399e-21
   3.1341341e-01   2.5143435e-21
   3.1361361e-01   3.2408600e-21
   3.1381381e-01   4.1746191e-21
   3.1401401e-01   5.3739590e-21
   3.1421421e-01   6.9134170e-21
   3.1441441e-01   8.8881643e-21
   3.1461461e-01   1.1419637e-20
   3.1481481e-01   1.4662683e-20
   3.1501502e-01   1.8814622e-20
   3.1521522e-01   2.4126730e-20
   3.1541542e-01   3.0918779e-20
   3.1561562e-01   3.9597441e-20
   3.1581582e-01   5.0679559e-20
   3.1601602e-01   6.4821554e-20
   3.1621622e-01   8.2856572e-20
   3.1641642e-01   1.0584136e-19
   3.1661662e-01   1.3511537e-19
   3.1681682e-01   1.7237529e-19
   3.1701702e-01   2.1976887e-19
   3.1721722e-01   2.8001304e-19
   3.1741742e-01   3.5654246e-19
   3.1761762e-01   4.5369622e-19
   3.1781782e-01   5.7695239e-19
   3.1801802e-01   7.3322237e-19
   3.1821822e-01   9.3122012e-19
   3.1841842e-01   1.1819250e-18
   3.1861862e-01   1.4991613e-18
   3.1881882e-01   1.9003244e-18
   3.1901902e-01   2.4072879e-18
   3.1921922e-01   3.0475388e-18
   3.1941942e-01   3.8555945e-18
   3.1961962e-01   4.8747728e-18
   3.1981982e-01   6.1593987e-18
   3.2002002e-01   7.7775563e-18
   3.2022022e-01   9.8145168e-18
   3.2042042e-01   1.2377006e-17
   3.2062062e-01   1.5598512e-17
   3.2082082e-01   1.9645889e-17
   3.2102102e-01   2.4727550e-17
   3.2122122e-01   3.1103654e-17
   3.2142142e-01   3.9098729e-17
   3.2162162e-01   4.9117333e-17
   3.2182182e-01   6.1663452e-17
   3.2202202e-01   7.7364514e-17
   3.2222222e-01   9.7001105e-17
   3.2242242e-01   1.2154371e-16
   3.2262262e-01   1.5219808e-16
   3.2282282e-01   1.9046132e-16
   3.2302302e-01   2.3819098e-16
   3.2322322e-01   2.9769035e-16
   3.2342342e-01   3.7181346e-16
   3.2362362e-01   4.6409445e-16
   3.2382382e-01   5.7890666e-16
   3.2402402e-01   7.2165833e-16
   3.2422422e-01   8.9903299e-16
   3.2442442e-01   1.1192846e-15
   3.2462462e-01   1.3925999e-15
   3.2482482e-01   1.7315423e-15
   3.2502503e-01   2.1515961e-15
   3.2522523e-01   2.6718329e-15
   3.2542543e-01   3.3157270e-15
   3.2562563e-01   4.1121519e-15
   3.2582583e-01   5.0965987e-15
   3.2602603e-01   6.3126635e-15
   3.2622623e-01   7.8138624e-15
   3.2642643e-01   9.6658441e-15
   3.2662663e-01   1.1949087e-14
   3.2682683e-01   1.4762183e-14
   3.2702703e-01   1.8225831e-14
   3.2722723e-01   2.2487699e-14
   3.2742743e-01   2.7728323e-14
   3.2762763e-01   3.4168279e-14
   3.2782783e-01   4.2076879e-14
   3.2802803e-01   5.1782718e-14
   3.2822823e-01   6.3686455e-14
   3.2842843e-01   7.8276288e-14
   3.2862863e-01   9.6146677e-14
   3.2882883e-01   1.1802099e-13
   3.2902903e-01   1.4477885e-13
   3.2922923e-01   1.7748920e-13
   3.2942943e-01   2.1745011e-13
   3.2962963e-01   2.6623690e-13
   3.2982983e-01   3.2576002e-13
   3.3003003e-01   3.9833478e-13
   3.3023023e-01   4.8676526e-13
   3.3043043e-01   5.9444522e-13
   3.3063063e-01   7.2547929e-13
   3.3083083e-01   8.8482851e-13
   3.3103103e-01   1.0784850e-12
   3.3123123e-01   1.3136813e-12
   3.3143143e-01   1.5991413e-12
   3.3163163e-01   1.9453806e-12
   3.3183183e-01   2.3650658e-12
   3.3203203e-01   2.8734444e-12
   3.3223223e-01   3.4888578e-12
   3.3243243e-01   4.2333546e-12
   3.3263263e-01   5.1334217e-12
   3.3283283e-01   6.2208560e-12
   3.3303303e-01   7.5338032e-12
   3.3323323e-01   9.1179940e-12
   3.3343343e-01   1.1028216e-11
   3.3363363e-01   1.3330060e-11
   3.3383383e-01   1.6102002e-11
   3.3403403e-01   1.9437864e-11
   3.3423423e-01   2.3449746e-11
   3.3443443e-01   2.8271486e-11
   3.3463463e-01   3.4062777e-11
   3.3483483e-01   4.1014024e-11
   3.3503504e-01   4.9352098e-11
   3.3523524e-01   5.9347136e-11
   3.3543544e-01   7.1320574e-11
   3.3563564e-01   8.5654622e-11
   3.3583584e-01   1.0280345e-10
   3.3603604e-01   1.2330636e-10
   3.3623624e-01   1.4780332e-10
   3.3643644e-01   1.7705321e-10
   3.3663664e-01   2.1195533e-10
   3.3683684e-01   2.5357462e-10
   3.3703704e-01   3.0317134e-10
   3.3723724e-01   3.6223584e-10
   3.3743744e-01   4.3252936e-10
   3.3763764e-01   5.1613188e-10
   3.3783784e-01   6.1549807e-10
   3.3803804e-01   7.3352278e-10
   3.3823824e-01   8.7361772e-10
   3.3843844e-01   1.0398009e-09
   3.3863864e-01   1.2368010e-09
   3.3883884e-01   1.4701796e-09
   3.3903904e-01   1.7464730e-09
   3.3923924e-01   2.0733578e-09
   3.3943944e-01   2.4598439e-09
   3.3963964e-01   2.9164985e-09
   3.3983984e-01   3.4557068e-09
   3.4004004e-01   4.0919745e-09
   3.4024024e-01   4.8422796e-09
   3.4044044e-01   5.7264797e-09
   3.4064064e-01   6.7677840e-09
   3.4084084e-01   7.9933011e-09
   3.4104104e-01   9.4346711e-09
   3.4124124e-01   1.1128798e-08
   3.4144144e-01   1.3118697e-08
   3.4164164e-01   1.5454467e-08
   3.4184184e-01   1.8194422e-08
   3.4204204e-01   2.1406389e-08
   3.4224224e-01   2.5169204e-08
   3.4244244e-01   2.9574435e-08
   3.4264264e-01   3.4728365e-08
   3.4284284e-01   4.0754272e-08
   3.4304304e-01   4.7795043e-08
   3.4324324e-01   5.6016179e-08
   3.4344344e-01   6.5609241e-08
   3.4364364e-01   7.6795799e-08
   3.4384384e-01   8.9831949e-08
   3.4404404e-01   1.0501349e-07
   3.4424424e-01   1.2268184e-07
   3.4444444e-01   1.4323078e-07
   3.4464464e-01   1.6711421e-07
   3.4484484e-01   1.9485488e-07
   3.4504505e-01   2.2705451e-07
   3.4524525e-01   2.6440513e-07
   3.4544545e-01   3.0770215e-07
   3.4564565e-01   3.5785912e-07
   3.4584585e-01   4.1592456e-07
   3.4604605e-01   4.8310102e-07
   3.4624625e-01   5.6076676e-07
   3.4644645e-01   6.5050026e-07
   3.4664665e-01   7.5410809e-07
   3.4684685e-01   8.7365635e-07
   3.4704705e-01   1.0115063e-06
   3.4724725e-01   1.1703545e-06
   3.4744745e-01   1.3532786e-06
   3.4764765e-01   1.5637881e-06
   3.4784785e-01   1.8058825e-06
   3.4804805e-01   2.0841166e-06
   3.4824825e-01   2.4036732e-06
   3.4844845e-01   2.7704465e-06
   3.4864865e-01   3.1911337e-06
   3.4884885e-01   3.6733403e-06
   3.4904905e-01   4.2256958e-06
   3.4924925e-01   4.8579854e-06
   3.4944945e-01   5.5812966e-06
   3.4964965e-01   6.4081830e-06
   3.4984985e-01   7.3528485e-06
   3.5005005e-01   8.4313525e-06
   3.5025025e-01   9.6618388e-06
   3.5045045e-01   1.1064792e-05
   3.5065065e-01   1.2663320e-05
   3.5085085e-01   1.4483478e-05
   3.5105105e-01   1.6554614e-05
   3.5125125e-01   1.8909766e-05
   3.5145145e-01   2.1586099e-05
   3.5165165e-01   2.4625388e-05
   3.5185185e-01   2.8074558e-05
   3.5205205e-01   3.1986275e-05
   3.5225225e-01   3.6419613e-05
   3.5245245e-01   4.1440777e-05
   3.5265265e-01   4.7123916e-05
   3.5285285e-01   5.3552009e-05
   3.5305305e-01   6.0817851e-05
   3.5325325e-01   6.9025139e-05
   3.5345345e-01   7.8289662e-05
   3.5365365e-01   8.8740620e-05
   3.5385385e-01   1.0052207e-04
   3.5405405e-01   1.1379450e-04
   3.5425425e-01   1.2873660e-04
   3.5445445e-01   1.4554716e-04
   3.5465465e-01   1.6444715e-04
   3.5485485e-01   1.8568202e-04
   3.5505506e-01   2.0952424e-04
   3.5525526e-01   2.3627600e-04
   3.5545546e-01   2.6627222e-04
   3.5565566e-01   2.9988381e-04
   3.5585586e-01   3.3752122e-04
   3.5605606e-01   3.7963834e-04
   3.5625626e-01   4.2673667e-04
   3.5645646e-01   4.7936991e-04
   3.5665666e-01   5.3814894e-04
   3.5685686e-01   6.0374718e-04
   3.5705706e-01   6.7690646e-04
   3.5725726e-01   7.5844329e-04
   3.5745746e-01   8.4925572e-04
   3.5765766e-01   9.5033069e-04
   3.5785786e-01   1.0627520e-03
   3.5805806e-01   1.1877090e-03
   3.5825826e-01   1.3265055e-03
   3.5845846e-01   1.4805701e-03
   3.5865866e-01   1.6514667e-03
   3.5885886e-01   1.8409058e-03
   3.5905906e-01   2.0507571e-03
   3.5925926e-01   2.2830625e-03
   3.5945946e-01   2.5400501e-03
   3.5965966e-01   2.8241495e-03
   3.5985986e-01   3.1380076e-03
   3.6006006e-01   3.4845059e-03
   3.6026026e-01   3.8667789e-03
   3.6046046e-01   4.2882331e-03
   3.6066066e-01   4.7525680e-03
   3.6086086e-01   5.2637979e-03
   3.6106106e-01   5.8262751e-03
   3.6126126e-01   6.4447144e-03
   3.6146146e-01   7.1242193e-03
   3.6166166e-01   7.8703092e-03
   3.6186186e-01   8.6889484e-03
   3.6206206e-01   9.5865768e-03
   3.6226226e-01   1.0570142e-02
   3.6246246e-01   1.1647131e-02
   3.6266266e-01   1.2825610e-02
   3.6286286e-01   1.4114257e-02
   3.6306306e-01   1.5522402e-02
   3.6326326e-01   1.7060067e-02
   3.6346346e-01   1.8738010e-02
   3.6366366e-01   2.0567764e-02
   3.6386386e-01   2.2561690e-02
   3.6406406e-01   2.4733017e-02
   3.6426426e-01   2.7095893e-02
   3.6446446e-01   2.9665436e-02
   3.6466466e-01   3.2457789e-02
   3.6486486e-01   3.5490167e-02
   3.6506507e-01   3.8780915e-02
   3.6526527e-01   4.2349568e-02
   3.6546547e-01   4.6216901e-02
   3.6566567e-01   5.0404995e-02
   3.6586587e-01   5.4937290e-02
   3.6606607e-01   5.9838653e-02
   3.6626627e-01   6.5135432e-02
   3.6646647e-01   7.0855521e-02
   3.6666667e-01   7.7028423e-02
   3.6686687e-01   8.3685310e-02
   3.6706707e-01   9.0859086e-02
   3.6726727e-01   9.8584449e-02
   3.6746747e-01   1.0689795e-01
   3.6766767e-01   1.1583805e-01
   3.6786787e-01   1.2544519e-01
   3.6806807e-01   1.3576184e-01
   3.6826827e-01   1.4683254e-01
   3.6846847e-01   1.5870399e-01
   3.6866867e-01   1.7142504e-01
   3.6886887e-01   1.8504681e-01
   3.6906907e-01   1.9962267e-01
   3.6926927e-01   2.1520831e-01
   3.6946947e-01   2.3186175e-01
   3.6966967e-01   2.4964340e-01
   3.6986987e-01   2.6861607e-01
   3.7007007e-01   2.8884497e-01
   3.7027027e-01   3.1039773e-01
   3.7047047e-01   3.3334440e-01
   3.7067067e-01   3.5775747e-01
   3.7087087e-01   3.8371182e-01
   3.7107107e-01   4.1128469e-01
   3.7127127e-01   4.4055571e-01
   3.7147147e-01   4.7160676e-01
   3.7167167e-01   5.0452203e-01
   3.7187187e-01   5.3938784e-01
   3.7207207e-01   5.7629265e-01
   3.7227227e-01   6.1532693e-01
   3.7247247e-01   6.5658307e-01
   3.7267267e-01   7.0015524e-01
   3.7287287e-01   7.4613932e-01
   3.7307307e-01   7.9463267e-01
   3.7327327e-01   8.4573405e-01
   3.7347347e-01   8.9954342e-01
   3.7367367e-01   9.5616173e-01
   3.7387387e-01   1.0156907e+00
   3.7407407e-01   1.0782328e+00
   3.7427427e-01   1.1438906e+00
   3.7447447e-01   1.2127670e+00
   3.7467467e-01   1.2849646e+00
   3.7487487e-01   1.3605856e+00
   3.7507508e-01   1.4397314e+00
   3.7527528e-01   1.5225024e+00
   3.7547548e-01   1.6089977e+00
   3.7567568e-01   1.6993145e+00
   3.7587588e-01   1.7935481e+00
   3.7607608e-01   1.8917911e+00
   3.7627628e-01   1.9941337e+00
   3.7647648e-01   2.1006624e+00
   3.7667668e-01   2.2114604e+00
   3.7687688e-01   2.3266067e+00
   3.7707708e-01   2.4461760e+00
   3.7727728e-01   2.5702380e+00
   3.7747748e-01   2.6988571e+00
   3.7767768e-01   2.8320920e+00
   3.7787788e-01   2.9699951e+00
   3.7807808e-01   3.1126122e+00
   3.7827828e-01   3.2599821e+00
   3.7847848e-01   3.4121360e+00
   3.7867868e-01   3.5690970e+00
   3.7887888e-01   3.7308800e+00
   3.7907908e-01   3.8974911e+00
   3.7927928e-01   4.0689269e+00
   3.7947948e-01   4.2451746e+00
   3.7967968e-01   4.4262113e+00
   3.7987988e-01   4.6120035e+00
   3.8008008e-01   4.8025073e+00
   3.8028028e-01   4.9976675e+00
   3.8048048e-01   5.1974173e+00
   3.8068068e-01   5.4016784e+00
   3.8088088e-01   5.6103606e+00
   3.8108108e-01   5.8233614e+00
   3.8128128e-01   6.0405658e+00
   3.8148148e-01   6.2618463e+00
   3.8168168e-01   6.4870628e+00
   3.8188188e-01   6.7160623e+00
   3.8208208e-01   6.9486789e+00
   3.8228228e-01   7.1847337e+00
   3.8248248e-01   7.4240352e+00
   3.8268268e-01   7.6663789e+00
   3.8288288e-01   7.9115477e+00
   3.8308308e-01   8.1593119e+00
   3.8328328e-01   8.4094294e+00
   3.8348348e-01   8.6616461e+00
   3.8368368e-01   8.9156961e+00
   3.8388388e-01   9.1713018e+00
   3.8408408e-01   9.4281748e+00
   3.8428428e-01   9.6860160e+00
   3.8448448e-01   9.9445159e+00
   3.8468468e-01   1.0203356e+01
   3.8488488e-01   1.0462207e+01
   3.8508509e-01   1.0720734e+01
   3.8528529e-01   1.0978592e+01
   3.8548549e-01   1.1235429e+01
   3.8568569e-01   1.1490888e+01
   3.8588589e-01   1.1744606e+01
   3.8608609e-01   1.1996214e+01
   3.8628629e-01   1.2245341e+01
   3.8648649e-01   1.2491611e+01
   3.8668669e-01   1.2734648e+01
   3.8688689e-01   1.2974074e+01
   3.8708709e-01   1.3209509e+01
   3.8728729e-01   1.3440577e+01
   3.8748749e-01   1.3666901e+01
   3.8768769e-01   1.3888109e+01
   3.8788789e-01   1.4103831e+01
   3.8808809e-01   1.4313702e+01
   3.8828829e-01   1.4517363e+01
   3.8848849e-01   1.4714464e+01
   3.8868869e-01   1.4904660e+01
   3.8888889e-01   1.5087615e+01
   3.8908909e-01   1.5263005e+01
   3.8928929e-01   1.5430514e+01
   3.8948949e-01   1.5589840e+01
   3.8968969e-01   1.5740692e+01
   3.8988989e-01   1.5882794e+01
   3.9009009e-01   1.6015884e+01
   3.9029029e-01   1.6139713e+01
   3.9049049e-01   1.6254052e+01
   3.9069069e-01   1.6358684e+01
   3.9089089e-01   1.6453414e+01
   3.9109109e-01   1.6538060e+01
   3.9129129e-01   1.6612463e+01
   3.9149149e-01   1.6676481e+01
   3.9169169e-01   1.6729991e+01
   3.9189189e-01   1.6772891e+01
   3.9209209e-01   1.6805097e+01
   3.9229229e-01   1.6826549e+01
   3.9249249e-01   1.6837205e+01
   3.9269269e-01   1.6837044e+01
   3.9289289e-01   1.6826067e+01
   3.9309309e-01   1.6804295e+01
   3.9329329e-01   1.6771769e+01
   3.9349349e-01   1.6728553e+01
   3.9369369e-01   1.6674729e+01
   3.9389389e-01   1.6610401e+01
   3.9409409e-01   1.6535691e+01
   3.9429429e-01   1.6450742e+01
   3.9449449e-01   1.6355716e+01
   3.9469469e-01   1.6250792e+01
   3.9489489e-01   1.6136168e+01
   3.9509510e-01   1.6012060e+01
   3.9529530e-01   1.5878699e+01
   3.9549550e-01   1.5736332e+01
   3.9569570e-01   1.5585224e+01
   3.9589590e-01   1.5425651e+01
   3.9609610e-01   1.5257903e+01
   3.9629630e-01   1.5082284e+01
   3.9649650e-01   1.4899109e+01
   3.9669670e-01   1.4708703e+01
   3.9689690e-01   1.4511402e+01
   3.9709710e-01   1.4307551e+01
   3.9729730e-01   1.4097500e+01
   3.9749750e-01   1.3881610e+01
   3.9769770e-01   1.3660245e+01
   3.9789790e-01   1.3433775e+01
   3.9809810e-01   1.3202572e+01
   3.9829830e-01   1.2967012e+01
   3.9849850e-01   1.2727474e+01
   3.9869870e-01   1.2484335e+01
   3.9889890e-01   1.2237974e+01
   3.9909910e-01   1.1988768e+01
   3.9929930e-01   1.1737092e+01
   3.9949950e-01   1.1483317e+01
   3.9969970e-01   1.1227812e+01
   3.9989990e-01   1.0970939e+01
   4.0010010e-01   1.0713057e+01
   4.0030030e-01   1.0454515e+01
   4.0050050e-01   1.0195659e+01
   4.0070070e-01   9.9368251e+00
   4.0090090e-01   9.6783402e+00
   4.0110110e-01   9.4205234e+00
   4.0130130e-01   9.1636838e+00
   4.0150150e-01   8.9081202e+00
   4.0170170e-01   8.6541208e+00
   4.0190190e-01   8.4019627e+00
   4.0210210e-01   8.1519116e+00
   4.0230230e-01   7.9042211e+00
   4.0250250e-01   7.6591330e+00
   4.0270270e-01   7.4168767e+00
   4.0290290e-01   7.1776688e+00
   4.0310310e-01   6.9417134e+00
   4.0330330e-01   6.7092019e+00
   4.0350350e-01   6.4803126e+00
   4.0370370e-01   6.2552109e+00
   4.0390390e-01   6.0340496e+00
   4.0410410e-01   5.8169684e+00
   4.0430430e-01   5.6040944e+00
   4.0450450e-01   5.3955422e+00
   4.0470470e-01   5.1914139e+00
   4.0490490e-01   4.9917995e+00
   4.0510511e-01   4.7967769e+00
   4.0530531e-01   4.6064124e+00
   4.0550551e-01   4.4207609e+00
   4.0570571e-01   4.2398662e+00
   4.0590591e-01   4.0637612e+00
   4.0610611e-01   3.8924687e+00
   4.0630631e-01   3.7260012e+00
   4.0650651e-01   3.5643616e+00
   4.0670671e-01   3.4075437e+00
   4.0690691e-01   3.2555325e+00
   4.0710711e-01   3.1083043e+00
   4.0730731e-01   2.9658279e+00
   4.0750751e-01   2.8280643e+00
   4.0770771e-01   2.6949674e+00
   4.0790791e-01   2.5664847e+00
   4.0810811e-01   2.4425572e+00
   4.0830831e-01   2.3231204e+00
   4.0850851e-01   2.2081044e+00
   4.0870871e-01   2.0974345e+00
   4.0890891e-01   1.9910314e+00
   4.0910911e-01   1.8888120e+00
   4.0930931e-01   1.7906895e+00
   4.0950951e-01   1.6965737e+00
   4.0970971e-01   1.6063718e+00
   4.0990991e-01   1.5199887e+00
   4.1011011e-01   1.4373268e+00
   4.1031031e-01   1.3582873e+00
   4.1051051e-01   1.2827695e+00
   4.1071071e-01   1.2106722e+00
   4.1091091e-01   1.1418929e+00
   4.1111111e-01   1.0763292e+00
   4.1131131e-01   1.0138782e+00
   4.1151151e-01   9.5443718e-01
   4.1171171e-01   8.9790384e-01
   4.1191191e-01   8.4417642e-01
   4.1211211e-01   7.9315400e-01
   4.1231231e-01   7.4473666e-01
   4.1251251e-01   6.9882569e-01
   4.1271271e-01   6.5532373e-01
   4.1291291e-01   6.1413500e-01
   4.1311311e-01   5.7516534e-01
   4.1331331e-01   5.3832243e-01
   4.1351351e-01   5.0351587e-01
   4.1371371e-01   4.7065726e-01
   4.1391391e-01   4.3966032e-01
   4.1411411e-01   4.1044095e-01
   4.1431431e-01   3.8291733e-01
   4.1451451e-01   3.5700990e-01
   4.1471471e-01   3.3264149e-01
   4.1491491e-01   3.0973729e-01
   4.1511512e-01   2.8822488e-01
   4.1531532e-01   2.6803429e-01
   4.1551552e-01   2.4909795e-01
   4.1571572e-01   2.3135073e-01
   4.1591592e-01   2.1472989e-01
   4.1611612e-01   1.9917510e-01
   4.1631632e-01   1.8462839e-01
   4.1651652e-01   1.7103416e-01
   4.1671672e-01   1.5833908e-01
   4.1691692e-01   1.4649214e-01
   4.1711712e-01   1.3544451e-01
   4.1731732e-01   1.2514959e-01
   4.1751752e-01   1.1556288e-01
   4.1771772e-01   1.0664197e-01
   4.1791792e-01   9.8346503e-02
   4.1811812e-01   9.0638056e-02
   4.1831832e-01   8.3480136e-02
   4.1851852e-01   7.6838102e-02
   4.1871872e-01   7.0679102e-02
   4.1891892e-01   6.4972014e-02
   4.1911912e-01   5.9687384e-02
   4.1931932e-01   5.4797365e-02
   4.1951952e-01   5.0275652e-02
   4.1971972e-01   4.6097425e-02
   4.1991992e-01   4.2239282e-02
   4.2012012e-01   3.8679184e-02
   4.2032032e-01   3.5396392e-02
   4.2052052e-01   3.2371408e-02
   4.2072072e-01   2.9585922e-02
   4.2092092e-01   2.7022749e-02
   4.2112112e-01   2.4665780e-02
   4.2132132e-01   2.2499927e-02
   4.2152152e-01   2.0511068e-02
   4.2172172e-01   1.8686000e-02
   4.2192192e-01   1.7012390e-02
   4.2212212e-01   1.5478726e-02
   4.2232232e-01   1.4074275e-02
   4.2252252e-01   1.2789034e-02
   4.2272272e-01   1.1613694e-02
   4.2292292e-01   1.0539595e-02
   4.2312312e-01   9.5586897e-03
   4.2332332e-01   8.6635070e-03
   4.2352352e-01   7.8471148e-03
   4.2372372e-01   7.1030880e-03
   4.2392392e-01   6.4254759e-03
   4.2412412e-01   5.8087717e-03
   4.2432432e-01   5.2478841e-03
   4.2452452e-01   4.7381093e-03
   4.2472472e-01   4.2751053e-03
   4.2492492e-01   3.8548677e-03
   4.2512513e-01   3.4737059e-03
   4.2532533e-01   3.1282218e-03
   4.2552553e-01   2.8152887e-03
   4.2572573e-01   2.5320323e-03
   4.2592593e-01   2.2758124e-03
   4.2612613e-01   2.0442057e-03
   4.2632633e-01   1.8349897e-03
   4.2652653e-01   1.6461280e-03
   4.2672673e-01   1.4757557e-03
   4.2692693e-01   1.3221668e-03
   4.2712713e-01   1.1838016e-03
   4.2732733e-01   1.0592355e-03
   4.2752753e-01   9.4716806e-04
   4.2772773e-01   8.4641328e-04
   4.2792793e-01   7.5589036e-04
   4.2812813e-01   6.7461510e-04
   4.2832833e-01   6.0169197e-04
   4.2852853e-01   5.3630679e-04
   4.2872873e-01   4.7771984e-04
   4.2892893e-01   4.2525965e-04
   4.2912913e-01   3.7831711e-04
   4.2932933e-01   3.3634014e-04
   4.2952953e-01   2.9882872e-04
   4.2972973e-01   2.6533032e-04
   4.2992993e-01   2.3543571e-04
   4.3013013e-01   2.0877510e-04
   4.3033033e-01   1.8501459e-04
   4.3053053e-01   1.6385292e-04
   4.3073073e-01   1.4501846e-04
   4.3093093e-01   1.2826652e-04
   4.3113113e-01   1.1337681e-04
   4.3133133e-01   1.0015118e-04
   4.3153153e-01   8.8411512e-05
   4.3173173e-01   7.7997823e-05
   4.3193193e-01   6.8766522e-05
   4.3213213e-01   6.0588827e-05
   4.3233233e-01   5.3349327e-05
   4.3253253e-01   4.6944666e-05
   4.3273273e-01   4.1282356e-05
   4.3293293e-01   3.6279694e-05
   4.3313313e-01   3.1862779e-05
   4.3333333e-01   2.7965631e-05
   4.3353353e-01   2.4529375e-05
   4.3373373e-01   2.1501525e-05
   4.3393393e-01   1.8835318e-05
   4.3413413e-01   1.6489123e-05
   4.3433433e-01   1.4425906e-05
   4.3453453e-01   1.2612742e-05
   4.3473473e-01   1.1020387e-05
   4.3493493e-01   9.6228808e-06
   4.3513514e-01   8.3971956e-06
   4.3533534e-01   7.3229210e-06
   4.3553554e-01   6.3819785e-06
   4.3573574e-01   5.5583672e-06
   4.3593594e-01   4.8379352e-06
   4.3613614e-01   4.2081748e-06
   4.3633634e-01   3.6580397e-06
   4.3653654e-01   3.1777810e-06
   4.3673674e-01   2.7588013e-06
   4.3693694e-01   2.3935240e-06
   4.3713714e-01   2.0752770e-06
   4.3733734e-01   1.7981887e-06
   4.3753754e-01   1.5570959e-06
   4.3773774e-01   1.3474616e-06
   4.3793794e-01   1.1653015e-06
   4.3813814e-01   1.0071199e-06
   4.3833834e-01   8.6985111e-07
   4.3853854e-01   7.5080920e-07
   4.3873874e-01   6.4764224e-07
   4.3893894e-01   5.5829232e-07
   4.3913914e-01   4.8096011e-07
   4.3933934e-01   4.1407344e-07
   4.3953954e-01   3.5625962e-07
   4.3973974e-01   3.0632097e-07
   4.3993994e-01   2.6321327e-07
   4.4014014e-01   2.2602670e-07
   4.4034034e-01   1.9396913e-07
   4.4054054e-01   1.6635138e-07
   4.4074074e-01   1.4257425e-07
   4.4094094e-01   1.2211716e-07
   4.4114114e-01   1.0452814e-07
   4.4134134e-01   8.9415058e-08
   4.4154154e-01   7.6437945e-08
   4.4174174e-01   6.5302267e-08
   4.4194194e-01   5.5753024e-08
   4.4214214e-01   4.7569601e-08
   4.4234234e-01   4.0561266e-08
   4.4254254e-01   3.4563236e-08
   4.4274274e-01   2.9433250e-08
   4.4294294e-01   2.5048570e-08
   4.4314314e-01   2.1303383e-08
   4.4334334e-01   1.8106526e-08
   4.4354354e-01   1.5379514e-08
   4.4374374e-01   1.3054823e-08
   4.4394394e-01   1.1074401e-08
   4.4414414e-01   9.3883756e-09
   4.4434434e-01   7.9539264e-09
   4.4454454e-01   6.7343175e-09
   4.4474474e-01   5.6980535e-09
   4.4494494e-01   4.8181506e-09
   4.4514515e-01   4.0715064e-09
   4.4534535e-01   3.4383556e-09
   4.4554555e-01   2.9017993e-09
   4.4574575e-01   2.4473995e-09
   4.4594595e-01   2.0628292e-09
   4.4614615e-01   1.7375711e-09
   4.4634635e-01   1.4626581e-09
   4.4654655e-01   1.2304500e-09
   4.4674675e-01   1.0344417e-09
   4.4694695e-01   8.6909845e-10
   4.4714715e-01   7.2971429e-10
   4.4734735e-01   6.1229067e-10
   4.4754755e-01   5.1343248e-10
   4.4774775e-01   4.3025899e-10
   4.4794795e-01   3.6032756e-10
   4.4814815e-01   3.0156845e-10
   4.4834835e-01   2.5222914e-10
   4.4854855e-01   2.1082665e-10
   4.4874875e-01   1.7610703e-10
   4.4894895e-01   1.4701064e-10
   4.4914915e-01   1.2264272e-10
   4.4934935e-01   1.0224820e-10
   4.4954955e-01   8.5190367e-11
   4.4974975e-01   7.0932656e-11
   4.4994995e-01   5.9023215e-11
   4.5015015e-01   4.9081793e-11
   4.5035035e-01   4.0788608e-11
   4.5055055e-01   3.3874918e-11
   4.5075075e-01   2.8115030e-11
   4.5095095e-01   2.3319528e-11
   4.5115115e-01   1.9329555e-11
   4.5135135e-01   1.6011974e-11
   4.5155155e-01   1.3255278e-11
   4.5175175e-01   1.0966137e-11
   4.5195195e-01   9.0664951e-12
   4.5215215e-01   7.4911088e-12
   4.5235235e-01   6.1854840e-12
   4.5255255e-01   5.1041354e-12
   4.5275275e-01   4.2091228e-12
   4.5295295e-01   3.4688212e-12
   4.5315315e-01   2.8568875e-12
   4.5335335e-01   2.3513934e-12
   4.5355355e-01   1.9340974e-12
   4.5375375e-01   1.5898359e-12
   4.5395395e-01   1.3060121e-12
   4.5415415e-01   1.0721683e-12
   4.5435435e-01   8.7962929e-13
   4.5455455e-01   7.2120263e-13
   4.5475475e-01   5.9092971e-13
   4.5495495e-01   4.8387732e-13
   4.5515516e-01   3.9596392e-13
   4.5535536e-01   3.2381494e-13
   4.5555556e-01   2.6464217e-13
   4.5575576e-01   2.1614348e-13
   4.5595596e-01   1.7641932e-13
   4.5615616e-01   1.4390340e-13
   4.5635636e-01   1.1730509e-13
   4.5655656e-01   9.5561641e-14
   4.5675676e-01   7.7798503e-14
   4.5695696e-01   6.3296515e-14
   4.5715716e-01   5.1464679e-14
   4.5735736e-01   4.1817652e-14
   4.5755756e-01   3.3957127e-14
   4.5775776e-01   2.7556442e-14
   4.5795796e-01   2.2347876e-14
   4.5815816e-01   1.8112162e-14
   4.5835836e-01   1.4669835e-14
   4.5855856e-01   1.1874110e-14
   4.5875876e-01   9.6050105e-15
   4.5895896e-01   7.7645362e-15
   4.5915916e-01   6.2726941e-15
   4.5935936e-01   5.0642321e-15
   4.5955956e-01   4.0859591e-15
   4.5975976e-01   3.2945442e-15
   4.5995996e-01   2.6547130e-15
   4.6016016e-01   2.1377687e-15
   4.6036036e-01   1.7203816e-15
   4.6056056e-01   1.3835974e-15
   4.6076076e-01   1.1120278e-15
   4.6096096e-01   8.9318707e-16
   4.6116116e-01   7.1695208e-16
   4.6136136e-01   5.7512037e-16
   4.6156156e-01   4.6105027e-16
   4.6176176e-01   3.6936753e-16
   4.6196196e-01   2.9572638e-16
   4.6216216e-01   2.3661504e-16
   4.6236236e-01   1.8919755e-16
   4.6256256e-01   1.5118531e-16
   4.6276276e-01   1.2073261e-16
   4.6296296e-01   9.6351952e-17
   4.6316316e-01   7.6845305e-17
   4.6336336e-01   6.1248446e-17
   4.6356356e-01   4.8785833e-17
   4.6376376e-01   3.8834104e-17
   4.6396396e-01   3.0892550e-17
   4.6416416e-01   2.4559252e-17
   4.6436436e-01   1.9511804e-17
   4.6456456e-01   1.5491756e-17
   4.6476476e-01   1.2292063e-17
   4.6496496e-01   9.7469737e-18
   4.6516517e-01   7.7238839e-18
   4.6536537e-01   6.1167762e-18
   4.6556557e-01   4.8409473e-18
   4.6576577e-01   3.8287679e-18
   4.6596597e-01   3.0262766e-18
   4.6616617e-01   2.3904470e-18
   4.6636637e-01   1.8869941e-18
   4.6656657e-01   1.4886166e-18
   4.6676677e-01   1.1735892e-18
   4.6696697e-01   9.2463484e-19
   4.6716717e-01   7.2802336e-19
   4.6736737e-01   5.7285049e-19
   4.6756757e-01   4.5046201e-19
   4.6776777e-01   3.5399406e-19
   4.6796797e-01   2.7800633e-19
   4.6816817e-01   2.1818973e-19
   4.6836837e-01   1.7113342e-19
   4.6856857e-01   1.3413937e-19
   4.6876877e-01   1.0507482e-19
   4.6896897e-01   8.2254923e-20
   4.6916917e-01   6.4349634e-20
   4.6936937e-01   5.0309636e-20
   4.6956957e-01   3.9307659e-20
   4.6976977e-01   3.0691923e-20
   4.6996997e-01   2.3949250e-20
   4.7017017e-01   1.8675862e-20
   4.7037037e-01   1.4554266e-20
   4.7057057e-01   1.1334983e-20
   4.7077077e-01   8.8221076e-21
   4.7097097e-01   6.8619055e-21
   4.7117117e-01   5.3338160e-21
   4.7137137e-01   4.1433559e-21
   4.7157157e-01   3.2165282e-21
   4.7177177e-01   2.4954186e-21
   4.7197197e-01   1.9347299e-21
   4.7217217e-01   1.4990572e-21
   4.7237237e-01   1.1607454e-21
   4.7257257e-01   8.9820745e-22
   4.7277277e-01   6.9460395e-22
   4.7297297e-01   5.3680772e-22
   4.7317317e-01   4.1459224e-22
   4.7337337e-01   3.1999596e-22
   4.7357357e-01   2.4682477e-22
   4.7377377e-01   1.9026280e-22
   4.7397397e-01   1.4656827e-22
   4.7417417e-01   1.1283581e-22
   4.7437437e-01   8.6811012e-23
   4.7457457e-01   6.6745751e-23
   4.7477477e-01   5.1285351e-23
   4.7497497e-01   3.9380748e-23
   4.7517518e-01   3.0220072e-23
   4.7537538e-01   2.3175437e-23
   4.7557558e-01   1.7761568e-23
   4.7577578e-01   1.3603654e-23
   4.7597598e-01   1.0412398e-23
   4.7617618e-01   7.9646528e-24
   4.7637638e-01   6.0884095e-24
   4.7657658e-01   4.6511653e-24
   4.7677678e-01   3.5509177e-24
   4.7697698e-01   2.7091955e-24
   4.7717718e-01   2.0656703e-24
   4.7737738e-01   1.5739922e-24
   4.7757758e-01   1.1985745e-24
   4.7777778e-01   9.1211255e-25
   4.7797798e-01   6.9366972e-25
   4.7817818e-01   5.2720309e-25
   4.7837838e-01   4.0042766e-25
   4.7857858e-01   3.0394228e-25
   4.7877878e-01   2.3055740e-25
   4.7897898e-01   1.7477846e-25
   4.7917918e-01   1.3240906e-25
   4.7937938e-01   1.0024631e-25
   4.7957958e-01   7.5847273e-26
   4.7977978e-01   5.7349876e-26
   4.7997998e-01   4.3335709e-26
   4.8018018e-01   3.2725044e-26
   4.8038038e-01   2.4696504e-26
   4.8058058e-01   1.8625658e-26
   4.8078078e-01   1.4038112e-26
   4.8098098e-01   1.0573693e-26
   4.8118118e-01   7.9591295e-27
   4.8138138e-01   5.9872222e-27
   4.8158158e-01   4.5009697e-27
   4.8178178e-01   3.3814869e-27
   4.8198198e-01   2.5388103e-27
   4.8218218e-01   1.9049067e-27
   4.8238238e-01   1.4283613e-27
   4.8258258e-01   1.0703439e-27
   4.8278278e-01   8.0154798e-28
   4.8298298e-01   5.9986928e-28
   4.8318318e-01   4.4864686e-28
   4.8338338e-01   3.3533089e-28
   4.8358358e-01   2.5047443e-28
   4.8378378e-01   1.8697095e-28
   4.8398398e-01   1.3947803e-28
   4.8418418e-01   1.0398205e-28
   4.8438438e-01   7.7469694e-29
   4.8458458e-01   5.7680130e-29
   4.8478478e-01   4.2918204e-29
   4.8498498e-01   3.1913744e-29
   4.8518519e-01   2.3715642e-29
   4.8538539e-01   1.7612172e-29
   4.8558559e-01   1.3071092e-29
   4.8578579e-01   9.6946412e-30
   4.8598599e-01   7.1857568e-30
   4.8618619e-01   5.3227271e-30
   4.8638639e-01   3.9401867e-30
   4.8658659e-01   2.9148775e-30
   4.8678679e-01   2.1549874e-30
   4.8698699e-01   1.5921723e-30
   4.8718719e-01   1.1755912e-30
   4.8738739e-01   8.6744805e-31
   4.8758759e-01   6.3966346e-31
   4.8778779e-01   4.7139018e-31
   4.8798799e-01   3.4716059e-31
   4.8818819e-01   2.5550607e-31
   4.8838839e-01   1.8792863e-31
   4.8858859e-01   1.3813559e-31
   4.8878879e-01   1.0147034e-31
   4.8898899e-01   7.4489245e-32
   4.8918919e-01   5.4647329e-32
   4.8938939e-01   4.0065006e-32
   4.8958959e-01   2.9355022e-32
   4.8978979e-01   2.1494161e-32
   4.8998999e-01   1.5728218e-32
   4.9019019e-01   1.1501631e-32
   4.9039039e-01   8.4054366e-33
   4.9059059e-01   6.1387794e-33
   4.9079079e-01   4.4804815e-33
   4.9099099e-01   3.2680467e-33
   4.9119119e-01   2.3821699e-33
   4.9139139e-01   1.7353143e-33
   4.9159159e-01   1.2632940e-33
   4.9179179e-01   9.1907651e-34
   4.9199199e-01   6.6822050e-34
   4.9219219e-01   4.8552192e-34
   4.9239239e-01   3.5254844e-34
   4.9259259e-01   2.5582893e-34
   4.9279279e-01   1.8552457e-34
   4.9299299e-01   1.3445412e-34
   4.9319319e-01   9.7379543e-35
   4.9339339e-01   7.0482654e-35
   4.9359359e-01   5.0982094e-35
   4.9379379e-01   3.6853099e-35
   4.9399399e-01   2.6622649e-35
   4.9419419e-01   1.9219825e-35
   4.9439439e-01   1.3866552e-35
   4.9459459e-01   9.9978929e-36
   4.9479479e-01   7.2039282e-36
   4.9499499e-01   5.1874173e-36
   4.9519520e-01   3.7329649e-36
   4.9539540e-01   2.6845874e-36
   4.9559560e-01   1.9293992e-36
   4.9579580e-01   1.3857585e-36
   4.9599600e-01   9.9465830e-37
   4.9619620e-01   7.1347899e-37
   4.9639640e-01   5.1145730e-37
   4.9659660e-01   3.6640255e-37
   4.9679680e-01   2.6231825e-37
   4.9699700e-01   1.8768062e-37
   4.9719720e-01   1.3419343e-37
   4.9739740e-01   9.5887947e-38
   4.9759760e-01   6.8472736e-38
   4.9779780e-01   4.8864365e-38
   4.9799800e-01   3.4848793e-38
   4.9819820e-01   2.4837286e-38
   4.9839840e-01   1.7690555e-38
   4.9859860e-01   1.2592144e-38
   4.9879880e-01   8.9573349e-39
   4.9899900e-01   6.3676452e-39
   4.9919920e-01   4.5237627e-39
   4.9939940e-01   3.2117496e-39
   4.9959960e-01   2.2787908e-39
   4.9979980e-01   1.6158021e-39
   5.0000000e-01   1.1449665e-39


==> 1Sol_diff_hist_deltaT.dat <==
  -1.3000000e+00   2.5445293e-03
  -1.2738000e+00   2.0356234e-02
  -1.2476000e+00   3.0534351e-02
  -1.2214000e+00   7.8880407e-02
  -1.1952000e+00   1.9083969e-01
  -1.1690000e+00   3.6641221e-01
  -1.1428000e+00   5.2417303e-01
  -1.1166000e+00   8.4478372e-01
  -1.0904000e+00   1.1730280e+00
  -1.0642000e+00   1.4707379e+00
  -1.0380000e+00   1.6513995e+00
  -1.0118000e+00   1.4834606e+00
  -9.8560000e-01   1.4351145e+00
  -9.5940000e-01   1.1984733e+00
  -9.3320000e-01   8.2442748e-01
  -9.0700000e-01   5.4961832e-01
  -8.8080000e-01   3.4096692e-01
  -8.5460000e-01   2.0610687e-01
  -8.2840000e-01   9.1603053e-02
  -8.0220000e-01   2.2900763e-02
  -7.7600000e-01   1.7811705e-02
  -7.4980000e-01   5.0890585e-03
  -7.2360000e-01   0.0000000e+00
  -6.9740000e-01   5.0890585e-03
  -6.7120000e-01   0.0000000e+00
  -6.4500000e-01   0.0000000e+00
  -6.1880000e-01   0.0000000e+00
  -5.9260000e-01   0.0000000e+00
  -5.6640000e-01   0.0000000e+00
  -5.4020000e-01   0.0000000e+00
  -5.1400000e-01   0.0000000e+00
  -4.8780000e-01   0.0000000e+00
  -4.6160000e-01   0.0000000e+00
  -4.3540000e-01   0.0000000e+00
  -4.0920000e-01   0.0000000e+00
  -3.8300000e-01   0.0000000e+00
  -3.5680000e-01   0.0000000e+00
  -3.3060000e-01   5.0890585e-03
  -3.0440000e-01   1.0178117e-02
  -2.7820000e-01   1.7811705e-02
  -2.5200000e-01   3.5623410e-02
  -2.2580000e-01   9.4147583e-02
  -1.9960000e-01   1.6539440e-01
  -1.7340000e-01   2.8753181e-01
  -1.4720000e-01   4.9872774e-01
  -1.2100000e-01   8.3715013e-01
  -9.4800000e-02   1.1526718e+00
  -6.8600000e-02   1.4427481e+00
  -4.2400000e-02   1.5419847e+00
  -1.6200000e-02   1.6615776e+00
   1.0000000e-02   1.4783715e+00
   3.6200000e-02   1.2290076e+00
   6.2400000e-02   9.5419847e-01
   8.8600000e-02   6.1832061e-01
   1.1480000e-01   3.4351145e-01
   1.4100000e-01   1.9592875e-01
   1.6720000e-01   8.1424936e-02
   1.9340000e-01   7.1246819e-02
   2.1960000e-01   1.2722646e-02
   2.4580000e-01   2.5445293e-03
   2.7200000e-01   5.0890585e-03
   2.9820000e-01   0.0000000e+00
   3.2440000e-01   0.0000000e+00
   3.5060000e-01   0.0000000e+00
   3.7680000e-01   0.0000000e+00
   4.0300000e-01   0.0000000e+00
   4.2920000e-01   0.0000000e+00
   4.5540000e-01   0.0000000e+00
   4.8160000e-01   0.0000000e+00
   5.0780000e-01   0.0000000e+00
   5.3400000e-01   0.0000000e+00
   5.6020000e-01   0.0000000e+00
   5.8640000e-01   0.0000000e+00
   6.1260000e-01   0.0000000e+00
   6.3880000e-01   0.0000000e+00
   6.6500000e-01   2.5445293e-03
   6.9120000e-01   2.5445293e-03
   7.1740000e-01   1.2722646e-02
   7.4360000e-01   2.5445293e-02
   7.6980000e-01   6.6157761e-02
   7.9600000e-01   1.7302799e-01
   8.2220000e-01   3.8931298e-01
   8.4840000e-01   4.8091603e-01
   8.7460000e-01   7.4554707e-01
   9.0080000e-01   1.1781170e+00
   9.2700000e-01   1.4503817e+00
   9.5320000e-01   1.5470738e+00
   9.7940000e-01   1.6692112e+00
   1.0056000e+00   1.5470738e+00
   1.0318000e+00   1.2366412e+00
   1.0580000e+00   9.3893130e-01
   1.0842000e+00   6.6666667e-01
   1.1104000e+00   3.8167939e-01
   1.1366000e+00   2.2900763e-01
   1.1628000e+00   9.6692112e-02
   1.1890000e+00   2.7989822e-02
   1.2152000e+00   1.2722646e-02
   1.2414000e+00   2.5445293e-03
   1.2676000e+00   5.0890585e-03
   1.2938000e+00   2.5445293e-03


==> 1Sol_diff_hist_theta.dat <==
   3.6500000e-01   7.9176564e-02
   3.6668400e-01   3.9588282e-02
   3.6836800e-01   3.1670625e-01
   3.7005200e-01   5.5423595e-01
   3.7173600e-01   5.9382423e-01
   3.7342000e-01   1.2272367e+00
   3.7510400e-01   1.6231196e+00
   3.7678800e-01   3.4045922e+00
   3.7847200e-01   4.1963579e+00
   3.8015600e-01   5.5423595e+00
   3.8184000e-01   7.0863025e+00
   3.8352400e-01   1.0253365e+01
   3.8520800e-01   1.1361837e+01
   3.8689200e-01   1.2945368e+01
   3.8857600e-01   1.7300079e+01
   3.9026000e-01   1.5003959e+01
   3.9194400e-01   1.7458432e+01
   3.9362800e-01   1.6904196e+01
   3.9531200e-01   1.4528899e+01
   3.9699600e-01   1.3737134e+01
   3.9868000e-01   1.1163895e+01
   4.0036400e-01   9.7387173e+00
   4.0204800e-01   7.4030087e+00
   4.0373200e-01   5.5819477e+00
   4.0541600e-01   3.7608868e+00
   4.0710000e-01   2.0190024e+00
   4.0878400e-01   1.9002375e+00
   4.1046800e-01   9.5011876e-01
   4.1215200e-01   7.9176564e-01
   4.1383600e-01   2.3752969e-01
   4.1552000e-01   7.9176564e-02
   4.1720400e-01   3.9588282e-02
   4.1888800e-01   7.9176564e-02
   4.2057200e-01   3.9588282e-02
   4.2225600e-01   0.0000000e+00
   4.2394000e-01   0.0000000e+00
   4.2562400e-01   0.0000000e+00
   4.2730800e-01   0.0000000e+00
   4.2899200e-01   0.0000000e+00
   4.3067600e-01   0.0000000e+00
   4.3236000e-01   0.0000000e+00
   4.3404400e-01   0.0000000e+00
   4.3572800e-01   0.0000000e+00
   4.3741200e-01   0.0000000e+00
   4.3909600e-01   0.0000000e+00
   4.4078000e-01   0.0000000e+00
   4.4246400e-01   0.0000000e+00
   4.4414800e-01   0.0000000e+00
   4.4583200e-01   0.0000000e+00
   4.4751600e-01   0.0000000e+00
   4.4920000e-01   0.0000000e+00
   4.5088400e-01   0.0000000e+00
   4.5256800e-01   0.0000000e+00
   4.5425200e-01   0.0000000e+00
   4.5593600e-01   0.0000000e+00
   4.5762000e-01   0.0000000e+00
   4.5930400e-01   0.0000000e+00
   4.6098800e-01   0.0000000e+00
   4.6267200e-01   0.0000000e+00
   4.6435600e-01   0.0000000e+00
   4.6604000e-01   0.0000000e+00
   4.6772400e-01   0.0000000e+00
   4.6940800e-01   0.0000000e+00
   4.7109200e-01   0.0000000e+00
   4.7277600e-01   0.0000000e+00
   4.7446000e-01   0.0000000e+00
   4.7614400e-01   0.0000000e+00
   4.7782800e-01   0.0000000e+00
   4.7951200e-01   0.0000000e+00
   4.8119600e-01   0.0000000e+00
   4.8288000e-01   0.0000000e+00
   4.8456400e-01   0.0000000e+00
   4.8624800e-01   0.0000000e+00
   4.8793200e-01   0.0000000e+00
   4.8961600e-01   0.0000000e+00
   4.9130000e-01   0.0000000e+00
   4.9298400e-01   0.0000000e+00
   4.9466800e-01   0.0000000e+00
   4.9635200e-01   0.0000000e+00
   4.9803600e-01   0.0000000e+00
   4.9972000e-01   0.0000000e+00
   5.0140400e-01   0.0000000e+00
   5.0308800e-01   0.0000000e+00
   5.0477200e-01   0.0000000e+00
   5.0645600e-01   0.0000000e+00
   5.0814000e-01   0.0000000e+00
   5.0982400e-01   0.0000000e+00
   5.1150800e-01   0.0000000e+00
   5.1319200e-01   0.0000000e+00
   5.1487600e-01   0.0000000e+00
   5.1656000e-01   0.0000000e+00
   5.1824400e-01   0.0000000e+00
   5.1992800e-01   0.0000000e+00
   5.2161200e-01   0.0000000e+00
   5.2329600e-01   0.0000000e+00
   5.2498000e-01   0.0000000e+00
   5.2666400e-01   0.0000000e+00
   5.2834800e-01   0.0000000e+00
   5.3003200e-01   0.0000000e+00
   5.3171600e-01   0.0000000e+00
   5.3340000e-01   0.0000000e+00
   5.3508400e-01   0.0000000e+00
   5.3676800e-01   0.0000000e+00
   5.3845200e-01   0.0000000e+00
   5.4013600e-01   0.0000000e+00
   5.4182000e-01   0.0000000e+00
   5.4350400e-01   0.0000000e+00
   5.4518800e-01   0.0000000e+00
   5.4687200e-01   0.0000000e+00
   5.4855600e-01   0.0000000e+00
   5.5024000e-01   0.0000000e+00
   5.5192400e-01   0.0000000e+00
   5.5360800e-01   0.0000000e+00
   5.5529200e-01   0.0000000e+00
   5.5697600e-01   0.0000000e+00
   5.5866000e-01   0.0000000e+00
   5.6034400e-01   0.0000000e+00
   5.6202800e-01   0.0000000e+00
   5.6371200e-01   0.0000000e+00
   5.6539600e-01   0.0000000e+00
   5.6708000e-01   0.0000000e+00
   5.6876400e-01   0.0000000e+00
   5.7044800e-01   0.0000000e+00
   5.7213200e-01   0.0000000e+00
   5.7381600e-01   0.0000000e+00
   5.7550000e-01   0.0000000e+00
   5.7718400e-01   0.0000000e+00
   5.7886800e-01   0.0000000e+00
   5.8055200e-01   0.0000000e+00
   5.8223600e-01   0.0000000e+00
   5.8392000e-01   0.0000000e+00
   5.8560400e-01   0.0000000e+00
   5.8728800e-01   0.0000000e+00
   5.8897200e-01   0.0000000e+00
   5.9065600e-01   0.0000000e+00
   5.9234000e-01   0.0000000e+00
   5.9402400e-01   0.0000000e+00
   5.9570800e-01   0.0000000e+00
   5.9739200e-01   0.0000000e+00
   5.9907600e-01   0.0000000e+00
   6.0076000e-01   0.0000000e+00
   6.0244400e-01   0.0000000e+00
   6.0412800e-01   0.0000000e+00
   6.0581200e-01   0.0000000e+00
   6.0749600e-01   0.0000000e+00
   6.0918000e-01   0.0000000e+00
   6.1086400e-01   0.0000000e+00
   6.1254800e-01   0.0000000e+00
   6.1423200e-01   0.0000000e+00
   6.1591600e-01   0.0000000e+00
   6.1760000e-01   0.0000000e+00
   6.1928400e-01   0.0000000e+00
   6.2096800e-01   0.0000000e+00
   6.2265200e-01   0.0000000e+00
   6.2433600e-01   0.0000000e+00
   6.2602000e-01   0.0000000e+00
   6.2770400e-01   0.0000000e+00
   6.2938800e-01   0.0000000e+00
   6.3107200e-01   0.0000000e+00
   6.3275600e-01   0.0000000e+00
   6.3444000e-01   0.0000000e+00
   6.3612400e-01   0.0000000e+00
   6.3780800e-01   0.0000000e+00
   6.3949200e-01   0.0000000e+00
   6.4117600e-01   0.0000000e+00
   6.4286000e-01   0.0000000e+00
   6.4454400e-01   0.0000000e+00
   6.4622800e-01   0.0000000e+00
   6.4791200e-01   0.0000000e+00
   6.4959600e-01   0.0000000e+00
   6.5128000e-01   0.0000000e+00
   6.5296400e-01   0.0000000e+00
   6.5464800e-01   0.0000000e+00
   6.5633200e-01   0.0000000e+00
   6.5801600e-01   0.0000000e+00
   6.5970000e-01   0.0000000e+00
   6.6138400e-01   0.0000000e+00
   6.6306800e-01   0.0000000e+00
   6.6475200e-01   0.0000000e+00
   6.6643600e-01   0.0000000e+00
   6.6812000e-01   0.0000000e+00
   6.6980400e-01   0.0000000e+00
   6.7148800e-01   0.0000000e+00
   6.7317200e-01   0.0000000e+00
   6.7485600e-01   0.0000000e+00
   6.7654000e-01   0.0000000e+00
   6.7822400e-01   0.0000000e+00
   6.7990800e-01   0.0000000e+00
   6.8159200e-01   0.0000000e+00
   6.8327600e-01   0.0000000e+00
   6.8496000e-01   0.0000000e+00
   6.8664400e-01   0.0000000e+00
   6.8832800e-01   0.0000000e+00
   6.9001200e-01   0.0000000e+00
   6.9169600e-01   0.0000000e+00
   6.9338000e-01   0.0000000e+00
   6.9506400e-01   0.0000000e+00
   6.9674800e-01   0.0000000e+00
   6.9843200e-01   0.0000000e+00
   7.0011600e-01   0.0000000e+00
   7.0180000e-01   0.0000000e+00
   7.0348400e-01   0.0000000e+00
   7.0516800e-01   0.0000000e+00
   7.0685200e-01   0.0000000e+00
   7.0853600e-01   0.0000000e+00
   7.1022000e-01   0.0000000e+00
   7.1190400e-01   0.0000000e+00
   7.1358800e-01   0.0000000e+00
   7.1527200e-01   0.0000000e+00
   7.1695600e-01   0.0000000e+00
   7.1864000e-01   0.0000000e+00
   7.2032400e-01   0.0000000e+00
   7.2200800e-01   0.0000000e+00
   7.2369200e-01   0.0000000e+00
   7.2537600e-01   0.0000000e+00
   7.2706000e-01   0.0000000e+00
   7.2874400e-01   0.0000000e+00
   7.3042800e-01   0.0000000e+00
   7.3211200e-01   0.0000000e+00
   7.3379600e-01   0.0000000e+00
   7.3548000e-01   0.0000000e+00
   7.3716400e-01   0.0000000e+00
   7.3884800e-01   0.0000000e+00
   7.4053200e-01   0.0000000e+00
   7.4221600e-01   0.0000000e+00
   7.4390000e-01   0.0000000e+00
   7.4558400e-01   0.0000000e+00
   7.4726800e-01   0.0000000e+00
   7.4895200e-01   0.0000000e+00
   7.5063600e-01   0.0000000e+00
   7.5232000e-01   3.9588282e-02
   7.5400400e-01   0.0000000e+00
   7.5568800e-01   7.9176564e-02
   7.5737200e-01   3.9588282e-02
   7.5905600e-01   3.9588282e-02
   7.6074000e-01   2.3752969e-01
   7.6242400e-01   2.7711797e-01
   7.6410800e-01   7.5217736e-01
   7.6579200e-01   6.7300079e-01
   7.6747600e-01   1.6627078e+00
   7.6916000e-01   2.2565321e+00
   7.7084400e-01   3.9984165e+00
   7.7252800e-01   5.6611243e+00
   7.7421200e-01   7.4821853e+00
   7.7589600e-01   9.9366587e+00
   7.7758000e-01   1.0451306e+01
   7.7926400e-01   1.3974663e+01
   7.8094800e-01   1.5439430e+01
   7.8263200e-01   1.6666667e+01
   7.8431600e-01   1.6825020e+01
   7.8600000e-01   1.6627078e+01
   7.8768400e-01   1.6191607e+01
   7.8936800e-01   1.3262074e+01
   7.9105200e-01   1.3024545e+01
   7.9273600e-01   9.0657165e+00
   7.9442000e-01   8.6302454e+00
   7.9610400e-01   5.1464766e+00
   7.9778800e-01   4.3942993e+00
   7.9947200e-01   2.4544735e+00
   8.0115600e-01   1.7418844e+00
   8.0284000e-01   1.7022961e+00
   8.0452400e-01   7.5217736e-01
   8.0620800e-01   3.1670625e-01
   8.0789200e-01   4.3547110e-01
   8.0957600e-01   1.1876485e-01
   8.1126000e-01   2.3752969e-01
   8.1294400e-01   3.9588282e-02
   8.1462800e-01   3.9588282e-02
   8.1631200e-01   0.0000000e+00
   8.1799600e-01   0.0000000e+00
   8.1968000e-01   0.0000000e+00
   8.2136400e-01   0.0000000e+00
   8.2304800e-01   0.0000000e+00
   8.2473200e-01   0.0000000e+00
   8.2641600e-01   0.0000000e+00
   8.2810000e-01   0.0000000e+00
   8.2978400e-01   0.0000000e+00
   8.3146800e-01   0.0000000e+00
   8.3315200e-01   0.0000000e+00
   8.3483600e-01   0.0000000e+00
   8.3652000e-01   0.0000000e+00
   8.3820400e-01   0.0000000e+00
   8.3988800e-01   0.0000000e+00
   8.4157200e-01   0.0000000e+00
   8.4325600e-01   0.0000000e+00
   8.4494000e-01   0.0000000e+00
   8.4662400e-01   0.0000000e+00
   8.4830800e-01   0.0000000e+00
   8.4999200e-01   0.0000000e+00
   8.5167600e-01   0.0000000e+00
   8.5336000e-01   0.0000000e+00
   8.5504400e-01   0.0000000e+00
   8.5672800e-01   0.0000000e+00
   8.5841200e-01   0.0000000e+00
   8.6009600e-01   0.0000000e+00
   8.6178000e-01   0.0000000e+00
   8.6346400e-01   0.0000000e+00
   8.6514800e-01   0.0000000e+00
   8.6683200e-01   0.0000000e+00
   8.6851600e-01   0.0000000e+00
   8.7020000e-01   0.0000000e+00
   8.7188400e-01   0.0000000e+00
   8.7356800e-01   0.0000000e+00
   8.7525200e-01   0.0000000e+00
   8.7693600e-01   0.0000000e+00
   8.7862000e-01   0.0000000e+00
   8.8030400e-01   0.0000000e+00
   8.8198800e-01   0.0000000e+00
   8.8367200e-01   0.0000000e+00
   8.8535600e-01   0.0000000e+00
   8.8704000e-01   0.0000000e+00
   8.8872400e-01   0.0000000e+00
   8.9040800e-01   0.0000000e+00
   8.9209200e-01   0.0000000e+00
   8.9377600e-01   0.0000000e+00
   8.9546000e-01   0.0000000e+00
   8.9714400e-01   0.0000000e+00
   8.9882800e-01   0.0000000e+00
   9.0051200e-01   0.0000000e+00
   9.0219600e-01   0.0000000e+00
   9.0388000e-01   0.0000000e+00
   9.0556400e-01   0.0000000e+00
   9.0724800e-01   0.0000000e+00
   9.0893200e-01   0.0000000e+00
   9.1061600e-01   0.0000000e+00
   9.1230000e-01   0.0000000e+00
   9.1398400e-01   0.0000000e+00
   9.1566800e-01   0.0000000e+00
   9.1735200e-01   0.0000000e+00
   9.1903600e-01   0.0000000e+00
   9.2072000e-01   0.0000000e+00
   9.2240400e-01   0.0000000e+00
   9.2408800e-01   0.0000000e+00
   9.2577200e-01   0.0000000e+00
   9.2745600e-01   0.0000000e+00
   9.2914000e-01   0.0000000e+00
   9.3082400e-01   0.0000000e+00
   9.3250800e-01   0.0000000e+00
   9.3419200e-01   0.0000000e+00
   9.3587600e-01   0.0000000e+00
   9.3756000e-01   0.0000000e+00
   9.3924400e-01   0.0000000e+00
   9.4092800e-01   0.0000000e+00
   9.4261200e-01   0.0000000e+00
   9.4429600e-01   0.0000000e+00
   9.4598000e-01   0.0000000e+00
   9.4766400e-01   0.0000000e+00
   9.4934800e-01   0.0000000e+00
   9.5103200e-01   0.0000000e+00
   9.5271600e-01   0.0000000e+00
   9.5440000e-01   0.0000000e+00
   9.5608400e-01   0.0000000e+00
   9.5776800e-01   0.0000000e+00
   9.5945200e-01   0.0000000e+00
   9.6113600e-01   0.0000000e+00
   9.6282000e-01   0.0000000e+00
   9.6450400e-01   0.0000000e+00
   9.6618800e-01   0.0000000e+00
   9.6787200e-01   0.0000000e+00
   9.6955600e-01   0.0000000e+00
   9.7124000e-01   0.0000000e+00
   9.7292400e-01   0.0000000e+00
   9.7460800e-01   0.0000000e+00
   9.7629200e-01   0.0000000e+00
   9.7797600e-01   0.0000000e+00
   9.7966000e-01   0.0000000e+00
   9.8134400e-01   0.0000000e+00
   9.8302800e-01   0.0000000e+00
   9.8471200e-01   0.0000000e+00
   9.8639600e-01   0.0000000e+00
   9.8808000e-01   0.0000000e+00
   9.8976400e-01   0.0000000e+00
   9.9144800e-01   0.0000000e+00
   9.9313200e-01   0.0000000e+00
   9.9481600e-01   0.0000000e+00
   9.9650000e-01   0.0000000e+00
   9.9818400e-01   0.0000000e+00
   9.9986800e-01   0.0000000e+00
   1.0015520e+00   0.0000000e+00
   1.0032360e+00   0.0000000e+00
   1.0049200e+00   0.0000000e+00
   1.0066040e+00   0.0000000e+00
   1.0082880e+00   0.0000000e+00
   1.0099720e+00   0.0000000e+00
   1.0116560e+00   0.0000000e+00
   1.0133400e+00   0.0000000e+00
   1.0150240e+00   0.0000000e+00
   1.0167080e+00   0.0000000e+00
   1.0183920e+00   0.0000000e+00
   1.0200760e+00   0.0000000e+00
   1.0217600e+00   0.0000000e+00
   1.0234440e+00   0.0000000e+00
   1.0251280e+00   0.0000000e+00
   1.0268120e+00   0.0000000e+00
   1.0284960e+00   0.0000000e+00
   1.0301800e+00   0.0000000e+00
   1.0318640e+00   0.0000000e+00
   1.0335480e+00   0.0000000e+00
   1.0352320e+00   0.0000000e+00
   1.0369160e+00   0.0000000e+00
   1.0386000e+00   0.0000000e+00
   1.0402840e+00   0.0000000e+00
   1.0419680e+00   0.0000000e+00
   1.0436520e+00   0.0000000e+00
   1.0453360e+00   0.0000000e+00
   1.0470200e+00   0.0000000e+00
   1.0487040e+00   0.0000000e+00
   1.0503880e+00   0.0000000e+00
   1.0520720e+00   0.0000000e+00
   1.0537560e+00   0.0000000e+00
   1.0554400e+00   0.0000000e+00
   1.0571240e+00   0.0000000e+00
   1.0588080e+00   0.0000000e+00
   1.0604920e+00   0.0000000e+00
   1.0621760e+00   0.0000000e+00
   1.0638600e+00   0.0000000e+00
   1.0655440e+00   0.0000000e+00
   1.0672280e+00   0.0000000e+00
   1.0689120e+00   0.0000000e+00
   1.0705960e+00   0.0000000e+00
   1.0722800e+00   0.0000000e+00
   1.0739640e+00   0.0000000e+00
   1.0756480e+00   0.0000000e+00
   1.0773320e+00   0.0000000e+00
   1.0790160e+00   0.0000000e+00
   1.0807000e+00   0.0000000e+00
   1.0823840e+00   0.0000000e+00
   1.0840680e+00   0.0000000e+00
   1.0857520e+00   0.0000000e+00
   1.0874360e+00   0.0000000e+00
   1.0891200e+00   0.0000000e+00
   1.0908040e+00   0.0000000e+00
   1.0924880e+00   0.0000000e+00
   1.0941720e+00   0.0000000e+00
   1.0958560e+00   0.0000000e+00
   1.0975400e+00   0.0000000e+00
   1.0992240e+00   0.0000000e+00
   1.1009080e+00   0.0000000e+00
   1.1025920e+00   0.0000000e+00
   1.1042760e+00   0.0000000e+00
   1.1059600e+00   0.0000000e+00
   1.1076440e+00   0.0000000e+00
   1.1093280e+00   0.0000000e+00
   1.1110120e+00   0.0000000e+00
   1.1126960e+00   0.0000000e+00
   1.1143800e+00   0.0000000e+00
   1.1160640e+00   0.0000000e+00
   1.1177480e+00   0.0000000e+00
   1.1194320e+00   0.0000000e+00
   1.1211160e+00   0.0000000e+00
   1.1228000e+00   0.0000000e+00
   1.1244840e+00   0.0000000e+00
   1.1261680e+00   0.0000000e+00
   1.1278520e+00   0.0000000e+00
   1.1295360e+00   0.0000000e+00
   1.1312200e+00   0.0000000e+00
   1.1329040e+00   0.0000000e+00
   1.1345880e+00   0.0000000e+00
   1.1362720e+00   0.0000000e+00
   1.1379560e+00   0.0000000e+00
   1.1396400e+00   0.0000000e+00
   1.1413240e+00   0.0000000e+00
   1.1430080e+00   0.0000000e+00
   1.1446920e+00   0.0000000e+00
   1.1463760e+00   0.0000000e+00
   1.1480600e+00   0.0000000e+00
   1.1497440e+00   0.0000000e+00
   1.1514280e+00   7.9176564e-02
   1.1531120e+00   1.5835313e-01
   1.1547960e+00   5.1464766e-01
   1.1564800e+00   5.1464766e-01
   1.1581640e+00   9.8970705e-01
   1.1598480e+00   1.3460016e+00
   1.1615320e+00   2.2961203e+00
   1.1632160e+00   3.5233571e+00
   1.1649000e+00   5.5819477e+00
   1.1665840e+00   7.8384798e+00
   1.1682680e+00   8.9865400e+00
   1.1699520e+00   1.0530483e+01
   1.1716360e+00   1.3657957e+01
   1.1733200e+00   1.4014252e+01
   1.1750040e+00   1.5756136e+01
   1.1766880e+00   1.5518606e+01
   1.1783720e+00   1.5756136e+01
   1.1800560e+00   1.4489311e+01
   1.1817400e+00   1.5201900e+01
   1.1834240e+00   1.1797308e+01
   1.1851080e+00   1.0332542e+01
   1.1867920e+00   8.7885986e+00
   1.1884760e+00   5.7007126e+00
   1.1901600e+00   3.7608868e+00
   1.1918440e+00   3.4045922e+00
   1.1935280e+00   2.0585907e+00
   1.1952120e+00   9.8970705e-01
   1.1968960e+00   7.1258907e-01
   1.1985800e+00   4.7505938e-01
   1.2002640e+00   1.1876485e-01
   1.2019480e+00   3.9588282e-02
   1.2036320e+00   1.1876485e-01
   1.2053160e+00   1.5835313e-01


==> 1Sol_differential_CorrCoef_deltaT_phic.dat <==
   1.0000000e+00   2.0250234e-02
   2.0000000e+00   6.6331410e-02
   3.0000000e+00   5.7563160e-02
   4.0000000e+00   8.2254221e-02
   5.0000000e+00   2.7548844e-02
   6.0000000e+00   8.6630319e-04
   7.0000000e+00   5.6215764e-02
   8.0000000e+00   8.2814317e-02
   9.0000000e+00   6.8324733e-02
   1.0000000e+01   9.6383383e-03
   1.1000000e+01   7.4959958e-02
   1.2000000e+01   1.7721393e-03
   1.3000000e+01   1.7550180e-02
   1.4000000e+01   3.1468726e-02
   1.5000000e+01   4.3294059e-02
   1.6000000e+01   3.1303794e-02
   1.7000000e+01   1.2052104e-03
   1.8000000e+01   1.0525350e-01
   1.9000000e+01   1.0553353e-02
   2.0000000e+01   9.4737601e-04
   2.1000000e+01   4.3991498e-02
   2.2000000e+01   2.0578891e-03
   2.3000000e+01   1.9888839e-02
   2.4000000e+01   1.7533115e-03


==> 1Sol_differential_CorrCoef_theta_phid.dat <==
   1.0000000e+00   1.2838812e-02
   2.0000000e+00   8.8959734e-02
   3.0000000e+00   6.7177488e-03
   4.0000000e+00   6.3474415e-02
   5.0000000e+00   9.1328810e-02
   6.0000000e+00   5.0088435e-02
   7.0000000e+00   2.3116905e-02
   8.0000000e+00   4.2603525e-02
   9.0000000e+00   2.8064078e-02
   1.0000000e+01   3.4542187e-02
   1.1000000e+01   7.1387021e-02
   1.2000000e+01   5.1479494e-02
   1.3000000e+01   6.3450959e-02
   1.4000000e+01   2.4466609e-02
   1.5000000e+01   1.8842029e-02
   1.6000000e+01   1.1179850e-02
   1.7000000e+01   2.6082953e-03
   1.8000000e+01   3.9428862e-02
   1.9000000e+01   2.2577489e-02
   2.0000000e+01   4.2658020e-02
   2.1000000e+01   8.8754368e-03
   2.2000000e+01   3.6594918e-02
   2.3000000e+01   7.4721131e-02
   2.4000000e+01   1.8286009e-02


==> 1Sol_differential_b1sq_b2sq_phic_Const.dat <==
   2.6013005e-01   2.6013005e-01
   7.0710678e-01   7.0710678e-01
   1.9221155e+00   1.9221155e+00
   2.2526119e-17   3.6787944e-01
   6.1232340e-17   1.0000000e+00
   1.6644676e-16   2.7182818e+00
  -2.6013005e-01   2.6013005e-01
  -7.0710678e-01   7.0710678e-01
  -1.9221155e+00   1.9221155e+00
  -3.6787944e-01   4.5052238e-17
  -1.0000000e+00   1.2246468e-16
  -2.7182818e+00   3.3289351e-16
  -2.6013005e-01  -2.6013005e-01
  -7.0710678e-01  -7.0710678e-01
  -1.9221155e+00  -1.9221155e+00
  -6.7578357e-17  -3.6787944e-01
  -1.8369702e-16  -1.0000000e+00
  -4.9934027e-16  -2.7182818e+00
   2.6013005e-01  -2.6013005e-01
   7.0710678e-01  -7.0710678e-01
   1.9221155e+00  -1.9221155e+00
   3.6787944e-01  -9.0104476e-17
   1.0000000e+00  -2.4492936e-16
   2.7182818e+00  -6.6578703e-16


==> 1Sol_differential_b1sq_b2sq_phic_scatter.dat <==
  -9.7211128e-01  -1.2509977e-01
   3.2026696e-01  -2.7493462e-01
  -2.4575679e-01   2.4296017e-01
  -2.4942576e+00  -5.0086967e-01
   1.8397598e-01  -2.7437996e-01
  -1.0119422e+00   9.4582053e-02
  -6.8974339e-01   6.6029300e-01
  -8.2457033e-01   6.9502294e-01
   1.4347825e-02   3.7278395e-01
   7.8915551e-01  -6.3890505e-01
  -3.9102246e-01  -1.8527691e-01
   2.8069956e-01  -1.9579782e-01
  -1.6206225e+00  -2.1136812e+00
  -1.0569769e-01  -9.2297279e-01
   1.9458590e+00  -2.0229222e+00
   3.4727891e-01   4.7985907e-02
  -6.6098589e-02  -9.4508486e-01
   4.4244911e-02   3.8059896e-01
  -2.4544461e-01   2.2727642e-01
  -7.0292356e-01   6.8065359e-01
  -3.8094126e-01   3.9833294e-03
   7.8232528e-01   7.3015929e-01
   2.1753902e+00  -1.5248366e+00
   3.2764447e-01   2.0054141e-02
  -6.4448548e-01  -7.5604117e-01
  -9.5197902e-01  -2.4183897e-01
   5.2169786e-01   6.8871739e-01
  -3.7339601e-01  -1.4712780e-02
  -1.7726612e+00  -1.6699651e+00
   6.6969701e-01   7.4573749e-01
  -1.4081604e-01  -1.0164802e+00
  -8.2692926e-01   5.8075897e-01
   5.8820494e-01   6.8775151e-01
   8.0461641e-01  -4.4472660e-01
   2.0509143e-02   3.2503223e+00
  -1.7714053e-01   2.7947050e-01
   4.2363965e-01   3.1872740e-02
  -7.8413314e-01   6.1886244e-01
  -1.0902784e+00  -4.0608544e-01
  -7.2767515e-01   6.3666734e-01
   1.6196027e-02   3.3075243e-01
   2.0533430e+00  -1.9614855e+00
  -4.1395514e-01  -1.2062103e-01
   3.0137925e-02  -3.8405850e-01
  -3.8875922e-01  -2.7971260e+00
  -1.9065858e+00   1.9321919e+00
  -1.8839463e+00   1.3377492e+00
  -2.9422840e-01   2.0810733e-01
   4.6774532e-02  -3.5212761e-01
  -7.4376611e-01   8.1554933e-01
  -4.1154665e-01   4.6079875e-03
  -5.6812068e-02   2.7148968e+00
   8.5741958e-01  -5.9659580e-01
   2.8210042e-01   2.2951351e-01
   4.7751644e-02   8.9724675e-01
   2.0007140e+00  -1.5291102e+00
   2.7126459e-01   2.4522974e-01
   3.0364804e-01  -2.8401928e-02
   7.8618873e-01   5.1612815e-01
  -1.1954402e-01   8.9100110e-01
  -3.4942327e-01   1.9608365e-02
   7.5432734e-01  -6.5507442e-01
   2.2681199e-01  -3.2884867e-01
  -1.4074057e+00   2.4899201e+00
   8.7351454e-01  -4.6933443e-01
  -5.0265022e-02   4.1225787e-01
   6.3985956e-02  -3.7790885e-01
  -2.8915811e-01  -2.1118011e-01
  -4.0248585e-01   1.8313214e-02
  -1.0406963e-01   9.0446854e-01
   5.6101170e-03   1.1014838e+00
   3.1617510e-01  -3.0882603e-02
   5.5004137e-02  -9.9121910e-01
   1.6298510e+00   2.1522682e+00
   2.2867803e-01  -2.7076879e-01
  -9.0837875e-01  -7.1712717e-02
   3.0653335e-02  -3.8038290e-01
   6.1743516e-01   1.0439827e+00
   2.6930445e+00  -3.6578719e-02
  -1.6154962e+00   1.7373573e+00
  -9.8211572e-01   1.5430032e-01
  -9.2684739e-02  -2.5559697e+00
  -3.4054127e-01  -1.2233292e-03
  -3.0400438e-01  -2.3600444e-01
   7.3155711e-01   7.4835005e-01
   7.4658242e-01   5.2766784e-01
   1.5094315e+00  -2.3094295e+00
  -1.0258120e+00   8.4563821e-02
   2.1038930e-01  -2.7805536e-01
  -1.4669050e-01   2.4133858e+00
   2.7490629e+00   1.2127019e-01
  -6.6631830e-01   2.9431211e+00
   4.4050414e-01   2.8329594e+00
  -1.4900102e+00  -2.3197022e+00
  -2.1391418e+00   1.9139815e+00
   2.1604124e+00   1.8796257e+00
   2.4015422e+00  -1.4645187e+00
   2.6190045e+00  -3.6368173e-01
   1.3655104e+00   2.2166693e+00
   2.3170891e-02   9.4690105e-01
   2.6107482e+00   4.2666697e-01
   2.0419599e-01  -2.6366762e-01
   2.8430661e+00  -2.2301541e-01
   2.3204883e+00  -1.8241663e+00
  -2.0679484e+00  -1.7768965e+00
   2.5992681e+00   2.7730448e-01
   7.0310123e-02  -9.7255985e-01
   1.2414057e-01   3.6666956e-01
  -7.5402444e-01   5.1894429e-01
   2.5485386e-01  -1.8105813e-01
   1.8389104e+00  -1.3739190e+00
   3.0994445e-02   2.4653752e+00
   7.1400513e-01  -7.3921029e-01
  -2.4136488e-01   2.1185686e-01
   9.5325554e-02  -4.1214050e-01
   1.6996021e+00  -1.4041258e+00
  -6.4731945e-02  -3.1463933e-01
  -2.0668978e+00   1.9419702e+00
   1.0345125e+00   2.9673102e-03
  -7.0524423e-01   7.9941062e-01
   4.6992960e-01   7.9481838e-01
   3.2858874e-01   1.2853172e-02
  -1.7456106e+00   2.0109510e+00
  -1.8095342e+00   1.6827285e+00
   7.8368099e-01   6.0190523e-01
  -1.2221085e-02   3.6554478e-01
   3.1457435e-01   1.6989902e-01
   7.6184916e-01   7.6786735e-01
  -2.2242654e+00   1.9193902e+00
  -8.7411817e-01  -1.3508975e-01
  -9.7920429e-01   7.8790679e-02
  -7.2474322e-01  -6.5753746e-01
   7.5278581e-01  -6.0358706e-01
  -1.7746094e+00  -2.1833438e+00
  -2.8100702e-01  -2.4272838e-01
   9.1813121e-01  -1.2006665e-01
   5.3635790e-01   7.7100343e-01
  -2.6060502e+00  -2.0920492e-01
  -1.7455638e+00   1.9929157e+00
  -2.1994970e-01   1.0374511e+00
  -1.8156082e-01   8.3933264e-01
   2.2840423e-01  -3.0153109e-01
  -3.5080111e-01  -1.8934745e-02
  -2.1769145e-02  -1.0142324e+00
   3.6934419e-01   4.4221716e-02
   5.9976145e-01  -7.8411602e-01
   3.4488279e-01   8.9033159e-02
   1.0065754e+00   4.8924091e-01
  -1.3940028e-01   3.1266166e-01
   4.8015699e-03   3.9649073e-01
   7.4144343e-01  -7.0664012e-01
   8.7835822e-02  -1.0370523e+00
  -7.8204626e-01   6.4890425e-01
   7.5296093e-01   6.5120914e-01
   4.9764862e-02  -3.8935377e-01
   1.8860766e-03   9.8930434e-01
  -2.6775714e+00   8.3240435e-01
  -4.7567524e-04  -3.3506062e-01
   3.8342591e-01  -3.9160644e-02
   9.0128688e-01   3.2346752e-01
  -3.0802526e-01  -2.2167797e-01
  -7.6276780e-01   5.1444702e-01
  -1.3703783e+00   1.7714619e+00
  -2.3734954e-01  -2.4454171e-01
  -8.2904473e-01   5.7081275e-01
   1.8357009e+00  -1.7669899e+00
  -3.0019286e-01   2.2417880e-01
  -1.6476985e+00  -2.1520379e+00
  -3.6580632e-01  -6.3455566e-02
   2.1328108e-01   2.6133816e-01
   1.8561584e-01   2.9521538e-01
  -6.7370034e-01  -8.3396058e-01
   1.4918688e+00  -2.0655352e+00
   8.3506499e-01  -7.7173135e-01
   2.1890977e+00   1.7949233e+00
  -2.5472267e-01   3.4230007e-01
   6.0350895e-01   7.4676120e-01
   5.5925737e-01   8.3571832e-01
  -1.0741066e+00   1.6936912e-01
   2.9980913e-01  -2.2042302e-01
   2.3190223e-02  -3.0141386e-01
  -2.9310081e+00  -1.1669881e-01
  -2.1679741e+00  -1.9118956e+00
  -6.4244458e-01  -6.0510284e-01
   2.3696758e-01   2.7374257e-01
   1.5457806e+00   2.3072320e+00
  -8.4066461e-01  -5.9609027e-01
  -2.8688544e-01  -1.9597504e-01
   3.0899238e-01  -2.7455694e+00
  -1.8810813e+00  -1.7257479e+00
   3.5282380e-02  -1.1106179e+00
   7.4314656e-01  -6.9825002e-01
  -2.5638559e+00  -3.9778162e-01
  -6.4315450e-01  -8.3590601e-01
   2.2428964e-01   2.8077653e-01
   1.6469799e-01  -2.6644024e+00
   1.6044175e-01  -2.7282155e+00
  -4.2812754e-01   8.4522975e-03
  -3.0935220e-01   2.5191046e-01
   2.0411696e+00  -1.7693220e+00
   1.7669800e+00  -1.5251142e+00
   2.5057861e-01  -2.9186505e-01
   3.6221754e-02   8.1905667e-01
  -2.6325686e-01   2.8386679e-01
  -6.3609587e-01   2.7752225e+00
   2.5072640e+00   4.4153032e-01
   3.7390272e-01  -2.6971955e+00
  -2.5967753e+00  -2.7254061e-01
   2.6058080e-01  -2.0540310e-01
   6.7381259e-01  -6.8989298e-01
  -2.4468722e-01  -2.9743040e-01
  -1.0191406e+00  -2.2757440e-01
  -2.2331242e-01   2.7779853e-01
   6.8689993e-01   6.3928462e-01
  -5.5485924e-01  -9.7242470e-01
  -4.2536315e-01  -5.9609912e-02
  -5.9527240e-01   7.8549535e-01
   8.3519696e-02  -1.0768796e+00
   1.8546770e+00  -2.0164749e+00
   7.4314642e-01   8.7045684e-01
   9.1676291e-01   9.9149779e-02
  -2.7248151e-01  -2.3934387e-01
   1.9948909e+00   1.4989704e+00
  -5.6095303e-01  -5.4481007e-01
  -2.5996702e+00  -6.2362400e-01
  -1.7699229e+00   1.8136918e+00
   9.5428616e-01   1.1608635e-01
  -8.8122439e-02  -4.2058643e-01
  -3.1731090e-01   1.4555036e-02
   9.4018473e-02   2.9266574e+00
   4.3761952e-02  -3.0474280e-01
  -2.8892928e-01   2.5902512e-01
  -8.5331452e-01   6.1677395e-01
  -2.8811434e-01  -2.2653449e-01
  -1.0890445e+00   2.1922864e-01
  -1.8196335e+00   1.4907233e+00
  -3.1489459e-01   1.1725930e-01
   1.5990733e+00   1.9640698e+00
  -2.5039742e-01  -2.6070808e-01
  -3.4995919e-01  -4.3051320e-02
  -5.5527806e-01   8.4721746e-01
  -5.1139091e-03  -3.3924308e-01
   1.0511871e+00   1.2901730e-01
   2.3467840e+00  -8.2788340e-01
   5.7683582e-01   6.4257547e-01
  -2.6106448e-01  -2.2863734e-01
   1.0949580e-01  -8.8077948e-01
   2.2425700e+00  -1.1964738e+00
  -2.9910763e-01   2.2464313e-01
   6.6863188e-01  -5.5631964e-01
  -2.3652660e+00  -1.7489292e+00
  -7.9694445e-01  -7.0004333e-01
   2.4134656e+00   3.0954832e-01
   1.6664492e+00   2.3917741e+00
  -1.6885054e+00  -1.7718867e+00
   6.7128084e-02  -9.9851096e-01
  -9.6115861e-02   9.8336298e-01
  -1.7216484e+00  -1.8691966e+00
   8.9958449e-01  -7.1280794e-01
   9.5173252e-01   1.9019646e-01
  -2.4497837e+00   2.7133873e-01
  -9.8384550e-02   3.7998011e-01
  -2.4532461e-01  -9.8064390e-01
   2.2086775e-01   2.2962118e-01
   2.3942739e+00   4.7938490e-01
   1.3199293e-02  -2.6372192e+00
   9.8028004e-01  -2.6834775e-02
   3.9988122e-01  -5.5492244e-02
   1.5988705e-01  -3.0396251e-01
  -8.0414425e-01   4.7607405e-01
   2.0279969e+00   6.2024140e-01
  -2.5414039e-01  -1.6628250e-01
   1.4518304e-01  -1.0227589e+00
  -2.2432234e+00  -1.7147068e+00
   2.8145093e-01  -2.7255376e-01
   2.2466998e+00  -1.8407253e+00
  -2.3596928e-01  -2.5390583e-01
   2.0722725e+00   1.6440060e+00
   3.5424978e-01  -1.0334132e+00
   1.1331847e-01  -2.5152712e+00
  -3.6173824e-01  -6.5603850e-02
   2.5121305e+00   3.0762306e-01
   2.7969709e-02   8.4452263e-01
   1.7496753e+00   1.6012393e+00
   1.8582528e-01  -1.0105903e+00
   2.1642700e-01  -2.5601113e-01
  -2.8764200e-01   2.5775984e-01
   5.4587990e-03   3.6491061e-01
  -9.4170668e-01   9.0078542e-02
  -3.4784231e-02   3.7255765e-01
  -6.5894629e-02  -1.1182712e+00
   1.9015284e-01   2.3573602e+00
  -7.8153214e-01   6.8547411e-01
  -1.3982179e+00  -2.3381394e+00
   1.0638800e+00  -4.1994237e-01
   8.0615570e-01  -5.8946415e-01
  -2.4152086e-01  -3.0623422e-01
  -9.2671263e-01  -3.4641116e-01
   1.9514908e+00  -1.3313058e+00
   2.2607898e+00  -1.1541691e+00
  -3.6587606e-01   3.0131755e+00
   2.8029523e-02  -3.5778189e-01
  -2.5587840e+00   1.7963152e-01
  -3.3836780e-01  -7.3053797e-03
   7.3157926e-02  -1.1196983e+00
  -1.2609175e-01   8.9109917e-01
  -2.1639878e+00   1.8555004e+00
   2.3872649e-01   2.8910893e-01
  -7.2852317e-01   5.4744634e-01
   2.8586819e+00   1.9838950e-01
   1.0353876e+00   1.8541134e-01
  -8.5340499e-01  -6.8654810e-02
   8.7148134e-01  -3.2650958e-01
   5.4365295e-01  -6.5937917e-01
  -1.8432901e+00   1.8651732e+00
  -1.8451387e+00   1.8732350e+00
   3.4881375e-01   4.0367052e-02
  -1.9226176e+00  -1.7939905e+00
   2.6442037e+00   4.3301377e-01
   1.1558818e+00   2.2865676e+00
   3.5384801e-01   4.4758948e-02
  -3.8225179e-01  -7.3292250e-02
  -5.1723281e-01   7.7499121e-01
   2.9222173e+00   3.5512775e-01
  -9.8794928e-01   9.9434695e-02
   9.3667448e-01   1.4253971e-01
   9.3423890e-01   8.4495658e-02
   2.5102674e-01  -2.3275916e-01
  -8.1848420e-02   3.4889855e-01
   2.4263888e-01   3.6756536e-01
   1.7421108e-01   2.5579950e+00
  -1.7788985e+00   1.5016958e+00
  -6.8467940e-02   3.2243128e-01
  -7.7509513e-02   2.8913318e+00
  -1.8846884e+00  -1.9665756e+00
  -1.8788011e+00   1.7344727e+00
   5.4975728e-02   3.5150411e-01
   1.4725659e+00   2.1619761e+00
   9.2585209e-01   1.6727039e-02
  -3.6051950e-01  -2.0012801e-02
   9.4315165e-01  -1.0151832e-02
   1.4069139e+00   1.7291031e+00
  -2.7582938e-02   1.1691935e+00
  -1.6265336e+00   2.0882054e+00
  -2.5186771e-01   2.5370140e-01
  -1.5731040e-02   3.7217941e-01
   1.9467420e+00  -1.6254411e+00
   2.2540343e-01  -3.0672001e-01
   5.3612942e-01  -2.3148282e+00
   2.3701091e+00  -1.7225546e+00
   1.9144479e-01  -3.1201312e+00
   2.4027294e+00   3.5526362e-02
   4.8340177e-01  -7.8715927e-01
  -4.3408432e-01   6.7460480e-03
  -3.4217791e-01  -1.0207013e-01
   1.0109584e+00  -1.2334648e-01
  -2.6737045e-01  -2.6000002e-01
   3.9966665e-02  -3.5447527e-01
   1.1288870e-02   3.4531315e-01
  -2.8162490e+00  -4.0147806e-01
   4.3479132e-01  -2.9369917e+00
   6.2876785e-01   7.8336669e-01
  -2.1736318e-01   9.4122999e-01
  -2.7975332e-01   3.0036779e+00
  -3.3594780e-01   5.6856071e-02
  -2.8388685e-02   3.4112860e-01
  -2.3999557e+00  -2.4609110e-01
   1.1175271e+00  -1.2386080e-01
  -2.0408497e+00  -1.8138455e+00
  -3.2711638e-02   3.6417635e-01
  -3.2195117e-01   2.4028238e-01
  -1.1612327e-01  -1.0848738e+00
  -5.4551586e-01  -7.2770883e-01
  -8.6028545e-01   1.2237819e-01
  -5.3896513e-01  -7.3593713e-01
  -1.7070505e+00   2.0519940e+00
  -2.1036185e+00   1.7919605e+00
   1.7366165e-02   1.0463523e+00
  -1.9607570e+00  -2.3191990e+00
   3.7150896e-02   3.6754288e-01
  -3.4237013e-01   8.5645915e-02
   3.6412360e-01   2.1343335e-03
  -2.3096969e-01   2.7589690e-01
  -3.5009413e-01  -8.1095931e-02
   2.1204736e-01  -3.0264701e+00
   1.7770400e+00   1.9936635e+00
   4.8009593e-01   7.4669029e-01
   2.5069481e-01   2.7089554e-01
   2.7922488e-01  -2.8937904e-01
  -2.7828853e+00   2.5016266e-01
   1.4575889e-02  -3.3966919e-01
   8.8295642e-01   7.6095761e-02
  -5.1310956e-01   7.5675655e-01
  -2.6513924e-01   2.8517972e-01
   1.6070914e-01  -2.6532817e+00
  -2.3059962e-02  -3.6669878e-01
  -2.9779376e-01   2.2766306e-01
   3.1968723e-01  -2.4694191e+00
   7.6462632e-02  -9.1956355e-01
  -2.0225958e+00  -1.9320561e+00
  -1.0125146e+00  -3.1267585e-02
  -8.0292045e-01  -7.4385305e-01
  -1.5944665e+00  -1.8567497e+00
   2.3518300e+00  -2.2447994e+00
  -1.1082847e-02  -3.8459180e-01
  -4.4317918e-01  -2.5745448e+00
  -7.1769241e-01  -6.7972037e-01
  -5.8112392e-01  -6.7215253e-01
  -2.0372117e+00  -1.5216971e+00
  -2.6989268e+00  -4.6743230e-01
  -3.4467291e-01   7.0568745e-01
  -2.1747094e-01   3.0733509e-01
  -1.5943615e+00  -2.0269545e+00
  -2.4366727e-01   2.6774640e-01
  -4.7835377e-02   3.5061622e-01
   2.8783935e-01   2.5112973e+00
   7.7745573e-01  -6.4041435e-01
   7.9090749e-01   6.8541087e-01
   9.5321047e-01   3.5301867e-01
  -3.3338011e-01   2.3222337e-01
   9.6569139e-01   6.4228740e-02
   2.8065985e-01  -1.8844594e-01
   1.8970182e+00  -1.9092241e+00
  -3.9432309e-01   5.3133633e-02
   8.3981461e-01   2.4689556e-01
   1.9527934e-01  -2.6935477e-01
   7.3243517e-01   7.8266951e-01
   2.7136147e+00  -1.7202128e-01
   2.0780261e+00   1.4274746e+00
   4.9881418e-02  -3.6618662e-01
   5.2984449e-01  -2.6314686e+00
   6.3621775e-01   5.6683030e-01
  -2.7763679e-02   9.0600664e-01
  -1.6958720e+00   1.9982699e+00
   2.4950963e-01  -2.4589322e-01
  -1.9020179e+00  -1.8384888e+00
  -9.2137986e-01   6.0774664e-01
  -4.0585314e-01  -7.1174827e-03
   2.8813609e-01  -2.2734280e-01
   3.9748635e-02   3.8764255e-01
   2.1904978e-01   2.6622015e-01
  -2.4411027e+00  -1.8473577e+00
   1.5544530e+00   2.1310238e+00
   1.8504823e+00  -1.5719429e+00
  -2.3559568e+00   6.7975956e-03
   2.5623438e+00   2.2490161e-01
   9.6014546e-01  -7.5681942e-01
  -1.7692052e-01   2.5109331e+00
  -2.0427397e+00  -1.9297368e+00
   1.6338324e-01   3.3104394e-01
  -2.1280222e+00  -1.8512844e+00
   2.6071845e-02   3.7662281e-01
   2.2347492e+00  -1.6300937e+00
  -2.0412489e+00   1.3418562e+00
  -2.5903073e+00  -2.0851047e-02
  -2.1029077e+00  -1.4564015e+00
  -3.1335877e-01   2.2220232e-01
   1.0134200e+00   8.4879708e-02
   5.8507883e-01   6.9958263e-01
  -2.4402571e-01   2.2159244e-01
  -2.4250735e+00   1.6006846e-01
   3.4615244e-01   2.6148989e-02
   6.1707827e-01   7.1556169e-01
  -8.6473274e-01  -4.8618439e-02
   7.2816160e-01  -6.1676336e-01
  -2.3802336e-01  -2.6770974e-01
  -5.6120461e-01  -2.7030410e+00
   5.0018727e-01  -2.5349969e+00
  -2.4474309e-01   1.7806150e-01
   2.1016670e-01   2.9600863e-01
  -9.7989188e-01  -1.1182867e-01
   6.4321874e-03   3.4159102e-01
  -1.1183504e+00  -2.1903567e-02
   3.7109196e-01   8.9536081e-02
   2.3788115e-02   3.1642592e-01
   2.2600147e+00   1.1367430e+00
   1.5518450e-02  -3.5219223e-01
   3.7996601e-01   4.9999598e-03
  -2.8673555e-01  -2.8937731e-02
   2.9139565e-01  -2.9515298e-01
  -4.2987497e-02   3.3773217e-01
   2.4689287e-01  -9.1412210e-01
  -3.6211445e-01  -8.5245536e-02
   2.4312024e-01  -2.5211387e-01
   7.3556503e-01  -2.6376080e+00
   3.5243768e-01   1.2554534e-02
   2.8261640e-01   2.1327894e+00
   2.1989935e+00  -1.4028810e+00
   8.7138512e-01   1.4632378e-02
  -5.2942385e-02  -8.8234538e-01
   2.8498817e+00   3.2678723e-01
  -2.5434086e+00  -8.4078322e-01
  -8.1707768e-01   5.7475070e-01
  -8.9242908e-01  -8.2638538e-01
   3.0065323e-01   2.0872548e-01
   1.0473629e+00  -2.6887535e-02
   1.8505572e+00  -1.4024176e+00
   4.7017844e-03   3.3893635e-01
   1.6481724e-01  -9.1872213e-01
   2.0842539e-01   2.7385783e-01
  -1.0812675e+00  -7.5518675e-03
   3.7564907e-01   8.7563096e-02
   2.4035128e+00   1.5083023e+00
  -2.9971092e-01   1.9484350e-01
  -9.4244248e-01  -8.4136262e-02
  -1.0140265e+00  -9.7386648e-02
   2.8636540e-01   2.8330797e-01
   4.3919260e-01  -8.6245719e-02
  -7.5614714e-01   6.2593243e-01
  -2.5099489e+00   4.7929075e-01
  -2.9549191e-01   2.1354904e-01
  -2.6347360e-02  -3.6871326e-01
   1.9453132e+00  -1.7818546e+00
   8.0177781e-01   8.0099214e-01
   2.0319162e-01  -2.8031130e-01
  -3.1859240e-01   2.5610422e-01
   3.8823166e-01   2.9195805e+00
  -6.2692600e-01   6.2369999e-01
   2.3143119e+00  -1.5502750e+00
   3.5113986e-01   5.7750250e-02
   8.4750322e-02  -9.1229453e-01
   6.3139190e-01   8.0617409e-01
   2.4355037e+00  -1.8690253e+00
   5.7624076e-02   1.0298784e+00
  -1.2086399e-03   2.6725178e+00
   8.3723985e-01  -7.2801521e-01
  -2.6526048e+00   5.6045666e-01
  -5.8908015e-01  -2.3623240e+00
  -1.0667000e+00  -1.6532303e-01
   1.8586760e-01  -2.6547931e-01
  -7.8103056e-01   6.7248348e-01
   2.8114141e+00   3.4998761e-02
   1.7190612e+00   2.2978295e+00
   1.0161742e+00   7.3950139e-02
   1.2337657e-01  -8.6455647e-01
  -2.5464807e-01   9.3262753e-01
   3.5912779e-01   1.3333364e-03
   5.0966267e-01  -2.7284210e+00
  -9.1131647e-02  -3.7389237e-01
  -2.0441094e-02  -3.4021075e-01
  -5.1219690e-02  -9.6746689e-01
  -1.0232111e-02   3.5842867e-01
   6.1769895e-02  -1.0756393e+00
  -6.7998520e-01  -6.2313358e-01
   3.6963220e-02   3.7390181e-01
  -6.9190551e-01   6.1759723e-01
   2.6309872e+00  -1.6920470e-01
   5.7990839e-01   8.7332778e-01
   2.4555471e-01   2.7111946e-01
   2.0001035e+00   2.3428768e+00
   2.4873630e-01   2.0759564e-01
   6.1203784e-01  -7.6595297e-01
   1.0251333e+00   1.5231814e-02
   6.0115019e-01   6.9292656e-01
  -8.1340239e-01   8.3736911e-01
  -2.6391143e+00  -3.7447681e-01
   2.8198552e-02  -3.4593550e-01
   2.1986715e+00   2.0461390e+00
   8.7633460e-02   2.9095702e+00
  -1.7574708e+00   1.9821043e+00
  -1.5233917e+00  -1.6623750e+00
  -7.9073598e-01  -7.0891333e-01
  -1.0492319e-01   1.0628529e+00
  -1.9632487e+00  -1.6118807e+00
  -1.8132542e+00   1.9419791e+00
   2.4741188e+00   8.9113121e-02
  -1.0155081e+00  -4.8753554e-02
   5.5731268e-01   8.3458655e-01
  -6.5125704e-01  -6.6301234e-01
   4.1937605e-01  -1.2732757e-03
   7.1669369e-01  -6.7508808e-01
  -4.7187528e-01   8.8036945e-01
  -2.6299759e-01  -3.0812101e-01
  -3.9444023e-01   4.8949477e-03
   8.4559245e-01   6.2658661e-01
  -7.0985434e-01  -7.5969788e-01
  -1.4243104e-01  -3.2582330e-01
  -6.3273573e-01  -7.3275627e-01
   1.9011847e+00  -1.4262687e+00
  -1.5132249e+00   1.9719301e+00
  -6.0672932e-01  -7.5242621e-01
  -7.1408891e-02   8.8709258e-01
   4.6784246e-02  -3.7807842e-01
  -1.7401606e+00   2.2902737e+00
   9.2854611e-03  -1.0008112e+00
   2.3991350e+00   1.6525014e+00
  -5.7313610e-03   1.0520139e+00
  -9.9722721e-01   5.9535749e-03
   2.6480876e+00  -2.6383137e-02
   1.7940244e-01  -3.5949172e-01
  -2.2435362e+00  -1.5078672e+00
   2.3437424e+00  -1.0785414e+00
  -6.3161733e-01  -6.6591018e-01
  -3.5962851e-01  -2.5799587e+00
  -1.6779683e+00   1.6289994e+00
  -2.0227430e+00   2.0614102e+00
   6.0402733e-01   6.7795367e-01
  -8.0407205e-01  -8.3984909e-01
  -1.0520656e+00  -4.5547168e-02
   2.6088420e-01  -1.7294401e-01
   2.7507585e+00   1.4037854e-01
   3.6092758e-01   1.1920463e-01
  -2.0208352e+00   2.1621212e+00
   4.4206391e-01   3.0345315e+00
  -6.7244270e-02  -3.8054050e-01
  -2.0668290e+00  -2.3372406e+00
   3.0150326e-01  -2.4057043e-01
   2.2597294e+00  -1.3728962e+00
   1.9771482e-01   3.0177868e-01
  -2.9229272e-01   2.0324932e-01
   3.0337648e-01  -2.3081678e-01
  -1.0008594e+00   5.0769257e-02
   7.4485730e-01   5.9232120e-01
   3.2327203e-01   8.4949144e-01
  -2.2423717e+00  -3.1937222e-02
  -2.8661735e-01   2.0396926e-01
  -9.1420222e-01   1.1177208e-01
   7.6104103e-01   7.9410695e-01
  -7.3201897e-01   6.8171592e-01
  -3.0126032e+00  -6.0018845e-01
  -8.9543179e-01   5.8216185e-01
  -3.4057724e-01  -8.7199818e-03
   1.1727433e+00  -1.6984857e-02
   2.6464070e-01   2.2525966e-01
  -1.5067263e-01   2.8081954e+00
  -1.3579128e+00  -2.0779151e+00
   2.9957105e-01   2.7064481e-01
   1.5514987e+00  -1.9107728e+00
  -2.4217526e-01   2.5073782e-01
  -2.0241170e-02   1.1162618e+00
  -2.3256013e+00   8.6418339e-01
  -9.4845407e-01  -5.7000096e-02
  -7.1550740e-01   5.5514568e-01
  -2.4835769e-01   2.3353732e-01
  -1.0409300e+00  -1.3710102e-01
  -2.6819528e+00  -2.8812686e-01
  -6.7993809e-01   6.2398969e-01
   3.4133076e-01  -1.4873611e-02
  -2.2070389e-01  -2.9756951e-01
   2.3546237e+00   1.5204764e+00
   7.4847132e-01  -6.8579628e-01
  -2.2794970e-01   9.3246283e-01
  -1.9669363e-01   2.2890180e+00
   3.0390701e-01   2.6137336e-01
  -9.1596005e-01  -1.3287493e-02
   8.5448720e-01   6.3693031e-01
   8.7571123e-02   1.1171440e+00
   1.8563185e-02   3.5523644e-01
  -1.3413031e+00   2.0830773e+00
  -2.4839490e-01   3.0428785e-01
  -2.7694066e-01   1.0132817e+00
   2.6106772e-01   2.5144616e+00
   8.0687727e-01  -6.0051852e-01
  -9.9659652e-02  -9.2953753e-01
  -4.1264596e-01  -2.6192299e+00
   6.2082719e-01   6.8422116e-01
   7.3648092e-01  -7.1588526e-01
  -6.5342048e-01  -3.0263114e+00
  -9.3715294e-01   3.8316283e-01
   2.3530450e+00   3.3284925e-01
   2.2100940e-01   2.9274645e-01
  -9.9532010e-01  -1.0876595e-02
  -2.3960994e-01   1.0923278e+00
   1.7983527e+00   2.1521523e+00
  -4.4477591e-01  -7.6993299e-01
   8.4711000e-01  -6.3989038e-01
   1.8861615e+00   1.3845511e+00
   1.6578409e+00  -2.0575441e+00
   4.2967034e-02   1.0320192e+00
  -1.4233559e+00  -2.1223181e+00
   4.2741778e-01  -2.7167888e+00
   2.7607784e-01  -1.8154898e-01
   2.4459605e-01   2.3131470e-01
  -6.6084987e-01  -6.2556649e-01
  -1.8017304e-01   2.7491459e+00
  -3.6614505e-01  -7.5735716e-02
   2.4764522e-02  -3.1897613e-01
   5.2463590e-01  -7.4829218e-01
  -2.4729571e+00  -7.9236654e-01
  -4.3667653e-02   2.8795414e+00
   3.0121953e-02  -9.6571528e-01
  -1.8436888e+00  -1.7670674e+00
  -1.0062258e+00  -1.4888114e-01
   1.0156496e-01   9.5697356e-01
   6.8153903e-01  -6.9970422e-01
  -4.2381282e-02   3.9592698e-01
   1.0303251e+00   1.2149352e-01
  -2.4227170e-01   2.7935862e-01
  -1.7242992e+00   2.2816167e+00
  -2.4992079e-03   3.5647875e-01
   2.7807016e+00  -1.9032994e-01
   7.0512519e-04  -8.1909186e-01
   6.3551707e-01   7.1843438e-01
   1.4961539e+00  -1.7846009e+00
   4.6703090e-01  -2.4957327e+00
   2.4774019e-01  -2.5027358e+00
   2.7138366e-01  -2.2687107e-01
  -6.7324175e-01  -7.2994795e-01
   8.3307073e-02  -9.8296004e-01
   2.8227372e+00   7.7174370e-02
   9.1051015e-01   1.4867722e-01
   6.5764659e-01   7.1763680e-01
  -3.8207312e-01   7.1972927e-02
  -3.7518236e-01  -7.9426644e-03
  -1.8157176e+00  -1.8978757e+00
  -2.6168939e+00  -5.2065325e-02
  -6.7870151e-01   6.2190637e-01
  -4.8526907e-02   3.8352042e-01
  -2.2752156e-01  -3.0053493e-01
  -2.5569682e-01  -2.2149599e-01
  -1.0863345e+00  -2.2929937e+00
  -3.4949604e-03   9.5143166e-01
   6.4975767e-01  -7.7676239e-01
  -6.5386831e-02  -9.7782801e-01
  -5.2025800e-01  -8.8764239e-01
   2.0721278e-01   2.6916213e-01
   2.9110711e+00   2.2303920e-01
   3.7761577e-01  -5.0534568e-02
   6.6486197e-01  -7.0138841e-01
  -2.1663776e+00   1.0090309e+00
  -2.3039584e-01  -2.5882067e-01
  -7.3253278e-01   5.8799203e-01
  -2.5516193e+00   5.7747942e-01
   6.9046154e-02   9.9996686e-01
   2.7071438e-01  -2.4516718e-01
   1.3498895e+00   2.3303843e+00
   1.4634864e-01  -9.3926422e-01
   4.1855214e-01  -7.3294518e-02
   2.2004124e+00   1.8341839e+00
  -1.8714370e+00   1.9350958e+00
   6.9401961e-02  -2.8208895e+00
   1.9670150e-01  -2.9256157e-01
  -6.1835591e-01   8.0525027e-01
  -3.3404360e-01   2.0400809e-03
  -2.1412217e+00   1.7767490e+00
   9.9283551e-02  -9.5047868e-01
   1.1166047e-02   4.0147827e-01
   7.3045821e-02  -3.9287518e-01
  -1.7232738e+00  -2.2608604e+00
   2.9231118e-01  -2.1890038e-01
   1.8296914e+00   1.3255026e+00
   2.5734717e+00  -5.7490043e-03
  -8.7548718e-03   3.1545095e-01
  -2.6633981e-03  -3.5061712e-01
   3.9899450e-01  -2.2860169e-01
  -9.4917519e-01  -5.5415578e-02
  -4.2805821e-01   2.5706250e+00
  -3.0452361e-02   3.5954215e-01
  -7.5890953e-01   7.8712378e-01
   1.8753498e+00   2.3168653e+00
  -1.0514218e-01  -3.7298116e-01
   3.8506580e-01   2.7598774e-02
   1.3576583e+00   1.8192203e+00
   3.5019005e-01   3.8562421e-02
   2.2401552e+00  -1.6221761e+00
   6.1623660e-02   3.3876522e-01
  -1.3295376e-01  -9.8004569e-01
   2.1752505e+00  -1.9497124e+00
   2.7546266e-01   2.9814195e+00
  -8.4747664e-01   7.0332864e-01
  -5.6164975e-01  -7.6599374e-01
   2.4890600e+00  -5.1120591e-03
  -1.7168743e+00  -1.5442286e+00
   8.0103124e-01   6.4102808e-01
   6.1584403e-01   8.1299634e-01
  -3.6917846e-01  -1.1887244e-01
   1.9188504e+00  -2.1493585e+00
   6.6971922e-01  -6.7112057e-01
  -9.9827338e-02  -9.4147935e-01
   2.8840863e+00   4.8794600e-01
   8.1155492e-01   4.5467934e-01
  -2.6567879e+00  -7.5457382e-01
  -3.1293760e-01   2.1312372e-01
  -6.9482822e-01   5.5975373e-01
  -1.1215056e-01  -1.0103842e+00
  -1.8426314e+00   1.9608193e+00
  -3.2404160e-02  -3.0306821e-01
  -7.0491606e-01  -6.9461987e-01
   1.7683342e+00  -1.9142920e+00
  -1.8199219e+00   2.0518364e+00
  -4.0405193e-01  -7.7803618e-01
  -3.8644965e-01   7.1806954e-02
   2.6600992e+00  -1.2558706e+00
  -2.1868093e-01  -2.8054706e-01
   1.0719128e+00  -6.5434422e-03
  -1.6505386e-01  -2.2610449e+00
  -3.8785097e-01  -1.4866328e-02
   1.8320773e-02  -9.0595626e-01
   4.5943493e-01   9.0064907e-01
   3.1738229e-01  -1.1038382e-01
   6.9654753e-01   6.8063890e-01
  -6.2902556e-01   5.8062173e-01
   3.4122664e-01   4.0217669e-03
  -2.1840723e-01  -2.9670542e-01
  -1.5932433e+00  -2.1620024e+00
  -3.5219694e-01   4.2818232e-02
   7.1138952e-01  -2.0641399e+00
   3.7623754e-01   2.4661980e+00
   7.6007580e-01   8.0653371e-01
  -4.7139094e-02   9.4672491e-01
   3.1843324e-01   2.9447604e-01
  -3.3461662e-01   2.8732461e-01
  -2.2103151e+00  -1.8285520e+00
  -8.9272363e-01  -2.4224089e-02
   1.8845120e+00   2.0742163e+00
   2.5071263e+00  -4.6537135e-01
  -5.8227673e-02   3.9973482e-01
  -2.7079774e+00  -4.9428881e-01
   2.5581316e-01   2.3931558e-01
   2.7102797e-01  -2.5095132e-01
   3.7103025e-01   3.0927100e-02
   6.1764901e-01   7.6443747e-01
   2.6120024e-01  -1.8946235e-01
   3.5645772e-01   2.4018000e-02
   2.0601941e-01  -9.7366881e-01
  -8.0439495e-01  -2.5857223e-01
  -9.7965613e-01  -8.8512742e-02
  -2.2804014e-01  -1.0769461e+00
  -9.8149229e-01  -4.3347255e-02
   1.0540660e-01   8.9052504e-01
   3.2177106e+00   3.5046139e-01
   2.9109016e+00  -5.3166194e-01
  -2.6508198e-01   2.5010019e-01
  -1.9319354e+00   1.9264650e+00
  -2.6792953e-01   2.8807461e-01
   2.0010558e+00  -1.5016416e+00
   1.2511822e-01  -2.6684303e+00
  -4.6213790e-01   2.7917540e+00
   2.2867347e-01   2.8446011e-01
  -7.7047348e-01   4.7218368e-01
  -1.0889807e+00  -7.7639085e-02
   2.1380037e-01   3.1824788e-01
  -4.0452352e-01   2.5499169e+00
   3.8694868e-01  -9.2690257e-03
  -2.8625848e-01   2.2665256e-01
   1.9076465e+00  -1.3615887e+00
   2.0905843e+00  -1.9862664e+00
  -4.6273847e-01  -8.7716557e-01
   2.2500061e+00   1.3740419e+00
  -2.3126222e+00  -6.7018383e-01
  -2.6706828e-01   1.9444636e-01
  -1.0121738e+00  -2.4791621e-02
   5.6392315e-02  -3.2648159e-01
   3.3530618e-01  -3.8270914e-02
  -3.8912394e-01  -5.4016986e-03
   3.3412509e-01   2.6409456e+00
  -6.5836105e-01   6.6194571e-01
   8.0225438e-01  -6.3096631e-01
   1.5310750e-01  -1.0413667e+00
   2.6034076e+00  -1.6294832e+00
   6.0382779e-01   8.7824998e-01
  -6.5261477e-01   6.8942288e-01
   1.0070936e-01  -9.6066328e-01
  -3.0435631e-01   8.4567580e-01
   2.8033014e+00   1.2463988e-02
   1.7195115e+00  -1.9422854e+00
   3.0903406e-01  -1.6357850e-01
   7.7390312e-01   6.6810003e-01
  -1.3234852e+00  -2.5399461e+00
   2.4079898e+00  -4.1857752e-02
  -2.8667084e-02   2.4914224e+00
  -4.0077091e-01  -4.9363324e-02
  -7.0863965e-01  -7.8098913e-01
   6.8736976e-01  -5.4967954e-01
  -4.1879994e-01   4.7294216e-02
  -1.4737867e-01   9.1651898e-01
  -1.8287310e+00  -2.0771533e+00
  -2.5484805e-01   2.7985394e-01
  -5.0747243e-01   2.8790836e+00
   2.1021688e-01   2.7163084e-01
   7.3506224e-01   7.2089114e-01
  -8.6034621e-01  -2.9182047e-01
   6.3333148e-01  -5.7659452e-01
  -2.9803581e-01  -2.0293947e-01
  -5.2502917e-01   2.7057218e+00
  -2.7226954e-02  -3.5791592e-01
   3.0141103e-01  -2.5120398e-01
   2.6334107e+00   2.8819099e-01
   1.9213479e+00  -1.6309469e+00
  -1.2584515e-01   2.5231951e+00
   4.0263313e-01   1.1217577e-02
   1.0965776e+00   2.0723277e-01
   9.7728233e-01   9.9145285e-02
   2.4907990e-01   9.3656710e-01
   8.0332321e-01   2.2576246e-01
   1.2558459e+00   2.1427325e+00
   1.4777087e-01   2.7151686e+00
  -1.1362662e-01   3.8070103e-01
  -2.7976292e+00  -8.0964504e-01
  -5.9709190e-02  -2.6861701e+00
  -3.9223224e-01  -2.9635904e-02
  -2.8292618e-04  -3.4800464e-01
   2.6745847e-01   2.7387437e-01
  -2.6658392e+00  -1.1795320e-01
  -3.7651503e-01  -5.8839777e-02
  -1.7909316e+00  -1.5287853e+00
   6.1612846e-01  -6.9758069e-01
  -7.7448177e-02   9.9039692e-01
   2.2816562e+00   3.3794724e-02
  -9.9636493e-01   9.7134316e-02
   2.4189653e-01   2.8825061e-01
   2.0795324e-02  -4.1897763e-01
   8.0440366e-01  -5.8003545e-01
  -4.0025981e-02   3.6637251e-01
  -2.5909928e-01   2.4924576e-01
   6.9854308e-01  -5.6371359e-01
   3.8249154e-01   2.6180793e+00
   2.2997200e-01  -2.5710542e+00
   1.3180967e-01   1.1477385e+00
   2.2560072e+00   2.0570093e+00
   2.8731878e+00  -4.5350676e-02
  -3.0701246e+00  -3.2477100e-01
   2.6599029e+00  -9.5909827e-02
  -2.1438520e-01  -2.8903567e-01
   8.8089159e-02  -1.0254116e+00
  -2.5988888e-01   2.8392843e-01
  -1.0147797e+00   5.3739102e-01
   7.6162240e-01   8.0103112e-01
   3.3063110e-01   7.8463178e-02
  -3.1714147e+00  -7.3710130e-01
  -3.7400253e-02  -3.0541872e-01
  -2.6738003e-01   1.9394442e-01
  -8.0644167e-01  -4.6106500e-01
  -1.9664630e+00   1.7558698e+00
   6.2624074e-02   9.7850793e-01
   2.3765585e+00   2.7159151e-01
  -3.4921522e-01   1.8346094e-04
   1.0401871e+00   1.4651737e-01
   2.0840835e+00  -1.5955155e+00
   3.8086137e-01  -2.0782256e-02
  -3.0219321e+00   4.5658561e-01
  -2.9131325e+00   1.3890859e-01
  -2.3663468e-01   8.9012991e-01
  -2.8341579e-02   3.2594582e-01
  -3.8391116e-02  -3.7362851e-01
   2.9227988e-01  -2.6644743e+00
   4.5731561e-01   7.5343824e-01
   3.8689749e-01   7.2108537e-02
   4.7800139e-02  -1.0032059e+00
  -1.2908949e-01   3.4165744e-01
   1.0018632e+00  -1.0182931e-01
  -2.6708526e-01   2.0814354e-01
  -2.0378639e+00  -1.7532490e+00
   2.0772292e+00  -2.0843993e+00
  -8.4276818e-01  -2.4092543e-02
  -2.5615219e-01  -3.0555710e-01
  -2.0943393e+00  -2.2138545e+00
   2.5411306e+00  -2.8222526e-01
   2.2130840e+00  -1.4160293e+00
  -3.2409795e-01  -2.6506353e-01
  -6.7647423e-02  -1.0120972e+00
  -2.3717125e-01   3.2761709e-01
  -2.2298748e-01   2.8136301e+00
  -7.5624437e-01   6.2423890e-01
  -6.9431117e-01  -6.0899204e-01
  -1.9406855e+00   1.7289238e+00
  -1.0205893e+00  -2.8263386e-01
  -1.6448511e+00  -2.2561500e+00
  -7.3124394e-01   6.7177863e-01
  -2.7666766e-01  -2.5975722e-01
  -8.8921075e-01  -3.5946853e-03
  -3.5271794e-01  -9.6752315e-02
   5.7432599e-01   9.3850868e-01
   2.6435805e+00   4.5950009e-01
  -2.9079462e-01  -3.3569710e-01
  -2.4492368e-01   2.4502405e-01
   2.8626833e-01  -2.5618293e-01
  -4.2150152e-01  -2.2638295e+00
  -3.7132970e-01   7.1170633e-02
   3.0063054e+00  -1.5860016e-02
  -1.9280132e+00  -1.7572416e+00
   8.6924134e-01   4.0891204e-02
  -2.6862576e-01   9.6919089e-01
  -1.0706638e+00  -9.6084003e-02
   3.0619337e-01   9.6705660e-01
   2.2183993e+00   1.3635223e-01
   7.8836211e-01   2.0049251e-01
   1.0029823e+00  -1.0736421e-01
  -3.4536308e-01  -7.7625532e-02
   9.0992249e-02  -4.1991554e-01
  -1.0157109e+00  -1.6559085e-01
  -4.0845011e-01  -6.5402782e-03
  -8.0775564e-02   2.9385874e-01
   3.2162144e-01   2.5339296e-01
   2.6063027e+00  -4.1922495e-01
  -9.2461812e-01  -3.1322444e-01
   2.6104427e+00  -4.3948776e-01
   3.8010366e-01  -9.0271365e-03
  -4.6495164e-02  -1.0064370e+00
   1.8166517e+00  -1.8415131e+00
   2.5778315e-01   2.7125803e-01
   9.7281730e-01  -6.9088717e-02
  -1.0637739e-01   8.3804129e-01
  -7.5509142e-01  -5.6778235e-01
  -2.4157324e-01  -2.4074266e-01
  -2.2285234e-01   2.5707245e-01
   7.8615555e-01  -7.2877964e-01
   7.1070082e-01   6.5612051e-01
  -2.5480270e-01  -2.2681840e+00
   2.4211592e+00   4.8327643e-01
  -3.1451545e-01  -2.3832452e-01
  -2.8616457e-01   2.4308283e-01
   2.5631172e-01  -2.6335632e-01
  -2.3684222e+00   1.8033854e+00
  -1.5414657e-01   2.5004773e+00
  -1.3364018e+00  -2.0631290e+00
   3.0043927e+00  -2.6770366e-01
  -6.5235991e-01   2.4511484e+00
   2.2905894e+00   1.9265040e+00
   5.5694236e-03  -2.4598037e+00
   8.3104271e-01  -1.2541353e-01
  -6.5991973e-01  -6.5822713e-01
  -1.6178980e-01   9.9209753e-01
  -1.8018371e+00   2.1731702e+00
  -5.8719886e-01   6.3703001e-01
   2.7711289e-01   2.3194108e-01
   6.8546014e-03  -3.8481850e-01
   3.7420160e-01   2.2407219e-02
   2.8887966e-01   2.2667778e-01
   9.6667450e-01   7.2744470e-02
   1.1276419e+00   2.0821506e+00
   1.6565973e+00   2.3830896e+00
   8.7535914e-02   2.5554421e+00
   1.1677729e-01  -2.5504863e+00
  -2.8870009e+00   1.6349059e-01
  -7.0664472e-01  -7.0117923e-01
   3.9288051e-02   3.8697864e-01
  -3.8081379e-01  -5.8110139e-02
  -2.4284713e+00   4.5129065e-01
   4.2521866e-01   1.2000446e-01
   2.0695201e+00  -1.2562154e+00
  -8.2499024e-01  -6.3830433e-01
   7.5559358e-01  -5.3967094e-01
   1.6846754e+00   1.5532445e+00
   2.7427245e+00   1.7275316e-01
   2.1601234e+00  -1.6948025e+00
   3.6138263e-01  -3.1621593e+00
  -2.2380891e+00  -1.6911019e+00
   5.1674751e-01  -2.4544940e+00
   4.1274350e-01   1.4250912e-02
   2.7343936e-01  -2.6815416e-01
   1.9601276e+00  -1.7260592e+00
   2.6066457e+00   5.6390581e-01
   2.2466874e+00  -1.4090578e+00
  -6.9153839e-01   6.5423599e-01
   1.8351329e+00   1.8883911e+00
  -2.6855360e-01   2.2969492e-01
  -5.8689128e-01  -7.8674645e-01
  -2.8854190e-01  -2.5243637e+00
  -4.0810121e-01  -5.9020300e-02
   2.3186509e-01  -2.5243886e-01
   2.7516109e-01  -2.1716536e-01
  -3.7548645e-01   7.1326882e-02
  -4.1161328e-01   3.0248881e+00
   1.0123760e-01  -3.3928120e-01
   2.8040837e-01  -2.3838573e-01
  -2.5517304e+00   1.5683927e-01
   7.7888311e-01  -3.3848940e-01
  -2.4044042e-01   2.5586779e-01
  -6.7362516e-01   6.8885890e-01
  -1.8154661e+00  -1.6911408e+00
  -2.7955967e-01  -2.7473097e-01
  -1.3176115e+00  -1.9157944e+00
  -6.5773735e-01  -7.0804263e-01
  -9.2702347e-02   8.3711999e-01
   7.5258440e-01   5.5821022e-01
   6.7178709e-01  -5.9068517e-01
   5.9221937e-01   9.0148383e-01
   2.0720534e+00  -1.2279288e+00
   2.5626310e-01   3.0042498e-01
  -6.4602190e-01   5.9650296e-01
  -3.5149737e-01  -1.3221874e-01
  -8.2113170e-01   2.8946514e+00
  -7.9225597e-01   8.1095169e-01
   1.8681831e+00   1.9505957e+00
  -3.4516336e-01   2.5283685e-01
   1.6401566e+00  -1.6414483e+00
   2.2592636e-01  -9.5752930e-01
   1.3264035e-02  -3.5883416e-01
  -2.8247159e+00  -3.4918564e-01
   1.3521226e-02   1.1262580e+00
   3.8198585e-01  -5.1431457e-02
  -1.9791466e+00  -1.2618909e+00
  -1.9249494e+00  -2.0332502e+00
  -3.8400069e-01  -3.3811782e+00
   2.9328017e-01  -8.4572379e-01
  -8.4548036e-01   5.2432190e-01
   2.5992613e+00   7.0846642e-01
  -2.6609515e+00  -3.5209452e-01
   3.3277793e-01  -1.5783004e-01
  -9.2015743e-02  -2.6640902e+00
  -3.6486193e-01  -1.8204573e-02
  -7.7370072e-02   9.5923464e-01
  -3.3794083e-02  -4.0718020e-01
   5.9893512e-01  -7.0604172e-01
   2.4041021e-01   2.1942585e-01
  -2.7595777e+00  -3.5650780e-01
  -2.6873990e-01   2.7848315e-01
   1.0076090e+00  -4.6010606e-02
   7.4931866e-01  -2.9889179e-01
   1.5238864e-02   3.8334774e-01
  -2.8329332e-01   2.2939240e+00
  -3.4305616e-01  -4.2988572e-02
  -2.6808315e+00   7.3531873e-01
  -2.5571212e+00   6.9671918e-01
  -5.4489308e-01   8.7002589e-01
  -2.2645495e+00   1.7641180e-01
   7.1638954e-01   7.4145482e-01
   7.3249815e-01   6.3057870e-01
  -3.1953822e-01  -2.2369504e-01
   2.5287173e-01   2.6616834e-01
   7.1459312e-01   4.9837101e-01
  -2.7562481e+00   1.8506436e-01
   2.0494427e+00  -1.7806097e+00
  -2.3936194e-01  -2.5612377e+00
   3.0743469e+00   2.9248926e-01
  -1.6678401e+00  -2.2588594e+00
   1.0620451e+00  -5.9138741e-03
  -6.5756935e-01  -6.0215232e-01
   2.6927639e+00  -7.9717140e-03
   4.1441973e-01   2.6720236e+00
  -2.1157213e-01   2.3216204e-01
   3.7586348e-01   1.6897990e-02
   2.9074069e-01  -3.0388540e-01
   3.3763206e-01   4.6466369e-02
  -2.9631885e+00  -5.3479919e-01
   3.0314035e-01  -2.8334949e-01
   1.6062262e+00   2.1884401e+00
   2.5859419e-01  -2.5628042e-01
   2.1257090e+00   1.8651621e+00
  -2.3593742e-01   2.5224746e+00
   2.6212941e+00  -8.0519513e-01
   5.1159443e-01  -3.2597528e+00
  -1.0297554e+00   5.4077613e-02
   2.6893129e+00   2.5365117e-01
  -8.5160320e-02   3.5197084e-01
  -1.0225016e+00  -4.1302398e-01
  -2.8652904e+00   7.1816064e-02
   1.8975104e+00   2.0643448e+00
  -1.4541802e-01   1.1043586e+00
  -8.1344501e-02   3.6990042e-01
   3.2381658e-01  -2.6079941e+00
  -2.8783519e+00  -2.2085428e-01
  -1.5250421e-02  -3.9825694e-01
  -8.2783588e-01   6.1853447e-01
  -1.4072265e+00   2.2754527e+00
  -6.8267081e-02   9.9873675e-01
   1.1037034e-01  -3.1397035e-01
  -1.3034916e-02  -9.7346378e-01
  -2.4376408e-01  -2.6636087e-01
  -3.1760033e-01   2.7135108e-01
  -3.1567573e-01   2.7083334e-01
  -7.0771478e-01   5.3622890e-01
   2.3333633e-01   2.6178667e-01
  -1.8597637e+00   1.7887645e+00
  -2.5134020e+00   1.0574557e-01
  -8.7256312e-01   7.1906118e-01
  -3.4309138e-01   1.4304092e-02
  -1.5525032e+00  -1.9508360e+00
  -1.8875123e+00   1.8876692e+00
  -8.8863777e-02  -3.6222154e-01
  -1.3425744e-01   9.3697207e-01
   9.7321111e-02   2.3862204e+00
   1.5435369e-02  -4.0115153e-01
  -2.1762424e+00  -1.9235943e+00
   6.4789005e-01  -7.7728800e-01
  -1.5827072e+00  -1.7974064e+00
   1.6811103e-01   3.3122907e-01
   7.3107241e-01   7.2827805e-01
   3.5662161e-01  -2.6059237e-03
   1.1915254e-01   1.0206781e+00
   1.7642007e+00  -1.8241296e+00
  -2.5449552e+00   7.3985038e-01
  -7.2799286e-01   6.8247168e-01
  -1.7539515e+00  -1.9387341e+00
  -6.3016188e-01  -7.9018839e-01
   2.4534504e-01  -2.4012973e-01
   4.2484426e-01  -7.9803188e-02
   6.4588220e-01   5.4899786e-01
  -2.4210802e+00  -4.6052702e-01
   7.2895660e-01  -6.1099824e-01
   3.5517362e-01   4.2611171e-02
  -1.8819256e+00   1.9260260e+00
  -9.2399102e-01   7.5717595e-03
   3.7647290e-01  -8.1134835e-02
   3.1744145e-01   3.7172399e-02
  -1.7925395e+00  -1.9016954e+00
   1.0629106e-02  -3.4771407e-01
   5.3416473e-01   7.3221090e-01
   2.4369439e+00  -4.2616868e-01
  -1.8754899e-01  -2.8520840e-01
   3.0193031e+00   3.2413731e-01
  -4.5259445e-01   2.3558489e+00
   2.5075198e+00  -2.5719618e+00
  -2.1376013e+00   1.6590881e+00
  -6.0192146e-03  -3.5982961e-01
  -6.3692941e-01  -8.4357308e-01
  -5.4596325e-02   3.2310694e-01
   2.0830859e+00   2.0017830e+00
  -3.3720751e-01  -1.3442611e-02
   7.4940779e-01  -6.5606004e-01
   1.1035712e-01   1.1267829e+00
   9.7319200e-01   1.3208889e-01
  -8.3053135e-02  -1.0009104e+00
   2.4799391e-01   2.2390725e-01
  -5.2473884e-01  -9.1296544e-01
   2.8243951e-01  -3.1126770e-01
  -1.5858513e-02   3.3211525e-01
   2.4800139e+00  -5.3573796e-02
  -2.9855587e+00   2.0914812e-02
  -1.9364061e-01  -2.3891392e-01
  -1.4281227e-01   1.1256698e+00
   2.4652997e+00  -8.7113138e-02
   2.9830610e-01   2.0132652e-01
   6.8276392e-01  -6.9193028e-01
   3.1861885e-01  -2.3269538e-01
  -2.9167691e+00  -4.5282498e-01
  -2.2426938e+00   1.8592438e+00
  -2.4844950e+00  -2.9488112e-01
  -2.5795988e+00  -5.2437043e-02
   2.4226708e+00   1.1915150e-01
  -2.0526925e+00  -2.0059341e+00
  -2.4897611e-01  -2.3243484e-01
   6.0770006e-01  -7.1387825e-01
  -2.0781389e+00  -1.7868322e+00
   3.8508448e-01   2.0591359e-02
   3.1190539e-01  -2.2394395e-01
   5.6444685e-01   7.8567522e-01
   2.1894008e-01   2.9980559e-01
   3.2584937e-01  -2.7981841e-02
  -1.0259571e+00  -1.7438616e-01
   5.8485417e-01  -7.3994598e-01
   4.2980839e-02  -3.8096165e-01
  -3.9156657e-02   3.3540211e-01
  -1.2299911e-01   2.6816897e+00
  -2.2496652e-01   3.1661933e-01
   2.3090927e+00  -7.9655235e-02
   3.0838589e-01   1.8434310e-01
  -1.5585027e+00  -1.9010718e+00
  -1.7388735e+00   1.8678258e+00
   1.6334032e+00  -1.7693510e+00
  -3.3695160e-01  -1.9322102e-02
  -1.7967786e-02   3.7418318e-01
  -2.8185400e-01  -2.5433654e-01
   3.6651663e-02   9.7690113e-01
  -5.4157530e-02   9.1971772e-01
   2.4468969e-01   2.4119406e-01
  -2.4262688e+00   1.9631429e+00
  -6.3296737e-01   7.4028339e-01
  -2.9823466e+00   3.5351512e-03
   1.2686704e-03   3.0315216e-01
  -2.8406629e-01  -1.6486169e-01
  -9.4402982e-02   3.3110640e-01
  -2.4332791e-01   2.1859229e-01
  -5.6128307e-01  -2.5871880e+00
  -3.3625696e-01   2.5842253e+00
  -2.6352153e-01  -2.1057295e-01
  -2.7204527e-01   2.6990837e-01
   2.6219567e-01   2.2738858e+00
   2.1090638e+00   2.3840829e+00
   3.4409887e+00   2.8139084e-01
   2.4565081e+00  -1.7469852e+00
   3.7049125e-01  -4.8645363e-02
  -2.4597174e+00  -1.7241332e+00
   1.5592902e+00   1.7421862e+00
  -6.2758791e-02   1.0399062e+00
  -1.6920768e+00   1.9512798e+00
   2.4025654e-01  -2.1992384e-01
   2.4456879e+00   2.1108231e-01
  -1.5721282e+00   2.0280283e+00
   1.0092370e+00  -4.1043683e-02
  -7.5134328e-01  -7.2189117e-01
   8.7501303e-01   1.2585465e-01
   7.5982287e-01  -7.0977991e-01
   2.6222499e-01  -1.8567761e-01
   2.4937618e+00   3.5164841e-02
   3.7636549e-01  -1.6681139e-02
   2.3670981e-01   2.9241316e-01
   2.5679510e-01   2.7126562e-01
   1.9103153e+00  -2.2305185e+00
  -9.2279633e-01  -3.4322219e-01
   2.6248847e-01   2.3781856e-01
  -2.8982199e+00  -3.7811247e-01
  -2.4820210e+00   1.2041011e-01
  -3.9531786e-01  -2.4895253e-02
  -2.4732846e+00  -5.2718776e-01
  -3.4019304e-01   4.2467865e-02
   3.1571553e-02   1.0135146e+00
   1.5117304e+00   2.0037657e+00
  -1.8064312e+00  -2.3912361e+00
  -2.8121121e+00  -6.9093764e-01
  -2.8189140e-01  -2.8561503e-01
   6.8864624e-01   7.3785259e-01
  -2.2135250e-01  -9.7038552e-01
   2.8551353e-01   2.8341216e-01
   1.3177849e-02  -9.0944426e-01
   9.0703403e-01  -4.5478186e-01
  -6.2105058e-02   4.6188381e-01
  -3.9185622e-01   3.0108358e+00
   1.6702252e-01   2.3637534e+00
   2.4697717e-02  -1.0319439e+00
   2.3295515e+00  -1.4084664e+00
  -1.4340101e-01   3.0469115e+00
  -2.1027644e+00   2.1390789e+00
   3.7213215e-01   6.0416060e-02
  -1.7319549e+00  -2.0318258e+00
   6.6607003e-02  -3.0449783e-01
   2.1539972e+00   1.4368906e+00
   8.3826020e-02  -3.6298759e-01
  -4.3828173e-02   3.0612025e-01
  -2.5815505e-01  -2.8395651e-01
   1.4620478e+00  -2.2932472e+00
  -1.5577805e+00  -1.8821128e+00
  -2.8664828e+00  -3.9806197e-01
  -1.2143999e+00   2.2816198e+00
  -2.4990718e-01  -2.6067542e-01
   1.7846124e+00  -1.8710268e+00
   8.5555231e-01  -5.9348556e-01
   3.1692827e-01  -2.5302199e-01
   7.0854116e-01   6.5904313e-01
   1.5815886e-01   2.6039896e+00
   1.4631026e-02  -3.1312320e-01
  -9.9825897e-01  -6.3475214e-02
  -6.5188880e-01   6.1771962e-01
   1.8663125e+00   1.8063452e+00
  -2.4212478e-01   2.3468697e-01
   7.4488661e-01  -4.6634523e-01
  -3.3204204e-01   3.3506295e-02
   1.9434360e-01  -3.1466704e-01
  -9.9286746e-02  -9.3452389e-01
   3.6965550e-02  -4.0030859e-01
   1.3286294e-01   1.0831099e+00
  -6.6061832e-01  -7.2146322e-01
  -2.0240626e+00  -1.8149292e+00
  -1.4463347e-02  -3.6356976e-01
   2.9352305e+00  -1.4829086e-01
   2.5885808e-03  -1.0396122e+00
   2.1746659e-01   2.5540691e-01
  -7.8699971e-01   3.6637419e-01
  -2.1501148e+00  -1.8289221e+00
   5.0613335e-02  -3.6730854e-01
   7.9156493e-03  -9.3501818e-01
  -2.6705545e+00  -4.7019240e-01
   3.3643431e-01   5.8680534e-03
  -5.4210480e-01  -7.3353797e-01
   2.9563593e-01   2.4758305e-01
   2.2714270e+00  -9.2259151e-02
  -2.2804083e+00   7.2623615e-01
   6.8408781e-01  -8.0178384e-01
  -6.7789215e-02   1.0637215e+00
   2.2782784e-01   1.9650287e-01
  -2.5034705e-01   2.8112361e+00
   1.2184795e-01  -1.0532765e+00
   5.6405109e-01   7.4878967e-01
  -2.9475327e+00  -5.0997374e-01
   7.3093006e-02  -3.5995101e-01
  -1.9303327e+00   1.8697072e+00
   2.1069289e+00  -1.4743964e+00
  -3.4877689e-01  -1.5110124e-03
   2.2780071e-01  -2.6899778e-01
  -2.1851188e-02   9.5083129e-01
  -2.5036216e+00   3.5567786e-01
   1.6757455e-01   3.0349446e-01
  -2.7473698e+00  -8.0522176e-01
  -2.7228372e-01  -3.2071121e-01
  -5.3345093e-02  -3.6039539e-01
  -3.1947068e-01   2.1045211e-01
   2.6269078e-01  -2.6987990e-01
  -9.8568874e-01  -1.9556776e-01
  -2.9659743e-02   3.4140633e-01
  -2.5789810e+00   1.5437062e-01
   2.4991858e+00   1.9181800e-01
  -3.3547612e-01   2.1146163e+00
   1.7191756e+00   2.4483933e+00
   2.4954908e-01   2.1501904e-01
  -9.9429954e-01  -1.0892602e-01
  -3.0313274e-01   2.2848197e-01
  -9.4557335e-01  -1.5451705e-01
  -2.4583645e+00  -6.9533954e-02
   2.2587702e-01   3.1152889e-01
  -1.0391270e+00   8.2250821e-02
  -3.6723680e-01  -2.9010289e+00
   6.8468202e-01  -5.3900555e-01
   4.5159829e-01  -2.6960320e+00
  -2.1783316e+00  -1.4562482e+00
  -2.2101642e+00   1.5570248e+00
  -1.8765671e+00   1.7989530e+00
  -3.2867742e-01  -8.8769627e-03
   1.0131194e+00   1.7190715e-01
  -2.1676565e+00  -1.5753111e+00
  -2.1355679e-01   2.5060848e+00
   6.6465705e-01   6.5188277e-01
   1.0136073e+00   1.9508054e-01
   2.1617534e-01  -2.8765277e-01
   2.5375971e-01  -3.0449272e-01
   3.4734740e-01  -1.0651997e-01
  -7.5750501e-01   5.3518803e-01
   2.1839823e+00   2.1116312e+00
  -1.0144262e+00  -4.5289537e-02
  -2.1618242e+00  -6.4935454e-02
  -2.4886041e+00  -3.2184634e-01
  -9.4393948e-01   2.9350582e-01
   3.1791778e-01   2.5211772e-01
  -7.0245786e-01  -6.7126573e-01
  -1.9763315e+00  -1.8574433e+00
  -1.3367758e+00   2.3225260e+00
  -2.6360581e+00   1.8512452e-02
   8.3732433e-02  -3.0858305e-01
  -1.8997952e+00  -1.7343133e+00
  -1.0752353e-02  -3.5568141e-01
  -7.1898843e-01  -5.3318318e-01
  -8.3223143e-01   7.3350766e-01
   1.7520851e+00   1.8161954e+00
  -8.4952174e-01  -1.7032762e-01
  -2.7041413e-01  -2.3202375e-01
  -2.5336307e-01   2.5020788e-01
   3.4924066e-01  -1.9451718e-01
  -2.1349576e+00   1.1888869e+00
   1.8774503e+00   1.8210101e+00
  -2.1195688e+00   1.6461401e+00
   2.9647889e+00   3.0553032e-01
  -3.1972728e-01  -6.2651265e-03
   2.2177125e+00   1.4580780e+00
   2.0824651e+00   9.5011862e-01
  -2.4245712e-01   2.8749981e-01
   4.3100216e-01  -2.6401832e+00
   8.4736055e-01   7.9253575e-01
  -7.3943151e-01  -6.3018495e-01
  -3.4197773e-01  -6.0878162e-02
  -3.4816191e-01  -7.5333114e-02
  -7.5019978e-02  -9.4451421e-01
  -6.4839727e-01   6.7066752e-01
  -8.5150226e-01   2.2717584e-01
  -8.2812893e-01  -7.5874393e-01
   3.0319756e+00   1.1219881e-01
   7.5056181e-01  -6.4901566e-01
  -1.1245657e+00  -4.0069150e-01
   5.8815091e-01  -6.5883253e-01
   2.3472260e-01  -2.7353705e-01
   2.5294064e-01  -3.1674942e-01
  -3.9546767e-01   2.7402199e+00
   2.5692697e+00   5.4792917e-01
   1.3160989e-02  -9.4610732e-01
  -2.2316371e-02   3.4319630e-01
   3.2849558e-01   1.5735512e-01
   9.8271167e-01  -1.0996658e-01
  -7.1562402e-03  -2.6849466e+00
   6.2310049e-01   6.7878467e-01
  -2.3652888e+00   1.9548552e+00
  -3.5591261e-01   5.4580312e-02
   2.3541179e-01   2.6436927e+00
  -1.8168196e+00  -1.9646673e+00
   5.9368002e-01   7.0483584e-01
  -3.4897413e-01  -4.3750000e-02
   1.7160061e+00   2.0149077e+00
   3.5407087e-01  -1.4033276e-02
   1.6914761e+00  -1.6089072e+00
  -3.4124949e-01  -9.8064085e-02
   7.8660793e-01  -1.6288578e-01
  -2.9225309e-02  -3.5763589e-01
  -4.0907834e-01  -1.0649633e-01
   2.8691752e+00   1.5518236e-01
   4.7802276e-01  -2.7353244e+00
  -9.8581907e-02  -1.0322974e+00
   4.9939721e-01  -2.6878095e+00
  -2.9579733e-02   3.3546792e-01
   2.4151222e-01  -2.1345393e-01
   2.7400703e+00   4.0294769e-01
   7.1355256e-01  -5.4754846e-01
  -1.1850786e-01   9.6787859e-01
   9.5322787e-01   2.7444528e-01
   3.0922764e-01  -1.9288211e-01
  -9.6477296e-01  -6.0772451e-02
  -1.0506118e-02  -3.5169983e-01
  -2.8487162e-01  -2.4759651e-01
  -1.9272681e+00  -1.9162009e+00
   2.3876201e+00  -1.6769645e+00
   5.8039697e-01   6.5963283e-01
   2.1715727e-01  -9.3569150e-01
   1.9119897e+00   1.5806189e+00
   5.7990501e-01   8.7743017e-01
  -3.8723188e-01  -2.8954865e+00
  -1.3720977e+00  -2.2053609e+00
  -3.7975992e-01  -2.7462786e+00
  -8.4898251e-02  -1.0595627e+00
  -6.7395900e-01  -6.4260921e-01
  -3.3948687e-01   5.0965339e-02
  -2.7984993e-01  -2.4651023e+00
  -3.5028455e-01  -8.1339926e-02
  -3.3149902e-01  -2.9439508e-02
  -1.5324953e+00   1.7130415e+00
   2.8497487e-01  -2.7854465e-01
  -4.0333048e-01   9.5333090e-01
   6.4805591e-01   6.8159080e-01
   2.2901947e-01   2.7401321e-01
  -1.3438048e-01   1.1059199e+00
   1.1904993e-02  -9.4724325e-01
   3.5461098e-01   4.0813755e-02
   3.0708585e+00  -1.5025677e-01
  -2.7417545e+00  -3.5289949e-01
  -2.4380025e-01   2.6657966e+00
  -2.6120009e+00  -2.3049466e-01
   2.1096395e-01  -2.9969821e-01
   2.3459748e+00  -1.1404309e+00
   2.7233087e-01   2.5518125e-01
  -9.5991668e-04   3.2316178e-01
   1.1620940e-01  -9.7592345e-01
   1.8614183e+00   1.6470792e+00
   6.7532692e-01  -2.3309142e+00
   1.1157973e-03  -3.6093333e-01
   6.2953247e-01  -5.9091507e-01
   2.1620907e-01  -1.0223248e+00
   1.6681919e+00  -1.7932153e+00
   7.4705578e-01   2.6049530e+00
  -2.6458973e-02   1.0744763e+00
  -4.4829422e-02  -9.5158803e-01
  -1.0460826e+00  -1.1226466e-01
  -8.8837088e-01  -2.5095284e-01
  -2.5874644e+00  -9.8925849e-02
  -2.4507028e+00   1.7281676e-01
  -1.8958118e-01   2.9930888e-01
  -1.5437024e+00  -1.8593179e+00
  -2.4035078e+00  -4.2478229e-01
   1.5196126e-01   1.1810723e+00
   2.9813142e-01  -1.4577539e-01
  -1.8665206e-01   2.3226077e+00
   6.0910197e-02   1.0120936e+00
  -4.4989217e-01   3.0720070e+00
  -3.6420099e-01   2.7337327e+00
   7.7989685e-03   3.7035380e-01
   1.7414452e+00   1.7033732e+00
   9.6869927e-01   2.6268338e-01
  -7.6320267e-01  -6.7012235e-01
   2.6022784e+00   7.1105066e-02
   7.8145280e-01   7.4530223e-01
   2.3914345e+00  -1.8960092e+00
   2.3869025e-02   2.8788068e+00
  -2.5051599e+00   5.4338783e-01
  -2.5322076e-02   9.8819946e-01
  -2.8102378e+00  -2.0568648e-01
   7.0416017e-01  -6.4476852e-01
  -1.5619694e-01   2.8385380e+00
   2.1948057e+00   1.6798585e+00
   2.8836912e+00   6.7295202e-01
  -2.8020052e-01  -2.6269712e-01
   8.5203087e-02   2.7144954e+00
  -7.3847206e-01   2.6363533e+00
   1.8767750e+00   1.7703051e+00
   2.0534646e-01   2.9834445e-01
   8.8331811e-01   2.7298358e-01
  -8.0475848e-01  -1.4149075e-01
  -3.3162352e-01   2.9007721e+00
  -1.9180368e+00   1.4831471e+00
   2.9737195e-01   2.4322217e-01
   2.5527323e-01   2.0984990e-01
  -1.0045450e+00  -5.5914863e-02
   2.4467875e-01  -2.6706837e-01
  -5.1536880e-02   3.5411096e-01
  -3.5318043e-01   2.3133792e-03
   2.2990840e-01  -9.7623230e-01
   1.0789875e-01  -8.9731608e-01
   1.0100824e+00   5.4634394e-02
  -2.2077672e-02  -1.0005213e+00
  -9.3137394e-01  -2.7021767e-01
   1.8052334e-01  -9.3526004e-01
   2.4520547e+00   5.9994534e-01
  -8.2222473e-02   9.8315292e-01
   2.5344425e-01   2.5998354e+00
   8.0923207e-01   7.8654405e-01
   2.2036679e-01   3.1708058e-01
   7.6168394e-01  -6.3180262e-01
  -2.4761095e-01   2.7891485e-01
  -2.4652686e-01   2.8075810e-01
   5.9114094e-01   6.4920281e-01
   2.8334768e-01  -1.8042812e-01
  -2.9301397e+00  -8.0599790e-02
  -1.8527500e+00   1.3903933e+00
   3.6107650e-01   5.7076448e-03
  -2.6295694e-01  -2.6734891e-01
  -5.1855157e-01  -7.3473972e-01
  -2.3252466e+00   1.6247118e+00
   1.0372306e-01  -1.0336548e+00
   3.4773810e-01   8.2983153e-02
  -1.9128931e+00  -1.6881834e+00
   1.3938633e-02  -3.1022460e-01
  -8.8247458e-02  -3.7949877e-01
   2.8293900e-01   2.1796232e-01
   1.9414146e-01   3.2841522e-01
   8.2046745e-02  -9.4858691e-01
   3.5459042e-01   1.1095176e-02
  -2.1722195e+00   2.2406045e+00
  -6.1817164e-03  -3.3954229e-01
  -1.0490451e+00   1.2136078e-01
   1.5104846e+00  -2.0608156e+00
   1.9349927e+00  -1.6207462e+00
  -3.0905176e-01   9.7090522e-01
  -2.6052726e+00   2.0412691e-01
   3.1886613e-01   2.7050404e-01
   3.5023147e-01   9.4285303e-02
  -2.3365334e-01  -2.6456907e-01
   3.4560088e-01   3.0500020e-02
  -7.1607358e-02   9.4603160e-01
  -2.3919118e+00   2.8744201e-01
  -5.9904850e-01   7.8053174e-01
   7.2640149e-01  -5.8588176e-01
   2.0923945e+00   1.6751179e+00
   2.8257267e-02   3.5036145e-01
   1.8527171e+00  -1.9101714e+00
   1.5736205e+00  -2.1957467e+00
  -1.8713327e+00   1.5828887e+00
   2.0080817e+00  -1.9427357e+00
  -2.5679293e+00   5.9249255e-02
  -9.7274301e-01  -2.0679256e+00
  -7.1873097e-01   6.4522198e-01
   2.3798687e+00  -1.0661970e+00
  -2.8957612e-01   2.5574426e-01
   5.8228999e-01   6.6250251e-01
  -2.3130180e-01  -2.3482576e-01
  -1.0215810e+00   8.9319071e-02
  -1.6420098e-01   9.6588273e-01
  -3.9140765e-02  -3.4490240e-01
  -2.2691300e-01  -2.3733076e-01
   6.0901819e-03   4.0660227e-01
  -1.2350980e+00   2.3840491e+00
  -6.6635298e-01  -7.0210202e-01
  -6.0227104e-01  -5.8273759e-01
   1.0024959e+00  -5.8904678e-02
  -2.0242525e+00  -2.3645137e+00
   2.7796796e+00  -5.9353116e-02
   2.3372941e-01   2.5189457e-01
  -2.0773377e-02   4.2965151e-01
  -7.9912332e-01  -5.1198372e-01
  -7.8746152e-01  -6.1507546e-01
   1.0699590e+00   1.1658429e-02
   8.5809228e-01  -5.5562224e-01
  -3.6808996e-01   5.5521977e-03
  -3.1941486e-01   2.4775570e+00
  -7.5258857e-01   5.9281665e-01
  -2.0289668e+00   1.5975041e+00
  -2.4234143e+00   1.2651829e-01
   2.0481655e+00  -2.0725554e+00
   1.1291655e+00   1.6664883e-01
   7.0205236e-01   7.2089994e-01
  -1.0281608e+00  -1.0430285e-01
   2.1559609e+00   2.0680533e+00
   7.8587018e-01   6.5084455e-01
  -3.0090352e-01  -2.9235991e+00
   4.4869916e-02   3.9481845e-01
  -2.5714910e-02  -3.2764409e-01
  -8.9521850e-01  -1.1075093e-01
   1.6728740e+00  -1.7237963e+00
   3.7389612e-01   1.0450586e-02
  -3.6468701e-01  -3.0521640e-02
  -1.6209896e-01   1.1299439e+00
   3.6453772e-01   5.5080766e-02
   2.4125421e-01   2.3560423e-01
  -2.5118801e-01  -2.7110380e-01
   9.4229601e-01   5.1256670e-01
   2.9064289e-01   2.4603821e-01
   1.8265595e-01  -3.1904428e-01
   9.7265557e-01   1.1241365e-02
   3.3269174e-01  -5.7490255e-03
   3.7753134e-01  -2.4680925e+00
  -2.4974314e-01   2.4979640e+00
   1.9796375e+00  -2.4133362e+00
  -5.8331918e-02   3.2600456e-01
   2.7028848e-01  -2.6026605e-01
  -2.3801802e-01  -2.7312288e-01
   2.5134900e+00  -5.3953818e-01
  -1.6792754e+00  -2.5259542e+00
  -4.1411790e-01   2.6531734e+00
   9.2834206e-01  -4.2651148e-02
  -2.5276626e-01  -2.4649764e-01
  -1.9211086e+00   1.3424114e+00
  -3.6382726e-01   4.8402376e-02
   9.3487610e-01  -3.6426616e-02
  -5.3240098e-02   5.0115924e-01
  -2.1445217e-01   2.3155817e-01
   1.8014920e+00   1.9014608e+00
  -7.4054413e-01   7.4894385e-01
  -2.6867949e-01  -1.8250790e-01
   1.8373529e+00   1.9828136e+00
   7.0524907e-01  -6.8185853e-01
  -2.3241433e+00   1.7543329e+00
   2.7048582e-01  -2.9379913e-01
   3.5757219e-01  -7.9979342e-02
   2.4619032e+00   2.3324265e-01
  -1.9424260e+00   2.1983695e+00
  -2.0355346e+00   1.7768263e+00
  -6.1222228e-01   5.5405869e-01
   7.0106914e-01   8.5680218e-01
   2.4801710e-01   2.3874652e-01
   2.6039624e+00   4.8685449e-01
  -7.5894050e-01  -6.5933580e-01
   6.7239586e-01   6.4216438e-01
   1.2674729e-02  -3.8332591e-01
   2.7881940e+00   5.7525893e-01
  -3.5434677e-01  -3.3121717e-02
  -2.2759271e+00  -1.7377596e+00
  -2.9863034e-01  -2.6061278e-01
   3.9946848e-01  -1.8875170e-02
  -1.0142447e+00   3.4858888e-02
  -5.6049221e-01   2.3409640e+00
  -9.0307839e-01  -1.5450108e-01
   9.7108329e-01   2.5607629e-02
  -6.2095346e-01   7.3805129e-01
   1.0912695e+00   1.3016399e-01
  -1.2531820e-01   9.9522784e-01
  -2.3190655e-02   3.6248866e-01
  -9.8407692e-01  -1.1105141e-01
  -1.4141262e-02  -2.3977252e+00
   2.2498857e+00  -1.8732257e+00
  -1.9009015e+00   1.8252622e+00
   2.0457184e+00   1.8291294e+00
  -2.5840834e-01   2.5951192e-01
  -1.7017178e+00  -1.9402827e+00
  -8.1431070e-01   5.6779812e-01
   7.5112242e-01  -6.6585172e-01
  -1.7610066e-01   2.4023719e-01
   2.5103101e+00  -4.2516407e-01
  -1.3524281e+00  -2.4441202e+00
  -2.7821354e+00  -8.3987304e-01
  -4.3976943e-01  -2.4879856e+00
  -1.0888803e+00   2.6027872e-01
   7.5487789e-02   3.4087620e-01
  -1.4474677e-01  -8.6149522e-01
   7.1265320e-01  -2.6356125e+00
  -2.7540725e+00  -1.9724080e-01
   5.5251994e-01  -9.1976465e-01
   2.1157338e+00   1.7276940e+00
  -2.7200411e+00  -2.7892207e-01
   6.5261431e-02  -2.3352169e+00
   3.4979287e-01   2.1055003e-01
  -5.0789585e-02  -3.5894971e-01
   1.0064869e+00   1.8563092e-01
  -2.4750471e-01  -2.9885641e-01
   9.9449927e-01  -4.9190277e-02
   1.3405064e-02   3.6074374e-01
   2.8561775e-01  -2.4256266e-01
   2.7941054e+00   4.2386939e-01
   9.4531992e-01  -1.0603698e-01
   1.0515815e+00   1.6725270e-01
  -6.1533368e-01  -7.8603274e-01
   2.9828800e-01   2.7288878e+00
  -3.5843283e-01   3.9152678e-02
   2.8956560e-01  -2.5219851e-01
   4.2646655e-01   2.6189636e-02
   2.6536909e+00   2.5771163e-01
   4.2492141e-01   1.3214346e-01
   4.2955386e-02  -3.2437671e-01
   1.8944788e+00   2.1449819e+00
   2.0756757e+00  -1.5291428e+00
   1.5065328e-01  -9.6294099e-01
  -3.1600764e-01   2.3884719e-01
   8.0945895e-01  -6.8354552e-01
  -2.4253803e+00  -1.3745801e-02
   9.8630420e-01   2.5750006e-02
  -1.7723724e+00  -1.9634289e+00
   5.5426547e-01   6.9958405e-01
  -2.7309859e-01  -2.6016611e-01
   3.5986882e-01   5.5543799e-02
   2.6887058e+00  -7.5582480e-02
  -1.9495571e+00  -1.5774533e+00
   4.0752854e-01  -8.8397790e-03
   1.8602958e+00  -2.0365604e+00
   2.5366210e+00   2.1406801e-01
  -2.1500805e-01  -2.4961117e-01
  -2.6778496e-01   2.6251015e+00
  -1.6751062e+00  -1.9199595e+00
  -5.7953593e-01  -7.1757636e-01
   1.8686818e-01  -2.9684776e-01
  -6.4342498e-01   7.0548334e-01
   1.7601691e+00  -2.2725364e+00
   2.2164418e+00  -1.7664391e+00
  -3.8832970e-01   1.1678735e-01
   1.6555682e+00   2.2028567e+00
  -2.3290901e+00  -1.6005169e+00
  -3.8582125e-03  -3.6998738e-01
   2.7252277e-01   2.8362053e+00
   2.1123100e+00  -1.5350325e+00
  -6.6377061e-01  -6.0033333e-01
   2.0650309e-01   2.7853081e-01
  -2.7129667e-01   2.8597529e-01
   2.1703020e-03   3.2422515e-01
  -3.0189870e-01   8.9824835e-01
  -6.7896335e-01   6.9235433e-01
   7.4162066e-01   7.5963470e-01
   1.0158068e+00   5.1894331e-02
   6.4367097e-01  -6.5333546e-01
   9.1459767e-01   7.1611631e-01
   7.3053795e-01   8.9439843e-01
   1.8928652e+00  -2.0075174e+00
  -6.4850019e-01  -9.8425077e-01
  -3.5759824e-02   3.5782066e-01
   2.1093163e+00   1.6548904e+00
   1.0610675e+00   6.5480718e-02
  -3.3773400e-01  -1.0403123e-03
   2.0624370e+00  -1.8283895e+00
   3.1936737e-01  -2.4064134e+00
  -9.9307331e-01   4.7409746e-01
   7.3419004e-01   6.8213436e-01
  -2.2694059e-01  -2.7721391e-01
  -1.8911923e+00  -1.9064544e+00
  -2.9849824e+00   7.1587746e-02
   2.9586358e-01   2.7103476e-01
  -2.6725157e+00   6.1663051e-02
   1.4782506e-01   2.9621412e+00
  -3.4720987e-01   2.4755889e-02
   7.2767484e-01   6.7824372e-01
  -8.1747096e-01   2.5701995e+00
   2.5046126e+00   3.2472331e-01
   1.0508385e-01  -3.6121146e-01
  -1.8464905e+00  -1.9900938e+00
   2.7765479e+00   2.1267865e-01
   3.0106835e-02  -1.0984803e+00
   9.2114615e-01   1.1321643e-01
  -7.5393446e-03   3.9312391e-01
   1.4171106e+00   2.1067872e+00
   2.1109065e+00  -1.6347047e+00
  -8.8568597e-01  -1.7757459e-01
   4.2798191e-01  -2.5858683e+00
   6.0544419e-01  -4.5759461e-01
   3.0254066e-01  -2.1242946e-01
   7.5484190e-02  -3.8623140e-01
  -4.2994807e-01  -2.6738539e+00
   2.8277875e-01   8.8416737e-01
   2.4285695e-01  -3.0776172e-01
   3.5943719e-01   5.4925203e-02
   2.2579624e-01   2.4510172e-01
  -3.3682008e-01  -2.9714238e-02
  -2.0331538e-01   2.9202988e-01
  -1.9162287e+00   1.7930525e+00
   1.3996005e-01   1.0372381e+00
   1.8859186e+00  -1.6376174e+00
  -3.4666447e-01  -1.1095064e-02
   3.5468575e-01  -2.3916611e-03
   3.3992616e-01  -4.6244882e-03
  -2.2801874e+00   2.6634999e-01
   5.5001043e-02   3.8121539e-01
  -4.2015138e-01  -1.8037512e-02
   2.4332237e+00   1.1514970e+00
   6.7610547e-01   8.2269484e-01
   4.4593152e-02   3.4390921e-01
   1.8498472e+00   1.9426818e+00
   1.7069989e+00   2.5645243e+00
   1.0385382e+00  -2.0411919e-01
  -1.3369085e+00   1.8842219e+00
  -1.0607498e-01   3.2141755e-01
  -6.1046510e-01  -5.7624914e-01
  -6.7497834e-01   6.4204013e-01
  -2.4332594e-01  -2.5266109e-01
  -5.0169822e-01  -6.5855570e-01
  -2.8536559e-02  -9.4492918e-01
  -2.5884709e-01   2.0417533e-01
   2.7536642e-01  -2.2092736e-01
   4.0013520e-01   6.6133203e-01
  -3.4446042e-01  -8.9105324e-02
   6.7913804e-01   6.4747487e-01
   1.1586817e+00   1.6973006e+00
  -1.7949373e-01   9.3548742e-01
  -3.3508574e-01   2.1528917e-02
   2.3784994e-01   1.9463341e-01
   3.4690523e-03   4.0459291e-01
  -1.1340983e-01  -2.8922063e+00
  -5.7848601e-01   7.6109590e-01
  -5.5647116e-01  -5.9504908e-01
   6.9480963e-02   3.3775281e-01
   1.0768020e-02   1.1165233e+00
  -9.3002361e-01  -2.6076744e-01
   6.6538402e-01  -4.6660196e-01
  -2.9138938e-01  -2.4407590e-01
  -3.7285360e-01  -2.7217062e+00
  -1.9594929e+00  -1.9400353e+00
   3.6841166e-01   6.5981415e-02
   3.4556000e-01  -1.0400063e+00
  -2.3235326e-01   2.2115150e-01
   2.1547132e-02   3.5000200e-01
   1.0718600e+00  -3.5578801e-02
   8.2469094e-01   9.0143769e-01
  -1.0318231e+00  -2.9133623e-01
   2.0973496e+00  -1.6412400e+00
   1.9356051e+00   2.0749659e+00
   2.0359299e+00  -1.7458868e+00
  -2.2645003e-01  -2.8092720e-01
  -3.4160955e-01  -5.7508481e-02
  -6.2980316e-01   6.0481027e-01
  -7.5855029e-02  -9.1472571e-01
   7.5700037e-01  -5.9905898e-01
  -2.8925417e-01  -3.0502995e+00
   2.2060451e-01   3.4988001e-01
  -4.3162796e-02   3.3895795e-01
  -2.5438930e-01   2.7834932e-01
  -1.7503114e+00   1.4571908e+00
   1.0067485e-01   1.1472152e+00
  -2.4669640e-01  -2.7628634e-01
   1.7126900e-01  -1.0452936e+00
   3.4207935e-02  -3.4151679e-01
   3.6065716e-02  -1.0305012e+00
  -2.1201647e+00   1.3042627e+00
  -2.2413714e+00   1.6189702e+00
   4.5144253e-02  -3.6102516e-01
  -2.3245559e-01  -2.7742097e-01
   1.2230633e-01   3.0816540e+00
   2.0839926e+00  -1.7257697e+00
   3.3767385e-01   2.3134212e-02
  -1.9754485e-02   3.3390444e-01
  -4.8789237e-01  -2.5279204e+00
  -9.9815308e-02  -2.8914293e+00
  -1.5426555e+00   2.1067787e+00
  -7.2707092e-02   3.7423866e-01
   5.5091365e-01  -7.5537518e-01
  -1.9294540e+00  -1.9760501e+00
  -2.1750487e+00   1.4702707e+00
  -8.3133994e-01   6.0434998e-01
  -2.7274941e+00   3.7009914e-01
  -2.0641583e+00   1.5463466e+00
  -7.1844419e-01   7.9088503e-01
   6.8140197e-02  -3.4134825e-01
  -2.2072747e+00   1.7314707e+00
   1.6721829e-02  -3.5870757e-01
   2.8766651e+00  -4.0750617e-01
  -9.2473575e-01  -1.1947591e-01
   9.2428271e-01   1.1383341e-02
  -9.6725122e-02   9.7706604e-01
  -5.2138042e-01  -8.5687206e-01
   2.4085852e+00   1.4654759e-01
   5.7992392e-01   5.4078611e-01
  -7.1228867e-02   3.4796933e-01
   2.5758522e-01   3.1055898e-01
  -1.0222566e+00   1.2723365e-02
   7.4865390e-01  -6.2963422e-01
   3.6804468e-01   5.6459548e-03
   1.6300408e+00  -1.6772742e+00
   4.1051614e-01  -2.7180678e+00
   6.6931056e-01   5.5136326e-01
   1.5179110e-02   3.7151794e-01
   2.4689395e-01   2.7893215e-01
  -1.0242241e+00  -3.4390597e-02
  -4.1114609e-01   4.5195773e-05
   4.7226072e-01  -2.1147189e+00
  -3.0360310e+00  -2.2811024e-01
  -1.1355729e+00   5.4403531e-02
  -2.9479044e-01  -2.7615649e-01
  -9.6663869e-01   6.2851535e-02
  -2.7205615e-01  -2.5751771e-01
   2.6845820e-01   2.5302469e-01
   2.0134582e-01  -2.7107904e-01
  -9.0094793e-01  -2.0070295e-02
   3.4080632e-01  -2.7628126e+00
   1.8301045e+00  -1.7164930e+00
   2.1140322e-01  -3.1834004e-01
   2.7127974e+00   6.5049605e-01
  -2.6835280e+00   5.1954123e-01
  -6.5660414e-01  -7.6675112e-01
   2.4449018e-01  -1.9401280e-01
  -2.8067355e-01  -2.2466736e-01
   1.4818441e-01  -2.6145890e+00
  -6.8733359e-01   5.9995798e-01
   2.8291995e-01  -2.7018449e-01
  -1.4616399e+00  -2.0772113e+00
   2.7747834e+00  -1.0691095e-01
  -2.0697986e-02   9.2659566e-01
   8.3305644e-01   2.4993469e+00
  -1.8598594e+00  -1.8595116e+00
   1.8559085e-01  -2.3802623e-01
   2.8331490e+00  -1.1637902e-01
   1.2807217e+00   2.1724413e+00
  -3.5544403e-01  -6.7324584e-03
   2.8368395e+00   4.4836088e-01
   2.7554397e+00  -6.1076518e-01
   4.2099385e-01  -1.0474946e-02
   9.4403172e-01   2.0308088e-01
  -2.5954339e+00   1.2116648e-01
   4.0055179e-01   4.5027073e-03
   3.1191527e-01  -1.5563867e-01
  -2.4856524e+00   2.9376710e-01
  -1.8884068e-01   2.8547328e-01
   1.2501189e-01  -2.7478987e+00
  -6.9945211e-02   9.6751455e-01
   1.8170629e-01   2.7816660e+00
   1.1794819e-01   2.2922393e+00
   3.2064577e-01   2.3154930e-01
   1.6916358e+00   2.4305604e+00
  -2.0316271e+00  -1.7039913e+00
   2.2507282e+00   1.8667813e+00
  -2.9563551e-01   1.5503218e-01
  -3.7193704e-01  -1.4660212e-02
  -1.8426409e-02   3.6956563e-01
  -5.8348500e-02  -3.3050077e-01
   2.0128856e+00   1.7127851e+00
  -2.7208675e+00  -6.0499820e-01
  -8.6480215e-01  -5.0700733e-02
   8.6806587e-01  -6.2845888e-01
  -9.3207262e-01   5.7509983e-01
  -2.5853996e-01  -2.6240070e-01
   9.0800849e-03  -3.2258947e-01
  -7.4250534e-01   7.6189857e-01
   6.3426759e-01   6.3334954e-01
  -1.7071558e+00  -2.3014174e+00
  -2.0352816e-01  -2.6097280e-01
  -1.9783783e+00   2.1324821e+00
  -1.6964609e-02  -3.3610851e-01
   1.5473737e-01   2.7329141e-01
  -2.0208615e-01  -2.3989438e+00
  -7.0767455e-01   6.4801432e-01
   2.1312221e+00   1.7275320e+00
   7.1470272e-01   6.5791911e-01
   3.7842428e-02   3.2793333e-01
  -2.0187067e-01   8.8439961e-01
   7.5872806e-01   7.3114210e-01
  -9.4572250e-01   1.5449101e-01
   2.3085768e-01  -2.5365641e-01
   1.6985064e+00   1.5824818e+00
  -3.0807086e-01   3.1933146e-01
   2.5674684e-01  -2.2856770e-01
  -6.1784578e-01  -7.1124021e-01
   7.7446253e-01   5.1601300e-01
   2.7270412e+00  -3.8060714e-02
  -2.4451668e-01   2.7839764e-01
   8.0423206e-01   9.6447373e-02
  -1.7151525e+00  -1.8299003e+00
   8.5035050e-01   6.5818224e-01
  -2.7167665e+00   1.9598752e-01
   2.6804975e-01  -2.6467637e-01
  -5.9556212e-02  -3.6023669e-01
   5.4184909e-02   4.0569510e-01
   3.0628784e-01   2.5477425e+00
   2.1161971e+00  -1.3917079e+00
   4.5803437e-02   9.1525323e-01
  -6.2381410e-01   2.5421304e+00
  -3.7161730e-01  -9.8597854e-01
  -8.9860498e-02   8.9911387e-01
   4.6568365e-02  -4.0454321e-01
   2.4890168e-01   2.9355333e-01
  -3.0432125e-01   2.2328269e-01
  -1.4687277e-02  -8.6786989e-01
  -8.1495917e-01   5.3601386e-01
  -5.9862851e-01   7.0019122e-01
  -2.1318576e+00   1.2319520e+00
  -3.5478887e-01  -4.4639126e-02
   2.1042767e+00  -2.2679333e+00
  -1.2855646e+00  -2.2872796e+00
  -8.3905713e-01   6.9306180e-01
   3.6853213e-01  -5.4128358e-02
  -7.1801388e-01  -6.9849959e-01
  -2.5531885e-01   2.6875144e-01
   2.0452033e-02  -8.6872590e-01
  -6.6784920e-01  -7.4726581e-01
   1.0609719e-01  -1.0320074e+00
  -3.6547407e-01   9.9922502e-01
  -1.8623044e-02   1.0290162e+00
  -1.2274544e-01   3.5806481e-01
  -2.5172235e-01   1.9178145e-01
  -3.0631152e-01  -2.1481397e-01
   2.0840643e+00   1.7479144e+00
  -1.6824038e+00   1.7417761e+00
  -6.5529197e-01  -7.7914305e-01
  -1.6312415e-01   9.5422094e-01
  -2.3025951e+00   1.7996534e+00
   6.6631355e-01  -7.3299771e-01
  -2.2846656e-01   2.4234628e-01
   7.3166318e-02  -3.4276967e-01
  -3.0117155e-01   2.4191894e+00
  -2.5969756e-01  -2.4258530e-01
  -1.0252690e+00   1.1970474e-02
  -1.8194181e+00   1.6249984e+00
  -1.1867343e-01  -8.5105610e-01
   6.7617329e-02  -9.5338633e-01
   6.7155397e-01   6.7221790e-01
  -1.0899663e+00   7.3843474e-02
   4.7737484e-01   7.1378268e-01
  -3.4689651e-01   1.0560484e-01
   8.1279252e-02  -3.3724578e-01
   1.4837441e-01  -2.8114985e+00
  -2.4794489e+00  -4.7741141e-02
   2.3186751e+00   1.1880250e-01
   8.4292076e-01  -7.0689543e-01
  -1.8324650e-01   1.1836850e+00
  -2.1870285e-01   1.1071835e+00
  -8.3956927e-02   2.5044258e+00
   1.8162232e-02  -4.3097681e-01
  -6.8588708e-01   7.0768558e-01
   2.7715286e-01  -2.2870302e-01
   3.8959444e-01   6.4745737e-02
   2.5265281e-01  -2.7377345e-01
   2.2433998e+00   1.6752240e+00
   4.0125925e-01   3.1486104e-02
   2.1834006e+00  -1.8340815e+00
  -9.0328404e-02   2.5068652e+00
  -3.9322212e-02   9.3410109e-01
   9.5211702e-01  -1.6868011e-02
  -7.4743518e-01   5.5160673e-01
  -4.2598233e-02   3.1440321e-01
  -2.4983609e-01   2.4560657e-01
  -1.6562788e+00  -1.9511053e+00
  -1.6090382e+00   1.8518016e+00
  -8.3751555e-01   7.0850882e-01
  -2.9127253e-01   2.0826053e-01
  -6.8819085e-01   6.9938596e-01
  -1.4966233e+00  -1.9763879e+00
   2.5842271e+00  -5.2287361e-01
   2.6514431e+00   4.2151707e-01
   5.1097124e-02   3.4261448e-01
  -3.5202631e-02   2.5686960e+00
   1.8248969e+00   2.0388652e+00
   9.7243503e-01  -1.1186709e-01
  -2.7357570e+00   3.1973906e-01
   1.8707320e+00   2.3667721e+00
  -6.6369741e-01   7.6784449e-01
   1.1211665e-02  -9.4275121e-01
  -2.6549351e+00  -9.0688771e-02
  -2.4632207e+00   2.3691524e-01
   6.2818017e-01   9.7372685e-01
   7.5958475e-01   5.7884731e-01
  -2.3557530e-01  -2.3521658e-01
  -2.3673726e+00   1.7381803e+00
   2.6940976e+00  -3.3134086e-01
   2.1181936e+00  -1.7362951e+00
  -7.3970618e-01  -7.6527858e-01
   3.2309019e+00   4.3670617e-01
   1.8037077e+00  -1.6713153e+00
   5.5255896e-02   3.3770970e-01
  -7.0921644e-01  -7.2418876e-01
  -3.7717049e-01  -1.6804260e-02
   9.2215119e-01  -1.7050128e-01
  -1.8742361e+00  -1.7268907e+00
  -2.5617346e+00   2.4291593e-01
  -1.9692713e+00   1.3946368e+00
  -9.8582339e-01   3.0489296e-02
  -5.7522169e-01  -7.2455871e-01
   3.3653687e-01  -1.7357503e-01
  -2.7526010e+00   1.3950575e-01
   5.3345223e-01   8.5737828e-01
   2.2770003e-01   2.7527652e-01
  -9.5225165e-01  -8.8668760e-02
   3.6094608e-01  -1.0286674e+00
   6.0432866e-01   7.1782547e-01
  -2.9214437e-02  -4.0588708e-01
  -1.7241209e+00  -1.4951097e+00
  -2.0818154e+00   1.3416606e+00
  -3.4745781e-01  -4.0658065e-02
  -4.1053956e-02   9.5026250e-01
   2.4066866e+00   1.9521655e-01
  -4.0409485e-03   1.0000520e+00
   3.3027399e-01   2.8955444e+00
  -4.6738711e-01  -2.6463344e+00
  -1.2508500e+00  -1.7802575e+00
  -3.8509323e-01  -3.7565270e-02
  -2.1119288e-01  -2.1538561e+00
  -2.4320351e+00   4.5725175e-01
  -2.6706576e+00   6.0581983e-02
  -1.0078721e+00  -2.3841348e-02
  -2.1815152e-02   2.9494631e+00
  -7.1773863e-01  -7.2265819e-01
   3.6427998e-01  -2.4871984e+00
   3.8477246e-01  -5.3309550e-02
   7.0729987e-02   3.4749488e-01
  -5.1244335e-01  -7.5262715e-01
  -1.8681116e+00   1.9436707e+00
  -3.8288741e-01  -2.3447358e-02
   7.9908047e-01   7.1750194e-01
  -3.3301828e-01  -3.1957110e-01
  -1.0750187e-02   2.9171109e+00
  -2.4887016e+00  -9.4104351e-02
  -3.1055341e-01  -2.6784486e+00
   4.9036605e-02   3.3975955e-01
   2.4171568e-01   2.3990692e+00
  -2.6559029e-01  -2.3989690e-01
   1.2598688e-02  -8.5365904e-01
   1.5825699e+00  -1.9950776e+00
  -2.2989318e-01  -2.6160126e-01
   7.1163594e-02  -3.4331219e-01
   2.1188181e+00   2.0300040e+00
  -5.3969354e-02   2.8699558e-01
   1.4675891e+00  -2.3729692e+00
  -2.0600826e-01   9.8683353e-01
   8.2375042e-02  -9.7613378e-01
  -3.6491694e-01   1.6954719e-03
  -5.6944192e-01   2.3769479e+00
  -2.7918312e+00  -1.1789715e-01
  -7.8990148e-01   5.7346960e-01
  -1.0590780e+00   2.1388592e-01
   3.2333844e-01   7.1742101e-03
  -1.0672894e-01  -2.5199761e+00
  -8.6465985e-02   8.9357616e-01
   9.5328582e-01   1.7982590e-02
   8.0982165e-01   5.7860423e-01
  -9.6263492e-01   1.4005237e-01
   3.0452777e-01  -9.7150538e-01
  -5.9728239e-01   7.0330369e-01
   2.9957522e-01   2.5279610e-01
  -3.4736716e-01  -5.8688318e-02
   8.1113022e-01  -6.3737332e-01
   2.6293164e-01  -3.4925499e-01
   2.4979993e-01  -3.2112822e-01
  -1.6170636e+00   1.7593223e+00
   2.8059851e+00  -7.7777393e-02
   9.4085282e-01   1.3946847e-01
  -2.8906965e-01  -2.3734415e-01
   2.4830566e-01   1.5918423e-01
   6.5712348e-01  -7.2007744e-01
  -2.0493242e-02  -1.0726912e+00
   2.3380015e+00  -2.0395197e+00
  -1.7082952e+00  -2.1967917e+00
   1.8324559e-02  -3.3389232e-01
  -1.4352965e+00  -2.0495708e+00
  -3.3024621e-01   3.1107663e-01
   2.7785365e-01  -2.7404878e-01
   3.1756904e-01  -1.5914792e-01
   1.7710709e+00  -1.9180240e+00
  -3.0707205e-01   2.3435501e-01
   1.9872382e+00  -1.7792143e+00
   2.5609006e-01   2.6724754e+00
  -2.7506642e-01   2.3364933e-01
  -6.2614747e-01  -6.6221097e-01
   6.9462190e-02  -1.1960933e+00
  -1.7102000e-01   3.2275360e-01
   2.3835272e-01   2.8066337e-01
   2.0053263e+00   1.9527936e+00
   1.0155414e+00   1.8026040e-01
   1.8544811e+00  -1.5943397e+00
  -9.2532132e-01   7.1450312e-02
  -6.2313397e-01  -6.9818715e-01
   2.0327995e+00  -1.6370223e+00
   8.3942079e-02  -9.0816391e-01
   2.9942801e-01   2.8886614e-01
  -6.4772324e-01  -8.3264478e-01
  -5.9241639e-02   3.9671280e-01
   2.9830356e-01   2.6487242e-01
   3.4648348e-01   2.6063493e+00
   1.2490643e-01   2.8355058e+00
  -2.0515686e+00  -2.0593313e+00
   6.2882766e-01  -7.3954596e-01
  -2.7126884e+00   3.3233590e-01
   6.6429654e-01   8.1576040e-01
   6.5292735e-01  -7.9049559e-01
  -1.6479858e+00   1.9787267e+00
  -2.8255622e+00   3.8154115e-02
  -2.2758836e+00   1.7572881e+00
   7.4981751e-01  -7.0963322e-01
   2.2312287e-01   2.3088944e+00
  -2.6754552e+00  -2.5393698e-01
  -3.7303521e-01  -6.4562749e-02
  -2.2687191e-01  -2.5628786e-01
   9.2956129e-01  -2.4875042e+00
  -9.4399453e-02   2.5923308e+00
   3.4245726e-01   1.8418528e-02
   2.6000087e+00   5.2649624e-01
   2.2404554e+00   1.6685094e+00
  -1.5526107e+00   1.9481802e+00
  -2.4380025e-01   2.6657966e+00
  -2.6120009e+00  -2.3049466e-01
   2.1096395e-01  -2.9969821e-01
   2.3459748e+00  -1.1404309e+00
   2.7233087e-01   2.5518125e-01
  -9.5991668e-04   3.2316178e-01
   1.1620940e-01  -9.7592345e-01
   1.8614183e+00   1.6470792e+00
   6.7532692e-01  -2.3309142e+00
   1.1157973e-03  -3.6093333e-01
   6.2953247e-01  -5.9091507e-01
   2.1620907e-01  -1.0223248e+00
   1.6681919e+00  -1.7932153e+00
   7.4705578e-01   2.6049530e+00
  -2.6458973e-02   1.0744763e+00
  -4.4829422e-02  -9.5158803e-01
  -1.0460826e+00  -1.1226466e-01
  -8.8837088e-01  -2.5095284e-01
  -2.5874644e+00  -9.8925849e-02
  -2.4507028e+00   1.7281676e-01
  -1.8958118e-01   2.9930888e-01
  -1.5437024e+00  -1.8593179e+00
  -2.4035078e+00  -4.2478229e-01
   1.5196126e-01   1.1810723e+00
   2.9813142e-01  -1.4577539e-01
  -1.8665206e-01   2.3226077e+00
   6.0910197e-02   1.0120936e+00
  -4.4989217e-01   3.0720070e+00
  -3.6420099e-01   2.7337327e+00
   7.7989685e-03   3.7035380e-01
   1.7414452e+00   1.7033732e+00
   9.6869927e-01   2.6268338e-01
  -7.6320267e-01  -6.7012235e-01
   2.6022784e+00   7.1105066e-02
   7.8145280e-01   7.4530223e-01
   2.3914345e+00  -1.8960092e+00
   2.3869025e-02   2.8788068e+00
  -2.5051599e+00   5.4338783e-01
  -2.5322076e-02   9.8819946e-01
  -2.8102378e+00  -2.0568648e-01
   7.0416017e-01  -6.4476852e-01
  -1.5619694e-01   2.8385380e+00
   2.1948057e+00   1.6798585e+00
   2.8836912e+00   6.7295202e-01
  -2.8020052e-01  -2.6269712e-01
   8.5203087e-02   2.7144954e+00
  -7.3847206e-01   2.6363533e+00
   1.8767750e+00   1.7703051e+00
   2.0534646e-01   2.9834445e-01
   8.8331811e-01   2.7298358e-01
  -8.0475848e-01  -1.4149075e-01
  -3.3162352e-01   2.9007721e+00
  -1.9180368e+00   1.4831471e+00
   2.9737195e-01   2.4322217e-01
   2.5527323e-01   2.0984990e-01
  -1.0045450e+00  -5.5914863e-02
   2.4467875e-01  -2.6706837e-01
  -5.1536880e-02   3.5411096e-01
  -3.5318043e-01   2.3133792e-03
   2.2990840e-01  -9.7623230e-01
   1.0789875e-01  -8.9731608e-01
   1.0100824e+00   5.4634394e-02
  -2.2077672e-02  -1.0005213e+00
  -9.3137394e-01  -2.7021767e-01
   1.8052334e-01  -9.3526004e-01
   2.4520547e+00   5.9994534e-01
  -8.2222473e-02   9.8315292e-01
   2.5344425e-01   2.5998354e+00
   8.0923207e-01   7.8654405e-01
   2.2036679e-01   3.1708058e-01
   7.6168394e-01  -6.3180262e-01
  -2.4761095e-01   2.7891485e-01
  -2.4652686e-01   2.8075810e-01
   5.9114094e-01   6.4920281e-01
   2.8334768e-01  -1.8042812e-01
  -2.9301397e+00  -8.0599790e-02
  -1.8527500e+00   1.3903933e+00
   3.6107650e-01   5.7076448e-03
  -2.6295694e-01  -2.6734891e-01
  -5.1855157e-01  -7.3473972e-01
  -2.3252466e+00   1.6247118e+00
   1.0372306e-01  -1.0336548e+00
   3.4773810e-01   8.2983153e-02
  -1.9128931e+00  -1.6881834e+00
   1.3938633e-02  -3.1022460e-01
  -8.8247458e-02  -3.7949877e-01
   2.8293900e-01   2.1796232e-01
   1.9414146e-01   3.2841522e-01
   8.2046745e-02  -9.4858691e-01
   3.5459042e-01   1.1095176e-02
  -2.1722195e+00   2.2406045e+00
  -6.1817164e-03  -3.3954229e-01
  -1.0490451e+00   1.2136078e-01
   1.5104846e+00  -2.0608156e+00
   1.9349927e+00  -1.6207462e+00
  -3.0905176e-01   9.7090522e-01
  -2.6052726e+00   2.0412691e-01
   3.1886613e-01   2.7050404e-01
   3.5023147e-01   9.4285303e-02
  -2.3365334e-01  -2.6456907e-01
   3.4560088e-01   3.0500020e-02
  -7.1607358e-02   9.4603160e-01
  -2.3919118e+00   2.8744201e-01
  -5.9904850e-01   7.8053174e-01
   7.2640149e-01  -5.8588176e-01
   2.0923945e+00   1.6751179e+00
   2.8257267e-02   3.5036145e-01
   1.8527171e+00  -1.9101714e+00
   1.5736205e+00  -2.1957467e+00
  -1.8713327e+00   1.5828887e+00
   2.0080817e+00  -1.9427357e+00
  -2.5679293e+00   5.9249255e-02
  -9.7274301e-01  -2.0679256e+00
  -7.1873097e-01   6.4522198e-01
   2.3798687e+00  -1.0661970e+00
  -2.8957612e-01   2.5574426e-01
   5.8228999e-01   6.6250251e-01
  -2.3130180e-01  -2.3482576e-01
  -1.0215810e+00   8.9319071e-02
  -1.6420098e-01   9.6588273e-01
  -3.9140765e-02  -3.4490240e-01
  -2.2691300e-01  -2.3733076e-01
   6.0901819e-03   4.0660227e-01
  -1.2350980e+00   2.3840491e+00
  -6.6635298e-01  -7.0210202e-01
  -6.0227104e-01  -5.8273759e-01
   1.0024959e+00  -5.8904678e-02
  -2.0242525e+00  -2.3645137e+00
   2.7796796e+00  -5.9353116e-02
   2.3372941e-01   2.5189457e-01
  -2.0773377e-02   4.2965151e-01
  -7.9912332e-01  -5.1198372e-01
  -7.8746152e-01  -6.1507546e-01
   1.0699590e+00   1.1658429e-02
   8.5809228e-01  -5.5562224e-01
  -3.6808996e-01   5.5521977e-03
  -3.1941486e-01   2.4775570e+00
  -7.5258857e-01   5.9281665e-01
  -2.0289668e+00   1.5975041e+00
  -2.4234143e+00   1.2651829e-01
   2.0481655e+00  -2.0725554e+00
   1.1291655e+00   1.6664883e-01
   7.0205236e-01   7.2089994e-01
  -1.0281608e+00  -1.0430285e-01
   2.1559609e+00   2.0680533e+00
   7.8587018e-01   6.5084455e-01
  -3.0090352e-01  -2.9235991e+00
   4.4869916e-02   3.9481845e-01
  -2.5714910e-02  -3.2764409e-01
  -8.9521850e-01  -1.1075093e-01
   1.6728740e+00  -1.7237963e+00
   3.7389612e-01   1.0450586e-02
  -3.6468701e-01  -3.0521640e-02
  -1.6209896e-01   1.1299439e+00
   3.6453772e-01   5.5080766e-02
   2.4125421e-01   2.3560423e-01
  -2.5118801e-01  -2.7110380e-01
   9.4229601e-01   5.1256670e-01
   2.9064289e-01   2.4603821e-01
   1.8265595e-01  -3.1904428e-01
   9.7265557e-01   1.1241365e-02
   3.3269174e-01  -5.7490255e-03
   3.7753134e-01  -2.4680925e+00
  -2.4974314e-01   2.4979640e+00
   1.9796375e+00  -2.4133362e+00
  -5.8331918e-02   3.2600456e-01
   2.7028848e-01  -2.6026605e-01
  -2.3801802e-01  -2.7312288e-01
   2.5134900e+00  -5.3953818e-01
  -1.6792754e+00  -2.5259542e+00
  -4.1411790e-01   2.6531734e+00
   9.2834206e-01  -4.2651148e-02
  -2.5276626e-01  -2.4649764e-01
  -1.9211086e+00   1.3424114e+00
  -3.6382726e-01   4.8402376e-02
   9.3487610e-01  -3.6426616e-02
  -5.3240098e-02   5.0115924e-01
  -2.1445217e-01   2.3155817e-01
   1.8014920e+00   1.9014608e+00
  -7.4054413e-01   7.4894385e-01
  -2.6867949e-01  -1.8250790e-01
   1.8373529e+00   1.9828136e+00
   7.0524907e-01  -6.8185853e-01
  -2.3241433e+00   1.7543329e+00
   2.7048582e-01  -2.9379913e-01
   3.5757219e-01  -7.9979342e-02
   2.4619032e+00   2.3324265e-01
  -1.9424260e+00   2.1983695e+00
  -2.0355346e+00   1.7768263e+00
  -6.1222228e-01   5.5405869e-01
   7.0106914e-01   8.5680218e-01
   2.4801710e-01   2.3874652e-01
   2.6039624e+00   4.8685449e-01
  -7.5894050e-01  -6.5933580e-01
   6.7239586e-01   6.4216438e-01
   1.2674729e-02  -3.8332591e-01
   2.7881940e+00   5.7525893e-01
  -3.5434677e-01  -3.3121717e-02
  -2.2759271e+00  -1.7377596e+00
  -2.9863034e-01  -2.6061278e-01
   3.9946848e-01  -1.8875170e-02
  -1.0142447e+00   3.4858888e-02
  -5.6049221e-01   2.3409640e+00
  -9.0307839e-01  -1.5450108e-01
   9.7108329e-01   2.5607629e-02
  -6.2095346e-01   7.3805129e-01
   1.0912695e+00   1.3016399e-01
  -1.2531820e-01   9.9522784e-01
  -2.3190655e-02   3.6248866e-01
  -9.8407692e-01  -1.1105141e-01
  -1.4141262e-02  -2.3977252e+00
   2.2498857e+00  -1.8732257e+00
  -1.9009015e+00   1.8252622e+00
   2.0457184e+00   1.8291294e+00
  -2.5840834e-01   2.5951192e-01
  -1.7017178e+00  -1.9402827e+00
  -8.1431070e-01   5.6779812e-01
   7.5112242e-01  -6.6585172e-01
  -1.7610066e-01   2.4023719e-01
   2.5103101e+00  -4.2516407e-01
  -1.3524281e+00  -2.4441202e+00
  -2.7821354e+00  -8.3987304e-01
  -4.3976943e-01  -2.4879856e+00
  -1.0888803e+00   2.6027872e-01
   7.5487789e-02   3.4087620e-01
  -1.4474677e-01  -8.6149522e-01
   7.1265320e-01  -2.6356125e+00
  -2.7540725e+00  -1.9724080e-01
   5.5251994e-01  -9.1976465e-01
   2.1157338e+00   1.7276940e+00
  -2.7200411e+00  -2.7892207e-01
   6.5261431e-02  -2.3352169e+00
   3.4979287e-01   2.1055003e-01
  -5.0789585e-02  -3.5894971e-01
   1.0064869e+00   1.8563092e-01
  -2.4750471e-01  -2.9885641e-01
   9.9449927e-01  -4.9190277e-02
   1.3405064e-02   3.6074374e-01
   2.8561775e-01  -2.4256266e-01
   2.7941054e+00   4.2386939e-01
   9.4531992e-01  -1.0603698e-01
   1.0515815e+00   1.6725270e-01
  -6.1533368e-01  -7.8603274e-01
   2.9828800e-01   2.7288878e+00
  -3.5843283e-01   3.9152678e-02
   2.8956560e-01  -2.5219851e-01
   4.2646655e-01   2.6189636e-02
   2.6536909e+00   2.5771163e-01
   4.2492141e-01   1.3214346e-01
   4.2955386e-02  -3.2437671e-01
   1.8944788e+00   2.1449819e+00
   2.0756757e+00  -1.5291428e+00
   1.5065328e-01  -9.6294099e-01
  -3.1600764e-01   2.3884719e-01
   8.0945895e-01  -6.8354552e-01
  -2.4253803e+00  -1.3745801e-02
   9.8630420e-01   2.5750006e-02
  -1.7723724e+00  -1.9634289e+00
   5.5426547e-01   6.9958405e-01
  -2.7309859e-01  -2.6016611e-01
   3.5986882e-01   5.5543799e-02
   2.6887058e+00  -7.5582480e-02
  -1.9495571e+00  -1.5774533e+00
   4.0752854e-01  -8.8397790e-03
   1.8602958e+00  -2.0365604e+00
   2.5366210e+00   2.1406801e-01
  -2.1500805e-01  -2.4961117e-01
  -2.6778496e-01   2.6251015e+00
  -1.6751062e+00  -1.9199595e+00
  -5.7953593e-01  -7.1757636e-01
   1.8686818e-01  -2.9684776e-01
  -6.4342498e-01   7.0548334e-01
   1.7601691e+00  -2.2725364e+00
   2.2164418e+00  -1.7664391e+00
  -3.8832970e-01   1.1678735e-01
   1.6555682e+00   2.2028567e+00
  -2.3290901e+00  -1.6005169e+00
  -3.8582125e-03  -3.6998738e-01
   2.7252277e-01   2.8362053e+00
   2.1123100e+00  -1.5350325e+00
  -6.6377061e-01  -6.0033333e-01
   2.0650309e-01   2.7853081e-01
  -2.7129667e-01   2.8597529e-01
   2.1703020e-03   3.2422515e-01
  -3.0189870e-01   8.9824835e-01
  -6.7896335e-01   6.9235433e-01
   7.4162066e-01   7.5963470e-01
   1.0158068e+00   5.1894331e-02
   6.4367097e-01  -6.5333546e-01
   9.1459767e-01   7.1611631e-01
   7.3053795e-01   8.9439843e-01
   1.8928652e+00  -2.0075174e+00
  -6.4850019e-01  -9.8425077e-01
  -3.5759824e-02   3.5782066e-01
   2.1093163e+00   1.6548904e+00
   1.0610675e+00   6.5480718e-02
  -3.3773400e-01  -1.0403123e-03
   2.0624370e+00  -1.8283895e+00
   3.1936737e-01  -2.4064134e+00
  -9.9307331e-01   4.7409746e-01
   7.3419004e-01   6.8213436e-01
  -2.2694059e-01  -2.7721391e-01
  -1.8911923e+00  -1.9064544e+00
  -2.9849824e+00   7.1587746e-02
   2.9586358e-01   2.7103476e-01
  -2.6725157e+00   6.1663051e-02
   1.4782506e-01   2.9621412e+00
  -3.4720987e-01   2.4755889e-02
   7.2767484e-01   6.7824372e-01
  -8.1747096e-01   2.5701995e+00
   2.5046126e+00   3.2472331e-01
   1.0508385e-01  -3.6121146e-01
  -1.8464905e+00  -1.9900938e+00
   2.7765479e+00   2.1267865e-01
   3.0106835e-02  -1.0984803e+00
   9.2114615e-01   1.1321643e-01
  -7.5393446e-03   3.9312391e-01
   1.4171106e+00   2.1067872e+00
   2.1109065e+00  -1.6347047e+00
  -8.8568597e-01  -1.7757459e-01
   4.2798191e-01  -2.5858683e+00
   6.0544419e-01  -4.5759461e-01
   3.0254066e-01  -2.1242946e-01
   7.5484190e-02  -3.8623140e-01
  -4.2994807e-01  -2.6738539e+00
   2.8277875e-01   8.8416737e-01
   2.4285695e-01  -3.0776172e-01
   3.5943719e-01   5.4925203e-02
   2.2579624e-01   2.4510172e-01
  -3.3682008e-01  -2.9714238e-02
  -2.0331538e-01   2.9202988e-01
  -1.9162287e+00   1.7930525e+00
   1.3996005e-01   1.0372381e+00
   1.8859186e+00  -1.6376174e+00
  -3.4666447e-01  -1.1095064e-02
   3.5468575e-01  -2.3916611e-03
   3.3992616e-01  -4.6244882e-03
  -2.2801874e+00   2.6634999e-01
   5.5001043e-02   3.8121539e-01
  -4.2015138e-01  -1.8037512e-02
   2.4332237e+00   1.1514970e+00
   6.7610547e-01   8.2269484e-01
   4.4593152e-02   3.4390921e-01
   1.8498472e+00   1.9426818e+00
   1.7069989e+00   2.5645243e+00
   1.0385382e+00  -2.0411919e-01
  -1.3369085e+00   1.8842219e+00
  -1.0607498e-01   3.2141755e-01
  -6.1046510e-01  -5.7624914e-01
  -6.7497834e-01   6.4204013e-01
  -2.4332594e-01  -2.5266109e-01
  -5.0169822e-01  -6.5855570e-01
  -2.8536559e-02  -9.4492918e-01
  -2.5884709e-01   2.0417533e-01
   2.7536642e-01  -2.2092736e-01
   4.0013520e-01   6.6133203e-01
  -3.4446042e-01  -8.9105324e-02
   6.7913804e-01   6.4747487e-01
   1.1586817e+00   1.6973006e+00
  -1.7949373e-01   9.3548742e-01
  -3.3508574e-01   2.1528917e-02
   2.3784994e-01   1.9463341e-01
   3.4690523e-03   4.0459291e-01
  -1.1340983e-01  -2.8922063e+00
  -5.7848601e-01   7.6109590e-01
  -5.5647116e-01  -5.9504908e-01
   6.9480963e-02   3.3775281e-01
   1.0768020e-02   1.1165233e+00
  -9.3002361e-01  -2.6076744e-01
   6.6538402e-01  -4.6660196e-01
  -2.9138938e-01  -2.4407590e-01
  -3.7285360e-01  -2.7217062e+00
  -1.9594929e+00  -1.9400353e+00
   3.6841166e-01   6.5981415e-02
   3.4556000e-01  -1.0400063e+00
  -2.3235326e-01   2.2115150e-01
   2.1547132e-02   3.5000200e-01
   1.0718600e+00  -3.5578801e-02
   8.2469094e-01   9.0143769e-01
  -1.0318231e+00  -2.9133623e-01
   2.0973496e+00  -1.6412400e+00
   1.9356051e+00   2.0749659e+00
   2.0359299e+00  -1.7458868e+00
  -2.2645003e-01  -2.8092720e-01
  -3.4160955e-01  -5.7508481e-02
  -6.2980316e-01   6.0481027e-01
  -7.5855029e-02  -9.1472571e-01
   7.5700037e-01  -5.9905898e-01
  -2.8925417e-01  -3.0502995e+00
   2.2060451e-01   3.4988001e-01
  -4.3162796e-02   3.3895795e-01
  -2.5438930e-01   2.7834932e-01
  -1.7503114e+00   1.4571908e+00
   1.0067485e-01   1.1472152e+00
  -2.4669640e-01  -2.7628634e-01
   1.7126900e-01  -1.0452936e+00
   3.4207935e-02  -3.4151679e-01
   3.6065716e-02  -1.0305012e+00
  -2.1201647e+00   1.3042627e+00
  -2.2413714e+00   1.6189702e+00
   4.5144253e-02  -3.6102516e-01
  -2.3245559e-01  -2.7742097e-01
   1.2230633e-01   3.0816540e+00
   2.0839926e+00  -1.7257697e+00
   3.3767385e-01   2.3134212e-02
  -1.9754485e-02   3.3390444e-01
  -4.8789237e-01  -2.5279204e+00
  -9.9815308e-02  -2.8914293e+00
  -1.5426555e+00   2.1067787e+00
  -7.2707092e-02   3.7423866e-01
   5.5091365e-01  -7.5537518e-01
  -1.9294540e+00  -1.9760501e+00
  -2.1750487e+00   1.4702707e+00
  -8.3133994e-01   6.0434998e-01
  -2.7274941e+00   3.7009914e-01
  -2.0641583e+00   1.5463466e+00
  -7.1844419e-01   7.9088503e-01
   6.8140197e-02  -3.4134825e-01
  -2.2072747e+00   1.7314707e+00
   1.6721829e-02  -3.5870757e-01
   2.8766651e+00  -4.0750617e-01
  -9.2473575e-01  -1.1947591e-01
   9.2428271e-01   1.1383341e-02
  -9.6725122e-02   9.7706604e-01
  -5.2138042e-01  -8.5687206e-01
   2.4085852e+00   1.4654759e-01
   5.7992392e-01   5.4078611e-01
  -7.1228867e-02   3.4796933e-01
   2.5758522e-01   3.1055898e-01
  -1.0222566e+00   1.2723365e-02
   7.4865390e-01  -6.2963422e-01
   3.6804468e-01   5.6459548e-03
   1.6300408e+00  -1.6772742e+00
   4.1051614e-01  -2.7180678e+00
   6.6931056e-01   5.5136326e-01
   1.5179110e-02   3.7151794e-01
   2.4689395e-01   2.7893215e-01
  -1.0242241e+00  -3.4390597e-02
  -4.1114609e-01   4.5195773e-05
   4.7226072e-01  -2.1147189e+00
  -3.0360310e+00  -2.2811024e-01
  -1.1355729e+00   5.4403531e-02
  -2.9479044e-01  -2.7615649e-01
  -9.6663869e-01   6.2851535e-02
  -2.7205615e-01  -2.5751771e-01
   2.6845820e-01   2.5302469e-01
   2.0134582e-01  -2.7107904e-01
  -9.0094793e-01  -2.0070295e-02
   3.4080632e-01  -2.7628126e+00
   1.8301045e+00  -1.7164930e+00
   2.1140322e-01  -3.1834004e-01
   2.7127974e+00   6.5049605e-01
  -2.6835280e+00   5.1954123e-01
  -6.5660414e-01  -7.6675112e-01
   2.4449018e-01  -1.9401280e-01
  -2.8067355e-01  -2.2466736e-01
   1.4818441e-01  -2.6145890e+00
  -6.8733359e-01   5.9995798e-01
   2.8291995e-01  -2.7018449e-01
  -1.4616399e+00  -2.0772113e+00
   2.7747834e+00  -1.0691095e-01
  -2.0697986e-02   9.2659566e-01
   8.3305644e-01   2.4993469e+00
  -1.8598594e+00  -1.8595116e+00
   1.8559085e-01  -2.3802623e-01
   2.8331490e+00  -1.1637902e-01
   1.2807217e+00   2.1724413e+00
  -3.5544403e-01  -6.7324584e-03
   2.8368395e+00   4.4836088e-01
   2.7554397e+00  -6.1076518e-01
   4.2099385e-01  -1.0474946e-02
   9.4403172e-01   2.0308088e-01
  -2.5954339e+00   1.2116648e-01
   4.0055179e-01   4.5027073e-03
   3.1191527e-01  -1.5563867e-01
  -2.4856524e+00   2.9376710e-01
  -1.8884068e-01   2.8547328e-01
   1.2501189e-01  -2.7478987e+00
  -6.9945211e-02   9.6751455e-01
   1.8170629e-01   2.7816660e+00
   1.1794819e-01   2.2922393e+00
   3.2064577e-01   2.3154930e-01
   1.6916358e+00   2.4305604e+00
  -2.0316271e+00  -1.7039913e+00
   2.2507282e+00   1.8667813e+00
  -2.9563551e-01   1.5503218e-01
  -3.7193704e-01  -1.4660212e-02
  -1.8426409e-02   3.6956563e-01
  -5.8348500e-02  -3.3050077e-01
   2.0128856e+00   1.7127851e+00
  -2.7208675e+00  -6.0499820e-01
  -8.6480215e-01  -5.0700733e-02
   8.6806587e-01  -6.2845888e-01
  -9.3207262e-01   5.7509983e-01
  -2.5853996e-01  -2.6240070e-01
   9.0800849e-03  -3.2258947e-01
  -7.4250534e-01   7.6189857e-01
   6.3426759e-01   6.3334954e-01
  -1.7071558e+00  -2.3014174e+00
  -2.0352816e-01  -2.6097280e-01
  -1.9783783e+00   2.1324821e+00
  -1.6964609e-02  -3.3610851e-01
   1.5473737e-01   2.7329141e-01
  -2.0208615e-01  -2.3989438e+00
  -7.0767455e-01   6.4801432e-01
   2.1312221e+00   1.7275320e+00
   7.1470272e-01   6.5791911e-01
   3.7842428e-02   3.2793333e-01
  -2.0187067e-01   8.8439961e-01
   7.5872806e-01   7.3114210e-01
  -9.4572250e-01   1.5449101e-01
   2.3085768e-01  -2.5365641e-01
   1.6985064e+00   1.5824818e+00
  -3.0807086e-01   3.1933146e-01
   2.5674684e-01  -2.2856770e-01
  -6.1784578e-01  -7.1124021e-01
   7.7446253e-01   5.1601300e-01
   2.7270412e+00  -3.8060714e-02
  -2.4451668e-01   2.7839764e-01
   8.0423206e-01   9.6447373e-02
  -1.7151525e+00  -1.8299003e+00
   8.5035050e-01   6.5818224e-01
  -2.7167665e+00   1.9598752e-01
   2.6804975e-01  -2.6467637e-01
  -5.9556212e-02  -3.6023669e-01
   5.4184909e-02   4.0569510e-01
   3.0628784e-01   2.5477425e+00
   2.1161971e+00  -1.3917079e+00
   4.5803437e-02   9.1525323e-01
  -6.2381410e-01   2.5421304e+00
  -3.7161730e-01  -9.8597854e-01
  -8.9860498e-02   8.9911387e-01
   4.6568365e-02  -4.0454321e-01
   2.4890168e-01   2.9355333e-01
  -3.0432125e-01   2.2328269e-01
  -1.4687277e-02  -8.6786989e-01
  -8.1495917e-01   5.3601386e-01
  -5.9862851e-01   7.0019122e-01
  -2.1318576e+00   1.2319520e+00
  -3.5478887e-01  -4.4639126e-02
   2.1042767e+00  -2.2679333e+00
  -1.2855646e+00  -2.2872796e+00
  -8.3905713e-01   6.9306180e-01
   3.6853213e-01  -5.4128358e-02
  -7.1801388e-01  -6.9849959e-01
  -2.5531885e-01   2.6875144e-01
   2.0452033e-02  -8.6872590e-01
  -6.6784920e-01  -7.4726581e-01
   1.0609719e-01  -1.0320074e+00
  -3.6547407e-01   9.9922502e-01
  -1.8623044e-02   1.0290162e+00
  -1.2274544e-01   3.5806481e-01
  -2.5172235e-01   1.9178145e-01
  -3.0631152e-01  -2.1481397e-01
   2.0840643e+00   1.7479144e+00
  -1.6824038e+00   1.7417761e+00
  -6.5529197e-01  -7.7914305e-01
  -1.6312415e-01   9.5422094e-01
  -2.3025951e+00   1.7996534e+00
   6.6631355e-01  -7.3299771e-01
  -2.2846656e-01   2.4234628e-01
   7.3166318e-02  -3.4276967e-01
  -3.0117155e-01   2.4191894e+00
  -2.5969756e-01  -2.4258530e-01
  -1.0252690e+00   1.1970474e-02
  -1.8194181e+00   1.6249984e+00
  -1.1867343e-01  -8.5105610e-01
   6.7617329e-02  -9.5338633e-01
   6.7155397e-01   6.7221790e-01
  -1.0899663e+00   7.3843474e-02
   4.7737484e-01   7.1378268e-01
  -3.4689651e-01   1.0560484e-01
   8.1279252e-02  -3.3724578e-01
   1.4837441e-01  -2.8114985e+00
  -2.4794489e+00  -4.7741141e-02
   2.3186751e+00   1.1880250e-01
   8.4292076e-01  -7.0689543e-01
  -1.8324650e-01   1.1836850e+00
  -2.1870285e-01   1.1071835e+00
  -8.3956927e-02   2.5044258e+00
   1.8162232e-02  -4.3097681e-01
  -6.8588708e-01   7.0768558e-01
   2.7715286e-01  -2.2870302e-01
   3.8959444e-01   6.4745737e-02
   2.5265281e-01  -2.7377345e-01
   2.2433998e+00   1.6752240e+00
   4.0125925e-01   3.1486104e-02
   2.1834006e+00  -1.8340815e+00
  -9.0328404e-02   2.5068652e+00
  -3.9322212e-02   9.3410109e-01
   9.5211702e-01  -1.6868011e-02
  -7.4743518e-01   5.5160673e-01
  -4.2598233e-02   3.1440321e-01
  -2.4983609e-01   2.4560657e-01
  -1.6562788e+00  -1.9511053e+00
  -1.6090382e+00   1.8518016e+00
  -8.3751555e-01   7.0850882e-01
  -2.9127253e-01   2.0826053e-01
  -6.8819085e-01   6.9938596e-01
  -1.4966233e+00  -1.9763879e+00
   2.5842271e+00  -5.2287361e-01
   2.6514431e+00   4.2151707e-01
   5.1097124e-02   3.4261448e-01
  -3.5202631e-02   2.5686960e+00
   1.8248969e+00   2.0388652e+00
   9.7243503e-01  -1.1186709e-01
  -2.7357570e+00   3.1973906e-01
   1.8707320e+00   2.3667721e+00
  -6.6369741e-01   7.6784449e-01
   1.1211665e-02  -9.4275121e-01
  -2.6549351e+00  -9.0688771e-02
  -2.4632207e+00   2.3691524e-01
   6.2818017e-01   9.7372685e-01
   7.5958475e-01   5.7884731e-01
  -2.3557530e-01  -2.3521658e-01
  -2.3673726e+00   1.7381803e+00
   2.6940976e+00  -3.3134086e-01
   2.1181936e+00  -1.7362951e+00
  -7.3970618e-01  -7.6527858e-01
   3.2309019e+00   4.3670617e-01
   1.8037077e+00  -1.6713153e+00
   5.5255896e-02   3.3770970e-01
  -7.0921644e-01  -7.2418876e-01
  -3.7717049e-01  -1.6804260e-02
   9.2215119e-01  -1.7050128e-01
  -1.8742361e+00  -1.7268907e+00
  -2.5617346e+00   2.4291593e-01
  -1.9692713e+00   1.3946368e+00
  -9.8582339e-01   3.0489296e-02
  -5.7522169e-01  -7.2455871e-01
   3.3653687e-01  -1.7357503e-01
  -2.7526010e+00   1.3950575e-01
   5.3345223e-01   8.5737828e-01
   2.2770003e-01   2.7527652e-01
  -9.5225165e-01  -8.8668760e-02
   3.6094608e-01  -1.0286674e+00
   6.0432866e-01   7.1782547e-01
  -2.9214437e-02  -4.0588708e-01
  -1.7241209e+00  -1.4951097e+00
  -2.0818154e+00   1.3416606e+00
  -3.4745781e-01  -4.0658065e-02
  -4.1053956e-02   9.5026250e-01
   2.4066866e+00   1.9521655e-01
  -4.0409485e-03   1.0000520e+00
   3.3027399e-01   2.8955444e+00
  -4.6738711e-01  -2.6463344e+00
  -1.2508500e+00  -1.7802575e+00
  -3.8509323e-01  -3.7565270e-02
  -2.1119288e-01  -2.1538561e+00
  -2.4320351e+00   4.5725175e-01
  -2.6706576e+00   6.0581983e-02
  -1.0078721e+00  -2.3841348e-02
  -2.1815152e-02   2.9494631e+00
  -7.1773863e-01  -7.2265819e-01
   3.6427998e-01  -2.4871984e+00
   3.8477246e-01  -5.3309550e-02
   7.0729987e-02   3.4749488e-01
  -5.1244335e-01  -7.5262715e-01
  -1.8681116e+00   1.9436707e+00
  -3.8288741e-01  -2.3447358e-02
   7.9908047e-01   7.1750194e-01
  -3.3301828e-01  -3.1957110e-01
  -1.0750187e-02   2.9171109e+00
  -2.4887016e+00  -9.4104351e-02
  -3.1055341e-01  -2.6784486e+00
   4.9036605e-02   3.3975955e-01
   2.4171568e-01   2.3990692e+00
  -2.6559029e-01  -2.3989690e-01
   1.2598688e-02  -8.5365904e-01
   1.5825699e+00  -1.9950776e+00
  -2.2989318e-01  -2.6160126e-01
   7.1163594e-02  -3.4331219e-01
   2.1188181e+00   2.0300040e+00
  -5.3969354e-02   2.8699558e-01
   1.4675891e+00  -2.3729692e+00
  -2.0600826e-01   9.8683353e-01
   8.2375042e-02  -9.7613378e-01
  -3.6491694e-01   1.6954719e-03
  -5.6944192e-01   2.3769479e+00
  -2.7918312e+00  -1.1789715e-01
  -7.8990148e-01   5.7346960e-01
  -1.0590780e+00   2.1388592e-01
   3.2333844e-01   7.1742101e-03
  -1.0672894e-01  -2.5199761e+00
  -8.6465985e-02   8.9357616e-01
   9.5328582e-01   1.7982590e-02
   8.0982165e-01   5.7860423e-01
  -9.6263492e-01   1.4005237e-01
   3.0452777e-01  -9.7150538e-01
  -5.9728239e-01   7.0330369e-01
   2.9957522e-01   2.5279610e-01
  -3.4736716e-01  -5.8688318e-02
   8.1113022e-01  -6.3737332e-01
   2.6293164e-01  -3.4925499e-01
   2.4979993e-01  -3.2112822e-01
  -1.6170636e+00   1.7593223e+00
   2.8059851e+00  -7.7777393e-02
   9.4085282e-01   1.3946847e-01
  -2.8906965e-01  -2.3734415e-01
   2.4830566e-01   1.5918423e-01
   6.5712348e-01  -7.2007744e-01
  -2.0493242e-02  -1.0726912e+00
   2.3380015e+00  -2.0395197e+00
  -1.7082952e+00  -2.1967917e+00
   1.8324559e-02  -3.3389232e-01
  -1.4352965e+00  -2.0495708e+00
  -3.3024621e-01   3.1107663e-01
   2.7785365e-01  -2.7404878e-01
   3.1756904e-01  -1.5914792e-01
   1.7710709e+00  -1.9180240e+00
  -3.0707205e-01   2.3435501e-01
   1.9872382e+00  -1.7792143e+00
   2.5609006e-01   2.6724754e+00
  -2.7506642e-01   2.3364933e-01
  -6.2614747e-01  -6.6221097e-01
   6.9462190e-02  -1.1960933e+00
  -1.7102000e-01   3.2275360e-01
   2.3835272e-01   2.8066337e-01
   2.0053263e+00   1.9527936e+00
   1.0155414e+00   1.8026040e-01
   1.8544811e+00  -1.5943397e+00
  -9.2532132e-01   7.1450312e-02
  -6.2313397e-01  -6.9818715e-01
   2.0327995e+00  -1.6370223e+00
   8.3942079e-02  -9.0816391e-01
   2.9942801e-01   2.8886614e-01
  -6.4772324e-01  -8.3264478e-01
  -5.9241639e-02   3.9671280e-01
   2.9830356e-01   2.6487242e-01
   3.4648348e-01   2.6063493e+00
   1.2490643e-01   2.8355058e+00
  -2.0515686e+00  -2.0593313e+00
   6.2882766e-01  -7.3954596e-01
  -2.7126884e+00   3.3233590e-01
   6.6429654e-01   8.1576040e-01
   6.5292735e-01  -7.9049559e-01
  -1.6479858e+00   1.9787267e+00
  -2.8255622e+00   3.8154115e-02
  -2.2758836e+00   1.7572881e+00
   7.4981751e-01  -7.0963322e-01
   2.2312287e-01   2.3088944e+00
  -2.6754552e+00  -2.5393698e-01
  -3.7303521e-01  -6.4562749e-02
  -2.2687191e-01  -2.5628786e-01
   9.2956129e-01  -2.4875042e+00
  -9.4399453e-02   2.5923308e+00
   3.4245726e-01   1.8418528e-02
   2.6000087e+00   5.2649624e-01
   2.2404554e+00   1.6685094e+00
  -1.5526107e+00   1.9481802e+00
   1.6787004e-02  -3.5754788e-01
  -1.5967701e+00  -1.9795274e+00
  -8.9434430e-01  -1.1667875e-01
   3.4515268e-01   3.8802019e-02
   7.7346557e-01  -8.1542857e-01
   2.7740615e-01  -3.0033309e-01
  -1.0113230e+00  -6.0552270e-01
   2.3172240e-01   2.7655643e+00
  -2.4068212e-02  -1.0799382e+00
  -2.0592164e-01   2.6048981e-01
  -5.5627621e-01  -8.1164308e-01
   4.0242513e-01  -1.8914561e-02
   2.0639866e+00   2.1745206e+00
  -7.3283632e-02  -2.2697582e+00
   2.2205350e+00   1.5547369e+00
  -2.5568086e+00  -1.9207251e+00
   2.7076699e-01  -2.3864618e-01
  -3.8422075e-01  -2.7883349e+00
   4.1310886e-01  -2.7203435e-02
  -2.7370591e+00  -1.3650573e-02
  -2.3184341e+00   1.9953972e+00
   1.8563329e-01   1.1105864e+00
  -3.9410539e-01   2.7513935e-03
   1.1612852e+00  -2.4211275e+00
   3.7239832e-01  -6.0840772e-03
  -7.6150336e-01   7.2247714e-01
   3.9519628e-01   7.5724104e-02
   8.3369161e-01  -2.4123056e+00
   3.5109749e-01   4.4881851e-02
   3.9660324e-01   1.2677277e-02
  -2.3488038e-01   2.0637793e-01
  -3.5834398e-01   2.2784495e-02
  -2.9490848e-01   2.2395572e-01
  -7.2189016e-01   8.5049120e-01
  -2.7032086e+00   9.6310929e-02
  -1.6230869e+00  -2.0964111e+00
  -7.7413637e-01   5.1326739e-01
   6.5181338e-01  -6.4567018e-01
  -7.8600213e-01   3.8976954e-01
   8.8527641e-02   2.5510581e+00
   3.1885849e-01  -9.3547358e-01
   3.7563051e-03  -1.0475652e+00
   2.4984271e+00  -5.3893859e-01
   1.5250682e+00  -1.8153211e+00
  -3.7437621e-01   4.7717455e-02
   2.4239700e-01  -2.7274663e-01
   3.6226835e-01   2.0837045e-03
   1.8613686e+00  -1.9296673e+00
   2.7369779e-01   2.6123383e-01
   2.8638194e+00  -1.8822395e-01
  -1.6601267e-01   2.7832677e+00
  -3.1701735e+00  -1.9709890e-01
  -5.5374021e-01  -9.3265866e-01
  -6.9287420e-01   6.4087818e-01
   2.4720685e-01   2.7328687e-01
  -2.2452463e+00   1.7229027e+00
  -3.5373302e-02   3.9215607e-01
  -3.7363518e-01   2.5100776e+00
  -1.9401790e+00   1.9781221e+00
   7.7876106e-01   6.5007216e-01
   3.5260686e-01   5.3512786e-02
  -3.1416825e-01   2.0969212e-01
   2.0824280e+00  -2.3161124e+00
   8.2012853e-01   5.6970228e-01
  -6.4016041e-01  -8.1240443e-01
   3.3907488e-01  -1.8803535e-01
  -1.8729211e+00   1.6686802e+00
   2.8601710e+00  -5.5534753e-01
  -4.6965602e-01  -8.1796944e-01
   5.3836929e-02  -1.1061710e+00
  -3.2749619e-01   5.1044075e-02
  -1.9267223e+00  -2.2753762e+00
  -7.3311888e-01   4.7544889e-01
   1.4169425e+00   2.0740260e+00
   2.5450862e-01   3.0856551e-01
  -7.5889352e-02   3.4460598e-01
   1.7306610e-01   3.3327381e-01
  -2.1734311e+00   2.0004221e-01
  -6.6661319e-01  -5.8069837e-01
   9.3184778e-01  -6.3421264e-01
  -2.3663165e-01  -2.4591203e-01
  -2.0837925e+00  -1.8186331e+00
  -3.1152184e+00  -3.6481998e-01
   1.5267079e+00  -2.3213838e+00
   2.2317110e-01   2.1174836e-01
   9.1711084e-03   3.1329522e-01
   2.2395808e+00   1.8772686e+00
   2.1950768e-01   1.9869570e-01
  -2.8587358e-01   2.3894246e-01
   2.5769045e+00  -1.2563949e-02
   6.1520828e-01  -6.6479254e-01
   9.5135387e-02  -2.7495935e+00
   3.3316819e-02   8.9826782e-01
  -9.5231326e-02   9.8174336e-01
   7.4220231e-01   7.1574994e-01
   6.6726927e-01  -8.1892709e-01
   1.6736568e+00  -2.1267839e+00
   8.4637178e-01   2.2668339e-01
  -7.6138597e-02   3.2135372e-01
   9.4121110e-01  -2.7906743e-02
  -1.4443789e+00  -1.9968276e+00
  -6.9090008e-01   8.6741932e-01
   2.2562389e+00   1.9569431e+00
  -2.1316492e-01  -2.8015029e-01
  -2.8185837e+00  -5.3432684e-01
  -2.0512558e+00   1.6166313e+00
   1.8446974e+00   1.9951133e+00
   2.5392130e+00   1.1663241e-01
   8.9436751e-01   5.3838214e-03
   2.5670820e-01   3.1159523e-01
   4.4502590e-01   2.7757578e+00
  -2.9618601e-02  -3.7095662e-01
  -5.8763178e-02  -2.6597523e+00
   6.1494394e-01   7.2035343e-01
  -5.0482654e-02   3.3136143e-01
  -2.6358018e+00  -2.1152557e-01
  -7.3380534e-01  -7.3246068e-01
   5.6669777e-02   4.0312307e-01
   5.9869555e-01   8.0693180e-01
   2.0067113e+00  -1.2767160e+00
   1.4641096e-01  -2.6875222e+00
  -1.6505417e-01  -2.8675907e+00
   2.8563882e+00   1.1295785e-01
   1.9281798e+00   1.4014123e+00
   2.0326528e-01   2.2230576e-01
   2.8590878e-01   2.3766203e-01
   1.6855795e+00   1.6343429e+00
   2.3351703e-01   2.8114742e-01
   3.4627355e-01  -4.1816461e-03
  -1.3270800e+00   1.9883493e+00
   8.8164548e-03   3.3985013e-01
  -8.4850086e-01  -5.0851434e-01
  -2.3948345e-03   3.6945294e-01
   4.1288094e-01   4.2570393e-02
   8.0080034e-01  -5.8289660e-01
   9.1731496e-01  -1.9356142e-01
  -3.4732216e-01   2.5850503e-02
   2.4795917e-03   9.1438842e-01
   1.4454498e+00   2.2485082e+00
  -2.6365642e+00   1.8287866e+00
   3.4744818e-01  -3.5192860e-02
  -1.9596883e+00   1.8723668e+00
   1.5224543e+00  -2.0671595e+00
   3.0153804e+00   1.7729060e-01
  -2.4815998e+00  -2.1199193e-01
  -1.0055167e+00   2.3287682e-02
   2.5643508e-01   2.9104512e+00
   2.3948539e-01  -3.0970904e+00
   2.5877152e-01  -2.9712562e-01
  -2.5290566e-01  -2.6368494e-01
   1.7582676e-01  -2.3917352e+00
   9.3975544e-01  -1.4969228e-01
   9.4928669e-01   1.6791784e-01
   2.8448024e-01   2.4918621e-01
  -2.1845802e+00   1.8399297e+00
  -2.7946198e-01  -2.1899552e-01
  -1.0545303e+00   8.0799546e-02
   7.2386009e-01   6.7543611e-01
  -4.5130915e-01   2.6022760e+00
   3.0896830e+00   3.4133139e-01
   2.2738312e+00  -1.6455610e+00
   2.8213524e-02   3.7207015e-01
   9.3560377e-02  -2.3687057e+00
   2.7822272e+00  -4.1947733e-01
   2.1900361e-01  -2.8548873e-01
   2.7254476e+00  -5.6417805e-02
   1.3996812e+00  -2.1340111e+00
  -2.3741005e-01  -1.0849473e+00
  -7.4533031e-02   3.6967491e-01
   3.4288364e-01   2.7618884e+00
   2.0989667e-01  -1.0312330e+00
  -8.7680445e-01  -7.0160353e-01
  -3.2498460e-01  -2.7795558e+00
   2.1727513e-03  -1.0969996e+00
  -3.2752343e-01  -1.0731681e+00
   6.7216805e-01   6.7884340e-01
   2.2750866e+00   2.1143742e-01
   8.4628009e-01  -5.3744988e-02
   2.8435003e-01   2.4582948e+00
   2.7233339e+00   6.7122643e-01
  -1.3266739e-02  -2.7706171e+00
   2.7194173e-01   2.7781878e-01
  -8.8979520e-03  -3.7750005e-01
  -3.0622865e-01   2.2964937e-01
   5.6032032e-02  -3.8519277e-01
  -3.6151344e-01   2.3746624e-01
  -2.8505703e+00   5.7131807e-01
   2.2307763e-01  -2.7814074e-01
   9.4405320e-01   1.0484980e-01
   9.5907403e-01   1.7089656e-01
   2.0997578e+00  -1.5686243e+00
   3.1251373e+00   5.0378407e-01
  -1.0154579e+00  -2.1352834e-01
   2.2986894e+00  -1.7238396e+00
  -5.2509911e-01  -7.9796692e-01
  -8.1848255e-01   5.6690283e-02
   3.7821169e-01  -3.6786570e-02
   2.2740146e-01   2.5582899e-01
   9.4638177e-01  -2.2096662e+00
  -3.0695734e-01   2.3278247e-01
   2.2457806e+00   1.9421793e+00
   6.7876209e-01   7.0756824e-01
   9.5852804e-01  -1.0487696e-01
  -6.0231168e-02  -2.6074412e+00
   3.5033232e-01  -5.8833983e-02
  -1.6278279e-02   3.6466813e-01
   3.5840631e-01   9.7662444e-03
  -2.3051264e-02   3.6629296e-01
  -7.9198327e-01  -5.9480375e-01
   4.4180762e-02  -1.0811106e+00
  -5.2503543e-01   2.6358731e+00
  -2.0650532e+00  -1.6781791e+00
   5.9060617e-01   7.0426475e-01
  -8.7980877e-01   5.8321224e-02
   1.8639372e-01   3.1466072e-01
   7.4021508e-01   7.6209307e-01
  -9.1445033e-01   4.1766127e-01
  -2.6314199e+00   5.1313608e-01
  -3.4066511e-01   2.4479452e+00
   2.1001872e-01   2.7543729e-01
  -2.0537849e-01   2.3332151e-01
   3.4089742e-01  -2.3782120e-02
   2.5122733e-01   2.5860805e-01
   2.7545152e-01   2.6295198e-01
  -9.5195502e-01   1.1128097e-01
  -2.0116327e-01  -2.7270352e-01
  -1.8049406e+00   1.8396427e+00
  -1.7144343e-01  -2.7564716e-01
  -3.5429855e-01  -1.0281194e-01
   1.2788233e+00   2.0187917e+00
   4.3937922e-02   3.2308537e-01
   4.2990374e-02   1.0628534e+00
   3.1271063e-01   5.2250124e-03
   3.4655826e-01  -2.1570219e-02
   1.7193616e+00  -1.8268147e+00
  -7.2518766e-01   2.5224136e+00
  -2.7337954e-01   1.6072814e-01
  -2.0395603e+00  -1.9278268e+00
  -2.7531443e+00  -9.5817067e-01
  -1.5576887e-01  -1.0544942e+00
  -9.2853647e-01  -3.6685666e-01
   6.7157784e-01  -6.7448497e-01
  -9.6999385e-02  -9.5367905e-01
   6.3463039e-01  -7.0529536e-01
  -1.2670878e-01   8.9534092e-01
   2.6722560e+00  -2.4011112e-01
   2.1127535e-02  -3.8632067e-01
   5.1182470e-01  -2.9522616e+00
  -2.2091766e-01   2.6940208e-01
  -7.3771305e-01  -6.2979624e-01
   1.0280706e+00   2.4780579e-01
   3.0221068e-01  -1.7049733e-01
  -3.1749168e-01  -1.7979339e-01
   2.6178665e-01  -2.2781646e-01
   3.3921052e-01  -2.4919322e-01
   1.5848241e-01   2.5332142e+00
   3.5818904e-01  -3.4098719e-03
  -5.2793489e-02  -9.2497999e-01
   2.7234245e+00  -1.5434732e-01
  -8.5274406e-01  -7.1771847e-01
  -3.0250922e+00   2.3318740e-01
   2.5806927e-02  -3.9793129e-01
  -6.2962384e-03   3.7583628e-01
  -9.7361192e-01  -5.8155556e-03
   8.8970966e-01  -1.1265072e-01
   6.6917271e-01   7.5613503e-01
  -2.1419787e-02  -8.9240739e-01
  -4.6121079e-02  -3.9124806e-01
  -3.4359927e-01   6.9068675e-02
  -2.7056784e-01  -2.3952402e-01
   2.0721873e+00  -1.3389206e+00
  -3.6900819e-01  -6.1938177e-02
   2.7324251e-01   2.3237805e-01
   2.0394237e+00   2.2090217e+00
   5.0222386e-01  -6.2896441e-01
  -1.7031774e+00  -1.8473260e+00
  -2.2369886e-01  -2.7192603e-01
   1.2535465e+00   2.5938902e+00
  -2.0630684e+00   2.3867808e+00
   5.9469788e-02  -4.1550999e-01
   9.4267707e-01  -2.6232445e-02
  -6.5717482e-04   3.0523314e-01
  -2.8450393e-01  -2.4861964e-01
   2.7134810e+00  -2.1924221e-02
   1.7545823e-02  -1.0242904e+00
   2.1036828e-01  -2.9078989e-01
   2.5558190e-01   2.3886824e-01
  -1.8904773e+00   1.6556320e+00
  -1.0208334e+00  -2.0204086e-01
  -2.2077503e+00  -1.8448597e+00
   4.4776468e-02  -9.8087015e-01
  -5.6157212e-02  -2.8146281e+00
   1.0506542e+00  -1.1985505e-01
  -2.1096602e+00  -3.4306486e-01
  -1.0547346e+00   2.6216122e-01
  -4.0402894e-01  -3.6067472e-02
  -7.3278343e-02  -3.1940141e-01
  -2.6470151e+00   2.0383072e-01
  -2.3404271e-01  -2.7094044e-01
   4.8745003e-01  -8.2888179e-01
  -9.0594592e-01  -2.4708151e-01
  -1.9864841e+00   1.6341643e+00
  -2.5015381e-01   2.9111330e-01
   7.9295429e-01   7.3820643e-01
  -3.7032715e-03   3.5656142e-01
   1.2006069e-01   2.7009579e+00
   2.7190160e+00  -1.7584230e-01
   1.0038606e+00  -3.8118526e-02
  -2.5044490e+00  -1.7497558e-01
  -2.2255272e-01  -2.6731471e-01
  -1.0100064e+00  -3.2147555e-02
  -1.7366523e-01   3.1060188e+00
  -2.6205715e+00   2.7634860e-01
  -1.9622446e-01   2.7009052e-01
  -2.4760276e+00  -2.9820678e-02
   2.3253024e-01   3.5893049e-01
   2.8670987e-01   2.7785532e-01
  -3.1996979e-01   3.7013709e-02
  -2.1871281e-01   3.1217590e-01
   8.3606585e-01   1.7671404e-01
  -7.2386649e-01  -8.1044477e-01
  -1.0496411e+00  -9.7757494e-02
   9.9804134e-01   8.2289282e-02
   3.0714283e-01  -2.0196840e-01
   2.2919997e+00   1.6219003e+00
   1.1641718e+00  -6.2457885e-02
   2.4976270e+00  -1.7689031e+00
  -2.6073087e-01   3.0893962e-01
   2.7195254e+00  -7.3350980e-02
  -2.6991325e+00   1.0629884e+00
   9.8996357e-01  -9.9016770e-02
   1.9769217e+00   1.7512894e+00
   2.5616338e-01   2.8097841e-01
   2.4551285e-01   2.5769786e-01
   2.7212123e-01   1.9102629e-01
  -3.8850478e-01   6.7405675e-03
   9.1644169e-01   1.3053762e-01
   2.0246558e-01  -2.8972015e-01
   2.8722323e-01   1.4042248e-01
   3.7133271e-01   7.3930850e-02
  -1.0433484e+00  -1.2624222e-01
  -3.6213546e-01  -7.6179184e-02
   3.5036149e-01  -7.6731501e-02
   3.8303499e-01  -8.4518721e-03
   3.5691927e-02  -3.4921843e-01
  -1.8548863e+00   2.0512455e+00
  -3.1534031e-01  -7.4180163e-02
   1.2246912e-02  -3.5381137e-01
   3.6230402e-01   4.5130756e-02
   6.1264050e-01  -5.2328037e-01
  -2.3601579e+00   1.6085320e+00
   8.6104464e-01  -4.4660170e-02
  -3.0036861e+00   5.9752001e-03
   8.6194401e-01   7.6835151e-01
   2.9442125e+00   8.3204343e-02
  -2.0463548e+00  -1.8114330e+00
  -1.0072523e+00  -2.8794136e-02
  -2.4633404e-01  -2.5319921e+00
   3.6029948e-01   3.6876889e-02
   5.4443677e-02   2.8145641e+00
   1.8516707e+00  -1.8057463e+00
   1.0678033e+00  -1.0245694e-01
   4.0497875e-01  -2.7819603e+00
  -5.6894071e-02  -9.0887945e-01
   5.5430906e-02   1.0340815e+00
  -9.5092908e-01  -1.0275186e-01
   7.6620930e-01   7.1507441e-01
   9.3967349e-02  -3.4696022e-01
   2.4543099e-01  -2.4756594e+00
  -2.6018707e-01  -2.3095008e-01
  -5.8447743e-01  -7.4011064e-01
   9.6462731e-01  -5.4038096e-02
   4.0711703e-01   4.8778218e-02
   2.5852337e+00   2.3217935e-01
  -2.8872309e+00   1.1997123e-01
   2.5037955e-01  -2.0754231e-01
   3.5430595e-01  -1.4459865e-01
  -6.2970085e-01   6.8983969e-01
   3.9369348e-01  -4.8388043e-02
  -1.6310592e+00   2.1949547e+00
   1.2639253e-01  -9.3653662e-01
   2.7066635e-01  -9.5224116e-01
  -2.6863015e+00  -3.9582835e-01
  -5.9330418e-01   7.7063512e-01
  -1.0611746e-01   1.0088826e+00
   6.5931549e-01   6.8334676e-01
  -7.2476469e-01  -7.4342379e-01
  -1.3120690e-01   9.5550135e-01
   7.8057135e-01  -7.4553727e-01
   1.6459951e+00  -1.9355645e+00
  -6.1247998e-01  -8.7682053e-01
   1.9331466e-01  -2.7130786e+00
   1.9962002e+00   1.6313059e+00
   3.0166803e+00  -4.5599004e-01
   5.6837887e-01  -6.9259521e-01
  -6.9849981e-01  -8.0882693e-01
   6.9371816e-01   5.5992943e-01
   2.4292010e-01  -2.2218874e-01
   2.3906627e+00   3.4137348e-01
  -2.7368506e+00  -2.7201621e-01
  -1.7674504e+00  -1.5426406e+00
  -1.0156382e+00   1.2561833e-01
  -2.3779915e+00   1.6922672e+00
   3.7723345e-02  -1.0039346e+00
  -2.4000210e+00   1.3959024e+00
  -2.3051579e-01  -2.8579963e-01
   1.7074694e-01   2.2189265e+00
  -5.5263410e-01  -6.8338640e-01
   1.9078276e+00   1.8642004e+00
   3.1137810e+00   2.1043997e-01
  -7.0540417e-01  -7.3880726e-01
  -3.0669509e-01   2.6842815e+00
   2.2856766e-01   3.1644136e-01
   5.8502930e-01  -6.2385878e-01
  -1.9359901e-01  -2.9506401e-01
   2.4517374e-01  -2.6781894e+00
  -2.6946758e-01  -3.3773944e-01
  -2.4933801e+00  -2.3889539e-01
   1.0200045e+00   1.5871516e-01
  -2.6408458e+00   7.1385084e-02
  -2.1065398e+00   2.1362963e+00
   3.5295803e-01   1.9413190e-02
  -2.7055916e+00  -9.4760451e-02
  -5.9108562e-01   6.7954062e-01
  -3.6235537e-02  -3.8188183e-01
   2.9068452e-01  -2.6465596e-01
   2.9563869e-02   2.4605647e+00
  -1.0092659e+00  -9.2755936e-02
  -3.7000326e-01   3.6134382e-02
  -2.6726802e+00   6.0628325e-01
  -3.3029860e-01  -4.9628178e-02
   2.7657984e+00  -2.4245870e-01
   2.9439989e-01  -1.8836898e-01
  -2.1199101e+00   1.8711406e+00
   3.7731168e-01  -1.0109995e-01
  -2.2942174e-01  -2.2828535e-01
  -2.7927965e-01  -2.9764383e-01
   3.3709445e-01   2.5100374e-02
   2.9693003e+00   1.1846841e-01
   2.4804121e+00   1.5465095e-01
   9.2046560e-01  -1.0151916e-01
   3.3368374e-01   4.1828824e-02
   2.8982099e-01   1.9575814e-01
  -3.6703531e-02   8.7105016e-01
  -3.5849542e-01  -1.5566300e-02
   1.1520139e+00  -2.2783032e+00
   9.1253063e-01  -5.9675267e-01
  -7.4838821e-01   7.2558091e-01
   1.0551388e+00   9.3090454e-02
  -2.3700713e-01   1.9123327e-01
  -2.2943029e-01  -2.1926997e-01
  -2.5987848e-02   3.7741531e-01
   7.3771572e-01   6.8465394e-01
   1.8533116e+00  -2.3219563e+00
   1.7990608e+00  -2.2206964e+00
   1.7227100e+00   2.5013538e+00
   2.5022719e-01  -2.7034666e-01
   3.9332696e-01  -4.0399087e-02
  -6.3701019e-01   2.4680254e+00
   3.5329090e-01   7.0652877e-02
   3.0621679e+00  -2.3556579e-01
  -3.1236404e+00   2.6236258e-01
  -9.5031590e-01  -6.2900666e-02
   4.8863775e-01   3.1705688e+00
   4.0910355e-01   1.2168274e-01
  -1.0219157e-01   3.4667870e-01
  -1.8065115e+00  -1.6963716e+00
   1.7616523e+00  -1.9559244e+00
   2.9374837e-01   2.5623847e-01
  -1.4518168e-01   8.9613578e-01
  -3.7333644e-01  -9.3009107e-02
  -4.0589372e-01  -5.7694066e-02
   1.4620627e-01  -2.8440461e+00
  -2.3409605e+00   1.2517529e+00
  -3.4444175e-01   2.9569344e-02
  -1.5038117e+00   2.0118003e+00
   7.0117056e-01  -6.3009557e-01
   2.4675316e+00  -3.9912580e-01
  -2.4085679e-01  -3.0532260e-01
   2.6843872e-01   2.2466211e-01
   2.4255471e-01   2.3759291e-01
   2.9323308e+00  -4.0689306e-02
   9.1491940e-01  -9.6373103e-02
  -4.8914402e-01  -7.3043974e-01
   2.4805461e-01   2.8957338e-01
   2.4142734e+00   2.2250195e-01
   2.0738393e+00  -1.8559509e+00
   9.1797203e-01   1.0339498e-01
  -8.2235618e-02  -1.0781695e+00
   2.1832567e-01  -2.7400245e-01
  -5.3953936e-01   6.8000432e-01
  -2.8289158e+00  -6.6099745e-01
   2.2598245e+00   1.0072300e+00
   2.4861116e-01   1.7828138e-01
  -1.0047828e+00   1.7180603e-02
   5.1039734e-01  -6.3620318e-01
   1.9474364e-01   2.5850755e-01
  -4.1267829e-01   2.3981623e-02
   6.4715402e-03   3.5575408e-01
  -2.8289758e+00   1.3003929e-01
   6.2266912e-01   7.3568891e-01
   6.4803316e-02  -9.0349962e-01
  -9.1672260e-01   6.3429802e-02
  -4.6068248e-02   3.5395323e-01
   8.7166435e-01   4.3149351e-02
  -2.2508010e-01  -2.2964489e-01
  -5.8240578e-01  -8.7361281e-01
  -6.0073981e-01  -7.8865969e-01
  -9.4882485e-01  -1.0042966e-01
  -1.8698596e-01   1.0128191e+00
  -2.8765247e-01   2.3624985e-01
  -7.7046000e-01   5.6921807e-01
  -2.1752841e-01   3.0503785e-01
  -1.1012160e+00   3.7694781e-02
  -3.4484053e-01   1.4054433e-02
   1.7327303e+00  -1.6087454e+00
  -7.8839359e-02  -2.5024342e+00
   2.2805054e-01   2.9072101e-01
   2.1294259e+00   4.6242084e-01
   2.7528755e-01   2.5649675e-01
  -2.6187740e-01   3.0645461e-01
   3.6365657e-01  -1.8845561e-01
   8.0390144e-01  -2.0095115e-02
  -3.8372870e-01   2.3234550e+00
  -1.6577194e-01   1.0527054e+00
   2.0765065e+00  -1.8087636e+00
  -8.7417468e-01   4.5074301e-01
  -2.8886186e-01  -3.0884850e-01
  -2.6278820e+00  -5.3160859e-01
  -5.6746410e-01  -7.7666077e-01
  -6.3514076e-03   3.5836835e-01
  -1.6974186e-01  -2.8267554e+00
   2.4403788e+00  -1.0865888e+00
  -2.6459412e-01  -2.2505409e-01
  -2.5524673e-01   2.5865450e-01
   2.0241065e+00  -1.5436084e+00
  -7.2404529e-01  -6.2728855e-01
   1.4520646e+00   1.9926370e+00
  -6.5999921e-01   6.5967566e-01
   9.4842976e-02   9.6133785e-01
   1.6193870e+00  -1.9521364e+00
   3.4895794e-01  -2.8694477e-02
  -1.0942848e+00  -4.4564420e-02
  -2.2408803e-01  -2.9395250e-01
   2.3371942e-01  -2.6576702e-01
   2.7128421e-01  -2.6360576e-01
   6.7964497e-01   7.2380791e-01
  -7.9755455e-02   3.4609097e-01
   7.3204456e-01  -6.7682948e-01
  -3.0459516e-01   1.5750394e-01
   2.3034025e-01  -2.7227111e-01
  -9.4116994e-01  -5.9888558e-02
  -7.2932451e-01   6.2422140e-01
  -4.9208736e-02  -1.0545159e+00
   7.9608289e-01   6.6660553e-01
   2.7920055e-01   2.5239392e+00
   2.0880970e+00   2.1511852e+00
  -2.5305892e-01  -2.5488913e+00
   1.6967236e+00   2.0794612e+00
   1.0313214e-02   4.2040716e-01
  -3.2775048e-01   2.6690328e-02
   1.5666906e-01   2.9005723e-01
   2.1219629e+00  -1.9041605e+00
  -3.0818626e-01  -1.9639051e-01
   2.9584270e-02  -2.8949149e+00
   3.9716164e-01   9.6248237e-02
  -3.7799654e-01  -4.2216985e-02
   6.7209093e-01  -6.6565824e-01
   1.0790919e-03  -3.9195070e-01
  -6.1436681e-02   2.3977903e+00
  -3.1382684e-02  -3.7904774e-01
   5.1269147e-02   3.7113088e-01
  -1.3766763e-01   9.4188386e-01
  -1.4906949e+00  -2.0809579e+00
  -5.4239061e-01  -7.0121758e-01
   2.5083429e+00  -3.2651693e-01
  -2.1843274e-01   2.8399981e-01
  -7.0746540e-01   7.7383430e-01
   1.5504948e+00   2.0056126e+00
   1.9536512e+00  -1.6262103e+00
   2.6642993e+00   5.5466810e-01
  -5.8591567e-02  -3.4626527e-01
   2.5555435e+00  -1.4590587e-01
   2.6248766e+00   1.0226017e+00
   9.4796929e-01   1.2636100e-01
   2.6780368e-01  -2.5503057e-01
  -5.6622799e-01  -8.1309384e-01
   5.9289332e-01   7.6178796e-01
   3.4586121e-01  -9.4232803e-02
   2.9171602e-02   3.6738500e-01
  -3.0683608e+00  -8.2144353e-02
   1.0256752e+00   1.4583800e-01
   8.5292628e-01  -4.6928326e-01
  -1.7345875e-01  -1.0229677e+00
   5.0284841e-02   3.4925926e-01
   3.0207925e-01  -2.6160689e-01
   1.3045848e+00   2.4881015e+00
   6.7007912e-01  -6.9952732e-01
  -2.9706796e+00   3.1104631e-01
   1.0787709e+00   1.3736142e-01
   1.4463171e+00  -1.9938237e+00
   1.2551497e-02   1.0627600e+00
  -1.7145704e-01  -2.8018838e-01
  -1.5724486e+00   1.8427901e+00
  -2.2409262e+00  -1.7761721e+00
   3.1809247e-01  -1.8752318e-01
  -3.9912739e-02   8.9997339e-01
   1.9353744e-01   2.0966900e-01
  -2.0164358e+00  -1.9248027e+00
   3.1874818e-01  -4.3030516e-02
   2.2664767e+00  -1.6892730e+00
   2.3054229e-01   2.8626517e-01
  -2.0627258e+00  -1.7476737e+00
  -1.4571410e+00  -2.4781110e+00
   8.3966509e-01  -5.6138804e-01
  -2.1860924e+00   1.3535055e+00
   2.6684237e+00  -8.1255746e-01
  -2.0947043e+00   2.3515917e+00
   2.1773115e+00   1.7117775e+00
   3.9839402e-01   4.8346319e-03
  -8.4484668e-01   6.1452301e-01
  -3.5774627e-01  -8.1469144e-02
  -1.9895211e-01   2.7070609e+00
  -4.9504202e-01   7.1094264e-01
   1.3131172e-01  -9.7490970e-01
  -9.0046098e-01  -1.8364740e-01
  -7.8762131e-01  -6.1496566e-01
  -6.4132330e-01   8.2965788e-01
   3.5947277e-01   1.1049871e-02
   2.3357373e+00  -1.4116274e+00
   1.7938586e-01   8.6791282e-01
  -6.9777805e-01  -6.9625991e-01
  -4.7168480e-01   2.7037748e+00
  -3.2104072e+00  -4.9973616e-01
   1.9282179e-01  -9.7452322e-01
  -1.6356767e+00   2.2897944e+00
   1.6880655e+00  -1.8208136e+00
  -3.6411193e-01  -1.5439367e-01
  -6.5280405e-01  -6.8333530e-01
   2.9018915e+00  -8.6550852e-02
  -9.2629601e-02   1.0299058e+00
   3.0809272e-01  -2.0028346e-01
   9.8817176e-01  -1.7432338e-01
  -2.8581332e-01  -2.9894238e-01
   8.2139963e-01   5.9827061e-01
  -3.5091371e-01   2.4539712e-01
  -2.7518839e-01  -2.6694713e-01
  -1.4602347e+00   2.0162115e+00
  -2.1050744e-02   1.0442869e+00
  -3.4050776e-01  -1.5462530e-01
  -3.2488485e-01   2.0579509e-01
   5.5285425e-02  -3.7583012e-01
   1.0714195e+00  -7.1447225e-02
  -7.7587449e-01  -6.9582684e-01
   8.9177889e-01  -1.8891291e-01
   3.3765747e-01   4.2799387e-02
   7.1201690e-01  -8.7414605e-01
  -4.2115527e-01   2.8010074e+00
   7.3709745e-01   6.8489117e-01
   1.2159151e+00   2.5822813e+00
   2.3575700e-01   2.7363087e-01
  -2.8996832e-01  -3.0843250e-01
   1.1013845e+00  -1.1037354e-02
  -1.6085288e-01  -2.7324316e-01
   2.7405470e-01  -2.4658061e-01
  -1.9751092e-01  -3.6105523e-01
   2.6363888e+00  -3.2159698e-01
  -2.4862695e-01   2.3943246e-01
   7.1899420e-01  -6.1564032e-01
  -7.0353240e-01  -6.3613704e-01
  -4.1779539e-02   2.3231827e+00
  -1.0719930e+00  -1.3694439e-01
  -1.8270177e+00   1.8359903e+00
  -3.1691054e+00  -1.5533464e-01
   3.1877295e-01  -2.7345040e-01
  -5.6427624e-01   8.1779460e-01
   2.7288226e-01  -2.8082456e-01
   6.9643970e-01  -7.3273187e-01
  -1.5473728e+00  -1.7384592e+00
   2.6297824e+00   1.8093053e-01
   2.0198109e-01  -3.0154364e-01
  -9.8754321e-01  -3.3916066e-02
   2.7180989e+00   3.3990597e-01
   1.1458823e+00  -2.4440760e+00
   7.1777459e-01   5.3587555e-01
   1.9066946e-01   2.7880556e-01
   2.7113095e+00   3.4065552e-01
  -2.1339505e-02  -3.4823381e-01
   1.8513381e-01  -2.4894138e+00
   8.2356698e-01   5.7138176e-01
   7.4828453e-02  -2.5418509e+00
  -5.6374216e-01  -7.7401015e-01
  -2.7701700e-01   1.9728064e-01
   3.3955843e+00   3.0654034e-01
  -1.5664219e-02   1.0473877e+00
   2.8585295e+00  -1.9097470e-01
  -2.8006347e+00   7.8041495e-01
   7.0617834e-01   7.1644622e-01
   9.5216907e-02  -3.1298468e-01
  -8.0554371e-01  -6.9362844e-01
   2.3657155e+00  -1.0877157e+00
   1.0128907e+00   7.3382972e-03
   1.7544118e+00  -1.7772018e+00
  -3.3487168e-02   3.5660210e-01
   8.8931218e-02   2.7281629e+00
  -5.4304132e-01  -6.4859408e-01
  -2.5171970e+00   5.5435449e-01
   7.4542617e-02  -8.3276913e-01
  -1.9569860e+00  -1.8265915e+00
  -6.4074225e-01   6.5604424e-01
  -2.7737767e-01   2.1036436e-01
  -7.3890964e-01   7.8492359e-01
  -9.1906744e-01  -3.2245187e-01
   1.9159332e-01   9.5594390e-01
   3.2416250e-01   8.2072426e-01
  -2.1679131e-01   2.9043403e-01
   7.7926552e-01  -7.4833596e-01
   1.8132515e+00   1.9161638e+00
   3.4696699e-01  -6.4688447e-03
  -2.2962398e+00   1.4201110e+00
   2.0923718e-01  -2.6959072e-01
  -7.7399224e-01   6.8996150e-01
   1.0889965e-01  -2.6325300e+00
   8.0268953e-01   6.3665813e-01
   5.4692952e-01   6.7871274e-01
   1.8767018e-01  -2.8378885e-01
  -6.6193214e-01   5.6945040e-01
  -9.2275481e-01   5.0131986e-01
   7.3139575e-01   5.9795402e-01
  -4.1623890e-02  -3.5136693e-01
  -4.7229721e-02  -3.6054790e-01
   2.1154974e+00  -1.8265627e+00
  -5.5947730e-01  -5.8517057e-01
  -5.7728624e-01   2.1514634e+00
   3.2581325e-01  -2.1427489e-02
  -3.9319447e-01  -5.6858235e-02
   2.9296840e+00   3.8136476e-01
   7.1189809e-01   6.2732552e-01
  -2.5646458e-01   2.5234662e-01
   2.3832228e-01   2.2142054e-01
  -1.7482411e-02  -3.3993680e-01
  -6.0117852e-01   2.7262206e+00
  -2.6622657e+00   1.5050312e-02
   4.6153759e-01  -7.0802319e-01
   9.6352573e-02  -8.8229776e-01
  -4.4240947e-02   3.4642855e-01
  -5.8811379e-02   3.5230350e-01
  -5.1160228e-02   1.0471300e+00
   2.4338670e-02  -2.9909241e-01
   3.2020695e-01   2.7065168e+00
   2.7690643e-01  -2.2620930e-01
  -7.4588419e-01   5.8155031e-01
   1.6144692e+00   1.6442090e+00
  -9.9940404e-01  -8.3748899e-02
   8.7613833e-01   6.6425623e-01
  -2.7782025e+00   1.5065432e+00
   1.0308709e+00  -3.4579282e-02
   2.9416612e-01  -9.1559046e-01
   2.3318221e+00  -2.4508245e-01
  -7.5254435e-01  -6.2653234e-01
   1.8926727e-01   3.3210926e-01
  -6.9267218e-01   6.8965093e-01
  -2.7910930e-01   1.0048895e+00
  -4.9295184e-01   7.2458978e-01
  -3.2753880e-01  -2.0202579e-01
  -2.1405432e+00  -1.7492537e+00
  -6.6666194e-01   7.1849805e-01
   1.2659157e-01   3.6164832e-01
   3.4008356e-02   3.1934118e-01
  -5.6420814e-01  -8.8672273e-01
  -2.4048694e+00  -5.9119174e-01
   1.8935656e+00   1.9626108e+00
  -2.1929656e+00   9.8820972e-01
  -4.9399673e-03  -3.5791175e-01
   3.3825334e-01   1.6910333e-02
   1.9382011e-01   2.6947405e-01
  -2.0757376e+00  -2.1220808e+00
  -1.9992361e-01   2.4731765e+00
  -2.9915488e-01  -2.3024253e-01
   2.9776209e-01   2.4447505e-01
  -2.1736032e-03   3.1712873e-01
   2.2366975e-01  -2.8261950e-01
   6.0113474e-01  -8.9216077e-01
  -7.7117821e-01   5.1567862e-01
   2.3557239e-01  -2.7811655e-01
  -2.8602016e+00   5.2409613e-02
  -2.7351054e+00  -2.2863658e-01
   5.1475963e-01   8.2395625e-01
   8.2478668e-03   8.8350216e-01
   8.1221223e-02  -2.6654791e+00
   3.7567034e-01  -4.9877704e-02
  -1.8128066e+00   1.8647347e+00
   2.2913518e-01   2.3988470e-01
  -2.6110738e-01   3.1380709e-01
  -1.1871458e-02  -3.8825578e-01
   2.3760648e-01  -2.7991280e-01
   1.2669499e-02   2.6769558e+00
   1.2557239e-01   3.1837995e-01
   2.2506684e+00  -1.7392109e+00
  -6.0947850e-01  -6.9568226e-01
  -2.7228660e-01  -2.7485288e+00
  -9.5589546e-01  -2.7881597e-01
  -3.7987239e-01  -1.8949634e-02
  -1.8484515e+00  -2.1717540e+00
   2.8807333e-02   3.4572669e-01
   3.7277285e-01  -2.6963344e-02
  -4.5266327e-02   2.7332486e+00
   1.0474305e+00   3.9243749e-02
  -8.4690168e-01   6.6940855e-01
   2.4344766e+00   3.2374364e-01
  -4.4551930e-02   2.9743578e+00
   2.2870152e-01  -2.3664755e-01
  -6.5225005e-01  -7.9336929e-01
  -2.3804730e-02  -1.1394464e+00
   1.7737243e+00   1.9339101e+00
  -6.2639585e-01  -9.4993974e-01
  -3.1820530e-01   6.6324821e-02
  -5.8026390e-01   7.9914989e-01
   7.3257285e-01  -7.4156054e-01
  -2.1436886e+00   1.5874657e+00
   2.5513409e+00  -1.5416869e+00
   1.8997634e-01  -1.1555872e+00
   1.7321409e+00   1.9931684e+00
   2.6829268e-01  -3.1470421e+00
  -2.6848206e+00   8.6425088e-02
  -2.9439134e-01   2.2361498e-01
  -1.7751106e-01  -2.5582242e-01
   8.8242821e-01   5.8255084e-01
   2.1465277e+00   2.1837743e+00
  -2.5231732e-01  -2.6329757e-01
  -1.8353866e+00   1.8654171e+00
   8.0073667e-01  -4.5293151e-01
   1.5344208e+00   1.9427013e+00
  -8.1398553e-01   6.0162018e-01
   2.8873053e+00   2.0641399e-02
   3.2822979e-01   8.5732739e-02
  -7.8515055e-01   7.4077672e-01
   7.3160310e-01   7.2262123e-01
   9.3309913e-01   1.2905349e-01
   2.2000756e-01   3.1203886e-01
   1.9149481e+00   1.9908585e+00
   7.1304225e-01  -6.7779985e-01
   1.7375473e-04  -1.0174158e+00
  -1.5037709e-01  -3.5030472e-01
   2.5559219e-01   2.5713932e-01
  -1.4247269e+00   2.5218420e+00
   2.2600674e-01  -1.7201760e-01
   2.2767757e+00  -4.3387442e-01
   2.1455866e-01   2.1767559e-01
  -7.3377016e-03   8.9730797e-01
   1.3775434e+00   2.3501188e+00
  -2.0512906e+00  -2.0415884e+00
  -1.0890016e+00   7.3592272e-01
  -2.3932051e-01   2.4277359e-01
  -1.7640460e-01   1.0754240e+00
  -2.2384689e+00   1.1737272e+00
   9.6339502e-01   5.2934712e-01
   2.6077578e-01   2.4448309e-01
  -3.0893327e-01   2.1286260e-01
  -4.3177447e-01   2.7608109e+00
   1.7166149e+00  -1.8977319e+00
   3.1012713e-02   3.9409980e-01
   3.8010377e-01   1.1365187e-01
  -3.1242168e-01  -6.5162223e-02
   3.3197458e-01   1.3683202e-01
   1.9602791e+00   1.7080314e+00
  -5.6195017e-01  -7.8830128e-01
   2.1803096e+00   1.8745989e+00
  -2.5421431e-01  -2.7723706e-01
  -2.6438938e+00   1.9743088e-02
  -7.3148089e-01  -6.2739860e-01
   1.8044991e+00  -1.8583810e+00
   6.8753604e-01  -5.9397017e-01
  -2.7111118e+00  -3.1214141e-01
   1.4841650e+00   1.9228091e+00
   1.7762307e-02   4.4723466e-01
  -7.0458426e-01   2.5504176e+00
   6.6468478e-01   1.0330010e+00
  -2.6822172e-01  -8.9683198e-01
  -6.8097186e-01   4.8854720e-01
  -1.7760579e+00  -1.7690905e+00
  -1.0209240e+00   3.6033946e-02
   2.4230675e-01   3.2840612e-01
   2.6575287e+00  -3.7976790e-03
  -1.5287446e-01  -9.9226888e-01
  -4.1586393e-02   3.1064469e-01
  -9.7520951e-01  -2.3224847e-01
  -1.2109507e-02   8.9832461e-01
   2.1162456e-01  -2.5915777e-01
   1.0448316e+00   1.0240590e-01
  -2.7234474e+00  -8.8471938e-01
  -2.6127821e+00  -4.2430252e-01
  -1.8554450e-01   2.5548552e+00
   2.5875366e-01   2.5012309e-01
  -1.5246718e+00   1.8084040e+00
  -3.5369379e-01  -7.3046685e-02
   2.6856593e+00   6.1065876e-02
  -1.3115394e+00  -2.5943678e+00
  -3.6454131e-02   8.1151814e-01
   1.9384033e-01   1.0523350e+00
   2.4062722e-01  -2.3706675e-01
   3.0457168e-01  -2.6724698e-01
   3.1254310e-01  -3.0203428e-03
   8.1660906e-02   3.0909521e+00
  -1.8751844e+00  -2.2524393e+00
   9.8216965e-01   6.1001335e-02
  -8.9884324e-01   5.8378577e-01
  -1.8643486e+00   2.1024359e+00
  -3.2111211e-01   1.8995865e-02
   6.5894935e-01   8.7703719e-01
  -1.6598308e+00  -1.8191731e+00
  -8.6632264e-01   4.6041735e-01
   2.3397498e-01  -1.0726952e+00
  -2.4150560e-01   2.7106342e-01
  -3.8630410e-01  -9.0861599e-02
  -8.3577559e-01  -4.8887343e-01
  -1.6533829e+00  -2.3624342e+00
   4.0467710e-01   4.5473270e-02
   3.2499422e-01  -2.6380806e-01
  -2.1579340e-01   3.7636908e-01
   9.4582354e-01   1.7115511e-02
  -2.6502179e-01  -3.1903079e-01
  -2.4318099e+00   7.1074170e-02
  -2.6242007e-01  -2.6396580e-01
  -3.9940801e-01  -6.3974991e-03
  -2.2482924e-02   9.4036552e-01
   1.8042548e-01   2.9148723e-01
   1.8838189e-01   3.0362448e-01
   1.3016461e-01  -8.2624173e-01
   5.0001378e-02  -3.7767540e-01
   2.8644118e+00   1.1499858e-01
  -3.1800779e-01   1.9245545e-01
  -5.8172274e-01  -8.2501496e-01
  -3.6406629e-01   3.6027986e-02
   1.3534308e-03   3.3366664e-01
   2.2505955e-01  -2.8942171e-01
   4.4007773e-02   9.4732243e-01
   3.8146294e-01   1.0189324e-01
   3.7173538e-01  -8.4531391e-01
   2.9234468e-01   2.3363424e-01
   1.0449810e+00   1.1975063e-01
  -2.2895286e-01   2.2322571e+00
  -7.4547331e-03   7.9632703e-01
  -7.7997181e-01   7.0796280e-01
  -2.0185044e+00   1.9884308e+00
  -1.7902608e+00   2.0153294e+00
   8.3026594e-04   3.9156151e-01
  -2.8267263e-01  -2.6503582e+00
   3.1382044e+00   2.5093795e-01
   2.1600219e+00   1.3231608e+00
   9.4557766e-02  -1.0432887e+00
   2.6555056e+00   1.3580535e+00
  -9.7163995e-01  -2.1144540e-01
  -3.4514080e-01  -7.9090621e-03
  -3.2704947e-01  -9.3900542e-03
   2.1447725e+00  -1.6341447e+00
   2.9153355e-01  -1.9428177e-01
   3.6324469e-01   3.4536126e-02
   2.0908074e+00  -1.8646105e+00
  -3.5628224e-01  -1.7362057e-02
  -2.5437185e+00   3.0138445e-01
   2.8016438e-01  -1.8679892e-01
   7.7011796e-02  -8.9685273e-01
   3.0769695e-01   1.9176815e-02
  -3.3814703e-01  -7.5767636e-02
  -9.3599982e-01  -7.1229842e-01
   2.4622234e-01  -2.3214587e-01
  -2.5754054e-01   2.5550368e-01
   9.3641870e-01  -5.7758750e-01
   1.9922101e-01   2.6556830e-01
  -3.3352883e-03   3.6277895e-01
  -6.5168995e-01   2.5904796e+00
   2.2433745e+00  -1.4979783e-02
   2.8061090e-01  -2.0520267e-01
  -1.1267362e-02   3.5833174e-01
   2.5046244e+00  -6.7080414e-02
  -2.7694925e-01  -1.4613173e-01
   2.2802303e-03   1.0571107e+00
  -1.4915794e+00  -1.8625550e+00
   6.8544992e-01  -6.2300911e-01
   3.3823053e-01  -1.6477499e-02
   6.7017572e-01  -6.8779405e-01
   4.2293482e-03  -3.8534434e-01
  -2.9873304e-01   4.2064935e-03
   1.5580658e+00   1.8512036e+00
   2.5821861e-01   2.5224523e-01
   1.9510526e+00   2.2313248e+00
   1.6932254e+00  -1.7791190e+00
  -1.3440017e+00  -2.2126937e+00
  -1.2793934e-02  -1.1089651e+00
   3.2519710e+00   1.0438201e-01
  -6.3428670e-01  -8.0351810e-01
   3.3331486e-01   5.1320996e-02
  -2.2462787e+00  -1.7384095e+00
   1.1838123e+00  -6.4339962e-02
   1.8660062e-01   3.1185941e-01
   2.4925469e+00   1.7315910e+00
  -1.4108522e+00   2.3912436e+00
  -2.7820375e-01  -2.6881608e+00
  -2.0032068e-01  -2.6339342e-01
  -1.0344579e+00  -1.0730932e-01
  -2.0155534e-01  -2.3306538e-01
   2.4067483e-01  -2.8826081e+00
   1.9322960e+00  -2.3503411e+00
  -4.5397290e-01   2.6568378e+00
   2.5013091e+00   4.1961422e-02
   3.2493837e-01  -5.2654457e-02
   2.4505824e+00  -1.6011505e+00
   2.5411425e+00   7.6914497e-02
  -1.0330534e-01   8.8483656e-01
  -6.9446007e-01   5.7406667e-01
   3.6170610e-01  -2.6782324e+00
  -1.9217318e-01  -2.5060197e-01
   2.2424293e-01  -1.0479451e+00
   1.4738728e-01   9.5774016e-01
   2.7773810e-01   2.0598851e-01
  -8.4848442e-01  -1.3533123e-01
   1.8717907e-02  -2.5185800e+00
  -1.7275583e-01   1.0238559e+00
  -1.9763361e+00   1.4493463e+00
   8.4506975e-03   3.5233646e-01
  -4.2814964e-02  -3.5936129e-01
  -1.9779405e-01   3.0687327e-01
  -9.7195735e-01  -2.5013989e-02
   3.8906138e-01   2.5605628e+00
  -5.7139750e-02   3.8589252e-01
   9.7519386e-01  -5.2255793e-02
  -7.1564890e-01   8.9334193e-01
  -5.5627308e-01   6.9084604e-01
   3.4746154e-01   3.0063533e-02
   1.2786040e-02  -9.4016964e-01
  -3.6357784e-02   3.3781380e-01
   4.7248386e-01  -8.7991816e-01
   5.8212764e-01   6.5479587e-01
  -5.7786833e-02  -3.3293270e-01
   2.8579145e+00  -1.2438335e-01
  -2.3578267e-01   2.1584358e-01
   3.4525219e-01  -9.3807527e-02
   7.9220777e-01  -6.3535851e-01
  -6.7361601e-01  -6.9214784e-01
   2.1553840e+00  -1.3147992e+00
  -2.2185766e+00   1.6871593e+00
   7.7729596e-01  -6.6185800e-01
   3.7360606e-01  -1.2770933e-02
  -3.9488373e-01   1.7416969e-02
  -7.7694773e-01   7.2335282e-01
   1.4420730e-01  -1.0129277e+00
  -6.9825650e-01  -6.8752159e-01
   1.7491504e-01  -2.8319636e+00
   2.3828908e-01   3.2168185e-01
  -2.7499107e-01   2.2164861e-01
   2.5053719e-01  -2.7606181e+00
   6.8452396e-01  -6.4486813e-01
  -3.3816590e-01  -2.9028187e-02
   1.5797112e+00   2.2719630e+00
  -1.7982142e-02   3.4346569e-01
   3.8974432e-01   4.9735945e-02
   3.5562990e-02  -3.2265290e-01
  -3.3306376e-01   1.8238442e-02
  -3.6529953e-01  -8.8055933e-03
   6.6882421e-02  -4.2019433e-01
  -2.0226298e+00  -2.0952598e+00
  -2.2217822e-01   3.3724110e-01
   9.3360291e-02  -1.0621062e+00
  -9.1037897e-01  -1.0285090e-01
  -1.2597192e-01  -4.1493182e-01
   2.6095642e-02  -2.7183116e+00
   4.3185194e-02   3.2572478e-01
   2.5284408e+00   1.8469887e-01
   1.7511050e+00  -1.4538185e+00
  -6.3151208e-01  -7.0621043e-01
  -6.8101147e-01   7.7738420e-01
  -2.9850070e+00   9.4118622e-02
  -8.2789348e-01   5.8086529e-01
   1.8765895e-01   2.5594418e-01
   6.2787163e-03   2.8235731e+00
   2.8753398e+00  -2.8969477e-01
  -3.5120846e-01  -8.4632501e-02
   1.3683232e-01  -9.6524528e-01
  -2.3430116e+00  -1.3566521e+00
   7.2097943e-01   6.4524374e-01
  -1.1310324e+00  -1.8262959e-01
  -9.5595005e-01  -1.0002334e-01
   2.8816231e-01  -2.4068541e-01
  -6.1261013e-01   6.6175222e-01
   9.4115816e-01   8.8666495e-03
  -5.8778012e-01   8.2783084e-01
   3.5318497e-01  -1.6951145e-02
   1.0356492e+00  -3.5244283e-01
   2.7819786e-01  -2.3372164e-01
   1.6451183e+00   2.2804327e+00
   7.0555424e-01   5.8387587e-01
   1.5641307e+00   1.8407136e+00
  -5.9722540e-01   6.4501404e-01
   1.2226185e-01   8.7616995e-01
   1.0714416e+00  -8.0997780e-02
  -1.5857362e+00  -1.7922914e+00
   2.9142095e-01  -2.3126370e-01
  -2.9809075e-01  -1.0349541e-02
  -4.9429667e-01  -2.7092219e+00
   4.8018034e-01   6.6049058e-01
   9.9623131e-01   6.9700583e-02
  -3.1591921e+00   4.0950373e-01
  -1.9752850e+00  -1.7753576e+00
   1.8198136e+00   1.7104127e+00
  -1.8182460e+00   1.9908199e+00
   3.6688803e-01  -3.0458930e-02
   1.3958396e-01  -1.0000169e+00
  -1.1941409e+00   1.9767348e+00
  -2.3248382e+00   1.8288667e+00
  -3.6624974e-01  -5.0263084e-02
   1.0285134e-01   1.0472170e+00
  -9.7438532e-01  -2.8151412e-02
   2.7697046e-01  -2.5005169e-01
   1.6249414e-01  -1.0764947e+00
  -2.6894537e-01   2.6124496e-01
   2.2731369e+00   1.3327513e+00
  -2.5554904e+00  -3.1690948e-01
  -2.4417540e+00  -5.5768760e-01
   7.0334337e-01   6.0619867e-01
  -2.4153298e+00  -6.5955592e-01
  -1.0469115e-01  -2.7285352e+00
  -2.1669327e-02   3.3591069e-01
  -5.9864722e-02   9.6768448e-01
  -3.4717363e+00   1.3574973e+00
  -5.7287092e-01   8.6281208e-01
   6.5880031e-02   9.1887901e-01
   1.0407798e+00   1.1031601e-01
  -5.7572435e-01  -5.9548125e-01
   2.5988005e-01   3.0159767e-01
   6.3844775e-02  -3.5958403e-01
  -3.6731885e-01   1.9941090e-03
   9.4985044e-01  -2.1455682e-01
   6.4948853e-01   7.2386716e-01
   3.0877203e-01  -1.7212994e-01
   8.2960519e-01  -7.2236396e-01
   9.9742454e-01  -6.6188010e-02
   6.3138237e-01   6.6006648e-01
   2.2529177e-01   3.1932913e-01
   3.8637294e-02   9.1986969e-01
   1.4826116e-01   2.7109789e+00
   3.9691129e-01   6.0946245e-02
   1.9110139e+00   2.1118757e+00
   9.7354029e-01  -3.1843030e-02
  -2.0189857e+00   1.7237262e+00
   2.0167704e-02   3.5437761e-01
  -9.7354343e-03   3.9440582e-01
  -1.3881719e+00  -2.1371914e+00
  -6.8888866e-01  -8.2880568e-01
   3.4887986e-01   8.8662074e-02
  -1.0498794e+00   8.5090641e-02
   8.9058730e-01  -2.7171511e-02
  -7.2828151e-02   3.3134782e-01
  -1.6457002e+00  -1.7175608e+00
   2.5808341e-01  -2.3889136e-01
   2.0800288e-03  -3.5257847e-01
   2.8328454e-01   9.6135146e-01
   2.1045466e-01  -2.4638538e-01
   2.8971707e-01   3.2753367e-01
   3.7474686e-01   7.5558140e-02
  -6.1118953e-01  -7.0628860e-01
   9.8301946e-02   1.0178920e+00
   2.4261822e-01   2.2428532e-01
  -2.5100435e+00  -2.3683371e-01
   2.3512489e-01   2.2875503e-01
  -1.0025797e+00   4.0418707e-03
   6.2952040e-02  -3.3394507e-01
  -3.0975651e-01   3.3343483e+00
   3.2136347e-01   1.4695003e-01
  -1.3061292e-01   8.0263534e-01
  -2.1803355e+00   1.6480439e+00
  -3.8563767e-01   2.4202845e+00
   8.0084714e-01  -5.8633943e-01
  -2.1875944e-01  -2.9580452e-01
   2.0911715e+00  -1.5641869e+00
   2.4664267e+00  -7.4542841e-01
  -2.7488720e-01   3.2003238e-01
   7.3832788e-01  -5.9244463e-01
  -3.2613108e-01  -1.9409031e-02
  -8.9746628e-01  -2.5135901e+00
  -1.9547589e-02   9.4326743e-01
   2.6853641e+00  -2.6936985e-02
  -3.1739827e-01   3.4560328e-02
  -3.3288714e-01  -2.2277841e-01
   2.7714645e-01   2.2440942e-01
   2.7732439e-01  -2.5302626e-01
  -3.8109327e-01  -4.2439690e-02
  -9.6882832e-01   1.0884230e-01
  -2.8642167e-01  -2.2138435e-01
   5.0905166e-03  -9.6197922e-01
   1.9233389e+00  -1.8253084e+00
   2.8513103e+00  -4.3283820e-01
  -3.4119240e-01  -6.9331351e-02
   2.6930846e-01   2.8487171e-01
   2.8026656e-02   1.0244338e+00
   2.6901006e-01  -2.9094906e-01
   2.7334331e+00  -9.4520549e-03
  -4.6682956e-01   2.7642924e+00
  -4.2066073e-01   1.8527603e-02
   1.0525871e+00   2.4349577e-02
   9.6317396e-01   5.7267937e-02
   1.7413584e+00  -1.9383298e+00
  -9.0878238e-01  -1.3014785e-01
   1.3956320e+00   2.0452489e+00
  -1.0419020e-01  -3.0377938e+00
   2.2454540e+00  -1.4679552e+00
  -2.0640491e-03  -9.7162667e-01
   5.7547120e-02   3.4652573e-01
  -2.7513312e-01  -2.4223117e-01
  -2.2640563e-01  -2.8483616e-01
  -3.4424081e-01  -2.9455418e+00
  -2.7071077e+00  -2.3303808e-01
   7.4575292e-02   9.9788705e-01
   1.9711434e-02   2.7863053e+00
  -3.0127715e-02  -2.9353021e+00
   6.6236607e-01  -2.5338082e+00
  -2.5034063e-03   4.1809869e-01
   6.0012503e-01   7.4464046e-01
   1.4785631e+00   2.2777144e+00
   5.9088405e-01  -7.6466525e-01
   9.4336628e-01   8.5220559e-02
  -4.5287655e-02  -1.0337992e+00
  -8.4929151e-01   2.6710794e-03
  -2.3351919e-01  -2.9910011e-01
   2.2487897e+00  -1.5860285e+00
  -2.4676403e-01   2.3264072e-01
   2.2354064e-01  -2.8347022e-01
  -1.0652930e-02  -3.2875028e-01
  -9.4754923e-01  -8.1834625e-02
  -9.1673423e-02   9.9632526e-01
   9.3169209e-01  -5.4233057e-01
  -6.4457600e-01   5.3302977e-01
   1.4962490e-02   3.1167263e-01
   1.6033928e+00  -1.8199511e+00
  -4.9801570e-02   3.4674254e-01
   7.1139062e-02  -3.5717867e-01
   7.0658316e-01   6.8520860e-01
  -1.5008020e+00  -2.4062021e+00
  -8.1997207e-02  -3.2992849e-01
  -2.1093354e+00   1.7084798e+00
  -2.6085285e-01   2.1049783e-01
  -1.8160821e+00   1.9252546e+00
  -8.9798097e-01  -6.1174557e-01
   7.1749172e-01  -8.4632433e-01
  -4.7060892e-01  -2.4453186e+00
  -3.0685805e-01   2.5324366e+00
  -2.1488856e-02  -4.0792081e-01
   2.9475383e-03   1.1804888e+00
   3.3765276e-01   8.0804697e-04
  -3.7094967e-01  -6.0585559e-02
   5.8012869e-03  -1.1003570e+00
   1.1526132e-01   1.0097342e+00
  -1.4505235e+00   2.2926917e+00
   8.6489065e-01   1.0463429e-01
   2.1206578e+00  -1.4033379e+00
  -2.8862928e-01   1.9897116e-01
   2.9234151e+00  -6.0323424e-01
  -2.9868631e-01   2.2627988e-01
   4.5926667e-01   8.6838935e-01
   2.4823994e-01  -2.2330458e-01
  -1.5615326e+00  -2.1057492e+00
   1.9876235e+00  -1.5955012e+00
   3.0434910e-01   3.2315503e-02
  -9.8553793e-01  -6.2921805e-03
   1.8724300e+00   1.6426886e+00
  -4.2409593e-02   3.0816075e-01
  -2.2215720e-01  -2.3352642e-01
   8.4977295e-01   5.3916653e-02
  -1.3895251e-02  -3.6164931e-01
   4.0739246e-01   4.0541491e-02
   1.7872938e-01   2.7061891e-01
  -1.5291878e+00  -2.1445638e+00
  -7.4692824e-01   7.7259785e-01
  -2.3540428e-01  -2.9764232e-01
  -8.3183061e-01  -7.4514861e-01
  -7.1688808e-01   7.8135861e-01
  -7.4178321e-01  -6.8466876e-01
   1.0268198e+00  -1.1265603e-01
  -7.6480196e-02   9.4856736e-01
  -2.5390157e+00   4.1445804e-01
   2.2783130e-01  -2.9703859e-01
   1.7334171e-01  -2.7591049e+00
  -2.3225651e+00   1.3967995e+00
   7.7195310e-01  -4.8349943e-01
  -6.5746040e-01   7.3169538e-01
  -3.8882214e-01  -3.0882549e-02
  -2.6736820e-01   2.6280894e-01
  -1.7934236e+00   2.0758323e+00
  -5.9715210e-02   3.8721587e-01
   4.1007427e-01  -4.8012447e-02
  -7.7358014e-02   1.0106106e+00
  -9.1810456e-01   2.2431082e-01
  -2.7556755e+00  -1.1241685e-01
  -1.9648309e+00   1.7789262e+00
  -4.1058558e-01   9.6444584e-01
   7.6667307e-01   4.3756356e-01
  -7.9391466e-01   9.5136132e-01
   2.0912123e+00  -1.2557252e+00
   1.8358561e+00  -1.6440679e+00
  -1.0305245e+00   1.3300326e-01
  -3.7033264e-02   1.1200057e+00
  -2.3965606e+00   2.8110713e-01
   3.1503522e-01   1.5291998e-01
  -3.3767243e-01   2.7436313e-02
   6.2995157e-01   6.0115993e-01
  -8.5531729e-01   1.4490362e-01
   3.7218715e-01   9.1388122e-01
  -8.4198127e-02   1.0078823e+00
  -9.2350534e-01  -1.7370262e-02
   3.7897064e-01  -3.0557900e-02
   3.3472098e-01  -6.5267385e-02
  -2.6657204e-02  -9.0750607e-01
   2.4445251e-01  -2.8372636e-01
  -4.9393149e-01   2.6526435e+00
   7.6457054e-01   7.2204114e-01
  -3.6070594e-01  -3.3104781e-02
  -2.2156938e+00   1.5314791e+00
  -2.2009168e+00  -1.6129138e+00
  -6.5605454e-01  -7.5843536e-01
   2.4545479e+00   3.6608864e-01
  -9.0486580e-01   1.6092573e-01
  -4.9276363e-01   3.0120697e+00
  -7.1213205e-01  -5.4468346e-01
  -2.1586447e+00   2.2886757e+00
   8.8747395e-02  -3.5738952e-01
   7.8978235e-01   6.7245458e-01
  -2.2443434e-01   2.0979244e-01
   1.9593024e+00   2.2251605e+00
  -2.5666925e+00   5.5667522e-01
   3.0866807e-01   2.8313597e-01
   2.6414873e-01   2.4791880e-01
  -7.2635866e-01  -5.9811404e-01
  -5.2875159e-02  -3.8193962e-01
  -3.2824920e-01   1.1398695e-01
   6.7766292e-01   5.9682413e-01
  -2.5509013e+00  -1.6146271e-01
   8.0655520e-01   5.8466782e-01
  -2.2821420e+00  -4.9366212e-01
  -2.3576337e-01   2.5070455e-01
   1.7053529e+00  -1.6541398e+00
  -2.9197963e-01  -2.3997776e-01
   2.8486351e-01  -2.3620340e-01
   2.6390509e-01   2.8122608e-01
   8.9283127e-01   4.2102744e-02
   2.4606485e+00   2.4260093e-01
  -3.6342260e-01   7.5401420e-02
  -7.7128111e-01  -6.5539940e-01
   1.8221267e+00   2.7680716e+00
   6.9307131e-01   4.8189645e-01
  -3.0936326e-01  -3.7192194e-02
  -6.8272776e-01   5.4210802e-01
  -7.3475576e-01  -7.9939467e-01
   4.0660516e-01   1.2193956e-03
  -2.2631807e-01   3.1283133e-01
   2.6522094e+00   1.8481909e-01
   8.8461801e-01   7.4565106e-01
  -9.3428954e-01  -6.9094621e-02
   1.7475996e+00  -2.1178868e+00
   2.4956981e+00  -1.5712345e-01
   8.3085316e-01  -6.9455619e-01
  -1.7602749e-01  -2.8205270e-01
   1.9104457e+00  -1.6156093e+00
   1.6571996e+00  -2.3015100e+00
   9.6046484e-01  -1.6145874e-02
  -1.6043703e+00  -2.2014817e+00
   2.8423769e+00   6.0220889e-01
   1.0377304e+00  -7.6588644e-03
  -2.6109435e-02  -7.4078286e-01
  -6.3876043e-01   7.8330514e-01
   1.9279719e+00  -2.1619022e+00
   6.6041489e-01   6.7851196e-01
   7.2268390e-01  -6.2843596e-01
  -3.6157007e-01  -3.6975908e-02
  -8.3387904e-01  -5.1693801e-01
   5.3956500e-01   8.6872019e-01
   2.5097503e-01   2.8954043e+00
  -2.6599696e+00  -6.5459267e-01
   1.3720969e+00   2.0355755e+00
   9.7274599e-01   3.8402487e-02
  -6.2118241e-01  -7.7734170e-01
  -7.3453938e-01   5.4603840e-01
  -1.5960702e+00   1.9656432e+00
   2.5123026e+00   9.6602611e-02
  -6.2748812e-02   9.7819567e-01
  -5.4426737e-01   9.3700541e-01
   2.6856571e+00  -1.2596002e-01
  -6.1196205e-02  -2.4100916e+00
  -1.7544496e+00   2.3232553e+00
   5.7576165e-02   3.8391241e-01
  -2.1672097e-01   2.7646946e-01
  -1.5519530e-01   2.8212963e+00
  -2.1920947e+00  -1.7368128e+00
  -2.8525855e+00   2.4414703e-01
  -4.6345540e-02  -3.5361259e-01
   3.7185301e-01  -8.3852731e-01
  -1.4948239e-01  -8.9365884e-01
   6.9911996e-01  -7.4885723e-01
   1.5898188e+00   2.3154248e+00
   1.0522851e+00   2.4855138e-01
   2.6617744e+00   5.8134985e-01
   1.5147700e+00  -1.9670961e+00
  -3.0788583e-02  -3.4925269e-01
   4.9325531e-01   2.9022927e+00
   7.5859182e-01  -2.9948112e+00
  -1.9376559e+00   1.8623301e+00
   1.6837619e-01   1.0089222e+00
   2.4231553e+00   4.2710438e-01
  -6.6131290e-01   8.9713145e-01
   1.7811369e-01   3.2975916e-01
  -6.4004543e-01  -8.8773732e-01
  -3.6160074e-01  -1.3718084e-02
  -6.1884845e-01   6.3667062e-01
   4.5836398e-01  -7.4773746e-01
  -9.1772039e-04   1.0067140e+00
  -2.2619623e+00  -1.4130283e+00
   6.3341602e-01  -7.6181252e-01
  -9.8752069e-01  -3.6371433e-02
   2.9145964e-02   1.0200594e+00
   2.2966174e+00   2.0458393e+00
   3.2796569e-01   1.7510216e-04
   2.4976262e+00   1.2659103e-01
  -2.6291480e-02   1.0441368e+00
   1.3223257e+00  -1.6777926e+00
   8.6946755e-01  -4.8616260e-01
   1.7276464e+00  -2.1759691e+00
   2.3653632e-01  -2.6658087e-01
  -5.4751842e-01  -2.7814648e+00
   4.8845388e-01   9.3410676e-01
   7.4768796e-02  -2.8441786e+00
   6.2380831e-02  -3.9265597e-01
   4.8614865e-01  -7.8557502e-01
   2.7344995e+00   4.1057475e-01
   3.5036335e-01   4.2041673e-02
   1.7572309e-01   2.4961371e-01
  -7.4106219e-01   7.6255599e-01
  -6.5943228e-01  -6.9568901e-01
   2.1324201e-01  -1.0205706e+00
  -2.4526315e+00  -7.1069252e-01
   7.2432141e-02   9.5752448e-01
  -1.5513427e-01  -3.2538377e-01
   2.2427764e+00  -1.2580513e+00
   1.5391417e-02   3.3175822e-01
   8.0209607e-02   3.8069572e-01
   1.7744207e+00   1.9866240e+00
   1.6351338e+00   2.1495050e+00
   1.7012505e+00   2.3871905e+00
  -1.0332114e+00   2.1068280e-01
  -1.9252957e+00  -1.9099722e+00
   2.0840228e+00   2.1842424e+00
   3.1139034e-01  -2.0051688e-01
  -2.8715218e-01   1.7335845e-01
   1.3573972e-01  -2.5807300e+00
   5.1408021e-01   7.6795341e-01
   2.7352827e+00  -2.6286189e-02
   1.6192034e+00   1.6653109e+00
  -3.4731919e-01  -2.8794408e-01
   1.7025389e+00  -2.5573887e+00
  -2.8934013e-02   3.9770502e-01
   2.6845141e+00   1.6660690e-02
  -9.7332281e-01  -6.2259958e-04
  -1.0087196e+00  -1.8903428e-01
   1.4141391e+00   2.1002012e+00
   9.7137754e-02  -3.4704533e-01
   3.3323651e-01   1.0032819e-01
   2.1521345e+00   2.7856566e+00
   2.6920424e+00  -4.8774807e-01
  -1.6031542e+00  -2.0774302e+00
  -3.8330189e-01   3.3171440e-02
  -9.5318619e-01  -1.3681928e-01
   4.0150376e-02  -3.2832638e-01
   3.4660895e-01   9.5985577e-04
   3.5718659e-01   5.4565241e-02
   2.0414479e+00   2.0422762e+00
  -2.7738010e+00   9.5152060e-02
  -2.0778888e-01   2.5380146e+00
   1.9493668e+00   2.1374421e+00
  -1.9308580e+00  -2.2053814e+00
  -1.0055521e+00   1.4400631e-01
  -9.8735437e-02   3.5338114e-01
   7.1366179e-03  -3.7312885e-01
  -1.9459325e+00   1.2905755e+00
   2.9089989e-02  -3.7266786e-01
  -2.3198160e-01  -2.6218153e-01
   9.1888359e-01   2.0285826e-01
   5.9779693e-01  -7.1867055e-01
  -4.8654990e-02   3.6688105e-01
  -5.8693284e-01   6.8273597e-01
  -3.6212402e-01  -5.9971759e-03
  -7.3521508e-01  -5.2067620e-01
   7.9013514e-01  -7.8732355e-01
  -2.5496813e+00  -9.8491606e-02
  -3.3184732e-01  -8.2546221e-02
   2.2267396e-01   9.8735706e-01
  -3.2427745e-01  -5.9458112e-02
   3.2166776e-01   1.8147523e-02
  -7.8642019e-01  -6.2110571e-01
  -3.4724724e-01   2.4734080e-02
  -3.6601692e-01  -7.9225796e-03
  -2.1160839e-01   2.7099551e-01
  -2.7146135e-02  -9.5055360e-01
  -2.2662947e-01  -9.3978457e-01
   7.3257008e-01  -6.1248168e-01
  -5.2926753e-02   3.2819494e-01
  -8.5231481e-01   1.7550487e-01
  -8.0975823e-01   6.0121778e-01
  -2.9408377e-01  -1.8243444e-01
   1.7305155e-01  -2.8819420e+00
  -3.6887296e-01   2.1280758e-02
   5.8551359e-02  -3.8055856e-01
   7.0718588e-01   7.9481550e-01
   2.3124147e-01  -2.6993493e-01
  -1.1038688e-01   3.1964160e-01
   8.4883206e-02   3.4465779e-01
  -2.9832586e-01   2.0040990e-01
   2.0143207e-01   1.0795620e+00
   3.6901809e-01  -4.8728628e-03
   7.8982049e-01   7.0648904e-01
   2.8463881e-02  -3.4592858e-01
  -3.0204284e+00   6.0039847e-02
   8.8607533e-01   1.1292984e-01
   6.7001788e-01  -8.7440326e-01
  -9.9393626e-01  -2.3241495e-01
  -6.3174006e-02   4.0284665e-01
  -2.0322857e-01  -3.2546581e-01
  -3.9124635e-01  -6.2906420e-02
   2.0506755e+00   1.5643974e+00
  -1.1664668e-01   2.2804992e+00
  -4.1559454e-01   3.4521868e-02
  -6.7815896e-01  -2.7614099e+00
  -5.4955135e-01  -7.1226852e-01
   2.8561086e-01  -2.3157153e-01
  -6.9018174e-01  -7.5153019e-01
  -2.2371418e-01   2.9408945e-01
  -2.0444814e-01  -9.8949381e-01
   3.2576864e-01   3.7013233e-02
   2.0442194e+00  -2.0932483e+00
  -1.6265086e-01   1.0768326e+00
  -1.6532324e-01  -3.2408522e+00
   8.4330942e-01  -5.9665292e-01
   1.8013898e+00   2.3138474e+00
   3.1654752e+00   1.8383128e-01
   7.1153908e-01  -5.6086375e-01
  -7.4100759e-02   3.4782769e-01
   7.2855513e-01   6.7640862e-01
   2.4484306e+00   2.5212686e-01
  -9.3506094e-01   8.5552324e-03
  -2.1710161e+00   1.5833216e+00
   7.2258796e-01  -6.3464869e-01
   6.7980339e-01   7.4193843e-01
   4.0963392e-01   1.2409556e-02
  -2.8229682e-01  -2.7896230e-01
   2.9317123e-01   2.5606615e-01
   1.6813239e-01   2.7250487e+00
  -7.5682987e-01   6.5657691e-01
  -3.7532682e-02  -9.6227715e-01
   1.8350967e+00   2.3597266e+00
   6.7518434e-01   6.3213853e-01
  -3.6566823e-02  -2.7172955e+00
   2.9471446e+00   4.0014955e-02
   7.8648499e-01  -7.5095765e-01
  -2.7909986e-01   2.8111132e-01
  -9.0244765e-01   6.2571691e-02
   3.7002535e-01  -8.5924062e-03
   2.5570302e-01   2.6964919e-01
  -3.4711840e-01  -9.3638602e-02
  -1.5643981e+00  -1.8960079e+00
  -2.8975103e-01   2.4918833e-01
   8.7183294e-01  -5.8713068e-02
  -7.2769841e-01  -7.0841864e-01
   2.7615698e+00   2.2250841e-01
   1.6932222e-01   1.0610084e+00
   2.7259907e+00  -3.4809682e-02
  -3.6615756e-01   2.4530615e-03
  -2.0705408e-01   2.4293673e-01
   1.5115097e+00  -2.0342085e+00
  -2.0603911e+00   1.7560919e+00
   7.4788770e-01  -7.6014665e-01
  -2.6206869e-01  -2.3829785e-01
   8.7999393e-02  -3.7904927e-01
  -7.1291594e-01   5.9819570e-01
   4.4384767e-02   1.1249388e+00
  -2.1278324e+00   1.7848598e+00
   2.4531370e+00  -4.2439108e-02
  -3.6274141e-01  -2.3088597e-02
  -8.6287175e-02   4.0405508e-01
   2.2986325e-01   2.3218065e-01
   3.5778590e-02  -3.7031306e-01
   4.1646018e-01   7.4163126e-02
   5.9401595e-02   9.6496433e-01
   6.4809617e-03   3.5744321e-01
   1.0546848e+00   2.4065852e-01
  -3.5541016e-01   3.0073377e-01
  -2.2588475e+00   9.1945759e-02
   2.3894258e+00   2.6233116e-01
   1.5334958e-01   2.5894365e+00
  -7.3385969e-01   6.9346415e-01
  -9.9391983e-01  -3.2507708e-01
  -2.0613487e-01  -2.6234380e-01
   3.0357744e+00   9.0105070e-02
   2.4705166e-02   2.5821178e+00
   2.4932215e+00  -1.3384632e+00
   7.4908482e-01   6.8730750e-01
  -2.2953182e-01  -2.7249860e-01
   7.3735003e-01  -6.8524505e-01
   1.3279313e-01   3.7010286e-01
  -1.7177654e+00   1.9517962e+00
   1.7688540e-01  -2.8340884e-01
   2.9539819e-01  -2.3343808e-01
  -2.5514322e-01  -2.5596810e-01
  -1.7409632e+00  -2.1728674e+00
  -2.0366175e+00  -1.9573838e+00
   7.9186021e-01   7.2073148e-01
  -2.6914817e+00   6.7782404e-03
  -1.8258113e+00   1.7608914e+00
   1.6148449e+00   1.7641345e+00
  -2.6587090e-01  -2.2788846e-01
   2.3189196e-01   2.6816003e-01
  -3.0931143e-01   1.2751778e-01
  -8.0468117e-02   1.0102999e+00
  -2.4733964e+00   1.6310478e+00
   2.9140312e+00  -2.9069517e-01
  -2.5072932e-01   2.1093718e-01
  -2.1912270e-01  -2.3117646e-01
  -1.9676525e+00   2.0271269e+00
   2.3810920e-01   2.3517444e-01
   4.9834905e-01  -2.7156426e+00
   2.4952030e+00  -3.5462243e-01
  -1.0580521e+00  -1.5559598e-01
  -7.1959316e-01  -7.1141816e-01
  -1.1315326e+00   1.3157372e-01
   2.2592745e-01   2.9408127e-01
  -1.0680644e+00   6.5685871e-01
  -1.6435327e-01   3.8192055e-01
  -8.6984883e-02   9.3149999e-01
   6.1627462e-01  -6.8135294e-01
   1.7168539e+00  -2.1915627e+00
   3.2542490e-02  -2.9146548e-01
   3.5974768e-01   1.2171732e-01
   1.0588089e+00  -8.9854668e-03
  -1.4009371e+00  -1.8507519e+00
  -6.4971661e-01  -7.7184822e-01
   1.7138678e+00   2.1610702e+00
   9.5658267e-01  -5.9962416e-01
  -1.9199687e+00   2.2126659e+00
   6.4007151e-01   7.1194018e-01
   3.7763570e-01   2.6847800e+00
  -2.2875361e-01  -3.0897026e-01
   3.2468121e-01  -1.7808801e-02
   6.8904395e-01  -8.3230382e-01
  -2.6739442e-01  -2.7362890e-01
   1.7092273e+00  -1.7848639e+00
   5.3811004e-01   7.8087247e-01
  -9.4674278e-01  -1.3245827e-02
  -2.8912596e+00   4.5567482e-01
   2.1602736e-01  -3.2780249e-01
  -2.3486392e-01   2.2340898e-01
   3.3899267e-01   7.1609595e-03
   4.1080131e-01   2.4408263e+00
   7.2481340e-01   5.7259129e-01
   3.0720813e-01   1.8484720e-01
  -6.3182708e-01   7.0493267e-01
  -2.0215045e+00  -1.6468305e+00
   6.1603711e-01   2.3625013e+00
  -7.0530216e-01  -6.3005746e-01
   2.2236178e+00  -1.9575197e+00
  -1.7011149e+00   1.8520421e+00
  -7.7136275e-01  -7.5420430e-01
  -9.3266641e-02   1.0564135e+00
  -1.0543884e+00   9.9679369e-02
  -3.7743599e-01  -3.8027531e-02
   6.7238074e-01   6.9299936e-01
   2.4836077e+00  -2.5405683e-01
  -2.0880865e-01  -3.1845758e-01
  -2.1317093e-02   4.4062603e-01
  -7.3230549e-01  -5.8856919e-01
   6.0196946e-02   3.0740542e-01
  -9.5707999e-01  -1.6112463e-01
  -2.6816547e+00  -1.9281859e-01
   2.3190126e-02  -1.1292374e+00
   9.6490513e-01  -9.9883688e-02
   4.7152205e-01  -3.1763677e-02
  -1.6340200e+00  -2.2038857e+00
  -4.5233210e-02   3.8678673e-01
  -5.6608660e-01   1.0049348e+00
   2.6649738e+00   1.8789234e-01
   7.2760515e-01  -5.2442195e-01
  -2.3512860e-01  -2.5525097e-01
  -2.6783688e-01  -2.7384555e-01
  -2.6562758e+00  -3.5809836e-01
  -2.3982397e+00   2.0819999e+00
  -1.3736977e-01   2.6312173e+00
   2.1600000e+00   1.7955521e+00
   4.6417872e-01   8.9881507e-01
   2.0172720e+00  -1.7874796e+00
  -6.6993471e-01  -5.8772318e-01
  -7.6878238e-01  -1.5399031e-01
   1.4213252e+00   2.1472581e+00
  -2.9036477e-01  -2.6956465e-01
  -1.8543877e+00   1.6298819e+00
  -1.9314299e+00  -2.2141998e+00
  -7.9846642e-01   7.0807745e-01
   3.8714315e-01  -7.2677278e-03
  -1.8797557e+00  -2.3013504e+00
  -1.3961660e+00  -2.5977304e+00
   3.7773768e-01   6.5333189e-02
   2.5648961e+00  -2.6573923e-01
   2.8064981e+00   4.1719464e-02
   1.9936661e+00  -1.7989561e+00
  -3.7611486e-01  -9.1642832e-03
   9.0388083e-01   5.9409528e-03
   1.3800320e-01   1.0552922e+00
  -2.3586996e-01   2.0029243e-01
  -3.9853925e-01  -9.8668429e-02
   8.8736694e-02  -3.2641563e-01
   2.6724963e+00  -4.6456586e-02
   3.0031763e-01  -2.1139831e-01
  -3.0399990e+00  -1.8674374e-01
  -3.2968075e-01  -1.1411528e-01
   3.6531717e-01   3.1777747e-02
  -3.3818100e-01  -8.1030543e-03
   1.7403984e-01   9.2445377e-01
  -9.1278941e-01   2.5847441e-02
  -2.0433630e+00  -1.9999432e+00
  -2.4477770e+00   4.1396589e-01
  -3.0064570e+00  -4.0743559e-01
   6.1774844e-01  -2.4720129e+00
   3.0459074e-01  -2.5076013e-01
  -1.8960774e+00  -1.6818454e+00
  -1.4822684e-01  -2.5345930e-01
  -1.9856941e+00  -1.7503249e+00
  -4.6118053e-02   9.4273704e-01
   8.3853491e-01   3.5598140e-02
  -7.7144719e-01   8.0924061e-01
   8.0690417e-01   8.2198913e-01
   3.8727736e-01  -4.9664952e-02
   2.6284409e-02  -1.0155762e+00
   4.5047013e-01  -1.0634453e+00
  -1.7141101e+00  -2.1877381e+00
  -3.0269816e-01  -2.7675932e+00
   2.0143701e+00  -1.5960909e+00
   1.3495403e-01   2.9058317e-01
   1.0849833e+00   1.4144678e-01
  -2.1157551e-01  -1.0165588e+00
   2.5491541e-01  -1.9128504e-01
   3.0529855e-03   3.8687536e-01
  -6.2291715e-03   8.5206025e-01
   3.0987622e+00  -5.0066400e-01
  -2.7365879e-01   2.1396712e-01
  -1.7095458e+00  -2.2139355e+00
   1.0739114e+00   4.6719879e-02
   1.1145095e-01   9.9656100e-01
   4.0676461e-01  -2.4920804e+00
  -6.0380110e-01  -7.1323970e-01
   3.2984055e-01  -2.0953959e-01
   1.2951436e+00   5.6100042e-02
  -2.9154575e-01   2.3965785e-01
   1.0068524e-01   2.3759719e+00
   2.3243322e-02  -3.5288326e-01
  -4.2738765e-02   8.8462684e-01
   2.6186468e+00   3.6520993e-01
  -6.6057703e-01  -6.9460043e-01
   1.9620468e+00   1.8008584e+00
   3.5627710e-01  -5.7269175e-02
  -8.0594787e-01   5.8237362e-01
  -1.6529628e+00  -2.0068849e+00
   9.1853701e-01  -3.6287195e-01
  -2.5537852e-01  -2.5175987e+00
   1.2907796e-01  -1.0283184e+00
   4.7871100e-02  -9.0685954e-01
  -2.5167186e+00   5.2283941e-03
   2.5238361e-01  -2.3277193e-01
  -1.9610561e+00  -1.5565430e+00
  -7.6813171e-02   2.9062322e+00
   1.9771799e+00   1.7975318e+00
  -2.5362663e+00   1.8515793e-01
   1.3732926e-01   8.8807851e-01
  -9.6523647e-02  -3.6981089e-01
   9.2529493e-01  -5.4150076e-01
   4.6499293e-01  -9.2815045e-01
   9.6690600e-01  -8.8448224e-02
  -2.8180446e+00   1.0588584e-01
   1.8220761e+00  -2.1967274e+00
   2.4605251e+00   5.6069131e-01
  -2.5962337e-02   9.4280556e-01
  -4.4973734e-02   3.8357604e-01
   2.5413433e-01   2.5917702e-01
  -2.9414649e-01  -1.1486189e-01
   3.0172578e-01  -1.9453052e-01
  -4.1775719e-01  -7.8627414e-01
   3.1359991e+00  -2.8443319e-01
   7.0368852e-01   5.2343076e-01
   2.9757120e-01   1.7850224e-01
   1.1072424e+00   3.2297391e-02
  -2.8051535e+00   3.5822194e-01
  -2.4002157e-01   2.5587361e-01
   2.8173691e+00   3.0372475e-01
  -2.6852073e-01  -2.8450150e-01
  -3.4717103e-02   1.0554701e+00
  -7.4670663e-01   6.7254622e-01
   9.9589224e-01  -4.6649649e-02
   2.0955211e+00   1.4211479e+00
   5.4143745e-01   6.8158982e-01
   1.6602700e+00  -2.4178010e+00
  -8.8057235e-01  -2.7080352e-01
  -1.9836432e+00  -1.7058166e+00
  -4.1937831e-02  -9.8531456e-01
  -2.2718492e-01   2.7261098e-01
   1.6210530e+00   2.1046173e+00
  -2.7797827e-01   2.4996791e-01
   2.0009074e+00  -1.9154370e+00
  -2.6093233e-01   2.2922995e-01
   8.6029413e-01   1.7510213e-01
   2.3632626e+00   9.2291149e-02
   2.4652070e+00   6.4043457e-01
  -2.3881810e-01   2.8634234e-01
   1.9741563e-02   9.6264154e-01
   2.9595162e-01   1.9801324e-01
  -2.7800771e-01  -2.6465668e-01
  -1.8457035e+00  -1.7930250e+00
   8.5473292e-02   9.2886405e-01
  -2.1266478e+00   2.1422636e+00
   9.7840717e-01  -5.3558591e-04
  -1.6999003e+00   1.9272594e+00
  -8.7288358e-01  -3.1371984e+00
   1.0355756e+00   1.3658801e-01
   7.9944349e-01  -5.7683497e-01
   1.0709588e+00   6.5403693e-02
  -1.9716442e+00   2.1174292e+00
  -7.8465147e-01  -5.9487078e-01
  -2.5397380e-01   3.0029730e-01
  -5.9355023e-01   6.0962135e-01
  -3.5824550e-01   3.9656216e-02
   2.4048774e-01  -2.3630479e-01
   3.8325298e-01  -2.2833566e+00
  -2.6706396e-01   2.7184080e-01
   2.6502903e-01   2.7988170e-01
  -3.4026350e-01   2.6153647e+00
  -2.1123698e-01  -2.2145606e-01
   6.9606217e-01   6.9208427e-01
  -1.0200213e-01   3.9503630e-01
   2.5694506e-01  -2.3575596e-01
   1.0045322e+00   1.6120979e-01
  -1.8319486e+00  -2.1245856e+00
  -2.5648789e-01  -2.7498309e-01
  -2.8634432e-01   2.3602559e-01
  -4.3885134e-01   8.2843981e-01
  -9.8001410e-02   1.0059096e+00
  -3.0490601e+00   1.6319031e-01
  -2.0007895e+00   1.7498503e+00
   2.0023711e-01   2.5294526e-01
  -3.5743783e-01  -7.9028367e-02
   6.1009226e-01  -6.9876390e-01
   2.5436410e-01  -2.5112672e-01
  -3.6695979e-01   5.9229134e-02
  -7.9473435e-01   5.3629002e-01
   1.9593153e-01  -3.0978646e-01
   3.1920605e-01   2.5526770e+00
  -9.0173381e-01   2.0189850e-01
  -2.6354754e-01   2.2884747e-01
  -1.8010444e+00  -1.6248043e+00
   8.9828987e-01  -1.2359224e-02
  -2.3701317e+00  -3.0381231e-01
   9.4417183e-01   1.1179604e-01
   3.5304545e-01   8.1556392e-02
   2.6767751e-01   2.8573930e-01
  -6.9845745e-01  -7.7527145e-01
   1.7709116e+00   1.6635775e+00
  -2.7336310e-01   2.3794315e+00
   3.7031563e-01   1.9147344e-02
   3.4556562e-01   6.5585570e-03
   2.2703208e-01   2.8133641e-01
   7.3676306e-01  -5.8321978e-01
  -1.9187928e+00  -1.7757976e+00
  -2.4226336e-01  -2.5614209e-01
  -2.9478965e-01  -2.9708401e-01
  -3.0354988e-02   3.0439416e-01
  -3.9720574e-02  -9.1656658e-01
   8.6355618e-03  -3.3441632e-01
   3.7684389e-01  -1.9314190e-02
  -1.0256123e+00   3.2366440e-03
  -2.0970457e-01  -2.7124681e-01
  -5.8479048e-01  -8.2701379e-01
   2.8153842e+00  -5.2590362e-01
  -2.4429528e+00   1.2160603e+00
  -1.8470069e+00  -2.0038086e+00
  -1.7660558e+00  -1.8487296e+00
   2.7493736e-01   2.7360735e-01
  -2.1825045e+00   1.6547791e+00
  -7.4872023e-01   5.5808680e-01
   1.3295215e-01  -2.4139508e+00
   6.2737438e-01  -8.4612100e-01
   2.8876854e-01  -2.4569427e-01
   2.4597550e+00   1.8965856e+00
  -2.2649268e-01  -2.5016750e-01
   1.0526204e+00  -5.9667089e-02
  -2.7143296e-01   3.3762597e-01
  -1.5762633e+00  -1.7716200e+00
  -7.8197946e-01  -6.3823159e-01
  -2.0639849e+00  -2.2774783e+00
  -1.0013908e+00   1.5013450e-01
  -4.9211755e-01   8.0728719e-01
  -2.2046751e-01   2.7521636e-01
   8.0126155e-01  -3.5527003e-01
   2.6348162e-01   2.6277730e+00
   2.6882370e+00   7.4694553e-01
  -2.0536247e-01   9.4140552e-01
   4.4200944e-02   3.5418353e-01
   1.0241790e+00   3.3801151e-02
   2.8307584e-01   2.3578757e-01
   9.7166437e-03   3.8928003e-01
  -8.0283635e-02   3.4840654e-01
   2.7234738e-02  -9.5600902e-01
  -6.0362381e-01  -5.6002151e-01
   6.6929456e-01  -6.7901608e-01
   1.5726853e+00   1.8307356e+00
   3.1276866e-02  -3.7625851e-01
   3.5968621e-02  -1.1239628e+00
   7.7691131e-01  -6.9574232e-01
   1.7451252e+00   1.8708332e+00
  -7.4840932e-01  -7.6414424e-01
  -1.9435390e+00   1.9068595e+00
  -2.7300084e-04  -9.4092023e-01
  -8.3993288e-03   3.6745755e-01
  -2.3417094e+00  -2.1602077e+00
  -1.1881003e+00  -2.7442915e-01
  -8.1721605e-01   2.2172780e+00
  -7.3036631e-01  -7.5150228e-01
  -1.6381726e+00  -2.2415525e+00
  -2.7909669e-01  -2.6835668e-01
   2.5370125e-01  -2.4034346e-01
   3.0647538e-01   2.7638251e+00
   2.2036190e-01  -2.8599140e+00
   3.5004607e-02   9.3511037e-01
  -2.2227090e+00   1.6778551e+00
   7.9754665e-01  -3.9425278e-01
   2.2827611e+00  -1.9016060e+00
  -9.6303841e-01   2.9098013e-02
  -1.8137613e-01   8.8155698e-01
  -4.2109215e-01   1.1014730e+00
  -6.5821115e-02   1.0558566e+00
  -5.8987637e-01   6.1743272e-01
   6.0895057e-01   7.8041903e-01
  -5.3729697e-01  -7.2318693e-01
  -9.6008963e-01  -4.8728795e-01
  -2.7909951e+00  -7.4798577e-02
   5.2875765e-02   4.1050516e-01
  -1.6828844e+00  -1.8633307e+00
   3.9110686e-01   1.1187544e-02
  -3.5881911e-01  -2.4540448e+00
  -9.4390594e-01   1.0909619e-01
  -5.4632328e-01   2.7719689e+00
   2.7760820e-01  -2.3291127e-01
   2.3932769e-01  -2.5840175e+00
   1.0874315e-01  -3.7805738e-01
  -4.2975975e-02   9.5415368e-01
   3.0514763e-01  -2.6312770e-01
  -1.2814672e-01  -9.8297710e-01
   4.2823047e-01  -9.1968441e-01
   9.8848818e-01   1.2367832e-01
   6.4269238e-01   8.4468949e-01
   3.6205970e-01  -2.4231673e-02
   2.9428976e-03  -1.1038760e+00
   2.4470910e-03   2.6509591e+00
   2.2725560e+00   3.4014099e-02
  -2.0706646e+00  -1.6116605e+00
   6.5912981e-01  -6.4225809e-01
  -1.7579631e+00   1.4216660e+00
  -2.5539914e+00   1.6957159e+00
   3.2592262e-01   8.0167709e-02
  -8.5765485e-01  -8.6382079e-02
  -1.7167141e+00  -2.0181418e+00
  -2.2747344e+00   1.7025838e+00
  -7.1766941e-01   5.0933715e-02
  -7.8725454e-01   6.9335244e-01
   3.1362135e-02   3.6510468e-01
  -7.2049258e-01  -6.8210996e-01
   2.5942124e+00   8.8936719e-02
  -1.1045223e+00  -1.8158145e-01
  -1.2581735e-03  -4.4177264e-01
   6.7478536e-01   5.8677737e-01
   1.5746874e-01   2.5187642e+00
   1.4992758e-02   2.9158893e+00
   1.7499934e+00  -1.5577477e+00
   3.8258084e-01  -2.4843546e-02
   2.1907819e+00  -1.6981740e+00
  -2.4896532e-02   3.3567775e-01
   9.6552888e-01   1.1389188e-02
  -1.1742267e-01   1.0589166e+00
   9.9514577e-03  -4.1561823e-01
  -8.9439593e-01   5.1925664e-01
  -1.5738712e+00  -2.3105164e+00
   2.0540042e+00   1.6674103e+00
  -5.4655857e-03  -3.6556434e-01
  -3.5645678e-01  -3.1951202e-02
  -2.2084590e+00   1.6214424e+00
   6.1838802e-01  -7.3780300e-01
  -6.7802588e-02   9.9275434e-01
  -2.3886120e-01  -2.5743829e-01
   2.8203715e-01  -2.8460793e-01
  -2.3089266e-01  -2.1353039e-01
   2.0400452e-01  -2.8360305e-01
  -3.5022086e-01  -3.1270580e-02
   4.5667913e-02  -3.7282142e-01
  -2.1787128e-01   2.8699786e-01
   3.3720412e-01  -4.1196223e-02
  -3.4677106e-01  -3.5614699e-02
   3.5584669e-01  -2.6803416e-02
  -2.0572297e+00   1.5691343e+00
  -8.3500117e-02   9.2694821e-01
  -8.2296148e-01  -5.5082527e-01
  -4.7221894e-01   2.5103313e+00
  -2.6294736e+00   5.2195344e-01
  -2.6910472e+00  -1.0872071e+00
  -1.1246112e+00  -5.7560431e-02
  -2.5936135e+00  -5.2107964e-01
  -2.5361208e-01   1.0535233e+00
   2.0236408e+00  -1.7602477e+00
   1.7076399e+00   2.0390698e+00
   2.5670404e-01  -2.7114430e-01
  -2.3345130e-02   3.6959863e-01
  -2.6293426e-01   2.9018793e-01
  -3.6098954e-01  -4.5892134e-02
   2.4247568e-01   2.5059877e-01
   6.4952737e-02  -9.9386279e-01
   7.4490412e-01   8.4932632e-01
   6.8564097e-01   5.5712835e-01
   2.5707022e+00  -2.1019861e-01
  -2.6785813e+00   2.4510925e-01
  -5.8974297e-01   6.3122590e-01
  -5.8392011e-01   7.7790830e-01
   2.3925958e-01  -2.7818285e-01
   4.1576699e-01  -9.8449194e-02
   1.8198074e+00   1.9106839e+00
   3.0184219e-01   2.1286839e-01
   1.7909735e-01   2.5189932e-01
  -7.0401421e-01   7.7938367e-01
   5.8738280e-02  -2.7514077e+00
  -8.2990524e-01   4.0734334e-01
  -2.2444982e-01   2.7873625e-01
   7.0825678e-01   6.7127087e-01
   3.1688051e-01   2.3498908e-02
   9.6576154e-01   4.3046927e-02
   6.7126872e-01   8.4860547e-01
   4.6541729e-01   3.0199468e+00
   2.2626078e-01  -2.8277818e-01
  -5.9097907e-02   1.0106771e+00
   1.3552393e-01   2.4469344e+00
  -1.6248161e+00   1.9801730e+00
  -7.6245937e-01  -5.6724797e-01
   2.3832098e-01  -2.6939994e+00
   8.0099161e-01   6.9973261e-01
  -6.0913734e-01   6.5133802e-01
  -3.4529373e-01  -6.8531388e-02
  -1.0020714e+00  -2.0664380e-01
  -1.6469385e+00  -1.5620931e+00
  -1.7914636e+00  -1.7737999e+00
   3.7115391e-01   6.4673641e-02
   9.5383806e-04  -3.5274178e-01
  -2.7921256e+00   1.9137606e-01
   2.8322151e-01   2.3276666e+00
   8.9593501e-01  -5.6510520e-01
   6.8606243e-01  -2.4694710e+00
  -5.6376018e-02   3.0637523e-01
  -1.6008521e+00  -1.9311610e+00
  -2.3479403e-01   2.4985490e-01
   3.1976028e-01  -2.2523068e-01
  -1.9398230e+00  -1.6009207e+00
   2.7675759e-01  -2.6421837e-01
  -2.1487495e+00   1.3368613e+00
  -9.3829910e-01   8.3569166e-02
   3.4523279e-01   2.5128672e+00
   1.9314878e+00  -1.5170663e+00
  -3.1658512e+00   4.0441274e-01
  -1.7278782e+00   2.0337592e+00
  -6.7281843e-01  -6.6366941e-01
  -1.9870205e-01  -2.2828621e-01
   1.7666719e+00   1.8747300e+00
  -1.0489509e+00   1.1504224e-01
  -2.3942735e-01  -2.8449306e-01
   2.6625371e+00  -1.4450446e+00
   2.3118404e-01   1.7840661e-01
  -5.8752643e-01   6.3173560e-01
   1.7938810e-01  -2.5615774e+00
   2.4434651e-01   2.5211503e-01
   1.7880342e-01  -7.9703400e-01
   6.2884545e-02  -2.5243258e+00
  -8.9446636e-01   5.6683013e-02
  -2.7078709e+00   6.4776549e-01
   1.0194456e+00   5.1185601e-02
   8.9786831e-01   2.3912047e+00
  -8.1323967e-01  -5.8841447e-01
  -2.6255385e-01   2.2695674e-01
  -2.3007878e-01  -2.6452290e-01
  -7.6570816e-02   2.6733966e+00
  -7.0580023e-01  -7.8946059e-01
  -2.1466670e-01  -2.7074479e-01
  -9.8173620e-01   7.2969956e-03
   3.5446834e-01  -3.8129500e-02
   2.6800801e+00   8.2569040e-01
  -3.1712396e-02  -3.7712586e-01
  -2.7493490e+00  -2.8153597e-01
  -2.9212404e-01   8.2534763e-01
   2.6698421e+00  -1.9560996e-01
  -7.4727772e-01   6.7704602e-01
   2.5993594e+00  -2.2679435e-01
  -3.5965249e-02   3.4543541e-01
   9.1100566e-01   2.4060144e-01
  -5.7387461e-01   2.1990376e+00
   3.1105606e-02  -9.6529879e-01
   3.1482517e-03  -9.3717546e-01
  -7.5511247e-01   6.1526504e-01
   2.5826746e+00   3.1847248e-01
  -7.1300570e-01   7.6827393e-01
   2.4415662e+00   2.4824842e-02
  -2.2141170e-01   3.2777841e-01
  -6.4855845e-03   2.9313410e-01
  -6.2766494e-01   7.0335848e-01
   3.5096154e-01   8.4316435e-03
  -6.9661353e-01  -8.1906202e-01
  -7.6374826e-01   5.3987338e-01
   6.8961581e-01  -6.7829479e-01
   2.2823306e-01   2.5881433e-01
   2.0970292e+00  -2.3403508e+00
   7.7391727e-01  -5.5046147e-01
   7.5117738e-01   5.8159376e-01
  -4.5570645e-01   2.7566299e+00
  -1.0459743e+00   1.1956832e-01
  -2.4000020e+00  -4.6942592e-02
  -8.6600686e-02   3.7629941e-01
  -5.9031476e-01  -8.0087985e-01
  -2.4431087e+00   6.3508876e-01
  -7.7357606e-01   6.3052355e-01
  -9.0412628e-01  -5.8031371e-01
   2.0820188e-01   2.2462638e-01
   7.4331845e-01   7.6770479e-01
   7.6356979e-02  -1.0737765e+00
  -2.9596899e-01  -1.8409216e-01
  -3.3458094e-01   2.2582506e-01
   8.1985444e-01   1.6879784e-01
  -6.6742215e-01   6.5964563e-01
  -4.0238430e-02  -2.8485212e-01
  -1.2651701e-01   3.3685324e-01
   2.2083828e+00   1.6310901e+00
  -3.6841398e-01  -5.4954528e-02
  -2.7177162e+00   4.5742915e-02
   7.1983570e-01   6.6421885e-01
  -2.4847900e-01  -2.5569480e-01
  -2.7546637e+00   4.4642778e-01
  -9.7009768e-02   3.1905057e-01
  -8.1579446e-01   7.7627861e-01
   3.1958503e-01  -2.4379364e-01
  -6.2511350e-01  -6.5392108e-01
   2.8817556e+00   1.0619172e-01
   3.6096656e-01   2.7915463e+00
   2.8676838e-01   2.3389355e-01
  -2.4491933e-01  -2.6186420e-01
  -3.2921323e-01   2.9832694e-01
   3.6113472e-01   8.3830147e-02
  -9.2933058e-01   7.7398535e-01
  -3.6639517e-02  -4.1309666e-01
   2.5738579e+00  -2.7727423e-01
  -2.3872075e+00   1.6258702e+00
   2.9241380e-01  -2.5278426e-01
   2.4537473e+00   1.4330243e-01
  -7.9895141e-01  -8.2390267e-01
  -8.1579973e-01  -6.5773713e-01
  -3.6986027e-01   2.2179117e-02
   7.2444816e-01   6.4205513e-01
  -4.0110688e-01  -4.8895502e-02
   1.7196496e-01  -2.6612549e+00
  -8.8071799e-02  -2.8157356e+00
   2.7848590e-01   2.3271786e-01
   2.2826019e+00  -1.5418059e-01
   2.1040274e+00   1.6762437e+00
  -2.9055546e+00   1.8329383e-01
   2.3860749e-01  -2.5588967e-01
  -5.2874718e-02  -9.7499921e-01
   2.6691471e-02  -1.1089346e+00
  -3.2951904e-01  -6.3820784e-02
   1.6794233e-02  -9.3752353e-01
   9.3232040e-01  -1.5893221e-01
   7.8234545e-01   5.8903285e-02
   3.5056669e-01   4.3552185e-02
   2.2590953e-01  -2.3404365e-01
   1.8413793e+00   1.7301092e+00
  -2.1296148e-01   2.3852608e-01
   2.1601303e-01  -3.0273238e+00
  -2.0817417e-01  -2.6973882e-01
  -1.8635601e-01   2.9009279e-01
   1.6137030e-01   1.0936644e+00
  -9.9019900e-01  -1.9076228e-03
   1.0028961e-01  -1.0154169e+00
   1.8832606e+00  -1.9560018e+00
  -6.4650287e-01  -6.5933113e-01
  -9.2222081e-02   3.7140423e-01
  -2.6088472e-01   2.6244212e-01
  -1.9538315e+00   2.0012534e+00
   2.0707516e-01  -3.0617561e-01
  -5.3605944e-03   4.0047189e-01
   2.3094520e-01   2.8413479e-01
  -3.9348134e-01   6.9726955e-03
  -8.7633074e-02   3.9010591e-01
   2.5109433e-01  -2.0630744e-01
   2.8988844e-01   2.8102753e+00
   1.0284025e+00   2.3773752e-01
   9.4574717e-03   3.4877330e-01
  -1.4957797e-02  -3.7494379e-01
  -6.2679952e-01  -7.1907714e-01
   9.0313064e-01   1.5967365e-01
   3.5281714e-01  -3.1146800e-02
  -5.8813749e-01   8.3157484e-01
   9.1984016e-01  -6.1825558e-01
   7.8257794e-01   6.7797907e-01
   2.1052387e+00  -1.5874565e+00
  -7.6997870e-01   6.8505725e-01
   2.6012957e-01   2.7117685e-01
  -2.6409484e-01  -2.3069653e-01
   5.4155441e-01   9.2835546e-01
   2.3307226e-01   2.9080460e-01
  -7.6071552e-01   5.8924885e-01
  -7.4102255e-01  -6.9981143e-01
  -2.1276926e-02  -3.6362497e-01
  -3.7593362e-01  -3.0266399e-02
  -5.3240927e-01   2.1900867e+00
  -3.0472119e+00  -5.1709267e-01
   2.5941476e+00   2.2041078e-01
  -8.9418554e-01   4.6186641e-02
  -6.3363973e-01  -7.4383451e-01
  -1.0316108e+00  -1.6957215e-01
  -2.8791688e-01  -1.8919354e-01
  -1.8207046e-01   1.0288797e+00
  -1.5698387e+00  -1.5900695e+00
   2.6591681e-01  -2.3166459e-01
  -2.8276784e+00  -3.5750475e-02
   2.3811017e-01   2.5349181e-01
   2.0856757e+00  -1.6135371e+00
  -2.3718145e-02   9.2895262e-01
   8.3374089e-01   9.1664849e-01
  -1.5154880e-02   1.0218030e+00
   9.0843877e-01   1.4618561e-03
   1.0848931e+00   2.3795354e-01
   1.3453445e+00   1.9790543e+00
   1.7565312e+00  -1.9415504e+00
   9.5645555e-01  -6.1225105e-01
  -2.7836541e-01  -2.3162329e-01
  -5.7637760e-02  -2.5596884e+00
  -8.3135038e-01  -1.9251568e-01
  -6.1470530e-01  -7.0746390e-01
  -2.1094327e-01  -3.0483376e-01
   2.7943780e+00   1.0469831e+00
   1.6209801e+00   2.6417608e+00
   1.9797007e-01  -9.0629084e-01
   1.9381433e+00   1.5886679e+00
  -3.7981420e-01   6.0559612e-02
  -6.9243094e-01   6.7871901e-01
   3.3861546e-01  -2.7345461e-02
  -3.7361035e-01  -6.0120180e-02
   2.9102138e+00   8.3215930e-03
  -1.6946891e+00   1.9698799e+00
   1.7501871e+00   1.9388276e+00
  -8.2414065e-03  -2.5324323e+00
   2.4675146e-01   3.1502610e-01
   7.1575818e-01  -6.5533413e-01
  -4.8298065e-01   2.5728688e+00
   1.4235661e-01   7.7345528e-01
   1.6620936e+00  -1.9753347e+00
   1.2779525e+00  -1.4877481e-02
   1.7944986e+00   1.8436621e+00
   1.9767745e-02  -3.6882676e-01
  -9.8865303e-01   9.7868308e-03
  -2.3819786e-01  -2.7865991e-01
   1.5065702e-01   3.0241516e+00
  -8.9211434e-01   7.3006531e-01
  -2.8289055e-01  -2.8028236e-01
  -1.0935158e+00  -3.2486146e-02
   1.8081514e-02  -4.1956183e-01
   3.5261775e-01   3.1859427e-02
   3.8026741e-02  -4.0264421e-01
   1.5959948e+00   1.8823702e+00
   8.1681768e-01  -5.8142705e-01
   1.7725398e+00  -1.7692189e+00
   3.3043158e-03   3.3490413e-01
  -3.8075639e-01  -6.0593833e-02
   1.7928222e+00   2.2380384e+00
  -3.5062788e-01  -1.4947048e-02
  -2.7551666e-01  -1.9541992e-01
   1.7086635e+00  -2.0634743e+00
  -2.7070744e-01  -2.5869453e-01
  -3.5169922e-01   1.3960805e-03
   4.6930611e-02   3.3457546e-01
  -1.8685541e+00   2.1347512e+00
   2.4429793e-01   2.6880073e-01
   3.7747737e-01   1.2462747e-02
   3.3238672e-01  -2.8956713e+00
  -2.0817472e+00   2.0695731e+00
   2.8951005e+00  -1.3998639e-01
   6.1013760e-02   9.9591784e-01
  -6.8645571e-01  -7.9587944e-01
   1.4723463e+00  -2.5416321e+00
  -6.6836172e-02  -9.1307818e-01
  -3.8841436e-01  -1.2801202e-04
   1.5027609e-01  -1.0133599e+00
   4.7723696e-02  -3.7460814e-01
  -2.6968767e+00  -6.5257131e-01
  -1.0051327e-01  -2.6607368e+00
  -7.7390264e-02  -3.6059021e-01
   1.1454533e-03  -4.1399262e-01
   2.3098283e-01   2.7930593e-01
   1.0455661e-01  -2.6766936e+00
  -6.6556268e-01  -6.1249289e-01
  -4.0425383e-02   3.5896303e-01
   5.3368142e-01  -2.8869371e+00
  -2.9140240e-01   2.3144396e-01
   3.8289623e-01   2.8689882e-02
   6.1330605e-01   8.3904928e-01
  -2.2821531e+00   1.8389656e+00
  -2.4285926e+00  -2.0541723e-01
  -1.0454393e+00  -1.5282764e-01
  -9.0938856e-01   4.3269832e-01
  -1.2471725e-02  -1.0467115e+00
  -7.9352285e-03   3.5462600e-01
  -2.3084586e+00   1.9612595e+00
  -2.9433433e+00   1.6298142e-01
  -1.7307468e-02  -3.3773585e-01
   1.2477529e-01  -1.0009154e+00
   1.2753102e-01   1.0259500e+00
  -1.5313099e+00  -2.0061776e+00
   3.1840532e-01  -2.5199731e-01
   1.8715900e-01  -3.0035485e-01
  -3.1424251e-01   2.2455984e-01
   1.0717389e+00   5.9854438e-02
  -2.5944525e+00  -3.1808023e-02
   2.5934893e-01   2.9040245e-01
   5.1039597e-02  -3.4006582e-01
  -1.7477695e-02  -3.6269630e-01
  -3.7593065e-02   9.8938802e-01
   2.8662918e+00  -5.5769623e-02
   3.5662114e-01   3.1011857e-02
  -2.7508433e-01   2.9942379e+00
   2.5520078e-01  -2.1695849e-01
   1.9560958e+00  -1.9868418e+00
  -1.4046403e-02   3.2560810e-01
  -2.8715075e+00   1.8833899e-01
  -1.9134909e+00  -1.6317373e+00
   2.2963865e-01   9.5676605e-01
   9.0752541e-01   1.6635035e-01
   2.0672324e+00   1.5829735e+00
   1.3450491e+00  -2.0949975e+00
   1.4202541e-02  -3.7765166e-01
   3.4732216e-01   2.4294490e-02
   2.9277090e+00  -2.6018112e-01
  -3.1534587e-01   1.4249838e-01
   7.0182777e-01  -7.3802986e-01
  -2.7046003e+00   3.1396528e-02
  -8.0598763e-01   2.5600867e+00
  -1.5581981e+00  -2.0264396e+00
   2.5086139e-01   2.5623528e-01
  -6.7713199e-03  -3.0081717e-01
  -3.8493510e-01   2.5982319e+00
   2.7582645e-01   1.8351912e-01
   4.1585613e-01  -7.2787087e-02
  -2.0095710e+00  -1.8433683e+00
  -6.7861002e-01  -8.1965599e-01
  -4.9887718e-01  -7.5511338e-01
  -5.5119015e-02  -9.9377567e-01
   1.6585593e+00   1.6498326e+00
  -1.4929997e+00  -1.9443557e+00
   2.6391225e+00  -3.7348208e-01
   6.8138461e-01  -8.3076262e-01
  -1.9137919e-01  -1.0405136e+00
   1.6107823e+00  -2.1529744e+00
   2.5440695e-01  -2.6820125e+00
  -3.6593809e-01  -7.8681745e-02
   2.3989577e-01  -2.6071734e-01
   2.0420172e+00  -1.8491025e+00
  -1.7434398e+00   2.0842955e+00
  -6.4201364e-01  -6.7473053e-01
  -7.8914627e-02   2.9018252e+00
  -7.1793028e-01  -7.6167859e-01
   6.3570088e-01  -6.7517293e-01
   2.0984766e+00   1.8682220e+00
   1.0616649e-01  -2.7369460e+00
  -1.4686827e+00  -2.1492191e+00
   9.0359576e-01  -1.2746626e-01
   3.1852872e+00  -1.9987299e-01
   1.6638064e-01   2.7858133e+00
   3.4850113e-01  -2.6090519e+00
  -3.9017139e-01  -3.6186864e-02
   7.1656647e-03  -3.6667354e-01
   3.9837892e-02   3.5083578e-01
   6.4874511e-01  -7.4960596e-01
  -2.3112308e+00   1.2268196e+00
  -2.0396090e-02   3.3891902e-01
  -2.5184361e-01  -2.6017120e-01
   2.1492061e+00   1.8258322e+00
   2.4548658e-01   3.1232543e-01
  -3.9854647e-02   3.3429034e-01
  -2.5564745e-01   2.4085262e-01
   9.2774922e-01  -8.0649308e-03
  -2.0745295e+00   1.5544275e+00
  -3.4923993e-01   2.2708867e-01
  -8.6513686e-01  -6.4723171e-01
   7.2400305e-01   6.6929483e-01
  -4.9125010e-01  -1.0071988e+00
  -2.7306526e-01  -2.5987180e+00
  -2.7334906e-01   8.4669169e-01
   2.7869230e-01  -2.3823022e-01
   3.3208987e-01  -3.2330809e-02
   1.6402622e-01   1.0370417e+00
  -9.8157109e-01  -1.8893130e-01
   2.0780634e-02  -9.6937280e-01
  -3.8166920e-01   3.3682495e-02
  -2.4997234e-01  -3.3560014e-01
   3.2159854e+00  -2.3798425e-01
  -8.8506173e-01  -1.2590782e-03
   2.6849525e+00   1.5341832e-01
   4.2223277e-01   8.2354667e-01
  -9.1157272e-01  -7.6560970e-02
   7.2653062e-01  -6.6861805e-01
   2.3095138e-02  -3.5875253e-01
   1.3417080e+00   2.4551235e+00
  -5.7412409e-02   3.5761409e-01
  -3.5399620e-01  -9.0196678e-02
   2.6419313e-01  -2.8751013e-01
   7.9696604e-02   9.1253852e-01
  -1.8179953e+00   2.2330511e+00
   4.5157040e-02  -3.8855882e-01
  -2.8446248e+00  -9.9920984e-02
  -1.7901199e+00  -1.8552579e+00
  -8.9761514e-01   6.7849796e-01
  -2.6551688e-02   4.1587980e-01
  -2.8375309e+00   3.3146352e-01
  -6.3826690e-01   5.9412980e-01
   7.0171284e-01  -7.0723981e-01
   1.6325504e+00   1.9664366e+00
  -2.5735907e-01  -2.0258330e-01
   2.1938991e+00   1.7396619e+00
   1.0589646e+00  -3.4999380e-02
  -2.1594628e-01  -2.7345259e-01
   6.7815052e-02  -3.5327041e-01
   3.8466309e-01   1.0703298e-02
   2.3626292e-02   1.0960632e+00
   1.1913098e+00  -2.7782741e+00
   3.7502970e-01   8.7591277e-01
  -2.1371680e+00   1.7931448e+00
   3.9341536e-01  -2.7737299e+00
   2.9331182e-01  -1.9370003e-01
  -1.7219978e+00   1.8461843e+00
  -2.8298928e-01   1.6485085e-01
   3.0003814e-01  -2.4334425e-01
   1.8119565e+00   2.2102502e+00
  -7.6176939e-01  -7.0672386e-01
   6.6655331e-01   8.4732297e-01
  -1.9441271e+00   2.0582601e+00
  -3.5654659e-01  -1.1831067e-02
   7.6390451e-01   6.6188085e-01
  -2.1490594e-01  -2.8729205e-01
   7.3157411e-01   7.3160135e-01
  -1.0978322e+00  -6.0203852e-02
  -1.0619848e+00  -2.0629060e+00
  -1.7163723e-01  -3.0223298e-01
  -2.8738375e-01   2.4283540e-01
  -2.3485635e-02  -3.6337985e-01
   2.5816788e+00  -5.3433110e-01
  -3.8311366e-01  -2.5633836e+00
  -2.7016411e-02   3.5008499e-01
  -2.5506964e+00  -4.0279012e-01
   7.1089274e-02   3.5615668e-01
   3.7798596e-01  -2.5139906e+00
   5.6282227e-01  -5.7811683e-01
  -6.7645580e-03  -3.5672455e-01
  -4.3434231e-01   4.1523075e-02
  -5.8974150e-01   7.9442414e-01
   3.0809378e-01  -2.4197967e-01
  -6.1426466e-01  -7.9797358e-01
   6.0976713e-01   6.7477332e-01
  -2.6466935e-01  -2.4738970e-01
  -4.4703517e-01   2.9859686e+00
   2.3058901e-01   2.6576952e-01
  -1.9906303e-01  -3.4613979e-01
  -9.1607251e-01  -1.1628160e-01
  -3.4106998e-01  -1.5788540e-02
  -2.0856024e-01  -2.4210561e-01
   2.5003638e-01   2.5049328e-01
  -2.6652758e+00  -3.8038096e-01
  -2.4414981e+00  -1.1124897e-01
   1.7830469e+00   2.0097665e+00
  -7.2003788e-01   6.7529759e-01
  -2.6711513e-01  -2.8004359e-01
  -8.5670058e-01  -8.4041230e-02
  -6.3961981e-01   7.5380453e-01
  -2.5816796e-01  -2.0906161e-01
  -2.6608836e+00  -5.8754607e-01
  -4.0195876e-01  -5.3418388e-04
  -1.6361025e-01  -1.0634893e+00
   1.5341140e+00   2.0235755e+00
   9.0957165e-02  -2.8140623e+00
  -2.3094891e-03   1.0150473e+00
  -2.1734094e-02   2.9483711e+00
  -9.1638077e-01   1.0673781e-01
   6.6341204e-01  -5.7287408e-01
  -2.7665556e+00   5.6726810e-01
   2.8689164e-01  -2.3685573e-01
   3.0593272e-01   2.1230568e-01
  -2.8272335e+00   2.7004288e-01
  -6.7209794e-01  -7.5010052e-01
   2.7233776e+00   6.3885492e-01
   5.3952064e-02  -2.5243365e+00
  -2.6052280e+00   4.9980329e-01
   1.4877423e+00   2.0008454e+00
   7.7845870e-01  -7.2247439e-01
   7.3163640e-01  -5.2142014e-01
  -2.9085464e-01   2.2031910e-01
  -3.2666663e-01  -2.4230922e+00
   6.6696099e-03  -9.9189423e-01
   2.4975218e-02  -3.4198162e-01
  -1.7616160e-01   1.1154612e+00
   2.1008438e-01   2.6816411e-01
   1.5948881e+00  -2.2831715e+00
   3.1233674e-02   1.0449231e+00
   2.0669846e-01   2.3868591e+00
  -1.1777598e+00   2.1650707e+00
   2.2989048e+00  -1.5725289e+00
   6.2116805e-01  -9.7909858e-01
  -1.6070743e+00  -1.6292288e+00
  -4.0001153e-01  -3.4370013e-02
  -1.3210158e+00  -2.5339235e+00
  -8.5597850e-01   4.5792992e-01
   2.2560672e-01  -2.9058699e-01
   3.2787288e-01  -2.1292887e-01
  -6.8901483e-01  -7.3969611e-01
  -4.2522120e-01  -1.9826671e-03
   1.8078994e-02   3.8521325e-01
  -5.2949064e-01  -8.6331737e-01
   3.7922727e-01   6.1851004e-02
   2.9520477e-02   3.8660957e-01
  -2.5632853e-01   1.0402964e+00
  -2.4170023e-01   3.2610543e-01
  -2.2134021e+00   1.2766087e+00
  -4.6493391e-01  -2.6873865e+00
  -2.0900938e+00  -1.6128546e+00
   5.2073665e-03  -3.8077535e-01
   9.6948388e-01   2.9845061e-01
  -2.8543164e+00   1.2911955e-01
  -2.9877248e+00  -2.9262921e-01
   9.7686306e-01  -2.0315439e-02
  -1.9959475e+00  -1.8613405e+00
   4.7591356e-01   6.6000446e-01
  -2.3470489e+00  -2.2519089e-01
   7.9829023e-02  -3.5099848e-01
  -6.3001662e-01  -9.3214463e-01
  -2.4213476e+00   6.6039677e-01
   9.5913356e-01  -1.8980044e-02
   2.4559136e-01   2.3091428e-01
   2.1717434e-01  -2.7863254e-01
   1.2795303e-01  -1.0267457e+00
  -1.6128890e+00  -1.7933806e+00
  -9.8723555e-01   4.2316636e-03
  -2.7778639e+00   3.9739115e-01
   7.2421475e-01   2.5705769e+00
  -1.2147322e-02  -3.4861954e-01
   6.1929391e-01  -6.7349229e-01
   6.3808355e-01   7.1128426e-01
   2.2742657e-01   2.3395340e-01
  -8.1381059e-01  -5.8410045e-01
  -2.3553153e-01   3.5427466e-01
  -5.2212704e-01  -7.6956292e-01
  -3.8194788e-01  -5.6281576e-02
  -8.1114933e-01   6.2260742e-01
   9.2229748e-01  -1.5642034e-02
   8.2251603e-02  -3.6822354e-01
   2.1432545e-01  -2.9529213e-01
  -4.3215584e-01  -8.9867631e-01
  -6.6319710e-01  -7.9870789e-01
   9.3468433e-01   1.3518651e-02
   2.6291134e-01  -2.4006266e-01
   7.7901444e-02  -3.4001205e-01
  -3.6634638e-01   2.6342317e+00
  -8.2747385e-01   3.5064432e-01
  -8.1420034e-01  -7.3812080e-01
   3.6461506e-01  -2.6396097e-02
   2.8939289e-01   2.6918332e-01
   7.4882805e-01   7.0218299e-01
  -8.3494158e-01  -6.6336121e-01
  -2.9715744e-01   3.5552541e-02
   2.1314379e+00  -1.8299079e+00
   2.1849542e-01  -2.6454089e-01
  -9.2540136e-01  -2.2216563e-01
  -8.9468854e-02   8.8059463e-01
   3.4828640e-01  -1.3101590e-02
   4.9196098e-02  -2.3191546e+00
  -8.8723869e-01  -1.0526776e-01
  -3.1887011e-01   2.7757373e-01
   6.6346531e-01   8.7812867e-01
  -8.6394062e-01   5.3755613e-01
  -1.0088992e+00   1.8833407e-01
   1.7352616e+00  -1.9322079e+00
   5.7504039e-02  -1.0474995e+00
  -6.8145773e-01   7.6033141e-01
   1.4268632e+00  -2.3117804e+00
   3.5488600e-01   5.7524222e-03
  -1.6356158e+00  -1.8680093e+00
  -7.8624165e-01   5.6569142e-01
  -4.1779875e-01  -9.5584274e-01
   9.6040063e-01   6.2150918e-02
   5.4738613e-02  -9.4635950e-01
  -2.4483339e+00   1.2149950e-01
  -3.2112586e-02  -3.9816128e-01
  -5.6903725e-01  -2.7229527e+00
   5.4473406e-01   7.8852099e-01
   2.5644527e-01  -2.1639646e-01
   3.0025193e-01  -9.9160730e-01
   1.0581935e+00   1.7305835e-01
  -2.4863397e-01   2.9534814e+00
   3.6980657e-01  -6.4745890e-02
   9.2144603e-02  -9.6407059e-01
  -9.7869325e-01  -6.1829161e-02
  -1.6092100e-02   3.7237387e-01
  -1.4083103e-02  -1.0720645e+00
  -2.1751321e+00  -1.5841125e+00
   2.8315532e-01   2.8913754e+00
   3.8183201e-01   5.1854557e-02
  -1.9333879e-02  -3.8196604e-01
  -1.0364279e+00  -1.6055839e-01
   4.3888487e-02   9.6383170e-01
   8.9729498e-01   7.1085011e-02
  -5.5740528e-01  -5.4266905e-01
  -2.9429764e-02   9.8237526e-01
   9.8627041e-03   3.1667383e-01
  -2.5510824e+00   1.7790141e+00
   3.5617676e-01  -2.5909769e-02
  -1.7212190e+00   1.9125666e+00
  -7.3244756e-03   4.2199603e-01
   2.1891934e+00  -2.2405611e+00
   1.7236328e+00  -2.2282167e+00
   1.4652215e+00  -1.6754782e+00
   8.7933413e-01   2.1450909e-01
   1.0084387e+00   1.7288069e-01
  -2.2033591e+00  -1.3521551e+00
  -2.8036892e-01   1.0607450e+00
  -2.4462499e+00  -1.0706397e+00
   5.8339275e-01   6.6412439e-01
  -2.6576153e+00  -2.1093832e-01
   6.2175485e-02   3.6097942e-01
   6.1573750e-01  -5.6776407e-01
  -9.1666699e-01  -2.1522330e-04
   9.0605200e-03  -3.5123576e-01
  -2.6177006e+00   2.0556921e-01
   4.9788629e-01  -2.6760746e+00
  -1.8471472e-02   1.1076638e+00
  -6.3224257e-01   6.9120722e-01
  -1.6069343e+00   2.2151340e+00
  -1.1329661e+00   1.7593891e-01
  -2.4788335e-01   1.1153586e+00
  -2.4009414e+00   1.8367921e+00
   3.3041575e-01   9.4658206e-02
   3.4486781e-01   2.4460346e-01
   8.7460436e-02  -4.0313306e-01
  -9.2691487e-01  -3.2368938e-02
  -1.0062696e+00   9.8403759e-02
   2.4335794e-01  -2.3925467e+00
  -1.8735837e+00   1.3308696e+00
   1.9409320e-01  -7.9159299e-01
   2.0783196e-01  -2.3847133e+00
   2.0449391e+00  -1.5393754e+00
   6.0619178e-01   9.4394587e-01
   2.6246931e+00  -9.5470565e-01
   2.6525382e-01  -2.5610416e-01
   2.5949784e-01  -3.0648673e-01
   2.2763330e-01   8.5093733e-01
   3.2880711e-01  -2.6220369e-01
  -2.2230177e+00   2.0234073e+00
   2.6357276e-02   3.6146505e-01
  -4.8018507e-02  -8.3343157e-01
  -1.1431629e+00   1.6002733e-01
  -4.0073975e-01   7.8947358e-03
   6.6999205e-01   8.6831069e-01
  -2.6439813e+00   3.4537369e-01
  -2.3692470e+00  -8.7210563e-02
  -9.0521916e-01  -9.7996052e-02
  -2.1153825e-01  -2.3283439e-01
  -6.8688074e-01   6.6525612e-01
   6.2256518e-01  -7.7711089e-01
  -3.7808106e-01  -7.4988879e-03
  -1.6480107e+00  -1.8746848e+00
  -1.6631889e+00   2.1164029e+00
  -1.0174574e-01  -3.7344027e-01
  -2.3610259e-01   2.4789267e-01
   1.9031981e-02  -9.8153469e-01
   1.6782593e+00   2.0780504e+00
  -2.5849109e+00  -2.8348569e-01
   1.4553505e-01  -8.9053780e-01
  -4.4784606e-02   3.2924605e-01
   1.9144264e-01  -1.0965397e+00
   1.4947582e-02   3.3475213e-01
   7.6444857e-01  -5.3476419e-01
   2.4843825e-01   2.6788272e-01
  -1.7338470e-01  -3.4324845e-01
   8.3389609e-01   5.2621242e-01
  -2.9795464e-01  -2.7256760e-01
   2.9771268e-01  -2.3712621e+00
  -3.8538274e-01   2.5367508e-02
  -2.5368013e-01   2.4726340e-01
   3.6703091e-01   1.5973459e-02
  -1.6128063e+00  -2.0029076e+00
  -1.5583746e+00   2.1047266e+00
   6.6639041e-01  -2.6435451e+00
   6.0877292e-01   8.6412296e-01
  -8.4230539e-01  -6.2813172e-02
   4.5899977e-01   8.1295371e-01
  -6.1850127e-01   8.1866228e-01
   9.0675286e-01  -3.0182488e-01
   2.7931418e-01   2.5162091e-01
   1.6044152e-02  -3.6416895e-01
   2.5000675e-01   2.7635090e-01
  -2.1386869e+00   1.9791398e+00
  -1.6862220e+00   1.8130419e+00
   6.2069291e-01   8.3714313e-01
  -3.2358067e-02   1.0418260e+00
  -9.2470465e-01  -1.1380703e-01
  -2.4931698e+00  -2.3902483e-02
  -2.3174460e+00   1.7620572e+00
  -1.0574353e+00   2.1482044e-01
   2.9911381e-01  -1.9194556e-01
  -8.7470842e-01  -5.4686423e-02
   2.2023364e-01   2.8733733e-01
   2.6320894e-01   2.4300189e-01
  -6.3365518e-01   7.7561038e-01
  -3.6157936e-01   3.3986030e-02
  -2.1401270e-01  -3.1964559e-01
  -7.2676945e-01   6.0069249e-01
   1.0575362e-01  -9.5544331e-01
   3.4719951e-01   1.4109773e-01
   2.1138044e+00  -1.3861073e+00
   3.7894740e-01   9.6517549e-02
  -9.7291385e-02  -2.6034185e+00
   9.5680930e-01   2.8573429e-01
   2.7429785e-01   1.7694671e-01
   6.8861840e-01  -6.5365437e-01
   7.5227414e-02  -1.1420338e+00
   8.6237130e-01  -6.6573951e-01
  -4.8635492e-02   3.5262011e-01
  -1.4544085e+00   2.6107291e+00
  -3.5024983e-02  -1.0588152e+00
   2.0483972e-01   3.0412764e-01
  -1.5306228e-01   1.0230936e+00
  -2.7915034e-01  -1.9571567e-01
   1.7248175e+00   1.5626786e+00
  -8.8025717e-01   6.2781225e-01
  -2.2350686e-01  -3.2685595e-01
  -2.1289527e+00  -1.6938303e+00
  -7.2649959e-03   3.6657794e-01
  -3.5762144e-02   2.8579585e+00
  -2.6840226e+00   2.8444115e-01
  -5.6706433e-01  -6.8899086e-01
   4.0723387e-01  -4.3798462e-02
   2.4242222e+00   6.2079830e-03
   2.8835942e-01   2.3313238e-01
   1.9499776e+00  -1.6046701e+00
  -3.6458615e-02   8.9251253e-01
   1.0952157e+00   1.2104540e-01
  -4.2345464e-01   6.1988616e-04
  -1.7210590e-01   7.6823233e-01
  -1.1167171e-01   1.0772831e+00
  -2.2043203e+00  -1.6397487e+00
   1.4383810e-01  -2.4691681e+00
  -4.3534509e-02  -7.9202287e-01
  -3.4747297e-01  -4.2310996e-02
   2.6688634e+00  -1.7006825e+00
   9.2683475e-01   3.3712568e-02
  -2.7133983e-01  -2.8833199e-01
   2.1889425e-01  -2.4846492e+00
   2.7143001e-01  -2.2041075e-01
   4.9321241e-01  -6.7995842e-01
  -1.5964569e+00   1.8162622e+00
   2.3410904e-01   2.3577609e-01
  -1.6975100e-01   2.9522546e+00
  -5.9545430e-01  -7.7185483e-01
  -4.2675961e-03  -3.0995232e-01
   2.4918584e+00  -6.4873446e-01
   1.8440449e-01   3.1964197e-01
  -2.6631348e-01  -3.2487302e+00
  -2.3194148e-01   1.0724652e+00
  -1.1286499e-01   3.7520130e-01
   7.2929358e-01  -5.6884555e-01
  -3.4913774e-01   4.1852806e-02
   2.6419409e+00  -2.1655558e-01
  -1.1966515e+00   2.2730521e+00
  -2.1064257e-01  -2.2798102e-01
  -1.8200156e+00  -1.9469471e+00
   3.5306671e-01   2.2851956e-03
  -9.3753308e-01  -9.6911265e-02
  -1.0609958e+00  -2.4030226e-01
  -8.6455241e-01   6.6017112e-01
  -1.4972703e-01   1.0195365e+00
   2.5973381e-01   2.8012575e-01
   1.5828668e+00   1.8431445e+00
  -7.0370318e-01   6.8996996e-01
   7.0792905e-01  -7.8943783e-01
   2.8530434e+00   7.2924188e-02
   2.9066430e-01  -2.1527986e-01
   9.4725461e-01   2.3213916e-01
   2.5426195e-01  -2.5162952e-01
   6.7567258e-01  -6.5379844e-01
  -2.2261760e-01   2.9838412e-01
   8.6229039e-01  -6.9187613e-01
   2.6759014e+00  -4.6257856e-02
  -7.7736648e-03  -8.9553525e-01
  -4.6781705e-02  -8.9858081e-01
   3.6148257e-01   1.7209673e-02
   8.1292994e-01  -6.4817082e-01
   3.6992548e-01  -1.2151328e-02
  -1.5326222e-01  -1.0890715e+00
  -2.0769499e+00   2.4383118e+00
  -7.3436710e-01  -6.7810575e-01
  -2.8008443e-01  -1.8215519e-01
  -1.0919782e-01  -2.6229899e+00
   9.5387806e-01  -9.8960988e-02
  -2.4032996e+00   6.0399153e-01
  -1.7060427e-01   9.8816611e-01
   5.5819120e-01   8.0369493e-01
  -1.4199706e-02   2.9967816e+00
   2.0347252e+00  -1.7508993e+00
   3.3908264e-01  -1.9765708e-01
   6.4709596e-01   5.1002042e-01
  -1.4087928e-03  -3.8210595e-01
   4.2727815e-03  -3.5943994e-01
  -2.5415718e-01  -1.6420578e-01
  -6.1904217e-01   6.4376210e-01
  -5.7909335e-01  -6.8735703e-01
  -1.7916898e+00  -2.0921012e+00
  -3.4542232e-02  -1.0716260e+00
   4.7412791e-01   2.9204062e+00
   6.0798970e-02   4.1422085e-01
  -2.4060880e+00  -8.7774706e-01
  -2.6028423e-01   2.3456643e-01
  -5.5262006e-02  -9.4571866e-01
  -4.7683024e-01   3.0145159e+00
  -1.8928031e+00   2.0725359e+00
  -1.3890002e+00  -2.3053158e+00
   7.7351802e-01   7.3174093e-01
  -2.5934553e-01  -2.5085065e-01
   9.1286150e-01   6.7534320e-02
   7.0111589e-01   5.6490832e-01
  -1.4188168e+00   2.3575920e+00
  -2.3956152e-01  -3.0497646e-01
  -3.1826530e+00  -2.3618215e-01
   4.1891931e-01  -4.6500870e-02
  -3.5847716e-02   9.7140744e-01
   8.7409868e-01  -6.6074858e-02
   3.7402144e-01   6.8424753e-02
   3.4572012e-01  -2.3523756e-02
   8.4399754e-01   5.8695847e-01
  -2.5180075e+00   3.7638374e-02
  -3.7733169e-01   2.7848435e+00
  -1.0268799e+00  -6.6956091e-02
  -3.3732095e-01  -1.6842706e-02
   1.5133741e+00  -2.3168313e+00
   6.0652357e-01  -7.4807904e-01
   8.3962674e-01  -8.4412738e-01
  -3.4739969e-01   9.4468485e-02
   1.3204483e+00  -2.3486539e+00
  -1.2574004e-01  -3.0202347e-01
  -1.7112726e-01  -3.1778066e-01
   2.8670649e-01  -2.7082327e+00
   2.0298964e+00   1.8432630e+00
   9.7431228e-01   1.1903568e-01
  -1.0289104e+00   3.1071116e-01
   1.0786121e+00   1.1362752e-01
   3.2203847e-01  -2.7344364e-01
   3.8861826e-01  -1.7614849e-02
   3.4822525e-01  -4.2727604e-02
  -2.6155809e-01   3.2077761e-01
   2.7236163e+00   2.3683085e-01
  -1.2365150e-01  -3.0990795e+00
   7.8225146e-01  -1.6033405e-01
   1.6297965e+00  -2.1631882e+00
  -2.3230856e+00   1.3431503e+00
   1.9461397e-02  -3.8365642e-01
   3.8568273e-02   3.7358046e-01
  -2.7966781e-01  -2.7296740e-01
   2.1607306e-01   3.3247613e-01
  -3.6318683e-01  -1.7612791e-02
  -8.5055840e-01   7.0924589e-01
   2.5813320e-01   2.7505698e-01
  -9.6165340e-01  -1.0640850e-02
  -2.8213861e-02  -3.4741458e-01
  -2.2665517e+00   1.4772814e+00
   7.4241053e-01  -6.1388757e-01
   2.8546314e+00   5.0012471e-01
   1.4674046e+00  -2.1483824e+00
  -4.2180755e-01   9.0572265e-01
   3.0843379e-01  -2.8756936e+00
  -2.0039523e+00  -2.0211518e+00
  -7.7762687e-02  -3.5208881e-01
   9.9445024e-02  -1.0290630e+00
   2.4068192e-01  -8.6567565e-01
   8.4630036e-03  -3.6846180e-01
  -2.0852320e-01  -2.9654749e-01
   7.2042373e-01  -7.8219016e-01
  -1.0465629e+00   2.7672433e+00
   2.3076143e-01   3.0383277e-01
   3.3764090e-01  -1.4892822e-01
   2.1779639e-01   3.1739397e-01
   2.6089699e-02  -3.7317454e-01
  -2.4106703e+00   1.9085749e+00
  -2.4188245e-01   2.4215200e-01
  -8.1305272e-02   3.5168638e-01
   2.2232841e-01  -2.1114422e-01
   3.1396878e-01  -2.2707796e-01
   2.1284936e-01   3.2406357e-01
   2.6137950e+00  -3.5768324e-01
  -2.4385262e-01  -1.9450588e-01
  -2.3803031e+00   9.4071076e-02
  -8.3277272e-01   7.6098510e-01
   9.4114070e-01   2.4008320e+00
  -2.0008520e-01  -3.2893775e-01
   2.8890018e-01   2.5610931e-01
   7.4696335e-01   6.7017600e-01
   6.7411402e-01   5.3137887e-01
  -3.3111635e-01   6.1662717e-02
   1.8356469e-01  -9.2098254e-01
   3.1430248e-01   2.1578428e-02
  -3.9803002e-01  -1.1980547e-02
   2.1255251e+00  -1.8606742e+00
   1.8702214e+00   2.0224574e+00
  -1.6116654e+00   1.8363808e+00
   3.7927857e-01  -1.0473773e-01
   8.5500514e-01   7.8508483e-01
   8.5476751e-01   6.0984052e-01
  -1.0250997e+00   4.0837626e-01
   1.0061830e+00   2.8070276e-01
  -6.6644838e-01   7.0063542e-01
   1.0149423e+00  -1.9162666e-01
  -2.3583286e-01  -2.3391791e-01
  -1.0088043e+00   7.5840023e-02
   2.7202596e-01  -2.2312933e-01
   1.9343150e+00  -2.3324166e+00
  -2.2887031e+00   1.7081463e+00
  -1.8261728e+00   1.5311849e+00
   2.4548629e+00  -5.9216431e-02
  -1.1146401e+00  -3.2624154e-02
   9.9410245e-01   3.1498227e-02
  -1.1046845e+00   1.1993890e-01
   2.0893568e-01  -3.0695955e-01
   1.8431868e+00   2.1716977e+00
   2.4084830e-01   2.4572883e-01
  -2.2769669e-01  -2.2332746e-01
   1.8170580e-01  -1.1316753e+00
   1.0921143e-01  -1.0387431e+00
  -1.4981993e+00  -1.7757523e+00
   1.6349444e+00  -1.7768869e+00
  -8.7534982e-01   5.3176471e-01
   2.0494715e+00   1.9004988e+00
  -3.6012791e-01   1.6510460e-01
   2.3224432e+00   2.0256104e+00
   6.8564387e-01   9.3521957e-01
   9.9336699e-01  -2.3670597e-02
  -2.3660087e-01  -2.5598776e-01
   9.4202901e-01  -6.7862475e-02
   2.4711861e-01   3.0151148e-01
   2.4230050e-01   3.0708924e-01
  -8.5612326e-01   6.8627945e-02
  -2.4457517e-01   2.1501057e-01
  -2.6271212e+00  -1.1765912e+00
   1.4341427e-01  -1.0023720e+00
  -6.8725704e-01   8.4861404e-01
  -2.7736266e-01   9.9025222e-01
   3.5599739e-01   2.5726778e-02
   1.4479983e-01  -3.8650436e-01
  -5.9271227e-02   3.5415768e-01
   2.1238425e-01   2.6094003e-01
   6.8764866e-01  -7.0166396e-01
  -2.1695534e-01  -2.5230024e-01
  -7.5370493e-01  -1.8436051e-01
  -1.6266291e+00  -2.5890598e+00
   2.6512329e+00  -4.3587162e-03
  -8.1380411e-01   2.8509321e-02
   7.9164812e-01  -6.0768227e-01
   3.0994418e-01  -2.3520550e-01
   1.7338304e+00  -1.6433781e+00
  -1.0637166e+00   2.8013661e-02
   2.1972142e+00  -2.2211462e+00
   4.5266481e-02  -3.6136075e-01
  -7.4192401e-01   6.0560727e-01
  -2.2302815e+00   1.7482502e+00
   9.1521272e-01  -7.9708111e-01
   1.9720105e+00  -2.0458517e+00
   1.8630509e+00  -2.2360706e+00
  -7.6028647e-01   6.2944185e-01
  -9.1864522e-01  -2.7684822e-01
   9.1336245e-01   9.4613607e-02
   2.4606669e-01  -2.3744855e-01
   2.7947874e-01  -3.0534572e-01
   7.0489075e-01  -2.7034409e+00
   7.3599707e-01  -6.2575528e-01
   2.6822658e-01  -2.6875189e-01
  -3.0389287e-01  -2.7662555e-01
   6.3886190e-01   6.6965665e-01
   1.7077657e+00   2.0504090e+00
  -6.2004792e-02   9.6908459e-01
  -2.5015744e+00  -9.9589468e-01
  -2.3638021e+00  -1.9969186e-01
  -3.6747596e-01  -1.4602286e-02
  -9.2103450e-03   3.4297622e-01
   1.9846854e-01  -9.7186909e-01
   8.6733568e-01  -5.7543492e-01
   2.8684765e-01  -1.9503628e-01
  -7.3948400e-01  -9.6698435e-01
  -6.9781629e-01  -6.1074196e-01
   7.9884914e-01   6.3046257e-01
  -3.3567349e-01  -1.9210949e-01
  -1.7839189e+00   1.8661440e+00
  -2.0922757e+00   1.6047894e+00
  -7.7228873e-01   6.9049890e-01
  -2.1322896e+00   1.6080916e+00
  -7.4800722e-01   4.6043847e-01
  -3.6508768e-01   2.4236809e+00
  -3.4433422e-01   2.8926245e+00
   2.1165408e+00  -1.5244416e+00
   9.4683597e-01   2.4562247e-01
  -5.8875084e-01  -7.7856819e-01
   3.6240091e-01   3.3037752e-03
  -2.5926501e-01  -3.0299285e-01
  -1.1347530e+00  -2.1057770e-02
  -2.4918679e-01   2.9816276e-01
  -6.7674398e-01  -6.2573808e-01
  -1.6521020e-01  -3.0750596e+00
  -7.3466676e-01   7.4208243e-01
   1.7555261e+00   1.8028380e+00
   1.8965040e-01   2.7430082e+00
  -2.4879341e-01   2.7757621e-01
  -2.7912435e-02   3.6479802e-01
  -5.9517712e-01   2.6181293e+00
  -7.0543476e-01  -8.1215027e-01
  -2.1651237e-01  -2.8059180e-01
   2.8519432e-01  -2.4634258e-01
   6.6110268e-01  -7.9298230e-01
  -1.8033894e+00  -2.0567440e+00
   1.1268140e+00  -8.5189708e-02
  -2.2545679e-01   2.6079932e+00
   2.5769167e-01  -2.0398456e-01
  -5.7224370e-01  -6.6028073e-01
   1.8712032e+00  -1.6259137e+00
  -2.0538492e-02  -3.5962831e-01
   2.1538412e+00  -1.9739109e+00
  -9.4584785e-02   4.0384270e-01
  -3.8701452e-02   3.7954370e-01
   6.5169117e-01   6.8468149e-01
  -3.1526340e-01   4.9976357e-02
  -3.2783325e-02   9.0812072e-01
   2.6007712e+00  -4.0353029e-02
  -2.8165121e-02  -2.9234050e+00
  -1.9396112e+00  -9.6733765e-01
  -2.7304700e-01   2.6997101e-01
  -2.1233626e-01  -3.0487054e-01
   9.0754760e-01  -3.4190493e-01
   9.3086526e-02  -8.9398360e-01
   3.8663711e-02  -2.9892252e+00
  -2.8051865e+00  -2.8125611e-01
  -1.0179326e+00   1.4821400e-01
   5.7451573e-01   8.4644574e-01
   8.9519732e-01  -2.5999367e-01
   7.1915954e-01   6.7391174e-01
  -1.9690831e+00  -1.8572062e+00
  -4.9661142e-01  -8.4385856e-01
   7.2638037e-01   5.7509042e-01
   1.7875718e+00  -2.1333134e+00
  -1.9231589e-01  -3.4102463e-01
  -2.3635911e+00   1.8684274e+00
  -4.3792351e-01   2.5898944e+00
   3.0720805e-01   2.0893135e-01
  -8.1241564e-01   6.8837652e-01
   2.8059191e-01  -2.9005166e-01
   1.0851939e+00  -6.4218111e-02
   2.7670849e-01  -2.2262624e-01
   6.7642605e-01   7.9780738e-01
  -2.2482721e+00   1.6302838e+00
  -1.6687277e-01  -3.0815965e+00
  -7.4310787e-02   1.1006582e+00
   5.3796014e-02  -1.0149020e+00
   9.7547731e-03   3.3465229e-01
   2.4784021e-01  -2.5160912e-01
  -1.9726990e-01  -3.3159937e-01
  -2.9370845e+00  -1.8295084e-02
   2.4315296e-01  -2.1281837e-01
   1.4862953e+00   1.7456055e+00
   4.0344556e-03  -3.3755276e-01
   3.0676439e-01  -2.9299700e+00
   7.6833834e-01   5.9878652e-01
  -3.2060472e-01  -2.4756310e-01
   6.0283824e-01   9.1198631e-01
   1.4581200e-02  -3.3636394e-01
   9.2322907e-01  -1.3073267e-01
   2.7435683e+00  -1.6185283e+00
  -2.8604288e+00  -2.5270193e-01
   1.6859217e-01   3.0509000e-01
   3.3127142e-02  -3.5799863e-01
   7.9824085e-01   7.8425935e-01
   6.2189267e-01   7.1717412e-01
  -7.9779934e-01   2.8463549e+00
   2.3715765e+00  -5.8064102e-01
   2.2033393e-02  -3.6717661e-01
  -7.8492780e-01  -6.3128894e-01
  -7.4122334e-01   5.9898990e-01
   1.5585930e+00   2.1163226e+00
  -7.7918771e-01   6.2178558e-01
  -1.5034286e+00  -2.3401399e+00
  -4.5041258e-01   2.5480786e+00
  -1.7978860e-01  -2.7690823e-01
   2.9853463e+00   8.3301661e-02
   3.0114926e-01   7.1841394e-02
   9.5201564e-01  -7.6605361e-02
  -1.9414034e+00   1.7378123e+00
  -1.6045788e-01   2.5414201e+00
  -1.7475071e+00   1.7750746e+00
   1.6893619e+00   1.9771845e+00
   2.4757048e+00   6.8369843e-01
  -2.3607472e+00   1.7588153e+00
   9.6167702e-02   4.7304915e-01
   1.8683754e-01  -3.1382068e-01
   2.6478479e+00   1.2403975e-01
  -2.0587853e-01  -2.7089147e-01
  -1.9030826e+00   1.7587813e+00
   7.3256635e-01   5.4969686e-01
  -2.3722320e-01   2.5057750e-01
   2.6472673e+00   3.4792923e-01
  -5.2258161e-02   2.6747908e+00
   1.8528333e+00   1.2349984e+00
   2.4494882e-01   3.0405693e-01
  -2.0608114e+00  -2.1000033e+00
   7.8648822e-01   6.8167077e-01
   2.0024444e+00  -1.8271477e+00
  -3.9235907e-01   5.9064694e-02
   2.5829249e-01   2.2916650e-01
  -4.1754631e-01   2.7534508e+00
   5.3133062e-01   9.4376843e-01
  -3.6720472e-01   3.2583140e-02
   6.5977791e-01  -8.6180719e-01
   4.6804253e-01   2.2525996e+00
   2.8050523e-01   1.6006173e-02
  -1.0020786e+00  -8.5244697e-02
  -7.4274462e-01   2.8260344e+00
   1.6604935e+00   2.1830706e+00
  -2.4793411e+00  -9.7706428e-02
  -2.9119404e-01  -2.0396242e-01
  -5.9361709e-02   3.3592696e-01
  -1.1480324e+00  -3.9220908e-02
  -2.8784664e-01  -2.7170738e-01
  -2.1329915e+00   1.4131999e+00
   7.0184181e-01   7.0954301e-01
   6.8846034e-01   6.8560729e-01
  -9.8343876e-01  -2.3908826e+00
  -1.9665427e+00  -1.8368045e+00
   2.5589001e+00   5.1723924e-01
  -2.4110656e-01   3.2906578e-01
   2.8021906e+00   2.3888950e-01
  -3.1573997e+00   7.7047277e-02
  -6.8338089e-01  -7.0329862e-01
   2.8159581e-01   2.5247858e-01
   1.9529784e+00  -1.1673122e+00
   7.9670470e-01   5.9044444e-01
  -5.6309965e-01   7.5328689e-01
   1.9389345e+00  -1.7518346e+00
   2.5014841e+00   7.7778235e-01
   3.2649529e-01   2.7998901e-01
  -3.0302559e-02   9.7225596e-01
  -1.9822555e+00   1.9966753e+00
   2.3192738e-01   2.9329524e-01
   3.3284080e-01   2.5825821e-01
  -3.0008090e-01   2.2716842e-01
   5.1136231e-01  -2.7883382e+00
  -7.8524875e-01   6.5015979e-01
   2.5067597e+00   1.4523434e-01
  -6.0235571e-02  -3.3681492e-01
   3.7733461e-01  -1.0805801e-01
   1.0505066e+00  -6.6647168e-02
   6.0586008e-01  -6.9527748e-01
   2.5025704e-02   2.2891681e+00
   4.0586756e-01   1.1759047e+00
   3.0076022e-01   1.3642425e-02
  -6.3594874e-01   7.8535122e-01
  -3.0789395e-01   2.2609488e-01
   6.9374160e-01   6.3598720e-01
  -1.8927349e+00   1.4175320e+00
   1.8508757e+00   1.7117704e+00
  -3.4664923e-01  -3.0713748e-02
   1.7816624e-01  -8.6482741e-01
   2.3517106e+00   1.5729791e-01
  -1.5721540e-01   3.0335654e-01
  -4.0168229e-01  -5.1302554e-02
   2.4080432e+00  -4.8301259e-01
  -5.4503738e-02  -9.0235562e-01
  -2.0194803e-02  -3.1249557e-01
  -6.5157823e-01   7.6959099e-01
   6.5422024e-01   8.3780156e-01
   9.7451513e-01  -1.0014352e-01
  -5.4370365e-01  -7.0814902e-01
   1.8816963e+00   1.9675173e+00
  -7.5476017e-03  -4.1179699e-01
  -2.1448319e+00  -1.6998211e+00
   3.2180918e-01  -2.2885366e-01
   3.6805848e-01  -3.5687016e-02
   3.6434431e-01  -6.1328223e-02
  -2.9929977e-01  -2.1433060e-01
  -2.5313506e-01   2.3722827e+00
   1.5649590e-01   9.2281867e-01
  -5.1812762e-01   2.4714296e+00
   8.7688791e-01  -6.2024734e-01
   2.6651755e+00   5.7900509e-02
  -2.6727518e-01  -2.4255584e-01
  -3.8520016e-01  -2.8908477e+00
   8.5446469e-01  -5.8309661e-02
  -2.8854757e-01  -2.8812830e+00
   1.0682166e+00  -8.8282529e-02
   3.4858228e-01   5.7030189e-02
   1.7964564e+00  -1.7902751e+00
  -1.3172786e+00  -2.0164022e+00
  -1.8875322e-01  -9.3421188e-01
   2.4954983e-01  -3.6799560e-01
   7.1238804e-01  -2.6984970e+00
  -7.0484714e-01  -7.7464277e-01
  -2.3902154e+00  -1.8813545e-03
  -2.2632941e-03  -1.0732966e+00
  -2.6459912e+00  -1.2905081e-01
  -3.9949574e-02  -1.0131687e+00
  -1.8398887e+00  -2.1411641e+00
   2.7421329e+00   2.9141622e-01
   1.4967454e+00  -2.0609300e+00
   1.9585945e+00  -1.9345378e+00
   1.2338201e-02  -3.8898115e-01
   6.5043217e-01   7.8455566e-01
   3.8421782e-01   3.3078957e-02
   2.7929948e-01  -9.8869715e-01
  -2.3114231e-03   1.0613606e+00
   3.4674430e-01  -2.5020813e+00
  -7.5934554e-01   6.7435627e-01
  -2.6550734e+00  -1.7051243e-01
  -2.0917639e+00   1.6700583e+00
   3.2623740e-02  -3.8187105e-01
  -2.2081095e-01  -2.7879485e-01
   2.2923865e-01  -2.8011132e+00
   3.9106474e-01   5.9773089e-02
  -8.0965755e-03  -3.2257078e-01
  -2.6130627e+00   1.8090618e+00
   3.9061621e-01  -2.6615264e-02
  -2.4063780e+00  -1.9897946e+00
  -5.7198662e-01   2.7902581e+00
  -9.0746157e-01  -2.0816822e-01
  -2.9389901e-01  -1.8155103e-01
  -9.8321794e-02   9.0112488e-01
  -1.9909879e+00  -1.6266401e+00
  -7.4106867e-01   6.1918682e-01
  -1.6391249e+00  -1.9909582e+00
  -1.7887013e+00  -2.1210302e+00
  -2.1628616e-01  -9.6608395e-01
   9.5972122e-01  -2.8459727e-02
  -9.5094161e-01  -1.1403514e-01
  -4.7346016e-02  -3.1943650e+00
  -3.6372045e-01  -7.4399309e-02
   2.7076501e+00   4.8587899e-01
   2.3748213e+00  -1.3492813e+00
  -1.5638916e+00  -2.1479287e+00
  -2.4826248e-01   2.4511765e-01
   3.3776096e-01  -2.8061298e-02
  -3.2804483e-01   2.2299887e+00
   3.0176306e-01   2.8691708e-01
  -1.8954947e-01  -2.9734531e-01
   6.5097674e-01   6.8322644e-01
   4.2290177e-02   3.3306415e+00
   9.4717466e-01   7.4842609e-02
  -1.9464220e-01  -2.6459138e-01
  -2.5484902e+00   3.6004890e-01
   3.2980494e-01   7.4605149e-02
  -1.8998860e+00  -1.8053553e+00
  -4.5978523e-01   7.7355259e-01
  -2.4932877e-01  -2.0891765e-01
   3.6642630e-01   2.0161566e-02
  -1.6066502e+00  -1.9608683e+00
  -3.5113929e-01  -9.3982708e-02
  -3.1370509e-01   3.2026312e-01
  -1.0287616e+00   4.3293185e-02
   9.7115790e-01  -3.8726655e-02
   3.5084682e-01  -6.0882906e-02
   2.9309544e-01  -2.6982763e+00
  -2.1458092e-01   2.6520882e-01
  -2.9990411e-01   1.8052773e-01
  -2.4343995e-01  -2.7704819e-01
  -3.9284851e-01  -5.3094906e-02
  -1.0390218e-01  -1.1503801e+00
   2.5268421e+00  -3.9963913e-01
   4.9581308e-01   2.3759737e+00
  -2.6686751e-01  -2.7622417e-01
  -2.6928535e+00  -4.8812241e-01
   1.1223479e+00  -3.8365743e-02
  -5.4562247e-01   8.4800727e-01
   1.9954751e-01  -9.2218722e-01
   1.1116002e+00  -5.2865841e-01
   3.7414298e-02   3.3866309e-01
  -3.6085444e-01   2.0739623e-03
  -2.9620777e+00   6.5530643e-02
   2.0987038e-01   2.3783809e-01
   1.2781603e-01  -2.6540839e+00
  -3.3405693e-01   7.5851595e-02
   2.7797936e+00   3.3698690e-02
   1.6421679e-01  -9.8590049e-01
   2.4044991e+00   1.1391822e+00
  -1.2280507e+00  -2.2895267e+00
  -2.0460656e+00  -1.9218398e+00
   1.0164376e+00  -3.4264320e-02
   6.9931178e-01   7.4801349e-01
   3.8555499e-01   3.6941488e-02
   3.3510222e-01  -1.8009568e-01
  -8.7345870e-03  -3.5542878e-01
   8.9173510e-01   2.1248531e-01
   3.5166181e-01   1.0271236e-02
   6.9247149e-01   6.0264430e-01
  -6.5483643e-01   7.4413238e-01
  -6.3042895e-01  -2.8043475e+00
   7.1684666e-02  -9.2881976e-01
   3.3082519e-01   2.5280368e-01
  -5.7401828e-02   3.3789837e-01
   6.6416665e-02   8.9104835e-01
   2.4792730e-01   3.1094820e-01
  -2.7232461e-02   9.1168450e-01
   1.0420982e-01   1.0033966e+00
   3.8198160e-01   7.8665022e-02
   7.7262257e-02   4.1981153e-01
  -1.1943801e-01   3.3041751e-01
  -2.2011114e-01  -3.1365446e-01
  -2.4541594e+00  -9.0807344e-02
  -1.5374222e+00  -2.3166849e+00
  -6.9586308e-01  -8.1406951e-01
  -1.0046568e+00   1.5536766e-01
   2.4937896e-01   3.3937103e-01
   1.5941453e+00   2.0209954e+00
  -2.1681745e-01   2.4145559e+00
  -2.7355270e-01   2.2524825e-01
   3.1539646e-01   8.1391725e-02
   7.8420014e-01  -7.6194502e-01
   1.9089331e+00  -1.8210593e+00
  -1.4224579e-01  -9.1769252e-01
   2.3397167e-01   2.6048994e-01
   6.7091673e-01   7.5242387e-01
  -3.1275474e-01   2.6568319e-01
  -3.5485914e-03  -3.2468487e-01
   2.6515723e-01   3.0470329e-01
  -2.1006197e-01   2.9186052e-01
   2.3420755e+00   2.2654198e+00
   9.5308456e-01  -2.2890131e-02
  -2.3062489e+00  -3.1495130e-01
  -3.1381192e-01  -1.5662467e-02
  -3.2215435e-01   5.8372767e-02
  -2.9642870e-01   5.9098585e-02
  -6.7224941e-01   7.5962480e-01
   3.9052924e-01   4.9469307e-02
  -7.2540891e-01  -7.5152649e-01
   9.5373985e-03   3.4838649e-01
   2.4780240e-01   2.8056320e-01
  -2.0559785e+00  -2.0388826e+00
   6.6206349e-01  -7.3181112e-01
   6.9041734e-02   2.6817029e+00
   3.9552528e-01  -2.5601399e+00
  -8.7958007e-01  -1.8329935e-01
  -2.7331037e-01   2.7858502e-01
   1.7890165e+00   2.1048789e+00
   5.4451925e-02  -9.8180345e-01
   2.8230605e-01   2.3454234e-01
   8.3039757e-01  -4.7779111e-01
   2.0375313e+00  -1.6731333e+00
   2.6655063e+00  -1.6204644e-01
  -1.4224745e+00  -2.3307294e+00
   3.6178689e-01   1.8825181e-02
   2.7602733e-01  -2.2245598e-01
   2.0550930e+00   2.3214790e+00
   4.4906902e-02   8.8903133e-01
   3.1250864e-03  -3.0668961e-01
  -2.2519262e-01   2.7252647e-01
  -1.1398479e-01   3.5066055e-01
   7.6819772e-01  -7.3768974e-01
  -2.8157058e-01   2.0985462e-01
   7.7140041e-01  -7.5874799e-01
  -8.8527527e-01   2.4930252e+00
  -7.9730461e-02   1.0586321e+00
  -2.5859048e-01  -2.3407103e+00
   5.5527145e-01   6.2282240e-01
  -1.8372304e-01  -2.7258327e+00
  -6.8170731e-02  -9.4017498e-01
  -2.5932191e+00   3.5125177e-01
  -9.3522533e-01   6.9730676e-01
  -2.0831483e-01   2.9852018e+00
   3.2844651e-01  -9.3245165e-03
  -6.8154854e-01  -7.2083163e-01
  -1.8011625e-02   9.4551238e-01
  -7.5251227e-01   5.0247952e-01
  -2.6973654e-01   2.7166384e-01
   5.9538930e-01   2.6390547e+00
   2.5969904e-01  -2.3879029e-01
   1.5557503e-02  -3.6869906e-01
   2.1364508e-01  -2.6174550e+00
   4.3767398e-02   3.3665375e-01
   2.1179048e-01  -9.2095883e-01
  -5.3814740e-01   7.7997703e-01
   1.6423221e+00  -1.8384326e+00
   6.8536872e-01   7.7248529e-01
  -9.6799418e-01  -4.1669877e-02
   2.5233097e+00  -9.6171620e-01
   7.3040856e-01   5.9344966e-01
   5.9211378e-01   7.1022314e-01
  -1.3965776e-02  -4.3302642e-01
   4.9591401e-02   3.8285562e-01
   3.8123292e-01   8.7654411e-02
  -2.7300701e+00  -6.9122171e-01
  -3.9526020e-01  -2.6271563e-02
  -3.2887902e-01   4.6129246e-02
   7.3895984e-01   2.5280317e+00
   6.0316712e-02  -3.1556876e+00
  -3.2689625e-01  -2.5844951e-01
   7.3310430e-01  -6.9015047e-01
   8.6970316e-01   6.5879565e-03
  -5.0093375e-02   2.8446878e+00
   2.7545323e-01  -2.8166348e-01
   8.0877260e-01  -6.1770978e-01
  -7.3254283e-01   6.3559349e-01
  -2.3061500e+00  -1.6810873e+00
   2.4314378e+00   4.0492272e-01
  -8.8430608e-02   3.5900549e-01
   2.2590164e+00  -1.6493353e+00
  -2.6889049e+00  -1.2812419e-01
   5.0063611e-03  -3.5384341e-01
  -1.7284412e+00  -1.8840053e+00
   4.8364327e-01   2.7055306e+00
   6.3991654e-02  -8.9195712e-01
   6.5079152e-01   6.7910015e-01
  -1.2552515e-02  -1.0038823e+00
  -1.6498123e-01  -3.3701396e-01
  -3.5677995e-03   2.6056806e+00
   3.2020430e-01   1.1540608e-02
   1.9601095e+00   2.0141765e+00
  -4.0634655e-02   3.5739312e-01
  -1.8898699e+00  -1.3573798e+00
   2.8862030e-01   2.3542790e-01
  -2.7188286e+00  -4.9961332e-03
   1.6135430e-01  -1.0493904e+00
  -1.4334178e+00  -2.1116289e+00
   2.6384805e-01  -2.1183347e-01
   2.8186884e+00   1.6301895e-01
   1.9379939e+00  -1.7615126e+00
   8.0476904e-01   8.0571859e-01
  -3.3768199e-01  -1.9913825e-02
  -3.6836152e-03  -4.2557081e-01
  -2.3749306e-01  -3.2164335e-01
   2.0941443e+00   1.8665188e+00
   3.0947812e-02   3.6461652e-01
  -8.4167396e-03  -8.8099461e-01
   3.0817324e-02   3.2637109e-01
  -7.2914902e-01   7.4074742e-01
   1.7786149e+00  -1.9719046e+00
  -2.3217053e+00  -2.5113583e-01
   2.2103128e+00  -1.3344876e+00
   5.6660551e-01  -7.9255751e-01
  -1.1815956e-01   2.8346434e-01
   7.3009202e-01   2.4357902e+00
  -2.0693994e-01  -2.5349687e-01
  -1.7470869e+00  -2.3799086e+00
   6.6031577e-01  -7.5178527e-01
   3.8233936e-01  -2.9100210e-02
  -8.4984386e-02   1.0298638e+00
   1.0712832e+00  -8.4159720e-02
   6.7707004e-01   2.7564329e+00
  -2.0097233e+00  -1.7227441e+00
  -2.0375062e-02  -3.6068569e-01
   3.1939317e-01  -2.6659141e+00
   1.1190533e+00   1.1364247e-01
  -4.7926554e-01  -9.1435055e-01
   2.1718392e-02   3.5695819e-01
   8.4534439e-01  -9.1254645e-01
   9.6292821e-01  -4.8458299e-02
   9.6036673e-01  -1.7391353e-01
   2.7398619e-01  -2.4806994e-01
   1.9449499e-01   2.7962511e-01
  -4.2361568e-02   1.0289041e+00
  -1.6907760e+00   1.9053029e+00
  -2.4572710e+00  -1.7992112e+00
  -3.4381872e-01  -2.5869341e-02
  -2.7755025e-02  -1.0496121e+00
   2.1975506e+00   1.9921152e+00
   7.2487382e-02  -3.8267240e-01
   1.6550495e+00   2.0936144e+00
  -7.6023590e-01   6.8602228e-01
   2.0459696e-01  -9.6018474e-01
   2.1311508e-01   2.3743055e-01
  -4.0202038e-01  -6.6119003e-03
  -2.8063709e+00  -3.4970097e-01
  -2.7588278e-01  -3.0126135e-01
   3.0900302e-03  -3.4440454e-01
   2.2371565e-01   2.7996918e-01
   4.1503036e-01  -2.8965662e-02
  -3.7883774e-01  -2.7776173e+00
   6.1579474e-01   7.3661185e-01
  -2.0028103e+00   1.6167564e+00
  -6.3877558e-01  -7.0776925e-01
  -2.2238247e-02  -4.2701986e-01
  -2.5935166e-01   2.4386264e-01
   4.4696345e-01  -8.7816475e-01
   7.6966146e-01  -6.1348287e-01
  -3.5317424e-01   1.1250306e-02
   5.3426066e-01  -7.4310618e-01
   6.7053570e-01   6.2506710e-01
  -2.5809635e-01   2.9878206e-01
  -1.3755563e+00  -2.3692069e+00
   2.0577648e+00  -1.9314135e+00
  -1.1512289e+00   2.3556634e+00
   2.1767749e-01  -2.4331480e-01
  -3.2605831e-02   3.5172693e-01
  -1.7876798e+00   1.4940070e+00
   3.7165279e-01   7.7051535e-02
   2.5246341e-01   2.9433371e-01
  -9.7228658e-01   1.0877246e-01
  -4.0782111e-01   4.7362984e-02
   3.5394749e-01   1.3225056e-02
   3.6295222e-01  -8.5052486e-03
  -2.9093548e-02  -7.5918539e-01
   7.4361975e-02   1.1649395e+00
  -1.9165570e+00  -2.0055980e+00
   2.0506344e+00  -1.4159353e+00
  -2.5190471e-01   2.4576155e-01
  -3.7913619e-01   8.8655933e-04
   2.8887001e-01  -2.2298962e-01
  -1.9760958e-01  -3.1550538e-01
   7.5411066e-01   6.5041954e-01
  -6.7282949e-01   6.2114001e-01
  -3.9985840e-01  -5.4942435e-02
  -1.5200927e+00  -2.2459261e+00
   9.6764419e-02  -1.0771073e+00
  -8.5684790e-01  -6.3957091e-01
   7.8529517e-01   7.2815833e-01
  -6.9057979e-01   7.7732663e-01
   2.4908427e+00  -3.7798065e-02
  -3.5348788e-01   3.4823528e-02
  -3.4953478e-01  -8.3405607e-01
  -7.4582855e-01  -6.9640189e-01
   1.5395496e+00   1.6916525e+00
  -1.9614053e-01  -3.3462802e-01
  -3.6312359e-02  -3.6009026e-01
  -2.2099305e-01  -3.2273258e-01
  -9.1616133e-01  -1.9295876e-01
  -1.6968597e+00   1.8480227e+00
   3.7521044e-01   1.5924028e-02
   3.6430194e-01   2.7617060e+00
   3.3633731e-02   3.7097864e-01
  -1.0685057e-01  -1.0092390e+00
  -1.0816426e-02  -1.0450928e+00
  -2.3504894e+00   1.4161211e+00
  -6.7708891e-01   7.2128451e-01
  -4.6357346e-02   3.2674059e-01
   1.6542116e+00   1.7005030e+00
   4.9033185e-01  -2.8900002e+00
   6.1906136e-01  -7.4750856e-01
   1.9254736e+00  -1.6285166e+00
  -2.4882056e-01   2.2218567e-01
  -1.7031582e-01   2.8151814e-01
   1.2888102e-01   8.6634032e-01
  -1.2026150e+00  -1.6423266e+00
  -7.2255179e-01  -7.1347066e-01
   1.7674416e+00   1.9492452e+00
  -1.1208148e+00  -8.1567480e-03
   8.1375293e-01   5.5901436e-01
  -2.9083662e+00  -7.7280545e-01
  -2.5688678e+00  -2.8648642e-01
   2.4039212e-01  -1.0383919e+00
   1.9440915e+00  -1.6162168e+00
  -4.0318273e-02  -3.9091543e-01
   6.5069934e-01   6.7778149e-01
   5.4438619e-01  -2.6175121e+00
  -2.2600410e+00   3.8329259e-02
  -3.0825051e-01   2.2162147e-01
  -3.0836643e-01   3.2554432e-02
   2.7184396e+00   2.5628977e-01
   2.5226801e+00  -5.3805313e-01
   1.0274962e-03   3.2235205e-01
   2.0741222e+00  -1.9266619e+00
  -2.0979920e-01   2.4863767e+00
   1.1659892e+00  -1.6875649e-01
  -4.3548481e-01  -1.3376197e-02
  -2.9381162e-01   2.5903212e-01
   6.2317780e-01   7.9093152e-01
  -2.0472651e+00   1.9336357e+00
   8.0569019e-01  -6.4949687e-01
   8.3838476e-02  -3.5428453e-01
  -3.0243466e+00  -4.1112699e-01
   2.9658310e-01   3.0410834e-01
  -4.8894980e-01   2.8131460e+00
   3.0918101e-01   2.8736100e-01
  -1.1133161e+00   6.7213962e-02
  -2.6096013e+00   6.2576329e-01
   5.3540536e-01   8.0861472e-01
  -6.0326266e-02  -3.6103904e-01
   1.0184215e-01   8.8710831e-01
  -2.0935971e+00  -2.2762118e+00
   2.4516891e-02   9.9661930e-01
  -2.4332264e-01   2.0223948e-01
   9.2078082e-01   1.4286110e-01
  -2.0205761e+00  -1.8030030e+00
   1.6441878e-02   3.5906719e-01
   2.2585602e+00  -1.6342483e+00
   2.1362392e-01   3.1519911e-01
   1.1540153e-01   2.8340186e+00
  -8.9245844e-01  -7.5299528e-01
   6.5201526e-01   6.9509628e-01
  -1.7229101e+00   1.8126741e+00
   2.3435180e+00   8.9130581e-01
   9.1302163e-01   1.7873172e-01
   1.4454243e+00  -2.6094126e+00
  -5.4991016e-02   2.8937393e+00
   7.7154600e-01  -6.3132091e-01
   2.0667226e+00  -1.7096233e+00
  -3.1168104e-01  -2.9352398e-01
   7.3460612e-02   1.0815510e+00
  -2.7139676e-01   2.0634059e-01
   5.9419688e-02  -9.1220879e-01
  -3.5888052e-01  -2.6969888e-03
  -1.8266177e+00  -1.3702236e+00
  -8.2796867e-01  -1.0156037e-01
   2.8988077e-01   2.2475632e-01
  -9.1106287e-01  -2.0296984e-02
   2.1471420e+00   1.5042567e+00
   1.7842100e+00  -1.6634159e+00
  -3.8323765e-01  -5.2174528e-02
   2.0973613e+00  -1.5711956e+00
   8.9981825e-01  -5.8690891e-01
   2.3429855e+00  -1.2871201e+00
  -5.1362798e-02  -3.2098354e-01
  -1.0343981e+00   7.5436761e-02
   2.0616162e-01  -2.8837327e-01
  -9.8654117e-01  -1.9448942e-02
  -8.3231654e-01   6.9258374e-01
   6.1731726e-01  -8.8482028e-01
   1.0723752e-01  -4.1175261e-01
   2.7897919e-01  -3.1345553e-01
   1.7907150e-02   3.4528312e-01
  -2.6648758e+00  -3.0385988e-01
   8.4733632e-02   9.7118438e-01
  -4.5763127e-02   3.1859632e-01
   2.3260561e-02   3.3439015e-01
  -4.1351124e-02   3.7228984e-01
  -2.5483082e+00  -2.0728591e-01
  -1.7942235e+00  -1.6638856e+00
  -1.9633894e+00  -1.2584255e+00
  -2.4323874e+00  -3.7734020e-01
   6.5876295e-01   8.1491887e-01
   1.2814464e-01  -3.1158615e-01
  -2.0849933e+00  -2.1452604e+00
  -7.4048900e-01  -7.5291249e-01
  -1.4221101e+00  -2.1484647e+00
  -6.2930276e-02   3.7766124e-01
   1.7406511e+00   2.0396991e+00
  -1.4384526e+00   2.0838342e+00
  -2.0391314e-01   2.7033775e-01
  -5.3385743e-01  -9.0013559e-01
   1.9690474e-01   2.6151660e-01
   6.0972791e-01  -5.7195586e-01
  -4.8073770e-02   2.6292692e+00
  -3.9325170e-01  -2.2685260e-02
  -3.1007882e+00   4.2461697e-01
  -2.2069523e-01   2.7405380e+00
   3.6528725e-01  -2.4682138e-03
  -2.6912633e-01  -3.0818981e-01
   1.3798604e-02  -1.1626798e+00
   2.9053932e-01  -2.6944253e-01
   7.3088017e-01  -6.5509402e-01
  -2.7647918e-01  -2.6333291e-01
   3.5868048e-03   3.7892000e-01
  -2.1508334e-01  -2.7389263e-01
   2.1302042e+00  -1.8178826e+00
   2.6671176e-01  -2.6563653e-01
  -7.1566426e-01   5.8637181e-01
   3.1975911e-01   1.8483482e-01
  -3.4190067e-02   2.3202483e+00
  -2.3693785e-01   3.6054751e-01
   8.1436920e-02   3.5507816e-01
   2.0937935e+00  -1.6483283e+00
   9.1761179e-01  -2.5991107e+00
   3.4275070e-01   5.6448923e-02
  -2.7786465e+00  -1.3045095e-01
   4.7594197e-01   8.3508460e-01
   8.0124641e-01   6.0968351e-01
   6.9086902e-01  -7.1494985e-01
   7.4302726e-01   7.3357990e-01
  -2.4953586e-01  -2.1846786e-01
   1.9234316e-01   2.9362261e+00
  -2.7575290e+00  -8.4937907e-03
   3.2500831e-01   1.8786035e-01
   3.1759533e-01  -2.4744056e-01
  -2.8072488e-01   1.0829444e+00
   2.4751251e-01   2.5254194e-01
  -5.7718158e-02  -8.5779616e-01
   1.5940993e+00   2.2772633e+00
  -6.8838443e-01   2.6999713e+00
   6.5963630e-02   8.4396346e-01
   3.0831843e-01  -2.3804473e-02
   1.2604809e-01   9.8008922e-01
  -2.0225525e+00  -1.9426774e+00
   2.3116946e-01   2.6092632e-01
  -3.7710126e-01  -3.9941857e-02
   9.3758497e-02   1.0314072e+00
   1.1812600e+00  -5.7312812e-02
   7.4047669e-02  -2.6912938e+00
  -1.1044457e+00   2.8176601e+00
   1.9831870e+00  -1.7241882e+00
   7.6030379e-02  -3.2471755e-01
  -6.4036477e-02   3.8601317e-01
   6.9941133e-01   7.1464157e-01
  -8.4041494e-01   4.5664307e-03
  -2.0299516e+00  -1.5673309e+00
   1.5336833e-02   9.5862727e-01
  -1.9104241e+00   1.5738843e+00
   2.6192383e-01   2.2042283e-01
   8.8186997e-02   3.8483027e-01
   2.6964020e+00  -1.6527712e-01
  -1.4422097e-01   9.9193302e-01
   4.1856945e-01   2.7094755e+00
   1.5351721e-01   9.2904454e-01
  -3.7480431e-01   2.5480538e-02
   2.5629353e+00   9.8404292e-01
   2.0149522e+00   1.6930671e+00
   1.4195267e-01   3.1634557e+00
  -2.8582271e-01  -2.2583532e-01
   1.0593590e+00   2.7641657e+00
   7.9539487e-02  -9.2939793e-01
  -1.0046301e+00   7.9227102e-02
   1.8855017e+00  -1.7778642e+00
   1.8769601e+00   2.1974561e+00
   2.5248622e-01   2.2853794e-01
   7.0360101e-02  -2.6508534e+00
   6.3346283e-02   9.4099231e-01
  -2.5914514e-01  -2.3859829e-01
  -1.4505817e+00  -1.9393125e+00
  -7.9836365e-01   7.6759289e-01
  -1.7562167e+00  -1.7300781e+00
  -2.1441151e-01  -9.4273024e-01
   2.7760492e-01  -3.0148050e-01
   4.0671997e-01   3.9013798e-02
   6.4058062e-01   6.7477417e-01
   1.7975691e+00  -1.6034254e+00
  -1.7345405e+00  -1.7923750e+00
  -2.5173278e+00   2.0319727e+00
   7.0749253e-02  -8.9905466e-01
   5.4132514e-01  -2.7182516e+00
  -2.4808798e-01   2.2260720e-01
  -2.7185952e+00  -1.2428579e-02
  -8.1599653e-01   2.2021372e+00
   4.0279548e-01  -3.7681057e-02
  -3.5616729e-01  -1.5675065e-01
   3.9026942e-01   1.5618861e-02
  -2.7455407e+00   1.0927666e-02
   3.4741436e-01  -1.6465180e-02
   7.9208556e-01   7.9384480e-01
   1.9243446e+00  -1.6854195e+00
  -5.5035598e-02   1.1287307e+00
   7.2835548e-01  -7.3326835e-01
   5.5088066e-01   7.2093142e-01
   9.2643578e-01  -8.6414565e-02
  -7.1593852e-01   5.5977248e-01
   2.1528685e+00   2.0013521e+00
  -6.7651634e-01  -2.4698835e+00
  -8.1309240e-01  -7.1998297e-01
  -1.0186147e-01   2.6874852e+00
  -9.2948785e-01   3.0531729e-01
   6.8518976e-01   7.1843443e-01
   2.9936829e-01   1.1820811e-01
  -7.9329901e-01  -5.5909952e-01
   3.3550631e-01   2.4740082e-01
   6.3443841e-02  -3.7409495e-01
   2.5826881e+00  -5.0656575e-01
  -2.2290090e-01  -2.7593733e-01
   1.7024969e-02   2.9551033e+00
  -4.2513464e-01  -3.2586535e-02
  -7.0290166e-01  -6.5158128e-01
  -9.3052856e-01  -8.4918834e-02
   2.8274597e-01   2.7475394e-01
   1.6001093e+00  -2.1273928e+00
   5.5244676e-01  -7.4965624e-01
  -6.5929660e-01  -6.7074657e-01
   9.2037144e-01   5.2617888e-01
   4.8566644e-02  -3.7570188e-01
   5.6170396e-01  -2.7416515e+00
   7.4250328e-01   6.7680487e-01
  -6.2958862e-01  -7.6901108e-01
  -2.4454085e+00  -4.8235743e-02
   3.3472219e-02   9.1351699e-01
   2.7690154e-01   2.6743544e-01
   1.9656099e+00  -2.0319063e+00
  -2.8362411e+00   2.2870581e-01
  -2.4881738e+00  -6.8043781e-01
   3.1187959e-01   2.6793848e+00
  -6.9338747e-01  -7.5533136e-01
  -2.9798693e-01   2.5620836e-01
  -1.4448631e-01   1.0353714e+00
   9.8658058e-01  -7.3425430e-01
  -3.9330078e-01   5.1209229e-02
  -1.0323977e+00  -7.7800145e-02
  -2.3058637e-01  -2.5629621e-01
   2.3876989e-01   3.4396753e-01
  -6.7886441e-03   3.7326485e-01
   2.0503481e-01   2.5865159e-01
   3.4766130e-01  -2.5698693e+00
  -7.8489853e-01   5.8379477e-01
   2.6364464e+00  -3.5341998e-01
  -1.0003079e+00  -4.3729389e-02
   5.4815070e-02  -3.4540284e-01
  -1.0164863e+00   1.6125654e-01
  -8.7099907e-03   2.9880895e+00
   2.2510130e-01   3.1707006e-01
  -6.9619560e-01   8.0463872e-01
   2.0395120e+00  -1.8107542e+00
   8.4960478e-02   3.8240579e-01
   2.7575195e+00  -4.9104288e-02
  -1.8139869e+00  -1.7814881e+00
   8.8174683e-01   4.9891259e-01
  -1.3211657e+00   2.0805584e+00
   2.1035869e+00   1.8598328e+00
  -2.1100775e+00   1.7965754e+00
   1.0014952e-01  -9.4799452e-01
   7.1138731e-01   6.9629242e-01
   1.9313259e-02   4.0244714e-01
  -2.3296294e-01  -2.4382613e-01
   3.8493413e-02  -3.8734108e-01
   3.0536173e-01   4.8261859e-02
  -1.6634236e+00   1.8580028e+00
  -2.1228290e-01   2.3701367e-01
  -7.7593048e-01   7.9505815e-01
  -6.6627395e-01   7.2600493e-01
   3.6175979e-01   6.3354484e-02
  -1.8962997e-01  -1.0192758e+00
  -2.5387455e+00  -1.3667148e-01
  -2.9563605e+00  -2.9065766e-01
  -1.2899208e-01   9.7753129e-01
   1.2716850e-01   1.0364699e+00
  -2.9642935e-01  -3.1747770e-01
   1.2824680e-01  -2.7033760e+00
   7.0047923e-01  -6.3393317e-01
   3.9910130e-01  -1.6542461e-02
  -5.8862478e-01   7.2525183e-01
   3.9151543e-01  -5.3017960e-02
  -9.5520132e-02   1.0391322e+00
   8.3265491e-01   6.9925639e-01
   8.5727971e-02   3.8195969e-01
   2.8822744e-01  -3.4721044e-01
   5.6435952e-01   7.5678847e-01
  -8.7009820e-02   3.1653742e-01
   4.3304630e-01   3.2104549e-02
   9.9798693e-01  -1.9691679e-01
  -8.2996199e-01  -1.6395260e-01
   1.3491968e+00   2.3483078e+00
   3.7149503e-01  -8.5673730e-02
  -5.8502329e-01  -8.3029361e-01
   1.3294060e-01  -9.2827756e-01
  -7.2839980e-01   6.0367837e-01
  -1.4412528e-01   1.0523803e+00
  -3.1672491e-01  -2.2089091e-01
  -1.4330847e+00  -1.9386351e+00
   1.2005925e+00   1.1753567e-01
  -1.6038165e+00   1.7873411e+00
  -1.7635663e-01   2.6236920e+00
  -3.5346039e-01  -8.9729246e-03
   2.6547281e-01  -2.6649150e-01
  -5.9334217e-01   2.7685075e+00
   5.2540807e-02  -4.1339976e-01
   2.1230240e-01   2.4978855e-01
  -9.2027051e-01  -1.9926688e-01
  -7.0074143e-01   7.1229950e-01
  -3.3097949e-01  -1.5750629e-01
   3.3504526e-01   8.3089393e-03
  -3.8320403e-02  -3.4639256e-01
   1.9932625e+00   1.8919739e+00
   8.5397542e-01   4.3081899e-01
  -1.9713355e+00  -1.7141471e+00
   1.6073367e-01  -1.0153490e+00
   9.3181474e-01   2.3419278e-01
  -2.5661063e+00   1.8672492e-02
   7.0080579e-01   7.8964981e-01
   2.4512175e+00   2.3704383e-01
  -1.2932089e-02  -3.1064583e-01
   1.5214613e+00   2.3706765e+00
  -1.6989976e+00  -1.8081025e+00
  -4.7861967e-02  -2.7524076e+00
  -6.8760246e-01   6.6860051e-01
   6.4469604e-01   8.2311688e-01
  -8.0443822e-01   1.3442623e-02
  -2.3624388e+00  -3.2395026e-01
   1.2110575e-01   1.0282256e+00
   2.0086885e+00  -1.9194995e+00
   3.8416281e-01   2.5263805e+00
   2.5527411e-01  -2.5421533e-01
   1.5046144e+00   2.2543935e+00
  -1.7154335e+00   2.1769887e+00
  -1.2259864e-01   3.6001237e-01
  -3.9427184e-01   2.3003141e-02
   2.6469988e-01   2.5061457e-01
   5.0281561e-01  -6.9163608e-01
  -3.6437903e-01  -3.1424126e-02
  -1.5231589e+00  -1.9778937e+00
   3.3441231e-01   2.7783756e-02
   1.7139913e+00   1.9762678e+00
   4.8061278e-02  -2.3011324e+00
  -6.7171181e-01  -6.5522914e-01
  -8.1535014e-01  -6.8705084e-01
  -2.7731600e+00  -1.0030929e-01
  -8.0556885e-01   5.9496596e-01
   2.3087264e-01   2.7427980e-01
  -3.6001422e-01  -1.9341327e-02
   3.6130246e-01   1.9286165e-03
   1.0308213e+00  -7.2004022e-02
   9.4453330e-01   2.7807914e-02
  -6.0762366e-01  -8.1992643e-01
   1.9736357e+00   1.8536962e+00
   7.1906336e-01  -6.2955205e-01
   1.2982763e-01  -8.8811152e-01
  -1.0798202e+00   1.5157755e-01
   2.3022257e+00  -1.3778675e+00
  -2.2010224e-01   1.0278002e+00
  -8.9807185e-01   6.2576150e-02
  -2.0206892e+00   1.6604540e+00
  -1.5046813e-01   1.0051669e+00
   4.1732320e-02   9.9047331e-01
  -3.5178097e-01   2.7082451e+00
  -2.8703604e+00  -9.7165480e-03
  -2.0011480e+00   2.1525462e+00
   2.5835025e-01  -2.6762965e-01
   2.2643110e-01   2.4512475e-01
  -2.4521763e-01  -2.1342089e-01
   3.4573869e-01   2.7945057e-03
   2.5476381e-01   2.7028612e-01
  -7.8785758e-01  -7.2238359e-01
  -2.6201960e-01   2.4141904e-01
   1.6569318e+00   2.0351915e+00
  -7.6181820e-01  -6.1350151e-01
  -3.5149884e-01  -3.2120049e-02
   2.5331453e-02   4.0569037e-01
   7.1300750e-02  -9.5111012e-01
  -5.3755952e-02   9.8183766e-01
  -4.2658330e-01   4.5847690e-02
   8.5291187e-02   2.5318478e+00
  -5.8909460e-01  -6.3606427e-01
  -2.5794823e-01   3.0598189e-01
  -3.4757289e-01   3.6216647e-02
  -4.0847569e-01  -1.9418017e-02
   8.8275722e-01   1.9821255e+00
  -2.5514428e-01   2.0615535e-01
  -1.9529861e+00   2.1493294e+00
  -1.7746110e+00   2.3781480e+00
  -4.2088323e-01  -8.8130854e-01
  -3.6924587e-01  -9.5376018e-04
   1.8167501e+00  -2.0419814e+00
  -2.4897792e-01  -2.4346200e-01
   3.6279136e-01  -4.3629077e-02
   1.7371080e+00   2.0585429e+00
  -7.3114590e-01   5.8371813e-01
  -7.3555940e-01  -6.6705928e-01
   1.1823524e+00   1.9494207e+00
   4.2778966e-01   5.3163382e-02
   6.8943679e-01  -6.4986561e-01
  -1.8992939e-01  -2.9462692e-01
  -2.6670804e-01  -3.3508525e-01
   9.8680827e-01  -2.6003665e-01
   3.3817629e-02  -3.7390525e-01
   3.7117040e-02   2.4686969e+00
   2.3600539e+00   1.9198235e+00
  -8.4975557e-01  -2.9395508e+00
  -1.8994715e+00   2.0841483e+00
  -1.6280248e+00   1.6830229e+00
   7.0580465e-01   7.2806073e-01
   2.3149943e+00  -1.1487574e+00
  -2.0091048e+00  -1.9975760e+00
  -3.7036791e-01   1.3053947e-02
  -6.2722826e-01   8.2690783e-01
  -1.3905210e-01   2.6511601e+00
   8.1082909e-01  -7.7229233e-01
  -3.8981908e-01  -5.7969591e-02
   5.8241171e-03  -3.6432809e-01
   2.7367821e-01   2.7949609e-01
  -1.1284809e-01   9.2143110e-01
   2.0889444e+00  -1.6552072e+00
   3.7256509e-01   4.1219533e-02
   7.0772919e-01  -8.3063180e-01
  -2.9888466e-01  -2.4167952e+00
  -3.3005220e-01   1.9185428e-01
  -2.9153102e+00  -1.2764548e-01
   7.4068564e-01  -6.5454997e-01
  -1.9088761e-01  -3.4319165e-01
   2.0475516e+00  -1.5454829e+00
   5.8039598e-02  -2.4252734e+00
  -3.9172445e-01  -8.0647630e-02
   7.2031080e-01  -5.7757008e-01
   5.9858454e-01   6.4435273e-01
  -3.0949152e-01   2.2848838e-01
   1.7792460e-01  -1.0685292e+00
  -8.5606276e-01  -7.2831417e-01
   2.7304657e-01   2.3330469e-01
   2.2678237e-01  -2.5893465e+00
  -1.2614864e-01  -1.0503541e+00
   3.7660222e-01   3.4124754e-03
  -1.8145200e-01  -2.9852965e-01
  -5.4386423e-01  -7.5582168e-01
   1.7077642e+00   1.9425973e+00
  -3.6632758e-01   4.8053466e-02
  -2.7875849e-01   3.0885645e-01
  -2.9876039e-02   1.0481625e+00
  -1.7676885e+00   1.3404501e+00
   9.9469170e-01   7.6999677e-02
   2.6148600e-01   2.9575574e-01
   3.3714534e-01  -2.9413189e-03
   6.4869172e-02  -3.7917738e-01
  -2.8023735e-01   1.9036265e-01
  -7.0234776e-01  -8.7326168e-01
  -8.6134463e-01  -2.8070564e+00
  -2.8252578e+00  -6.0901587e-01
  -9.0559155e-01   1.0013942e-01
  -2.5715786e-02   3.7914786e-01
   5.9414407e-01   8.7390604e-01
  -4.4826643e-02   3.7072777e-01
  -7.8092701e-01  -4.8807801e-01
   1.7092542e-02  -9.4902023e-01
  -1.0504244e+00  -1.8946451e-01
  -2.2580129e+00  -1.7597415e+00
  -5.7875849e-01   7.9673336e-01
   2.6547940e-01  -2.5343229e-01
  -1.9437777e-01  -2.6666965e-01
   9.2981040e-01   4.4668864e-03
  -6.1075268e-01  -7.9172781e-01
   2.2029815e-01   2.8078049e-01
   3.4750064e-01   1.0255005e-01
   2.4370297e+00   2.3837157e-01
  -3.0562233e-01   2.0561234e-01
   9.3712984e-01  -5.6315719e-03
  -6.8508767e-01   7.4766139e-01
   2.5604137e-01   2.4048069e-01
   3.7799412e-01   3.5968700e-02
  -3.8189664e-01  -4.4468492e-02
   2.3246749e-01   2.2498783e-01
   2.0756338e+00   2.2065513e+00
   2.7437920e+00   4.3121867e-01
   6.8764691e-01  -6.0149517e-01
  -8.9635447e-01  -3.6547761e-04
  -2.5081911e-01   2.9295909e+00
   3.8333022e-01   2.0451675e-02
  -2.6823077e+00   3.0072793e-01
   5.2383565e-01   7.6402243e-01
   1.7698931e+00   1.8727040e+00
  -4.0336672e-01   2.1691820e+00
  -1.8551064e+00  -1.6473519e+00
   7.2282091e-01  -8.6524144e-01
  -2.0622940e+00  -1.9201410e+00
   4.8140159e-01   7.6084060e-01
   1.5223908e+00  -2.1024390e+00
   2.3693271e-01   2.8011012e-01
   5.7965638e-01  -7.6554864e-01
  -3.5342646e-02   9.3812531e-01
  -7.7054593e-01   4.8287532e-01
   1.8076356e-01  -2.7744856e+00
   1.1736887e-01   2.8216238e+00
   3.0693484e-01   2.6683499e-01
   6.5674379e-02   8.3828299e-01
   3.6886329e-01   4.0920334e-02
  -1.7448867e-03  -9.4102407e-01
   7.2827852e-02  -1.1036121e+00
   9.3761542e-01   1.0623498e-01
   1.0177005e-02  -3.6594552e-01
  -9.6830378e-03   4.0382406e-01
   3.1564337e-01   2.5652846e-02
   2.6758978e-01  -2.3673991e-01
   3.3271487e-01  -1.5315939e-02
  -1.7427243e+00   2.0784251e+00
  -2.0791149e+00  -1.6908746e+00
   7.4843767e-01   5.6861616e-01
   2.9367482e-01  -2.7155895e+00
  -1.6459009e-01   1.0669997e+00
   3.7323547e-01   1.5839629e-01
  -6.9246316e-01  -7.8241821e-01
  -2.6724854e-01   2.6180342e-01
   8.8707329e-01   6.9733793e-02
  -1.0060273e+00  -1.8899282e-01
   6.9374011e-01  -5.5526271e-01
   4.7732416e-01  -2.9871833e+00
   1.9032422e+00  -1.5920639e+00
  -2.7959106e+00   1.4507094e-01
   1.7595946e+00  -2.1255756e+00
  -9.6985833e-01   6.6338912e-02
   3.7453943e-02   2.8125285e+00
   5.8480304e-01   6.9515323e-01
   2.5196432e+00  -1.7293516e+00
  -2.3616380e+00   2.0735503e+00
   3.6269185e-01  -2.3123643e+00
  -1.7345708e+00   1.8265074e+00
  -6.4832530e-01   6.3579536e-01
   1.1190451e-01  -1.0566920e+00
  -6.6135788e-01  -8.5182340e-01
   1.0844069e+00   3.0032930e-01
  -3.6756823e-02   4.1798879e-01
   7.3170960e-01  -7.5173949e-01
  -5.3793107e-01   2.7562659e+00
   6.4014439e-01   7.2603584e-01
   4.3622496e-01  -8.6515908e-01
   2.3964509e+00   6.6693135e-01
   2.5205593e+00   3.0190111e-01
  -2.4807456e+00   1.6171378e+00
  -1.6385475e+00  -2.1380018e+00
   1.9654890e-01  -2.8065034e-01
  -2.0103714e+00   1.5920500e+00
  -2.6231860e-01   2.2954879e-01
  -2.6913728e+00  -1.3536078e-01
   1.8158782e+00   1.7299895e+00
   3.3770051e-01  -9.6428452e-02
   9.1237753e-01   5.3445751e-02
  -3.2204043e-01  -2.2498873e-01
  -2.5611860e-01   1.6938169e-01
   9.1968118e-01   7.6263988e-01
   1.4169689e+00   2.3079247e+00
  -7.8852744e-01   7.8618145e-01
  -1.9125710e-01  -2.4461470e+00
  -1.1164486e+00   2.4887871e+00
   2.2711330e+00  -1.6802676e+00
  -2.6254661e-01  -2.5967516e-01
  -3.8742420e-01   6.3831811e-02
   2.6063877e-01   2.7521240e-01
  -8.5399882e-02  -2.5866849e+00
   1.1452468e+00   5.8636598e-02
  -6.6887528e-01  -7.6799684e-01
  -1.4350615e+00   1.8024998e+00
   8.2616172e-02   2.8390184e+00
  -2.5301005e-02  -3.4834496e-01
   2.1068978e-02   9.9012432e-01
   8.3997448e-02  -3.9306956e-01
   5.4347073e-01   8.4836716e-01
  -2.5666630e-01   2.5184593e-01
  -1.6949202e+00  -1.8082402e+00
   2.3770377e-01   2.3264592e-01
   8.6043834e-01   8.6584757e-02
   4.8053036e-02  -3.6711002e-01
   5.8893766e-02   8.1747863e-01
  -2.0975072e-01  -2.7930407e-01
   1.8320539e+00   1.6112425e+00
  -6.7534442e-01   7.0089102e-01
  -2.2645592e+00  -1.9902423e+00
   2.6978949e+00   3.5743994e-01
   2.5435366e-02  -9.7974605e-01
  -7.5161673e-01   4.7237272e-01
   1.8176827e+00   1.7849713e+00
  -8.5819372e-01   5.6259315e-01
   9.9972504e-01  -6.6423045e-02
   1.9434299e+00  -2.3100504e+00
   9.3550895e-02  -3.9220385e-01
  -3.6012585e-01   1.1250521e-02
   2.5563723e+00  -9.9790575e-02
   3.1515839e-01  -1.5083085e-01
   8.2955204e-01  -5.6929724e-01
  -4.0272515e-01   7.9414109e-01
  -8.3391393e-01  -5.2510631e-01
   1.5287445e+00   2.0586600e+00
  -5.7030717e-02   3.5216529e-01
  -2.6605361e+00  -4.7316359e-01
   2.5835936e-01   1.9433899e-01
   2.0381303e-01  -2.4712335e-01
  -7.3919604e-01  -5.6730487e-01
  -3.1343304e-01   1.9363543e-01
   5.2850409e-02  -2.5475687e+00
   1.6285210e+00  -2.0582107e+00
   1.5725841e+00   2.2772068e+00
   4.8011096e-01   8.4130340e-01
  -6.5562187e-01  -8.8450085e-01
   2.4374928e-01   2.7729514e-01
  -2.0032884e-01  -2.9808970e-01
   1.1647032e+00  -2.1944025e+00
   7.2779926e-01   6.4712915e-01
   5.1603029e-01   7.5417129e-01
  -6.4342071e-02  -9.6129461e-01
   2.8361913e+00  -1.1328430e-02
  -9.0377674e-01   4.4756012e-01
  -1.6837843e-01  -3.1555356e-01
  -1.5105441e+00  -2.0945781e+00
   1.9462649e+00  -1.5302860e+00
  -1.3836442e+00  -2.4380172e+00
   4.8584244e-02   3.4739743e-01
  -1.1394337e-02   3.2709366e-01
  -1.7726304e+00   2.3215516e+00
  -1.6574684e+00  -2.4270937e+00
   3.3356667e-01   7.1822164e-02
  -9.1076620e-01  -1.0448541e-03
   1.4440056e-02  -3.0103244e-01
   9.7909729e-01   5.4171595e-03
   3.4092814e-01  -2.7197432e-02
  -2.3639999e-01   2.1771370e-01
   2.6210572e+00   7.0935584e-02
  -2.7520299e+00   1.2183215e-01
   7.1398669e-01  -5.2078882e-01
   2.3258303e+00   8.3324079e-02
  -1.8828287e-01  -2.9608646e+00
  -3.6293079e-01   7.0256202e-03
  -3.8100402e-01   2.0459289e-01
   1.9096612e-01   2.7516437e+00
  -1.4046219e-01   3.7043942e-01
  -1.7638322e+00  -1.5282662e+00
   1.5302602e+00   2.3312277e+00
  -2.5115028e-01   2.2549968e-01
   7.8012785e-02   3.8307828e-01
  -2.8297383e+00   2.6374957e-01
   7.1149993e-01   8.8239869e-01
   6.9180468e-01  -7.1509401e-01
   5.6004250e-02  -3.5551880e-01
  -7.5156367e-01   6.3364424e-01
  -3.3629557e-01  -1.8310645e-02
  -9.9583482e-02   3.5134175e-01
  -7.0248435e-01   6.7461834e-01
   3.6884178e-02  -2.9893442e-01
  -2.3670803e-01  -2.3804716e-01
   1.5006568e-01   2.6740002e+00
  -9.1733373e-01   1.2970583e-01
   6.4371469e-01  -2.8353960e+00
   1.8691560e-01  -9.3365442e-01
   6.8726710e-01   7.6230281e-01
  -2.1002358e-01   2.9401638e+00
   2.7893217e+00  -4.6005021e-01
  -3.0779218e-01   2.3720190e-01
  -2.7826234e-01   3.0360932e+00
   1.0284042e+00  -1.2209493e-01
   3.4427247e-01   3.1681167e-04
  -2.7647208e-01   2.8818343e-01
  -7.9749014e-01   7.0619342e-01
  -1.8619332e+00  -1.8316897e+00
   3.9426167e-01  -6.3032874e-02
  -1.0327571e-01  -2.4038002e+00
  -9.1465096e-02   1.0538617e+00
  -7.7455065e-01   2.9061908e+00
   3.7359951e-01  -1.4054729e-02
  -3.4425080e-02   1.0165075e+00
   1.8195106e+00  -1.7207518e+00
  -7.1660916e-01   5.6351227e-01
   2.0769711e-01  -9.2952285e-01
   2.4329214e+00   1.4732485e-01
   6.7352943e-01   7.3831756e-01
   4.1132085e-01   4.8432275e-02
   3.4959639e-01  -2.6157497e-01
   1.8542279e+00   2.5538003e+00
  -8.6782858e-02  -1.0867003e+00
  -2.0647798e+00  -1.8110011e+00
  -1.7217629e+00  -2.1831634e+00
   7.7341863e-01   6.5284969e-01
  -5.5192461e-01   6.9751228e-01
  -1.5189894e+00  -1.6864359e+00
   2.3829686e-01  -2.7075862e-01
   2.0700161e-01   2.7135790e-01
  -8.4048009e-01   6.9250604e-01
  -9.3445786e-01  -7.0009207e-02
  -1.4364201e-01   9.9343147e-01
  -1.9622042e-01  -2.9275662e-01
  -2.2579876e-01  -2.9754255e+00
  -2.9900836e-02  -3.5627285e-01
   9.6753555e-01  -6.9216565e-02
   3.3228685e-01  -2.4688895e-02
  -2.4817964e+00   6.5673658e-01
   4.6636231e-02  -3.8897697e-01
   3.0117480e+00   6.3964212e-01
  -6.2506865e-02  -3.7815139e-01
   2.5847793e-01  -2.0143494e-01
  -7.7624488e-01   7.8775773e-01
   2.1038746e-01  -2.5475299e+00
   3.0850779e+00  -6.0755789e-01
  -8.1790514e-01   7.5642509e-01
   7.0554320e-02   8.6948346e-01
  -2.2383842e-01  -2.7002725e-01
  -1.9400029e+00   1.1979066e+00
   1.2836228e+00  -2.4898193e+00
   9.7715050e-01  -2.0919863e-02
   7.9436511e-02   3.3663527e-01
  -2.4386862e-01  -9.6657818e-01
   2.8247467e+00   2.8357407e-01
   3.1568190e-01   2.9196554e-01
   5.6258673e-01  -2.3369105e+00
   2.2094662e+00   2.0281271e+00
  -1.8653776e-03   3.8257835e-01
   2.3442333e+00   4.5847525e-01
  -1.5164101e-01   9.4797355e-01
   5.6406668e-01  -6.4753194e-01
   8.1458568e-01  -7.1014804e-01
  -6.8826821e-01  -6.4173008e-01
  -4.4336891e-01  -2.7555246e+00
   7.3036526e-01  -5.7168740e-01
  -5.7107997e-01  -7.8209683e-01
  -7.1797611e-01  -6.8331422e-01
   2.0385732e+00  -1.5545599e+00
   1.6190629e-01  -2.9155699e+00
  -2.3853294e+00  -1.6980344e+00
   2.2672411e-02  -3.5797764e-01
  -6.3952800e-02  -3.9858106e-01
  -5.5537185e-01   7.5986022e-01
  -7.0542602e-01   6.5772621e-01
  -1.0073429e+00  -1.8080500e-02
  -1.0980604e+00   4.8199261e-01
   2.4318276e-01  -2.8002334e-01
  -1.9205463e+00   1.8407535e+00
  -3.5635132e-01   5.0186465e-02
   2.0890704e-01  -2.7568832e-01
   9.3613593e-02   2.7333060e+00
  -6.1297814e-02   8.9897410e-01
   1.0880109e+00  -2.1460582e-01
   1.7752690e+00   1.9201627e+00
  -2.7105233e-01   2.8439266e-01
   9.7506714e-02   3.0986924e+00
   1.5326653e+00   2.1753570e+00
   3.3615766e-02   3.0372230e-01
  -9.2725589e-01   5.3834022e-01
  -4.3320181e-01  -2.4833101e+00
  -8.5703112e-01  -7.4052426e-02
   2.7258599e+00   8.5368372e-01
  -6.5880291e-01  -7.7216636e-01
   2.7328909e-01   2.0089318e-01
   4.5842232e-02  -3.5513641e-01
   1.0435430e+00  -4.6219876e-02
   8.0372547e-02   1.0760135e+00
   2.0267435e+00  -2.2822865e+00
  -1.8702030e+00  -1.7238110e+00
   2.8821174e-01  -3.0681201e+00
  -2.1286165e+00   1.7870503e+00
  -2.0793416e+00   1.2248759e+00
   1.1883669e-01  -3.4113396e-01
   4.2528380e-02  -3.4707041e-01
   2.5555709e+00  -2.4845650e-01
   3.3263121e-02  -3.6790257e-01
  -9.1888367e-01  -1.7503298e-01
   2.1572167e+00   1.7014390e+00
  -2.4244570e-01  -2.5697789e-01
  -2.3424847e+00   1.3225748e+00
   3.6915250e-01   9.2826643e-01
  -3.0525420e-01  -2.0113754e-01
  -1.0768803e-01   1.0625754e+00
   2.5288502e-01   3.4546416e-01
  -6.3878082e-01   6.9209535e-01
   2.6574306e+00   2.2638244e-01
  -5.6448123e-01   2.7131655e+00
  -1.7996320e+00   1.4890765e+00
  -1.8153761e+00  -2.3095164e+00
  -2.0613501e-01  -3.3387244e-01
  -1.5066085e+00  -2.2535424e+00
   5.1115917e-01  -7.5192102e-01
   1.0637355e+00   2.2325171e-01
   6.7825632e-01  -7.3441176e-01
   6.1863721e-02   3.6990050e-01
   9.6486035e-01   9.9188496e-03
   2.6075866e-01   2.6961657e+00
  -4.9095881e-01   2.7391624e+00
   3.2085618e-01  -2.4935056e-01
   3.7086234e-01  -3.2449906e-02
  -3.5562153e-01  -6.4301667e-02
   3.0333324e-01  -2.6459419e+00
  -4.8102753e-01   2.6234830e+00
  -2.4142345e+00  -4.5193206e-01
  -1.1382492e-01  -1.1286993e+00
   2.6563901e-01   2.7170456e-01
  -7.9558279e-01   1.0506405e-01
  -8.5228805e-02   8.8409610e-01
   1.8647050e+00   1.5913753e+00
  -7.9051738e-02   3.6497611e-01
   1.1032717e-02   1.0075946e+00
  -2.6755213e+00  -5.0003136e-03
   5.5546823e-01  -2.8093658e+00
   3.3521742e-01  -2.0145206e-01
   3.6480310e-01   3.6827850e-02
  -3.0548671e+00   6.0600835e-01
  -3.3901787e-01   4.5588919e-02
  -9.4563767e-01  -1.1176381e-01
   1.2447419e+00   2.4381168e+00
  -2.3628903e-01  -2.8769872e-01
   3.5080748e-01   7.5894869e-02
  -3.2537055e-01   1.9845848e-01
  -5.7993912e-02   3.5632588e-01
   9.0128846e-01  -1.7072920e-01
  -4.9639770e-01  -7.5552139e-01
   3.7698875e-01  -6.5604604e-03
  -9.7385301e-02   3.3237185e-01
  -2.6216053e-01  -2.3015413e-01
  -8.6533517e-02   9.2648997e-01
   6.1895087e-01   2.5559866e+00
  -7.5998484e-01  -5.7970957e-01
  -3.7584967e-01  -8.8117599e-04
  -5.5247136e-02   3.8116624e-01
  -3.9286597e-02   3.2391938e-01
   1.0703275e-02  -3.3971943e-01
  -3.4755282e-01  -5.4943456e-03
  -3.9947528e-02  -2.6853739e+00
  -1.8689610e+00  -1.7435074e+00
   9.0449760e-01   1.3805688e-01
  -1.0494008e+00  -2.3274998e+00
   7.6842415e-01  -6.4937113e-01
  -2.1564881e-01  -2.5350616e-01
  -8.0847646e-01   6.0160445e-01
   2.9173891e-01  -2.6666243e-01
  -1.8717977e-02  -1.0807830e+00
   2.1035372e-01  -1.0612610e+00
  -2.6830102e-01  -2.5506699e-01
  -6.5364580e-01  -7.6217062e-01
   1.0707792e+00   8.8945513e-02
   1.6767334e-01  -2.5932333e+00
  -3.0092927e-01  -9.9241872e-01
   3.1978136e-01   9.0595466e-01
  -2.5700621e+00  -5.3479035e-01
   2.0196405e-01  -2.5561699e-01
  -2.5037057e+00   2.0104224e+00
   2.3931910e-01  -2.7467733e-01
   9.2478133e-01   3.2481825e-02
  -1.8599416e+00   1.7177341e+00
   9.3620651e-02   9.4507632e-01
   5.5544056e-02  -1.0349811e+00
  -6.1035630e-03   9.3408704e-01
  -6.2392181e-01   6.1375553e-01
   1.7851275e+00  -1.7468920e+00
   2.9840235e+00  -5.0604145e-01
   1.8286717e+00   1.5713395e+00
  -4.1516043e-01   6.3214988e-02
  -2.5619830e+00  -1.1826821e-01
  -5.6358004e-02  -1.0709057e+00
   7.2107235e-01   5.6363170e-01
   3.8509713e-02   3.3566413e-01
  -1.0411059e+00   1.0978751e-01
  -3.5571148e-01   2.4268592e-02
  -2.0932528e+00   2.0877702e+00
   2.8031671e-01  -2.8410803e-01
  -1.4072084e-01   2.8093396e+00
   2.0076849e-01  -2.8745388e-01
  -2.3185872e-01  -2.8148995e-01
   1.9146865e+00  -1.7736126e+00
   2.1906455e-01   2.9004985e-01
  -9.7432908e-01   3.6006690e-02
  -6.9856989e-02   3.6106513e-01
   1.5075974e+00  -2.2597891e+00
  -1.5132686e+00  -2.3182205e+00
   1.3269961e-01   8.4344006e-01
   8.9930864e-02   1.0004331e+00
   1.8105933e+00   1.8793021e+00
   4.0929046e-02   9.7434579e-01
  -1.9264771e+00  -1.9008567e+00
  -2.5355828e+00  -1.4129068e+00
   1.4331352e-01  -1.0652287e+00
  -2.7803112e+00   2.1652905e-01
  -6.7325836e-01  -7.1514932e-01
  -2.8910964e-01   2.5302227e-01
   2.7326933e+00  -2.4244848e-02
   3.0245058e+00  -5.2660845e-01
   3.8163523e-02   3.7304409e-01
  -2.5757164e-01  -2.9272541e-01
  -1.2178669e-02   3.2907217e-01
  -6.4597742e-01  -7.5764199e-01
   2.7668621e-01  -2.5303148e-01
   1.3949820e-02   3.9728450e-01
  -2.0685005e-01   9.1364870e-01
  -1.7908074e+00  -1.5763978e+00
   8.1845285e-02   1.0670323e+00
   4.1773065e-01   1.8712255e-02
  -1.6674843e-01  -2.8739737e-01
   1.6518988e+00  -2.1487872e+00
  -9.3114937e-01  -1.0778382e-01
   1.2900681e-02  -4.1549817e-01
   1.5398975e+00   2.4606583e+00
  -1.7133910e+00  -1.5719889e+00
  -2.2999871e+00   1.4493615e+00
   8.6345658e-01  -7.9389829e-01
   6.5895706e-01  -7.1480736e-01
   1.8539970e-02  -8.7365799e-01
  -4.7689259e-02  -9.7681537e-01
   1.3896547e-02   1.1003692e+00
  -2.4268155e+00  -6.6508136e-01
   3.5071043e-01   7.4433263e-02
  -2.2210577e+00  -1.6257890e+00
   6.0539322e-01  -2.4744855e+00
  -1.6104257e+00  -1.7254965e+00
   1.9351565e+00  -1.7986674e+00
   6.2680887e-01   8.1534303e-01
  -3.0928744e-02  -9.1299860e-01
  -2.3605418e-01   9.2965648e-01
  -8.4568738e-03   3.4170766e-01
  -1.0514069e+00  -1.2330010e-01
  -1.7524576e+00  -1.9033229e+00
  -4.7795640e-01  -7.9098341e-01
  -7.2799842e-01   2.6539864e+00
  -8.6640723e-01  -3.4153935e-02
   4.1417881e-01   3.2723548e+00
  -3.7003648e-01   2.5082880e+00
  -3.7030473e-01  -1.7051150e-02
  -2.8754514e+00  -1.3484484e-01
  -1.8176057e-01   1.0221594e+00
  -1.3068890e+00   2.3069969e+00
   9.8663356e-01   9.5723427e-02
   2.1704507e+00   1.5159295e+00
   4.2861973e-01   2.5080614e+00
  -3.7965502e-01  -7.9431853e-02
   2.8845579e-01  -1.6094111e-01
  -5.5107193e-02   1.0375645e+00
  -2.5176211e+00  -3.7548948e-01
   1.0227725e+00   7.2269304e-02
  -3.1971700e-01   2.3499881e-01
   1.4968172e+00   1.8862444e+00
  -1.0561766e-02  -9.8388404e-01
  -2.8264691e-01   2.0430509e-01
  -3.2864142e-01  -6.4456141e-02
   7.3453567e-02   3.8390130e-01
  -2.4233189e-01  -2.4996399e-01
   1.7078122e-01   2.5394285e+00
   8.3653568e-01  -5.3310757e-01
   2.1151105e+00  -1.4578759e+00
  -2.7549579e+00  -1.8606726e-01
  -4.2579828e-02   3.7338324e-01
   6.4307712e-01   9.0809864e-01
   1.0880257e-02   3.5967880e-01
  -2.8877350e-01   2.3910753e-01
   9.3186172e-01   4.5259916e-02
   2.3213195e+00   1.4552957e+00
   7.0213058e-01  -5.6262356e-01
  -3.4367584e-01  -7.4424161e-02
   6.8214974e-01   6.6016729e-01
   7.6737103e-01  -5.8822894e-01
   3.6557374e-01   7.6866481e-02
  -3.7053062e-01  -1.7671339e-02
   6.6198080e-01  -6.0032978e-01
   2.3058519e+00  -1.4742961e-01
  -1.6796049e-01  -1.0840643e+00
  -2.0671347e+00  -1.7261696e+00
  -1.0069210e+00   1.2407423e-01
   1.0012779e+00   1.0588868e-01
  -8.3682238e-01   6.7017595e-01
   8.2910748e-02   9.5311613e-01
   5.1014296e-02  -2.8387329e+00
  -2.7626156e-01  -2.1345233e-01
   1.0602394e-01  -1.0839228e+00
  -2.5895629e+00   7.7548215e-01
  -3.2218177e-01   2.5864829e-01
  -3.5776353e-01  -1.0843668e-01
   3.1107704e-01  -2.2465078e-01
   1.7553536e+00   1.9259301e+00
   6.3230749e-01  -2.8765213e+00
   1.8443703e+00   2.0961657e+00
   2.1355479e-01  -3.0259095e-01
   6.7446069e-01  -6.2169838e-01
  -3.5053620e-01  -6.8251479e-02
   4.2754979e-03  -3.8463932e-01
   2.2669964e-01   8.9206291e-01
  -1.5617400e+00  -1.6140534e+00
  -1.0190440e+00   7.1044761e-02
   3.7756774e-03  -4.1688182e-01
  -2.9578317e-01   2.6303024e-01
  -6.3941883e-01  -6.8942528e-01
  -2.7116891e+00   2.6795950e-01
   2.7642518e-01  -2.8562296e+00
   6.4866520e-01   7.8453085e-01
   2.5228753e-01  -2.3522293e-01
   7.4963830e-01  -5.7221661e-01
   6.6460095e-01  -7.4735283e-01
  -7.1420882e-01   7.3394245e-01
  -2.6116946e-01  -2.9644055e+00
  -9.5591974e-01  -4.6883820e-02
  -1.9897461e+00   2.0505421e+00
  -2.4361592e-01   2.4985303e-01
  -2.4655665e-01   2.3263101e-01
  -2.6961018e-01  -2.4277163e-01
  -1.5253081e-01  -2.9696412e-01
   1.1013000e-01  -9.1671501e-01
   6.1175081e-01  -8.0225359e-01
  -1.8936729e+00  -2.1667779e+00
  -4.7493548e-02   3.2449083e-01
  -2.6429159e+00   1.9382572e+00
   1.9616428e-01   3.0295108e-01
   2.2430682e+00   1.4920807e+00
   2.4902496e-01   2.4824112e-01
  -2.5082847e+00  -2.8361534e-01
  -2.1037928e+00  -1.0649047e+00
  -7.5023238e-02   1.0000726e+00
  -3.5457580e-01   2.4791116e+00
   2.5173811e+00   8.4857300e-02
   2.4751190e+00  -1.6388324e+00
   3.9713908e-02   3.8866606e-01
   8.6809212e-02  -9.9565314e-01
  -9.3843983e-01  -2.8625877e-01
  -1.8343681e+00  -1.7572960e+00
   2.6644155e-01  -2.5066619e-01
  -4.0292569e-02   3.6663357e-01
   4.5828994e-01   2.8808350e+00
   1.7935768e+00  -1.4062420e+00
   8.8126779e-01  -5.8048186e-01
   2.0202749e-01   2.6365814e-01
   6.9168172e-01   6.9492112e-01
  -2.7687472e-01   2.0488132e-01
  -6.2117504e-03  -1.1029445e+00
   3.4038540e-01   2.4041939e+00
   5.3823082e-01  -2.1514573e+00
  -8.4677082e-01  -8.5868431e-01
   6.7995068e-02   3.9389543e-01
   6.1510882e-03  -4.0233472e-01
   1.7147896e-01  -9.2983250e-01
  -2.4947541e-01  -2.2478960e-01
  -8.3523382e-01  -5.7675891e-02
   8.0301383e-01  -2.9797599e+00
   5.0870497e-02  -4.1102346e-01
   6.1023291e-01   8.8336896e-01
  -1.5141734e-01  -3.2116811e-01
   8.7496150e-02  -2.6346147e+00
   3.3500084e-01   5.7803851e-02
  -1.9737466e+00  -1.8481145e+00
   1.7426689e-01  -9.4094317e-01
   9.0148915e-01   5.6729623e-03
   1.0143953e+00  -1.1038028e-01
   2.5266916e-01   3.2620682e-01
   3.0725117e-03  -3.3200535e-01
  -1.6136827e-01   2.8768485e+00
  -2.9202868e-01   2.7721310e+00
   1.5506012e+00  -2.2540720e+00
   1.7048236e-01  -9.4161959e-01
   7.7634135e-01  -7.3777318e-01
  -3.4972075e-01  -4.7590914e-02
  -2.3590537e-02  -3.7210348e-01
   1.8601113e+00   2.0430020e+00
   8.0220874e-01  -5.0143056e-01
  -2.0914120e+00  -1.6162278e+00
  -3.4315492e-01  -1.6409526e-02
  -2.8175220e-01   2.1029714e-01
   2.3853193e+00  -1.7616025e-01
   3.5541021e-01   1.1233547e-02
  -8.5169843e-01   4.8470196e-01
   2.3569651e-01   2.6738743e-01
   5.7653666e-01  -7.1340595e-01
   9.9239069e-02  -3.3475020e-01
  -2.1128994e+00   1.8047647e+00
   4.1837478e-01   4.7698238e-02
   1.4014056e-01  -2.5913195e+00
   4.4253199e-02   3.4553279e-01
  -2.6245947e+00  -2.2324297e-01
   3.2333991e-01  -2.3918840e-01
  -3.3255624e-01   6.1614760e-03
   2.3977156e-01   2.6112768e-01
  -1.7353443e+00   1.9210916e+00
  -7.9640525e-01  -6.7246264e-01
   9.8186344e-02  -2.3189392e+00
  -3.0848274e-01   2.7177125e+00
   1.9093450e+00   1.6748427e+00
  -1.4187666e+00   1.9526467e+00
   3.6885888e-01   1.5393486e-02
  -8.6328882e-01   6.1639564e-01
   1.0817265e-01  -3.0411535e+00
  -3.3267702e-01  -5.5724581e-02
   5.1592791e-01  -7.4815543e-01
  -5.1541395e-02   3.3488899e-01
   6.8283007e-01   7.7348171e-01
  -2.5515066e-01   2.1134374e-01
  -1.9121464e+00  -2.0451138e+00
   5.5403821e-01   7.6519495e-01
  -2.9873267e-02  -2.6527803e+00
   6.9992469e-02  -3.3760316e-01
   4.3074650e-02  -3.4476785e-01
   3.9360094e-01   4.1479997e-02
   2.2304798e+00   2.1236302e+00
   7.8548690e-02  -1.1131390e+00
  -1.9830027e+00   1.7088327e+00
   2.4615433e-01  -2.1207485e-01
  -2.1122780e-01   2.9575686e-01
   2.4220553e-01  -8.9400288e-01
  -8.0102534e-01  -6.6498012e-01
   2.0660180e+00  -1.4340528e+00
   2.5321225e+00  -2.9396223e-01
  -8.5300660e-01  -1.2309142e-01
  -1.3701633e-02  -3.4498834e-01
  -1.7533609e-02   9.0328155e-01
   9.7786086e-02   1.0999925e+00
   7.0035053e-02  -3.6608802e-01
   2.0971867e+00  -1.7280381e+00
   9.9606218e-01   4.0855358e-02
   1.4531219e+00   1.4871155e+00
  -2.1435695e+00  -2.0080510e+00
  -9.2318512e-01   6.0222555e-01
  -1.8217184e+00  -2.0725050e+00
  -1.5846401e+00  -1.9254752e+00
   3.9189848e-01   1.2945920e-01
   3.3064650e-01  -2.2302606e-01
  -2.5210547e-01  -3.1170301e+00
   2.1868288e-01   2.3035296e-01
   7.0577255e-01  -6.4023036e-01
   5.1885651e-03   3.2724535e-01
   4.3560779e-02   3.1481310e-01
  -6.5847730e-01   6.9872329e-01
  -1.7406825e-01  -1.1221797e+00
  -4.0193898e-01   1.0517776e-01
  -3.7412241e-01   2.4025778e+00
  -1.9195275e+00   1.8108014e+00
  -1.2720496e-02  -3.8292537e-01
  -8.6260176e-01   7.0248688e-01
   5.3442593e-02   3.9287732e-01
  -8.4936792e-01  -1.5981918e-02
   6.6375397e-02   3.3482140e-01
  -2.5969083e+00  -7.2989860e-02
   3.7489592e-01   2.5910404e-02
   2.1057600e+00  -1.5624166e+00
  -1.8294169e-01   3.3066737e-01
  -1.8637803e+00  -1.9272311e+00
  -4.6712303e-02  -3.8577266e-01
   2.6368446e-01   2.8251863e-01
   6.9996385e-01  -6.1453479e-01
  -4.3931817e-02   9.6593478e-01
   7.3841024e-01  -6.1461670e-01
   4.2027897e-01   8.2682686e-01
  -1.3976721e-01  -2.5936558e-01
  -1.5204026e-02   3.7076551e-01
   8.6436420e-01   8.1486102e-01
   7.1008209e-02   8.8862107e-01
   2.6567503e-01  -2.0508364e-01
  -1.3500566e-02  -3.9042148e-01
  -7.2728268e-01  -8.1694885e-01
   5.0582821e-01   8.6295541e-01
  -6.9643152e-01  -6.6138070e-01
   2.3436495e+00   1.2195798e+00
   4.9103446e-01   7.9315930e-01
  -2.6012159e-01  -2.8764920e+00
   2.1857533e-01   3.3569076e-01
  -2.1105890e-01  -2.9296179e-01
  -3.3767432e-02  -4.4054703e-01
   7.1881755e-01   6.0468455e-01
  -3.7588813e-01   4.4470443e-02
  -2.5956088e+00   4.4853333e-01
  -1.4993419e+00  -1.9756658e+00
  -8.5087207e-01   9.0131427e-03
  -2.5383987e-01   2.3317889e-01
   3.0440512e-01   2.6743196e-01
   3.4527219e-01   1.1504762e-01
   2.9264725e-01  -2.2563286e-01
   1.2573042e-05  -3.4173843e-01
   6.7913347e-01  -6.7921044e-01
  -5.5064416e-02   2.7178607e+00
   1.0228549e+00   1.4843020e-01
   2.8994612e+00  -8.9614861e-02
   2.0265804e+00  -1.9933239e+00
   3.7392972e-01  -2.4520173e+00
  -5.2997809e-01  -2.2943604e+00
  -6.5347138e-01   6.6868527e-01
  -3.0428810e-01   2.4075104e-01
  -1.0234555e+00   2.5321926e+00
  -2.6634055e-01   2.7723840e-01
  -1.5741388e-02  -1.1447630e+00
  -2.1864945e-01  -9.2416905e-01
  -2.7195325e+00  -7.1003399e-01
  -2.1862943e+00  -1.6613072e+00
  -9.6575728e-01  -7.7404086e-03
  -2.8170215e+00   2.4692346e-01
   6.9828415e-01   6.2970520e-01
  -9.3371889e-04   2.3840936e+00
   2.8715610e+00   6.8529663e-01
   4.9809050e-01   2.5387117e+00
   7.4600478e-01   4.7827357e-01
   1.9686252e+00   1.6297663e+00
  -2.9559022e-02  -3.3833941e-01
   7.0186581e-01   5.7117466e-01
   1.5102284e-02  -3.8733623e-01
  -7.1002163e-02  -2.6407367e+00
   1.1615573e-02  -8.5585416e-01
   6.4185435e-01  -7.7798367e-01
   1.8185962e-01   9.5073760e-01
   3.3352154e-01  -2.2427520e+00
   3.5043396e-01  -2.3877792e-01
   6.3516673e-01  -8.3137986e-01
   5.6645335e-01  -2.3076796e+00
  -5.4731103e-02   2.8277983e+00
   1.1450406e+00   2.9968207e-02
   1.4698455e-01   2.4132761e+00
  -6.0948520e-01  -8.1078113e-01
  -2.1306707e+00   1.9590058e+00
   6.0669030e-01   7.3885406e-01
   2.2433830e+00  -1.6767194e+00
   2.7990176e-01  -2.6419745e-01
  -2.0791563e+00  -1.5294130e+00
   6.7653471e-01  -7.2255593e-01
  -1.8616996e+00  -1.7755651e+00
  -6.8786896e-01  -6.8935090e-01
  -2.7022179e-03   3.7009332e-01
   2.1515528e-03  -9.5328160e-01
   2.1211323e+00  -2.0300480e+00
   1.7786776e+00  -1.7984242e+00
  -7.2568789e-02  -3.0050469e+00
  -2.2726058e-01   2.5763975e-01
   2.0226416e-01   1.0574407e+00
   6.5933088e-02  -3.8610684e-01
  -2.1723123e+00  -2.1675323e-02
   3.8730094e-01   8.5245684e-01
  -3.8399714e-01  -6.7482179e-02
   3.8179754e-04  -3.1162459e-01
  -9.6484306e-01  -1.1791752e-01
   9.1674812e-04   3.3640252e-01
  -9.5276885e-01   2.6186958e-01
   7.5975764e-01  -5.7645689e-01
  -2.4374187e-01  -2.8537715e-01
  -2.1592119e+00  -1.5128590e+00
   1.1533773e-01  -9.8192643e-01
   9.7766002e-01   1.0958961e-01
   8.4110831e-02   1.0191609e+00
   2.2600352e+00  -1.4965449e+00
   6.0564848e-01  -2.9273774e+00
  -2.7003424e-01  -2.5392181e-01
   2.7414720e-01   2.9536947e-01
  -1.8573820e+00   1.9325571e+00
  -1.8563487e+00  -1.9473885e+00
   1.7365082e+00   2.1117471e+00
  -8.9065424e-01  -1.7234864e-01
   1.8551681e+00  -1.7322465e+00
  -2.8448186e-02   2.2569480e+00
  -2.8325055e+00  -2.4334572e-01
  -1.8541831e-01  -3.2944991e-01
  -2.5830194e-01  -2.7193699e-01
   1.3020399e-02   8.3045726e-01
  -1.0911615e-01  -3.3433675e-01
   4.0241887e-01   2.8985291e-02
   9.8059203e-01  -7.2040709e-02
   2.8240627e-02   3.4111343e-01
   3.1293966e-01  -2.4510091e-01
  -1.4107398e+00   2.1415284e+00
  -1.7767311e+00   1.9866006e+00
   3.2651757e-01  -3.3278482e-02
   8.7601982e-01  -2.3804598e-01
  -2.1184916e-01   3.2755687e-01
  -2.0659176e-01   2.6231823e-01
   6.7242755e-01   8.2174064e-01
   3.1143621e-02   9.2733660e-01
   2.4828970e-01  -2.8132927e+00
  -2.7122500e+00  -5.1416150e-01
   2.7455121e+00   2.9518275e-01
   1.4584233e+00   1.8991759e+00
  -2.4647094e+00   3.7479033e-02
  -2.3197736e+00  -3.3888787e-01
  -6.8562092e-01   5.6353877e-01
  -1.8784463e+00  -1.3950511e+00
   1.7418385e-01   2.5064588e-01
  -5.3612616e-01   8.1303317e-01
   1.7484584e+00  -1.6071668e+00
   2.8715904e-01  -2.0976438e-01
  -2.6292948e-01   2.6002644e+00
  -9.2485398e-01  -3.0251664e-01
  -2.9203376e+00  -7.3967933e-01
  -1.4766536e-02   3.7162030e-01
   1.0707658e-02  -3.6992629e-01
  -4.5959954e-01  -7.6370294e-01
  -6.3073094e-01   7.4910192e-01
   3.8577849e-01   1.2013257e-02
  -6.1883699e-01   7.1923663e-01
   3.5240444e-01   1.0406102e-01
   2.0395058e+00  -1.5141441e+00
   7.8688236e-03   8.3601895e-01
   2.9519224e+00  -9.1283448e-02
  -3.6015648e-01   1.6608783e-02
  -3.4824634e-02  -9.9649268e-01
  -1.2058750e-01   2.5989402e+00
  -2.3433230e+00  -9.4609256e-01
   9.2498624e-01   1.1392570e-01
  -3.2018931e-01   2.6938333e-02
   2.6504573e+00   1.8259193e-01
   3.0596669e-01  -1.0043306e+00
   7.5918324e-01  -6.2023533e-01
   4.1475846e-02  -3.4546681e-01
  -6.0919887e-01   6.9691793e-01
   7.9230149e-02  -3.6328801e-01
   2.4130981e+00   1.7640128e+00
  -2.2746700e-01  -2.3072830e+00
   1.5431136e-02  -3.7139406e-01
   1.5581674e-03  -3.8603634e-01
  -1.1489680e+00  -6.7751625e-03
  -1.8567221e+00  -1.6729703e+00
  -3.1480088e-01  -1.0789563e-01
  -8.0107142e-02   9.7458305e-01
   1.0171519e+00   1.3766391e-01
   2.4450447e-01   1.0670135e+00
  -9.2785195e-01  -1.2665252e-01
  -2.4888140e+00   3.8384193e-01
   1.0204344e+00  -1.9554198e-02
   9.1898122e-01   1.3859797e-01
  -5.4595804e-01  -7.7641492e-01
  -4.7283508e-01   2.6499836e+00
   2.8294147e+00  -1.1605689e+00
  -2.2717593e+00   1.6443974e+00
  -1.2629505e+00  -1.6755927e-01
   7.6393524e-01   6.4876253e-01
  -1.6856787e-01  -2.8822035e-01
  -5.2552313e-04   3.3003719e-01
   3.0979131e-02  -3.6775304e-01
  -3.0525619e-01  -2.9366832e-01
  -2.6206700e-01   2.9202273e-01
  -2.0811156e+00  -1.8373297e+00
  -1.2296200e+00  -1.9229048e+00
  -1.8688358e+00  -1.8129015e+00
   2.7457563e+00   4.5068371e-01
  -3.0268809e+00  -2.5720915e-01
  -7.2297013e-01   7.1989701e-01
   2.2914931e+00   6.0479427e-02
   9.5053808e-02  -2.4756355e+00
  -8.8584721e-02  -1.0346434e+00
   1.6793419e+00   2.3463863e+00
  -1.0803210e+00   4.5634654e-02
  -1.0639297e+00  -2.9846876e-01
  -4.4357156e-02   3.7868226e-01
   2.6658884e+00   4.3554402e-01
  -3.4867640e-01  -2.3039486e-02
  -4.0212477e-01   1.7224505e-03
   6.2346361e-01   7.1703197e-01
   5.6061914e-01   6.0958292e-01
  -2.6233193e-02   3.4542110e-01
   2.9210562e+00  -1.2848947e-01
  -1.5027337e+00  -1.7706442e+00
  -7.8832067e-02   3.0684338e-01
   6.3519401e-01   9.0473485e-01
  -6.9250743e-01   7.0531973e-01
  -3.5054041e-01   8.9019753e-03
  -2.4167933e-01   3.0385981e-01
   1.5867070e+00   2.0216374e+00
  -1.6612835e+00  -1.4283902e+00
   1.6472064e+00   2.1058270e+00
   2.4205843e-01   2.8783467e-01
   2.8424454e-01  -2.4207283e-01
  -2.4303790e-01  -2.3421866e-01
   2.1083260e+00  -1.4046695e+00
   6.1420212e-01   8.2562404e-01
   5.6873061e-01  -7.6099842e-01
  -2.8137785e+00   2.4593306e-01
   2.7880253e+00  -5.4197811e-01
   3.5047976e-01   2.7773250e-02
   1.9940484e-01  -2.9178102e-01
   9.5461773e-01  -1.4813890e-02
   8.7102639e-01  -7.3479039e-01
   2.4100626e+00   2.9731370e-02
   6.7502270e-02   3.4909549e-01
   6.9768396e-01  -6.9479999e-01
   2.7321238e-01   2.2863802e-01
   1.5038144e+00   2.2111943e+00
   2.3020223e+00   1.3058656e-01
  -2.0052949e+00   1.2863652e+00
   8.1300146e-02   3.7423649e-01
   6.3941449e-01  -7.0755445e-01
  -2.2127171e+00   1.9519510e+00
  -1.9488074e+00  -1.5909234e+00
  -3.7654847e-01   5.4744966e-02
  -1.9101634e-02   1.0141491e+00
  -4.4711490e-01   8.0951702e-01
   3.0832478e-01  -2.5096404e-01
  -3.3953390e-02  -3.2189069e-01
  -5.2058045e-04   8.5714269e-01
   5.4620339e-01   2.5249676e+00
   1.2398864e+00   2.2794846e+00
  -1.9243805e+00  -1.2058498e+00
   7.9698386e-01  -7.1074128e-01
  -1.6479233e-01  -3.3540357e-01
   2.6228311e+00  -1.4489702e+00
  -1.7174688e+00  -1.9741797e+00
  -1.0058835e+00  -1.4667694e-01
  -3.2850893e-01   3.0494397e-02
  -6.6569592e-01  -7.8977116e-01
  -2.1886477e+00  -1.6738440e+00
  -4.1885948e-01  -2.8242913e+00
   4.1754820e-02   3.5640718e-01
   7.1408121e-01   6.5261242e-01
  -7.9100894e-01  -7.7854566e-01
   6.8787382e-02   3.2814044e-01
  -2.5610674e-01   2.0406758e-01
  -1.9431814e+00   2.1409044e+00
   6.9743613e-01  -6.8433956e-01
   1.0171448e+00   1.7025794e-01
   3.8466832e-02  -3.9269986e-01
  -1.9754964e-01  -2.9182894e-01
  -9.1882635e-01   5.6687297e-01
   2.5784138e+00  -1.8550218e-01
   3.1408368e-01  -1.1066803e-02
  -7.7550574e-04  -1.0618110e+00
   4.9559361e-01   7.7626496e-01
  -4.7134949e-01   2.5619933e+00
  -5.5606171e-02   3.4833964e-01
  -2.8850543e+00  -3.2687473e-01
   9.7010786e-01  -1.0303423e-03
  -3.4032505e-01   1.5688778e-01
  -1.6502558e-01   1.0626595e+00
   8.2527418e-02   1.1984341e+00
  -7.4475313e-01   5.9083078e-01
  -2.3767570e+00   1.3566721e+00
  -3.3331771e-01  -1.2851582e-01
  -1.7291283e+00  -2.0543080e+00
  -1.7171985e-02  -1.0267041e+00
  -9.4172588e-01   3.7307299e-02
  -2.5108823e-01  -3.1498427e-01
  -3.6805331e-01   3.0007449e+00
  -3.8164540e-01   1.0550542e-02
  -2.2454005e-01   1.0756706e+00
  -2.1237586e+00   2.0405371e+00
   8.6844538e-01   5.6888684e-01
  -7.0014533e-01   5.4792674e-01
  -5.8324477e-01  -7.1706944e-01
  -2.9167962e-01  -2.3580415e-01
  -3.1496811e-01   2.7150336e+00
   1.3775997e-02  -3.3654811e-01
   2.8411301e-01  -2.2619099e+00
  -5.3282569e-02  -3.4721579e-01
   2.5498843e+00   2.5343784e-01
   1.6464717e-01  -8.7691009e-01
  -1.8633854e-01   9.6108643e-01
  -7.3570756e-01  -8.0337477e-01
  -3.0514550e-01   1.4064908e-01
  -3.2160309e-01   1.9754107e-01
   2.6606718e+00  -2.5135030e-01
   2.5646297e-01   2.5487117e-01
  -2.6073277e-03  -3.6363186e-01
   6.7785748e-01   6.9881841e-01
   5.4786134e-02   2.8048316e+00
  -1.9290326e-01  -2.2160288e-01
   1.8289118e-01  -9.0096571e-01
  -2.3047243e-01  -2.4466377e-01
  -2.2407882e-02   3.6906911e-01
   2.7167690e+00   8.5606889e-01
  -3.1983759e-01  -1.7880051e-04
  -8.3968757e-01  -3.5814016e-02
   2.4340381e-01   2.9116274e-01
   2.6876308e+00   1.8477997e-01
  -7.6465087e-01   6.8158487e-01
  -8.2604690e-01   6.2854347e-01
  -1.6784735e+00  -1.8998308e+00
  -2.5254144e-01  -2.3215504e+00
  -2.6317762e-01  -3.1621256e-01
  -2.8482011e-01   2.8478822e-01
   8.9287209e-01   6.0654232e-01
   8.7002157e-01   7.9418478e-04
   9.7699588e-01  -8.9391840e-03
   2.4549304e-01  -2.7438295e-01
   5.2953399e-02   3.6437149e-01
   6.8444103e-01   6.8963489e-01
   6.7402434e-01   6.4482893e-01
  -1.9585838e+00  -2.0401584e+00
  -1.0553277e-01  -8.8771911e-01
   2.6536949e+00   4.9875779e-03
  -2.7607943e-01   2.4106297e-01
  -2.9237709e+00   8.3001908e-03
   3.9720021e-02  -2.7910498e+00
   1.1411727e-02  -2.5869031e+00
   1.4820553e+00  -1.8549824e+00
  -3.2132183e-01  -2.3946120e-01
   2.3503302e-01   2.4044349e-01
  -2.2178240e+00   1.3235252e+00
  -3.5177208e-02  -9.1222541e-01
   1.0335299e-01   1.0287725e+00
  -4.9189371e-02   1.1559191e+00
   2.5629697e+00  -1.4154622e+00
  -2.4753008e-01   2.8753313e-01
  -8.9766073e-01  -1.7398815e-02
   1.7628976e-01  -2.5349820e+00
   2.7789857e-01  -2.4097024e-01
  -2.1483832e+00   1.7979874e+00
   7.1089250e-01  -7.9717981e-01
   6.1836670e-01   7.8892695e-01
   3.0789175e-01  -2.9390523e-01
  -1.5826205e+00  -1.7932022e+00
   2.7600997e-01  -2.5411235e-01
  -2.1834279e-01   2.2543481e+00
   2.7275745e+00   6.8847241e-01
   2.7757816e+00  -1.6655243e-01
  -2.8178757e+00   6.7873890e-02
   7.2751837e-02  -3.6592844e-01
  -8.5462312e-01   5.7776524e-01
  -5.8498218e-01  -6.9138421e-01
  -3.3771950e-01  -8.7978103e-02
   3.2909505e-01   1.0194423e-01
   2.1274975e-01   2.6535655e-01
  -1.5821102e+00  -1.9080834e+00
  -2.4077577e-01  -2.7908241e-01
   6.0758136e-01  -6.8990813e-01
   3.6601424e-02  -9.1394535e-01
   2.4439154e+00  -2.0702241e-02
  -1.5216244e-01   1.0239890e+00
   2.6176501e-02   9.8346761e-01
   2.2867642e-01  -2.3986418e-01
  -2.4497248e+00  -1.4574052e+00
   3.3569652e-01   1.1705119e-01
   2.9604949e+00   1.8140646e-02
   9.5115713e-03   3.6314194e-01
   2.9259791e-01   2.5152556e-01
  -7.1686038e-01  -6.6601832e-01
  -8.8561490e-01  -5.6101180e-01
  -9.4881028e-01  -3.9257143e-02
  -6.6516301e-01  -5.6680579e-01
   3.2575075e-01   2.2639780e-01
  -2.7901408e-02  -2.4659842e+00
   6.6191130e-02  -3.3457911e-01
   3.3061827e-01  -4.3388341e-02
   1.9539660e-02  -3.3812151e-01
   5.7198520e-01  -8.8857166e-01
  -2.1268696e+00   1.5361606e+00
  -2.1750064e-01   2.9040891e-01
   1.6017252e+00   1.5064993e+00
  -8.4352677e-02   2.8261536e+00
   7.7930348e-02  -3.2402799e-01
  -2.7808692e+00   1.4590645e-02
   1.0242705e-01   8.7996210e-01
   8.6191150e-01   3.2162371e-01
  -2.5495526e+00  -2.1129187e-01
  -1.9587793e+00   1.7601000e+00
  -7.0761217e-01   6.1023013e-01
   5.6371067e-01   6.8402325e-01
  -9.7279638e-01   5.5359675e-03
   6.6779378e-02  -1.1246114e+00
  -2.6264089e+00   1.9459769e-01
   3.6819758e-01  -5.8345852e-02
  -8.9270916e-02  -2.4315105e+00
  -2.6348714e-01  -1.7526027e-01
  -2.7373565e-01   2.7160606e-01
   2.2890967e-02  -3.7422268e-01
   2.1770488e+00  -1.2036524e+00
   1.6925969e-02  -3.1901372e-01
  -7.2342156e-01   6.3227355e-01
  -6.5229868e-01   6.2120795e-01
   9.4459467e-01  -2.3608187e+00
  -1.6744947e+00  -1.5698302e+00
   3.3235055e-02   3.4755101e-01
   2.8805864e-01   2.1981579e-01
  -7.1312059e-01  -7.3643305e-01
   2.2739938e+00   1.6682691e+00
   2.4762663e-01   3.1139736e-01
   6.4627945e-02  -1.0271030e+00
   9.4655423e-01   5.7852785e-02
   2.1700023e-02   9.0457397e-01
   1.6671287e+00  -2.1886557e+00
  -1.8007254e+00  -2.5927152e+00
   1.9681470e-01   3.2220289e-01
   4.8287150e-02   3.6955487e-01
  -2.5866835e-01  -2.7059066e-01
   7.5798557e-01  -4.4909952e-01
  -3.0246683e-01  -2.4518626e-01
   1.0696892e+00  -4.1611845e-03
   6.3516099e-01  -6.3415603e-01
  -2.7808978e+00  -1.0528724e+00
   7.6083499e-01   6.8846959e-01
   7.1697736e-02  -8.2660911e-01
   8.1672025e-01  -6.6570822e-01
  -3.6763593e-01  -1.6635067e-02
  -9.7678434e-02  -2.7435633e+00
  -2.5607031e+00   2.4151917e-01
   2.5003381e-01  -2.5027157e-01
   1.7416944e+00   2.2210116e+00
  -1.1403292e+00  -1.1742547e-01
   4.7357953e-01   7.8749370e-01
  -3.1084585e-01   2.8891715e-02
  -2.4100635e-01   2.3618989e+00
  -9.4677481e-01  -6.8125080e-02
  -2.1057803e+00   2.0132341e+00
   2.0952936e-01   2.4899988e+00
   2.8768145e-01  -2.6609405e-01
   9.3391449e-01  -4.0050203e-02
   1.7594581e+00  -1.8694163e+00
   3.7651450e-02  -3.4477224e-01
   7.6524413e-02  -3.7740710e-01
  -6.4773555e-01  -6.6923013e-01
   2.7023134e+00  -2.5357942e-01
   3.0984588e+00  -1.2101243e-01
  -2.7928949e-01  -2.8072100e-01
   2.6285004e-01   2.2853341e-01
   4.6798098e-01  -2.6152995e+00
   6.9706502e-01   7.3902910e-01
  -1.9053274e+00  -1.8422107e+00
   9.8023256e-01  -3.7490433e-04
  -1.8073045e+00   1.8556775e+00
  -3.0845053e-01  -2.8543333e-01
  -1.4522696e-01   2.3436616e+00
   2.5824772e-01   2.9540072e-01
  -6.9637324e-01   4.8675515e-01
  -2.2089986e+00  -1.5382849e+00
   6.5587687e-01  -2.6581244e+00
  -1.0100713e+00   9.5361752e-02
  -2.6856471e-02   3.4633699e-01
   2.5367296e+00   2.8648823e-02
  -2.9119043e+00  -4.1793679e-01
  -3.7874863e-01  -2.7104202e-03
  -1.8254744e+00   1.8623327e+00
  -3.1199090e-01  -2.2790139e-01
   7.8277591e-01   6.5323096e-01
   3.0172157e-02  -3.3473295e-01
  -2.0813328e-01  -3.3564407e-01
  -9.8259508e-01   1.0002496e-01
   2.5616314e+00  -1.3792761e-01
   9.7075516e-02   9.0319885e-01
  -1.6634071e-02  -4.0834309e-01
  -9.7712599e-01  -9.2840805e-02
  -2.3462142e+00  -1.5815006e+00
  -2.4287948e+00  -1.4306893e+00
   4.9212839e-03  -4.1028780e-01
   7.6267972e-01  -7.4702640e-01
   1.6579645e+00  -2.3612887e+00
  -2.5801586e-01  -3.0826694e-01
   3.6556132e-01   8.9533864e-01
   8.1268849e-01  -5.8524070e-01
   2.3701634e-01   2.6432789e+00
  -2.2887961e+00  -4.5541266e-01
   8.9304456e-01   1.5491806e-02
  -6.3023930e-01  -6.7881559e-01
   6.9161345e-01   7.1100610e-01
   9.2511930e-01   1.4969157e-01
   2.3816427e-01  -2.4407164e-01
  -1.9437795e+00  -2.0458264e+00
   3.2641272e-01   1.4982488e-02
  -3.0129093e-01  -1.6270040e-01
  -2.9203883e+00  -1.8556264e-01
   8.2602463e-01   6.7740502e-01
  -1.0267675e+00  -8.6802330e-02
   9.3811981e-02   9.7059590e-01
   6.2649805e-01   7.6513365e-01
  -2.5119926e+00  -9.5701318e-02
  -3.8695643e-01  -4.6324151e-02
  -2.1691691e+00  -1.9643185e+00
   9.4597099e-01   6.7378743e-03
  -2.4643064e-01   2.5245762e+00
  -2.5608655e-01   2.6500765e-01
   1.9109398e+00  -1.8237628e+00
  -1.2163886e+00  -1.5594750e+00
   1.0053282e+00  -7.3428687e-02
  -1.0475014e+00   4.7213291e-02
   2.1157747e-02   1.0825244e+00
   1.3034867e-01   1.0493868e+00
   7.5981483e-01  -6.6382326e-01
  -2.9432569e+00  -4.3162540e-01
   3.5247382e-01  -1.0270010e-02
   8.0072358e-01  -7.6910350e-01
   2.2005527e+00   2.1222903e+00
  -5.7101966e-01  -7.5634452e-01
  -6.3605840e-02  -3.4949665e-01
  -2.6884906e-01  -2.1437568e-01
  -1.5237443e-01   7.8796114e-01
   1.7860743e-01   2.9320224e+00
  -2.3983093e+00   2.0060239e+00
  -7.0319223e-01  -7.1713147e-01
   2.6417104e+00   5.9152857e-02
   2.3927447e+00   1.8110318e+00
   7.9625477e-01   7.6562446e-01
  -3.0863088e-01  -3.8337615e-02
  -1.4884493e-03  -3.6044644e-01
   3.6289251e-01   6.3786507e-02
   8.2322312e-01   6.0834260e-01
   1.6811622e-01  -9.0688278e-01
  -1.2186455e+00  -8.6762307e-02
  -2.0073336e-01  -2.4660453e-01
  -6.5001077e-01   6.7134491e-01
  -2.7164758e-01  -2.4078454e-01
   3.0767298e-01   2.0896063e-01
  -2.0180525e-01   9.7974025e-01
   2.4518003e+00  -1.3327789e-01
   1.8841139e+00  -1.6984721e+00
  -5.7101547e-01   8.0787472e-01
   2.9708500e+00  -1.6163910e-02
  -2.3585096e-01  -1.0352466e+00
  -2.5187761e+00  -1.8017504e-01
  -4.8964763e-02  -3.4484730e-01
   3.0160529e-02   1.0452814e+00
  -2.0049498e+00  -2.2189153e+00
   6.6225698e-01   8.4350143e-01
  -3.9951465e-02  -9.5840974e-01
   2.9084831e-01   2.5525587e-01
   1.9826275e+00   2.0134445e+00
  -5.8716538e-02   3.5268381e-01
   2.6070758e-01   3.0002479e-01
  -1.8632423e+00  -1.8034435e+00
  -2.1076084e+00   1.7729769e+00
  -6.4404585e-01   6.6220849e-01
   8.1274672e-02  -8.7112665e-01
   7.1080147e-01   7.3939539e-01
  -3.8911172e-01  -9.6821102e-02
  -1.5671427e+00  -2.0609974e+00
  -1.6412089e+00   2.0801709e+00
   3.9981453e-01   6.6388488e-02
  -1.8310042e+00   1.9793790e+00
  -3.8101855e-01   2.5004968e+00
   1.0569957e+00   1.0053765e-03
  -3.4085559e-01   2.8643627e-02
   3.7239181e-02  -3.5052909e-01
  -2.1140477e-01   2.5617417e-01
  -8.1345652e-01   5.7199364e-01
   8.4330295e-01   6.6779990e-01
  -3.1470109e-01   2.2350211e-01
  -1.3917217e-01   9.8257789e-01
  -5.8138030e-02  -3.6547778e-01
  -1.1207246e+00   7.5957580e-02
   8.5227352e-01  -4.8225229e-02
  -1.4792566e+00   2.2924007e+00
   3.3929271e-01   1.3496677e-01
   1.5281498e-01   2.5467584e+00
   2.9093760e+00   5.2051479e-01
  -8.1180980e-01   7.0997468e-01
   2.0754946e+00  -1.4329281e+00
  -2.0099261e-01  -2.8208312e-01
  -3.3361222e-01   1.3496110e-02
  -3.8982005e-01   6.3055502e-02
  -2.8678943e-01   2.8317516e-01
   1.7810950e+00   2.2678294e+00
  -1.0799491e-02   3.7445268e-01
   9.0201654e-01   2.9339076e-01
   6.6211699e-01  -5.9140554e-01
  -2.6451140e-01   2.6939597e-01
  -4.9366064e-01  -8.4221259e-01
   1.5821764e+00  -2.4186940e+00
   2.3611119e-02   2.6770383e+00
  -2.4995168e+00   1.1542048e+00
   2.1282163e-01   2.6525471e-01
   5.9606998e-01   8.2283922e-01
  -2.7227582e+00  -2.8056880e-01
   7.7545006e-01   5.0578423e-01
   6.9764387e-01   7.4455400e-01
   1.1930614e+00   2.2639727e+00
  -2.6637333e-01  -2.7986382e+00
   2.2238221e-01   2.9880140e-01
  -2.1013058e-02  -3.6477258e-01
   2.2366295e-01  -2.5271207e+00
   6.7812306e-01  -6.6771714e-01
   6.1779810e-01   7.0912261e-01
  -8.0455801e-02  -2.8263610e+00
  -5.2695434e-02  -9.9994036e-01
   3.1441300e+00   6.2558177e-02
   3.8239225e-01   1.8526150e-02
   2.8054141e-01   2.0915410e-01
  -2.3620364e-03   3.5611983e-01
  -3.7868280e-01  -5.3693494e-02
   2.2589113e-01  -2.7247971e-01
  -2.0242748e-01  -2.4646070e+00
  -2.7243627e+00   2.6559444e-01
   6.6444994e-02   8.7512451e-01
  -2.7626384e+00   1.4711717e+00
   9.6239004e-01   2.8281447e-02
  -8.1330911e-01   6.9646532e-01
  -7.1950890e-02   3.0119625e+00
   6.6135680e-01  -7.1873962e-01
  -3.5194538e-01  -3.1369581e+00
  -6.9436386e-01  -5.9170860e-01
  -3.4301508e-01  -8.4412086e-03
   1.7093945e+00   2.1808059e+00
   7.3631348e-01  -7.6895957e-01
   5.8918630e-01  -9.6237624e-01
   9.9460425e-01   6.8973589e-01
  -1.9367533e-01  -2.6718393e-01
  -7.9161247e-01   3.9841507e-01
  -6.2831347e-01  -7.6393256e-01
   2.1625669e-01  -2.9596202e-01
   8.3958931e-01  -7.6681970e-01
  -1.0029752e-01   3.7416902e-01
   5.6755811e-01   7.9025819e-01
  -5.0084979e-01  -3.0999333e+00
   8.2535369e-01   6.5763242e-01
   2.8987012e+00   7.6236802e-02
   9.6035688e-01  -5.4255396e-02
   9.7349054e-01  -2.1207481e-02
  -9.7161751e-01  -1.0839525e-02
  -1.9412608e+00   1.5456861e+00
  -1.5691769e+00  -2.3366102e+00
   1.6900079e+00  -1.2269908e+00
  -6.9026210e-01   5.8642133e-01
   2.3940040e-01  -2.5917828e-01
   2.9341703e-01  -2.1682750e-01
  -2.3223872e+00  -1.4664276e+00
  -2.3763440e-01  -2.2583570e-01
   2.5772386e+00  -2.8613124e-02
   2.1349253e-01   2.5713485e-01
   1.1835423e+00   2.4227086e+00
  -9.2961516e-03   1.1857220e+00
  -2.7490422e-01   2.1446215e-01
  -1.9559042e+00   1.6908925e+00
  -7.1325788e-02   9.6277280e-01
   5.5768062e-01  -2.6675620e+00
  -6.2495526e-01   6.5315720e-01
   1.9202458e-01  -2.7895951e-01
   2.8301680e-01  -2.3069804e-01
   3.0870383e-01   1.5983778e-02
   2.6348270e+00  -2.6654451e-01
   2.5159940e+00   5.0517587e-01
   1.1069397e-01   8.6943426e-01
  -4.4296908e-02   3.7440539e-01
  -3.1595447e-01   4.8497092e-02
  -3.3495647e-01   5.0835819e-02
  -7.7660837e-01  -2.9155145e+00
   2.9100354e-01  -2.7662836e-01
  -6.8429367e-01   2.5724001e+00
  -9.5636694e-01   1.3949745e-01
   2.2694945e+00  -1.7423158e+00
  -3.6349921e-01  -2.7182635e-03
   1.5806425e+00   2.0332736e+00
   1.4179387e-01  -2.4425450e+00
  -2.4081362e-01   9.3357724e-01
  -5.9280353e-01  -7.0785437e-01
  -2.8547411e+00  -3.7728509e-01
  -7.9509711e-01  -6.0307091e-01
  -6.2513698e-02   3.2516416e-01
   3.8587003e-02   4.0719129e-01
   1.8165371e+00  -1.7356920e+00
  -9.0214493e-01  -1.5917394e-01
  -2.7300023e+00  -1.2577701e-01
  -7.1675648e-01  -5.9504168e-01
   3.1197990e-01   3.4557343e-02
   7.3147541e-01  -7.7033206e-01
   1.0389334e-02   4.2279899e-01
  -5.7367628e-01  -2.8761890e+00
  -3.4024351e-01   1.3710987e-02
  -3.8837373e-01   1.1994116e-02
   8.1664108e-01   6.6114371e-01
   7.9001169e-01  -7.2103075e-01
  -8.6384159e-01   7.5227933e-01
   2.1810324e+00  -2.2859470e+00
  -3.1195479e-01   2.6172793e+00
   5.5615725e-01   7.3817676e-01
  -2.2800751e-01   2.9408651e-01
  -1.4838976e+00   2.0105685e+00
  -2.6378594e+00   1.4108583e+00
  -1.2994732e+00  -2.1003554e+00
   2.7139061e-01  -2.2344280e-01
   2.8136393e-01  -2.0378818e-01
  -2.1493088e-01  -2.2985489e-01
   2.7578475e-01   2.6968861e-01
   1.5370282e-01   3.1961115e-01
   4.7820193e-01  -9.0861756e-01
  -2.7207344e+00   6.4632606e-02
  -6.6036148e-01   6.9912123e-01
  -2.8248470e+00   4.6202281e-01
  -2.2222777e+00  -1.9000887e+00
   2.0060509e+00  -1.6650191e+00
   2.5684171e+00  -3.0570788e-01
  -5.4973130e-02  -4.3787609e-01
   2.0994169e-01   2.3749140e-01
  -4.1985658e-01  -4.6761131e-02
  -2.0581272e+00   1.4965677e+00
  -8.4946915e-01  -6.0274329e-01
  -3.2744312e-01  -3.4826274e-02
   2.3383915e+00   2.0968686e+00
   9.4764781e-01   1.1068308e-01
  -2.4122403e-02   2.7438471e+00
   6.0924732e-01  -2.7067677e+00
  -4.0029580e-01   1.7904955e-02
   3.1394464e-01  -2.6891420e-01
   1.5254430e+00  -2.1269730e+00
  -5.8864451e-02   3.2629285e-01
  -3.9821129e-01  -1.8257074e-02
   4.2823913e-01  -2.5960345e+00
  -1.8425243e+00  -2.7063310e+00
  -2.1946080e+00  -2.0557624e+00
   8.9847169e-02  -3.6943635e-01
  -2.5212682e+00   4.0232506e-01
   7.7190927e-02   1.0227567e+00
   1.0315596e+00  -3.4921385e-02
   6.1058503e-01   2.6580229e+00
   2.6159626e-01   2.3099188e-01
  -4.6361321e-02  -3.4988288e-01
  -8.9965356e-01  -1.1119409e-01
  -1.9867353e-01  -3.0205948e-01
  -2.2658915e-01   9.1207151e-01
  -3.8120715e-02  -8.7999709e-01
  -5.0392684e-01   8.3011122e-01
   3.4747968e-02  -3.8249113e-01
   1.9094035e+00   2.3949556e+00
   7.7052220e-01   5.7999550e-01
  -2.8472065e-01   2.5250707e-01
   2.3125010e-01   2.9378753e-01
   8.4162008e-01   4.5631061e-01
  -4.2998725e-01   2.7206719e+00
  -1.7436740e+00   1.9900453e+00
   2.2997611e+00   2.1130625e+00
   2.4315224e+00   3.0612606e-01
  -1.8355941e-02  -3.7168213e-01
   2.2695539e-01  -2.7549346e-01
   2.5930577e-01   2.9456871e-01
  -1.0184148e+00   1.0789744e-01
   3.0212148e-01  -2.4658021e+00
   1.7759570e+00   1.8737753e+00
  -5.5781750e-01   3.1362785e+00
   1.7685336e+00   2.3322541e+00
   3.5613177e-01   8.4769540e-01
  -2.7797900e-01   2.7060946e+00
  -2.9569356e-01  -2.1044730e-01
   2.1798608e-01   3.0443575e-01
   2.8250914e-01   2.1663026e-01
   1.0272905e+00  -4.5230179e-02
  -6.4894875e-01   8.5489053e-01
  -2.7641052e-01   2.6620440e-01
   7.1091635e-01  -6.6240894e-01
   2.8014171e-02  -2.6148095e+00
  -7.4252094e-01  -6.1022177e-01
  -3.0242435e-01   2.1148751e-01
  -1.9851613e+00   2.2312985e+00
  -1.0399978e+00   2.6437520e-01
  -2.6934448e-01  -3.0648019e+00
  -1.3498315e-01   2.7631906e+00
   3.2655216e-01   3.0607714e-01
   9.0815540e-01   7.0779600e-01
   2.7259973e-01   2.4055196e-01
  -1.0440273e+00  -1.6388855e-01
  -5.7441735e-01  -6.9603453e-01
   2.5203200e-01   3.0312560e-01
  -3.4962079e-01  -5.4679485e-02
   4.3401845e-01  -5.3584207e-02
   2.4937718e-01  -2.7444362e-01
   6.2075065e-01   7.1322011e-01
  -3.2555324e-01   1.8235977e-01
   5.6467627e-01  -7.3953382e-01
  -2.5924195e-01  -2.3103484e-01
  -1.4823890e+00  -1.8168146e+00
  -2.1943354e-01  -2.8196032e-01
   2.5951902e-01  -2.4368858e-01
   4.0474999e-01   9.4179006e-03
  -8.0572278e-01  -2.7394216e+00
  -4.7429991e-02   3.6137246e-01
  -6.4716591e-01   5.5530603e-01
   2.3966641e-01  -2.3512475e-01
  -2.5759077e-01   8.4976340e-01
  -2.7004120e-01   2.4813137e-01
  -1.4271455e+00  -2.0793618e+00
   9.2769478e-01   5.6831715e-02
   2.2714475e-01  -2.6942861e-01
   3.5022713e-01  -2.2782854e-02
  -3.5007537e-01   6.7959894e-03
  -1.9659012e+00  -2.0281361e+00
  -1.6363249e+00   2.1560927e+00
  -2.0274537e+00   1.8364176e+00
   3.4375145e-01   2.4668352e-02
  -3.3592954e-02   3.2218209e-01
  -2.2762022e-01  -3.4111114e-01
   1.7216797e+00   2.0934979e+00
  -3.5148261e-01   6.7107818e-02
  -2.3049943e-01   2.7846730e+00
  -2.4616774e+00  -1.3684505e-01
  -3.5363437e-01   2.2866336e+00
  -8.0217764e-01  -2.5310564e+00
  -2.7748177e-01  -2.0427524e-01
  -1.6309315e+00   1.7618901e+00
   5.6310726e-01   7.1293913e-01
   1.0048818e+00  -1.1064424e-01
  -2.7353194e-01  -2.9767062e-01
   6.2837105e-01   6.8722933e-01
  -2.5051680e+00  -1.1815193e+00
   9.5712393e-01  -1.0580872e-01
  -7.0932811e-01   5.9535721e-01
   1.6136602e-01   9.2846784e-01
   5.9771060e-01   7.2253752e-01
  -3.5693605e-01  -3.9597363e-02
  -5.4014407e-01  -6.7387490e-01
  -2.0100748e+00  -1.9398662e+00
   2.3488141e-01   2.7353643e-01
  -9.6336093e-03  -3.7731745e-01
  -2.3065951e+00  -1.5257441e+00
   6.0744522e-01   8.3092340e-01
   2.7634014e+00   1.7210648e+00
   2.5080109e-01  -2.0255431e-01
  -9.9957252e-01   8.6462580e-02
  -3.0906587e-01   2.4323907e-01
  -4.6058960e-01   7.4662467e-01
   1.9443322e+00  -2.1986512e+00
  -3.1531786e-01  -2.6763656e-01
   8.2373092e-02  -9.8300220e-01
  -7.0105554e-02  -9.3725220e-01
   2.6331161e-01  -2.8421859e-01
   2.3105586e-02   8.7791887e-01
  -2.0274397e+00  -1.9476287e+00
  -7.9543598e-03   3.5131443e-01
   2.2394068e+00  -2.0295349e+00
   4.6262787e-01   8.1762212e-01
   1.0686066e+00  -2.1202025e-01
   5.9524033e-02   9.0396766e-01
  -1.6424895e+00  -2.2344210e+00
  -4.9835207e-01  -7.9563424e-01
  -2.6274347e+00  -4.6666114e-01
  -1.6695775e+00   1.9550099e+00
   8.2734236e-01  -1.6403179e-01
  -3.7366367e-03   2.2727952e+00
   2.0705556e+00   1.7929108e+00
   3.6016404e-01  -6.3832970e-02
   3.7258521e-01   3.0987258e-02
  -1.8777854e+00  -1.8881742e+00
  -2.2392611e-01  -2.9325792e-01
  -6.3429703e-01   6.4971836e-01
   1.0716052e-01   1.1095427e+00
  -7.6799062e-01   5.0611182e-01
   2.7106515e-01  -2.1986914e-01
  -5.5578471e-01   2.8376298e+00
  -2.7128747e+00  -3.4136183e-02
   6.6077000e-01  -4.3996923e-01
  -5.7219832e-01  -7.9106893e-01
   1.7136789e-02   3.3168022e-01
   2.9109505e-01   2.2127170e+00
   2.1038628e+00   1.7450328e+00
   8.3981356e-02  -1.0071587e+00
   3.0129063e+00   3.3073787e-02
   1.9426061e-01   1.1130311e+00
  -7.3590585e-01   7.0701640e-01
  -1.5288271e+00  -2.1729838e+00
  -4.6247603e-01  -2.6200496e+00
  -2.4408807e-01  -2.4805069e-01
  -1.3161579e-01  -9.6412812e-01
  -2.0715620e-01  -2.8847606e-01
   3.3920532e-01   6.6747452e-03
  -2.3973301e-01  -2.8842023e-01
   2.5915511e-01   2.6127266e-01
  -2.1469225e-02   3.7978208e-01
  -2.7975165e-01  -2.8158460e-01
   1.8919242e+00   1.9388061e+00
   2.3340761e-01   2.4866728e+00
  -7.4467253e-02   3.4672219e-01
   2.6498315e-01   1.0471283e+00
   2.6988511e+00  -1.5383613e+00
  -7.9501640e-01  -3.0110287e+00
  -2.6965433e-01   2.3331312e-01
   9.5323741e-01  -1.1607752e-01
   7.9700057e-03   3.8299016e-01
   1.1235607e+00   2.3145114e+00
   2.0330256e-01  -9.2109289e-01
  -1.6666330e-02   3.6570114e-01
  -5.4578148e-01  -1.0692893e+00
  -3.1695344e-01   1.9596933e-01
   2.5387939e+00  -1.9580923e-01
  -9.8236067e-02   1.0585827e+00
   2.6418671e-01   9.4106817e-01
   2.6191129e+00  -3.0957666e-01
   2.8421655e-01   1.5718510e-02
   7.6245642e-03   3.8027845e-01
  -3.6969546e-01  -3.6181798e-03
  -1.4834756e-01   9.3025175e-01
  -5.9702537e-03  -3.7840405e-01
   2.5419237e+00  -2.4988104e-01
   7.4722410e-01  -7.3612201e-01
   3.2683404e-01  -9.1035876e-01
   5.6413576e-02   4.4962039e-01
   2.7827557e-01   1.8627739e-01
  -1.8596220e+00  -2.3457967e+00
   5.8896439e-01  -2.6976538e+00
   3.5712225e-01   2.3273026e+00
   2.5713733e-01  -2.3121183e+00
  -8.5401762e-02   2.4235518e+00
  -1.3984414e+00  -2.5223640e+00
   8.8803466e-03  -3.1252490e-01
   2.2172757e+00  -9.5650823e-01
   1.7343305e-01  -1.0592980e+00
  -1.5212806e-02   9.8042896e-01
  -3.1831710e-01   1.9994414e-01
  -4.4476359e-02  -2.7181509e+00
  -6.2290960e-01   2.7696220e+00
  -2.7750576e+00   6.9250265e-01
  -2.6797039e-01  -1.9657073e-01
  -1.4339719e+00   2.1850114e+00
   7.3637663e-01  -7.9630907e-01
   1.8392247e-01   3.0801198e-01
  -1.0108467e+00  -2.3449679e-01
   7.4490403e-02  -9.0227138e-01
   2.5293818e-01   2.9655521e-01
  -4.4037409e-01  -8.8760785e-03
   1.8084300e+00   1.5481142e+00
   1.5609616e-01  -3.9797292e-01
   6.0066004e-01  -7.3143997e-01
   2.0853584e+00  -1.6330915e+00
   2.1846748e+00  -1.6101595e+00
  -7.3937049e-05   3.2385836e-01
   7.4170697e-02  -3.1401522e-01
  -7.1339354e-03   9.4266465e-01
  -1.6526173e+00  -2.0287841e+00
   5.3385459e-01   7.0755767e-01
  -2.5380750e-02   3.5154074e-01
   1.8889026e+00  -1.6844349e+00
   5.2367463e-01  -6.7653279e-01
  -6.0749972e-02   3.2178858e-01
  -1.9464082e+00  -2.2888913e+00
  -2.3033376e+00  -1.7165503e-01
   2.4252078e+00  -4.4171681e-01
  -2.0105121e+00  -1.9684722e+00
   2.7130998e+00  -2.1553343e-01
   3.8186869e-01   2.7949153e-02
   5.6899084e-01  -8.1658797e-01
   1.0947994e-01   1.0690575e+00
  -2.5882224e-01  -2.6589317e-01
   1.7840347e+00   1.8961742e+00
  -7.7785129e-01  -5.6313054e-01
  -7.4599850e-01  -5.5409493e-01
  -8.4838721e-01  -7.1860473e-01
  -9.6988686e-01  -4.1592925e-01
  -1.1198231e+00  -5.7834001e-02
  -2.3999693e-01  -2.8555384e-01
  -3.4504576e-01   6.3694080e-02
  -2.3973665e-01  -2.4803088e-01
  -1.0821362e+00   7.2229320e-02
   2.6265344e+00  -3.1882536e-02
   1.4708209e+00   2.0231352e+00
   1.8964723e+00  -1.9346452e+00
  -2.4758566e-01   2.3815681e-01
   2.4119064e+00  -7.4867765e-02
   2.1788868e+00   1.8199446e+00
  -3.2815567e-01  -3.7608976e-02
   1.7432699e+00  -1.9408957e+00
   3.4681250e-02   3.7714026e-01
  -1.4161078e+00  -2.4512195e+00
   2.5045413e-01   2.7829279e-01
   3.6465784e-01   1.4434800e-02
  -2.6030877e-01   3.2665931e-01
  -1.9851817e-02  -1.1851911e+00
  -3.8217814e-01  -4.8637456e-02
  -2.4632191e-01  -2.8275443e-01
  -1.8482604e+00   1.6357219e+00
  -2.8497085e-02   3.7899106e-01
  -3.4151066e-01   8.3982808e-02
  -7.5764641e-02  -3.2078641e-01
  -8.4299935e-02  -8.4463432e-01
   1.6173526e+00   2.1235152e+00
   4.4375905e-01  -2.4535757e+00
  -2.7248106e-01   2.1124308e-01
   8.0229472e-01   6.3750077e-01
   1.0580669e+00  -9.5185308e-02
   2.1264942e+00   1.7546375e+00
  -1.8340027e+00   1.8244311e+00
   1.4888719e+00   2.1880301e+00
   5.9180802e-02   3.1999628e-01
   4.1183072e-01  -3.0895882e+00
   1.9448164e+00   2.0080221e+00
  -1.0882414e+00  -1.9814070e-02
   2.6612973e+00   1.2128082e-01
   1.0212865e+00   1.1991881e-01
  -4.5463090e-01  -2.4552849e+00
   1.8155767e-01  -1.0160638e+00
   2.4826541e+00   2.0745588e-01
   1.0422788e-01   1.0661207e+00
  -2.4348698e+00  -1.8420837e-01
  -8.2657780e-01   5.1707284e-01
  -4.6905507e-02  -3.6175664e-01
  -7.0979029e-01   6.6785342e-01
   7.2581531e-01  -8.6295235e-01
   8.7924309e-01   5.8033033e-01
  -2.3955273e+00  -6.1057750e-01
   4.5471035e-01  -2.5211663e+00
  -6.9457271e-02   9.8640341e-01
  -1.0417811e+00  -1.4332135e-01
   4.0716765e-01   9.4184905e-03
  -1.9610361e-01   2.7408777e-01
   1.9966483e-01   2.6074080e-01
   2.0419028e+00  -2.0969717e+00
   8.6283419e-01  -5.4868324e-01
   6.9375571e-01   7.2601843e-01
  -2.2580537e+00  -2.4941963e-02
  -5.0148636e-03   3.8472192e-01
   3.3687121e-01  -1.3579809e-02
  -3.2554299e-01   4.3455069e-02
  -1.8758788e+00  -1.7268666e+00
  -1.2255445e-01   2.6894939e+00
  -5.4836153e-01   6.6424250e-01
   7.6678911e-01   7.1525169e-01
  -2.2675235e-01  -2.6201923e-01
   1.8826328e-01  -9.6230451e-01
  -4.1003116e-01   2.7086508e+00
   3.8341972e-01   2.4881676e+00
   7.5256377e-01   6.5737234e-01
  -7.1479956e-01   5.7274068e-01
  -1.0006336e-02   3.6729679e-01
  -4.0376085e-01  -7.6219740e-02
   2.2682610e-01   2.9440412e-01
   6.6250937e-01  -7.4890574e-01
   1.7450521e+00   1.8966017e+00
  -1.0126931e-01   2.8389383e+00
   7.6805090e-01   7.5023517e-01
  -2.6881032e-01   1.9305360e-01
  -5.4759339e-02  -3.4695380e-01
  -8.0882155e-02  -2.5154314e+00
  -2.1992679e+00   1.3892815e+00
   3.9266391e-01  -2.9980853e+00
  -1.9475402e+00  -1.7444912e+00
   5.3562437e-01   6.4344246e-01
  -2.4188641e-01   2.7609336e-01
  -2.1624932e+00  -1.7073721e+00
   1.7637599e+00  -1.8876060e+00
   1.6654207e+00  -1.6569562e+00
  -1.0066918e-01   2.5781075e+00
   2.1193114e+00  -2.0648795e+00
  -1.3056901e-01   2.4365843e+00
   1.0150657e+00   1.1584360e-01
   3.2008809e-01   1.0073710e+00
  -6.6692752e-02  -3.5597731e-01
  -2.0748532e+00   1.6647093e+00
  -5.9761504e-02   3.8856496e-01
  -5.7385244e-01  -7.1985390e-01
   2.3448527e-01  -2.8545104e-01
  -3.6856841e-01   4.3984271e-02
   2.8817559e-01  -2.8338046e+00
  -1.9533435e+00  -1.7823839e+00
  -6.9059465e-01  -7.7500054e-01
   2.0331442e+00   1.8808440e+00
  -2.2001631e+00  -1.4561741e+00
   1.9931504e+00   1.9344182e+00
  -2.5425846e+00   4.5861245e-02
  -2.4588820e+00   2.3797638e-01
  -2.5555168e-01   2.3688403e-01
  -3.0400597e-01   3.5960906e-02
  -3.0118005e-01  -2.2545989e-01
   1.6619209e+00   1.9534579e+00
   2.3067584e-01   2.9608007e-01
   7.0675865e-01  -6.3051625e-01
   2.8731373e-01  -3.0531956e-01
   1.5519357e-01  -9.4176396e-01
   4.5166434e-01   8.5005408e-01
  -1.9291712e+00  -1.7212701e+00
   5.2335745e-02  -3.4693703e-01
  -2.8465441e-02   3.2453062e-01
  -5.5355400e-01  -6.8091996e-01
   7.8997422e-01   4.8846750e-01
  -1.9053774e-02   3.0967446e-01
   1.9635394e+00   2.3339499e+00
  -2.5472944e-01   2.3047536e-01
  -7.9746634e-02   8.9220784e-01
  -2.4503667e-01   2.3549790e-01
   1.7295737e-01  -8.7658992e-01
  -5.3538906e-01  -6.8213374e-01
   7.3895488e-01   7.2589383e-01
   3.1983346e-01  -2.6529306e-01
   2.2741074e-01  -2.3181716e-01
   8.9755444e-01  -5.5630662e-01
   1.7914419e+00   2.2315319e+00
  -8.8260120e-01  -1.1919363e-01
  -7.6590693e-01  -9.2235620e-01
   1.7923943e+00   1.9808495e+00
  -5.8635560e-01   6.5402881e-01
   2.6066893e+00  -5.6127407e-02
   4.6939248e-01   7.8398731e-01
  -9.6197138e-01  -2.3701256e+00
   9.4117155e-02  -3.4942983e-01
   2.0488662e-01   2.6875423e+00
  -9.6147389e-01  -1.2273476e-01
   2.3413009e-01   2.2091385e-01
  -7.6625173e-01   5.3449016e-01
   2.2083670e-01   2.9944447e-01
  -1.7970525e+00  -2.1553616e+00
  -9.3179912e-02  -3.8839006e-01
   5.8212854e-01  -7.0872929e-01
   2.2367640e+00   1.8566687e+00
   5.7470647e-01  -6.7707015e-01
   5.9405478e-02  -3.1962933e-01
  -1.9274794e+00  -1.6918000e+00
   1.2933659e-02   9.6583697e-01
   2.9295799e-01   8.7239808e-01
   2.9814884e-01  -9.7782257e-01
  -6.3838816e-01   5.7680834e-01
  -2.4653594e-01  -2.6216290e-01
   2.3418624e+00  -1.6230699e+00
  -1.9091110e+00   1.5922021e+00
  -4.2981742e-02  -3.2537093e-01
   8.3515294e-01   5.5706820e-01
   6.4380812e-01  -8.3589033e-01
  -3.4743406e-01  -7.0034831e-02
  -2.0689779e-01   2.8680256e-01
  -2.2358156e-01   2.5888897e+00
   6.6960414e-02   8.7078657e-01
  -3.6455842e-01  -5.7619751e-03
  -1.5623174e+00  -2.1421114e+00
  -8.9471411e-02   2.4098111e+00
   5.4149858e-01  -9.0874132e-01
  -2.7968748e-01   3.3255060e-01
  -8.4846911e-02   1.0025984e+00
  -7.7586523e-01  -6.7714793e-01
   2.3412929e-01  -2.3491326e-01
  -4.1613154e-01  -8.5030515e-01
   2.8076053e-01   2.1583775e-01
   1.8477815e-01   2.7745290e+00
   6.6300565e-01   8.2550192e-01
   2.4711153e+00  -1.7760348e+00
  -2.6379003e-01   2.6517113e-01
  -1.0146113e+00  -3.2037807e-02
   2.1365380e+00  -2.2430293e+00
   3.8059216e-01  -8.4586028e-01
  -3.4927728e-01  -2.7392512e-02
  -3.0655836e-01   2.6748382e-01
   1.7214362e-01  -2.3246482e+00
  -1.4003416e+00  -1.9236765e+00
  -2.4889651e-02   4.5219938e-01
   7.3142032e-02   3.6802464e-01
   1.0424504e+00  -2.3402026e-01
   1.6609386e+00  -1.8849021e+00
   8.7530702e-01   1.7015334e-02
  -2.5716020e+00  -1.2614498e-01
  -4.0490811e-01   1.7319233e-03
   3.2257346e-01   7.2660792e-02
  -8.1825166e-01  -5.0027511e-02
  -2.5933627e+00  -5.6935992e-01
   1.0980109e+00   8.6809249e-02
   7.2445421e-01  -7.2886864e-01
  -2.5428419e+00   1.3932195e-01
   1.8325938e+00  -2.2093830e+00
   7.8108227e-02   9.5338088e-01
   1.8416700e+00   1.9352543e+00
   1.9624229e-01   2.8429489e-01
   1.0239044e-01  -1.0983534e+00
  -1.3499272e-02  -3.4729591e-01
   2.1187526e-01  -2.6910080e+00
   5.2193381e-02   2.7870473e+00
  -1.5237445e-01  -3.1782252e-01
  -3.3876449e+00  -3.5367960e-01
   2.8916582e+00  -2.2757530e-01
  -4.8172780e-02  -3.3687775e-01
  -9.7729857e-02   1.0979450e+00
   3.0933308e-01  -2.7189642e+00
  -9.4676852e-01  -5.9239175e-02
   2.3680590e+00  -1.9217578e+00
  -7.2591510e-01   6.5867455e-01
  -1.5957596e+00  -1.8977192e+00
   7.8493271e-01  -4.4406442e-01
   2.1050253e+00  -1.4817784e+00
  -1.4634892e+00  -2.2858160e+00
   2.0785935e+00  -1.7233191e+00
  -2.9429935e+00   1.7551325e-01
  -3.3214503e-01  -6.6376984e-02
  -1.9697602e+00  -1.9425948e+00
   6.9822420e-01  -7.4791492e-01
  -7.8341271e-01   7.1355678e-01
   1.0200735e-01  -1.0120140e+00
  -2.3459141e-01  -2.3154617e-01
   7.2722848e-01  -6.5049793e-01
  -2.7348306e+00   1.6470590e-01
   2.3546099e-01   3.4663474e-01
   9.3756509e-01   7.2093369e-02
   8.1608244e-01  -8.9980128e-01
  -9.5666028e-02   9.2908176e-01
  -2.1875429e-01  -2.6240233e+00
  -7.7272726e-01  -2.4968202e-01
  -6.9365375e-01   5.8703601e-01
  -2.7846881e-01  -2.5666063e+00
   2.3432857e-01   2.4232114e-01
  -2.9810311e-01  -2.6510821e-01
   6.9668102e-03   3.5964218e-01
  -2.7612190e+00   2.5833079e-01
  -1.9598658e+00   1.9219471e+00
   4.4264855e-01   2.8606913e+00
  -7.1012357e-01   6.9237836e-01
   2.8979704e-01   1.9715181e-01
  -2.1203769e+00  -1.6432622e+00
   5.2245561e-02   3.7054845e-01
  -3.5790740e-01  -4.9390731e-02
  -2.3889157e+00   2.4104263e-01
   9.3925549e-01   1.2930763e-01
   6.8542169e-01   6.0440409e-01
   1.9607694e+00  -1.6425364e+00
  -4.9874594e-02   3.5771745e-01
  -2.7631319e+00  -3.0193344e-01
  -1.9365616e+00  -1.6619200e+00
  -1.8640644e-01  -3.3007489e-01
   7.8845145e-02   3.9871818e-01
  -5.3491259e-02   3.1870935e-01
  -5.8798442e-03   4.2351799e-01
  -2.8439846e-01   2.5401446e-01
   4.1357243e-01   1.0549899e-01
   9.4047574e-03  -3.6020226e-01
   9.0690818e-01   7.2726577e-01
   2.6987049e+00  -1.4143148e-01
  -3.2228117e-02  -3.1260035e-01
   2.4847718e+00   1.8242829e-01
   2.2530636e-01   2.6240541e-01
   2.4538333e+00  -1.0651956e-01
   9.2296340e-01   2.8017124e-01
  -5.1588620e-01  -8.6134428e-01
   1.8189846e-03  -8.6428687e-01
   8.8527875e-01   2.0066526e-01
   3.5803056e-01   3.5446361e-02
   9.8553917e-01   1.7830003e-01
  -2.0755166e-01  -2.9900609e-01
   1.0879314e-02   3.6781789e-01
   6.8816246e-01  -5.4342804e-01
   2.6983741e-01  -2.6620604e-01
  -1.7931808e+00  -2.1498269e+00
   3.0574047e-01  -8.7311039e-03
  -8.5054081e-01   1.1101272e-01
  -1.4560874e-01   2.8050023e+00
  -8.6079455e-01   2.4029210e-01
  -9.8467091e-01  -1.2482342e-01
   1.0491344e+00   5.6637959e-02
   2.1951239e+00  -1.7903596e+00
   2.6781786e-01   2.4729024e-01
   5.1799235e-02  -3.6547521e-01
   3.0834374e-01   1.8734680e-01
   1.1073887e-01  -3.8604297e-01
  -2.6624148e-02   3.5684326e+00
  -7.1760073e-01   6.6698441e-01
   2.3083589e+00  -1.5834237e+00
   4.2287919e-01   3.1661822e-02
  -3.1016388e-01   2.1198079e-01
   4.0024932e-01  -9.6546287e-01
  -4.7281849e-01   8.8891756e-01
   6.6027636e-01   5.8331103e-01
  -2.3025194e-01   2.9878765e-01
   7.7553476e-01   5.3071402e-01
   3.8683920e-01   7.9781196e-01
  -2.8642185e-01   1.7134038e-01
  -5.4387916e-02  -3.4970957e-01
  -3.9658552e-02   4.1743967e-01
  -2.5370044e-01   2.2986990e-01
   2.7804589e+00   3.8556865e-01
   3.5656697e-02  -3.3904256e-01
  -1.5593332e+00  -1.9821091e+00
  -2.7003051e-01   3.1085926e+00
   2.3536072e+00  -1.4601978e+00
   2.1816453e+00   1.9919123e+00
   2.4314725e-02  -2.7468093e+00
   3.5975889e-01  -2.5100877e+00
  -2.7667903e+00   4.0039149e-01
  -2.5494675e+00   2.4927871e-02
  -1.7672006e+00  -2.1932661e+00
  -7.4772646e-01   7.4857692e-01
   9.4015791e-01  -5.4889320e-02
  -7.2701804e-01  -7.3075511e-01
  -1.6226323e+00   2.1235337e+00
   4.0903253e-01   1.2304815e-01
   1.0133388e+00   1.3440033e-01
   2.9324993e-01  -1.7691206e-01
   3.7728735e-01  -6.3548214e-02
   5.8352981e-01   7.9629743e-01
   1.8436385e+00   2.2181794e+00
  -3.0115693e-01  -2.1313562e-01
   2.6787058e+00  -4.5486501e-01
  -4.9503209e-01  -7.9746061e-01
   3.6794427e-01  -1.9278070e-02
   1.5832129e-02   9.0654895e-01
   1.7534479e-01  -2.7554655e+00
   1.9587377e+00   2.1389844e+00
  -1.2074653e-02  -2.4409702e+00
   2.1752685e+00  -1.7624842e+00
   1.9596001e+00   2.0296786e+00
   2.7604584e+00   1.0740618e-02
   1.6278696e+00   2.4056024e+00
   3.3195580e-01   4.1212267e-02
  -1.7109942e+00  -1.7520230e+00
   2.9361365e-01  -3.0118061e-01
  -9.2134290e-01  -1.6232568e-01
   4.3351471e-02  -9.0417218e-01
  -2.4951074e+00  -1.3397509e-01
  -8.8286038e-01  -9.7165791e-02
  -2.3774393e+00   2.0806125e+00
   3.8344757e-01   4.8400191e-02
   9.1122589e-02   9.7085620e-01
  -8.8559116e-01   2.1414446e-01
  -4.6650719e-01  -8.6066122e-01
  -3.3181306e-01  -7.2371270e-03
  -3.0170672e-02   3.2939631e-01
   2.7276635e-01   2.6032053e-01
   9.6499862e-01   3.6986414e-01
   2.9306341e-01  -2.2345037e-01
   1.6958910e+00   2.0166714e+00
  -7.4920825e-01  -5.9625434e-01
   2.7893271e-01   2.9189287e-01
  -2.2602108e-01  -2.6186404e-01
   3.6174662e-01   4.3260904e-02
  -1.7204497e+00   1.4507987e+00
   1.7273727e+00   1.8533166e+00
   2.4586944e+00  -1.9483890e+00
  -6.4895899e-01   2.4417101e+00
   3.8784040e-01   5.3714641e-02
  -3.8085318e-01   5.1255042e-02
  -6.3510231e-01   6.0090072e-01
   3.8774422e-01   2.1197152e+00
  -2.4584197e-01   9.9550510e-01
   2.7750489e-01  -1.6941768e-01
  -3.4909861e-01   1.7838778e-01
   2.5822838e+00   1.5241130e-01
  -6.1448657e-01  -6.0811696e-01
   1.8592893e+00  -2.1315020e+00
  -3.7695839e-01   4.4492761e-02
  -1.2635493e+00  -2.1695291e+00
   2.2915323e+00  -6.7718971e-01
  -7.1317293e-01  -5.4808779e-01
  -1.8049955e+00  -1.6977211e+00
   9.8532708e-01   3.0875398e-01
  -2.4196948e-02   3.5868545e-01
  -1.6051954e-02  -9.2132122e-01
  -6.8797903e-01  -6.9406589e-01
   7.5410049e-02  -9.4110409e-01
  -2.4122007e-02  -3.7386047e-01
  -5.2042890e-01  -8.8239813e-01
  -8.0082169e-02   2.6609545e+00
   7.5926466e-01  -4.0064039e-01
  -7.5392185e-03  -3.5848277e-01
  -2.8822763e-01  -2.7152226e-01
  -2.7433661e-01   2.0226618e-01
   2.2408701e+00   2.1742917e+00
   6.7785211e-01   5.5969057e-01
  -2.5779600e+00  -5.0913187e-01
   5.0473105e-01   6.5178620e-01
  -2.0037661e+00   2.0285192e+00
  -2.2474864e-02   3.5169941e-01
   8.8936594e-01  -3.0166325e+00
  -2.6678572e+00  -6.1924978e-03
   4.3221879e-02   3.6473292e-01
   3.6174180e-01   7.8860090e-02
   2.1771741e-01  -2.3342325e+00
   7.4062967e-02  -3.3747427e-01
   7.6577604e-02   1.0057661e+00
  -2.7867650e+00   3.0262297e-01
   8.3170015e-03   3.9240598e-01
   2.3296923e-01  -1.0367799e+00
  -7.3743559e-01  -6.2945557e-01
   5.3757606e-01   9.0351030e-01
   1.0542442e+00   1.1708045e-01
   1.3809771e-01   2.5384145e+00
   6.9337519e-01  -7.1548330e-01
  -2.7148814e-01   3.1945680e-01
  -2.2985788e-01  -3.4393215e-01
   6.6394493e-01   7.7411462e-01
   3.1520647e-01   3.3507510e+00
  -3.5588489e-01   2.8092864e-02
   3.6438788e-02  -3.5632230e-01
   1.8677008e-01  -2.8296837e-01
   3.4992463e-01  -1.3015184e-02
   1.0958926e-01  -9.8266393e-01
  -1.1283332e-01   2.6751940e+00
   3.8433353e-01  -1.2589549e-01
  -3.0452343e+00  -1.9544972e-01
   6.2504516e-03  -3.5017329e-01
   2.5178499e-01   3.2646990e-01
   2.1222762e+00  -1.9437720e+00
   3.5037400e-01  -2.2674833e-02
   3.8960320e-01   4.8393311e-02
   9.1997766e-01   1.8816154e-01
   3.7243005e-01  -4.8944202e-02
  -6.3732642e-01  -6.6772440e-01
  -2.6561436e-01   2.4537979e-01
   5.0941324e-01   2.4337344e+00
  -3.2658676e-01  -5.3812422e-02
   2.4464562e+00   1.5620456e+00
  -1.0743455e+00   4.0573019e-02
  -5.1815992e-01   2.6863406e+00
   2.4149157e+00  -1.5526553e-02
   2.3952960e+00   1.8548485e-01
   2.9684331e-01   2.6602963e+00
   3.2968530e-01   1.2275351e-02
   2.3252249e-01   3.0363043e-01
   8.3617701e-01   7.2359813e-02
   1.9199157e+00   1.8677888e+00
  -2.3492425e-02   1.1166256e+00
   4.6601235e-02   9.2557487e-01
  -8.5031454e-01   7.0369628e-02
  -3.4907952e-01  -4.8240752e-02
  -7.4033864e-01  -6.9644771e-01
  -1.6621607e-01  -3.3137853e-01
  -6.4592693e-01   8.5589742e-01
   3.7926412e-01  -1.8644727e-02
  -1.3486422e+00  -2.1378955e+00
   3.7065056e-02  -3.5687126e-01
   2.0552438e+00   1.6544651e+00
  -9.9812601e-01   6.6765218e-02
  -1.4179256e-01  -9.5957670e-01
   7.4325144e-02   8.3505776e-01
   5.0782975e-01   5.4111503e-01
   1.7834806e+00   2.0250992e+00
   2.5244091e+00   3.9038770e-02
  -1.1614291e+00   7.2137900e-02
  -2.6300864e-01  -2.6704857e-01
   3.3284086e-01   1.9798151e-02
  -1.6622122e-02  -4.0821120e-01
   3.0548327e+00  -3.8102547e-02
  -7.2515138e-02  -3.4820689e-01
  -1.8765383e+00  -2.4884267e+00
   2.4588960e-01  -2.1972564e-01
  -6.3809863e-01   7.5552702e-01
  -6.0861144e-01  -8.6474937e-01
   1.8204245e+00   1.4157332e+00
   1.6674717e-01  -1.0042859e+00
   6.9294559e-01  -8.1062435e-01
  -5.4203065e-01  -8.0482951e-01
   6.0605162e-01  -7.0994261e-01
  -2.1746720e-01  -2.8754516e-01
  -2.0042455e-01  -2.7948965e-01
  -7.8757720e-01   6.4736747e-01
  -2.6147661e+00  -7.8394442e-03
  -2.7808590e-01  -2.0633161e-01
  -2.8660225e-01  -2.7209856e+00
   8.2446816e-01  -1.2880010e-02
  -7.3664766e-03  -3.5271499e-01
  -9.2739267e-02   3.8604504e-01
   1.0903702e+00  -1.0513787e-01
  -3.0491015e-01  -2.2959365e-01
   3.2447599e-01   2.7865902e-02
  -4.7929489e-01   7.5481578e-01
  -1.6686785e-02  -3.2695183e-01
   7.1715643e-01  -7.3572837e-01
  -3.2966850e-01  -7.5548121e-02
  -1.2756736e-01   1.0125541e+00
  -2.6405696e+00  -7.0759516e-02
   2.3811280e-01  -1.1026074e+00
   9.8735144e-01   5.5913638e-02
   7.4551488e-01   6.0023792e-01
  -6.9507229e-01   8.2470565e-01
   9.3489498e-02   1.0694247e+00
   3.3800689e-01  -1.0170525e-01
   3.7714770e-01   1.0986055e-02
   7.3944288e-01   7.0091002e-01
  -2.8954754e-01  -2.7903876e-01
  -3.3851852e-02  -2.9719728e-01
   3.0375241e-01  -2.2261171e-01
  -3.4986958e-01  -2.0653146e-02
   1.2296341e+00   2.5193287e+00
   5.2416768e-01  -8.1863802e-01
  -2.8702910e+00  -3.5386172e-02
  -3.4837710e-01  -2.5416798e-02
  -1.5517084e-01  -9.9158030e-01
   7.3176111e-02   2.9091136e+00
   7.9397438e-01  -2.6210846e+00
   3.7304099e-02  -3.1612242e-01
   3.6872281e-01  -2.7134817e+00
   2.0525746e+00  -1.5969798e+00
   1.1994164e+00   2.0553144e-01
   1.9681934e+00  -2.4199572e+00
   8.0891658e-01   5.7608486e-01
  -2.4719020e+00  -2.0835557e-01
  -2.6711582e+00   9.5437451e-01
  -2.1593471e+00  -2.0490545e+00
  -2.2683412e+00   1.8965736e+00
  -2.1760545e-01  -3.0576506e-01
  -1.2116001e-01  -9.9578727e-01
   1.5174182e-01   3.0554771e-01
  -1.3988709e-02   3.1445081e-01
  -6.9803917e-01   8.2315708e-01
  -5.1523375e-01  -8.5468000e-01
  -3.2665992e-01   2.0801526e-03
  -5.2845992e-02   2.6238653e+00
   4.3919353e-01  -2.3201937e+00
  -6.1392805e-01  -6.5487494e-01
  -2.6803709e-01  -2.4953751e-01
   2.2577888e-01   2.5401365e-01
   3.4284550e-02  -3.3168361e-01
  -2.5116809e-01  -2.5359446e-01
   2.3497823e+00   8.9743718e-02
   4.4370355e-01   9.1636547e-01
   1.7138706e+00  -1.6920171e+00
   2.9437807e+00   6.6183873e-01
   2.7226544e-01   2.4708433e-01
   2.5788985e-01  -1.0117634e+00
   1.5088513e-01  -1.0392986e+00
   3.4580410e-01  -8.8374830e-02
   2.5374329e-01   2.8683997e-01
  -2.2672322e-01  -2.7774777e-01
  -2.1924728e+00  -1.5228810e+00
   3.6577851e-01   2.5609067e+00
  -6.0427348e-03  -3.8027720e-01
   7.2215188e-02  -2.5957168e+00
   7.4428708e-01   6.3948793e-01
   1.6197358e+00  -2.2174476e+00
  -6.1759158e-03   3.6828467e-01
   8.2033788e-01  -5.9376997e-01
   1.6065796e+00   2.5945341e+00
   1.5637303e+00   1.9051067e+00
  -1.6880184e+00   2.0614205e+00
  -5.1414378e-02  -9.7497066e-01
   5.2737986e-01   8.0565343e-01
   2.4567753e+00   1.9401206e-01
  -1.0537898e+00  -4.7480007e-01
  -2.4619333e-01  -2.4116975e-01
  -2.1453169e-01   2.8296685e-01
  -1.6548397e+00   1.6302432e+00
   9.0228681e-01   6.3745050e-01
  -6.7997746e-01  -7.9733483e-01
  -6.7831184e-01   7.6264913e-01
  -2.6218283e-01   9.9380488e-01
  -3.7280856e-01   1.8050076e-01
  -4.3119130e-02  -3.0110305e+00
  -3.0812092e-02   4.1213210e-01
  -1.5789157e+00  -2.0559967e+00
   2.5513675e+00   2.9666790e-01
  -2.4853143e+00   3.7425875e-02
   1.0985882e+00  -1.9077338e-01
  -9.7089027e-01  -2.0879740e-01
  -3.0001444e-01  -1.9319062e-01
   2.0849121e+00  -1.4633575e+00
   2.0745866e+00   1.8569145e+00
   7.4649841e-01  -6.5415566e-01
  -3.5925222e-01   5.1802125e-03
  -3.3873579e-01  -9.7098894e-02
  -3.7425164e-01   1.5066615e-02
   6.8671493e-03  -1.0359336e+00
   7.6142216e-01   6.6762643e-01
   1.8327326e+00   2.0056517e+00
   7.3287773e-01   7.1108675e-01
   9.3305175e-02  -3.5446101e-01
  -6.3729656e-02  -3.2634278e-01
   1.4955966e-02  -3.3844719e-01
  -9.2393453e-01  -4.0465928e-02
  -2.0911250e+00   1.8803246e+00
   2.6451696e+00   4.7889551e-01
  -7.6476099e-01   5.6678214e-01
   1.6830785e-01  -9.6508915e-01
   9.3345677e-01   1.3702412e-02
   4.8032733e-01  -2.6064737e+00
  -7.4802501e-01   7.6242717e-01
  -1.6866132e+00  -2.2423726e+00
   1.3788717e+00  -2.1353804e+00
  -1.0047802e+00  -4.1214066e-02
  -1.9102791e-01  -2.8605989e-01
   2.0212966e+00  -1.5211837e+00
   2.6918440e-01  -2.3018111e-01
   2.6940085e+00   1.0090081e-01
  -9.9864149e-01  -3.5847641e-01
   2.9164595e-01   2.5521922e+00
   2.0863864e+00   1.9763195e+00
  -2.0319313e+00  -1.7738274e+00
   1.8315589e+00  -1.8118188e+00
  -8.8838674e-01  -3.2094450e-02
  -2.7251457e-01   2.4484792e-01
  -6.4475839e-01  -5.2205065e-01
   3.7808051e-02  -3.3160729e-01
  -6.3265479e-02  -3.0614403e-01
  -7.6978389e-01   6.3721328e-01
  -2.8891832e-01   2.9552539e-01
  -1.5668875e-01  -2.9159437e+00
   1.7734735e+00  -1.0582949e+00
  -7.8172196e-01   5.7315457e-01
  -6.1809381e-01   6.3025725e-01
   3.2368623e-01  -2.5317340e+00
  -2.0646290e-01  -9.8330833e-01
   1.8855042e+00   1.5522306e+00
  -2.4620401e+00   3.3649620e-01
   2.3943430e-01   2.3279520e-01
  -1.5161638e-01   2.6966268e+00
   4.0130398e-01   9.1197210e-02
  -2.5203645e-01   2.0009615e-01
   2.1202039e+00  -1.6484233e+00
  -3.0846758e-02  -9.3882041e-01
   8.3483483e-01   5.7911567e-01
  -4.4318021e-01   8.5363194e-01
  -1.4269516e-01   9.4236843e-01
  -2.0789917e+00   1.7842738e+00
  -6.7854405e-01   7.1977309e-01
   1.9951023e-01  -1.0123879e+00
  -8.6705452e-01   6.7422909e-03
   2.5859553e+00  -2.4450762e-03
   3.6650632e-02  -3.7920963e-01
   2.1867898e-01  -2.5362970e+00
   3.0770419e-01   3.5065629e-02
  -2.8414622e-01  -2.9489647e-01
  -2.3075389e+00   2.0414836e+00
   2.6210193e-01   2.4878694e-01
   1.0017711e+00  -4.3578096e-01
   1.7917842e+00   2.1965487e+00
  -3.0292474e-01   2.6493308e-01
   3.8352262e-01   1.1219781e-02
   2.4472009e+00   1.7329684e+00
  -2.0929709e+00  -1.8115764e+00
   2.8890879e+00   7.0088102e-01
   1.7257139e-01  -1.0377871e+00
  -7.6615145e-01   2.9323911e+00
  -6.2987260e-01   7.7700881e-01
   3.0416331e-01   2.4599195e-01
  -4.9652857e-01   2.7831333e+00
  -2.0162305e-01  -3.5796003e-01
  -2.6037663e-01   1.8980009e-01
  -2.3625216e-01  -2.7140828e-01
   1.8656387e+00   1.7525390e+00
   2.0317488e-01   2.4450403e-01
  -3.8371359e-01   1.0317873e-02
  -2.1311920e-01   2.6313828e-01
  -8.3454785e-01  -7.1057797e-01
   2.5225604e-01  -2.7488895e-01
  -1.1449602e-01   1.1534239e+00
   2.5990684e-02  -1.0023116e+00
   6.2450680e-01  -7.9398421e-01
  -2.1835559e-01  -3.4943073e-01
  -3.1365160e-01   2.2989764e-01
   7.9885293e-02  -3.7312658e-01
   2.5656613e-02  -1.0019025e+00
  -7.0633932e-01  -9.0287448e-01
   2.5729530e+00   2.0128047e-01
  -2.6685091e-01  -2.7824586e-01
   1.7533658e+00  -1.5286627e+00
  -1.0941482e+00  -2.4399420e+00
   7.0097265e-02   8.9085546e-01
   2.7026961e+00   1.6627284e+00
  -1.8529573e+00   1.9939177e+00
  -1.6351855e+00  -1.9261045e+00
   5.0968696e-01   8.0368473e-01
  -3.4657459e-01  -1.0377115e+00
  -7.9216283e-01  -5.7644386e-01
   2.2999550e+00  -1.5113921e+00
   2.0490848e+00   1.9297749e+00
   7.5609273e-01  -7.0011844e-01
   2.4188481e-01   2.8211439e-01
   1.6462864e-01  -1.0244385e+00
  -3.4721841e-01  -3.2345272e-02
   3.0282179e-01  -2.4637452e+00
   2.4245598e-01   2.7916926e-01
   8.3770196e-01   5.8005621e-01
  -6.7165147e-01  -7.9304204e-01
   3.1708665e+00   8.5129016e-02
  -2.1185926e+00  -2.0895411e+00
   2.8479492e-01   2.9796973e-01
  -3.1052115e-01   1.8168233e-01
   3.3444980e-01  -3.7151150e-02
  -2.4190511e-01   2.3816743e-01
   2.0749576e+00   2.0970137e+00
  -5.8523978e-01  -2.5906197e+00
  -2.5721209e+00  -3.6534184e-01
   6.7600909e-01  -2.6812972e+00
  -2.2168000e+00  -1.6680538e+00
  -2.8987218e+00  -6.2372460e-01
  -1.9972283e-02  -4.0446982e-01
   9.7081159e-01   4.0011440e-02
  -2.4277725e+00  -7.5313728e-01
  -9.5619957e-01   1.0323307e-01
   2.8514051e-01  -2.8800033e-01
   2.9151666e+00   3.6505401e-02
  -2.9881758e-01  -1.8074276e-01
  -1.6471105e-02   8.6841851e-01
   3.1903566e-02   9.4284839e-01
  -1.2824090e-02  -3.6099860e-01
   6.4304395e-02  -3.8029923e-01
   6.5278009e-02   1.0345220e+00
   1.5458496e+00   2.1404554e+00
   6.2278013e-01   6.4338495e-01
  -3.7101229e-01  -1.0325158e-01
  -1.8734275e-02   3.4881105e-01
  -3.1209473e-01   2.0664980e-01
  -1.0970706e-01  -2.4991667e+00
  -8.5709312e-01   1.0494077e-01
   6.4297257e-01   7.3025522e-01
   7.0754845e-01  -5.7687738e-01
   3.1079766e-01  -2.5835165e-01
   5.2320268e-01   7.3289172e-01
  -1.6142110e+00   2.1011633e+00
   2.1283521e+00  -1.9172326e+00
   2.1670520e-03   1.1765925e+00
   8.4791855e-02  -3.1111472e-01
  -9.0730794e-03  -3.7862955e-01
   3.1261915e-01  -3.0115235e+00
  -7.2562346e-01   6.1659555e-01
  -5.6675279e-01  -8.3504051e-01
  -3.1076448e-01   2.2541288e-01
  -7.6584538e-01   5.0664855e-01
   2.6588294e-01  -8.9645332e-01
   5.9758797e-01   6.5012049e-01
   1.8080890e+00  -2.3738292e+00
  -2.3193417e-01   2.3025979e-01
   7.0202525e-01   8.0736824e-01
  -6.5390881e-01   7.3608299e-01
   3.0928561e-01   8.6074331e-01
   5.9711053e-02  -3.6579095e-01
   1.9775570e+00   1.6247729e+00
  -3.0395818e-02  -2.3794251e+00
  -9.0594213e-01  -6.2717179e-01
   2.6166498e-01   2.1644191e-01
  -2.2330643e+00   1.2685901e+00
   2.4846717e+00   1.8792381e-01
  -8.1792843e-01   6.1877758e-01
   6.4124987e-01   7.9430720e-01
   2.9992302e-02  -1.1834205e+00
  -2.4672582e+00   3.0840362e-01
   2.5909624e-01  -1.9090981e-01
   2.6365354e+00   5.8597422e-01
   1.3924442e-03  -3.6754150e-01
  -9.9619521e-01  -3.5362942e-01
   7.0418285e-01  -2.3535792e+00
  -1.1624791e-02  -1.0398737e+00
  -2.0898360e-01  -2.7068474e-01
   2.7596793e-01   2.1400120e-01
  -2.1918528e-01   2.7938958e-01
  -1.0517299e+00  -2.3658888e+00
   3.5831230e-01  -2.3568296e-02
   2.8349200e-01   2.8790589e-01
   6.5613323e-02   3.1454903e-01
   1.0157176e+00   1.5326744e-01
   9.8528630e-02   9.3338574e-01
   7.3827229e-01   6.3403674e-01
   9.9113998e-01  -3.3481438e-02
   3.1586176e-01  -2.7638596e+00
  -2.2847605e+00  -1.3035847e+00
  -1.5722429e+00   2.1797952e+00
   7.9568883e-01  -5.0739404e-01
   5.9175034e-02   9.8830580e-01
   2.3469707e-02  -9.0059798e-01
  -3.4541423e-01  -6.8402580e-02
  -3.7144340e-01   2.5639915e+00
   1.9340537e+00  -1.7042975e+00
  -7.1911546e-01   6.4737252e-01
  -2.7085151e+00   6.1478712e-02
  -2.2424262e-01   3.0602368e-01
   7.1202254e-01  -6.4891869e-01
   3.1514596e-01  -2.0900223e-01
   3.9386937e-01  -7.4772345e-02
  -1.4484397e-01   2.5313462e+00
   3.6541988e-01   5.2394185e-03
  -1.0483652e+00  -2.6403014e-02
  -1.7122435e+00  -1.9919394e+00
  -3.6571386e-01   2.0029593e-02
   2.5518433e-02  -2.9004708e+00
  -1.8726567e+00  -1.8685986e+00
  -4.9078028e-02   3.6736054e-01
  -2.0986132e+00   2.0101474e+00
  -2.5696942e-01  -2.7040631e-01
   1.2363105e-01   2.6428613e+00
  -1.5247222e+00   2.2406630e+00
  -5.0841321e-02  -3.3379484e-01
   1.7918727e+00   1.9187533e+00
  -2.9090700e-01  -9.4939258e-01
   1.2932512e-01  -8.8520594e-01
  -6.7773289e-01   6.9225330e-01
  -2.5258693e-01   2.7670371e+00
   5.2378961e-01  -8.6475469e-01
  -1.4772695e+00   1.9130657e+00
   1.1408995e-01  -3.5276776e-01
   1.6824614e+00   2.4096287e+00
   2.0893007e+00  -1.6084843e+00
  -3.4213691e-01   2.6244293e-01
   2.6724909e+00   6.7349196e-01
   2.4365581e+00  -1.5452014e+00
   4.1854765e-01   2.3771413e-02
  -1.1017148e-01   1.0264795e+00
   1.0784658e+00   1.1271977e-02
  -9.8144859e-03  -2.8101672e+00
   7.5288185e-02  -1.0986714e+00
   1.4935183e+00   2.0729668e+00
   3.3757538e-01  -1.2774057e-01
  -1.9596907e-02  -2.7870888e+00
  -1.9279369e+00   1.8315496e+00
  -4.0715758e-02   1.0220618e+00
   6.4863436e-01  -6.4589498e-01
   4.7341380e-02  -9.6274154e-01
   7.2632197e-01  -5.2240433e-01
  -3.8106819e-02   3.4294374e-01
   2.9403900e+00  -2.1640196e-02
   7.9732177e-05   3.5233937e-01
  -1.4379698e+00   1.9527601e+00
  -3.3650013e-01   2.3148819e+00
   3.7137664e-01  -2.5737814e+00
  -2.8043953e-01   2.7545600e-01
   2.1896058e+00  -2.0273123e+00
   7.6533795e-01  -5.5241526e-01
  -2.7594851e-01  -1.9138410e-01
  -5.8775459e-02   1.0685964e+00
   3.7355330e-01  -3.7285109e-02
   9.1822159e-01  -4.0274870e-01
  -3.8572878e-01   6.4539834e-03
  -1.9032177e-01   2.6170380e+00
   9.2910498e-01  -5.9247393e-01
   4.0499442e-01  -6.2198252e-02
  -2.0672428e-01  -2.6766052e-01
   5.2107804e-02  -2.9466711e-01
  -6.7167427e-01  -6.3845524e-01
  -2.0492908e-01   2.8754190e-01
  -2.4240860e-01   2.9291757e-01
  -9.3080284e-01   6.8246110e-01
  -2.7734285e+00   5.3923855e-02
  -2.4525201e-01   2.2198063e-01
   3.5880211e-01   6.5477839e-02
  -3.4377916e-01  -4.2878707e-03
   4.7692670e-01   7.1359863e-01
   3.6771235e-01  -2.3518871e+00
   6.2073840e-01  -8.4661232e-01
  -1.8471600e+00  -1.7356441e+00
   2.3313257e+00  -6.5384385e-01
  -2.8005240e+00   1.1861597e-01
  -1.6694282e+00   1.7606759e+00
  -2.9187857e-01   1.9697605e-01
   1.8433584e-01  -2.6057603e+00
   9.8600732e-01  -2.1526669e-01
  -2.1826709e-02  -2.3659618e+00
   2.7152729e-01   2.2817908e-01
   6.7315991e-01   7.2671680e-01
  -2.7396307e-01   2.6289313e+00
   8.6183049e-01  -5.7117158e-01
   1.0360308e-01   2.8470080e+00
  -2.2574251e+00   1.9256215e+00
   7.4614830e-03  -9.2101221e-01
  -5.4948399e-01  -6.8211870e-01
   2.3237357e-01  -2.6058568e-01
   2.8758688e+00  -1.1438643e-01
   1.9195485e+00  -2.1879069e+00
   2.2371699e+00  -1.3093970e+00
  -3.4036980e-01   4.4406996e-02
   5.1299573e-02  -3.7731612e-01
  -2.4972260e-01   1.8276502e-01
  -8.9386847e-01  -1.3009566e-01
   1.5558956e+00   1.9921463e+00
  -2.3685872e+00   1.4972172e+00
  -2.3865280e-01  -1.0643062e+00
   3.1205857e-01   2.6206170e+00
  -4.0265806e-01   2.0299903e-02
   3.0107834e+00   6.4928436e-01
  -3.3920060e-01  -5.4060488e-02
   9.9096744e-01  -1.0188199e-01
  -7.4112879e-01  -6.8245569e-01
  -1.7146337e-01  -2.5360558e+00
   1.0529892e+00   1.4373052e-02
   2.9079383e-02  -3.6667660e-01
  -2.8536872e+00  -6.9539195e-02
   2.3431635e-01  -2.7006015e-01
  -6.0648707e-01  -8.6432759e-01
   3.7923119e-01  -2.5976999e+00
   2.4938421e-01   2.3261879e-01
  -1.9886052e-02  -2.7896063e+00
   5.2342141e-01  -8.2782560e-01
   7.1831258e-01   8.2211923e-01
   2.1525378e+00   1.7615772e+00
  -2.4606814e-01   2.5893918e+00
  -3.4501165e-01  -4.2676660e-02
  -1.6280888e+00  -2.0901553e+00
  -3.2900204e-01  -1.3056189e-02
  -2.1016829e+00   1.6523699e+00
  -6.2899457e-01  -7.2405934e-01
   1.6603345e+00   2.3007613e+00
   3.5661988e-01   2.9386022e-02
   6.0650391e-01   8.7376876e-01
  -6.8397170e-01  -7.3209403e-01
  -1.9814937e-02   3.6795521e-01
  -2.2974707e+00  -2.0536777e-02
   2.8655586e+00   3.9132182e-01
  -1.2729194e-01  -1.0414832e+00
  -1.6886598e+00  -2.0283410e+00
  -4.6053163e-01   2.7196709e+00
   1.0256789e+00  -5.3122367e-03
   1.8744384e+00   1.9540955e+00
   8.5147592e-01  -5.5889789e-01
  -9.4598370e-01   1.7139678e-01
   2.4936513e-01   2.5653907e-01
   2.3572622e-01  -3.4263974e-01
  -2.3864568e-01  -2.9699421e-01
   1.9232976e-01  -9.6789571e-01
   8.5895665e-01  -4.8334199e-01
   7.6642916e-01  -5.8024301e-01
   3.4453940e-01   6.4140613e-02
   2.0934936e+00   1.6159959e+00
  -2.6354246e-01   2.2470091e-01
   2.0476040e+00   1.8877538e+00
  -1.7395250e+00  -2.3811808e+00
  -9.4545443e-01  -2.1821147e+00
  -3.5449893e-01  -8.9273764e-02
   1.7094454e-01   2.9839350e-01
  -6.3619589e-01   7.2517166e-01
   2.3981591e+00   8.1734457e-01
  -2.8683930e-01   1.6236940e-01
  -2.2128853e+00   1.7456155e+00
  -2.3759580e-02  -9.9385058e-01
   5.5232266e-01   7.8944345e-01
   9.8277689e-01   2.5092458e-01
  -8.0837226e-01  -7.4904580e-01
  -4.1013034e-01   3.9002578e-02
   3.3988040e-01   2.1911613e-03
  -1.3566115e-01  -1.0435055e+00
   1.1587247e-01   3.6171223e-01
  -2.0827032e+00   1.6673502e+00
  -3.3651321e-01  -4.5018506e-02
   7.2744865e-01  -6.9060493e-01
   1.0683784e-01   4.1003159e-01
   2.7400518e+00  -2.7747800e-01
   5.5506526e-02  -9.2565730e-01
   2.6138897e+00  -1.8457266e+00
   1.9140633e+00  -1.8678806e+00
  -2.7124604e+00  -1.0609573e-01
  -2.4463161e-01  -2.3362454e-01
   1.7403129e+00  -1.8314191e+00
  -1.5813014e+00  -1.9509034e+00
  -3.4995964e-01  -7.5638279e-02
  -1.2811890e-01   3.0949964e+00
  -2.8988213e-01   2.7415994e-01
   9.3275436e-01  -1.0564799e-01
  -5.8732376e-02   1.0140537e+00
   1.8482084e+00  -1.5637074e+00
   3.5198124e-01   2.5204203e-02
  -9.0578917e-01   7.0599267e-02
  -1.1434845e+00   1.1291201e-01
   9.6474037e-02  -3.4354395e-01
  -6.5554059e-02  -1.0430884e+00
  -2.6526203e-01  -2.6168151e-01
  -1.9212633e+00   1.9594915e+00
  -3.0148952e-01   2.4598422e-01
  -2.2510859e+00   1.5154565e+00
  -6.7356581e-01   6.2718555e-01
  -1.0376091e+00  -1.9167037e-01
   3.4988226e-01  -8.5907452e-02
  -9.9066397e-01   4.9835542e-02
  -9.9623531e-01  -3.6585745e-02
  -3.3833964e-01   2.1100742e-02
  -2.1788224e+00   1.1390847e+00
  -5.3241665e-01   8.9484051e-01
  -2.6603932e+00  -5.2179549e-01
  -1.6113014e+00   1.8359806e+00
  -2.7014269e+00   2.3991083e-01
   6.4856175e-01   7.6487916e-01
  -1.0547214e+00  -8.9560956e-02
   6.4454774e-02  -4.0361916e-01
  -1.3071483e+00   2.4383177e+00
  -1.2108904e-01   9.1323889e-01
  -2.9241115e+00  -6.2845288e-02
   3.9120384e-01  -8.2962296e-02
   7.2818937e-01   6.7149052e-01
   3.0219460e-01  -1.8909173e-01
   1.9293622e+00  -1.7102733e+00
   1.8818523e+00   2.1616502e+00
  -5.2634447e-01  -7.7010860e-01
   5.2476865e-02   2.7804019e+00
   3.0172701e-02   3.6010845e-01
  -2.0121118e-01  -2.9731119e+00
   2.3605350e-01  -3.0597549e-01
   5.7695412e-02  -3.8207230e-01
  -5.9375954e-01  -7.9146944e-01
   1.0420895e+00   2.9771278e-02
   7.7454301e-02  -9.7118608e-01
  -2.6226807e+00  -2.4820847e-01
   2.6172675e-01  -3.1462933e-01
   1.7502468e+00   2.2582439e+00
   2.4503919e+00   1.5187155e-01
  -1.5836741e-01   2.4840269e+00
  -2.7650491e-01  -3.0041248e-01
   1.4336446e+00  -1.8126073e+00
  -3.0301000e-01   2.3782876e+00
   8.5416958e-01  -6.4152318e-01
  -1.0724496e-01   1.0517405e+00
   2.3493968e+00   1.7202131e+00
   4.4612316e-01  -2.8289481e+00
   6.2840807e-01   7.7962268e-01
   1.8304635e-01   2.6250792e-01
   1.6849433e+00   2.7761799e+00
   1.0716088e-02  -9.9184318e-01
   8.5939728e-03  -2.3238465e+00
  -7.6569887e-02  -4.4148929e-01
   3.2603743e-01   2.5684649e+00
  -6.1790254e-01  -7.3433146e-01
  -6.0044209e-01  -8.8833030e-01
   1.2678844e+00  -2.2822107e+00
   6.4973502e-01   6.3142102e-01
   2.5938756e-01   1.9974869e-01
   1.5327928e-01  -8.9006010e-01
  -7.6007037e-01  -6.7164455e-01
   1.6113927e+00   2.1972867e+00
   2.3662969e-01   3.4357083e-01
  -1.0461218e+00  -7.3825336e-02
  -2.6411991e+00  -1.8994444e+00
  -1.9694485e-01  -2.8797484e-01
   7.8210258e-01   6.6068164e-01
  -2.4761846e+00   2.6145003e-01
  -2.7759854e+00   3.2763368e-01
   7.0534183e-01   7.1789070e-01
   2.1770061e+00  -1.7175501e+00
  -2.1385521e-01  -3.0176321e-01
  -3.2160647e-02  -4.0841777e-01
   1.8508743e+00  -1.7714177e+00
  -7.2199739e-02   9.0784379e-01
  -2.0738190e+00  -2.2572439e+00
  -2.8821061e-01  -2.3466737e-01
  -2.4715234e+00   1.6223222e-01
   6.8952303e-01  -5.5864715e-01
  -6.9301282e-01   6.6943128e-01
   6.1132268e-01  -7.7298050e-01
   1.8008558e-03  -2.8579395e+00
   9.0358060e-01  -1.4590458e-02
   4.0500525e-01   2.8790316e-02
  -7.5768297e-02   9.5000386e-01
  -1.5623080e+00  -1.9621213e+00
  -9.9031896e-01   2.1718261e-01
   1.7676215e+00   2.0212052e+00
  -1.8385616e+00   1.4928561e+00
  -7.1616885e-01  -7.3600157e-01
  -1.9784113e+00   1.7193829e+00
  -2.5310166e+00  -4.9723729e-01
   2.2146473e+00  -1.3698617e+00
   1.0312584e-01  -3.4900715e-01


==> 1Sol_differential_bd_Const.dat <==
   2.9289322e-01   2.9289322e-01
   7.0710678e-01   7.0710678e-01
   1.7071068e+00   1.7071068e+00
   2.5363266e-17   4.1421356e-01
   6.1232340e-17   1.0000000e+00
   1.4782795e-16   2.4142136e+00
  -2.9289322e-01   2.9289322e-01
  -7.0710678e-01   7.0710678e-01
  -1.7071068e+00   1.7071068e+00
  -4.1421356e-01   5.0726531e-17
  -1.0000000e+00   1.2246468e-16
  -2.4142136e+00   2.9565589e-16
  -2.9289322e-01  -2.9289322e-01
  -7.0710678e-01  -7.0710678e-01
  -1.7071068e+00  -1.7071068e+00
  -7.6089797e-17  -4.1421356e-01
  -1.8369702e-16  -1.0000000e+00
  -4.4348384e-16  -2.4142136e+00
   2.9289322e-01  -2.9289322e-01
   7.0710678e-01  -7.0710678e-01
   1.7071068e+00  -1.7071068e+00
   4.1421356e-01  -1.0145306e-16
   1.0000000e+00  -2.4492936e-16
   2.4142136e+00  -5.9131178e-16


==> 1Sol_differential_bd_scatter.dat <==
   2.9473864e-01   2.8522304e-01
   7.0263171e-01   7.0714616e-01
  -2.4275721e+00  -7.4462324e-04
  -1.7646152e+00   1.7305834e+00
   6.9081970e-02  -2.4864223e+00
  -7.2322200e-01   6.9455748e-01
   1.7506470e+00  -1.7000681e+00
  -9.8354729e-01   6.5179115e-04
  -2.9343211e-01  -3.0884255e-01
  -1.0146850e+00   1.1537339e-02
   1.1923439e-03   1.0165325e+00
   8.2580829e-03  -1.0022550e+00
   4.2320420e-01   1.4632478e-03
  -4.1076986e-01   6.6636394e-03
  -2.9032224e-01   2.9447010e-01
   7.8243448e-02  -2.3837121e+00
  -3.1403721e-02  -2.4169253e+00
  -6.5990732e-02  -2.3418279e+00
   7.2014494e-01   6.9593396e-01
  -1.6951239e+00   1.6823500e+00
  -2.4469083e+00   5.3627162e-02
  -7.1674195e-01  -6.9110320e-01
   1.7198841e+00  -1.7624929e+00
   2.9784466e-01   2.9095531e-01
  -1.8666685e-02  -1.0158201e+00
  -7.0395100e-01   6.9073237e-01
  -1.7480738e+00   1.7123459e+00
   1.2432810e-02  -9.9120845e-01
  -6.9034136e-01   7.0795559e-01
   1.7442345e+00  -1.9474763e+00
   2.4571401e+00  -8.5116372e-02
   1.2314566e-02   9.7802097e-01
   7.2484391e-01   7.0208606e-01
   1.3568899e-02  -4.2687722e-01
  -1.5679639e+00  -1.6812471e+00
   1.8299014e+00   1.7939667e+00
  -1.0196991e+00   6.4233330e-03
  -2.9295353e-01  -2.9024652e-01
   1.6638999e+00   1.6935651e+00
   2.9274019e-01  -3.0458006e-01
  -2.8107242e-01   2.9932191e-01
  -2.4570487e+00   6.4476164e-02
   5.5200313e-02  -2.4087447e+00
   1.0092215e+00   1.4451152e-02
  -1.6714783e+00  -1.8652673e+00
   3.1143424e-01   2.8078098e-01
  -3.2451638e-03  -4.2200495e-01
   1.0003107e-03   3.9365154e-01
   2.4833638e-03  -1.0137020e+00
   1.7734708e+00  -1.6871178e+00
  -8.5516586e-03  -4.0115238e-01
  -4.0547274e-01  -7.1427280e-04
   4.2187171e-01   8.3954498e-03
  -7.1603645e-01  -6.9765047e-01
  -3.0451288e-01   3.2375352e-01
  -2.3627712e-03  -4.1990550e-01
  -6.8199497e-01   7.2274954e-01
   2.3609559e+00   3.3514957e-02
  -4.1705513e-01   1.4149403e-03
   7.0965359e-01  -6.8879763e-01
   3.2906030e-03   4.2959322e-01
   4.0382722e-01  -1.2186648e-03
   6.8076839e-01  -7.0682910e-01
  -1.6854201e+00  -1.7325317e+00
   2.3897426e+00   6.0166939e-02
  -1.7784680e+00  -1.7037708e+00
   5.8473282e-02   2.4510514e+00
   3.8700432e-02   2.3787530e+00
   4.0510342e-01   5.5332713e-03
  -4.1325374e-01   1.9590278e-03
   1.7528556e+00   1.6558370e+00
   2.8737738e-01  -2.9227082e-01
  -2.9488765e-02   9.8052854e-01
   6.9882251e-01  -6.8536732e-01
  -7.2030757e-01  -7.1191336e-01
  -7.2017006e-01  -6.8322946e-01
  -1.7015538e+00  -1.6607077e+00
  -1.6437828e+00   1.6259904e+00
   2.4965474e+00   1.0185555e-01
   1.1427466e-01   2.3987380e+00
   1.1125025e-02  -4.2187169e-01
   9.9715843e-01  -1.5194607e-02
  -2.6440757e-03   4.3146773e-01
   4.3601618e-02  -9.8542353e-01
  -3.6151464e-02  -2.3865693e+00
  -7.1704665e-01  -7.1788807e-01
  -2.9966082e-01  -2.8248548e-01
  -1.0965347e-02   4.1033982e-01
  -1.6620539e+00  -1.6830494e+00
   2.8773371e-03  -9.7180494e-01
   4.2428809e-01   2.4558404e-03
   2.8463656e-01  -2.9802783e-01
   2.3479866e+00   4.1329296e-02
   2.9342766e-01   2.8993490e-01
  -4.1598637e-01  -1.4021433e-02
  -1.0076045e+00  -3.4890657e-02
   9.8981472e-01  -5.4906163e-03
   1.7209907e+00  -1.7313373e+00
  -1.1000499e-02  -4.0921985e-01
  -3.0741431e-04   4.0486644e-01
  -7.0570377e-01   6.8091466e-01
  -2.3836157e+00   4.5585779e-02
   1.6973648e+00  -1.6744013e+00
   7.0423132e-01  -6.9003424e-01
  -5.8418919e-03   9.8535302e-01
  -7.4086082e-01  -7.2089875e-01
   1.7565611e+00   1.6459681e+00
   3.0998746e-01   2.9029907e-01
  -7.2825061e-01   7.0494502e-01
  -3.0258524e-01   3.0170796e-01
  -3.1038599e-01   2.8710878e-01
  -1.7754727e+00   1.7428960e+00
  -7.2128590e-01   7.0152974e-01
   6.1273541e-02  -2.4047414e+00
  -1.4114079e-02   1.0125293e+00
  -8.6582834e-03   4.0897856e-01
   3.4392927e-02   9.9890721e-01
  -3.3593582e-02  -2.3236532e+00
   7.1658820e-01   7.1690238e-01
   2.9977946e-01  -2.8222697e-01
  -6.9284987e-01   6.8722170e-01
   9.7092503e-02  -2.4387165e+00
  -6.8725696e-01  -7.1610352e-01
  -2.3976671e+00   9.3882862e-03
   4.0916574e-01   1.0701000e-02
  -4.1494011e-01   1.0841934e-02
   2.9420638e-01   2.8075327e-01
   2.3884685e+00  -7.9422999e-03
  -7.4433270e-03   1.0230909e+00
   7.2237666e-01   6.7927203e-01
   7.0311144e-01   7.1870327e-01
   9.8488252e-01  -1.1296859e-02
  -7.3385288e-01   6.8851462e-01
   3.0283270e-01   2.8944343e-01
   2.8188234e-01   3.0278744e-01
  -1.7734049e-02  -1.0156176e+00
  -6.4154700e-02   2.4400340e+00
   3.1241608e-04   4.1295169e-01
   7.1122961e-01   7.1890393e-01
  -2.3994682e+00   3.1150692e-02
  -2.0327899e-02   4.0853190e-01
  -2.3597055e+00  -5.3216697e-03
   3.4054836e-02   1.0062449e+00
  -8.6929905e-03  -2.4852981e+00
  -6.8215784e-03   9.9720418e-01
   9.9091425e-01  -2.1381615e-02
   2.4104254e+00   4.7329179e-02
  -5.8507800e-03   1.0135441e+00
   2.8738080e-01   3.0649835e-01
  -7.0420230e-01  -6.9504637e-01
  -1.7812544e+00   1.8146398e+00
  -2.9427990e-01  -2.8632135e-01
   1.7612942e+00   1.7569152e+00
  -7.0506069e-01   7.0744059e-01
  -1.4814450e-01  -2.3414627e+00
   6.1733805e-02   2.3932673e+00
  -2.4632997e+00  -2.6364468e-03
  -4.1631008e-01   6.3233978e-03
  -1.6970741e+00  -1.7315963e+00
   7.1265935e-01   7.3519509e-01
  -1.4671201e-02  -4.0736225e-01
   1.7054022e+00   1.6878888e+00
  -2.8478645e-01   2.9346621e-01
   7.0583579e-01  -7.1929669e-01
  -7.1769500e-01   7.2436151e-01
  -2.4364591e+00  -7.8427866e-02
  -1.7253162e+00  -1.5630563e+00
  -2.4348908e+00  -3.6846707e-02
  -1.0457653e-02   9.8277516e-01
  -2.9195376e-01  -3.0506452e-01
   7.1985673e-01  -7.0371610e-01
   2.7776709e-01  -3.1328292e-01
   2.4298582e+00   1.3210824e-03
   9.8535906e-01  -8.4158966e-03
  -2.8697604e-01   2.8013766e-01
  -7.0737949e-01   7.0991501e-01
  -7.2040481e-01  -7.1550111e-01
  -7.0429134e-01   7.2576443e-01
   7.2176653e-01  -7.2085875e-01
  -4.1315722e-01  -8.8576844e-03
  -2.0158332e-03   4.2161347e-01
  -1.6624815e+00   1.7129002e+00
  -7.1178990e-01  -6.9429557e-01
  -2.4023366e+00   9.0574597e-03
  -4.2821114e-01  -1.0875099e-02
   1.6950934e+00  -1.7868518e+00
   2.4753728e+00   1.0082944e-01
  -3.0394765e-01  -3.0038574e-01
  -3.4438709e-03  -4.3552847e-01
  -6.8256951e-01  -7.2757363e-01
  -2.3821822e-02  -2.4002179e+00
  -4.0023370e-03   9.9730559e-01
   2.9111490e-01  -2.7950929e-01
   4.0811558e-01   6.9475798e-03
  -1.0040257e-02   4.0892827e-01
  -4.1481177e-01   7.6443062e-03
  -7.2816560e-01  -6.9741273e-01
   2.9688406e-01   2.9275900e-01
   7.0137399e-01  -7.1046944e-01
   2.4317971e+00   3.1250228e-02
   2.8268981e-01  -3.0148919e-01
  -7.0665197e-01  -6.8655261e-01
   2.4596011e+00  -6.3247858e-02
   3.4009430e-04  -4.0892059e-01
  -4.2031920e-01   1.9452665e-02
  -3.0053434e-01  -2.8160036e-01
   4.1504753e-01  -1.0266527e-02
  -1.6931073e+00  -1.8239078e+00
  -2.4388632e+00  -4.1946281e-02
   4.7546703e-02   1.0009861e+00
   6.9971366e-01  -7.2531105e-01
  -8.1097784e-02   2.3857383e+00
   1.1915552e-02   2.3885917e+00
  -1.0038922e+00  -2.1324971e-02
   3.8571052e-03  -1.0092233e+00
   1.6672354e+00  -1.6634944e+00
   7.6448069e-03  -4.1352171e-01
   1.0152402e+00   1.4698430e-02
   3.0352274e-01  -3.0770644e-01
  -7.2734812e-01   6.9654619e-01
  -3.8321125e-02  -2.3941618e+00
  -2.9572399e-01  -2.8092296e-01
   4.8399386e-02  -2.5156419e+00
   2.4788737e+00   1.1908754e-02
   1.7327888e+00   1.6846953e+00
   9.8312133e-01   1.8416865e-04
  -2.4841912e+00   4.3606260e-02
  -1.6479120e+00  -1.8005109e+00
  -2.4260445e+00  -2.1913840e-02
   3.1985423e-01   2.7144657e-01
   6.8929141e-02  -2.4545527e+00
   2.8916427e-01  -2.9019275e-01
   1.6526612e+00   1.6867376e+00
   1.6995269e+00   1.7662506e+00
  -2.3555320e+00   1.4646238e-02
  -6.0817354e-02  -2.4919826e+00
  -9.9902071e-01  -4.7302265e-04
  -7.4881727e-03  -4.1948210e-01
   3.1081020e-01   2.9727368e-01
  -7.1490036e-01  -7.1208857e-01
   1.7778498e+00  -1.7278418e+00
  -1.6038511e+00   1.6991213e+00
   7.1159893e-01   7.4164042e-01
  -7.4159013e-01  -6.9087810e-01
  -1.7153706e+00  -1.6649501e+00
  -2.9055579e-01  -2.9543190e-01
  -1.7031400e+00  -1.6386126e+00
  -7.0941329e-01  -6.8254619e-01
   4.1602113e-01  -6.2504373e-03
   6.9698265e-01   7.2424188e-01
  -4.1963353e-01   4.5763962e-04
  -1.0458216e-02   4.0754373e-01
  -2.8955314e-01   2.7987170e-01
  -4.1876858e-01  -4.0213633e-04
  -7.1893861e-01   7.1116192e-01
  -9.8482456e-01  -1.6593795e-02
   2.9106214e-01  -2.9845761e-01
  -7.0748019e-01  -7.1189453e-01
  -4.3300107e-01   3.9840302e-03
  -9.8510037e-01   9.0226009e-03
  -7.3606204e-01   7.2387205e-01
   2.4672461e+00  -1.0785375e-02
   3.5123778e-04  -4.2441516e-01
  -7.0038832e-01   7.0002199e-01
  -2.9560996e-01   2.8394484e-01
  -2.8775232e-01   2.7691658e-01
   2.1395113e-03  -1.0100596e+00
  -7.0395063e-01   6.8858896e-01
  -4.1646638e-01   7.0425408e-03
  -9.8971118e-01   2.2883389e-02
  -3.9989869e-01  -1.8371497e-03
   2.8554528e-01   3.0021817e-01
   1.7471901e+00  -1.7768489e+00
  -2.4051349e+00   4.4902036e-02
   1.8308838e+00   1.7735139e+00
   6.8020365e-01  -7.1351827e-01
  -7.4147090e-01  -7.2161935e-01
  -2.4047269e+00   7.3006007e-02
  -1.5359878e-03  -4.2326390e-01
  -1.7258426e+00  -1.5873304e+00
  -1.7081566e+00  -1.7703772e+00
   1.7016292e+00  -1.6394287e+00
  -2.1497561e-02  -4.0636102e-01
  -4.2771107e-03  -3.9664676e-01
   6.8706780e-03  -4.2379400e-01
   4.2114567e-01  -3.0386992e-03
  -2.6494535e-03  -9.9170411e-01
  -1.8092833e+00  -1.6960494e+00
   3.7110801e-04  -4.0585413e-01
  -7.0809455e-01  -6.8694463e-01
   2.3006437e-02  -2.4753151e+00
  -6.9472897e-01   7.1361301e-01
  -1.7587664e+00   1.6592677e+00
   1.6951176e+00  -1.7243249e+00
  -7.1205762e-01  -7.0376068e-01
  -6.8641624e-01   7.0135577e-01
  -3.9607085e-01  -1.2271814e-02
   2.2551900e+00  -5.7517956e-02
  -1.7486210e+00   1.7310044e+00
   1.7971778e+00   1.7917004e+00
  -2.4641834e+00   7.0298863e-02
  -2.4430818e+00   7.8203887e-02
   2.0790472e-03   1.0016794e+00
  -9.8417341e-01  -1.8063957e-02
   2.2793849e+00  -1.2981445e-02
  -7.2953475e-01  -6.9690528e-01
   4.4937761e-02   2.3989508e+00
  -2.4785420e+00   3.2375535e-02
  -3.9200147e-02  -2.4399767e+00
   1.7280274e+00   1.7613367e+00
  -7.3166964e-01  -7.2253357e-01
   1.6842770e+00   1.6172891e+00
  -9.5511219e-01   1.1750660e-02
   5.9570593e-03   4.1196519e-01
  -4.2204107e-01  -6.9517637e-03
  -2.4801359e+00   5.1565282e-03
   2.7764815e-01  -2.8692147e-01
  -1.5858039e+00  -1.6631724e+00
  -2.4521893e+00  -5.3311505e-02
  -7.3417973e-01   7.2144080e-01
   1.7362805e+00  -1.6442538e+00
   2.5265333e+00   4.8532126e-03
   6.9841327e-01   7.0526238e-01
   6.7387891e-01   7.3959710e-01
  -9.8571887e-01  -2.1616488e-02
  -1.6976994e+00  -1.6459802e+00
   3.5143880e-03   9.8745538e-01
  -1.5041700e-02  -2.4107966e+00
  -1.7411456e+00  -1.6120874e+00
  -2.8128050e-01   2.9406219e-01
  -7.0814501e-01  -7.1218434e-01
   7.1297548e-01   7.0863536e-01
   7.0933471e-01   7.0587506e-01
  -8.0028960e-02   2.5052181e+00
   5.5833475e-04   4.2046302e-01
   7.0808737e-01  -6.9327008e-01
  -6.9942555e-01   6.8900068e-01
  -2.4282654e+00   1.3395154e-01
   1.5825839e-02   1.0068726e+00
  -1.0157261e+00   1.4263836e-02
   2.8918526e-01  -2.8454870e-01
   8.5983820e-03   9.8876546e-01
  -1.0107246e+00   2.3445276e-02
  -9.8692291e-01  -1.4036357e-02
   1.7572744e+00   1.7308843e+00
   6.6999769e-03  -2.3761075e+00
  -1.7639870e+00   1.7365578e+00
  -2.9376885e-01   3.0576286e-01
  -7.0250045e-01   6.8583376e-01
   1.7063032e+00   1.7884849e+00
   4.5027012e-03   9.9787758e-01
  -3.2840880e-02   1.0136900e+00
  -1.7767191e+00  -1.6543065e+00
   3.0132067e-01  -2.8950422e-01
   2.2600131e-03   4.1113453e-01
   1.0050718e+00   1.2345249e-02
   7.3515635e-01   7.1081840e-01
   1.0077757e+00  -1.6685142e-02
   2.9620792e-01   2.8244421e-01
  -2.0679849e-03   4.1625103e-01
  -2.9632134e-01  -2.8507274e-01
   7.1536880e-01   7.2212413e-01
   7.0326920e-01  -7.2062024e-01
  -1.1336503e-02  -4.0556606e-01
  -1.7037940e+00   1.7327520e+00
   5.5081419e-02   2.3963872e+00
   2.9511077e-01   2.9212841e-01
   1.0038430e+00  -2.2040892e-02
  -2.9619566e-01  -2.8976070e-01
  -1.0264631e+00  -2.5864347e-02
  -9.6835787e-01   5.2961811e-04
   7.0920702e-01   7.1874462e-01
   4.8943290e-03  -4.3222582e-01
  -6.9918108e-01   6.9402118e-01
   7.1848355e-01  -6.9587994e-01
  -9.8918507e-01   1.6497101e-02
  -1.7411915e+00   1.6997601e+00
  -5.4614501e-03   1.0146870e+00
   7.2136655e-01  -7.0024368e-01
   2.9606848e-02  -2.3956548e+00
  -1.7317891e+00   1.7399641e+00
   2.8241126e-01  -2.8151488e-01
  -1.8838831e-02   1.0139320e+00
   6.9109324e-01   7.3139610e-01
   1.7441225e+00  -1.7730079e+00
  -6.9904868e-01   7.2493331e-01
  -3.0281253e-01  -2.9547142e-01
   1.6935945e+00  -1.7286864e+00
  -3.5894992e-02   9.8424922e-01
   4.1772192e-03  -2.3845179e+00
   1.6757793e+00   1.8320040e+00
   5.9479593e-02   2.4631542e+00
   1.7761579e+00  -1.6625206e+00
   1.5968377e+00  -1.7476805e+00
  -2.8694420e-01  -3.0862088e-01
   2.1148983e-02  -9.8593744e-01
  -1.6770332e-02  -1.0016630e+00
   3.0875204e-02  -2.4196259e+00
   2.3835255e+00  -4.3613093e-03
  -7.3149041e-01   7.2268305e-01
   9.8570518e-01   3.4497180e-02
  -9.8049872e-01   1.7883152e-03
  -4.1218299e-01   4.7145476e-03
   6.9643859e-01  -7.0673958e-01
  -1.7683909e+00   1.7778328e+00
   3.1019569e-01  -3.1002437e-01
  -1.7519166e+00   1.7363256e+00
   1.1238279e-02  -4.0536650e-01
   1.6276487e-03  -1.0001150e+00
   2.9140459e-01   2.8219865e-01
   7.4057363e-01   6.8743795e-01
   2.9933749e-01  -2.9734177e-01
  -3.7946718e-04   9.8974642e-01
  -7.3564045e-03  -4.1702463e-01
  -2.7772991e-01   2.9824239e-01
   7.2182235e-01   6.8713476e-01
  -4.7144203e-03   2.4423750e+00
  -1.3506260e-02  -1.0134109e+00
   2.7898023e-01  -2.8545282e-01
  -1.6857892e+00   1.7060159e+00
  -7.3685815e-01  -6.8844013e-01
  -2.3862502e+00   6.4769526e-02
   1.7120111e+00   1.7574624e+00
   2.3931868e+00   6.7277798e-02
  -7.1068343e-01   7.0804381e-01
   1.0343248e+00   1.5503836e-02
  -2.4630879e+00  -3.0803380e-02
   2.9771263e-01  -2.9304484e-01
  -1.2780444e-02  -2.4606171e+00
   7.6096070e-03  -4.1492703e-01
  -7.0727437e-01  -7.0715613e-01
  -4.1136618e-01   2.5469459e-03
  -2.8996475e-01  -2.7153298e-01
  -1.0052602e+00   2.0051347e-02
   2.4512455e-03   4.1461681e-01
  -4.0874796e-03   3.9986737e-01
  -9.8866709e-01  -1.5023004e-02
  -1.6658911e+00   1.7221438e+00
   1.7580019e+00  -1.7383209e+00
  -1.0177020e-02   2.4735061e+00
   4.0579707e-01   1.2205074e-02
  -7.1148073e-01   7.1088085e-01
   7.2020101e-01  -6.9907206e-01
   7.0397989e-01  -6.8228098e-01
   1.7821238e+00  -1.7489695e+00
   2.8196029e-01  -2.8874419e-01
   2.3369346e+00  -5.8576018e-02
  -5.0106246e-03  -4.0462282e-01
  -4.8353846e-03   4.1651150e-01
   5.4982340e-03   4.1253084e-01
   1.0667531e-01   2.4004043e+00
  -1.3015429e-02   4.0084691e-01
   2.4061913e+00  -5.2334319e-02
  -7.0321367e-01  -6.9183283e-01
   3.6646944e-02  -2.4768902e+00
  -1.1523300e-03   4.0702048e-01
   2.4748564e+00  -4.7980436e-02
  -1.6417046e+00  -1.7121658e+00
   2.4725934e+00   4.2832404e-02
   1.6706269e+00   1.7051090e+00
   1.8787585e-02   4.2299298e-01
   7.2419627e-01  -7.0546986e-01
   1.2787740e-02   4.0627170e-01
   1.6487840e+00   1.7133505e+00
   2.4912391e+00  -6.5841693e-02
   4.1917608e-01  -1.5608418e-03
  -3.0495400e-03   9.9378627e-01
  -3.0118488e-01   3.0150227e-01
  -3.0024638e-01  -2.7913900e-01
  -4.1362813e-01   2.6950741e-03
  -1.7521242e+00   1.7076448e+00
   5.4352124e-02  -2.3777656e+00
   7.1489909e-01  -7.4102338e-01
   3.2206725e-01  -2.9599055e-01
   1.6442254e+00   1.6245844e+00
  -2.0641872e-02   9.9193159e-01
   4.2178159e-01   7.2083377e-03
  -2.0727904e-02  -4.1734295e-01
   1.0158199e+00   1.2945106e-02
  -9.0481731e-03  -4.1064269e-01
  -4.2971655e-01   1.3092666e-03
   2.9704458e-01  -3.0177172e-01
   4.1371151e-01   5.8983099e-04
   1.6258473e-03  -4.0370432e-01
  -2.4629168e+00  -1.1223961e-02
  -1.0088976e+00  -1.0125889e-02
  -2.7811724e-01   2.9588728e-01
  -5.8113231e-03  -2.4443934e+00
   1.6996385e+00   1.7486853e+00
  -6.7931763e-01   7.0201261e-01
   1.6427649e+00  -1.7587250e+00
   2.8992745e-01  -2.9819809e-01
  -1.6651592e+00  -1.7074066e+00
  -4.0043943e-01  -5.6566765e-03
   2.8481106e-01  -3.0158325e-01
   7.1312412e-01   7.0639418e-01
  -9.9625859e-01  -7.6927193e-03
  -1.0204249e+00  -7.2815378e-03
  -1.7094411e-02  -4.0180393e-01
  -2.4939121e-02  -9.8769251e-01
  -7.9447108e-03  -4.0388427e-01
  -4.0962042e-01   1.8775179e-03
  -1.6718738e+00   1.6918865e+00
   7.0547162e-01  -6.8444473e-01
   3.0295631e-02  -9.9076730e-01
  -4.0871214e-01  -8.2572769e-03
   7.3751617e-03  -4.0151598e-01
   7.0352557e-01   6.8915064e-01
  -2.7948963e-01   2.9336363e-01
   1.0103379e+00   1.0276363e-02
  -6.7459559e-02   2.4267663e+00
   4.2537054e-03   4.1121431e-01
   1.7526684e+00  -1.7087490e+00
   2.7384626e-01   2.8650718e-01
  -1.0592293e-03  -2.4573226e+00
  -6.5045301e-02   2.3632326e+00
  -1.5522857e+00  -1.8475484e+00
  -1.6952071e+00   1.6868289e+00
   1.7441639e+00   1.6908571e+00
  -1.7956016e-03  -4.1212998e-01
  -1.6443379e+00   1.6961157e+00
  -1.7187990e+00  -1.6599752e+00
  -9.9036703e-01  -7.9895289e-03
   3.1017021e-01  -2.8355454e-01
  -1.3345489e-02   2.3920041e+00
  -2.8968925e-01   2.8895582e-01
   2.8493814e-01   2.8136252e-01
   1.7263453e+00   1.7895491e+00
  -1.4867964e-02   4.1416187e-01
   3.8976594e-03   1.0143228e+00
   5.4198760e-02   2.3677483e+00
  -6.8151652e-01  -7.0593325e-01
  -7.1634213e-01  -7.2863137e-01
  -6.8641133e-01   6.6869477e-01
  -1.7586374e+00   1.6900436e+00
   6.8982425e-01  -7.2649131e-01
   3.4444008e-03  -4.0543005e-01
   7.2630892e-01  -7.1653121e-01
  -2.3410629e+00  -8.7436870e-03
  -5.6930752e-02   2.4736815e+00
  -1.5639651e+00  -1.7499323e+00
   1.7180522e+00   1.7111043e+00
  -4.0471042e-01  -6.3468281e-03
  -4.3347289e-01   4.5203706e-04
  -1.2673488e-02  -1.0151030e+00
  -9.8290267e-01  -3.5310788e-04
  -1.5340136e-02  -2.4054971e+00
  -5.6275241e-03   4.0923981e-01
  -1.7724853e+00   1.7916221e+00
  -1.2057652e-02  -2.5331610e+00
   2.1087230e-03   4.1606838e-01
   4.1138005e-01   1.5605329e-05
   6.7808385e-01   7.0586465e-01
   7.1135261e-01  -6.8737940e-01
   6.9445297e-01  -6.9911986e-01
  -3.0013140e-03   9.8405045e-01
  -4.0709953e-01   2.1628104e-04
   1.3000342e-02  -4.1192231e-01
  -1.7306904e+00  -1.6653228e+00
   2.4928783e-03   1.0205874e+00
   1.4172966e-01  -2.4962704e+00
   7.1122705e-01  -6.7920761e-01
   2.7221173e-03   1.0115325e+00
   2.9648941e-01   2.8540948e-01
   1.2807296e-02  -4.1375099e-01
   2.8264704e-01   2.8316277e-01
  -1.6769827e+00  -1.7237151e+00
   1.0010926e+00  -2.2813310e-03
  -2.8514171e-01  -3.0058376e-01
   1.6189245e+00   1.7826393e+00
  -3.4110522e-02   2.4685247e+00
   4.0392273e-01   8.3030401e-03
  -1.7253021e+00   1.7226078e+00
  -7.0887793e-03  -4.0190455e-01
  -2.9337270e-01  -2.8584930e-01
   1.2462574e-01   2.3724275e+00
  -9.8753334e-01   3.0219896e-02
  -2.4430655e+00   1.0553639e-01
   9.9423632e-01   1.5996727e-02
   6.8505591e-01  -7.1046952e-01
   3.5114467e-03  -1.0014086e+00
  -2.5178287e+00  -2.6690952e-02
  -2.9521896e-01  -2.8232375e-01
   7.1589633e-01   6.9067861e-01
   7.3565447e-01  -7.1625257e-01
   1.7145517e+00   1.6238667e+00
  -1.7353782e+00  -1.6702219e+00
   4.2711635e-01  -5.7772396e-03
  -1.6407458e+00  -1.6905263e+00
  -7.1242435e-01   7.3324535e-01
   2.0579993e-03   9.9137243e-01
   2.0749990e-02   9.9257600e-01
   1.0616418e-02   1.0147960e+00
  -2.9530763e-01  -3.0133755e-01
   3.3443825e-02   2.4432631e+00
   1.0136942e+00  -1.9941313e-02
  -5.1913057e-02   2.3975116e+00
  -3.0370913e-01  -2.9676546e-01
   2.4134129e+00  -2.1415620e-02
   1.0226893e+00  -1.4276659e-03
  -3.3938011e-02   9.9339372e-01
   8.4492994e-02   2.3865634e+00
  -9.9578623e-01  -5.2907032e-03
   1.0087550e-02   9.7492673e-01
  -3.0619726e-01   2.7987879e-01
   7.1385563e-01  -6.9479235e-01
  -1.7471562e+00   1.7552270e+00
   6.4871467e-04  -4.2091571e-01
  -7.0399812e-01  -7.0662700e-01
   3.0504928e-01  -2.8660739e-01
  -2.0921851e-02   2.3656080e+00
  -1.0168122e+00   6.7544880e-03
  -2.9573146e-01  -2.8880776e-01
   1.7323368e+00   1.6948042e+00
   2.8981317e-01  -2.9636827e-01
  -1.4505175e-02  -4.1410811e-01
  -2.9254567e-01  -3.1784367e-01
  -1.6015538e+00  -1.6819977e+00
  -7.1832186e-01   6.8229317e-01
   4.0641323e-01  -4.0007422e-03
   2.7288218e-01  -2.8493781e-01
   9.8100778e-01   1.9831809e-02
  -3.5870388e-02   2.4785591e+00
   9.9586600e-01   3.6416077e-04
   1.7307979e+00   1.6416575e+00
   2.9887056e-01  -2.8927950e-01
  -2.8363731e-01  -2.7534211e-01
  -9.8597757e-01   9.6814935e-03
   1.7284575e+00   1.7041235e+00
   3.0374888e-01   2.7598573e-01
   2.4546365e+00  -2.9072017e-02
   2.8417859e-01   3.0329378e-01
  -2.4167246e+00  -1.4610473e-02
   2.9495372e-01   2.7740666e-01
   1.2354321e-01   2.3861160e+00
  -2.1051894e-03   4.1896279e-01
   2.3835121e+00   1.2228944e-02
   6.9241751e-05  -9.7065808e-01
  -3.0580612e-01   2.9524396e-01
  -3.5155191e-02   2.3892864e+00
   3.0378681e-01   2.8335861e-01
   7.3011149e-01   7.2234491e-01
   1.6728887e+00  -1.7207001e+00
   1.6545975e+00  -1.6983115e+00
  -2.9819709e-01   2.9085999e-01
  -1.6062099e+00  -1.8100230e+00
   4.1114071e-01  -5.8239980e-03
   1.1911473e-02   4.1578408e-01
   7.1165994e-01   7.4594220e-01
   1.5983204e+00   1.7837048e+00
  -4.0735801e-01   5.0404064e-03
  -7.4033943e-01   6.9999933e-01
   1.6959206e+00   1.5957812e+00
   2.9684039e-01   2.8471059e-01
   4.1338637e-01  -4.0239847e-03
  -2.4274305e+00   4.1827270e-02
   4.1682276e-01   3.3917721e-03
   7.4577079e-01   6.9729610e-01
  -6.9759816e-01   6.8735521e-01
   1.7929502e-03  -1.0286862e+00
   6.0333371e-03   2.3091108e+00
  -1.6832618e-02   9.7082177e-01
   1.0195637e+00  -2.3578378e-02
  -4.9770918e-02  -2.4217580e+00
  -7.7104536e-03   4.0234749e-01
   1.6366012e+00  -1.7076945e+00
  -7.2351154e-03   4.3808572e-01
  -4.0938716e-01   5.2860104e-04
  -2.8864101e-01   2.8961593e-01
   1.7297323e+00  -1.6898409e+00
   2.9946710e-01   2.8708580e-01
  -2.5015341e+00  -7.2849848e-03
   4.1416822e-01  -7.5128643e-03
   5.3777059e-03  -4.0579310e-01
  -6.9789356e-01   7.2455033e-01
   4.1402665e-01   2.4312266e-03
   1.6720387e+00  -1.7668758e+00
   3.6790707e-02   2.4006993e+00
  -2.4003952e+00   4.7972310e-03
  -2.4102546e+00   1.7251540e-02
  -7.8390838e-02   2.5204025e+00
   4.2668762e-01   3.5657725e-03
   1.8330371e+00  -1.6641472e+00
  -7.2158027e-01  -7.3046482e-01
   2.8202590e-01   2.9182632e-01
  -3.0281842e-01   2.8818316e-01
   7.7971215e-03   4.3252590e-01
   4.1320641e-01   6.0735596e-03
  -2.9747381e-01  -2.8766956e-01
   4.1510632e-01  -1.3234954e-02
   2.4081439e+00  -6.2335915e-02
  -1.7352776e+00  -1.7697147e+00
  -9.8708524e-01  -2.2794342e-03
  -4.1072587e-01   7.3472913e-03
  -2.9129559e-02  -9.7698754e-01
  -1.6605484e+00  -1.7121716e+00
  -9.7551919e-01  -1.3556555e-02
   1.7163049e+00   1.7250883e+00
  -2.3955767e+00  -4.9196824e-02
   3.3626952e-03  -9.9583875e-01
   7.3394220e-01   6.8433508e-01
   1.7023060e+00   1.6374873e+00
   2.9816212e-01   3.0867346e-01
   2.9780675e-01  -2.8716094e-01
  -1.7723249e+00  -1.7444376e+00
   3.9670451e-01   9.8276130e-03
  -5.6379037e-04   1.0063253e+00
   6.9239657e-01  -6.7892282e-01
  -4.0726576e-01   7.5028760e-03
  -2.8070948e-01  -2.8016229e-01
  -4.1829559e-01   9.8779411e-03
  -5.8539562e-03   2.4224341e+00
  -2.8921723e-01   2.9166493e-01
   2.2837685e-02  -9.8002086e-01
  -1.0034525e+00  -3.0210321e-03
   9.3516500e-04  -9.7806193e-01
   7.0147852e-01  -7.1444733e-01
   1.7224286e+00  -1.6230487e+00
   2.9963579e-01  -2.7827396e-01
   7.3680118e-01   6.8667689e-01
  -1.7409359e+00   1.7202199e+00
   5.0092423e-03  -4.0645650e-01
   1.0345735e-01  -2.4044988e+00
  -6.9490797e-01   7.0613873e-01
  -2.8452865e-01   2.9989880e-01
  -2.3286226e-03  -1.0007815e+00
   6.6364263e-03  -4.0446568e-01
   6.9936185e-01   7.1598531e-01
   7.3348270e-01  -7.0885742e-01
   1.6432621e+00  -1.6619553e+00
  -2.3855434e+00   1.2941706e-01
   3.9682395e-01  -3.2268978e-03
  -7.1185033e-01   6.9793852e-01
  -1.7008987e+00  -1.7850783e+00
  -4.2172459e-01   1.4363961e-02
   2.8421576e-01   3.0362028e-01
   1.7049190e+00   1.7199637e+00
   2.8392933e-01   2.8391303e-01
   2.9352745e-01   3.0609510e-01
   4.1267798e-01   2.0645521e-02
  -5.0919061e-02  -2.3774044e+00
   4.1638902e-01   4.0193951e-04
   2.9152023e-01  -2.8605666e-01
   2.9149069e-01   3.0581815e-01
  -6.3169535e-03  -4.1882097e-01
   1.0144799e+00  -2.3122859e-03
   7.7128174e-04  -4.1368053e-01
   6.9594806e-01  -7.0760343e-01
  -2.9910800e-01  -2.8814580e-01
   7.2155121e-01   6.8250008e-01
  -7.0446533e-01   7.0862173e-01
  -3.1148986e-01  -3.0248093e-01
  -1.6638486e+00  -1.7620531e+00
  -1.6747932e+00  -1.7371926e+00
   4.2975731e-01  -6.3807542e-03
  -8.8931896e-03  -2.4567777e+00
   2.8735301e-01   3.0105159e-01
   3.5843674e-03  -1.0123917e+00
  -8.1373487e-03   1.0049140e+00
   7.0611358e-01   7.1761813e-01
  -4.6609253e-03  -4.0838971e-01
  -3.0143713e-01  -2.9080852e-01
   1.9611371e-03   3.9428887e-01
  -7.2207272e-01   7.0076222e-01
  -3.9831001e-01  -7.8710078e-03
   2.7256312e-01   2.8546730e-01
  -7.0832957e-01   7.1415553e-01
  -2.4625948e-02  -2.4056810e+00
   2.3935335e+00  -2.4838573e-03
   4.1117446e-01  -6.5184710e-04
   1.6741729e+00  -1.6847925e+00
  -2.0371387e-02   2.3989130e+00
  -2.4274085e+00  -3.4893763e-02
  -9.8467645e-01  -3.2177579e-03
   1.0104561e+00   1.7802812e-02
  -1.7789976e+00   1.6795598e+00
  -7.1365012e-01   6.9214787e-01
   1.6351371e+00  -1.7057228e+00
  -4.2609435e-01  -1.3517537e-02
   9.8385528e-01  -2.0128954e-02
   1.6984184e+00   1.6534207e+00
   4.1006906e-01   8.4653821e-03
  -2.9916934e-01  -2.8909110e-01
  -7.1264916e-01   6.8553047e-01
  -2.3916136e+00   5.0576996e-03
   5.2006028e-03   4.0770981e-01
   6.9391296e-01  -7.2569786e-01
   4.2529802e-01  -4.3934732e-03
  -2.8464306e-01  -2.8849705e-01
   1.7210342e+00  -1.6549062e+00
   7.0947024e-01   7.1885976e-01
   2.3318711e+00   5.8860951e-02
  -9.9114184e-01  -1.3158990e-02
   1.9597439e-02   2.4531626e+00
   2.7563163e-01   2.8435556e-01
  -1.6671792e+00  -1.7400272e+00
   9.9873194e-01   9.1288436e-03
  -2.4830066e+00  -1.1052242e-01
  -3.0328450e-01   3.1223650e-01
   2.8175038e-01   3.0843179e-01
   1.6462230e+00   1.6327296e+00
   1.6323702e+00   1.6752260e+00
  -1.1983157e-03   2.4616440e+00
  -6.7810338e-01  -7.1399304e-01
   1.6584449e+00  -1.7344591e+00
  -6.9570052e-01  -7.2057221e-01
   2.4185450e+00   2.3713516e-03
  -1.6364743e+00  -1.7502266e+00
  -4.1477952e-04   2.4888771e+00
   9.9069093e-01  -7.9269990e-03
  -2.9059327e-01   2.9466646e-01
   1.7392333e+00  -1.7525180e+00
  -1.0043822e-01  -2.5492086e+00
  -4.0732917e-01  -3.9284741e-03
  -2.9837382e-01   2.9017190e-01
   5.8526283e-04   1.0067249e+00
   1.7659084e+00  -1.8102166e+00
   4.2474810e-01  -5.7742186e-03
   2.9571759e-01   2.8759042e-01
   1.7019296e+00  -1.6827313e+00
   7.1271149e-03  -4.1450106e-01
   1.4236745e-02   2.4321763e+00
   1.0125996e+00   2.1136608e-02
  -1.0024879e+00  -2.5008210e-03
  -2.9837511e-01  -3.0951538e-01
   2.7175016e-02  -2.3297652e+00
   4.8000948e-03  -2.4177317e+00
  -7.8769399e-03   9.7324114e-01
  -1.6808789e+00  -1.7316044e+00
   1.0146515e-02  -1.0309206e+00
   2.4516387e-02   1.0241307e+00
  -1.7556490e+00   1.5878308e+00
  -7.2336604e-01   7.2864879e-01
   1.6650968e+00  -1.7187539e+00
  -7.4275154e-02   2.3852851e+00
   7.0989595e-01  -6.9346009e-01
  -1.0095419e-01  -2.4327433e+00
  -3.9156823e-02   2.4870855e+00
   1.0185766e+00   1.9697519e-02
  -7.1076724e-01   7.0286397e-01
  -6.9496248e-01  -7.2571884e-01
   4.7053978e-03   9.9663629e-01
  -4.1080629e-01   1.1450383e-02
  -3.2938111e-02   2.4771863e+00
  -2.4955313e+00   3.9555242e-02
   1.7369392e+00   1.6292873e+00
   3.0604796e-01   2.9313154e-01
  -9.8236693e-01  -6.0683919e-03
   1.8623875e-03   1.0010387e+00
  -6.8174170e-01   7.1950262e-01
   1.7508162e+00  -1.8360268e+00
   6.8527036e-01   6.9252025e-01
   1.7938907e+00  -1.6689299e+00
  -2.8780157e-01  -2.9188702e-01
  -7.0086908e-01   7.2915089e-01
  -2.2556523e+00   7.3161187e-02
  -3.0153978e-01  -2.9802402e-01
   3.0230489e-01  -2.9701686e-01
  -2.4583205e+00  -1.0345984e-02
  -9.9476513e-01   8.9469810e-04
   1.1319940e-03  -4.0325113e-01
  -2.8691341e-01   3.0158012e-01
   7.1163970e-01  -7.3186428e-01
  -4.1775833e-01  -1.3992593e-02
   6.8285990e-01  -6.7977348e-01
  -4.0934095e-01   9.6862621e-03
  -9.0903702e-03  -9.9083674e-01
   7.2953710e-01  -7.1220449e-01
  -4.1127552e-01   4.5506624e-03
   4.1589232e-01   2.9258211e-03
   3.6993121e-04   1.0173552e+00
  -3.3399139e-03  -4.2019221e-01
  -4.1508118e-01  -6.5614694e-04
   2.4098844e+00  -3.9105101e-02
   5.7228627e-04   9.9935901e-01
  -3.8709215e-02  -1.0194669e+00
   1.7438415e+00   1.7030095e+00
   1.8547743e+00   1.6971426e+00
  -2.4591678e+00  -8.3688782e-02
  -1.6929232e+00   1.6781598e+00
  -1.1986019e-02  -4.1822388e-01
   7.2872250e-01   6.8772771e-01
  -1.9204337e-03   4.0718950e-01
   2.4328900e+00   1.1874224e-02
   1.7801786e+00  -1.6235262e+00
   1.7955354e+00  -1.6913084e+00
  -2.5939842e-02  -9.9268884e-01
   4.0912684e-01  -1.5169206e-02
   1.7321670e+00   1.6880728e+00
   3.0220938e-01  -3.0225622e-01
   2.4572700e+00  -8.5057974e-02
  -7.4348649e-01   7.0654931e-01
   1.8087332e+00   1.7615090e+00
   7.3153834e-01  -7.0974718e-01
  -2.5590441e+00   8.3028653e-03
  -2.5435952e+00   5.7222261e-02
   1.0713697e-02   2.5558048e+00
   7.1576930e-01   7.0465269e-01
  -2.3465126e+00  -6.4601522e-02
   1.7098685e+00  -1.7233134e+00
  -2.9148474e-01   2.9305570e-01
   2.8960863e-01  -3.0371305e-01
  -2.2902640e+00  -2.2617144e-02
  -6.3618062e-03  -4.0445574e-01
   4.1083569e-01   1.1337751e-02
  -8.2943070e-02   2.4837604e+00
  -4.4642199e-02   2.4243038e+00
   7.4809665e-03   4.1742293e-01
   3.0168957e-01  -2.9037086e-01
  -3.9839661e-02   2.3726804e+00
  -1.7205064e+00  -1.6947109e+00
  -2.9669101e-01  -2.8987601e-01
   6.2600694e-03   9.9649714e-01
  -1.6822000e+00   1.7244811e+00
  -1.6657642e+00  -1.7551852e+00
   2.9643313e-01  -3.0164380e-01
   1.7313852e+00   1.6190536e+00
   9.9652908e-01   5.8873901e-03
  -6.8934184e-01   7.2160362e-01
   7.2964535e-01  -7.1915473e-01
  -9.5643171e-04  -4.2410624e-01
  -4.1452401e-01  -9.2159388e-03
  -2.4359883e+00  -3.5733652e-02
  -1.4843337e-03   1.0147838e+00
  -1.5958702e+00   1.6007087e+00
  -7.1301009e-01  -7.0369173e-01
   1.7155444e+00  -1.7219851e+00
  -6.9938983e-01  -7.0364034e-01
   3.5070032e-03   1.0008774e+00
   6.9735634e-01   6.9504793e-01
   1.3151402e-02   1.0000471e+00
   1.6344256e+00  -1.7864448e+00
   6.5701424e-02  -2.4203358e+00
   1.0069333e+00   1.6167135e-02
   4.3649898e-02   2.4601729e+00
  -4.1723877e-01   1.9921127e-04
  -9.9510778e-01   8.7034640e-03
   2.4204319e+00   1.7207015e-02
  -1.2089062e-02  -4.1526238e-01
   2.5112387e-03   4.1477529e-01
  -2.8191252e-01   2.9393065e-01
   9.7957418e-01   7.7936107e-03
  -1.7498433e+00   1.6476718e+00
  -1.7269129e+00   1.7003181e+00
   6.9947010e-01   7.0692392e-01
  -1.6077656e+00   1.7211261e+00
   2.4193335e+00   1.4043225e-02
   2.3881328e+00  -2.4070594e-02
   7.0153362e-01   7.1736108e-01
   6.8853848e-01   7.1219225e-01
   2.3452897e+00   5.5107052e-02
   2.9756308e-01  -2.9502270e-01
   6.6129080e-01  -7.1539687e-01
   7.4458757e-01  -6.9188694e-01
   2.9875343e-01   3.0256287e-01
   2.8774418e-01   2.8416991e-01
  -1.7466439e+00  -1.7247449e+00
  -1.7563156e+00   1.6726283e+00
  -2.8536649e-01  -2.9767994e-01
   2.4219567e+00   4.5328769e-02
  -1.7689495e+00   1.7425954e+00
   4.2527129e-01   6.4778466e-03
   5.7105765e-03  -1.0129138e+00
  -2.7783241e-01  -3.0033306e-01
  -3.8636060e-02  -2.3773344e+00
   7.0189492e-01   7.2635980e-01
  -2.9795433e-01   2.8332899e-01
   1.6345686e+00   1.7535721e+00
   2.8109617e-01   3.0742366e-01
   7.0109907e-01   7.0915624e-01
  -3.0210523e-01  -2.8897438e-01
  -2.8666242e-01   3.1185005e-01
   1.7251128e+00  -1.8022300e+00
  -6.9023475e-01  -6.9045507e-01
   1.3643136e-02  -4.0752826e-01
  -1.7093982e+00   1.5493341e+00
   4.1348304e-01   9.2296951e-03
   1.0245473e+00  -1.2623412e-03
   7.0636606e-01  -7.0028872e-01
  -1.7358161e+00  -1.6984400e+00
  -2.4436845e+00   1.5899918e-02
  -6.9534781e-01   7.1582786e-01
   2.4347510e+00   3.4969539e-02
   1.4119447e-03   9.9410514e-01
  -2.4002896e+00   1.3106761e-02
  -7.0030825e-01   6.9186085e-01
  -9.9911755e-01  -1.8157072e-03
   3.1563226e-01   2.9666217e-01
   5.7114877e-03  -2.4933251e+00
  -7.1029867e-01  -7.2373185e-01
   3.0128721e-01  -2.8054093e-01
  -7.2318786e-01  -7.0554319e-01
  -4.0443469e-01   1.1812218e-02
  -9.9629635e-01  -1.1210832e-02
  -1.7475286e+00  -1.7193389e+00
  -1.2251043e-01   2.4105424e+00
  -6.0645381e-02  -2.5259178e+00
  -9.0152465e-03  -4.0346140e-01
  -2.9127529e-01  -3.0356585e-01
   2.5249305e-02   1.0213701e+00
  -2.9664912e-01  -2.9818760e-01
  -6.9658358e-01  -7.0696841e-01
   3.5772169e-02   2.4170894e+00
   1.0219789e+00   1.2690001e-02
   1.7713695e+00  -1.6891788e+00
   2.3397844e+00  -4.5101370e-02
   2.4598365e+00  -1.5115622e-02
   6.7587066e-01   7.1775996e-01
  -1.7363726e+00   1.6635864e+00
  -6.9984320e-01   7.3763233e-01
   1.0126054e+00   1.4804230e-02
   2.9612072e-01   2.9599964e-01
  -4.9076522e-03   4.2410597e-01
   4.1160999e-01  -1.0295901e-02
   4.6864754e-03  -4.0906999e-01
  -9.9129429e-01  -2.0030159e-02
  -9.8372823e-01  -1.5001355e-02
  -4.0651011e-01  -1.2787915e-03
  -3.0244304e-01  -2.8545915e-01
   2.4904893e+00  -5.2807380e-03
  -7.0356433e-01   7.0118676e-01
  -7.0127674e-01   7.2375827e-01
   6.9654161e-01  -7.1951417e-01
   2.9342086e-01   2.8791901e-01
  -2.9100047e-01  -2.7374386e-01
   2.0598721e-02   1.0049849e+00
   6.7020030e-03   4.1504082e-01
  -8.1970560e-05  -4.0067451e-01
   6.9137560e-01   7.1530022e-01
  -2.8490011e-01  -2.9338113e-01
  -6.8795781e-01   7.3913391e-01
   2.3632597e+00  -1.5928287e-02
  -2.8298817e-03  -4.1964121e-01
   7.2472667e-01  -7.0330563e-01
  -3.0516614e-01  -3.0151064e-01
   1.6899369e+00  -1.6828638e+00
  -2.9047570e-01  -2.8504724e-01
   1.7637577e+00  -1.7530570e+00
  -4.4071633e-03   1.0009568e+00
  -1.7517113e+00  -1.7052366e+00
  -2.9907004e-01  -3.0306513e-01
  -2.4778875e+00  -2.3129558e-02
  -1.7077023e+00  -1.7142878e+00
  -2.9923856e-01  -2.9257328e-01
  -4.7183169e-03  -1.0378793e+00
  -2.8517255e-01  -3.0062472e-01
   1.7392766e+00  -1.6834418e+00
  -1.7323981e+00   1.6072661e+00
  -2.9503989e-01   2.9245017e-01
  -2.8248470e-01   2.8630139e-01
  -9.8099489e-01   8.5287093e-03
   1.0044027e+00   7.4197732e-04
   1.7149024e+00  -1.6998630e+00
  -1.7647395e+00   1.6939200e+00
  -2.8764498e-01  -2.9140123e-01
  -1.7237570e+00  -1.5876588e+00
  -8.1065648e-03   2.3865773e+00
  -2.6879804e-03  -4.2522398e-01
  -1.6792806e+00  -1.7936678e+00
  -4.1701478e-01  -2.9499067e-03
   6.4254578e-02  -2.3962289e+00
  -1.7039459e+00   1.7203584e+00
  -1.0528033e-02   1.0211038e+00
   1.7318889e+00   1.6635678e+00
   1.9496043e-02  -2.3778398e+00
  -3.0059358e-01  -3.0137007e-01
   1.7278135e+00  -1.7394985e+00
   1.8458552e-02   1.0165014e+00
  -7.2363577e-01  -6.9540819e-01
  -6.9613182e-01  -7.1026449e-01
  -2.9073645e-01   2.9627464e-01
   1.7527809e+00   1.7974226e+00
  -2.5002245e+00  -2.6565645e-02
  -2.8812640e-01   3.0961063e-01
   1.4851641e-02   9.7425143e-01
   7.1099152e-01   6.8829408e-01
   1.0394349e+00   2.1753899e-02
   1.7145134e-02  -2.3995705e+00
  -2.9952749e-01  -3.0342179e-01
   4.3710297e-01  -1.6805531e-03
  -1.6735143e+00   1.6216543e+00
   2.1769748e-02   2.3886650e+00
  -1.6773888e+00   1.6363465e+00
   5.9678647e-02   2.4087906e+00
   1.7118439e+00   1.7449672e+00
  -1.7250692e+00   1.7501925e+00
   2.8693933e-01   2.8616640e-01
   2.9081428e-01  -2.9294702e-01
  -1.6010493e+00   1.7594687e+00
  -2.9456539e-01   2.9244913e-01
  -7.1217622e-01   7.1819503e-01
  -1.7265895e+00   1.6717864e+00
  -7.2551490e-01  -7.1641577e-01
  -2.9393845e-01  -3.0231635e-01
  -4.1077378e-01   2.1519658e-03
   3.0243225e-01   3.0072282e-01
  -4.1450597e-01   5.1601710e-04
   4.1812378e-01   2.8021104e-03
  -1.7078059e+00  -1.6674859e+00
  -7.1757151e-03   4.1246664e-01
  -7.0549006e-01  -6.7889588e-01
  -7.1386001e-01   7.0677428e-01
  -8.5204418e-03  -9.8705216e-01
   1.6882300e+00   1.6825479e+00
   6.3154620e-02  -2.4076400e+00
  -1.6931228e+00   1.6329963e+00
  -7.2193123e-01   7.0251402e-01
  -6.8903724e-01   7.1093588e-01
  -2.4238221e+00   2.0247213e-02
  -1.6344659e-02  -2.2877217e+00
   6.9665551e-01  -7.0199050e-01
   2.4324378e+00   2.3577079e-02
   1.7282448e+00  -1.6622045e+00
   1.7575455e+00   1.7776751e+00
   2.4492002e+00   4.3933259e-02
  -1.6089800e+00  -1.7610335e+00
   1.7238178e+00   1.6626482e+00
  -5.5452007e-02  -2.4876771e+00
   4.1515322e-01  -4.8211430e-03
  -3.0540204e-01  -2.9732205e-01
  -6.9017111e-01  -6.9442481e-01
   7.3988855e-01  -7.0265008e-01
   2.9272167e-01  -2.9221864e-01
   1.0049064e+00  -2.0848204e-02
   1.6914166e+00   1.6932508e+00
   2.8271151e-01  -2.9726024e-01
   1.7446108e+00   1.7649446e+00
   1.0102192e+00   1.6191529e-02
   7.2905881e-01   7.1625924e-01
   1.5045012e-02  -9.8644026e-01
  -1.7237673e+00   1.7764536e+00
   2.9457343e-01  -3.0247623e-01
  -6.9170017e-01  -7.2792188e-01
  -1.0190485e+00  -1.4656070e-02
   4.2063093e-01   4.1157930e-03
  -4.0654456e-01   2.9086599e-03
   6.7151225e-03   4.1365989e-01
  -1.6945788e+00   1.6279059e+00
  -6.3095395e-02  -2.3458864e+00
   1.7462576e+00   1.6275236e+00
  -2.9446967e-01   2.9856954e-01
  -6.9151833e-02   2.4515168e+00
  -1.7057923e+00  -1.6356302e+00
   1.6756799e+00  -1.6336429e+00
  -7.3016832e-01   7.3028966e-01
  -2.5061931e-02   4.1090749e-01
  -2.8721161e-01   2.8990034e-01
  -9.9384908e-01   1.0040050e-02
   1.7505194e+00  -1.7446207e+00
   7.0885504e-01   6.9128130e-01
   2.3783320e+00   9.5856235e-02
   1.7953622e+00  -1.6574469e+00
  -1.6962204e-02   9.8673343e-01
   3.8980670e-03   4.0207389e-01
  -6.6970795e-01  -6.9501219e-01
   4.2568980e-02  -2.4567182e+00
  -1.7196033e+00  -1.7837149e+00
   1.7092258e+00   1.5980612e+00
  -1.6591574e+00  -1.7882181e+00
   7.3276857e-01   7.3511720e-01
   1.7523231e+00   1.6385278e+00
   4.0387924e-01   8.4527624e-03
   7.0218016e-01  -6.9168129e-01
   2.4919818e+00   1.1564776e-01
  -1.6191030e+00   1.7560571e+00
  -1.2574752e-02   2.4597198e+00
  -7.2030070e-02   2.3454248e+00
   2.8605913e-01   3.1278912e-01
  -6.8903433e-01  -7.3308620e-01
   1.1340883e-02  -4.0783428e-01
  -3.9682497e-01   4.6622865e-03
  -9.4018182e-02  -2.4431443e+00
  -1.1852833e-02  -4.1947600e-01
  -3.0001541e-01   2.8429527e-01
  -7.2594572e-01   6.8989036e-01
   1.0435453e-02   4.2231520e-01
   6.7508313e-01   6.9663602e-01
  -1.6371603e+00   1.7338055e+00
  -2.9582418e-01   2.9911258e-01
   7.1448515e-01   6.8253592e-01
  -1.6357397e+00   1.7139252e+00
  -3.0143619e-01  -2.9922065e-01
  -4.0383332e-01   1.2207390e-02
  -6.6581343e-01   7.1890175e-01
  -2.9598403e-01   2.8734980e-01
  -1.6674831e+00   1.7897920e+00
  -4.1613571e-01   2.9569575e-03
  -1.5418447e-02   9.9776143e-01
  -1.5789444e-02  -1.0137033e+00
  -2.5241686e-03   4.1604496e-01
  -1.6054299e+00  -1.7170802e+00
  -7.2760378e-01   7.1402225e-01
   4.2358087e-01  -3.6824699e-03
   2.9479944e-01  -2.9787910e-01
   2.8745022e-01  -2.8195604e-01
   7.0522075e-01  -7.1285598e-01
   2.4027769e+00  -2.6900226e-02
  -2.4812977e+00   1.2899909e-01
  -9.8900345e-03  -1.0010205e+00
   9.8812504e-03   4.2584300e-01
  -1.6304136e+00  -1.6745452e+00
  -2.9114405e-01   2.8191197e-01
   1.6778791e+00  -1.6590665e+00
   1.0116628e+00  -2.2937513e-02
  -1.7991419e-02   2.4298381e+00
  -2.9319928e-01   2.9107984e-01
  -6.9750085e-01   7.0346713e-01
  -1.7765394e+00   1.7176592e+00
   1.1921557e-02  -9.9990736e-01
  -3.0331920e-01   2.9879727e-01
  -1.7437255e+00  -1.6572311e+00
   2.9109362e-01  -2.9052619e-01
   2.8538852e-01   3.0439577e-01
  -1.5283892e-02  -9.9687222e-01
   1.6343696e+00   1.7697010e+00
  -1.6106726e+00  -1.6981730e+00
   6.4919073e-01   7.2801923e-01
  -1.9408434e-02   2.3623521e+00
  -9.8356767e-01  -1.1418402e-02
   4.1661934e-03   1.0117531e+00
  -2.5173606e+00   2.3497430e-02
  -3.0003816e-01   2.7662333e-01
   7.1284252e-01  -7.1090536e-01
   6.9174487e-02   2.3894697e+00
  -2.3445037e-03   2.3519072e+00
  -3.3852371e-02  -2.4506672e+00
  -1.5657127e-03  -4.0368927e-01
   2.8216618e-01  -2.7715430e-01
   1.9612700e-03  -4.0595760e-01
  -1.6596511e+00   1.6636434e+00
  -5.3908235e-02  -2.4776323e+00
  -3.6293447e-03  -4.1718441e-01
   1.6308128e+00   1.7167212e+00
   2.8451872e-01   2.9179493e-01
   2.7891362e-01  -2.7025328e-01
   1.0297994e+00  -9.1262504e-04
  -9.7325858e-01   1.2902999e-03
   2.9416385e-01   3.0044592e-01
   6.8244816e-01   7.0582978e-01
  -2.9138359e-01  -2.7694530e-01
   3.0196097e-01  -2.9453968e-01
   2.4795018e+00   1.2669431e-01
  -4.1945811e-01   8.0577573e-03
   1.5024126e-03   4.1779046e-01
   4.2928075e-01  -1.6071655e-02
   8.9271021e-03   4.1756853e-01
   2.9873578e-01   2.9026749e-01
   5.7775713e-04   2.3753325e+00
  -4.1262608e-01   1.7561850e-02
  -2.3797523e-02  -4.1964266e-01
  -7.1496417e-01  -7.3214635e-01
   2.8384374e-01  -3.1015276e-01
   1.7461212e+00  -1.6694196e+00
   6.6965416e-01  -7.3120226e-01
   3.6311937e-03  -4.2205238e-01
   9.9371201e-01   1.3132120e-02
   1.6413325e+00   1.7543284e+00
  -2.4613901e-02   1.0359945e+00
   7.7191517e-02  -2.3749119e+00
  -1.6730845e-02  -1.0104630e+00
  -7.0662923e-01   7.0569737e-01
   2.8163096e-01  -2.9964058e-01
   2.7414195e-01   3.0016852e-01
   8.6795438e-02  -2.4578078e+00
  -6.9094059e-01   7.1825854e-01
  -9.8772473e-01   3.0079196e-03
  -3.2695540e-02   2.3948694e+00
   1.5890796e+00  -1.7290873e+00
  -3.0512000e-01  -2.9391999e-01
   1.7068498e+00   1.7563457e+00
  -2.9688304e-01  -2.9582592e-01
   7.1145807e-03  -1.0129591e+00
   2.8469728e-01  -2.9679868e-01
   2.3674229e+00  -2.3020280e-02
   7.3224423e-01   7.2392565e-01
   2.8971686e-01  -2.9695235e-01
   7.7686996e-02   2.4323117e+00
  -1.3291201e-02  -9.8155805e-01
   2.3989957e+00  -5.0980485e-02
   1.6355142e+00  -1.6712011e+00
   2.4208081e+00   2.2648876e-02
  -1.0136950e+00  -1.4712886e-02
   4.2905887e-01   1.0176104e-02
   4.3074530e-01   1.2995252e-02
  -2.3571897e+00  -1.3680077e-02
   3.8934309e-02  -1.0197279e+00
   1.4609701e-02  -4.2056108e-01
  -6.9525069e-01   6.7438144e-01
   6.9275915e-01   6.8977342e-01
   2.8473436e-01  -3.0527014e-01
  -7.1668397e-01   7.1457534e-01
   1.7212708e+00  -1.6776652e+00
   1.7328451e+00  -1.6929822e+00
   1.6980182e+00   1.7497937e+00
   3.9991188e-01   1.1931367e-02
   2.3901296e+00  -1.8378020e-03
  -6.4022133e-02  -2.3710023e+00
  -6.1649580e-02   2.4232179e+00
  -3.0717173e-01   2.8660863e-01
  -8.4295369e-03   2.4645394e+00
   3.8251885e-03  -2.4426055e+00
   7.2878517e-01  -7.0694792e-01
  -2.3596185e+00   1.0520561e-02
  -2.1505870e-02  -1.0132003e+00
  -2.7710049e-01  -2.9908585e-01
   1.6535606e+00  -1.7915060e+00
  -7.1581010e-01  -6.8306077e-01
   5.4408416e-03  -1.0201294e+00
   2.5008294e+00   4.0954051e-02
  -1.3350285e-02   9.9366633e-01
  -9.8469945e-03   4.0738128e-01
  -1.8202469e+00   1.7381266e+00
   1.6558374e+00   1.8509876e+00
  -6.4534881e-02  -2.3543143e+00
  -7.2475764e-01  -7.0390129e-01
   3.0001524e-01  -2.9234168e-01
   3.9523994e-01   1.3696609e-02
   1.3039957e-02  -4.1324171e-01
   2.9085030e-01   2.8908257e-01
  -1.7587387e+00  -1.7473561e+00
  -4.1606928e-01   1.2915681e-02
  -1.7945334e-02   9.7425665e-01
   9.8345181e-01  -7.2475428e-03
  -1.3900779e-02  -4.0562343e-01
  -7.0716246e-01   7.2550897e-01
   5.1516276e-03   1.0224461e+00
   1.0000607e+00  -1.6213804e-02
   4.8608152e-03  -3.9738823e-01
  -1.3540135e-03   9.9923638e-01
  -7.1213146e-01  -6.8787210e-01
   4.0637732e-01   2.5419747e-03
   1.7214830e+00   1.6766562e+00
  -2.6900593e-04   1.0004349e+00
  -2.4425894e+00   4.3419616e-03
   7.0263020e-01   7.2619722e-01
   1.9408815e-02   9.9514678e-01
  -1.6396318e+00  -1.7004129e+00
   2.4005095e+00   5.8734971e-02
  -2.4174584e+00  -2.5115149e-02
   1.7311399e+00   1.7393745e+00
  -6.8108268e-01   7.0390142e-01
  -3.0585217e-01   2.8738421e-01
  -6.9594310e-01   6.8909119e-01
  -1.6485051e+00   1.6869270e+00
   4.0226785e-01  -9.8186440e-03
   3.1052239e-01   2.8766042e-01
   8.4314687e-03  -4.2466040e-01
  -1.4234076e-02   4.2114552e-01
   1.0642241e-02   2.4671618e+00
   6.6223092e-03  -4.2941152e-01
   3.0522888e-01   2.8532324e-01
  -2.6880417e-03  -1.0209789e+00
  -3.0544363e-01  -2.9525946e-01
  -2.3541031e+00  -4.1498582e-02
   1.0178939e+00   4.3287594e-03
  -4.2010362e-01   1.3429525e-02
   1.7655378e+00   1.7493337e+00
  -1.7222863e+00   1.6707488e+00
   1.7362564e+00   1.7474221e+00
  -1.7118709e+00   1.7289841e+00
  -2.4291839e+00  -3.5809207e-03
  -2.2543266e-02   9.9395061e-01
  -1.0226248e+00   1.4432648e-02
   1.6800152e+00   1.6864270e+00
  -7.2153931e-01   7.0317073e-01
   7.5781968e-03  -4.1711427e-01
  -2.9094611e-01  -2.9778360e-01
   2.3986928e+00   9.3508574e-03
  -1.7075913e+00   1.6022110e+00
  -4.0925795e-01  -7.7032911e-04
  -4.0910370e-01   3.9493327e-03
  -6.9093309e-01  -6.9606544e-01
  -1.7679902e+00   1.6767231e+00
  -1.0087992e+00  -1.9983877e-02
  -2.9244761e-02   2.4003809e+00
  -1.7133839e+00   1.6243284e+00
   1.0052966e+00   1.0233653e-02
   7.2316389e-01   7.0218973e-01
  -7.1473545e-01  -6.9140187e-01
  -1.7083953e+00  -1.7095431e+00
  -1.6772853e+00   1.6710050e+00
   9.8021250e-01   2.1892789e-02
  -3.0206812e-01   2.7784194e-01
   6.9276789e-01   6.8716971e-01
   2.4370438e+00   8.0575670e-02
  -5.4190574e-03   9.9581033e-01
  -1.5861525e+00   1.7509972e+00
   7.0199651e-01   7.1678761e-01
   2.5184007e+00   8.9706488e-02
  -9.7939205e-01  -1.3399254e-02
  -1.6553031e+00  -1.7457132e+00
  -7.1838984e-03   1.0017606e+00
   7.2206799e-01  -7.1648814e-01
   1.8153350e+00   1.7596733e+00
  -7.8027181e-03   1.0022961e+00
   4.2141190e-01  -8.6986054e-03
   9.9008542e-01  -3.5055677e-03
  -2.8454032e-01  -2.9004625e-01
   4.1536172e-01  -2.2736804e-02
   2.1214992e-02   4.0580569e-01
  -1.2273983e-02  -1.0174698e+00
  -9.6626048e-01   1.3748382e-02
   2.4537321e+00   6.0589331e-02
  -2.4961269e+00   1.3897139e-01
   4.0646342e-01   8.0694790e-03
   4.5905633e-02  -2.4120068e+00
   1.6701564e+00   1.6838935e+00
  -1.7903876e+00  -1.6698327e+00
   6.8113786e-01   7.2719152e-01
   2.9572282e-01  -2.9880078e-01
  -6.8858969e-01   6.7455318e-01
   1.6390378e+00  -1.7207456e+00
   9.7790398e-01   6.4745385e-03
   7.2582761e-01  -6.8304937e-01
   6.7634440e-03  -1.0047445e+00
  -6.7771218e-01  -7.0298405e-01
   4.2751550e-01  -1.1161685e-02
  -3.1386737e-01   2.9065501e-01
  -1.7007083e+00  -1.7066848e+00
  -6.9363251e-03  -4.1563786e-01
   4.1866342e-01  -1.7458877e-02
  -1.4996716e-02  -2.3778237e+00
  -4.1654636e-01  -1.2546676e-03
  -1.4651085e-02  -1.0186430e+00
  -7.0327268e-01  -7.0487140e-01
   2.9418148e-01   2.9860463e-01
   2.3851001e-02   1.0358329e+00
   7.3639384e-01   7.1605482e-01
  -1.7539093e+00   1.7589672e+00
   6.9170947e-01  -6.9963737e-01
   2.9337958e-01   2.9334819e-01
  -1.3093511e-01  -2.4871122e+00
  -6.8261610e-01  -7.0573995e-01
  -1.6468349e+00   1.6743864e+00
  -2.9281583e-01  -2.9809450e-01
  -2.4102239e+00  -4.4562757e-02
   7.1099376e-01   7.0915482e-01
   7.0190106e-01   7.1170013e-01
   2.4110666e+00  -7.3819080e-02
   3.0634394e-01  -3.0434799e-01
  -2.4166778e+00   1.2702721e-01
   3.9258684e-01   3.9113086e-04
  -1.4996533e-02   2.4203932e+00
  -6.8409115e-01  -6.8511839e-01
  -6.6151611e-02  -2.5385198e+00
  -6.2448939e-05  -2.4612681e+00
  -2.8988716e-01  -2.8124827e-01
  -4.1649230e-01   1.0756839e-02
   3.9859921e-03   4.2699938e-01
   1.0328275e+00   7.0031859e-04
  -4.0881333e-01   2.4655915e-02
  -4.0882527e-03  -2.4906394e+00
  -6.8077956e-01   7.0632298e-01
  -2.9858733e-01  -3.0380063e-01
  -7.1621481e-01   7.1637601e-01
   6.5732138e-03  -4.1437279e-01
  -3.4452453e-02  -9.9977325e-01
   2.7043581e-01  -3.0704037e-01
   7.0181423e-01  -7.0453174e-01
  -7.0438390e-01   6.8578392e-01
   2.7815199e-01   2.7814890e-01
  -1.7939077e+00  -1.6454903e+00
  -3.8174512e-03  -4.1850907e-01
  -2.3855485e+00   8.0281981e-03
   2.4383677e-03  -9.9749089e-01
   2.8328672e-01  -2.9500404e-01
   3.7149407e-02  -2.3451226e+00
  -8.0030485e-03   4.2043628e-01
  -6.8401627e-01   7.1738321e-01
   9.8265380e-03  -2.4173629e+00
  -2.3872702e+00  -6.2155079e-02
  -2.9692622e-01  -2.9480547e-01
   1.7821847e+00  -1.6824983e+00
  -2.8767943e-01  -2.8405087e-01
   1.6978899e+00   1.7571872e+00
  -6.8572458e-03  -4.2746457e-01
  -6.3164534e-03  -1.0203085e+00
  -1.6626172e+00  -1.6629003e+00
   2.3271089e+00   5.1442959e-02
   2.8142461e-02  -9.8879755e-01
  -6.1703602e-02  -2.3451155e+00
   7.8543848e-03  -4.0217292e-01
  -2.3830631e+00   4.5950031e-02
  -7.1312302e-01   6.9158286e-01
   2.9325539e-01  -2.9146266e-01
   9.7364135e-01  -7.0177223e-04
   7.1394774e-01   7.1865772e-01
   6.9973559e-01  -7.1197081e-01
   2.9976170e-01  -2.9255506e-01
  -1.0078651e+00   2.9513069e-03
  -3.5891566e-02   2.3120653e+00
  -1.0194306e+00  -2.2072418e-02
  -5.3503519e-02   2.4247470e+00
  -4.2866167e-01  -6.3689776e-03
  -4.1193892e-01  -3.6084142e-03
   7.3084684e-01  -6.9135578e-01
   9.4702897e-03   1.0350322e+00
   4.0551397e-01   1.6040271e-03
   3.7985717e-02   2.3498935e+00
   1.3884056e-02  -4.0646294e-01
   1.4824974e-02  -4.2047267e-01
  -1.7246966e+00  -1.6740330e+00
  -3.2070825e-01   2.9456450e-01
  -7.0998767e-01   6.9655402e-01
  -2.9027796e-01  -2.9835857e-01
   2.8625786e-01   2.9828464e-01
   3.3825301e-02  -2.3198586e+00
   2.9086255e-01   2.8267389e-01
  -2.9256011e-01  -3.1108089e-01
  -2.9414610e-01   2.9660433e-01
   1.7099663e+00   1.5962471e+00
   2.4236640e-03   4.0427650e-01
  -7.2383132e-01   7.0336367e-01
   1.0066971e+00  -1.5008298e-02
   9.9902443e-01   1.1249887e-02
   2.8648109e-01  -2.7569394e-01
   3.6517256e-02  -2.4016718e+00
   2.4762357e+00   4.4333930e-02
   2.1191065e-02  -9.8182566e-01
   9.9700432e-01   3.6960248e-02
  -1.7725512e+00   1.6754206e+00
   2.9360110e-01   2.9939570e-01
   1.8204044e+00   1.7350638e+00
   3.2488149e-04  -2.4296115e+00
  -1.7840557e+00  -1.7118938e+00
  -1.7270439e+00   1.7356691e+00
  -7.3036169e-01  -7.1113021e-01
  -2.8193569e-01   2.8971178e-01
   2.8599900e-01   3.1269197e-01
   8.8600987e-03  -1.0018704e+00
   1.4976799e-02   1.0012036e+00
  -3.0583848e-01  -2.9294886e-01
  -1.6606899e+00   1.7426345e+00
  -5.7372599e-03  -1.0045006e+00
  -7.1643994e-01   6.5870822e-01
   2.4800348e+00   1.0838160e-01
  -2.9979488e-01  -3.0047167e-01
   4.1898929e-01  -1.7507156e-03
   2.3754332e+00   4.8427885e-02
   1.1474181e-02   1.0119927e+00
   7.1914257e-01  -7.0959720e-01
  -7.2234378e-01  -7.2889240e-01
  -2.7563310e-02  -2.4296939e+00
   1.6708969e+00   1.6542476e+00
  -2.4180013e+00  -9.3296462e-02
   1.7407028e+00   1.6721362e+00
   6.9949457e-01  -6.9786035e-01
   4.1953846e-01  -1.5637076e-03
   2.4539390e+00   4.6629960e-02
   6.9435263e-01   6.8805510e-01
   1.0320114e+00  -5.6813661e-03
   1.6876714e+00  -1.7097040e+00
   2.0738243e-03  -4.0709119e-01
   4.3644932e-02   2.3691025e+00
  -2.8704912e-01  -3.0160965e-01
   9.9952165e-01   3.0878090e-02
   9.9661841e-01   1.8718045e-02
  -4.1867565e-01  -8.0998214e-03
   6.8994664e-01  -7.2467286e-01
   1.6873015e+00  -1.7541659e+00
  -2.9755338e-01   2.7948148e-01
   2.4096881e+00   4.9316092e-04
   7.0154460e-01  -7.2117410e-01
  -3.1546329e-01  -3.0076319e-01
   6.5821762e-01  -7.1613712e-01
  -2.8806706e-01  -2.9149096e-01
  -7.2109281e-01  -7.0045378e-01
  -7.1727800e-01   7.1836467e-01
  -3.0266708e-01   3.0283895e-01
   7.0591253e-01   7.1378030e-01
   7.2511982e-01  -6.9902055e-01
  -1.0283219e+00   5.2639193e-03
  -1.6967289e+00   1.7554079e+00
  -7.0106905e-01   7.2268208e-01
  -7.2938482e-01  -6.8282675e-01
   4.1429977e-01   1.1511591e-02
  -7.0223095e-01  -7.3189566e-01
   1.5689281e+00  -1.7471143e+00
   2.8935778e-01  -2.8862806e-01
   2.3604555e+00   8.9521673e-02
  -3.9981803e-01   4.8209964e-05
   1.6150685e+00  -1.7505196e+00
   2.9555445e-01   2.8832261e-01
   1.6604030e+00   1.6322040e+00
   8.1777337e-03  -9.8152418e-01
   1.0124344e+00   2.3750243e-02
   1.7607492e+00  -1.7106504e+00
   9.2711472e-03   9.7156446e-01
  -9.4175579e-02  -2.4340403e+00
   4.0314060e-01   8.0610819e-03
  -2.3810473e+00  -4.5826990e-02
   9.5745800e-03  -4.1065189e-01
   7.1543220e-01   7.2665615e-01
  -1.1862619e-03   4.0967272e-01
   1.3479870e-02   9.9777618e-01
  -3.1486302e-02   2.4664413e+00
  -1.7844270e+00   1.6445718e+00
   1.1307294e-03  -4.1067309e-01
   1.2478449e-02  -9.9617867e-01
  -2.5672522e-02  -2.3265808e+00
   1.6008437e-02   1.0011296e+00
   1.7194600e+00   1.7026175e+00
  -2.8729667e-01  -2.8325137e-01
   7.2614648e-01  -7.0047426e-01
  -2.3620135e+00  -8.2571400e-02
   6.9815852e-01  -7.0297285e-01
  -2.4426682e+00  -1.9512613e-02
   9.9760145e-01  -9.9009562e-03
  -5.9599623e-02   2.4274704e+00
  -7.0796212e-01   6.8673243e-01
  -1.7966492e+00  -1.6108917e+00
   2.8914899e-01   2.7424417e-01
   9.9919658e-01   1.4388665e-04
   2.9489265e-01  -2.9755922e-01
   1.2967829e-02  -3.9837299e-01
   1.0056650e+00  -5.2464595e-03
  -2.9489577e-01   2.9625590e-01
   2.9482678e-01   2.9546732e-01
   2.4792569e+00  -2.3539104e-02
   1.4694047e-02  -2.4166216e+00
  -6.9682123e-01   7.0137358e-01
  -7.2376427e-01   6.9159129e-01
   2.9166383e-01   2.8919869e-01
   1.2535843e-02  -9.8152659e-01
  -7.1233934e-01  -6.8974016e-01
   5.5462451e-03   1.0059654e+00
  -1.1848969e-02  -4.2019908e-01
   1.0205264e+00  -2.5792295e-03
  -2.8623404e-01  -2.7191968e-01
  -2.9828821e-01   3.0516882e-01
   1.7724137e+00  -1.7516086e+00
  -1.8001574e+00   1.7154883e+00
   6.9652281e-01   7.1274678e-01
  -7.0867800e-01  -7.0806504e-01
  -9.9798117e-01  -1.7275743e-03
   2.8771458e-01   2.8741126e-01
   1.0014886e+00  -7.9644066e-03
   1.0189723e+00  -1.9224884e-02
  -1.7771411e+00  -1.7811990e+00
   1.6577272e+00   1.5944747e+00
  -4.1797897e-01   1.0826438e-02
  -1.2936075e-02   2.3452165e+00
   1.8123931e+00  -1.7115373e+00
   1.2430460e-02   4.1375461e-01
   2.9377268e-01   2.9792823e-01
  -2.6289209e-03   4.1176689e-01
  -1.8527132e+00   1.6993848e+00
   9.0523213e-03   2.3983573e+00
   7.9532215e-03  -4.0633548e-01
   3.7045444e-03  -4.1355267e-01
  -4.0513002e-01  -8.0276749e-03
  -3.0559524e-01   2.7769668e-01
  -2.7453089e-01   3.1271471e-01
   7.0966616e-01   7.0190037e-01
  -7.0771182e-01   6.9653238e-01
  -4.2208795e-01  -2.0541160e-02
  -5.9463439e-03  -4.2166673e-01
   2.8830393e-01  -2.9309120e-01
  -4.0412082e-01  -2.5791331e-02
   4.9935071e-02   2.3910296e+00
  -3.0176264e-01   2.9928445e-01
  -2.9129665e-01  -2.8974831e-01
   5.9645707e-03   4.2219807e-01
  -2.9124035e-01   2.9823687e-01
  -9.9989508e-01  -2.4459754e-02
  -4.1012053e-01   2.0697471e-03
   1.3019625e-02   9.7155263e-01
   2.9642324e-01   2.9113308e-01
  -6.8230640e-01   6.9771249e-01
   2.9462920e-01  -3.1206919e-01
  -1.2894671e-02  -9.7599082e-01
  -3.0310621e-01  -2.8061910e-01
  -2.8966841e-01   3.0335994e-01
  -7.0673585e-01   7.2836082e-01
   1.7066181e+00  -1.6911656e+00
   3.8004424e-04   3.9329172e-01
  -1.7280358e+00  -1.6934325e+00
   2.8656866e-01  -2.9181455e-01
  -5.0162652e-02  -2.3663096e+00
   2.9093313e-01   2.9713142e-01
   1.6540822e+00  -1.6873830e+00
  -2.8957911e-01  -2.9066947e-01
  -2.3711104e+00  -4.0976863e-02
  -2.9681321e-01   2.7597760e-01
  -2.8270998e-03  -4.1972945e-01
  -1.6961579e+00   1.6463467e+00
   4.2034866e-01   5.4191660e-04
   9.3171602e-04  -1.0200242e+00
  -8.4994619e-03  -4.1152522e-01
  -3.8592320e-02  -2.4302992e+00
   1.7367410e+00   1.5863945e+00
  -2.8597834e-01   2.6837161e-01
  -9.8662895e-01  -6.8090713e-03
  -4.1596909e-02  -2.4462006e+00
  -7.2123279e-01  -7.1637412e-01
   9.6212727e-03  -4.1521815e-01
  -3.8339271e-02   2.4424754e+00
   2.4150579e+00  -7.5389074e-03
   2.4576930e+00  -8.7932392e-02
  -1.7833571e+00   1.7944277e+00
  -9.5177160e-03   4.1610560e-01
   6.9870045e-01   6.9883014e-01
   2.8321143e-01   2.9733553e-01
  -4.0692368e-02  -2.4062043e+00
  -7.0513755e-01   7.1520933e-01
   3.6785273e-02  -2.3408661e+00
   2.5431193e-03  -4.1900893e-01
   2.8002248e-01   2.8210573e-01
   6.9909602e-01   7.0430558e-01
   6.9246993e-02  -2.4339949e+00
   2.2252921e-02   2.4394112e+00
  -2.8462506e-01   2.8949702e-01
   4.0878914e-01   1.4966010e-03
  -3.0348358e-01   2.8335909e-01
  -9.8499988e-01   4.0689561e-03
  -6.9143875e-02   2.4355068e+00
  -8.6864767e-03  -4.2952129e-01
   4.1324503e-01   1.1068349e-02
  -3.9704871e-01  -7.1462424e-03
  -3.8497399e-02   2.3576343e+00
  -3.1126566e-01  -3.0236523e-01
  -6.7785825e-03   4.0363437e-01
   2.3348506e+00   1.4756670e-02
   4.2730680e-03  -9.9011289e-01
  -7.0647218e-01   6.9430645e-01
  -7.8562062e-03   3.9319513e-01
  -1.7570122e+00   1.7047687e+00
  -4.1654971e-01   6.4053719e-03
  -1.8462802e-02   2.4860346e+00
   9.0738618e-03  -9.7604432e-01
  -7.0690129e-01   7.1539674e-01
  -1.0948691e-02  -9.9326641e-01
  -6.8585435e-01   7.2776642e-01
  -1.0117967e+00   1.1377810e-03
   2.9418531e-01   2.8667698e-01
   1.7106614e+00   1.6734507e+00
   2.9155027e-01  -2.8530170e-01
  -7.1115108e-01  -7.0108111e-01
  -7.0175188e-01   7.3071517e-01
   4.2256995e-01  -3.1580764e-03
   8.0538315e-02   2.3888902e+00
  -7.0693256e-01   6.9482871e-01
  -1.2002464e-02  -4.0978334e-01
  -1.7095102e+00  -1.6003819e+00
   1.7424774e+00   1.6350969e+00
   2.4229733e+00   7.3816675e-02
   8.4172878e-04  -4.0607774e-01
   2.3513918e+00   1.6161028e-02
  -7.0896840e-01  -6.7134431e-01
   1.0089045e+00  -1.5248904e-02
   2.9913389e-01   2.8956401e-01
  -9.9912330e-01   1.1649997e-02
  -4.0822913e-01  -1.1248760e-02
  -7.7584842e-03   1.0051655e+00
  -4.1893023e-01  -8.0973949e-03
   2.9077989e-01   2.9073132e-01
   9.3329789e-03   1.0066676e+00
  -2.9291013e-01   2.9334013e-01
   2.0334039e-02   9.9342824e-01
  -1.0107852e+00   2.5741933e-03
   1.7496633e+00   1.6417287e+00
   4.0863830e-01  -4.7018443e-03
  -2.4063825e+00  -3.3111539e-02
  -1.2197428e-02   1.0023858e+00
  -6.8784505e-02  -2.4946383e+00
  -2.3754269e+00  -1.9782107e-02
   6.9432855e-01  -6.6377049e-01
  -2.8040379e-01   2.8196364e-01
   5.5280156e-03   2.4462782e+00
   1.7775117e+00  -1.6712809e+00
  -1.7080282e+00  -1.5840702e+00
   4.0839539e-01  -1.7155517e-03
  -7.1456782e-01   6.8558132e-01
   7.1676683e-01  -6.7982844e-01
  -2.8653424e-01   3.0260621e-01
   1.3789350e-02   9.8209003e-01
   2.3709334e+00   5.8202789e-02
  -1.1550159e-02   9.8685190e-01
  -7.3168097e-01   7.0039382e-01
  -2.8824541e-01   2.8838854e-01
  -4.1784688e-01   9.9836377e-03
   4.2390128e-01  -1.0789837e-02
   9.9353271e-01   1.5588730e-03
   2.8747696e-01   2.9322061e-01
   1.4590785e-02  -4.0613223e-01
   2.8819493e-01   2.9677912e-01
   1.7283050e+00   1.6848874e+00
   1.6396493e+00   1.6983100e+00
  -2.9452849e-01  -3.1024751e-01
   1.7458786e+00   1.7061792e+00
  -1.6408845e+00  -1.6925370e+00
   4.8566995e-04  -1.0251196e+00
   2.3831436e+00  -3.9865105e-02
  -1.1057495e-02  -2.4001277e+00
   2.8100057e-01  -2.6696291e-01
  -6.8681722e-01   7.1573541e-01
  -4.1027983e-01  -9.7695501e-03
  -7.1918173e-01   6.9992999e-01
  -5.5644209e-02   2.3594342e+00
   1.7750484e+00  -1.8283335e+00
   3.4769140e-02   2.4651108e+00
  -9.4643967e-03  -9.9601303e-01
  -4.6071572e-02   2.3916036e+00
   1.7883168e+00   1.8028754e+00
  -2.9351588e-01   3.0847234e-01
  -2.3695611e+00  -1.5831384e-02
  -2.9265169e-01  -2.8901841e-01
   2.5003121e+00   2.7371906e-02
  -1.7055238e+00  -1.7810785e+00
  -2.9648665e-01   2.9445092e-01
  -2.3536673e+00   5.1911062e-02
  -4.1063449e-01   1.0385300e-02
  -3.0733787e-01   2.9572471e-01
   2.9979932e-01   2.9152335e-01
  -7.0064727e-01   7.0576340e-01
   6.9715478e-01  -7.0758424e-01
   7.0088507e-01   7.0865346e-01
   6.8828673e-03   1.0164313e+00
   9.8306084e-01   9.9836709e-03
  -3.0364427e-01  -2.8688793e-01
   6.9821229e-01   6.8982502e-01
  -1.0495009e-02  -3.9639206e-01
  -6.8925575e-01  -6.8459557e-01
   1.6928251e+00   1.7114047e+00
   6.9946464e-01   7.0822914e-01
   2.8236242e-01  -3.0690249e-01
  -8.7786258e-03   4.0558015e-01
  -4.2101047e-01  -1.4965380e-03
  -2.8554588e-01  -2.7555625e-01
   9.7689587e-01   2.6393291e-03
   1.6969645e+00  -1.7307234e+00
  -1.6561535e+00   1.8091690e+00
  -1.5571309e-02  -4.1640507e-01
   7.3633354e-03   4.2517894e-01
  -7.1810517e-01  -7.0596508e-01
   2.9052574e-01  -2.9258648e-01
  -1.6682494e+00   1.8434304e+00
  -2.4027368e+00   8.7525623e-02
  -1.7380994e+00   1.6896198e+00
   9.7132659e-01  -1.7189301e-02
   3.9761062e-01  -1.3329301e-02
  -4.0699954e-01  -1.0809280e-02
   2.5051045e+00   1.4634435e-02
  -8.4364210e-03   4.1038249e-01
   9.8441168e-01   7.5684323e-03
   7.7474289e-03   9.7810778e-01
  -2.9926777e-01  -2.8984520e-01
   2.8955643e-01  -3.0790359e-01
  -3.0426471e-01   2.9563625e-01
   2.9518916e-01   3.0549646e-01
  -1.7256730e+00  -1.7224364e+00
   3.0151279e-01  -2.8740228e-01
  -6.9010510e-01   7.1830204e-01
  -2.5159671e+00   6.0694778e-02
   2.3468241e-02  -9.7944128e-01
  -4.1389995e-01   1.1848222e-02
  -3.6938531e-02   2.3695684e+00
   2.3623555e+00   1.4944825e-02
   2.3072170e+00   4.7316040e-02
  -7.1353925e-01   6.7389501e-01
   1.7061454e+00  -1.6859005e+00
  -2.1363573e-02   1.0235545e+00
   9.8964428e-01   1.4752049e-04
   2.9293642e-01  -2.8340459e-01
   2.4468369e+00   5.0015338e-02
  -1.0011235e-02  -1.0084927e+00
   1.6937385e-02   2.4646733e+00
   2.9911461e-01   2.9258975e-01
  -2.3801895e+00  -1.6435216e-02
   2.4255490e+00   2.7224535e-03
  -1.7850008e+00  -1.7813263e+00
  -4.1293376e-01  -8.2977181e-03
   2.4814605e+00  -3.7444605e-02
   2.9907136e-01  -3.0396196e-01
   7.1852357e-01   7.3132864e-01
  -1.6361699e+00   1.6568296e+00
  -1.6975483e+00   1.7888016e+00
  -2.9108116e-01  -3.0004151e-01
  -2.9631615e-01   3.0943191e-01
  -2.8639399e-01   2.7961363e-01
  -1.1381931e-01  -2.3538374e+00
   1.6969621e+00  -1.6589127e+00
  -2.8125494e-01  -2.9123803e-01
  -4.1140817e-01  -1.8214762e-02
  -3.0299354e-01  -2.9657882e-01
   9.8242474e-03   9.9115559e-01
  -4.8060095e-03   2.4347149e+00
   6.9877870e-01   6.8816039e-01
   2.9354635e-01   2.8244297e-01
   4.2072404e-01  -5.4878953e-03
   1.6457412e+00  -1.6865047e+00
  -2.9996775e-01   3.0942527e-01
  -8.1350705e-02   2.5231938e+00
   4.1322655e-01   4.9554520e-03
   6.9774397e-01  -6.8839294e-01
   2.3975426e+00  -1.0644178e-02
  -1.5923705e-02  -1.0037486e+00
   2.8818517e-01   2.9768177e-01
   1.7392309e+00  -1.7372533e+00
  -1.0249016e+00  -6.1981804e-03
  -6.9838424e-01  -7.0386625e-01
   7.3195871e-01  -6.9274134e-01
   4.1701935e-01   5.9498108e-03
  -1.6825526e+00   1.6829655e+00
  -7.1227282e-01   7.0763384e-01
   1.0182312e+00  -1.1004951e-02
   7.0441928e-01  -7.0668230e-01
   2.9757608e-01  -2.9464835e-01
  -9.7477289e-01   9.5305745e-04
  -9.8024307e-01  -1.0598198e-02
   2.9029695e-01   2.8364664e-01
   3.1378474e-03   4.1730537e-01
  -2.8245199e-01  -2.7207509e-01
   4.6021293e-03  -4.0441944e-01
  -1.0506874e-02  -9.9477824e-01
   9.9440444e-01  -2.0389646e-02
   4.3564109e-01  -2.2553027e-03
  -1.0870152e-02   4.3079768e-01
  -6.7638794e-01  -7.1542271e-01
   1.6617477e+00   1.6974732e+00
   5.6978170e-03  -4.1805036e-01
  -4.1847538e-01   3.8279486e-03
  -9.9939081e-01   2.1756549e-02
   6.8885313e-01  -7.1886695e-01
  -1.1121957e-01  -2.4281344e+00
   2.8605646e-01  -2.7874138e-01
  -7.2961521e-01  -6.9335450e-01
   1.6519091e+00   1.7067541e+00
  -7.5106468e-01  -6.9845470e-01
   7.2064366e-01  -6.9414486e-01
  -4.4133159e-03   4.2670865e-01
  -7.1926015e-01  -7.1058752e-01
   3.9398703e-03   4.0014914e-01
  -7.1529240e-01  -7.1284566e-01
  -9.8551484e-01   1.4610931e-02
   3.0173863e-01   2.7718212e-01
  -3.1383788e-01   3.0096195e-01
  -2.4011611e+00   1.0740407e-01
   1.6948970e+00   1.7862791e+00
  -2.3335420e+00  -9.9860222e-03
   6.9841385e-01  -6.9011829e-01
   6.7519934e-01   6.9497383e-01
  -2.8124479e-03  -3.9574152e-01
   1.7234628e+00   1.7700091e+00
  -6.5878032e-03   4.2321118e-01
   9.9625207e-04  -2.3580883e+00
   4.1355856e-01   1.2698274e-02
   2.9839228e-01   3.0507041e-01
  -2.8912911e-01   2.8210599e-01
   7.9933438e-03  -3.9350033e-01
  -2.9107599e-01  -3.0019949e-01
   6.7383909e-01  -7.0849211e-01
   7.0961431e-01   7.0951220e-01
  -1.0595268e-01  -2.3957225e+00
  -8.7456947e-03  -2.3300141e+00
   1.6878549e+00  -1.6776914e+00
   1.7011743e+00   1.7723125e+00
  -1.0009171e+00   2.5992381e-04
  -1.0126349e+00  -1.0279049e-02
   1.4560112e-02   1.0204928e+00
   1.7426764e+00   1.7389131e+00
  -2.3946005e+00  -3.6174591e-02
   4.4564335e-02  -2.4502603e+00
  -7.0216101e-01  -6.9722741e-01
   1.7006523e+00  -1.7851393e+00
   1.4702153e-02  -9.9203363e-01
   6.7142930e-01  -6.8615496e-01
  -7.0191671e-01   7.0629652e-01
  -2.9384924e-01  -2.8956999e-01
   1.6185454e+00   1.6618821e+00
  -1.6435187e+00  -1.6755727e+00
  -1.0001533e+00  -7.4057639e-04
  -6.9166322e-03   4.0327582e-01
   2.7823619e-01   2.9102470e-01
   1.0098167e+00   2.5463720e-03
   4.1912719e-01   7.9764094e-03
   1.0790929e-02   2.3720407e+00
  -2.8280344e-01  -2.7753208e-01
   1.6943997e+00   1.6999887e+00
  -4.1395663e-01  -5.8061248e-03
   2.9642451e-01  -3.0401124e-01
   2.9173552e-01   2.9474144e-01
   2.4424644e+00  -4.0986060e-02
  -1.6117307e+00   1.7465095e+00
  -2.8412896e-01  -2.9700330e-01
   1.0513192e-02   1.0068680e+00
   7.0503385e-01  -7.0703234e-01
  -2.7255020e-01   2.8647418e-01
  -3.9742922e-03  -1.0128742e+00
  -2.3839081e+00  -3.5258518e-02
   6.8886106e-01   7.0734124e-01
  -1.6813630e+00   1.6110437e+00
   1.0121341e+00  -1.7731844e-03
  -7.0763715e-01   7.1483976e-01
   6.9425075e-01  -7.0308612e-01
   1.7340240e+00   1.6724720e+00
   2.3917829e+00   2.3550688e-02
  -2.9230094e-01   2.8670431e-01
  -3.9755208e-01  -2.1272313e-04
   7.0415077e-01  -7.0684914e-01
  -9.9729757e-01   2.1412568e-02
  -1.7112248e+00  -1.7079612e+00
  -6.3370398e-02  -2.4605688e+00
   2.3944011e+00   2.8226546e-02
  -1.6438680e-03  -4.1604796e-01
  -4.0574835e-01  -1.4720297e-02
  -7.0382054e-01   7.2145546e-01
  -1.7349063e+00   1.6290498e+00
  -2.8533853e-01   2.9614294e-01
   1.0887953e-02  -1.0183401e+00
   7.0889939e-04   4.2464138e-01
   3.3895423e-03  -1.0059032e+00
   4.2465760e-01   1.3303595e-02
  -7.1689190e-01  -7.1230847e-01
   2.4230262e+00  -4.4945606e-02
  -2.8473904e-01   2.9482107e-01
  -7.1942339e-01  -6.9921029e-01
  -1.6946373e+00   1.6399015e+00
  -4.0625058e-01  -6.6459027e-03
   6.9929972e-01  -7.3382488e-01
   4.0949063e-01  -1.3008377e-02
   1.0262338e+00  -7.4779263e-03
  -1.2582592e-01   2.4203442e+00
  -9.6153018e-02   2.4030699e+00
   2.9395429e-01  -2.7712968e-01
   6.9294082e-01   6.8263077e-01
  -2.0033410e-02  -2.4473162e+00
  -2.9360730e-01   2.9378329e-01
  -2.8557399e-01   3.0163543e-01
   8.2660562e-03  -1.0162920e+00
   2.5196471e+00   4.6203005e-02
  -9.3173544e-03   1.0360968e+00
   4.1832833e-01   5.7737092e-04
   1.1787509e-02  -2.4865875e+00
  -2.9500777e-01   2.8115536e-01
   2.4293540e+00  -1.6566293e-02
  -1.0199108e+00  -2.5321286e-03
  -9.9828082e-01   1.1705259e-03
   2.0456467e-03  -4.2180658e-01
  -7.0235547e-01   7.2435068e-01
  -8.1385567e-03  -2.4063846e+00
  -4.1896858e-01  -1.2128618e-02
  -1.3128753e-02  -4.1472680e-01
   2.4216389e+00  -9.6529860e-02
  -2.8724651e-01  -2.9253795e-01
  -8.7944480e-02  -2.4414393e+00
  -7.0491459e-01   7.1934255e-01
  -1.0014038e+00  -4.5037503e-03
   2.3222337e+00   1.3503030e-01
  -4.4855207e-03   4.3285125e-01
   2.8132118e-01   2.9261744e-01
  -1.0197677e+00  -3.4376652e-03
   4.1764561e-01  -5.5055815e-03
   2.3030888e+00  -6.1859835e-02
  -9.9752442e-01   1.5260709e-02
  -1.6600612e-02  -4.2345383e-01
   7.2154596e-01   7.2175240e-01
   4.1007686e-01  -6.2674653e-03
  -6.9205490e-01  -6.9854517e-01
   4.1142585e-01  -3.2203497e-03
  -1.6223901e+00  -1.6621038e+00
   6.9373549e-01   7.0655758e-01
   2.8887238e-01   3.0020136e-01
  -2.9183038e-01   2.7997825e-01
   6.9821563e-01  -6.9486473e-01
   2.3907957e+00   2.7460978e-02
   2.8024864e-01   2.9409709e-01
  -2.9766034e-01   2.7514020e-01
   1.0196849e+00  -5.1274650e-03
  -7.1594771e-01   6.9537399e-01
   9.8597674e-01  -7.5308655e-03
   4.2194610e-01   1.7073939e-02
  -1.5887360e+00  -1.6221033e+00
   7.0146146e-01  -7.1053295e-01
   2.8083376e-01   2.9045394e-01
  -1.0078113e+00   2.4506486e-02
   7.2344885e-01  -7.1054713e-01
  -2.4897503e+00   1.0029457e-01
   2.7349587e-02   2.4716805e+00
  -2.8690154e-01   2.9163402e-01
   2.4499329e+00  -2.1421025e-02
   8.2520087e-02  -2.4814428e+00
   7.0666519e-01  -7.1092382e-01
   7.0116962e-01   7.0317953e-01
  -1.8297756e+00   1.6201090e+00
   1.6982901e+00   1.7244902e+00
  -2.3499538e+00   2.6439500e-02
  -2.3260075e+00   9.7005281e-02
   4.1251348e-01   9.5870805e-03
   3.1259019e-02  -9.9427710e-01
  -1.6399122e+00  -1.8029216e+00
  -1.6650107e+00  -1.7630661e+00
  -1.7360623e+00  -1.6750945e+00
  -3.0383551e-01   2.9319213e-01
  -2.9107166e-01   2.8839768e-01
  -1.7714956e-02   2.4397290e+00
   3.0626421e-03   4.1068844e-01
   4.1098822e-01   1.3310151e-02
   2.9306567e-01   2.9846409e-01
   1.6512846e+00   1.7466163e+00
  -7.1798622e-01   7.1073140e-01
  -6.9233742e-01   7.1014923e-01
  -6.8759952e-04   4.1611115e-01
  -1.7116161e+00   1.6852250e+00
  -6.8071071e-01   7.1873937e-01
  -4.6074509e-02  -2.3430043e+00
  -6.5660909e-03  -4.1063969e-01
   1.0046506e+00   6.3961101e-03
   1.7389099e-02  -9.9370375e-01
   1.6744396e+00  -1.7277789e+00
   8.7863130e-03   2.4353454e+00
  -5.7014880e-03  -1.0154453e+00
  -9.9805603e-01  -1.0850857e-02
   1.8378725e+00  -1.6979221e+00
   2.8462033e-01  -3.0376294e-01
  -1.1444334e-02   1.0183785e+00
  -6.9559647e-01  -7.0062119e-01
   2.9988290e-01   2.9258275e-01
   3.0657413e-02  -9.8204945e-01
   5.1879701e-03  -2.4356240e+00
  -6.8925702e-01   7.3739889e-01
  -9.7905923e-01   4.5188735e-03
  -1.0137126e-02  -4.1614191e-01
  -1.1753056e-03   4.1715944e-01
  -2.9576289e-01   2.8505218e-01
   7.1383714e-01   6.9875805e-01
   7.4426160e-01  -7.1906248e-01
   1.1528767e-02   9.6500768e-01
   1.7045122e+00  -1.5662999e+00
  -1.7109490e+00  -1.7529534e+00
  -1.0032910e+00   7.7000482e-03
  -7.3437946e-01   7.0063107e-01
  -9.9609683e-01   7.8047143e-04
  -1.2352752e-02   1.0104802e+00
   2.7626358e-01  -2.7391655e-01
  -2.9103721e-02  -9.8283803e-01
  -6.8668167e-01  -7.1249260e-01
   3.0366191e-01  -2.7594192e-01
   4.2483233e-01  -5.3895960e-03
   3.0440448e-01   3.0445264e-01
   9.9298873e-01  -1.3133083e-02
   2.9334809e-01   3.0174711e-01
  -1.7723734e+00  -1.7177654e+00
   2.3301978e+00  -4.2975116e-02
   1.5887180e+00  -1.7152342e+00
   1.6711843e+00   1.6891754e+00
   7.0921360e-01  -7.2082116e-01
   2.4868855e+00  -5.7971786e-03
   2.4191359e+00   4.1321018e-02
  -1.6889120e+00  -1.6777736e+00
   7.0113579e-01   7.0069802e-01
  -2.7896402e-01  -2.9571881e-01
   4.7974786e-03  -4.1304707e-01
  -7.2372951e-01  -7.2290733e-01
  -1.7361686e+00   1.7747377e+00
  -1.7314862e+00  -1.6757892e+00
   6.9748004e-01   7.0693923e-01
  -1.5441155e+00   1.7525954e+00
   3.5838513e-03   9.8925766e-01
  -2.2957559e+00  -3.1448900e-02
  -1.6431380e+00  -1.7330741e+00
   1.6522705e+00   1.6808943e+00
   6.9721381e-01  -7.0774516e-01
   2.4338275e+00  -9.0992029e-02
  -4.6187537e-02  -2.3880300e+00
  -2.4125071e+00  -2.4356272e-02
   9.9220917e-01  -1.9388944e-02
   1.6967567e+00  -1.6829103e+00
  -1.6333980e+00  -1.7484898e+00
   6.9160411e-01  -6.9895050e-01
   1.0077276e+00   1.5271652e-02
   1.5130151e-04   4.2821320e-01
   2.9302033e-01   2.8479690e-01
   1.0223431e+00  -5.8596569e-04
  -9.5280542e-01   1.8091193e-02
   2.9180654e-02   2.3092052e+00
  -3.0609319e-01  -2.8788834e-01
   4.0353638e-01   5.4689028e-03
  -1.4625821e-01   2.4454689e+00
  -7.3029268e-01   6.9631816e-01
  -1.6437345e+00  -1.6692665e+00
   7.0245151e-01  -7.1590246e-01
  -2.4395538e+00   8.6828854e-02
   1.8327341e-02   4.1636303e-01
  -2.5168626e-02  -9.9658187e-01
  -2.4490066e+00   3.7108888e-02
   2.4778689e+00  -5.2561419e-02
  -9.5958320e-03  -4.0426297e-01
  -2.3909625e+00   4.0507019e-03
  -2.3730237e+00  -5.1569684e-02
  -5.5781696e-03  -2.4427871e+00
   7.0269388e-01  -7.1679998e-01
   9.9434530e-01  -2.3839576e-02
  -2.8898651e-01  -2.9162526e-01
   3.0429934e-01  -3.0302240e-01
   2.3849076e+00   1.2589945e-01
  -6.9523988e-01  -7.1014865e-01
  -4.0254545e-01  -8.2636479e-03
   2.8678465e-01   2.9870968e-01
   1.0173818e+00  -2.4432576e-02
  -3.1461358e-02   1.0051643e+00
  -1.6555127e+00   1.7039539e+00
  -2.0769690e-02  -1.0019598e+00
  -2.9118148e-01   2.8212972e-01
  -1.7607191e+00  -1.7294893e+00
   1.8222511e-03  -4.2250847e-01
  -1.5559859e+00  -1.6692432e+00
   4.2555986e-01  -1.5513091e-02
  -1.5327519e+00   1.7251915e+00
  -4.8271619e-03  -4.1514046e-01
   6.9713975e-01  -7.1225485e-01
   1.7514097e+00  -1.7604794e+00
  -1.5836896e+00  -1.7816327e+00
   7.6002763e-01   7.3355026e-01
   4.1226579e-01   4.5264097e-03
  -2.9691070e-01  -3.0137473e-01
   1.0673109e-02   9.9230003e-01
   1.0016986e-02   4.2553715e-01
  -1.7479674e+00   1.7048332e+00
  -2.8112731e-02  -2.3646417e+00
  -6.8844127e-01  -7.1164215e-01
  -4.1811995e-01   1.0678851e-02
   7.3018159e-03  -9.9187438e-01
   4.2266676e-01   2.0109655e-03
   7.2489567e-04   4.0364984e-01
   2.9753981e-01  -2.8940319e-01
   2.9637908e-01  -2.8720124e-01
   3.0701188e-01   2.8673290e-01
   1.7198728e+00  -1.7720296e+00
  -9.7634650e-01  -2.8281008e-02
   3.0012633e-01   3.0491348e-01
  -2.3766355e+00  -4.2772576e-03
  -7.0707897e-01  -6.9422943e-01
  -1.7516727e+00   1.7260658e+00
   9.8893289e-01  -9.3343850e-03
  -9.9043574e-01  -1.9241432e-02
  -7.0244741e-01  -7.1058748e-01
   2.0682342e-03  -9.9650916e-01
  -3.0343442e-01  -3.0566469e-01
   2.9230621e-01  -2.9919380e-01
   7.0286267e-01   7.1570712e-01
   1.6714180e+00  -1.7872450e+00
   1.7922722e+00  -1.7753808e+00
   1.1697853e-02   1.0043599e+00
   1.0035416e+00   1.2780199e-02
  -2.7017069e-01   2.8652695e-01
  -7.1209203e-01  -6.9124861e-01
   2.9909668e-01  -2.9000591e-01
  -7.1283180e-01  -6.7173406e-01
   2.3774050e+00   1.3107702e-01
   1.4824974e-02  -4.2047267e-01
  -1.7246966e+00  -1.6740330e+00
  -3.2070825e-01   2.9456450e-01
  -7.0998767e-01   6.9655402e-01
  -2.9027796e-01  -2.9835857e-01
   2.8625786e-01   2.9828464e-01
   3.3825301e-02  -2.3198586e+00
   2.9086255e-01   2.8267389e-01
  -2.9256011e-01  -3.1108089e-01
  -2.9414610e-01   2.9660433e-01
   1.7099663e+00   1.5962471e+00
   2.4236640e-03   4.0427650e-01
  -7.2383132e-01   7.0336367e-01
   1.0066971e+00  -1.5008298e-02
   9.9902443e-01   1.1249887e-02
   2.8648109e-01  -2.7569394e-01
   3.6517256e-02  -2.4016718e+00
   2.4762357e+00   4.4333930e-02
   2.1191065e-02  -9.8182566e-01
   9.9700432e-01   3.6960248e-02
  -1.7725512e+00   1.6754206e+00
   2.9360110e-01   2.9939570e-01
   1.8204044e+00   1.7350638e+00
   3.2488149e-04  -2.4296115e+00
  -1.7840557e+00  -1.7118938e+00
  -1.7270439e+00   1.7356691e+00
  -7.3036169e-01  -7.1113021e-01
  -2.8193569e-01   2.8971178e-01
   2.8599900e-01   3.1269197e-01
   8.8600987e-03  -1.0018704e+00
   1.4976799e-02   1.0012036e+00
  -3.0583848e-01  -2.9294886e-01
  -1.6606899e+00   1.7426345e+00
  -5.7372599e-03  -1.0045006e+00
  -7.1643994e-01   6.5870822e-01
   2.4800348e+00   1.0838160e-01
  -2.9979488e-01  -3.0047167e-01
   4.1898929e-01  -1.7507156e-03
   2.3754332e+00   4.8427885e-02
   1.1474181e-02   1.0119927e+00
   7.1914257e-01  -7.0959720e-01
  -7.2234378e-01  -7.2889240e-01
  -2.7563310e-02  -2.4296939e+00
   1.6708969e+00   1.6542476e+00
  -2.4180013e+00  -9.3296462e-02
   1.7407028e+00   1.6721362e+00
   6.9949457e-01  -6.9786035e-01
   4.1953846e-01  -1.5637076e-03
   2.4539390e+00   4.6629960e-02
   6.9435263e-01   6.8805510e-01
   1.0320114e+00  -5.6813661e-03
   1.6876714e+00  -1.7097040e+00
   2.0738243e-03  -4.0709119e-01
   4.3644932e-02   2.3691025e+00
  -2.8704912e-01  -3.0160965e-01
   9.9952165e-01   3.0878090e-02
   9.9661841e-01   1.8718045e-02
  -4.1867565e-01  -8.0998214e-03
   6.8994664e-01  -7.2467286e-01
   1.6873015e+00  -1.7541659e+00
  -2.9755338e-01   2.7948148e-01
   2.4096881e+00   4.9316092e-04
   7.0154460e-01  -7.2117410e-01
  -3.1546329e-01  -3.0076319e-01
   6.5821762e-01  -7.1613712e-01
  -2.8806706e-01  -2.9149096e-01
  -7.2109281e-01  -7.0045378e-01
  -7.1727800e-01   7.1836467e-01
  -3.0266708e-01   3.0283895e-01
   7.0591253e-01   7.1378030e-01
   7.2511982e-01  -6.9902055e-01
  -1.0283219e+00   5.2639193e-03
  -1.6967289e+00   1.7554079e+00
  -7.0106905e-01   7.2268208e-01
  -7.2938482e-01  -6.8282675e-01
   4.1429977e-01   1.1511591e-02
  -7.0223095e-01  -7.3189566e-01
   1.5689281e+00  -1.7471143e+00
   2.8935778e-01  -2.8862806e-01
   2.3604555e+00   8.9521673e-02
  -3.9981803e-01   4.8209964e-05
   1.6150685e+00  -1.7505196e+00
   2.9555445e-01   2.8832261e-01
   1.6604030e+00   1.6322040e+00
   8.1777337e-03  -9.8152418e-01
   1.0124344e+00   2.3750243e-02
   1.7607492e+00  -1.7106504e+00
   9.2711472e-03   9.7156446e-01
  -9.4175579e-02  -2.4340403e+00
   4.0314060e-01   8.0610819e-03
  -2.3810473e+00  -4.5826990e-02
   9.5745800e-03  -4.1065189e-01
   7.1543220e-01   7.2665615e-01
  -1.1862619e-03   4.0967272e-01
   1.3479870e-02   9.9777618e-01
  -3.1486302e-02   2.4664413e+00
  -1.7844270e+00   1.6445718e+00
   1.1307294e-03  -4.1067309e-01
   1.2478449e-02  -9.9617867e-01
  -2.5672522e-02  -2.3265808e+00
   1.6008437e-02   1.0011296e+00
   1.7194600e+00   1.7026175e+00
  -2.8729667e-01  -2.8325137e-01
   7.2614648e-01  -7.0047426e-01
  -2.3620135e+00  -8.2571400e-02
   6.9815852e-01  -7.0297285e-01
  -2.4426682e+00  -1.9512613e-02
   9.9760145e-01  -9.9009562e-03
  -5.9599623e-02   2.4274704e+00
  -7.0796212e-01   6.8673243e-01
  -1.7966492e+00  -1.6108917e+00
   2.8914899e-01   2.7424417e-01
   9.9919658e-01   1.4388665e-04
   2.9489265e-01  -2.9755922e-01
   1.2967829e-02  -3.9837299e-01
   1.0056650e+00  -5.2464595e-03
  -2.9489577e-01   2.9625590e-01
   2.9482678e-01   2.9546732e-01
   2.4792569e+00  -2.3539104e-02
   1.4694047e-02  -2.4166216e+00
  -6.9682123e-01   7.0137358e-01
  -7.2376427e-01   6.9159129e-01
   2.9166383e-01   2.8919869e-01
   1.2535843e-02  -9.8152659e-01
  -7.1233934e-01  -6.8974016e-01
   5.5462451e-03   1.0059654e+00
  -1.1848969e-02  -4.2019908e-01
   1.0205264e+00  -2.5792295e-03
  -2.8623404e-01  -2.7191968e-01
  -2.9828821e-01   3.0516882e-01
   1.7724137e+00  -1.7516086e+00
  -1.8001574e+00   1.7154883e+00
   6.9652281e-01   7.1274678e-01
  -7.0867800e-01  -7.0806504e-01
  -9.9798117e-01  -1.7275743e-03
   2.8771458e-01   2.8741126e-01
   1.0014886e+00  -7.9644066e-03
   1.0189723e+00  -1.9224884e-02
  -1.7771411e+00  -1.7811990e+00
   1.6577272e+00   1.5944747e+00
  -4.1797897e-01   1.0826438e-02
  -1.2936075e-02   2.3452165e+00
   1.8123931e+00  -1.7115373e+00
   1.2430460e-02   4.1375461e-01
   2.9377268e-01   2.9792823e-01
  -2.6289209e-03   4.1176689e-01
  -1.8527132e+00   1.6993848e+00
   9.0523213e-03   2.3983573e+00
   7.9532215e-03  -4.0633548e-01
   3.7045444e-03  -4.1355267e-01
  -4.0513002e-01  -8.0276749e-03
  -3.0559524e-01   2.7769668e-01
  -2.7453089e-01   3.1271471e-01
   7.0966616e-01   7.0190037e-01
  -7.0771182e-01   6.9653238e-01
  -4.2208795e-01  -2.0541160e-02
  -5.9463439e-03  -4.2166673e-01
   2.8830393e-01  -2.9309120e-01
  -4.0412082e-01  -2.5791331e-02
   4.9935071e-02   2.3910296e+00
  -3.0176264e-01   2.9928445e-01
  -2.9129665e-01  -2.8974831e-01
   5.9645707e-03   4.2219807e-01
  -2.9124035e-01   2.9823687e-01
  -9.9989508e-01  -2.4459754e-02
  -4.1012053e-01   2.0697471e-03
   1.3019625e-02   9.7155263e-01
   2.9642324e-01   2.9113308e-01
  -6.8230640e-01   6.9771249e-01
   2.9462920e-01  -3.1206919e-01
  -1.2894671e-02  -9.7599082e-01
  -3.0310621e-01  -2.8061910e-01
  -2.8966841e-01   3.0335994e-01
  -7.0673585e-01   7.2836082e-01
   1.7066181e+00  -1.6911656e+00
   3.8004424e-04   3.9329172e-01
  -1.7280358e+00  -1.6934325e+00
   2.8656866e-01  -2.9181455e-01
  -5.0162652e-02  -2.3663096e+00
   2.9093313e-01   2.9713142e-01
   1.6540822e+00  -1.6873830e+00
  -2.8957911e-01  -2.9066947e-01
  -2.3711104e+00  -4.0976863e-02
  -2.9681321e-01   2.7597760e-01
  -2.8270998e-03  -4.1972945e-01
  -1.6961579e+00   1.6463467e+00
   4.2034866e-01   5.4191660e-04
   9.3171602e-04  -1.0200242e+00
  -8.4994619e-03  -4.1152522e-01
  -3.8592320e-02  -2.4302992e+00
   1.7367410e+00   1.5863945e+00
  -2.8597834e-01   2.6837161e-01
  -9.8662895e-01  -6.8090713e-03
  -4.1596909e-02  -2.4462006e+00
  -7.2123279e-01  -7.1637412e-01
   9.6212727e-03  -4.1521815e-01
  -3.8339271e-02   2.4424754e+00
   2.4150579e+00  -7.5389074e-03
   2.4576930e+00  -8.7932392e-02
  -1.7833571e+00   1.7944277e+00
  -9.5177160e-03   4.1610560e-01
   6.9870045e-01   6.9883014e-01
   2.8321143e-01   2.9733553e-01
  -4.0692368e-02  -2.4062043e+00
  -7.0513755e-01   7.1520933e-01
   3.6785273e-02  -2.3408661e+00
   2.5431193e-03  -4.1900893e-01
   2.8002248e-01   2.8210573e-01
   6.9909602e-01   7.0430558e-01
   6.9246993e-02  -2.4339949e+00
   2.2252921e-02   2.4394112e+00
  -2.8462506e-01   2.8949702e-01
   4.0878914e-01   1.4966010e-03
  -3.0348358e-01   2.8335909e-01
  -9.8499988e-01   4.0689561e-03
  -6.9143875e-02   2.4355068e+00
  -8.6864767e-03  -4.2952129e-01
   4.1324503e-01   1.1068349e-02
  -3.9704871e-01  -7.1462424e-03
  -3.8497399e-02   2.3576343e+00
  -3.1126566e-01  -3.0236523e-01
  -6.7785825e-03   4.0363437e-01
   2.3348506e+00   1.4756670e-02
   4.2730680e-03  -9.9011289e-01
  -7.0647218e-01   6.9430645e-01
  -7.8562062e-03   3.9319513e-01
  -1.7570122e+00   1.7047687e+00
  -4.1654971e-01   6.4053719e-03
  -1.8462802e-02   2.4860346e+00
   9.0738618e-03  -9.7604432e-01
  -7.0690129e-01   7.1539674e-01
  -1.0948691e-02  -9.9326641e-01
  -6.8585435e-01   7.2776642e-01
  -1.0117967e+00   1.1377810e-03
   2.9418531e-01   2.8667698e-01
   1.7106614e+00   1.6734507e+00
   2.9155027e-01  -2.8530170e-01
  -7.1115108e-01  -7.0108111e-01
  -7.0175188e-01   7.3071517e-01
   4.2256995e-01  -3.1580764e-03
   8.0538315e-02   2.3888902e+00
  -7.0693256e-01   6.9482871e-01
  -1.2002464e-02  -4.0978334e-01
  -1.7095102e+00  -1.6003819e+00
   1.7424774e+00   1.6350969e+00
   2.4229733e+00   7.3816675e-02
   8.4172878e-04  -4.0607774e-01
   2.3513918e+00   1.6161028e-02
  -7.0896840e-01  -6.7134431e-01
   1.0089045e+00  -1.5248904e-02
   2.9913389e-01   2.8956401e-01
  -9.9912330e-01   1.1649997e-02
  -4.0822913e-01  -1.1248760e-02
  -7.7584842e-03   1.0051655e+00
  -4.1893023e-01  -8.0973949e-03
   2.9077989e-01   2.9073132e-01
   9.3329789e-03   1.0066676e+00
  -2.9291013e-01   2.9334013e-01
   2.0334039e-02   9.9342824e-01
  -1.0107852e+00   2.5741933e-03
   1.7496633e+00   1.6417287e+00
   4.0863830e-01  -4.7018443e-03
  -2.4063825e+00  -3.3111539e-02
  -1.2197428e-02   1.0023858e+00
  -6.8784505e-02  -2.4946383e+00
  -2.3754269e+00  -1.9782107e-02
   6.9432855e-01  -6.6377049e-01
  -2.8040379e-01   2.8196364e-01
   5.5280156e-03   2.4462782e+00
   1.7775117e+00  -1.6712809e+00
  -1.7080282e+00  -1.5840702e+00
   4.0839539e-01  -1.7155517e-03
  -7.1456782e-01   6.8558132e-01
   7.1676683e-01  -6.7982844e-01
  -2.8653424e-01   3.0260621e-01
   1.3789350e-02   9.8209003e-01
   2.3709334e+00   5.8202789e-02
  -1.1550159e-02   9.8685190e-01
  -7.3168097e-01   7.0039382e-01
  -2.8824541e-01   2.8838854e-01
  -4.1784688e-01   9.9836377e-03
   4.2390128e-01  -1.0789837e-02
   9.9353271e-01   1.5588730e-03
   2.8747696e-01   2.9322061e-01
   1.4590785e-02  -4.0613223e-01
   2.8819493e-01   2.9677912e-01
   1.7283050e+00   1.6848874e+00
   1.6396493e+00   1.6983100e+00
  -2.9452849e-01  -3.1024751e-01
   1.7458786e+00   1.7061792e+00
  -1.6408845e+00  -1.6925370e+00
   4.8566995e-04  -1.0251196e+00
   2.3831436e+00  -3.9865105e-02
  -1.1057495e-02  -2.4001277e+00
   2.8100057e-01  -2.6696291e-01
  -6.8681722e-01   7.1573541e-01
  -4.1027983e-01  -9.7695501e-03
  -7.1918173e-01   6.9992999e-01
  -5.5644209e-02   2.3594342e+00
   1.7750484e+00  -1.8283335e+00
   3.4769140e-02   2.4651108e+00
  -9.4643967e-03  -9.9601303e-01
  -4.6071572e-02   2.3916036e+00
   1.7883168e+00   1.8028754e+00
  -2.9351588e-01   3.0847234e-01
  -2.3695611e+00  -1.5831384e-02
  -2.9265169e-01  -2.8901841e-01
   2.5003121e+00   2.7371906e-02
  -1.7055238e+00  -1.7810785e+00
  -2.9648665e-01   2.9445092e-01
  -2.3536673e+00   5.1911062e-02
  -4.1063449e-01   1.0385300e-02
  -3.0733787e-01   2.9572471e-01
   2.9979932e-01   2.9152335e-01
  -7.0064727e-01   7.0576340e-01
   6.9715478e-01  -7.0758424e-01
   7.0088507e-01   7.0865346e-01
   6.8828673e-03   1.0164313e+00
   9.8306084e-01   9.9836709e-03
  -3.0364427e-01  -2.8688793e-01
   6.9821229e-01   6.8982502e-01
  -1.0495009e-02  -3.9639206e-01
  -6.8925575e-01  -6.8459557e-01
   1.6928251e+00   1.7114047e+00
   6.9946464e-01   7.0822914e-01
   2.8236242e-01  -3.0690249e-01
  -8.7786258e-03   4.0558015e-01
  -4.2101047e-01  -1.4965380e-03
  -2.8554588e-01  -2.7555625e-01
   9.7689587e-01   2.6393291e-03
   1.6969645e+00  -1.7307234e+00
  -1.6561535e+00   1.8091690e+00
  -1.5571309e-02  -4.1640507e-01
   7.3633354e-03   4.2517894e-01
  -7.1810517e-01  -7.0596508e-01
   2.9052574e-01  -2.9258648e-01
  -1.6682494e+00   1.8434304e+00
  -2.4027368e+00   8.7525623e-02
  -1.7380994e+00   1.6896198e+00
   9.7132659e-01  -1.7189301e-02
   3.9761062e-01  -1.3329301e-02
  -4.0699954e-01  -1.0809280e-02
   2.5051045e+00   1.4634435e-02
  -8.4364210e-03   4.1038249e-01
   9.8441168e-01   7.5684323e-03
   7.7474289e-03   9.7810778e-01
  -2.9926777e-01  -2.8984520e-01
   2.8955643e-01  -3.0790359e-01
  -3.0426471e-01   2.9563625e-01
   2.9518916e-01   3.0549646e-01
  -1.7256730e+00  -1.7224364e+00
   3.0151279e-01  -2.8740228e-01
  -6.9010510e-01   7.1830204e-01
  -2.5159671e+00   6.0694778e-02
   2.3468241e-02  -9.7944128e-01
  -4.1389995e-01   1.1848222e-02
  -3.6938531e-02   2.3695684e+00
   2.3623555e+00   1.4944825e-02
   2.3072170e+00   4.7316040e-02
  -7.1353925e-01   6.7389501e-01
   1.7061454e+00  -1.6859005e+00
  -2.1363573e-02   1.0235545e+00
   9.8964428e-01   1.4752049e-04
   2.9293642e-01  -2.8340459e-01
   2.4468369e+00   5.0015338e-02
  -1.0011235e-02  -1.0084927e+00
   1.6937385e-02   2.4646733e+00
   2.9911461e-01   2.9258975e-01
  -2.3801895e+00  -1.6435216e-02
   2.4255490e+00   2.7224535e-03
  -1.7850008e+00  -1.7813263e+00
  -4.1293376e-01  -8.2977181e-03
   2.4814605e+00  -3.7444605e-02
   2.9907136e-01  -3.0396196e-01
   7.1852357e-01   7.3132864e-01
  -1.6361699e+00   1.6568296e+00
  -1.6975483e+00   1.7888016e+00
  -2.9108116e-01  -3.0004151e-01
  -2.9631615e-01   3.0943191e-01
  -2.8639399e-01   2.7961363e-01
  -1.1381931e-01  -2.3538374e+00
   1.6969621e+00  -1.6589127e+00
  -2.8125494e-01  -2.9123803e-01
  -4.1140817e-01  -1.8214762e-02
  -3.0299354e-01  -2.9657882e-01
   9.8242474e-03   9.9115559e-01
  -4.8060095e-03   2.4347149e+00
   6.9877870e-01   6.8816039e-01
   2.9354635e-01   2.8244297e-01
   4.2072404e-01  -5.4878953e-03
   1.6457412e+00  -1.6865047e+00
  -2.9996775e-01   3.0942527e-01
  -8.1350705e-02   2.5231938e+00
   4.1322655e-01   4.9554520e-03
   6.9774397e-01  -6.8839294e-01
   2.3975426e+00  -1.0644178e-02
  -1.5923705e-02  -1.0037486e+00
   2.8818517e-01   2.9768177e-01
   1.7392309e+00  -1.7372533e+00
  -1.0249016e+00  -6.1981804e-03
  -6.9838424e-01  -7.0386625e-01
   7.3195871e-01  -6.9274134e-01
   4.1701935e-01   5.9498108e-03
  -1.6825526e+00   1.6829655e+00
  -7.1227282e-01   7.0763384e-01
   1.0182312e+00  -1.1004951e-02
   7.0441928e-01  -7.0668230e-01
   2.9757608e-01  -2.9464835e-01
  -9.7477289e-01   9.5305745e-04
  -9.8024307e-01  -1.0598198e-02
   2.9029695e-01   2.8364664e-01
   3.1378474e-03   4.1730537e-01
  -2.8245199e-01  -2.7207509e-01
   4.6021293e-03  -4.0441944e-01
  -1.0506874e-02  -9.9477824e-01
   9.9440444e-01  -2.0389646e-02
   4.3564109e-01  -2.2553027e-03
  -1.0870152e-02   4.3079768e-01
  -6.7638794e-01  -7.1542271e-01
   1.6617477e+00   1.6974732e+00
   5.6978170e-03  -4.1805036e-01
  -4.1847538e-01   3.8279486e-03
  -9.9939081e-01   2.1756549e-02
   6.8885313e-01  -7.1886695e-01
  -1.1121957e-01  -2.4281344e+00
   2.8605646e-01  -2.7874138e-01
  -7.2961521e-01  -6.9335450e-01
   1.6519091e+00   1.7067541e+00
  -7.5106468e-01  -6.9845470e-01
   7.2064366e-01  -6.9414486e-01
  -4.4133159e-03   4.2670865e-01
  -7.1926015e-01  -7.1058752e-01
   3.9398703e-03   4.0014914e-01
  -7.1529240e-01  -7.1284566e-01
  -9.8551484e-01   1.4610931e-02
   3.0173863e-01   2.7718212e-01
  -3.1383788e-01   3.0096195e-01
  -2.4011611e+00   1.0740407e-01
   1.6948970e+00   1.7862791e+00
  -2.3335420e+00  -9.9860222e-03
   6.9841385e-01  -6.9011829e-01
   6.7519934e-01   6.9497383e-01
  -2.8124479e-03  -3.9574152e-01
   1.7234628e+00   1.7700091e+00
  -6.5878032e-03   4.2321118e-01
   9.9625207e-04  -2.3580883e+00
   4.1355856e-01   1.2698274e-02
   2.9839228e-01   3.0507041e-01
  -2.8912911e-01   2.8210599e-01
   7.9933438e-03  -3.9350033e-01
  -2.9107599e-01  -3.0019949e-01
   6.7383909e-01  -7.0849211e-01
   7.0961431e-01   7.0951220e-01
  -1.0595268e-01  -2.3957225e+00
  -8.7456947e-03  -2.3300141e+00
   1.6878549e+00  -1.6776914e+00
   1.7011743e+00   1.7723125e+00
  -1.0009171e+00   2.5992381e-04
  -1.0126349e+00  -1.0279049e-02
   1.4560112e-02   1.0204928e+00
   1.7426764e+00   1.7389131e+00
  -2.3946005e+00  -3.6174591e-02
   4.4564335e-02  -2.4502603e+00
  -7.0216101e-01  -6.9722741e-01
   1.7006523e+00  -1.7851393e+00
   1.4702153e-02  -9.9203363e-01
   6.7142930e-01  -6.8615496e-01
  -7.0191671e-01   7.0629652e-01
  -2.9384924e-01  -2.8956999e-01
   1.6185454e+00   1.6618821e+00
  -1.6435187e+00  -1.6755727e+00
  -1.0001533e+00  -7.4057639e-04
  -6.9166322e-03   4.0327582e-01
   2.7823619e-01   2.9102470e-01
   1.0098167e+00   2.5463720e-03
   4.1912719e-01   7.9764094e-03
   1.0790929e-02   2.3720407e+00
  -2.8280344e-01  -2.7753208e-01
   1.6943997e+00   1.6999887e+00
  -4.1395663e-01  -5.8061248e-03
   2.9642451e-01  -3.0401124e-01
   2.9173552e-01   2.9474144e-01
   2.4424644e+00  -4.0986060e-02
  -1.6117307e+00   1.7465095e+00
  -2.8412896e-01  -2.9700330e-01
   1.0513192e-02   1.0068680e+00
   7.0503385e-01  -7.0703234e-01
  -2.7255020e-01   2.8647418e-01
  -3.9742922e-03  -1.0128742e+00
  -2.3839081e+00  -3.5258518e-02
   6.8886106e-01   7.0734124e-01
  -1.6813630e+00   1.6110437e+00
   1.0121341e+00  -1.7731844e-03
  -7.0763715e-01   7.1483976e-01
   6.9425075e-01  -7.0308612e-01
   1.7340240e+00   1.6724720e+00
   2.3917829e+00   2.3550688e-02
  -2.9230094e-01   2.8670431e-01
  -3.9755208e-01  -2.1272313e-04
   7.0415077e-01  -7.0684914e-01
  -9.9729757e-01   2.1412568e-02
  -1.7112248e+00  -1.7079612e+00
  -6.3370398e-02  -2.4605688e+00
   2.3944011e+00   2.8226546e-02
  -1.6438680e-03  -4.1604796e-01
  -4.0574835e-01  -1.4720297e-02
  -7.0382054e-01   7.2145546e-01
  -1.7349063e+00   1.6290498e+00
  -2.8533853e-01   2.9614294e-01
   1.0887953e-02  -1.0183401e+00
   7.0889939e-04   4.2464138e-01
   3.3895423e-03  -1.0059032e+00
   4.2465760e-01   1.3303595e-02
  -7.1689190e-01  -7.1230847e-01
   2.4230262e+00  -4.4945606e-02
  -2.8473904e-01   2.9482107e-01
  -7.1942339e-01  -6.9921029e-01
  -1.6946373e+00   1.6399015e+00
  -4.0625058e-01  -6.6459027e-03
   6.9929972e-01  -7.3382488e-01
   4.0949063e-01  -1.3008377e-02
   1.0262338e+00  -7.4779263e-03
  -1.2582592e-01   2.4203442e+00
  -9.6153018e-02   2.4030699e+00
   2.9395429e-01  -2.7712968e-01
   6.9294082e-01   6.8263077e-01
  -2.0033410e-02  -2.4473162e+00
  -2.9360730e-01   2.9378329e-01
  -2.8557399e-01   3.0163543e-01
   8.2660562e-03  -1.0162920e+00
   2.5196471e+00   4.6203005e-02
  -9.3173544e-03   1.0360968e+00
   4.1832833e-01   5.7737092e-04
   1.1787509e-02  -2.4865875e+00
  -2.9500777e-01   2.8115536e-01
   2.4293540e+00  -1.6566293e-02
  -1.0199108e+00  -2.5321286e-03
  -9.9828082e-01   1.1705259e-03
   2.0456467e-03  -4.2180658e-01
  -7.0235547e-01   7.2435068e-01
  -8.1385567e-03  -2.4063846e+00
  -4.1896858e-01  -1.2128618e-02
  -1.3128753e-02  -4.1472680e-01
   2.4216389e+00  -9.6529860e-02
  -2.8724651e-01  -2.9253795e-01
  -8.7944480e-02  -2.4414393e+00
  -7.0491459e-01   7.1934255e-01
  -1.0014038e+00  -4.5037503e-03
   2.3222337e+00   1.3503030e-01
  -4.4855207e-03   4.3285125e-01
   2.8132118e-01   2.9261744e-01
  -1.0197677e+00  -3.4376652e-03
   4.1764561e-01  -5.5055815e-03
   2.3030888e+00  -6.1859835e-02
  -9.9752442e-01   1.5260709e-02
  -1.6600612e-02  -4.2345383e-01
   7.2154596e-01   7.2175240e-01
   4.1007686e-01  -6.2674653e-03
  -6.9205490e-01  -6.9854517e-01
   4.1142585e-01  -3.2203497e-03
  -1.6223901e+00  -1.6621038e+00
   6.9373549e-01   7.0655758e-01
   2.8887238e-01   3.0020136e-01
  -2.9183038e-01   2.7997825e-01
   6.9821563e-01  -6.9486473e-01
   2.3907957e+00   2.7460978e-02
   2.8024864e-01   2.9409709e-01
  -2.9766034e-01   2.7514020e-01
   1.0196849e+00  -5.1274650e-03
  -7.1594771e-01   6.9537399e-01
   9.8597674e-01  -7.5308655e-03
   4.2194610e-01   1.7073939e-02
  -1.5887360e+00  -1.6221033e+00
   7.0146146e-01  -7.1053295e-01
   2.8083376e-01   2.9045394e-01
  -1.0078113e+00   2.4506486e-02
   7.2344885e-01  -7.1054713e-01
  -2.4897503e+00   1.0029457e-01
   2.7349587e-02   2.4716805e+00
  -2.8690154e-01   2.9163402e-01
   2.4499329e+00  -2.1421025e-02
   8.2520087e-02  -2.4814428e+00
   7.0666519e-01  -7.1092382e-01
   7.0116962e-01   7.0317953e-01
  -1.8297756e+00   1.6201090e+00
   1.6982901e+00   1.7244902e+00
  -2.3499538e+00   2.6439500e-02
  -2.3260075e+00   9.7005281e-02
   4.1251348e-01   9.5870805e-03
   3.1259019e-02  -9.9427710e-01
  -1.6399122e+00  -1.8029216e+00
  -1.6650107e+00  -1.7630661e+00
  -1.7360623e+00  -1.6750945e+00
  -3.0383551e-01   2.9319213e-01
  -2.9107166e-01   2.8839768e-01
  -1.7714956e-02   2.4397290e+00
   3.0626421e-03   4.1068844e-01
   4.1098822e-01   1.3310151e-02
   2.9306567e-01   2.9846409e-01
   1.6512846e+00   1.7466163e+00
  -7.1798622e-01   7.1073140e-01
  -6.9233742e-01   7.1014923e-01
  -6.8759952e-04   4.1611115e-01
  -1.7116161e+00   1.6852250e+00
  -6.8071071e-01   7.1873937e-01
  -4.6074509e-02  -2.3430043e+00
  -6.5660909e-03  -4.1063969e-01
   1.0046506e+00   6.3961101e-03
   1.7389099e-02  -9.9370375e-01
   1.6744396e+00  -1.7277789e+00
   8.7863130e-03   2.4353454e+00
  -5.7014880e-03  -1.0154453e+00
  -9.9805603e-01  -1.0850857e-02
   1.8378725e+00  -1.6979221e+00
   2.8462033e-01  -3.0376294e-01
  -1.1444334e-02   1.0183785e+00
  -6.9559647e-01  -7.0062119e-01
   2.9988290e-01   2.9258275e-01
   3.0657413e-02  -9.8204945e-01
   5.1879701e-03  -2.4356240e+00
  -6.8925702e-01   7.3739889e-01
  -9.7905923e-01   4.5188735e-03
  -1.0137126e-02  -4.1614191e-01
  -1.1753056e-03   4.1715944e-01
  -2.9576289e-01   2.8505218e-01
   7.1383714e-01   6.9875805e-01
   7.4426160e-01  -7.1906248e-01
   1.1528767e-02   9.6500768e-01
   1.7045122e+00  -1.5662999e+00
  -1.7109490e+00  -1.7529534e+00
  -1.0032910e+00   7.7000482e-03
  -7.3437946e-01   7.0063107e-01
  -9.9609683e-01   7.8047143e-04
  -1.2352752e-02   1.0104802e+00
   2.7626358e-01  -2.7391655e-01
  -2.9103721e-02  -9.8283803e-01
  -6.8668167e-01  -7.1249260e-01
   3.0366191e-01  -2.7594192e-01
   4.2483233e-01  -5.3895960e-03
   3.0440448e-01   3.0445264e-01
   9.9298873e-01  -1.3133083e-02
   2.9334809e-01   3.0174711e-01
  -1.7723734e+00  -1.7177654e+00
   2.3301978e+00  -4.2975116e-02
   1.5887180e+00  -1.7152342e+00
   1.6711843e+00   1.6891754e+00
   7.0921360e-01  -7.2082116e-01
   2.4868855e+00  -5.7971786e-03
   2.4191359e+00   4.1321018e-02
  -1.6889120e+00  -1.6777736e+00
   7.0113579e-01   7.0069802e-01
  -2.7896402e-01  -2.9571881e-01
   4.7974786e-03  -4.1304707e-01
  -7.2372951e-01  -7.2290733e-01
  -1.7361686e+00   1.7747377e+00
  -1.7314862e+00  -1.6757892e+00
   6.9748004e-01   7.0693923e-01
  -1.5441155e+00   1.7525954e+00
   3.5838513e-03   9.8925766e-01
  -2.2957559e+00  -3.1448900e-02
  -1.6431380e+00  -1.7330741e+00
   1.6522705e+00   1.6808943e+00
   6.9721381e-01  -7.0774516e-01
   2.4338275e+00  -9.0992029e-02
  -4.6187537e-02  -2.3880300e+00
  -2.4125071e+00  -2.4356272e-02
   9.9220917e-01  -1.9388944e-02
   1.6967567e+00  -1.6829103e+00
  -1.6333980e+00  -1.7484898e+00
   6.9160411e-01  -6.9895050e-01
   1.0077276e+00   1.5271652e-02
   1.5130151e-04   4.2821320e-01
   2.9302033e-01   2.8479690e-01
   1.0223431e+00  -5.8596569e-04
  -9.5280542e-01   1.8091193e-02
   2.9180654e-02   2.3092052e+00
  -3.0609319e-01  -2.8788834e-01
   4.0353638e-01   5.4689028e-03
  -1.4625821e-01   2.4454689e+00
  -7.3029268e-01   6.9631816e-01
  -1.6437345e+00  -1.6692665e+00
   7.0245151e-01  -7.1590246e-01
  -2.4395538e+00   8.6828854e-02
   1.8327341e-02   4.1636303e-01
  -2.5168626e-02  -9.9658187e-01
  -2.4490066e+00   3.7108888e-02
   2.4778689e+00  -5.2561419e-02
  -9.5958320e-03  -4.0426297e-01
  -2.3909625e+00   4.0507019e-03
  -2.3730237e+00  -5.1569684e-02
  -5.5781696e-03  -2.4427871e+00
   7.0269388e-01  -7.1679998e-01
   9.9434530e-01  -2.3839576e-02
  -2.8898651e-01  -2.9162526e-01
   3.0429934e-01  -3.0302240e-01
   2.3849076e+00   1.2589945e-01
  -6.9523988e-01  -7.1014865e-01
  -4.0254545e-01  -8.2636479e-03
   2.8678465e-01   2.9870968e-01
   1.0173818e+00  -2.4432576e-02
  -3.1461358e-02   1.0051643e+00
  -1.6555127e+00   1.7039539e+00
  -2.0769690e-02  -1.0019598e+00
  -2.9118148e-01   2.8212972e-01
  -1.7607191e+00  -1.7294893e+00
   1.8222511e-03  -4.2250847e-01
  -1.5559859e+00  -1.6692432e+00
   4.2555986e-01  -1.5513091e-02
  -1.5327519e+00   1.7251915e+00
  -4.8271619e-03  -4.1514046e-01
   6.9713975e-01  -7.1225485e-01
   1.7514097e+00  -1.7604794e+00
  -1.5836896e+00  -1.7816327e+00
   7.6002763e-01   7.3355026e-01
   4.1226579e-01   4.5264097e-03
  -2.9691070e-01  -3.0137473e-01
   1.0673109e-02   9.9230003e-01
   1.0016986e-02   4.2553715e-01
  -1.7479674e+00   1.7048332e+00
  -2.8112731e-02  -2.3646417e+00
  -6.8844127e-01  -7.1164215e-01
  -4.1811995e-01   1.0678851e-02
   7.3018159e-03  -9.9187438e-01
   4.2266676e-01   2.0109655e-03
   7.2489567e-04   4.0364984e-01
   2.9753981e-01  -2.8940319e-01
   2.9637908e-01  -2.8720124e-01
   3.0701188e-01   2.8673290e-01
   1.7198728e+00  -1.7720296e+00
  -9.7634650e-01  -2.8281008e-02
   3.0012633e-01   3.0491348e-01
  -2.3766355e+00  -4.2772576e-03
  -7.0707897e-01  -6.9422943e-01
  -1.7516727e+00   1.7260658e+00
   9.8893289e-01  -9.3343850e-03
  -9.9043574e-01  -1.9241432e-02
  -7.0244741e-01  -7.1058748e-01
   2.0682342e-03  -9.9650916e-01
  -3.0343442e-01  -3.0566469e-01
   2.9230621e-01  -2.9919380e-01
   7.0286267e-01   7.1570712e-01
   1.6714180e+00  -1.7872450e+00
   1.7922722e+00  -1.7753808e+00
   1.1697853e-02   1.0043599e+00
   1.0035416e+00   1.2780199e-02
  -2.7017069e-01   2.8652695e-01
  -7.1209203e-01  -6.9124861e-01
   2.9909668e-01  -2.9000591e-01
  -7.1283180e-01  -6.7173406e-01
   2.3774050e+00   1.3107702e-01
  -1.3203312e-03   9.8881481e-01
  -4.1806669e-01  -3.7406514e-03
  -2.4465114e+00  -8.1852834e-02
  -1.2096272e-02   4.2552092e-01
   4.1411077e-01  -1.8426978e-03
  -2.8175614e-04   4.0015877e-01
   6.9487261e-03  -1.0029819e+00
  -2.7654029e-01   2.9502129e-01
  -1.6450412e+00  -1.6109263e+00
  -4.1289736e-03   4.1903098e-01
   1.7099637e+00   1.7314851e+00
  -6.9542466e-01   7.1611844e-01
  -1.6826808e+00   1.6721882e+00
   2.8504851e-01   2.9091600e-01
  -2.9609658e-01   2.9653717e-01
  -3.0854852e-01   2.9430094e-01
  -1.0158770e+00   3.0222046e-02
   1.6674481e+00  -1.7368346e+00
   1.6814325e+00  -1.7298890e+00
  -1.7307466e+00  -1.7177801e+00
  -6.9324187e-01   6.9534894e-01
   5.5172913e-03   1.0062512e+00
   9.9636673e-01  -1.8343691e-02
  -1.6865342e+00   1.7355966e+00
  -1.7155096e+00  -1.7289313e+00
   3.0886867e-02   2.4262390e+00
   4.0519679e-01   4.7971741e-03
  -4.0308053e-01  -1.0917626e-02
   1.0130710e+00   4.4959292e-02
   1.0119288e+00   2.6517147e-02
   4.1039788e-01  -7.7088212e-03
   1.2308319e-03  -4.1709046e-01
  -2.9515012e-01   3.0058304e-01
   1.3483563e-03  -4.1146989e-01
   1.1820552e-02  -1.0049553e+00
  -2.4427903e+00  -5.6739892e-02
   1.7309342e+00  -1.7369081e+00
   4.1644760e-01   3.7170132e-03
   9.9438076e-01   1.2135448e-02
  -7.0964458e-01   7.1864518e-01
   4.1590181e-01  -9.3477302e-03
   7.0570999e-01  -7.0551281e-01
   6.9151425e-01  -6.9540944e-01
  -2.4225824e+00  -9.1257322e-02
  -1.6302947e+00   1.6271008e+00
  -1.1890247e-03   9.9459268e-01
   3.0488702e-01  -2.9129249e-01
   1.6592073e+00  -1.7778514e+00
  -2.3673693e+00  -1.1267374e-02
  -2.9714980e-01   3.0280724e-01
  -1.6449752e-02  -2.3689725e+00
   2.4306027e+00  -3.6090379e-02
   1.2128347e-02  -1.0174848e+00
   1.7625856e+00  -1.7108322e+00
   2.5261236e+00  -5.0068426e-02
   1.7040111e+00   1.7577522e+00
  -2.3506856e-02   1.0199872e+00
  -2.2501411e-02  -4.1608177e-01
  -1.7355258e+00  -1.7784400e+00
  -6.8201159e-01  -7.0492357e-01
   1.6304620e+00   1.6916254e+00
   2.9993092e-01   3.0278584e-01
   4.0354149e-01  -4.6747393e-03
  -2.4325401e+00  -9.8159107e-02
  -4.1691141e-01  -9.1519630e-03
   1.7861200e+00  -1.8588134e+00
  -4.1151344e-02   2.4291250e+00
   6.9441857e-01   6.9734707e-01
   3.5722355e-03  -4.1316689e-01
   4.2240820e-02  -2.4070010e+00
   3.0495548e-01  -2.8910384e-01
   1.7208553e+00   1.7697032e+00
  -7.3018015e-04  -9.9043185e-01
   1.6582268e+00   1.6926366e+00
   6.9860650e-01  -7.0338370e-01
  -1.6947938e+00   1.6492858e+00
   1.6481123e+00   1.6905278e+00
  -4.0778362e-01  -1.3791767e-02
  -4.2033681e-01  -1.0410060e-03
   4.2121742e-03  -1.0046196e+00
   1.2965556e-02  -1.0110177e+00
   9.8585339e-03  -1.0217399e+00
   6.0494501e-03  -4.0836140e-01
   7.4548185e-01   7.1169333e-01
   1.6622183e+00   1.7635366e+00
  -2.8272684e-01   2.8648626e-01
   4.2427904e-03  -4.1269986e-01
  -2.7872706e-01   2.9896835e-01
  -2.1206569e-02   9.9731773e-01
   1.7782417e+00   1.6650619e+00
   2.2952940e+00  -3.1243768e-02
   3.0386199e-01   2.9569165e-01
   1.7819685e+00  -1.7563262e+00
   9.1938520e-02  -2.3378393e+00
  -1.0190390e+00   6.0853241e-03
   2.8521293e-03   4.0979763e-01
   1.6269552e+00  -1.7954515e+00
  -7.2048060e-01  -6.7263448e-01
  -4.8353806e-03   1.0126865e+00
  -1.0074984e+00  -1.8025446e-02
  -6.9402135e-01  -7.0490221e-01
  -2.6179468e-02   1.0144535e+00
   7.2193784e-01  -7.1560794e-01
   7.2448743e-01   7.0288962e-01
   4.1572037e-01   1.0013447e-02
   3.6833000e-02  -2.3935154e+00
  -2.3343671e+00   5.8896731e-03
  -9.9563647e-01   2.0458720e-02
   7.7164504e-03  -4.1418027e-01
  -2.9212491e-01  -2.8180794e-01
   1.7828741e-02   4.0748939e-01
  -6.8747910e-05   4.3009797e-01
  -8.6908880e-03  -2.3814174e+00
  -2.3429073e+00  -6.6677208e-02
  -1.0230156e-02  -4.1259738e-01
   1.0124296e+00   4.9687065e-04
  -1.6678993e+00  -1.7013409e+00
   2.9345192e-01  -2.8790961e-01
  -1.7539085e+00  -1.7314555e+00
  -2.1849901e-02   2.4451815e+00
  -2.6980309e-01   3.0569709e-01
   7.2587850e-01  -7.3498167e-01
  -1.0062548e+00  -4.2793341e-02
   1.5794752e+00  -1.6305182e+00
  -4.1014458e-01  -2.7712467e-02
  -1.6715437e+00  -1.7343105e+00
  -1.9713488e-02   1.0030628e+00
  -1.7608813e+00   1.7484470e+00
   6.9108605e-01   7.3530729e-01
   1.6340689e+00   1.7600620e+00
   9.9582458e-01  -6.9174978e-03
  -1.7589048e+00  -1.8154631e+00
   1.6664994e+00  -1.7770011e+00
   6.4604319e-04   4.0097843e-01
  -2.9673493e-01   3.1135452e-01
  -2.3610864e+00  -4.4388251e-02
   4.1040650e-01  -9.8489749e-03
  -7.1009178e-01  -6.9897522e-01
  -8.5666079e-03  -1.0119542e+00
   2.9935974e-01  -3.0767595e-01
   7.3192763e-03   4.0628113e-01
   1.6379706e+00  -1.6622445e+00
   2.1324849e-02   1.0179762e+00
   9.9771592e-01   9.7534392e-03
  -1.6602951e-02  -1.0168927e+00
  -4.0347087e-01  -6.4434024e-03
  -2.4996194e+00   5.1694752e-02
   2.7948088e-01   2.8281873e-01
   6.9975269e-01  -6.8162686e-01
  -1.7522890e+00   1.7072214e+00
  -4.1602390e-03  -4.0308415e-01
   4.1547761e-01   5.3870927e-03
   1.7027578e+00  -1.6450233e+00
  -7.1656641e-01   7.0246571e-01
  -2.3994212e+00   6.4953075e-02
  -1.6921452e+00  -1.6932448e+00
  -1.6924883e+00  -1.6472442e+00
   2.8648314e-01  -2.8903779e-01
   2.8082001e-02  -1.0103690e+00
   4.2679971e-01   2.2396052e-02
   7.0895251e-01   6.9864773e-01
  -2.8273784e-01  -2.8770930e-01
  -5.8384429e-02   2.3830952e+00
  -1.7386095e+00  -1.6654951e+00
   2.4225396e+00   8.8633029e-02
   1.0232245e+00  -1.0792801e-03
  -2.8681268e-01   2.8066236e-01
   7.2079810e-01   7.0754020e-01
  -2.5487872e+00  -6.0733646e-02
  -1.7428318e+00  -1.7420243e+00
  -1.6880524e+00   1.6458823e+00
   4.3895167e-02   2.3937894e+00
   3.0582116e-01  -2.7392803e-01
  -1.5634790e-02   2.3750936e+00
   6.8369747e-01  -7.1052211e-01
   1.6948197e+00   1.6715237e+00
   7.2462915e-01   7.3265399e-01
   2.4484511e+00  -9.9029158e-02
  -2.2150632e-02  -2.4070834e+00
  -3.9747953e-01   6.7134344e-03
  -1.0091877e+00   4.3721678e-03
   6.5523464e-02   2.4356150e+00
  -7.3751678e-01  -7.3309612e-01
  -4.0942260e-01   1.4346327e-02
   2.3546108e+00  -5.6176497e-02
   2.3626610e+00  -9.4550852e-02
  -3.0337610e-01  -2.8948585e-01
   9.9431520e-01  -1.3232407e-02
   9.7942893e-01  -3.4807302e-03
  -2.5849809e-02  -9.7548967e-01
  -4.1521293e-01  -5.7140501e-03
  -7.0419646e-01  -6.9054775e-01
  -7.0486562e-01  -6.8988981e-01
  -6.7847291e-01   7.1960927e-01
  -3.0393908e-01   3.0676919e-01
  -1.7587611e+00   1.7083077e+00
  -1.4717590e-02  -4.2307918e-01
  -7.5941799e-03   9.9774535e-01
  -9.6773225e-03  -1.0190550e+00
   5.9182137e-03  -9.9724303e-01
  -2.3456619e+00   1.4843554e-02
   9.8882767e-01  -2.7158355e-03
  -8.9553205e-02   2.4951246e+00
   7.0185101e-01  -7.7913154e-01
  -2.9750718e-01  -2.8180722e-01
   1.6874157e+00  -1.6349233e+00
  -6.9871835e-01  -7.0528295e-01
   3.8404866e-02   2.4870626e+00
  -2.1556054e-02   2.3840034e+00
   1.3510341e-02  -9.7288391e-01
  -5.1899536e-03  -1.0038469e+00
  -1.7066039e+00  -1.8143959e+00
   2.4538699e+00  -3.9097806e-02
   4.8354106e-03   9.7868187e-01
   4.0105483e-01  -1.3152887e-02
  -9.7935160e-04  -1.0026517e+00
  -7.0328441e-01   7.1452695e-01
   6.9692273e-01   6.8420894e-01
  -1.5612311e-02  -9.7274918e-01
   1.7744391e+00  -1.6834394e+00
   2.9300780e-01  -2.9591053e-01
   2.4097066e+00   5.5188805e-02
   1.0009244e+00   2.0881489e-02
  -1.0377126e+00   1.8806017e-02
   1.6890213e+00   1.7427467e+00
  -1.7388199e+00  -1.7202350e+00
   6.8190626e-01  -7.0663700e-01
  -6.9414738e-01   6.7349015e-01
   1.0028773e+00  -2.0964367e-02
  -1.5019199e-02   2.4376305e+00
  -2.6120604e-02   2.4351139e+00
   2.9800438e-01  -2.8136592e-01
  -1.2807632e-02   1.0193404e+00
  -2.9405799e-01   2.8570999e-01
  -2.9490344e-01   2.8199589e-01
  -7.1027532e-01  -7.0730581e-01
  -2.0122055e-04   4.2279995e-01
  -9.8336515e-01  -2.0050031e-02
  -7.0277459e-01   7.0055074e-01
  -2.4483657e+00  -5.7376525e-02
  -1.7155788e+00   1.6889233e+00
   2.4689345e+00  -4.1804464e-02
   2.7156661e-03  -4.1506456e-01
  -8.4886530e-03  -2.3897859e+00
  -4.0862793e-01  -8.8022349e-03
   7.2003029e-01   6.9184323e-01
   2.9088213e-01   2.8498484e-01
  -1.3832581e-02  -1.0193908e+00
  -1.6794817e+00   1.7520186e+00
  -2.8709615e-01  -2.9390644e-01
  -4.0336984e-01  -7.9837261e-03
   9.9511235e-01   2.2588502e-02
   8.7056102e-03  -9.9030684e-01
   1.6886203e+00  -1.6249906e+00
   2.4371628e+00  -5.4456781e-02
  -2.4521627e+00   6.6603187e-02
  -1.6732194e+00   1.6572503e+00
   3.0051767e-01   2.9003478e-01
  -2.9298817e-01  -2.8717863e-01
  -1.0228941e+00  -1.7120968e-02
   1.7958968e+00   1.7713027e+00
  -2.8896602e-01  -3.0094349e-01
  -3.8368182e-03  -2.4248745e+00
  -7.3881912e-01  -7.4338130e-01
  -2.9345914e-01   3.0632817e-01
  -6.9986242e-01   6.8913918e-01
  -1.6460885e+00  -1.6991341e+00
  -2.9148737e-01  -2.9475176e-01
   2.9031797e-01  -2.9415873e-01
  -7.0365585e-01   7.1951504e-01
   6.7338141e-01   7.2551127e-01
   1.8255091e+00   1.6756333e+00
   3.1211258e-01   2.9959683e-01
  -6.9640566e-01  -7.2917068e-01
   1.7217010e+00   1.7282025e+00
  -6.8658844e-01   7.1501746e-01
  -4.3128592e-02   2.4230887e+00
  -1.9011875e-02  -4.0099564e-01
   2.8310922e-01  -2.9093962e-01
   1.7158394e+00  -1.7809605e+00
  -2.1630285e-02  -1.0048150e+00
  -6.9669629e-01   6.9041404e-01
  -7.1167847e-01   7.2413809e-01
  -3.0298495e-01  -2.7529655e-01
  -9.9714686e-01  -1.1480223e-02
  -1.6236317e+00  -1.7258776e+00
   3.0598633e-01  -3.0255440e-01
  -1.7926953e+00   1.7241329e+00
  -7.0179861e-01   7.1325254e-01
  -1.0002384e+00   8.5760192e-04
  -2.7951574e-01  -2.9110836e-01
   2.9475657e-01  -2.8968808e-01
  -7.0847189e-01   7.1783939e-01
   5.0652064e-03  -4.0515741e-01
   9.9921399e-01   9.6683248e-03
  -5.8165682e-03   4.1331678e-01
  -1.0255174e+00  -3.1948466e-02
   1.0239537e+00   3.7175774e-03
   9.9870854e-01  -1.2494667e-02
  -1.6524113e-02   2.3936878e+00
  -5.9484065e-02  -2.3827808e+00
   1.7275244e+00  -1.6246444e+00
   2.3570402e-03   4.1807051e-01
  -2.3882901e-03  -4.1491362e-01
  -2.4378182e+00   2.7441235e-02
   7.1150906e-01   6.8482486e-01
  -2.2944207e-02   9.9162615e-01
   2.4075614e+00   4.1822510e-02
   9.8324531e-01  -1.2474176e-03
  -2.4139987e+00   2.5424459e-02
   1.6942619e+00   1.6779286e+00
   6.9226091e-01  -7.1327896e-01
   7.3086057e-01   7.5040203e-01
   2.8128178e-03  -4.2345912e-01
   2.9079341e-01   2.9276617e-01
  -2.4904994e+00   4.3942972e-02
  -1.7201724e+00  -1.7389676e+00
   1.0008390e+00   3.2362817e-03
   1.0261139e+00   1.1811408e-02
   2.8277648e-01   2.9150460e-01
  -2.0348232e-02  -2.3950824e+00
   6.8506739e-01  -6.9304454e-01
   1.5867552e-02  -9.8771377e-01
   2.4901396e-02   1.0116907e+00
  -2.3418679e+00  -4.4040235e-02
  -2.8436801e-01  -2.9769259e-01
   8.2074149e-03  -4.1911284e-01
  -6.9273683e-01  -6.9520553e-01
   9.3584126e-02  -2.3446027e+00
   4.2489330e-03   2.4139105e+00
  -1.0219672e+00   4.0172290e-03
  -2.9213885e-02   2.3194870e+00
   2.6940598e-02   4.1332392e-01
   4.0814659e-01   4.3210373e-03
  -1.7383953e+00  -1.6338354e+00
   8.0327525e-04  -4.2232813e-01
   4.0915957e-01   1.3659256e-02
  -6.9308596e-02   2.3583499e+00
   4.2167983e-02   9.8407080e-01
   1.7452037e+00   1.6810999e+00
  -7.0400903e-01  -7.2254978e-01
   2.8991827e-01  -3.0076982e-01
  -4.7018551e-02   2.3942666e+00
   3.0855542e-01   2.9763577e-01
   5.2150181e-03  -1.0138524e+00
   1.8068030e+00   1.5655890e+00
   1.6886641e-02  -4.1506756e-01
  -1.7448043e+00  -1.6379200e+00
  -2.7892403e-01  -2.9124477e-01
   2.9250784e-01   3.0344857e-01
   2.0385838e-02   9.7756579e-01
   2.3646463e+00   8.3000178e-02
  -7.0355895e-03  -1.0040129e+00
  -4.9321290e-03  -9.8769177e-01
  -3.1997570e-03   4.2858901e-01
   7.1895329e-01   7.2117814e-01
  -1.0254657e+00   5.3393680e-03
   2.3389083e+00   7.8290658e-03
   1.0064966e+00   1.1034345e-02
  -3.9937731e-01   5.8854174e-03
  -4.2225361e-01  -4.4527128e-03
  -9.8126499e-01   2.6976308e-03
   3.7534052e-03   4.1333040e-01
  -7.1079464e-01   7.2665596e-01
  -1.5115630e-02  -4.2192954e-01
  -5.0488526e-02  -2.4758487e+00
  -2.7650743e-01  -3.1374239e-01
  -1.0203456e+00  -9.0646950e-03
   1.0360416e+00   2.4876996e-02
   6.1769807e-02   2.4775239e+00
   1.0383881e+00  -1.0430855e-02
  -1.0063250e+00  -4.4893028e-03
   2.4016676e+00  -3.4437681e-02
  -1.7970745e+00   1.7105574e+00
   2.9938337e-01  -2.8453023e-01
  -7.1718087e-01  -7.4420780e-01
  -2.8991456e-01   2.9017253e-01
   2.4035462e+00  -6.4151955e-02
   4.0385775e-01  -1.8295446e-03
   8.7237934e-03  -2.4570592e+00
   3.9501017e-01   3.7725235e-03
   1.5836345e+00  -1.6710385e+00
  -2.0382005e-02  -1.0133156e+00
  -2.8552800e-01  -2.8843027e-01
  -5.1279048e-02   2.3522313e+00
  -7.2825200e-02   2.3569443e+00
   2.3300416e-03   4.1281092e-01
   2.7168582e-01   2.9609844e-01
  -1.6737557e+00   1.6491204e+00
  -1.3959105e-02   4.0760655e-01
   7.4885808e-01  -6.8445641e-01
  -7.2227358e-01  -6.9836131e-01
   2.8454675e-01   2.8691998e-01
  -2.8997170e-01  -3.0395302e-01
   6.7980114e-01   6.8796840e-01
  -3.1055513e-01   2.8215226e-01
  -2.4062069e-02   2.3491231e+00
   1.4481428e-02   4.0981522e-01
  -5.4357574e-02   2.3479367e+00
  -3.2762814e-02   2.4749550e+00
  -2.8068538e-01  -2.9093002e-01
  -6.8697919e-01   7.1654316e-01
  -7.2111168e-01   7.3866672e-01
   7.2244963e-01   7.0720299e-01
   9.8156554e-01  -3.0799091e-02
   7.0323637e-01   7.0599893e-01
   6.0966167e-02  -2.4968515e+00
  -7.2200665e-01   7.1379667e-01
   3.2421294e-03   4.0987295e-01
   6.8597008e-01   7.2131990e-01
   1.6645852e+00  -1.7466922e+00
  -9.8412653e-01   5.9681939e-03
  -1.6412285e+00   1.7890852e+00
  -4.1023077e-01   1.3967045e-02
   9.9933794e-01  -2.4726746e-02
  -1.7597057e+00   1.7017767e+00
  -2.3290214e+00  -9.2668530e-03
  -1.0115486e+00  -1.9811993e-04
   2.4373425e+00  -3.2468634e-02
   5.6864702e-03   4.1072309e-01
  -9.8415625e-01  -8.3304849e-03
   4.1097452e-01  -9.7209662e-03
  -7.0947379e-03  -9.9153895e-01
   1.8749612e-02   9.7854429e-01
   1.8068607e+00   1.6849755e+00
   6.9526120e-01  -7.2755667e-01
  -2.4343863e+00   1.1080576e-02
   1.7776612e+00  -1.7784636e+00
   4.1934393e-01  -3.6529464e-03
  -1.7211555e+00  -1.7689407e+00
  -1.6976109e+00   1.7439944e+00
  -2.8506819e-01   2.9694268e-01
  -1.7189086e+00  -1.6312730e+00
   1.7024339e+00   1.7822313e+00
  -1.3532526e-02  -2.4316620e+00
   7.1374029e-01  -6.9369475e-01
   1.5650446e+00  -1.6791658e+00
   7.1374303e-01  -7.1710065e-01
   6.9308428e-01  -7.2743770e-01
  -4.1392509e-01  -3.6646664e-03
   1.3198934e-02   2.3992600e+00
  -2.3625932e+00  -2.5420182e-03
   9.9263958e-03   4.1876890e-01
  -7.3428978e-01  -6.8717457e-01
   9.1863756e-02  -2.4449960e+00
   7.2539353e-01   7.0153263e-01
  -4.1329296e-01   2.5393270e-02
   7.2644073e-01   7.2342816e-01
  -3.0239804e-01  -2.8704017e-01
  -3.0370485e-01   3.0006247e-01
   6.2935118e-03  -9.9951639e-01
  -9.3979930e-02   2.4036223e+00
  -2.4306731e+00  -1.1252349e-02
  -2.8457438e-01   3.0505560e-01
   1.0000592e+00   5.0279781e-03
  -2.4399949e-02  -2.3588851e+00
  -7.1234652e-01   6.9457922e-01
  -2.9530174e-01  -2.9546900e-01
  -2.3868044e+00   6.9932696e-02
   7.0122246e-01  -6.9517331e-01
   1.0129619e+00   1.7044937e-03
   6.9606869e-01  -6.9253564e-01
  -1.7160627e+00   1.7668528e+00
   1.0080444e+00   2.5247745e-02
   4.0742302e-01   3.1508490e-03
   2.8951950e-01   2.9462904e-01
   1.6201708e+00   1.7112574e+00
   4.2101098e-01   9.9465729e-04
  -3.0322975e-01   2.9107404e-01
   1.8532548e+00   1.6766123e+00
  -1.7556029e+00  -1.7878994e+00
   7.1094468e-01   6.7717070e-01
   1.7115856e+00  -1.7338544e+00
  -7.1754177e-01   7.0685671e-01
  -7.1080594e-01  -7.1942110e-01
  -7.2719726e-01  -7.0283733e-01
  -2.9536591e-01   2.7479951e-01
  -1.7740447e+00   1.7109205e+00
  -1.7885300e-02  -2.3675726e+00
   5.4683994e-02   2.4061007e+00
  -6.9717310e-01  -7.1107098e-01
   4.6476637e-03  -4.2051525e-01
   1.7448026e-02   4.1994044e-01
   2.9095297e-01  -2.9703673e-01
   2.9398534e-01  -2.8813625e-01
  -1.7285521e+00   1.6651797e+00
   6.9491477e-01  -7.0713123e-01
  -7.0424182e-01  -6.8937316e-01
   3.9898178e-02  -2.4202950e+00
  -4.0546388e-01  -3.3472023e-03
   6.9609194e-01  -7.1251597e-01
  -1.6615424e+00   1.6853712e+00
   1.3283387e-01  -2.4222499e+00
   1.7802216e+00   1.7883283e+00
  -7.0125738e-01  -6.7952475e-01
   1.6708343e+00  -1.7682552e+00
  -6.9343363e-01   6.9195413e-01
  -4.8417462e-02  -2.4148019e+00
   9.9005934e-01   1.4639939e-02
   3.2322321e-03  -4.1419550e-01
  -2.8676803e-01   2.8126330e-01
   1.1666556e-02   4.1648854e-01
   1.6773256e+00  -1.7309053e+00
  -1.0100580e+00  -1.0389696e-02
   9.8722563e-01  -8.3615977e-03
  -2.9941575e-01  -2.8485912e-01
   2.3983040e+00  -9.7331371e-03
  -6.9507006e-01   7.0478857e-01
   1.8211288e+00  -1.6837742e+00
   1.6762465e+00   1.7750988e+00
  -7.2180513e-01   7.2139788e-01
  -1.8423617e-02  -9.7747471e-01
  -8.2968271e-03  -4.1022902e-01
   1.0053553e+00  -6.6119375e-03
  -9.8877459e-01  -3.2382963e-03
   4.1848509e-01  -1.0766777e-02
  -9.9084350e-01   8.5602329e-03
  -5.2259195e-03   4.1391533e-01
  -4.2856472e-01  -1.3662089e-03
   1.7989520e-02  -9.9320045e-01
   2.8777411e-01   2.9507877e-01
   7.2714169e-01   7.1476756e-01
   2.8101794e-01  -3.0076153e-01
   7.0280669e-01   6.9640787e-01
  -9.9918203e-01  -1.8959046e-02
   7.0248717e-01  -7.2105147e-01
   7.0274288e-01  -6.9402714e-01
  -1.6880313e+00  -1.6736257e+00
  -7.0487882e-01  -6.6652405e-01
  -2.4567751e+00   3.7085984e-02
   2.8918297e-01   2.9045233e-01
   2.8561492e-01   2.9464654e-01
  -6.9347987e-01  -6.9581237e-01
  -2.8281609e-01  -3.0080665e-01
   2.4634485e+00  -7.9982117e-04
   1.6340793e+00  -1.7514433e+00
   1.2265212e-03   1.0197060e+00
  -2.8507919e-01  -2.8609312e-01
  -1.6689421e+00   1.6955339e+00
  -2.9826188e-01  -2.9101375e-01
   3.2786179e-03  -4.1326968e-01
  -7.2063470e-01  -7.4993750e-01
  -4.1329352e-01   1.3904638e-02
  -2.7796578e-01   2.8561747e-01
   1.6014145e+00  -1.7404596e+00
   2.9470304e-01   2.8111089e-01
  -7.1244870e-01   7.2492086e-01
   1.6863304e+00   1.7175221e+00
   2.9472053e-01  -3.0775729e-01
  -5.2575015e-03  -4.2633853e-01
  -4.1597623e-01   1.7613190e-02
   4.0233718e-01  -6.2736777e-03
   7.0300519e-01   6.9780506e-01
   1.4373308e-02   4.2592179e-01
  -2.4013035e+00   1.9629884e-02
  -1.5901425e-02  -1.0095491e+00
   4.1090942e-01  -3.2666213e-03
  -2.4173576e+00   1.2744785e-01
   4.8272351e-02  -2.3867172e+00
   1.6755074e+00   1.6765479e+00
  -6.9944241e-01  -6.7677332e-01
  -4.1278409e-03   4.1628724e-01
  -2.4671402e+00  -5.9324013e-02
   1.7405746e-02  -4.1038864e-01
  -1.0783913e-02  -9.9026034e-01
  -9.7525231e-01  -7.8965810e-03
   1.0279494e+00   1.5849403e-02
   7.0989304e-01  -7.2117983e-01
   3.9964684e-02   1.0046280e+00
  -4.1777206e-01  -1.0392649e-02
  -1.7841110e-02   1.0149717e+00
   1.2270308e-02   1.0091115e+00
  -9.8779532e-01   1.4477542e-02
   7.1686198e-01   7.2002711e-01
   2.3655773e+00   1.7830882e-01
  -1.7119769e+00   1.7147557e+00
  -7.1998642e-01  -7.1067136e-01
  -2.9587715e-01  -3.0118400e-01
  -2.5271308e+00   3.8972102e-03
   1.0187217e-02   4.1450032e-01
   2.9168626e-01  -2.9741736e-01
   1.4748717e-02   9.8905885e-01
  -1.6730564e+00   1.7436958e+00
  -1.7753292e+00  -1.6370183e+00
  -7.0674316e-01  -6.9274371e-01
  -2.5266206e+00  -2.5788445e-02
   8.6451479e-04  -2.3769377e+00
   4.1970269e-02  -2.3823735e+00
   1.5146335e-04   1.0279940e+00
   7.0907878e-01  -7.0818857e-01
   2.9823981e-02   9.9612105e-01
   1.0023002e+00  -1.7433565e-02
   3.0599135e-01   2.9936040e-01
   7.2986764e-01   6.9176910e-01
   4.4756829e-01  -1.1639504e-02
   2.2775686e+00  -2.6994883e-02
  -2.9840254e-01  -2.9000686e-01
  -6.1598262e-02   2.4754510e+00
   1.3203871e-02   9.9235423e-01
   1.7913000e+00   1.7439243e+00
  -2.4051605e+00  -6.7825545e-02
  -1.7246992e+00   1.6661838e+00
  -2.4600050e+00   5.9039652e-02
  -2.1875828e-03   2.4723309e+00
  -9.7802675e-01   1.9935915e-03
  -6.9977172e-01   7.0423912e-01
  -6.9765109e-01   7.1521930e-01
  -7.1902053e-01  -7.1321899e-01
  -2.9431547e-01  -2.9060047e-01
   3.7393265e-02  -2.4606644e+00
   2.3933658e-02  -1.0008009e+00
   1.0107495e-02  -4.2208352e-01
  -2.8877116e-01  -2.9908407e-01
   1.6975095e+00   1.7257922e+00
   1.6653978e+00  -1.7479143e+00
  -1.8186245e-02  -1.0070957e+00
   6.3666450e-02  -2.3852701e+00
   7.1448298e-02   2.4478354e+00
  -4.1771937e-01  -1.0506319e-02
   4.8488466e-04   4.2888136e-01
  -7.0233075e-01   7.2127250e-01
   1.6743733e+00   1.7013641e+00
  -6.6198772e-02  -2.4258950e+00
   2.8542169e-01   2.9285252e-01
  -1.7345207e+00  -1.7109088e+00
  -7.0670902e-01   7.1265007e-01
  -5.3109613e-03  -1.0180847e+00
   3.9886310e-01  -5.8122151e-03
  -7.0159534e-02  -2.3797323e+00
   4.0937666e-01  -4.4264080e-03
   1.7151510e+00   1.7378960e+00
   4.0051316e-01  -6.3342057e-03
  -7.0404133e-01   7.3128777e-01
  -1.0371375e+00  -1.4158762e-02
  -4.1400672e-03  -9.8767629e-01
   1.7669127e+00  -1.7139353e+00
   1.7018579e+00   1.6574292e+00
   1.0846720e-02  -1.0030738e+00
   2.8876763e-01  -2.9310245e-01
  -1.6484138e+00  -1.7416520e+00
  -2.9592745e-01   3.0477777e-01
  -1.1164801e-01  -2.4125981e+00
  -7.0000398e-01   7.1148474e-01
  -4.3892989e-03  -1.0057939e+00
   2.8241546e-01   3.0233394e-01
  -2.3796997e+00   8.9196470e-02
   4.8966017e-03  -2.4110578e+00
  -1.7177384e+00  -1.6677332e+00
   7.1802913e-01   6.9868981e-01
   1.5704267e+00  -1.7182215e+00
  -1.1317090e-02  -1.0080315e+00
   2.9100618e-01  -3.0032544e-01
   2.7600869e-01   2.9605287e-01
  -2.4257579e-03  -4.1472412e-01
  -1.6992750e+00  -1.7314002e+00
  -2.7648727e-01   3.0230137e-01
  -1.7112160e+00   1.7212701e+00
  -9.9626422e-02  -2.4510985e+00
   6.9996499e-01   7.3690923e-01
  -1.6989679e+00  -1.7371130e+00
  -1.8407532e-02   2.3998327e+00
  -2.4096214e+00   8.0976597e-02
  -1.6469759e+00  -1.7395762e+00
  -7.0004877e-01  -7.1110105e-01
   4.1077226e-01   3.7364189e-03
   7.2992763e-01   6.8613904e-01
  -2.3720455e+00  -1.2241690e-01
  -1.0752113e-02  -4.3947948e-01
  -5.6319538e-03  -4.1033050e-01
   1.7707790e+00  -1.7500266e+00
   4.2611837e-01  -2.0995929e-02
   1.0210141e+00  -3.8215591e-03
   3.8912789e-03  -4.3291405e-01
  -2.9894934e-01  -2.6738197e-01
   1.5919516e-03   1.0396403e+00
   3.5595140e-02   2.4531464e+00
  -6.9949074e-01  -7.3434829e-01
   7.0624431e-01  -6.8034347e-01
   2.7766291e-01  -2.8747128e-01
  -7.4031644e-02  -2.4750950e+00
  -9.9897270e-01  -1.2236921e-02
   1.6992349e+00  -1.7205329e+00
   1.2496106e-02  -4.3250000e-01
  -4.1941856e-01  -5.4885392e-03
   6.9818922e-01   6.9836826e-01
  -6.9184552e-01  -7.1696148e-01
   2.3592066e+00  -2.0707051e-02
  -1.6418833e+00   1.7284803e+00
  -2.8708661e-01  -2.8390329e-01
   2.8478233e-01  -2.9421254e-01
   1.6147162e+00   1.6944234e+00
   1.0055466e+00  -2.9778703e-02
  -1.6120013e+00  -1.7493089e+00
   1.0062309e+00  -6.0112325e-03
  -1.7891150e+00   1.6834364e+00
   1.4881291e-02   2.5267351e+00
   9.8630156e-01   1.6642393e-02
  -2.9247594e-01   3.1129677e-01
   1.7201337e+00  -1.8094238e+00
  -4.3834759e-01  -4.6262203e-03
   7.2580480e-01   6.9599867e-01
  -1.1939903e-02  -2.3523912e+00
  -4.1476123e-02   2.5000941e+00
  -1.6127563e+00   1.7450479e+00
  -7.0842158e-01  -7.2263294e-01
  -2.4716871e+00  -4.5880559e-02
  -1.6695078e+00  -1.7271048e+00
   1.0301484e-01   2.4842152e+00
   1.6521750e+00   1.7243545e+00
  -1.0133221e+00   2.3308917e-02
   4.1113075e-01   5.1578451e-03
  -2.4462312e+00   7.8381006e-02
  -1.7523493e+00   1.6610894e+00
   2.9104642e-01   2.7877054e-01
  -8.7653155e-02  -2.3963933e+00
  -7.2007258e-01  -7.1448108e-01
  -2.1148419e-03   4.0445845e-01
   2.7718587e-01   2.7539653e-01
  -7.0075685e-01  -7.1553464e-01
   7.2775468e-02   2.3488922e+00
  -3.2902133e-02   1.0109449e+00
   4.1807959e-01   2.3468322e-02
   1.0055172e-02  -4.0987366e-01
   4.0953813e-01  -3.8850450e-03
   1.7533168e+00   1.5908845e+00
   7.3519130e-01  -7.3275282e-01
  -2.4564435e+00   2.2964175e-02
  -4.2990515e-01   3.3956986e-03
   9.8853107e-01  -1.9292487e-02
   1.6596273e+00  -1.6851636e+00
  -1.5113127e-02   4.1343584e-01
  -2.9336197e-02   1.0113836e+00
  -2.8094951e-01   2.8761971e-01
  -7.0279477e-01   7.0919643e-01
   7.0464557e-04  -2.4470888e+00
   4.2152800e-01  -2.0140395e-02
   1.7079285e+00  -1.6979608e+00
  -1.0010382e+00  -4.2358971e-02
   3.9751291e-02  -2.5253703e+00
  -2.5116649e+00   1.1307612e-01
  -1.9946191e-03  -4.1720443e-01
   7.2635180e-03   2.4462603e+00
   1.3958618e-03  -9.8985894e-01
   7.2281026e-01  -7.1176905e-01
  -2.6519558e-03  -4.1117915e-01
   7.2156642e-01   7.1063085e-01
   4.6203970e-03  -1.0026978e+00
  -2.8825846e-01   2.8939482e-01
   7.0460483e-01   6.9672834e-01
   9.9089224e-01  -8.3245501e-03
   2.8798301e-01   3.1119638e-01
  -1.7712181e+00   1.7237078e+00
   1.0019473e+00  -9.9874213e-03
   2.4147004e+00  -1.7716038e-02
  -1.3317347e-04  -1.0005660e+00
   2.9328837e-01   2.9126244e-01
  -2.1241041e-02  -9.8376401e-01
   2.8680393e-02  -2.3424636e+00
   9.1760058e-02  -2.3883214e+00
  -7.4169190e-01   6.8530147e-01
  -1.8483017e-03   9.9815003e-01
  -5.6469423e-03   2.3818656e+00
   3.0647441e-01   2.9507553e-01
   3.1756082e-02  -2.4047652e+00
   4.0113122e-01  -1.1772628e-04
  -7.2344469e-01  -7.2663452e-01
  -2.9409001e-01   2.9167016e-01
   9.9055837e-01  -8.5807916e-03
   6.9620660e-01   7.0277510e-01
  -2.8946573e-01  -2.8154265e-01
   6.7501424e-03  -1.0086739e+00
   7.0258396e-01  -7.0086534e-01
   7.0407849e-01   7.3538586e-01
  -4.1404357e-01  -5.3667646e-03
  -9.9849259e-01   2.0794414e-02
  -1.7815347e-02   4.0371114e-01
   6.8519314e-01  -7.2122675e-01
   7.1920918e-01  -7.0405514e-01
   2.3957655e+00   4.3986502e-02
  -1.0316924e+00  -1.4290625e-02
  -2.8919189e-01  -2.9374377e-01
   2.7814396e-01   2.8141350e-01
   2.8551235e-01   2.9916887e-01
   3.0743437e-01   2.7960459e-01
   6.9703787e-01  -6.9045716e-01
  -2.9254283e-01   2.9001216e-01
  -1.6145205e+00   1.6471279e+00
   6.6769530e-01   7.0271150e-01
  -6.8312421e-01  -7.1943981e-01
  -2.9861027e-01  -3.0481698e-01
   1.6507047e+00  -1.8321947e+00
   1.7526935e-03   9.9466283e-01
   2.3347877e+00  -5.4060884e-02
   9.8783525e-01  -1.0315963e-02
  -2.9916870e-01  -2.8833640e-01
  -4.0584372e-01   1.2583538e-02
   7.1426804e-01   7.1756642e-01
   7.1496521e-01  -7.1846297e-01
   2.7855475e-01  -2.9390010e-01
  -6.8149041e-01   7.1859655e-01
  -7.0024175e-01   7.0531257e-01
   7.0400697e-01   7.3411489e-01
  -1.8869237e-02  -9.9060869e-01
  -2.8611748e-01   3.0316151e-01
  -2.4275521e+00   1.1275162e-03
   2.3641909e+00  -5.0414750e-03
  -2.7408202e-01   2.9528111e-01
  -1.7517782e+00  -1.7418216e+00
  -1.8197942e+00  -1.7380126e+00
  -1.3051358e-02   1.0280477e+00
   4.2364279e-01   1.5578156e-03
  -2.4850139e+00   5.3685639e-02
  -7.6462891e-03   1.0074147e+00
   6.9315691e-01  -6.8574122e-01
   7.2041563e-01  -7.2073386e-01
   9.6650336e-01  -1.9177573e-02
   7.3654415e-01  -7.2299900e-01
  -1.0124595e+00  -8.4974121e-03
  -4.2888642e-01  -6.1210097e-03
  -2.3985608e+00  -5.5761642e-02
   2.7553299e-01  -2.8657798e-01
   4.0530601e-01  -7.7789965e-03
   1.7349672e+00  -1.6581443e+00
   6.9825122e-01   7.2365263e-01
   1.6381565e+00   1.7118102e+00
  -1.1992499e-02  -4.1194472e-01
  -6.9075568e-01   6.9398913e-01
  -2.4992829e+00  -5.3195203e-02
  -8.6652382e-03   3.9632211e-01
   2.8802204e-01  -3.0136954e-01
   7.0083297e-01   7.1199485e-01
  -1.0157218e+00   3.7267176e-02
  -2.9379939e-01  -2.9457561e-01
   1.7142800e+00  -1.6790805e+00
  -2.1970922e-02   9.8159373e-01
  -4.0541376e-01  -6.7063489e-03
  -2.8465975e-01  -2.8245276e-01
   4.1014753e-01   5.0397780e-03
  -3.0078248e-01   2.9217776e-01
   1.6615894e+00  -1.6786147e+00
  -2.2356975e-02   1.0448358e+00
   9.1205215e-03   9.8986488e-01
   6.9948908e-01  -7.1225252e-01
  -7.1149656e-01  -6.7727908e-01
  -6.7419064e-01   7.1934638e-01
   2.9629975e-01  -2.9427820e-01
  -1.7225311e+00  -1.7667192e+00
  -4.4780262e-03   4.2451966e-01
  -1.6295046e+00   1.6612220e+00
   4.1418395e-01  -2.6577580e-03
   7.0653690e-03   1.0035938e+00
   1.2007678e-02  -9.7550306e-01
  -2.4487246e+00   2.7061842e-02
  -6.7927980e-01  -7.1474297e-01
  -1.6802034e+00   1.7686953e+00
  -4.1574628e-01   1.4922708e-02
  -1.6852355e+00   1.5970723e+00
   7.2010169e-01   7.2313614e-01
  -2.3300381e+00   7.8360927e-02
   7.4799285e-03   4.2619888e-01
   1.0099368e+00  -1.4426256e-02
   1.7325524e+00   1.7575184e+00
   1.2960226e-02  -2.4201239e+00
  -8.8602141e-03  -4.1598314e-01
   6.9787043e-01  -7.1954259e-01
  -5.8794423e-03   4.1351380e-01
  -1.6775512e+00   1.7720210e+00
   7.3703972e-01  -7.1293095e-01
  -9.9666923e-01  -1.7310992e-02
   2.3977574e+00   4.1747517e-03
  -4.7375725e-03  -4.1206841e-01
   1.0079679e+00  -1.8405315e-03
  -3.1086560e-01  -2.8627377e-01
   2.1237692e-02  -2.4700173e+00
   1.7222725e+00   1.6603602e+00
   1.0012487e+00   1.5419572e-02
   3.0181121e-02   2.4469482e+00
  -1.4504516e-03   4.0878341e-01
  -7.4858915e-01  -7.1040377e-01
  -5.5363035e-03  -4.1777874e-01
   1.0495110e+00  -1.3831649e-03
  -1.7112139e+00  -1.6974788e+00
  -1.6758528e+00   1.6592061e+00
  -2.3600021e+00  -1.2320937e-02
   6.9017291e-01   7.1757197e-01
  -2.7555430e-01   2.9334136e-01
   2.5038382e+00   3.7577171e-02
  -1.1927093e-02   4.1982944e-01
   1.6304057e-03   1.0537883e+00
  -2.0668347e-03  -9.9437738e-01
  -1.4665187e-02  -9.9979826e-01
  -2.8562004e-01   3.0183164e-01
   4.2256167e-01   2.1995320e-03
   2.8702417e-01  -2.9551709e-01
   2.3582325e+00   5.4808168e-02
   1.7479729e+00   1.6730718e+00
   6.8956656e-03   4.2997131e-01
  -7.1214908e-01   6.8507639e-01
  -1.0051937e+00  -1.1079871e-02
   6.8363883e-01   7.1321752e-01
   6.8541769e-01  -6.8339182e-01
  -7.2497693e-01  -6.9139885e-01
  -1.6894442e+00   1.7254602e+00
  -2.3030295e+00   3.7179178e-02
   1.7245494e+00  -1.7340832e+00
   3.8983780e-03  -4.2158715e-01
   2.8183123e-01  -2.7758557e-01
  -2.7939630e-01   2.9529464e-01
  -5.2101957e-02  -2.4175678e+00
   5.2969492e-03   2.4389116e+00
  -7.0948690e-01   7.0766057e-01
  -2.9082171e-01  -2.9306724e-01
   5.5089323e-03   1.0037081e+00
   1.6742553e+00   1.6157034e+00
   3.0131262e-01   2.8802315e-01
  -1.0987121e-01   2.5326333e+00
   4.2618733e-01   1.0131486e-03
  -1.7145232e+00  -1.8299269e+00
  -4.1077989e-01   2.2140344e-03
   1.8334849e+00  -1.8303938e+00
  -1.7454200e+00   1.6965264e+00
  -7.1031711e-01  -7.1604609e-01
  -9.8084990e-01  -2.4315374e-05
   6.8582451e-01  -7.2914783e-01
  -1.6905023e+00  -1.7010101e+00
  -3.0889632e-01   2.9710928e-01
   4.2025913e-01   3.4242505e-03
  -9.8153694e-03  -1.0037894e+00
   7.6775968e-02  -2.3692716e+00
  -2.9926077e-01   2.7639516e-01
   1.7091620e+00  -1.6017858e+00
   6.9381266e-01  -6.9333337e-01
  -2.9697055e-01  -2.7412004e-01
  -2.9675541e-01  -3.0429145e-01
   3.0008531e-01  -2.9247000e-01
  -3.9300910e-01   1.1647125e-02
  -1.0026892e+00  -4.8844375e-03
   4.2243802e-03  -4.2296364e-01
  -1.7071660e+00  -1.7575193e+00
   3.0960249e-01   2.9989973e-01
  -1.7945792e+00  -1.6759663e+00
  -2.3924299e+00   4.9932277e-02
  -1.0016677e+00  -4.4974130e-04
  -6.8963172e-01  -7.0032570e-01
   2.7982154e-01   2.8591203e-01
  -1.6599136e+00  -1.7380841e+00
   4.2173733e-01  -1.3772643e-03
   2.9858334e-01   3.1512529e-01
   2.3901090e+00  -3.4272744e-02
   4.1745756e-01   1.7239829e-02
   1.0017181e+00   3.3320934e-03
   1.6843943e+00   1.7627141e+00
  -2.8490480e-01  -2.8785357e-01
  -7.2249408e-01  -6.8857521e-01
   1.7734635e+00   1.6895754e+00
  -2.8884100e-01   2.9388722e-01
   1.2297132e-02  -9.8972429e-01
   2.9447355e-01  -2.8826612e-01
   9.9346500e-01   2.3757831e-02
  -7.0296827e-01   7.1769905e-01
   4.1041505e-01  -1.3217492e-03
   2.7817520e-04   3.9336660e-01
  -2.4785955e+00   1.2262230e-02
  -2.4088829e+00   5.4056565e-02
   1.7580139e-02   4.1558312e-01
  -6.0611734e-03   4.0758710e-01
  -6.9582909e-01  -6.8743867e-01
   1.0106883e+00   7.9140864e-03
   5.1858762e-03   9.9681373e-01
  -2.4181226e+00   2.0140103e-02
  -1.7265941e+00   1.6349121e+00
   3.0683750e-01   2.8220547e-01
   9.8981325e-01   2.3553674e-03
  -6.9965320e-01   6.7592768e-01
   3.6794362e-03  -4.2130563e-01
  -1.7271183e+00   1.6285681e+00
  -6.4753278e-03   4.1079099e-01
  -1.7846544e+00   1.6514693e+00
  -7.1080352e-01  -7.2836272e-01
  -1.0023495e+00   4.9602342e-03
   4.1143933e-01  -8.4981219e-03
  -2.9834203e-01   2.8772823e-01
  -2.8418434e-01  -2.9471119e-01
   4.7818718e-03  -4.3330220e-01
   1.6639805e+00   1.7111503e+00
  -4.1986088e-01   3.6619406e-03
   2.4851807e+00   2.4883609e-02
  -1.3680734e-02   2.4482392e+00
   1.6975430e+00  -1.6671426e+00
   2.8579013e-01   2.8802581e-01
  -8.0744083e-03   4.1182547e-01
   1.0010595e+00   1.7886864e-03
  -2.9135321e-01   2.9186813e-01
  -2.8497636e-01  -2.8560194e-01
  -3.6183193e-02  -2.5569253e+00
   1.8125663e-02   1.0102482e+00
   3.0870833e-01  -2.9252578e-01
  -1.7045086e+00   1.7300710e+00
   8.2431274e-03   4.0481025e-01
  -3.0282670e-01   2.9128644e-01
   1.7545948e+00  -1.7935825e+00
  -4.2359699e-01   3.0516622e-03
   1.0080798e+00  -2.0040663e-02
   4.1872856e-01   9.4981837e-03
   1.6713665e+00  -1.7874255e+00
  -2.3857842e+00  -6.6249492e-02
   5.8938101e-02   2.3776100e+00
   9.9510802e-01  -5.3928247e-03
  -3.0211331e-03   4.1162327e-01
  -7.1193420e-01  -7.1598698e-01
  -2.9335795e-01  -2.9146602e-01
   7.0382049e-01  -7.2366905e-01
   3.9924644e-01   5.5754785e-03
  -1.7721905e-02  -4.1952178e-01
   1.7921878e+00  -1.6431842e+00
  -2.4563159e+00  -3.3880887e-02
  -1.0141944e+00  -2.3178827e-02
  -2.3383714e+00   1.3968690e-02
   8.1761392e-02   2.4469064e+00
  -1.7455848e+00   1.6195141e+00
  -6.9593573e-01  -7.3961651e-01
  -4.2975865e-02   2.4098147e+00
   6.9928504e-01  -7.1966152e-01
   1.3073468e-03  -4.2094084e-01
  -2.3734639e+00  -8.7415077e-02
   1.0020626e+00   1.4327515e-02
   9.9742168e-01  -2.4751756e-02
   1.7175034e+00  -1.6568565e+00
   2.3494234e+00   9.8449361e-02
  -1.6768811e+00  -1.6683217e+00
   9.0108139e-03   2.3960521e+00
  -2.8842919e-01  -2.8944330e-01
   6.9942966e-01  -7.2352803e-01
  -1.5869658e+00   1.7267826e+00
   6.2481063e-03   4.1396762e-01
   7.4999545e-01  -7.1743195e-01
  -1.7860005e-02  -4.2209486e-01
  -1.7132211e+00  -1.7238996e+00
  -6.9646691e-01  -7.2354599e-01
  -6.8709758e-01   7.0886154e-01
   6.9842988e-01  -7.1716989e-01
   9.9831574e-01   3.5267635e-02
   2.5019900e+00  -3.4556088e-02
  -2.4154725e+00   6.6003311e-03
   1.6212225e+00  -1.6317328e+00
  -2.4242746e+00  -6.2957576e-02
   7.8299053e-03  -9.8698723e-01
  -2.6470059e-02   1.0000350e+00
   2.6449098e-01   2.9890093e-01
  -7.6744686e-03  -4.1801795e-01
   9.5648393e-03   4.0885856e-01
  -2.8861060e-01   2.9378765e-01
  -6.9762690e-01  -7.2685413e-01
  -1.7249109e+00   1.8099175e+00
  -7.0505698e-01  -6.7835474e-01
  -9.8081217e-01  -1.1668682e-02
   1.7692540e+00  -1.7274742e+00
  -7.8919735e-03  -2.3476440e+00
   4.1051066e-01   9.5224646e-03
  -2.8687993e-01  -2.9388184e-01
  -1.8716420e-02   2.3512983e+00
  -2.7992309e-01  -3.0643462e-01
   3.5806739e-03  -4.2445990e-01
   9.9201836e-01  -1.9077283e-02
  -2.8242813e-01   2.9898993e-01
  -9.2709602e-03   3.9940477e-01
   1.6711391e+00   1.7152508e+00
   7.1051013e-01   7.3187414e-01
   1.0033272e+00  -3.3731492e-02
  -4.1861783e-01  -2.6360893e-04
   9.8311259e-01   2.2105307e-03
   4.0840691e-01  -2.1124645e-02
  -2.3753676e+00  -3.6989847e-02
   2.8846137e-01  -3.1547762e-01
  -7.1868715e-01  -6.8631855e-01
  -4.0394987e-01   2.4552115e-03
   2.4574627e+00  -3.4977589e-02
  -1.3894214e-01   2.4370379e+00
   1.6902178e+00  -1.7552174e+00
   2.9647894e-01   2.8337362e-01
  -2.9759038e-01   2.9319248e-01
   9.9520340e-01  -2.2265657e-02
   1.7521081e+00   1.6012788e+00
  -6.9015295e-01   7.0110708e-01
   2.5399371e-03  -4.2298284e-01
   1.7538709e+00   1.6474424e+00
   4.1603617e-01  -1.4313811e-02
   8.7259086e-04  -9.8304473e-01
   2.9681132e-01  -2.9509324e-01
  -2.4390712e+00   1.0740505e-02
  -2.9811527e-01   2.8161475e-01
   2.8634462e-01  -2.8001305e-01
   2.1501590e-03   2.4720644e+00
   4.0659167e-01  -1.1130524e-02
  -3.0522357e-01  -2.9029634e-01
  -4.2176176e-01   1.5989749e-02
  -1.5933237e+00  -1.7044546e+00
  -9.9730736e-01   2.9658175e-02
   6.8164185e-01   6.8215213e-01
  -1.3075490e-02   4.0917554e-01
   1.6697429e+00  -1.7182963e+00
  -2.9285534e-01  -2.9893480e-01
  -2.4304714e+00   1.7346109e-02
  -2.4093579e+00  -6.1118956e-02
   3.9997979e-01  -2.6660894e-03
  -2.1369380e-04   1.0016756e+00
  -4.2191622e-01   8.2872560e-03
  -4.1130083e-01   8.5735463e-03
   6.8434054e-01  -6.8181224e-01
  -1.6782613e+00   1.6878525e+00
  -2.3792948e+00  -4.3275389e-02
  -1.2715320e-02  -4.0510899e-01
   4.1603513e-01  -4.5447413e-03
   1.5722112e-02  -4.2044606e-01
  -7.2650388e-01   7.1821217e-01
  -1.7988126e+00  -1.6986063e+00
   1.8063077e+00  -1.6763073e+00
  -1.6628569e+00  -1.6512570e+00
  -2.8652310e-02  -1.0001603e+00
  -1.6804363e+00  -1.7131036e+00
   2.9544813e-01  -2.9393944e-01
  -1.7198885e+00   1.6544499e+00
  -6.9769544e-01   7.0191409e-01
  -6.9612414e-01  -7.0215496e-01
  -2.9525847e-01  -3.0046405e-01
   5.0589878e-03   1.0268201e+00
   1.0202816e+00  -1.5573975e-02
   1.6384702e+00  -1.7440605e+00
   1.7291819e+00  -1.7037644e+00
  -6.8966000e-03  -3.9363708e-01
   4.2453917e-01   5.8764153e-03
  -4.0985593e-01   1.8484688e-02
   7.2730713e-01   6.9669350e-01
  -7.0209918e-01  -7.0799156e-01
  -2.4553680e+00  -4.6219304e-02
  -1.0187912e+00  -1.4880507e-03
   7.0668720e-01   7.0049395e-01
  -2.3979954e+00   3.5172946e-02
   1.8401282e+00   1.7903144e+00
  -6.8775201e-01  -7.3680278e-01
  -7.0978286e-01  -6.8264170e-01
   1.7222059e-03   3.9236949e-01
   2.1229284e-02  -2.4062730e+00
  -2.7799091e-01   3.0313342e-01
  -3.1616940e-01  -2.9676572e-01
  -7.7471490e-03   2.4929949e+00
  -1.6728605e+00   1.7368622e+00
  -6.2841556e-03   9.9098598e-01
   4.1452774e-01   6.3227695e-03
   1.6573271e+00  -1.7105617e+00
   1.0115700e+00   2.6150856e-03
   6.0163024e-03  -4.1450847e-01
   5.1112086e-02   2.4864985e+00
   7.0671058e-01  -7.0172144e-01
  -1.0065062e+00  -3.5160587e-03
  -1.4946454e-02  -4.2884407e-01
  -7.1863869e-03  -2.3290282e+00
   9.4621872e-03  -4.2494780e-01
  -2.9025850e-01  -2.9140984e-01
  -2.6329996e-02  -2.5025118e+00
   1.8907876e-02   2.2929222e+00
  -9.2123377e-03  -4.1308870e-01
   7.0938876e-01  -6.9509793e-01
   1.6876234e+00   1.7151089e+00
   1.7414119e+00  -1.7208905e+00
  -1.5931135e+00   1.8292218e+00
  -2.7683029e-01  -3.0318896e-01
  -6.9573046e-01  -7.1163107e-01
  -7.0484000e-01   7.0600477e-01
   1.0295368e+00   1.0469426e-02
  -1.7600425e+00   1.6007068e+00
   2.9164519e-01   2.9866709e-01
  -7.0787645e-01  -7.2674068e-01
   2.8770259e-01  -2.7229581e-01
   2.0006553e-02   2.4071345e+00
   4.1940358e-01   5.0343527e-03
   2.9265028e-01   2.8414069e-01
   1.2238467e-02  -1.0281389e+00
  -1.7476935e-02   4.1818935e-01
   2.9687468e-01  -2.8357934e-01
   2.8656883e-01  -2.7921220e-01
  -1.7262532e+00   1.6721522e+00
   1.7327911e+00   1.6820410e+00
   2.8556454e-03  -9.9640516e-01
  -3.7920375e-03  -9.8109541e-01
  -1.1238728e-03   1.0097924e+00
   7.0843448e-01   6.7394155e-01
  -9.8427100e-02   2.3058626e+00
  -7.2181149e-01  -7.0426243e-01
  -7.2701985e-01  -7.2615390e-01
  -9.5836886e-01  -1.7870587e-02
   4.2192274e-01  -1.1123811e-04
  -1.6470680e+00  -1.7131126e+00
  -1.7488168e+00  -1.7804816e+00
  -7.1642119e-01   7.2455175e-01
   6.9453610e-01  -7.0401467e-01
  -9.9359703e-01   2.5915685e-02
   3.0702551e-01  -2.8098115e-01
   3.0699383e-01  -2.8800680e-01
  -2.4836340e-02   2.4482783e+00
  -7.0884575e-03  -4.0711355e-01
   8.6252856e-03   2.3314656e+00
   9.9786008e-01   2.3527845e-02
  -2.4378366e+00  -4.9048828e-02
   9.8450661e-01   2.9801715e-02
   1.0647570e-02   4.2244773e-01
   1.7206292e+00   1.7459988e+00
   1.5360256e-02  -4.0741908e-01
   2.9188050e-01  -2.9893083e-01
   1.5795734e+00   1.7564745e+00
  -1.7221985e+00   1.6735884e+00
  -4.1587115e-01  -1.5758960e-03
   7.0156871e-01  -6.8256999e-01
  -4.1560846e-01   9.4297853e-03
   6.9952911e-01  -7.2892368e-01
  -4.3449118e-01   5.4477182e-03
  -1.1398509e-02   9.9492660e-01
   3.0489644e-01  -2.8477083e-01
   6.9108835e-01   6.8409109e-01
   1.1527063e-02  -4.1635404e-01
   1.8211854e-02  -4.1238022e-01
  -7.0667188e-01   7.0398804e-01
   2.9775745e-01   2.9757018e-01
   2.9099062e-01   3.0072632e-01
   1.7165643e+00  -1.6898827e+00
   1.4227877e-02  -4.2237452e-01
  -9.5236830e-03   4.2113506e-01
  -4.1268103e-01   1.5281748e-02
   1.4928896e-03  -4.1410684e-01
  -3.0995933e-01  -3.0110041e-01
   1.0210097e-01   2.3338831e+00
  -5.4478947e-02   2.4481879e+00
  -4.1012462e-01  -1.1198129e-02
  -6.9685489e-01  -6.9401557e-01
   4.2912228e-01   1.1849176e-03
   8.9310456e-02   2.3967968e+00
  -5.2757838e-03   4.0786151e-01
  -2.4477514e+00  -5.5636441e-02
  -1.0125902e+00  -2.4026216e-04
  -1.6451466e+00  -1.7125914e+00
  -8.5327822e-03   4.1504480e-01
  -4.0588343e-01   6.7772913e-03
  -1.6634971e+00  -1.7058099e+00
  -3.0193729e-01  -2.8382938e-01
   1.0775097e-02   4.0728751e-01
  -5.1470582e-05   9.8911531e-01
   9.5505377e-04  -4.2331921e-01
  -2.4755067e+00   1.3292028e-02
  -1.0090559e+00   7.7977316e-03
  -6.7834512e-01  -7.0078551e-01
  -7.0983971e-01   7.3084780e-01
   3.5308285e-03   4.2151844e-01
  -6.7603618e-01  -7.1209035e-01
  -6.9530095e-01   7.2643963e-01
  -4.0082569e-01   1.2412496e-03
   1.3001825e-02   4.2544468e-01
  -1.8959904e-02   4.2502977e-01
   1.0019439e+00   1.6802164e-03
   2.4137386e+00   6.0064788e-02
   1.8332988e-02   9.9021131e-01
   7.0997633e-01   7.3356021e-01
   2.0595406e-02   2.4542755e+00
   1.6454120e+00  -1.6878080e+00
  -6.9684159e-01   7.4286811e-01
  -4.2718719e-01  -2.9319232e-03
   6.9490301e-03   4.1823689e-01
   1.7036901e-02   1.0039932e+00
  -1.0013853e+00  -8.7948438e-03
   3.0462390e-01  -2.8369076e-01
   7.1094744e-01   7.1071269e-01
  -3.5353421e-03  -4.1638088e-01
  -7.3589344e-01  -7.0384730e-01
  -2.3987167e+00  -1.2653496e-02
  -8.7624218e-03  -9.8167939e-01
   1.0209600e+00  -7.8918800e-03
  -4.1443006e-01   4.5005388e-03
  -1.7731700e+00   1.7550879e+00
   4.2430663e-01   6.3008217e-03
  -7.0822866e-01   7.2814635e-01
   1.6925515e+00  -1.6359425e+00
   2.2039933e-02   9.9569163e-01
   4.0912931e-01  -6.6318938e-03
  -1.7123441e+00  -1.7921447e+00
   1.4753435e-02   9.9513370e-01
  -1.7005384e+00   1.6862400e+00
   1.6987932e+00   1.7717919e+00
   9.9165421e-01  -1.2235395e-03
  -1.0116443e+00   1.0621190e-02
  -1.7847967e-02   4.1943085e-01
  -3.0096272e-01  -2.9129588e-01
  -1.0060747e-02   4.2589814e-01
   2.9792455e-01  -2.9859435e-01
  -2.4787627e+00  -4.0893282e-02
   1.1830803e-02  -1.0123151e+00
   6.7311868e-02  -2.4236241e+00
   7.3506460e-03   4.1356992e-01
  -2.4038836e+00   2.4180124e-02
  -1.6646716e+00  -1.6450016e+00
  -2.9178449e-01  -2.8519433e-01
   6.9182250e-01  -7.2341382e-01
   1.0077641e+00   6.1580907e-03
   1.5751990e-02  -4.1424061e-01
  -7.1003897e-01   6.8529503e-01
  -7.2046312e-01  -7.1195494e-01
   2.8158562e-01  -2.8435069e-01
   4.2356551e-03  -4.1166959e-01
   7.0104919e-01  -6.9807580e-01
  -3.0368935e-01  -3.0024935e-01
   2.9050377e-01   2.9475311e-01
  -9.8900614e-01  -2.2673048e-02
  -3.9699903e-01   1.1273923e-02
  -3.6379997e-04  -3.9612212e-01
   1.7859873e+00  -1.7176401e+00
   4.1735646e-01  -9.9029890e-04
   1.0087913e+00  -1.9703211e-02
  -2.1055969e-04   4.0746010e-01
   3.0623884e-01  -2.8958955e-01
   6.9922161e-03  -2.4714680e+00
   4.0524404e-01  -3.5912028e-03
   9.9295625e-01  -8.9165630e-03
   2.3431789e+00   2.4933637e-02
   1.0053573e+00   8.4351992e-03
   6.8969625e-01   7.2311640e-01
   1.0070889e+00   1.9397796e-02
  -1.4018167e-03  -4.1590123e-01
  -6.2127660e-03   3.9715134e-01
  -1.7101777e+00   1.7797253e+00
   3.1270566e-02  -1.0302598e+00
  -2.4564110e+00  -2.7048300e-02
  -2.9556644e-01   3.0919442e-01
   1.7530934e+00  -1.7048368e+00
  -3.3886828e-03  -4.2365402e-01
   1.6844617e+00  -1.7713642e+00
  -1.7022579e+00   1.6380333e+00
   5.7582553e-03   4.2124410e-01
  -3.5431189e-03   4.1504885e-01
   2.3874269e+00   2.8944859e-02
  -2.8885229e-01   2.9434516e-01
   4.1597513e-01   4.3597017e-03
   1.0096614e+00   2.5597536e-02
   3.4889981e-02   2.4985941e+00
   2.4695537e+00   4.8050790e-02
   1.7001148e+00   1.7708762e+00
   1.7305880e+00   1.8149076e+00
  -3.0094621e-01   2.9699554e-01
   7.1801614e-01  -7.1455116e-01
  -2.4508972e+00  -1.8250848e-03
  -1.7219378e+00   1.7197381e+00
   7.0760837e-03   4.1820530e-01
  -6.7747979e-01   7.1269255e-01
   6.7844299e-01   7.0075488e-01
   2.8801085e-01  -2.9953168e-01
   2.8066694e-01  -2.9113535e-01
   2.8296843e-01  -3.1462706e-01
  -2.8301974e-01   2.8844403e-01
  -1.6930788e+00  -1.6991022e+00
  -3.0718866e-01  -3.1546175e-01
   2.4238395e+00   2.4271865e-02
   2.8176814e-01   2.8816809e-01
  -1.7423830e+00   1.6855630e+00
   2.9478138e-01   2.9432246e-01
   1.2056814e-02  -4.0916380e-01
  -2.8609714e-01  -2.8953676e-01
  -9.8885559e-02   2.3555267e+00
  -7.1568244e-01  -6.8503374e-01
  -3.0315564e-01   2.8733086e-01
  -2.0412445e-03  -2.3446770e+00
  -8.9688570e-02   2.3249429e+00
  -2.9809951e-01  -2.8743356e-01
  -4.2863812e-01   1.3498419e-02
   1.7349424e+00   1.6107060e+00
  -2.9355795e-01   2.8737434e-01
  -4.5146488e-02   9.9085948e-01
  -4.2105214e-01   3.1718069e-03
  -9.9399794e-01  -1.0503354e-02
   2.8515553e-01  -2.7956499e-01
  -2.8239752e-02   9.8509473e-01
  -6.9959000e-01   6.8720206e-01
   2.8665051e-01   2.9180829e-01
  -2.5063061e-02  -2.4499460e+00
  -1.0163268e+00  -1.3278534e-03
  -2.3452756e+00   2.0247986e-02
   2.8203368e-01  -2.9124133e-01
  -2.9325828e-01   2.8694079e-01
   6.8589447e-01  -6.9919189e-01
  -2.8569290e-01   2.8930249e-01
  -2.1151652e-02   9.9598646e-01
   1.0161663e+00   4.0163811e-03
  -9.0328712e-03  -4.0004884e-01
   1.6743048e+00  -1.6767231e+00
   4.1614371e-01  -1.0387277e-02
   4.9120472e-03  -9.9405628e-01
  -1.2991720e-03  -4.0982329e-01
  -6.9268060e-01  -7.1639209e-01
   5.0218455e-03   4.0206073e-01
   2.9639696e-01   2.9758248e-01
   1.7195967e+00  -1.6599748e+00
  -4.0686456e-01  -3.2864373e-03
   1.0040010e+00  -2.9878746e-03
  -3.9898455e-01   9.9394102e-03
  -3.0164386e-01   2.9679834e-01
  -6.9113651e-01  -7.1660790e-01
   7.2479571e-01  -7.0175228e-01
   1.7350497e+00  -1.6034594e+00
  -9.9398238e-01   1.9908216e-02
   3.0858557e-01   2.7830248e-01
   1.0857167e-02   4.2007058e-01
   1.0168408e+00  -1.9733783e-02
   3.0046157e-01  -2.9390616e-01
   2.8990948e-01   2.9691866e-01
   5.7876096e-03   4.1988898e-01
  -3.8324416e-03  -4.1277820e-01
   2.9126569e-01   2.8045292e-01
   7.4888160e-04  -9.8156642e-01
  -1.7218534e+00  -1.6693848e+00
   2.9307718e-01  -3.0036834e-01
  -1.0191000e+00   2.4674367e-03
  -4.1513484e-01  -1.4462957e-03
  -1.6898104e+00  -1.6889288e+00
   1.9902046e-03  -4.1060755e-01
  -4.1105458e-01   3.9229932e-03
   3.0803648e-01  -2.9047835e-01
   7.1598400e-01  -6.8803688e-01
  -5.0321652e-03   4.2071775e-01
   1.7346411e+00   1.8057675e+00
   1.7425185e+00  -1.6582119e+00
  -4.0849311e-01  -3.6076252e-03
  -3.0511445e-01   2.8056471e-01
  -7.0558243e-01  -7.1836054e-01
   7.0663114e-02  -2.4871434e+00
   2.9719412e-01  -2.9113761e-01
  -9.8722160e-01   6.1827647e-03
  -2.9612439e-01   2.7362980e-01
  -2.9668029e-01  -2.9207084e-01
   2.0550394e-02   2.3553350e+00
   1.7744300e+00  -1.6958802e+00
   4.1052893e-01   2.9642564e-03
  -1.0170500e+00   7.4363431e-04
  -4.2011299e-01   6.4797955e-03
   3.1004970e-01  -2.9993926e-01
  -7.1077016e-01  -7.2379364e-01
  -7.3254693e-01   7.3016886e-01
   6.8124097e-01   7.0111012e-01
   2.3654516e+00   4.6986612e-02
   3.0027548e-01  -2.8998070e-01
   9.9021151e-01   1.2319179e-03
  -6.9952462e-01  -6.8358404e-01
  -1.6987419e+00   1.7210709e+00
   2.9176812e-01   3.0157825e-01
   1.3928563e-02   1.0008222e+00
   1.8872968e-02   2.4228674e+00
   7.0420718e-01   7.1092001e-01
  -2.4204715e+00  -2.7611553e-02
  -1.0006562e-02  -2.4324588e+00
  -2.5394941e-02   1.0203248e+00
  -7.0426095e-01   7.0152565e-01
  -7.3248598e-01  -7.2611241e-01
  -7.1115694e-01   7.0968812e-01
   1.6650766e+00  -1.8276466e+00
  -2.3930196e+00  -4.2756023e-02
   1.2128413e-02   9.8713319e-01
  -1.7393419e+00   1.6627375e+00
   6.8546627e-01   7.0548926e-01
  -1.7293517e+00   1.7587206e+00
   1.4618561e-02  -4.0507879e-01
   4.8298348e-02   2.5130384e+00
   1.7217469e+00  -1.7198032e+00
   2.3780442e+00   8.3043000e-02
   2.4042761e+00  -8.7584934e-03
  -1.5921770e+00   1.7685960e+00
  -4.0027298e-01  -2.8161506e-03
   1.7584868e+00  -1.6259429e+00
  -2.8465660e-01   2.9153214e-01
  -6.9567476e-01   7.2046229e-01
  -2.4337290e+00   6.0557979e-02
   4.2248350e-01   1.7980175e-04
  -2.4297829e+00   1.1070714e-01
  -1.1989239e-02  -4.1247029e-01
   2.3844358e+00  -5.9619010e-02
  -1.7228328e+00   1.7486106e+00
  -1.7333808e+00  -1.5821691e+00
   2.3653193e+00   3.1101892e-02
  -1.6774762e+00  -1.6997776e+00
  -3.5109887e-03  -4.1683345e-01
   2.8861908e-01   2.7777424e-01
   4.8438396e-03   4.2815314e-01
  -2.9951399e-01   3.1010122e-01
   1.6123343e+00   1.6790014e+00
   2.8543330e-01   3.0068719e-01
  -3.0538054e-01   2.9102589e-01
   2.0720287e-03  -1.0130753e+00
  -1.7323932e+00  -1.7180585e+00
   7.0603589e-01   7.0662685e-01
  -4.2194943e-01   2.7209165e-03
   1.9437827e-02  -1.0322992e+00
   1.6358420e+00   1.7469398e+00
  -1.7355857e+00   1.7208865e+00
   4.0865091e-01   1.3936509e-02
   9.7061132e-01   1.7976824e-02
   1.0037328e+00   6.1743232e-04
  -9.9852183e-01  -8.1444848e-03
   7.0237193e-01   6.9914739e-01
  -7.0343721e-01  -7.1919713e-01
   7.3450436e-01  -7.2641552e-01
   3.0808202e-02   1.0155858e+00
   1.6805078e+00  -1.6534096e+00
   7.1266573e-01   6.8920284e-01
   2.0792108e-02  -2.2982060e+00
   1.7193355e+00   1.8236537e+00
   1.7273908e+00  -1.6768113e+00
   1.7102126e+00   1.7517715e+00
  -1.6509531e+00  -1.6827312e+00
  -4.8313146e-03   2.4118988e+00
   9.7453635e-01   2.2941182e-03
   1.0009599e+00  -7.0316951e-03
  -1.6873021e-03   4.1607730e-01
  -2.3461632e+00   7.6930863e-02
   7.1107594e-01  -6.8682143e-01
   2.9826275e-01  -2.9815770e-01
   7.1859822e-01   7.1227009e-01
  -7.1464629e-01  -7.5129975e-01
  -1.6840053e+00  -1.6735381e+00
  -2.9370336e-01  -2.9330768e-01
  -1.3771600e-02   4.0616221e-01
   7.1948823e-01  -7.3760598e-01
   4.2459053e-01  -4.0599020e-03
   9.9023587e-01   1.1103295e-02
  -7.1732123e-01  -7.0108390e-01
  -2.7982814e-01  -2.9120667e-01
   7.1689489e-01   6.9839074e-01
  -2.7004101e-01   2.9392838e-01
   2.9578856e-01  -3.0402904e-01
  -2.9906693e-01   2.7935883e-01
   7.4331763e-03   4.2773956e-01
   3.0741730e-01  -2.7906463e-01
   5.6155806e-03  -4.0825748e-01
   9.8650125e-01  -3.2837459e-02
  -2.3797307e+00  -8.1042715e-02
   1.6206121e+00   1.7514906e+00
   4.2552597e-01   3.7962102e-03
   7.1567587e-01   6.9021745e-01
  -7.1420897e-01   7.1886645e-01
   7.1081383e-01   7.2353749e-01
   1.7923699e+00   1.6909570e+00
  -9.9489677e-01   2.6163102e-02
  -1.7243772e+00   1.7407641e+00
   5.2255641e-03  -4.2118504e-01
  -2.4117595e+00  -1.1422013e-01
   2.6998057e-02   2.4382289e+00
   4.0661162e-01   8.1203912e-03
  -5.0511835e-02   2.3805213e+00
  -4.1329015e-01   6.9035201e-03
   2.3882117e+00  -2.5634182e-02
   6.8975014e-01  -7.1861292e-01
  -1.6551076e+00  -1.6865688e+00
   2.4877407e+00   7.0559091e-03
   1.6347362e+00  -1.6687531e+00
  -1.3163772e-02  -9.7797328e-01
  -6.9695557e-01   7.0009971e-01
  -7.1268981e-01   7.0533014e-01
  -2.8630753e-01   2.9163423e-01
   1.7501655e+00  -1.7486824e+00
   1.0041586e+00  -8.4092636e-03
   8.7547958e-03  -1.0158362e+00
   3.0415604e-01   3.0531006e-01
  -7.0496764e-01  -6.8955969e-01
  -2.3520482e+00   2.6463355e-02
  -4.1572889e-01   7.6456790e-03
   2.3666253e+00   4.1661594e-02
   7.5214826e-01  -6.7948300e-01
   1.7205708e+00  -1.7123445e+00
   3.0175984e-01  -2.8310022e-01
   2.9746104e-01  -2.9385263e-01
  -3.4159109e-02   2.3942400e+00
   1.4700640e-03   4.2556219e-01
   7.1783353e-01  -6.9246587e-01
   1.6943429e+00  -1.6413730e+00
   1.7437824e+00  -1.7138408e+00
   7.0900760e-01  -7.0845815e-01
   4.1683967e-01  -2.2400525e-02
  -3.2211526e-02   2.3974951e+00
  -1.7046233e+00  -1.7077979e+00
  -2.4340393e+00   1.0700220e-02
  -2.6319089e-02   2.4291712e+00
   4.1188945e-01  -1.2175310e-02
   1.7023932e+00   1.7029633e+00
   1.7766553e+00  -1.7617349e+00
   3.0921089e-01  -2.8689671e-01
  -2.8981089e-01   2.9207364e-01
  -2.3563110e+00  -2.1568488e-02
   7.1974303e-01   7.1082080e-01
   1.6477606e+00  -1.6486838e+00
  -1.6763619e+00  -1.7804130e+00
   2.3502234e-03  -4.1536598e-01
   2.9204735e-01   2.8497472e-01
   1.7163761e+00   1.7515216e+00
  -1.7720425e+00  -1.6529054e+00
  -4.1836663e-02  -2.3682345e+00
  -1.7109562e+00  -1.6073269e+00
  -7.2927214e-01   7.0355426e-01
   7.2634512e-01  -6.8971500e-01
   4.3827369e-01   6.0149545e-03
   3.0118154e-01  -2.7736480e-01
  -9.0583123e-02   2.4297221e+00
   9.9303476e-01  -2.5279115e-02
   3.1169220e-02   2.3282314e+00
  -2.4185396e+00  -8.4457699e-02
   1.8040044e+00  -1.7418906e+00
  -2.9384661e-01  -2.7183719e-01
   1.6936677e+00   1.6086993e+00
  -1.1249685e-02  -4.0418529e-01
  -2.2914801e+00   1.0331512e-02
   2.4539031e+00   5.1108749e-03
   6.7545329e-01   6.8914878e-01
   7.1118222e-01   7.0314980e-01
   6.9673538e-01   7.0653667e-01
   2.3808136e+00  -4.6751354e-02
   1.6234606e+00   1.7440501e+00
  -1.6895950e+00  -1.8023469e+00
  -2.1942810e-02  -1.0021430e+00
   7.2994273e-01  -6.9462292e-01
   1.0318392e+00  -1.1419452e-02
  -1.4840151e-02  -4.1520936e-01
   2.7925141e-01  -2.8484570e-01
   2.3473208e+00   6.4674052e-02
  -7.5741042e-03  -1.0135869e+00
  -3.0164876e-01   2.9495709e-01
  -2.1286037e-02  -9.8345926e-01
   6.7498320e-01  -6.8840137e-01
  -1.8040367e+00   1.6970094e+00
   3.5395252e-02   2.3660735e+00
   4.2484815e-01   1.6390273e-04
  -2.4655704e+00   3.8573289e-02
  -2.2866540e+00   3.8339139e-02
   4.2954494e-02   2.3457757e+00
   1.6986794e+00   1.7398520e+00
  -2.0409308e-03   9.8550318e-01
   1.6205122e+00  -1.7252321e+00
  -2.4147462e+00  -4.1689813e-02
   2.1171653e-02  -2.3974007e+00
   7.1135409e-01  -7.2339169e-01
  -4.2037550e-01  -5.0620504e-04
  -7.0888105e-01  -7.2972876e-01
   1.0017691e+00  -1.2202667e-02
  -2.4728656e+00   7.6672782e-02
   2.8591688e-01   2.9139181e-01
  -7.3725626e-01  -6.8599115e-01
  -1.6958464e+00  -1.6806171e+00
   2.9965344e-01  -2.8896779e-01
   1.0193368e+00  -1.2685018e-03
  -7.2136384e-01   7.1175455e-01
   2.9724345e-01   2.9225243e-01
   7.1259582e-01  -6.9951541e-01
  -2.3644462e+00   1.0448704e-01
   7.9658145e-02   2.3261418e+00
   1.6378304e+00   1.7349777e+00
   2.8934065e-01  -3.0155208e-01
   1.5701586e-02   2.4250381e+00
   2.9153346e-01  -2.7666610e-01
  -1.7096512e+00  -1.6430442e+00
  -1.0144623e+00  -1.6671205e-02
  -4.1336690e-01  -2.3319786e-03
   2.7462549e-01  -2.8747530e-01
  -6.8252063e-01  -7.2817931e-01
   2.3373635e-03  -3.9652506e-01
  -1.6947727e+00  -1.6797168e+00
  -3.0171901e-01  -2.8321900e-01
  -4.1429415e-01   8.0808488e-04
  -2.9807072e-01  -3.0122046e-01
   3.5178167e-02  -2.4623464e+00
   1.6899666e+00   1.8212195e+00
   6.9213440e-01  -7.2962051e-01
  -3.0046357e-01   3.0254134e-01
  -1.7484616e+00  -1.7143782e+00
  -1.7160988e+00   1.6552597e+00
   2.9191336e-01  -2.9570142e-01
   1.7105782e+00   1.7071267e+00
  -7.1109976e-01   7.0222855e-01
   2.8136438e-01  -2.8301496e-01
   1.0772377e-01   2.3340289e+00
  -4.1794074e-01   5.5290716e-03
   4.2162428e-01   3.3402725e-03
  -6.9701625e-01  -7.2488968e-01
  -2.9973201e-01  -2.9505022e-01
   7.1617922e-01  -7.1042048e-01
   7.2811274e-01   7.2093366e-01
   2.3925823e+00   6.5783449e-02
   7.2253673e-01   7.0967907e-01
  -1.0037340e+00  -6.3490269e-04
  -6.9686054e-01   7.0950261e-01
   3.1523485e-03   4.1271875e-01
  -2.9665948e-01   2.8688229e-01
  -1.0136076e-02  -2.4237749e+00
   6.9374562e-01  -7.0774493e-01
  -9.9328979e-01  -2.1181908e-02
   2.3805884e+00   1.1042546e-04
   6.9819841e-01  -7.0208670e-01
   1.7334526e+00   1.7234641e+00
  -2.0842029e-02  -9.9508511e-01
   6.6524039e-03   1.0190840e+00
   2.6415962e-03   4.1834048e-01
  -1.7050431e+00   1.6175155e+00
  -7.4939133e-03   4.0582731e-01
  -3.7206270e-03   4.1425376e-01
  -7.0046155e-01   7.1297455e-01
  -3.0891770e-01  -2.7635509e-01
  -2.8522012e-01   3.0922942e-01
   4.0380850e-01  -2.4106179e-02
   2.5234030e-02  -9.7519148e-01
   2.5243706e-02   2.3424935e+00
  -1.6880606e+00   1.7545910e+00
  -4.1222982e-01  -7.9455010e-03
  -3.0465884e-01   2.7861589e-01
  -1.7266069e+00  -1.7640889e+00
   2.5194098e-02  -2.4204016e+00
   2.1831984e-02  -2.4023390e+00
   2.8824140e-01   2.9321637e-01
   1.7017304e+00  -1.7593151e+00
   1.1115856e-02   9.9846253e-01
   1.6907663e+00  -1.6247813e+00
   7.0298704e-01  -7.1022712e-01
   2.8720580e-01   2.8547123e-01
  -7.0631951e-01   7.1965117e-01
   1.0772891e-03   4.0632768e-01
  -4.3776500e-01  -9.0548988e-03
   7.0327260e-01   7.2702398e-01
   6.9466105e-01  -6.9590421e-01
  -1.4766861e-02   1.0383490e+00
  -7.0362450e-01   7.0776929e-01
   2.3587184e+00   1.3140331e-02
  -3.0944374e-02  -1.0314534e+00
  -3.0928166e-02  -1.0027214e+00
  -2.3938639e+00  -5.2711822e-02
  -1.3471629e-02   1.0144036e+00
  -8.4165347e-03  -2.3770114e+00
   1.0156508e+00  -7.7918536e-03
   1.6956512e+00   1.7373867e+00
  -1.7326233e+00   1.7853837e+00
  -2.4571001e+00   4.8897976e-02
   5.9225511e-04  -1.0106773e+00
   1.7416839e+00   1.7504674e+00
  -2.3877118e+00  -1.4684619e-02
  -8.7622778e-03   9.9826079e-01
   2.8930577e-01  -3.0262863e-01
  -2.9921280e-01  -2.9352142e-01
   6.7232757e-01   7.2116759e-01
   7.0327417e-01  -6.9502232e-01
  -1.6632461e+00   1.7522766e+00
   1.0388658e-02   2.3661959e+00
  -6.7990189e-03  -4.0416793e-01
   1.0653542e-03  -4.1390738e-01
   4.0188495e-01  -3.9951236e-03
   9.8034335e-03   9.8302758e-01
  -5.7188728e-03  -4.0427736e-01
  -4.0799851e-01   3.4058926e-04
   1.7308375e+00  -1.6605200e+00
  -4.3851762e-03   2.3996861e+00
  -1.0045334e+00  -3.9094408e-03
   1.7223684e+00  -1.6575484e+00
  -1.2693722e-02   4.0970743e-01
  -1.7479487e+00   1.6512386e+00
   1.7116290e+00  -1.6533313e+00
   7.1952001e-01   6.9184896e-01
  -1.7805081e+00  -1.6710309e+00
  -4.0860943e-02  -2.4512869e+00
  -2.8558332e-02  -2.3330348e+00
   2.3736615e+00   8.2876415e-02
   1.8269446e+00  -1.6858126e+00
  -1.9903791e-02  -4.2581197e-01
   2.8951986e-01  -2.7635531e-01
  -1.6730949e+00   1.6215821e+00
   7.0159168e-01  -7.2001058e-01
   1.0052267e+00   1.1308493e-02
   1.0089604e+00  -4.4537482e-03
  -2.3548199e+00   6.9838249e-02
  -2.7314410e-01   2.9539760e-01
   3.8863029e-03  -4.2110702e-01
   1.0051854e+00   2.3595272e-03
  -6.9401321e-01   7.0401637e-01
   1.7812858e+00  -1.6916333e+00
  -4.1574815e-01  -1.0696364e-02
  -1.7947762e-02   1.0265765e+00
  -1.7889068e+00   1.7139316e+00
  -1.7338382e+00   1.7389228e+00
   1.6878060e+00  -1.7160005e+00
   4.3333516e-01  -2.8629038e-02
   8.5354001e-02   2.3439077e+00
   2.8209922e-01  -2.8567105e-01
   6.9616306e-01   7.0327046e-01
  -4.2207850e-01  -2.2298404e-04
  -1.3502473e-02  -4.1554178e-01
   8.6965976e-03   3.9987752e-01
  -1.4912025e-02  -1.0091123e+00
  -1.0007436e+00   2.3308891e-02
   6.9948602e-01   6.7487545e-01
  -2.4238295e+00  -2.2438820e-02
   1.4392592e-02  -1.0221113e+00
   1.4261443e-02  -1.0098099e+00
  -4.3809523e-03   4.1242297e-01
  -2.2849007e+00   1.7715641e-03
  -7.3206468e-01   6.9358522e-01
   2.4002304e+00  -1.6825881e-02
  -4.1960019e-01  -5.0704678e-03
   1.7125298e+00   1.7868694e+00
   1.9697646e-02  -2.4023166e+00
  -7.4470358e-01   7.0366049e-01
  -6.9854931e-01  -7.2924799e-01
   2.2865234e-02   2.3579558e+00
   6.9035679e-04  -3.9653897e-01
  -7.1140316e-01   7.0448525e-01
   4.2334521e-01  -8.5325783e-03
   1.4088107e-02   4.1211336e-01
   1.5989166e-02   2.4557311e+00
   1.2465353e-02   4.2763682e-01
   3.0527183e-01   2.9061627e-01
  -3.0322366e-01  -2.9421612e-01
   2.9834039e-01   2.8647078e-01
   6.9416102e-01   7.3212026e-01
   6.7542386e-03   1.0036706e+00
  -2.9097491e-02  -2.5424235e+00
   2.4503708e+00  -5.3127717e-03
  -1.7080601e+00  -1.7647776e+00
   6.8587176e-01   6.8946971e-01
  -1.7971205e+00  -1.6972583e+00
  -1.7680529e+00   1.6672604e+00
   4.2873531e-01   2.7285243e-03
  -7.0770572e-01  -6.8834549e-01
   3.0573139e-01   2.7529608e-01
  -5.5987560e-03  -4.2312881e-01
  -8.5563517e-03   4.2623764e-01
  -7.1586980e-01  -7.2255468e-01
  -6.9540586e-01   6.8101457e-01
   1.2017626e-02  -9.8223441e-01
   2.8877317e-01   2.9949428e-01
  -1.0233475e+00   2.9922017e-02
  -2.3114395e+00   5.4160913e-02
   1.6728667e+00   1.7561389e+00
  -6.9011770e-01   6.7446570e-01
   5.4375946e-02   2.5176899e+00
  -1.1914930e-02  -4.1179184e-01
   2.7137735e-02   2.4817052e+00
   3.2833830e-02  -2.4294763e+00
  -3.0700537e-01   2.8529491e-01
   2.8160456e-01   3.0443777e-01
   7.2521691e-01   6.9602614e-01
   2.7906217e-01   3.0960671e-01
   9.8981600e-01  -3.2312455e-02
  -4.2312867e-01  -2.6334838e-03
   1.0091058e+00  -7.2454594e-03
  -1.7695618e+00   1.6630414e+00
  -1.6976488e+00  -1.7612897e+00
  -1.0055055e-02  -9.9745790e-01
  -7.0129353e-01  -7.1215225e-01
  -1.6488908e+00  -1.7247420e+00
  -9.9850746e-02  -2.4026275e+00
   7.0860367e-01   7.0198046e-01
  -6.9859434e-01  -7.0535996e-01
   2.8890698e-01  -3.0380935e-01
   7.1034115e-01  -7.2981985e-01
  -6.9110321e-01  -6.8557661e-01
  -2.8559925e-01   2.8557587e-01
   8.9149557e-03   4.0428457e-01
   7.1160196e-01   7.0677260e-01
  -9.7211839e-01   6.2116564e-03
  -6.9428730e-01   7.0447154e-01
   1.6825560e-02  -9.9512970e-01
   7.1030113e-01   6.9088392e-01
  -2.3562323e+00  -6.6133553e-02
   2.9019921e-01   2.7484886e-01
  -2.9528287e-01   2.9252025e-01
   3.4774380e-03   1.0023432e+00
  -1.9703458e-02   1.0059885e+00
  -1.8090250e+00  -1.7216565e+00
   1.8885869e-02   9.9438110e-01
  -1.0287349e+00   1.0119411e-02
   4.0803776e-01   3.4332759e-03
   1.6515935e+00   1.7731205e+00
   7.0135739e-02  -2.3390141e+00
  -1.6302300e+00   1.7556852e+00
  -1.7523097e+00  -1.7080987e+00
   5.4091613e-02  -1.0063797e+00
  -2.0606936e-02  -2.3926693e+00
   2.7774487e-01  -2.8749313e-01
  -1.0016226e+00   3.7401951e-02
  -1.0563571e-02   1.0163596e+00
   4.1511041e-01   8.5235967e-03
  -4.2694043e-01   9.9377831e-04
  -9.8492220e-01   1.0129944e-02
  -6.8026366e-01  -6.9302026e-01
   1.6841078e+00   1.8019870e+00
  -1.6845169e+00  -1.7859858e+00
  -4.0658120e-01  -1.5432687e-02
  -1.0061728e+00  -2.8147433e-02
  -1.1088635e-02  -1.0084859e+00
  -2.9669220e-01  -2.8853917e-01
  -7.5363504e-03   9.8685356e-01
  -1.5869515e+00   1.6026862e+00
  -3.0146861e-03  -4.1084110e-01
  -1.0087730e-02  -3.9258930e-01
   3.0419114e-01  -2.8090467e-01
  -9.8655279e-01  -8.2999308e-05
  -1.0287059e+00  -1.8199037e-02
   1.7475324e+00   1.7020619e+00
  -6.6817239e-01   7.2828686e-01
   1.0043071e+00   1.6598472e-03
  -7.6189355e-03   1.0155786e+00
  -2.8763972e-01   2.9685618e-01
   4.2101735e-04   4.1866036e-01
   1.1120596e-02  -2.4525820e+00
  -2.4161045e+00   1.5538213e-01
  -4.2015021e-01  -1.7871716e-03
  -1.2638208e-03  -9.7809349e-01
  -6.9209163e-01  -6.9008300e-01
  -6.9771567e-01  -7.1440927e-01
   1.8072216e+00   1.6608751e+00
   2.8830209e-01   2.9136278e-01
   1.6240466e-02   9.9950872e-01
  -2.3594225e+00   3.2419566e-02
   1.1829140e-02  -2.3419716e+00
   4.1126902e-01  -3.6856912e-03
  -7.2199301e-01  -6.9932938e-01
   7.4253004e-02   2.4809361e+00
   2.8673963e-01  -3.0398945e-01
   8.9726941e-04  -9.9051981e-01
  -1.7905733e+00  -1.7642618e+00
  -7.2470082e-01  -6.9310127e-01
   6.9796635e-01   6.9371396e-01
  -7.1674943e-01  -7.0985814e-01
   1.7665775e+00  -1.6511360e+00
  -7.0679041e-01  -6.9380911e-01
   1.7566931e+00  -1.7559660e+00
  -2.9346165e-01  -2.9734612e-01
   7.2283077e-01  -7.2677593e-01
   1.7183301e+00   1.7294218e+00
  -6.9676683e-01  -7.0828578e-01
  -1.7163772e+00   1.6266458e+00
   2.9173648e-01  -2.9532193e-01
  -2.8409699e-01  -2.9857829e-01
   7.3342890e-01  -7.4107619e-01
   7.0322584e-01   6.8844533e-01
  -4.9440591e-02   2.4294362e+00
  -1.7221481e+00   1.7386957e+00
   1.6454406e+00  -1.6562629e+00
   1.7648205e+00  -1.7588773e+00
   7.2475811e-01   7.0211077e-01
   7.5381841e-03   1.0126605e+00
   2.9724078e-01  -2.9347450e-01
  -9.8136964e-01  -3.4090444e-03
  -1.6996413e+00   1.7151919e+00
   2.3934229e-02   1.0096068e+00
   7.3060423e-01   6.7896730e-01
   9.7832280e-01   1.4834346e-02
  -2.3637111e+00   1.0726104e-01
   1.6852985e+00  -1.7451125e+00
  -2.4347596e+00  -3.4934334e-03
  -2.9580675e-01  -2.7774211e-01
  -4.0952791e-01   2.0521080e-04
  -3.0574813e-01   3.0422583e-01
  -1.0108889e-02  -4.2570822e-01
  -1.5179698e-02  -9.9062093e-01
   1.6552782e+00   1.6700754e+00
   2.7987446e-01   2.9545357e-01
  -1.0154685e+00   2.0432841e-02
   1.7287581e+00  -1.6525171e+00
  -1.6559820e+00   1.8006682e+00
   2.3751731e+00  -2.1449110e-02
   1.6556381e+00  -1.6206455e+00
   2.7904081e-01   2.8852582e-01
   1.0181799e+00   9.6086731e-04
   1.4353832e-02  -4.1517881e-01
   2.3663645e+00  -2.2112934e-02
  -7.0338218e-01  -7.2241345e-01
   2.8558567e-01  -3.0131211e-01
   7.2810329e-01  -7.0466141e-01
  -4.2643091e-01   8.0667887e-03
   1.7197010e+00   1.7601515e+00
  -1.6369827e+00  -1.7775273e+00
  -1.6583166e-02   9.8981194e-01
  -3.0259712e-01   2.8093012e-01
  -1.6999930e+00  -1.7900021e+00
  -1.7225233e+00   1.7421443e+00
   3.0536853e-01   2.6971063e-01
   4.1665916e-01  -1.2079869e-02
   1.6902242e+00   1.7969530e+00
  -1.0358008e-02  -3.9862218e-01
  -7.2167882e-01   7.2462202e-01
  -1.7043508e+00  -1.6737399e+00
   2.9284798e-01  -2.9493379e-01
  -1.7103959e+00   1.7178523e+00
   1.7471494e+00  -1.7084976e+00
   7.0002393e-01  -6.8993550e-01
  -7.0001921e-01  -7.0067211e-01
   1.7144102e+00   1.7231861e+00
   2.2668263e+00   2.6681723e-02
   2.3287253e+00  -1.2785450e-01
  -3.3637378e-03  -4.1919384e-01
  -2.9465474e-01  -2.8364539e-01
  -4.0796188e-01   6.1521126e-03
  -2.9968282e-01  -2.8789189e-01
   1.8422517e+00  -1.6050731e+00
   1.6488031e+00  -1.7879036e+00
   6.9640366e-01  -6.8780544e-01
  -7.0077967e-01   7.0013788e-01
  -1.7329204e+00  -1.7238475e+00
   4.1091732e-01  -8.6761568e-04
  -5.4523817e-03   1.0194880e+00
   1.0426418e+00  -4.3447468e-02
   1.6603978e+00  -1.7350891e+00
   1.6756953e+00  -1.7001819e+00
   7.2736028e-01   7.2453922e-01
  -2.7860365e-01   2.8842507e-01
   7.2584180e-01  -7.1624403e-01
  -9.3284920e-03   2.5754857e+00
   3.0475943e-01  -2.9392824e-01
   4.0454552e-01   2.7161607e-03
   2.5132829e+00  -3.7260647e-02
  -2.8398127e-01  -2.9226591e-01
  -1.7335423e+00  -1.7971336e+00
  -7.0938298e-01  -6.9917449e-01
  -7.0402564e-01  -6.9697765e-01
  -6.3619944e-02   2.4306511e+00
  -1.6042222e+00  -1.6141894e+00
   5.9165743e-02  -2.4178748e+00
  -4.1388988e-02   2.4099679e+00
  -2.4108338e+00  -3.6875279e-02
  -2.7466865e-01  -2.8492466e-01
  -9.7862234e-01  -2.2728577e-02
  -6.9780004e-01  -6.7957071e-01
   4.1289940e-01  -5.1454369e-03
   2.8534295e-01   2.9269264e-01
   7.1251357e-01   7.0805072e-01
   9.9287188e-01  -2.1283302e-02
  -6.8417198e-01  -6.9423328e-01
  -2.4377433e+00  -6.7666467e-02
   6.9694173e-01  -7.0243375e-01
   2.4388000e+00   7.3044177e-02
  -1.7756223e+00   1.6599449e+00
   2.4715779e+00   7.7434777e-02
   7.0443446e-01  -7.3634442e-01
   1.6984467e+00  -1.7335914e+00
   2.8847119e-01  -2.9356966e-01
   3.0409324e-01   2.9871827e-01
   3.0009556e-01  -2.9630389e-01
  -2.9260786e-01   3.0710711e-01
  -1.7475829e+00   1.6327415e+00
   1.7400876e+00  -1.7039785e+00
   1.7046306e+00  -1.6332680e+00
   1.0284821e+00   7.5499918e-03
  -1.0333649e+00  -4.9716132e-03
   5.0228513e-03  -9.8522487e-01
  -1.7216620e+00   1.6882618e+00
  -2.3952558e+00   6.2365632e-02
   6.8422578e-01  -7.2386034e-01
  -2.8890814e-01  -2.9368905e-01
  -6.9402234e-01  -7.1861362e-01
   3.1327208e-01  -2.9400850e-01
   4.6236322e-03   4.3806330e-01
   1.1964989e-03   4.0914392e-01
  -4.0655254e-01   3.9667677e-03
  -4.1780524e-01   1.1470731e-03
   9.9928930e-01   7.4696210e-03
  -5.5668751e-03   2.3759062e+00
   1.7308162e+00   1.6911472e+00
  -3.0062430e-01  -2.9536130e-01
   2.9870008e-01   2.9377252e-01
   7.1491641e-01   7.0404223e-01
   2.7954557e-01   3.0102429e-01
  -6.9513059e-01  -7.2299182e-01
   7.1039245e-01  -6.8054339e-01
   7.0114948e-01   7.0353414e-01
  -3.8837888e-01  -2.3072953e-03
  -1.6512715e+00  -1.7451831e+00
   7.8549517e-03  -4.1221359e-01
  -4.2028755e-01   2.4949543e-03
  -2.9506130e-01  -3.0642720e-01
  -4.2371066e-01   5.7827176e-04
  -5.6884941e-04   9.8962435e-01
  -3.0693315e-01   2.9374524e-01
   1.0061375e+00  -3.6192852e-03
   3.9434529e-05   1.0111124e+00
   7.0099450e-01   6.7505323e-01
  -4.1615291e-01   4.0378239e-03
  -2.8998948e-01   2.9093878e-01
   1.8334997e+00  -1.8004592e+00
  -2.9732959e-01  -2.8347559e-01
   9.9285438e-01  -1.2270759e-02
   2.2861010e-02  -1.0035658e+00
   1.6621067e+00   1.7583900e+00
  -2.1445814e-02  -2.3415813e+00
  -1.0023631e+00   6.1970621e-03
   2.9863408e-01  -2.9402690e-01
   2.9078547e-01   2.9816614e-01
   7.1015963e-01   7.0520848e-01
  -1.6376014e+00   1.7418530e+00
   5.3116147e-04  -4.1157717e-01
  -6.5033862e-03  -1.0078538e+00
   7.4485259e-01   6.9967283e-01
  -3.9867983e-01   5.4649510e-04
   1.0365205e-02   1.0249901e+00
   4.2065266e-01   1.1294647e-02
  -2.4481825e+00  -7.7451358e-02
  -7.2315639e-01  -7.1335859e-01
  -4.2335931e-01   1.1391322e-02
   6.9473909e-01  -7.0551260e-01
   9.9940001e-01   2.0769415e-02
  -7.1596422e-01   7.2698229e-01
  -1.6896853e+00  -1.6641637e+00
   7.0843324e-01   6.9865668e-01
   2.8901731e-01  -2.9881980e-01
   1.0089491e+00   2.7474595e-02
   9.9022340e-02  -2.3991379e+00
   1.0315538e+00   1.7711565e-02
  -4.1220282e-01   1.8780010e-02
   3.9524851e-02   2.4228045e+00
   7.1384127e-01   7.1032448e-01
   6.8965504e-01  -7.1616942e-01
  -7.2551946e-01  -7.1425258e-01
  -2.8448649e-01   3.1057247e-01
  -1.7181595e+00  -1.7635787e+00
  -7.0583814e-01   7.2740027e-01
   1.7720712e+00  -1.7754568e+00
  -9.9440287e-01  -1.9406259e-02
  -1.0239460e-01   2.4112959e+00
  -3.0000117e-01  -2.7911197e-01
   7.1483034e-01   6.9369655e-01
  -5.3696314e-02   2.4397449e+00
   4.1179993e-01  -2.2961594e-03
   1.7813347e+00   1.7560653e+00
  -1.6973246e+00   1.7184545e+00
   5.0247589e-02  -2.4164566e+00
   1.0371446e+00  -3.9127522e-04
   7.9382333e-02  -2.4089151e+00
  -9.9687746e-01   7.2453808e-03
   2.9316433e-01  -2.9792837e-01
  -2.9668289e-01   2.9678223e-01
  -1.7478343e+00   1.8541447e+00
  -1.0042971e+00   1.7278618e-03
   7.2563322e-01   6.9539667e-01
   2.1313137e-02   9.7753222e-01
   7.9917999e-02   2.3912484e+00
   2.4688994e+00   6.0262190e-02
   7.0157430e-01  -6.9626800e-01
  -2.4056658e+00   2.1352969e-02
  -3.6823809e-02  -2.4208736e+00
  -4.1474427e-01  -5.1366454e-03
  -2.9317724e-01  -2.8535159e-01
   9.8298784e-03  -4.0592950e-01
   1.0159573e+00   1.5147757e-02
   1.6782110e+00  -1.7924936e+00
   1.3329203e-01   2.4705074e+00
   1.0404683e-01  -2.4420452e+00
  -6.9395280e-01   6.9959902e-01
   2.9047371e-01  -2.9360192e-01
   1.6222242e+00  -1.6091648e+00
   2.0431583e-02   2.4459778e+00
  -1.6778152e+00   1.6919036e+00
  -2.3207296e+00   1.1702623e-02
  -7.1821539e-01   6.9148507e-01
  -2.9639625e-01   3.0175127e-01
  -9.8686356e-01   1.2955627e-02
  -2.8798822e-01  -2.9233680e-01
  -7.2646024e-01  -6.9773975e-01
  -2.7219129e-01  -2.9826142e-01
   1.7081989e+00   1.7009305e+00
  -3.0587209e-01  -2.9314532e-01
  -7.1338296e-02  -2.4157718e+00
  -6.9984717e-01   7.3333951e-01
  -7.0914726e-01  -7.1508968e-01
  -2.9666781e-01   2.7798916e-01
   5.7889753e-04  -9.6503440e-01
  -9.7236263e-01   2.4087964e-02
   1.6220771e+00  -1.6322214e+00
   4.0915079e-01   3.2338103e-03
   4.0290580e-01   1.3243561e-02
  -2.9252641e-01   3.2168376e-01
  -2.4849329e+00  -8.5093910e-02
   6.9672830e-01  -7.4527436e-01
   1.6299457e+00   1.6728817e+00
   1.0140957e+00   8.8553514e-03
   1.4440149e-04  -9.9051526e-01
  -4.1768334e-01  -1.1378431e-03
  -2.5417117e-02   4.0798038e-01
  -4.3108261e-03   4.0293833e-01
  -1.7613742e-02  -4.1502100e-01
   7.1526185e-01   7.2530104e-01
  -1.7735933e+00   1.6787752e+00
   2.9991718e-01   2.8495749e-01
   2.8513404e-03  -4.0237908e-01
   3.2068766e-02  -2.3988317e+00
   6.9330622e-01   6.9356712e-01
  -2.9173228e-01   3.1497739e-01
  -3.4782638e-04   1.0231681e+00
  -6.0680671e-03  -4.0258917e-01
   3.2125149e-02  -2.4769641e+00
  -7.1384649e-01   7.0056362e-01
  -4.0677405e-03   3.9303118e-01
  -1.9847516e-03   2.3596093e+00
  -6.9300551e-01   7.1470514e-01
   9.3756114e-01  -4.9427157e-03
   2.8699779e-03   9.8793520e-01
  -2.8759955e-01   2.8219461e-01
   3.5694338e-02   2.3904559e+00
   2.8151495e-01  -2.9781815e-01
   3.0346175e-01   2.8689404e-01
   1.6308581e+00  -1.8074502e+00
   2.3968663e+00  -5.0695365e-03
  -1.6974869e+00  -1.7076920e+00
  -4.1794989e-01  -4.2749386e-03
  -2.5469041e-03  -4.0658371e-01
   3.9959749e-01  -7.1332313e-03
  -6.9365598e-01   7.2143068e-01
  -4.6640258e-03  -2.3297453e+00
  -2.8722747e-01  -3.0272700e-01
  -1.4614872e-02  -1.0210355e+00
   9.7684927e-01  -1.9970648e-03
  -1.6780263e+00  -1.6573482e+00
  -4.0820289e-01  -2.6115811e-05
  -2.9221111e-01   2.9201867e-01
  -1.3443899e-02   4.1872860e-01
   1.6779508e-02   4.2467409e-01
   2.5782971e-02   1.0084198e+00
   7.3855914e-01   7.2229163e-01
   1.6880424e+00  -1.7172322e+00
   7.2359082e-01   6.9925026e-01
  -3.0731177e-01   2.9033734e-01
  -1.0155803e+00   5.3515723e-03
   2.3952365e+00  -3.6850696e-02
  -6.1200254e-02  -2.3793942e+00
   1.6225729e+00   1.6537797e+00
  -2.9786799e-01   2.8928710e-01
  -7.2458572e-02   2.4086612e+00
   7.1747115e-01  -7.1860560e-01
  -2.3911880e+00  -1.0828383e-01
   1.7012059e+00   1.7942940e+00
  -1.0085653e+00  -1.8535233e-03
  -8.1570058e-04  -1.0043673e+00
   1.7068073e+00  -1.6191458e+00
  -2.4361892e+00  -3.9390268e-02
   3.0468655e-01  -2.9364519e-01
  -3.8827325e-03   1.0155229e+00
   4.3268297e-01   2.9868037e-02
  -2.9718413e-01   3.0873736e-01
  -1.1174128e-02   9.8785614e-01
  -1.7523011e+00  -1.7050218e+00
  -7.0396835e-01   6.9584258e-01
   4.1052419e-01   1.5196872e-02
  -2.2610535e-03  -4.1946351e-01
  -2.4816288e+00   4.5380680e-02
   1.7175770e-02   9.9583508e-01
   4.2632716e-01   1.4680174e-04
  -8.7877781e-03   4.1714405e-01
   4.1197719e-01  -3.7055474e-03
   6.7713932e-01   7.2125947e-01
  -2.3630151e+00  -1.0905244e-03
  -6.9294546e-01  -7.0154116e-01
   8.5950793e-03  -4.0933361e-01
   6.6755024e-01   7.2776449e-01
   3.0820296e-02  -2.3132728e+00
  -5.1337350e-03  -4.2577234e-01
  -1.7741820e+00  -1.7031370e+00
  -1.6556267e-02   4.3248425e-01
  -1.6578476e+00  -1.7243036e+00
  -1.6768866e+00   1.7974146e+00
   1.7129798e+00  -1.6571113e+00
   2.3110581e+00  -5.0737637e-02
   2.3868050e+00  -3.8115549e-03
   1.7428373e+00   1.7600339e+00
   4.1996890e-01   1.8302202e-02
  -2.7816033e-01  -2.8800959e-01
  -2.4172914e+00  -9.2638141e-02
  -1.6991083e+00   1.7726165e+00
   3.7177829e-03  -2.3739935e+00
  -2.9596053e-01  -2.9040642e-01
   3.4286241e-02  -1.0031050e+00
   1.7296440e+00  -1.6725975e+00
  -1.0008156e+00   1.2352714e-02
   1.0155836e+00  -5.1392563e-02
   2.9400583e-01   2.9902954e-01
  -2.4051416e+00  -8.5712528e-03
   1.7428526e+00  -1.7317435e+00
  -9.7182339e-03  -9.8889354e-01
   2.8269093e-01   3.0374799e-01
  -4.8098721e-03  -9.6924742e-01
   7.2425677e-01   6.8543063e-01
  -2.4441321e+00  -6.2509143e-02
   1.0069769e+00  -1.8447133e-03
  -1.0061364e+00  -2.9910470e-02
  -2.4511019e+00   1.5200652e-02
   1.7049201e+00   1.6613756e+00
   2.4064764e+00   7.3896200e-03
  -7.0768430e-01  -7.1085927e-01
   2.3463304e+00   1.5533405e-02
  -2.4177850e+00   8.4835564e-02
   2.2887322e+00   4.1698656e-02
   7.1803522e-01  -7.1333085e-01
   4.1313127e-01   6.2031938e-03
  -1.9464149e-02   1.0206706e+00
  -7.0655304e-01  -7.0692278e-01
   2.9397841e-01   2.8175377e-01
   1.6515638e+00  -1.7159252e+00
  -6.2317685e-04  -9.8485423e-01
   7.1057553e-01  -7.1083008e-01
  -9.5357304e-02  -2.4258142e+00
   2.3701978e+00   3.2998241e-02
  -1.6709620e+00  -1.7345013e+00
   3.0934375e-01  -2.7377640e-01
   4.9301740e-03   1.0141384e+00
   9.9774965e-01  -4.4964659e-03
   3.4423903e-02   2.3313608e+00
   7.8893877e-03  -2.4260628e+00
   1.6242872e+00  -1.7386370e+00
  -1.7461790e+00   1.6758743e+00
   7.2317072e-01  -6.9264867e-01
   1.7120851e+00   1.6698090e+00
  -7.2193704e-01  -7.2293313e-01
  -9.9132847e-01   1.6798917e-02
  -1.6923621e+00  -1.6806622e+00
  -3.0203064e-01  -2.8770626e-01
  -7.3038995e-01  -6.8118306e-01
   6.6141141e-02  -2.3171881e+00
  -1.0192396e+00  -1.6453122e-02
   1.6562110e+00  -1.6519602e+00
  -6.8764235e-01  -7.2681260e-01
  -1.7483119e+00  -1.7197228e+00
  -4.2174086e-01  -1.0416949e-03
  -8.2685618e-03  -4.0473585e-01
  -9.5378649e-03   2.3596816e+00
  -3.0610375e-01  -2.9800891e-01
  -6.9867059e-01   6.9533091e-01
   1.8027856e-02   4.0673555e-01
  -1.6568517e+00   1.7456111e+00
  -2.7495926e-02  -1.0254756e+00
   2.4311412e+00   1.3433603e-02
   2.4522242e+00  -6.9413629e-02
  -4.0490904e-01  -1.5540532e-03
  -3.0397729e-01  -3.0448568e-01
  -1.2467629e-02   9.9628955e-01
  -9.9593882e-01  -4.4064073e-03
  -7.0396439e-01  -7.0891462e-01
  -1.7920749e+00   1.6079725e+00
   7.2273355e-01  -7.1174084e-01
  -1.0610441e-02   2.4282618e+00
  -7.4793693e-01  -6.8953619e-01
   1.5825741e+00   1.7465705e+00
   7.2187871e-01  -7.1740440e-01
   1.9368073e-04   1.0094557e+00
   1.3488141e-03  -1.0060597e+00
  -7.2102473e-01   7.0416217e-01
  -2.8391447e-01   2.8734579e-01
  -1.1874215e-02  -4.3412683e-01
  -3.0322967e-01  -2.8930641e-01
  -7.5829331e-03  -9.9067302e-01
  -6.7843779e-01  -7.3102088e-01
   2.5099716e+00  -6.2684727e-02
   7.0369157e-01   7.2794859e-01
  -5.6882526e-03  -4.0734009e-01
  -1.6443296e+00  -1.6878194e+00
   4.0892833e-01   3.1649575e-03
   1.6965631e+00  -1.6113751e+00
  -1.6840531e+00  -1.7077661e+00
   1.6782715e+00   1.8091009e+00
   3.1743516e-02  -2.3480028e+00
  -3.0064706e-01  -2.8835491e-01
  -2.3635608e+00   6.3616259e-02
  -6.3932813e-03   9.8809874e-01
   9.8664716e-01   1.4702783e-02
  -1.7544035e+00   1.6715269e+00
  -2.9010631e-01  -2.8127578e-01
   7.2670589e-01  -7.2093528e-01
  -7.2431028e-01   7.2504968e-01
  -6.2000539e-02   2.4553722e+00
  -1.6935203e+00  -1.6692213e+00
  -2.9656291e-01   2.8445736e-01
  -4.0619812e-01   1.4740861e-02
  -2.9031768e-01  -2.9212920e-01
   7.0295697e-01   6.9164131e-01
   7.1623328e-01  -7.1472336e-01
  -1.4383370e-02  -2.4271643e+00
   9.0072424e-03   2.4973344e+00
   5.2458329e-02   2.4645576e+00
   2.9273392e-01   2.8815696e-01
  -7.2201480e-01  -6.7955708e-01
  -8.1613991e-03   2.3708683e+00
  -1.0277731e+00  -2.3304013e-03
  -7.0621675e-01   6.8960733e-01
  -4.1123378e-01  -2.2216270e-03
   7.1579652e-01  -6.8978702e-01
  -3.4745508e-02   1.0074515e+00
  -2.9236196e-01  -2.9890889e-01
  -7.7718775e-03   1.0061530e+00
  -8.2167941e-03   4.1931283e-01
   1.6104826e-03  -4.1047507e-01
  -1.0006298e+00   1.5059518e-02
   2.8944764e-01  -2.9467422e-01
   2.5447759e+00  -2.2321255e-02
   2.4123811e+00  -6.2989772e-02
  -2.1677257e-02  -3.9661179e-01
   2.9354708e-01   3.0204601e-01
  -1.7318138e+00  -1.6638968e+00
   2.4203544e+00   2.4816448e-02
   1.7910530e-02   2.4202389e+00
   2.6846706e-03   4.0381438e-01
  -2.4939541e+00  -3.2764229e-02
  -1.6978460e+00  -1.7052362e+00
   2.9148256e-01  -2.8482726e-01
   1.4809791e-03   9.9944407e-01
  -8.2414751e-03   4.0851467e-01
   4.2470271e-01  -5.1725684e-03
  -4.1890906e-01   3.2779712e-04
  -1.7078736e+00   1.7281596e+00
  -6.8243292e-01   7.0401773e-01
   2.8999660e-01  -2.9069786e-01
  -8.6094852e-02  -2.3097851e+00
   3.0278700e-01   2.7355842e-01
  -4.2682425e-01   5.4840940e-04
  -2.9494839e-01   2.9455213e-01
   1.7251060e+00   1.6935424e+00
   2.4259775e+00   1.5787857e-03
  -2.0891118e-02   9.9493075e-01
  -4.0749199e-01  -1.0083460e-02
  -9.2558734e-04   9.6532217e-01
   1.6997769e+00  -1.8072522e+00
  -1.7746723e+00   1.7201974e+00
  -9.8757152e-01  -5.8919883e-03
  -1.7581013e+00   1.6642181e+00
   7.1976712e-01   6.9581033e-01
  -4.1585208e-01   2.3551958e-03
   1.5674158e-02   2.2692427e+00
   4.2266966e-01   7.3914561e-04
  -2.9608665e-01  -2.9358071e-01
  -9.7992951e-03  -4.1486109e-01
   2.9750809e-01   2.9362292e-01
  -4.0273738e-01   6.0707937e-03
  -4.1513000e-01   1.8320416e-02
   1.7177611e+00  -1.6570950e+00
   3.0215874e-02   9.8379498e-01
  -1.7292435e+00   1.8009739e+00
   2.3245558e+00   4.0098660e-02
   3.0372433e-01  -2.8886844e-01
   2.6473498e-02   1.0005188e+00
  -9.9252241e-01  -2.4377142e-02
  -1.7195096e+00  -1.7835821e+00
  -7.2085725e-01  -6.8638162e-01
  -7.2136975e-01  -6.5634164e-01
  -7.1800988e-01   6.8329104e-01
  -7.2218774e-01  -7.2332813e-01
   3.0076382e-01  -2.9432200e-01
   7.1068795e-01   7.0215883e-01
   4.0516924e-01  -6.1253756e-03
   7.1368225e-01  -7.0269192e-01
   2.4268268e+00  -9.6663859e-02
   2.4338884e+00   1.7577486e-02
  -2.3819141e+00   4.5778127e-02
   1.6770377e+00   1.6633061e+00
   2.7993943e-01   2.8738998e-01
   3.0752612e-01  -2.8680207e-01
  -4.0506107e-01   9.6402792e-04
  -3.5900831e-02  -9.8705728e-01
   6.9675103e-01   7.1146117e-01
   4.0178200e-01  -1.0185712e-02
  -1.2126238e-02  -4.1013789e-01
   7.0533119e-03   4.1379724e-01
   6.0319444e-03  -4.0274899e-01
   2.9478868e-01   2.7694575e-01
  -6.7305967e-01   7.0133656e-01
  -3.0098419e-01   2.9000530e-01
  -4.1358934e-01  -4.3403162e-04
   7.4575429e-01  -7.1794060e-01
  -7.2151916e-02   2.4006796e+00
  -7.2339618e-01   7.1300060e-01
   2.9778765e-01  -2.9546983e-01
   9.7415604e-01   1.7390928e-03
   2.6487900e-03  -4.1590835e-01
   3.6820697e-03  -2.4106421e+00
   9.9869498e-01   1.5349730e-02
  -1.8052597e-02  -4.1066904e-01
   7.1708645e-01  -7.3104352e-01
  -1.7545401e+00  -1.7030874e+00
  -2.5187610e-02  -2.4991752e+00
   9.3330868e-03  -9.9224995e-01
  -1.0471559e-02   9.7430457e-01
  -6.9407520e-01   7.2306098e-01
   1.0169762e+00  -2.4082052e-02
  -4.1405742e-01  -7.1631217e-03
   1.6167552e+00   1.5992690e+00
   7.0709669e-01  -7.0984465e-01
   1.0459768e-02  -4.1287636e-01
   2.6132246e-02  -2.3963744e+00
   2.5079268e+00  -3.2701362e-02
   4.2454471e-01   5.2540406e-03
  -2.4392923e+00  -2.3445683e-02
   9.8639221e-01   2.6400012e-02
  -1.7474366e+00   1.7635392e+00
  -1.7454889e+00   1.6289927e+00
   3.0858079e-01   2.8128031e-01
  -2.4676465e+00   1.4090964e-01
  -2.9305110e-01  -2.8592417e-01
   1.6714833e+00  -1.6863672e+00
  -1.1795411e-02   2.3869104e+00
  -4.2335441e-01  -7.0619504e-03
   1.0048578e+00  -3.5276190e-03
   7.2333910e-01  -7.0758678e-01
  -4.3723752e-01  -1.6686538e-02
   5.5702839e-03   4.2888303e-01
  -1.0392441e+00  -6.4419918e-03
   3.0855304e-01  -2.8946806e-01
   7.1690399e-01   7.0156353e-01
   7.0418000e-01   6.9867920e-01
   6.0881817e-03  -4.1946759e-01
   1.6427898e+00  -1.7069570e+00
  -2.4122770e+00  -2.5088633e-02
  -1.7455137e+00   1.6660533e+00
  -7.0829227e-01  -7.1481769e-01
   9.9914690e-01  -7.0671887e-03
   6.9252782e-01   7.0908419e-01
   2.5090749e+00   5.6894830e-02
  -1.7314912e+00   1.7547789e+00
   2.8641849e-01   2.8802276e-01
   6.9617263e-01  -7.3817409e-01
   2.9330588e-01  -3.0559419e-01
   2.0725283e-02   4.1032842e-01
   7.2148685e-01  -7.3340009e-01
   7.1442158e-01   7.1043784e-01
  -7.0259421e-01   6.9998530e-01
   2.9234941e-01   2.9090007e-01
  -1.4734985e-02   4.0927742e-01
  -1.0157420e+00   3.1768220e-03
   1.6528364e+00  -1.6848323e+00
  -4.2054600e-01   1.8610715e-03
  -1.7252593e+00  -1.7622904e+00
  -2.9196309e-01  -2.9350070e-01
  -1.6544775e+00  -1.7695896e+00
  -2.9194157e-01   2.8738979e-01
   6.8380156e-01   6.9526498e-01
   8.7721460e-05   9.9447984e-01
   2.4195686e+00  -5.3253120e-02
  -3.0399032e-01   2.8999574e-01
   5.6231242e-03   9.8392337e-01
  -4.0078268e-01  -1.3304350e-03
  -4.0525711e-03  -2.5607565e+00
   1.7064339e+00   1.6985640e+00
  -1.7393147e+00  -1.7215815e+00
  -2.9435892e-01  -2.9158492e-01
   2.4386702e+00   2.4586687e-02
   2.4467344e+00  -4.2420552e-02
   2.9274868e-01   3.0613780e-01
  -1.6867674e+00  -1.7084974e+00
   2.3207395e-02  -1.0075157e+00
  -4.1606374e-01  -8.1309143e-03
  -4.1936050e-02   2.5066761e+00
   2.8151240e-02   9.8659383e-01
  -2.9554974e-01   3.1205045e-01
   9.8193658e-01  -2.0708103e-03
   1.1614439e-02   9.9947874e-01
   3.0188348e-01   3.1096101e-01
   2.9934601e-01  -3.0550221e-01
   2.4264352e+00   1.1681218e-01
   6.9525093e-01  -7.1504214e-01
  -6.0365398e-03   9.7963235e-01
  -1.1867597e-02   1.0017734e+00
  -7.1107452e-01   7.1178607e-01
   2.0194908e-02  -1.0064975e+00
  -4.1371346e-01  -1.5844510e-03
   1.6603357e+00   1.6562542e+00
  -1.0451420e+00   1.2097163e-03
   1.6589169e+00  -1.7498645e+00
  -3.0444955e-01   2.7607007e-01
   1.0225023e+00   7.9321488e-03
  -1.7020279e+00  -1.7127858e+00
  -7.1950248e-01   7.1784184e-01
  -2.8512709e-01   2.7170944e-01
  -2.7526451e-01  -2.8219175e-01
   7.0143229e-01  -6.7949857e-01
   1.9836505e-02   4.0785326e-01
  -4.0417980e-01  -5.9996332e-03
  -7.1347471e-01   6.9246269e-01
   2.8272309e-01   2.9836533e-01
  -2.3916767e-02   2.3694216e+00
   4.0838711e-01  -1.4582467e-02
   7.2141647e-01   7.1820066e-01
   7.4647728e-01   7.2178213e-01
   2.3203661e-03   9.8208249e-01
  -2.3911817e+00   3.9068895e-02
  -4.2793955e-01   6.4652806e-03
  -7.2478182e-01   7.0798207e-01
  -7.0259066e-01  -7.0461574e-01
  -4.7271693e-03   3.9396470e-01
  -3.0480420e-01  -2.8355860e-01
  -3.1327549e-01  -2.9260763e-01
  -9.9786985e-01   3.4382294e-02
  -1.1064434e-03  -1.0012217e+00
  -4.0636139e-01   1.1235827e-02
   2.4243933e+00   2.1472727e-02
  -6.9974211e-01  -6.7820544e-01
   4.1589090e-01   3.9029637e-03
  -1.7436115e-03   2.5153912e+00
  -4.2908613e-01   2.3760829e-03
  -1.7285094e-02   4.1906126e-01
  -4.0994928e-01   4.9259204e-03
  -2.8712851e-01   3.0059937e-01
  -2.3387595e-02   9.9634612e-01
  -1.7352641e+00   1.7895239e+00
  -2.9570953e-01   3.0209990e-01
  -1.1196140e-03  -4.2011695e-01
  -1.0046112e+00   3.5009012e-03
   7.0980164e-01   7.1360036e-01
   1.7545328e+00  -1.7474933e+00
   1.0038339e+00   9.4533601e-03
  -2.4076348e+00   3.3202146e-02
  -2.8714714e-01   2.9081917e-01
   4.0946226e-02   2.3467611e+00
   1.6500197e+00  -1.7477910e+00
   4.1051052e-03   2.4763297e+00
   2.9034472e-01  -2.8875341e-01
  -1.7473108e+00   1.6802158e+00
   1.6529744e+00  -1.6929701e+00
   1.6315064e+00  -1.6870237e+00
   2.1093471e-02  -2.4368257e+00
  -1.6972278e+00   1.7522396e+00
   7.2918031e-01   6.9542314e-01
   1.8636980e+00  -1.7194361e+00
   9.4103454e-03   2.5187953e+00
  -2.4285378e+00  -3.4653532e-02
  -7.1952719e-01  -7.1989109e-01
   3.6598529e-03   4.1675805e-01
   7.1363972e-01  -7.2154371e-01
   9.9289252e-01  -7.6599040e-03
  -7.0345905e-01  -7.2297799e-01
  -2.7318447e-01   2.9779888e-01
  -1.0119155e+00  -2.4744967e-02
  -1.6955742e+00   1.5830975e+00
   1.6675710e+00  -1.7933993e+00
  -7.1675098e-01   7.1634686e-01
  -9.7553470e-01  -2.1679812e-02
  -4.2098087e-01  -2.9716700e-03
  -1.7327132e+00  -1.6727762e+00
   7.3343086e-01  -7.1177679e-01
   3.0867901e-01   2.7843260e-01
   1.7338410e+00   1.7628538e+00
  -1.0142396e+00   7.9344587e-03
  -2.7757032e-01   2.8793999e-01
   2.8869341e-01   3.0318815e-01
   3.0474896e-01  -2.8945183e-01
   4.1135804e-01   2.7683661e-03
  -2.4047080e-03  -9.7951685e-01
   2.1580598e-02  -9.8966218e-01
  -3.0474830e-04  -9.8981399e-01
   4.0943015e-01  -4.3767352e-03
  -1.0152921e+00  -1.4280031e-03
  -4.1477361e-01   1.9496859e-02
  -7.4085691e-01  -7.1093916e-01
   3.9513349e-02  -2.5251531e+00
  -4.1738221e-01  -4.3091193e-03
   4.0406003e-03  -9.9949545e-01
  -1.0149222e+00   3.9763759e-03
  -5.4910568e-03   4.2126748e-01
  -7.3182381e-01   7.0814181e-01
  -6.1095045e-02   2.4325691e+00
   9.9049387e-01  -1.9317661e-02
  -2.9455610e-01   2.9278351e-01
   6.9108962e-01   7.1052476e-01
   7.3161305e-01   7.1216602e-01
   9.9232927e-01  -4.7194293e-03
  -5.9896656e-03   4.1556495e-01
   2.9341977e-01  -2.9093377e-01
   4.2029339e-01   3.0416262e-02
  -7.1947816e-01  -7.0619470e-01
   6.9579121e-02   2.4301132e+00
   1.7514983e+00  -1.7619371e+00
  -2.4225358e+00  -1.6989755e-02
   2.9494968e-01  -2.7998061e-01
  -2.7859791e-01  -2.8832085e-01
  -1.7228604e+00  -1.5818735e+00
  -2.8887426e-01   2.9031907e-01
   2.2911130e-02   4.0368492e-01
   1.0141072e+00  -2.9216483e-02
  -1.7430417e+00  -1.6959407e+00
  -2.9956016e-01  -2.9963793e-01
  -2.9201501e-01  -2.8832000e-01
   2.0097635e-02   2.3878836e+00
   2.9886800e-01  -2.9149081e-01
   7.0548637e-01   7.0450208e-01
   7.0803629e-01  -6.8590950e-01
  -3.6318517e-02   1.0364758e+00
  -8.7827183e-03  -9.8978351e-01
  -1.7935012e+00  -1.7778509e+00
   1.7487502e+00   1.7456861e+00
  -2.9082992e-01  -2.8868936e-01
   1.2974031e-02  -9.8634504e-01
   3.9877150e-01   1.1699876e-02
   7.2154752e-01   7.0054269e-01
  -1.6813202e+00  -1.6470285e+00
   2.9229023e-01   2.9784491e-01
  -5.1425508e-03   4.2242344e-01
  -7.2808759e-01   6.9063380e-01
  -2.9218326e-01  -2.8436247e-01
   1.6805660e+00   1.6992363e+00
   7.0693083e-01  -6.8637798e-01
   2.9454014e-01   3.0575878e-01
  -1.5989854e+00   1.7897815e+00
   3.1142853e-01  -2.8738068e-01
  -6.8984674e-01  -7.2881800e-01
  -4.0165734e-01   8.4480211e-03
   4.3736934e-03   4.0683531e-01
  -7.1594979e-01  -6.8972996e-01
  -2.4525917e+00  -6.1338863e-02
   6.6483117e-03   2.3736908e+00
   8.5741522e-02   2.3001430e+00
  -1.6973865e+00   1.6562284e+00
  -7.5504893e-01   7.2658516e-01
  -6.2801801e-03  -4.1653486e-01
   1.7521662e+00   1.7181966e+00
  -6.7407435e-01  -7.3485372e-01
  -2.5005303e+00   6.8907919e-03
   1.7170677e+00   1.6477916e+00
  -2.3573812e+00  -3.9043464e-02
  -1.5997192e+00   1.6255407e+00
  -2.4985745e+00  -5.2883815e-03
  -1.6887771e+00   1.7158285e+00
  -7.0966508e-01   6.9347537e-01
   1.1355397e-02  -4.1163338e-01
   1.7350774e+00   1.6470535e+00
   1.6086068e+00   1.7858275e+00
  -2.9915333e-01   2.8435008e-01
  -2.9834396e-01   2.8973169e-01
  -2.2709244e+00  -1.9793733e-02
   7.0548880e-01   7.2405946e-01
   4.2435546e-02  -2.4843902e+00
   2.4628463e+00   4.7035821e-02
   4.2173916e-01   1.6497120e-02
   7.0653818e-02   2.3721514e+00
   5.0430667e-03   1.0123641e+00
  -3.3256777e-02   9.7740217e-01
   9.5594969e-02   2.4058899e+00
   3.0116249e-02   2.4030910e+00
  -4.1463924e-01   8.1162136e-03
   3.0336652e-01   3.0242895e-01
  -1.0511641e+00  -4.9940848e-03
  -2.8380566e-01   2.8818138e-01
  -1.5265900e-03  -4.2590358e-01
   1.6571530e+00   1.6460014e+00
   9.8239925e-01  -1.4649063e-02
  -2.0277811e-02  -2.4361885e+00
  -7.0598377e-03   4.0574643e-01
   1.6654357e+00  -1.7309524e+00
   7.8916097e-03   4.2108360e-01
  -7.7877038e-02  -2.5072139e+00
   7.0485293e-01   7.0327401e-01
  -2.8890462e-01  -2.8079023e-01
  -9.9067255e-01   2.1346938e-02
  -1.7744773e+00  -1.7162268e+00
  -1.7914678e+00   1.6612937e+00
   1.0134226e+00   2.3919514e-02
   2.4432246e+00   8.9942861e-02
   6.6484241e-01   6.8082143e-01
  -1.2243716e-03   4.2391204e-01
  -7.2585185e-01   7.1145049e-01
  -2.8085497e-01  -2.9098515e-01
  -1.1143770e-02  -2.3884146e+00
  -2.3775515e+00  -2.0462747e-03
  -7.9572901e-03   4.2006620e-01
   4.1948660e-01  -9.8949675e-03
   1.0044578e+00   2.8975769e-02
  -2.9000322e-01  -2.8490456e-01
   1.7526070e+00  -1.6663541e+00
  -7.2483127e-01   7.1100634e-01
   1.0179848e+00   1.7868164e-02
  -4.1835332e-01   7.0121959e-03
  -3.8167279e-03  -1.0083910e+00
  -2.7918520e-01   2.8991194e-01
  -3.0546985e-01   3.0030566e-01
  -1.0083601e+00  -2.2976207e-02
   2.8954433e-01  -2.8003533e-01
   1.0273922e+00   8.9710117e-03
   1.6119963e-02   4.0655607e-01
   1.3729983e-02  -9.8434391e-01
  -3.0076296e-01   2.8995151e-01
  -2.3688739e-02  -2.4834214e+00
  -7.3204138e-01   7.5232678e-01
   1.0261571e-01  -2.4333641e+00
  -1.7325674e+00   1.7803106e+00
  -1.6767989e+00   1.6835011e+00
   6.9666540e-01  -7.3879196e-01
  -2.7190055e-02  -1.0154960e+00
  -9.3428425e-03  -4.1937787e-01
   4.2873481e-01   8.6632716e-04
  -9.8977858e-01   3.0470288e-02
   7.1114655e-01   6.9054111e-01
   1.0089913e+00   3.8068086e-03
  -1.6693167e+00  -1.6589993e+00
   2.1473307e-03  -4.1044997e-01
   1.0226988e+00  -8.8114741e-03
   8.2389881e-02  -2.4748847e+00
   1.6055900e+00   1.7292207e+00
  -2.8693104e-01   2.9262018e-01
  -1.6990131e+00   1.7333050e+00
  -1.6736654e+00   1.7158073e+00
   7.0137033e-03  -4.2517251e-01
  -1.5234345e-02  -1.0136001e+00
   2.6096104e+00   5.4653953e-02
   2.8834246e-01  -2.9902384e-01
  -2.9312438e-01   2.7748021e-01
   2.4324211e+00  -1.9884856e-02
   1.7628623e+00   1.7221709e+00
  -7.5498625e-02   2.3133153e+00
  -1.7853357e+00  -1.7743041e+00
  -3.0143870e-01  -2.8829400e-01
  -2.8591414e-01   2.9461338e-01
   2.9196870e-01  -2.9908938e-01
  -2.8533120e-02   1.0189193e+00
  -4.2591137e-03   4.2448361e-01
  -5.2749461e-03  -4.1386387e-01
  -2.3682492e+00  -3.4883500e-02
   7.3885522e-01   7.2859504e-01
  -7.2985572e-03   4.2136461e-01
   1.1512899e-02  -2.3750912e+00
   1.7530021e+00   1.6483580e+00
   2.8876311e-01  -2.9225506e-01
   1.5801176e-02  -4.1599150e-01
   2.8170967e-01   2.9310013e-01
   1.0215274e+00   3.4118505e-02
  -3.2051758e-03  -4.3674401e-01
   1.5940676e+00  -1.7598160e+00
   1.7161459e+00   1.6911873e+00
  -6.6737482e-01   7.1767275e-01
  -2.8475527e-01  -3.0330064e-01
  -7.0070782e-01  -7.1505380e-01
   1.7129224e+00   1.7046810e+00
  -3.0129144e-01  -2.9588113e-01
   2.4800145e+00   6.8529700e-03
  -1.0038047e+00  -1.8731217e-02
   1.7067465e+00  -1.6459825e+00
   7.0122638e-01  -7.0466025e-01
   6.3608620e-02   2.4053211e+00
  -1.6418277e+00   1.7121852e+00
   1.0150415e+00  -3.3604990e-03
  -2.8291553e-03   3.9573732e-01
   1.6747139e+00   1.7102341e+00
  -2.9822801e-01  -2.9851129e-01
  -2.4684877e+00  -3.6177591e-02
   1.6920136e+00   1.6675647e+00
   5.8428429e-02   2.4145139e+00
  -1.6005728e+00   1.6184300e+00
  -2.8891620e-01   2.8468447e-01
   4.1846772e-01  -8.5802672e-03
  -6.9709669e-01   7.5259701e-01
  -6.2846556e-03  -4.1262791e-01
   1.0171654e+00  -2.0140156e-02
  -8.2348489e-03   1.0102248e+00
   2.7566217e-03   2.4328893e+00
   2.9429187e-01  -2.9379875e-01
   1.7114034e+00   1.6599149e+00
   1.3464435e-02   9.8383314e-01
   6.9405337e-01   7.3149441e-01
   2.8736417e-01   2.7976123e-01
   3.0300907e-01  -2.8486849e-01
  -4.1480787e-01  -6.7809404e-03
  -4.2635059e-01   1.8549317e-02
  -2.3308760e+00   5.0185249e-02
  -2.3425485e+00   7.0857724e-02
  -7.3289567e-01   7.0088778e-01
  -1.6572576e+00  -1.7064585e+00
  -3.9862537e-01  -9.3844775e-03
  -4.2701155e-01  -6.5450131e-03
  -9.7293820e-01   1.2309265e-02
   2.3662285e+00   9.5212235e-02
  -4.2444460e-01   3.8440339e-03
   1.7064706e+00   1.7016493e+00
  -1.6288557e+00   1.7223605e+00
  -1.5992536e-02  -9.8889748e-01
  -1.7541932e+00   1.7222323e+00
  -2.3259111e+00  -8.1855184e-02
   1.1650915e-02  -4.2286006e-01
   1.7598413e+00  -1.7164775e+00
   6.9897153e-01  -7.3773248e-01
   1.6458475e+00   1.7808531e+00
   1.0009672e+00  -1.4171989e-02
   7.0979788e-01   7.3503561e-01
   7.1134131e-01  -7.1881695e-01
   1.0139870e-02   9.9098194e-01
  -7.2563805e-01  -7.4053403e-01
   7.0608979e-01  -7.2541982e-01
  -9.8491662e-01   4.8920252e-02
  -9.9826789e-01   4.6897748e-03
   2.4573184e+00  -1.0545823e-02
   2.3273023e+00   5.7697778e-02
   7.0992124e-03   4.1680816e-01
  -2.3877569e+00  -5.0489440e-02
   6.8584673e-04   9.6250842e-01
  -4.1154484e-01  -5.1262586e-03
   3.0026623e-01   2.9960602e-01
  -2.7736700e-01  -2.9206659e-01
  -7.7207396e-03   2.4382461e+00
  -2.9344364e-01  -2.7912659e-01
   4.2389024e-01  -2.5788269e-03
  -1.6252780e+00  -1.6857117e+00
  -8.2465700e-02  -2.4835855e+00
   4.0702947e-01   1.1749389e-02
  -4.2643817e-01   5.2721004e-03
  -1.0188948e+00   7.5737592e-03
  -7.0925909e-01  -7.1042646e-01
  -1.6863936e+00  -1.6931312e+00
   9.1836184e-02  -2.5162502e+00
  -1.7386294e+00   1.8145179e+00
  -4.0519139e-01  -4.8662890e-03
   1.8227588e+00  -1.7258079e+00
  -1.8394056e-02   9.7918876e-01
  -4.0432337e-01   2.9818550e-03
   6.5305757e-01  -6.8136494e-01
   1.6769222e+00  -1.7075511e+00
  -2.3995561e+00  -7.1913096e-04
   1.0046164e+00  -1.3442085e-02
   5.9876224e-03  -1.0083942e+00
  -4.8538342e-03   4.2130818e-01
  -1.7826641e+00  -1.6835706e+00
   1.1870427e-02   4.2080047e-01
   1.0107472e+00  -1.5472365e-02
  -7.2309309e-01  -7.3187806e-01
  -9.9459749e-01  -1.8331303e-02
  -6.5878179e-01   6.7463573e-01
   4.2219012e-01   1.7745379e-02
  -2.9111834e-01  -2.9443476e-01
  -2.4368459e+00   1.2925504e-01
   6.9389030e-01  -7.0197360e-01
   3.2676949e-02  -9.9518142e-01
  -2.9880145e-01   2.9573104e-01
  -4.4731819e-03  -1.0018875e+00
  -3.9966194e-01   1.4199686e-03
   2.8016345e-01  -2.9374848e-01
  -2.8349517e-01   2.9268338e-01
   2.9344708e-01   2.9817992e-01
   7.0806312e-01   7.0226350e-01
   9.8875438e-01   2.1722590e-02
   2.7026182e-03  -4.0862371e-01
  -2.9305646e-01   2.8201174e-01
   9.0032250e-04   3.9562496e-01
   1.2647885e-02   1.0235129e+00
  -2.7730688e-01  -2.9456886e-01
   9.9516218e-01   1.0468589e-02
   6.9877169e-01  -7.0322674e-01
   2.5284774e+00  -1.4326545e-02
   1.7162937e+00   1.6541393e+00
   1.0072791e+00  -2.3926307e-02
  -3.0380695e-01  -2.9842491e-01
  -7.0668140e-01   6.8902683e-01
   1.6722466e+00  -1.6950442e+00
   3.0332920e-01   2.9860229e-01
  -2.5265891e-02  -2.3447371e+00
  -9.9907485e-01   1.5350838e-02
   5.9097126e-03  -1.0105564e+00
   2.2519122e-03   4.0287675e-01
  -6.9736801e-01   6.9217130e-01
   2.9267581e-01  -2.9520452e-01
   6.8298969e-01   7.1453265e-01
  -5.5511691e-02   2.4128696e+00
  -1.6998016e+00   1.6237113e+00
  -3.0132140e-01   2.8828951e-01
  -2.7803452e-01   2.7794094e-01
  -3.4666748e-02   2.3882925e+00
  -7.1283179e-01  -6.9107355e-01
   7.4186912e-01  -7.0828798e-01
   4.0575288e-02   9.7416320e-01
   2.3102845e+00   2.4958299e-02
   1.8755103e-02  -9.9839991e-01
  -9.8495630e-01   8.7660174e-03
  -1.6916319e+00  -1.6917899e+00
   6.8204179e-01   7.2254745e-01
   2.4380596e+00  -2.6063025e-02
  -3.1062278e-01   3.0037560e-01
   2.0241432e-02   1.0151460e+00
   4.8369389e-02   2.4103015e+00
  -1.4037702e-02  -9.8909833e-01
  -1.6964803e+00  -1.6328372e+00
  -2.9901017e-01   3.0604024e-01
   9.9967221e-01  -5.6537624e-03
  -1.0399862e+00   3.0304542e-05
   1.7664487e-02  -2.4938206e+00
   4.0760240e-01  -3.6965756e-03
  -7.2769321e-01   6.9383001e-01
   6.2349037e-02  -2.3435757e+00
   2.3810385e-03   4.2332521e-01
   2.8698040e-01  -2.9985676e-01
  -9.9765973e-01  -2.1972253e-02
   2.3529142e+00   3.3215493e-02
  -3.9936804e-03   4.2274829e-01
  -9.7553307e-01  -1.9874281e-02
  -3.0083649e-01  -3.0312956e-01
  -6.7939266e-01  -7.3122957e-01
  -3.0918473e-02  -1.0007091e+00
  -6.9784333e-01   7.1229033e-01
  -6.9434988e-01  -7.0588731e-01
  -2.5168971e-02   1.0031695e+00
   1.6711086e+00   1.8124681e+00
   5.7593464e-03  -2.3721363e+00
  -9.4080320e-03  -9.9208567e-01
   1.7841048e+00   1.6812315e+00
  -1.0127625e+00   2.4566588e-02
  -2.8581160e-01   2.9428429e-01
  -2.9074133e-02   2.4156213e+00
   1.3274756e-02   4.3011594e-01
  -5.1400209e-03  -1.0086010e+00
  -1.7249132e+00   1.7624861e+00
  -1.0147507e+00   2.9526269e-03
   6.8170840e-03  -1.0019914e+00
  -2.9128716e-01   3.0497887e-01
   1.0947413e-03   4.2321845e-01
   3.0026891e-01   2.8767393e-01
   1.7599098e+00  -1.7243110e+00
  -1.6412786e+00  -1.6282449e+00
  -1.6251320e+00  -1.6790152e+00
  -9.8330779e-01  -3.1486136e-02
   2.9840460e-01  -3.1374061e-01
   3.0021643e-01  -2.9833225e-01
  -1.5482094e-02   9.7587003e-01
   1.6687721e+00   1.7022323e+00
   6.3782829e-03  -2.4776660e+00
   6.8384221e-01   7.2505700e-01
  -1.6838209e+00   1.7963835e+00
  -1.7135006e+00   1.7439555e+00
   2.5535438e+00  -8.7448538e-02
  -5.5491027e-03  -4.0643831e-01
  -9.9587143e-01  -1.3533546e-02
   1.7580262e+00   1.7493910e+00
   2.4146468e+00  -3.5759914e-02
  -3.2476609e-02  -2.3703492e+00
  -4.0654680e-02   1.0156292e+00
   6.9805770e-01   7.3176343e-01
   3.7160311e-05   9.7440842e-01
   2.8576061e-01  -2.9437829e-01
   6.1122240e-03  -9.7652340e-01
  -6.3639375e-02   2.3891416e+00
  -7.1366004e-01   7.1411107e-01
   7.1519487e-01   7.1204718e-01
  -5.6645028e-03   4.1051187e-01
   2.1762677e-02   1.0051885e+00
   2.9370352e-01   2.7808532e-01
  -2.9292286e-01   3.0252755e-01
  -6.9906152e-01   7.0124174e-01
   1.7674461e+00  -1.7187875e+00
   9.8076229e-01  -2.6225063e-02
  -5.0887579e-02  -2.3773105e+00
  -7.3694385e-01   7.1422059e-01
  -9.9370648e-01  -1.5976552e-02
  -9.8717990e-03   2.3876337e+00
   7.1766432e-01   6.9208711e-01
  -5.0026487e-03   4.0744144e-01
  -4.0154213e-01  -4.5089076e-03
  -3.0135655e-01   3.0433135e-01
   1.7570463e+00  -1.8100126e+00
  -6.6291656e-02   2.4138545e+00
  -4.0826515e-01  -1.1862629e-02
  -1.3419768e-02  -4.0779846e-01
  -7.2678770e-01   6.9674266e-01
  -4.3110572e-01  -2.9382563e-03
  -7.0070908e-01  -6.9800724e-01
  -1.7771853e+00   1.6128499e+00
  -9.7914521e-01   1.0991805e-02
  -6.9807417e-01  -7.0849967e-01
   1.7181104e+00   1.5707506e+00
   7.0809906e-01   7.1174811e-01
   2.4136095e+00  -1.0442062e-02
  -2.9072138e-01  -2.9976991e-01
  -1.4348390e-02   1.0001473e+00
   3.8879682e-01   6.0637352e-03
  -4.4712636e-02   9.9026488e-01
  -7.0293288e-01   6.9214751e-01
  -1.7260370e+00  -1.6613700e+00
   3.0105900e-01   2.8300141e-01
  -1.8579472e-02   2.3995430e+00
  -9.9407671e-01  -1.8879256e-03
  -1.8042171e+00  -1.7771988e+00
  -1.6579766e+00  -1.7036272e+00
  -2.9349528e-01   2.8604578e-01
  -6.9265177e-01   7.1990001e-01
   1.0338490e-02   1.0246776e+00
  -2.3266531e+00  -3.2411594e-02
   4.1613008e-01  -6.4526316e-03
  -6.8501703e-01   7.2002273e-01
  -3.0115952e-01   2.8227433e-01
  -4.2201868e-03   4.0273228e-01
  -3.0899997e-05   4.0145054e-01
  -2.3684588e+00  -8.5558046e-03
   9.9616015e-01   8.2056163e-03
   1.9407348e-02  -2.5152829e+00
   2.8136436e-01   2.8835153e-01
   1.6920519e-02   9.8500314e-01
   7.9355957e-03  -4.1922037e-01
   1.6715749e+00  -1.6798654e+00
  -2.7973391e-01  -3.0728551e-01
   1.5873964e+00   1.7039413e+00
   2.7297420e-01   2.8786602e-01
  -9.8482415e-01   8.1586296e-03
   1.7138129e+00  -1.6425699e+00
  -1.7207564e+00  -1.7612160e+00
  -2.8663917e-01  -2.8405935e-01
   2.8876685e-01   3.1253725e-01
   2.8653137e-03  -4.1890778e-01
  -9.8156285e-01   9.9548822e-03
   1.6954735e+00  -1.7631166e+00
  -7.0956177e-01   6.9787632e-01
  -7.0675885e-01   7.0292278e-01
  -3.0902048e-01   2.8051147e-01
   1.0081265e+00   1.0287970e-02
  -7.0467232e-01   7.1283233e-01
   1.7940669e+00  -1.7354006e+00
   7.2171135e-01   7.1412116e-01
   2.9277390e-01   2.8569482e-01
  -7.1115695e-01  -7.2220766e-01
  -3.9802965e-01   5.4194726e-03
   2.8651920e-01  -2.9266029e-01
  -7.0979050e-01  -6.8812212e-01
   1.0191784e+00   7.4317071e-03
  -1.6652048e+00  -1.6433377e+00
  -2.9009654e-01   2.8577573e-01
   5.5228256e-02   2.4785742e+00
   2.1879537e-04  -9.8867584e-01
  -7.1266750e-01  -7.0343430e-01
  -8.4271061e-03  -4.1400073e-01
  -1.7928468e+00  -1.7705072e+00
  -2.8907537e-01   2.9296861e-01
   7.1033875e-01  -6.8195319e-01
  -9.9991087e-01   1.8731330e-02
   7.1082062e-01  -6.8696950e-01
  -1.6815618e+00  -1.7354174e+00
   2.5213960e+00   2.7752262e-02
   6.9988245e-01   7.0833356e-01
   2.9420407e-01  -2.8279878e-01
   9.8191677e-01   5.8004772e-03
  -9.9610347e-01   2.0069282e-02
  -9.4452029e-03  -2.3437939e+00
   2.9035171e-01   3.0587874e-01
  -2.9456533e-01   2.9132763e-01
   1.7766924e+00   1.7404985e+00
   7.0373927e-01   7.0507104e-01
  -1.7151379e+00   1.6484189e+00
   1.7012658e+00  -1.8403503e+00
  -7.1664064e-01   6.8005300e-01
  -3.4752878e-04   9.8907847e-01
   1.7925666e-02   4.2397819e-01
  -2.9194211e-01  -2.9018760e-01
  -4.1521257e-02  -2.3493278e+00
  -1.0001610e+00  -2.8708607e-03
  -1.9308579e-02   1.0064288e+00
  -3.0523898e-01   2.8686726e-01
   2.8155176e-03  -4.2117028e-01
  -3.7438733e-02   1.0082627e+00
   8.8187190e-02   2.4010796e+00
   1.5565732e-03  -4.1493549e-01
   6.7323224e-03  -9.9371507e-01
   1.6729803e+00   1.7070140e+00
   3.0275257e-02   1.0355749e+00
  -1.7362097e+00  -1.7852935e+00
   2.0115526e-02  -1.0183558e+00
   1.7755910e+00   1.7130397e+00
  -1.6259523e+00   1.6798826e+00
  -3.0440954e-01   2.9623293e-01
  -4.0484977e-01  -2.8758920e-03
   1.7945453e+00   1.7774902e+00
   4.0367785e-01  -7.3982249e-03
   6.7848059e-01   7.2073446e-01
   7.0239977e-01   7.0396386e-01
   3.0188002e-01   3.0024580e-01
  -9.9151560e-01  -1.6479340e-03
  -1.6485679e+00  -1.6409095e+00
   2.9008871e-01  -2.9053362e-01
   4.1581143e-01  -2.9944525e-03
  -6.9139532e-01  -6.8113060e-01
   6.9449500e-01  -7.2538214e-01
   2.3652049e+00  -3.3302977e-02
  -4.2826734e-01  -5.3723183e-03
   2.8825138e-01   2.8754737e-01
   2.9894038e-01  -2.9977925e-01
  -2.8187866e-01   2.9508550e-01
  -1.7268956e+00  -1.7340414e+00
  -1.6633935e+00  -1.7566442e+00
  -1.2360668e-03  -4.1906887e-01
  -8.6374654e-03  -1.0087731e+00
  -2.9668532e-01   3.0212035e-01
  -1.0254274e+00  -2.0981491e-02
   3.0022533e-01  -2.8936555e-01
  -3.9854393e-01  -5.2081284e-03
   1.0220755e+00  -4.6391259e-03
   5.1636783e-03   4.1024346e-01
   1.6922380e+00  -1.7269050e+00
  -2.8888508e-01  -2.9556872e-01
  -3.0113505e-03   4.2798001e-01
   1.0270895e+00   3.3970245e-02
  -1.7203376e-03  -4.1320318e-01
  -1.7095395e+00   1.6648109e+00
  -6.7058451e-01  -7.2474211e-01
   7.1452606e-01   7.1987782e-01
   4.0899594e-01  -2.0518326e-03
  -3.8423535e-03   4.1242590e-01
  -1.7465821e+00   1.7604982e+00
  -5.9810300e-03  -1.0282740e+00
   2.8063497e-01  -2.9765469e-01
  -7.1312637e-01  -7.1558282e-01
   2.8466932e-01   2.8566091e-01
  -1.0002055e+00  -7.0388571e-03
  -1.3983898e-02   9.9210407e-01
  -3.0648789e-01   3.0319490e-01
   9.8166869e-01   6.6642225e-03
   1.1576317e-02  -9.8950173e-01
  -2.9984100e-01   3.0200235e-01
  -1.1108776e-02   1.0307561e+00
   3.6821737e-03  -4.0766997e-01
  -1.6231166e+00  -1.6446037e+00
  -2.9771611e-01   2.7297040e-01
  -2.0938635e-03   1.0019233e+00
   3.5886743e-02   2.4795501e+00
   7.2144715e-01  -7.1089877e-01
  -4.8423704e-02  -2.4528558e+00
  -9.8725618e-03  -1.0088584e+00
   3.0122861e-01   2.8690222e-01
  -9.9928515e-01   2.4032667e-02
   4.1467612e-01   7.4293509e-03
   2.8202500e-01  -2.9332758e-01
  -2.8315221e-01  -2.8837074e-01
   2.4895029e+00   5.6333892e-03
  -1.8870290e-02   9.6495181e-01
   1.6480610e+00  -1.6998058e+00
   4.0149590e-01  -2.1670300e-02
  -9.6700275e-01   7.4592049e-03
  -2.8486262e-01   2.9037044e-01
  -7.5975571e-01   7.3770202e-01
   4.0688826e-01   4.9617634e-03
  -1.5296042e-02  -3.9928193e-01
  -2.2072243e-02   2.4673553e+00
   2.8764753e-01   2.9168615e-01
  -4.2801942e-01   4.4807559e-03
  -2.8051173e-01   3.0029667e-01
  -2.9254929e-01   2.9731355e-01
  -6.9730094e-01  -7.0849028e-01
  -3.7560912e-03  -1.0073257e+00
  -9.8290033e-02   2.4493639e+00
   7.2090590e-01   7.3271117e-01
  -7.2573578e-01  -6.9382116e-01
   2.7625401e-01   3.0192794e-01
   2.4002276e+00  -3.8214850e-02
  -9.8771332e-03   4.0796075e-01
   3.0297590e-01   2.9450317e-01
   1.3044645e-02  -2.4136219e+00
  -1.0125007e+00   2.3883357e-02
   4.0687203e-01  -7.1517441e-03
  -4.8648427e-02   2.4235358e+00
  -6.1992134e-02   2.4351513e+00
  -2.4835312e+00  -3.3771674e-02
  -2.4267567e+00   5.8698971e-02
   6.9296835e-01  -6.9423166e-01
   3.9730489e-01  -4.7508364e-03
  -1.6847365e+00   1.7832391e+00
   4.1398507e-01   6.0722929e-03
  -2.9072884e-01   3.0214357e-01
   8.2366058e-05   1.0031930e+00
  -1.7617795e+00   1.6744353e+00
   5.8466858e-02  -2.2934377e+00
  -9.8561291e-01   6.8619371e-03
  -9.8239999e-01  -3.3201816e-02
  -3.9875154e-01   5.9091939e-04
   1.6678884e+00  -1.8153169e+00
  -3.6264526e-02  -2.4589723e+00
  -5.4778486e-03  -1.0126410e+00
  -1.7098503e+00  -1.5803621e+00
  -2.6198650e-02  -2.4476711e+00
   9.8247402e-01   2.0471870e-02
   1.6537147e+00  -1.7063041e+00
   2.3972245e+00  -1.6513155e-02
  -1.7295043e+00  -1.6478651e+00
  -2.4764643e+00  -1.0494719e-01
  -2.8631898e-01   2.7822154e-01
  -1.7191385e+00  -1.7443605e+00
  -3.0777319e-01   2.9368135e-01
  -2.2375927e-02   9.9873928e-01
  -5.9997916e-03   4.1102365e-01
  -7.0080686e-01   7.1140596e-01
   1.6615936e+00   1.7098448e+00
   1.6467659e+00   1.7306037e+00
  -1.8570287e-02  -1.0061997e+00
   3.0313276e-01   2.9120382e-01
   1.1719678e-03   9.7931133e-01
   1.0900326e-03  -4.0253665e-01
   1.0066686e-01   2.3588130e+00
   3.1323102e-01  -3.0146531e-01
   7.2496121e-01  -6.9750855e-01
  -1.7860859e+00   1.7436134e+00
  -1.3540214e-02  -9.6237437e-01
  -2.3910930e-03  -1.0046735e+00
   1.7316128e+00  -1.6922181e+00
   2.9998786e-01  -2.8705825e-01
   8.4128491e-03   9.9130125e-01
   4.8509217e-03  -4.1665600e-01
   2.8859462e-01  -2.7935471e-01
   1.0743499e-02  -9.6932928e-01
  -1.7139881e+00   1.7421763e+00
  -7.1529297e-01   6.7363246e-01
   2.4545462e+00   8.4392360e-02
  -7.2848161e-01  -6.9367350e-01
  -3.0054891e-01   2.9259163e-01
  -7.2054514e-01   6.9801338e-01
   1.6477027e+00   1.6710297e+00
   1.6305292e+00   1.6759678e+00
  -6.7433489e-02  -2.3907975e+00
  -2.8918379e-01  -2.8244533e-01
   7.0766547e-01  -7.0636649e-01
   1.7579095e+00  -1.7294724e+00
   1.7328377e+00  -1.6676428e+00
   1.6974786e+00  -1.7767661e+00
   1.8220781e+00  -1.6583645e+00
   2.9369795e-01   2.8458859e-01
   1.5523466e-02  -4.1484432e-01
  -5.4581166e-04   9.8499874e-01
   6.8945159e-01  -6.9228975e-01
   6.2642870e-02   2.3729994e+00
  -6.8874422e-01   6.8854852e-01
  -1.7594847e+00  -1.6792151e+00
   2.9196135e-01  -2.8649552e-01
   7.7259263e-02   2.3657855e+00
   1.6779131e+00  -1.6154225e+00
   8.1892693e-02  -2.4020024e+00
   3.0806904e-03  -4.0080029e-01
   2.0328983e-02   9.6889118e-01
  -3.0841675e-01  -3.0080881e-01
  -7.1822718e-01   7.1326785e-01
  -4.1865077e-01  -2.5142917e-02
  -4.0892488e-02  -2.3580887e+00
  -1.7619796e+00   1.7777053e+00
  -7.0928093e-01   7.1367670e-01
  -3.1327108e-01   2.9956955e-01
   7.3109254e-01   6.8839969e-01
  -6.8680010e-01  -6.8747335e-01
  -6.9986151e-01   7.1251840e-01
  -3.0280318e-01   2.8505503e-01
   1.0078791e-01   2.5065700e+00
  -7.2876342e-01  -7.2102241e-01
  -7.0875006e-01  -7.1886967e-01
   7.1293057e-01  -6.8306274e-01
   1.7787955e+00  -1.6893043e+00
   4.0844633e-01  -6.7593544e-03
  -5.4771754e-02   2.4210667e+00
  -7.0367408e-01   6.9859484e-01
  -1.6998272e+00  -1.6565872e+00
  -1.2616050e-01   2.4232562e+00
   1.8369789e+00  -1.6343820e+00
  -1.0979933e-01  -2.5308827e+00
  -4.2185997e-01   2.7491618e-03
   1.6839582e+00  -1.7077431e+00
  -4.6508205e-03  -4.0373498e-01
  -3.6569033e-02   2.4679599e+00
  -2.9358503e-01   2.7569860e-01
   4.2396627e-01   6.7264566e-03
  -2.8567046e-01  -2.9308266e-01
  -2.7726510e-03  -1.0097553e+00
   2.8019428e-02   1.0145139e+00
  -9.9027262e-01  -1.6108265e-02
   7.4697806e-01   7.2450858e-01
   1.7394288e-02  -9.9721434e-01
  -1.7112679e+00   1.6785492e+00
  -2.4836093e+00  -9.4906365e-02
   4.1872448e-01   1.5319017e-02
  -1.0114738e-02  -2.4205203e+00
  -1.7039160e+00   1.6443957e+00
   5.0856045e-03   4.1227504e-01
  -2.4366722e-03  -4.0946006e-01
   7.1434056e-01   6.6427528e-01
   2.4625352e+00   6.1574903e-02
  -1.7619630e+00  -1.7591436e+00
  -2.6198942e-02  -2.4404652e+00
  -4.0697917e-01   1.3354886e-02
  -1.7391804e+00  -1.7047509e+00
  -2.3436692e+00  -5.8901520e-02
  -7.0270683e-01   6.8776954e-01
   1.6976631e+00  -1.6138963e+00
   9.8381261e-01   1.5304543e-02
   4.2092793e-01   6.3125420e-03
   4.0021505e-01  -2.1159180e-03
   2.8523482e-01   2.8401437e-01
  -2.8464875e-01  -3.0185105e-01
   1.8176857e+00  -1.7156088e+00
   9.8956683e-01   1.1661454e-02
  -9.9076374e-01  -1.3923112e-02
  -2.3839895e+00  -1.3784838e-02
  -1.7835348e-02  -9.9256303e-01
  -1.6492485e+00  -1.6836464e+00
  -1.6495439e+00  -1.7144627e+00
  -1.7596802e+00  -1.7363407e+00
  -5.7574045e-02   2.3487612e+00
  -7.2211000e-01   6.8940590e-01
  -2.8998017e-01   2.8732148e-01
  -1.0826235e-02   1.0105303e+00
  -2.4601363e+00   2.8562954e-02
   2.8999074e-01  -2.9793305e-01
  -4.2394652e-01   4.4201055e-05
   1.7021008e+00   1.6964085e+00
  -2.9059540e-01  -3.0307975e-01
   4.2966411e-01  -2.4871868e-02
  -5.5627231e-03   1.0020633e+00
  -3.5824660e-04   4.1404981e-01
   1.3038163e-02   1.0068614e+00
  -9.7280843e-01   6.3314999e-03
  -1.7545386e+00   1.8080572e+00
   1.1027007e-02  -9.8178887e-01
   7.9241857e-02   2.3370081e+00
  -2.0039914e-02  -2.3937655e+00
  -8.0945241e-03   4.2625712e-01
  -1.7379462e+00   1.6732753e+00
  -7.1884140e-01  -7.2061181e-01
  -7.0660108e-01  -6.8811506e-01
  -1.5191622e-03  -4.2946508e-01
  -2.9400989e-01  -2.9093612e-01
  -6.9218665e-01  -6.8603578e-01
   6.7143179e-01  -6.9379503e-01
   1.7166209e+00  -1.6457952e+00
  -7.1451532e-02  -2.3971062e+00
  -1.7034762e+00   1.7029392e+00
  -1.0119693e+00  -1.7571708e-02
   1.7543889e+00  -1.7882434e+00
  -7.2730477e-01  -7.0668912e-01
   9.3171752e-03   1.0168814e+00
   2.3211474e+00  -2.6371677e-02
   3.0172746e-01  -2.8395512e-01
   2.3760233e+00  -8.0491594e-02
   7.0049630e-01   7.1051759e-01
  -2.9908755e-01   2.8571949e-01
   2.9499922e-01   2.7713370e-01
  -2.7074880e-02   2.4630634e+00
   2.5903576e-03   4.1543925e-01
  -1.6630915e+00  -1.6372156e+00
  -2.3776062e+00   1.0818448e-01
   1.6846185e+00  -1.6742841e+00
   7.2098108e-01   7.0459665e-01
  -1.2066089e-02  -4.3308051e-01
  -1.2647680e-02  -1.0069744e+00
  -9.9745696e-01  -4.1297027e-03
   6.9128674e-01  -7.3558980e-01
  -1.6916110e+00  -1.7372098e+00
  -1.8258854e-02  -2.5119158e+00
  -6.7235431e-01  -6.9067294e-01
   1.7843052e+00   1.7488282e+00
  -4.0771040e-01  -4.8749932e-03
  -2.8685263e-01  -2.8209304e-01
   3.8108370e-03  -9.9705554e-01
  -2.9814232e-01  -2.9693653e-01
   2.2622535e-03  -9.9350555e-01
   2.4239835e+00  -4.2233470e-02
  -4.2180773e-01  -2.5037350e-02
   2.5522405e-03  -4.1722929e-01
  -7.0532976e-01  -7.0372182e-01
   9.8679927e-01  -1.2860664e-03
   2.5138493e+00   6.5065449e-02
  -1.0872842e-03   4.0986985e-01
   7.2416003e-01  -6.7659406e-01
  -1.7493083e+00  -1.6232639e+00
  -7.1972009e-01   7.0584505e-01
   5.6067989e-03   1.0099629e+00
   2.7973755e-01   3.0690079e-01
  -1.2132760e-02   4.0724294e-01
   1.6912195e+00   1.6597623e+00
  -2.4724511e+00  -1.2601963e-02
  -2.8544940e-01   3.0102404e-01
  -6.9783686e-01   7.1135538e-01
   2.8963304e-01  -2.8118909e-01
  -1.8098697e+00  -1.7035588e+00
   3.6300215e-03   4.1824027e-01
   9.9305228e-01  -2.4717007e-02
   1.0057378e+00  -7.7120259e-03
  -2.3653545e+00  -3.2761106e-02
   3.9468344e-01  -4.7338958e-03
  -7.0599236e-01   7.2439590e-01
   2.6395270e-03   4.1202228e-01
   1.7630618e+00  -1.7231998e+00
  -5.1977911e-03  -2.3090049e+00
  -4.1021259e-01  -1.9725944e-02
   2.3883200e+00   1.5115926e-02
   1.7064625e+00   1.6770749e+00
  -2.3259235e+00  -1.2265794e-01
   1.6913772e+00   1.6479064e+00
  -4.0288725e-01  -1.4643936e-02
   4.1982946e-01  -7.4699197e-03
  -3.0031991e-01  -2.9898234e-01
  -2.7573551e-01   2.8249210e-01
   1.1105073e-03   4.3273726e-01
   4.0500507e-01  -5.4352509e-03
  -4.0744525e-01  -1.4077982e-02
  -9.9694777e-01  -2.1219569e-02
  -2.3873653e+00  -7.5200246e-02
   7.0836190e-01  -6.9192090e-01
  -9.6428512e-04   4.2746484e-01
   1.7123316e+00  -1.6806067e+00
  -7.1024170e-01   6.9138819e-01
  -5.7340739e-03  -4.2954913e-01
  -3.0709327e-01   2.9203473e-01
   1.0038928e+00   2.7960526e-02
   2.3159645e+00  -4.3354382e-02
  -3.0468210e-02   2.3825122e+00
   2.7499086e-01   2.8782724e-01
   4.0887054e-01   3.8230520e-03
   9.8836931e-01   3.9799071e-03
   3.0483709e-01  -3.1308476e-01
  -1.6769738e+00  -1.7098517e+00
   6.9428200e-01   7.0773618e-01
   2.5171447e+00   1.4528433e-02
  -9.8751727e-01   2.4800889e-02
   9.9364409e-01  -1.6980154e-02
   1.0047433e+00   1.2749829e-02
  -1.7017065e+00  -1.7853117e+00
   7.1693730e-01   7.2189208e-01
   3.0181521e-01  -2.9588384e-01
   7.9486237e-02  -2.4652277e+00
  -1.6323801e+00   1.6423141e+00
   2.4555694e+00   3.3334537e-02
   2.8058794e-01   3.0844936e-01
   4.1352735e-01  -1.1782286e-02
  -3.6243793e-03  -4.1227276e-01
  -8.7525103e-04   4.1970908e-01
  -7.7294013e-03   2.4437843e+00
  -2.7044279e-02   2.4316266e+00
  -2.9388494e-01   2.8151626e-01
  -1.3961312e-02   1.0093812e+00
   2.9994646e-01  -2.9021192e-01
   6.9202444e-01   6.9970889e-01
  -4.0762767e-03   2.4592139e+00
   2.3694013e+00  -7.3196773e-02
   2.7572868e-03   4.1849669e-01
  -7.6949499e-03   9.7323516e-01
  -4.2519691e-01  -5.8665279e-03
  -4.1923893e-01  -6.2377667e-03
   2.9353090e-01  -2.8438010e-01
   1.7172470e+00  -1.7007894e+00
   5.5495730e-02  -2.3799209e+00
  -6.6598774e-03   4.1144342e-01
   1.4980458e-02  -9.6783532e-01
   1.6662974e+00  -1.7267556e+00
   8.3864015e-02  -2.4101163e+00
  -2.4653149e-02  -2.4345212e+00
   3.3537702e-03   4.0757736e-01
   2.9646995e-01   2.7055418e-01
  -1.6403846e+00  -1.7435538e+00
   7.2111462e-01   7.1309828e-01
   1.0918982e-02   2.4730718e+00
   6.1881783e-02  -2.3366408e+00
   2.9664804e-01   3.0024775e-01
   2.9759021e-01  -2.9942997e-01
   1.8010961e+00   1.7329404e+00
   2.9848415e-01  -2.9874472e-01
  -2.9426253e-01  -2.8335107e-01
   3.0714119e-01   3.0188282e-01
  -9.8072287e-01   1.6535414e-02
  -1.6654335e+00  -1.7565408e+00
  -2.7537018e-01  -2.9316842e-01
   2.4267435e+00   1.4772653e-01
  -1.7478703e+00  -1.6760515e+00
  -2.9825572e-02   2.4119379e+00
   2.3171065e+00  -2.5718747e-02
   1.1011136e-02   9.9861626e-01
   6.9784019e-01   7.0105931e-01
  -1.2878263e-02  -4.1559698e-01
  -1.7217255e+00  -1.7639902e+00
  -3.1928967e-02   1.0182791e+00
   1.6914287e+00  -1.6449092e+00
  -2.8617238e-01   2.8800051e-01
   1.7285811e+00  -1.7955729e+00
  -3.0282850e-01   2.9752045e-01
  -2.4744251e+00  -4.1451278e-02
   8.5116458e-04  -4.0800322e-01
  -1.6960342e+00   1.7985155e+00
  -1.7341207e-02  -9.7699298e-01
   4.1092848e-01   4.9389503e-03
  -2.4067631e+00  -8.8707218e-02
  -1.0197079e+00  -7.6692659e-03
  -1.6694683e+00  -1.7094677e+00
   1.7028666e+00   1.7147099e+00
  -2.4132052e+00  -2.2840413e-02
  -2.9663400e-01  -2.9530449e-01
  -4.2239195e-03   2.3478601e+00
  -6.9792973e-01   6.9230753e-01
   1.6229592e+00   1.6564035e+00
  -6.8472641e-01  -6.9492064e-01
  -6.8196658e-01   7.3198189e-01
   2.1873824e-02   2.3851362e+00
  -1.0229323e+00   3.2957136e-03
  -4.5314492e-03  -4.0904197e-01
  -2.9533347e-01  -2.8411340e-01
  -2.8963225e-01  -2.9253323e-01
  -7.0820575e-01  -7.1755919e-01
  -4.0250357e-01   5.6539093e-03
   1.7112560e+00  -1.6672032e+00
   3.9416967e-03  -1.0068248e+00
   2.7931900e-03  -4.1743664e-01
  -2.8948432e-01   2.9124986e-01
  -1.0412945e-02  -9.9493611e-01
  -1.6901908e+00   1.6788853e+00
   2.4073599e+00   7.8002387e-02
  -3.0044966e-03  -4.0846408e-01
  -1.6097706e+00   1.6582522e+00
   2.3267432e-02  -4.0443825e-01
   2.4375072e+00  -1.3182042e-02
   1.1833143e-02   1.0276446e+00
  -2.3209745e-03  -4.1716323e-01
   1.9834195e-02  -4.1308812e-01
  -2.3671262e+00   2.1330945e-02
   7.9515651e-03   4.1166386e-01
   1.0126781e+00  -2.2746848e-02
   1.6400616e-02  -1.0265027e+00
   2.8061326e-01   2.8802377e-01
  -2.4530314e+00  -1.1982677e-01
   2.8703450e-01  -3.1755650e-01
  -4.1239205e-01   2.3445831e-03
   4.1715110e-01  -6.2171596e-03
   9.8634264e-01   6.6702886e-03
   1.9233511e-02   4.0900942e-01
  -1.7071166e+00  -1.6733768e+00
   9.9467874e-01   6.8421240e-03
   6.9963116e-01  -7.1201895e-01
  -1.7263571e+00  -1.7882609e+00
  -2.3949504e+00   6.2643297e-02
  -1.8284278e-03  -4.2546379e-01
   1.0939495e-02  -1.0076387e+00
  -2.9976827e-01  -2.9453252e-01
   2.9731168e-01   2.9947062e-01
  -7.0102325e-01   7.2341602e-01
  -4.0780029e-01  -4.9463854e-04
  -3.0466495e-01   2.8220827e-01
  -1.6849954e+00   1.7171387e+00
   1.7421294e+00  -1.6460575e+00
  -2.8922707e-01  -2.8559572e-01
  -9.7852406e-01  -2.6351524e-02
  -4.1889883e-03   9.9879050e-01
  -2.3650423e+00  -3.9940893e-02
  -2.3330148e+00  -7.7768934e-02
   1.7073804e+00   1.7522414e+00
   3.2802976e-03   4.0830113e-01
  -2.1406686e-02  -1.0084796e+00
  -6.6460232e-03   1.0154519e+00
  -7.0281575e-01   7.1365811e-01
   1.7188647e+00   1.6910029e+00
  -1.6648136e+00  -1.6926629e+00
   2.9417937e-01   2.8823919e-01
   9.9745966e-03  -4.1996018e-01
   1.7030829e+00  -1.6282086e+00
   1.8106237e+00  -1.8004826e+00
  -6.8344704e-01  -7.1896409e-01
   2.5553987e-03  -9.8878430e-01
  -2.8716428e-01  -2.9583504e-01
   2.9897279e-01   2.9740917e-01
  -3.0655600e-02  -2.4437589e+00
   1.0993023e-02   2.3709115e+00
  -2.9967139e-01  -2.9112654e-01
   2.8227105e-01   2.9630750e-01
  -7.3680306e-01  -6.9187266e-01
   1.6596685e+00  -1.5830925e+00
  -3.0024965e-01  -2.8653929e-01
   7.0757457e-01  -7.0652154e-01
  -2.4263484e+00  -4.8051425e-02
   3.0796386e-01   3.0888962e-01
   4.0086884e-01  -1.4683540e-02
  -6.9891597e-01   7.0042728e-01
   2.9634021e-01   2.8458451e-01
   4.1896256e-01  -7.0266075e-03
   2.8988122e-01   2.7944340e-01
  -6.7663003e-01   7.1430749e-01
   2.8437391e-01  -3.0580983e-01
  -4.2121091e-01  -3.0909875e-04
   6.9484577e-01   7.1734492e-01
   3.3597159e-02   1.0004073e+00
   7.0131334e-01  -7.2009099e-01
   2.9343484e-01  -2.9066280e-01
   7.2457829e-03   1.0165673e+00
   1.7582156e+00  -1.7191123e+00
  -9.9352867e-01  -6.6260847e-03
  -1.6954151e+00   1.6635988e+00
   1.0251392e+00   2.4486572e-04
  -6.9434349e-01   7.1250237e-01
  -2.9087980e-03   2.5177927e+00
   2.4173277e+00   5.0389340e-02
   2.8563124e-03   1.0136458e+00
   3.0838778e-01   2.8479527e-01
   1.7227865e+00  -1.6855845e+00
  -2.4534363e+00   2.4119298e-02
  -6.8785999e-01  -7.0232786e-01
   4.1659768e-01   1.2125966e-02
   7.6609933e-02  -2.4312867e+00
   5.6562189e-02   2.4698113e+00
  -2.7140146e-01   2.9962831e-01
   7.1373664e-03   9.9304289e-01
  -1.0156514e+00   8.4119611e-03
   2.3375005e-02   9.8554574e-01
   7.1511854e-01   7.1753519e-01
   1.6564519e+00   1.6542774e+00
   1.3185314e-02  -1.0127497e+00
  -1.8106440e+00   1.6875386e+00
  -1.6881563e+00   1.7279644e+00
  -2.3276245e+00   9.1650469e-03
  -7.2032083e-01  -6.9719794e-01
   2.3910525e+00  -3.7298819e-02
   7.0115246e-01  -7.0958075e-01
   2.7654845e-01   2.8322907e-01
   1.6892886e+00  -1.6280569e+00
  -7.0231866e-01  -7.0379637e-01
   2.4884943e+00  -4.2709815e-02
   1.0148333e+00   8.9029565e-03
   2.8584251e-01  -2.9916505e-01
  -2.4185417e+00  -5.0137023e-02
   1.7698160e+00   1.7960296e+00
   9.9470707e-01   3.2104890e-02
  -3.0374782e-01   2.7418525e-01
   6.9656600e-01  -7.2088918e-01
   2.8741463e-02  -9.7752297e-01
   9.9924343e-01   1.6322063e-02
   2.4134806e+00   1.1510851e-02
  -9.5318678e-04   4.3209733e-01
  -1.6631026e+00   1.7485438e+00
  -1.4916982e-02   9.7978964e-01
  -2.5465432e-03   3.9990844e-01
   2.3815333e+00  -3.6812857e-02
   6.9122871e-01   6.9957188e-01
   1.7126512e+00   1.7340349e+00
   2.3975873e+00   6.1043293e-02
  -1.7534606e+00   1.7315105e+00
   1.7211539e+00  -1.7939982e+00
   4.0616409e-01  -1.8362877e-02
   4.0372955e-01   2.1861917e-02
  -2.8832845e-01   3.0461598e-01
  -2.4201991e+00   7.9629021e-03
   4.1927373e-01   7.0802027e-03
  -2.2826911e+00   3.1345451e-02
  -3.0403056e-01   3.0640223e-01
   3.4533996e-02  -2.4456012e+00
   1.7275392e+00  -1.7074715e+00
  -7.0449533e-01   6.6899223e-01
  -2.4397974e+00  -4.4858581e-02
   1.6271658e+00   1.7177517e+00
   1.0296871e-02  -9.8004349e-01
  -2.8295685e-01  -2.9363730e-01
   2.4629054e+00  -1.3300142e-02
   1.7515140e+00  -1.6666178e+00
   1.6988864e+00   1.7670640e+00
   3.0708350e-01  -3.0132526e-01
   1.6661131e+00  -1.7025272e+00
   2.9862883e-01   3.1506303e-01
   4.1750034e-01  -6.4174552e-04
   7.0169728e-01  -6.8787216e-01
   2.6652025e-03   1.0241675e+00
   4.0551602e-01   1.6392119e-02
   1.6505360e+00  -1.6233925e+00
   6.4959774e-03  -2.3290747e+00
  -2.4543017e+00   6.9522412e-02
  -4.2703616e-01   3.9261294e-03
   3.8744160e-01  -8.2319101e-03
   3.4586318e-03  -1.0005950e+00
   2.4934231e+00  -6.6002880e-02
   1.6984577e+00   1.6897152e+00
   6.9685580e-01  -7.2140959e-01
  -4.0823750e-01   1.1976006e-03
  -3.0476847e-01  -2.9405775e-01
  -3.1481176e-01   3.1503991e-01
  -4.7898814e-03   4.2630461e-01
  -1.7296568e+00   1.6716544e+00
   1.0470771e-02   4.1918559e-01
   2.8827747e-01  -2.9399369e-01
  -9.0831288e-03  -4.2281699e-01
   4.2121710e-01  -1.7443470e-03
  -2.3368702e+00   5.0963363e-02
   2.7219999e-01   2.9333395e-01
   7.0011020e-01  -6.9465231e-01
  -7.0678251e-01   7.0354960e-01
  -1.7212298e+00  -1.7225581e+00
   1.6327966e+00  -1.5836174e+00
  -2.9271694e-01   2.8590304e-01
  -3.6869770e-02   1.0056996e+00
  -1.2367594e-02   1.0034910e+00
   6.9298165e-01   7.2167971e-01
  -2.3211489e+00   4.3271289e-03
   1.6880353e+00  -1.6347105e+00
  -9.8645030e-01   4.4747937e-03
   7.6093636e-03  -4.1467693e-01
   3.9159810e-03  -3.9723806e-01
  -2.6322806e-02  -2.4048669e+00
   7.0964905e-01  -6.9891591e-01
   4.0603178e-01   1.2602243e-02
   2.9568920e-01   2.8570043e-01
  -6.9866194e-01  -6.9249048e-01
  -2.1758261e-02   2.3767279e+00
  -2.8700095e-01  -2.9232556e-01
   1.7101298e+00  -1.7020687e+00
   7.2795333e-01  -6.9320414e-01
  -1.2383153e-02   9.8522791e-01
  -4.3884856e-04  -4.0907982e-01
   1.6895230e+00  -1.6508964e+00
   9.7036530e-03  -1.0001233e+00
   4.1124588e-01   1.2112823e-02
  -2.9282636e-02  -2.3282324e+00
  -6.8456453e-01  -6.9023848e-01
  -1.6443116e-02  -2.3958676e+00
   2.9697659e-01  -3.0213502e-01
   7.5332439e-03   4.0330716e-01
  -9.7714456e-01  -7.6461837e-03
   2.4230793e+00  -7.9335484e-02
  -1.6657873e+00  -1.6496570e+00
   3.0126618e-01  -2.9977392e-01
   1.0138321e+00  -2.1095417e-03
  -4.0524681e-03   9.9381902e-01
   6.7011420e-01   7.0524679e-01
   8.2210171e-04  -4.2393066e-01
   2.9140138e-01   2.8716847e-01
  -1.3175758e-02  -1.0254923e+00
   1.0153029e+00  -2.3778906e-03
   5.6061840e-02  -2.4779229e+00
  -7.7891697e-03  -2.4415996e+00
   4.0813356e-01  -1.2341793e-02
  -2.9132508e-02  -9.7602224e-01
   1.6810245e+00   1.7148245e+00
   5.5771034e-03  -2.4469399e+00
   2.2190391e-02   1.0357954e+00
  -2.9261120e-01   2.9034222e-01
   4.0802140e-01   1.2141381e-03
   1.6807076e+00  -1.7819078e+00
  -1.1051807e-02  -4.2481623e-01
   7.1268367e-01   6.9204881e-01
   2.6587373e-02   1.0044776e+00
   7.2018432e-01  -6.9588530e-01
  -8.5287582e-03  -4.2091778e-01
   3.2765724e-03   4.0045807e-01
  -6.8577923e-01   7.2207011e-01
  -9.7898974e-01   2.7939320e-02
   1.7420259e+00  -1.7530815e+00
  -2.9254771e-01  -2.9199017e-01
  -8.1045378e-02  -2.5109510e+00
  -1.0109702e-02  -4.1399424e-01
   1.7054224e+00  -1.7052406e+00
  -4.0880546e-01   3.5929542e-03
   1.6566070e+00  -1.7163448e+00
   1.0377472e+00   8.3199807e-03
  -2.9411001e-01   2.8873827e-01
  -1.7162516e+00   1.6634257e+00
  -2.4303154e+00  -3.0002873e-02
   2.8715609e-01  -2.9489307e-01
   1.6601242e+00  -1.7809728e+00
  -4.1232914e-01  -7.3242588e-03
   2.4245185e-02   9.9773511e-01
  -1.6694065e+00   1.6634781e+00
   1.7439970e+00   1.6900495e+00
  -1.5604253e-03   1.0081079e+00
   7.3645385e-01   7.0433929e-01
   2.9489606e-01  -2.9515803e-01
  -7.9864740e-03   9.8928533e-01
  -7.3580567e-01  -6.8845637e-01
  -4.0048716e-01   8.8435196e-04
  -2.3196169e+00   4.0227732e-02
   2.4302911e+00   7.9672191e-03
   6.8152928e-01   7.3982849e-01
   2.3990803e+00   5.1302236e-02
   3.0114657e-01   3.0039508e-01
  -8.4950951e-03   9.9775798e-01
  -1.7504841e+00  -1.6669350e+00
   2.4724421e+00  -4.4330210e-02
   1.3239605e-03   1.0023247e+00
   1.6651191e+00   1.6261865e+00
   2.3946104e+00   1.1014695e-01
  -7.1261586e-01  -7.0205833e-01
  -7.2318732e-01   7.1928929e-01
  -2.9664107e-01   2.8706337e-01
   1.7505402e+00   1.7639149e+00
  -1.7475549e+00  -1.6916361e+00
   1.9988996e-02  -1.0048665e+00
  -4.8139195e-02  -9.9600751e-01
   6.8245091e-01  -7.0448847e-01
   2.4303844e+00   1.2548563e-02
  -2.4636317e+00  -3.6494502e-02
   1.0319804e+00   2.5449611e-02
  -2.5014268e+00  -7.6956393e-02
   9.8288835e-04  -4.2099118e-01
  -1.0337185e-02  -4.1417976e-01
   7.0311315e-01   6.8675837e-01
  -4.6441395e-02  -2.3523824e+00
  -1.0409640e-02  -9.8163452e-01
  -1.6924559e+00   1.7268762e+00
   3.9611552e-02  -2.4615899e+00
  -3.3202578e-02   2.3350233e+00
   2.4582820e+00   2.4770868e-02
   7.1343853e-01   7.0887324e-01
  -2.9005747e-01  -2.9499401e-01
  -2.0844179e-02   9.9481875e-01
   6.7313652e-01   7.0797011e-01
  -4.7600656e-02  -1.0133938e+00
  -2.5866209e-03  -3.8468352e-01
  -2.9679532e-01  -2.8649527e-01
   1.9458880e-02   1.0036486e+00
  -1.0066976e+00  -1.2344698e-02
  -6.8358864e-01   7.1648203e-01
   1.6892240e+00  -1.6992836e+00
   3.8565768e-04  -9.9544747e-01
   1.3715127e-02  -1.0130299e+00
   3.1153946e-02  -2.4795637e+00
  -2.4461078e+00   4.8819852e-03
  -3.8139152e-02  -2.4164754e+00
  -5.6141069e-03   4.3809044e-01
  -7.2622920e-01  -6.9946794e-01
  -7.2981916e-01  -7.3171552e-01
  -1.7073204e+00  -1.6938760e+00
  -3.0116380e-01   2.8839703e-01
   2.8415269e-01   2.8468971e-01
   2.3790347e+00  -8.2670586e-04
  -1.6948220e+00   1.7058181e+00
  -4.0239356e-01   1.6330747e-02
  -1.7382036e+00  -1.6881629e+00
  -4.8182257e-02  -2.4405826e+00
   7.0598720e-01  -6.9441342e-01
   9.9506768e-01  -5.6596825e-03
  -2.8096029e-01   2.8714235e-01
   7.1201916e-01  -6.8421450e-01
   2.4497678e+00  -1.7635108e-02
   2.9548197e-01   2.8976529e-01
   3.4147657e-03  -3.9520440e-01
  -1.6420811e+00  -1.6746573e+00
  -2.3712772e-04  -4.2614469e-01
   6.8547231e-01  -7.0611074e-01
  -2.9415763e-01   2.9486132e-01
   6.8270394e-03   1.0006264e+00
  -2.2274705e-02  -2.4357793e+00
  -1.7737656e+00   1.6410569e+00
   1.0102145e+00   9.3790199e-04
   7.0952772e-01  -7.2244307e-01
   6.9291775e-01   6.8563069e-01
   2.7755819e-01   3.1917023e-01
   1.6899955e+00   1.6735474e+00
  -8.4672433e-04   4.1011865e-01
   7.3122663e-01  -7.1428765e-01
  -2.9077512e-01  -3.0031195e-01
  -7.2849792e-01  -7.0101629e-01
   2.4190820e+00   1.0678433e-01
  -2.9570398e-01  -2.8825931e-01
   2.3010831e+00   3.1090586e-02
  -2.2930404e+00  -1.1117134e-01
  -1.4929391e-02  -9.9349026e-01
  -3.0606676e-02   2.4079423e+00
  -3.0502844e-01  -2.8187853e-01
   4.0624618e-01  -2.7165454e-03
   1.0161836e+00   2.2584443e-03
  -2.9491480e-01   2.8395167e-01
  -7.0842052e-01   6.9815722e-01
  -4.0610917e-01  -1.1391436e-03
   2.8836160e-01  -3.0499001e-01
   1.2360207e-03   4.0338673e-01
  -2.4690350e+00  -1.8728520e-02
  -4.3345057e-02   2.3846646e+00
   7.0873680e-01   7.2059354e-01
   9.8404821e-01  -9.9326113e-04
  -1.7856991e-02  -4.1034396e-01
   9.9488584e-01  -1.6144792e-02
  -7.0501775e-01   7.3502363e-01
  -2.6125809e-02  -9.9328838e-01
  -2.8935650e-01   2.9000155e-01
   9.9871054e-01  -9.3541602e-03
   1.6446123e+00  -1.7447097e+00
  -1.6942473e+00  -1.7542099e+00
   1.7074853e+00  -1.6862857e+00
   1.6562324e+00  -1.6596820e+00
  -8.2772615e-03   4.1612720e-01
  -7.1629660e-01   7.2734340e-01
   6.9423004e-01  -7.0392707e-01
  -2.9167696e-01   2.9029298e-01
  -1.7920416e+00  -1.7796341e+00
  -2.8765414e-01  -2.9833206e-01
   5.3259597e-03  -1.0047309e+00
   2.4923090e+00  -1.5364672e-01
  -1.7259447e+00   1.7396479e+00
   2.4713729e-02  -1.0440249e+00
  -2.9659252e-01  -3.0014684e-01
   4.1266631e-01  -3.5342994e-03
  -3.9184783e-01   4.5088117e-03
   7.1920627e-01   7.1012768e-01
  -1.7573089e+00  -1.6356774e+00
  -6.9703039e-01  -6.8956766e-01
   1.7514579e-02  -4.1191443e-01
   1.1160939e-02   1.0286592e+00
  -1.6727814e-02   2.3186676e+00
   1.7380052e+00  -1.6814514e+00
   1.6041602e+00   1.7149953e+00
   2.9655502e-01  -2.9961528e-01
   7.0746238e-01   7.1433530e-01
  -3.2721063e-02   4.2865011e-01
   6.9914950e-01   6.8986803e-01
   4.0730632e-01   7.9774141e-03
  -1.0393958e-02  -3.9106394e-01
   1.6905106e+00  -1.8062171e+00
  -2.4073136e+00   5.7224914e-02
  -1.2968889e-02  -9.8123976e-01
   1.3693300e-03  -4.1892199e-01
   3.0888085e-01  -2.9590391e-01
   2.3632862e+00   2.9945693e-02
  -1.0166102e+00  -3.6650061e-03
  -3.0576358e-01  -2.8484848e-01
  -2.9151425e-01  -2.8718006e-01
  -2.9513774e-01  -3.0519535e-01
   4.1890058e-01  -1.3724850e-02
  -8.8727420e-02  -2.4842493e+00
   9.4969598e-04   4.1536849e-01
   2.9556765e-03  -4.2098494e-01
   1.6874000e+00   1.6827757e+00
  -2.9278093e-01   2.9418544e-01
   1.0125910e+00  -1.6139028e-02
   7.0461193e-01  -7.0769997e-01
   1.5560432e-02  -4.1174562e-01
   2.7870591e-01   3.0622776e-01
   7.0421637e-01  -7.2963173e-01
   7.1141730e-02  -2.4589643e+00
   3.0141233e-01   2.9916306e-01
  -7.1060853e-01   7.3846581e-01
   4.1204793e-01   9.2285543e-03
  -3.0185594e-01   2.7865111e-01
   3.0406461e-01   2.9641582e-01
  -2.3442675e+00   7.9774194e-02
   1.6421148e+00   1.6621935e+00
   2.3098691e-02  -9.9793710e-01
   7.1198939e-01   7.1220098e-01
   1.0248925e+00   1.4818076e-02
  -3.3603683e-03  -4.1262589e-01
   8.4279819e-02  -2.4579927e+00
  -7.1964533e-03   9.7772445e-01
  -6.8081667e-01   7.0991596e-01
  -2.7913116e-01  -2.8073250e-01
   7.2717029e-01   6.9700787e-01
  -2.9894662e-01   2.8650556e-01
   2.9603583e-01  -2.8341965e-01
  -7.0992300e-01   7.2647889e-01
  -1.7308435e+00   1.7942567e+00
  -6.7294465e-01  -7.3133357e-01
   1.6695854e+00   1.6899635e+00
   1.7098089e+00  -1.7032423e+00
  -1.7207576e+00  -1.6395364e+00
  -9.8619307e-01   1.0309767e-02
   1.7023115e+00  -1.6935914e+00
  -1.8039563e-03  -4.3782004e-01
  -9.2048337e-04  -9.9271016e-01
   1.6627998e+00  -1.6952693e+00
  -4.2777675e-02   2.4842197e+00
   2.9208581e-01  -2.9818310e-01
   8.6063447e-04  -1.0196808e+00
  -3.9753823e-01  -1.7681361e-02
  -7.8162696e-03   9.8107768e-01
   3.0844228e-01  -2.9394693e-01
  -2.3994901e-03  -4.0184199e-01
  -2.4479665e+00   1.0628894e-01
   2.3648208e-02  -2.3364405e+00
   7.1054768e-01  -6.8415846e-01
  -5.8393918e-03   4.2713029e-01
   6.8794385e-01   7.1702261e-01
   4.3331800e-01   8.8817033e-03
  -2.9215480e-01   2.9468943e-01
  -4.2036806e-01   1.4955013e-02
   1.8010051e-02  -2.4255171e+00
  -1.5597580e-02   4.1876163e-01
  -1.3728780e-02   9.9752611e-01
  -1.7001409e+00  -1.6515970e+00
   4.6920981e-02  -2.4292945e+00
  -4.1484259e-01  -1.1859304e-02
   6.9564834e-01   6.8947186e-01
   3.9938485e-01  -7.4447632e-03
   1.0405620e+00   4.1714980e-03
   2.7738608e-03  -4.2181416e-01
  -1.7183570e+00  -1.7216292e+00
  -1.0001477e+00  -2.5875793e-02
  -1.7466742e+00   1.7328659e+00
  -7.1922783e-01   7.1244534e-01
   7.1674089e-01   6.9726637e-01
  -1.0191240e+00   4.5147618e-02
   4.0658067e-01  -6.7802296e-03
   8.3008186e-05  -4.1920917e-01
   4.0609718e-01  -2.7111419e-02
  -2.4024480e+00   3.2346144e-02
   1.8324309e+00   1.6818203e+00
  -1.0019818e+00  -9.2383331e-03
   2.7011016e-02   2.3362449e+00
   7.0637274e-01   7.0392249e-01
   1.6424184e+00  -1.7337927e+00
  -2.8971931e-01  -3.0314030e-01
   1.7110050e+00  -1.6901487e+00
   7.0962826e-01   7.1566754e-01
  -1.8050507e+00  -1.6143337e+00
  -5.2540380e-02   2.3904285e+00
   1.5873773e+00   1.7525243e+00
   1.7312209e+00  -1.7247892e+00
  -1.0045844e+00   3.2168455e-03
   7.0538364e-01  -7.2499529e-01
  -6.6382540e-03  -4.3537419e-01
   5.8952305e-03   4.1106997e-01
   2.9712473e-01  -2.9232912e-01
  -1.7305697e+00  -1.7492549e+00
   2.8371489e-01   2.8542622e-01
  -2.3916172e+00  -6.4922258e-03
  -2.8503518e-01  -3.1169700e-01
  -7.0004073e-01  -7.0147043e-01
  -2.7650070e-01  -2.9132214e-01
   7.1199967e-01  -7.3009632e-01
   2.3834169e+00   2.2438010e-02
  -1.7017231e+00   1.7758806e+00
  -2.8395837e-01   2.8686858e-01
   2.3525343e+00  -7.3617725e-02
  -2.9461686e-01  -3.0561747e-01
  -1.1364328e-02  -9.9859205e-01
  -2.8965914e-01   2.9627005e-01
  -3.0140101e-01  -2.8089486e-01
  -2.9505341e-01   3.0563755e-01
  -7.2323214e-02   2.4776748e+00
  -2.8086685e-01  -3.0019239e-01
   6.8320579e-01   6.9373118e-01
  -4.2360198e-01   5.7379844e-03
   7.1100479e-01  -7.0324039e-01
  -6.8991998e-01   7.3122011e-01
   4.0611628e-01  -1.0510440e-02
   3.1488958e-01   2.8624023e-01
  -1.6248621e+00   1.6609651e+00
   2.9104701e-01  -2.8767092e-01
   1.0012705e+00   1.0218849e-02
  -1.6681463e+00  -1.6461963e+00
   6.9855614e-01  -7.1731950e-01
   4.1301802e-01   9.7686880e-03
   1.6966737e+00   1.6345550e+00
  -7.6813755e-02  -2.4485624e+00
   1.6675118e+00  -1.6159538e+00
  -3.1189623e-01  -2.8017299e-01
  -5.0432761e-03  -4.1986109e-01
  -2.8935800e-01   2.8284801e-01
   5.8277561e-02  -2.4961266e+00
  -7.2131475e-01  -7.4341885e-01
   3.0403204e-01   2.9687740e-01
   2.9786886e-01  -2.8001619e-01
   3.4371915e-02   2.3540771e+00
   1.7195215e+00   1.6523036e+00
  -1.7320857e+00   1.7324146e+00
   7.1160407e-01   7.0987080e-01
  -1.7164903e+00   1.7489597e+00
  -1.7091397e+00   1.6548024e+00
  -2.3423762e+00   7.2793401e-03
  -8.8475117e-03  -2.4090104e+00
   7.0399919e-01  -6.9848138e-01
  -2.3947814e+00  -5.1566876e-02
   9.9046266e-01  -1.2162755e-02
  -1.6008093e-02  -9.9297975e-01
  -7.1125815e-01   7.0103956e-01
   2.4200488e+00   4.3294316e-02
   6.8559499e-01   7.0408057e-01
  -4.2615571e-01   4.4303357e-03
  -9.6842566e-03   1.0248720e+00
   1.7523664e+00  -1.6485731e+00
  -2.8325061e-01  -2.8133791e-01
  -2.3064901e-04  -9.8918316e-01
   3.9916319e-04  -2.3654805e+00
   1.6878976e+00   1.7047012e+00
   9.9276282e-01  -1.5842904e-02
   4.1827344e-03  -4.1106424e-01
  -7.3269843e-01   7.1459516e-01
   6.6648086e-03   9.8850359e-01
  -7.1795243e-01   7.4302886e-01
   8.2315249e-03  -9.9297895e-01
   3.0272286e-01  -2.9450065e-01
   4.1402451e-01  -4.8944154e-03
   3.8077811e-03   3.9698905e-01
   3.6577370e-02  -2.4427893e+00
  -2.9534505e-01   3.0419784e-01
   9.8985422e-01   1.6177062e-02
   1.7303143e+00  -1.7790479e+00
   6.5776375e-01  -6.9860597e-01
  -1.0053126e-02   1.0118032e+00
  -2.9495784e-01   2.9556540e-01
   8.2859735e-04  -2.4003393e+00
  -1.7796611e+00  -1.7330808e+00
   1.6890789e+00  -1.7219347e+00
  -4.1340901e-01   2.6432994e-03
  -1.7138745e+00   1.6970364e+00
   8.1844750e-03   4.2643396e-01
   7.2702946e-01   7.0565459e-01
  -2.8118863e-01   2.9792691e-01
  -6.9657717e-01  -6.8546422e-01
  -6.9857124e-01  -7.1560569e-01
   9.5270259e-01   3.1646416e-03
   2.9301815e-01  -3.0444041e-01
  -6.8910653e-01   7.3292707e-01
  -7.0088683e-01   6.6442725e-01
   7.2281815e-01   7.0246313e-01
  -2.4466592e+00   2.3128621e-02
   4.1516885e-01  -6.4206007e-04
  -2.8677054e-01   2.9975692e-01
   1.6970833e+00   1.6916947e+00
  -2.7354591e-01   3.0922283e-01
   1.5101054e-02   4.2726412e-01
  -7.3084887e-03  -9.9021458e-01
  -1.7232574e+00   1.6600077e+00
  -4.8518964e-02   2.4401031e+00
   4.1336782e-01  -1.9292632e-03
   2.4964820e+00   3.9856273e-02
   8.3596183e-02  -2.4707456e+00
  -1.6349522e+00   1.7203463e+00
   6.8651792e-01   7.1623616e-01
   2.5032530e+00   4.1295377e-02
  -1.0058154e+00  -8.9928932e-03
   1.6982598e+00   1.7343540e+00
   2.3894680e+00   4.5628616e-02
   9.8874764e-01  -1.3521962e-02
  -9.9712922e-01  -9.1306121e-03
  -7.2063810e-01   6.5825329e-01
  -8.9560837e-03   9.8061111e-01
  -9.9519005e-01   1.5702605e-02
  -1.0043874e+00  -4.3298124e-03
   2.3943281e+00  -7.2484415e-02
  -2.8738731e-01  -3.1446128e-01
  -6.2028870e-03  -4.2927741e-01
   7.2441214e-01  -7.1678960e-01
   2.3825002e+00  -2.1653357e-02
   7.1528688e-01  -6.8948632e-01
  -7.0208771e-01  -7.0278909e-01
   3.0627922e-01   2.8569044e-01
  -9.6579851e-01   1.5950418e-02
   4.2351102e-01   1.0315573e-02
  -2.9255123e-01   3.0012319e-01
   2.4041196e+00  -1.5611623e-02
  -9.7942246e-01  -3.1188638e-03
  -2.3843798e-02  -9.8610786e-01
  -6.9293100e-01  -7.0389887e-01
   6.1150754e-02   2.3719365e+00
   9.8893789e-03  -4.0740113e-01
   9.8407372e-01   4.4816075e-03
  -6.4558619e-03   4.0527569e-01
  -6.9435019e-01   7.1587717e-01
   1.6759002e+00   1.6739644e+00
   5.7856921e-02   2.4041358e+00
  -2.8897280e-01   2.8832589e-01
  -7.0460825e-01  -7.1112796e-01
   4.1598550e-01  -9.7377166e-04
   2.9176832e-01  -2.9678546e-01
  -1.6663331e+00  -1.7166515e+00
  -1.0153572e+00  -2.2747241e-03
   1.7160934e+00   1.7002096e+00
  -4.1288816e-01  -6.3347989e-03
   1.7187221e+00  -1.6839320e+00
  -7.0274405e-01  -6.8888652e-01
  -3.0303896e-01  -2.9464994e-01
   2.8547827e-01   2.7926354e-01
  -7.2278147e-01  -7.1227673e-01
   1.7564315e+00   1.6452287e+00
  -1.7575606e+00  -1.6985760e+00
   1.7019926e+00  -1.7523710e+00
  -9.7465604e-01   1.4597292e-02
   6.9628019e-01  -7.0399767e-01
  -1.3989579e-03   1.0006126e+00
  -1.6593267e+00   1.7880302e+00
  -2.0506058e-02   9.8326242e-01
  -4.1025436e-01  -1.1160983e-03
   4.1886521e-01  -1.9860209e-03
  -6.9964103e-01  -7.1363782e-01
  -2.8246209e-01   2.8777032e-01
   5.3437133e-03  -1.0055831e+00
   1.7870999e+00   1.5854190e+00
   4.0329854e-01   1.1062955e-02
   2.9469780e-01  -2.9069822e-01
  -7.2412057e-03  -4.1459448e-01
  -1.7065531e+00  -1.7853494e+00
  -4.3959659e-01  -2.4243955e-03
   2.9744689e-01   2.8362939e-01
  -1.1166559e-02  -1.0188349e+00
  -3.7330817e-02   2.4248854e+00
   2.3646376e-02  -2.4909595e+00
  -1.6809832e+00   1.8678549e+00
  -2.9191178e-01   2.8998541e-01
  -7.1697669e-01   6.9553421e-01
  -7.1864733e-01  -6.8626810e-01
   1.8046383e+00   1.6835271e+00
  -9.8963877e-01   2.4457620e-03
   2.0104077e-02   9.8819173e-01
  -4.1317912e-01   8.5881929e-03
  -2.9667180e-01   2.9942765e-01
   2.8588226e-01   2.9844435e-01
   9.8506627e-03   2.4280835e+00
   7.1789491e-01  -7.2526134e-01
   2.3794861e+00   5.0564845e-02
   2.8162760e-01  -2.8196727e-01
  -1.6312403e+00  -1.6661948e+00
  -2.8080541e-01   2.8825897e-01
  -2.6421295e-02   1.0030859e+00
   7.3318439e-01  -7.1137272e-01
  -2.4578333e+00   2.8461013e-02
   1.0104153e+00   1.2397411e-02
   2.9178742e-01   2.9750852e-01
  -9.9203390e-01  -4.1777374e-03
  -2.4845088e+00   1.1860660e-01
  -7.1134855e-01  -7.4780498e-01
  -9.9140890e-01   2.3055612e-02
  -1.5962164e+00   1.7776206e+00
  -2.9130354e-01  -2.7988722e-01
   7.0596459e-01   7.0728047e-01
   2.8652066e-01   2.9906806e-01
   5.2868284e-04   1.0080761e+00
   4.9604619e-03   4.2114127e-01
  -6.0898487e-02   2.5126344e+00
   1.7517101e+00  -1.7280780e+00
  -1.4975496e-02   1.0234565e+00
  -7.2125745e-01   7.2177157e-01
  -1.0264320e+00   2.1336129e-02
   7.1834784e-01   7.1275246e-01
  -2.9432237e-01  -2.8483257e-01
  -6.9095562e-01   7.1156871e-01
   4.2891766e-01   1.1192840e-02
  -9.9789208e-01   5.4131703e-03
  -3.1448506e-01   2.9189020e-01
  -4.1977406e-01   1.3635096e-02
   2.8628934e-01  -2.7659495e-01
  -4.4461297e-02   2.3350183e+00
   1.0046013e+00   2.4449731e-02
   2.4536212e+00   1.4692802e-02
  -2.9934384e-02  -1.0032056e+00
  -2.9341653e-01  -2.8787252e-01
   5.5735591e-03  -4.0824501e-01
   2.3829009e+00  -1.0314394e-01
   1.6614108e+00  -1.6669445e+00
  -1.7263334e+00  -1.6986956e+00
  -1.9975831e-02   2.4462288e+00
   3.5163431e-02   9.5752173e-01
  -7.0439965e-01   6.9884780e-01
   1.0045182e+00   1.3525952e-02
  -3.0453221e-02   2.4892868e+00
   1.6675660e+00   1.6899441e+00
  -2.8409342e-02   9.8070828e-01
  -1.0012577e-01  -2.4391714e+00
  -3.0429620e-01  -2.9458594e-01
   6.8636090e-01  -6.9453083e-01
  -2.9636663e-01   2.9110878e-01
  -1.6598310e+00   1.7451994e+00
   6.9056570e-01  -7.2167863e-01
  -1.6934827e+00  -1.7652868e+00
   4.1277482e-03   2.3891420e+00
   2.9575165e-01  -3.0300724e-01
   2.9142254e-01   2.7954568e-01
  -2.3764757e+00   2.6947080e-02
   3.9226133e-02   2.3870449e+00
   3.8058844e-03  -4.1461581e-01
  -1.8324051e+00   1.6687938e+00
   4.2784491e-03   4.1226336e-01
   1.7956252e+00   1.6713616e+00
  -7.0513772e-01  -7.2483411e-01
  -7.3399231e-01   7.1630747e-01
   7.5948112e-02   2.3779901e+00
   4.0889988e-01  -1.2686052e-03
   2.9027105e-01   2.9259768e-01
   1.5598077e-02  -9.9391139e-01
  -7.3095168e-01  -7.0998278e-01
   3.0716721e-01   2.9171665e-01
   1.6749122e+00  -1.6572026e+00
   1.3595427e-02   9.8955546e-01
  -1.9205958e-02   4.2034285e-01
   7.2738649e-01   7.1469378e-01
   2.8689749e-01   2.9819723e-01
   2.6613132e-02   2.4057287e+00
   1.6135201e+00   1.7048684e+00
   7.3343878e-01   7.0721821e-01
  -4.2024598e-01   8.1063214e-03
  -2.2567118e-03  -4.0708801e-01
   1.0187490e+00  -3.5931745e-03
   1.7441738e+00   1.7738456e+00
  -9.8977613e-01  -2.0545501e-03
   6.2833909e-02  -2.4385165e+00
   9.6011192e-03   4.1695518e-01
   6.8561043e-01   7.0692104e-01
   1.6395360e+00  -1.6901000e+00
  -1.6779977e+00  -1.7059789e+00
  -2.8117346e-01  -2.8690574e-01
   9.9289262e-01   6.4230386e-03
   1.1582589e-02   4.1432074e-01
   1.7231794e+00  -1.7301024e+00
   6.9140071e-01   6.9682555e-01
   7.0853732e-01   7.0299538e-01
   1.0090230e+00  -8.3510046e-04
  -3.0895095e-03  -9.8756219e-01
  -9.5452739e-03  -4.1849754e-01
   3.0074182e-01  -2.8058837e-01
   8.3494140e-03  -4.0662011e-01
   9.8826783e-01  -1.7163129e-02
  -9.0151865e-03   4.1396870e-01
   4.0671868e-01  -9.2105900e-04
   1.5474790e-02   4.2657687e-01
   9.9431123e-01  -6.6272565e-03
   1.6838422e+00  -1.6491372e+00
  -8.7655930e-03  -2.3815319e+00
   1.0023441e-01  -2.4378184e+00
  -2.3441823e-02   9.9156190e-01
   2.7934090e-01  -2.9075805e-01
   2.4415203e+00   4.5627673e-02
   6.9813274e-01  -7.2655414e-01
   2.7327038e-01   2.8767958e-01
  -6.9768866e-03  -4.0743404e-01
   1.7235073e+00  -1.6405068e+00
  -7.2888881e-01  -7.1991081e-01
  -5.1644757e-03   1.0088015e+00
   6.8796387e-01   6.8435172e-01
   3.1991536e-02   9.8415550e-01
  -2.8449643e-01  -2.8863747e-01
  -1.7915714e+00  -1.6579487e+00
  -3.0481182e-01  -2.9946477e-01
   7.3372065e-01   6.9530332e-01
   1.1728028e-02   4.0988046e-01
   2.8073475e-01  -3.0305427e-01
  -2.4808762e+00  -2.3986752e-02
   1.6805080e+00   1.6311222e+00
   6.8831859e-01   6.8593144e-01
  -1.4702086e-02   3.9758719e-01
   7.2628799e-01   7.2132060e-01
   1.7458226e+00  -1.6647669e+00
  -1.0003173e+00   1.3606181e-02
  -1.6356404e+00   1.7429208e+00
   4.4513008e-03  -4.1995156e-01
  -1.2676384e-02   9.8686932e-01
   9.9115952e-01   2.2995209e-02
  -1.2558060e-02  -4.0489877e-01
   2.4897169e+00   1.8652118e-02
   2.2239294e-03  -4.0457442e-01
  -4.4011615e-01  -1.0542304e-02
  -6.9847450e-01   6.8790184e-01
  -1.6305199e+00  -1.6985728e+00
  -4.0240521e-01  -6.5847088e-03
   2.3997856e+00  -5.7589825e-02
   3.0121060e-01   3.0198489e-01
  -2.4598718e+00   3.3715929e-02
   7.2826537e-01  -6.9170631e-01
  -4.1257074e-01  -4.6560246e-03
   9.9340015e-01  -1.7156894e-02
  -4.1330555e-01   6.3541027e-03
  -9.9077306e-01   3.7054323e-03
  -1.0368162e+00   2.6557541e-02
   3.0250605e-01  -2.9950284e-01
  -6.8468750e-01   7.0649728e-01
  -2.8738795e-01  -3.1220239e-01
   2.8240334e-01  -2.9521820e-01
   6.4930442e-02  -2.5040314e+00
  -7.3342921e-01   7.3482935e-01
  -2.9886415e-01  -3.0226224e-01
   3.0127426e-01  -2.7996397e-01
  -1.7861802e+00  -1.8052420e+00
   4.9763656e-03  -1.0123455e+00
  -4.1755911e-01  -4.3464425e-03
   7.0319560e-01  -6.9060891e-01
  -7.0945020e-01   6.8028116e-01
   7.0248934e-01   7.0156393e-01
   1.7264974e+00  -1.6734779e+00
  -1.6859042e+00   1.6607666e+00
  -1.4122192e-02   4.0993036e-01
  -6.9123456e-01   7.1622600e-01
  -7.0089689e-01  -7.2171964e-01
  -1.7598563e+00  -1.6426864e+00
  -6.8626264e-01   7.0645590e-01
  -1.7561975e+00  -1.6694180e+00
   2.3382987e+00  -3.4079417e-02
   6.7521560e-01  -6.9208423e-01
   7.0230786e-01  -7.2814875e-01
   1.7207544e+00  -1.6762425e+00
   1.6979947e+00  -1.6390812e+00
  -1.0083311e+00   1.2842431e-02
  -2.9647456e-01  -2.8883038e-01
   1.3793449e-02  -4.2107476e-01
   2.9507050e-01   3.0308989e-01
   2.4302964e+00   4.3589779e-02
   1.7983726e+00   1.7479181e+00
  -9.8658057e-01  -2.3871124e-02
   1.0141767e+00  -1.4492766e-02
   9.8617038e-01  -3.6815909e-03
  -6.8297632e-01   7.0216473e-01
   8.1212282e-03  -4.2228968e-01
   4.0377029e-01  -1.7017029e-03
   1.7450736e+00   1.6691568e+00
  -2.4368324e+00   5.5755255e-02
  -2.9901556e-01   2.9556778e-01
  -1.6952004e+00   1.7203278e+00
   8.6353663e-03  -4.1282938e-01
  -2.3936859e+00   2.8141319e-02
  -2.8177558e-01  -3.1038349e-01
  -2.8962563e-01  -2.8758144e-01
   5.6809541e-03  -9.8963666e-01
  -1.6081202e-03  -4.0024900e-01
   2.3706992e+00  -4.8656447e-02
  -7.1628910e-01   7.0363366e-01
   3.6258652e-03   4.1274674e-01
   1.6635554e+00  -1.6197742e+00
  -2.9994589e-01  -2.8256699e-01
  -2.3393063e+00  -2.6529125e-02
  -4.3355670e-01   1.4979572e-02
  -9.7687213e-03   2.4115431e+00
   6.8996681e-01  -6.8023928e-01
  -2.8818874e-01   2.8110776e-01
  -1.7225104e+00  -1.7722152e+00
   3.0983009e-03  -1.0023464e+00
   1.6124572e+00   1.6947372e+00
   1.3028709e-02  -4.0390801e-01
  -1.6648782e+00  -1.8342081e+00
  -6.9605811e-01   6.9087802e-01
   7.3701110e-01  -6.9060995e-01
  -1.0099236e+00  -2.8246823e-02
   5.3167378e-03  -9.8786023e-01
   1.6128831e+00  -1.6728797e+00
  -3.3354670e-02   9.7953825e-01
  -7.1241071e-01  -7.1624865e-01
  -1.7487813e+00   1.6369749e+00
   1.0050174e+00   7.8991606e-03
  -6.8992681e-01   7.0273433e-01
  -1.6597994e+00   1.7426074e+00
   1.1299398e-02  -4.2143162e-01
  -4.1355133e-01   1.1494105e-03
   9.6442103e-03   1.0088906e+00
  -7.1201238e-01  -7.1806356e-01
   2.7343320e-01  -3.0313425e-01
  -2.8388459e-01  -2.9618312e-01
   6.9754460e-01  -6.9610359e-01
  -9.7172345e-01   9.5713650e-03
  -1.0103337e+00   1.6042932e-02
   1.7277920e+00  -1.7155210e+00
   7.0088339e-01  -6.7232743e-01
   1.6972220e+00   1.7360600e+00
  -3.0563372e-01   2.8154442e-01
   2.7998803e-01  -2.8720078e-01
  -5.7562444e-03  -4.0751852e-01
  -6.7458058e-01  -7.1975718e-01
  -7.3134026e-01   7.4215899e-01
   9.6726906e-01  -1.3962114e-02
   1.7415048e+00  -1.6892435e+00
   1.6382681e+00   1.7339734e+00
  -1.7348926e+00   1.7263945e+00
  -7.3129031e-01   7.0230074e-01
  -3.9786631e-01   1.0800905e-02
   2.4047493e+00   9.2756395e-05
  -1.0068240e+00  -3.0029771e-02
  -1.6517232e+00  -1.6737643e+00
  -6.8281862e-02  -2.4084266e+00
  -4.0226164e-01   1.6221866e-03
  -1.7183891e+00   1.7444438e+00
  -2.8595974e-02   2.4758593e+00
   5.7780799e-02   2.3804157e+00
   1.6616837e-02  -4.0326648e-01
   4.2202592e-01  -2.0293097e-04
   7.2183760e-01   7.0065757e-01
   2.9450972e-01  -2.9234572e-01
  -4.0492821e-01   7.6741394e-03
   2.8962470e-01  -2.8820818e-01
  -9.7848474e-01   1.8181532e-03
   5.6104027e-03  -9.9272062e-01
  -1.6729473e+00   1.7462224e+00
   2.9787167e-01  -2.9177968e-01
   6.8036018e-04   4.3485601e-01
   1.6996889e-02   9.8171035e-01
  -7.1768859e-01  -7.0667648e-01
  -7.1289613e-01   6.8475402e-01
  -2.8485528e-01  -2.9407513e-01
   1.0279473e+00   4.2054237e-03
   6.2015399e-02  -2.4703277e+00
   1.7695797e+00   1.7015182e+00
   1.0162163e+00   1.1247564e-02
   1.7406902e+00   1.6125483e+00
   1.6369990e+00  -1.7001355e+00
   8.8591618e-03   1.0095503e+00
   1.6293685e+00   1.6654775e+00
  -9.8941724e-01  -2.0050454e-02
   3.9342180e-01   1.0951575e-02
  -5.2102798e-02   2.3814900e+00
   3.1590226e-03  -9.6948763e-01
  -1.5245303e-02   9.9901671e-01
  -6.9736592e-01  -6.8113563e-01
  -2.6172307e-02   1.0062481e+00
  -2.9593351e-01   3.0837811e-01
   2.2495855e-02   9.9831809e-01
   2.3648326e+00   4.6504619e-02
  -2.4566761e+00   8.5486490e-02
   1.8320803e+00  -1.7491541e+00
   1.6208772e+00  -1.6588814e+00
  -2.4036070e-02   1.0262319e+00
  -9.0431861e-02   2.4867447e+00
  -1.7336237e+00  -1.6917385e+00
  -6.6215916e-03   2.4734916e+00
  -2.3460879e+00   3.8801477e-03
   2.8937729e-01   2.9418102e-01
   3.0409362e-01  -2.8416998e-01
   7.0916808e-01   7.0134802e-01
  -8.8586659e-04   4.1681084e-01
   6.5696125e-03  -9.9974919e-01
  -2.8453195e-01  -3.0269300e-01
   2.8778067e-01  -2.9355857e-01
  -1.6149575e+00   1.7169537e+00
  -1.9690981e-02   2.3885612e+00
  -9.8541430e-01  -1.2811753e-02
  -6.8649982e-01  -7.1078983e-01
  -1.7282489e+00   1.7119989e+00
  -7.3890794e-01  -7.0586215e-01
   5.9620942e-02   2.4418095e+00
  -2.9067152e-01  -2.8073024e-01
  -2.9567170e-01  -2.8518634e-01
  -8.0334898e-03   9.9456169e-01
  -6.8284436e-01  -7.2400993e-01
  -2.9578647e-01  -2.8534849e-01
   1.0275895e+00  -1.6166355e-02
   8.6881017e-03  -4.1464592e-01
   4.1988378e-01  -1.0278784e-02
  -4.0223749e-01   1.1169676e-02
   4.3317774e-03  -4.1557607e-01
  -2.9091007e-02  -2.4510238e+00
   2.5132560e-02   1.0135311e+00
  -6.8330234e-01   6.9717599e-01
  -3.0156777e-01   2.8427136e-01
  -1.6645545e+00   1.7192810e+00
   4.1104217e-01  -1.2029435e-02
   4.2385775e-01   7.5527160e-03
   1.6854258e+00  -1.6608132e+00
   1.6958633e+00  -1.6574155e+00
   7.3132121e-01  -7.0876011e-01
  -7.1210561e-01   6.7685436e-01
   1.7747320e+00  -1.6727607e+00
  -2.9117827e-01   2.8770639e-01
   2.4604925e+00   3.0459395e-02
  -1.7311544e-02   1.0091623e+00
   9.7923997e-01  -3.2711853e-02
   2.4836788e+00   1.1306115e-02
   1.7334481e+00  -1.6985061e+00
   4.5877431e-03  -1.0051407e+00
  -1.0287856e+00   1.6516669e-02
   9.9241030e-01   4.1016881e-03
   2.3173006e+00  -1.7272735e-02
  -1.1853558e-02  -4.1372484e-01
  -7.3465326e-03   4.1126413e-01
  -4.1014052e-01  -4.1288413e-03
  -6.9761385e-01   7.0690587e-01
  -9.8524644e-01   3.7800131e-02
   5.2525158e-03   4.1681347e-01
   3.0006252e-01  -3.0487271e-01
   7.0670098e-01  -7.3117660e-01
  -2.9497890e-01   3.0244687e-01
   1.0155457e+00   4.3995654e-03
   4.0979716e-01  -7.8167059e-04
  -3.0177212e-01   2.9958033e-01
   9.7078556e-01   1.1825664e-03
  -3.0161874e-03   4.2488417e-01
   2.7985490e-01  -3.0823719e-01
  -4.0511487e-01  -1.0257286e-02
   6.9772757e-01   7.2278156e-01
   7.8216443e-03  -4.3039458e-01
  -4.1030105e-01  -6.8114279e-03
  -8.1589782e-03  -4.1940045e-01
   2.6943085e-01  -2.9484162e-01
  -6.7800609e-01  -6.9831449e-01
   1.6990210e+00   1.8489130e+00
  -2.2652922e+00   1.7929724e-02
   6.9449768e-01   7.2644280e-01
  -3.0262606e-01   2.8693495e-01
   2.6096376e-02   1.0169417e+00
   2.4167065e-02   1.0214711e+00
  -2.8710624e-01   3.0553385e-01
  -2.9274800e-01   3.0951219e-01
   7.0451476e-01   7.0738435e-01
  -2.9549358e-01  -2.9405477e-01
   7.7598684e-03  -4.0345112e-01
   4.2836290e-01  -1.0965731e-03
   1.6912749e+00  -1.6872003e+00
  -2.8847721e-01  -2.8395124e-01
  -2.8864440e-01   2.7887608e-01
  -1.4386878e-02   4.1287614e-01
  -2.8558848e-01   2.7885929e-01
  -9.9300762e-01   4.6386024e-03
   1.3771098e-02   1.0120322e+00
   5.2944133e-04   4.1758127e-01
  -5.6498464e-02   2.3730485e+00
  -2.4184352e+00  -8.9326624e-02
  -6.9608517e-02  -2.5214091e+00
  -2.8962816e-01   2.8279365e-01
  -2.8094498e-02  -2.3672977e+00
   9.7056870e-01   4.3436968e-03
   1.1702500e-02  -1.0188208e+00
   8.6005196e-03   4.3292735e-01
   9.7713029e-01  -2.3454281e-02
   4.2191446e-01   7.9274880e-03
  -1.7960912e+00   1.7222714e+00
   6.8233577e-01  -7.2807550e-01
   3.2283308e-03  -2.4952589e+00
  -2.0276242e-02   2.4298078e+00
   6.9829923e-01  -7.0649345e-01
   1.0295996e+00   8.6608877e-04
   2.8206813e-01  -2.9978382e-01
   9.8277564e-01  -1.7249835e-02
   2.4204284e+00   1.4658587e-02
   2.8002516e-03   4.0696587e-01
   1.4157450e-01   2.4965337e+00
  -1.6953092e+00   1.7252913e+00
  -1.6830078e+00  -1.7498062e+00
   7.1156173e-01   7.1051080e-01
  -9.8340062e-01  -2.1025432e-03
  -1.2886289e-02   4.2124422e-01
  -1.7586180e-02   1.0062336e+00
  -1.8273352e+00   1.7067016e+00
   1.7518302e+00   1.7293665e+00
   5.9645139e-03   2.4238495e+00
  -3.0740144e-01  -2.8067991e-01
  -1.3518961e-02  -2.3907304e+00
  -4.0745891e-01   3.6511783e-03
   7.1185579e-01   6.9950020e-01
   1.7641208e-02  -4.2541347e-01
   9.9171700e-01   4.1932624e-03
   2.9463342e-01   2.8658573e-01
   2.9408994e-01  -2.9528844e-01
   6.9261478e-01   7.0986796e-01
   1.7434939e+00   1.8143614e+00
  -2.3792125e+00   1.4835548e-02
  -5.9670453e-02   2.4607624e+00
   7.2904368e-01   7.1427497e-01
   5.6334249e-02   2.4226839e+00
  -3.0308812e-01   2.9847229e-01
  -1.6648797e+00  -1.6574302e+00
  -7.2357022e-01   7.1570541e-01
   1.0063902e+00  -4.9830455e-03
  -4.2147297e-03  -4.3118664e-01
  -4.0916047e-01   3.8148812e-03
   1.7864047e-02  -4.1033148e-01
  -1.5911502e-02  -9.7644949e-01
   8.4543770e-02  -2.4301841e+00
  -2.9378267e-01   3.0647908e-01
   1.7010096e+00  -1.7208413e+00
  -7.2172704e-01   6.8581747e-01
  -2.3762362e+00  -4.7393622e-03
  -3.0150447e-01   2.7308050e-01
  -2.4113952e+00  -1.1168009e-01
   7.1834150e-01   7.1839043e-01
  -1.7308065e+00   1.6461052e+00
  -2.9640426e-01  -2.9136846e-01
  -7.1621733e-01   6.9632904e-01
   7.0574117e-01   7.1166995e-01
   5.2181009e-02   2.5637118e+00
   2.4131013e+00   4.6257107e-02
   1.7144367e+00   1.6465337e+00
  -1.6434289e+00   1.7121723e+00
   2.9698355e-01   3.0604423e-01
  -6.8427326e-01  -6.9543826e-01
   1.6956721e+00   1.6956073e+00
  -2.8477820e-01   2.9672684e-01
  -2.9189863e-01   2.9216169e-01
   1.7305490e+00  -1.7216616e+00
   1.0110505e+00   1.1799196e-02
   9.4533272e-02   2.5021658e+00
   1.5944826e+00  -1.7775149e+00
  -4.8991596e-03  -1.0000477e+00
   3.7679658e-03   4.0337563e-01
  -7.3038373e-01   7.0211259e-01
   7.3381259e-01   7.2149821e-01
  -6.8417438e-01  -7.0845052e-01
   6.7533734e-01   7.1490989e-01
  -4.1463215e-01  -9.8014231e-03
   2.8946422e-01   3.0660653e-01
   6.9574937e-01  -7.1198965e-01
   1.8732358e-02   2.4322680e+00
  -4.1229303e-01   5.5297966e-03
   4.2110126e-01  -9.7106539e-03
   4.0781953e-01   1.3736631e-02
  -9.6997563e-03  -4.2592705e-01
  -4.1630582e-01  -1.1562714e-02
   2.8716222e-01  -2.8687515e-01
  -1.7844123e+00   1.6441321e+00
  -1.6208917e+00  -1.6930004e+00
  -9.9723649e-01   2.3069682e-02
  -4.1262288e-01   2.5927387e-03
  -1.6771299e+00  -1.7424212e+00
  -1.6168184e+00   1.6871523e+00
  -7.3567493e-01   7.2634064e-01
  -7.3103074e-01  -6.9890454e-01
   2.9404507e-01  -3.0798425e-01
  -1.7883856e+00  -1.6699331e+00
   2.8045758e-01  -2.9770444e-01
  -2.7864883e-01   2.9930206e-01
  -7.2557277e-01  -7.1260883e-01
  -2.8040686e-01   3.0801070e-01
   7.0888253e-01   7.1909264e-01
   7.0542333e-01   6.9285061e-01
  -1.7851667e+00   1.6218267e+00
  -2.8917951e-01  -3.0204839e-01
   7.8438413e-03  -9.7407357e-01
  -1.0163681e+00  -2.2558225e-02
   2.9062360e-01  -2.8970403e-01
  -2.4417915e+00   2.4757556e-02
  -1.6322830e+00   1.7297829e+00
  -1.5248849e-02  -2.3736390e+00
   9.8421188e-01  -1.6508945e-02
   6.9395038e-01  -7.0714589e-01
   6.9637974e-01   7.0085038e-01
  -2.3778298e+00   1.4710350e-02
   1.1213989e-02   2.3145283e+00
   4.1408322e-01   4.4711566e-03
   6.7555477e-01  -6.9273534e-01
  -2.8341219e-01  -3.1156811e-01
  -7.3509777e-01   7.0180331e-01
   7.2015486e-01  -6.9597190e-01
  -6.9199217e-01   6.9904798e-01
  -1.7542045e+00  -1.5352707e+00
   2.9323322e-01  -2.9343666e-01
   1.6824926e+00  -1.7713887e+00
   4.4728135e-03  -4.1173445e-01
   7.0885414e-01   7.1072522e-01
  -9.7727536e-01   1.1601886e-02
  -1.7747422e+00   1.7080330e+00
  -2.9177359e-01   2.9173229e-01
  -1.0234422e+00  -1.9698015e-02
   1.6662965e+00  -1.7386944e+00
   7.1008072e-01   7.0984599e-01
   3.1960915e-01   2.9617611e-01
  -1.6363019e+00   1.7795803e+00
  -6.3096730e-03   9.9167904e-01
   6.9026510e-01  -7.0370422e-01
   7.0653773e-01   6.8111720e-01
   1.7148804e+00  -1.7200084e+00
  -2.8747840e-03  -4.1848028e-01
  -7.0820476e-01   7.0162656e-01
   2.3369071e+00  -6.4581292e-02
   1.0082138e+00  -4.1971625e-02
   6.9783105e-03   9.8746801e-01
  -1.6245402e+00   1.7696916e+00
   1.0361858e-02  -4.2121168e-01
   9.8981322e-01   1.2024661e-02
  -4.1527059e-01   8.2096796e-03
   1.6168310e+00   1.6212353e+00
  -2.4619033e+00   3.5606293e-02
   3.0390237e-01  -3.0530450e-01
   1.8428588e-02  -4.0598537e-01
   4.0419290e-02   2.3430100e+00
   3.0296994e-01   2.9722467e-01
   2.9866719e-01   3.0609357e-01
  -2.5004390e+00   1.7992723e-02
   6.8635518e-01   7.2315880e-01
  -2.9513525e-01   3.0600280e-01
  -1.3363052e-01  -2.3713226e+00
  -6.9606971e-01  -6.9477166e-01
   2.9602177e-01  -2.9668291e-01
   1.0035546e-02  -1.0060114e+00
   9.9705595e-01   1.4332652e-02
   2.9191586e-01  -2.9733895e-01
   9.9876292e-01   7.5753477e-03
   1.7558794e+00  -1.6686494e+00
   1.7077525e+00  -1.6869532e+00
   2.3022427e+00  -1.3827374e-02
  -1.6867981e+00   1.6875048e+00
   2.2913730e-03   4.0752882e-01
   1.6292732e+00  -1.7792283e+00
  -1.0169171e+00  -4.1114242e-02
  -2.9600399e-01   2.8630215e-01
   4.1467099e-01   1.4345465e-02
  -2.9096040e-01  -2.9698914e-01
  -4.2044487e-01  -6.1745148e-05
   2.8170556e-01   3.0195091e-01
   6.9696770e-01  -7.1053685e-01
   2.3680286e+00   2.4498504e-02
   2.3348403e+00  -6.6692231e-03
  -9.4479305e-02  -2.4107010e+00
  -2.8259345e-01  -2.8722150e-01
   1.7179812e+00  -1.6682218e+00
  -7.1697647e-01  -7.0162441e-01
  -1.0120023e+00   7.2818580e-03
  -1.2119476e-02  -1.0047526e+00
  -2.8432592e-01  -2.9177969e-01
  -5.9342261e-02   2.3965880e+00
   4.2064108e-01   2.1792990e-02
   2.3814991e+00   8.4132215e-02
   6.8112046e-01   7.1003821e-01
   9.9708194e-01  -2.2816344e-02
   5.8899530e-03  -1.0214122e+00
  -2.7644433e-01  -2.8467887e-01
  -7.1224511e-01   7.0945525e-01
  -3.0012456e-01  -2.8747852e-01
   7.1046279e-01   7.0329492e-01
   1.7100661e+00  -1.6683339e+00
  -1.3807222e-02   4.0944131e-01
   9.8508719e-01   1.3903547e-02
   1.6659509e+00  -1.8067861e+00
   1.6586904e+00  -1.6811384e+00
   1.3235374e-01   2.4559746e+00
  -7.0691910e-01   6.7306715e-01
  -4.1333855e-01   3.1050473e-03
  -7.2245878e-01  -7.0494200e-01
  -1.1502934e-02  -9.9022432e-01
  -9.9995117e-01   1.9414185e-02
   1.6517405e+00   1.7102282e+00
   1.3884871e-03  -4.0602303e-01
  -6.8220289e-01  -6.8819847e-01
   9.9312892e-01   9.0282524e-04
   2.3353497e+00  -5.5013767e-02
  -7.1432241e-02  -2.3737370e+00
  -9.9624429e-01  -6.0158857e-03
  -2.7905516e-01  -2.9280105e-01
   6.8674251e-01   6.9432841e-01
  -5.4213147e-02  -2.3587726e+00
  -1.7244262e+00  -1.7230511e+00
   9.8449209e-01  -3.4221577e-03
  -1.6784492e+00  -1.6605473e+00
  -6.9866689e-01  -6.9406132e-01
   3.8201565e-03  -9.9740674e-01
   1.6919048e+00  -1.6991118e+00
   9.9910670e-01   4.6832895e-03
  -6.7763585e-01   6.9560183e-01
  -7.6573895e-05  -4.1911248e-01
   1.6915148e+00  -1.7042863e+00
  -2.8573548e-01   3.0188887e-01
  -1.6474361e+00  -1.6552680e+00
   4.4139120e-02  -2.3526296e+00
   2.4120614e+00  -2.3145068e-03
   2.9551364e-01   3.1048600e-01
   1.0091439e+00  -9.3280037e-03
  -2.0250978e-03  -2.4568366e+00
   5.5862356e-03   9.9850851e-01
  -7.2306500e-01   6.8404717e-01
  -2.9720650e-01  -3.0763245e-01
  -1.2099959e-02  -4.1905808e-01
  -1.0016164e+00   6.1021327e-03
  -2.6899880e-02  -1.0244875e+00
  -2.9818592e-01   2.8676710e-01
  -4.1740522e-01   2.0860736e-04
   7.1426945e-01  -7.0085052e-01
   6.8997902e-01  -7.0340017e-01
   3.4178556e-03   9.8897289e-01
   1.0228691e-02   4.2337702e-01
   3.0383923e-01   2.9642506e-01
  -1.7290713e+00   1.6835029e+00
   9.6514281e-01  -3.6428430e-03
  -9.6395986e-01  -1.1350880e-02
   8.0568182e-03   1.0015159e+00
   2.6865355e-03  -9.9256856e-01
   7.0240749e-01   7.0437056e-01
   7.0654959e-01   7.0992872e-01
   6.9210111e-01   6.9441933e-01
   1.0206891e+00  -7.3908003e-03
   1.7509140e+00   1.7705496e+00
   4.0491767e-01   1.6003931e-04
  -3.0881063e-01  -2.9865497e-01
  -1.5001578e-03   1.0084432e+00
  -7.0847369e-01   7.1906186e-01
  -1.5976224e+00  -1.6640920e+00
   2.4677001e+00   2.1220930e-02
   4.2020772e-01  -8.6158709e-03
   1.7189049e-02  -4.2144932e-01
   1.0131345e+00   3.4180279e-02
  -6.9798154e-01   6.8931278e-01
  -1.8141031e-03   4.0756419e-01
  -7.0597529e-01   7.0768147e-01
   9.6555941e-03   4.1426463e-01
  -3.5061439e-02   1.0028345e+00
  -2.8791831e-01   3.0473826e-01
  -7.2595456e-01  -7.4241490e-01
   7.0015915e-01   7.1396586e-01
   1.5965538e+00  -1.8418048e+00
   2.3623927e+00   2.1430921e-02
   7.8528808e-04   4.1807271e-01
  -2.1093080e-03   1.0099357e+00
  -2.4004126e+00  -7.6962362e-02
  -2.5313838e+00   7.0165701e-02
   3.4694086e-03  -2.4524295e+00
   4.3938541e-02  -2.3664876e+00
   9.5057411e-03  -4.0602864e-01
   1.7958479e+00   1.6842066e+00
   4.0546081e-01  -1.9716092e-04
   1.1253193e-03   4.2096910e-01
   2.9156885e-01   2.8854340e-01
   4.2215985e-01   1.0035550e-02
  -1.6726821e+00   1.6270942e+00
   4.7243588e-02  -2.4447919e+00
   3.2109837e-04  -9.8037087e-01
   2.3777278e+00   7.1134422e-03
  -6.7464613e-01  -7.1788745e-01
   3.9296245e-02  -2.4036779e+00
  -1.3046358e-02   2.3972959e+00
  -2.6692790e-03  -4.1835165e-01
  -2.8723252e-01   2.9442117e-01
   2.3822419e+00   3.6407046e-02
  -7.0775261e-01   6.8889354e-01
  -3.0085173e-01   2.9953206e-01
  -3.0925988e-02   2.3304696e+00
   3.4012412e-02   9.9453279e-01
   8.4440224e-03  -2.4558288e+00
  -9.9193777e-01  -5.5421164e-03
   7.0371017e-01   6.7441552e-01
  -7.1849668e-01  -7.0383517e-01
   2.9536741e-01   2.8167751e-01
  -4.0860944e-01  -7.3625778e-03
   6.9608486e-01   6.8839257e-01
   2.9507664e-01   2.9269869e-01
  -2.8931470e-01  -3.0607960e-01
   2.5485223e+00   5.0330085e-02
   7.5686679e-01  -6.9141033e-01
   3.2507933e-02   2.4309895e+00
  -2.9126300e-01   3.0671872e-01
  -6.6194510e-02   2.5102523e+00
   2.8683112e-01  -2.8075580e-01
   2.7684881e-01  -3.1122276e-01
  -1.7214545e+00   1.7497446e+00
   6.9965382e-03  -1.0003705e+00
   5.5151927e-03   1.0237153e+00
  -1.6898328e+00  -1.7286041e+00
   5.1783110e-02  -2.4698444e+00
   1.7662733e+00  -1.7461757e+00
   6.8016116e-01   7.0632620e-01
  -6.9848216e-01  -7.2136549e-01
  -1.6551544e+00  -1.7481450e+00
   3.1347814e-02  -9.9779398e-01
  -2.4738843e+00  -2.5478476e-02
  -2.1519813e-02  -2.4372638e+00
  -1.6765028e+00   1.7069321e+00
  -2.0488507e-02   1.0156713e+00
  -1.6833595e+00   1.7583556e+00
   2.4435260e+00  -2.8883009e-02
  -2.7292003e-01  -2.9252869e-01
  -1.6338516e+00  -1.6483286e+00
  -4.2634744e-01  -5.9079742e-03
   1.1495715e-02  -3.9678231e-01
  -7.2334438e-01  -7.1854245e-01
  -1.8172329e-02  -3.9809978e-01
  -2.9804558e-02  -2.4812000e+00
   1.6903325e+00   1.8353615e+00
  -9.5966490e-03  -4.0889448e-01
  -7.0579309e-01   7.0695804e-01
   7.1662517e-01   6.7552691e-01
  -2.2660982e-02  -2.4553921e+00
   4.1784078e-01  -8.3262159e-03
  -6.9999397e-01  -7.0534829e-01
  -1.6970873e+00   1.7498229e+00
  -2.7661159e-01  -2.8316038e-01
  -1.8084642e+00   1.7162800e+00
  -1.2959034e-02   1.0190521e+00
  -2.7902769e-01  -2.9770156e-01
  -1.6710759e+00  -1.7174287e+00
  -7.0642610e-01   7.0466125e-01
  -2.4482928e+00   2.6630271e-02
   7.4501519e-01  -6.8987500e-01
  -6.9048891e-01   7.1701691e-01
  -1.7820534e+00  -1.6848762e+00
  -4.0508227e-01  -4.5640223e-03
  -4.3862794e-03  -4.0027302e-01
  -1.4678672e-02   2.4745665e+00
  -2.8816586e-01   3.0309807e-01
   2.7784872e-01   2.7914303e-01
   4.2077992e-01  -1.7650417e-03
  -9.9646821e-01   1.0427035e-02
  -2.3643914e+00  -6.5785723e-02
  -1.7166488e+00   1.6886008e+00
  -2.0327374e-03   4.2002601e-01
  -1.6725127e-03   4.1895789e-01
  -2.3979326e-03   1.0298411e+00
   1.6662409e-03  -4.1144998e-01
   3.0388811e-01   2.8119303e-01
  -8.9281017e-03   9.8532938e-01
   7.1338995e-01   7.3353226e-01
  -2.4018007e+00   5.2604871e-02
   7.1157311e-01   6.9675466e-01
   1.7311532e+00  -1.5968669e+00
   2.7951050e-01  -2.9757610e-01
   3.1867015e-01   2.9530531e-01
   2.8895234e-01  -2.9555716e-01
   1.6356974e+00  -1.7754628e+00
   1.9376700e-02   4.1074524e-01
   7.0069556e-01  -7.2092120e-01
   2.3862970e+00   6.8653079e-02
  -2.4148779e+00  -1.4822572e-01
  -1.0270009e+00  -1.0991371e-02
   2.7599250e-01  -2.7879913e-01
   3.7751511e-03  -2.4562106e+00
   3.3029273e-02   9.9721370e-01
  -9.7948214e-01   7.9839713e-03
  -6.9760396e-01   7.1157975e-01
   7.0781496e-01   7.2183855e-01
  -3.0820681e-01   2.8045535e-01
  -2.9560710e-01   2.7475489e-01
  -2.8418643e-01   2.8814145e-01
  -2.9175214e-02  -2.4456820e+00
  -1.6204189e+00   1.6720096e+00
  -1.0272452e+00  -1.2271515e-03
  -2.3343629e-02   2.3587266e+00
  -8.8758391e-03   1.0093734e+00
  -2.9177633e-01   2.9489626e-01
  -2.8883877e-01  -2.8834599e-01
  -2.1847658e-03   4.0510663e-01
   8.9958921e-03   9.8983878e-01
  -7.4786292e-03  -4.1348769e-01
   7.3051552e-01  -7.2058319e-01
   2.2184916e-03  -1.0174405e+00
  -4.8239885e-03  -9.8817221e-01
   4.1153452e-01   1.9034975e-03
  -4.3146149e-01  -7.4515083e-03
   2.4085861e+00  -2.1488133e-02
  -1.0000116e-01  -2.4735335e+00
  -1.6796735e+00  -1.6741888e+00
   7.0066809e-01   7.2027470e-01
  -1.1768689e-02   4.1323317e-01
   2.4219230e+00  -1.5658905e-02
  -1.4708644e-02  -9.9865088e-01
   6.9870076e-01   7.1277149e-01
  -1.6934121e+00  -1.7025845e+00
   3.0787924e-02  -2.4441679e+00
  -1.0013812e+00   2.2473720e-02
  -9.9917857e-01  -2.3051526e-03
  -4.1267982e-01   1.0345088e-03
  -2.9217208e-01  -3.0829838e-01
  -2.4066722e+00   3.8786110e-02
  -7.0610153e-01   6.8422330e-01
  -2.8212162e-01  -3.0766548e-01
  -2.9502627e-01   3.0361010e-01
  -9.6112479e-01  -1.0765500e-02
  -2.4174190e+00   5.6719670e-04
  -1.1181300e-02  -1.0128863e+00
  -2.5569298e+00   3.0206037e-03
  -3.9052268e-03   4.3118472e-01
  -1.8335145e+00   1.6330489e+00
   2.8842688e-01  -2.9782509e-01
  -1.7347478e+00  -1.7063486e+00
   2.8718581e-01   2.9537911e-01
  -7.2709793e-01  -7.4097711e-01
  -1.6251765e-02   2.4592267e+00
  -1.6712674e+00   1.7436637e+00
  -3.0302371e-01  -3.0764581e-01
   2.9735555e-01   2.9048401e-01
  -3.9756639e-01  -7.4433372e-03
   1.6503345e+00  -1.7363015e+00
  -2.8871536e-01  -3.0916185e-01
  -1.7021453e+00   1.7423952e+00
  -2.8807981e-01   2.9046076e-01
   9.0822191e-02   2.4200090e+00
   4.1883994e-01  -8.3908365e-05
   3.0285090e-01  -2.8886881e-01
  -1.0060866e+00   9.9733218e-03
  -2.9180661e-01   2.9498711e-01
   6.9607350e-01  -7.1127734e-01
  -7.2806146e-01   6.9841489e-01
  -7.2318186e-01  -7.1490091e-01
  -2.2188038e-03   4.1039942e-01
  -2.6778624e-02   1.0025831e+00
   2.8939864e-01  -3.0016352e-01
  -3.2259235e-03   4.2307019e-01
  -1.7738313e+00  -1.6388556e+00
  -9.9055649e-01  -3.9795571e-03
   3.6545962e-02   9.5825573e-01
  -1.6857556e+00  -1.6689671e+00
   6.2319523e-02   2.4271236e+00
  -2.8112142e-01   2.9479675e-01
   7.0480918e-01  -7.1305979e-01
  -3.0604943e-01  -2.8973419e-01
   4.1596845e-01  -8.0987500e-03
   1.1744635e-02   9.9509997e-01
   4.0879061e-01   1.2421015e-03
   6.5664189e-05   4.2829899e-01
  -2.9179903e-01   2.9082533e-01
  -4.0362278e-01  -1.2240071e-02
  -4.7242015e-03  -9.9517901e-01
   2.4404368e+00   4.4635749e-02
   6.9222413e-01  -6.8919516e-01
   1.6486632e+00   1.7186327e+00
   9.9988926e-01   3.1371369e-03
   2.8028991e-01   3.1218302e-01
   6.9472290e-01  -6.8812339e-01
   1.7973054e+00  -1.7647095e+00
   7.0692435e-01  -6.5658108e-01
   1.7168597e+00   1.7833075e+00
   4.0454291e-01  -3.3304663e-03
   9.8990480e-01   1.3652008e-02
   2.9834957e-01   2.9185846e-01
  -6.7776189e-03  -4.1147140e-01
   1.3788194e-02   4.2409995e-01
   1.7010268e+00   1.6421623e+00
   1.0338517e+00   1.5361501e-02
  -4.1812914e-01   1.0008587e-02
  -6.0974677e-02  -2.4342771e+00
  -1.2940366e-01  -2.3044792e+00
   3.0620447e-01   2.9921287e-01
   1.0170264e+00   7.6417925e-03
  -2.9080332e-01   2.8819195e-01
   2.4452350e+00  -4.0574876e-02
   1.7522887e-03  -3.9462926e-01
   1.6806317e+00   1.6571288e+00
   4.1217993e-01  -5.5308139e-03
   7.0742026e-01  -7.0627002e-01
  -1.6650245e+00   1.8628019e+00
   6.8833302e-01   6.9950077e-01
   2.4529012e+00  -5.4468574e-03
  -7.1641694e-01  -7.3396231e-01
   4.2008168e-01   9.5405378e-03
   9.8556920e-01   1.4798331e-02
   1.7066731e+00   1.7563100e+00
   6.8565375e-01  -6.6947809e-01
  -2.8708614e-03  -1.0190742e+00
  -1.1232533e-02   1.0059280e+00
   6.9577736e-01  -7.1319537e-01
  -8.4119401e-04   4.2218205e-01
  -8.9143809e-03   4.1581978e-01
  -2.9239531e-01   2.9264219e-01
  -1.7242496e+00  -1.7340545e+00
  -1.7641969e+00  -1.7257242e+00
  -6.6912228e-01   7.0201777e-01
   1.6896811e+00   1.6539479e+00
   2.3784164e+00   4.7792330e-02
   9.7052601e-01  -6.3870590e-04
  -4.1841846e-01  -1.8637658e-03
   8.8065206e-03  -9.8681192e-01
   2.3522869e+00   2.8430241e-02
   4.0057367e-03   4.1515198e-01
  -6.8770436e-01   6.8934627e-01
   1.1174463e-04  -1.0188321e+00
   1.0257243e+00   1.9556367e-02
  -2.9838337e-03  -3.9981073e-01
   3.0034592e-01  -2.9772583e-01
   6.9424900e-01  -7.2076642e-01
  -1.0392600e+00  -2.3362567e-03
   4.2227479e-01  -4.4241723e-03
   2.7937404e-01   2.8312588e-01
  -7.5649554e-03   4.0584593e-01
  -3.2688218e-03  -3.9994000e-01
  -6.9078186e-01  -7.1190534e-01
   4.1307511e-01   2.8076636e-03
   4.2442923e-01  -1.1309306e-02
  -2.3901018e-03  -4.1505566e-01
   7.0056615e-01   6.9528844e-01
   1.7606522e+00  -1.7293457e+00
  -1.0487207e-02   4.0428921e-01
  -4.0033776e-03  -4.1225410e-01
  -7.4688911e-01  -7.0878363e-01
  -4.2560869e-01  -1.2553224e-02
  -2.9393903e-01   2.8708695e-01
   1.7609634e+00  -1.6794066e+00
   1.0040407e+00  -1.0190877e-02
   7.1754410e-01  -7.2417437e-01
  -2.3410731e+00   4.4618588e-02
   1.8115073e+00   1.7447890e+00
   1.7422985e+00  -1.7481567e+00
  -1.6859002e+00  -1.7047231e+00
   7.1708792e-01  -7.2338159e-01
   7.2479094e-01  -7.3467642e-01
   7.2493670e-03   9.8337252e-01
  -2.5116565e-03   4.0967534e-01
  -6.8631543e-01   6.9811314e-01
  -2.9756395e-01  -2.7775399e-01
   1.0045722e+00   1.9639209e-02
   2.9508657e-03  -4.0399703e-01
   3.1169236e-01  -2.8041923e-01
   2.9179257e-01   2.8771416e-01
  -7.3100168e-01  -7.0492275e-01
  -1.0171127e+00   1.8329106e-02
   3.9633728e-01  -9.5057305e-03
  -2.8908040e-01   2.8855301e-01
   4.1210873e-01   5.5772443e-03
  -4.0499637e-01  -1.0073610e-02
  -7.0372586e-01   7.3001727e-01
  -9.9688265e-01   1.4925202e-03
  -7.7732566e-03   2.4359047e+00
  -1.1120373e-02   4.2926783e-01
   2.8899800e-01  -2.9846901e-01
   7.1466296e-01   6.8559966e-01
   3.2351776e-02  -9.9803929e-01
   2.4866721e+00   6.7150715e-02
  -3.1586144e-01  -2.9678312e-01
  -1.7495773e+00  -1.7251528e+00
   2.2225729e-02   9.9813488e-01
   1.6024048e+00   1.6431559e+00
  -2.4100031e-02   9.6896943e-01
  -2.8659198e-01   2.9399969e-01
  -2.5185861e-03   4.1211046e-01
  -1.6143013e+00   1.7317026e+00
  -9.7942224e-03   4.2184411e-01
  -6.6814930e-04   2.3680531e+00
  -2.3502328e+00   6.3959857e-02
   1.8006254e+00  -1.7920422e+00
  -6.9286068e-03   4.3143718e-01
  -1.7277553e+00  -1.6495818e+00
   2.4129445e+00   1.5276773e-02
   6.8030485e-01   7.4741733e-01
  -1.0599871e-02   2.4143561e+00
   2.9783215e-01   3.0531794e-01
  -3.0492832e-01  -3.0368010e-01
  -9.8418632e-01   1.1972014e-04
  -2.6548501e-02  -2.4054069e+00
   2.8780940e-01   2.9408101e-01
  -1.6628264e+00   1.6662372e+00
   7.3222190e-01  -7.2518303e-01
   4.1037854e-01   2.3824487e-03
  -7.1827199e-01  -7.0981530e-01
  -1.6607385e+00   1.7009807e+00
   4.0421079e-01   9.5453095e-03
  -7.0554296e-01  -6.9870186e-01
  -2.5162237e+00   6.4733716e-02
   7.1123255e-01   7.4322236e-01
  -1.7549851e+00   1.7478684e+00
   2.8615371e-01  -2.9292805e-01
   8.9745763e-03  -1.0038697e+00
  -4.2053332e-01  -1.0891304e-02
  -1.5037924e-03   4.2395874e-01
   1.6573728e+00  -1.6673306e+00
  -2.5113350e+00   3.3460490e-02
  -2.4554015e+00   2.9776893e-02
   2.8686978e-01   2.9555580e-01
  -4.2354225e-01   1.6036491e-02
   2.9751146e-01   2.9569927e-01
  -3.9695020e-02   2.3585021e+00
   7.2067295e-01  -7.0893569e-01
   9.9735038e-03   1.0033997e+00
   7.1163762e-01   7.0445833e-01
  -7.2815637e-01  -7.1250802e-01
  -2.9665154e-01   2.9632420e-01
  -2.8918617e-01  -2.8871816e-01
  -4.1400845e-01  -1.5311392e-02
  -7.0249585e-01   6.8981337e-01
   8.3622707e-03  -4.2107736e-01
   4.3592130e-04   4.2302395e-01
   4.0634630e-01   2.3601054e-02
   9.9996734e-01   3.6534222e-03
   2.6885098e-03  -9.9735051e-01
   2.9825416e-01   2.9487768e-01
  -2.7967642e-01  -2.9960387e-01
   7.3421222e-02  -2.4585947e+00
   1.6875984e+00  -1.6947173e+00
  -3.0098186e-01   2.8628378e-01
   7.4924063e-02   2.3911614e+00
   1.7207634e-03  -4.3753037e-01
  -3.1732605e-01  -2.8567602e-01
  -1.4061613e-02   1.0228763e+00
   1.8933784e-02   2.4261954e+00
   9.2444365e-03  -4.0669448e-01
  -1.0144853e+00  -8.5035672e-03
  -1.7230471e+00  -1.6761256e+00
   9.8942799e-01   1.5817896e-02
   1.3544215e-02  -9.9867290e-01
   7.0882389e-01   6.9536443e-01
   2.9536188e-01   3.0267754e-01
   4.2328839e-01   9.4119609e-03
   4.8863277e-03  -4.2255104e-01
   1.6839745e+00   1.7207630e+00
  -1.0162069e+00   2.2730722e-02
  -1.1345403e-02   4.1468909e-01
  -1.7044222e+00   1.6336832e+00
   1.0091097e+00   2.8671693e-02
  -1.5839854e+00   1.6713681e+00
  -1.7042221e+00  -1.7126887e+00
   8.5607382e-02   2.3950586e+00
  -7.1434923e-01  -7.2303314e-01
  -2.4570117e+00   1.4751520e-02
   1.7304978e+00  -1.6965411e+00
   3.7543707e-02   2.4418037e+00
  -4.0992928e-01  -3.0178835e-03
  -1.0720757e-02   9.9429081e-01
  -3.0600120e-01   2.8980711e-01
  -1.3939419e-02  -4.0862231e-01
   2.8930153e-01  -2.8699007e-01
   1.0055918e+00   3.4224676e-03
  -4.2017169e-01  -4.7905266e-03
   2.4752857e+00  -6.9155026e-03
   1.0118978e+00  -8.5418879e-03
  -9.7653582e-01   2.5545162e-03
   7.2382291e-01  -7.1290240e-01
  -9.8845710e-01   1.2552750e-02
   7.1317415e-01  -7.0806418e-01
  -1.7710435e+00   1.7128565e+00
   1.7155536e+00  -1.6892398e+00
  -2.9058298e-01   2.9675888e-01
  -2.4520177e+00  -4.9340146e-02
  -4.1427929e-01   2.3785182e-03
   7.1133744e-01   7.0036802e-01
  -7.1011171e-01   7.0626296e-01
  -1.8290518e-02  -2.3429756e+00
   3.0076543e-01  -2.9985001e-01
  -1.6428165e+00   1.7121639e+00
  -2.5068055e+00   3.2074799e-02
  -7.7539690e-03  -2.3964044e+00
  -3.6475529e-03  -4.1623310e-01
  -1.4328037e-02  -9.9664723e-01
   6.9341842e-01  -7.0473922e-01
  -9.9765063e-01  -8.7976086e-03
   7.1535626e-01   7.1729508e-01
  -2.7639377e-01   3.0284752e-01
   1.7027343e+00  -1.7428895e+00
   6.8976029e-01   7.3291222e-01
  -7.0657084e-01   7.1109021e-01
   9.8443303e-03  -9.8052335e-01
  -2.9223007e-01  -2.8430450e-01
  -5.1693862e-03  -4.2780865e-01
  -2.8576644e-01   2.8405600e-01
  -6.8543842e-01   7.2318983e-01
  -1.0370534e-01   2.3633710e+00
  -4.9039939e-03  -4.0547659e-01
   2.9197786e-01  -2.9407115e-01
  -1.6644253e+00  -1.6253815e+00
  -1.7849275e+00   1.7397594e+00
   7.1562806e-01  -7.2683438e-01
  -1.6537850e+00  -1.7468020e+00
   2.8785904e-01  -2.8582201e-01
  -4.0619878e-01   8.1427569e-03
  -7.4203477e-01  -7.0225477e-01
  -2.9945729e-01   2.9804241e-01
  -6.9988400e-01  -7.0127506e-01
   7.0081886e-01   7.0697479e-01
  -9.8128702e-01   2.0242039e-04
   2.5329497e-02   9.7475027e-01
   7.0355014e-01  -7.0093219e-01
   2.9709481e-01   3.0078275e-01
  -6.7013864e-01  -6.9523720e-01
  -7.1819373e-01   6.9129475e-01
  -1.0233325e+00   4.1558009e-03
  -2.8735269e-01   2.9355822e-01
  -1.7560119e+00  -1.7252501e+00
   9.4124123e-04  -4.1168000e-01
   1.7056776e+00  -1.6922868e+00
  -4.1693801e-01  -6.7245478e-03
  -2.0812182e-02  -2.4500915e+00
  -1.0311858e+00  -1.0053748e-02
  -4.4972863e-02   2.4288587e+00
   7.1479134e-01   7.1519989e-01
  -1.6607197e+00  -1.6923934e+00
   2.2974127e+00   5.1649818e-02
  -3.0247487e-01   2.8921352e-01
  -9.8683438e-01  -1.2094183e-02
   1.1196493e-02   4.1588438e-01
   4.1492107e-01  -2.0190682e-02
   9.9957880e-01   1.1400984e-02
  -1.7704565e+00  -1.7959351e+00
  -1.2682863e-02   9.6558593e-01
   2.4302992e+00  -4.4515163e-02
  -4.4025739e-03  -4.1979588e-01
   2.4408571e+00   1.8444594e-01
   2.4563843e+00  -2.5510395e-02
   2.8546947e-02  -1.0078753e+00
   6.9092658e-01   7.3790649e-01
  -2.8987551e-01   3.0090410e-01
   2.8337727e-01   2.8749657e-01
   5.9244932e-02  -2.3936634e+00
   2.9799270e-01  -3.1263050e-01
   1.8279287e+00  -1.6901658e+00
  -1.7730367e+00  -1.7282576e+00
   1.7037274e+00   1.6721599e+00
  -7.0625084e-01  -6.8767000e-01
  -1.0273553e+00   2.0193539e-02
  -1.1086231e-02  -2.4864311e+00
   4.1188277e-01  -6.7531257e-03
   4.0725228e-01   8.8173876e-03
   7.0651859e-01   6.9743354e-01
   6.9274885e-01  -7.1455251e-01
   3.0649521e-01  -2.8660585e-01
   7.2348383e-01   7.1472716e-01
  -2.4544660e+00   8.5105607e-03
   7.1385901e-01   7.1551590e-01
  -7.2904169e-01   7.1100435e-01
   1.6514635e+00  -1.7217811e+00
  -2.7830815e-01  -3.0495332e-01
   6.8624672e-01  -7.0699032e-01
  -6.9131809e-01  -7.0824383e-01
  -2.3815435e+00   5.6079932e-02
   7.3373090e-01  -7.0110074e-01
  -1.5147211e-03   3.9849280e-01
  -8.0728125e-03  -9.8511150e-01
  -2.3470542e+00  -3.7928790e-02
   7.0518168e-01   6.8282723e-01
  -6.7157272e-02   2.4707605e+00
  -2.4158876e+00  -1.7135679e-01
   2.9194949e-01   2.8790228e-01
  -1.4462728e-02  -2.4739148e+00
   9.8382864e-01  -1.5834019e-02
  -7.3501184e-01   6.9109394e-01
   1.0148197e+00  -2.8549088e-04
  -1.7364017e+00   1.6796247e+00
   4.0308280e-01  -7.0519254e-03
  -6.9441485e-01  -7.3600011e-01
  -6.7836727e-01   6.9353817e-01
  -2.9446139e-01   3.0139209e-01
   6.8744740e-01   6.9859979e-01
   9.8328914e-01  -1.3806968e-02
   1.3910705e-03  -1.0326491e+00
   7.1326465e-01  -7.2975176e-01
   2.9272575e-01   2.9895603e-01
   1.6875073e+00  -1.6662604e+00
  -2.3645863e-02   1.0149057e+00
   1.0135075e+00   4.2496538e-03
  -3.0221186e-01   2.9272880e-01
   2.9221421e-01   2.8385357e-01
  -1.8146732e+00  -1.7281540e+00
  -7.1962889e-01   7.0442270e-01
   3.0296232e-01   3.1555452e-01
   6.9768498e-01  -6.8693202e-01
  -1.7584783e+00   1.7231547e+00
  -1.7012901e+00  -1.7354576e+00
  -2.8987707e-01  -3.0142664e-01
  -2.9566666e-01  -2.9954654e-01
  -4.2437417e-01   1.1559566e-02
  -7.6750784e-04   9.9260133e-01
   6.8075496e-01  -6.8876773e-01
   1.1330800e-03  -1.0048056e+00
   6.9461799e-01   6.9420295e-01
   7.1272948e-01   7.0172421e-01
  -1.6156688e+00   1.7103963e+00
  -1.0597453e-02  -1.0023700e+00
   1.7924152e+00   1.7335453e+00
   7.4470710e-02   2.4457674e+00
   7.0380554e-01   7.1290916e-01
  -1.7926653e+00  -1.7250344e+00
  -7.2777415e-01  -6.8454061e-01
   3.0055243e-01  -2.9518056e-01
   2.1994476e-03  -4.1155144e-01
   6.8623304e-01   7.0278386e-01
   7.8579510e-03   4.0720905e-01
  -1.4220992e-03  -3.8744355e-01
   7.1597473e-01  -7.3210513e-01
  -3.9930865e-01  -2.0670968e-03
  -7.1047187e-01  -7.3300493e-01
   1.1630369e-02   4.3101180e-01
   7.9109953e-03   9.9022421e-01
   3.0153118e-01   3.0298227e-01
  -2.7083208e-01   2.9248988e-01
  -9.9302541e-01   1.5685598e-02
  -4.3831976e-02   2.4196274e+00
   7.0619954e-01  -7.3200683e-01
  -6.9447958e-01   7.1254584e-01
  -1.1668694e-03   9.8943864e-01
   1.8534393e+00   1.7375432e+00
   1.6516668e+00  -1.6972286e+00
   2.7850261e-02   9.7230820e-01
   3.5436073e-02   2.5288380e+00
   2.8677053e-01  -2.9342498e-01
   2.4048174e+00   1.9521739e-02
  -9.9467422e-01  -5.0478708e-03
  -2.8595332e-01   2.9812516e-01
   2.8652487e-01   2.9904282e-01
   4.0688270e-01  -9.1299037e-03
  -2.5171757e+00  -3.9951860e-02
  -1.6962255e+00  -1.6912182e+00
  -3.0136049e-02   1.0068573e+00
   2.8289206e-01  -3.0434049e-01
   6.8299165e-01   7.2246571e-01
   1.6952654e-02  -2.4503220e+00
   1.7561906e+00   1.8264185e+00
  -2.3649642e+00   7.8892895e-02
  -2.9879200e-01   2.8302476e-01
   7.2952900e-01  -6.8867590e-01
  -1.6620800e+00   1.7076900e+00
  -1.6619203e+00   1.7815380e+00
  -2.4417918e+00  -5.5447577e-02
   1.6327863e+00   1.6615304e+00
   6.8740385e-01   6.8709852e-01
  -1.6401230e+00   1.7916821e+00
  -7.2051942e-01  -7.2163057e-01
   5.6163702e-02   2.5579963e+00
  -1.5872949e-02  -2.3656634e+00
  -1.7870576e+00  -1.7504174e+00
  -2.7068679e-02  -2.3679448e+00
   2.4385513e+00   8.8470249e-02
  -6.9772488e-01  -7.0108025e-01
  -2.8783617e-01   2.9439694e-01
   7.4066053e-01   6.8849710e-01
   1.7712769e+00  -1.6993918e+00
  -1.5043700e-02   2.4068686e+00
   1.6221677e+00  -1.7552157e+00
   2.3936618e+00   3.0130773e-02
  -1.6791727e-02  -1.0061064e+00
  -9.8177001e-01   1.6012900e-02
   4.3295850e-01   8.3213526e-04
  -1.7641962e+00  -1.6541458e+00
  -1.6836522e+00   1.6574393e+00
   4.1155322e-01  -5.4100336e-03
  -1.1509243e-02   4.2192105e-01
  -7.0111079e-01  -7.1203462e-01
  -6.9270398e-01   7.2886045e-01
   7.0990541e-01  -7.1812769e-01
  -1.7188603e+00  -1.6890133e+00
  -1.4351092e-02  -9.8148856e-01
  -6.3064416e-02   2.4733913e+00
  -1.0139369e+00   9.7027916e-03
   7.3615548e-01  -7.0758952e-01
   9.8253994e-01   3.8545287e-03
  -7.0671202e-01   7.1241570e-01
   2.4904583e+00  -1.7042091e-02
   7.2064667e-01   6.8561109e-01
   1.7021989e+00   1.7723252e+00
   4.0604006e-01   1.1824358e-03
  -1.2555842e-02   2.3299320e+00
  -6.7617487e-01  -6.9771620e-01
   8.8320330e-03  -1.0168457e+00
  -4.3880888e-01  -1.4818861e-02
  -3.8053321e-03   9.7713346e-01
  -7.0591384e-01  -7.0887371e-01
  -1.0076831e+00  -4.1302954e-03
   2.8535595e-02   9.9492442e-01
   9.9674350e-01  -2.6653043e-03
   1.7402336e+00  -1.6762913e+00
  -2.9392027e-01  -2.9211570e-01
   3.0005700e-01   2.7889190e-01
  -2.9962983e-01   2.9403368e-01
  -1.6566856e+00  -1.6952174e+00
  -4.0924774e-01  -1.2198686e-03
   2.9251583e-01   2.8392627e-01
   1.6544276e+00   1.6389933e+00
   9.5640382e-03  -2.4404512e+00
  -2.4070239e+00   1.4898802e-02
  -3.9354637e-01  -1.0745125e-02
  -2.4177318e+00  -2.1694749e-02
  -2.2866510e-02   9.8505657e-01
  -1.7427767e+00  -1.6976309e+00
   9.8189187e-01   9.5120906e-03
  -6.9535978e-01   7.1282360e-01
   6.8796720e-01   7.2354465e-01
  -2.4728943e+00   4.0164745e-02
  -1.7112025e+00   1.6337329e+00
  -1.6932582e+00  -1.7339973e+00
  -7.1847218e-01   6.9558721e-01
  -7.1334379e-01  -7.0751717e-01
   2.8865017e-01   3.0386395e-01
  -4.4646037e-03  -9.8227619e-01
   7.1655315e-01   7.0376040e-01
   9.9275239e-01   6.2654823e-03
   4.3070449e-02   2.4160506e+00
  -1.0116640e+00   1.1743787e-02
  -3.5543479e-03  -1.0036673e+00
  -2.4483532e+00  -6.8229163e-02
   4.0172090e-01   2.0786683e-03
   7.0902401e-01  -7.2153409e-01
  -3.0138773e-01   2.9137351e-01
   4.1396627e-03  -1.0385135e+00
  -9.7056069e-01  -1.4709706e-02
  -2.8269352e-01  -2.9944038e-01
   4.0720474e-01  -2.9788774e-02
   6.8013521e-01  -6.7091008e-01
   1.0036625e+00  -9.3712701e-03
   8.4736536e-03   2.3316357e+00
  -7.0993815e-01  -6.8347116e-01
   2.4195303e+00   7.3845562e-02
   1.6982118e+00   1.6843722e+00
   3.0776941e-01  -2.9912201e-01
   4.1651134e-01   1.1657090e-02
   2.5563092e-02   9.7573831e-01
  -1.8050663e+00   1.7114269e+00
  -1.6957767e+00  -1.7494311e+00
   1.6499567e+00  -1.6856976e+00
   7.2574991e-01   7.1596492e-01
   9.9152670e-01  -4.8059317e-03
   4.2050642e-01   8.4105540e-03
   7.0060182e-01   7.1538123e-01
   3.0301393e-01   2.9193932e-01
  -3.0878382e-01   2.9337739e-01
   7.1038252e-01  -6.9019455e-01
   6.5137302e-01   6.9746185e-01
   4.0816388e-01   2.2421565e-03
   2.9273115e-01  -2.8410745e-01
  -1.0873134e-02   9.8800550e-01
   3.6192930e-02   2.4491285e+00
  -9.7869931e-01  -2.8006462e-02
   1.3449118e-02  -2.3261709e+00
   2.7518237e-01  -2.8820452e-01
  -3.0715171e-01   2.9862213e-01
  -1.6760769e+00   1.6780581e+00
  -2.8140967e-01  -2.9985570e-01
   2.9041291e-01  -2.9859364e-01
   1.3789385e-03  -4.1967010e-01
  -2.5721661e-02   9.7789031e-01
   1.2917505e-02   9.7270019e-01
   2.9764499e-01   2.9139912e-01
   6.9229218e-01  -7.2106609e-01
   7.1041949e-01  -6.9942428e-01
   7.1806458e-01   6.9088013e-01
  -4.1687875e-01   6.9507852e-03
  -9.7871439e-01   2.8102973e-03
  -3.9929555e-01   7.0234724e-03
   6.8313719e-03  -4.0475454e-01
   2.9325667e-01   2.6983956e-01
   3.0076991e-01   2.8290296e-01
   9.9760267e-01   9.4668954e-04
   6.0193547e-03   2.5177377e+00
  -7.0689254e-01   7.1469071e-01
  -9.9706481e-01  -3.6797983e-03
   2.8176479e-02  -1.0191313e+00
  -5.4819829e-02  -2.3313783e+00
  -3.0529111e-03  -4.0778924e-01
  -7.4186450e-02  -2.4267292e+00
   2.4541930e-02   4.1202792e-01
  -1.0037436e+00   3.3377914e-02
  -4.2230224e-01  -2.1027337e-04
  -1.0035761e+00  -3.9797219e-03
  -2.4658946e-02   9.8537738e-01
  -1.7998742e-02   1.0145398e+00
   1.7284068e+00  -1.6971406e+00
  -2.3403622e+00  -6.7400616e-02
   1.2319026e-02   4.2251764e-01
   2.4581926e+00  -7.5022656e-02
  -4.1176156e-01  -6.6409051e-03
  -7.1669310e-01  -7.2075728e-01
   3.1439055e-01  -2.9227400e-01
   9.6691384e-03  -4.2957851e-01
  -4.2116376e-01  -1.0550030e-02
  -1.1902281e-02  -4.0937771e-01
  -9.7505092e-01   3.4188069e-02
   2.8308947e-01  -2.8480053e-01
   9.9083574e-03   9.7494855e-01
  -5.4530981e-03   4.0527518e-01
  -3.9898641e-01  -4.5724219e-03
   1.7618815e+00  -1.6867934e+00
  -1.6858162e+00   1.7026085e+00
   2.5202338e+00   9.4902604e-03
  -1.5436376e+00  -1.6608859e+00
  -5.0562285e-03  -4.2399762e-01
  -4.1669543e-03   4.1213650e-01
   1.0143475e+00   2.1486356e-02
  -2.4216617e+00   1.4902271e-02
   3.0279384e-01  -2.8284959e-01
   3.0449091e-01  -3.0216716e-01
  -2.2656381e-02  -2.4567774e+00
   1.0069898e+00  -1.1227218e-02
  -9.9607691e-01  -1.6924134e-02
  -4.0496679e-01  -1.6376396e-02
  -1.6647564e+00  -1.7038986e+00
   9.8592658e-01   2.9394882e-03
   2.8030559e-02  -2.4404523e+00
  -5.1895020e-02   2.3343389e+00
  -7.2091262e-01  -6.8776707e-01
   3.0237936e-01   2.8985035e-01
   1.8456188e+00   1.6807835e+00
  -2.8342708e-01  -3.0717918e-01
  -4.0841792e-01   2.3606007e-02
   4.3262052e-02   2.4765792e+00
  -3.0420731e-01   2.9237285e-01
  -7.2392084e-01  -6.9434202e-01
   3.0028000e-01   3.0580051e-01
  -7.3594162e-03  -3.9980026e-01
  -6.9901484e-01   7.4064617e-01
   2.8841222e-01  -2.9525648e-01
   1.6596861e+00   1.7063434e+00
   2.9591932e-01  -2.8876060e-01
  -1.7127260e+00   1.6510375e+00
   3.4055862e-03  -4.1297444e-01
  -1.0021496e+00   4.2675792e-03
   2.5039737e+00   4.2127168e-02
  -4.1183469e-01   9.4488751e-03
   9.9616954e-01   1.4339159e-03
   1.0131237e+00   1.2072013e-03
   4.1935300e-01  -6.9131806e-03
   9.8352256e-01   5.9330629e-03
   8.2522692e-03   2.5075889e+00
   2.7642826e-01  -2.8382181e-01
   2.9278410e-01  -2.8402729e-01
  -1.0101936e+00  -2.5459920e-02
  -1.9610412e-02  -9.8003325e-01
  -3.1170652e-03   4.0726201e-01
   2.9176232e-01   2.9554171e-01
   7.0345867e-01   7.3131175e-01
   5.9677358e-03   9.8240171e-01
  -2.8761094e-01   2.9324698e-01
   1.7745958e+00  -1.7676477e+00
  -7.2374511e-01   6.8511427e-01
  -5.4529304e-02   2.4686856e+00
   3.0481035e-01   3.0161529e-01
  -1.0004630e+00   1.9359840e-02
   7.2635262e-01   7.1506499e-01
   1.0021116e+00  -5.1217605e-03
   2.9372968e-02   2.4253373e+00
  -1.7168189e+00  -1.8016510e+00
   4.2968755e-01   1.0684920e-02
   7.1217932e-01   7.2321880e-01
  -7.0529967e-01  -7.1337822e-01
   3.9938871e-01  -1.5456338e-02
   2.9746099e-01   2.7860773e-01
  -9.9208981e-01  -2.6712235e-02
   6.8452746e-04  -9.9239841e-01
   1.0212389e+00   1.6322627e-02
   1.6021003e+00   1.7520405e+00
   1.6772857e-02   4.1844750e-01
  -2.9171421e-03   1.0085313e+00
  -7.0436909e-01  -7.1343770e-01
   2.9882044e-01   2.8859970e-01
   2.9468899e-01  -3.1151165e-01
  -1.6154374e+00  -1.7650862e+00
  -1.5847211e+00  -1.8376338e+00
   6.2931746e-02  -2.4155295e+00
  -1.7266781e+00  -1.7518101e+00
  -8.9738368e-03  -2.3486044e+00
  -2.8174022e-01   3.0717718e-01
  -2.8609965e-01   3.0549272e-01
  -2.9560467e-01   2.8481176e-01
  -7.5856598e-02   2.4285104e+00
   4.2626777e-01  -7.2596373e-03
  -7.0543965e-01   6.7959300e-01
  -2.9460357e-01  -2.9441721e-01
  -2.3928460e+00  -5.1077349e-02
  -2.5731971e-02   2.4437595e+00
  -6.7375647e-01  -7.1247578e-01
   4.0485998e-01  -1.8729103e-03
  -1.6858627e+00   1.7154460e+00
  -1.2902676e-02   2.4519619e+00
  -2.9162493e-01  -3.0835491e-01
  -4.2621266e-04  -4.0910384e-01
   2.9379596e-01  -3.0460838e-01
  -2.3570384e+00   3.8610609e-02
   2.9555793e-01  -2.8088772e-01
   4.8539964e-03   1.0053650e+00
   6.9768784e-02   2.4475572e+00
  -1.3319876e-02   2.4645112e+00
   7.1022174e-01  -7.1041092e-01
   2.9933389e-01  -2.9758216e-01
  -1.0156067e+00  -2.8539387e-03
  -1.7142272e+00   1.7042026e+00
  -1.6455555e+00   1.6532449e+00
  -2.7782931e-01   2.9225458e-01
   4.0775968e-01   6.3508242e-03
  -7.0118942e-01   7.0383090e-01
   4.2398036e-01  -9.1113888e-03
   2.1991237e-02  -2.3711316e+00
  -2.4204873e+00  -1.0142519e-01
  -4.4854340e-03  -3.9932516e-01
  -4.9015524e-03   9.7753110e-01
  -2.9626552e-01   2.9564378e-01
   2.9954508e-01   2.9458470e-01
  -2.0389605e-03   4.1075626e-01
  -7.0263104e-01  -7.0071566e-01
   2.3659701e+00   1.5787413e-02
   4.0866290e-01   4.4688071e-03
  -1.2961988e-02   4.1558202e-01
   1.6289444e+00   1.6459040e+00
   8.7329176e-02   2.3824638e+00
   2.9790235e-01   2.9903584e-01
  -1.7011355e+00   1.7617481e+00
   1.7678202e+00   1.7464107e+00
   2.9355398e-01   2.7839494e-01
   4.1185392e-01  -2.1125501e-02
   7.0700394e-01   6.9223114e-01
  -1.6511516e-02   4.0641484e-01
   4.3225558e-03  -2.3357618e+00
  -1.2644063e-02   1.0043214e+00
   1.0098079e+00  -1.2749510e-02
  -7.2136381e-01   7.0448156e-01
  -6.7460321e-01  -7.1045387e-01
  -2.3246720e-02  -9.7432028e-01
   6.8594460e-01   7.0941528e-01
  -1.7516932e-02  -2.4452188e+00
  -4.6283816e-03   4.1273525e-01
   2.5334109e+00  -1.2670999e-02
   1.7855539e+00   1.8147764e+00
  -1.4232449e-02  -2.3937622e+00
  -1.0010721e+00  -1.4731625e-02
   1.6802966e+00   1.7187172e+00
  -5.4661639e-02   2.3524236e+00
  -1.0435724e+00  -9.0118184e-03
   3.1038985e-01   3.0261524e-01
  -2.7947391e-01   2.9345093e-01
   2.3808179e+00   2.0885505e-02
  -6.9271513e-03  -1.0009209e+00
  -7.1210566e-01   7.2041376e-01
  -7.2603547e-01  -7.0459180e-01
   7.1449654e-01   6.8906730e-01
   9.9121773e-01  -1.0891816e-02
  -4.7618307e-02   2.5076868e+00
  -1.0258198e+00  -2.7962019e-03
   1.2138459e-02  -4.3556161e-01
  -1.6646552e+00  -1.6791089e+00
  -3.8579842e-03  -2.3776117e+00
  -2.8474448e-01  -3.0458488e-01
  -1.6551950e+00   1.6567395e+00
  -2.4161311e+00  -1.0895744e-01
  -1.6287056e+00  -1.6639282e+00
   2.3359254e+00   1.0195307e-01
   8.5517037e-03  -4.3343968e-01
  -2.9099539e-01   2.8220241e-01
  -1.4734118e-03   2.4555191e+00
   9.7265079e-01   1.0228824e-02
  -2.4586362e+00   7.6534012e-02
  -2.9412624e-01  -3.1013647e-01
   1.7203154e+00  -1.5933841e+00
   3.1415274e-01   2.9642607e-01
   3.0593223e-01  -2.8987093e-01
   1.2990330e-02  -4.0614427e-01
   9.9099053e-01  -3.0915281e-02
   2.3836609e+00  -5.8521267e-02
   2.9297192e-01   2.9745631e-01
  -4.1448186e-01   6.8096719e-03
   4.1176423e-01   1.1200472e-02
   1.6811053e+00   1.6717541e+00
   7.2902025e-04   4.2727413e-01
   7.0922064e-01   7.3372012e-01
  -2.9231537e-01   2.9444591e-01
   7.1933274e-01  -6.8653137e-01
   6.4020476e-03   1.0245717e+00
   2.3384639e+00  -1.8099632e-02
  -4.1722325e-01  -1.1523370e-02
   1.7842574e+00   1.7416761e+00
  -2.8619784e-01   3.0431858e-01
  -2.8964585e-01  -2.9075427e-01
   1.6464859e+00   1.6737339e+00
  -1.0952621e-01   2.4598030e+00
   8.1758892e-03   4.0705003e-01
  -4.2393270e-01   1.5310295e-03
  -2.3617528e+00  -3.4156639e-02
  -7.3720651e-01   7.0320118e-01
   7.1228227e-01   6.9967843e-01
   2.0832006e-03  -4.2993083e-01
  -7.2669386e-01   7.0659711e-01
  -3.6680847e-02   9.7861859e-01
   6.8187009e-01   7.1750868e-01
   4.2342913e-01   8.1742617e-03
  -1.8157706e+00   1.6498451e+00
   9.9517932e-01   1.8011130e-02
   1.1394562e-03   1.0024422e+00
  -1.7897074e+00   1.5856431e+00
   2.3802398e+00   6.3238946e-02
  -3.0101491e-02   9.8579040e-01
   4.2594638e-01   1.3431663e-02
  -2.9332922e-01  -3.0564770e-01
  -9.6042284e-01  -1.5146080e-04
   1.7442858e+00  -1.7247214e+00
  -1.7319316e+00  -1.6658672e+00
  -6.8588579e-01   7.0526591e-01
   2.4461991e+00   3.5469387e-02
   2.9868120e-01  -3.0650286e-01
   7.1551451e-01  -7.1310279e-01
   1.0515026e-03  -9.9212230e-01
  -3.5479817e-03  -1.0137626e+00
  -2.3523095e+00   1.3217650e-02
  -1.7084057e+00   1.7322335e+00
  -9.8505560e-03  -1.0084098e+00
  -2.8678695e-01   2.8953909e-01
   6.8767586e-01  -7.3586541e-01
   1.2977938e-02   1.0089214e+00
   1.6561545e+00   1.6703680e+00
  -2.3877634e+00   3.4417510e-03
   3.0191405e-01   3.0574527e-01
  -2.4415270e+00   4.3043358e-02
  -1.4669431e-02  -4.2642224e-01
   1.7399130e+00  -1.7375383e+00
  -1.4856425e-03  -4.1482443e-01
  -2.9595387e-01  -2.9412655e-01
   1.6931787e+00   1.6721336e+00
   1.0037667e+00   8.4725432e-03
   7.0814495e-01   7.0712984e-01
  -1.1719174e-02   4.0427354e-01
  -2.4031757e+00  -5.5786903e-02
   9.6930132e-01  -2.0414634e-02
  -1.0331709e-02  -2.4423750e+00
  -2.9551397e-01   2.8328305e-01
  -1.6637212e+00  -1.6898696e+00
   4.2178901e-01  -1.7497771e-03
  -6.3212445e-02   2.3762742e+00
   4.4633010e-02  -2.3713720e+00
  -2.4280353e+00   1.2519184e-02
   4.2978226e-01   1.3488050e-02
  -1.6514523e+00   1.7610794e+00
   2.9199448e-01   2.8288591e-01
  -3.0199524e-01   2.9082237e-01
  -2.9427583e-01   3.0001108e-01
  -6.8231417e-01  -7.1603429e-01
  -1.7865826e+00  -1.7939737e+00
   1.6590683e+00   1.6307652e+00
  -8.5351757e-02  -2.2988860e+00
  -7.3931425e-01  -6.8455151e-01
   7.0278260e-01  -6.9729127e-01
   1.6822130e+00  -1.6551953e+00
  -1.0197517e+00  -1.2426095e-02
   2.1456735e-02   2.4083502e+00
  -7.0244411e-01   6.7993306e-01
  -2.3912899e+00   3.1803658e-02
   2.9383317e-01  -3.0263586e-01
   8.7142664e-03   9.8439951e-01
  -7.2288008e-01  -6.9531566e-01
   1.6718211e+00  -1.6491215e+00
  -2.3504526e+00   2.9508292e-02
  -7.1041472e-01   7.3312740e-01
   7.2230712e-01  -6.8199425e-01
  -7.2260554e-01   7.1975405e-01
   2.9146707e-01   2.9991029e-01
   2.8930012e-01   2.8739961e-01
   2.9447152e-01  -3.0207674e-01
   1.6776488e+00  -1.7603663e+00
  -2.2585390e-02   1.0220138e+00
   1.0615595e+00  -2.4022789e-02
  -2.3245713e+00  -4.1536646e-02
  -4.6819803e-03   2.4217945e+00
  -1.7204194e+00   1.7387947e+00
   2.8641748e-01   2.9420858e-01
  -7.3461695e-01   6.8403936e-01
  -2.4597814e+00   9.7396388e-02
  -2.1938483e-02  -2.4051134e+00
   1.6565173e+00   1.6442242e+00
  -2.9822994e-01  -2.8158747e-01
  -1.6502647e+00   1.7099577e+00
   7.1117005e-01  -7.1620562e-01
   4.1955154e-01   9.5193235e-04
   2.9327618e-01   3.0138431e-01
   7.0704257e-01   7.2823168e-01
  -1.2259612e-02  -1.0144078e+00
   2.4423845e+00  -3.1053993e-02
   9.9546576e-01  -1.4832837e-02
   3.2484129e-02   2.3797644e+00
   7.5826588e-03   9.9311684e-01
  -2.4571207e+00   7.4413120e-02
   3.0594011e-01  -2.8067048e-01
  -9.8891331e-01  -2.8367376e-03
   2.8469151e-01  -2.9810472e-01
   6.9602680e-01   7.1320422e-01
  -1.3084793e-02  -1.0286765e+00
  -6.9202552e-01  -7.0804099e-01
  -1.6218983e+00   1.6639966e+00
  -2.9191606e-01   3.0484987e-01
  -7.2493942e-01   7.3246005e-01
  -7.0472663e-01  -7.1414667e-01
   2.2141760e-03   4.0553061e-01
   2.3596534e+00  -7.2351015e-02
  -9.5701068e-03   4.1704814e-01
   2.9842582e-01  -2.9891589e-01
   4.1578992e-01  -1.6760722e-03
  -2.5037157e+00  -1.9008247e-02
   1.6921095e+00  -1.7294760e+00
  -5.7553640e-03   2.3932995e+00
  -7.1606723e-01  -7.1711287e-01
   1.3012451e-02  -1.0188269e+00
  -2.4031278e+00   4.5295297e-02
  -1.2925269e-02  -4.0065997e-01
  -1.8378580e+00  -1.7482944e+00
  -2.4617713e+00   7.0849159e-03
   9.9232387e-01  -5.4995837e-03
  -1.6027903e-02  -2.4337534e+00
   1.7123068e+00   1.6548956e+00
   4.0227580e-01  -3.8019340e-03
   5.2469078e-02  -2.4167911e+00
   4.9771021e-03  -4.0197737e-01
  -6.8236924e-01   7.0896286e-01
   1.7766519e+00   1.7418884e+00
  -3.0922390e-03   4.1276222e-01
   2.8136590e-01   3.0956937e-01
   1.0119121e+00  -4.6030859e-03
   4.1392822e-01  -2.2317658e-03
   1.7896281e-02  -9.7974931e-01
   2.9088814e-01   2.6902454e-01
   4.1404941e-01  -1.0143176e-03
   2.8752036e-01  -2.8033836e-01
  -3.0087732e-01   2.8509536e-01
  -3.0240203e-01  -3.0196806e-01
   2.8167762e-01  -2.8174284e-01
  -2.3197656e+00  -7.3059789e-02
  -2.8281279e-01   2.8531995e-01
   3.1194035e-01  -2.9057639e-01
   3.4485580e-02   2.3901018e+00
  -7.2242124e-01  -7.0818517e-01
   3.1419184e-01  -2.8722716e-01
   9.9691450e-01   1.6937543e-02
  -1.6974786e+00   1.7217206e+00
   3.3353501e-03  -1.0015448e+00
  -2.0613120e-03   4.0955295e-01
  -7.1201340e-01  -7.3393391e-01
  -1.6992857e+00  -1.7069054e+00
  -1.7485594e+00   1.8326011e+00
  -2.0603610e-02  -1.0015683e+00
   1.7186877e+00   1.6953316e+00
   7.0539340e-01   7.1363260e-01
  -2.0521961e-03   4.2452223e-01
   1.0064760e+00   1.9996808e-03
   5.4670832e-02  -2.3815752e+00
  -4.2087449e-01   1.1808045e-03
   1.6976186e+00  -1.7277416e+00
   2.9714718e-01   2.7932683e-01
  -6.9177470e-01   6.9930103e-01
   1.0224058e-02   1.0193961e+00
  -2.9464904e-01   2.9636480e-01
  -3.0511260e-01   3.0397989e-01
  -6.1434859e-02   2.3429086e+00
   1.6997230e+00  -1.7675665e+00
  -1.7095615e+00   1.6828864e+00
  -6.2154045e-02   2.3755844e+00
   2.3314990e+00   5.4862348e-02
   3.9286132e-02  -1.0026045e+00
  -3.0199837e-01   3.1247174e-01
   7.2342974e-01  -7.2404997e-01
   2.3695095e+00   4.7640424e-02
   3.0091544e-01  -3.0209288e-01
   6.9396748e-01  -7.2038654e-01
   1.7378520e+00   1.7129427e+00
   6.9133785e-01  -7.2309331e-01
   1.0298664e-01   2.3902066e+00
  -7.0554046e-01  -7.2315633e-01
  -3.9429385e-02  -9.7990305e-01
   3.7445475e-02   2.3964432e+00
  -2.9111798e-01   2.9104985e-01
  -8.8733018e-02  -2.4200320e+00
   6.9106987e-01   7.2401858e-01
  -4.4389796e-03  -1.0083509e+00
  -9.9983152e-01   3.0155536e-02
   9.9695183e-01   1.9365416e-02
  -7.0462776e-01   7.4222938e-01
  -4.1509995e-01   2.6278040e-03
   2.8633317e-01  -2.8387689e-01
   1.6731113e+00   1.6858487e+00
   1.0181261e+00  -1.0580362e-03
  -3.0250770e-01  -2.7758251e-01
  -6.8988934e-01  -6.9669799e-01
  -8.4663156e-03  -4.0976346e-01
   4.2842358e-01  -8.7371364e-03
   2.0180062e-02   2.3679164e+00
   1.2341191e-02  -1.0077497e+00
  -7.0513697e-01  -6.8642068e-01
  -7.2556365e-01  -6.8553906e-01
   1.6873976e+00  -1.6469386e+00
  -1.1982574e-02  -2.4995754e+00
   1.0096311e+00  -4.2872289e-03
   2.9544505e-01  -2.9906996e-01
   3.0455114e-01   2.9295288e-01
   5.4588928e-03  -4.1889615e-01
  -1.0062420e+00  -2.5081673e-02
  -1.6513559e+00   1.7529166e+00
  -2.9965338e-01  -2.8258293e-01
  -2.9423352e-01   2.7488245e-01
  -2.9046350e-01  -2.9995025e-01
  -1.6804938e+00   1.5789891e+00
  -1.2646793e-03   1.0021935e+00
   7.2793789e-01  -7.0412256e-01
  -1.7651238e-02   9.9717688e-01
  -2.7453899e-01   2.8755219e-01
   2.9526938e-01  -2.7879578e-01
   4.0553677e-01   1.8610533e-02
   1.6717400e+00  -1.6704992e+00
   2.3781291e+00   3.6409282e-02
  -2.8222354e-01   2.9680184e-01
   1.7714859e+00  -1.7923297e+00
   2.9073697e-01  -2.9710518e-01
   2.9525252e-01  -3.1362385e-01
  -7.1821070e-01   7.1726140e-01
   2.9517560e-03   4.2055934e-01
  -2.8717192e-01   3.0582329e-01
   8.7599418e-03   2.5052125e+00
  -4.0475870e-01  -5.2179162e-03
   2.9211295e-01   2.8450007e-01
  -1.9124666e-02   2.3937500e+00
  -5.1271802e-02  -2.3902042e+00
   4.1608020e-01   1.5126286e-02
   9.6541037e-01  -2.4044087e-02
  -4.0947182e-01   1.1177054e-02
   2.3955012e+00   1.3372081e-02
   4.2166734e-01   1.2414157e-02
   7.7376867e-03  -3.9654188e-01
   7.3237217e-01   7.1615347e-01
   3.0389261e-01   2.8728518e-01
   1.6805966e-02  -2.4637743e+00
   1.0089436e+00   1.5244907e-02
   4.3046273e-01  -4.3148374e-03
   7.0648758e-01   7.0699580e-01
   9.8324850e-01  -9.5211403e-03
  -6.9607745e-01   7.3243046e-01
   2.9379211e-01   2.8051744e-01
   6.1719160e-03   4.0294300e-01
   7.1025412e-01   7.3956154e-01
   1.1540946e-02  -4.3608469e-01
   7.1976142e-01  -7.0219151e-01
  -7.0662370e-01  -7.0293486e-01
   1.0083411e+00   1.2623717e-02
  -7.1639335e-03   9.7635022e-01
  -4.4686036e-02  -9.7926792e-01
   3.0064019e-01   3.0640766e-01
   1.7043276e+00   1.6900177e+00
   5.7945245e-03   4.1691755e-01
   1.7629382e+00  -1.7448589e+00
  -2.9963683e-01  -3.1093113e-01
  -2.9255966e-01   2.9925763e-01
   3.0222613e-03  -2.3897678e+00
  -2.9197248e-02  -2.3874835e+00
   7.0300775e-01  -6.9705427e-01
   1.5324190e-02   4.0738389e-01
  -7.2054892e-01   7.3395698e-01
  -2.9182093e-01   2.8298833e-01
  -7.2601090e-01   7.0528340e-01
  -1.8849143e-03   1.0121587e+00
   1.7447896e-02  -2.3263574e+00
  -4.0541642e-01  -1.7831558e-03
   7.1368920e-01  -7.0710168e-01
  -1.6870016e+00  -1.6824903e+00
   1.3214590e-02   4.2005835e-01
  -1.6233102e+00  -1.7310868e+00
  -1.0289136e+00  -1.0214527e-02
  -4.1945123e-01   1.2430240e-02
  -2.4213103e+00   1.6201102e-03
   3.0403765e-01  -2.9499413e-01
  -1.0087255e+00   1.7497833e-02
  -1.6526192e+00  -1.6676411e+00
  -5.8028416e-02   2.5527342e+00
  -3.0032105e-01  -3.0161896e-01
  -4.1785752e-01   7.4647188e-03
  -5.4541715e-03  -4.1332326e-01
  -6.9950849e-01  -7.0165753e-01
   1.7312912e+00  -1.6983316e+00
   1.2368772e-02  -9.9661380e-01
  -6.9364950e-01   6.8415353e-01
  -2.0331088e-03  -2.4657326e+00
  -8.1798980e-03   4.0724318e-01
   1.7061595e+00   1.8115388e+00
  -7.0577232e-01   7.0136115e-01
   2.3731078e+00  -1.2539935e-02
   4.1494271e-01   1.1424060e-02
   1.4876517e-02  -1.0021681e+00
  -1.6830302e+00   1.6793717e+00
   2.4132663e+00  -7.3198428e-02
   9.9930614e-01   1.4975273e-02
  -3.0925054e-01  -2.8885100e-01
  -7.1731341e-01   7.2000602e-01
   6.8705325e-01   6.9583433e-01
  -2.5034258e-05   4.0893184e-01
  -1.6866725e+00   1.6723224e+00
  -4.2421957e-01   7.3905456e-03
  -9.9077457e-01  -2.1810841e-02
   6.9500482e-01  -6.9676793e-01
   7.2342751e-01   7.3819199e-01
   7.1265163e-01  -7.2868060e-01
   2.9070920e-01   2.9269864e-01
   2.8204325e-01   3.0721866e-01
   7.1405788e-01  -7.2339796e-01
  -1.2592534e-02   3.9938340e-01
  -7.1077659e-01   7.2595706e-01
   3.0086561e-01   2.8546931e-01
  -4.0698917e-01  -1.9011988e-03
   4.0464406e-01   7.3051074e-03
  -4.1935219e-01   1.0962091e-03
   2.9429448e-01   3.0513053e-01
   4.1663082e-01   6.5556776e-03
  -1.7174750e-02  -9.6598080e-01
  -2.9116885e-01  -3.0507166e-01
  -2.4177153e+00  -3.1549619e-02
   2.9475384e-01  -2.8415744e-01
  -1.6610237e+00  -1.7930795e+00
   2.0462689e-03   4.1403053e-01
   1.1624272e-02   4.1480651e-01
   6.9864388e-01  -7.0383676e-01
   2.9115777e-01  -2.9243916e-01
  -7.0335076e-01   7.0295654e-01
  -2.3967604e+00   8.4599338e-02
   4.2695738e-01   3.5435541e-03
  -2.0591201e-03   4.1752189e-01
  -1.6663429e+00   1.7596068e+00
   1.0063911e+00   7.7857663e-03
  -1.6708199e+00  -1.7154285e+00
  -4.1397027e-01  -3.5447448e-03
  -9.8107715e-01   2.5534907e-03
   4.1564491e-01   6.6845716e-03
  -2.8678662e-01   2.8581593e-01
  -9.9344829e-01   2.3100656e-02
   4.1004106e-01  -1.1848883e-02
  -3.0263156e-01   2.9417817e-01
  -4.4528992e-02   9.9909684e-01
  -7.0215580e-01  -7.0313594e-01
  -2.9727416e-01  -2.9805167e-01
   4.0102153e-02   2.4556286e+00
  -1.7592643e+00   1.8634226e+00
  -2.2702087e+00   1.1587860e-02
   2.8823210e-01  -2.9867502e-01
   1.7054608e+00  -1.8346581e+00
  -4.1069331e-01  -6.3251110e-03
  -9.8027709e-01   2.0919350e-02
  -4.2684943e-01   1.8037631e-02
  -1.7339088e+00   1.7258947e+00
   2.8891312e-01   2.8717463e-01
   7.8144779e-02   2.3762453e+00
   7.0019396e-01  -7.0768061e-01
   1.0374201e+00   2.1445099e-02
  -1.6437216e+00  -1.7383436e+00
  -2.4428587e+00   2.3415047e-02
   1.7237367e+00  -1.7324952e+00
   9.9988578e-01  -3.4288219e-02
   7.0209323e-01  -6.8919122e-01
   2.3232483e+00   2.2714316e-02
  -2.9717040e-01   2.8463723e-01
   8.6782487e-03   9.8977149e-01
   1.1263466e-02  -9.9578389e-01
  -3.9019500e-03  -9.8967838e-01
  -1.6350884e+00  -1.6957533e+00
  -7.3472348e-01   7.3595915e-01
  -1.6218127e+00  -1.7574591e+00
  -2.9220330e-01  -3.0078453e-01
  -5.0211378e-02   2.4164381e+00
   7.1547530e-01   7.2679616e-01
   6.9918552e-01   7.0977724e-01
  -4.2636867e-01  -9.4715558e-03
  -1.9185818e-02   2.4365219e+00
   5.5693207e-02  -2.3989546e+00
   6.1317888e-02   2.3962762e+00
   4.1244502e-01   3.9371492e-03
   1.5827999e-02   4.2143355e-01
   2.9414322e-01   2.9262636e-01
  -6.7790804e-01   6.9583348e-01
   7.1363471e-03  -9.8912637e-01
   4.2806953e-01   1.0305186e-02
   9.9981333e-01   4.2412905e-03
  -1.6823147e-02   4.1670379e-01
   1.7444979e+00   1.7741878e+00
   1.4385337e-02   4.0197752e-01
   1.8328665e-02   9.7818744e-01
   1.3681706e-02  -4.3002923e-01
   2.7539450e-01  -2.8583220e-01
   1.8123317e+00   1.7457379e+00
   1.6920721e+00  -1.7389411e+00
   1.6027965e+00  -1.6991254e+00
   3.0312552e-01   3.0012683e-01
   2.8233894e-01  -2.7610732e-01
  -3.7737833e-02   2.4088873e+00
   2.9231086e-01   2.8259090e-01
  -6.5733803e-02   2.4510738e+00
   6.9779996e-03   9.8226508e-01
  -1.6524942e+00   1.7464289e+00
   2.9751456e-01  -2.8563580e-01
   1.5880532e+00   1.7932714e+00
   7.0183280e-03   3.9779188e-01
  -1.0030247e+00   2.3221596e-02
  -2.9750445e-01   2.8729028e-01
  -1.0076571e-03   4.1762678e-01
   2.8415560e-01  -2.9501697e-01
   4.7703327e-03  -4.1250120e-01
  -2.8897274e-01  -3.0478872e-01
  -1.6579502e+00   1.6761210e+00
   2.3693262e-02   2.4615901e+00
   4.2630021e-01  -1.4790606e-02
   7.3040658e-01  -7.0427312e-01
   4.0603648e-01  -5.3960310e-04
   4.2648385e-01   3.7842015e-03
   2.8897038e-01   2.8372148e-01
   2.4478481e+00   1.9012122e-02
  -9.4262542e-04   1.0083170e+00
   7.0212298e-01   7.0766036e-01
   2.7110925e-03   2.3281913e+00
   2.4131596e+00  -4.4548965e-02
  -7.1561319e-01   7.3942031e-01
  -1.0027833e+00   3.8570198e-03
  -1.2412913e-03  -9.8205374e-01
   9.9466452e-01   1.1859264e-02
  -1.7056530e+00  -1.6528932e+00
   3.1766784e-02  -2.3827013e+00
  -2.6522431e-02  -2.3729503e+00
   1.6148886e+00  -1.7989138e+00
   1.6280079e+00  -1.7329292e+00
   1.1069771e-03  -4.0548172e-01
  -3.0015360e-01  -2.9182342e-01
   6.8079667e-01   6.7367758e-01
  -1.6777433e+00  -1.7105702e+00
   2.9505686e-01  -2.8324819e-01
   6.1488006e-02  -2.4646519e+00
   2.7878387e-02   1.0030211e+00
   2.9775134e-01   2.9506176e-01
   1.0012382e+00   7.2834797e-03
  -1.6714318e+00   1.7209989e+00
  -1.6418522e+00   1.7421273e+00
  -7.2887432e-01  -7.1439783e-01
  -2.9866199e-01  -3.0427721e-01
   7.0785550e-01   6.9541494e-01
  -3.0175415e-01   2.9749901e-01
  -1.6584209e+00   1.6936610e+00
  -2.4418488e+00   7.0875928e-03
   4.0272590e-01   2.2403656e-03
  -1.3996242e-02  -1.0339227e+00
  -3.0464790e-02   2.3256037e+00
  -7.4427878e-01   6.7792541e-01
  -7.2473388e-03  -4.1542049e-01
  -2.5166368e+00   4.2335920e-02
  -1.7247390e+00   1.7217374e+00
   1.6135903e+00  -1.7622385e+00
   2.4803520e+00  -5.7909566e-02
  -2.4415472e+00  -1.3673113e-02
  -2.4032492e+00  -4.1342812e-02
   2.4281040e-03  -3.9778358e-01
  -2.0727951e-02  -1.0356437e+00
  -7.2109017e-01  -7.2124843e-01
   2.4227749e+00  -1.0545718e-02
   6.8019903e-01   7.2706462e-01
  -4.1757777e-01  -5.7135073e-03
   1.6255429e+00   1.8305867e+00
  -2.3981996e+00  -4.2907649e-02
  -1.8220079e+00  -1.7887252e+00
  -3.0479147e-01   2.9723717e-01
  -1.7017752e-02  -2.2940720e+00
   1.6937510e+00   1.7452021e+00
   1.6300990e+00  -1.7166631e+00
  -2.9237430e-01   3.0633597e-01
  -2.3722504e+00  -7.2306006e-02
   1.0084887e+00   1.2350182e-02
  -1.7401308e+00   1.7263337e+00
   1.4018067e-03  -1.0034267e+00
   7.1299016e-01   7.1037751e-01
  -6.9963824e-01  -7.3163036e-01
   1.7106915e+00  -1.7129669e+00
  -7.1291282e-01  -7.3396933e-01
  -4.1532268e-01   1.9693307e-03
  -2.4500356e+00  -1.5842998e-03
  -2.8341843e-02   2.3454295e+00
   2.8783400e-01   2.9364311e-01
  -1.6901998e+00   1.6571244e+00
  -6.0559225e-03  -4.1620151e-01
   6.7321194e-01  -7.0090650e-01
  -4.2294348e-01   1.0544895e-02
  -2.8803168e-01   2.8217178e-01
   2.9833378e-01  -2.9684345e-01
   6.3839867e-04   1.0211836e+00
  -7.0395424e-01  -6.8801433e-01
  -1.7327165e+00   1.7502076e+00
  -3.3321200e-02   1.0313948e+00
  -4.3165575e-03  -4.1866100e-01
   1.6220489e-02   1.0183396e+00
  -6.8181935e-01  -6.9824077e-01
  -1.0123062e+00   1.2161836e-03
  -6.9247478e-01   7.3379635e-01
   2.9809702e-01   3.0360328e-01
  -1.6903274e+00  -1.6673984e+00
  -9.9848253e-02  -2.4444496e+00
   1.0018522e+00  -4.4864176e-03
   6.8600015e-01  -7.2187933e-01
  -7.0964784e-01   7.1096560e-01
  -1.1253099e-02   4.1387124e-01
   2.9974145e-01   2.9815387e-01
  -7.0975694e-01  -6.9534661e-01
  -2.9498020e-01  -2.8718960e-01
   1.7294461e+00  -1.6283420e+00
   1.8495297e-03   4.0409359e-01
   2.8655675e-01  -2.9698687e-01
  -9.6751972e-01  -2.6146754e-03
  -1.8703814e+00   1.8172583e+00
   1.7295399e+00   1.7286713e+00
  -2.9043532e-01  -2.9433651e-01
  -3.0626344e-01  -2.7681603e-01
  -3.0052715e-01  -3.0370312e-01
  -2.8209107e-01  -3.0243735e-01
   1.6603943e+00   1.7850422e+00
  -8.6134632e-03   9.7558256e-01
   2.9506146e-02   2.3128307e+00
  -6.7615884e-01  -6.9423067e-01
  -2.9621222e-03  -4.1665052e-01
  -6.9905388e-01   7.0928087e-01
  -7.1828713e-01  -6.9008481e-01
   2.4251820e+00   3.8210250e-02
   7.1000269e-01   7.1016299e-01
  -2.9833822e-01  -2.7661882e-01
   9.4572523e-02   2.4052471e+00
   1.7770662e+00   1.6880816e+00
   4.4669498e-03  -2.3980423e+00
   7.0873874e-01   7.2308934e-01
   4.5359523e-02   2.4017788e+00
  -1.6663134e+00   1.7322954e+00
   1.6075616e-02   9.9725934e-01
  -1.6676791e+00  -1.7079563e+00
   1.7773588e+00  -1.8040015e+00
  -2.9239822e-01  -3.0631111e-01
   2.3858953e+00   1.0746121e-02
   2.2203290e-02  -9.9718308e-01
   2.4288616e+00   8.3619379e-02
   6.9398010e-02  -2.4159480e+00
   1.7224364e+00   1.7206773e+00
   1.7843715e+00  -1.6256210e+00
   9.6652258e-03   4.0987487e-01
  -1.7631731e+00  -1.7013580e+00
   7.2796396e-01  -7.1529583e-01
  -1.6818532e+00  -1.7155147e+00
   1.7082792e+00   1.7000015e+00
  -4.2140871e-01   4.7433163e-03
  -4.1006773e-01  -1.0008349e-02
   2.8180063e-01  -3.0393774e-01
  -2.4662034e+00   5.1639215e-04
  -1.7254240e+00   1.7146629e+00
   6.8647051e-01  -7.1185378e-01
  -1.7515063e+00  -1.6235554e+00
   1.6030095e+00   1.7424121e+00
  -7.3110215e-01  -7.1511175e-01
  -9.9177514e-01  -6.8271835e-03
  -6.9537367e-01  -7.0908183e-01
   4.4172138e-03   9.8360451e-01
   7.0420073e-01  -7.2613752e-01
  -9.9948715e-01   9.3939242e-03
   7.3953057e-01  -7.2374256e-01
   3.2524754e-03  -4.0835050e-01
  -4.9786885e-02  -2.4653943e+00
  -7.2061387e-01   7.2825082e-01
   2.8954775e-01   2.8777477e-01
   3.6657861e-03  -4.0919883e-01
   1.0332154e-01  -2.4406810e+00
   8.7362335e-03  -4.2108281e-01
   3.2472844e-03  -4.1695806e-01
   9.7962299e-01   1.9591584e-02
  -1.6922916e+00   1.7746484e+00
  -2.3786262e+00   2.9113445e-02
  -7.0117924e-01  -7.0277661e-01
   7.1517041e-01   7.3846983e-01
   7.1352344e-01  -6.8941513e-01
  -1.0046665e+00   3.5544994e-03
  -1.7463410e+00  -1.6623160e+00
  -1.6639034e-02  -1.0019230e+00
   2.3102872e+00  -1.9534614e-02
  -2.9227560e-01   2.9361838e-01
   2.9900531e-01  -2.9604270e-01
   6.8147678e-01   6.9795660e-01
  -1.7055117e+00  -1.6394858e+00
  -1.7503536e+00   1.6938132e+00
   3.0668506e-01  -2.9865914e-01
   7.2562986e-01   7.0545316e-01
  -4.1523345e-01   3.3010912e-03
   3.0714874e-01   2.8861887e-01
  -6.1701116e-02  -2.4663411e+00
   9.9587048e-01   2.5607805e-02
   2.8313190e-03   9.8038122e-01
  -9.8448032e-01   8.9467043e-03
   2.8238752e-01  -2.8432527e-01
   7.2147029e-01   7.0177786e-01
  -1.7929718e+00  -1.7123640e+00
   1.7712294e+00   1.6802396e+00
  -1.7132611e+00  -1.6016894e+00
   2.9932707e-01  -2.9531515e-01
   5.4283657e-03   4.0627229e-01
   1.9885645e-02   2.4931006e+00
   6.5116292e-03   4.2716721e-01
  -2.8279745e-01   2.9855382e-01
  -1.6708791e+00  -1.6927591e+00
   2.9650383e-02   2.3267427e+00
   3.0727211e-01   2.9450989e-01
   2.9355018e-01  -2.8248337e-01
   1.6018529e-02   4.1952032e-01
  -6.9573920e-01  -6.8809395e-01
   8.9520529e-03   9.9581080e-01
  -2.4107300e+00   1.2426705e-03
   3.1180979e-01   2.9749237e-01
   7.1044224e-01  -7.0884361e-01
   7.2969043e-01  -7.0054963e-01
  -2.3639508e+00  -3.6736482e-03
  -2.9742371e-01  -2.6907970e-01
  -2.4986643e+00   2.2277974e-02
  -5.9637021e-03   4.0116279e-01
  -1.0072258e+00   7.6589133e-03
  -4.2049694e-01  -1.1552729e-02
  -2.0774121e-02  -9.9148833e-01
   3.0393945e-01  -2.7982455e-01
  -2.9467460e-01  -2.9249067e-01
  -7.0706692e-01  -7.2669092e-01
  -1.2733524e-02  -4.1873348e-01
  -2.4923698e+00  -3.2764707e-02
   1.6877581e+00  -1.6766279e+00
   7.0146462e-01  -7.1938559e-01
  -6.8904894e-01   7.0298686e-01
   2.7882293e-01   2.8913183e-01
   1.7685339e+00   1.7192415e+00
  -1.7767576e+00  -1.6621625e+00
  -2.4622564e+00   2.3435462e-02
  -1.1453854e-02   4.1352804e-01
   7.2122234e-01   7.2529383e-01
  -1.6200209e+00   1.6959089e+00
  -4.2823246e-01  -7.5716355e-03
  -2.4297066e+00   2.6124917e-02
   2.8985575e-01   2.7779568e-01
   9.9211372e-01  -1.7922029e-02
   7.0706917e-01   7.0716239e-01
  -2.7994878e-01   2.7145216e-01
   7.0191934e-01  -7.0852841e-01
   8.7899573e-03  -4.1782775e-01
  -2.3606116e+00   5.1846492e-02
   2.9491223e-01   2.9638706e-01
  -1.6615251e-02   1.0077062e+00
  -6.0846870e-03  -4.2638871e-01
   1.5653819e+00   1.7415986e+00
  -1.0139584e+00   2.6445638e-03
   7.1688852e-01  -6.7535916e-01
   3.9108336e-02   2.4937321e+00
  -3.0956513e-01   3.0431425e-01
  -1.0302342e+00   3.2909037e-03
  -7.3068381e-01   6.9950480e-01
   4.2843599e-03   4.2341423e-01
   1.6812921e+00   1.7183326e+00
   6.7863330e-01   7.4097932e-01
  -2.4069950e+00  -5.5465451e-02
   1.8325643e-02   1.0103284e+00
   2.4468581e+00  -8.7394725e-02
   1.0079149e+00   7.6829466e-03
  -2.4231418e+00   1.1998366e-02
   2.4045129e+00  -1.3610185e-02
   2.8814247e-01   2.9769364e-01
   1.6349530e+00   1.7488247e+00
  -1.0028601e+00  -1.9337806e-02
  -9.9951901e-04   4.1221736e-01
   7.1440276e-01  -6.7389620e-01
   6.0999263e-02   2.3525805e+00
  -9.9006954e-01   3.4834066e-02
   2.7984868e-01  -2.9009830e-01
   3.1718387e-01  -2.9917200e-01
   7.2809636e-01   6.9052190e-01
   4.4719103e-03  -4.0153023e-01
  -3.1802967e-01  -2.7686411e-01
   1.7206211e+00   1.7605354e+00
  -1.6977141e+00  -1.7394167e+00
   1.0956367e-02  -1.0084232e+00
  -6.8338442e-01   6.8173539e-01
   1.7525203e+00  -1.7582490e+00
  -1.3975382e-03   3.9624287e-01
   3.0104657e-01  -2.8333369e-01
  -7.0768305e-01  -7.0686799e-01
   2.2810952e-02   9.9270825e-01
  -1.2115502e-02   4.1606336e-01
  -2.3675559e+00  -1.1528853e-01
  -2.4160010e+00   7.5293820e-02
   2.2564599e-02   2.5109512e+00
  -1.7551818e+00  -1.7247143e+00
  -1.7536004e+00  -1.7367833e+00
   2.3646411e+00  -1.0907748e-01
   1.5962034e-02   1.0162722e+00
  -9.7744890e-01  -2.0946556e-03
  -7.0899891e-01  -7.0649125e-01
  -2.4646589e+00  -1.0464589e-01
  -7.1741444e-01   6.9071992e-01
   1.7057177e+00   1.7165605e+00
  -2.3872639e+00   7.8623686e-02
  -5.4887615e-03  -9.9851128e-01
  -1.6270516e+00   1.7210025e+00
  -6.9741988e-01  -7.0389184e-01
   4.0969453e-01   5.3624619e-03
  -1.0645769e-03  -4.2291462e-01
   1.6950627e+00   1.6762235e+00
  -6.9917835e-01  -6.9493824e-01
   1.4020617e-03  -4.0851492e-01
   6.9604371e-01  -6.8842980e-01
  -2.8354405e-01  -2.8509423e-01
   1.0061486e+00   2.7036580e-02
  -1.7028961e+00  -1.6360375e+00
   2.8346735e-01   2.9281818e-01
  -2.7705709e-03   4.2812195e-01
   1.0007925e+00  -2.4174130e-02
  -1.7554173e+00   1.7181000e+00
  -3.8258313e-02   2.4031761e+00
  -4.1132020e-01   6.4447764e-03
  -2.8480840e-01  -3.0359435e-01
  -2.9115588e-01   2.9468881e-01
   3.0808332e-01  -2.9108589e-01
   2.9589035e-01  -2.8481492e-01
  -2.8505035e-01  -3.0558750e-01
   2.9198160e-01  -2.8977473e-01
   8.2794370e-02   2.3421769e+00
   1.8507013e-02  -1.0179158e+00
   2.9381307e-01  -2.8368709e-01
   1.1934177e-02  -2.4258393e+00
  -2.9388274e-01   2.9919202e-01
  -1.6165848e+00  -1.6401070e+00
   4.0454561e-02   2.4481688e+00
   1.7548638e+00  -1.7166159e+00
  -1.6902493e+00  -1.6765672e+00
  -7.0388484e-01   7.0390149e-01
   7.3787013e-01  -7.0795774e-01
   1.5520270e-02  -1.0132896e+00
  -2.4419724e+00   2.3988262e-02
  -1.0054445e+00  -6.8151117e-03
  -7.1568983e-01   7.0450568e-01
  -7.3111493e-01   6.9379032e-01
  -1.7280827e+00   1.6913296e+00
  -7.1860306e-01   6.8021980e-01
   2.3564744e+00   6.3695932e-02
   2.7883356e-01  -2.7803741e-01
   2.9366344e-01   2.7596448e-01
  -9.9939712e-01   1.1851027e-02
  -4.2843204e-01  -3.3546019e-03
  -2.6591053e-03  -4.1013343e-01
   7.1104221e-01  -6.9564317e-01
  -1.6926928e+00  -1.7617913e+00
  -4.0126352e-01   4.7472234e-03
   1.7039256e-02  -4.0870755e-01
  -2.8436236e-01   2.8809579e-01
   7.1924506e-01   7.0162728e-01
  -6.9887809e-01   7.2686900e-01
  -3.6127694e-03  -4.1639440e-01
   1.8218225e-03   1.0150637e+00
  -4.3561339e-03  -4.0876979e-01
  -4.1392549e-01   1.3140317e-03
  -9.0871512e-03   4.0853779e-01
   4.1166275e-01  -2.1121320e-03
   2.9128431e-01   2.9212623e-01
   1.0027289e-03  -9.9933092e-01
   3.3672106e-02   2.4413385e+00
  -1.0036176e+00   1.8564840e-02
  -7.3833130e-02  -2.3659749e+00
  -7.2159947e-01  -6.9894713e-01
  -6.0641601e-03  -4.0623865e-01
  -2.8761316e-01   3.0552608e-01
   8.0712549e-03  -9.7353198e-01
  -1.6256220e+00  -1.7640298e+00
   6.8586402e-03  -1.0093125e+00
  -1.7491215e+00  -1.7143436e+00
   6.9175688e-01   7.0699597e-01
   2.9747480e-01   2.9289593e-01
   1.7011250e+00  -1.6461276e+00
   1.7421079e+00  -1.6577209e+00
  -2.7594336e-01   3.0286378e-01
  -1.6113412e+00   1.7180229e+00
   2.4584754e+00  -4.4855004e-02
  -4.1538287e-01   1.5893069e-02
   9.7486307e-01   9.8010408e-03
  -4.8820075e-02  -2.4059284e+00
   7.4837607e-02   2.4690047e+00
   2.9327109e-01  -2.9843619e-01
   2.4539429e+00   9.0075537e-03
  -1.0010597e-01   2.3864720e+00
  -2.9196727e-01  -3.0474168e-01
   7.1181048e-01   7.0434963e-01
   2.4583868e+00  -9.5556775e-05
   6.9579856e-01  -7.1459096e-01
   2.8811005e-01  -2.8595038e-01
   3.0320070e-01  -2.8144933e-01
  -3.0137273e-01   2.9971617e-01
  -4.2142440e-01  -4.2349673e-03
   2.8330544e-01   2.8855797e-01
  -4.1419250e-01   1.8028363e-03
   4.7072391e-02  -2.4550668e+00
  -8.6833330e-02   2.4373206e+00
   1.7375167e+00   1.7242319e+00
  -7.2895209e-03  -9.9654713e-01
   3.1107200e-01   2.8834174e-01
  -1.7521194e+00  -1.7058557e+00
   1.0124432e+00  -7.9518059e-03
  -6.7849903e-01   7.0032878e-01
   5.1655767e-02   2.4351165e+00
   7.2487823e-01  -7.2731282e-01
   9.9629714e-01  -8.0040407e-03
  -2.8771594e-01   2.9589327e-01
   1.6279614e-02   4.3223300e-01
   7.1104795e-01  -7.1609033e-01
  -1.7243695e+00  -1.7719964e+00
   2.8653413e-01  -3.0595990e-01
  -3.1536476e-01   2.9592062e-01
  -1.7469119e+00   1.7856987e+00
  -1.7157609e+00   1.5708197e+00
   2.7400692e-01  -2.9278068e-01
  -1.0014205e-01   2.3909421e+00
  -7.2642666e-01  -7.0471163e-01
   2.8287528e-01   2.8267100e-01
  -1.7683022e+00   1.7496100e+00
   1.7156469e+00  -1.7015648e+00
   4.2561133e-01  -1.6711778e-02
  -1.6163106e-02   1.0046034e+00
  -2.9194490e-01   2.9956243e-01
   3.3662241e-03   4.1704388e-01
  -1.0177217e+00  -2.9122476e-02
  -1.7473699e+00  -1.6275975e+00
   1.7270408e+00  -1.6634731e+00
   6.9024694e-01  -6.9686515e-01
   1.7123721e+00  -1.7087033e+00
  -5.2208490e-03   4.1362004e-01
  -7.1951828e-01  -7.2628921e-01
   2.9071867e-01  -2.9430577e-01
   9.2640632e-03   9.6196161e-01
  -2.9014549e-01  -2.9539361e-01
  -9.9452660e-01   2.3415300e-03
  -5.1195042e-03  -4.1074321e-01
   1.6485662e+00   1.7208316e+00
   2.4529954e+00   3.5564045e-02
  -2.9748887e-01   2.9307115e-01
  -6.9507986e-01   6.8482276e-01
  -9.8657811e-01   1.0713466e-02
  -6.8815378e-01  -6.6827108e-01
  -1.6804214e+00  -1.7740055e+00
   4.1374452e-01   1.2292331e-02
  -1.6700900e+00   1.6895802e+00
   2.4344419e+00  -3.3051039e-02
  -2.4331211e+00  -6.3396302e-02
   2.3057939e-03   2.3266316e+00
  -1.6322270e-02   4.3018269e-01
  -4.0861525e-01  -1.9902386e-02
   6.9710134e-01   7.2655135e-01
  -2.0945321e-02   9.9485659e-01
   2.7785208e-01   2.7050782e-01
   1.0075920e+00  -6.7830821e-03
  -2.4462898e+00   1.0104289e-01
   2.8168078e-01   2.9174888e-01
   1.1822005e-02   9.7623500e-01


==> 1Sol_differential_deltaT_phic_Const.dat <==
  -1.0000000e+00   7.8539816e-01
   0.0000000e+00   7.8539816e-01
   1.0000000e+00   7.8539816e-01
  -1.0000000e+00   1.5707963e+00
   0.0000000e+00   1.5707963e+00
   1.0000000e+00   1.5707963e+00
  -1.0000000e+00   2.3561945e+00
   0.0000000e+00   2.3561945e+00
   1.0000000e+00   2.3561945e+00
  -1.0000000e+00   3.1415927e+00
   0.0000000e+00   3.1415927e+00
   1.0000000e+00   3.1415927e+00
  -1.0000000e+00  -2.3561945e+00
   0.0000000e+00  -2.3561945e+00
   1.0000000e+00  -2.3561945e+00
  -1.0000000e+00  -1.5707963e+00
   0.0000000e+00  -1.5707963e+00
   1.0000000e+00  -1.5707963e+00
  -1.0000000e+00  -7.8539816e-01
   0.0000000e+00  -7.8539816e-01
   1.0000000e+00  -7.8539816e-01
  -1.0000000e+00  -2.4492936e-16
   0.0000000e+00  -2.4492936e-16
   1.0000000e+00  -2.4492936e-16


==> 1Sol_differential_deltaT_phic_scatter.dat <==
  -2.0072414e-02  -3.0136073e+00
  -8.6253671e-01  -7.0938190e-01
  -1.0625290e+00   2.3619168e+00
   9.3375736e-01  -2.9434192e+00
  -1.1076007e+00  -9.8013396e-01
   1.6220438e-02   3.0483975e+00
  -4.6204162e-02   2.3780055e+00
   7.5489880e-02   2.4412402e+00
  -9.8601614e-01   1.5323270e+00
   1.5248154e-02  -6.8057088e-01
  -8.3771914e-01  -2.6991020e+00
  -1.0722396e+00  -6.0906983e-01
   9.7962930e-01  -2.2249189e+00
  -7.3640875e-02  -1.6848184e+00
   1.0320739e+00  -8.0481308e-01
  -1.0481706e+00   1.3730739e-01
  -5.4040768e-02  -1.6406219e+00
  -9.5929719e-01   1.4550651e+00
  -1.0950854e+00   2.3946088e+00
  -2.1771784e-02   2.3722890e+00
  -9.6505541e-01   3.1311365e+00
   6.7774558e-02   7.5092157e-01
   9.7704184e-01  -6.1136227e-01
  -1.1139566e+00   6.1130757e-02
  -6.5629959e-03  -2.2767096e+00
  -1.7943061e-02  -2.8928170e+00
  -1.4617963e-01   9.2251761e-01
  -9.8434004e-01  -3.1022104e+00
   8.9010578e-01  -2.3860164e+00
   2.3039247e-03   8.3906893e-01
   2.5850613e-02  -1.7084532e+00
   1.0436803e-02   2.5293194e+00
  -9.9843418e-02   8.6325767e-01
  -8.4097319e-02  -5.0492817e-01
   1.1787741e+00   1.5644865e+00
  -1.1059952e+00   2.1357297e+00
  -8.5604985e-01   7.5094023e-02
  -1.0734001e-03   2.4734526e+00
   1.5138845e-01  -2.7850504e+00
  -3.3681158e-02   2.4228003e+00
  -1.1051877e+00   1.5218682e+00
   1.0436827e+00  -7.6252261e-01
  -8.4125090e-01  -2.8580566e+00
  -9.5389088e-01  -1.4924846e+00
   1.0381588e+00  -1.7088969e+00
   9.9860265e-01   2.3495242e+00
   8.3750297e-01   2.5241348e+00
  -1.0205760e+00   2.5259851e+00
  -1.0350161e+00  -1.4387354e+00
   9.8731805e-02   2.3101919e+00
  -8.8777022e-01   3.1303964e+00
   9.9897284e-01   1.5917193e+00
   4.3590837e-02  -6.0790417e-01
  -1.0115038e+00   6.8297155e-01
  -1.0701017e-01   1.5176263e+00
   9.2352098e-01  -6.5257926e-01
  -1.0059957e+00   7.3503395e-01
  -1.1875306e+00  -9.3264330e-02
  -6.1377132e-02   5.8092686e-01
  -1.0648911e-01   1.7041681e+00
  -1.0498992e+00   3.0855351e+00
  -9.3475384e-04  -7.1509221e-01
  -9.1758889e-01  -9.6700618e-01
   1.0508762e+00   2.0852658e+00
  -8.4192586e-03  -4.9303609e-01
  -8.7872794e-01   1.6921236e+00
  -9.5896993e-01  -1.4030712e+00
  -1.0270450e+00  -2.5108013e+00
  -9.0906127e-01   3.0961237e+00
  -9.3831597e-02   1.6853542e+00
   9.6671154e-02   1.5657031e+00
  -1.1467115e+00  -9.7366773e-02
  -7.2823931e-03  -1.5153618e+00
   9.9316074e-01   9.2265778e-01
  -1.0372892e+00  -8.6947427e-01
  -9.2987306e-02  -3.0628102e+00
  -9.6334038e-01  -1.4903846e+00
   1.9301408e-01   1.0367075e+00
   9.9076456e-01  -1.3581829e-02
   8.6389823e-01   2.3198650e+00
  -5.8541968e-03   2.9857564e+00
   9.3908871e-01  -1.6070425e+00
  -1.0772125e+00  -3.1380004e+00
  -9.5487719e-01  -2.4814589e+00
   4.5470141e-02   7.9674496e-01
  -8.9671802e-02   6.1526032e-01
   1.0148530e+00  -9.9189803e-01
   2.8870816e-02   3.0593426e+00
  -1.0535978e+00  -9.2305573e-01
   8.8287446e-01   1.6315037e+00
   1.0122321e+00   4.4084701e-02
   1.1044636e+00   1.7934415e+00
   1.0532670e+00   1.4165390e+00
   1.0141497e+00  -2.1417595e+00
   1.0544548e+00   2.4116897e+00
   1.0520899e+00   7.1600876e-01
   1.0342042e+00  -5.4761191e-01
   9.7234393e-01  -1.3798021e-01
   9.5685883e-01   1.0186813e+00
  -5.4261373e-02   1.5463310e+00
   9.7281582e-01   1.6199501e-01
  -1.0981377e+00  -9.1183329e-01
   1.0479502e+00  -7.8281568e-02
   1.0823650e+00  -6.6621579e-01
   1.0030167e+00  -2.4317496e+00
   9.6088866e-01   1.0628359e-01
  -2.5217267e-02  -1.4986280e+00
  -9.4903539e-01   1.2443469e+00
  -8.8454502e-02   2.5388079e+00
  -1.1627604e+00  -6.1769772e-01
   8.3094351e-01  -6.4166662e-01
   9.0242305e-01   1.5582251e+00
   2.7355434e-02  -8.0274083e-01
  -1.1358324e+00   2.4212100e+00
  -8.6033350e-01  -1.3434995e+00
   7.9054152e-01  -6.9048376e-01
  -1.1356007e+00  -1.7736990e+00
   1.0424206e+00   2.3873472e+00
   3.3934416e-02   2.8683095e-03
   6.3944459e-02   2.2936926e+00
  -7.9749930e-02   1.0368418e+00
  -1.1121839e+00   3.9096356e-02
   9.7941886e-01   2.2856778e+00
   9.0463506e-01   2.3924890e+00
  -1.1918018e-02   6.5495262e-01
  -1.0058079e+00   1.6042164e+00
  -1.0285556e+00   4.9520432e-01
   7.8516580e-02   7.8933233e-01
   1.0777043e+00   2.4296385e+00
  -1.2273815e-01  -2.9882616e+00
  -1.7788198e-02   3.0613017e+00
  -2.1658262e-02  -2.4047757e+00
  -3.5745950e-02  -6.7584029e-01
   1.0344575e+00  -2.2532901e+00
  -9.9067847e-01  -2.4291525e+00
  -7.6936491e-02  -1.3003495e-01
  -6.2710138e-02   9.6298761e-01
   9.6104758e-01  -3.0614878e+00
   9.7428943e-01   2.2901270e+00
   5.8750450e-02   1.7797126e+00
  -1.5228282e-01   1.7838297e+00
  -9.7214251e-01  -9.2252422e-01
  -1.0460813e+00  -3.0876693e+00
   1.4362335e-02  -1.5922567e+00
  -9.8890952e-01   1.1916312e-01
  -1.2888839e-02  -9.1783437e-01
  -1.0322921e+00   2.5263895e-01
   1.1259100e-01   4.5242140e-01
  -1.0719804e+00   1.9901940e+00
  -9.2502929e-01   1.5586867e+00
   2.3956140e-02  -7.6136874e-01
   3.9956377e-02  -1.4863004e+00
   1.6075328e-02   2.4489718e+00
  -4.5085104e-03   7.1306059e-01
  -9.3516470e-01  -1.4436716e+00
  -1.0751451e-02   1.5688899e+00
   1.0310387e+00   2.8401840e+00
  -1.0934428e+00  -1.5722160e+00
  -9.5342025e-01  -1.0178061e-01
  -4.3351566e-02   3.4457717e-01
  -9.6889918e-01  -2.5177839e+00
  -8.3339989e-02   2.5482225e+00
   8.0631776e-01   2.2292224e+00
  -1.0764990e+00  -2.3412707e+00
   6.5283775e-03   2.5386139e+00
   9.3528925e-01  -7.6632833e-01
  -9.8173002e-01   2.5001539e+00
   9.9709005e-01  -2.2242357e+00
  -9.9082767e-01  -2.9698342e+00
  -1.0867159e+00   8.8630820e-01
  -1.0534871e+00   1.0095070e+00
   6.9603671e-02  -2.2502949e+00
   9.3529365e-01  -9.4528156e-01
   1.2844497e-01  -7.4600246e-01
   1.0405887e+00   6.8678027e-01
  -8.5172878e-01   2.2105431e+00
  -4.0672632e-02   8.9109435e-01
   5.5658657e-03   9.8104633e-01
   8.3769242e-02   2.9851967e+00
  -9.8854421e-01  -6.3396888e-01
  -1.1963200e+00  -1.4940095e+00
   1.0761384e+00  -3.1017984e+00
   1.0614574e+00  -2.4188786e+00
  -1.2494626e-01  -2.3861177e+00
  -1.0159408e+00   8.5728166e-01
   1.0214379e+00   9.8050898e-01
   3.0096069e-02  -2.5248052e+00
  -1.0571843e+00  -2.5422907e+00
   1.0162816e+00  -1.4587257e+00
   9.3718196e-01  -2.3992344e+00
   1.0542088e-01  -1.5390388e+00
   1.9523760e-02  -7.5426029e-01
   9.5340549e-01  -2.9876701e+00
   5.3253886e-02  -2.2266046e+00
  -1.0234241e+00   8.9677589e-01
   9.8188667e-01  -1.5090606e+00
   1.0053740e+00  -1.5120557e+00
  -8.4813929e-01   3.1218527e+00
  -9.1892999e-01   2.4581832e+00
   9.9372301e-01  -7.1417696e-01
   8.4764188e-01  -7.1206125e-01
  -9.5535650e-01  -8.6136364e-01
  -1.9862509e-01   1.5266014e+00
  -9.4894505e-01   2.3185427e+00
   1.0463317e+00   1.7961099e+00
   9.3446222e-01   1.7431322e-01
   1.0017300e+00  -1.4330478e+00
   9.5974790e-01  -3.0370220e+00
  -1.1032159e+00  -6.6753581e-01
  -3.6298393e-02  -7.9718931e-01
  -9.5413536e-01  -2.2592087e+00
   4.3289587e-02  -2.9218966e+00
  -1.0316248e+00   2.2478893e+00
  -6.3623391e-02   7.4950959e-01
   1.1296128e-01  -2.0893127e+00
  -8.4508774e-01  -3.0023605e+00
  -1.4533095e-02   2.2192902e+00
   7.7066141e-02  -1.4933941e+00
   1.0078512e+00  -8.2716966e-01
   1.3499896e-01   8.6413328e-01
  -8.1091899e-02   1.0773330e-01
  -1.0142539e+00  -2.4208483e+00
   9.1440737e-01   6.4439951e-01
  -2.4593135e-01  -2.3707924e+00
   9.8335978e-01  -2.9061556e+00
   9.2987298e-01   2.3439815e+00
  -3.9446866e-02   1.2105254e-01
  -8.4462352e-01  -1.7773314e+00
  -1.1468223e+00   3.0957548e+00
   1.0743767e+00   1.5386825e+00
  -1.1780811e+00  -1.4281685e+00
  -9.4664985e-01   2.4107146e+00
   5.1529032e-02   2.5157294e+00
  -1.0037363e+00  -2.4752824e+00
   1.0516252e-01   2.9429439e+00
   8.5539416e-01   2.4552274e+00
  -1.0905894e+00   2.7851242e+00
   9.2928878e-01   8.8747877e-01
  -1.0175494e+00  -2.3360240e+00
  -1.0424287e+00  -3.0191895e+00
   1.2888041e-02   2.1509680e+00
  -1.0809248e+00  -1.5858697e+00
   5.7395856e-02   1.2212409e-01
   9.1169255e-01  -3.3914357e-01
  -1.4675431e-01   8.3925700e-01
  -1.0583446e+00  -2.4223161e+00
  -1.1927974e-01  -1.4471140e+00
   9.3286650e-01  -4.9010882e-01
  -9.8330682e-01   2.4974234e+00
  -1.3948663e-01  -6.9396671e-01
   1.0789667e+00  -2.5048961e+00
   5.8972008e-02  -2.4208350e+00
   8.8922198e-01   1.2756241e-01
   1.0698940e+00   9.6226035e-01
   8.9509852e-01  -2.3321032e+00
   7.6456945e-04  -1.5036691e+00
  -1.2022893e-02   1.6682288e+00
   9.3265744e-01  -2.3151275e+00
   1.3781009e-01  -6.7007401e-01
  -2.9891203e-02   1.9724397e-01
   9.0209633e-01   3.0312820e+00
  -9.3519228e-01   1.8241528e+00
   1.0805705e-02  -1.8159320e+00
  -1.1438066e+00   8.0482668e-01
   8.9273296e-01   1.9760845e-01
   9.6973754e-01  -1.5657914e+00
  -1.9542450e-02  -2.7367766e-02
  -9.0705045e-01  -1.3789117e-01
  -1.0687172e+00  -1.0865586e+00
  -6.7741228e-02   2.6070573e+00
   7.5175761e-01   2.9680541e-01
  -1.1916958e+00  -2.5622048e+00
   3.2478807e-02  -1.4297861e+00
   1.0379847e+00  -2.4889428e+00
  -9.3702678e-01  -7.6933980e-01
   1.0662500e+00  -6.8640006e-01
  -1.0595085e+00  -2.3195963e+00
   9.7274569e-01   6.7066359e-01
   8.8418127e-02  -1.2405538e+00
   9.2339447e-01  -1.5257746e+00
  -1.0006539e+00  -2.9621854e+00
   9.2857315e-01   1.2184842e-01
  -1.6843562e-01   1.5376895e+00
   8.6363991e-01   7.4112995e-01
   2.7160618e-02  -1.3889497e+00
  -1.0929242e+00  -8.6898981e-01
  -9.5130735e-01   2.4109290e+00
  -1.0079910e+00   1.5558382e+00
  -5.5507343e-02   3.0462282e+00
  -9.8302376e-01   1.6638925e+00
   1.1351701e-01  -1.6296537e+00
   8.6078520e-01   1.4903071e+00
   3.8789334e-02   2.4215801e+00
   1.0022182e+00  -2.1097473e+00
   1.3432307e-01  -3.7595263e-01
  -1.3242537e-03  -6.3136265e-01
  -9.4157000e-01  -2.2385967e+00
  -1.0715508e-02  -2.7838688e+00
   8.5965636e-01  -5.9867908e-01
   9.3151862e-01  -4.7202488e-01
   1.1103128e+00   1.6916302e+00
  -1.0247723e+00  -1.4926135e+00
   9.4199024e-01   3.0715057e+00
  -1.0833888e+00  -3.1200060e+00
   1.1518918e-01  -1.5055519e+00
  -1.0538715e-01   1.7113645e+00
   1.0475175e+00   2.4327923e+00
  -9.8100950e-01   8.8056090e-01
  -9.2897690e-02   2.4971663e+00
   1.0527630e+00   6.9287848e-02
   5.0557928e-02   1.7719617e-01
  -1.5529554e-01  -3.0613174e+00
  -7.1884250e-02  -3.5847294e-01
  -1.5712295e-01  -8.8129854e-01
   9.6406141e-01   2.3502937e+00
   9.6674135e-01   2.3486385e+00
  -1.0465653e+00   1.1521415e-01
   9.6683638e-01  -2.3907894e+00
   9.8560192e-01   1.6231887e-01
   9.4083467e-01   1.1027508e+00
  -1.0309510e+00   1.2582379e-01
  -9.4362382e-01  -2.9521537e+00
  -7.0700477e-02   2.1593097e+00
   1.0796731e+00   1.2093379e-01
  -7.0844353e-03   3.0412829e+00
  -5.3972677e-02   1.5101773e-01
  -6.3949737e-02   9.0197905e-02
  -1.0719740e+00  -7.4765646e-01
  -1.0261881e+00   1.8012206e+00
  -8.2000547e-01   9.8733663e-01
   9.4153752e-01   1.5027968e+00
   8.4500827e-01   2.4404920e+00
  -1.1098127e+00   1.7800372e+00
   1.0620764e+00   1.5975975e+00
   1.0020538e+00  -2.3349353e+00
   9.3883774e-01   2.3961172e+00
  -1.0334504e+00   1.4156518e+00
   9.6158323e-01   9.7285396e-01
  -7.6877614e-02   1.8064678e-02
  -1.0186709e+00  -3.0861386e+00
  -5.8470265e-02  -1.0763316e-02
   8.0162985e-01   8.8777732e-01
   1.5659242e-01   1.5943834e+00
   9.7339868e-01   2.2325474e+00
  -1.0286376e+00   2.3525675e+00
  -9.8748680e-01   1.6130385e+00
   9.3063214e-01  -6.9569429e-01
  -9.6591137e-01  -9.3704029e-01
   8.6546166e-01  -1.3432026e+00
   1.0749856e+00  -6.2847578e-01
   1.1397539e+00  -1.5095152e+00
   8.7671464e-01   1.4784758e-02
  -7.9323812e-02  -1.0200669e+00
  -8.3439573e-01   3.1260530e+00
  -1.0298036e+00  -2.8517004e+00
   1.8287043e-02  -1.2140939e-01
  -9.8632793e-01  -2.3701694e+00
  -1.0308006e+00  -1.4585217e+00
  -1.0627695e+00   1.5381163e+00
   1.0454653e+00  -2.9999890e+00
   1.0882253e+00  -1.4238241e+00
   4.4860050e-03   8.9444272e-01
  -3.4588955e-02   1.7977528e+00
   1.1041560e+00   1.6636653e+00
  -1.0766795e+00   2.9739405e+00
  -1.0720449e+00   1.6538249e+00
   8.8068003e-01  -3.0394099e+00
   1.1722302e-01  -1.1038420e-01
   1.0044494e+00  -2.4150169e+00
  -1.0060991e+00   1.6603795e+00
  -9.1197138e-01   2.5004434e+00
   8.7159694e-02  -1.6774288e+00
  -9.4886005e-02  -2.2140637e+00
  -1.4047408e-01   3.0002877e+00
  -9.1909216e-02  -2.2029068e+00
   9.8178387e-01   2.2646872e+00
   1.0164588e+00   2.4360275e+00
   4.5447840e-02   1.5542010e+00
   1.1108639e+00  -2.2726405e+00
  -9.9583272e-01   1.4700594e+00
  -1.0415139e+00   2.8964672e+00
  -1.0102447e+00   5.8614963e-03
  -1.0221681e+00   2.2677884e+00
  -1.0234196e+00  -2.9139669e+00
   1.1098455e+00  -1.5008464e+00
   9.8233549e-01   8.4278419e-01
  -1.1910417e-01   9.9938234e-01
  -9.9669696e-01   8.2410793e-01
  -9.1098535e-01  -8.0325433e-01
   1.0275124e+00   3.0519404e+00
  -1.0788632e+00  -1.5279106e+00
  -1.2077941e-01   8.5970490e-02
  -8.9586117e-02   2.1666300e+00
  -9.4316820e-01   2.3197945e+00
   9.7762824e-01  -1.5103003e+00
  -1.0012411e+00  -1.6335989e+00
  -9.8123264e-01   2.4888765e+00
   9.1229323e-01  -1.4420539e+00
  -8.0410980e-02  -1.4878362e+00
   1.0285810e+00  -2.3790850e+00
   1.2913556e-02  -3.1107213e+00
   9.0326172e-02  -2.3943634e+00
   8.9503257e-01  -2.2803430e+00
   1.1790207e+00  -7.6211778e-01
  -9.5515772e-01  -1.5996055e+00
   9.6027338e-01  -1.7412645e+00
  -1.1582025e-02  -2.3833609e+00
  -1.1818150e-01  -2.2836893e+00
   9.3326287e-01  -2.5000458e+00
   1.0076314e+00  -2.9701019e+00
  -2.4160993e-01   2.0251383e+00
  -9.7685058e-01   2.1866061e+00
   9.4734850e-01  -2.2373005e+00
  -1.0160429e+00   2.3091458e+00
  -1.0388417e+00   1.7063915e+00
   9.2732530e-01   1.4566765e+00
   7.2314262e-03  -6.8904447e-01
   4.5524518e-02   7.1406016e-01
   1.6346058e-02   3.5468513e-01
  -9.0069285e-01   2.5331708e+00
  -3.2704012e-02   6.6412813e-02
  -1.0845439e+00  -5.9129918e-01
   9.9007398e-01  -7.8860494e-01
  -9.2158781e-01   3.0076530e+00
  -1.3312601e-01   2.8593227e-01
  -1.1005289e+00  -9.4349511e-01
   6.9460289e-02   8.1854171e-01
   1.0002868e+00  -6.3307224e-02
   9.2468989e-01   6.0190546e-01
  -9.9541946e-01  -1.4354110e+00
   9.8741275e-01  -1.3721037e+00
  -1.6005469e-01   7.2778561e-01
  -9.8239342e-02   1.6014308e+00
   9.6351397e-01   2.2745178e+00
  -1.0489310e+00  -7.7809836e-01
   9.7279170e-01  -2.3731770e+00
   9.8726920e-02   2.5584949e+00
  -9.0161015e-01  -3.1240574e+00
  -1.0023260e+00  -6.6800487e-01
  -9.4244191e-01   1.4686141e+00
  -1.0649214e+00   8.8229813e-01
   1.1188479e+00  -2.4937717e+00
   9.6991632e-01   9.4058427e-01
   8.8707681e-01  -7.0419060e-01
   8.5695108e-01   3.1387074e+00
   9.4475958e-01   8.7547471e-02
   2.0094768e-01  -6.6752534e-01
   9.2313061e-01   1.6411401e+00
   1.0332206e+00  -2.3846333e+00
  -9.9650654e-01   1.1123305e+00
   1.0369464e+00  -2.4256269e+00
  -9.7412074e-01   1.5016812e+00
   1.0174384e+00  -6.3020600e-01
   8.9314519e-01   2.5600537e+00
   9.5180891e-01  -3.1335432e+00
   9.3922282e-01  -2.5358737e+00
  -9.5673448e-01   2.5247862e+00
   1.6826040e-02   8.3560675e-02
  -9.2121843e-02   8.7429475e-01
  -1.1098037e+00   2.4043368e+00
   8.8803549e-01   3.0756827e+00
  -1.0580308e+00   7.5398625e-02
  -5.6688431e-02   8.5916506e-01
  -1.4375673e-01  -3.0854281e+00
  -4.6816793e-02  -7.0275821e-01
  -1.0266000e+00  -2.2975621e+00
   1.0154788e+00  -1.7755077e+00
   9.4928919e-01  -1.3759860e+00
  -1.1951343e+00   2.5126186e+00
  -1.0132684e+00   9.5338915e-01
  -1.3842996e-02  -3.0279608e+00
  -1.0739639e+00   1.5519685e+00
   1.1204648e-01  -3.1220096e+00
  -9.6301374e-01   2.3675240e-01
  -1.1478483e+00   1.4957600e+00
   9.2813737e-01   4.6602906e-01
  -1.0426083e+00  -1.5267624e+00
  -9.6758690e-01   1.3158207e-02
  -1.2441281e+00  -3.0410119e+00
  -8.8005277e-01  -7.9180389e-01
  -1.0774666e+00   1.6973984e+00
  -5.4586495e-02  -1.3070030e+00
  -9.8882646e-01  -2.9103917e+00
  -1.0491334e+00  -8.0355652e-01
   1.0073203e+00  -1.2988304e+00
  -1.0422474e+00   3.5606942e-02
   7.6613398e-01   1.4390536e+00
   9.5872942e-01  -5.6786823e-01
  -1.3753028e-01   1.6790513e-02
  -1.2337483e-01  -1.6307264e+00
   1.0538089e+00   1.1416831e-01
   9.8536017e-01  -2.8223281e+00
  -1.0238945e-03   2.5285735e+00
   1.9579885e-01  -2.3945996e+00
  -1.0051119e+00   6.0684969e-01
   4.6604880e-02  -2.5666014e-02
   8.4239671e-01  -6.4849691e-01
  -1.0818467e+00   1.5569250e+00
  -6.8933202e-02  -1.3932862e+00
  -1.0666775e+00   9.2024703e-01
   7.8158340e-02  -3.1346085e+00
  -9.5264490e-01   2.2900886e-01
   1.0429509e+00   5.6042430e-01
  -1.0286811e+00   2.5651438e+00
  -5.5311205e-02  -3.0525540e+00
   1.8519705e-02  -3.0458468e+00
  -9.0925130e-01   7.8003123e-01
  -8.0389847e-01  -1.9390597e-01
  -1.8565502e-02   2.4501337e+00
   9.3817001e-01   2.9529078e+00
  -1.0090090e+00   2.5158003e+00
  -9.9518940e-01  -1.6421327e+00
   9.7003578e-01  -7.4157027e-01
   1.2515988e-01   7.8490797e-01
  -1.0607102e+00  -9.4356780e-01
  -8.9460988e-01   2.4645015e+00
   1.0802039e+00   1.4385967e+00
  -1.2292605e-01   2.3587740e+00
   1.0244520e+00  -5.9021311e-01
  -1.0332260e+00   1.6300585e-01
  -8.7495889e-02  -1.4781642e+00
   2.3714806e-02   9.0638637e-01
   1.1216794e+00  -6.5454954e-01
   3.1003594e-02   1.5149023e+00
   9.8302114e-01   1.5712486e+00
   1.0390396e-01  -7.1573037e-01
   9.9737900e-01   2.9333697e+00
   8.8980889e-01  -1.8151769e+00
   7.6438072e-02  -2.9878305e+00
  -1.1267735e+00  -9.5998927e-01
   3.0191241e-02   2.4307352e+00
   1.0337651e+00   1.2448167e-02
   1.0542083e+00   9.2849698e-01
   1.8685793e-02   7.2645030e-02
  -1.3545858e-01  -1.4290483e+00
  -3.3797057e-02   1.8373429e+00
  -1.0240701e+00   3.7126902e-03
   1.0208722e+00  -1.3861269e+00
  -9.5493216e-01  -1.8098724e+00
  -1.0763882e+00  -1.6308078e+00
  -3.1674607e-02  -1.6236890e+00
  -1.0256183e+00   1.5993357e+00
   7.4561316e-02  -1.5134331e+00
  -8.0862374e-02  -2.3997942e+00
  -9.7889931e-01   1.4722584e+00
  -7.5318679e-02   2.4128791e+00
   9.6942292e-01  -6.4223799e-02
   4.7198132e-02   9.8462726e-01
  -1.0056938e+00   8.3483729e-01
   1.1250922e+00   8.6416072e-01
  -1.1270608e+00   6.9548613e-01
  -1.9747755e-02  -8.9663243e-01
   2.4932985e-02   1.4857282e-02
  -8.6267533e-02   8.5619996e-01
   1.5477455e-01   2.3416770e+00
   9.8041045e-01  -3.0006387e+00
  -1.0581917e+00  -1.4894622e+00
   1.0997688e+00   7.4947973e-01
   1.0684587e+00   1.5406864e+00
   9.7419932e-01   2.2961973e+00
   8.1307011e-01  -2.3125958e+00
   6.0143946e-02  -2.4107016e+00
   6.5805816e-02   1.6691960e+00
   9.3223419e-01  -2.4541611e+00
   9.7716399e-01   2.3219291e+00
   9.0653251e-01   3.6002563e-02
   1.6540167e-02  -3.0936205e+00
   3.5534125e-03   9.8202959e-01
  -7.3252686e-02  -2.3472504e+00
  -8.6898265e-01  -3.0361099e-03
  -1.5542196e-02  -7.5551329e-01
  -1.1429803e-03   2.0628251e+00
  -9.0362047e-01  -2.2773494e+00
  -9.3021067e-01   3.1291834e+00
   5.1114624e-02   6.3771817e-01
   3.8959020e-02  -2.3222900e+00
  -1.0339643e+00  -1.9829062e+00
  -3.2383273e-02  -2.2830763e+00
   8.6571674e-01  -6.4362906e-01
   9.1052627e-01   2.2253298e+00
  -3.3997218e-02  -2.2494057e+00
  -1.1657644e-01   1.6511208e+00
  -9.6505560e-01  -1.4476800e+00
   1.0565296e+00   2.2205429e+00
   8.5391188e-04  -1.5615187e+00
   1.0692448e+00   6.0316314e-01
   5.0721154e-02   1.5762443e+00
  -2.7588226e-03   3.1356226e+00
   9.7388735e-01  -9.9627610e-03
  -9.1187426e-01  -1.1079133e+00
   9.9442448e-01  -2.5498421e+00
   9.4778788e-01  -4.3128661e-01
  -8.5763919e-02  -2.3297713e+00
   9.5739543e-01  -1.7092970e+00
   8.4956772e-01   2.3710012e+00
   1.0605856e+00   2.3467272e+00
  -9.6507143e-02   8.4300007e-01
   1.5074750e-01  -2.3344347e+00
   5.1691704e-02  -3.0983266e+00
  -1.1615460e+00  -5.8540069e-01
   1.0131772e+00   5.0988435e-02
  -9.6731241e-01   3.1899371e-01
   1.0850148e+00   2.3224307e+00
   1.1205570e+00   1.4261361e+00
  -9.5078874e-01  -1.7456980e+00
   1.1378369e+00  -2.2948711e+00
  -9.5264883e-01  -6.7346112e-01
   9.7232762e-01  -5.4595171e-01
  -1.0194896e+00   9.9079875e-01
  -1.0327878e+00   2.5339861e+00
  -9.6443030e-01  -6.5039395e-01
   2.1438969e-03   3.0909104e+00
  -4.9547422e-02   6.7181603e-01
  -9.5495204e-02   1.2071708e+00
   8.0763552e-01  -3.1273510e+00
  -1.0447339e+00   2.5230952e+00
  -8.2284811e-02   3.0199346e+00
   9.5223110e-02   8.0665719e-01
   2.9409371e-04   2.3917612e+00
   1.1222663e+00  -2.9449416e+00
   6.5825659e-02   2.5651145e+00
  -1.0767857e+00  -3.1159947e+00
   1.5945060e-01  -1.4482001e-02
  -1.0569063e+00   7.0518483e-01
   1.0339794e+00   1.6243995e+00
   9.0917298e-01  -2.1496265e+00
  -9.0702885e-01   7.3471303e-01
   9.0070645e-01  -8.8879643e-01
  -1.0538452e+00   2.3388249e+00
   1.1014984e-01   1.5889273e+00
   9.0865142e-01   2.7858099e+00
  -5.1119292e-02  -3.0815670e+00
  -9.9141592e-02   2.4817350e+00
  -1.0761299e+00   2.3869392e+00
   4.8713960e-02  -3.0106363e+00
   9.9228293e-01  -3.0345714e+00
  -8.0272828e-02   2.3990758e+00
  -1.0739548e+00  -4.3547812e-02
  -9.9294710e-01  -2.2089568e+00
   1.0306452e+00   5.7337518e-01
   1.5034604e-02  -7.4172766e-01
  -4.0904464e-02   1.8105539e+00
   8.3180125e-01   1.6565150e+00
  -9.1418422e-01   7.1029623e-01
  -8.7677321e-02  -3.1270870e+00
   6.3681209e-02   6.4054726e-01
   1.1383836e-01   1.4925679e+00
  -1.0336082e+00   1.5185880e+00
   9.0727431e-01   2.1428746e+00
  -9.3445703e-01   2.2554069e+00
   4.9214422e-02   1.8375913e+00
   9.2741982e-01   1.4673405e+00
   5.8029075e-03  -6.3981103e-01
  -6.7353437e-02  -1.6776026e+00
   9.7513902e-01  -1.7270567e+00
  -7.9155080e-02   8.3393596e-01
   2.6721018e-02  -7.7121835e-01
   1.1301268e+00  -1.7834451e+00
   1.2380152e-02   2.7534732e+00
   8.6561617e-01   1.4052238e-01
  -1.0029259e+00   9.2413372e-01
  -4.6311855e-03  -3.1306654e+00
   1.1180894e-01   1.7867334e+00
   1.0312642e+00   8.7471794e-01
  -1.1746738e-01  -2.0946434e+00
   5.9804042e-02  -6.4693575e-01
   8.5005842e-01   6.3321960e-01
   9.7166228e-01  -8.9256653e-01
   3.2383234e-02   1.5291864e+00
   9.3821694e-01  -2.1615591e+00
   1.0116754e+00  -1.4147507e+00
  -1.1073832e+00  -5.8169987e-01
  -1.0887093e+00   7.5749819e-01
  -9.4337257e-02  -2.3836153e+00
   1.0134333e+00   1.6362406e+00
  -9.8377802e-01  -2.9376230e+00
  -1.1396343e+00  -1.4933142e+00
  -9.0051605e-02  -9.5932509e-01
   9.5427928e-01  -2.8315155e+00
   1.0577460e+00   1.5859600e+00
  -3.4400015e-02  -1.5396151e+00
   9.3756875e-01  -2.3774116e+00
   1.7034506e-02  -2.9946984e+00
  -3.8379062e-02   1.4650607e+00
  -2.3503117e-02  -7.9854874e-01
  -9.2082894e-01   1.6774335e+00
   3.6778788e-02   1.1737564e-01
  -9.9484862e-01   2.2852158e+00
   1.0507839e+00   2.2179582e+00
  -1.0314561e+00   1.5778070e+00
   1.0250403e+00  -6.8340144e-02
  -1.9955866e-01  -1.5699355e+00
  -4.1674549e-02   8.4656275e-01
   8.4535011e-01  -8.7309358e-01
   9.3179190e-01  -1.3858041e+00
   9.2225991e-01  -1.4721300e+00
  -1.0392427e+00  -6.9629769e-01
  -7.0096716e-03  -2.3158041e+00
  -1.3608260e-02  -1.4862471e+00
   1.0380807e+00   2.7333451e-02
  -8.0593053e-02   1.6186150e-01
  -2.6963324e-02   8.2899078e-01
  -9.4470830e-01   2.9553998e+00
  -9.8011905e-01  -3.1204257e+00
   9.6567102e-01  -2.3340745e+00
   9.6218597e-01  -3.1216994e+00
  -8.2789284e-02   2.3998349e+00
  -9.5042088e-01   1.6966577e+00
  -9.7565678e-01  -2.2187975e+00
  -1.0838464e+00  -2.4277430e+00
   9.3110451e-01  -2.0132345e+00
  -4.9780669e-02   1.5744697e+00
   1.2612008e-02  -8.7419519e-01
  -2.0190700e-02  -1.6375664e+00
   2.8462968e-02  -2.1009416e+00
  -1.0797388e+00   9.1471572e-01
   1.0714476e+00   7.6468178e-02
  -9.6500271e-01  -1.3303494e-01
  -3.4146309e-02  -8.1212660e-01
   8.7122642e-01   2.7057031e+00
  -1.0598386e+00  -2.2981570e+00
  -6.2589522e-02   2.4652175e+00
   9.6170398e-01   2.9190233e+00
   2.3450393e-03   1.5018573e+00
  -1.0072270e+00  -7.3591714e-01
   9.9070019e-01   1.0457693e+00
  -5.0664773e-02  -1.4162272e+00
  -8.5585167e-01  -1.7335669e-01
   1.0524355e+00   6.9487421e-01
   9.9028498e-01   2.3394725e+00
   1.0373548e+00  -1.5461984e+00
  -1.0425940e+00  -9.7887476e-01
   1.5163735e-02   2.2256587e+00
  -1.0964651e+00   3.1354855e+00
   1.0233085e+00   2.4489534e+00
  -4.5363529e-02  -1.4667174e+00
  -9.1221526e-01   1.5429912e+00
  -9.1727108e-01  -1.3869691e+00
   1.0447678e+00  -2.2220727e+00
  -1.0073395e+00  -6.4277162e-01
   8.1508355e-01   6.2694139e-01
   9.4525832e-01  -2.2339452e-03
  -1.1533671e+00   1.5985427e+00
  -1.0480316e+00  -1.5783925e+00
  -7.7687072e-01  -5.2028811e-01
  -5.0460507e-02  -3.0832760e+00
   9.5782463e-01   1.7358014e+00
  -1.0193498e+00   1.6552923e+00
   8.9285401e-02   2.3379471e+00
   1.0921711e+00   8.9032927e-01
  -9.4799423e-01  -1.8455630e+00
  -9.5177914e-01   7.1550527e-02
   8.1977000e-01   9.2967652e-01
  -1.0432527e+00   1.0967666e-01
   1.0173365e+00  -6.2674138e-01
  -1.0661708e+00   1.3908572e+00
  -1.1037810e-02  -1.7056339e+00
   1.0719760e+00  -7.3077616e-01
   1.0966497e+00   1.4786648e+00
   9.6502077e-02   2.4488786e+00
  -5.1461276e-02  -2.2034781e+00
   9.1190725e-01  -2.0538082e-03
   8.3689125e-01  -2.4090860e+00
   2.5616469e-02   6.7489552e-01
   1.9719437e-02   9.2251302e-01
  -9.4715068e-01  -2.8300840e+00
   1.0582319e+00  -8.4199848e-01
  -5.3276917e-02  -7.8644329e-01
  -5.4712789e-02  -1.6764340e+00
   1.0733190e+00   1.6759857e-01
  -7.2307908e-02   5.1068396e-01
   1.0159065e+00  -2.8648626e+00
  -9.7122726e-01   2.5437037e+00
  -1.1400865e-01   2.4634463e+00
   1.6453330e-02  -1.6813417e+00
   9.8981771e-01   2.3251306e+00
  -1.1881138e+00  -1.6773120e+00
  -1.0405827e-02  -2.3635512e+00
   9.5783736e-01  -8.2501159e-01
   1.0089259e+00   2.2963670e+00
  -1.3159343e-01  -2.0497824e+00
  -9.3378197e-01   2.9578759e+00
   1.0789726e+00  -4.4109116e-01
  -1.0336458e+00  -2.2328995e+00
   6.9463323e-02  -6.1043781e-03
   8.1848438e-01  -1.6436660e+00
  -9.4640005e-01  -3.1032814e+00
  -9.8559816e-02  -1.5505765e+00
   1.1002647e-02   1.0990892e+00
  -1.0905551e+00  -3.3470866e-01
  -2.6464275e-02   7.7384714e-01
  -1.5544481e-01   2.3961880e+00
  -1.0751389e+00   1.1785658e-02
  -9.9852238e-01  -2.2053471e+00
   9.8792018e-01  -2.2058797e+00
  -1.0362287e+00   3.0206117e+00
   7.8083224e-01  -1.2389026e+00
   9.1418129e-01   1.4194059e+00
   1.0277966e-01   8.1504455e-01
  -5.3508635e-02   1.6205470e+00
  -8.3534859e-01   7.4633038e-01
  -8.1860060e-01   2.4320878e+00
   1.0538380e+00  -2.4504368e+00
  -1.1311021e-01  -3.1144643e+00
   1.0304961e+00   8.3328207e-01
   9.3607435e-01  -1.8353063e-01
  -9.0645563e-01   1.7154447e+00
   1.0125892e+00  -2.9610496e+00
  -1.0489563e+00   7.5209071e-01
  -9.9596183e-01  -7.4695457e-01
  -9.8800968e-01   8.3162410e-02
  -1.7370809e-02   8.9120937e-01
  -1.1310982e+00  -6.2753945e-01
  -1.0292748e+00   6.7277970e-02
  -4.7853501e-03  -1.3622810e+00
  -1.6849861e-01  -2.8305755e+00
  -1.6488589e-02  -3.0514865e+00
   9.6059716e-02  -1.7794612e+00
  -1.7706817e-02  -3.0974567e+00
  -1.0898759e-01   1.4529799e+00
   1.1745666e+00   1.0848874e-01
   1.0848703e+00  -1.8065385e-01
  -1.0093856e+00   2.3852669e+00
   1.0036801e+00   2.3576123e+00
  -9.3289718e-01   2.3199784e+00
   9.1702236e-01  -6.4377284e-01
   9.8258844e-01  -1.5239423e+00
   1.0401869e+00   1.7348454e+00
  -1.0079176e+00   8.9369043e-01
  -1.0131102e-01   2.5917791e+00
   8.7777192e-02  -3.0704179e+00
  -9.5868750e-01   9.7924516e-01
   9.4848866e-01   1.7281271e+00
  -9.4917638e-01  -2.3949567e-02
  -1.0075191e+00   2.4718866e+00
   8.5174082e-01  -6.1989674e-01
   1.0590785e+00  -7.5981589e-01
  -8.2952685e-03  -2.0562311e+00
   9.6940813e-01   5.4823810e-01
   8.7870201e-01  -2.8595253e+00
  -1.1075855e+00   2.5122703e+00
   1.2400122e-02  -3.1171041e+00
  -1.1046825e+00  -1.3997566e+00
  -1.0862396e+00  -1.1364542e-01
  -9.4376104e-01  -3.1277119e+00
   9.7907697e-01   1.4449477e+00
  -6.8705795e-02   2.3534795e+00
   2.0441672e-02  -6.6644965e-01
   5.1227094e-02  -1.4248167e+00
   1.1221043e+00  -5.5924910e-01
   6.3726302e-02   9.6848506e-01
  -5.2008515e-02   2.3287743e+00
  -3.4666297e-02  -1.4663447e+00
  -1.0672019e-01   1.9162609e+00
   1.0308077e+00   4.4461525e-03
   9.5322757e-01  -8.4616059e-01
  -1.0508028e+00  -4.8682906e-01
   2.2144165e-02   7.1215711e-01
   1.0522463e+00  -2.0511561e+00
   8.7894336e-01  -1.7381110e-02
   9.1291997e-01   1.5823021e+00
  -9.0683673e-01  -3.0190390e+00
   5.3131436e-02  -2.3076638e+00
  -1.2768826e-01  -6.7454907e-01
  -8.6402591e-01   3.0291411e+00
  -7.4408084e-02   1.7302341e+00
   1.0179291e+00  -2.2926780e+00
  -9.7152697e-01   2.3094625e+00
   1.0727697e+00   1.7452660e+00
  -1.0686436e+00   9.1216976e-01
   2.9134710e-02   7.7566526e-01
  -9.5970973e-02  -2.8145808e+00
  -1.5491612e-01  -7.3853958e-01
  -1.0200728e+00  -2.5437850e+00
   1.0138495e+00   1.7624585e+00
  -1.0245721e+00  -1.6467209e+00
  -9.3555706e-01  -6.9479334e-01
   9.7423243e-01   1.0900263e-01
   9.2435066e-01  -7.0382932e-01
   9.2676822e-01   1.6206303e+00
  -9.0934152e-01   2.7853337e-02
   1.0973960e-01   1.8677865e-01
  -1.7859943e-02   1.0110408e-01
  -3.1364093e-02   1.3108633e+00
  -1.8098959e-01   2.7396880e-01
   9.0972390e-01   1.0406635e+00
   1.0003329e+00   1.5164258e+00
  -9.2307315e-01   1.8608459e+00
   1.0689881e+00  -2.8598851e+00
   9.8836341e-01  -1.5930210e+00
  -9.3305485e-01  -3.0661789e+00
  -1.0555391e+00  -1.5716093e+00
  -9.6022432e-01   7.9724966e-01
   9.8149680e-01  -3.0973753e+00
  -9.6473314e-01  -2.9865718e+00
   8.5641409e-01  -2.4349975e+00
  -7.1800622e-02  -8.4732062e-01
  -6.6012445e-03   1.6488366e+00
   8.2501127e-01   1.4810405e-02
   1.0878907e-03   3.0444111e+00
  -9.7736626e-01   8.7261261e-01
  -8.6870751e-01  -1.5212035e+00
  -8.3155772e-03  -6.2473074e-01
  -9.9817229e-01   1.6796142e+00
  -1.0229806e+00   2.3755756e+00
  -1.0799991e-01  -6.7898542e-01
   9.7300071e-01   1.4257264e+00
   9.4830045e-01  -1.4815872e+00
   1.4434482e-01   1.4564543e+00
   1.1161272e+00   7.3929196e-01
   1.0555467e+00  -1.5782787e-02
   1.1272822e+00  -3.0362003e+00
   9.7893929e-01  -3.6042027e-02
  -1.0220271e+00  -2.2089809e+00
   2.8770524e-02  -1.4851006e+00
  -9.5473941e-01   2.3120181e+00
   1.3827278e-01   2.6545744e+00
   1.0012966e-01   8.1061192e-01
  -1.0793576e+00   2.3300312e-01
   1.1804831e+00  -2.9132267e+00
  -1.1786296e+00  -1.6926454e+00
  -1.1077153e+00   2.5140543e+00
  -7.3711370e-02  -2.6222211e+00
   9.6937484e-01   2.4127098e+00
  -1.9682597e-02   1.5068839e+00
   8.7214102e-01   1.1378571e-01
  -1.0520667e+00   3.1410673e+00
   4.9223741e-02   1.3993612e-01
   9.6496833e-01  -6.5339279e-01
  -9.6383329e-01  -5.4512397e-02
   1.1171823e+00   2.9916362e+00
   1.0703645e+00   3.0939452e+00
  -8.2244415e-02   1.8306294e+00
  -1.1172580e+00   1.6575300e+00
  -9.7924195e-01  -1.6731891e+00
   9.8598738e-01  -1.4615380e+00
  -1.2628183e-01   1.0252664e+00
  -9.3252228e-01   1.8426223e-01
   4.3346304e-03  -1.5231849e+00
  -1.0072244e+00   1.9320485e+00
   7.0002822e-03  -1.0129209e-01
  -1.0828996e+00   2.4795924e+00
   9.8889616e-01  -2.4311282e+00
   1.0793344e+00  -7.8712105e-01
  -1.7065491e-01  -3.1130130e+00
  -9.1949130e-01  -2.2684657e+00
   1.1143298e+00  -2.3284602e+00
   9.3873886e-01  -1.1060957e-01
   9.6596936e-01  -5.6920277e-01
  -8.7063351e-01  -2.4560619e+00
   1.4253318e-02  -1.6375359e+00
  -9.0521690e-01   2.1974016e+00
   1.0376062e+00   1.6498836e+00
  -1.9588886e-02   2.4515273e+00
  -7.9533447e-02  -2.4215650e+00
   9.5517387e-01   2.4138374e+00
   5.7326570e-02  -2.8714311e+00
   1.0267892e+00  -2.2007555e+00
  -7.0473183e-03   2.3985529e+00
  -9.6890568e-01  -2.3877084e+00
  -1.1741284e-01  -3.1375501e+00
  -1.0058131e+00  -2.8738726e+00
   9.5578241e-02   1.0216320e+00
   9.8701679e-01   1.7209790e-01
  -8.1163139e-01  -2.2846440e+00
  -1.0600302e+00   2.3559896e+00
  -9.5669499e-01  -7.2999299e-01
   8.3409746e-01  -1.7548781e+00
  -9.7262665e-01   2.9522249e+00
   1.1007258e+00  -5.2755349e-03
   9.5883859e-01  -2.4025005e+00
  -1.3902920e-01   4.7007751e-02
   5.7126333e-03   1.8411742e+00
   7.2289570e-02  -3.0520900e+00
   1.4270813e-02   1.2641587e+00
   7.9867125e-01   6.1387014e-02
  -2.0646239e-01   2.4903594e-01
   8.6745901e-03  -1.0663889e-01
  -1.0385167e+00  -2.9205019e+00
  -8.4475854e-01  -1.3574037e+00
   2.8704506e-02  -2.9799849e+00
  -8.9525732e-01  -3.1255816e+00
  -1.1882361e+00   1.8390499e+00
  -8.9294335e-01   6.6729511e-01
   9.7070455e-01  -1.5948437e-01
  -2.4055384e-02  -2.8149653e+00
   9.7349481e-01  -1.6679342e-01
  -9.6702934e-01  -2.3744680e-02
   7.4823445e-03  -1.6169613e+00
   9.5041112e-01  -7.9219419e-01
  -9.8293832e-01   8.1086304e-01
  -2.5043462e-02  -7.0900171e-02
  -1.6869578e-01   1.6970568e+00
  -5.6842060e-02  -2.4968520e+00
  -1.0757281e+00  -2.3579165e+00
  -1.0781639e+00   2.2850119e+00
   6.9515760e-02  -7.4754275e-01
  -3.3289088e-02   7.4548707e-01
   8.2524990e-01  -1.6826651e+00
   9.0378096e-01   1.9701610e-01
  -9.2985254e-01  -2.4931491e+00
  -9.7957065e-01   2.4374173e+00
  -1.0010468e+00  -7.9895329e-01
   1.0908649e+00   2.4908170e+00
   9.1837819e-01   1.6323653e+00
   8.9940654e-01  -2.1455916e+00
   1.1040296e+00  -8.8869387e-02
   9.3077504e-01   1.8309113e+00
   1.0962856e+00   6.9927607e-01
   9.0008411e-01  -1.5685322e+00
  -1.7381474e-01  -1.4978083e-01
  -7.0345907e-02  -2.3574786e+00
   5.1896983e-03   1.7324518e+00
   1.0377974e+00   2.2630479e+00
  -1.4343472e-01   2.3155128e+00
  -1.0178531e+00   6.9689319e-01
  -9.5482488e-01  -1.5529857e+00
  -9.8117097e-01   5.9808657e-02
  -1.0018544e+00   6.6532875e-01
  -3.1069985e-02   7.5110722e-02
   8.6200145e-01   1.0744440e+00
   1.0655086e+00   9.6333491e-01
   9.3881161e-01   1.5365550e+00
   9.3733114e-01  -1.5250420e+00
   1.0618191e+00   3.0850232e+00
  -4.5208361e-03  -2.3600767e+00
  -9.4425848e-01   1.4696179e+00
  -9.5393568e-01  -2.9901661e+00
   9.0423749e-01   2.9578554e+00
  -8.1683462e-01   2.7506449e-01
   8.8415933e-01  -5.4555656e-01
   4.2189562e-02  -2.4830882e+00
  -7.4153502e-02  -6.2021552e-01
   8.2918068e-01   7.4482929e-01
   1.0109314e+00   6.2902874e-02
   1.0100109e+00  -6.6527122e-01
   1.1577432e+00  -1.4570065e+00
   1.0314571e+00  -2.4945167e+00
   9.1960522e-01  -1.3632954e+00
  -8.8433324e-01   3.4513574e-02
  -9.5976551e-01  -7.7563986e-01
   9.6003097e-01  -7.2198451e-01
   9.8093332e-01   2.1305077e-01
   9.7531010e-01  -5.6015916e-01
  -4.9219993e-02   2.3839056e+00
   9.6819922e-01   7.9970035e-01
  -1.0401978e+00   2.4340275e+00
  -1.8637401e-02  -2.2117149e+00
   9.3247930e-01  -1.6846052e+00
  -8.8589022e-01  -2.9979667e+00
  -1.0707147e+00  -8.2785376e-01
  -1.0482962e+00  -6.6813921e-01
  -9.6180865e-01   2.9538707e+00
   1.1160477e+00   1.7060412e+00
  -1.0382797e+00  -1.2808186e+00
  -9.9955194e-01  -7.0457400e-01
   9.3865705e-01   3.0802060e+00
  -1.6339584e-01  -4.0995950e-01
  -1.0466489e+00   2.3251203e+00
  -3.7201541e-02   2.3450141e+00
   9.0870338e-01  -2.3916342e+00
  -9.3660175e-01  -2.3649058e+00
   8.4378879e-01  -2.1732619e+00
  -3.4170049e-02  -2.3193785e+00
  -1.7169353e-01   1.6810866e+00
  -6.5064627e-02   6.3818366e-01
  -1.1144250e-01  -7.2124576e-01
   7.5672033e-02   9.8955892e-01
   8.7903363e-01  -5.3497126e-01
  -9.2918705e-01   8.6456203e-01
  -1.2863459e-01   2.3960269e+00
  -9.7938353e-01  -2.7818067e+00
   1.1015627e+00   1.8472069e+00
   1.2550081e-01   2.3445336e+00
   9.9358989e-01   8.0697569e-01
  -8.4895914e-01   2.5093771e+00
   8.4175909e-01  -7.8579176e-01
  -1.6310627e-02  -1.3390869e+00
  -1.0242122e+00  -1.5338489e+00
   1.0459907e+00  -3.0185987e+00
   1.1897272e-01   1.5587915e+00
  -9.5338863e-01  -1.3383743e-01
   8.5322694e-01  -2.5739886e+00
   1.0295899e+00  -2.3288402e+00
   1.2246321e+00  -1.6838819e+00
  -1.1078366e-01  -1.2369929e+00
  -5.1511991e-03   2.5864909e+00
   9.9105794e-01   2.6610056e-01
   9.8736219e-01  -3.0100378e+00
  -9.9883320e-01  -4.4286102e-01
   9.8045873e-01  -1.6053219e+00
  -1.0069931e+00  -3.0917396e+00
  -3.8377231e-02   1.6512802e+00
  -8.9506714e-01  -1.6536019e+00
  -7.7031397e-02  -8.6729009e-01
  -1.1224187e+00   7.3979538e-01
   1.0233537e+00  -3.0131150e+00
  -9.4931390e-01   2.3383915e+00
   8.6217199e-03  -4.5631455e-02
  -2.1476512e-01  -3.7954459e-01
  -9.5802326e-01   1.5310652e+00
   8.3783211e-01   1.6936714e+00
  -1.0620707e+00  -3.0169319e+00
   1.0223960e+00   2.8738889e+00
   9.7468681e-01   2.8755872e+00
   2.6226731e-02   2.1303265e+00
   8.2040100e-01   3.0638482e+00
   3.0533073e-02   8.0258985e-01
  -3.4041442e-02   7.1076543e-01
  -9.4146344e-01  -2.5308283e+00
  -1.0020198e+00   8.1101027e-01
  -1.3786555e-01   6.0899183e-01
   1.0161194e+00   3.0745497e+00
   9.9876219e-01  -7.1532266e-01
   9.4483863e-01  -1.6639812e+00
   1.1275978e+00   9.4853171e-02
   1.0324263e+00  -2.2068029e+00
   6.0211902e-02  -5.5683256e-03
  -1.1471610e-01  -2.4001576e+00
   9.9057253e-01  -2.9604120e-03
   9.9472108e-01   1.4169264e+00
  -1.1580278e+00   2.3098263e+00
  -9.7751970e-01   4.4927533e-02
  -8.6615180e-01  -8.0750041e-01
  -1.0764169e+00   1.3676513e-01
   1.1022930e+00  -2.9630339e+00
  -8.7960450e-01  -7.5166638e-01
   9.9865680e-01   9.3764047e-01
  -1.0103954e+00  -7.8090434e-01
   1.0395625e+00   7.2020494e-01
   9.2959570e-01   1.6640591e+00
   1.0087513e+00  -2.9802599e-01
   1.1938176e+00  -1.4151235e+00
   3.0698270e-02   3.0891258e+00
   9.9371402e-01   9.4040008e-02
  -1.0157611e+00   1.8081869e+00
   9.7823827e-02  -2.7576988e+00
   1.0529837e+00   3.1165338e+00
   1.0310247e+00   8.2748347e-01
   1.0785978e-01   1.7017196e+00
  -9.7090790e-01   1.7872600e+00
   9.6623082e-01  -1.4472655e+00
   1.0601529e+00  -3.0650133e+00
  -9.1992527e-01  -1.6090705e+00
   3.2845709e-02   2.4999049e+00
   9.8411331e-01   2.1246630e+00
   1.0666063e-03   1.6390436e+00
  -1.1001993e+00  -1.2327582e+00
  -2.6805018e-02  -1.5841858e+00
  -1.0186930e+00  -2.3119268e+00
  -8.7291132e-01   2.4345618e+00
  -8.7722645e-01   2.4325025e+00
  -1.1887381e-01   2.4931876e+00
  -1.0478745e+00   8.4279621e-01
   9.4793957e-01   2.3756517e+00
   9.2252149e-01   3.0995448e+00
   1.2281066e-01   2.4523407e+00
  -1.0688901e+00   3.0999250e+00
   9.1356550e-01  -2.2429798e+00
   9.8187486e-01   2.3561529e+00
  -9.8627673e-01  -1.8113748e+00
  -5.4939952e-02   1.7131162e+00
   8.7054171e-01   1.5300343e+00
  -9.1267633e-01  -1.5323376e+00
   1.0662687e+00  -2.4177406e+00
   1.1828061e-02  -8.7594413e-01
   8.7334894e-01  -2.2927614e+00
  -9.9034496e-01   1.1011372e+00
   3.1419686e-02   7.8348337e-01
  -1.0310533e+00  -7.3071211e-03
   2.7235120e-02   1.4545837e+00
   9.3125285e-01  -8.0209767e-01
   9.7467894e-01   2.8586781e+00
  -2.1339515e-03   2.3884572e+00
   9.6103087e-01  -2.3061960e+00
   1.0636894e-02  -2.2440007e+00
  -1.0691438e+00  -7.7465588e-01
  -8.3869460e-01  -1.8567739e-01
  -1.6525132e-01   7.0449226e-01
   9.0198517e-01  -2.9536227e+00
  -5.0077831e-02  -6.9759292e-01
  -1.0280031e+00   1.1940210e-01
   9.9058487e-01   2.3446139e+00
  -7.9019356e-02   3.1333982e+00
  -9.5420943e-01  -2.1226652e-01
  -1.1406523e+00   1.1656913e-01
   9.6063621e-01  -2.3266554e+00
  -1.0559078e+00  -1.5402373e+00
  -9.8333124e-02   9.4052978e-01
   9.0580681e-01  -1.7312761e-01
  -1.0748528e+00  -2.1524858e+00
   1.1107556e+00   1.0694541e-01
   8.7502284e-01   1.7605990e+00
   1.2787161e+00  -7.9808420e-01
   9.9543578e-01   2.4815678e+00
  -1.0219848e+00  -1.5875227e+00
   5.5455124e-02  -2.2175137e+00
  -1.1156960e+00   1.7381881e+00
   1.0609141e+00   7.6549737e-01
  -1.0862628e+00  -3.1017492e+00
  -4.0025668e-03  -7.1907800e-01
   1.2413988e-01   1.4731677e+00
  -1.8046728e-02   1.3490311e-01
   4.3408100e-03  -1.6535843e+00
  -1.0962584e+00   7.3440068e-01
   5.1664767e-02  -2.0924525e+00
  -8.6676512e-01  -8.3391629e-01
  -1.1011345e+00   1.6185101e+00
   9.0849743e-01  -2.1598857e-02
   1.0938114e+00   3.1345874e+00
  -1.1791729e+00  -2.2519092e+00
   1.2636195e-01   1.6969909e+00
   9.0293728e-01  -3.5321024e-02
  -1.0219642e+00   5.9368035e-01
  -2.8320055e-02  -7.9206600e-01
  -9.3002415e-01  -6.3078989e-01
   1.0823847e+00  -2.9875734e+00
   1.0692362e+00   2.4494038e+00
   9.1706375e-01  -3.0234568e+00
   9.4784045e-01  -3.1212679e+00
   8.8607855e-01   4.9142281e-02
   1.0543374e+00  -2.3677147e+00
  -1.0770176e+00  -2.3905409e+00
  -6.4529840e-02  -8.6556792e-01
   1.0082130e+00  -2.4314232e+00
  -9.5286494e-01   5.3421439e-02
  -9.5718099e-01  -6.2269591e-01
  -3.3130912e-02   9.4781289e-01
  -9.9091010e-01   9.4004017e-01
  -1.1176465e+00  -8.5663389e-02
   3.9866835e-02  -2.9732276e+00
  -5.8506040e-02  -9.0193579e-01
  -9.5873233e-01  -1.4584494e+00
  -1.0856564e+00   1.6870156e+00
   9.8749782e-01   1.6166305e+00
  -9.4570902e-01   2.1885524e+00
   8.3744931e-01  -3.4482661e-02
  -1.0236450e+00   5.3877642e-01
   8.9945066e-01  -2.2574957e+00
   9.3685820e-01   2.3204562e+00
   8.7880902e-01  -8.2532922e-01
  -1.0861745e+00  -3.0843115e+00
  -9.8185824e-01   1.6187782e+00
  -9.6852413e-01  -2.4074698e+00
  -2.2666511e-02   1.5332956e+00
  -8.1957761e-02   1.6296134e+00
  -1.0683336e+00   7.7820392e-01
   1.1381570e+00   2.4613153e+00
  -2.6348615e-02   2.2782056e+00
   1.0927111e+00   3.1404073e+00
  -1.1935117e+00   1.5666114e+00
  -1.1134002e+00  -2.6157370e+00
  -1.0662382e+00   1.8485407e+00
  -1.1175050e+00   2.4096930e+00
   9.7356758e-01  -1.7844329e+00
   9.5782038e-01   1.7001884e+00
  -1.0867242e+00  -2.4674172e+00
  -9.5914064e-01   2.3601374e+00
   8.2809424e-01   1.4559960e+00
   1.1578494e+00   8.4653047e-01
   1.2390914e+00   8.1594598e-02
   1.1033888e+00  -6.1818073e-01
  -9.8437911e-01  -1.3055282e-01
   1.0998798e+00  -2.5302310e+00
   8.4932831e-01   8.4073985e-01
   4.0948305e-02   1.6310737e+00
   9.4885616e-01   2.2851702e+00
  -1.1217352e+00  -7.4124270e-01
   8.9803715e-01   8.6094600e-02
   9.4235811e-01   2.2302315e+00
   1.0020900e-02  -4.0645633e-02
   4.1086490e-02  -2.3761833e+00
  -1.2327826e-01   1.4285203e-01
   3.8997986e-02  -7.5135928e-01
  -1.1353586e+00  -6.1613163e-01
   9.1389174e-01   1.4100188e-02
  -9.7621332e-01  -4.4292661e-02
  -9.7759708e-01   8.9028668e-01
  -9.8474226e-01   8.1279443e-01
   1.0773045e+00  -8.6257278e-01
  -1.5562426e-02  -2.7855100e+00
  -1.0378927e+00   7.3612852e-01
   1.0725355e+00  -3.0118617e+00
   9.1024851e-01   3.0931177e+00
  -9.2608612e-01  -3.0787004e+00
   9.2776320e-01  -2.9315827e+00
  -1.0705103e+00   3.0174005e+00
   1.3908988e-02   1.5396558e+00
   9.2030703e-01   9.2445669e-01
   1.0975670e+00  -2.2177688e+00
   1.0632442e+00  -2.9006646e+00
  -9.1305527e-01  -2.3496332e+00
   9.2440581e-03   8.1987898e-01
  -4.6995278e-03  -1.7950668e+00
  -9.1057223e-01   7.8170461e-01
  -9.4816605e-02  -1.5563073e+00
   1.4554723e-02  -4.6476258e-01
  -7.6348287e-01   1.7044550e+00
   1.1106161e+00   1.7002175e+00
   8.6274099e-01   1.5002537e+00
   3.1730639e-02  -1.5468677e+00
   1.0014549e+00  -5.4380115e-01
   1.1152348e+00   1.6178260e+00
   1.0984610e+00   2.3476337e+00
  -9.7549800e-01   1.6094682e-01
   9.8201419e-01  -2.2766896e+00
  -1.1657217e+00  -1.3554446e+00
   9.5137891e-01   5.8828940e-01
  -9.8740819e-01  -1.3438415e+00
  -1.1736317e+00   1.7130030e+00
  -9.5772573e-01  -2.3086360e+00
   1.0005080e+00  -1.0032269e+00
   8.9329211e-01  -2.2621868e+00
   1.0626361e+00  -3.0036074e+00
   9.4960061e-01   2.0599125e+00
  -1.0185541e+00  -2.3351075e+00
   9.4997669e-01  -8.0903241e-01
   4.0418827e-02  -6.0647651e-01
  -9.0253283e-01  -6.7373848e-01
  -3.2873132e-02   7.4922019e-01
   9.5888584e-01   1.5101337e+00
  -1.1600681e+00  -1.5241042e+00
   2.7496324e-04  -3.0780922e+00
  -1.0750305e-01   2.3831012e+00
   9.5447527e-01   7.6907158e-01
  -1.0870854e+00   2.3717923e+00
  -1.2916913e-01  -5.5936266e-01
  -1.0974280e+00   3.0410233e+00
  -9.9467327e-01  -1.0175240e+00
  -6.2105899e-02  -1.6766424e+00
  -9.1127404e-01  -1.4787148e+00
   8.7304113e-02   1.4487381e+00
  -2.2014741e-02  -2.3121988e+00
   1.0001178e+00  -2.4106168e+00
  -1.0109934e+00  -1.6105569e+00
   1.0780606e+00  -5.0478110e-02
   3.8850869e-02  -1.5683064e+00
  -1.0922926e+00   8.6546022e-01
  -1.4144771e-01   2.7058970e+00
   1.0377136e+00  -2.4367411e+00
  -9.9214832e-01  -1.4338635e+00
  -6.7153478e-02  -1.5623308e+00
   9.9755026e-01  -2.9673134e+00
  -1.0892003e+00   1.7440131e-02
  -9.1988123e-02  -2.2072380e+00
  -9.5291903e-01   6.9716833e-01
   8.2123246e-01  -4.0594951e-02
   8.7265536e-01   2.8332804e+00
   5.2555301e-02  -8.6444322e-01
   6.3800189e-02   1.6344386e+00
  -1.2010983e+00   7.1170976e-01
   1.0375738e+00   1.6596143e+00
   5.8552888e-02  -1.4556236e+00
  -6.4576444e-02   9.2519693e-01
   1.0957163e+00  -2.9702716e+00
  -1.0015836e+00  -1.3704566e+00
   9.8856522e-01   2.3721470e+00
   9.4451824e-01  -6.1058139e-01
  -1.0533134e+00  -3.1372604e+00
  -1.0427179e+00  -8.6813396e-01
  -5.0154637e-02   1.5937734e+00
   9.2772912e-01   3.0004716e+00
  -1.0593402e+00   1.0663037e+00
   1.0518489e+00  -2.8564889e+00
  -8.6581943e-01  -2.2747094e+00
  -1.0097171e+00  -1.7177476e+00
  -9.6087164e-01   2.5590891e+00
  -9.7652215e-01  -7.9889624e-01
   4.8905258e-03  -2.9457291e+00
  -1.0709224e+00   1.6574540e+00
   9.4918260e-01   3.0818068e+00
   9.1890180e-01   7.6602015e-02
   7.6130193e-01   1.7281314e+00
   1.0958376e+00   9.5861895e-01
  -1.1104660e+00   7.1120741e-01
   2.4816952e-04  -3.0324773e+00
  -9.6864655e-01   2.4957050e+00
  -4.2787400e-02  -2.9796133e+00
   8.9989612e-01  -3.1133156e+00
  -9.5503277e-01   9.4344905e-01
   4.1503790e-02   3.0626036e+00
   1.0730143e+00  -1.6967150e+00
  -1.3766832e-01  -6.6690871e-01
   1.0056168e+00  -1.4048323e+00
   9.6327537e-01  -2.5523112e+00
   9.9456365e-01   2.5278638e+00
   9.5534394e-01   2.3773078e+00
  -1.1123139e+00  -3.1145911e+00
   2.7226564e-02   1.6808014e-01
   9.8567335e-01  -2.5131484e+00
   9.2233940e-01   1.6558063e+00
  -7.1519569e-02   7.7569555e-01
   3.1701527e-02   1.9013675e-01
  -1.0221303e+00  -9.2632639e-01
  -9.2540514e-01  -8.7602748e-01
  -1.0124891e+00  -2.9756198e-01
  -7.5271890e-02   2.5265081e+00
   1.1111626e+00   7.6855674e-01
   1.5318751e-02  -3.0969768e+00
   7.7140331e-01  -3.1115643e+00
   9.2001568e-01  -3.0129785e+00
  -1.1548646e-02   2.8401323e+00
  -9.0201199e-01   6.7047528e-01
  -2.8790867e-02  -2.3788969e+00
   9.9775692e-01  -2.3871953e+00
   9.8572606e-01   2.0930587e+00
   9.6930931e-01   3.1345700e+00
  -1.1402424e+00  -1.3058314e+00
   9.4482591e-01  -2.4016988e+00
  -1.0332632e+00  -1.6010174e+00
  -1.1080445e-01  -2.5035060e+00
   1.0376825e-01   2.4191636e+00
   9.2567160e-01   8.0336295e-01
  -1.4337546e-01  -2.9437181e+00
  -1.0319462e+00  -2.4324545e+00
  -1.0325846e+00   2.3624601e+00
  -9.1689742e-01  -5.0818004e-01
   8.9349875e-01   2.6334928e+00
   9.6145945e-01   7.7013890e-01
   9.8720362e-01   2.4812593e+00
   1.0920878e+00   1.0269048e-01
  -1.1400950e+00  -3.1219999e+00
   9.7610515e-01   5.8160816e-01
   8.2810219e-01   4.2803684e-01
  -9.7793420e-01   2.2714051e+00
   9.8399865e-01  -1.4089767e+00
   1.4861795e-01   7.5197874e-01
  -2.8871750e-02  -2.4357903e+00
  -1.0574104e+00  -2.9654203e+00
  -1.0322103e+00  -2.9285038e+00
  -5.3940125e-02  -1.6500570e+00
  -6.9508097e-02   2.3393127e+00
  -1.2637311e-01   2.8808712e+00
   1.1614673e-01  -2.3998910e+00
   1.1098986e+00   3.6988305e-02
  -7.7780084e-03  -7.1297022e-01
   1.7715663e-01  -2.7993095e+00
  -1.2424235e-01  -8.4201966e-01
  -1.0204289e+00  -8.6161760e-01
  -9.0300274e-01  -8.9693941e-01
   1.0183453e+00   1.7141264e+00
   9.6586020e-01   2.1011494e-01
  -5.5302530e-02  -1.5568866e+00
  -1.0673430e+00   1.6357300e+00
  -1.0099453e+00   4.4672112e-01
  -1.1217454e-02  -1.1143757e-01
   9.8766440e-01  -1.5734616e+00
  -8.1846373e-02   8.2814407e-01
   1.1212078e+00   2.4509148e+00
  -1.0214476e+00   2.9894250e+00
   9.7612569e-01   1.4819840e+00
   9.8430745e-01  -2.3171166e+00
  -8.1701112e-02   8.7079219e-01
  -1.0449601e+00  -3.0168759e+00
   9.7327853e-01   8.6534226e-01
  -1.0374734e+00  -3.9613354e-02
   8.4777785e-01  -7.6038540e-01
  -1.0354678e+00  -2.8617650e+00
  -2.1903253e-01  -2.0418781e-01
  -1.0249120e+00  -1.6523332e+00
  -8.6106105e-01  -2.8869133e+00
   1.0554851e+00   5.4033406e-02
   1.0212919e+00  -1.3977844e+00
   3.6326051e-02  -1.6660052e+00
   1.0056963e+00  -1.3870904e+00
  -1.0883566e+00   1.6587434e+00
  -1.1322078e+00  -7.2380502e-01
   1.0186813e+00   1.4601089e-01
  -1.0599884e-01  -6.5451640e-01
  -2.5208373e-02   1.6926307e+00
  -8.0831947e-03   2.8032988e-01
  -1.0093605e+00  -5.5770313e-01
  -3.3882449e-02  -3.0786843e+00
  -1.0445312e+00  -1.6006598e+00
  -9.7436150e-01  -2.4260849e+00
   9.9980591e-01  -2.3590740e+00
   1.0707937e+00  -6.1230689e-01
  -1.2940083e-01   8.4920976e-01
  -4.0238643e-02  -1.3427513e+00
   9.0855608e-01   6.9080357e-01
   5.0453391e-02   9.8678761e-01
   1.0720168e+00  -1.7037438e+00
   9.5449480e-01  -2.1273542e+00
   1.0197174e+00  -1.7082065e+00
   6.1056110e-02  -1.6507513e+00
  -7.1261661e-02  -2.3800017e+00
  -1.0691764e+00   2.9925808e+00
   9.0863608e-01  -1.6838370e+00
  -1.0227502e+00  -2.9134254e+00
  -1.1002025e+00  -3.0530178e+00
   8.3225209e-01   2.3006227e+00
  -9.2006179e-01  -7.7398784e-01
   3.4536897e-02   1.9710354e+00
  -6.1342362e-02   8.1061372e-01
  -1.0296894e+00   8.7460572e-01
   1.0800587e-01   1.6917137e+00
  -5.4120380e-02  -1.5582289e+00
  -1.0301540e+00   1.1459024e-01
   1.1231528e+00  -4.8890897e-02
   1.0168137e+00  -3.0135835e+00
   9.8466753e-01   1.6619976e+00
   9.6399503e-01  -3.0535762e+00
  -1.0037472e+00  -9.5744348e-01
   9.5876860e-01  -4.5248403e-01
  -9.8562885e-01   7.5289923e-01
  -1.1295978e+00   1.5737667e+00
  -1.7331334e-02  -1.4522780e+00
   9.1047689e-01   7.2438259e-01
   8.8656242e-01  -1.2887915e+00
  -1.0190572e+00  -1.5677049e+00
  -1.4685560e-01  -7.5376672e-01
   4.3957033e-02  -1.3623797e+00
   8.9575351e-01  -8.2150171e-01
   9.9693313e-01   1.2915090e+00
   7.2136472e-02   1.5954163e+00
  -4.8514626e-02  -1.6178716e+00
   5.0778137e-02  -3.0346827e+00
  -7.9978660e-02  -2.8662796e+00
   9.5140873e-01  -3.1033785e+00
   8.9885501e-01   3.0711920e+00
  -1.0376179e+00   2.1354108e+00
   8.8237225e-01  -2.2637134e+00
   8.9230782e-01  -2.9666647e+00
   1.7463216e-01   1.4428355e+00
  -1.1030341e+00  -4.5477952e-01
   8.4590931e-01   1.6509871e+00
   1.3828732e-02   1.5106865e+00
   1.1329414e+00   1.7162116e+00
   1.0144646e+00   1.7032412e+00
  -9.9307483e-01   1.5497413e+00
   8.9035868e-01   7.7434664e-01
   3.6768674e-03   2.6480317e-01
   1.5527524e-02  -2.4210436e+00
   9.5676053e-01   2.7317361e-02
   7.6851240e-02   7.6172455e-01
   1.1157491e+00  -6.7035578e-01
   1.0574103e+00   1.5625052e+00
   9.4134034e-01   2.9279940e+00
  -1.1542523e-02   1.5964152e+00
   1.0359405e+00  -3.0685311e+00
  -4.6294549e-02  -7.4139783e-01
   1.0448009e+00   1.6257681e+00
   1.0166397e+00   6.5327131e-01
   1.0855851e+00   2.2926177e-01
  -9.5688861e-01  -2.3884240e+00
   9.9909843e-01   1.5394184e+00
   1.0071647e+00   1.8439081e+00
   9.4777922e-01   7.5621325e-01
  -1.0156055e+00   9.6797510e-01
  -7.8460894e-02   2.9973265e-01
  -2.0199122e-01  -2.9675537e+00
   1.0714694e+00   1.6846246e+00
   8.8565851e-01   2.4833686e+00
  -9.5666839e-01   6.8556401e-01
  -1.1072807e+00   6.8804814e-01
   6.0814034e-03  -3.0859882e+00
  -1.0155421e+00  -8.2912161e-01
  -1.0276648e+00   1.7153204e+00
  -1.0407548e+00   3.1350426e+00
   2.9350564e-03  -1.3395051e+00
  -1.0116932e-01  -1.4511248e+00
   1.1492631e-02   5.4036388e-02
   7.6458090e-04  -1.5928589e+00
  -3.0685107e-02  -2.8592172e+00
  -4.8641054e-02  -1.3801218e+00
   9.2599645e-01   2.3995636e-01
  -1.3505668e-02   1.6542336e+00
   9.6017732e-01   1.4736187e+00
   1.2088768e-01   7.7118157e-01
  -9.5156361e-01   9.6344291e-01
  -1.0439749e-02  -6.9246067e-01
  -9.8626430e-01   2.2968107e+00
  -9.8448489e-01   2.2913656e+00
  -1.3009059e-01   8.3217513e-01
  -1.0908912e+00  -5.6702044e-01
   1.0754283e+00  -3.1140924e+00
   8.4002983e-01   2.4978046e+00
  -1.0185405e+00   1.5805984e-02
  -9.8084065e-01  -2.3479127e+00
  -1.0614002e-01  -2.1853791e+00
   1.0426161e+00   2.5317218e+00
   3.8110387e-02  -1.4707852e+00
  -1.0286131e+00   2.3425575e-01
   9.3660239e-01  -2.4185144e+00
  -1.1694503e+00  -1.5258957e+00
  -9.4257287e-01  -1.7992728e+00
  -1.0295762e+00   6.5639899e-01
  -9.6362652e-01   1.0369123e+00
  -4.9055215e-02  -1.4845174e+00
  -1.0363026e+00   3.1279912e-02
   1.1380613e+00   2.3406989e+00
  -1.0799911e+00  -1.5890003e+00
   5.4527685e-02   3.0264177e+00
   9.3809051e-01  -9.3829372e-01
   9.2587940e-01  -6.9724991e-01
   1.8729741e-02   1.8789682e+00
   9.6059739e-01   3.0634009e+00
  -8.7191900e-01   7.0352437e-01
  -1.0141773e+00   2.6297400e-01
  -1.0413608e+00  -2.2942219e+00
  -1.0585916e+00   8.8024096e-02
  -5.2622815e-02   1.6463446e+00
   8.7926203e-01   3.0219937e+00
  -1.6215676e-02   2.2253959e+00
  -6.9104549e-02  -6.7872430e-01
   9.8593755e-01   6.7509121e-01
  -1.0455481e+00   1.4903188e+00
   9.7872984e-01  -8.0066565e-01
   9.9377172e-01  -9.4897144e-01
   8.9649790e-01   2.4395060e+00
   1.0274857e+00  -7.6885981e-01
   9.4336596e-01   3.1185240e+00
   8.2649243e-01  -2.0104812e+00
  -3.4736344e-02   2.4100365e+00
   9.5850182e-01  -4.2119503e-01
  -9.5103459e-01   2.4181554e+00
  -1.2553288e-01   8.4974766e-01
  -1.1098410e+00  -2.3486346e+00
   2.5159124e-02   3.0543822e+00
  -2.0467561e-02   1.7391874e+00
  -1.0580957e+00  -1.6837965e+00
  -1.1136674e+00  -2.3337580e+00
  -8.9980764e-01   1.5558192e+00
   9.8767604e-01   2.0487931e+00
  -3.2550115e-02  -2.3300768e+00
  -1.7668770e-01  -2.3726768e+00
   4.2160894e-03  -5.8690542e-02
   1.1354710e+00  -2.2788192e+00
   1.0225636e+00  -2.1349258e-02
  -1.0681951e+00   8.2278655e-01
  -8.4361337e-01   1.6191081e+00
  -5.2277414e-02  -2.5717960e+00
  -7.9389958e-04  -2.4784913e+00
   6.7679732e-02   1.0895714e-02
   2.2026831e-02  -5.7462190e-01
  -9.9931415e-01   3.1265100e+00
   9.1551531e-01   1.6990124e+00
  -4.2876370e-02   2.4743947e+00
   9.4871439e-01   2.4746138e+00
   8.8653831e-01   3.0894334e+00
   1.0694720e+00  -7.9131693e-01
   1.3225270e-01   1.4652808e-01
   6.2479186e-03   7.9864280e-01
   3.2890917e-02  -3.0404925e+00
   1.0944288e+00   7.6458977e-01
   2.0182420e-02   6.9169120e-01
   1.0780841e+00  -1.6733575e+00
  -9.2291278e-01   1.4576349e+00
  -1.1127569e+00  -1.6491200e+00
  -1.0309286e-01  -3.0185042e+00
   8.7633442e-01  -8.0038887e-01
  -9.8338680e-01   2.7943232e-02
  -1.0052258e+00  -3.0580945e+00
   1.3235358e-01   1.7132817e+00
  -9.9783836e-01   1.4996320e-01
  -1.0870390e+00   7.7355038e-01
  -9.9537594e-01  -2.3180814e+00
   7.0161929e-02   4.9819036e-01
  -9.6548287e-01   7.0247667e-01
  -1.0006759e+00  -1.0508356e+00
  -2.7658465e-02   1.1556881e-02
  -1.1003897e+00  -1.7278618e-02
   9.1500992e-01  -1.4190081e+00
   9.2044905e-01   1.6704439e+00
   1.1382826e+00  -8.8380482e-01
  -1.1050869e+00   1.7478524e+00
  -9.8022773e-01  -7.6650994e-01
  -1.0153307e+00  -2.2876227e+00
   9.4419601e-01  -2.1144828e-01
   1.1096241e+00  -2.1575113e+00
   9.8779151e-01   1.7256310e+00
  -7.3300728e-02  -4.5911069e-02
  -1.0411153e+00  -2.3687496e+00
   8.5171238e-01   2.5316933e+00
  -1.0023041e+00   3.0093326e+00
  -6.6582748e-02  -3.8944410e-02
  -6.8522017e-01   1.6766333e+00
  -1.1532518e+00   2.3178599e+00
   9.6292126e-01   8.1238867e-01
   5.1874732e-02   2.3505552e+00
  -1.1245326e+00  -2.5449103e+00
   9.9444481e-01   8.2345684e-01
  -1.9210713e-02  -7.6853695e-01
   1.0688155e+00   2.4950076e+00
  -9.1791679e-01  -8.2668945e-01
  -1.0040088e+00  -2.2005129e-01
   9.0540259e-01   9.4458846e-02
   1.0762209e+00   2.2944628e+00
   9.9397231e-01   2.4239510e+00
  -1.9151155e-01   2.4060242e+00
   1.0171849e-01   8.8503244e-01
  -1.0663689e+00   7.6635513e-01
   9.7421404e-01   1.8483280e-01
   5.3286947e-03  -2.4263088e+00
  -7.2807025e-02   7.6240481e-01
  -9.5832335e-01  -1.5377432e+00
   1.0462374e+00   2.0346460e-01
  -1.0331297e+00  -3.0483909e+00
   1.0520459e+00  -2.4894826e+00
  -9.2543923e-01  -2.4240704e+00
  -9.1650534e-01  -4.7215594e-02
   1.4734521e-02   3.1072369e+00
   8.7843423e-01   1.8058003e+00
  -8.7521358e-02  -2.9721504e+00
  -2.8995466e-02   2.6364058e-02
  -3.6122518e-02   2.2702424e+00
   9.4405157e-02   1.1871670e-01
   3.0820335e-03   1.6960562e+00
  -1.0127198e+00   1.6346855e+00
  -9.7240493e-03  -3.0292198e+00
   8.7453784e-01  -1.5766940e+00
   1.0741899e+00  -6.9429769e-01
   9.6901160e-01   2.3764912e+00
   1.0094925e+00   7.2956015e-01
  -1.0045053e+00   2.3540637e+00
   9.4810032e-01  -2.2907841e+00
  -7.3047948e-03   2.5326982e+00
   3.7575487e-03  -7.2529263e-01
  -1.2111048e+00   2.2033468e+00
   9.3454706e-01  -1.6777502e-01
   1.0272404e+00  -2.0761998e+00
   1.0668266e+00  -2.8484113e+00
   9.2685587e-01  -1.7457465e+00
   1.1293204e-01   2.9069619e+00
  -1.0522977e+00   1.3528613e+00
  -1.3516630e-01  -1.7372596e+00
   1.0043974e+00  -1.3067175e+00
   1.0156387e+00  -3.0700969e+00
   7.0422108e-02  -1.0298484e+00
   1.0048619e+00   6.8477722e-01
   1.0058771e+00  -3.0394065e+00
   8.4849512e-01  -1.5428570e+00
  -8.9582064e-01   5.4183575e-01
  -1.0146615e+00  -1.7113582e+00
   2.3191163e-02   1.8238492e-01
  -9.4665119e-01  -2.2624812e+00
  -4.2941473e-03  -4.9422078e-02
  -1.0188975e+00   1.5336539e+00
  -9.8157953e-01  -7.0406214e-01
   1.0388882e+00   1.5055338e-01
  -4.9980011e-02  -1.1170354e-01
   6.2786139e-02   1.5772760e-01
  -1.7615961e-03  -2.2349826e+00
   1.0098328e+00   1.4619210e+00
  -1.0200834e+00   3.0327911e+00
  -9.5712519e-01  -7.1653424e-01
  -8.5033926e-01   6.1333738e-02
   9.8064498e-01   9.6810823e-02
  -8.0969337e-01   3.0150250e-01
  -1.1171576e+00  -1.4391380e+00
   1.0514568e+00   8.4733284e-01
   9.4706079e-01  -6.3493230e-01
  -2.5672037e-02  -1.4156032e+00
  -9.2604524e-01   2.4943725e+00
   5.7760586e-02  -7.0126166e-01
   8.8600440e-01  -3.1359252e+00
  -1.3449765e-02   2.6101641e-02
   9.7269478e-01  -2.3050970e+00
  -1.1368370e-01   9.0078133e-01
  -9.7501697e-01  -2.3804413e+00
  -1.0102442e+00   1.5313619e-01
   9.8945492e-01  -2.8103700e-02
   9.1941151e-01  -2.4613068e+00
  -8.9740912e-01  -2.1687789e-02
   1.0146185e+00  -8.3059987e-01
   9.3438119e-01   8.4191522e-02
  -1.1103450e+00  -2.2818554e+00
   9.7029562e-01   1.6724541e+00
   9.3530268e-01  -2.2881913e+00
  -8.0802188e-02  -2.2501722e+00
  -1.0476298e+00  -1.0089615e+00
  -4.6220806e-02   2.3102206e+00
   1.0558707e+00  -9.1177404e-01
   1.0417741e+00  -6.7289106e-01
  -9.0260706e-01   2.8494546e+00
   1.0136452e+00   9.2630068e-01
   1.0388647e+00  -2.5395189e+00
  -9.9423200e-01  -1.5812239e+00
   1.0470622e+00   1.4750033e+00
   9.5979616e-01  -6.2842682e-01
  -1.1095245e-01  -2.4063360e+00
  -1.0592037e+00   9.3282116e-01
  -9.3092870e-01   2.3298604e+00
  -1.1262947e+00   1.5641026e+00
  -5.3796546e-02   1.8950322e+00
  -3.0753823e-02   2.3464298e+00
   5.9800066e-02   7.9739690e-01
   1.6986441e-02   5.1042437e-02
  -8.6486967e-02  -7.9284941e-01
   1.4979722e-01   6.6427953e-01
   1.4395387e-01   8.8589958e-01
   1.0149329e+00  -8.1478484e-01
   1.6440076e-01  -2.1533867e+00
  -1.0227544e+00   1.6704034e+00
   9.8619794e-01   6.6525667e-01
   6.1176073e-02   6.1633949e-02
  -1.0854919e+00  -3.1385124e+00
   1.0138540e+00  -7.2531689e-01
   8.8686740e-01  -1.4388523e+00
   9.5707953e-02   2.6961845e+00
   2.1664510e-03   7.4866064e-01
  -1.0264988e+00  -2.2568050e+00
   9.8781609e-01  -2.3521757e+00
   1.0938813e+00   3.1176146e+00
  -9.1319068e-01   7.4162848e-01
   9.8328634e-01   3.1185237e+00
   1.0871561e+00   1.5209329e+00
  -1.0552905e+00   3.0704136e+00
  -5.2650173e-03   7.5025334e-01
   9.9216584e-01   1.8787361e+00
   9.2646879e-01   1.2893092e-01
  -9.7767008e-01  -1.2876900e+00
   9.9870890e-01  -2.3187820e+00
   1.0241335e+00   7.6448946e-02
   9.4303088e-02  -1.5433955e+00
  -7.4639834e-02   1.2229487e-01
  -9.3344656e-01   1.5899720e+00
   9.3178844e-01   9.7866934e-01
   9.8202837e-01  -6.5894066e-01
  -1.0168739e-01  -2.9437223e+00
   9.6357357e-01  -1.4067752e+00
  -2.7586244e-01  -6.4720267e-01
  -9.9514011e-01  -6.1216866e-01
  -9.3257635e-01  -1.3777914e+00
   9.9628439e-01  -1.7302287e+00
  -7.4414907e-02   1.2612522e+00
  -9.3638680e-01  -9.0273280e-01
  -1.0116748e+00   1.5163590e-01
  -1.0988478e+00   8.2637239e-01
  -1.0843301e+00  -3.0536005e+00
  -1.0332880e+00   2.1789770e+00
   9.6481559e-01   2.3893899e+00
   4.5583358e-02   1.4366711e+00
   9.1536825e-01  -7.1504514e-01
  -1.0588860e+00  -3.1095984e+00
  -1.0365003e+00  -6.7429403e-03
  -1.0789343e+00  -1.3603551e-02
   8.3103385e-01   3.0253091e+00
  -9.5408950e-01   1.4275070e+00
  -8.6621952e-01  -3.0986880e+00
   9.9026087e-01   4.4201078e-01
   6.2851531e-02   8.8289255e-01
  -1.0590409e+00   1.4418503e+00
   9.8675899e-01   8.0987156e-01
   1.1251525e+00   9.8351862e-01
   5.6765375e-02  -1.9407097e-01
   8.3738961e-01   2.1878885e+00
  -1.0833233e+00   1.8895640e+00
  -1.7496976e-01  -2.3850190e+00
  -7.0890495e-02   2.3811990e+00
  -1.0476020e+00  -2.3373754e+00
  -1.8887873e-01  -2.2218168e+00
  -5.6189498e-02  -1.6009868e+00
  -1.1096306e+00   2.4737261e+00
  -1.0411806e+00  -6.7614374e-01
  -2.5752709e-01   1.0266760e+00
  -1.0333900e+00  -2.8884606e+00
  -6.3659827e-02   7.6153502e-01
   7.2031699e-01   9.7180199e-01
  -4.8610913e-02   1.7603643e+00
  -1.0913091e+00   3.0774319e+00
  -1.1798172e+00   6.8580233e-01
  -9.0483711e-01   1.5622224e+00
   1.0627878e+00  -1.6099885e+00
  -4.5009930e-02   2.2207110e+00
  -2.0492970e-01  -2.3227053e+00
  -1.0647170e+00   1.3679113e+00
   1.1026613e-01   1.5611524e+00
  -3.4705282e-02  -2.8682242e+00
  -2.0741445e-01  -6.1156583e-01
  -9.6730428e-01  -2.4443252e+00
   1.0105555e+00  -1.7069415e+00
   1.0142944e+00  -2.3611842e+00
  -9.8276830e-01   1.7721812e-01
   9.1587569e-02  -1.2500056e+00
  -1.1370181e+00   2.3808899e+00
  -1.0479250e+00   1.5093110e+00
   6.9946095e-02  -3.3181331e-02
   2.0029497e-01   8.2983068e-01
   6.9679068e-02  -2.8664053e+00
   9.7952206e-01  -6.6399766e-01
   1.0429634e+00   8.2013256e-01
   9.8656329e-01  -7.0885388e-01
  -1.0193429e+00  -2.2492341e+00
  -1.0601138e+00  -2.9748108e+00
  -1.3561082e-01   2.3764352e+00
  -8.5704391e-02  -1.6535335e+00
  -3.5253498e-02  -6.6944973e-01
   1.1197159e+00  -1.6653417e+00
  -8.8280508e-01   1.0082412e+00
  -1.0738365e+00   1.6974543e+00
  -9.7528759e-01   2.3112496e+00
   8.2307729e-01   2.4473273e+00
   1.4117325e-01   1.4832647e+00
  -9.9318236e-01  -2.2996756e+00
   5.7543781e-02  -1.4083916e+00
  -1.0693670e+00  -1.4709646e+00
   3.0657323e-02  -1.5358124e+00
   9.1196808e-01   2.5900930e+00
   1.0170135e+00   2.5160484e+00
  -1.0110500e+00  -1.4463974e+00
  -1.0162866e+00  -2.2682333e+00
   1.1262534e+00   1.5311286e+00
   9.9539439e-01  -6.9164619e-01
  -1.0833334e+00   6.8403636e-02
  -1.0951534e+00   1.6298895e+00
   9.4568329e-01  -1.7614536e+00
   1.0623464e+00  -1.6053037e+00
   9.5980526e-01   2.2028301e+00
  -9.6433663e-01   1.7626859e+00
  -6.7281667e-02  -9.4065936e-01
   1.0158844e+00  -2.3442642e+00
   9.6521930e-01   2.5471759e+00
   2.7416883e-02   2.5130017e+00
   1.0125057e+00   3.0067244e+00
   9.4745408e-01   2.4986412e+00
   6.6242189e-02   2.3082359e+00
  -1.0553146e+00  -1.3737654e+00
   1.0315324e+00   2.4764129e+00
  -1.0241624e+00  -1.5242132e+00
   1.0665660e+00  -1.4072291e-01
  -6.9969825e-02  -3.0131044e+00
  -7.8661457e-02   1.2315242e-02
  -1.8324841e-02   1.6694703e+00
   3.0244704e-03  -2.1174201e+00
   8.8088708e-01   6.0768932e-02
  -2.3200175e-01   7.5049002e-01
  -1.0351172e+00   1.7727058e+00
  -9.0762554e-01   8.7836935e-01
   2.2090026e-02   3.1291469e+00
  -2.2016746e-02  -6.9925858e-01
  -9.9943328e-01   1.5339203e-02
   8.4966506e-01  -7.9967868e-01
   1.0111985e+00  -1.4208969e+00
  -1.4252406e-01   6.8907245e-01
  -9.8932416e-01   1.5299620e+00
  -9.8750557e-01   8.4625220e-01
   2.4498772e-02  -3.1080280e+00
  -8.8880667e-01   3.1414827e+00
   7.7325612e-01  -1.3510807e+00
   1.1133657e+00  -3.0665992e+00
   1.2828359e-01   3.0937208e+00
  -9.0650030e-01  -2.3888198e+00
  -3.1821102e-02   3.0766633e+00
  -9.8187954e-01  -2.3836407e+00
  -9.9721466e-01   7.5581137e-01
  -1.0856732e+00  -9.3194695e-01
  -1.0405974e-01  -3.1193195e+00
   1.0238001e+00  -1.4480615e+00
   9.1992792e-01  -7.5337519e-01
  -9.6196577e-01  -9.8458672e-01
   1.0259333e+00   2.3534445e-01
   1.0055309e+00   2.9503548e+00
   9.4286797e-03  -2.2789630e+00
  -1.1643803e+00  -6.7078964e-01
  -1.0229915e+00  -2.4665726e+00
   9.6271044e-01  -1.5141809e+00
  -9.1734883e-02   2.4239661e+00
  -9.3851701e-01  -7.6237682e-01
   9.3213294e-01  -2.1839710e+00
   1.0213144e+00  -3.8510426e-02
  -7.5988570e-02   1.5931303e+00
   9.6870261e-01   1.2490671e+00
   9.6698100e-01  -2.3562880e+00
  -1.1978963e+00  -9.0855187e-01
   1.0422318e+00  -4.1054540e-02
   9.2499449e-01   1.0381101e+00
  -1.0342081e+00  -3.1226539e+00
   1.0550269e+00   1.5675281e-01
   1.0375587e+00  -2.1813118e-01
  -8.6482761e-01  -2.4876339e-02
  -3.4976448e-02   2.1189164e-01
   9.5484225e-01   3.0949420e+00
  -9.1484903e-01   1.1240788e-02
  -1.0538607e+00  -4.6282919e-01
   9.1747070e-01   3.0239532e+00
  -1.0721253e+00   2.1552137e+00
   1.0118703e+00  -1.5253340e+00
  -3.0418429e-02   1.6429645e+00
   1.0251790e+00   1.5055662e+00
   8.3085129e-01   1.5193862e+00
  -9.2757720e-01   6.2542724e-01
   1.0856260e+00   9.6276948e-01
   9.7517122e-01  -2.4436765e+00
   1.0730036e+00   6.9241966e-01
  -1.0971554e+00   2.6586137e+00
  -9.8825449e-01  -3.1021972e+00
  -9.9418549e-01   1.6206147e+00
  -1.0918000e+00  -1.7455414e+00
   9.7190692e-01   7.0502229e-01
   1.0250799e+00  -2.9227973e+00
  -1.4353892e-01  -3.0830327e+00
   6.9227901e-02  -6.2663669e-01
   9.0952059e-02   2.5887583e+00
  -9.9866528e-01  -2.3487835e+00
  -1.1309788e+00  -1.5426563e+00
   6.1906235e-02   2.3433042e+00
  -1.0943446e-01   7.8467393e-01
   1.0527315e+00  -2.2090188e+00
  -1.1057760e+00  -2.2331497e+00
   1.0677609e+00   2.3187250e+00
  -1.0890491e+00  -1.6212271e+00
  -1.1581805e+00   1.0556013e+00
   8.7856418e-01  -1.6548375e+00
  -4.1296494e-02   2.4001734e+00
   1.0092134e+00   6.8116063e-01
  -2.8995984e-02   7.4405302e-01
  -1.1083307e+00   1.4559078e+00
  -9.7451526e-02   1.7952089e+00
   5.2286774e-02   7.6688460e-01
  -4.2638163e-02   2.9796653e+00
  -1.0700765e+00  -8.3241832e-01
   8.4219594e-01   7.5005017e-01
  -8.1257984e-01   2.3382484e+00
  -1.0678488e+00  -7.2739962e-01
  -5.9619273e-02  -2.2860401e+00
  -7.1899604e-02   5.8773854e-01
   1.0033146e+00  -1.3955874e-02
  -9.9281661e-01   2.2914924e+00
  -2.1072766e-01   1.1935480e-01
   9.1950305e-01  -2.3238374e+00
   7.2612552e-02   6.5869307e-01
   1.0020377e+00   3.0695774e+00
  -9.7630139e-01  -7.7906595e-01
  -1.0075112e+00  -1.7346395e+00
  -8.9331278e-01   1.4380214e+00
   9.4238229e-01   1.4511512e+00
   9.2933048e-01  -5.8173127e-01
  -8.7303836e-02   1.5207935e+00
   9.6223899e-01   1.8114317e+00
   5.2293999e-02  -1.9312335e+00
  -1.0137603e-01   1.6704089e+00
  -8.9841469e-01  -1.4561873e+00
  -9.5484736e-01   8.6752703e-01
  -9.7432392e-01   2.5086007e+00
  -1.4157030e-01  -1.5877181e+00
  -2.4873923e-02   2.5598104e+00
  -8.2069628e-02   2.2781571e+00
   9.0106298e-01   2.6175987e+00
  -1.0283792e+00  -3.0164315e+00
   1.1293951e+00  -8.2281181e-01
   9.6462349e-01  -2.0828436e+00
   8.4597692e-02   2.4511974e+00
  -9.8755587e-01  -1.4583286e-01
   1.7198424e-03  -2.3699699e+00
  -9.9237469e-01   2.3305688e+00
  -1.4045058e-01  -1.5472581e+00
   2.2094831e-03  -2.3001330e+00
   3.6762708e-02  -1.4683496e+00
   6.2002684e-02   1.9214395e+00
   2.8766975e-02   1.5888923e+00
  -9.7148824e-01   1.9010446e+00
  -1.1505717e+00   2.4905335e+00
  -9.8315720e-01  -2.5299998e+00
   1.0006406e+00   6.9789988e-01
   8.8443870e-01   2.3388571e+00
   1.7911060e-02  -2.2700667e+00
  -3.2457509e-02   1.7401097e+00
   1.0724213e+00   2.4781872e+00
  -9.4592178e-03  -8.3301712e-01
  -1.0994339e+00   2.3267227e+00
  -1.0484186e+00  -1.3604962e+00
   8.9112230e-01   1.6946518e+00
  -1.0345854e+00  -2.3902503e+00
   2.5023129e-02   3.1299177e+00
   8.9177140e-01   2.4125795e+00
  -1.5164843e-01  -1.7093455e+00
  -4.5226323e-02  -1.4999916e+00
  -5.1092977e-02   7.8589224e-01
   8.8436435e-02   3.0739476e+00
  -1.5233107e-01   9.8132117e-01
  -1.0144139e+00   2.8460789e+00
  -1.0587128e+00  -1.3342976e+00
   1.0351082e+00  -1.5180711e+00
   9.0822164e-01  -3.1223403e+00
   8.4230683e-01   5.1192470e-02
   9.5399659e-02  -6.9785381e-01
   1.8047425e-01   1.7243873e+00
   1.2095764e-01   1.7658165e+00
   9.1862106e-01   1.6043072e+00
  -8.4081380e-01  -1.5286792e+00
  -1.4580552e-02   2.3405536e+00
  -1.0235113e+00  -6.8991148e-01
  -9.2902708e-01   1.6468245e-01
  -9.8741342e-01  -8.2549746e-01
   1.0295695e+00   6.4140792e-01
  -9.1007836e-01   7.8307775e-02
   1.0478477e+00  -6.9866654e-01
   9.1968181e-01   1.6068132e+00
  -6.7285344e-02   1.6128678e+00
  -4.8910417e-02  -1.7714468e-02
  -7.3711238e-02   2.5058163e+00
  -1.1479836e+00   1.7054654e+00
  -1.0488408e+00   2.3647311e+00
   9.3973798e-01  -2.2746471e+00
   8.9739188e-01   2.2861634e+00
   9.2582525e-02   2.4394458e+00
  -1.0270345e+00   2.5208688e+00
  -1.8982117e-02   2.3481266e+00
   9.0789996e-01  -2.2189225e+00
   9.6948785e-01  -1.9963751e-01
   9.8758378e-01   1.5765712e-01
  -1.0601501e+00   1.4227487e+00
   9.4349229e-01   1.5844999e+00
   1.0065988e+00   8.4071987e-01
  -2.1378528e-02  -1.1453464e-01
   1.0131917e+00   3.0252464e+00
   1.1042058e+00   9.0192734e-01
   1.4817948e-02   2.2835708e+00
  -5.8882152e-02  -1.5589044e+00
   9.7700329e-01  -3.1074474e+00
   9.0607387e-01   3.0457065e+00
   1.4736148e-01   9.9785245e-01
  -4.6039445e-02   6.5117340e-01
  -1.0999124e+00  -2.3569565e+00
   1.0773744e+00   2.5082653e+00
   9.9856968e-01  -1.2237316e-01
   1.0075491e+00  -6.8664158e-01
   6.2353518e-02  -2.3392043e+00
   1.1818137e+00   1.3435117e-01
   8.9975272e-01  -7.4731832e-01
  -1.0723590e+00   1.4086139e+00
   1.3533834e-02  -2.3457496e+00
  -9.7406645e-01  -3.0970686e+00
  -6.4238662e-02  -1.8283038e-01
   9.3550959e-01  -2.3970881e+00
   9.4516038e-01   3.0470506e+00
   8.8091132e-01   2.5253849e+00
  -1.3800026e-02   3.1106748e+00
  -7.7821128e-02  -2.2418020e+00
  -9.7110975e-01  -4.7618249e-01
   1.0138290e+00   3.0909546e+00
   9.7389374e-03   1.0142202e+00
  -1.0293316e+00   8.7970745e-01
  -4.4609440e-02  -3.0487455e+00
   8.6320168e-02  -1.2333315e+00
  -6.3640326e-02   8.7103058e-01
  -8.9909664e-01  -1.6426492e+00
   8.2509276e-01  -2.4272134e+00
   9.0692422e-01   2.5691171e+00
  -1.0503121e+00  -3.0251066e+00
  -5.0084643e-02   1.6139722e+00
   8.8152995e-01   8.0937039e-02
   6.0171937e-05   1.5748370e+00
   1.0696363e+00   1.4572243e+00
   9.8853386e-01  -1.7456103e+00
   7.7737919e-01  -2.1832806e+00
  -9.4953444e-01  -3.0443518e+00
   7.7204403e-01  -1.6685373e+00
   9.0609744e-01   2.9557501e+00
   9.8258196e-01   3.1189122e+00
   8.1209373e-03  -3.1179419e+00
   1.0816505e+00   1.5781925e+00
   1.8350891e-02  -2.3527791e+00
   9.2176908e-01  -1.4253683e+00
  -9.4559627e-01  -1.3767181e-01
  -1.0367082e+00   1.3699968e+00
  -9.3739933e-02  -2.1685696e+00
   9.9171972e-01   2.3363746e+00
  -9.5814274e-01  -3.0804308e+00
   7.1330443e-02   7.3165892e-01
  -7.7316850e-01  -2.3767975e+00
   1.0706005e+00   1.5744815e+00
   9.1247552e-01  -3.1037980e+00
   9.9191460e-01  -1.6862262e+00
  -1.0692089e+00   1.4274587e+00
   8.8013092e-01   1.4703813e+00
  -1.0275160e+00  -2.4069798e+00
  -1.5811452e-01  -1.5560389e+00
   9.3473529e-01  -9.0019264e-01
  -1.0548016e+00  -2.2917701e+00
  -1.0480802e+00  -1.3664055e+00
   1.0764800e+00   7.6399437e-01
  -1.2309126e+00   1.7566750e+00
   1.0260866e+00  -1.0169130e+00
   8.0743566e-03   1.7765976e+00
  -2.0607493e-02  -1.4866067e+00
  -1.0080747e+00   3.1369465e+00
   8.9372052e-01   1.8059333e+00
   1.0275886e+00  -3.0993884e+00
  -2.4168975e-02   2.5136284e+00
   7.7386682e-02   2.9423182e+00
  -1.1288096e+00   2.2184288e-02
   9.2514551e-01  -1.6131242e+00
  -1.0786386e-01   1.6672600e+00
  -4.7662613e-02   1.8861559e-02
  -4.7252759e-03   6.2038046e-01
  -2.7608038e-02   2.9971178e+00
   1.7953708e-02  -1.2670374e+00
  -8.0446994e-02   2.2748562e+00
  -9.3653515e-01   7.0091195e-01
  -1.0433005e+00  -2.9742214e+00
   3.1100858e-02  -6.6601247e-01
  -8.2744757e-01  -9.2548281e-01
  -8.9932152e-01  -9.0968809e-01
   8.7111911e-01   2.3140860e+00
   1.0321387e+00  -2.7711296e-02
  -5.0100540e-02   1.4716454e-01
  -9.8343690e-01  -2.4541402e+00
  -1.2209505e+00   5.7008022e-01
  -2.5476790e-02  -8.3107790e-01
   7.0353122e-02  -1.5898985e+00
   1.1322283e+00  -7.1731841e-01
   1.0234699e+00  -2.2317486e+00
  -1.0954330e+00  -1.5159697e+00
   9.1715531e-01  -2.1817177e+00
  -7.9034936e-01   2.3860763e+00
  -9.4093384e-01  -7.7850417e-01
  -1.0350302e+00  -4.6456264e-01
   9.5960031e-01  -8.2521158e-01
  -9.5118180e-01   2.4897018e+00
   9.8108289e-01  -7.3022347e-01
   9.8757542e-01   1.4752630e+00
  -1.0191362e+00   2.4374303e+00
  -9.2813091e-02  -2.3282100e+00
   1.8074416e-01  -1.5127873e+00
  -1.0071351e+00   2.0580596e+00
  -9.9908215e-01   8.6673918e-01
   1.0292836e+00   7.7212683e-01
   3.0932252e-02   1.7567207e-01
   8.9429549e-01  -7.1011166e-01
  -7.4641867e-02   3.0645288e+00
  -6.6330896e-02  -2.2994538e+00
   9.5935138e-01  -6.7796696e-01
  -9.2076839e-02  -1.4786277e+00
  -8.7694067e-01   7.6744670e-01
   5.3458879e-02  -2.2319223e+00
  -9.1351527e-01   1.7190322e+00
  -9.1897789e-01   7.2610595e-01
   9.6670962e-01   1.4386330e+00
   1.0431896e+00   1.5267739e+00
   1.0670701e+00  -2.3543062e+00
  -2.9687962e-02  -8.6613461e-01
   1.0053890e+00   3.0196885e+00
   5.0716120e-02   8.8737965e-01
   2.4964945e-02  -8.8041811e-01
   9.4589416e-01   2.2652503e+00
   1.0387985e+00   3.1280903e+00
   1.0561787e+00   2.4840753e+00
   3.1865475e-02  -7.5787128e-01
   8.4141640e-01   1.4744592e+00
   9.8860367e-01  -3.0469626e+00
  -9.7132509e-01  -2.9702162e+00
  -1.0721316e+00  -2.2953871e+00
   9.7663873e-01  -1.2131726e+00
   9.5321997e-01   1.6071951e+00
  -1.0701642e+00   5.3731667e-02
   9.7560827e-01   1.9979621e-01
   1.0272903e+00   6.4011261e-01
   9.1275877e-01   2.2436774e+00
   9.8466753e-01   1.6619976e+00
   9.6399503e-01  -3.0535762e+00
  -1.0037472e+00  -9.5744348e-01
   9.5876860e-01  -4.5248403e-01
  -9.8562885e-01   7.5289923e-01
  -1.1295978e+00   1.5737667e+00
  -1.7331334e-02  -1.4522780e+00
   9.1047689e-01   7.2438259e-01
   8.8656242e-01  -1.2887915e+00
  -1.0190572e+00  -1.5677049e+00
  -1.4685560e-01  -7.5376672e-01
   4.3957033e-02  -1.3623797e+00
   8.9575351e-01  -8.2150171e-01
   9.9693313e-01   1.2915090e+00
   7.2136472e-02   1.5954163e+00
  -4.8514626e-02  -1.6178716e+00
   5.0778137e-02  -3.0346827e+00
  -7.9978660e-02  -2.8662796e+00
   9.5140873e-01  -3.1033785e+00
   8.9885501e-01   3.0711920e+00
  -1.0376179e+00   2.1354108e+00
   8.8237225e-01  -2.2637134e+00
   8.9230782e-01  -2.9666647e+00
   1.7463216e-01   1.4428355e+00
  -1.1030341e+00  -4.5477952e-01
   8.4590931e-01   1.6509871e+00
   1.3828732e-02   1.5106865e+00
   1.1329414e+00   1.7162116e+00
   1.0144646e+00   1.7032412e+00
  -9.9307483e-01   1.5497413e+00
   8.9035868e-01   7.7434664e-01
   3.6768674e-03   2.6480317e-01
   1.5527524e-02  -2.4210436e+00
   9.5676053e-01   2.7317361e-02
   7.6851240e-02   7.6172455e-01
   1.1157491e+00  -6.7035578e-01
   1.0574103e+00   1.5625052e+00
   9.4134034e-01   2.9279940e+00
  -1.1542523e-02   1.5964152e+00
   1.0359405e+00  -3.0685311e+00
  -4.6294549e-02  -7.4139783e-01
   1.0448009e+00   1.6257681e+00
   1.0166397e+00   6.5327131e-01
   1.0855851e+00   2.2926177e-01
  -9.5688861e-01  -2.3884240e+00
   9.9909843e-01   1.5394184e+00
   1.0071647e+00   1.8439081e+00
   9.4777922e-01   7.5621325e-01
  -1.0156055e+00   9.6797510e-01
  -7.8460894e-02   2.9973265e-01
  -2.0199122e-01  -2.9675537e+00
   1.0714694e+00   1.6846246e+00
   8.8565851e-01   2.4833686e+00
  -9.5666839e-01   6.8556401e-01
  -1.1072807e+00   6.8804814e-01
   6.0814034e-03  -3.0859882e+00
  -1.0155421e+00  -8.2912161e-01
  -1.0276648e+00   1.7153204e+00
  -1.0407548e+00   3.1350426e+00
   2.9350564e-03  -1.3395051e+00
  -1.0116932e-01  -1.4511248e+00
   1.1492631e-02   5.4036388e-02
   7.6458090e-04  -1.5928589e+00
  -3.0685107e-02  -2.8592172e+00
  -4.8641054e-02  -1.3801218e+00
   9.2599645e-01   2.3995636e-01
  -1.3505668e-02   1.6542336e+00
   9.6017732e-01   1.4736187e+00
   1.2088768e-01   7.7118157e-01
  -9.5156361e-01   9.6344291e-01
  -1.0439749e-02  -6.9246067e-01
  -9.8626430e-01   2.2968107e+00
  -9.8448489e-01   2.2913656e+00
  -1.3009059e-01   8.3217513e-01
  -1.0908912e+00  -5.6702044e-01
   1.0754283e+00  -3.1140924e+00
   8.4002983e-01   2.4978046e+00
  -1.0185405e+00   1.5805984e-02
  -9.8084065e-01  -2.3479127e+00
  -1.0614002e-01  -2.1853791e+00
   1.0426161e+00   2.5317218e+00
   3.8110387e-02  -1.4707852e+00
  -1.0286131e+00   2.3425575e-01
   9.3660239e-01  -2.4185144e+00
  -1.1694503e+00  -1.5258957e+00
  -9.4257287e-01  -1.7992728e+00
  -1.0295762e+00   6.5639899e-01
  -9.6362652e-01   1.0369123e+00
  -4.9055215e-02  -1.4845174e+00
  -1.0363026e+00   3.1279912e-02
   1.1380613e+00   2.3406989e+00
  -1.0799911e+00  -1.5890003e+00
   5.4527685e-02   3.0264177e+00
   9.3809051e-01  -9.3829372e-01
   9.2587940e-01  -6.9724991e-01
   1.8729741e-02   1.8789682e+00
   9.6059739e-01   3.0634009e+00
  -8.7191900e-01   7.0352437e-01
  -1.0141773e+00   2.6297400e-01
  -1.0413608e+00  -2.2942219e+00
  -1.0585916e+00   8.8024096e-02
  -5.2622815e-02   1.6463446e+00
   8.7926203e-01   3.0219937e+00
  -1.6215676e-02   2.2253959e+00
  -6.9104549e-02  -6.7872430e-01
   9.8593755e-01   6.7509121e-01
  -1.0455481e+00   1.4903188e+00
   9.7872984e-01  -8.0066565e-01
   9.9377172e-01  -9.4897144e-01
   8.9649790e-01   2.4395060e+00
   1.0274857e+00  -7.6885981e-01
   9.4336596e-01   3.1185240e+00
   8.2649243e-01  -2.0104812e+00
  -3.4736344e-02   2.4100365e+00
   9.5850182e-01  -4.2119503e-01
  -9.5103459e-01   2.4181554e+00
  -1.2553288e-01   8.4974766e-01
  -1.1098410e+00  -2.3486346e+00
   2.5159124e-02   3.0543822e+00
  -2.0467561e-02   1.7391874e+00
  -1.0580957e+00  -1.6837965e+00
  -1.1136674e+00  -2.3337580e+00
  -8.9980764e-01   1.5558192e+00
   9.8767604e-01   2.0487931e+00
  -3.2550115e-02  -2.3300768e+00
  -1.7668770e-01  -2.3726768e+00
   4.2160894e-03  -5.8690542e-02
   1.1354710e+00  -2.2788192e+00
   1.0225636e+00  -2.1349258e-02
  -1.0681951e+00   8.2278655e-01
  -8.4361337e-01   1.6191081e+00
  -5.2277414e-02  -2.5717960e+00
  -7.9389958e-04  -2.4784913e+00
   6.7679732e-02   1.0895714e-02
   2.2026831e-02  -5.7462190e-01
  -9.9931415e-01   3.1265100e+00
   9.1551531e-01   1.6990124e+00
  -4.2876370e-02   2.4743947e+00
   9.4871439e-01   2.4746138e+00
   8.8653831e-01   3.0894334e+00
   1.0694720e+00  -7.9131693e-01
   1.3225270e-01   1.4652808e-01
   6.2479186e-03   7.9864280e-01
   3.2890917e-02  -3.0404925e+00
   1.0944288e+00   7.6458977e-01
   2.0182420e-02   6.9169120e-01
   1.0780841e+00  -1.6733575e+00
  -9.2291278e-01   1.4576349e+00
  -1.1127569e+00  -1.6491200e+00
  -1.0309286e-01  -3.0185042e+00
   8.7633442e-01  -8.0038887e-01
  -9.8338680e-01   2.7943232e-02
  -1.0052258e+00  -3.0580945e+00
   1.3235358e-01   1.7132817e+00
  -9.9783836e-01   1.4996320e-01
  -1.0870390e+00   7.7355038e-01
  -9.9537594e-01  -2.3180814e+00
   7.0161929e-02   4.9819036e-01
  -9.6548287e-01   7.0247667e-01
  -1.0006759e+00  -1.0508356e+00
  -2.7658465e-02   1.1556881e-02
  -1.1003897e+00  -1.7278618e-02
   9.1500992e-01  -1.4190081e+00
   9.2044905e-01   1.6704439e+00
   1.1382826e+00  -8.8380482e-01
  -1.1050869e+00   1.7478524e+00
  -9.8022773e-01  -7.6650994e-01
  -1.0153307e+00  -2.2876227e+00
   9.4419601e-01  -2.1144828e-01
   1.1096241e+00  -2.1575113e+00
   9.8779151e-01   1.7256310e+00
  -7.3300728e-02  -4.5911069e-02
  -1.0411153e+00  -2.3687496e+00
   8.5171238e-01   2.5316933e+00
  -1.0023041e+00   3.0093326e+00
  -6.6582748e-02  -3.8944410e-02
  -6.8522017e-01   1.6766333e+00
  -1.1532518e+00   2.3178599e+00
   9.6292126e-01   8.1238867e-01
   5.1874732e-02   2.3505552e+00
  -1.1245326e+00  -2.5449103e+00
   9.9444481e-01   8.2345684e-01
  -1.9210713e-02  -7.6853695e-01
   1.0688155e+00   2.4950076e+00
  -9.1791679e-01  -8.2668945e-01
  -1.0040088e+00  -2.2005129e-01
   9.0540259e-01   9.4458846e-02
   1.0762209e+00   2.2944628e+00
   9.9397231e-01   2.4239510e+00
  -1.9151155e-01   2.4060242e+00
   1.0171849e-01   8.8503244e-01
  -1.0663689e+00   7.6635513e-01
   9.7421404e-01   1.8483280e-01
   5.3286947e-03  -2.4263088e+00
  -7.2807025e-02   7.6240481e-01
  -9.5832335e-01  -1.5377432e+00
   1.0462374e+00   2.0346460e-01
  -1.0331297e+00  -3.0483909e+00
   1.0520459e+00  -2.4894826e+00
  -9.2543923e-01  -2.4240704e+00
  -9.1650534e-01  -4.7215594e-02
   1.4734521e-02   3.1072369e+00
   8.7843423e-01   1.8058003e+00
  -8.7521358e-02  -2.9721504e+00
  -2.8995466e-02   2.6364058e-02
  -3.6122518e-02   2.2702424e+00
   9.4405157e-02   1.1871670e-01
   3.0820335e-03   1.6960562e+00
  -1.0127198e+00   1.6346855e+00
  -9.7240493e-03  -3.0292198e+00
   8.7453784e-01  -1.5766940e+00
   1.0741899e+00  -6.9429769e-01
   9.6901160e-01   2.3764912e+00
   1.0094925e+00   7.2956015e-01
  -1.0045053e+00   2.3540637e+00
   9.4810032e-01  -2.2907841e+00
  -7.3047948e-03   2.5326982e+00
   3.7575487e-03  -7.2529263e-01
  -1.2111048e+00   2.2033468e+00
   9.3454706e-01  -1.6777502e-01
   1.0272404e+00  -2.0761998e+00
   1.0668266e+00  -2.8484113e+00
   9.2685587e-01  -1.7457465e+00
   1.1293204e-01   2.9069619e+00
  -1.0522977e+00   1.3528613e+00
  -1.3516630e-01  -1.7372596e+00
   1.0043974e+00  -1.3067175e+00
   1.0156387e+00  -3.0700969e+00
   7.0422108e-02  -1.0298484e+00
   1.0048619e+00   6.8477722e-01
   1.0058771e+00  -3.0394065e+00
   8.4849512e-01  -1.5428570e+00
  -8.9582064e-01   5.4183575e-01
  -1.0146615e+00  -1.7113582e+00
   2.3191163e-02   1.8238492e-01
  -9.4665119e-01  -2.2624812e+00
  -4.2941473e-03  -4.9422078e-02
  -1.0188975e+00   1.5336539e+00
  -9.8157953e-01  -7.0406214e-01
   1.0388882e+00   1.5055338e-01
  -4.9980011e-02  -1.1170354e-01
   6.2786139e-02   1.5772760e-01
  -1.7615961e-03  -2.2349826e+00
   1.0098328e+00   1.4619210e+00
  -1.0200834e+00   3.0327911e+00
  -9.5712519e-01  -7.1653424e-01
  -8.5033926e-01   6.1333738e-02
   9.8064498e-01   9.6810823e-02
  -8.0969337e-01   3.0150250e-01
  -1.1171576e+00  -1.4391380e+00
   1.0514568e+00   8.4733284e-01
   9.4706079e-01  -6.3493230e-01
  -2.5672037e-02  -1.4156032e+00
  -9.2604524e-01   2.4943725e+00
   5.7760586e-02  -7.0126166e-01
   8.8600440e-01  -3.1359252e+00
  -1.3449765e-02   2.6101641e-02
   9.7269478e-01  -2.3050970e+00
  -1.1368370e-01   9.0078133e-01
  -9.7501697e-01  -2.3804413e+00
  -1.0102442e+00   1.5313619e-01
   9.8945492e-01  -2.8103700e-02
   9.1941151e-01  -2.4613068e+00
  -8.9740912e-01  -2.1687789e-02
   1.0146185e+00  -8.3059987e-01
   9.3438119e-01   8.4191522e-02
  -1.1103450e+00  -2.2818554e+00
   9.7029562e-01   1.6724541e+00
   9.3530268e-01  -2.2881913e+00
  -8.0802188e-02  -2.2501722e+00
  -1.0476298e+00  -1.0089615e+00
  -4.6220806e-02   2.3102206e+00
   1.0558707e+00  -9.1177404e-01
   1.0417741e+00  -6.7289106e-01
  -9.0260706e-01   2.8494546e+00
   1.0136452e+00   9.2630068e-01
   1.0388647e+00  -2.5395189e+00
  -9.9423200e-01  -1.5812239e+00
   1.0470622e+00   1.4750033e+00
   9.5979616e-01  -6.2842682e-01
  -1.1095245e-01  -2.4063360e+00
  -1.0592037e+00   9.3282116e-01
  -9.3092870e-01   2.3298604e+00
  -1.1262947e+00   1.5641026e+00
  -5.3796546e-02   1.8950322e+00
  -3.0753823e-02   2.3464298e+00
   5.9800066e-02   7.9739690e-01
   1.6986441e-02   5.1042437e-02
  -8.6486967e-02  -7.9284941e-01
   1.4979722e-01   6.6427953e-01
   1.4395387e-01   8.8589958e-01
   1.0149329e+00  -8.1478484e-01
   1.6440076e-01  -2.1533867e+00
  -1.0227544e+00   1.6704034e+00
   9.8619794e-01   6.6525667e-01
   6.1176073e-02   6.1633949e-02
  -1.0854919e+00  -3.1385124e+00
   1.0138540e+00  -7.2531689e-01
   8.8686740e-01  -1.4388523e+00
   9.5707953e-02   2.6961845e+00
   2.1664510e-03   7.4866064e-01
  -1.0264988e+00  -2.2568050e+00
   9.8781609e-01  -2.3521757e+00
   1.0938813e+00   3.1176146e+00
  -9.1319068e-01   7.4162848e-01
   9.8328634e-01   3.1185237e+00
   1.0871561e+00   1.5209329e+00
  -1.0552905e+00   3.0704136e+00
  -5.2650173e-03   7.5025334e-01
   9.9216584e-01   1.8787361e+00
   9.2646879e-01   1.2893092e-01
  -9.7767008e-01  -1.2876900e+00
   9.9870890e-01  -2.3187820e+00
   1.0241335e+00   7.6448946e-02
   9.4303088e-02  -1.5433955e+00
  -7.4639834e-02   1.2229487e-01
  -9.3344656e-01   1.5899720e+00
   9.3178844e-01   9.7866934e-01
   9.8202837e-01  -6.5894066e-01
  -1.0168739e-01  -2.9437223e+00
   9.6357357e-01  -1.4067752e+00
  -2.7586244e-01  -6.4720267e-01
  -9.9514011e-01  -6.1216866e-01
  -9.3257635e-01  -1.3777914e+00
   9.9628439e-01  -1.7302287e+00
  -7.4414907e-02   1.2612522e+00
  -9.3638680e-01  -9.0273280e-01
  -1.0116748e+00   1.5163590e-01
  -1.0988478e+00   8.2637239e-01
  -1.0843301e+00  -3.0536005e+00
  -1.0332880e+00   2.1789770e+00
   9.6481559e-01   2.3893899e+00
   4.5583358e-02   1.4366711e+00
   9.1536825e-01  -7.1504514e-01
  -1.0588860e+00  -3.1095984e+00
  -1.0365003e+00  -6.7429403e-03
  -1.0789343e+00  -1.3603551e-02
   8.3103385e-01   3.0253091e+00
  -9.5408950e-01   1.4275070e+00
  -8.6621952e-01  -3.0986880e+00
   9.9026087e-01   4.4201078e-01
   6.2851531e-02   8.8289255e-01
  -1.0590409e+00   1.4418503e+00
   9.8675899e-01   8.0987156e-01
   1.1251525e+00   9.8351862e-01
   5.6765375e-02  -1.9407097e-01
   8.3738961e-01   2.1878885e+00
  -1.0833233e+00   1.8895640e+00
  -1.7496976e-01  -2.3850190e+00
  -7.0890495e-02   2.3811990e+00
  -1.0476020e+00  -2.3373754e+00
  -1.8887873e-01  -2.2218168e+00
  -5.6189498e-02  -1.6009868e+00
  -1.1096306e+00   2.4737261e+00
  -1.0411806e+00  -6.7614374e-01
  -2.5752709e-01   1.0266760e+00
  -1.0333900e+00  -2.8884606e+00
  -6.3659827e-02   7.6153502e-01
   7.2031699e-01   9.7180199e-01
  -4.8610913e-02   1.7603643e+00
  -1.0913091e+00   3.0774319e+00
  -1.1798172e+00   6.8580233e-01
  -9.0483711e-01   1.5622224e+00
   1.0627878e+00  -1.6099885e+00
  -4.5009930e-02   2.2207110e+00
  -2.0492970e-01  -2.3227053e+00
  -1.0647170e+00   1.3679113e+00
   1.1026613e-01   1.5611524e+00
  -3.4705282e-02  -2.8682242e+00
  -2.0741445e-01  -6.1156583e-01
  -9.6730428e-01  -2.4443252e+00
   1.0105555e+00  -1.7069415e+00
   1.0142944e+00  -2.3611842e+00
  -9.8276830e-01   1.7721812e-01
   9.1587569e-02  -1.2500056e+00
  -1.1370181e+00   2.3808899e+00
  -1.0479250e+00   1.5093110e+00
   6.9946095e-02  -3.3181331e-02
   2.0029497e-01   8.2983068e-01
   6.9679068e-02  -2.8664053e+00
   9.7952206e-01  -6.6399766e-01
   1.0429634e+00   8.2013256e-01
   9.8656329e-01  -7.0885388e-01
  -1.0193429e+00  -2.2492341e+00
  -1.0601138e+00  -2.9748108e+00
  -1.3561082e-01   2.3764352e+00
  -8.5704391e-02  -1.6535335e+00
  -3.5253498e-02  -6.6944973e-01
   1.1197159e+00  -1.6653417e+00
  -8.8280508e-01   1.0082412e+00
  -1.0738365e+00   1.6974543e+00
  -9.7528759e-01   2.3112496e+00
   8.2307729e-01   2.4473273e+00
   1.4117325e-01   1.4832647e+00
  -9.9318236e-01  -2.2996756e+00
   5.7543781e-02  -1.4083916e+00
  -1.0693670e+00  -1.4709646e+00
   3.0657323e-02  -1.5358124e+00
   9.1196808e-01   2.5900930e+00
   1.0170135e+00   2.5160484e+00
  -1.0110500e+00  -1.4463974e+00
  -1.0162866e+00  -2.2682333e+00
   1.1262534e+00   1.5311286e+00
   9.9539439e-01  -6.9164619e-01
  -1.0833334e+00   6.8403636e-02
  -1.0951534e+00   1.6298895e+00
   9.4568329e-01  -1.7614536e+00
   1.0623464e+00  -1.6053037e+00
   9.5980526e-01   2.2028301e+00
  -9.6433663e-01   1.7626859e+00
  -6.7281667e-02  -9.4065936e-01
   1.0158844e+00  -2.3442642e+00
   9.6521930e-01   2.5471759e+00
   2.7416883e-02   2.5130017e+00
   1.0125057e+00   3.0067244e+00
   9.4745408e-01   2.4986412e+00
   6.6242189e-02   2.3082359e+00
  -1.0553146e+00  -1.3737654e+00
   1.0315324e+00   2.4764129e+00
  -1.0241624e+00  -1.5242132e+00
   1.0665660e+00  -1.4072291e-01
  -6.9969825e-02  -3.0131044e+00
  -7.8661457e-02   1.2315242e-02
  -1.8324841e-02   1.6694703e+00
   3.0244704e-03  -2.1174201e+00
   8.8088708e-01   6.0768932e-02
  -2.3200175e-01   7.5049002e-01
  -1.0351172e+00   1.7727058e+00
  -9.0762554e-01   8.7836935e-01
   2.2090026e-02   3.1291469e+00
  -2.2016746e-02  -6.9925858e-01
  -9.9943328e-01   1.5339203e-02
   8.4966506e-01  -7.9967868e-01
   1.0111985e+00  -1.4208969e+00
  -1.4252406e-01   6.8907245e-01
  -9.8932416e-01   1.5299620e+00
  -9.8750557e-01   8.4625220e-01
   2.4498772e-02  -3.1080280e+00
  -8.8880667e-01   3.1414827e+00
   7.7325612e-01  -1.3510807e+00
   1.1133657e+00  -3.0665992e+00
   1.2828359e-01   3.0937208e+00
  -9.0650030e-01  -2.3888198e+00
  -3.1821102e-02   3.0766633e+00
  -9.8187954e-01  -2.3836407e+00
  -9.9721466e-01   7.5581137e-01
  -1.0856732e+00  -9.3194695e-01
  -1.0405974e-01  -3.1193195e+00
   1.0238001e+00  -1.4480615e+00
   9.1992792e-01  -7.5337519e-01
  -9.6196577e-01  -9.8458672e-01
   1.0259333e+00   2.3534445e-01
   1.0055309e+00   2.9503548e+00
   9.4286797e-03  -2.2789630e+00
  -1.1643803e+00  -6.7078964e-01
  -1.0229915e+00  -2.4665726e+00
   9.6271044e-01  -1.5141809e+00
  -9.1734883e-02   2.4239661e+00
  -9.3851701e-01  -7.6237682e-01
   9.3213294e-01  -2.1839710e+00
   1.0213144e+00  -3.8510426e-02
  -7.5988570e-02   1.5931303e+00
   9.6870261e-01   1.2490671e+00
   9.6698100e-01  -2.3562880e+00
  -1.1978963e+00  -9.0855187e-01
   1.0422318e+00  -4.1054540e-02
   9.2499449e-01   1.0381101e+00
  -1.0342081e+00  -3.1226539e+00
   1.0550269e+00   1.5675281e-01
   1.0375587e+00  -2.1813118e-01
  -8.6482761e-01  -2.4876339e-02
  -3.4976448e-02   2.1189164e-01
   9.5484225e-01   3.0949420e+00
  -9.1484903e-01   1.1240788e-02
  -1.0538607e+00  -4.6282919e-01
   9.1747070e-01   3.0239532e+00
  -1.0721253e+00   2.1552137e+00
   1.0118703e+00  -1.5253340e+00
  -3.0418429e-02   1.6429645e+00
   1.0251790e+00   1.5055662e+00
   8.3085129e-01   1.5193862e+00
  -9.2757720e-01   6.2542724e-01
   1.0856260e+00   9.6276948e-01
   9.7517122e-01  -2.4436765e+00
   1.0730036e+00   6.9241966e-01
  -1.0971554e+00   2.6586137e+00
  -9.8825449e-01  -3.1021972e+00
  -9.9418549e-01   1.6206147e+00
  -1.0918000e+00  -1.7455414e+00
   9.7190692e-01   7.0502229e-01
   1.0250799e+00  -2.9227973e+00
  -1.4353892e-01  -3.0830327e+00
   6.9227901e-02  -6.2663669e-01
   9.0952059e-02   2.5887583e+00
  -9.9866528e-01  -2.3487835e+00
  -1.1309788e+00  -1.5426563e+00
   6.1906235e-02   2.3433042e+00
  -1.0943446e-01   7.8467393e-01
   1.0527315e+00  -2.2090188e+00
  -1.1057760e+00  -2.2331497e+00
   1.0677609e+00   2.3187250e+00
  -1.0890491e+00  -1.6212271e+00
  -1.1581805e+00   1.0556013e+00
   8.7856418e-01  -1.6548375e+00
  -4.1296494e-02   2.4001734e+00
   1.0092134e+00   6.8116063e-01
  -2.8995984e-02   7.4405302e-01
  -1.1083307e+00   1.4559078e+00
  -9.7451526e-02   1.7952089e+00
   5.2286774e-02   7.6688460e-01
  -4.2638163e-02   2.9796653e+00
  -1.0700765e+00  -8.3241832e-01
   8.4219594e-01   7.5005017e-01
  -8.1257984e-01   2.3382484e+00
  -1.0678488e+00  -7.2739962e-01
  -5.9619273e-02  -2.2860401e+00
  -7.1899604e-02   5.8773854e-01
   1.0033146e+00  -1.3955874e-02
  -9.9281661e-01   2.2914924e+00
  -2.1072766e-01   1.1935480e-01
   9.1950305e-01  -2.3238374e+00
   7.2612552e-02   6.5869307e-01
   1.0020377e+00   3.0695774e+00
  -9.7630139e-01  -7.7906595e-01
  -1.0075112e+00  -1.7346395e+00
  -8.9331278e-01   1.4380214e+00
   9.4238229e-01   1.4511512e+00
   9.2933048e-01  -5.8173127e-01
  -8.7303836e-02   1.5207935e+00
   9.6223899e-01   1.8114317e+00
   5.2293999e-02  -1.9312335e+00
  -1.0137603e-01   1.6704089e+00
  -8.9841469e-01  -1.4561873e+00
  -9.5484736e-01   8.6752703e-01
  -9.7432392e-01   2.5086007e+00
  -1.4157030e-01  -1.5877181e+00
  -2.4873923e-02   2.5598104e+00
  -8.2069628e-02   2.2781571e+00
   9.0106298e-01   2.6175987e+00
  -1.0283792e+00  -3.0164315e+00
   1.1293951e+00  -8.2281181e-01
   9.6462349e-01  -2.0828436e+00
   8.4597692e-02   2.4511974e+00
  -9.8755587e-01  -1.4583286e-01
   1.7198424e-03  -2.3699699e+00
  -9.9237469e-01   2.3305688e+00
  -1.4045058e-01  -1.5472581e+00
   2.2094831e-03  -2.3001330e+00
   3.6762708e-02  -1.4683496e+00
   6.2002684e-02   1.9214395e+00
   2.8766975e-02   1.5888923e+00
  -9.7148824e-01   1.9010446e+00
  -1.1505717e+00   2.4905335e+00
  -9.8315720e-01  -2.5299998e+00
   1.0006406e+00   6.9789988e-01
   8.8443870e-01   2.3388571e+00
   1.7911060e-02  -2.2700667e+00
  -3.2457509e-02   1.7401097e+00
   1.0724213e+00   2.4781872e+00
  -9.4592178e-03  -8.3301712e-01
  -1.0994339e+00   2.3267227e+00
  -1.0484186e+00  -1.3604962e+00
   8.9112230e-01   1.6946518e+00
  -1.0345854e+00  -2.3902503e+00
   2.5023129e-02   3.1299177e+00
   8.9177140e-01   2.4125795e+00
  -1.5164843e-01  -1.7093455e+00
  -4.5226323e-02  -1.4999916e+00
  -5.1092977e-02   7.8589224e-01
   8.8436435e-02   3.0739476e+00
  -1.5233107e-01   9.8132117e-01
  -1.0144139e+00   2.8460789e+00
  -1.0587128e+00  -1.3342976e+00
   1.0351082e+00  -1.5180711e+00
   9.0822164e-01  -3.1223403e+00
   8.4230683e-01   5.1192470e-02
   9.5399659e-02  -6.9785381e-01
   1.8047425e-01   1.7243873e+00
   1.2095764e-01   1.7658165e+00
   9.1862106e-01   1.6043072e+00
  -8.4081380e-01  -1.5286792e+00
  -1.4580552e-02   2.3405536e+00
  -1.0235113e+00  -6.8991148e-01
  -9.2902708e-01   1.6468245e-01
  -9.8741342e-01  -8.2549746e-01
   1.0295695e+00   6.4140792e-01
  -9.1007836e-01   7.8307775e-02
   1.0478477e+00  -6.9866654e-01
   9.1968181e-01   1.6068132e+00
  -6.7285344e-02   1.6128678e+00
  -4.8910417e-02  -1.7714468e-02
  -7.3711238e-02   2.5058163e+00
  -1.1479836e+00   1.7054654e+00
  -1.0488408e+00   2.3647311e+00
   9.3973798e-01  -2.2746471e+00
   8.9739188e-01   2.2861634e+00
   9.2582525e-02   2.4394458e+00
  -1.0270345e+00   2.5208688e+00
  -1.8982117e-02   2.3481266e+00
   9.0789996e-01  -2.2189225e+00
   9.6948785e-01  -1.9963751e-01
   9.8758378e-01   1.5765712e-01
  -1.0601501e+00   1.4227487e+00
   9.4349229e-01   1.5844999e+00
   1.0065988e+00   8.4071987e-01
  -2.1378528e-02  -1.1453464e-01
   1.0131917e+00   3.0252464e+00
   1.1042058e+00   9.0192734e-01
   1.4817948e-02   2.2835708e+00
  -5.8882152e-02  -1.5589044e+00
   9.7700329e-01  -3.1074474e+00
   9.0607387e-01   3.0457065e+00
   1.4736148e-01   9.9785245e-01
  -4.6039445e-02   6.5117340e-01
  -1.0999124e+00  -2.3569565e+00
   1.0773744e+00   2.5082653e+00
   9.9856968e-01  -1.2237316e-01
   1.0075491e+00  -6.8664158e-01
   6.2353518e-02  -2.3392043e+00
   1.1818137e+00   1.3435117e-01
   8.9975272e-01  -7.4731832e-01
  -1.0723590e+00   1.4086139e+00
   1.3533834e-02  -2.3457496e+00
  -9.7406645e-01  -3.0970686e+00
  -6.4238662e-02  -1.8283038e-01
   9.3550959e-01  -2.3970881e+00
   9.4516038e-01   3.0470506e+00
   8.8091132e-01   2.5253849e+00
  -1.3800026e-02   3.1106748e+00
  -7.7821128e-02  -2.2418020e+00
  -9.7110975e-01  -4.7618249e-01
   1.0138290e+00   3.0909546e+00
   9.7389374e-03   1.0142202e+00
  -1.0293316e+00   8.7970745e-01
  -4.4609440e-02  -3.0487455e+00
   8.6320168e-02  -1.2333315e+00
  -6.3640326e-02   8.7103058e-01
  -8.9909664e-01  -1.6426492e+00
   8.2509276e-01  -2.4272134e+00
   9.0692422e-01   2.5691171e+00
  -1.0503121e+00  -3.0251066e+00
  -5.0084643e-02   1.6139722e+00
   8.8152995e-01   8.0937039e-02
   6.0171937e-05   1.5748370e+00
   1.0696363e+00   1.4572243e+00
   9.8853386e-01  -1.7456103e+00
   7.7737919e-01  -2.1832806e+00
  -9.4953444e-01  -3.0443518e+00
   7.7204403e-01  -1.6685373e+00
   9.0609744e-01   2.9557501e+00
   9.8258196e-01   3.1189122e+00
   8.1209373e-03  -3.1179419e+00
   1.0816505e+00   1.5781925e+00
   1.8350891e-02  -2.3527791e+00
   9.2176908e-01  -1.4253683e+00
  -9.4559627e-01  -1.3767181e-01
  -1.0367082e+00   1.3699968e+00
  -9.3739933e-02  -2.1685696e+00
   9.9171972e-01   2.3363746e+00
  -9.5814274e-01  -3.0804308e+00
   7.1330443e-02   7.3165892e-01
  -7.7316850e-01  -2.3767975e+00
   1.0706005e+00   1.5744815e+00
   9.1247552e-01  -3.1037980e+00
   9.9191460e-01  -1.6862262e+00
  -1.0692089e+00   1.4274587e+00
   8.8013092e-01   1.4703813e+00
  -1.0275160e+00  -2.4069798e+00
  -1.5811452e-01  -1.5560389e+00
   9.3473529e-01  -9.0019264e-01
  -1.0548016e+00  -2.2917701e+00
  -1.0480802e+00  -1.3664055e+00
   1.0764800e+00   7.6399437e-01
  -1.2309126e+00   1.7566750e+00
   1.0260866e+00  -1.0169130e+00
   8.0743566e-03   1.7765976e+00
  -2.0607493e-02  -1.4866067e+00
  -1.0080747e+00   3.1369465e+00
   8.9372052e-01   1.8059333e+00
   1.0275886e+00  -3.0993884e+00
  -2.4168975e-02   2.5136284e+00
   7.7386682e-02   2.9423182e+00
  -1.1288096e+00   2.2184288e-02
   9.2514551e-01  -1.6131242e+00
  -1.0786386e-01   1.6672600e+00
  -4.7662613e-02   1.8861559e-02
  -4.7252759e-03   6.2038046e-01
  -2.7608038e-02   2.9971178e+00
   1.7953708e-02  -1.2670374e+00
  -8.0446994e-02   2.2748562e+00
  -9.3653515e-01   7.0091195e-01
  -1.0433005e+00  -2.9742214e+00
   3.1100858e-02  -6.6601247e-01
  -8.2744757e-01  -9.2548281e-01
  -8.9932152e-01  -9.0968809e-01
   8.7111911e-01   2.3140860e+00
   1.0321387e+00  -2.7711296e-02
  -5.0100540e-02   1.4716454e-01
  -9.8343690e-01  -2.4541402e+00
  -1.2209505e+00   5.7008022e-01
  -2.5476790e-02  -8.3107790e-01
   7.0353122e-02  -1.5898985e+00
   1.1322283e+00  -7.1731841e-01
   1.0234699e+00  -2.2317486e+00
  -1.0954330e+00  -1.5159697e+00
   9.1715531e-01  -2.1817177e+00
  -7.9034936e-01   2.3860763e+00
  -9.4093384e-01  -7.7850417e-01
  -1.0350302e+00  -4.6456264e-01
   9.5960031e-01  -8.2521158e-01
  -9.5118180e-01   2.4897018e+00
   9.8108289e-01  -7.3022347e-01
   9.8757542e-01   1.4752630e+00
  -1.0191362e+00   2.4374303e+00
  -9.2813091e-02  -2.3282100e+00
   1.8074416e-01  -1.5127873e+00
  -1.0071351e+00   2.0580596e+00
  -9.9908215e-01   8.6673918e-01
   1.0292836e+00   7.7212683e-01
   3.0932252e-02   1.7567207e-01
   8.9429549e-01  -7.1011166e-01
  -7.4641867e-02   3.0645288e+00
  -6.6330896e-02  -2.2994538e+00
   9.5935138e-01  -6.7796696e-01
  -9.2076839e-02  -1.4786277e+00
  -8.7694067e-01   7.6744670e-01
   5.3458879e-02  -2.2319223e+00
  -9.1351527e-01   1.7190322e+00
  -9.1897789e-01   7.2610595e-01
   9.6670962e-01   1.4386330e+00
   1.0431896e+00   1.5267739e+00
   1.0670701e+00  -2.3543062e+00
  -2.9687962e-02  -8.6613461e-01
   1.0053890e+00   3.0196885e+00
   5.0716120e-02   8.8737965e-01
   2.4964945e-02  -8.8041811e-01
   9.4589416e-01   2.2652503e+00
   1.0387985e+00   3.1280903e+00
   1.0561787e+00   2.4840753e+00
   3.1865475e-02  -7.5787128e-01
   8.4141640e-01   1.4744592e+00
   9.8860367e-01  -3.0469626e+00
  -9.7132509e-01  -2.9702162e+00
  -1.0721316e+00  -2.2953871e+00
   9.7663873e-01  -1.2131726e+00
   9.5321997e-01   1.6071951e+00
  -1.0701642e+00   5.3731667e-02
   9.7560827e-01   1.9979621e-01
   1.0272903e+00   6.4011261e-01
   9.1275877e-01   2.2436774e+00
  -1.0273850e+00  -1.5238804e+00
   9.3344922e-01  -2.2495742e+00
  -1.0322579e-01  -3.0118625e+00
  -1.0574889e+00   1.1194983e-01
   1.1681330e-01  -8.1180222e-01
  -8.9441946e-01  -8.2506125e-01
   1.6444747e-01  -2.6020978e+00
   1.0207427e+00   1.4872031e+00
   7.7152121e-02  -1.5930793e+00
  -1.1024631e+00   2.2397282e+00
  -1.6154319e-02  -2.1716362e+00
  -9.0914286e-01  -4.6966875e-02
   1.0979775e+00   8.1147076e-01
   8.2019425e-01  -1.6030721e+00
   9.9721289e-01   6.1083548e-01
   1.1624890e+00  -2.4973114e+00
  -1.0190854e+00  -7.2242700e-01
   1.0348495e+00  -1.7077298e+00
  -8.8188068e-01  -6.5755588e-02
   1.0068965e+00  -3.1366054e+00
   1.1180488e+00   2.4309390e+00
   1.1866598e-01   1.4051785e+00
  -9.3111254e-01   3.1346114e+00
   9.8776511e-01  -1.1235637e+00
  -9.8765780e-01  -1.6336099e-02
   4.8500094e-02   2.3824868e+00
  -9.1034423e-01   1.8931672e-01
   9.3699680e-01  -1.2380471e+00
  -1.0385868e+00   1.2714345e-01
  -9.2430829e-01   3.1953754e-02
  -1.1626166e+00   2.4206985e+00
  -1.0242446e+00   3.0780954e+00
  -9.9342324e-01   2.4920979e+00
   1.0935113e-01   2.2745887e+00
   9.9507371e-01   3.1059793e+00
   9.7504716e-01  -2.2296200e+00
  -7.3826445e-02   2.5561194e+00
  -8.6135715e-02  -7.8066349e-01
  -1.3086447e-01   2.6812395e+00
   9.3710999e-01   1.5361079e+00
  -1.1746123e-02  -1.2422939e+00
   4.6475047e-02  -1.5672106e+00
   9.3840197e-01  -2.1245579e-01
   8.6327469e-01  -8.7207242e-01
  -9.7443650e-01   3.0148177e+00
  -1.0081506e+00  -8.4424502e-01
  -1.0153535e+00   5.7517626e-03
   9.8622799e-01  -8.0341206e-01
  -9.7191856e-01   7.6210228e-01
   1.0543114e+00  -6.5630405e-02
   1.0254014e+00   1.6303724e+00
   1.1557153e+00  -3.0794997e+00
   8.1263631e-02  -2.1065871e+00
  -5.7817949e-02   2.3951595e+00
  -9.9829730e-01   8.3546262e-01
   1.0403157e+00   2.4870761e+00
  -9.3204363e-01   1.6607550e+00
   9.3127148e-01   1.7185653e+00
   1.0191315e+00   2.3465112e+00
   1.4324142e-02   6.9557479e-01
  -1.0310161e+00   1.5061401e-01
  -9.7360183e-01   2.5530468e+00
   1.1361085e+00  -8.3847597e-01
  -1.4162587e-03   6.0712633e-01
   3.3738802e-02  -2.2381664e+00
  -9.4746431e-01  -5.0633288e-01
   9.1966546e-01   2.4137998e+00
   1.0693850e+00  -1.9177955e-01
  -5.8463137e-02  -2.0920089e+00
   1.0208747e-01  -1.5221651e+00
  -1.1042776e+00   2.9869751e+00
   1.0924408e+00  -2.2734127e+00
  -1.3491130e-01   2.5662522e+00
   9.2101315e-01   9.7144526e-01
  -9.1633039e-01   8.8110800e-01
  -1.0416747e+00   1.7875571e+00
  -9.7941506e-01   1.0918353e+00
   7.8052490e-01   3.0498114e+00
  -1.2321649e-01  -2.4249659e+00
   1.1973122e-01  -5.9758466e-01
  -1.0750725e+00  -2.3369647e+00
   1.0173278e+00  -2.4240376e+00
   1.1431099e+00  -3.0250147e+00
   1.0218852e+00  -9.8904706e-01
  -1.1788232e+00   7.5914017e-01
  -1.1601811e+00   1.5415316e+00
   1.0723723e+00   6.9761718e-01
  -1.2171242e+00   7.3567398e-01
  -9.8729865e-01   2.4453812e+00
   9.4660077e-01  -4.8755586e-03
  -9.8963132e-02  -8.2411648e-01
   1.0120513e+00  -1.5362103e+00
  -1.0659965e-01   1.5337232e+00
  -1.3742630e-02   1.6674960e+00
   3.0623858e-02   7.6725664e-01
   5.4826082e-02  -8.8709043e-01
   9.9560128e-01  -9.0406810e-01
  -1.3215822e-01   2.6168777e-01
  -1.1079042e+00   1.8034373e+00
  -6.0148471e-02  -2.9641140e-02
   9.0197172e-01  -2.1970135e+00
   1.0340919e-01   2.2433999e+00
   1.0941614e+00   7.1447934e-01
  -1.0440456e+00  -2.2212338e+00
   1.0538881e+00  -2.9542430e+00
   9.6001382e-01   2.4741390e+00
   9.9961615e-01   8.2455089e-01
   9.3290796e-01   4.5900242e-02
  -1.1162038e-01   6.0196242e-03
  -9.0703109e-01   8.8168004e-01
   1.0336136e+00   1.4118233e+00
  -9.8849276e-01  -1.6504711e+00
   9.7847699e-01  -1.5928862e+00
  -5.4313416e-02   8.6417564e-01
  -1.0930731e+00   1.7219830e+00
   9.7239719e-01  -3.0615133e+00
   3.6145882e-02  -2.3571116e+00
  -8.9872881e-01   1.4311347e+00
   4.7648748e-03   9.3247315e-01
   8.6643749e-01  -5.6662914e-01
   9.9010138e-01  -1.5163721e+00
   1.0551259e+00  -1.6282914e+00
   1.0503393e+00   3.9525099e-02
   8.6863704e-01   6.2849083e-01
  -1.1998971e+00   8.3010934e-01
  -9.8942876e-01   6.9350826e-01
   8.5348690e-01   7.6996633e-01
  -1.0065495e+00   8.7768178e-01
  -1.0604533e+00  -1.2075548e-02
   8.7151863e-01   2.1593258e+00
  -1.0789142e+00   1.5448600e+00
  -1.0846526e-02  -2.6016813e+00
  -9.9571091e-01   1.5772783e+00
  -8.7930866e-01   1.0274268e-01
  -9.5661117e-03  -6.2920157e-01
  -6.4523442e-02  -2.0795808e-01
  -1.0547404e+00   3.0673016e+00
  -8.9496157e-02   1.5680846e+00
   9.8321441e-01   9.9946507e-01
   1.1658744e+00   2.5351581e+00
  -1.0520361e+00  -1.0094524e-01
   9.9708720e-01   2.3789777e+00
   9.4285371e-01  -9.3599406e-01
   1.1054514e+00   5.8727826e-02
   9.1253896e-01  -3.0563740e+00
   5.7696351e-03   3.1184369e+00
   1.0721747e+00   1.4829149e+00
   1.1334438e+00  -1.4936240e+00
  -9.3137109e-01  -8.5428395e-01
  -1.0068605e+00  -2.3353313e+00
   8.7471404e-01  -1.4974140e+00
  -4.9607459e-02  -1.5796149e-01
  -3.6639436e-02   1.7507740e-01
  -9.7237570e-01   7.1935934e-01
   1.0494831e+00   2.4416239e+00
  -1.0355064e+00  -2.4769118e+00
   5.6022250e-02   3.0651207e+00
  -1.0005764e-02   7.5080601e-01
   9.7120346e-01   1.7425169e+00
   1.1341339e+00   1.1002839e-01
   1.0320484e+00  -6.2645247e-01
  -9.8580612e-01   1.4951127e+00
   8.6312315e-01  -1.5313183e+00
   1.0344904e+00  -1.4964325e-01
  -1.0221670e+00  -9.1642925e-01
   1.0028469e+00  -2.0697426e-02
   9.3690862e-01  -9.9029012e-01
   1.0491738e-01  -1.7862225e+00
  -9.7520866e-01   1.7697469e+00
   1.0235623e+00   1.4472801e+00
   5.1051764e-02  -1.3699997e+00
   1.1596583e-01  -2.4667405e+00
   1.0290799e+00  -1.6871875e+00
   9.2580794e-02  -1.5688157e+00
   1.1514357e-01  -1.8670105e+00
  -4.5707850e-02   7.9033913e-01
   8.2631814e-01   9.2669800e-02
  -1.6489237e-01  -6.3422156e-02
   9.0611332e-01   1.4556385e+00
   1.0313443e+00   2.4165574e-01
   1.0190815e+00  -1.5755847e+00
  -9.4478898e-01   7.9608796e-01
  -9.7390687e-01  -1.5943627e+00
  -9.6031435e-01   2.4981378e+00
  -9.4354173e-01  -1.4263446e+00
  -8.3810365e-01   2.5604052e+00
   1.0672107e+00   2.9437910e+00
  -1.0312887e+00  -8.9481792e-01
  -5.1442942e-02   1.1061013e-01
  -2.6158157e-02   1.7633834e-01
   9.6355039e-01  -6.4161051e-01
   1.1523056e+00   1.5982881e-01
   3.6973219e-02  -2.9343343e+00
   1.0554456e+00  -6.4345169e-01
  -4.5794406e-02  -2.1528072e+00
  -1.9791028e-01   3.0724404e+00
  -9.6759326e-01  -9.6959508e-02
  -1.0721078e+00   8.4415854e-01
   8.7705158e-01  -1.1661409e+00
  -9.5388664e-01   2.4927661e+00
   1.0882609e+00   7.1303092e-01
  -1.9697549e-02   8.0617388e-01
  -3.6406229e-02  -1.0898109e-01
   9.5863609e-01  -1.5938919e+00
  -1.0349667e+00  -1.6638504e-01
  -1.0077723e+00   1.6154053e+00
  -1.0257169e+00   2.7242345e-02
  -1.0023456e+00   1.6336447e+00
  -9.5766264e-03  -2.4974322e+00
   7.8823125e-02  -1.5299530e+00
   9.8866905e-01   1.7674114e+00
   9.7868851e-01  -2.4591818e+00
  -8.4325033e-02   8.7294977e-01
  -1.2585843e-01   3.0754010e+00
  -1.0058765e+00   1.0360104e+00
   6.0535133e-02   7.9996005e-01
   5.3019587e-03   2.7131522e+00
   9.8618419e-01   2.9490060e+00
   9.0483967e-01   1.7090720e+00
  -1.0602419e+00   9.1934818e-01
  -1.1684886e+00   2.2925854e+00
  -1.0737461e+00  -6.9650426e-02
  -1.0201362e+00   7.9987381e-01
  -9.6545117e-01   7.6218639e-01
  -4.2451265e-02   3.0252235e+00
  -1.0821344e+00  -2.2063548e+00
   9.4671378e-01   2.3466732e+00
  -1.1251187e+00  -2.1272116e+00
  -9.9719093e-01  -2.8591651e+00
   8.7118908e-01   1.0061367e+00
  -1.1206759e+00   1.4356308e+00
   6.1774505e-02   1.5303703e+00
  -1.1623374e+00   1.6707223e-02
  -1.0577711e+00  -6.2161060e-02
   9.1975519e-01  -8.1569000e-01
   9.6492432e-01   1.8507439e+00
  -1.1484511e+00   2.6100951e+00
   1.0319305e+00  -2.3843500e+00
   1.0699092e+00  -2.8066759e+00
   6.3854314e-02  -1.7174548e+00
  -1.6207283e-03  -2.7653251e+00
  -4.9387370e-02  -7.8755789e-01
  -4.2282128e-02  -1.6721585e+00
  -5.2570678e-02  -8.3808733e-01
  -1.0063570e-01   1.7113829e+00
   9.8694366e-01  -8.9612689e-02
  -9.4959430e-01  -1.5161616e+00
   1.0973782e+00  -1.3991356e+00
  -1.0544060e+00   2.2576316e+00
  -3.0478420e-02  -2.4349461e+00
   5.5921308e-02   2.3652779e-01
  -1.0584652e+00  -5.1365499e-01
  -1.0082273e+00  -2.6263263e+00
  -1.0583326e+00  -7.1612605e-01
  -8.6534806e-01  -6.3358960e-01
   9.3144211e-01   1.5083160e+00
  -1.0266491e+00  -9.5194675e-03
  -7.6357031e-02  -1.6278097e+00
   1.0034935e+00  -5.6613425e-02
   1.0847912e-01  -2.4419618e+00
   1.1099038e+00   3.0646604e+00
  -9.1937741e-01  -1.5060343e+00
  -9.7846136e-01   1.5875474e+00
  -2.6724653e-02  -3.1356195e+00
  -1.0890797e-01  -1.2594497e-01
   9.6719912e-03   8.4633563e-01
  -1.1354457e-01  -1.5947940e+00
  -9.3151324e-01  -1.6881367e+00
  -1.0484732e+00   2.9432211e+00
  -1.0178895e+00  -2.4169788e+00
   9.0305043e-01  -5.7365605e-01
  -9.8304434e-01  -2.9752924e+00
  -1.0252870e+00   7.0475304e-01
   1.1007757e+00   8.2529700e-01
  -2.1706731e-01  -8.9697478e-01
   9.2133928e-01  -2.3156173e+00
  -1.0437976e+00  -2.2591941e+00
   1.0581064e+00   1.1206230e+00
   1.1489357e+00   2.2835756e+00
  -8.6810975e-01  -1.4286370e+00
  -5.8644464e-02  -2.7820426e-02
  -1.1866771e+00   1.5729493e+00
  -9.7331547e-01  -2.4234026e+00
   9.9826496e-01  -8.0795641e-03
   2.4146809e-02  -1.5536683e+00
  -1.0246945e+00  -9.4451314e-01
  -1.0503116e+00   7.5160851e-01
   9.2146561e-01   2.4223241e+00
   3.9831149e-02  -2.9462002e+00
   1.0567807e+00  -2.4455012e+00
  -1.8274326e-02  -1.5251783e+00
   1.0350291e+00  -1.5907456e+00
   5.5877759e-02  -1.1358558e-01
   7.5957708e-01  -2.9803876e+00
   8.3262717e-02   2.8979730e+00
  -9.0230004e-01  -3.0525591e+00
  -1.1156582e+00  -1.7963176e+00
   9.7638870e-01   3.0647403e+00
  -1.0271415e+00  -2.2832569e+00
  -3.9168616e-02  -1.0391865e+00
  -6.2902210e-02  -2.8753351e+00
   9.4479173e-01   2.4531976e+00
  -9.5756092e-01   2.2806651e+00
   8.0091329e-02   7.4965760e-01
  -1.0311948e+00   1.5811820e+00
   9.9459346e-01   1.5263744e+00
   1.0023569e+00  -6.4581366e-02
   4.5735541e-03  -3.7953698e-02
   9.2050342e-01  -3.0718401e+00
  -1.0560366e+00  -2.2650718e+00
   1.0462930e-02  -3.1097743e+00
   1.1349024e+00   1.6266507e+00
   9.6892196e-01   3.0365274e+00
  -1.0970765e+00   2.1990960e+00
   9.0672802e-01  -3.1295495e+00
  -8.4940402e-01   9.9593966e-01
  -9.1815003e-01   7.6971560e-01
  -1.1328823e+00   3.0264258e+00
  -9.6451492e-01   2.1819300e+00
  -1.5719516e-01   2.0829802e-01
   8.3097532e-02  -2.2998262e+00
   5.2766610e-02  -3.0487263e+00
   1.4269785e-03   8.2264697e-02
  -1.0007666e+00  -5.8167954e-01
   1.0324065e+00   6.1583209e-01
   1.5344701e-01  -5.3598674e-02
   1.1186049e+00  -6.1623045e-01
  -9.0570278e-01   2.2717700e+00
   1.0008210e+00  -2.6965441e-02
   1.0650234e+00   2.7664200e+00
  -5.1099296e-03  -9.9689069e-02
   9.7118293e-01   7.2495165e-01
  -9.6700076e-01   8.3156362e-01
  -1.0330268e+00   8.0960795e-01
  -1.1011844e+00   6.1206006e-01
  -9.4529932e-01   3.1242444e+00
  -7.7213847e-02   1.4148788e-01
  -1.0400005e+00  -9.6085497e-01
  -1.1403352e+00   4.5472555e-01
  -9.7121996e-01   1.9652616e-01
   4.9702217e-02  -3.0211808e+00
  -9.9408662e-01  -2.9342547e+00
  -1.0253652e+00  -2.1560263e-01
  -9.5938555e-01  -2.2061955e-02
  -1.0468618e+00  -1.4689448e+00
   1.0172359e+00   2.3059673e+00
  -1.1271728e+00  -2.9105547e+00
  -1.0383927e+00  -1.5361959e+00
  -1.0075728e+00   1.2392763e-01
  -2.1604517e-01  -7.0689228e-01
   1.0494824e+00   2.5433666e+00
  -1.4826562e-01  -5.1820990e-02
   1.0998422e+00   3.1396034e+00
   1.4383285e-01   7.2805281e-01
   1.0802405e+00   2.8252785e-02
   1.0053710e+00  -2.4170149e+00
   7.6345188e-03  -3.1130136e+00
   9.3371666e-01  -1.6677797e+00
  -1.0156091e+00   1.0199549e-01
   1.0349944e+00   1.5514552e+00
   9.5026239e-01  -7.7284231e-01
   7.0185754e-02  -9.5658297e-02
   1.0336409e+00  -1.4262386e+00
  -9.3587379e-02  -1.6333128e+00
   3.4948218e-02   1.5172436e+00
  -4.4511755e-02  -3.0339561e+00
   4.6930979e-02   7.5089121e-01
  -1.0231533e+00  -1.3063107e+00
   9.1139693e-01  -1.4719816e+00
  -1.0558367e+00  -2.4156535e+00
  -5.8616682e-02  -2.2392352e+00
  -3.4446810e-02  -5.5961172e-02
  -8.9152795e-01   1.1924531e-01
   9.5383262e-01   8.9569513e-02
   1.0611604e+00   3.1000642e+00
  -1.1232738e+00  -6.9212258e-01
  -9.6056472e-01  -3.8748504e-01
  -6.8252503e-02   2.3106504e+00
  -9.2468595e-01  -1.2229456e-01
   1.0059947e+00   2.2098634e+00
  -5.6541850e-02  -1.4366495e+00
  -1.0089363e-02  -1.2938589e+00
   9.9890528e-01  -2.9952947e+00
  -2.7815379e-02   2.2269059e+00
   1.4344736e-02   1.6755941e+00
  -5.1759043e-02   8.0329448e-01
   3.7536475e-02  -2.3434862e+00
  -3.6178868e-02   1.7072602e+00
   7.6410949e-02  -7.6244572e-01
   9.3248248e-01  -8.6607277e-01
   6.7241831e-02  -2.1805308e+00
   1.0006161e+00  -1.4996637e+00
   9.4700565e-01   6.8514445e-01
   1.1154525e+00  -1.5002055e-01
  -1.0986054e-01  -8.8358961e-01
   6.6435642e-02  -2.2831309e+00
  -1.1485387e-01   6.7908100e-01
  -1.1110650e+00  -7.4085452e-01
   8.8166320e-01   1.4183566e-01
   1.0117228e+00  -3.0425278e+00
   8.5270312e-01  -2.4240069e+00
   2.3108144e-02   3.0185335e+00
   1.0711267e+00   2.5230991e+00
   4.6323159e-03  -1.5332385e+00
   1.0211712e+00   2.6147968e+00
  -1.0019112e+00  -2.2495271e+00
   7.9997546e-01   1.4939974e+00
  -1.2911250e-01  -2.2508016e+00
   9.8110608e-01   7.7383271e-01
   1.1381163e+00   6.7480807e-02
   2.1257261e-02  -2.3330697e+00
   9.9389807e-01   1.6845589e+00
  -9.4069449e-01   9.4525588e-01
  -1.5635701e-01  -8.1750712e-01
  -1.0415507e+00  -2.1514656e+00
   9.8931372e-01  -1.4795062e+00
  -8.3917779e-01  -2.2442288e+00
   9.1820826e-01  -3.0460724e+00
   3.1768815e-02   1.5436453e-01
   9.7146445e-01   3.1145681e+00
   1.0986829e+00   2.3491813e+00
  -1.0398958e+00   5.4946051e-02
   9.9593356e-01  -3.1065830e+00
  -1.0464642e-01   2.2866913e+00
  -9.5816247e-01  -1.6653999e+00
  -9.3365029e-01  -7.3856290e-01
   9.0046303e-01   1.5587818e+00
   1.3428721e-02  -3.0499457e+00
  -9.8949736e-01   3.0442417e+00
   1.0081709e+00   2.9185231e+00
  -1.0965958e+00  -2.9924558e+00
   1.0211571e+00  -8.7439659e-02
  -1.0512357e+00  -5.6920004e-01
   1.0394198e+00   2.4184458e+00
  -9.4001574e-01  -2.6179837e-01
  -1.1280964e+00  -2.3586773e+00
  -8.9611288e-01  -2.3243740e+00
  -1.0846276e+00   7.4323796e-02
   1.0891216e+00   3.9876603e-02
   9.1036466e-01   6.2268287e-02
  -7.6830276e-02  -1.0984714e-01
  -1.0897658e+00   1.2470422e-01
  -1.0505677e+00   5.9405533e-01
  -1.3716874e-01   1.6129085e+00
  -1.0248976e+00  -3.0981987e+00
   9.3726856e-01  -1.1026425e+00
   8.6483094e-02  -5.7914951e-01
   4.1504947e-02   2.3716666e+00
   5.7549181e-02   8.7997939e-02
  -1.1889640e+00   2.4626784e+00
  -1.1477175e+00  -2.3788345e+00
  -9.7204400e-01   1.6395452e+00
   6.4460254e-03   7.4811026e-01
   1.0888648e+00  -8.9717336e-01
   1.0501189e+00  -8.8990682e-01
   1.1109315e+00   9.6768709e-01
  -9.9865079e-01  -8.2402758e-01
  -9.2786689e-01  -1.0235229e-01
   9.3566499e-01   1.8233887e+00
  -1.0208560e+00   1.9738113e-01
   1.1220733e+00  -7.6776570e-02
   1.1425141e+00   3.0577968e+00
  -4.8775102e-02  -3.0754998e+00
   1.1656481e+00   1.4178827e+00
  -8.5140089e-01   2.8910422e-01
  -1.0176961e+00   1.8574510e+00
   9.0750685e-01  -2.3876268e+00
   9.6786202e-01  -8.3760839e-01
  -9.4211419e-01   7.1730215e-01
  -9.6709221e-02   1.7314094e+00
  -9.5516749e-01  -2.8974335e+00
  -8.9166262e-01  -3.0003977e+00
   1.0465474e+00  -1.5194337e+00
   9.7629968e-01   2.6505582e+00
  -1.0621589e+00   3.0559555e+00
   9.2097196e-01   2.2126926e+00
  -5.9019961e-02  -7.3205978e-01
   9.1613180e-01  -1.6036212e-01
  -9.4446388e-01  -2.2387076e+00
  -1.0496899e+00   6.9685209e-01
  -1.0801819e+00   7.7506464e-01
   1.0758939e+00  -1.3875206e-02
  -8.3402116e-02  -1.0494807e-01
  -1.2886485e-01  -2.1608662e+00
  -9.6418896e-01   8.6247104e-01
   8.8562727e-01   9.1901436e-02
   1.0235472e+00  -7.3000958e-01
  -7.9285033e-02   1.1216141e-01
   7.8165063e-02  -1.6469223e+00
  -1.0488295e+00  -8.9800851e-01
  -1.4150743e-01   2.2415215e+00
   1.0664723e+00  -2.9120533e+00
   9.0588881e-01   4.1928197e-01
  -1.1844065e+00   6.2211666e-01
   4.9175254e-03   3.1244955e+00
  -2.0378872e-01  -8.9468174e-01
  -1.1280834e+00   9.2516213e-01
  -8.8340129e-01   3.0835458e+00
  -1.0333501e+00   1.5526073e+00
   1.0409701e+00   3.0956581e+00
  -3.6847484e-02   8.6841020e-01
  -9.8913957e-02  -1.4991942e+00
  -8.4562314e-02   3.0725108e+00
  -1.0301915e+00   1.7002223e+00
  -1.3612711e-01   4.9461880e-02
  -1.1345857e+00  -2.3461563e+00
   4.8742926e-02  -2.1587967e+00
  -8.6379757e-03  -2.2217577e+00
  -4.6960481e-02  -3.0361389e+00
   2.9495734e-02   1.7533600e+00
  -9.8823336e-01   2.4539964e+00
  -4.2987140e-02   2.5052963e+00
  -9.8174849e-01   2.1902731e+00
   9.7000523e-02   3.1073759e+00
  -1.0638434e+00   3.1008589e+00
   8.6052685e-01  -7.4831034e-01
   9.1775997e-01  -1.6022910e+00
  -9.9562100e-01   9.0562109e-01
   7.7889203e-01   2.1383744e-01
  -9.7746701e-01   7.5007747e-01
  -9.0855648e-01   2.2779196e+00
  -8.9260563e-01  -4.7812040e-01
  -2.1796628e-01  -2.4991784e-02
   8.5651062e-01   1.7344732e+00
   6.3610957e-02   1.7269860e+00
   1.0129878e+00  -7.1659463e-01
  -1.6597130e-02   2.6655263e+00
  -8.6066382e-01  -2.3227683e+00
   9.8623233e-01  -2.9419909e+00
  -3.8863235e-02  -2.2017954e+00
  -1.0260369e+00   1.5885176e+00
   1.0409292e+00  -1.6307726e+00
   9.8258488e-01  -4.1890026e-01
  -1.0573918e+00  -2.4367716e+00
  -1.0122758e+00   2.3495634e+00
   9.3433974e-01  -6.5152419e-01
  -4.2924661e-02  -2.4276734e+00
   9.0242781e-01   9.4105733e-01
  -6.9188160e-02   2.3564397e+00
  -3.4586270e-02   1.4724573e+00
   9.3073998e-01  -8.7829734e-01
  -1.0494344e+00  -8.2044455e-02
   9.0929570e-02  -3.1008904e+00
  -9.9526309e-01  -2.2221404e+00
  -1.0386943e+00  -8.4947143e-01
  -9.7216477e-01  -7.7104396e-01
  -7.1431945e-03   8.1685513e-01
  -1.0351819e+00   1.7972887e+00
  -3.0153836e-03  -7.4622728e-01
  -1.0702939e+00   2.6643646e+00
  -1.0310438e+00  -8.6863144e-01
  -5.8611133e-02  -3.0780463e+00
  -4.0840122e-02   2.4336892e+00
   5.4169394e-02  -1.6174273e+00
   3.7605169e-02   6.9710817e-01
   9.3190224e-01   1.4606233e+00
   1.0979311e+00   8.0027886e-01
   9.4056281e-01  -1.6697540e+00
   9.8725086e-01   8.8640884e-01
  -8.6623079e-01   1.5462698e+00
  -1.1121978e+00   3.0603371e+00
  -1.1096811e+00   1.0755612e+00
   1.0476915e+00  -7.3135354e-01
  -1.0066472e+00  -2.5742355e+00
   1.0630079e+00  -1.5605773e+00
  -8.9487746e-01   2.3775656e-01
  -9.6667191e-01  -3.0303674e+00
  -5.5573547e-02  -7.8058961e-01
  -9.3661543e-01  -1.5680432e+00
   8.7487574e-01   1.5964129e+00
  -9.6667743e-01  -1.6534014e+00
  -9.8174866e-01   1.4335221e+00
  -4.9304140e-02   1.7159306e+00
   9.3992769e-01  -2.1924116e+00
  -1.2046689e-01  -2.2291675e+00
   9.2802379e-01  -1.2944450e-01
  -1.0264241e+00   2.2264286e+00
   4.7348999e-02   2.3114199e+00
   9.3021627e-01   9.1268822e-01
   9.3291628e-01  -6.9418450e-01
   1.0011552e+00   2.0525357e-01
  -1.0464352e+00  -1.7384186e+00
   9.3989212e-01  -5.7031957e-02
   1.0356852e+00   3.7149223e-01
  -4.4627195e-02   1.3251535e-01
  -9.9476605e-01  -7.6097251e-01
  -9.2165583e-03  -2.1790934e+00
  -3.5295266e-02   9.0943296e-01
  -1.0259140e+00  -2.6600180e-01
  -9.9820239e-01   1.4915592e+00
   1.1215017e+00  -3.1148276e+00
   3.5358936e-02   1.4124056e-01
  -2.6853350e-02  -5.0299965e-01
   3.6881129e-02  -1.7387629e+00
  -1.0416822e+00   1.4278033e+00
  -9.1726029e-01  -7.1372171e-01
   1.0329622e+00   1.0878752e+00
  -3.1819067e-02  -8.0689606e-01
   1.0942425e+00   3.0372674e+00
   8.3863941e-02   1.2664988e-01
   9.0144582e-01  -9.4322685e-01
   6.0939019e-02   1.5589866e+00
  -1.1132611e+00  -2.1199453e+00
   8.8479699e-01   2.2772018e+00
   1.0506344e+00  -2.4713764e+00
  -9.9627331e-01  -5.3268102e-01
  -1.0440764e-01   1.6151161e+00
  -1.2540805e+00   8.2538502e-01
   1.0251916e+00  -2.3794401e+00
  -1.1343236e+00  -1.3418722e-01
   1.0391304e+00  -6.4050558e-01
  -1.0008793e+00   8.9280458e-01
   9.9456700e-01  -2.4386890e+00
   1.0559722e+00  -2.1023491e+00
   9.9964002e-03  -5.8932996e-01
   9.4436575e-01   2.5872157e+00
   1.0258254e+00  -2.9558780e-01
   1.1471640e+00   2.2984830e+00
   1.0187149e+00   6.6626244e-01
  -9.2024015e-01   1.2134707e-02
   4.3732675e-02   2.5127274e+00
  -1.0026511e+00  -2.9176824e+00
   9.9855692e-01   1.6441582e+00
  -1.4350378e-01   2.1790467e+00
  -1.6420872e-02  -1.4369109e+00
  -8.4471912e-02  -2.9404036e+00
  -7.3549521e-04  -2.4786763e+00
   4.7485866e-02   2.2288540e+00
  -1.0226446e+00   3.0729429e-02
   1.0039970e+00  -5.4361959e-01
  -1.2074800e-01   1.3669798e+00
  -1.4368458e-02  -2.3572835e+00
   1.0096390e+00   1.7435123e+00
   1.1783686e+00  -2.9871706e+00
  -6.6055673e-03  -1.3754567e+00
   1.0346070e+00   2.1910774e+00
   9.0943819e-01  -8.2321218e-01
  -9.2762159e-01  -2.7405456e+00
  -5.6528216e-02  -2.3333481e+00
   1.0658074e+00  -2.9816828e-02
   3.3495702e-02   1.6604949e+00
  -1.0011122e+00  -5.7642813e-01
   3.4242815e-03  -1.7461344e-01
  -8.8288273e-01  -2.3337460e+00
   1.6052091e-02   6.2950385e-01
  -8.4815144e-01   2.5313306e+00
  -9.5869732e-01  -2.3713948e+00
   9.1206444e-01   2.1976106e+00
   4.3537428e-02   1.5909516e+00
  -9.8357626e-01  -2.7153326e+00
  -9.5560341e-01   2.5769471e+00
  -9.6791393e-01  -1.4247416e+00
   7.1202907e-02  -6.6586058e-02
   4.1322531e-02  -2.4105322e+00
  -9.2588208e-02  -2.0875218e-01
  -1.0777539e+00   1.2608150e-01
   1.1994109e-01  -8.8725909e-01
   1.0411571e+00   1.7200369e+00
   6.1562263e-03   7.4870108e-01
   1.0488019e+00   1.1307242e+00
  -1.0183626e+00   8.5961335e-01
  -8.5959225e-01  -2.3253484e+00
   9.6618240e-02  -1.0021010e-02
  -1.1486223e+00  -2.1028510e+00
  -9.9788865e-01  -7.3267674e-01
  -8.8783055e-01  -2.0713626e+00
   9.7679533e-01  -1.2138420e-01
  -1.0637143e+00   2.3750311e+00
  -5.4926590e-02  -7.0811257e-01
  -5.2886869e-02  -2.4064596e+00
   8.4309979e-01   1.5887781e+00
   7.7613357e-02  -3.0145334e+00
   9.5171406e-01   2.3537450e+00
   1.1546491e+00  -3.0926166e+00
  -8.6752520e-01  -7.0901756e-01
  -6.4434968e-03   2.1747776e+00
  -9.3759065e-01  -7.9974106e-01
   1.0843687e-02  -8.1078656e-01
   8.4473443e-01  -2.2981053e+00
   9.6926228e-01   6.8692323e-02
  -1.0135197e+00  -9.8061123e-01
  -1.1945626e-02  -3.1072623e+00
   1.0076913e+00   1.2440702e-01
   9.9301535e-01  -1.1323854e+00
  -1.1009710e-01   6.4130817e-01
  -1.0853953e+00   9.7097148e-01
   1.0052631e+00   1.2498749e-01
  -1.0530071e+00  -1.6319990e+00
   9.1480496e-01  -1.4965645e+00
   2.3642459e-03   6.0654537e-01
   9.3332564e-01  -1.5413663e+00
  -4.3380103e-02  -2.2002900e+00
  -1.0785586e+00   2.5227516e+00
   1.2265342e+00   9.0032115e-02
   4.6410972e-02   1.5857507e+00
   1.0525341e+00  -6.6709589e-02
   1.0672372e+00   2.8698303e+00
   5.9559020e-03   7.9261560e-01
  -1.1173433e+00  -1.2754704e+00
   6.1118145e-02  -2.4307077e+00
   9.5696902e-01  -4.3095961e-01
   1.2834577e-02   7.2447785e-03
   9.1520211e-01  -7.9185122e-01
  -1.0267448e+00   1.6644280e+00
   1.0041595e+00   1.5382104e+00
  -1.6733922e-01  -2.2678470e+00
   9.4682621e-01   2.9248259e+00
  -1.7900862e-01  -1.4815225e+00
   9.8468992e-01  -2.3906441e+00
  -8.6614708e-02   2.3443951e+00
  -1.0551915e+00   2.4927346e+00
   7.5111131e-02   2.3260075e+00
  -2.6352319e-02  -2.8041636e+00
  -2.5364234e-02   1.3729939e+00
  -1.2508420e-01   1.1946326e+00
  -1.0149434e+00   2.2120145e+00
   7.7330187e-02  -7.6515379e-01
   9.7005846e-01   8.1298591e-01
  -1.0583519e+00  -1.8641818e-02
   9.9321282e-01   2.5877169e+00
  -1.0751065e+00  -9.1078129e-01
   3.6211890e-02   2.4135314e+00
   9.6880023e-01  -1.5294530e+00
   2.4225558e-02   6.7055391e-01
  -1.3736128e-01   8.9250843e-01
  -1.0781345e+00  -9.8651682e-01
  -1.3562365e-01   2.4311577e+00
   4.8925313e-02   2.6439187e+00
  -5.6870688e-02   6.8535209e-01
  -1.0389563e+00  -1.6887095e+00
  -1.0116235e+00  -1.7010490e+00
   1.0278088e+00  -7.1223362e-01
  -2.1122468e-01  -2.3337518e+00
   8.0090992e-01   1.8329441e+00
  -1.1192730e+00  -6.5671597e-02
  -9.2310335e-01  -2.9979823e+00
   1.0832961e+00   1.2944479e-01
  -5.2493516e-02   7.2233146e-01
  -1.0222191e+00   2.3642876e+00
  -1.1229863e+00   7.4865124e-01
  -1.0776749e+00  -1.6221795e+00
   1.0266575e+00   1.7878399e+00
   9.7919349e-01   3.1359395e+00
  -1.6821647e-01  -9.9310912e-01
  -1.1929794e-01  -1.4620210e+00
  -1.0519901e+00   1.6978146e+00
  -1.0295194e+00   1.7362050e+00
   4.7245231e-02   1.6196151e+00
  -1.2037026e+00  -1.4896002e+00
   1.0026126e+00   1.4530341e+00
  -1.0284573e+00  -6.8497082e-01
  -5.5720598e-02   2.4793659e+00
   8.3478968e-01   7.9452424e-01
   2.9027119e-03  -3.0579891e+00
   9.4836697e-02   6.4870540e-01
   1.1506963e+00   2.6447015e+00
   3.0966283e-02  -3.3531182e-02
  -3.9067480e-02  -1.2599276e+00
   8.5214306e-01  -1.0471894e-01
  -2.1002089e-02  -2.4473156e+00
  -9.6166813e-01   1.0528074e+00
  -2.2805708e-02   2.3583801e+00
   4.2034989e-02   1.8417185e+00
  -1.3196203e-01   2.1681908e+00
  -9.5494699e-01  -2.5889120e+00
   1.0168175e+00  -2.4564511e+00
  -2.0058208e-02   2.3187895e+00
  -9.5929123e-01   1.2340854e+00
  -1.1358565e+00   1.4647008e+00
   4.9745274e-02  -2.1374694e+00
   9.0683422e-01  -2.9005415e+00
   1.0032628e+00   8.0330136e-01
   8.7769091e-01   2.7182173e+00
  -1.0273736e+00  -1.5845976e+00
  -1.0827120e+00   4.9951513e-02
  -1.1028086e+00   9.4726519e-01
   1.0880523e+00  -2.3451551e+00
   9.0876002e-01   1.6514577e+00
  -9.7418817e-01  -2.4856379e+00
  -9.5381986e-01   6.8744013e-01
  -1.1484240e+00   1.5776502e+00
  -1.0204877e+00  -9.0131115e-01
   7.3050818e-02  -9.7787397e-01
  -7.5039339e-02   2.5521911e+00
  -1.0092930e+00  -8.6803043e-01
   1.0510600e+00   3.1232710e+00
   1.0096518e+00  -3.0581932e+00
  -2.8877392e-02   1.0123829e+00
  -1.2381797e-01   1.5614612e+00
   9.8084785e-01  -1.5403342e+00
  -9.7030613e-01  -1.3199787e-01
   9.5577050e-01   2.3420751e+00
  -1.1034212e+00   8.0831327e-01
  -8.9592387e-01   2.2647846e+00
  -9.4562370e-01  -1.6013632e+00
  -1.0019518e+00  -8.6696510e-01
   9.8469145e-01   1.5660636e+00
  -1.0722174e+00   1.1951178e+00
   1.0453368e+00  -6.5790477e-01
  -7.8070922e-02  -2.2902419e+00
   1.0159489e+00  -1.6695404e+00
  -4.2810415e-03  -2.8577859e+00
  -9.6667722e-01  -3.0917498e+00
   1.0479827e+00  -2.2759478e+00
  -1.0586473e+00   1.4876644e+00
  -9.8417689e-01  -7.2206085e-02
   1.0056280e+00   1.5873562e+00
   4.7041411e-02   3.7449169e-02
   7.6510848e-02   2.4727201e+00
   8.9849673e-01   1.3220716e-01
   1.0901403e+00   1.5857739e+00
  -1.1113953e+00  -8.0247192e-01
   2.6706375e-02  -2.2588843e+00
   1.3076068e-01  -1.5916848e+00
   9.6475288e-01   8.2857563e-01
   1.2916162e-01  -2.1537554e+00
  -1.1237948e+00   2.9361007e+00
  -1.2481123e-02   2.1988261e+00
   4.1515282e-02  -7.9149501e-01
   9.8113410e-01   2.5041799e+00
   1.0922463e+00  -5.4354988e-01
   1.5794256e-01  -1.4078557e+00
   9.7102512e-01   8.5535251e-01
   1.1500838e+00  -1.4857496e+00
   9.8813174e-01   3.1094135e+00
  -9.9509330e-01   2.4919859e+00
  -1.1667527e+00  -2.1774057e+00
   5.5790829e-02   5.8349000e-01
   1.1191007e+00   7.9399933e-01
  -1.0087420e+00  -2.3349023e+00
   9.6200934e-01   2.3480801e+00
  -8.3425229e-02  -5.1477421e-01
   9.0647789e-01   9.0228205e-01
   1.2111753e-02   2.5051014e+00
   1.0603492e+00   7.1488968e-03
  -1.0810426e+00   2.5548923e-01
   7.6451322e-02   2.3852662e+00
   2.7918134e-02   7.7922184e-01
  -5.9769847e-02   1.3743442e-01
  -9.6285721e-01   9.5667938e-01
   1.0160796e+00   8.0483100e-01
  -1.6343275e-02  -7.6006469e-01
   1.7265898e-02  -1.5706255e+00
  -9.6438562e-01  -1.9762824e+00
  -1.0145720e+00   7.8841557e-01
   1.0634925e+00   2.0850487e+00
  -1.2586998e+00  -6.5057821e-01
   8.4059592e-01  -1.8830748e-01
  -1.1853352e+00   7.9260924e-01
  -1.0832271e-01   1.5789736e+00
   1.0021356e+00   1.0406162e+00
   1.0626778e+00  -2.3585650e+00
   2.7333958e-01   2.5473091e+00
  -1.0761639e+00   2.3490319e+00
   8.5990554e-02   1.7333810e+00
   9.2724026e-01   2.6586602e+00
   9.4623068e-02   5.0242860e-01
  -1.0287383e+00   7.5316311e-01
  -9.8038411e-01   2.5382708e+00
   1.0276068e+00   1.7259337e+00
   9.3959150e-01  -8.3546687e-01
  -9.2806439e-01   1.4922656e+00
  -9.2449638e-01   2.9054115e-01
  -1.1421103e+00  -2.9359691e+00
  -1.0242423e+00   3.9095882e-01
   9.5551629e-01   7.1674223e-01
  -3.2425609e-02  -2.1901026e+00
   1.0561885e+00   7.1014778e-01
  -9.7777972e-01  -2.3129010e+00
   9.7228062e-01   3.1341254e+00
  -3.6988373e-02  -2.4326394e+00
   9.5178433e-01  -8.0010735e-01
  -9.5879154e-02  -7.1251507e-01
   1.0039432e+00  -3.0269633e+00
   8.8747113e-01   9.1344264e-01
  -8.0388380e-01   1.5311013e+00
   9.7303144e-01   1.8403357e+00
   2.0568941e-01   9.9903926e-01
  -6.6051643e-02  -1.8614060e+00
  -1.7662537e-01   2.5192666e+00
   9.1900837e-01  -2.3581598e+00
   2.1330638e-02   3.1063119e+00
  -8.9619042e-01   9.3513187e-01
   9.7739764e-01  -1.4290256e-03
   3.9682787e-03  -1.7236600e+00
  -1.1602241e+00   1.7038763e+00
   2.4803088e-03  -2.9077954e+00
  -1.0713295e-01   1.5842756e+00
  -1.0948617e+00  -8.8602358e-01
   4.8635975e-02   9.7699817e-02
   1.0520606e+00  -2.8274939e+00
   9.7343078e-01  -2.9806031e+00
   9.4062577e-01   1.6432933e+00
  -1.0219792e+00   7.6843975e-01
   8.6093212e-01   2.2712730e+00
  -1.0184397e+00  -2.9379308e+00
   9.8818470e-01   2.2733842e-02
   1.0671353e+00  -2.0388608e+00
  -2.0784061e-01   1.6156871e+00
   6.7694923e-02   1.3886380e+00
  -1.0853308e+00  -7.7794484e-01
  -9.0338116e-01  -7.2021696e-01
  -1.1629662e+00  -9.6634633e-03
   1.1288280e+00   1.5443831e+00
   1.0752877e+00  -2.2650501e+00
  -1.6066188e-02   6.2029079e-02
   6.9326315e-02   2.5655791e+00
   1.0331802e+00   2.2962462e+00
  -1.1342183e+00   3.0825050e+00
   9.2578961e-02   9.2644092e-01
   9.0122018e-01  -2.3104254e+00
  -1.9111101e-02   2.6530936e+00
   9.3413763e-02  -1.3560411e+00
  -1.0132336e+00   2.2985923e+00
  -9.2420718e-01  -2.9105841e+00
  -3.2259626e-02  -2.6123249e+00
   1.0590168e+00  -2.1814311e+00
  -8.9839190e-01   1.1189986e-01
  -8.7086806e-01  -6.8185350e-01
  -8.3507064e-01   2.0913941e+00
  -5.5535559e-02   1.8093907e-02
  -8.8008043e-01  -2.2639839e+00
   8.8906272e-01   3.1123741e+00
  -9.8829004e-01  -2.3532580e+00
  -9.1764355e-01  -3.1255766e+00
  -6.1200901e-02   1.5947005e+00
  -1.0705812e+00   1.0165360e+00
  -1.0291315e+00   1.0154802e+00
  -1.7861025e-01  -1.4145424e+00
  -9.6503221e-01  -1.4391693e+00
   1.0531683e+00   4.0125815e-02
  -9.8964226e-01   2.5973650e+00
   9.4359167e-03  -2.1849407e+00
  -1.0055466e+00   3.0429538e+00
  -1.0976046e+00   1.5667401e+00
  -1.0034052e+00  -9.0985267e-01
  -5.3037903e-02   1.5243748e+00
  -9.2928241e-01   2.6101789e-01
  -7.9648649e-02  -1.1564904e+00
  -9.8287658e-01   6.7423702e-01
   5.0522128e-02   1.1409827e-01
   8.0824562e-01   1.6730046e+00
  -2.2770152e-01   1.5801574e+00
   5.1985084e-02   2.4045520e+00
   1.0414812e+00   2.3636997e+00
   9.9164330e-01   2.2971217e+00
  -9.3761041e-01   1.5686759e+00
   9.8035028e-01  -1.6770492e+00
   1.1468376e+00   7.9792497e-02
   9.2943243e-01   5.4960965e-01
   4.6468468e-02  -1.4804090e+00
   1.0928020e+00   4.7273430e-01
  -5.6349579e-03  -2.9273164e+00
  -1.0635403e+00  -3.1186812e+00
  -1.1172318e+00  -3.1128891e+00
   9.9191101e-01  -6.5108627e-01
  -1.0488548e+00  -5.8782702e-01
  -1.0081791e+00   9.4791814e-02
   1.0301452e+00  -7.2827376e-01
  -1.0308461e+00  -3.0929000e+00
   9.4059715e-01   3.0236606e+00
  -1.0884790e+00  -5.8805860e-01
  -1.0519040e-01  -1.4851375e+00
  -1.1767015e+00   6.2243201e-02
  -1.0597813e+00  -2.9211663e+00
   1.6229551e-01  -2.4910869e+00
  -1.0835154e+00  -7.5598064e-01
  -1.0139589e+00   2.3601646e+00
   9.5511500e-02  -5.5268438e-01
  -1.1026587e+00   9.2718729e-01
  -1.0139193e+00   1.5799898e+00
   9.8252605e-01   1.8172532e+00
   8.0800350e-01  -6.6772447e-03
  -1.0566000e+00  -6.3140654e-01
  -1.0258020e+00   1.6022299e+00
   9.1849732e-01  -2.6776223e-02
  -1.1611115e+00  -2.6560720e+00
   5.5541732e-02   1.5686393e+00
   8.6969948e-01  -2.2460397e+00
  -7.6586114e-02  -7.3771346e-01
  -1.0828423e+00  -4.8678285e-02
  -4.0498663e-02  -7.9837146e-01
  -9.5355774e-01  -1.5598213e+00
  -1.2081058e+00   3.1275125e+00
   8.8360733e-01   8.7116979e-01
  -1.0189406e+00   7.7369682e-01
   1.0865466e+00   8.5231076e-01
   8.9856227e-01  -8.1012961e-01
   9.5122940e-01  -2.1166431e+00
   1.0349374e-01  -1.5823326e+00
   1.1797762e+00   3.2087060e-02
   2.3423161e-02  -2.2390323e+00
  -1.0869524e+00   1.5277180e-01
   1.0439426e+00  -2.4829662e+00
   1.7021474e-01  -5.4296381e-02
  -1.0121886e+00   1.0315920e+00
   1.1102099e+00   6.0716509e-01
   1.0211651e+00   2.1038362e+00
   9.9418408e-01  -1.6739214e+00
  -1.1058950e+00  -2.2210077e+00
   3.9229202e-02  -3.0382275e+00
  -1.1772339e+00  -2.2838210e+00
   1.0621689e+00  -1.4874975e+00
   1.1127371e+00  -8.8270385e-01
   9.9152579e-01   1.7400316e+00
   9.1695492e-01   1.6774211e-02
  -1.1111600e+00  -1.6064804e-01
   1.0740777e+00  -5.7874451e-01
   9.3307163e-01   3.0258446e-02
  -1.1558299e-01   1.6870209e+00
  -1.0423380e-01   2.4508191e+00
   9.9419464e-01  -1.4365545e+00
  -1.1526350e+00  -2.2249922e+00
   6.9216941e-02  -1.3599920e+00
  -3.1475641e-02   1.4181035e+00
  -1.0619278e+00   6.3814506e-01
  -1.5174292e-01  -2.9834273e+00
   9.2372287e-01  -1.5633645e+00
   3.7611895e-02   1.7379525e+00
   8.9642187e-01   2.5088329e+00
  -1.0428811e+00   1.5468162e+00
  -1.0163795e+00  -1.6893792e+00
  -1.0076002e+00   2.1433282e+00
  -2.8112298e-02  -3.1158626e+00
   9.5163929e-01   1.4200060e+00
  -9.4135224e-01   1.7177998e+00
  -2.3685379e-02  -5.3533832e-02
   1.3509491e-01   2.2462026e+00
  -1.1994907e-01   2.2487033e+00
  -1.0533721e+00   8.6308392e-02
  -6.1602483e-02  -1.5571974e+00
  -1.0795020e+00   1.6780103e+00
  -1.2530905e-03  -1.0780171e+00
  -1.3222358e-01   8.4407988e-01
  -1.0849742e+00  -1.7426533e+00
   1.0510384e+00  -4.3494969e-02
  -1.1405003e+00   2.4003154e+00
  -1.0278667e+00  -2.6530240e-01
   1.5397263e-02  -6.7596532e-01
  -3.4767671e-02  -2.3426265e+00
   9.2614321e-01  -5.4774508e-01
   1.0250443e+00   2.4914248e+00
   2.0688533e-02  -7.0535715e-01
  -9.8396945e-01  -3.4169581e-02
  -9.2819215e-01   3.0975146e+00
   5.9729516e-02   2.3919021e+00
   2.2877658e-02  -1.4293798e+00
  -2.0281807e-02  -2.3639408e+00
   1.0428741e+00  -1.5091101e+00
  -9.1547608e-01   9.3323503e-01
  -1.0407290e+00   2.4631911e+00
   1.0195559e+00  -1.4802902e+00
  -6.1407105e-02  -7.5557696e-01
  -1.0805479e+00  -3.0559625e+00
   1.0178299e+00   9.6322715e-01
  -1.0672994e+00   1.6231036e+00
  -9.3418754e-01   1.2692571e-01
  -1.1251405e+00  -1.4610189e+00
  -1.0979243e+00   3.0868877e+00
  -1.0067472e+00  -3.1174922e+00
  -8.5452822e-01  -1.4129502e+00
   1.0689227e+00  -2.3385587e+00
  -9.0671207e-01   2.1533408e+00
   6.4102413e-02  -1.4831206e+00
  -8.7552926e-02  -3.0290937e+00
  -8.3555737e-01  -1.8655496e+00
   1.0000570e+00  -1.5611967e+00
  -1.1129899e+00   1.4389832e+00
   9.3026377e-01   7.2919011e-02
   8.2239838e-01  -6.9290354e-01
  -5.4048421e-02  -2.3004125e+00
   3.2942008e-02   2.2902091e+00
   1.0940989e+00   3.1100726e+00
   1.1277897e-02   2.5297814e+00
  -1.1476890e+00   9.3813250e-01
   1.0380056e+00   1.5685727e+00
   1.0612207e+00  -1.0041265e-01
  -1.0181525e+00  -2.9051259e+00
  -2.5424832e-02  -1.4299755e+00
   9.9600197e-01  -2.6167420e+00
  -3.2989337e-02   7.3002049e-01
   1.3600035e-01  -2.9815029e+00
  -3.9605396e-02  -3.0373396e+00
  -9.7961479e-01  -6.9586393e-01
  -1.0338469e-01   2.3176515e+00
  -6.0599700e-02   9.4207196e-03
   1.5162441e-02   2.1882185e+00
  -1.0396129e+00  -4.7958292e-02
   8.9819481e-02  -3.2801727e-01
  -1.0124015e+00  -6.9873450e-01
   1.0338608e+00   9.4584778e-01
  -8.7940480e-02   6.9131077e-01
   8.8191411e-01   8.6645236e-01
  -1.2891843e-01   2.3177437e+00
  -1.2255289e-01   1.4321503e+00
   7.1854363e-02  -7.5453490e-02
   8.7258437e-01  -2.2951238e+00
  -9.8877084e-01  -6.7080953e-01
  -1.2097550e+00  -3.1068872e+00
   1.0130344e+00  -1.7512611e+00
  -2.0261685e-01   9.4217479e-01
  -1.3342809e-03   6.9850433e-02
   1.1586476e+00   3.0126885e+00
   9.7677227e-01  -2.4094489e+00
   9.1526835e-01   7.5441832e-01
   9.9183568e-01   2.3109193e+00
  -9.9926426e-01  -8.2829743e-02
   9.6647397e-03  -1.4321108e+00
   8.3699944e-01   2.1142234e+00
   1.0845055e+00   2.4750364e+00
  -9.9511039e-01  -3.0052074e+00
   5.0936029e-02   1.4728963e+00
  -2.5531261e-02  -3.1127092e+00
  -9.8578356e-01  -7.3436541e-01
   8.4974833e-02  -1.4209799e+00
  -9.8098737e-01   2.3707173e+00
   9.6889417e-01   5.3028871e-01
   9.4587500e-01  -3.0182113e+00
   9.1814153e-01  -2.9170479e+00
  -7.4152147e-02   7.1135159e-01
   9.1779503e-01  -2.8750209e+00
   1.0045005e+00  -1.6091465e+00
  -1.0888336e+00   1.6352163e+00
  -3.0939276e-02   1.6325815e+00
   1.3157916e+00   2.7688568e+00
   3.5054820e-02   2.1569213e+00
  -8.2037236e-02   1.4992227e+00
   4.5556267e-02   1.0559933e-01
  -1.8839769e-01  -2.3393272e+00
  -9.2100414e-01   8.5956157e-01
  -1.0072884e+00  -1.3950758e+00
  -1.0015103e+00   3.1361639e+00
  -2.6568294e-02  -2.2215649e-01
  -2.7852019e-02   8.3950362e-01
  -1.0398453e+00  -5.0855726e-01
   9.5332682e-02  -7.1640773e-01
  -3.8186672e-04  -6.6261767e-02
  -9.0562268e-02   8.0760531e-01
  -9.3955008e-01   9.5637801e-01
  -8.2641908e-02   1.5288180e+00
   9.9880302e-01   1.5161616e+00
  -9.1239032e-01   1.5236128e-01
   1.0466718e+00   8.3528647e-01
  -2.6281429e-02  -3.2696830e-02
   9.7633898e-01   2.4349206e+00
  -1.0357755e+00   1.5139474e+00
  -9.3007035e-01   1.5954751e+00
   9.3548617e-01  -2.1468417e+00
   7.4850297e-02  -2.2642638e+00
  -1.0217357e+00   2.4886526e-01
   5.1948981e-02   3.0607214e+00
  -1.1540894e-01  -3.0500193e-02
  -1.0809973e+00   1.7871498e+00
   8.6656565e-01  -2.3348314e+00
  -1.0450445e+00  -7.4679959e-01
  -1.0424647e+00  -1.5648969e+00
   2.2184509e-03   1.2842336e+00
  -1.1269121e+00  -8.6388712e-01
  -8.2718028e-01   8.4658786e-01
  -9.6158060e-01   1.9895707e-01
  -6.8255781e-02  -2.2841368e+00
   2.2375483e-02   1.4745208e+00
  -1.1074359e+00   7.4615346e-01
   9.2473176e-01  -3.0475167e+00
  -1.1146089e+00   7.7166733e-01
   2.5845064e-03   3.1375612e+00
  -1.0793191e+00  -1.3844727e+00
   1.2085738e+00   1.6634291e+00
  -1.0402459e+00   4.2888358e-01
  -2.0678652e-01   1.7321124e+00
   1.0054416e+00   2.4943471e+00
   8.9642058e-01   1.7288038e+00
  -7.4806437e-03  -6.3197824e-01
  -9.9992344e-01  -2.2075697e+00
   9.5990619e-01  -6.4221702e-01
   9.4647495e-01  -2.9350151e-01
  -8.6303167e-01   2.2804551e+00
  -5.4841200e-02  -6.7621117e-01
  -1.1186881e+00  -3.0821498e+00
   9.8170528e-01  -1.9137340e+00
  -5.8190759e-02   1.5915166e+00
   9.8786662e-01  -1.0030700e-02
  -1.1417047e+00   3.0331336e+00
  -9.1490493e-01  -2.5518168e+00
  -1.0311163e+00   6.8063625e-01
  -9.7974205e-01  -7.3961497e-01
  -9.5854840e-01  -3.0306866e+00
  -2.5396730e-02   3.0297175e+00
  -1.0160943e+00  -2.4835761e+00
  -3.8748425e-02  -1.5655047e+00
   9.7516326e-01  -7.5925322e-01
   1.0591700e+00  -1.5065306e-01
  -1.0550778e+00  -2.9411191e+00
  -9.3644483e-01   8.1347416e-01
   2.4514195e-02   1.5434450e+00
  -9.2569817e-01  -8.2455778e-01
   1.0055643e+00  -3.4579289e-03
   1.0308451e+00   1.7380963e+00
  -8.6495964e-01   3.0975770e+00
   5.1518499e-02   2.3128952e-02
  -3.5756760e-02   5.9387606e-02
   9.5768509e-01  -8.3887649e-01
  -8.5498629e-02  -2.9993486e+00
   9.0666520e-01   9.7199565e-01
   1.1117194e+00  -1.6050809e+00
   9.8682909e-01  -5.7900369e-01
  -2.8781374e-02  -1.5729206e+00
  -1.0461955e+00   1.4062294e+00
  -1.0035635e+00  -2.4197043e+00
  -1.0109972e+00  -2.2423969e+00
   1.0870757e+00  -1.6871370e+00
   9.9957236e-01  -3.0557206e+00
   6.6956788e-04   1.4962018e+00
   1.0247415e+00   1.5637220e+00
   1.0768630e+00  -1.5810599e+00
   9.6277447e-01  -1.3151068e+00
  -8.7201986e-01   1.5767839e+00
  -4.4612661e-02   8.9245247e-01
   9.9898910e-01   9.9502357e-01
  -3.4216025e-02  -9.1290252e-01
  -5.4236858e-02   9.0092120e-02
   3.4199157e-02  -1.6145754e+00
  -1.6334785e-01   3.1384476e+00
  -9.6899847e-01  -2.2336821e+00
   1.0122644e+00  -6.1426143e-01
  -1.0813499e+00   2.3856461e+00
  -1.0188590e+00  -9.0305401e-01
  -1.1119321e+00  -1.6031893e+00
  -5.0160813e-02  -3.0554419e+00
   5.3373466e-04   1.6625495e+00
   7.5145593e-02  -5.2714781e-01
  -1.7862402e-01   2.4506356e+00
  -1.1646509e+00   1.5228261e+00
   8.8604111e-01  -8.4857326e-01
  -1.0489633e+00   1.7134477e+00
  -1.0100682e+00  -1.3741995e+00
  -1.5863721e-02   7.7004179e-01
   1.0423523e+00  -2.1284763e+00
  -1.0789120e+00  -1.8143912e+00
   9.9858665e-01   2.4608073e+00
  -1.0930524e+00   2.4626222e+00
   9.7329492e-01   2.3270227e+00
   8.3012440e-02  -2.5435647e+00
   1.0393749e-01  -8.6759602e-01
   9.1235980e-01  -1.7609247e+00
   9.3646975e-01   1.6913795e+00
  -8.9529660e-01  -1.6234267e+00
   1.6593173e-01   1.5682995e+00
  -1.0857344e+00   2.3931255e-03
  -9.7852605e-01  -2.9796965e+00
   9.5648602e-02  -1.5655242e+00
   1.6160189e-02   1.4571381e+00
   9.9806078e-01   2.1348941e+00
  -1.3788718e-01   1.2039469e-01
   9.3332113e-01  -5.8458861e-01
  -1.0482068e+00   2.5380394e+00
   1.0936010e+00  -2.0348972e-01
  -9.8157256e-01   2.4932556e+00
  -1.7800147e-02   1.0843189e+00
  -1.0969191e+00  -7.3256720e-01
   9.6376859e-01  -2.2088718e+00
   9.3561418e-01  -6.7639606e-01
  -1.1839744e+00   1.0578272e-01
  -1.4547287e-02  -3.1352082e+00
   9.1263096e-01   7.2013289e-01
  -1.1677524e+00   1.7075589e+00
  -1.1322190e+00  -2.3312499e+00
  -1.6077728e-01   6.3363369e-02
  -1.0163427e+00  -1.6091993e+00
  -8.9305107e-01   9.9188020e-02
  -1.1260468e+00   9.8711218e-01
   9.6847571e-01  -2.1902291e+00
   7.1967579e-02   2.3393029e+00
  -9.6894971e-01  -2.2399617e+00
   1.1044595e-01  -2.4111063e+00
   5.8646923e-02   2.3131904e+00
   9.4175719e-03  -2.3962126e+00
   3.2449026e-02  -1.0927648e-01
  -4.9562629e-02   1.6512494e+00
   9.4492503e-01   2.9797840e+00
  -9.8256016e-01  -9.1649798e-01
   1.0168759e+00  -1.5080534e+00
   9.9703425e-01   2.6001416e+00
  -9.3355617e-02  -5.5955705e-01
  -1.6451553e-02   2.3028064e+00
  -9.4148894e-01  -3.0623331e+00
  -9.8108071e-01   2.3647938e+00
   1.0091452e+00   2.2833358e+00
  -9.3702072e-01   1.7238078e+00
  -8.8460941e-01  -1.1655168e-01
   1.3475814e-02   1.6471932e+00
  -5.6454840e-02   2.9019675e+00
   1.0144940e+00  -3.1008206e+00
   9.7474750e-01   2.4058110e+00
   4.7080350e-02   1.9732781e+00
  -1.2471202e-01   5.1861958e-01
   2.1439184e-01   2.2662250e+00
   8.9169685e-01  -5.4077027e-01
   9.0195328e-01  -7.3034111e-01
   3.8328026e-02   3.0132385e+00
   1.1388017e-01   1.6038495e+00
   8.8086692e-01   3.0248301e+00
  -1.0492848e+00   4.5190436e-01
  -1.0823889e+00   3.0605195e+00
  -1.3838278e-01   7.6201572e-01
  -1.4213414e-01   2.9737711e+00
  -1.3324904e-02   1.1840472e+00
   1.1328666e-02   1.6541424e+00
  -7.9401836e-02  -3.1227858e+00
  -9.6705614e-01  -8.0459873e-02
  -1.0757999e+00  -1.9257405e-01
  -9.6623789e-02  -1.6001620e+00
  -9.8213699e-01  -8.5961867e-01
   9.9259880e-01   1.7548915e+00
   5.0334946e-02   7.5679768e-01
  -1.0154983e+00  -3.0500713e+00
   9.9082664e-01   2.5367997e+00
   1.0038066e+00  -2.5091665e+00
   2.8079757e-03  -2.2839405e+00
   9.0894313e-01   1.4805568e-01
  -8.4399175e-02   2.9655880e+00
   1.1158334e+00   1.7329562e+00
  -1.0919486e-01  -2.4886469e+00
   1.1461554e+00   2.3269648e+00
  -9.9901053e-01  -1.3273983e+00
   3.6602610e-02   7.0533114e-01
  -1.1801938e+00   2.3899012e+00
   1.0868190e+00   8.4884745e-01
   9.6560107e-01   2.9280162e+00
  -8.7022351e-01   7.4228206e-01
  -1.0153703e+00   7.5371386e-01
  -6.0893280e-02  -2.4527205e+00
  -9.5300080e-01  -1.7083605e+00
  -1.0570556e+00   2.8073633e+00
  -1.0202226e-01   7.2205453e-01
   9.3844595e-01  -3.0783806e+00
  -3.8307588e-03   6.2723935e-01
   8.4797975e-01  -2.9285597e+00
  -1.0666865e+00   2.3254905e+00
   8.6533259e-01  -7.7015506e-01
  -9.7301007e-01  -2.4536406e+00
  -9.9410888e-01  -6.9228269e-01
  -9.5279789e-01   8.1716147e-01
  -1.1224704e-01   4.7121532e-02
   9.0526169e-01   9.8274670e-02
  -9.9111617e-01   2.9370192e+00
   1.2064726e-02  -2.4372413e+00
   1.1981454e+00   9.8863233e-01
  -1.6943714e-01   6.0756849e-01
  -1.1660642e+00  -3.0219451e+00
  -1.3721954e-01   2.4705010e+00
   8.2289999e-02  -2.3140860e+00
  -8.9990819e-01   2.9989584e-03
  -9.5162500e-01   2.1970883e+00
   9.7781514e-01   6.9572485e-02
   1.4579143e-01   7.0036200e-01
  -6.5241725e-02  -3.0677729e+00
   1.0100812e+00  -8.8089995e-01
   9.1654640e-01  -6.2874732e-02
   7.9665167e-02  -6.9628373e-01
  -1.1011916e+00  -2.1287441e+00
   9.1708981e-01  -7.0197572e-01
   1.0424171e+00  -9.4674111e-01
  -4.0196625e-02  -1.6808896e-02
   1.0021249e+00  -2.2005702e+00
   1.0665955e+00   2.0878068e-01
   3.7063290e-02  -7.3802647e-03
  -2.9942698e-01  -1.6060275e+00
   1.0676117e-02   2.2548982e+00
   1.0635737e+00  -8.4253335e-01
  -5.4613818e-02   7.9891344e-01
  -4.3212801e-02  -7.1575555e-01
  -1.0120975e+00  -3.0396821e+00
  -1.9069486e-02  -2.5866550e+00
   2.2393536e-02   1.0150040e+00
   1.0668675e+00   1.4843320e+00
   1.0077134e+00  -2.9002971e+00
   8.9805977e-01   9.7769374e-01
  -2.6853621e-02   3.9457942e-02
  -4.9606786e-03  -2.2449950e+00
  -8.8544023e-02   2.5023449e+00
   9.2902270e-01   2.2528018e+00
   9.2193843e-01   3.8432887e-02
  -1.9992327e-02   1.6348561e+00
   8.0296133e-02   2.0970221e+00
   9.8902408e-01  -4.6866662e-02
   8.7998701e-01  -1.5961825e+00
   1.0685962e+00   2.2175972e+00
  -9.4621963e-01   1.4219336e+00
  -1.0461486e+00   2.2356351e+00
   1.0387071e+00   1.6257495e+00
   1.0284572e+00  -2.4715600e+00
   1.0518751e+00   3.0562127e+00
  -1.0310375e+00  -1.7011166e+00
  -8.6342437e-02  -1.1533947e+00
  -9.8633677e-02  -1.7365321e+00
   2.4183545e-02  -8.1973415e-01
   1.0327167e+00   9.6910625e-01
   7.8109291e-02   2.3195033e-01
   1.0022923e+00   2.1503023e-01
   9.0936258e-01  -9.1458376e-01
  -1.0480889e+00  -1.6587246e+00
   1.0797385e+00   1.4024512e+00
   1.1279750e+00  -1.3227123e+00
   9.8862025e-01   2.3760145e+00
   2.2617902e-02   1.4054331e+00
   9.0036783e-01   1.7446758e-01
   1.0843379e-01   2.2060171e+00
  -9.8139637e-01   1.0755604e+00
   9.0216429e-02  -2.1954679e+00
  -1.0164955e+00  -3.1036737e+00
  -1.1892376e-01   2.3420004e+00
  -1.3119638e-01  -1.0208719e+00
   6.6919706e-03   1.5717079e+00
   9.8097066e-01  -2.5832153e+00
  -9.2988473e-03  -8.7716512e-01
  -1.1880025e-02  -3.1047782e+00
   2.0268872e-02   1.5422313e+00
   1.1235314e+00   7.2771197e-01
  -1.1148461e+00   5.3390385e-04
   9.1662359e-01   5.0641202e-02
   4.3507405e-02   1.5959711e+00
   7.5904859e-01  -9.0333262e-01
  -3.8508396e-03  -5.0984085e-01
   1.0218815e+00  -8.9974525e-01
  -1.0317259e+00  -8.4504413e-01
   1.0419858e+00  -1.7651567e+00
   5.2694447e-02   1.0889891e+00
   1.0456197e+00  -1.5445140e+00
  -9.2235840e-01  -1.4132441e+00
  -7.9223247e-02  -1.0166358e+00
   1.0170952e+00   1.4903294e-01
  -1.0416365e+00   1.1942350e-01
  -1.1865810e+00   9.5740414e-01
   6.1402893e-02   2.3419007e+00
  -4.2324829e-02  -2.3294455e+00
   4.1727574e-02  -1.3648158e+00
   9.3747438e-01  -2.8595498e+00
  -4.0551046e-02   1.4952949e+00
  -1.0203365e+00  -2.0156905e+00
   9.4449896e-01  -5.1119967e-01
  -1.1022738e+00   1.5244361e+00
  -9.4403779e-01   1.3631413e+00
   9.7971233e-01   8.4175980e-01
   9.9352839e-01   9.2048074e-01
   1.0754700e+00   9.5162546e-01
   5.3041008e-02   2.9404397e+00
   9.9767367e-01  -2.3601899e+00
   1.1049095e+00   8.0887402e-01
  -9.9326360e-01  -5.7210374e-01
  -1.0923587e+00   2.5984451e+00
   9.4945363e-01  -1.5182473e+00
  -7.8893949e-02   9.8089284e-01
   1.0062810e+00  -9.6097489e-03
   8.4274374e-01   7.9943509e-01
  -7.9594044e-01  -2.4493891e+00
   1.1224184e+00  -9.8344017e-01
  -9.1940523e-01   1.6434208e+00
   9.8751901e-01   6.2061420e-03
  -2.7039283e-02  -3.1409530e+00
   2.5939949e-02  -2.9563411e+00
   9.2897910e-01   9.7819135e-01
  -1.0205868e+00  -1.2978810e+00
  -1.0555184e+00   2.9244001e-01
   1.2585080e+00   9.1300176e-01
   1.0064499e+00  -1.7923705e-01
   9.6473209e-01  -2.2280418e+00
  -9.5520163e-01   3.0552664e+00
  -3.7748006e-02  -2.9990276e+00
  -1.1063253e+00  -1.4491125e+00
  -1.0595543e+00   2.7692687e-03
  -1.0179626e+00   1.5159199e-01
   1.0604358e+00   7.8560099e-01
   1.0208066e+00   3.1073022e+00
   9.3472233e-01   1.6524848e+00
   1.0622487e+00   8.3138580e-01
   1.0754111e+00  -2.2899214e+00
   1.5687745e-02   2.9993487e+00
  -1.0026240e+00   1.8432505e+00
  -9.8564860e-01  -1.5516722e+00
   8.4801314e-01   2.5559821e+00
  -9.8403037e-01  -1.4928955e+00
  -1.0495992e+00  -2.2951571e+00
  -6.0802244e-02   2.1728083e-01
  -6.7424114e-02  -8.7695809e-01
  -9.9400027e-01   1.7026448e+00
  -1.0497884e-01   2.2808820e+00
  -1.0156314e+00  -3.1250331e+00
  -1.0434616e-01  -2.5253873e+00
   1.0924313e-01  -7.8361581e-01
   9.3671390e-01  -3.1029829e+00
  -1.0730620e+00  -2.8977931e+00
   1.2081674e-02   1.3489820e+00
  -1.1096225e+00  -2.9602513e+00
  -1.1326472e+00   5.6357236e-02
   2.1100501e-03  -2.4731093e+00
  -1.0551879e+00   3.0704837e+00
  -1.0048415e+00  -3.1199506e+00
  -1.0676180e+00   2.2337544e+00
  -5.0303105e-02  -1.5993468e+00
  -3.3841887e-02  -1.8074288e+00
  -4.6171289e-02  -6.9635264e-01
  -1.1013103e+00   1.7306859e+00
  -1.3903587e-01   2.9385156e+00
   8.5127300e-03   2.5029309e+00
  -1.0611011e+00  -2.5863452e+00
   1.0602639e+00  -1.5108215e+00
  -9.9564159e-01   3.0839652e+00
  -9.5441723e-01  -1.4181370e+00
   6.1923884e-02   8.4367401e-01
  -1.0343993e+00  -8.6245058e-01
  -1.0842194e+00   1.9033189e+00
  -1.0357599e+00   1.3293195e+00
  -1.0233422e+00   2.5500571e+00
   9.3666549e-02   1.3863307e+00
  -9.9682244e-01  -1.3204176e-02
   5.7976529e-02   7.2976431e-01
  -1.0581492e+00  -1.4886987e+00
   1.1055962e+00   3.1217173e+00
  -1.1289688e-01   1.2676606e-01
   9.6756446e-02  -9.1697148e-01
   2.0535463e-02  -2.9118870e+00
  -8.9705198e-01   1.7263485e+00
  -9.5788016e-01  -2.1289811e+00
  -9.2565625e-01  -2.9821724e+00
   9.4750458e-01   6.5168673e-01
   8.2570078e-01   1.6219014e+00
  -8.7460701e-01   3.0587167e+00
   1.0450228e+00  -1.8116148e+00
  -1.0577234e-01  -2.2279479e+00
  -1.0005040e+00  -6.8128801e-01
   2.0162195e-02  -2.3136676e+00
  -9.9558115e-01   2.2211111e+00
   1.0340847e-02  -1.7745481e+00
  -1.1151546e+00   1.1313301e-01
   1.0735805e+00  -7.9724759e-01
   8.5303178e-02   1.7207087e+00
   1.1771358e+00  -1.6217644e+00
   3.2503023e-02  -6.1575090e-01
   1.0758169e+00   9.0928729e-01
   1.1539866e+00   5.8008681e-02
  -9.8703782e-02  -6.6752913e-01
  -1.0338552e+00   1.7806971e+00
  -5.8737693e-03   7.4829928e-01
   9.0072125e-01   1.0261321e-01
  -6.7101725e-02   3.1324435e+00
   9.8844258e-01   2.5114718e+00
  -3.9028163e-02  -7.2069573e-01
   6.2632516e-03   8.2907384e-01
  -8.9203273e-01   3.0284996e-02
  -9.2412854e-01  -2.3621356e+00
  -9.4352133e-01   7.1794319e-01
   1.0043861e+00   1.5091756e+00
   1.9385813e-03   2.4270059e+00
  -3.7692698e-02  -1.6097806e+00
   1.0950378e+00   9.0981817e-01
  -7.8050369e-02   7.5248337e-01
   9.9972761e-01  -1.5842526e+00
   1.0809289e+00   1.3576700e-02
   8.3813740e-02  -7.6229420e-01
  -9.2600860e-01   2.3526040e+00
  -1.0024665e-01   3.0723679e+00
  -9.9391423e-01  -2.3216956e-02
  -9.8990773e-01   8.1193826e-01
  -1.0229671e+00  -2.8781047e+00
   8.9938305e-01  -2.2606565e+00
  -9.6190147e-01   2.4313168e+00
  -1.3489495e-01  -6.7242869e-02
   1.5459494e-02  -2.3696186e+00
   1.0190348e+00   8.0399477e-02
   7.1794182e-02   1.4125446e+00
   1.0029135e+00  -1.2768859e-02
  -1.0046691e+00   3.1348933e+00
  -1.1419325e+00   2.2766220e+00
   9.2991664e-01  -9.3176090e-01
   9.9592432e-01   2.4357590e+00
   6.4266496e-02  -7.9352708e-01
  -1.0378608e+00  -2.4036657e+00
  -9.4384152e-01  -1.3426791e+00
  -7.1884825e-02   2.4434707e+00
   1.1850637e-01   1.5313615e+00
   1.0214792e+00   2.4436274e+00
   8.9751723e-01  -1.7298208e-02
  -1.0120435e+00  -3.0780281e+00
  -8.8390630e-01   1.7811890e+00
  -1.1186564e+00   7.9041366e-01
  -9.8876074e-01  -1.4744781e+00
  -8.6035447e-01   1.7623234e-01
  -3.3773004e-02   1.5093156e+00
  -1.0286144e+00   1.5526669e+00
   7.8620030e-02   2.2433964e-01
  -7.6448876e-01   2.4393323e+00
   8.1568249e-01   3.1009104e+00
   8.7704380e-01   1.0935042e-01
   9.5319081e-01   1.5116442e+00
   9.6279869e-03   2.3844885e+00
   4.4715439e-02  -2.8254935e+00
  -1.0976918e+00  -2.2367835e+00
   1.1109068e+00   2.9672371e-02
   9.4865570e-01   1.5612288e+00
   1.0401979e+00  -4.9268411e-01
   1.6485064e-02   7.4241599e-01
  -1.0320190e+00  -2.2708165e+00
   6.5794410e-03  -7.4878782e-01
  -9.3342426e-01   1.2263030e+00
   9.5552819e-01   2.2925045e+00
  -1.0963767e+00  -1.0128192e+00
  -9.7683307e-01  -6.6876678e-01
  -1.0177402e+00  -2.3545806e+00
   1.0239951e+00  -2.2462859e+00
   1.0384167e+00  -2.3760301e+00
   6.8355369e-02   7.3840837e-01
   9.9009504e-01   3.1390743e+00
   9.3082350e-01   2.3742927e+00
   8.7197518e-01   8.2955133e-01
  -1.0493306e+00  -2.4329683e+00
  -1.0369935e+00   8.5780000e-01
  -1.0949214e+00   2.7505593e+00
   1.3409046e-02   1.6502763e+00
   1.0861247e+00   2.5586123e+00
   1.0744885e+00  -9.9428109e-02
  -1.1157853e+00   2.4421744e+00
  -1.1440586e+00  -2.3294326e+00
   1.0385256e+00   2.3413076e+00
  -1.0946148e+00   7.7919740e-01
   1.0155894e+00  -1.3893051e+00
   9.2436871e-01  -1.4117622e-01
   6.7127456e-02  -2.9955803e+00
   1.1824142e-02  -2.3619072e+00
   1.3028810e-01   3.0258333e+00
  -9.9196748e-01   9.1571821e-01
   2.2624586e-01   2.5902173e+00
  -8.7759237e-01   1.9771760e+00
  -6.6617947e-02   1.6639078e+00
  -8.4779926e-02  -8.3550796e-01
   1.0238809e+00  -9.0626422e-01
  -1.2266392e+00  -1.4596056e+00
  -9.6816088e-01   3.2625049e-01
   5.7180593e-02  -8.4861878e-03
   8.4207851e-01  -2.2187342e+00
   8.8616797e-03  -2.2704914e+00
   1.0145717e+00   9.0029873e-01
   1.2131602e-01  -5.5992128e-01
   1.0748434e+00   2.2854867e+00
  -4.3569135e-02   8.3850502e-01
   9.9739455e-01   1.4310551e+00
  -9.5597864e-01  -2.2081084e+00
  -1.1234095e+00  -5.4795205e-02
   7.7437156e-02  -8.7928772e-01
  -9.6080010e-01  -2.3446715e+00
   9.0473396e-01  -8.0704178e-01
  -5.3055826e-02   9.6741393e-01
  -5.4629977e-02  -3.1276026e+00
   1.0739601e+00   2.9852742e+00
  -9.3500445e-01  -9.8810848e-01
  -1.1265517e+00   2.3811852e+00
  -1.0815537e+00   2.1121090e-02
   9.0630290e-01   1.4040548e+00
  -7.9371710e-02   6.6860397e-01
  -1.0257369e+00   5.4166872e-01
  -5.4831806e-02   2.3015603e+00
   9.5835330e-01  -2.4579789e+00
   8.9261192e-01   1.3157200e+00
  -5.5787929e-02  -2.4124829e+00
   1.0860308e+00  -7.2184137e-01
   9.2216427e-01   2.3137431e+00
   7.5855839e-02  -2.3674413e+00
   5.8761753e-02   1.6588541e+00
   5.7409713e-02   3.0473352e+00
  -9.6930437e-01  -3.0411792e+00
  -3.5026734e-02   8.0049803e-01
   9.1491701e-01  -1.0193889e-01
  -9.6545463e-01  -2.1511594e+00
  -8.1838986e-01   1.6191377e+00
  -6.2393425e-02  -2.4645870e+00
  -1.1607730e+00   1.3774206e+00
  -2.9894504e-02  -2.9748064e+00
   9.8901239e-01  -3.0698133e+00
   1.2175334e-01  -1.5502631e+00
  -3.0396151e-02  -1.0314920e-01
  -7.4952558e-01  -6.7262517e-02
   1.0092572e+00  -2.2087880e+00
  -9.4308996e-01   1.6872137e+00
   1.4272026e-01   2.0837985e+00
   9.8267351e-01   7.0387909e-02
  -1.0881213e-01  -6.2451730e-01
  -1.0583080e+00  -2.3151832e+00
  -9.5958743e-01  -2.3451023e+00
   9.8593066e-01  -3.0075884e+00
   1.1555879e+00   2.4266631e+00
   9.6880756e-01   1.6229567e+00
   1.0327732e+00   6.9352176e-01
   1.1531209e-02   1.0940881e+00
   9.9149766e-01  -7.2507527e-01
  -1.1519043e-01  -2.4214704e+00
  -2.4327845e-01  -2.9439046e+00
   9.4586898e-01   9.8608316e-01
  -9.2582864e-01  -2.3933252e+00
   9.0375642e-01   2.4205396e+00
   1.0778020e+00  -2.2880908e+00
   6.5041235e-02   2.4161202e+00
  -9.4878457e-01  -1.8770509e-02
   1.0890602e+00  -2.2557009e+00
   1.0815168e+00  -2.0639579e+00
  -9.5881722e-01   1.7126478e-01
   9.4725651e-01  -1.0323789e-01
   1.0320480e+00   1.4864215e-02
   9.8780018e-01  -7.3410406e-01
  -9.7756395e-01  -3.1172318e+00
  -1.0103615e-01   6.5726223e-03
   6.2296146e-02   1.4407617e+00
  -1.1729985e+00   2.4375838e+00
  -8.9020509e-01  -2.8988975e+00
  -1.0839337e+00  -1.3053593e+00
   9.8316403e-01  -1.7381468e-02
  -1.0016852e+00  -6.1334915e-01
   1.1137404e+00  -3.0802409e+00
  -1.0530501e+00  -2.8083618e+00
  -1.0032202e+00   8.6768323e-02
  -1.0838871e+00  -3.1176365e+00
  -6.1137700e-02   1.3847120e+00
  -9.0849317e-02   3.1132832e+00
   1.0505468e+00  -2.3669328e+00
   9.0928022e-01   2.9740588e+00
   1.1098619e+00  -3.0068931e+00
   9.3532081e-01  -1.3259147e+00
  -9.3005290e-01  -6.8876923e-01
   9.2999818e-01  -2.4159992e+00
  -1.2254682e+00  -2.0999757e+00
   9.7342759e-01  -2.4191113e+00
  -5.7772768e-02   1.6196767e+00
  -1.7519875e-01   4.2427306e-02
   1.1157223e-01   2.3322896e+00
   1.4137012e-01   7.9465877e-01
  -9.4045811e-01  -1.2754514e-01
   1.5790903e-02  -1.5449208e+00
   1.4403075e-01  -1.1701163e+00
   1.0221902e+00  -2.2353999e+00
   1.0239237e+00  -1.6797357e+00
   9.4392809e-01  -6.7006033e-01
  -1.1382094e+00   1.1360117e+00
   8.9991102e-02   1.2963657e-01
   3.7626059e-02  -1.7759960e+00
  -1.1434945e+00  -6.4374831e-01
  -9.4962157e-01   1.5629051e+00
  -1.6007132e-01   1.5781069e+00
   1.1438876e+00  -1.6018475e-01
  -1.0573435e+00   2.4780013e+00
   1.0286016e+00  -2.2283391e+00
   7.2252895e-02   4.3476993e-02
   2.7698790e-03   1.4594236e+00
   9.2626435e-01  -1.4090002e+00
  -6.7745720e-02  -2.2732906e+00
  -9.3963471e-01  -5.6595427e-01
   2.5955880e-01   4.3288634e-02
  -9.7443544e-01   2.4535655e+00
   8.6630365e-01   1.5284452e+00
  -1.0394535e+00  -1.5050244e+00
  -1.2142367e-01   1.6190716e+00
   9.7228957e-01   1.3857132e-01
  -4.2326113e-02  -2.3310935e+00
   9.7953435e-01   7.4258819e-01
  -1.0192914e+00  -1.5937998e-01
  -5.6766006e-03   2.5158629e+00
   9.5550205e-01  -2.2597902e+00
  -1.2460842e-02  -3.7623554e-01
   9.2842404e-01  -1.6718879e+00
   3.5741521e-02  -1.4459261e+00
  -9.6376370e-02  -1.5180575e+00
   9.2295806e-01   3.1395152e+00
  -1.0690430e+00  -7.4499667e-01
   9.1777389e-01  -2.4706885e+00
   1.0672066e+00   1.5972207e+00
   9.8288165e-01   7.3784151e-01
   9.3335077e-01   3.0687178e+00
  -1.0687963e-01   1.4173751e+00
  -9.6181101e-01  -1.8261084e+00
   6.9617330e-02  -5.2948069e-01
   3.7406073e-02  -1.1063580e+00
  -2.9487515e-02  -9.1221639e-02
   1.0367486e+00   3.1040361e+00
   1.0487373e+00  -8.7835408e-01
   9.2568657e-01   2.2404889e-01
  -5.8516202e-02   1.5983267e+00
  -9.5139061e-01   1.6875120e+00
  -1.0133980e+00   7.9522168e-01
  -1.1527175e+00  -2.7693095e+00
  -1.0244346e+00  -5.7265887e-01
  -1.1612488e-01  -2.0591789e+00
   1.1470442e+00  -9.0451895e-02
  -1.3122989e-01   6.3954621e-01
  -1.0584194e+00   5.4031947e-01
   1.0229786e-01   2.9160945e-02
   1.0395463e+00   3.0145787e+00
  -1.0474536e+00   2.3242388e+00
   1.0415809e+00   1.0738965e-01
  -9.3851332e-01  -2.3273054e+00
   5.4526957e-02   1.6036770e+00
   4.9203190e-03   2.4084001e+00
  -3.0203348e-03  -4.6807850e-02
   9.2899751e-01   5.9593348e-01
  -1.3872120e-01   8.9949510e-01
   1.0760124e+00  -9.6906195e-01
  -8.1999890e-02  -2.8432409e+00
   9.6173371e-01  -2.4313554e+00
  -1.3889363e-02  -1.6133335e+00
  -1.0360156e+00   2.2655543e+00
   9.7702609e-01   9.1446917e-01
  -9.8392906e-01   2.4092001e+00
   1.0188232e+00  -7.6357759e-01
  -1.0575051e+00   2.4207819e+00
  -1.3018474e-01   2.0079469e-01
   8.6080508e-01   3.9032596e-02
   9.3493109e-01   2.5417075e-01
  -9.8654709e-01   2.2659456e+00
  -3.7863929e-02   1.5502915e+00
  -1.0325855e+00   5.8966670e-01
  -9.5753525e-01  -2.3807923e+00
   9.4516549e-01  -2.3706707e+00
  -6.9576949e-02   1.4790356e+00
   1.1047920e+00   2.3525365e+00
  -2.1829218e-02  -5.4740590e-04
   9.4383699e-01   2.2935940e+00
   1.1806128e+00  -1.8421691e+00
   4.3580812e-02   1.3113879e-01
  -1.4277689e-02  -6.2504025e-01
   7.0415640e-02   6.0994470e-02
   1.0623799e+00   2.3205573e+00
  -1.5462038e-02  -2.4929062e+00
  -9.3319466e-01   2.2728127e+00
  -1.6152334e-01   2.3428380e+00
  -1.0204473e+00   3.0313459e+00
  -1.0872089e+00  -7.7662530e-01
   8.3953798e-01  -1.4045001e+00
  -9.6475072e-01   2.3473307e+00
  -9.5333556e-01   8.1264848e-01
   9.6979594e-01   1.7001714e+00
  -1.1840215e+00  -2.3325815e+00
  -1.8600124e-02   7.8253255e-01
  -8.9650578e-01   1.8234865e+00
  -1.0535024e+00  -7.4241865e-01
   1.7236200e-02   1.5912564e-01
   1.0315227e+00  -2.2823660e+00
  -9.7807513e-01  -2.3214085e+00
  -9.9133477e-01   2.4522260e+00
  -6.4540365e-02   2.0579459e+00
   1.0615739e-02   1.6679155e+00
   1.1162636e+00   3.0881222e+00
   9.7758603e-01   2.4230006e+00
  -1.1313160e+00   9.0118467e-01
  -1.0049305e+00  -2.9239964e+00
  -7.5130393e-02  -8.5304223e-01
  -1.0287785e+00  -7.7899382e-01
  -9.8964400e-01   2.9815678e+00
  -4.2120515e-02   2.5479776e+00
  -1.0036281e+00  -1.0068413e+00
   9.4490055e-01   1.4463945e+00
  -7.8978278e-02   2.9213251e+00
  -1.0525706e+00   2.4265502e+00
   8.8609715e-01  -2.4075934e+00
  -1.0716783e-01  -1.3757746e-02
   8.7109428e-01  -3.0141042e+00
  -5.0485744e-02   1.1785771e-01
  -1.0151637e+00   2.2702572e-01
  -9.3768511e-01   8.1802345e-01
   4.2578787e-02  -2.3041194e+00
   8.8778269e-01   7.5415648e-01
   8.7341779e-01   1.6851807e+00
  -9.9206464e-01   5.1659468e-02
  -1.0623926e+00   1.8976916e-02
  -1.0174493e+00   8.9181544e-01
  -6.2234795e-02  -6.6959641e-01
   9.6104456e-01  -2.3948791e+00
  -1.0425274e+00  -2.3283554e+00
  -8.7102815e-01  -2.3523181e+00
  -1.1844841e+00   1.6701904e+00
  -8.6182428e-02  -1.6141055e+00
  -1.0950353e+00  -1.5449793e+00
  -9.7461258e-01  -5.1207691e-02
   2.5294752e-02   3.1384368e+00
  -1.0704422e+00  -2.2289267e+00
   1.2800593e-02  -2.1862788e+00
   1.0522477e+00  -1.8466816e-01
   1.0038936e+00   2.6797202e+00
   1.0025397e+00  -2.3154979e+00
   9.3872038e-01  -2.3333275e+00
  -9.4705713e-01   7.8297355e-01
   1.0075595e+00   2.4928630e+00
  -6.8458354e-02   2.5010500e+00
   8.8277915e-01  -1.5157753e+00
   5.1963458e-02  -9.3277601e-01
  -9.6982957e-01  -7.0497840e-01
   1.1333459e+00   6.5683541e-01
  -1.0862931e+00  -2.3065671e+00
   5.2886667e-02  -5.6623741e-02
  -8.3654269e-01   2.2479386e+00
   8.6345432e-01  -2.2979083e+00
   9.3281655e-03  -2.4570668e+00
   1.1228455e+00  -2.3070586e+00
   1.2504309e-02   2.9927751e+00
  -5.6084998e-02   2.1182405e+00
  -1.0423277e+00   2.2461892e+00
  -1.3182859e-01  -4.1734208e-01
   9.7113844e-01   1.4708623e+00
   1.0260702e+00   2.7102041e-01
  -3.7136560e-02   1.7855761e+00
  -1.0302130e+00   1.4466415e+00
   2.4435657e-02   3.2991192e-02
  -9.9855227e-01   6.9451107e-01
  -9.4314491e-01   1.5458410e+00
  -1.0285169e+00   1.7972739e+00
  -4.4582312e-02  -1.5423161e+00
  -1.9431447e-01  -2.3936474e+00
  -4.7695161e-02  -7.9260819e-01
   8.8107367e-01   8.6107423e-01
  -9.7403576e-01  -1.4878610e+00
   1.1737247e-01  -1.5388056e+00
   4.2009040e-02  -7.3033637e-01
   9.3938729e-01   8.2014895e-01
   6.7279837e-02  -2.3457920e+00
   1.0016484e+00   2.3657204e+00
  -6.0896876e-02  -1.5710865e+00
  -1.0008863e+00   1.5936503e+00
   1.1587418e+00  -2.3964892e+00
   1.9834458e-01  -2.9145923e+00
   8.5996735e-01   1.9239154e+00
   4.6831964e-02  -2.3419324e+00
   1.0211402e+00  -2.2019092e+00
  -9.4885918e-01  -2.3758101e+00
  -1.0513375e+00  -7.5836715e-01
   1.0227262e+00   1.4603594e+00
   1.0537513e+00  -1.4938963e+00
  -6.6390569e-02   1.5333801e+00
   1.0242097e+00   2.4949824e+00
  -1.1690265e-01  -4.5910289e-01
   1.0889135e+00  -6.9455860e-01
  -3.7205726e-02   3.1113870e+00
  -1.0533582e-01   1.7737100e+00
   1.6485376e-01   1.9359508e+00
   5.6291701e-02   1.6330548e+00
  -1.5791919e-01   2.3333739e+00
  -1.0165304e-02   9.0819182e-01
  -1.0432001e-01  -2.2097748e+00
   7.3874395e-02  -2.6719279e+00
   1.0267572e+00  -3.1147991e+00
  -8.8213928e-01   1.4426951e+00
   9.2060020e-01  -2.3053542e+00
  -9.3836549e-01   2.8597028e-02
   9.0831439e-01  -1.7159829e+00
  -5.1093665e-02   3.0265237e+00
   1.0386121e+00   1.7653908e+00
  -1.0150820e+00  -6.9806899e-01
   9.5361617e-01  -1.4784414e+00
  -9.3296424e-01  -1.2907203e+00
  -4.5917210e-02   1.6158068e+00
  -9.0899650e-01  -7.1158958e-01
  -8.7432247e-03  -1.7004312e+00
   1.4391262e-02  -1.1350227e+00
  -3.8118933e-03   1.2447183e-01
   5.9581636e-02   9.2037952e-01
  -1.0137115e+00  -6.6827624e-02
   9.8831174e-02  -1.5681304e+00
   9.7492191e-01   1.5698732e+00
   8.2101718e-01   1.4966214e-02
   9.6467994e-01  -2.4802055e+00
  -8.3058251e-02  -7.7243448e-01
   8.1575313e-01   2.4615689e+00
   1.1202657e+00   2.5554750e+00
  -1.0917241e+00   2.4118365e-01
  -1.4850693e-01  -3.0412122e+00
   9.7438185e-01  -2.2756624e+00
   1.0442755e+00   2.4990677e+00
  -3.2923413e-01   3.0707405e+00
   4.7885631e-02   2.4195310e+00
  -1.0038954e+00   1.4851076e+00
  -7.8698298e-03  -2.3835530e+00
   9.5387028e-01   3.4269322e-02
   1.1274691e-01  -2.9786520e+00
  -8.1695587e-01  -1.5736443e+00
  -1.1179497e-01   7.1574992e-01
   9.2571885e-01   1.5083593e+00
   1.0701881e+00   1.5656546e+00
   8.5137801e-01  -7.2734353e-01
  -9.5871135e-01  -6.4845678e-02
   1.0195259e+00  -6.5940075e-01
  -1.0888608e+00   1.6448287e+00
  -3.5009698e-02   1.1795256e-02
   6.3357054e-02   1.6812346e+00
  -8.7770160e-01  -1.5468572e+00
   3.3629066e-02   2.6155848e+00
   1.0280581e+00  -2.1687776e+00
   9.7289722e-01   6.8188586e-01
  -1.0062012e+00  -1.5857463e+00
  -1.0275411e+00  -3.0521960e+00
   1.0078758e+00   2.5082829e+00
  -3.8031936e-02  -8.7322340e-01
  -4.9451940e-03   1.6389879e+00
  -1.0464493e+00  -2.3187807e+00
  -9.1458544e-01  -7.8993498e-01
  -1.1567894e+00  -2.3952416e+00
  -1.0516683e+00  -9.4721389e-01
  -1.0452209e+00  -3.0525406e+00
  -9.7920924e-01  -1.4489108e+00
  -1.0207429e+00   2.2201208e+00
  -1.0796592e+00  -1.2156756e-01
  -1.0538441e+00  -3.0392477e+00
  -1.0304265e+00  -7.5180966e-02
   9.5063394e-01   2.4899868e+00
  -7.1816688e-02   1.6606345e+00
  -9.7575579e-03  -2.5517548e+00
   9.3780164e-01   1.7567337e+00
   9.8610677e-01   2.9456387e+00
   1.0655278e+00  -2.7576351e+00
   1.1874545e-01  -3.0904548e+00
   9.7283754e-01  -2.9433234e+00
   8.0306472e-02   1.8070291e+00
   9.8659546e-01  -7.1590116e-01
   9.7820170e-01   8.7362742e-01
  -9.8514579e-01  -8.1274818e-01
  -9.9334682e-01   1.6338760e+00
  -9.3753753e-01   2.3069619e+00
  -1.0108901e+00  -3.0151423e+00
  -1.0535330e+00   8.0187103e-01
  -4.0251021e-03  -1.5055353e+00
   1.2195809e-01   8.5080480e-01
  -1.2391312e-01   6.8235614e-01
   9.4751087e-01  -8.1585504e-02
   9.8945663e-01   3.0503397e+00
  -1.4635206e-01   2.3222321e+00
  -2.7701377e-02   2.2146995e+00
  -1.0026094e+00  -8.6047917e-01
  -8.5035344e-01  -2.3250699e-01
   9.7026298e-01   8.0975379e-01
  -9.9600237e-01   6.1422791e-01
  -1.1741620e+00   9.5273398e-01
   4.9050828e-02   2.3054295e+00
   1.0123405e+00  -1.5494511e+00
  -7.8519158e-02   2.6853070e+00
  -1.0275828e+00   2.2487248e+00
  -2.4473160e-02   7.5859403e-01
  -1.1464884e+00   7.4021511e-02
  -3.3845935e-02   4.4543556e-02
   7.8815000e-02   9.0155154e-01
   1.1169760e+00   1.4178850e+00
  -1.0156784e+00  -8.9597294e-01
   1.2327196e-02   1.6292034e+00
   8.9636737e-01   1.5154677e+00
   9.4058009e-01   2.2579383e+00
  -5.0952935e-02  -2.5019610e+00
   9.9492453e-01  -1.4825624e+00
   6.1645379e-02   7.1802686e-01
  -1.1452453e-01   2.3227270e+00
  -1.0440422e+00  -2.9456661e+00
   2.2892268e-02  -2.9382268e+00
   8.1974504e-01  -2.3826279e+00
   9.2467664e-01  -2.3611489e+00
  -9.7618280e-01   1.7251805e-01
  -1.0420153e+00  -1.5680923e+00
   1.0291466e+00   3.0731583e+00
   8.5221458e-01   1.4497154e+00
   5.7575754e-02  -5.6271883e-01
   9.4117842e-01  -1.2998125e+00
  -1.1662952e+00   1.7527704e+00
   9.1964824e-01  -2.2629471e+00
  -1.0704215e+00   2.3251286e+00
  -9.3873876e-01  -6.1365519e-01
   9.2232303e-01  -2.4516188e+00
  -9.6068547e-01  -7.6222344e-01
   9.2848659e-01   2.5850398e+00
  -5.9735915e-02   3.0527625e+00
   9.3077392e-01   1.4342650e+00
   8.9855053e-01  -6.6579913e-01
   1.1605151e+00   3.0145386e+00
   9.8157601e-01   2.2750571e+00
  -5.6505001e-02  -2.3630399e+00
  -1.1951778e+00  -2.2870194e+00
   9.4623526e-01   8.1506431e-01
   5.3768818e-02   3.0323556e+00
  -9.8930330e-01  -2.2703893e+00
   1.1083642e+00  -4.9724619e-01
  -1.2309371e+00   6.5725020e-01
  -1.4767089e-01   2.3199514e+00
   9.4306935e-01  -1.5008801e+00
  -1.0467005e+00   8.0104467e-01
  -2.0230734e-01  -1.3501140e+00
   9.2628422e-01  -1.5458901e+00
  -1.0952408e-01   3.0783065e+00
   1.0239861e+00   2.9067893e+00
   2.0517882e-02   5.0167122e-02
   9.3774595e-01   1.2115980e+00
   3.7808402e-03  -2.5152397e+00
  -1.0582857e+00   2.4287865e+00
  -1.0481571e+00  -2.2866666e+00
   9.8375982e-01   1.5994303e+00
   5.7289835e-02  -2.3003024e+00
  -1.0627028e+00  -2.2411774e+00
  -1.8405025e-02   3.1341600e+00
  -1.0313840e+00  -1.0715611e-01
   1.0311855e+00   2.9885691e-01
  -9.7165320e-01  -1.6546887e+00
   1.0165798e+00  -3.0395474e+00
  -1.3293735e-01   1.9109774e+00
   9.8469615e-01  -7.3135814e-02
   8.3377441e-03   2.4054634e+00
   9.5905691e-01  -8.7029697e-02
  -1.0575587e+00   1.6745382e+00
  -5.9492923e-02   2.5820958e-01
   8.2096208e-01   1.8260692e+00
  -3.4798684e-02  -1.5385837e+00
  -6.4879119e-02  -1.5674370e+00
  -2.6307131e-02   2.4578927e+00
   9.5637112e-01   1.2269175e-01
   4.7028315e-02   2.3189006e+00
   8.9269139e-01   1.0167239e-02
  -9.2747162e-01   2.1648839e+00
  -1.2268804e+00   1.5929177e+00
  -5.9011042e-02   2.2993870e+00
  -1.0467901e+00   2.4019788e-02
   7.2540410e-02  -2.2755815e+00
  -6.6894472e-02   2.5262685e+00
  -3.3254875e-02  -7.7712221e-01
  -1.0640001e+00   8.4810494e-01
   1.1449917e+00  -8.4017782e-01
  -5.1594898e-02  -6.1824746e-01
  -5.1282903e-02   6.5883690e-01
   1.0274897e+00   1.7346275e+00
   5.1440159e-02   3.0277738e+00
   8.7566082e-01  -3.1220358e+00
  -9.5156592e-01   1.7969955e+00
  -5.0857531e-03  -2.2059790e+00
   9.2596593e-01   2.8872704e+00
  -2.0141171e-03   2.4577262e+00
   7.1707340e-02  -2.5709679e+00
  -1.1832684e+00   8.2332690e-01
   6.6343693e-02   8.0153572e-01
   7.3703886e-02  -1.4998051e+00
  -1.0539717e+00  -2.5851549e+00
  -9.0718245e-01   2.5478781e+00
  -1.7787054e-01   2.0305023e-01
  -6.3584595e-02   2.3620543e+00
  -1.2459061e+00  -1.7111286e+00
  -1.0221273e+00   1.9300797e+00
   1.0099393e+00   6.3615881e-01
  -9.8754486e-01  -2.9935193e+00
   9.9993352e-01   3.1247629e+00
  -2.0749590e-02   7.4523577e-01
  -1.0313054e+00  -2.3418833e+00
   1.0262580e+00   2.9809270e+00
  -1.0981937e+00   1.8659716e+00
   1.1877132e-01   2.3810098e+00
  -9.1140862e-01  -6.5167095e-01
  -1.0021446e-01  -2.3336754e+00
   1.0590782e+00   3.6832995e-02
   1.0348867e+00   1.4422028e+00
  -9.9409782e-01   6.8419202e-01
  -1.0256862e+00  -2.3227708e+00
  -8.1131144e-01   2.4053728e+00
  -9.9226287e-01   2.2809028e-01
   1.9014498e-01   2.4471445e+00
  -8.8015567e-01  -1.6592596e+00
   9.5117504e-01  -1.0731324e-01
   1.0606643e+00   2.5436805e+00
  -9.5054489e-01  -7.1283744e-01
   8.9931883e-01   5.8335200e-02
   1.3773096e-01  -2.3408208e+00
   4.6812256e-02  -2.4630534e+00
  -9.9283524e-01   3.0816982e+00
  -3.2504020e-02   7.2517628e-01
  -9.0615204e-01  -3.0202897e+00
   9.8088117e-01  -1.5062680e+00
   1.0357125e+00  -1.6020646e+00
  -1.0135688e+00   6.9610629e-01
   8.2759203e-01  -6.7443535e-02
   9.8958432e-01   6.7271536e-01
   1.0686101e+00   3.0785922e+00
  -1.0501771e+00  -8.2033295e-01
  -2.3850299e-02  -1.6249738e+00
   1.0368936e-01  -1.5467315e+00
  -1.0917087e+00  -2.9502827e+00
  -6.4353008e-02  -1.5528848e+00
  -5.5755936e-02  -1.6884645e-01
  -2.4263255e-01   7.5148851e-02
  -1.0405463e+00   1.2360038e-01
  -1.1230478e+00  -8.0308098e-01
   9.2689394e-01   7.5425312e-01
  -1.1401805e+00   2.2996319e+00
   1.1102183e+00  -1.4995626e+00
  -1.0766710e+00  -2.2280803e+00
  -1.0648103e+00   2.1418112e+00
   1.0030263e-01   1.4243032e+00
  -9.8474924e-03  -3.1396662e+00
   2.0153112e-02  -1.4723487e+00
   9.9888611e-01  -8.0434255e-01
  -7.9683422e-02  -2.3463710e+00
  -9.6054920e-01   1.8141805e+00
  -9.9411823e-01   2.3532185e+00
   1.0285004e+00   2.3442050e+00
  -9.9526269e-01  -9.7613484e-01
  -9.1502212e-01   1.5841812e+00
  -1.0047031e+00   8.8829816e-01
  -9.3256464e-01   3.1238740e+00
  -9.1672162e-01   1.7917673e+00
  -1.1239958e+00  -6.8779342e-01
   1.0385746e+00   1.4680068e+00
   5.4037333e-02   2.2718089e-01
  -1.0529656e+00   1.5436866e+00
  -9.8018404e-01  -1.6106686e+00
  -4.7183051e-02  -2.2877384e+00
  -8.6498211e-02   1.7499180e-01
  -1.0379238e+00  -8.8052021e-02
   1.8369601e-02   2.1863765e+00
   1.0283423e-01  -5.9177794e-01
   3.4802137e-02   7.1390448e-01
   9.6951816e-01  -6.4608846e-01
   3.0157290e-02   2.4144922e+00
  -9.7877383e-01   8.0618783e-01
  -1.0479197e+00  -2.4235920e+00
   7.2104294e-02   1.0427108e+00
  -9.8703654e-01   8.9515739e-01
  -3.8493272e-02   2.4825337e+00
   1.9057383e-02  -2.3847890e+00
  -1.0099233e+00  -1.6292431e+00
  -9.7511222e-01  -3.0612560e+00
   8.1264966e-01   1.8092701e+00
   1.1284216e+00  -2.9735002e+00
   9.5685450e-01   8.4761055e-02
  -1.1050979e-01   3.0899863e+00
  -2.3132412e-02  -2.2763668e+00
   4.4451942e-02  -2.9786735e+00
  -1.0656187e+00  -2.5602343e+00
   4.3887836e-02   1.7459430e+00
   8.0398990e-01  -2.3497923e+00
  -1.0422060e+00  -7.1666916e-01
   1.0395359e+00  -3.1289503e+00
  -1.0561702e+00   8.1667676e-01
   9.6962581e-01  -6.5845232e-01
  -7.3371706e-02   1.5963229e+00
   2.1438515e-01   8.3272802e-01
   2.1678666e-02   1.5856267e+00
  -9.6026496e-02   1.6091947e-03
   1.0497438e-01   2.1591462e-01
   8.7256169e-01   9.7376218e-01
   9.6249060e-01  -8.3538761e-01
   1.2718875e-01  -5.6940182e-01
  -1.0157577e+00  -2.4475924e+00
   9.4013897e-01  -1.5933100e+00
  -1.5858582e-01  -2.9140338e+00
  -6.4844943e-02  -2.2861529e+00
  -9.9235418e-01  -2.1761292e+00
   1.0932908e+00   3.5848555e-01
   1.1312187e+00   1.0204380e+00
  -7.5088734e-02  -1.3557346e+00
   9.1870608e-01   6.8662954e-01
  -9.5552057e-01   2.9834782e+00
  -3.0873822e-02   2.3661945e+00
  -1.0796399e+00  -8.0581812e-02
  -9.7175956e-01  -2.9820436e+00
   1.0682306e+00   2.8594361e-03
   9.5494884e-01   2.2812402e+00
   9.6009154e-01   8.3648940e-01
   9.2918550e-01  -1.5740507e+00
  -9.1589175e-01   9.0633828e-01
  -2.9995719e-02  -7.4135665e-01
   9.6233772e-01   1.7563574e+00
  -2.4023028e-01   1.3887806e+00
   9.4839766e-01  -8.7130232e-01
   2.4532692e-01  -1.1641129e-02
   9.4499596e-01   7.9891063e-01
  -9.9599401e-01  -1.5172513e+00
  -1.1362844e-02   3.1316938e+00
  -1.0035062e+00  -2.2780691e+00
   1.1078700e+00   1.5210195e+00
   1.4216198e-01   2.4557600e+00
  -9.2073142e-01  -2.3608257e+00
   8.9839054e-02  -3.1118934e+00
  -8.6761659e-01  -1.5277268e+00
  -1.0383056e+00   9.0106513e-02
  -9.0526205e-01  -1.4766331e+00
   9.0336650e-01   8.6754335e-01
   2.6174055e-03  -6.1861479e-01
   9.1805025e-01  -7.8446051e-01
  -1.0938623e+00   1.5609302e+00
  -9.5309032e-01  -2.9837754e+00
   1.0534692e+00   8.9540416e-01
  -1.0471220e+00  -3.0989891e+00
  -1.0853471e+00  -2.5246621e+00
   9.8547259e-01  -8.7918317e-01
  -9.8232347e-01  -2.3788821e+00
  -1.0449711e+00   3.1376231e+00
  -1.0851507e+00   1.4314364e+00
   1.0427526e+00   2.2897979e+00
  -1.0127218e+00   8.3311648e-01
  -9.7369992e-01   3.3003889e-02
   1.0697620e+00  -1.4565091e+00
   1.0768571e+00   2.3591271e+00
   1.0641875e+00  -4.8315230e-02
  -2.2173975e-03   1.5096090e+00
   4.9762243e-02  -2.2825097e+00
   1.0774888e+00  -1.0457427e+00
  -8.8261902e-02  -1.6438648e+00
  -9.4568252e-01  -3.1412631e+00
   2.4148007e-02  -1.4235744e+00
  -9.7382499e-01  -1.4440826e+00
   1.0205448e+00  -2.9041830e+00
   9.7931611e-01  -1.6085549e+00
  -9.9749670e-01  -1.7822103e+00
  -8.8190330e-01  -1.5680295e+00
  -1.0148883e+00   8.7981417e-01
   9.8534462e-01  -1.5317543e+00
  -1.0037238e-01  -2.3976945e+00
  -1.0182345e+00   1.6829409e+00
   1.0769974e+00  -1.3879992e+00
  -9.8850867e-01   2.4703727e+00
  -9.5719197e-01   7.4788855e-02
   3.8549034e-02   9.3959680e-01
   1.0753004e+00   2.4633234e+00
   8.9087633e-01  -3.0572107e+00
   5.5009681e-02  -2.9964357e+00
   7.0576487e-03   2.6974817e+00
   4.5724332e-02  -1.5827109e+00
  -1.0364413e+00   1.5931689e+00
   1.1082695e+00   2.4373326e+00
   1.0810769e+00   3.0862763e+00
  -1.0841799e+00  -1.6219971e+00
   8.6254024e-03  -1.4467750e+00
   3.3285842e-02   1.4471254e+00
   9.2577293e-01  -2.2227535e+00
  -9.0125475e-01  -6.6949691e-01
  -1.0387556e+00  -1.0135455e+00
  -9.5131599e-01   2.5211306e+00
   7.0839547e-02   5.5790011e-02
   9.5345066e-01  -3.1293333e+00
  -9.4326990e-01   8.4182468e-01
  -1.0674780e+00  -1.4218209e+00
  -1.0130297e+00  -1.6189473e+00
  -9.9473485e-03   1.6087743e+00
   1.0532084e+00  -1.9454609e-02
  -1.0273145e+00   8.6742021e-02
   1.1008922e+00   1.6624104e+00
  -1.0937432e+00  -7.0458010e-01
   1.0253828e+00  -7.9319574e-01
  -1.1211311e+00   1.6139086e+00
   1.0569835e+00   3.0760976e+00
   9.2217705e-01  -2.4355018e+00
  -1.6191776e-02   1.3352367e+00
  -8.0510141e-02   1.8128853e-01
   9.5693360e-01   6.5350216e-01
   9.1212716e-01  -1.0000451e+00
  -9.7307638e-01  -1.5332065e+00
  -1.0550621e+00   6.9834252e-02
   1.0781535e+00  -8.8635656e-02
  -1.0611795e+00   2.7171767e+00
   1.8286632e-02  -8.1053569e-01
   9.9502150e-01   3.1299846e+00
   9.8729462e-01   1.8758009e+00
   9.3854324e-01  -2.2263054e+00
  -1.0255711e+00   7.9599512e-01
  -1.2009993e+00  -1.5933023e+00
   9.6568710e-01   1.7178791e+00
  -1.1047318e+00   5.8708546e-01
  -8.6232822e-01  -1.7327428e-01
   1.0031922e+00  -2.3993044e+00
   6.2146451e-02  -2.2623316e+00
  -9.9790022e-02  -2.1546326e+00
  -4.7080044e-03  -1.6262038e+00
   8.4989213e-01   7.8276043e-01
   8.9667637e-01  -2.2256324e+00
   9.8036113e-01  -1.4058398e-01
   7.1812680e-02  -8.8386406e-01
   5.6349288e-02  -1.7526910e+00
   9.8911386e-01  -9.2847000e-01
   9.9104623e-01  -1.4762226e+00
  -9.8269404e-01  -2.9298033e+00
  -1.0376311e+00  -8.2696636e-01
   1.0133509e+00  -7.3586053e-01
   9.9964895e-01   2.2673798e+00
  -7.1102847e-02  -2.3313528e+00
   1.0657096e+00   1.5979844e+00
   4.5641114e-02  -2.3266356e+00
  -7.5426503e-02  -8.1550032e-01
   1.0330425e+00   7.2741633e-01
   1.0075945e+00  -1.5320256e+00
   9.5670615e-01  -2.1702646e+00
  -9.1521136e-02  -1.4014088e-01
   1.1605073e+00  -6.2666652e-02
   1.0263202e+00   1.5111429e+00
   9.6782923e-01  -1.4380085e+00
  -9.3688664e-01  -3.0491111e+00
  -1.0030924e+00  -1.5512565e+00
  -1.0410313e+00   1.4577292e+00
  -8.6853446e-03  -8.5740189e-01
   9.6189612e-01   2.6536035e+00
  -1.0801865e+00   1.6309037e+00
  -1.0158431e+00  -2.3399316e+00
   1.0367589e+00   7.0422576e-01
  -9.2317911e-01   9.0465285e-01
  -1.0886885e+00   1.6894579e+00
  -1.0463015e+00   2.3859839e+00
  -7.4956032e-02  -8.6927884e-03
   9.5253793e-01   2.4985451e+00
  -8.7567995e-01   2.5650509e+00
   7.7376969e-02  -2.4992917e+00
  -1.4129792e-02   7.4615305e-01
   1.1387690e-01  -2.0245871e+00
   9.6050858e-01  -1.6754891e+00
  -1.1684540e-01   1.8830767e+00
  -1.0033817e+00  -7.0728249e-01
  -1.0976329e+00  -9.7049756e-02
   4.8726740e-02   1.4139284e+00
  -4.1175479e-04  -2.9514397e+00
  -3.0876289e-02  -1.5493624e+00
  -9.5932202e-01   3.0535702e+00
  -8.7116010e-01  -2.2109944e+00
   1.1708644e+00  -7.3865779e-02
  -1.2209687e-01  -3.1401701e+00
   9.8929285e-01   5.7077987e-02
  -7.7444858e-02   1.0970400e+00
  -8.9069316e-02  -3.0578015e+00
  -1.2711812e-02  -7.4391201e-01
  -1.0230546e+00  -1.5065088e+00
   1.0288415e+00   1.0706496e+00
  -1.0155771e+00   1.7299809e+00
  -1.0070189e+00  -2.8921056e+00
  -9.4042623e-01  -8.2763669e-01
  -8.7725746e-02   1.4836823e+00
   1.0576229e+00   2.2540943e+00
  -9.3860274e-01  -1.4550986e+00
   1.0460477e+00  -3.1064808e+00
   9.4704601e-01  -2.3383277e+00
   1.1795976e-01   2.4943328e+00
  -8.7532509e-01   1.6345544e+00
   1.0497109e+00   3.0253056e+00
  -1.3697187e-01   2.3919932e+00
  -3.7192677e-03  -7.8932090e-01
   9.3836377e-01   8.7790564e-01
  -1.1161860e+00  -2.4747289e+00
   1.0295950e+00   6.7043005e-01
   5.7837546e-02  -3.3038539e-02
  -1.0542947e+00  -2.2392269e+00
  -1.0224279e+00  -1.3811399e+00
  -9.5500045e-01   2.7817945e-02
   9.1957134e-02   1.5492441e+00
   1.1062222e+00  -1.1657158e+00
  -4.8326788e-02   1.1662533e+00
   1.0259616e+00   2.4435027e+00
   1.0301518e+00  -1.4298999e+00
  -1.0455485e+00  -5.8364424e-01
   9.2608793e-01   2.3214047e+00
  -1.1162556e+00   2.6141149e+00
  -9.5110208e-01  -6.8143915e-01
   1.0501361e+00   8.8410007e-01
   3.8365334e-02  -2.3936613e+00
   7.5178691e-02   9.0424392e-01
   1.0407238e+00   2.3276860e+00
  -1.0307401e+00  -3.1084224e+00
   1.0702813e-02   7.1396381e-01
  -1.0250529e+00  -2.2130418e+00
   3.4035452e-02   7.8541678e-01
   9.4838906e-02  -3.0868087e+00
   8.4165941e-01  -2.0462140e+00
  -1.0567925e+00  -2.0872762e+00
  -9.7752127e-01   2.4400164e+00
  -1.0102223e+00  -1.6353376e+00
   9.6941222e-01  -2.0408880e-01
   9.5237376e-01  -1.7191544e+00
  -1.0466105e+00   1.6478147e+00
   9.4868189e-01  -2.9849722e+00
  -1.0128508e+00   1.3737843e+00
   9.3304852e-01  -1.4215612e+00
  -2.1463205e-01  -7.9880260e-01
  -1.0306116e+00  -1.5897570e+00
  -8.2937340e-01   3.0462824e+00
  -1.0660466e-02   2.2093840e+00
  -9.3710573e-01  -6.6578053e-01
   6.9923291e-03  -2.2268374e+00
  -9.4893689e-02   8.3596160e-01
  -1.0153199e+00  -2.3899271e+00
   1.1050073e+00   1.7194045e+00
  -1.0445249e+00   8.5615706e-01
  -9.1804742e-01  -2.0927015e+00
  -7.9667731e-02  -3.0153330e+00
  -1.0745973e+00  -3.0953345e+00
  -1.1408401e+00  -2.2818964e+00
  -1.0386616e+00   7.8631099e-01
   9.9038933e-01  -2.9998327e+00
   8.9364886e-01  -3.0960583e+00
   9.8831787e-01   8.4510321e-01
  -1.2924930e-02   2.3882477e+00
  -9.4931088e-01  -2.3325705e+00
  -1.4987813e-01  -3.0438068e+00
  -1.1463023e-02   2.2744318e+00
  -1.1020153e+00  -2.4609112e+00
   1.0024608e+00  -2.9242712e+00
  -9.1140490e-01  -3.1402637e+00
   7.3251218e-02  -1.7234425e+00
   9.3191320e-01   9.2211835e-01
   1.0351512e+00  -1.5384852e+00
   1.4937801e-02   1.5730716e+00
   1.0812800e+00   1.5781678e+00
  -8.0585406e-02   3.0256376e+00
  -1.3178734e-01  -7.1229485e-01
   1.0381949e+00   2.9393510e+00
  -9.8877670e-01  -6.9015279e-01
  -9.8783444e-01   6.0666212e-01
   1.0438395e+00   3.0463667e+00
   7.1321056e-03  -2.3014029e+00
   1.0286568e+00   2.3041565e-01
   9.2620659e-01  -1.5494268e+00
   9.7559213e-01   2.9520494e+00
   9.1362439e-01   9.3143161e-01
   6.0208540e-02  -7.4811578e-01
  -1.0711000e-01  -6.1918318e-01
  -1.0081886e+00   2.4933160e+00
   8.9405029e-01  -1.7048023e+00
  -8.1161893e-03  -1.5640723e+00
  -1.0703386e+00  -1.4978949e+00
   1.2158550e-01   1.7274298e+00
  -1.0768781e+00   9.0624896e-01
   1.0242682e+00  -9.6105046e-01
   4.4389859e-02   1.5409143e+00
   8.7371397e-01   1.4844133e+00
   9.0206213e-01   2.0690076e+00
   1.0243501e+00  -5.9992994e-01
   1.4800507e-01  -1.0054457e+00
   8.2788149e-01  -2.3493490e+00
  -9.1258413e-01  -3.0558806e+00
   1.0499805e+00  -2.0513637e+00
  -2.9663256e-02   2.6503555e+00
  -9.9998557e-01  -9.1062297e-01
  -9.3918401e-01  -5.7597095e-01
   1.0827793e-02  -2.3207359e+00
  -8.5513490e-01  -3.1369300e+00
  -9.5285809e-01   1.5238983e+00
   1.2676552e-02  -2.1209531e+00
  -9.5649303e-01   1.6167394e-01
  -9.4743320e-01   1.4945869e+00
   6.8976223e-02   1.8123834e+00
  -9.0162132e-01   2.2086236e+00
   9.3811760e-01   2.6184344e+00
   1.0033151e+00  -1.7421066e+00
   9.7079269e-01  -2.4843688e+00
  -9.6545222e-01  -1.5571215e+00
   1.4280007e-02   2.9863827e-01
   1.0498545e+00   3.0963869e+00
   1.0992858e+00  -3.0439602e+00
  -2.3192599e-02  -2.0793611e-02
   1.0039993e+00  -2.3910771e+00
  -2.0616964e-01   9.4606481e-01
   8.5774053e-01  -3.0459391e+00
  -1.0217569e+00  -1.3471663e+00
   1.1785791e-01  -2.1651493e+00
   9.2019927e-01   2.8753294e+00
  -4.1529183e-02  -1.9786156e-02
  -1.0873752e+00   7.5460640e-01
  -1.0405183e+00  -9.0872502e-01
   3.4099690e-02  -1.4468155e+00
   8.8044605e-01  -2.3032559e+00
  -1.2837432e-02   3.1373063e+00
   1.0318115e+00   2.9995004e+00
   9.8232059e-01   1.2961819e+00
  -1.0531674e+00  -1.6056263e+00
  -8.8895823e-02  -8.2729733e-01
  -4.5468120e-02   8.3959320e-01
  -1.1200069e+00   7.9954353e-01
   1.7275150e-03  -2.5190628e+00
  -8.5466881e-01   2.1575246e+00
  -7.2603224e-02  -2.1669275e+00
  -9.5173070e-01  -2.9952914e+00
   2.2296987e-02   2.4869463e+00
  -8.0743658e-02  -1.6958232e-02
  -9.7471953e-01  -1.3510300e+00
  -1.0082039e+00  -9.4295858e-01
  -2.8190382e-03  -2.0190316e+00
   3.7444577e-02  -2.2637640e+00
  -6.7441835e-02   1.4462324e-02
  -1.0327596e+00  -7.4000222e-01
  -1.0531933e+00  -1.3455698e+00
   9.7816966e-01   1.7089814e+00
  -1.0680432e-01   2.7407789e+00
   9.4377291e-02  -2.4051655e+00
  -1.0062995e+00  -7.2268349e-02
  -9.2828371e-01   7.4923342e-01
   2.6203426e-02   7.5326264e-01
   6.4273797e-02  -2.4702143e+00
  -1.2063868e+00   3.0225166e+00
   1.0328988e+00  -7.0942659e-01
  -1.0697141e+00  -8.8043606e-01
  -4.9509645e-02  -2.9059769e+00
  -1.2202301e-01   1.6720494e+00
  -1.0540231e+00  -3.7599561e-02
   8.4142766e-01  -1.5495866e+00
  -1.1265182e-01  -3.0234982e+00
  -8.6095257e-01   2.4253218e+00
   9.5845507e-02   9.2375615e-01
   1.7374591e-02   2.5849991e+00
   2.5986523e-02   2.9570439e+00
   9.5436815e-01  -8.3904750e-01
   4.7910475e-02  -1.5159549e+00
   2.0805318e-02   2.3015435e+00
   9.9940492e-01  -1.0178155e+00
  -1.0358273e+00   1.6207792e-02
   9.0941957e-01  -2.2899621e+00
  -3.1905281e-02   2.5179069e+00
   4.2258403e-02  -1.9828709e+00
  -3.8315208e-02   6.4623423e-02
  -5.3462751e-02  -1.5130195e+00
   8.9663759e-01   3.0920080e+00
  -9.1765627e-01  -1.6512743e+00
   1.0230894e+00  -1.7768095e+00
  -4.2506389e-02   9.6625118e-01
  -1.0919941e+00  -7.0090169e-01
   3.5432475e-02  -1.2767790e+00
   6.9760384e-02   1.6210626e-01
   1.0865155e+00   1.6547817e+00
  -9.7967883e-01  -1.7332370e-01
  -3.2043852e-02  -1.4755071e+00
  -1.9545429e-02  -3.0785013e+00
  -9.8692402e-01   1.6139844e+00
   6.9672534e-02  -1.5839320e+00
   9.8985287e-01  -2.5121357e+00
   1.0665047e+00   1.4731766e+00
  -9.5363707e-01   1.3497888e-01
  -9.6114419e-01  -1.6213699e+00
   4.7637681e-02  -2.9878992e+00
  -3.5802922e-02   1.5252923e+00
  -1.0524241e-01   7.9056341e-02
  -2.5110613e-01  -2.3695894e+00
  -1.7333375e-02   1.6007451e+00
  -1.1493982e+00   1.5396617e+00
   1.1346648e+00   2.5326430e+00
  -1.0296893e+00  -7.2616224e-02
   9.4508589e-01   2.3035852e+00
  -8.6260877e-01   1.5881513e+00
   1.1418378e+00  -7.9699370e-01
   1.0356958e+00  -9.1239399e-01
   8.0010787e-01  -8.5224424e-01
  -9.9687476e-02   2.3927169e-01
   2.2886340e-02   1.6978355e-01
   9.4979209e-01  -2.5911758e+00
   9.2736099e-02   1.8292002e+00
   9.8218424e-01  -2.7290431e+00
  -1.2332873e-01   8.5002191e-01
   9.8056924e-01  -3.0623874e+00
  -1.0043166e+00   1.4002288e+00
  -1.7727524e-01  -7.4488518e-01
  -8.7010995e-02  -3.1413579e+00
  -1.0459650e+00  -1.5450059e+00
   9.6537035e-01   3.0632230e+00
   1.0013657e+00  -1.3868486e+00
   1.0239218e-01   1.5874708e+00
  -6.5340247e-02   2.3116702e+00
   1.0067214e+00   2.1983892e+00
   1.3675357e-01   2.9875327e+00
   1.3328192e-01   1.7894874e+00
   1.1062386e+00   2.4885416e+00
  -1.0679647e+00   2.7900940e-01
  -8.6084256e-01   6.1691859e-01
  -8.8549162e-01  -1.3571554e+00
  -7.5284175e-02  -3.1066857e+00
   1.1008848e-02   3.0441120e+00
   8.7750476e-01  -1.4694299e+00
   8.3210789e-01   2.5239650e+00
  -2.0451701e-01  -1.3303468e+00
   8.7286227e-01  -1.4838642e+00
   9.3984337e-01  -6.4527362e-01
   1.1496117e-01   9.9993166e-01
   1.0270924e+00  -3.4886246e-01
  -9.9773801e-01  -7.6785030e-01
  -9.1232759e-01  -8.6822970e-01
  -1.2685856e-01   1.3094078e+00
  -8.6618457e-01  -6.7317754e-01
   1.1006074e+00   2.4031666e+00
  -1.0149385e+00   1.4980072e+00
  -1.8054666e-01  -1.6283481e+00
   1.4350220e-01   3.0025100e+00
  -9.1424905e-01   3.1218948e+00
   9.2348039e-02   9.1361139e-01
   9.8074550e-01   3.0117017e+00
   8.6324921e-01  -3.1047999e+00
  -9.3752510e-02  -3.0337559e+00
  -1.1565183e+00  -2.3083071e+00
  -4.4759520e-02   2.3721861e+00
  -4.2738417e-03  -8.9536805e-01
  -9.7245001e-01  -3.1217612e+00
   9.1471885e-01  -2.2919363e+00
   9.9018053e-01   2.2368535e+00
  -9.4919429e-01  -1.8367951e+00
  -1.0719572e+00   2.3318394e+00
  -1.8449973e-02  -1.5514087e+00
   9.8249545e-01   8.9143087e-01
   9.5566884e-01  -3.0323598e+00
  -1.0275127e-01  -1.4088045e+00
  -1.1017835e+00   1.7059883e+00
   1.0717236e-01  -1.3979505e+00
  -1.0933690e+00   1.5261733e+00
  -6.9427422e-02  -6.1041878e-01
  -1.0068916e+00   8.2304003e-01
  -9.5567114e-01  -2.0385386e+00
  -1.4054591e-02   5.6292286e-01
  -9.0678766e-01  -2.4006630e+00
   8.7124230e-01  -1.4458995e+00
  -9.5135657e-01   3.0758633e+00
  -1.0377535e+00   2.3690031e+00
  -1.0013631e+00   4.3493301e-02
   9.4450231e-01  -2.2487197e+00
   9.6273747e-01   2.2081358e+00
   1.0029249e+00  -1.3238590e+00
   5.5463329e-02   9.5705792e-01
  -1.6883978e-01  -3.0671575e+00
  -6.8726954e-02   1.0568074e+00
   2.5703719e-02   2.2178096e+00
  -4.5345980e-02  -3.2132759e-01
  -9.7833065e-01   7.3328596e-01
  -1.0091678e+00  -1.5267679e+00
  -9.8709702e-01   8.3540634e-01
   1.0695020e+00   2.3949206e+00
   9.0663535e-01   2.3199685e+00
   4.1282060e-02   9.3279500e-01
   4.1457089e-02   1.6018453e+00
  -7.0764085e-02  -3.0191345e+00
   9.1360087e-01  -3.1320058e+00
   1.0685840e+00   2.4915039e+00
   7.6067411e-02   2.9411679e+00
  -1.0344995e+00  -5.7052828e-01
  -1.3191414e-01  -3.0791543e+00
  -1.0160287e+00   9.1684143e-01
  -1.0265795e+00   7.4550110e-01
   1.5427929e-03   2.2558032e+00
  -1.0128758e+00   3.0478747e+00
  -9.5535684e-01  -2.1607795e+00
  -5.8814793e-02   2.4508864e+00
  -3.9491441e-02  -1.4605596e+00
  -9.8143025e-01   3.8600115e-01
   9.2732508e-01  -5.8040018e-01
  -9.3893074e-01   2.4939640e-01
   9.5752317e-01  -1.6081496e+00
  -1.4380060e-03   2.9020168e-01
  -1.1195731e+00   5.7291556e-01
  -5.1870171e-02  -7.5935567e-01
   1.3497553e-01  -1.5050199e+00
   8.5669634e-02  -6.5742499e-01
  -1.0329415e+00   1.7078576e+00
   1.0947760e+00   2.0790659e+00
   5.7697363e-02  -1.6038637e+00
  -1.0032705e+00   9.7805580e-01
   3.3898746e-02   1.7193022e+00
  -1.0760942e+00  -2.5301207e+00
   8.4476736e-01   7.3611822e-01
   7.8074727e-02   2.5220528e+00
  -9.2642357e-01  -2.1705726e+00
   1.0008414e+00  -2.4695302e+00
  -1.0033478e+00   1.5906122e+00
   1.0501859e+00   1.5833089e+00
   9.9290076e-01   3.0360110e+00
  -1.1390825e-01  -2.2594267e+00
  -8.9261722e-01  -1.0713929e-01
   8.8551402e-01   2.5608087e-03
  -9.9205891e-01   6.7988941e-01
   9.2637857e-01  -6.8855947e-01
  -1.1288108e-01   1.6116230e+00
   9.7021893e-02   1.1007522e-01
  -8.5930780e-01   3.1401288e+00
  -2.3917813e-01   1.7911858e+00
   7.9786356e-02   1.6740879e+00
   1.0106283e+00  -2.5020202e+00
   9.0557515e-01  -1.5126084e+00
  -2.3165665e-01  -1.6257073e+00
  -1.0497091e+00  -3.0204215e+00
   1.1520496e+00  -5.6734635e-01
  -7.5318897e-02   3.6357842e-02
  -9.2651760e-01  -2.3258429e+00
   9.1399719e-01  -1.4829245e+00
  -1.0508225e+00  -6.8203659e-01
  -1.7435201e-01  -9.4325435e-01
   8.8300568e-01   2.2918757e+00
  -1.1018343e+00   7.8894594e-01
   1.0842195e+00   1.6282319e+00
  -2.5475258e-02  -2.2278903e+00
  -1.1712420e+00  -1.5845640e+00
   9.4581860e-01  -2.5468802e-01
  -9.9690353e-01   1.0475282e+00
   1.1816129e+00  -1.6525881e+00
   9.2815704e-02   1.7837856e+00
  -9.3698006e-01   1.8629978e+00
  -7.8061252e-02  -6.6242336e-01
  -1.0451549e+00   3.0222872e+00
   9.7486200e-01  -8.1785528e-02
   9.4343941e-01   2.0553805e+00
  -1.1699066e+00  -2.3166858e+00
   9.8026283e-01  -2.3225112e+00
  -1.0410773e+00   6.4723284e-03
  -5.9189070e-02  -3.0385901e+00
   8.4220060e-02  -2.9188629e+00
   8.4143760e-02   2.4894450e+00
   3.0017074e-02   1.7166120e+00
  -9.6230696e-01   8.2315288e-01
   8.8770061e-01   8.6122358e-01
  -1.4582234e-02   2.3660481e+00
   5.8613941e-02  -8.3977923e-01
   1.0487128e+00   2.5554576e-02
  -1.0169238e+00  -6.3748874e-01
  -2.5026039e-02   2.4032880e-01
  -1.0279932e+00  -7.8019467e-01
  -6.1657120e-02  -7.6894639e-01
  -9.8811162e-01   2.2117821e+00
   1.0034151e-01  -6.7618453e-01
   9.8443567e-01  -1.7285110e-02
  -1.1029602e-01  -1.5794766e+00
  -1.0558526e-01  -1.6228111e+00
  -1.0164095e+00   4.7572662e-02
   3.8934250e-02  -6.7310881e-01
  -9.9391449e-01  -3.2836237e-02
   9.5130810e-02  -1.7106056e+00
   1.1640818e+00   2.2763335e+00
  -4.3896550e-04  -2.3960053e+00
  -1.0962926e+00  -2.5649657e+00
   9.6518067e-01  -1.6124034e+00
  -4.1866583e-02  -1.0337612e-01
   9.0746570e-01   2.8953743e+00
   2.7812875e-03   1.7417583e+00
  -2.1713241e-02   9.6375014e-01
   1.0975501e+00   1.5755346e+00
   9.8744001e-01  -7.1056353e-01
  -9.3525410e-01  -5.2776387e-01
  -1.9367458e-01   6.6748464e-01
  -9.6205057e-01  -1.5744832e+00
  -1.0231375e+00  -1.5589096e+00
  -1.1953836e+00  -2.5679783e+00
  -1.1304717e-01   2.3366216e+00
  -1.0671495e-01  -2.2709159e+00
   1.0132207e+00  -2.2789982e+00
   6.9696343e-02  -1.6030186e+00
   1.0847308e+00   1.4098506e+00
  -8.7069833e-01   1.4250579e+00
   9.4047238e-01  -2.7917920e+00
  -1.0487242e+00   2.4081186e+00
  -5.4105805e-02  -1.6291638e+00
   1.1157954e+00   1.7276746e+00
   1.0320439e+00   2.3108995e+00
   9.9007313e-01  -2.1130671e+00
   6.2776351e-02   7.5765120e-01
  -1.0193950e+00  -2.3728432e+00
  -8.8441983e-02   7.3846376e-02
  -1.0493791e-01   6.7822355e-01
   1.0121812e+00   2.1125439e+00
  -9.4722723e-01  -2.2366382e+00
   1.1604611e+00  -3.0675192e+00
  -8.6395387e-01  -1.1054941e-01
  -2.8328845e-02   1.6076825e+00
  -1.3171306e-01  -7.5448499e-02
  -9.6698196e-01   1.8094250e-01
  -1.0598162e+00  -6.7938056e-02
   2.7647383e-02   6.0766605e-01
   9.2357961e-01   3.1266461e+00
   1.0332879e+00   1.7054709e+00
   2.8646195e-02  -3.0764814e+00
  -1.0854754e+00  -3.0917033e+00
   1.0178760e+00  -9.9216881e-01
  -3.7634961e-02  -8.8951988e-01
   1.7445588e-01  -7.8807114e-01
  -1.0216094e+00   2.8760826e+00
   9.9117332e-01  -1.0586234e+00
  -1.1173290e+00  -1.9652966e+00
  -1.0190765e+00  -2.0647733e+00
   1.0018688e+00  -1.4653244e+00
   1.0086566e+00   7.3724907e-01
  -1.8615312e-02   1.2157157e-01
   7.2135851e-02   2.8483196e+00
   8.1193461e-02   1.0495891e-01
  -8.6163880e-01  -7.0397274e-01
  -9.4413154e-01  -4.5295864e-02
  -1.0474341e+00  -1.2209078e-01
  -8.8213758e-01   2.2548498e+00
   1.0057268e+00   8.6736389e-02
   1.1319005e+00  -1.6106746e+00
  -2.2500298e-01  -2.0216486e-01
   9.9637094e-01  -9.2510787e-01
   9.8709462e-01   2.6173755e+00
  -9.5672295e-01  -1.5201137e+00
  -9.7932087e-01   1.4679213e+00
  -9.3955725e-01  -2.3683184e+00
  -9.2502933e-01   9.9449812e-01
  -1.0116634e+00  -3.0931355e+00
   1.0207386e-01   2.4465442e+00
  -9.7494722e-01   8.1712812e-01
  -3.9039965e-02  -3.1305279e+00
  -1.0539497e+00  -1.6518294e+00
   9.9527898e-01   2.5639708e+00
  -3.7344889e-02  -6.9092017e-01
   1.0640590e+00   1.7343744e-01
   9.5616363e-01  -9.7155226e-01
  -8.7320030e-04   2.0066408e+00
   1.0620129e+00  -1.4639493e+00
   1.0459863e+00  -2.3519215e+00
  -1.0200582e+00  -1.7881677e+00
   3.3296340e-02  -1.4744590e+00
  -1.0701627e-01  -1.2996173e+00
  -9.9815453e-01  -1.5478319e+00
  -1.0146696e+00  -2.1836464e+00
   6.1476732e-02  -8.2648102e-01
   1.0846942e+00   1.9323668e+00
  -9.6356564e-01   9.2124197e-01
  -9.9688523e-01  -4.1541523e-01
  -9.5468334e-01   9.6939087e-01
  -9.8327107e-01  -1.5009970e+00
   1.1232184e+00   2.4719212e+00
  -1.0721726e+00   2.3556376e+00
  -1.0189815e+00   1.7979917e+00
  -1.1821675e+00  -7.5960250e-01
  -9.4809089e-01  -6.2616026e-01
  -9.4748765e-01   9.8964615e-01
   9.7007980e-01  -1.3599968e-01
  -1.1649954e+00  -2.4682942e+00
   8.6800816e-01   3.1020926e+00
   1.2053445e-01   2.4012071e+00
   9.4728888e-01   1.1972002e+00
  -9.5448113e-01  -2.1172795e+00
  -9.5171898e-01   7.2530492e-01
   3.5325512e-03   7.3126634e-01
  -1.5272400e-01   6.6754290e-01
  -1.0882392e+00   2.9574750e+00
  -6.2835558e-02  -1.3740605e+00
  -1.1550482e+00   6.8547407e-02
  -9.2077507e-01  -3.1115021e+00
   1.0384670e+00  -7.1905369e-01
   1.0132881e+00   8.2448653e-01
   8.9335332e-01   2.2911147e+00
  -9.3273889e-01  -2.6943492e-01
   1.4908543e-01   7.4279197e-01
   4.8805111e-02   6.1970103e-01
   9.8441083e-02   2.7624861e+00
   4.3638232e-02   2.7206060e-01
  -3.3581147e-02   2.3311924e+00
   3.2345151e-02  -1.8660880e-01
  -1.1021183e+00  -2.3602710e+00
   1.1583640e-02   3.0665557e+00
  -1.0446053e+00  -6.8696719e-01
   1.1086085e+00  -8.7843245e-01
   1.0493724e+00   2.5004393e+00
   8.6842581e-01   2.4438325e+00
   8.9836179e-01  -2.4117415e-02
   1.0895971e-01  -3.1123322e+00
  -5.4132927e-03   3.1674495e-02
   1.0541939e-01   3.0334433e+00
  -9.9069199e-01  -9.7316716e-01
   1.0467714e+00   8.6703954e-01
  -1.0668831e+00   7.9542817e-01
  -1.1427611e+00  -2.3658816e+00
   1.3642608e-01  -1.4115916e+00
   4.3508070e-02  -1.4660431e+00
   8.4300475e-01  -2.2716206e+00
   8.8154026e-01  -8.2697720e-01
   2.3923914e-02   2.5956853e+00
   1.0278452e+00   7.4770114e-01
  -9.2590877e-01   2.7117249e+00
   1.1254796e+00   7.1723593e-01
   1.4810152e-01   9.3817532e-01
  -6.3712862e-03  -2.3824144e-02
  -1.0538806e+00  -2.3168576e+00
  -5.7131133e-02  -7.1914395e-02
  -9.4201376e-01   8.8421830e-01
  -9.3861512e-01   9.0278456e-01
  -1.5213828e-01   3.0616024e+00
  -1.1219385e+00   2.4204348e+00
   1.0572917e+00  -2.7205170e+00
   1.2501049e-02  -1.4286859e+00
   8.8012561e-02   2.2515195e+00
   2.7967766e-02   1.8438912e+00
  -1.0302274e+00   7.2141349e-02
  -8.8494241e-01  -1.2123417e+00
  -1.0242012e+00   1.7366179e+00
  -1.0893138e+00   8.8762516e-01
  -1.7713602e-02  -7.9548576e-01
  -1.1003527e+00  -2.2810152e+00
  -2.5369916e-01  -2.9016974e+00
   1.1176429e+00  -2.1317438e+00
   9.7502612e-01  -1.6440322e-03
  -2.0542235e-01   3.1065748e+00
  -2.0117996e-03  -6.5468076e-01
  -9.4395783e-01  -6.4915001e-01
   8.7083443e-01  -7.5862141e-01
   6.2115685e-02   3.1152631e+00
   1.1392098e+00  -7.9081459e-01
  -1.0100936e+00  -1.4461787e+00
  -4.3208646e-02   2.4570119e+00
   1.0416255e+00   2.4767649e+00
   1.9363448e-01  -7.1651704e-01
   1.0443452e+00  -8.0377432e-01
   1.0683225e+00  -8.7614812e-01
  -1.3052619e-02   2.4500690e+00
  -4.1389821e-02  -2.8488833e+00
  -8.5285811e-02   1.0322009e-01
  -1.0730872e+00  -7.6757611e-01
  -8.8203993e-01  -8.2959968e-01
   1.0274120e+00  -1.3157368e+00
  -3.4534995e-02  -7.0461850e-01
  -9.6837040e-01  -7.8637643e-01
  -8.8930544e-01  -2.4031306e+00
  -7.7401122e-02   8.0892787e-01
   9.8149887e-01   8.7631959e-01
  -2.9360646e-02   1.6346921e+00
   9.9047872e-01  -2.7627191e+00
   8.6382707e-01  -3.0573137e+00
  -1.0003085e+00  -3.1018768e+00
  -1.0697337e+00   1.5976441e+00
  -8.1057001e-03  -1.3693529e+00
   4.0050522e-02  -5.8577323e-01
  -1.0587972e+00  -5.9712869e-01
   1.9666094e-01  -2.2236595e+00
  -7.5438589e-02  -2.4226387e+00
   1.7511243e-02   6.6812915e-01
  -9.4995276e-01  -2.6217819e+00
   9.4842449e-01   2.3336713e+00
   9.6958421e-01   2.4872959e+00
   3.5331092e-02   2.4120500e+00
   9.8233913e-01   2.4954332e+00
  -1.2969739e-01   2.5898152e+00
   8.9650586e-01   1.7203058e+00
   1.0691996e+00   1.6892775e+00
   9.5873086e-01  -6.2418864e-01
  -2.2065423e-02   2.5381905e-01
  -2.4177244e-02  -2.2182517e+00
  -1.0149626e+00   9.1161018e-03
  -9.1935318e-01  -2.2785789e+00
   1.2658712e-01  -3.1230376e+00
  -9.4525399e-01   2.2669537e+00
  -8.1535680e-02  -2.3953350e+00
   1.1247654e+00  -1.6244706e+00
   4.3282194e-02   2.3511729e+00
   9.2281573e-01   7.9869335e-01
   1.0114396e+00   1.5017666e+00
  -9.8683239e-01   2.3015672e+00
  -1.0054927e+00   1.6471623e+00
   9.8765380e-01   1.7943266e+00
   7.3012995e-02  -2.2859908e+00
  -1.0372892e+00  -2.2279960e+00
  -9.7589206e-01  -7.1243471e-01
   3.1899285e-02  -8.7584665e-01
   1.0062774e+00  -2.2906548e+00
   1.2224388e-01  -7.5458734e-02
   9.6230381e-01   1.6570303e+00
  -1.1127440e+00  -6.6958801e-01
  -1.3496463e-01  -2.2848874e+00
   9.0781909e-01  -7.1537236e-01
  -1.0210561e+00  -1.6278447e+00
   1.0721085e+00  -7.4183535e-01
  -8.8002806e-01   1.8008613e+00
  -9.6361361e-01   1.6724135e+00
  -5.6309995e-02   8.1007962e-01
  -1.1419374e+00   2.9843783e+00
  -9.5726767e-02   1.6068808e+00
   9.5592837e-01  -1.5514549e-02
   1.0727954e+00  -1.5804304e+00
   7.7355073e-01  -2.6789635e+00
  -9.5717035e-01   2.3618590e+00
  -9.9013222e-01  -2.1791560e+00
  -3.0649680e-02  -3.6029088e-01
  -1.0667596e-01  -1.4670447e+00
   1.0950979e+00  -1.5578627e+00
   1.0364713e+00  -3.0416637e+00
   2.8263047e-02   2.9970057e+00
   2.2744128e-02   9.7448245e-01
  -7.0220487e-02  -2.8265557e-01
  -1.4535509e-02   7.5292897e-01
   9.9574919e-01  -2.3854252e+00
  -2.1078025e-02  -2.1027176e+00
  -7.6367343e-02   6.6967220e-01
   1.0236166e+00  -8.7335016e-01
  -9.3773404e-01  -2.0842756e+00
   1.1029040e+00   2.4726691e+00
   9.6571216e-01   1.7383013e+00
  -9.9014539e-01   5.9724317e-01
   6.2823306e-02   2.4386562e+00
  -9.0742669e-01  -8.0197398e-01
   8.3506547e-02  -5.9107693e-02
  -1.0352210e+00  -6.7751010e-01
   4.4942666e-02   8.6754808e-01
   1.0214246e+00   2.5142009e+00
   1.1269118e+00  -1.6248949e+00
   9.8182312e-02   1.6382089e+00
   1.6194887e-02  -1.5178398e+00
  -1.0942386e+00   1.5416556e+00
  -1.0407942e+00  -7.9294414e-01
  -9.5232898e-01  -2.1074606e+00
   1.0774368e+00  -3.1353637e+00
  -1.1296909e+00  -7.1896864e-01
   8.2970533e-01   8.6546122e-01
  -1.0859620e+00  -1.5588448e+00
   1.0804433e+00  -1.4664776e+00
  -2.6231672e-02   6.6200749e-01
  -9.0371619e-01  -2.4840496e+00
   8.9128730e-02   9.8671540e-01
  -1.0886228e+00  -1.5274740e+00
  -6.9951278e-02  -1.4066848e-01
   1.1585792e+00  -5.3298624e-01
   1.0548587e+00  -3.0534773e+00
  -1.0539072e+00   1.0659606e+00
  -1.0229631e+00  -1.4785248e+00
   1.1247144e-01   7.7656332e-01
  -5.2075508e-02   8.5643356e-01
   1.0838532e+00   1.8440721e+00
   8.9266268e-01  -2.4011005e-01
  -1.0001151e+00  -1.5108606e+00
   7.2656443e-03  -2.4642573e+00
  -4.8144813e-02   2.4619262e+00
   9.6634250e-01   9.3601541e-01
  -3.1344025e-03   2.4680773e+00
   1.0229781e+00  -2.1418474e+00
   9.5072351e-01   1.7457546e+00
  -1.1081940e+00  -2.1466592e+00
   1.0941049e+00   2.7896279e-02
  -1.1724747e+00   2.3418054e-01
  -4.5946823e-02  -8.0293496e-02
   9.5765469e-01   2.4114736e+00
   9.3471222e-01   1.6338497e+00
   9.1265119e-01   2.3483687e+00
   9.5574822e-01   8.6373715e-01
   9.4327399e-01   2.6944725e-01
   1.0797359e+00   2.5012832e+00
  -7.2830750e-01   1.3702362e+00
  -1.0072327e+00  -1.0337926e+00
   9.7484326e-01   4.6811272e-02
  -1.0780829e+00  -2.2206691e+00
   9.5217454e-01   2.3955806e+00
  -8.7879511e-02   6.4373878e-01
  -1.0640474e+00   2.3288248e+00
   9.8209103e-01   1.3068057e-01
   9.8406197e-01   1.5903311e+00
   8.0052264e-01   5.8791896e-01
  -9.4045754e-01   8.9264895e-01
   1.0791817e+00  -2.3467755e+00
   3.9977701e-02   7.1412530e-01
   9.9723127e-01  -7.3965584e-01
  -9.2437361e-01   2.9921772e+00
  -1.0633408e+00   7.2571846e-01
   1.0242228e+00   1.7212944e+00
   7.9787005e-02   1.0580360e+00
  -9.9791443e-01   3.0530915e+00
   8.1916903e-02  -9.1740160e-01
   8.3321799e-01   1.3659324e+00
  -1.2695375e+00   5.7000131e-02
   5.6816683e-03  -3.0567291e+00
   1.0722716e+00   1.8278061e+00
   1.0089849e+00   9.2053115e-01
   9.0876873e-01  -3.1022048e+00
  -1.0341731e+00  -2.5305750e+00
  -1.0754871e+00   1.7457009e+00
   1.3863279e-01  -3.1074423e+00
  -9.2677300e-01  -2.3850296e+00
   9.3948718e-01   2.5564499e+00
  -1.9873403e-03   7.9085459e-01
  -2.8796025e-02   7.8332181e-01
   9.4981875e-01  -1.9610306e+00
   9.8988938e-01  -2.3902928e+00
   9.5960018e-01   1.9944608e-01
  -8.9663032e-01   2.2031333e+00
   1.0340222e+00   8.5045352e-02
   1.1500464e+00   3.1171954e+00
  -1.9558394e-02  -2.3418319e+00
  -9.7230978e-01   7.3093303e-01
   8.2208799e-01  -5.3873303e-01
  -8.3884658e-03   6.3778607e-01
  -6.1353745e-02   2.2127106e+00
   9.6054455e-01  -7.3474751e-01
   9.6302628e-01   3.0145242e-01
  -8.4371859e-01   7.0886618e-01
  -2.7650715e-02   1.6019535e+00
   1.0344461e+00   2.3525705e+00
  -9.8372685e-01   9.0171238e-01
  -8.6444783e-01   6.5988529e-01
  -9.7718378e-01   2.4936114e+00
   1.0419857e+00  -1.3894186e+00
   1.9284939e-02   2.4500300e+00
   9.2066651e-01   5.7872386e-02
  -1.0724805e+00  -1.7477643e+00
  -9.3521324e-01  -2.7890748e-01
   5.1280945e-02  -6.3357972e-02
  -8.0978830e-02  -8.5401276e-01
   8.2824821e-01   1.5598645e+00
   2.1831402e-01   1.2384457e+00
  -1.2004142e+00   4.5328735e-02
   1.0492793e-02   2.2514623e+00
  -9.6235667e-01   2.5081979e+00
  -6.0656246e-02   7.4199223e-01
   8.6065443e-01   2.4987746e+00
   9.2469164e-01   7.4637249e-01
  -1.0555321e+00  -3.0532216e+00
  -1.2444248e-01  -1.3676252e+00
   8.5737490e-01   6.6787114e-02
  -1.0738950e+00   2.0489394e+00
  -9.0400353e-01  -3.0145612e+00
   8.9853710e-01  -1.9795610e-01
  -1.0092572e-01  -1.6311246e+00
  -1.1610812e+00  -1.6353309e+00
   8.3422599e-03   2.2733454e+00
   6.1071462e-02   9.0782480e-01
  -2.0562864e-02  -1.0240295e-01
  -1.1339466e-01  -2.2255808e+00
   1.0015438e+00   8.0769019e-01
  -8.8705686e-01  -1.5891227e+00
   1.0067641e+00  -2.4714297e+00
  -9.2915756e-01  -6.1816812e-01
  -9.9483475e-01  -9.6658032e-02
  -9.9568628e-01  -1.6676166e-01
  -9.9932557e-01  -2.5201384e+00
   8.6951350e-01   1.6770994e+00
  -6.6145931e-02   1.4028099e+00
   9.2630345e-01   1.7774503e+00
   7.1460724e-02  -6.1562715e-01
   9.8050583e-01   2.1721422e-02
  -1.0190755e+00  -2.4046419e+00
   1.0703494e+00  -1.7032642e+00
  -1.5495707e-01  -6.8135524e-02
   1.0632253e+00  -1.6706091e+00
   6.9394032e-02  -8.2457388e-02
  -1.0406735e+00   1.6216936e-01
   9.3066924e-01  -7.8367478e-01
   8.7902383e-01  -2.1494751e+00
  -4.8046453e-02  -1.7701579e+00
  -8.1051269e-01  -9.7489769e-01
   1.0263808e+00  -1.3126905e+00
   4.6235312e-02  -2.3090540e+00
   8.7138378e-01  -3.1408055e+00
   7.0737110e-02  -1.5729051e+00
   9.7423368e-01  -3.0928591e+00
   1.3859501e-02  -1.6102062e+00
   1.0378281e+00  -2.2806611e+00
   1.0143514e+00   1.0587616e-01
   9.3495241e-01  -9.4267088e-01
   1.0126596e+00  -7.7921896e-01
  -9.4372159e-01  -1.5390877e+00
   1.8931812e-02   8.7859404e-01
  -9.5285320e-01   8.5882506e-02
   2.7021626e-02  -1.2954779e+00
   5.9554001e-02   1.5729741e+00
   9.2663440e-01  -1.4330911e+00
   1.5440137e-02   2.4154048e+00
   9.7853026e-01  -3.0774594e+00
   9.8457409e-01   2.4678298e+00
  -9.5903629e-01  -1.4855720e+00
  -1.0338196e+00  -2.2406521e+00
   1.0333545e+00  -1.4891399e+00
  -9.2733541e-01   1.5167317e-01
  -1.1311178e+00  -1.5958912e+00
   1.1563074e+00   2.5360432e+00
  -9.3771383e-01  -6.8031459e-02
   1.1386304e+00  -2.4506728e+00
   1.0467159e+00   1.7729893e+00
  -7.1461678e-02  -2.9160978e+00
  -1.0629002e+00  -2.5882363e+00
  -9.8194083e-02   1.6794765e+00
   9.4429112e-01  -2.4565706e+00
  -3.4902805e-02   2.4455580e+00
   9.4735693e-01  -2.2595747e+00
   1.0204947e+00  -2.2713979e+00
  -1.0051407e-02  -1.7910438e+00
  -4.0672945e-02  -2.9645472e-02
  -4.3163649e-02  -3.0222444e+00
   1.1614981e+00  -1.5856170e+00
  -9.9087501e-01  -2.9398252e+00
   1.0119279e+00   1.7755699e-01
   1.0048002e+00  -5.1667955e-01
   9.7717681e-01  -2.2001289e+00
  -1.0530286e+00   2.3625684e+00
  -1.0819775e+00  -8.2889985e-02
   8.1270120e-01   1.7168548e+00
  -8.7612798e-01   7.6018442e-01
  -1.0423548e+00  -2.1383144e+00
  -5.7947305e-02   8.0956496e-01
   1.2032455e+00   1.5580997e+00
  -5.1159651e-02   7.8852855e-02
  -1.1133022e+00  -2.2050391e+00
   9.4538275e-01   3.0012422e+00
  -1.0843015e+00   2.2246577e-01
   9.6350016e-01  -2.3817017e+00
  -1.0549259e-01   2.1070742e+00
  -1.1230484e+00  -2.4441534e+00
  -1.0024464e+00   5.4966732e-02
   9.3020176e-01  -2.2572291e+00
  -1.0119786e+00  -2.8800717e+00
  -8.0227656e-01   2.3458504e+00
   2.9240494e-02   3.0995347e+00
  -2.8471758e-02  -3.9855668e-02
  -1.0325712e+00  -1.7182026e-01
   9.9847815e-01  -1.4625973e+00
  -1.0754443e+00   2.2510625e+00
  -1.0496885e+00   2.5997395e+00
  -9.9748141e-01  -2.2917134e+00
  -9.2528038e-01  -3.0072530e+00
   1.4415474e-01  -1.6608718e+00
   9.3932340e-01  -1.5685827e-01
   8.8671983e-01   1.3650708e+00
  -9.5690233e-01  -2.3389677e+00
   1.0067659e+00  -2.9622738e+00
   1.1600671e-01  -3.4170163e-02
   8.3401630e-03   2.1425300e+00
  -5.8127337e-02  -1.3576967e+00
   2.0775215e-01  -4.4392410e-01
  -1.0766839e+00   1.4607661e+00
  -1.0192641e+00   3.1358454e+00
   1.0861356e+00   3.1194731e+00
  -1.1482392e+00   8.4778569e-01
   9.7725781e-01  -1.5226753e+00
  -1.0713078e+00   2.9183166e+00
   1.0224502e+00   1.2122137e-02
  -5.1680279e-04  -1.4057463e+00
   9.7859120e-01   4.4244520e-01
   9.5477429e-01  -2.0631207e+00
   1.0321546e+00  -2.3874919e+00
   1.6871829e-02  -3.3697445e-02
   2.3709444e-02   8.1903493e-01
  -9.4850226e-01   9.5522204e-02
  -9.6644975e-01  -4.9314527e-01
  -1.0341285e+00  -1.5953662e+00
  -8.6973460e-02   2.3392085e-01
  -1.0446590e+00   2.9199409e-02
  -8.5573961e-02   7.1615064e-01
  -8.8052046e-03   2.2924511e+00
   1.0558216e+00  -1.7919243e+00
  -7.0871172e-02  -1.4937708e+00
  -8.7620688e-01   6.5250266e-01
  -1.0707850e+00   1.7390689e+00
  -1.1258635e-01   1.4963962e+00
  -9.2208439e-01   8.9768756e-01
  -9.2015363e-02   1.6006579e+00
   8.7551479e-03   1.4673103e+00
  -9.4161468e-01   2.0309984e-01
  -8.5129448e-01   1.3887926e+00
  -1.0459953e+00   1.9176580e+00
  -9.5924660e-01  -2.1827046e+00
   8.9846839e-01  -3.1046081e+00
   1.0225995e+00  -2.1566938e+00
   6.8546410e-02  -2.2780679e+00
   1.6463132e-02   2.9881606e+00
  -8.6477963e-01   9.3707693e-01
   9.4547965e-01   9.0292691e-01
   8.8553085e-01   1.6603521e+00
  -1.0374545e+00   2.4527346e+00
  -1.1216888e+00   2.5255157e-01
   8.9294828e-02  -7.7100522e-01
   9.7011006e-01  -7.6184382e-01
  -7.4021855e-02  -1.7245763e+00
  -1.0494233e+00   8.3897744e-01
   8.0699935e-03   8.4260037e-01
  -8.9069742e-01   2.4373926e+00
  -1.1248405e+00  -1.5817252e+00
  -9.0653511e-01   8.5468312e-01
  -1.0227768e+00   2.1946442e+00
   1.1812492e+00   7.6876253e-01
  -4.7763325e-02  -2.4012278e-02
   8.4486136e-01  -3.0058679e+00
  -1.1577175e+00  -3.0917237e+00
  -1.1165724e+00   2.9623424e+00
  -1.1964594e+00   2.9448043e+00
   1.4268999e-02   2.2952484e+00
  -9.3229317e-01   1.2600140e-01
   4.3552010e-02  -2.3385127e+00
  -1.0540682e+00   1.5434272e+00
  -9.8262184e-01   8.4732292e-01
   1.0631679e+00  -2.3603694e+00
  -1.3235865e-02  -8.3539513e-01
   9.8678329e-01   1.5450565e+00
   9.5185585e-01  -1.4175146e+00
  -1.0705490e-01  -2.9361390e+00
  -9.4092468e-01   2.3466374e+00
   1.0161157e+00   8.6633828e-01
  -1.6828532e-02  -1.5153920e+00
  -1.0023273e+00   6.9324651e-01
  -4.2863670e-02  -5.2211706e-01
   9.6943620e-01  -6.8750914e-01
   9.8223858e-01  -6.0719136e-02
   1.0044916e+00  -2.1187644e+00
  -1.0153480e+00   5.1987011e-02
  -1.0370171e+00  -6.7834037e-01
   1.1315411e+00   8.4618954e-01
  -1.1634868e-01   1.5203271e+00
  -1.1818672e+00  -1.5606069e+00
  -1.0397912e+00   2.2613781e+00
  -9.9771437e-01   1.8850801e+00
   6.3013981e-02  -7.6514180e-01
  -1.0464825e+00   2.5011062e+00
   7.8825319e-02  -7.7712960e-01
   9.7287558e-01   1.9120080e+00
   5.9805701e-02   1.6459690e+00
   8.5651988e-01  -1.6808254e+00
  -1.8103464e-01   8.4267464e-01
   1.0050402e+00  -1.6380952e+00
  -5.9067412e-02  -1.6431782e+00
   9.6199023e-01   3.0069619e+00
   1.5406693e-01   2.5009116e+00
   1.0960962e+00   1.6404659e+00
  -1.1129785e+00  -2.8382133e-02
  -8.0105012e-03  -2.3281901e+00
  -5.5846889e-02   1.5898436e+00
  -9.9981902e-02   2.5528501e+00
  -9.6016346e-01   2.3526347e+00
   9.9524357e-01   1.3489042e+00
  -1.0418678e+00  -7.4347851e-01
  -9.9688507e-01  -1.5286257e+00
   9.6552260e-01  -1.4893537e+00
  -1.0803200e+00   1.4415143e+00
  -5.6572945e-02  -1.3447589e+00
  -5.3811095e-02   2.1747474e+00
   9.0226021e-01  -8.4168002e-01
   3.2174165e-02   8.4508391e-01
  -3.1603512e-02  -3.0985716e+00
   9.9338825e-01  -3.6413653e-01
  -6.0700258e-02   6.8231054e-01
  -7.8317761e-02   8.7584107e-01
  -8.3643673e-01  -1.6030367e+00
  -9.5177789e-01   1.4419832e+00
  -9.3858732e-01   2.2599574e-01
   1.0353940e+00  -2.8936155e+00
  -9.2600697e-01  -3.0752238e+00
  -1.1023241e+00   3.0022397e+00
   9.6843511e-01   1.2864127e+00
   1.1493890e+00  -1.5516850e+00
  -8.7533571e-01  -2.4725997e+00
   6.8279571e-03  -7.5522732e-01
  -1.3957463e-01   7.5748034e-03
   1.0456084e+00   1.5884040e+00
  -9.3149199e-01  -7.9654482e-01
   1.7528386e-02  -6.5225077e-01
  -3.0619680e-02   2.4269386e+00
   1.0486642e+00  -2.5116948e+00
   9.0216113e-01   1.6502186e-01
  -9.9496529e-01   1.8123095e+00
   1.0285636e+00  -6.3065092e-01
   9.9026795e-01  -3.0939795e+00
  -1.0388007e+00  -1.5566487e+00
   9.3873804e-01  -2.3131577e+00
   1.0110258e+00   1.3939038e+00
  -1.1177029e-01  -1.4991761e+00
  -6.1249600e-02   8.0668137e-01
   3.9529398e-03  -1.5832996e+00
  -9.8021730e-01  -2.0260396e+00
   9.5769483e-01   1.5721656e+00
  -1.1381470e+00   3.6025796e-02
   1.0333640e+00   7.9900155e-01
  -1.0224968e+00   1.6840075e+00
   8.4450223e-01  -2.5187298e+00
  -9.8762015e-01   6.8424173e-01
   1.0002028e+00  -3.1397551e+00
   5.9892902e-02  -1.4182311e+00
   9.3695098e-01  -2.1671662e+00
  -1.0836373e+00  -6.7648339e-01
   1.0379413e+00   5.7770682e-02
   9.6276239e-01  -7.3773031e-01
   1.2996359e-01   7.8598777e-01
  -1.0839148e+00  -3.0826887e+00
  -8.5428647e-01  -1.5794518e+00
  -9.1673656e-01  -2.2068151e+00
   1.0314866e+00   7.2798975e-01
  -1.0053199e+00   1.4861216e+00
  -1.2665814e-01  -1.5803497e+00
  -1.1152820e+00   1.4766513e+00
   3.8649493e-02   2.3483040e+00
   9.7664704e-01  -8.3688938e-01
   8.4811825e-01  -3.0338429e+00
   9.4853550e-01  -5.4317603e-01
  -2.6073558e-02  -9.5013507e-01
  -1.1805643e+00   1.9657360e+00
   9.3328721e-01   1.2795825e+00
  -1.1170671e+00  -2.2554223e+00
   1.0825961e+00  -2.2040425e+00
   5.9864513e-04  -8.5008325e-01
  -9.5855861e-01  -7.5964486e-02
   3.2819826e-02   1.6531298e+00
   7.1933478e-02  -7.8398716e-02
   1.0432301e+00   1.3299323e+00
   9.7344306e-01  -2.4329308e+00
  -1.0181554e+00  -1.6272262e+00
   9.8767273e-01  -1.4515584e+00
   1.1761311e-01   1.0120537e-01
   3.1831124e-02  -2.0535842e+00
  -1.0282891e+00   1.5100283e+00
   2.1827130e-01  -8.2360836e-01
  -3.6511772e-02  -5.0281478e-02
  -2.4306253e-02  -1.7914925e-01
  -9.9532308e-01  -7.3579624e-01
  -1.0770028e+00   9.6305899e-01
   2.9341055e-02   1.6119446e+00
   9.3504673e-01   2.2966093e+00
   1.1136797e+00  -2.5095819e+00
  -1.0648181e+00  -3.0664929e+00
   4.8770165e-02  -1.5972333e+00
   1.0872481e+00   7.3640357e-01
  -9.4294964e-01  -1.3835903e+00
   9.8162310e-01   9.0186106e-01
   2.3720905e-02   2.4074637e+00
  -1.8428133e-02  -1.3608553e+00
  -1.1424153e+00   8.3931481e-01
  -9.1111727e-01  -3.1251475e+00
   1.0395963e+00  -3.0176220e+00
  -8.9527098e-01  -2.3122501e+00
  -1.0658981e+00  -1.5618245e+00
  -1.0261800e+00   8.9662123e-01
  -8.7697407e-01  -6.9678683e-02
   1.0308091e+00  -1.7063494e+00
  -4.0713404e-02   8.7449655e-01
   9.4543653e-01   2.4624503e+00
  -4.7720738e-02  -2.3050017e+00
  -8.4957055e-01  -1.6228271e+00
  -1.0328392e+00   2.3869649e+00
  -1.4740330e-02  -1.0999949e+00
  -1.5879515e-02  -6.7295880e-01
  -1.0402866e+00   3.1097486e+00
  -8.8582694e-02  -9.4746117e-01
  -8.6982091e-02   7.5031801e-01
  -9.2932013e-01   2.2832638e+00
   1.0078045e+00  -2.0968273e+00
   1.0375130e+00  -7.5373524e-01
   9.6390787e-01   2.0253687e+00
  -1.1194035e+00  -8.4095427e-01
  -1.0406217e+00   1.6632343e+00
   8.4577211e-01   2.4454451e+00
  -9.6875319e-01   2.0442524e-01
  -9.4732782e-01   8.6182275e-01
  -2.1885751e-02   3.0301831e+00
  -8.9022787e-01   3.0259739e+00
  -1.0379091e+00   3.7347084e-02
  -1.0132096e+00  -2.3429233e-02
  -2.7477553e-01  -1.6090996e+00
   1.5470235e-01   1.5070495e+00
   1.0203253e+00  -2.3334963e+00
   9.1307839e-01  -6.0431248e-01
  -1.0443230e+00   2.3685378e+00
  -9.6985705e-01   3.1392543e+00
  -1.0080634e+00  -6.5739396e-01
  -9.8810615e-01  -2.1303494e+00
  -4.1529630e-03   7.1170565e-01
  -8.8061743e-02   2.3961197e+00
  -9.0729276e-01  -3.0050430e+00
   9.9768107e-01  -2.1657968e+00
   7.8298240e-02  -1.4811995e+00
   6.6932851e-02  -2.5003848e+00
   6.8532657e-02   7.4766347e-01
   3.9006694e-02   2.2971675e+00
   9.1273622e-01  -1.5173645e-02
  -1.0350770e+00   3.0433954e+00
  -1.0055401e-01  -1.9676406e+00
   2.0204145e-02  -2.3904521e+00
   8.2738738e-01   8.3243661e-01
  -9.4707214e-01  -2.1009660e+00
  -1.0163416e+00  -1.6712989e+00
  -9.3867749e-01  -2.1712179e+00
  -6.5860988e-02  -2.9340100e+00
   9.1983977e-01   2.3135777e+00
  -9.7936847e-01   4.2414805e-02
   1.0244741e+00   1.4396416e+00
  -9.8751776e-01   1.4803813e+00
   1.4769882e-02  -1.6762758e+00
   4.4159255e-02  -1.5811457e+00
   1.0094607e+00   2.5993522e+00
  -1.0764682e-02   2.3246000e+00
  -1.1086240e+00   1.7117338e+00
   8.6388831e-01   7.9919619e-01
   1.0754464e+00  -1.4027318e+00
  -2.9871806e-02  -8.7911524e-01
   9.2497606e-01  -7.0203586e-01
  -1.0978612e+00   2.4126832e+00
  -1.1116100e+00   2.1148773e+00
  -1.3253264e-01   1.4231145e+00
   7.1077277e-01  -2.2028488e+00
   1.5323513e-02  -2.3625182e+00
   9.6745398e-01   8.3427471e-01
   1.1408238e-01  -3.1343153e+00
  -1.2817446e-02   6.0191944e-01
   1.1017040e+00  -2.8818761e+00
   9.4964552e-01  -3.0305291e+00
   6.3776912e-02  -1.3432997e+00
   9.2749610e-01  -6.9356551e-01
  -9.3397338e-01  -1.6735710e+00
  -6.2329790e-02   8.0578114e-01
   9.8339714e-01  -1.3657411e+00
   8.1552673e-01   3.1246347e+00
  -9.6850436e-01   2.5182513e+00
  -1.1709247e+00   3.0364116e+00
   1.0044826e+00   9.4000419e-02
   9.4756519e-01  -2.1013761e-01
  -1.1321059e+00   1.5676088e+00
   1.0405956e+00  -7.4855701e-01
   9.1437383e-01   1.6549764e+00
   1.6393540e-01  -1.4373438e-01
  -8.3082386e-01  -3.1108867e+00
  -9.3727853e-01   2.4190219e+00
   6.9136020e-03   9.0347488e-01
   1.0353417e+00   2.3847304e+00
   3.4288397e-02  -6.7847197e-01
  -1.0104112e+00  -1.3384292e+00
   1.1158505e+00  -3.0064817e+00
  -8.5616902e-01   7.9792513e-01
   1.0491845e+00   1.7428861e+00
  -8.6251069e-01   7.4883696e-01
   1.0916216e-01   3.0812931e+00
   9.8715152e-01   2.9062437e+00
  -3.0662956e-02   9.8594340e-01
  -1.0050009e+00  -1.7363575e+00
  -1.1324145e-01   1.4564943e+00
   1.1290181e+00  -2.3144287e+00
  -3.0839328e-03   1.5462012e+00
  -1.1507593e+00   2.4481397e+00
  -7.0639740e-02   1.5392485e-01
   9.9622967e-01  -2.4130362e+00
  -1.0231985e+00   1.5250378e+00
   1.0252549e+00  -6.2637660e-01
  -9.6556022e-01   9.7516480e-01
   1.0425241e+00   1.5300987e+00
   1.5502158e-01  -2.4407491e+00
  -4.8099782e-02   8.1736756e-01
   9.1662714e-01   2.3308112e+00
   9.1920244e-01   3.6343371e-01
  -7.2193028e-02   1.9331386e-01
   1.0929293e+00  -1.0649431e+00
   1.0627301e+00   1.5897975e+00
  -3.0848351e-03  -6.8577299e-01
   9.8663438e-01  -6.9111641e-01
  -8.4831175e-01  -2.3861870e+00
   8.0697466e-02   1.5029789e+00
  -1.0760808e+00   2.4915376e+00
  -8.9769370e-02  -1.5057500e+00
  -1.0247375e+00  -3.1340778e+00
   8.2567796e-01  -2.4980003e+00
  -1.8131300e-01  -3.0195403e+00
  -1.0029236e+00   6.5952280e-01
  -9.2895272e-02  -3.1193180e+00
   9.6380085e-01   6.1111885e-01
   8.9172568e-01  -7.5037561e-01
  -9.4991758e-01  -3.0062831e+00
   9.6340589e-01  -6.4294388e-01
   7.1675550e-02  -5.7795723e-01
   9.8329449e-01  -5.0234436e-01
  -1.1237239e+00  -1.7294681e+00
   3.6471917e-02   3.0687934e+00
  -1.0370807e+00  -9.5013202e-01
  -1.3355930e-02  -3.1218809e+00
   7.9536296e-02   2.4475734e+00
   7.5925813e-02  -9.6163226e-01
  -8.5451836e-01  -1.3160147e+00
  -8.6839775e-01  -8.4352694e-01
  -1.0620475e+00   1.5189805e+00
   9.8661629e-01  -3.0280590e+00
  -2.5447270e-02   1.4837690e+00
  -1.1336192e+00   1.7134604e+00
  -1.0930333e+00   1.5013471e+00
  -9.8195180e-01   1.6814153e+00
   9.3872709e-01  -3.0604288e+00
   8.9485813e-01  -2.3938672e+00
   8.4675467e-01  -2.5716090e+00
   9.0076365e-01  -2.9876878e+00
   4.6773123e-02   8.9096734e-01
  -1.0879455e+00  -1.1806162e+00
   1.0957899e+00  -2.3419488e+00
   5.4517406e-02  -2.3478758e+00
   9.4642779e-01  -2.1555050e+00
  -9.6006389e-01   1.7359108e+00
   9.8636220e-01   8.6433966e-01
   9.2904747e-01   2.1749766e+00
  -1.0828786e+00   2.2170376e+00
   4.5490338e-02  -2.1061162e+00
  -1.1167049e+00   9.2542009e-01
  -1.7912264e-01  -7.5344445e-01
   9.6687305e-01   1.5890784e+00
  -9.3164431e-01  -3.0839702e+00
   1.1409456e+00   3.0055007e+00
   1.0113863e+00   1.6511528e+00
  -1.0070484e+00  -6.7568090e-03
  -8.9365487e-01  -2.2886335e+00
   1.5079792e-01  -1.5589290e+00
  -9.2571533e-01  -7.4774193e-01
  -1.8677554e-02  -7.3077178e-01
  -9.6281133e-01  -2.3805431e+00
  -9.7038538e-01   1.5613307e+00
  -1.0548349e+00  -2.2364991e+00
   1.0297767e+00  -7.0645550e-01
  -9.7702887e-01  -7.8337838e-01
  -7.7738229e-02   2.4551702e+00
  -9.9604585e-01   5.2411888e-01
   8.4178275e-01   1.5855308e+00
  -8.4064407e-01   2.1521894e+00
  -1.0097852e+00   1.3453461e+00
   9.8011480e-01  -6.6691491e-01
   1.0139023e+00  -1.2314084e+00
  -1.0573705e+00   1.6322854e-01
   1.0230648e+00  -3.0946794e+00
  -3.9582730e-02   1.0527786e+00
   6.8083304e-03   6.5045263e-01
  -5.8069442e-03  -8.0252589e-01
   4.3193872e-02   7.7900024e-01
  -1.1036541e+00  -2.4224813e+00
   1.0792661e+00   1.5053829e+00
   1.0143397e+00  -3.1385124e+00
  -9.7977468e-01   5.2409874e-01
  -9.0979059e-01  -6.6187047e-01
   1.1220136e-01   1.8244371e+00
  -1.0395613e+00   7.9545559e-01
  -1.5113016e-01  -1.6379816e+00
   1.0223655e+00   9.6006594e-01
   1.0247307e+00   1.8204377e+00
  -1.6660093e-01   1.4927956e+00
  -1.1736505e+00  -7.7054563e-02
  -1.1909210e-02   1.4428897e+00
   1.0311931e+00  -2.3763356e+00
  -1.0538305e+00   8.4579428e-01
  -9.6966345e-01  -3.0360680e+00
   3.5038866e-02   1.4801420e+00
   1.6775729e-01  -4.8480355e-02
   9.9040040e-01  -1.5432895e+00
   1.1073690e+00   1.9443635e+00
   9.6618483e-01  -7.1565105e-01
  -1.0981131e+00  -1.3407966e+00
  -9.3830966e-01   1.7351911e+00
  -5.5612229e-05   7.9616837e-01
  -1.7384478e-01   3.1361592e+00
   9.4180679e-01  -2.4840953e+00
  -4.2124978e-02   1.5547989e+00
   9.0633891e-01   2.4524830e+00
  -1.0719780e+00   6.9956976e-01
  -9.2936236e-01   1.3455276e+00
   9.9379333e-01  -6.1218838e-02
   2.3598264e-03   1.7151785e+00
   1.0085475e+00   1.4175244e+00
  -6.0129193e-02   1.4070341e+00
  -9.7904567e-01   3.0737135e+00
   1.0099106e+00   3.6659540e-01
   9.6767795e-01   6.9880740e-01
   1.1526708e+00   1.5259537e+00
  -1.0098464e+00  -2.4729029e+00
   1.0852608e+00   1.2048148e+00
  -6.9569519e-02  -1.4854226e+00
   7.7194379e-03   3.0628936e+00
   9.5224024e-01  -7.5602450e-01
   1.0612381e+00   8.6389713e-01
  -1.0771736e+00   7.3565321e-01
   9.7523376e-01  -1.5442601e+00
  -5.8559536e-02   1.5035791e+00
  -1.0433928e+00  -2.3974511e+00
   8.8451150e-01  -2.2130083e+00
   1.0211628e-01   2.3758418e+00
   9.0229400e-01  -2.3636919e+00
  -3.3758088e-02  -1.7944289e+00
  -8.9202964e-01  -8.2660464e-01
  -8.9505079e-01   9.5630405e-02
  -7.2129382e-02   8.1138800e-01
   8.7912098e-01  -7.2837567e-01
   9.1398453e-01  -2.3397979e+00
   1.1740589e+00   2.4624803e+00
  -1.0332470e-01  -1.4922652e+00
   1.0194351e+00  -1.3742234e+00
  -1.0986550e+00   2.4102761e+00
   1.0001257e+00  -3.1370210e+00
   8.5375929e-01   1.9256578e+00
  -9.0496967e-01  -9.3277387e-02
  -9.4382943e-01  -2.7269987e+00
  -9.4011778e-01   3.9999369e-02
   1.0099859e+00   3.1376125e+00
  -1.0561153e+00  -4.7358057e-02
   1.1459824e-01   7.8650744e-01
   9.3925450e-01  -7.1930601e-01
   1.2228102e-01   1.6195166e+00
   3.2980093e-02  -7.8875939e-01
  -9.7270997e-02   9.1831727e-01
  -7.2079126e-02  -9.3007255e-02
  -9.5632801e-02   2.4780034e+00
   1.0782159e+00   7.4894143e-01
   9.4034275e-01  -1.8381453e+00
   8.2543075e-02  -2.4168537e+00
   9.8932367e-01   1.6086803e+00
  -2.1889059e-02   2.8242173e+00
  -7.2355841e-03   8.0907862e-01
  -1.1336354e+00   3.7606619e-01
  -2.9919804e-02  -2.5276673e+00
  -8.7500661e-01   6.3538525e-01
  -9.6906768e-01  -1.4028019e+00
   9.6770522e-01  -1.9368028e-01
  -1.0364267e+00  -2.2502725e+00
   1.0835502e+00   1.5650352e+00
  -8.5242036e-01  -3.0650923e+00
  -4.2436513e-02  -2.3940657e+00
  -6.7855679e-02  -3.0505860e+00
  -9.3076378e-01   7.7106367e-01
   9.7907108e-01  -9.2592341e-01
  -7.1253257e-02  -9.3571039e-01
  -6.1325133e-02  -2.3475860e+00
   5.8423659e-02   5.1935277e-01
  -9.7067313e-01  -1.4422401e+00
   1.0291194e+00  -1.3687149e+00
   4.6661318e-03   7.3914214e-01
  -6.1578262e-03  -2.2568356e+00
   8.9440670e-01  -3.1218702e+00
  -8.9782471e-02   1.5341717e+00
  -9.5460917e-01   7.6800977e-01
   1.0392371e+00  -8.0198105e-01
   1.0457202e+00   3.0611298e+00
   9.4760943e-01  -2.8746506e+00
   9.9231618e-01   1.4549181e+00
   2.5019284e-02  -2.3134628e+00
  -9.3397825e-01   2.4314382e+00
   4.4403717e-02   1.7094511e+00
   2.0687224e-01  -6.3980553e-01
  -9.2477516e-01   3.0121173e+00
   3.4715360e-02  -3.0663761e+00
  -1.0649136e+00  -2.3034385e+00
  -8.7055773e-01   9.6399786e-01
  -9.8530170e-01   1.5889815e+00
  -1.1084794e+00   9.0051846e-01
   9.5292316e-01  -1.4363290e+00
  -2.2037581e-02   2.5020818e+00
   9.7833709e-01  -1.3325723e-01
   1.2625056e-03  -3.0979045e+00
  -1.0506072e+00  -1.4134099e+00
   2.8779681e-02   2.9842626e+00
   1.0946385e+00   1.5737112e+00
  -9.4456262e-01   9.5342910e-01
   6.2051198e-02   2.2840646e+00
   1.0033306e+00  -7.2605441e-01
  -9.3718219e-01   1.3521737e+00
   1.0144901e+00  -1.7805531e-02
   9.3314335e-01  -2.3652331e+00
   1.3024500e-02   5.1491013e-01
   9.0202533e-01   2.1365581e+00
   1.0324212e+00   7.2397457e-01
   1.0193170e+00   2.4362712e+00
  -4.7857184e-02  -1.4655432e+00
  -4.5733288e-03   7.7467533e-01
  -9.0904135e-01   1.5228436e+00
  -1.0869952e+00  -2.3334144e+00
  -9.4353579e-01  -1.4717430e+00
  -1.1739220e+00   1.5675156e-01
   9.1381682e-01   2.3009948e+00
  -1.1451331e+00   2.3012067e+00
   1.0520565e-01   2.3440195e+00
  -1.4712278e-02   2.3133192e+00
  -1.0016703e+00   1.7337044e-01
   3.6105757e-02  -1.7547372e+00
   9.3311705e-01  -3.0878103e+00
   1.0887688e+00  -3.0435916e+00
  -1.4093587e-02   1.7019953e+00
   4.3291387e-02   1.4487126e+00
  -8.3389792e-01  -2.3219220e+00
   9.9562537e-01  -1.5233924e+00
  -5.6840622e-02  -7.3557026e-01
  -9.1768172e-01  -4.1425566e-02
  -6.8213875e-02   2.2525792e+00
  -9.2864449e-01  -1.3459853e-01
   4.2593109e-02   1.6624617e+00
   8.3719720e-02   6.9853748e-01
  -9.3786685e-01   1.3500126e+00
  -7.9572498e-01  -8.7795555e-01
  -5.7576118e-02   9.3003392e-01
  -1.1138935e+00   1.8390510e+00
  -8.3417004e-01   7.4001150e-02
   1.7081924e-02  -1.9481154e-01
  -1.6723497e-01  -2.9465614e+00
   9.9632061e-01   1.0493078e+00
  -9.6431034e-01  -2.2665600e-01
   1.5574753e-02  -2.1846016e+00
  -6.4273387e-02  -1.4285514e+00
  -5.5469218e-02   2.4495515e+00
   6.0345598e-02   1.7069013e+00
  -9.5154401e-01  -2.5325990e+00
   8.7996562e-01  -2.2073647e+00
   1.8758439e-01   9.7587087e-02
   8.7606000e-01   2.3021287e+00
   9.6683645e-01   1.6379123e+00
  -1.0396617e+00  -3.1162122e+00
  -9.7775062e-01  -7.8731312e-01
   1.0407627e+00   1.7819209e+00
  -8.7532825e-01  -1.4443797e+00
  -1.1152875e+00   8.6634380e-01
  -6.0177802e-02  -2.9283538e+00
  -7.9607057e-04   2.3480151e+00
  -1.0036324e+00  -2.6974271e+00
  -1.0931822e+00   2.4794371e-02
  -1.0541005e+00  -1.6809754e+00
   1.0109500e+00   7.5933395e-01
  -4.4481717e-02   4.6723029e-01
   9.6025690e-01  -2.4258657e+00
   2.7607989e-02  -1.4137953e+00
  -3.9995328e-02   2.4622981e-01
   9.4241618e-01   3.1343162e+00
   5.4281703e-02   8.4493635e-01
   9.0123900e-01   9.6404753e-02
  -1.1682361e+00  -1.6124020e+00
   1.0356386e+00   1.0002188e+00
   9.0869959e-01  -2.3250948e+00
   1.0126272e+00  -1.5881837e+00
  -4.1786585e-02   2.3702047e+00
   4.4533726e-02   9.0636030e-01
  -2.1747150e-01   3.1248836e+00
   8.6900888e-01  -3.0053172e+00
   3.4723146e-02   1.4535552e+00
   1.0218623e+00  -7.6269719e-01
   9.3821723e-01   1.4198918e+00
  -1.0209176e+00  -7.8332006e-01
   9.9708848e-01   9.8227634e-01
   1.0194394e+00   2.2381677e+00
  -9.6675598e-01   1.8990189e+00
  -9.2901558e-01   3.0833154e+00
  -1.0091782e+00   7.5807154e-01
  -1.5654507e-01  -9.4218205e-01
  -1.0058557e+00  -3.0555653e+00
   9.1485481e-01  -2.2270324e+00
  -1.0919411e+00   8.2891959e-02
   9.6164241e-01   8.5635150e-01
   8.3361942e-01  -1.5499134e+00
  -6.3620192e-02  -2.3686154e+00
   6.4123912e-02  -2.4413840e+00
   1.0206412e+00  -3.1054369e+00
   1.4606953e-03   2.5054494e+00
  -1.0257903e+00   8.7111645e-01
  -1.0201707e+00  -3.0879205e+00
  -1.0180256e+00   5.3379048e-03
   3.2789561e-02  -6.9737842e-02
  -5.6631142e-02   2.9432402e-02
   2.0324201e-02  -2.2085583e+00
   9.9608514e-01   7.5407080e-01
  -4.5297317e-02  -7.1912262e-01
  -1.0808566e-01  -1.4256406e+00
   8.6551061e-02   3.0021310e+00
   9.8695455e-01  -5.3931117e-01
   4.9840407e-02   1.7817588e+00
  -1.0508355e-01   3.0720268e+00
   9.6141521e-01   2.4537435e+00
   1.6234106e-02   1.7193877e+00
  -8.6855236e-03   1.5286875e+00
   1.0046665e+00   1.6999657e+00
   1.0544433e+00  -3.1382075e+00
   1.0780883e+00   2.3197615e+00
  -9.8891026e-01  -8.0303845e-01
  -1.0975062e+00   8.2501992e-01
  -1.1236691e+00  -2.4254123e+00
  -1.0620393e+00   8.0825342e-03
  -9.9039869e-01   8.1495307e-01
   6.6634638e-02  -2.3995207e+00
  -1.0320305e+00   2.3970914e+00
   9.6484881e-01   8.8749241e-01
  -2.2106017e-02  -2.4636209e+00
  -1.0413910e+00  -3.0504655e+00
  -9.0021943e-01   1.5084369e+00
  -4.7323354e-02  -1.4959705e+00
  -1.6832745e-02   1.6254921e+00
  -8.4620513e-01   3.0345271e+00
   9.2951651e-01   1.5371217e+00
  -1.4276872e-01  -2.3178756e+00
  -9.1578410e-01   2.2712230e+00
  -1.0513814e+00   3.0377686e+00
  -8.9419422e-01  -3.0940907e+00
   7.7464029e-01   1.1518086e+00
  -1.1146737e+00   2.4619956e+00
   1.0661220e+00   2.3083694e+00
   1.0876504e+00   2.2118710e+00
  -2.3625773e-02  -2.0163364e+00
  -9.9628920e-01  -3.1390097e+00
   1.0054655e+00  -8.4370126e-01
  -1.0548937e+00  -2.3673952e+00
  -1.0067480e+00  -1.1968465e-01
   9.9085529e-01   8.6988165e-01
  -6.6593623e-02   2.4678521e+00
  -7.0414927e-03  -2.4049930e+00
   8.2415604e-01   1.0256003e+00
  -8.4146058e-01   1.2364068e-01
  -5.3988414e-02  -7.5586064e-01
  -1.0482809e+00  -2.1433969e+00
  -8.4800115e-01  -2.2430573e+00
   2.0287598e-02  -2.5765564e-01
  -9.7967941e-01  -1.4805974e+00
   9.0380344e-01   1.5557624e+00
   1.1126131e+00   6.8289813e-01
   1.1183852e+00  -1.8522018e+00
   1.0366907e+00   2.3098686e+00
   8.5082902e-01   2.3395855e+00
   1.3920716e-02   8.0091865e-01
   9.4947232e-01  -4.6062284e-01
   1.0413937e+00  -2.3590719e+00
  -9.9263766e-01   3.1063613e+00
   3.7178761e-02   2.2197296e+00
   9.7637090e-01   1.6231978e+00
   1.1312107e-01  -7.6106071e-01
  -9.3113585e-01  -2.9939656e+00
  -1.0095727e+00  -1.5548118e+00
  -9.3860044e-01   7.9591504e-01
  -7.4383452e-02   1.6926599e+00
   9.8028676e-01  -6.7006830e-01
  -9.8126039e-01   1.1018900e-01
   8.7325185e-02  -8.6512076e-01
   8.9003158e-01  -1.6938414e+00
  -9.6295689e-01   2.6150481e+00
   1.0709338e+00  -3.0978361e+00
  -1.1608275e-02  -7.2374085e-01
  -9.3469213e-01  -2.0783970e+00
   9.4209222e-01  -6.4656322e-01
   8.8623055e-01  -1.5468697e+00
  -9.1644048e-01  -2.9385512e+00
  -7.9829251e-02  -6.7585857e-01
  -1.2841876e-01   8.2220414e-01
  -9.5529873e-01   2.5056409e+00
   7.9957810e-02  -1.4057966e+00
   1.1685773e-01  -2.4366506e+00
  -1.0240276e+00   7.0707196e-01
   9.5522628e-01  -1.4834364e+00
   5.6287929e-02  -1.6903249e+00
  -9.7652473e-01   9.0609716e-03
  -1.0516836e+00  -2.1169453e+00
  -7.1326602e-02  -2.1945341e+00
   9.5031762e-01   8.4964111e-01
  -9.9569689e-01   3.0111612e+00
  -8.7694694e-01   2.3050187e+00
   4.7444661e-02   1.5992919e+00
   7.9680963e-01   2.4927964e+00
  -2.3351820e-03   7.7256525e-02
  -9.2944221e-01   8.4681968e-01
  -1.0872031e+00  -8.7239655e-03
  -9.5532727e-01  -1.4013580e+00
  -1.0824086e+00   2.5449011e+00
   1.1391760e-01  -2.2481422e+00
   1.0771284e+00  -1.8685254e+00
   1.0613093e+00  -2.9292802e+00
  -9.3090119e-02   3.0314611e+00
  -9.6753417e-01   1.6385178e+00
   5.5197432e-02   9.7370734e-01
  -9.8502992e-01   1.6911274e+00
  -8.2397733e-02  -2.5829946e+00
  -5.2162994e-02  -1.5527875e+00
   6.5201864e-02  -2.9631418e+00
   1.0517812e+00  -2.4795819e+00
  -1.5360838e-02   2.1990309e+00
  -1.0023257e+00  -7.6218622e-01
  -1.1086837e+00  -2.2006617e+00
  -7.2763041e-02   4.8040460e-03
  -7.4126312e-05  -2.2278643e+00
  -1.0303336e+00   9.0552133e-01
  -1.0152373e+00   2.8696226e-01
   8.9554084e-01   9.7502183e-02
  -9.9872272e-01   2.5493792e+00
  -6.4915384e-02  -6.0093104e-03
   1.3974226e-02   2.3125483e+00
  -1.0462101e+00   7.5406906e-01
  -9.6836961e-01   9.4871113e-02
  -9.5587156e-01  -3.0256735e+00
  -1.1285160e+00   7.6904904e-01
   1.1083570e+00   8.1596125e-01
   1.0215407e+00   1.5588647e-01
  -9.0368579e-02  -7.1866865e-01
  -1.0941925e-01  -3.1411849e+00
   1.0785144e+00   1.6562038e+00
  -9.5743723e-01   5.3302091e-02
   9.9292326e-01   3.0299435e+00
  -7.6497468e-02   9.6978084e-01
   9.4652147e-01   8.1361529e-01
   7.9134728e-01   1.7546498e+00
   9.0864768e-01  -2.4154418e+00
   1.1994638e-01  -8.7484084e-01
   1.0359565e+00  -2.3918743e+00
  -1.0497430e-01   1.0066624e+00
   9.5387588e-01  -9.4407371e-01
  -1.0027284e+00   8.6871325e-01
  -4.0569109e-02  -9.2271728e-01
  -6.3162592e-02   1.6084522e+00
  -9.5029942e-02   2.5817959e+00
   1.0225833e+00  -1.5057362e+00
   1.0381769e+00   1.5292241e+00
  -8.9966431e-01   7.1562322e-01
  -1.7334003e-01   1.4926121e+00
  -9.9121330e-01   1.1048455e-01
  -6.0784843e-02  -1.5726506e+00
   1.0076113e-01  -1.5049014e+00
  -5.8037436e-02   1.1282221e-01
  -1.0048842e+00  -1.5429933e+00
  -9.0648859e-01   1.5947701e+00
  -1.1498506e+00   8.1093385e-02
  -1.0292313e+00  -7.2430425e-01
  -1.0994110e+00  -4.6000753e-02
   9.9782196e-01   2.2685661e+00
   9.8577333e-01  -2.4588145e+00
  -6.1941452e-02   6.4970404e-01
   1.0048227e+00  -1.4630709e+00
   7.6608673e-02   1.7238451e+00
  -9.0274434e-01   4.0135134e-01
   4.3860493e-02  -2.2952786e+00
  -9.8318925e-01   2.3664863e+00
  -1.1674733e-01   7.8449751e-02
   2.3350726e-02  -2.9558964e+00
  -1.1811945e-01  -6.7497876e-01
   1.1069372e+00  -1.4123451e+00
   9.0879468e-01  -6.9660477e-01
   1.0295022e+00   3.0897523e+00
   1.0150104e+00  -8.7932050e-01
  -2.8271406e-02   3.0732984e+00
   1.0341726e+00   1.5574803e+00
  -9.6044990e-02   8.7139954e-01
   1.1171135e+00  -6.0150455e-01
   1.1451016e+00   2.4210584e+00
   8.5042241e-01  -1.4152150e+00
   9.2382293e-01   2.3303832e+00
  -9.6451813e-02   2.3659518e+00
   6.0719515e-02  -1.4652888e+00
   7.5500300e-02  -2.2309821e+00
   1.1798489e-01   2.7018061e-01
  -8.6844905e-01   1.6585080e+00
   4.7887396e-02  -7.9889959e-01
   1.0325681e+00   1.7635401e+00
  -3.2582486e-02   8.4818530e-01
  -3.1580433e-02  -1.1037835e+00
   9.1128773e-01   2.7143124e-01
   9.3160293e-01   1.1920755e-01
   1.0856247e+00   2.5638999e+00
   9.9090676e-01  -2.2247060e+00
  -1.0711009e+00  -9.5984641e-01
   9.4172979e-01   2.4717990e+00
  -1.0539053e+00   2.4227194e+00
   9.9131454e-01  -3.0913407e+00
   9.1950256e-01   7.6118070e-01
  -1.0464049e+00  -2.7814249e-01
  -8.9988630e-02   5.8511682e-02
  -9.3433117e-01  -2.5317834e+00
  -1.1807065e+00   2.5572862e+00
   1.7793888e-01   6.9231990e-01
   9.9628216e-01   1.0201767e+00
   1.0749794e-01   2.3576843e+00
   8.9756146e-01  -1.6488247e+00
   1.0034703e+00   1.9924783e+00
   1.0385534e+00  -6.3696481e-01
  -9.9622142e-01  -2.3616930e+00
  -9.3484316e-01   2.9783002e+00
  -9.7010270e-01   8.1258863e-01
   9.5092179e-01  -1.6037995e+00
   1.3692916e-01   5.1155298e-02
   1.8268788e-02  -2.2873193e+00
   8.3464588e-01   2.2431857e+00
   1.0438816e+00   1.5417043e+00
  -1.0519312e+00  -1.6433010e+00
  -9.6984179e-03   1.5495204e+00
  -9.1144167e-01  -1.3602668e+00
   7.4872960e-03   1.0010520e+00
  -1.0227947e+00   2.3656736e+00
   9.0761486e-01  -2.3238578e+00
  -1.1007946e+00   7.7464520e-01
  -1.4527572e-01   1.0029105e-01
  -9.9359944e-01  -1.4406408e+00
  -1.9894212e-01   1.4988774e+00
  -1.0518420e+00  -2.2149219e+00
   8.9190768e-01   7.2135795e-01
  -2.7049503e-02   2.3376339e+00
   1.1035485e+00  -2.4205777e+00
   1.0011723e+00   1.3172132e-01
  -2.0124997e-02  -1.5448410e+00
  -1.1908817e-01   2.5804980e+00
   9.3513841e-01   7.7631862e-01
   2.5825185e-02   2.5613223e+00
   1.9273702e-03  -6.6343805e-02
   1.1048648e+00  -8.7137871e-01
  -9.0830599e-01  -1.3366453e+00
  -1.0208140e+00   3.1103623e+00
   9.3935050e-01  -3.9016201e-02
  -1.0515608e+00  -4.4637130e-01
   6.0907198e-03  -6.0145210e-01
  -1.1606212e-01   2.0401240e+00
  -1.4637645e-02  -2.5796287e+00
   9.4164799e-01   9.3205320e-01
  -1.0307109e+00   1.7313456e+00
   9.9409714e-01  -2.9655877e+00
  -1.1292018e+00   6.4491030e-01
  -1.1384114e+00  -8.8114974e-01
  -7.0640327e-02  -2.4870092e+00
  -9.9852560e-01   2.5881957e+00
   9.3535461e-01  -1.5500539e+00
   9.6491303e-01  -9.0142497e-01
   1.0179206e+00   9.6642330e-01
  -3.1843865e-02   1.0522183e+00
   9.6210936e-02  -2.2086634e+00
  -9.9642533e-01   8.4969139e-01
  -1.0240136e+00  -2.1625112e+00
   9.1000629e-01  -1.0828439e+00
  -2.6453667e-02   7.2679312e-01
  -9.0124899e-02   9.7072954e-01
  -3.7239361e-02  -1.6376294e+00
   1.0424700e+00  -3.9942192e-03
   8.4887597e-03   2.6817836e+00
  -1.0281542e+00  -2.0609589e+00
   9.4873504e-01  -2.1955886e+00
   9.0657473e-01  -6.6631156e-01
   1.0307915e+00  -2.0869974e+00
  -1.0476009e+00   1.4318455e+00
  -1.1169024e+00   1.6056173e+00
   1.0719014e+00   2.2229158e+00
   1.0780847e+00  -2.1699551e+00
  -1.0752534e+00   2.1207796e-01
  -9.3468395e-02  -3.1404454e+00
  -1.1993881e+00  -1.5228646e+00
  -2.1108958e-02   5.5327538e-03
  -1.0729117e+00  -7.9606091e-02
  -1.1351354e+00   2.3973202e+00
   9.6394384e-01   2.7057125e-02
   1.0133177e+00   3.0973516e+00
  -1.2359135e-01  -6.3019256e-01
   8.4471840e-01   3.5810205e-02
   1.0874991e+00  -1.6343013e+00
  -1.0133558e+00   3.1222371e+00
  -8.3826366e-01   2.6487978e+00
   1.0146009e+00   1.5015067e+00
  -9.2589810e-01   1.9332242e+00
   8.4750513e-01  -2.4276277e+00
   1.0255415e+00   9.8992243e-01
  -1.0861006e+00   2.4099570e+00
  -9.3919831e-01   1.3698964e+00
   1.0445092e+00   3.0486548e+00
   1.2532473e-01   8.9221069e-01
  -5.0488292e-03  -8.0195032e-01
  -1.0219210e+00  -1.4145521e+00
  -1.7113053e-02   2.4411174e+00
  -1.0882847e+00  -3.0871983e+00
  -1.0073594e+00   1.8469899e+00
  -2.6387103e-02   2.3764270e+00
  -1.1999764e+00  -1.4480313e+00
  -1.0915256e+00  -2.3533738e+00
   9.8514781e-01   1.5147348e+00
  -7.6386363e-02   3.0011294e+00
   1.0673103e+00  -1.3475523e+00
  -4.9000486e-02  -1.3732105e+00
   2.6031276e-02   8.3711612e-01
   1.0810101e+00   1.6421078e+00
   1.0392181e+00  -1.6346105e-01
  -9.4523519e-01   2.4850022e+00
   1.1147540e+00   1.6621924e+00
   3.5006615e-02  -1.1816958e-01
  -1.0663214e+00   9.2023501e-04
  -9.1789800e-01   2.3354568e+00
   6.3184005e-02   2.4168354e+00
   9.6006772e-01  -2.3643823e+00
  -9.1812093e-01  -1.5853409e-01
   8.7797300e-01  -1.6137334e+00
   5.6213379e-02   1.6573698e+00
   1.1011544e+00   1.8312594e+00
  -9.8386376e-01  -3.7602040e-02
   1.6945870e-02   1.6046494e+00
   9.1801622e-01  -7.5750950e-01
  -9.2517758e-02   2.4752247e+00
  -4.8723281e-02  -1.3509626e+00
   8.9092283e-01   6.0480856e-02
  -6.2302776e-04   8.3125491e-01
  -8.8149701e-01   1.1720847e-01
  -8.2868657e-01  -6.4236086e-01
   1.1492914e+00   9.4278968e-01
   8.6324458e-02  -1.6504863e+00
   1.0103127e+00  -2.4215792e+00
   1.0225978e+00  -2.2385812e+00
   1.2048219e-02   7.0106412e-01
  -1.1713754e-01   2.2401950e+00
   8.1963376e-01  -2.3040034e+00
  -1.0197428e+00  -8.4908056e-01
  -1.0749973e+00   9.1913058e-01
   8.5281087e-02   2.4524230e+00
  -6.4990116e-02  -3.0668128e+00
   3.7554148e-03   1.7143929e+00
  -1.0428953e+00  -2.1612763e+00
   1.0932583e+00  -1.6465390e+00
  -1.0285489e+00  -1.6545269e+00
  -3.0450720e-02  -7.1417372e-02
  -1.0990040e+00  -7.4163673e-02
   9.4282345e-01   2.8829007e+00
  -9.3709895e-01  -1.4514713e+00
   1.1245799e+00   2.0927283e-01
  -9.5898261e-01  -1.7346110e+00
  -1.1156587e+00  -6.6199838e-01
   1.0070181e-01   2.3488335e+00
   9.3852276e-01  -1.4883984e+00
   1.1456019e+00  -1.9444611e-01
   1.0801827e-01   2.3952262e+00
  -1.3657450e-01   1.4898286e+00
  -1.0477109e+00  -2.2629407e+00
   8.2419387e-01   2.5884216e+00
   1.0300585e+00  -1.0947874e+00
  -2.2885475e-02  -2.1405779e-02
  -1.0616613e+00   1.3390634e+00
  -3.1371778e-03  -1.8179394e+00
   1.0434325e+00   1.0005398e-01
  -8.4397295e-01   7.4638816e-01
   8.7699892e-01  -1.3345522e+00
   1.0983367e+00   7.4263133e-01
  -9.6080991e-01   1.5756721e+00
   8.7072664e-01   1.9313790e-01
  -4.0795488e-02   1.7294158e+00
  -1.5226572e-01  -8.5417804e-01
   7.7586535e-02  -7.1700932e-01
  -6.0784126e-02  -2.3911713e+00
   1.0263878e+00  -1.7303308e+00
  -7.5260368e-02  -6.6412869e-01
  -3.2105138e-02  -2.2014986e+00
  -8.8742822e-03  -2.3809251e+00
   9.4144234e-01  -6.5149908e-01
   1.0716048e+00  -1.5153217e+00
   1.0743157e+00  -2.5229474e+00
  -1.0252831e+00  -1.5075461e+00
  -9.0713499e-01  -1.7298915e+00
  -6.0617676e-02   2.2019524e+00
  -3.6161902e-02   2.3911725e+00
   7.4771134e-03  -3.1236459e+00
   1.8164522e-01   2.7279666e+00
  -9.9188054e-01  -8.5569527e-01
   9.7841596e-01   2.3774055e+00
  -1.0220181e+00   3.0016786e+00
  -1.0616081e+00  -9.2234393e-01
   1.0060980e+00   1.5365605e+00
  -1.0418175e-01   1.6388774e+00
   1.0343525e-01  -1.9474611e-01
   9.6129187e-01   8.2458694e-01
  -9.3427096e-01   2.3321817e+00
   1.1314750e+00   1.5393397e+00
   9.7872459e-01   9.5701780e-01
  -1.1855538e+00   1.4605657e+00
   6.9712979e-02   2.6155798e+00
   9.2458104e-01  -1.7435037e+00
  -1.5056194e-01  -3.0554010e+00
   1.0495662e+00   3.0350388e-01
   1.4906648e-02  -2.2771382e+00
  -1.0812160e+00   6.3389283e-01
  -1.0269907e+00  -1.4424227e+00
   4.3601532e-02  -4.4262372e-02
   7.6044878e-02   1.4962400e+00
   1.1158946e+00  -8.4463285e-01
   9.3352494e-01  -2.3969042e+00
   1.1254578e+00  -1.4771336e+00
   1.0222022e+00   2.4432049e+00
   8.8099213e-01   2.6092493e+00
  -1.0182120e+00  -1.2355852e+00
  -1.0507760e+00  -1.4488688e+00
   9.4297946e-01  -9.6916938e-02
  -9.9586651e-01  -1.4806286e+00
  -6.6774991e-02  -2.9533633e+00
   1.0106730e+00   6.6782467e-01
  -1.0404511e+00  -2.3271048e+00
   9.8956462e-01   2.6276068e+00
  -1.0249786e-03   1.1922920e+00
  -1.0063162e+00  -2.5589736e+00
   6.5804944e-02   1.6717977e+00
  -8.4832562e-01   9.3890520e-01
  -5.9934341e-02   2.3161562e+00
   9.8097513e-01   8.4983287e-02
   1.0193037e+00   1.7759227e+00
   8.4836019e-01   2.4503461e+00
   1.0775908e+00  -2.2369679e+00
  -9.3552328e-01  -2.1239165e+00
   9.9723604e-01  -2.1601025e+00
  -9.5175499e-02  -9.7375347e-01
   8.3339356e-02   2.0687266e-01
  -3.0396287e-04  -8.2512858e-01
  -9.8072792e-01   1.4050858e+00
  -3.5719066e-02   1.0279726e-02
   9.9648577e-01   1.4743816e+00
   1.0234625e+00   1.7481500e+00
  -9.0052811e-01  -6.6064641e-01
  -9.8811091e-01  -8.7276245e-02
  -1.0178028e+00  -2.9627105e+00
   9.7955557e-01  -1.4566537e+00
   9.8103590e-01   1.7521366e+00
   8.9860322e-01  -2.9565396e+00
   1.2612521e-01  -1.6713026e+00
  -9.6762748e-01   7.9668570e-01
  -2.2003571e-01   3.0102932e+00
  -1.1856428e-01   1.6669015e+00
   8.9667911e-01   7.0647580e-01
  -9.8500042e-01   1.7840958e+00
   7.6258303e-03   1.5598472e+00
   9.8414598e-01  -3.1397237e+00
   1.0521330e+00  -1.3755939e+00
  -9.3881017e-01  -5.4112466e-01
  -1.0033276e+00   1.0061181e-01
   1.1360351e+00   2.9457604e+00
  -1.0727417e+00   3.0079210e+00
  -4.8959823e-02  -3.0239496e+00
   1.0070377e+00   1.0987569e+00
  -9.8807055e-01  -2.2583951e+00
  -1.0246466e+00   2.1305981e-01
  -9.6464337e-01   2.5938920e+00
  -1.0188373e+00   1.7321369e+00
  -8.6302843e-02  -1.8720974e-01
  -1.0092148e-01  -2.1520954e+00
  -9.7538855e-01  -1.7400515e-02
  -1.0603196e+00   1.8558198e+00
  -1.0531020e+00  -2.4211152e+00
  -7.2009263e-02   1.6639255e+00
   9.6693089e-01   1.3332125e+00
  -4.5159254e-02  -2.4899555e+00
  -9.7856329e-01  -3.1392482e+00
  -9.5412435e-01   1.7147363e+00
  -1.1199592e+00   1.6914919e+00
  -1.0791391e+00  -1.5393005e+00
  -1.0567137e+00  -3.1257853e+00
   9.8793062e-01  -1.5856712e+00
   9.3842037e-01  -2.3909085e+00
  -8.8860707e-02   1.5146476e-01
   9.3732195e-01  -1.9943739e+00
   6.0426046e-03  -7.0162416e-01
  -1.1001506e+00  -2.2756763e+00
   7.7211299e-03   2.5018646e+00
  -9.2824358e-01  -7.4052069e-01
   7.7835682e-02  -1.5881135e+00
   7.8725568e-02  -1.3751214e+00
  -9.9372440e-01  -2.3814754e+00
   4.0618986e-03  -2.2796923e+00
   7.1824775e-02   8.2875891e-02
   9.5499147e-01  -1.5062282e+00
   3.6371141e-02  -1.8652121e+00
  -4.0055459e-02   1.2314717e+00
   9.6512408e-01  -2.9364357e+00
  -1.1215475e+00  -9.0211862e-01
   1.1665737e+00   2.4650381e+00
  -1.0097520e+00  -8.5408076e-01
  -7.7581505e-02   3.5109356e-02
   9.2892911e-01   2.3959222e+00
  -5.1606925e-02   1.4720570e+00
   3.5821191e-02  -1.5171810e+00
  -6.8164311e-02   1.5773305e+00
  -1.3330335e-01   2.3644083e+00
   9.1535481e-01  -7.7457318e-01
   1.1074490e+00  -1.6798543e-01
   8.8006113e-01   7.0985648e-01
  -8.6763006e-01   2.9904869e+00
   9.4184593e-01  -3.0954626e+00
   6.9887591e-02  -1.6233743e+00
  -8.8591777e-02   6.6345607e-01
  -1.0851060e+00   1.4565688e+00
   4.5813013e-02   3.0365282e+00
  -1.0313134e+00   3.0734727e+00
   1.0839832e+00   2.3575058e+00
  -9.1849926e-01  -7.9211519e-01
   1.0342024e+00   1.6208449e+00
  -1.0480387e+00  -9.6111996e-01
  -1.0087217e+00  -2.2598127e+00
   9.5932277e-01  -7.4716778e-01
  -1.0120292e+00   9.2393402e-01
  -2.5323781e-02   3.1046541e+00
  -1.0003225e+00   1.7619098e+00
   9.9935270e-01  -9.8246558e-01
   1.0182754e+00  -2.1491175e+00
  -1.5804056e-01   1.4147441e+00
   4.4570816e-03   1.4811454e+00
   9.5919787e-01   8.0401681e-01
  -2.5107514e-02   1.5288143e+00
   9.9561724e-01  -2.3628885e+00
   1.0656306e+00  -2.6332143e+00
   7.2158754e-02  -1.4370615e+00
   1.0255863e+00   3.0638701e+00
  -1.7961088e-02  -2.3260317e+00
  -9.5660894e-01   2.4226621e+00
   1.0053270e+00  -8.8719113e-03
   1.1216803e+00  -1.7238575e-01
  -9.8085292e-01   1.4688480e+00
  -9.4183437e-01  -2.2923997e+00
  -1.1107938e+00   1.6077886e+00
  -4.3648905e-03  -2.2768069e+00
  -9.8098860e-01  -7.4077246e-01
  -9.2248656e-01   1.5356978e+00
  -6.5315860e-02   1.7934429e+00
   8.6953268e-01  -2.4197845e+00
   6.7814312e-02   1.4942426e+00
  -8.7191613e-01   4.4765100e-02
  -1.1018122e+00  -2.0965310e+00
   9.9708179e-01  -9.1539738e-01
  -6.4680622e-02  -3.0263520e+00
  -8.7779530e-01  -1.5397576e+00
   1.0656684e+00   1.0116168e+00
   8.4383406e-01  -2.3992077e+00
   1.0001038e+00   2.5792909e+00
   1.5952923e-01  -7.4345332e-01
  -2.8193136e-02  -8.2603072e-01
  -1.3484118e-01  -1.5495784e+00
  -2.2267285e-02  -1.6195788e+00
   9.5725526e-02   1.5581680e+00
   9.2278964e-01  -2.8741050e+00
  -1.0257649e+00   2.0913247e-01
   1.0125116e+00  -2.5097188e+00
   9.3509887e-01  -1.3308553e+00
   8.5877015e-01  -2.3217137e+00
   9.7152697e-01  -7.4885966e-01
   2.8035898e-02   9.1539209e-01
  -9.0447474e-02  -1.6046594e+00
  -4.1700178e-02   1.8194568e+00
  -1.0734935e+00   1.5955401e+00
   5.6958635e-02  -3.0248543e+00
   9.5058681e-01  -2.3149503e+00
  -7.8855207e-02  -2.1143393e+00
   1.0123360e+00   1.8385151e+00
  -1.4262387e-01  -3.1021929e+00
   1.1934562e+00   1.4448967e+00
   9.3036561e-01   1.7172654e+00
  -9.9237002e-01  -3.0955789e+00
   1.0573081e+00  -3.0947318e+00
   3.7482635e-02   1.7467771e+00
   9.7510711e-01   2.0862111e+00
  -8.7721275e-03   9.6717536e-02
   9.7359029e-01   6.0967820e-01
   9.3390379e-01   1.4015347e+00
  -9.4707102e-01  -2.9353465e+00
  -1.1077049e+00  -5.0891897e-01
   3.8284592e-02   1.6238585e+00
   9.3431461e-01  -2.9935394e+00
   2.5007259e-02   7.0542950e-02
  -9.2434461e-01   2.5077470e+00
   8.7878926e-01   9.0000464e-01
  -1.6189623e-02  -1.5815307e+00
  -1.0533864e+00   2.5157096e+00
  -1.0939154e+00  -2.9479219e+00
  -9.3939245e-01   1.3817467e+00
  -1.0551288e+00  -2.3406926e+00
   9.3419535e-01   1.5036456e+00
  -8.0669119e-03  -5.6738128e-01
   9.4346624e-01  -6.0348625e-01
   1.0156777e+00  -3.0741560e+00
  -9.7868953e-01   1.6843437e+00
   1.0682585e-01   9.5461630e-01
  -1.0220865e+00   1.5405556e+00
  -9.8105137e-01   2.4500039e+00
  -6.9392742e-02   4.8531210e-02
   1.0078787e+00   5.5998315e-01
  -1.0564910e-01  -6.7553861e-01
  -1.0451419e+00  -2.9283322e+00
  -5.2042265e-02   7.6902313e-01
  -3.3673053e-02  -6.5400980e-01
  -9.8465679e-01   2.0724368e-01
  -9.9168321e-01  -3.0939368e+00
  -1.1243851e-01  -7.3659712e-01
   8.3749001e-01  -6.3850245e-02
   9.2578015e-02  -1.7245100e+00
   9.9068741e-01  -2.4458396e+00
   1.4431899e-02   3.0189893e+00
   6.8379672e-03   1.0536192e-01
   6.9623298e-02   2.4663287e+00
  -4.4249210e-02   1.4840256e+00
   1.0435192e+00  -1.5528275e+00
  -1.0523495e+00  -2.4837551e+00
   8.5347813e-02  -1.4732915e+00
   9.9443068e-01   2.8506272e+00
  -8.8392374e-01   2.4651453e+00
  -9.8393842e-01  -2.8472979e+00
  -9.5785623e-01  -6.2545129e-01
   9.5776031e-01   8.3170118e-01
   1.0801758e+00  -1.3544208e+00
   1.0267806e+00   8.4921017e-01
  -9.9327831e-01  -9.5621900e-01
  -8.6340427e-02  -7.4471396e-01
  -1.0296866e+00  -2.9492927e+00
  -9.5538744e-01  -1.5596812e+00
  -8.2927563e-02   1.3219347e+00
   8.0911957e-01  -2.3397234e+00
   2.1289283e-02   3.0719882e+00
  -8.7491148e-01  -1.5617396e+00
  -9.2679854e-01   2.4147391e+00
  -6.1556550e-02  -2.3185807e+00
   1.0024304e+00   3.0430960e+00
   1.0541638e+00  -1.4743170e+00
   1.7806718e-02   8.7991477e-01
  -1.0644049e+00  -7.5040889e-01
  -5.8610039e-02  -6.5197383e-01
   1.1532842e-04  -8.4393926e-01
   2.3807007e-02   2.3425686e+00
   1.0905425e+00  -1.6586712e+00
  -4.3880020e-02  -3.0925862e+00
   1.0498556e+00   2.3411482e+00
  -1.0527891e+00   2.3435559e+00
  -1.0818145e+00   2.3852473e+00
  -1.0138889e+00  -2.4085267e+00
  -1.0970746e+00  -2.0452914e+00
  -7.9793948e-02  -1.4512338e+00
   8.8462192e-03  -9.1931752e-01
   1.0569772e+00  -2.2890359e+00
  -1.1149000e+00   1.7161277e+00
   1.1870735e+00   2.5088146e+00
  -1.0191123e+00   9.9617256e-01
   9.9102872e-01   5.8698398e-01
  -1.0452024e+00   7.8382187e-01
   9.2595118e-01  -3.0289994e+00
   8.5779602e-01  -2.6730107e+00
   2.8785144e-03   1.6456739e+00
   9.1802517e-01   1.7128582e+00
   9.2378694e-01   3.3695804e-02
   1.0880564e+00  -5.8485016e-01
  -9.3984144e-01   1.4689697e+00
  -5.6981659e-04  -1.4838280e+00
  -1.9051703e-02  -2.8455213e+00
   9.3227223e-01  -2.3776498e+00
  -1.0056125e+00  -7.5490071e-01
  -9.9738968e-01   1.6802558e+00
   1.0705763e+00   1.4130360e+00
   8.2379386e-01  -6.6493526e-01
   5.3795459e-02  -5.8245962e-01
  -1.1021364e+00   9.1697742e-01
  -1.9714106e-02   7.8773437e-01
  -1.0658478e+00   2.5045363e+00
   9.7999299e-02  -1.5764282e+00
   8.8713797e-01   1.4301512e+00
   7.9649783e-01  -1.3256573e+00
   1.8728282e-01  -2.3492091e+00
  -9.1698828e-01   1.3998588e+00
  -9.1035404e-01  -1.5555090e+00
  -5.6028379e-02  -1.3884262e+00
  -1.0912098e+00  -2.4081982e+00
  -1.7766504e-01  -3.0726485e+00
   1.1268970e+00  -1.3075604e+00
  -8.8150411e-01  -1.4476571e+00
   7.1064324e-02   9.6627033e-01
  -1.0354345e+00  -2.0113509e+00
   9.6928811e-01  -1.5375983e+00
  -1.0789531e+00   1.7086591e-01
   9.9470391e-01  -2.3890546e+00
  -4.4009758e-02  -1.3876669e+00
  -1.0368747e-01   6.2927961e-03
   2.0178115e-02  -1.0838743e-01
  -8.8523604e-01   9.1175660e-01
  -1.1025614e+00  -1.5615422e+00
   1.0582661e+00   1.6268296e+00
   1.0251345e+00   1.6757537e+00
   1.0064642e+00  -9.6822986e-01
  -4.4026853e-02  -1.3916843e+00
   6.8581527e-02  -7.5993124e-01
  -1.0414458e+00  -3.0063408e+00
  -9.8657768e-01  -1.6341094e+00
   1.0162975e+00   8.3222155e-01
  -5.5481721e-02  -5.5864422e-01
   9.7196813e-01  -2.4836631e+00
  -1.0684312e+00  -3.0938095e+00
  -1.0453152e+00   2.5004057e+00
   8.7205262e-01  -7.3718027e-02
  -1.0339834e+00   3.1596753e-02
  -2.0241125e-02   2.6242033e+00
  -1.0315917e+00   8.4830836e-01
  -8.6378180e-02  -8.9110760e-01
  -1.0522521e+00  -1.2825931e+00
   1.0220056e+00   2.4346856e+00
  -8.6492057e-01   1.1351826e-01
   9.5362745e-01  -1.5167682e+00
  -1.0545330e+00   1.4434174e+00
   9.6853089e-01  -3.0567388e+00
  -9.1082142e-01  -6.3690416e-01
  -1.1007747e+00   3.1230672e+00
  -1.0370158e+00   8.2800792e-01
   9.5120395e-01   2.3054380e+00
   4.1465723e-02  -2.4403748e+00
   8.4200540e-01  -1.5284805e+00
   1.0061914e+00   1.6838208e+00
   9.3209405e-01   7.2006436e-01
   8.8114197e-01   2.1991436e+00
  -9.9647108e-01   4.1708523e-02
   5.8985364e-02   2.5215267e+00
   1.1128691e+00  -1.5352417e+00
  -1.0867477e+00  -2.9756298e+00
  -9.5629800e-02  -9.6708445e-01
  -1.0822507e+00   1.7235040e+00
   3.1267097e-02   8.4756537e-01
  -1.1046930e+00   2.4498265e+00
   1.0295425e+00  -2.3226062e+00
  -5.6874665e-02   9.4411213e-01
   9.7567166e-01  -1.5820570e+00
  -1.0648420e+00  -1.3663707e+00
  -1.0571395e+00  -1.4465023e+00
  -9.2689524e-01   1.0499835e-01
   1.1248476e+00   7.6086316e-01
   1.0966750e-01  -1.5003481e+00
   9.6230012e-01   2.4303223e+00
  -1.1242014e+00  -7.1116270e-01
  -1.0121385e+00   2.1909851e+00
  -7.6631143e-02  -1.3062248e+00
   4.0255213e-02  -2.4487294e+00
   9.2225011e-01  -6.0676495e-01
   9.3575169e-01  -1.1557584e-01
  -1.4868324e-01  -2.9982789e+00
  -1.0634566e+00  -1.6104917e+00
  -1.0153262e-01   1.5902049e+00
   9.9239177e-02   1.4821323e+00
  -9.8690928e-01  -1.3817736e+00
   9.9967858e-01  -6.8919232e-01
  -3.1051123e-03   4.0993896e-02
   7.3198358e-01   7.9695915e-01
   1.0774576e+00  -2.3888252e+00
   9.7349972e-02   2.5635780e+00
   1.0149901e+00  -2.2918837e+00
   9.1376751e-01  -2.2593971e+00
  -8.8496737e-01   3.1905290e-01
  -9.1921259e-01  -5.9341647e-01
   1.1401408e+00  -1.6515007e+00
  -1.1468886e+00   8.1138151e-01
  -4.8250051e-02  -7.3674265e-01
  -1.1169194e+00   1.5549424e+00
  -1.1462935e+00   1.4332991e+00
  -4.0709921e-02   2.3265495e+00
   1.2716099e-01  -1.7246861e+00
  -8.7833913e-01   2.8856554e+00
   8.8852150e-01   1.7252728e+00
   9.7034739e-01   2.3853327e+00
  -9.5936372e-01  -1.6040034e+00
   1.0657474e-01   2.4581438e+00
  -9.2509054e-01   1.4355974e+00
  -1.6308584e-01  -3.1227786e+00
  -1.0748845e+00   1.3750925e+00
   9.5471644e-01  -3.1134936e+00
  -9.7872417e-01   6.9003861e-02
   9.6397279e-01  -6.3834387e-01
  -9.7312510e-01   2.0761312e+00
   9.8619929e-01  -2.3394589e+00
  -9.4522918e-01  -1.6912973e+00
  -9.5074385e-01   8.1986650e-01
  -7.1010869e-02  -7.2049959e-01
  -3.3625768e-02   1.6162461e+00
  -4.0061196e-02  -6.9415842e-01
  -7.5250386e-02   1.1005280e+00
  -1.2220433e+00  -2.0650629e+00
  -9.9134538e-01   1.6117805e+00
   1.7219326e-01   7.5592692e-01
  -1.1490185e-01   1.4910574e+00
  -1.0917680e+00  -6.5739184e-01
  -9.3993090e-01  -1.6053620e+00
   8.9635752e-02  -2.2981944e+00
   2.7703425e-04   1.0406170e+00
  -4.0365775e-02  -2.3820029e+00
   9.7152933e-01   4.7981551e-01
  -6.9506615e-02   1.0164605e+00
   1.0606437e+00  -1.6609812e+00
  -9.1484450e-01   9.9363340e-01
  -1.0186799e+00  -2.1951035e+00
  -8.1680915e-01  -1.6472956e+00
  -6.2587726e-02   6.9937538e-01
  -9.7151388e-01   3.0238324e+00
   9.6853325e-01   2.9704779e+00
   9.0833019e-01  -2.2199721e+00
  -1.6143739e-01   3.1310002e+00
  -1.0651271e+00   2.3985924e+00
  -9.0338885e-01   7.2083122e-01
  -1.0107794e+00   3.2163819e-01
  -9.9552269e-01  -6.5681011e-01
  -1.0737096e+00  -1.5707595e+00
  -4.0307346e-02  -7.8545483e-01
   1.0000503e+00   1.5910538e+00
   3.3017300e-02   1.4410772e-01
   1.0650023e+00  -3.0897582e-02
   1.0447187e+00  -7.7712540e-01
   9.0840586e-01  -1.4194635e+00
   8.5644527e-01  -1.7978063e+00
  -6.7243168e-02   2.3446881e+00
  -9.4672233e-01   2.4722441e+00
   1.0047415e+00   1.9548989e+00
  -9.5595298e-01   2.3361489e+00
   1.3529215e-01  -1.5845462e+00
  -5.1628025e-02  -1.8031148e+00
   1.0334317e+00  -2.8862069e+00
   1.0100994e+00  -2.4918024e+00
  -3.4810624e-02  -3.1335780e+00
   1.0395071e+00   3.0541620e+00
  -6.1575933e-02   7.3380281e-01
   8.6881910e-01   1.5711880e+00
   1.0825512e+00   2.3426765e-01
   9.5054240e-01   1.3770591e+00
  -1.2086463e-01   5.7010257e-01
   9.3832775e-01   6.9150552e-01
  -1.0799039e+00  -1.6579401e+00
  -9.9923450e-02   6.8309591e-01
  -9.4770260e-01  -1.5318260e+00
   9.7141926e-01  -1.5976771e+00
  -1.5556320e-01  -1.5572253e+00
   8.5443744e-03  -8.8098265e-01
  -3.2549391e-02   1.3817967e+00
   8.1864065e-01  -1.4231674e+00
  -8.5790265e-01  -5.9811820e-01
   4.5207862e-02  -9.1840094e-01
   8.6549621e-01  -1.3300909e+00
   1.0396857e+00   1.5901486e+00
   1.3578243e-01   2.6166206e-02
   8.8283659e-01   1.5099648e+00
   1.4215126e-02  -2.2154011e+00
   1.0627725e+00   2.3981451e+00
  -4.4974142e-02   8.8330736e-01
   1.0298843e+00  -6.4183930e-01
  -9.5478092e-01  -7.5654322e-01
   9.4820952e-01  -2.5073759e+00
  -1.0210407e-02  -8.1827997e-01
   9.4493866e-01  -2.3798712e+00
  -2.6506139e-02  -2.3551185e+00
  -9.9397344e-01   1.5780976e+00
  -4.7842383e-02  -1.5685393e+00
   1.0770598e+00  -7.6345990e-01
   9.2799458e-01  -7.9091837e-01
   1.1005847e+00  -1.5949406e+00
  -1.0684268e+00   2.2936259e+00
   7.3818278e-02   1.3818021e+00
  -9.3726954e-01  -1.4016639e+00
   7.7584194e-01  -3.1316150e+00
  -6.5803944e-02   1.1443433e+00
  -9.4191221e-01  -2.9676328e+00
  -1.1659553e+00  -1.5695711e+00
  -2.8376893e-02  -3.0199815e+00
  -1.0894431e+00   1.5680712e+00
  -1.1970065e-02   2.8733649e+00
  -4.7411336e-02  -6.4906993e-01
  -9.8002913e-01  -2.2776684e+00
   9.6943835e-01  -2.5304284e+00
  -1.1387541e-02  -1.4538714e+00
  -1.6349928e-02   1.1162780e-01
   2.2373693e-02   1.4884534e+00
   9.9717363e-01  -5.8488841e-01
   1.0950635e+00  -1.3667835e+00
  -9.9244846e-01  -2.3869363e+00
  -9.0884700e-01   8.2264459e-01
   9.8597306e-01   2.3363616e+00
   9.8969683e-01  -2.3322648e+00
   1.0057778e+00   8.8259971e-01
  -9.7418352e-02  -2.9504472e+00
   9.3144490e-01  -7.5114688e-01
   8.1409290e-01   1.5834004e+00
   1.0448385e+00  -3.0558913e+00
  -9.7274493e-01  -2.0834226e+00
  -9.8067065e-01  -2.3304852e+00
  -1.8565592e-01   1.5551190e+00
  -1.0449989e+00  -1.8862632e+00
  -9.0767447e-01   7.1903489e-02
  -1.6907367e-02  -7.3334798e-02
  -1.0721248e+00   1.4881952e+00
  -9.2256212e-01  -6.6442578e-01
   9.4173848e-01   2.1533007e+00
   9.8028363e-01   2.3004853e+00
  -1.1141045e+00  -1.0156871e-01
  -9.6745887e-02  -2.6532902e-01
  -9.4136675e-01   2.1448872e+00
  -1.0969057e+00   2.2379067e+00
   5.9964363e-02   8.8499808e-01
  -7.4875049e-02   1.5372250e+00
   1.0382350e+00  -1.4827685e+00
   1.0154316e+00  -2.9542457e+00
   1.0157142e+00   1.0710322e-01
   8.7319514e-01   9.1592203e-01
   9.0218953e-01   3.1263876e+00
   8.5202797e-01  -2.9965322e+00
  -1.1934946e-01   2.4536165e+00
   8.5007131e-01  -2.5028043e+00
  -1.1867003e+00   9.6347441e-01
  -2.6460891e-02   2.1537616e+00
   8.6495017e-01  -7.4331714e-01
  -1.0339090e+00  -6.3089182e-01
   9.6069946e-01   1.6715702e+00
  -2.7296103e-02  -2.8254656e+00
   1.1027891e+00  -2.8935241e+00
  -9.8909380e-01   1.6105110e+00
  -9.9403278e-01  -1.5418590e+00
  -1.1503756e-01  -2.1125413e+00
  -2.0945032e-02   2.2706175e+00
  -9.5200731e-01   3.1130237e-02
  -5.2535530e-02   2.2813019e+00
  -1.0011751e+00   2.8712883e-01
   9.3221184e-01  -6.3862410e-01
  -1.7905971e-01   1.5613843e+00
   1.0829345e+00  -3.0913538e-02
  -1.0201545e+00   3.0955098e+00
  -2.9032062e-03  -1.6057293e+00
   9.5617899e-01   1.6171618e+00
   9.2707392e-01  -2.7578665e+00
  -7.0448593e-02   1.2254758e-01
  -1.1353162e+00   3.0576578e+00
   9.7709953e-01   6.8782054e-02
   4.8697439e-02  -1.2750813e+00
  -1.9863872e-02  -6.8500745e-01
  -1.0557033e+00  -1.4513108e+00
  -7.7264949e-02   2.2891350e+00
  -9.8932558e-01  -1.3560668e+00
   1.0949760e+00   6.3124008e-01
   8.4090681e-01  -1.6690653e+00
  -9.8962920e-01  -1.5292710e+00
  -9.5181563e-01  -1.5667600e+00
   1.3888152e-01  -3.1356960e+00
   9.1599038e-01  -2.4082064e+00
  -1.1002803e+00  -2.8113979e+00
  -2.2378785e-02   1.6528083e+00
   2.6082372e-02   1.3452511e-01
   9.0452083e-02   1.3455369e+00
  -6.5652595e-02  -3.0059303e+00
   9.2356002e-01   2.9885715e+00
   2.0411951e-02  -1.9160277e-02
  -7.3244126e-02   1.4968885e-01
  -5.2185888e-02  -2.1836521e+00
   9.9022384e-01   1.7473676e+00
   1.1178222e+00  -3.8925119e-01
   1.0312070e+00   2.5150432e+00
   2.4217517e-01  -3.0096901e+00
   2.2399108e-03   7.0405128e-01
  -1.0969277e+00  -2.1000073e+00
  -1.1085487e+00   1.5723886e+00
  -9.9680808e-01  -1.4867558e+00
  -8.5900616e-01  -2.3755399e+00
  -9.3554296e-01   2.3021841e+00
   1.0210530e+00  -2.4183294e+00
   8.2524465e-01  -2.1397261e+00
   9.5692653e-01  -2.3713857e+00
   1.0233490e+00   1.6268762e-01
   1.1111301e+00  -3.0568213e+00
   2.0060881e-02   2.3583244e+00
   8.2955178e-01   2.6386896e-02
   9.0723369e-01  -1.5324195e+00
   3.7708740e-02  -1.6562066e+00
   1.0596746e+00   9.4960162e-01
   7.8149637e-02   3.0993760e+00
   9.9847416e-02  -2.8680886e+00
  -9.6424407e-01   1.6874005e+00
   9.9370831e-01   1.6194592e-01
  -1.0514327e+00  -3.0756116e+00
  -9.1098368e-01   3.1373093e+00
  -5.1104014e-02   8.5508645e-01
  -1.8852254e-01   8.2721593e-01
  -1.0601155e+00   1.6465964e+00
   1.0729118e+00  -4.3958994e-02
   8.4258703e-01  -2.2745312e+00
  -1.1494591e+00   1.8222707e+00
   1.0025121e-01   9.5867741e-01
  -1.1612583e-02   2.3470289e+00
  -1.0479569e+00   3.1162031e+00
  -9.4610045e-01   2.2427044e+00
   9.4388749e-01   9.0535407e-01
   7.8432478e-01  -2.4314302e+00
   9.8340205e-01   9.0699528e-01
  -9.7793602e-01   8.7157190e-01
  -9.8522464e-01  -7.0544298e-01
  -1.0861040e+00  -2.3746714e+00
   9.2956377e-01  -5.8771320e-01
   2.8614985e-02   9.3119476e-01
  -5.1252793e-02  -9.2899469e-01
   1.0383334e+00   3.0544111e+00
   1.0438800e+00  -1.9200035e-01
  -1.0453224e+00   7.9078271e-02
  -1.0401271e+00  -9.7129446e-01
  -4.6323913e-02  -1.5516893e-02
   1.3064488e-01  -7.0076177e-01
   8.7972880e-01   1.2335722e-02
  -1.0340561e+00   1.3797902e+00
  -1.5482284e-02  -7.8332707e-01
  -1.0320978e+00   6.9681062e-01
   9.8361479e-01   9.7355711e-01
   8.3539437e-01   5.6666157e-02
   8.6811836e-01   2.5712272e+00
  -9.5981007e-01   1.3568775e+00
  -4.7438836e-02  -8.3594270e-01
   1.0820194e+00   2.4187268e+00
   9.2256225e-01  -2.4569570e+00
  -9.6625007e-01   2.9972180e+00
   1.4227290e-02   1.5896292e+00
  -7.8192691e-02   2.0754213e+00
  -9.2243103e-01  -6.8319537e-01
  -1.1280109e+00  -1.6758888e+00
  -1.5415069e-01   1.5714037e+00
   9.4909468e-01   1.3577579e+00
   9.5353774e-01   1.0726232e+00
   8.2020796e-01  -2.5818313e+00
   6.5661670e-02  -7.2825996e-01
  -9.8430061e-01  -2.0274803e+00
   1.0974308e+00  -5.0471852e-01
   9.6191149e-01  -2.2867680e+00
   1.6386420e-02  -2.9967942e+00
  -1.1089013e+00   3.0490312e+00
   3.2373718e-02  -2.2711524e+00
   1.0135431e+00  -2.4886964e+00
   1.0491356e+00  -1.7180292e+00
  -1.0248655e+00   1.4541731e+00
  -3.3168766e-02   7.4045217e-01
   1.0424982e-01  -2.3641350e+00
  -1.0928108e+00   1.3641606e+00
  -1.1163699e+00   2.4688018e+00
   1.0616948e+00   2.3078192e+00
  -2.3159266e-02  -7.7592037e-01
   3.0816180e-02   1.6585053e-01
  -9.2993497e-01  -1.4731530e+00
  -1.0429714e+00  -2.1658751e+00
   7.6612341e-02   2.5888006e+00
   9.4975573e-01  -7.1820557e-02
  -1.1574755e+00  -3.5220635e-02
   5.9976178e-02  -1.5715267e+00
  -8.2319221e-02   1.0025952e+00
   9.5742937e-01   1.7527394e+00
  -1.0419957e+00   1.7290928e+00
   1.0659212e+00  -3.0287744e+00
  -3.0347455e-02  -1.0620900e-03
  -9.8150557e-01   2.7096339e+00
   7.2689846e-02   1.7248606e+00
   1.8338124e-01   1.5020422e+00
  -5.0607761e-02   2.4709355e+00
   1.0067532e+00   2.6229144e+00
  -1.0293608e+00  -2.7735914e+00
   9.8773906e-01  -2.2704569e+00
   2.6493611e-02  -1.5875201e+00
  -5.9256949e-02   3.1019975e+00
  -9.0927645e-01  -2.2437942e+00
   1.1063265e+00   1.6928407e+00
  -9.6288139e-01   3.1139548e+00
   9.4270002e-02   1.7765855e+00
   1.0801732e+00   2.3761764e+00
   3.7474700e-02   5.7992655e-01
  -1.1759087e-01   2.4775581e+00
  -7.8699534e-02  -2.2536384e+00
  -9.8063162e-01  -2.4617293e+00
   1.0054885e+00   1.6862890e+00
  -1.0881771e+00  -1.5298859e+00
   8.2403657e-01  -1.4458432e+00
  -1.0461709e+00  -1.7230651e+00
   9.4096314e-01   9.9066533e-02
  -1.1402780e-01  -1.3851988e+00
  -2.1240233e-02   1.7623035e+00
   8.5578329e-02  -2.3122568e+00
  -1.0906444e+00   2.7096910e+00
  -9.7437853e-01   2.5907692e+00
   9.8302103e-01  -9.4189204e-02
  -1.0173008e+00   7.8228514e-01
  -1.0115876e+00  -1.5779664e+00
  -2.6785872e-02   8.0062274e-01
   1.0315342e+00   1.5512660e+00
  -1.2248499e+00  -2.2870667e+00
  -8.4097860e-02  -1.3705230e+00
  -1.0902815e+00  -2.3263354e+00
  -9.9493162e-01   1.6314365e+00
   1.0467762e+00   3.0525681e-01
  -1.1399418e+00  -3.1410336e+00
  -1.7381665e-01  -3.0989669e+00
  -9.6889755e-01   8.7450301e-01
   9.9101792e-01   6.8643971e-02
   2.4037278e-02   2.4135675e+00
   3.7284825e-02   2.4911486e+00
   9.3022517e-01  -2.2944123e+00
   8.4811721e-01  -1.6791516e+00
  -8.8818079e-01  -2.2649131e+00
  -9.0937988e-01   2.3562505e+00
   7.6409533e-02   5.9670880e-01
  -1.3923685e-01   9.1283318e-04
  -2.3230984e-02  -9.1494086e-03
  -9.9919688e-01  -8.4091184e-01
  -9.9913122e-01   1.4264786e+00
  -2.8785002e-02   7.8917803e-01
  -6.9566009e-02   7.6326481e-01
   1.0396143e+00  -2.3357973e+00
  -1.1208305e-01  -1.6891218e+00
   9.7595475e-01   1.8794821e-03
  -1.0037234e+00   2.4238027e+00
   1.0728782e+00   3.1387538e+00
   1.0265191e+00  -1.5565661e+00
   9.5047119e-01  -1.5663850e+00
   8.6471570e-01  -8.9669035e-01
  -9.1445229e-01  -2.5011463e+00
  -1.0899467e+00   7.9677671e-01
   9.4884459e-01   2.6035534e+00
  -9.1125200e-02  -1.6093392e+00
   3.3387407e-02   1.4706698e+00
   1.4580040e-01   1.6133250e+00
   1.0742708e+00  -5.0458759e-01
  -9.6915700e-01   2.2815701e+00
  -1.0777529e-01  -3.1222127e+00
   9.3259880e-01  -1.5013653e+00
  -1.0001515e+00  -7.1434711e-01
   1.0301491e+00   2.4447517e+00
   6.5892847e-02  -8.4255281e-01
   2.3858484e-03   9.0600727e-01
  -8.5413872e-01  -7.6216109e-01
   8.7200727e-01  -2.2938959e+00
  -9.8036870e-01  -7.4411490e-01
   8.1752933e-01   1.6673492e+00
   1.0342950e+00   2.4724745e-01
   1.0227293e+00  -5.9930140e-02
   1.0362733e+00   3.1175104e+00
  -9.8593452e-01  -1.3745410e+00
   3.1108549e-02   2.5471242e+00
  -9.9093614e-02  -2.2730236e+00
  -1.0527096e+00  -2.8867503e+00
  -1.0655941e+00   3.0039710e-01
  -1.0784786e+00   8.9498892e-01
   9.0772618e-01  -2.2630678e+00
  -9.9806531e-01  -2.2826407e+00
  -8.4133390e-02  -8.4876404e-01
  -8.9183238e-02  -1.5307700e+00
   8.9363730e-01  -8.4707294e-03
   3.4626340e-02   1.7183146e+00
  -1.6316478e-02   1.5441861e+00
  -1.1044211e+00  -8.0927152e-01
   1.0474840e+00  -2.6049123e+00
  -1.0341791e+00   3.3549981e-01
   1.0853752e+00   6.1274955e-03
  -1.0126186e+00   1.5446099e+00
  -9.5231189e-01   7.1005754e-01
  -2.1730860e-02  -2.3929433e+00
   4.7222172e-02  -2.5769247e+00
  -5.1691199e-02  -3.1002411e+00
  -1.3478315e-01  -2.4358629e+00
  -9.2457931e-01   6.0736451e-01
   9.0265502e-01  -1.5821104e+00
  -1.0756860e+00  -1.3754843e+00
  -1.0982530e+00  -1.3048825e-01
  -1.0826830e+00  -1.5130717e+00
   5.5200891e-02  -9.9885344e-01
   9.6455372e-01   2.5160804e+00
  -1.0138275e+00   2.2136226e+00
   7.8794718e-01   7.5477099e-01
   1.0393619e+00   1.6006346e+00
  -1.0988096e+00  -1.3347739e+00
   1.0227773e+00   3.1363459e+00
  -1.2114751e-01   1.4549184e+00
  -8.3421043e-02   3.5714923e-01
   9.3934023e-01  -3.0589075e+00
   9.6827384e-01   2.4095683e+00
  -6.7854999e-02   2.4299555e+00
  -1.2061715e-01   8.8152584e-01
  -2.7564293e-02   3.1359019e+00
   1.1919746e-01  -1.5114860e+00
   9.6835485e-01   3.0676351e+00
  -9.8673531e-01  -1.5715669e-01
   8.8918617e-01  -1.6074940e+00
  -1.1505849e+00  -2.5546360e+00
  -9.5290866e-01   2.3600995e+00
  -9.8103691e-01  -1.5097031e+00
   9.1133185e-01  -5.0505364e-01
  -1.1411156e+00  -1.5177888e+00
  -4.0004195e-02   2.4233269e+00
  -1.0450145e-01   2.3806031e+00
   9.3325750e-01  -1.1901924e+00
   8.3085379e-01  -2.3884441e+00
  -1.0522924e+00   1.4754598e+00
  -1.0151476e+00   6.5182866e-01
   2.4811395e-02  -2.3401134e+00
   1.0368481e+00   6.3294143e-01
  -9.2167189e-01   8.9898229e-01
   2.8717940e-02  -1.5079566e+00
  -5.3062705e-02   6.1043421e-02
  -1.0000354e-01   1.5468117e+00
   1.0120656e+00  -9.1984060e-01
   1.1495286e+00  -2.1778435e+00
  -9.7402868e-01   1.0224437e+00
  -9.8699170e-01   1.4408694e+00
  -9.8259729e-01  -2.3336719e+00
  -1.2665159e-01  -5.3487978e-01
  -9.4324670e-01  -2.4604084e+00
   6.7375693e-02  -3.8900679e-03
  -1.0809430e-01  -7.8460643e-01
   1.0897528e+00  -2.7796619e+00
   2.5755264e-02   7.3550848e-01
  -1.8667577e-01  -1.4842757e+00
   5.2269818e-02  -6.8388034e-01
  -9.9963948e-01  -3.0963747e+00
   1.0098909e+00  -1.6063841e+00
   9.4471010e-01   3.0475533e+00
  -1.0391101e+00  -7.8587338e-01
   1.0376159e+00   9.0577043e-01
   1.3659103e-01  -3.0389793e+00
  -8.4550329e-02   1.0293659e+00
  -1.1641573e+00   3.0489135e+00
   8.6464502e-01   1.6724836e+00
  -5.2111929e-02  -3.0697616e+00
   1.0692927e+00   2.3786588e+00
   9.1581021e-01   1.4868457e+00
  -9.3681026e-01  -7.4643568e-01
  -6.7451713e-02  -4.2857969e-02
   9.4280780e-01  -8.1568979e-01
  -1.0589435e+00  -1.4620207e+00
  -9.5428564e-01  -1.3707449e+00
  -7.1110048e-02  -2.3398746e+00
   9.9849171e-01  -9.3563919e-02
   1.1316669e+00  -3.9035847e-02
  -9.2637010e-01  -2.3536383e+00
  -1.0546714e+00   7.1567460e-01
   9.7713738e-01  -1.3937306e+00
   1.5780177e-02   8.1461083e-01
   9.7466732e-01  -2.3730351e+00
  -1.9965354e-02  -3.8246466e-04
   9.5179118e-01   2.3429893e+00
  -8.6689460e-01  -2.3949322e+00
   8.5363070e-01   1.6326830e+00
  -9.3555243e-01   8.5240346e-01
  -1.6295769e-01   2.5315476e+00
   9.9022446e-01  -2.5333057e+00
   1.0071714e+00  -1.3288843e+00
   1.4457891e-02   3.0474608e+00
  -1.0573455e+00   1.6481858e+00
   9.3093946e-01   1.1293125e-02
   1.0790026e+00  -2.9990392e+00
  -9.7085692e-01  -3.1344365e+00
   9.5850834e-01   2.3462002e+00
  -9.5097459e-01  -2.5107054e+00
   1.9345295e-02   6.9542977e-01
  -1.0903762e+00  -1.4809013e+00
  -9.2902527e-01  -2.1258651e+00
  -1.2403543e-02   3.0401454e+00
   9.4209179e-01  -5.3791719e-02
  -9.6069708e-02   1.4637277e+00
  -8.9481855e-01  -1.6115093e+00
  -1.8646083e-02  -3.0468629e+00
   1.0400872e+00  -2.5484857e+00
   1.0363290e+00  -2.6092612e+00
  -8.9082449e-01  -1.5588022e+00
   6.5395166e-02  -7.7503008e-01
   1.0596033e+00  -9.5863295e-01
  -9.1131343e-01  -2.2676878e+00
  -3.3461960e-02   1.1831605e+00
   1.4824303e-03  -6.2410813e-01
   9.7602421e-01   1.4813679e+00
   8.4743960e-01  -2.9451831e+00
  -1.1296836e-01   1.7345442e-02
  -7.6580152e-02  -2.3191036e+00
  -8.1364239e-03   7.9922331e-01
  -6.4910126e-02   1.6041750e-01
  -1.0758204e+00  -7.9764750e-01
   1.0374459e+00  -2.3306219e+00
  -1.1185404e+00   4.5868247e-02
  -1.0717335e+00  -2.6464509e+00
   1.0737312e+00  -3.0781376e+00
   6.6037656e-02   6.8686457e-01
   2.9976265e-02  -3.0572538e+00
  -2.5195748e-02   1.4744416e+00
  -1.1158946e-02   8.8469146e-01
   9.2180151e-01  -3.1035133e+00
  -9.4232831e-01  -3.0224456e+00
   1.0737744e+00  -2.4057128e+00
  -5.5518009e-02   7.1225866e-03
   9.3081476e-01   1.6681007e+00
  -9.9825150e-01   2.3390762e+00
   9.7136697e-01  -7.6205997e-01
   6.8196860e-01  -2.2332219e+00
   7.9743836e-03  -7.2910047e-02
   4.7422390e-02   3.0965508e+00
   7.9486662e-02   1.5512540e+00
   5.5861705e-02   1.4472152e+00
   8.9100865e-03  -7.1807313e-01
   1.0901557e+00  -2.9959817e+00
  -1.0423546e+00  -2.9128702e-02
   1.0459470e-01  -7.6525849e-01
   1.1175036e+00   7.6729574e-01
  -5.3725525e-02  -2.2174725e+00
  -1.0349690e+00  -1.7508188e+00
  -1.0675331e+00  -2.4684495e+00
  -2.1995008e-01   1.7618166e+00
   1.0775444e+00   1.5099554e+00
   1.1399662e+00   2.4450281e+00
   4.3593691e-03  -2.3463807e+00
   9.7167721e-01   2.2388137e-02
   1.0988935e+00   6.4789276e-01
   9.9508405e-02   7.6578949e-01
  -1.1679531e+00  -3.0180074e+00
  -1.0204034e+00  -1.5749258e+00
  -9.9843448e-01   1.7399507e-01
   2.3335401e-02   6.3640871e-01
  -8.0848201e-02  -1.3874990e+00
   2.0026803e-01  -3.0705169e+00
  -1.1457846e+00  -2.2540091e+00
  -6.7785028e-02   2.3400502e+00
  -1.0133502e+00  -2.4163504e+00
  -9.8906665e-01   5.9660526e-01
   3.0806304e-04   1.7739336e+00
   8.9829785e-01  -5.4305748e-02
   9.3085205e-01  -7.3362665e-01
  -1.0754724e-02   2.1860794e+00
   1.0888629e+00  -5.4407831e-03
   5.9939856e-02  -1.7947942e+00
   9.2632504e-01  -3.0701815e+00
  -1.0546733e+00  -1.7118432e+00
   4.4702224e-02   1.5419503e+00
   1.0954584e+00  -2.3055814e+00
   6.9915303e-02   9.0518941e-01
  -4.1611813e-02  -1.6124574e+00
  -9.4939969e-01   7.2031503e-01
   1.0387680e+00   7.9310984e-01
  -1.0285133e+00   1.7357682e+00
  -9.2263292e-01   8.5540120e-01
   9.5284760e-01  -2.3725017e+00
   1.0131166e+00   2.4422139e+00
  -7.9313176e-02   2.3422910e+00
  -1.3363444e-01  -1.4777673e+00
   2.5320066e-02   8.0511287e-01
  -9.1385215e-01  -2.8977193e+00
   9.5132582e-01  -2.2209081e+00
   9.7442988e-01   2.2387803e+00
  -9.0315515e-01   1.6454688e-01
   9.9191375e-01   2.3172746e+00
   9.2796612e-01   1.7220103e+00
   5.5431117e-02   9.5116389e-04
  -1.0727779e+00   3.0577551e+00
  -1.0427000e+00  -1.4649563e+00
  -1.1021978e+00   2.2607382e+00
  -5.5869855e-03   2.5287461e+00
   7.2965594e-02   6.6977383e-01
  -9.5193816e-01   2.5240509e+00
  -7.6440312e-03   1.7115002e+00
  -9.9405496e-01  -1.7285486e+00
   1.1626690e-01   3.0739207e+00
  -1.5824944e-01  -5.6523943e-02
   1.0036572e+00   2.1438513e+00
  -1.0074431e+00   3.7859853e-01
   9.3661834e-01   1.5108645e+00
   1.0836921e+00   1.7703639e-01
   7.5544083e-02   2.4230131e+00
   9.2508972e-01  -6.0425608e-01
  -1.0602613e+00  -2.1898821e+00
  -1.0969584e+00   3.1011602e+00
  -9.2915588e-01   2.9812263e+00
  -9.0873453e-01   2.3625356e+00
   1.0590516e+00   9.0503733e-01
  -9.8187412e-01   1.5996291e+00
  -5.2840293e-02   3.1446790e-01
  -1.1902745e-01  -7.2904769e-01
  -9.7406465e-01   2.3470460e+00
  -2.4058183e-02  -2.1009677e+00
   1.0613321e+00  -9.9151279e-01
   9.8474998e-01   1.5619767e+00
   1.0127416e+00   2.7089930e+00
  -1.0785800e+00   8.9463666e-01
   1.5925566e-02   9.4387735e-01
   1.0069266e+00  -3.0389093e+00
  -7.7076725e-02   5.7795253e-01
   2.0123377e-02   8.1791353e-01
   9.3965374e-01   1.0858008e+00
   1.0336421e+00  -1.6656901e+00
  -9.8759076e-01   9.3098696e-01
  -1.0068247e+00  -1.6283386e+00
   9.3098191e-01  -1.4825213e+00
  -4.9525202e-02  -7.7766640e-01
  -6.1349784e-02   8.5411419e-01
   1.0393950e+00  -1.5992549e+00
   1.3269999e-03  -1.6234462e+00
   1.1457351e+00   1.9894191e-02
  -9.6013614e-01   4.8410175e-02
  -1.0500307e+00   6.4063889e-01
  -1.0324660e+00   1.5774289e+00
  -9.6110385e-01  -3.0007414e+00
  -1.0386340e+00  -8.7860902e-01
   9.0539400e-01  -1.6527462e+00
   1.0069641e+00   3.0444111e+00
  -1.3051497e-01   1.4950154e+00
   1.1410135e+00   2.6522655e+00
  -3.7903860e-02   2.9378224e-02
   6.8372462e-02   2.4334321e+00
   1.1028771e+00   1.5946802e+00
  -2.3556566e-02  -8.2695308e-01
   1.1495079e+00  -1.6825223e+00
  -9.1805049e-02  -2.4358464e+00
  -1.0696782e+00  -3.1169888e+00
   1.0191759e+00   9.0598940e-01
   6.2635842e-02  -8.0708258e-01
   1.2080933e-01  -1.0214397e+00
   1.9091848e-01   6.0633517e-01
  -1.1086746e+00  -2.1980235e+00
  -1.2079070e-01   2.6753120e+00
  -1.0933282e-02  -2.2590906e+00
  -1.0036145e+00  -9.3976814e-01
   1.2845265e-01  -7.4012956e-01
  -9.4835320e-01   1.8326935e+00
  -2.7423374e-02   9.4796419e-01
   1.1442652e+00  -1.7309800e+00
   5.3839017e-02   6.7277970e-01
   1.0646085e+00   2.6294269e-02
  -3.8857010e-02  -5.6435045e-02
  -2.6629934e-02  -2.1781544e-02
  -2.8730832e-02  -3.1304370e+00
   9.0884670e-01   2.4691560e+00
   1.0348259e+00  -2.1621798e+00
   7.3642328e-01  -6.2798078e-01
  -9.9011033e-02   2.4373522e+00
  -1.0417813e+00  -8.2504589e-01
  -1.0082983e+00  -6.3640692e-01
   1.0103691e+00  -2.5783821e+00
  -1.1152631e+00  -2.3816463e+00
   9.4678015e-01  -1.1101785e-02
  -1.0959809e+00   8.7786593e-01
   9.9189803e-01   1.1163746e+00
   1.7038262e-01   1.5786362e+00
  -1.0536476e+00   2.4790830e+00
   9.4990906e-01   2.4287367e+00
  -3.5201126e-02   1.6447450e+00
   1.0025539e+00  -1.3647046e+00
  -1.0094586e-01   2.3341328e+00
  -1.0827532e+00  -9.6792521e-01
  -1.0075012e+00  -6.8390412e-01
  -1.1740343e+00   5.1730870e-02
   9.7390839e-01  -1.0081907e-01
   9.4242968e-01   1.9815103e-01
  -1.3187271e-01   1.4441604e+00
  -9.7546573e-01   1.6885616e+00
  -1.1405136e+00   2.9892874e+00
  -1.0823685e+00   2.9909736e+00
   1.1043210e+00  -1.8311226e+00
  -9.1253514e-01  -7.6007875e-01
   9.7902522e-01   1.8307890e+00
  -3.4087355e-02   2.9967522e+00
   1.0512292e+00  -6.5474009e-01
  -1.0119502e+00  -3.1341147e+00
   9.4600089e-01   9.0999607e-01
   8.9472270e-01  -1.5128097e+00
  -3.6523223e-02   1.8232406e+00
  -7.9806384e-02  -2.2679682e+00
   1.0576390e+00  -3.0101933e+00
  -2.0672993e-03  -2.4926819e+00
  -1.1052779e+00   1.7607316e+00
  -8.9400216e-01   1.4763147e+00
   9.2126067e-01  -7.6264311e-01
  -8.7652024e-02  -2.9669507e+00
   1.0053626e+00  -3.0955531e+00
  -7.0888673e-02  -2.4487143e+00
  -1.1587191e+00   1.1031814e-01
   6.0430371e-02  -8.1126565e-01
  -8.6055660e-01   1.5462285e+00
   1.0759722e+00  -1.7676698e+00
  -1.0772824e+00   3.1013169e+00
  -9.4531054e-01   3.1107195e+00
   4.9476159e-02   6.8056067e-01
   6.7267114e-02  -7.3977861e-01
   1.3583217e-01   2.4251160e+00
   1.1504146e+00  -8.0888054e-01
   9.6918855e-01   1.6894272e+00
  -7.8785706e-02   9.2510991e-01
  -9.8853527e-01   2.2302985e+00
   9.1583753e-01   2.2066047e+00
   1.0957610e+00   2.6504555e+00
   9.0415450e-01  -2.1248467e+00
  -1.0454351e+00  -6.8880284e-01
  -1.0572431e+00  -6.2684055e-01
  -1.1561735e+00  -2.3226538e+00
  -9.5261246e-01   7.7422276e-01
  -1.0366270e+00   1.1225405e+00
   2.6420948e-02  -1.0863338e+00
   1.0011839e+00   3.1178415e+00
  -3.9063057e-02   2.3276916e+00
   1.0516538e+00   2.9794714e+00
   1.0728987e+00  -2.4341923e+00
   9.5820600e-01  -6.9276691e-01
   9.5032365e-01  -1.1846844e-01
  -8.1800001e-01  -1.6956878e+00
  -1.1489098e+00   8.4689335e-01
  -8.6167815e-01  -3.0306757e+00
   9.3402080e-01   2.5128765e+00
   4.0742672e-02  -2.5244841e+00
  -1.1108166e+00  -3.0356328e+00
   1.1444932e+00   7.3099671e-01
  -4.6997607e-02   1.1627089e-01
   1.0093996e+00   1.5795876e+00
   1.0204656e+00  -1.3494029e+00
  -9.1455216e-01   3.0968931e+00
  -8.8340831e-01  -7.0829344e-01
   9.6219662e-01  -9.4862664e-01
  -1.1039464e+00   1.7492803e+00
  -9.1972264e-01  -3.0957770e+00
   9.6740898e-01  -1.4073097e+00
   1.1860147e+00  -2.1685335e+00
   1.1009658e+00  -2.3888496e+00
  -9.6704508e-01  -1.3322272e+00
   9.3733433e-01   2.9833543e+00
   2.5341658e-02   1.4954657e+00
   3.1644472e-02  -3.3840076e-02
   1.0032943e+00   1.3449996e+00
  -1.0527291e+00   7.2334817e-01
  -1.0414542e+00  -1.7025342e+00
  -9.8165222e-02  -3.0186197e+00
  -1.0173829e+00  -2.1525863e+00
  -6.2092131e-02   1.8143001e+00
  -1.2689928e-01  -1.6140884e+00
  -2.9330233e-02   2.1163904e+00
  -9.5694021e-01  -1.4801985e+00
   1.1193770e+00   8.9772805e-01
  -3.6231993e-02   6.4524629e-01
  -9.6611227e-01   2.4160854e+00
  -9.8381515e-01   9.0394999e-01
  -4.3572750e-02   4.9682051e-01
   1.0132145e+00   1.7275443e+00
   9.7300360e-01   2.2903045e+00
   1.1388354e+00   7.4311517e-01
   8.9638067e-01   1.2523999e-01
  -9.8849826e-01  -1.6201424e+00
  -1.0301906e+00  -8.8170234e-01
  -9.3536821e-01   8.4897829e-01
   2.3828341e-02   3.0360399e+00
   9.0996750e-01  -1.4488794e+00
   9.4843926e-01   8.1219324e-01
   1.1586089e+00   1.7468153e+00
   1.0739658e+00   9.2200835e-01
  -8.3962443e-02   1.1730684e+00
   1.0007549e+00   1.6731606e+00
  -1.0135280e+00  -2.5230525e+00
  -9.8234602e-01   9.4939073e-01
  -1.0328084e+00   6.5417172e-01
   2.7893096e-02  -4.4000198e-02
   7.0737753e-02   2.2200970e+00
  -9.5775211e-01   2.3750014e+00
  -2.8715175e-02  -7.5009170e-01
   9.6124862e-01  -1.5600831e+00
  -3.9679661e-02  -2.4536851e+00
  -9.9686151e-01   2.5313318e+00
   1.0941232e+00   2.2978853e+00
   7.0528224e-02   2.8926580e+00
   1.1238298e+00  -1.6584543e+00
   1.0175778e+00   1.6196080e+00
  -8.0392078e-01   7.5304450e-01
   1.4097839e-01   6.6203922e-01
  -1.0118110e+00   7.2302635e-01
   5.5257203e-02  -2.9858861e+00
  -1.0263993e-01  -2.2607578e+00
  -9.3085950e-01   8.7717404e-01
  -1.0388234e+00  -2.9864529e+00
  -8.2710447e-01  -1.2283906e-01
  -9.9203557e-01  -8.3321478e-01
  -5.6016757e-02   8.5460641e-01
  -9.8577811e-01   2.6309875e+00
  -7.2068247e-02  -9.1867501e-01
  -1.0577065e+00  -2.4136642e+00
   8.5221879e-01  -2.2551740e+00
  -1.0292210e+00  -2.2321291e+00
  -1.0328315e+00  -7.5394947e-01
  -9.0421506e-01   2.3264241e-02
   1.0492310e+00  -1.8568513e+00
  -1.0093062e+00   1.7013000e+00
  -1.5928477e-01   2.4324389e+00
  -1.0914081e+00  -7.7583286e-01
  -1.1884261e-01   1.8651243e+00
  -1.0031274e+00   2.3984522e+00
   9.2505271e-01  -2.1722944e+00
  -7.3179548e-02   6.1184757e-02
  -1.0429853e+00  -8.7034455e-01
  -1.0470620e+00  -6.4960127e-02
  -1.0494184e+00   3.1221822e+00
   1.0383504e+00  -2.3406138e+00
   9.9573498e-01   2.2199886e+00
   1.0063168e+00   2.4055959e+00
  -1.0652681e+00   7.1639369e-02
  -1.1272319e+00   1.6746879e+00
  -8.9139658e-01  -2.1592307e+00
   9.9714021e-01   8.8254899e-01
  -1.0276927e+00   2.9529353e+00
   1.0275446e+00   1.6533824e+00
   9.0238572e-01  -3.0860596e+00
   8.3889867e-01   1.7242336e+00
   9.7649506e-01  -1.8777155e+00
  -1.0654748e+00  -2.5069982e+00
   8.7583269e-01   2.3176149e+00
  -9.5960544e-02   9.0228178e-01
   1.0895215e-02  -1.0966497e-01
  -9.0569284e-01  -2.3139602e+00
  -7.1280690e-02   8.3010707e-01
   1.0187792e+00  -2.7008953e+00
  -3.7748935e-02  -1.1010155e-01
  -7.6810746e-02   2.4433284e+00
  -5.9340243e-02   1.3987170e+00
  -6.4304091e-02   8.7966601e-01
  -1.0240827e+00  -3.0311076e+00
  -1.4660667e-01  -2.2464814e+00
   1.0272850e+00  -2.3739672e+00
  -1.0201433e+00   8.6128220e-01
  -9.7434257e-01  -1.5963226e+00
   1.0172401e+00  -2.5571962e+00
   2.8862396e-02   9.3953498e-01
   1.1803539e+00   5.5702053e-01
  -1.1320216e+00  -6.7937568e-01
   3.2995886e-03   3.0553079e+00
  -9.3317592e-01   2.4748205e+00
  -1.3094793e-01   2.1235466e+00
   1.0767231e+00  -8.4670672e-01
  -8.8288600e-01  -2.4378053e+00
  -1.3645184e-02  -1.4871942e+00
  -6.2013221e-02  -1.6454563e+00
  -9.4818277e-01  -8.2356379e-01
  -1.2985488e-01   1.5444838e+00
   1.0336699e+00  -2.3762697e+00
  -1.0458174e+00   1.5934342e+00
   1.1059994e+00  -7.3627520e-01
  -6.2480976e-02   1.0558876e+00
   8.5660934e-02  -1.9586445e-01
  -9.8798431e-02   1.5050437e+00
   1.0199870e+00  -2.2046833e+00
  -6.3128314e-02  -2.1303718e+00
   9.8153712e-01  -2.9658148e+00
   9.4425800e-01   2.2776077e+00
  -1.7025894e-01  -1.9572529e-01
   8.2101181e-01   1.5724404e+00
   1.0075668e+00   7.1365731e-01
  -1.0057315e+00  -1.7541153e-01
  -9.8384295e-01   8.2977280e-02
   9.7943293e-01  -2.3534359e+00
  -9.9702434e-01  -2.2229326e+00
  -9.6509280e-02   2.3441848e+00
   1.0859023e-01   1.4745142e+00
  -8.3642327e-02   2.5589111e+00
  -1.0526105e+00  -6.8149094e-01
   1.0617914e+00   1.7642102e+00
   9.9808801e-01  -3.1290103e+00
  -2.3086702e-01  -5.8743232e-01
  -2.3964759e-02  -2.1970044e+00
  -1.1022510e+00   1.5191756e+00
   8.0280058e-01   1.4399920e+00
   1.0055397e+00   6.9243753e-01
   1.0597642e-02  -1.4876043e+00
   1.1029654e+00   1.0976929e-02
   1.2209049e-01   1.3980039e+00
   2.0297196e-02   2.3762133e+00
   9.7716382e-01  -2.1839084e+00
   9.7853410e-01  -1.7455109e+00
  -1.0555358e+00  -2.3481428e+00
  -2.7298977e-02  -1.7064704e+00
  -1.0352126e+00  -2.1935705e+00
  -1.0809561e+00   1.9675056e-02
  -9.8071142e-01  -2.2642704e+00
  -9.9966949e-01   7.8946701e-01
  -9.6656237e-01   1.6272666e+00
  -9.2400343e-01  -2.3529292e+00
   9.9655675e-01   7.9763592e-01
   9.1533149e-01   1.4772071e+00
  -1.0366834e+00   1.7823574e+00
   7.7086934e-02   1.3229426e+00
   1.1334972e+00  -5.1807305e-01
   1.1359776e+00  -1.8289400e+00
  -1.0311999e+00   2.4283227e+00
  -4.0531520e-02  -1.2117529e-01
  -9.5952949e-01   1.5499894e+00
   9.4499872e-01   1.1188629e+00
  -5.8410723e-02  -1.3535605e+00
  -1.0049014e+00   1.6163384e+00
   1.8275787e-01  -2.0427413e+00
  -9.8713205e-01   2.5878326e+00
   9.3465458e-01  -7.6974483e-02
   6.1218409e-02   1.6633309e+00
  -2.2810542e-02   1.2971102e+00
   9.6977283e-01  -1.1765317e-01
  -1.2564919e+00   5.5248416e-02
  -9.6665058e-01   1.5507491e+00
  -9.9502780e-01  -3.1318060e+00
  -5.9743630e-02   1.7289351e+00
  -9.7166829e-01  -1.5865725e+00
   9.3772980e-01  -9.7989076e-02
   4.7754840e-02  -7.7791381e-01
  -3.3297752e-02  -1.2261115e+00
  -7.9154166e-01   1.4459792e+00
  -1.0940189e+00   5.8989183e-01
   1.0964385e+00  -2.2410987e+00
   1.0156647e+00  -1.3558446e+00
   8.5634673e-01   1.4185350e+00
   8.4431033e-01  -1.4600386e+00
   8.8585462e-01   1.6060200e+00
   1.0592084e+00  -2.0770244e+00
  -1.1626676e+00  -1.5423891e+00
   8.8161306e-01  -4.0726968e-01
   7.0832810e-02  -1.4085116e+00
  -1.9644725e-02   1.5863116e+00
  -9.7842285e-01   2.5807466e+00
   1.0000857e+00  -1.5871576e+00
   1.0433837e+00   1.7920230e+00
   1.0508769e+00   2.8970420e+00
  -1.1016044e+00  -2.5087004e+00
   9.6070262e-01   2.1515713e+00
   8.1211899e-02  -8.2448114e-01
  -1.0251400e+00   1.0324915e+00
   3.6996725e-02  -2.9136440e+00
  -9.9443522e-02  -1.4884244e+00
  -9.4219167e-01   8.6460888e-01
  -8.1992763e-01  -3.1214396e+00
   8.6733670e-01   7.0799840e-01
  -8.4982230e-01  -1.1970078e+00
  -5.5020772e-02  -8.8326032e-01
   9.7407578e-01  -6.6436485e-01
   9.9839789e-01  -6.3514513e-01
  -1.1274490e+00   1.5710246e+00
  -1.1311687e+00  -1.3388466e+00
  -5.9016042e-02   1.5783640e+00
   9.6191324e-01  -2.2543676e+00
  -1.2062921e-01   9.2441934e-01
  -1.0428301e+00   1.6428699e+00
   9.2856086e-01  -7.2824010e-01
  -1.5603402e-01  -9.1207596e-01
  -1.1163502e+00   1.7573887e+00
   1.1001393e+00  -2.2755061e+00
   8.3712849e-01  -3.0672057e+00
   9.0223473e-01  -1.8016079e-01
   1.0345088e+00  -2.3667596e+00
   1.0012374e+00  -7.9275272e-02
  -9.6000721e-01   7.3060211e-02
  -4.7391440e-03  -9.6222756e-01
   7.1993758e-02   1.4687442e+00
  -9.9138205e-01  -2.3427196e+00
   9.5685995e-01   8.1585972e-01
  -4.0513581e-02  -2.5149687e+00
  -7.3360445e-02  -2.5027438e+00
   1.0600232e-01  -2.4388286e+00
   5.3833875e-02  -2.7364714e+00
   1.1450261e-01  -3.0899928e+00
  -9.8613905e-01  -2.2697265e+00
  -1.0473242e+00   2.9590515e+00
  -1.0643454e+00  -2.3391916e+00
   8.1159639e-02   3.0749445e+00
   9.6573894e-01  -1.2138036e-02
   9.1680168e-01   9.4217794e-01
   9.9663259e-01  -7.9536174e-01
  -1.0684619e+00   2.3756033e+00
   8.8089899e-01  -3.1030945e-02
   1.0434410e+00   6.9587632e-01
  -1.1077425e+00  -3.0274834e+00
   9.5890713e-01  -8.3898874e-01
  -9.7092772e-01   1.4790957e+00
   1.0405849e+00  -2.0946691e+00
  -9.8243487e-01   8.3799984e-01
  -1.0080129e+00   3.9563848e-02
  -8.7300994e-01   2.2436329e+00
   1.7004426e-01  -1.5875446e+00
  -9.5383529e-01  -3.0150093e+00
  -9.8083084e-01  -2.2874424e+00
   9.0345972e-01   2.4171234e+00
  -9.6742370e-01   1.6458471e+00
  -1.0450182e+00   2.9004618e+00
  -1.1098385e+00  -1.8027301e+00
  -1.6389548e-01  -1.6702733e+00
   9.8181512e-01   9.1988758e-01
   9.1364018e-01  -1.3918684e+00
  -1.0648642e+00   2.4821215e+00
   2.4435099e-02   6.7143758e-01
   6.0473783e-02  -8.9720008e-02
   1.0141222e+00   6.8987833e-01
   9.5046497e-01   2.3588108e+00
   9.7325608e-01   9.7330363e-01
  -1.1226301e+00   1.3879205e+00
   1.1368438e+00  -1.4382812e+00
   1.0279882e+00   8.0138676e-01
   8.4728727e-02  -3.1233872e+00
   9.7985103e-01   4.5540559e-02
   2.7909664e-02   1.1688415e-01
   9.1509837e-01  -1.7538869e+00
   3.1651105e-02  -1.3939752e+00
   9.1280739e-01   8.3368452e-02
   6.8782722e-02   1.4733423e+00
   8.9274693e-01  -3.0660822e+00
  -2.5333491e-02   2.5825918e+00
  -1.0084475e+00  -1.6997373e+00
  -2.5735892e-02   2.3866261e+00
   1.2009653e-01  -8.7150136e-01
   5.2113199e-02   5.8339669e-01
   9.0507432e-01  -2.8920242e+00
   9.4072705e-01  -1.3923575e+00
  -1.1216886e-02   1.6410950e+00
   5.0306585e-02  -3.0048775e+00
  -8.9826279e-01   2.3127601e-02
  -1.0876207e+00   2.1918345e+00
  -1.1134986e+00   9.1728501e-01
   1.0739388e+00  -7.9870267e-01
   2.2264897e-02  -5.6640491e-01
   4.1823366e-03   8.0811809e-01
   8.1456423e-01  -3.1305473e+00
  -9.5514954e-01   1.5838306e+00
  -1.0872427e+00  -4.0289761e-02
  -1.1134301e+00   3.0088922e+00
   9.3597722e-01  -2.3975317e+00
   9.9039018e-01   1.6163327e+00
  -1.4925797e-01   2.2609201e+00
   4.7450738e-02   7.5063754e-01
  -1.0598372e+00  -2.2841652e+00
  -1.9644379e-02  -1.3775985e+00
   1.0077790e+00   1.7210340e+00
   9.2328075e-01   1.4179017e+00
  -7.5526272e-04   7.1798576e-01
  -8.7789988e-02   2.4660836e+00
  -1.0012141e+00   1.5980328e+00
  -8.8942476e-01  -2.9550138e+00
  -9.8980220e-01   9.1432996e-01
  -1.1077818e-04  -8.4653447e-01
   9.4672952e-01   8.2698975e-01
   1.0440660e+00   1.6064528e+00
   7.1077359e-02   7.7366459e-01
  -1.1057844e+00   2.5187707e+00
  -1.0462613e+00  -1.7273340e+00
   9.2296099e-01  -1.6029396e+00
   9.5602024e-01   2.5781886e+00
   1.1064779e+00  -1.4405660e+00
   9.6111325e-01  -2.4111357e+00
  -1.7768671e-01   8.7658814e-01
  -1.0022168e+00   2.2902511e+00
   1.0135143e+00  -2.4732632e+00
   9.4910262e-01  -8.1930290e-01
   8.5411012e-01  -7.8285044e-01
   9.4781737e-01   1.6098242e+00
   1.0848244e+00  -7.7238996e-01
   8.9203092e-01   1.6243320e+00
   2.1423421e-02   1.1363261e-01
   5.5436350e-02   1.2631394e+00
  -1.0156391e+00  -1.7560005e+00
   9.7837367e-01   2.4654348e+00
  -9.3360533e-01   1.7234011e+00
  -8.2734426e-02  -2.2438148e+00
  -9.9584122e-01  -8.8310911e-01
  -9.9105838e-01   3.0228162e+00
   1.0467643e+00  -1.4694526e+00
   9.7241501e-01  -2.4019260e+00
   3.7343491e-02  -2.2986665e+00
   1.0187398e+00   7.4650603e-01
   9.7017311e-01  -2.5569333e+00
   1.0215587e+00   7.7044544e-01
   9.3334378e-01   3.1235574e+00
   9.0436839e-01   3.0451108e+00
  -1.0542469e+00   2.3940852e+00
  -1.1837601e+00   3.0238497e+00
  -9.7758087e-01  -2.4989956e+00
   9.4186375e-01   8.6586209e-01
  -9.7994203e-01   9.0893014e-01
  -5.4317083e-02  -7.2844656e-01
  -8.6929172e-01  -8.1577157e-01
  -4.6603777e-02  -1.4074739e+00
  -3.8120634e-02   1.0823953e+00
   9.4989362e-01  -2.4130853e+00
  -1.0473615e+00  -1.4210744e+00
  -1.1215433e+00   1.6582851e+00
  -1.3063432e-01  -2.2533840e+00
  -7.3867453e-02   5.5379103e-01
  -1.1703444e+00   1.6322473e+00
   1.1151582e+00   8.7137797e-01
  -1.0685100e+00   2.4061402e+00
  -1.1007754e-01   1.6599407e+00
  -1.0792327e+00   2.3760422e+00
  -1.1262029e-01  -1.3759915e+00
  -1.4254413e-01  -2.2362458e+00
   3.5218129e-02   7.7648209e-01
  -8.7817536e-01  -6.9245542e-01
  -1.1247362e+00  -7.9499314e-01
   5.4463542e-02  -5.5485316e-01
   1.0513958e+00   8.9435911e-01
  -1.1584499e-01  -3.0073567e+00
   1.8140210e-01  -2.2637896e+00
   9.8260717e-01   8.3530184e-01
  -1.2966616e-01   2.3016903e+00
   9.5831272e-01  -2.1528739e-02
  -9.0182496e-02   1.0313152e+00
   9.3918904e-01  -1.9563559e+00
  -1.0164345e+00  -1.3076952e+00
   9.9152465e-01   1.4947078e+00
  -3.1205935e-02  -3.0146266e+00
  -1.1335133e+00   7.5636245e-01
  -6.8012140e-02   2.5325205e+00
  -9.8867415e-01   9.3535111e-01
   1.0318454e+00  -2.2657859e+00
  -9.1776373e-01  -1.8062593e+00
  -8.6480252e-02  -8.8316042e-01
   1.0671029e+00   6.9280875e-01
  -1.1867732e-01  -8.6699133e-01
  -1.1236134e+00  -1.3870357e+00
   9.4181704e-01  -2.4212204e+00
  -3.4670578e-02   1.5574060e+00
  -8.3084678e-02   1.2468205e+00
   2.2022658e-02  -1.2748402e+00
  -1.5038548e-01   2.4068260e+00
  -1.0220011e+00  -2.3254847e+00
   1.0470835e+00  -6.0605845e-01
   9.1064395e-01   2.4464600e+00
  -1.1141394e+00  -1.7021366e+00
   3.8875582e-03   5.8825090e-01
   5.3620067e-02  -9.1448801e-01
  -1.0372656e+00  -2.9426809e+00
  -1.0394712e+00   2.1957372e+00
   9.5494447e-01   1.6569445e+00
  -1.3541055e-01   1.4940509e+00
  -1.0089436e+00  -3.1257886e+00
   9.7505614e-01  -2.2009403e+00
   8.8023714e-01   1.6079073e+00
   5.6231795e-02  -1.0334135e+00
  -8.3349381e-01   2.2700641e+00
   6.1630936e-03   1.6552222e+00
   2.9368446e-02  -2.4240300e+00
  -1.1036340e+00  -7.8706960e-01
  -5.4804589e-02  -2.0259206e+00
  -1.0380739e+00   6.5540045e-01
   1.0226937e+00   1.5042965e+00
   5.7123909e-02   8.9413481e-01
   1.1128904e+00  -6.2317815e-01
  -9.8341047e-01   2.3535835e+00
   1.5003873e-02  -3.1100267e+00
   1.1306719e+00  -8.0970884e-01
  -7.5219625e-02  -1.1479866e+00
  -1.0488233e+00  -3.0633266e+00
  -8.9931464e-01   2.4241588e+00
   8.4630305e-01  -1.4968798e+00
   8.6684336e-01  -2.2000359e+00
  -7.9211961e-01   1.6257822e+00
  -9.8023621e-01   1.3746105e+00
   6.6157728e-02  -2.2082948e-01
   9.2119247e-01  -8.4847667e-01
  -1.3299167e-01   1.9436827e-02
   9.4573071e-01  -3.0925789e+00
  -9.0408598e-01   3.1373154e+00
  -1.1066774e+00   2.2155568e-01
  -1.9871980e-01  -3.0805291e+00
   9.7649258e-01  -2.9254763e+00
   9.6615845e-02   7.8896351e-02
   2.7283573e-02  -7.8843563e-01
   9.3478103e-01   3.0868575e+00
   1.0544864e+00  -8.7834859e-01
  -4.4395941e-02   1.4890513e+00
   9.8264330e-01   8.1017102e-01
  -1.0629119e+00   9.6662555e-01
   9.8138499e-02  -1.4778432e+00
  -1.0568232e+00  -1.6096464e+00
   9.9300583e-01  -1.4922239e+00
   1.0251580e+00   1.5520714e+00
  -1.0428138e+00  -2.0178550e+00
   1.2255554e+00  -3.0375667e+00
   1.0649174e+00  -7.8538741e-02
  -1.0779141e+00  -1.7128312e+00
   9.7386194e-02   1.6595740e+00
   1.0066811e+00  -1.4575147e+00
  -5.2746979e-02  -3.0791043e+00
   1.1150532e+00  -6.8173375e-01
  -1.9991962e-02   2.4047199e+00
   9.0804608e-01  -2.2699736e+00
  -1.0331989e-01  -5.1484401e-01
   9.4556090e-01  -6.1335485e-01
   9.9848870e-01  -2.1402855e+00
   9.9327780e-01  -6.9222250e-01
   1.0812024e+00   3.0820255e+00
  -1.0826033e+00  -2.9443477e+00
   1.0175900e+00  -2.3631379e+00
   2.2913732e-02  -8.1974560e-01
   5.7956761e-02   2.4028256e+00
   1.6996777e-02  -1.4703392e+00
  -1.1098267e+00  -2.3627273e+00
  -2.4590489e-02  -7.2976203e-01
   1.0078797e+00   3.0814400e+00
  -8.6978037e-01   9.7411426e-01
  -6.1521440e-02   7.6743239e-02
   1.9454349e-01  -8.3415001e-01
  -6.8285196e-02   1.6734031e+00
   9.6817169e-01  -1.6539700e+00
  -2.0817568e-01  -2.8290640e+00
  -9.5721437e-02   2.4392532e+00
   9.4843594e-01  -1.6788705e+00
  -1.0874064e+00   8.0216481e-01
  -9.1896088e-01  -2.4147111e+00
  -1.0224581e+00   1.5514272e+00
   1.0200296e+00   3.0483074e+00
   1.0097764e+00   2.3659625e+00
   1.0628937e+00   1.4172790e+00
  -8.2358170e-03   2.3688464e+00
  -1.0483909e+00   5.9738858e-01
   9.8678411e-01  -2.4822914e+00
  -9.8292875e-01   1.4307244e+00
  -1.0180487e+00  -3.0044601e+00
   8.7590429e-01   3.0410326e+00
  -5.3279877e-02   1.3681035e-01
  -9.0097593e-02   7.2266776e-01
   9.3916293e-01  -6.9730974e-01
  -1.0183855e+00   1.7093278e+00
   1.0222996e+00  -3.0327523e+00
   9.3684242e-01  -2.4323684e+00
  -9.7002489e-01  -2.0848856e+00
  -9.0032117e-01   1.3755685e+00
  -1.1295858e+00   1.7370836e+00
  -8.5906292e-01   1.5846788e+00
  -9.6411330e-01   2.4125672e+00
  -8.5140146e-01   2.4976530e-01
  -1.0207488e+00  -1.5446926e+00
   1.5056979e-01   6.7590921e-01
   9.9414338e-01  -5.2359267e-02
  -1.1575433e+00  -1.6735302e+00
   9.1286872e-01   7.3287040e-02
  -1.0617195e+00   8.6131953e-01
   8.9859272e-01  -4.3382216e-02
  -3.6093254e-02   2.9471614e-01
   4.0101434e-03  -2.1104298e+00
  -1.4584833e-01  -1.5686917e+00
  -9.6801466e-02   2.2290247e-01
  -1.0222599e+00   9.8682149e-02
   1.5368137e-03   1.7898027e-01
  -1.0106530e+00  -2.1775776e+00
  -9.9973008e-01   1.5412270e+00
  -1.3140914e-01  -6.6841642e-01
  -9.7009069e-01  -7.7862387e-01
   1.0294442e+00  -2.2659897e+00
  -1.1846111e+00  -2.8549480e-02
  -1.5343687e-01   3.0118062e+00
   1.0327499e+00   1.6226602e+00
  -1.1238021e-01   2.8693709e+00
  -7.4767829e-03  -3.0154986e+00
   4.9420492e-02   5.3933066e-02
   1.0412158e+00  -6.8418555e-01
  -1.0091587e+00   7.4556815e-01
  -9.9661251e-01  -1.4300029e+00
  -1.0194390e+00   5.4598225e-01
  -9.1226860e-01  -1.2914411e+00
   1.2721543e+00   1.5782572e+00
  -2.0505272e-02   2.3927352e+00
   1.0293484e+00  -6.0123553e-01
  -8.5787365e-01   7.4732588e-02
  -9.7901039e-01   2.5420622e+00
   4.4151057e-02  -1.1777954e+00
   6.8191683e-03   2.0596399e+00
  -1.2666182e-01   7.2358724e-01
  -9.7494398e-01   2.2273646e+00
  -6.2151884e-02   6.0012484e-01
  -1.2030480e-01   1.1193216e+00
  -1.0973364e+00   2.6024905e+00
  -1.0387025e+00  -1.7250834e+00
  -8.6912260e-01   1.6655163e+00
  -1.0719193e+00   2.4054351e+00
   1.0321395e+00   1.3779213e-01
  -1.0761298e+00  -1.4660127e+00
   9.2503592e-01  -2.2373772e+00
   1.1379288e+00   1.6574447e+00
   1.0187655e+00  -5.5529072e-01
   1.0832275e+00   7.3996872e-01
   1.0104792e+00  -1.5619446e+00
   9.3048468e-01  -1.4284406e+00
   1.0280507e+00   2.9978770e+00
   9.3593231e-01   3.1318153e+00
   1.0355417e+00  -2.2490270e+00
   5.6424230e-02   2.3556261e+00
  -6.0006035e-02  -5.8316886e-02
   3.0339731e-02  -2.3536309e+00
   9.8301960e-01   2.2232725e+00
  -8.5064378e-01   2.9221560e-01
   2.1969696e-02   1.3186159e-01
  -1.0715384e+00  -5.4282838e-01
  -9.6076057e-01  -1.6686826e-01
  -1.2865801e-02   9.3839190e-01
   1.0592904e+00   8.7734829e-01
  -9.9710081e-01  -2.5257024e+00
   9.9954714e-01  -1.6820331e-01
  -6.3348717e-02  -2.1263412e+00
  -9.9845310e-01  -5.2346130e-02
  -9.7957772e-02   1.5533339e+00
   1.0156070e+00  -1.5072467e+00
   1.0648241e+00   8.2935686e-01
   8.9240782e-01  -1.5757429e+00
   1.0295010e+00  -6.8095225e-01
   1.0371911e+00   8.0296308e-01
   1.0154043e+00   3.8908622e-03
   1.0663064e+00   9.7588015e-01
  -1.0951056e+00   1.2351785e-01
   8.9563681e-01  -2.3443473e+00
  -8.6603239e-01  -7.9811945e-01
  -6.6638648e-02  -2.9671986e+00
  -9.9587380e-02  -1.5228870e+00
   9.1577127e-01  -3.0879490e+00
  -1.1856822e-01  -3.0319759e+00
   1.1503500e+00   2.4226785e+00
  -9.5064896e-01   1.2555974e-01
  -2.5191548e-02   1.4772125e+00
  -9.3086751e-02   2.9043373e+00
  -2.1262400e-02  -2.0675026e+00
  -1.1029457e+00  -3.1197853e+00
  -1.1063165e+00   1.6621353e+00
  -9.7537201e-01   7.6205570e-01
   3.2904086e-02   3.6600953e-01
  -9.9822627e-01  -6.5143062e-01
   9.6886770e-01   8.7158816e-01
  -4.3415388e-02  -2.4693898e+00
  -9.0698751e-01   8.0809850e-01
  -1.0615575e+00  -2.2828602e+00
  -1.0097112e+00   1.1902371e-01
   8.1115377e-01   2.4410203e+00
   9.2959990e-01   8.2055676e-01
   1.1432989e+00  -6.7011946e-01
   9.2682663e-01   1.8305712e+00
  -9.3766150e-01   1.3762130e-01
  -9.5636654e-01   3.0078169e+00
  -1.3430808e-01   2.3838586e+00
   7.6773829e-01   1.3898738e+00
   2.5093968e-02   1.8129042e+00
  -1.1235217e+00  -5.4810681e-01
  -9.3640222e-01   2.6691875e+00
   9.5041298e-01   5.8953509e-02
  -1.4557739e-01  -2.3614043e+00
   1.0397368e+00  -8.5350288e-01
  -9.6870288e-01   3.0241053e+00
   9.2054566e-01  -2.0981795e+00
   8.7108380e-01  -2.8734008e-01
  -1.0596838e-01  -2.4863436e+00
   9.0743401e-01  -2.3868110e+00
   3.2049745e-02   3.0366066e-01
  -1.0230392e+00   1.6381543e+00
  -8.1794773e-02  -1.5882173e+00
  -2.2999666e-02  -2.3517903e+00
  -5.7501437e-02  -1.4908378e+00
  -9.8179544e-01  -1.6352284e+00
   2.4143925e-02  -2.1036741e+00
   9.7913754e-01   1.6008825e+00
  -1.5258671e-01  -4.8553698e-01
  -1.0256536e+00  -1.5918241e+00
  -9.2639366e-01  -2.3860300e+00
  -1.0763409e+00   2.5062744e+00
   1.1385846e+00   7.7031981e-01
  -1.2890825e-01   6.9020596e-01
   9.6612964e-01  -2.9466078e+00
  -1.9314112e-01   9.1187290e-01
   1.0477785e+00   2.3500558e+00
  -1.0429407e+00   1.6346132e+00
   1.1458148e+00  -1.2840979e+00
   9.8127830e-01  -3.1392715e+00
  -1.0016173e+00   1.4528436e+00
  -9.9360972e-01   2.1464283e-01
   8.5201412e-01  -1.4777939e+00
  -1.0627461e+00  -1.3547587e+00
   8.6396826e-03   1.4948044e+00
   1.0307431e+00   3.0334236e+00
  -9.3523376e-01   1.5496046e+00
   6.0749064e-02  -1.3497631e+00
  -3.0924105e-02  -2.4350276e+00
   5.0066941e-02   1.0340717e+00
   5.8953161e-02   1.1060307e-01
   9.3301734e-01   1.5164468e+00
  -3.6706829e-03  -8.0108909e-01
  -8.6932232e-01   2.2751993e+00
  -8.8268351e-01  -2.1599450e+00
   1.9647045e-02   8.6185878e-01
   1.2135897e+00   1.4770020e+00
  -1.0300420e+00   3.0628179e+00
  -1.0267178e+00  -1.4688870e+00
  -1.0816109e+00  -9.8739635e-01
  -1.0493463e+00  -3.7177113e-02
  -1.1307806e-02  -1.4597326e+00
   9.8491059e-01   1.6129490e+00
  -9.0528176e-01  -3.1655311e-01
   1.1156333e+00  -3.0774984e+00
  -1.0491679e+00  -1.5529486e+00
  -8.8604232e-01   9.1384279e-01
   1.0570607e+00  -7.4152519e-01
  -1.0466644e+00  -6.4625964e-02
  -9.3497112e-01   1.2357884e-01
  -6.2915609e-02   2.0174595e-01
  -9.7914435e-01  -1.3066968e-01
  -8.0060407e-02  -2.3329061e+00
  -1.0171873e+00   2.3957723e+00
   9.1086663e-01   1.3644618e+00
  -1.1056657e+00  -2.9782878e+00
   1.0656097e+00   5.6824350e-01
   7.2424226e-02   3.1038453e+00
   1.0064449e+00   1.7613431e+00
   8.8168503e-01  -6.4293504e-03
   8.7649610e-01   7.7282902e-02
   9.8462442e-01   1.4596732e+00
  -1.1089240e+00   3.7216348e-02
  -9.6119105e-01   9.1725488e-01
  -1.7518462e-01   8.6321431e-02
   9.8528127e-01   7.7163691e-01
   1.1053256e-01   1.5918320e+00
  -7.6074376e-02   1.5204904e+00
  -1.5873625e-01   3.0590236e+00
  -1.0429967e+00  -3.0042683e+00
   1.6301699e-02  -2.3867330e+00
  -9.9228568e-01  -2.0357149e+00
   6.9786177e-02   2.2172846e+00
  -9.6831552e-01  -4.9120726e-02
   9.2732276e-01  -2.1335749e+00
  -1.0250155e+00  -1.4673062e+00
   9.7018182e-01   6.7778046e-01
   3.5644038e-04   3.0748016e+00
  -3.0463159e-02  -1.7175005e+00
  -1.7630896e-01   1.4820243e+00
  -2.9828570e-01   8.1711967e-01
   9.9269108e-01   8.4875387e-01
   9.2612659e-01   1.5463285e-02
   1.5157639e-01   3.0795610e+00
  -9.8131489e-01  -2.3485730e+00
  -1.0983248e+00   5.9412328e-02
  -8.9514224e-01  -1.6114933e+00
   1.1168026e+00  -1.2472229e-02
  -1.0337309e+00  -1.7761148e+00
   1.1367668e+00  -2.2169203e+00
  -1.1093930e+00  -7.2926495e-01
  -1.1127440e-02   2.2721320e+00
   5.5859835e-02  -2.1840687e+00
   8.3557176e-01   6.6099095e-01
   1.7874109e-02  -1.4062618e+00
   6.4322112e-02  -8.6350517e-01
  -3.0115102e-02  -2.1634960e+00
  -6.8874666e-02  -8.6417964e-01
  -1.0202096e+00  -2.2183102e+00
  -1.0673314e+00  -2.1929128e+00
   1.9303769e-02   2.4535962e+00
   9.6117913e-01  -3.1385945e+00
  -1.0605299e+00  -2.5032501e+00
   1.0065109e+00  -1.6757397e+00
  -1.9289474e-01  -1.5620934e-02
  -1.0418769e+00  -1.5916784e+00
  -9.2374811e-01   1.8065580e+00
   9.1144594e-02  -9.6126827e-02
  -9.6315961e-01  -2.4961820e+00
  -1.1218696e+00   8.5669504e-02
  -1.1190285e-01   2.1365420e+00
  -1.1166417e+00  -1.6217895e+00
   2.7059205e-02  -7.9818027e-01
  -1.0840759e+00  -2.9163185e+00
   2.0349845e-02   1.6961218e+00
   9.7135358e-01  -3.1148020e+00
   1.2046845e-01  -1.3581082e+00
  -1.1128322e-02   5.6569505e-02
  -4.3826887e-02   6.7786242e-01
   7.5615308e-02   2.2711029e+00
   7.0927435e-02   1.4835976e+00
  -1.0413530e+00  -2.9227949e-01
  -9.7469432e-01   2.9121082e-02
   1.8672280e-02   7.5865217e-01
  -9.1100498e-01  -2.3746747e+00
  -1.2069138e+00  -1.6842112e+00
  -9.7659303e-01  -6.3244892e-01
  -1.0484555e+00  -3.0826301e+00
   1.0308308e+00   1.1167301e+00
  -2.8327523e-02  -1.0012757e+00
   1.0544894e+00  -3.1292649e+00
  -1.0518154e+00  -3.0687640e+00
   3.6414435e-03  -1.7260258e+00
   1.0681647e+00   1.5456475e+00
   1.0074835e+00  -1.2766644e+00
  -1.1447112e+00  -1.4533343e+00
   1.0073808e+00  -1.4357381e+00
   9.5576338e-01  -6.6120489e-01
   1.9630573e-01   1.6971121e-01
   1.1376058e+00  -8.8798757e-01
  -6.9380101e-03   6.1884611e-01
   9.0852771e-01  -3.0575019e+00
   1.0425824e+00   2.7984394e+00
   1.0908526e+00  -2.3823962e+00
   1.0840903e+00   2.4452203e+00
  -9.8004977e-01  -2.1893152e+00
   3.1262264e-03  -1.6918738e+00
  -1.0754259e+00   1.1098545e+00
  -1.1559391e+00   1.6152532e+00
   7.6294560e-02   2.2741295e+00
  -2.0322636e-03  -2.1133001e+00
  -1.1188154e+00   3.1352248e+00
   9.6485132e-01   1.5909341e+00
   8.5925286e-01  -1.3837180e+00
  -1.0797919e-01  -2.3239336e+00
  -1.0045368e+00  -2.3919221e+00
  -1.0792465e+00   8.4417824e-01
  -1.0982599e+00  -1.4677969e+00
  -1.0302292e+00  -2.3513876e+00
   8.5505149e-01   3.8173800e-02
   1.7972347e-02   1.1198690e+00
   8.7895259e-01  -7.7898186e-01
   1.1043501e+00   2.2114891e-01
  -1.0005772e+00   7.3695026e-01
   4.3167942e-02  -1.3212193e+00
   4.8975157e-02  -1.4266238e+00
  -1.0302487e+00  -2.5020780e-01
  -9.5980951e-01   8.4654586e-01
  -1.0257294e+00  -2.2553927e+00
   9.8188230e-01  -2.5345033e+00
   9.5045916e-01   1.4289243e+00
  -9.6672858e-01  -1.5866853e+00
   9.5424954e-01  -1.5429826e+00
  -1.8898664e-02   7.0980822e-01
   1.0101521e+00  -9.3992470e-01
  -9.9875849e-01   1.5875642e+00
   1.2598450e-02  -6.2652871e-01
   1.1156898e+00   1.0163664e+00
   9.0206497e-01   8.8349463e-01
   9.7996716e-01   2.2569330e+00
  -2.3959383e-02  -1.6234818e+00
  -3.7789240e-02   9.9119492e-01
   9.0195811e-01   7.8806659e-02
   1.4480562e-01  -2.7182696e+00
  -1.0652664e+00  -2.3665018e+00
  -1.0353635e+00   2.2194939e+00
   8.4284631e-01   2.3636817e+00
   9.9615815e-02   6.1506388e-01
   4.6796246e-02  -2.2769212e+00
   2.0446507e-02   2.2977327e+00
   2.7427762e-02   1.8287366e+00
  -8.8139145e-01   2.6906933e+00
   1.1023849e+00  -1.5851157e+00
  -8.8362441e-01   1.6454202e+00
   9.5255130e-01  -2.2256908e+00
   9.4334448e-01   1.1575816e-01
   9.1051249e-01   3.1265350e+00
   1.0888078e-01  -1.7193860e-01
  -6.9357497e-03  -2.9297614e+00
  -1.0304815e+00  -2.5694909e+00
   9.3499825e-01  -6.1198640e-01
   1.0239781e+00   7.3008849e-01
  -7.4657037e-03  -7.1956513e-01
  -1.0236266e+00   3.1271742e+00
  -1.0430513e+00  -2.8624273e+00
  -9.8201718e-01   3.1013564e+00
   3.5325067e-02  -1.5641675e+00
   1.2584664e-02   7.1985708e-01
   9.9949167e-01   8.3041769e-01
   2.0932706e-02   7.7030823e-01
  -1.0036592e+00  -1.3134041e+00
  -1.1010936e+00  -1.7636536e+00
  -1.0824118e+00  -1.5266351e+00
  -7.8155878e-02  -3.0978232e+00
   1.0339643e+00   2.4092237e+00
   9.8886102e-01   1.7910524e-01
  -4.9302042e-02   2.5037969e+00
  -2.0554452e-02  -1.3981366e+00
  -6.8752897e-02   1.4678160e-02
   9.7469627e-01  -1.3885585e+00
   6.5880928e-02   2.3466598e+00
   1.0317132e+00  -2.2156756e+00
   9.3290260e-01  -9.9743120e-01
   5.6093046e-03  -3.1005976e+00
  -1.0671731e+00  -2.1595762e+00
   9.2812086e-01  -6.4514909e-01
  -1.0379496e+00  -7.0745071e-01
   9.9173114e-01   3.7436285e-02
   5.9242579e-02  -2.7969545e+00
   9.4343954e-01   1.4570171e+00
   1.0556425e+00   7.5831279e-01
   9.9223622e-01  -2.4239101e+00
   9.4635230e-01  -7.7998015e-01
  -1.1769597e-01  -3.1054817e+00
  -1.0041573e+00   2.4096199e+00
  -1.8680138e-01  -2.4609746e+00
  -1.0973461e+00  -1.4572720e+00
  -1.1627903e+00  -1.7745804e+00
  -6.9648551e-04   2.4501395e+00
  -8.8360450e-01   2.3448901e+00
   1.0716351e+00  -1.6244799e+00
   7.2524410e-01  -5.3801580e-01
  -3.1152972e-02   2.5089338e+00
  -1.2470259e-01   2.3464512e+00
   9.3701138e-01  -1.4436346e+00
   4.7385713e-03  -1.7777575e+00
   8.9291648e-01   6.8875448e-01
   9.1024402e-01   3.0057605e+00
  -1.0967649e+00   7.7134004e-01
   9.9357974e-01   1.6269617e+00
  -8.8785896e-01   2.2345707e-01
  -1.1337980e+00   2.4705716e+00
   9.8791224e-01  -6.6085971e-01
  -6.2591582e-02  -1.6036414e+00
   1.5906360e-02   6.0647777e-01
  -3.8928777e-02   2.0496622e+00
  -4.8024137e-02   1.7210765e+00
   1.0078407e+00   2.4323343e+00
  -1.0869635e-02   2.3267183e+00
   3.1362336e-02  -1.3762207e+00
  -1.4262319e-01   3.1338167e+00
   9.5009544e-01  -9.4552118e-04
  -9.6501718e-01  -1.4744455e+00
   9.3440833e-01  -1.4847892e+00
  -1.1721649e+00   1.1346939e-01
  -8.9278036e-01  -2.3376311e+00
   1.1252453e+00   2.4172942e+00
  -1.0178373e+00   7.5934166e-01
   8.8424272e-02  -4.1031901e-01
   1.0419232e+00   8.8653902e-01
  -9.1022474e-01   2.4229984e+00
  -9.5792896e-01   2.9246208e-02
   1.0981661e+00   6.1617024e-01
   1.0181585e+00  -2.4281385e+00
   1.0895339e+00   2.3799809e-01
   5.0728743e-02  -1.4060162e+00
   1.1088352e+00   1.8263554e+00
   2.4103265e-04   2.2519901e+00
  -9.3856927e-01   6.8005334e-01
   1.0392438e+00   1.7473452e+00
  -8.8955815e-01  -2.0837597e+00
  -1.1325480e+00   2.5117039e+00
  -1.0221239e+00  -2.2870536e+00
   9.3988522e-01   7.5414961e-01
  -1.1460093e+00   8.7745596e-01
  -9.5749747e-01   3.1147096e+00
  -1.0828853e+00   2.2515528e+00
   9.1740092e-02  -2.4362559e+00
  -9.8593237e-01  -8.2830669e-01
   1.4763764e-01   1.6697384e+00
   2.6450641e-03  -1.5448714e+00
   1.0106989e-02  -9.0431173e-01
  -8.8662295e-01  -2.1293162e+00
  -9.4447588e-01   2.5090792e+00
  -9.6342855e-01  -1.3598834e+00
   2.2284705e-03  -1.5451940e+00
   1.3657508e-01  -2.2346652e+00
   9.4810487e-01   7.8070362e-02
  -9.5314709e-01  -2.3352931e+00
   8.4422632e-01  -7.1704016e-01
   9.8358957e-01  -1.9923456e+00
  -1.1248694e-01   1.4922728e+00
   1.1547422e+00   5.5152905e-01
   1.0013584e+00   2.3195680e+00
   9.2687471e-01  -2.2746863e+00
  -4.9529136e-02   1.0056174e+00
   8.9892142e-02  -1.8931285e+00
  -2.0510243e-02  -2.5125277e+00
   1.0123672e+00  -5.8137807e-01
   1.0348711e+00   7.5542120e-01
   3.0002591e-02  -7.4697877e-01
  -9.8990023e-01   8.6202197e-01
   3.6893244e-02  -1.4114573e+00
  -1.0534810e+00  -3.0487053e+00
   9.0917972e-01  -1.4484986e+00
  -9.9490874e-01   8.5566476e-01
   1.8748935e-02   6.0563238e-01
   3.8495045e-02  -2.2735057e+00
   1.1543652e+00   2.6840793e-02
   1.0904695e+00  -2.3630980e+00
  -8.8628997e-01   8.0800175e-01
  -1.0223004e+00   2.6122097e+00
  -1.0891367e+00  -1.1062787e-01
  -1.0803613e+00   2.3639800e+00
   1.0818290e+00   7.9068484e-01
   9.7678436e-01  -1.7929741e+00
   9.5471797e-01  -3.0004973e+00
   1.0171137e+00  -1.3238232e+00
   1.0203897e+00  -2.4965189e+00
   1.0868995e+00  -2.9296518e+00
  -9.0396050e-01  -1.6201352e+00
  -2.8774270e-02   4.1191111e-02
   9.3291490e-01  -2.8407887e+00
  -3.8994457e-02   3.0340474e+00
  -9.0318494e-01  -7.9038785e-01
   1.0700054e+00   1.2521923e-02
  -1.0520315e+00  -2.5976074e+00
  -1.4090168e-01   1.5897608e+00
  -5.8277624e-02   1.5369718e+00
  -1.0182506e+00  -1.6063053e+00
  -9.5270190e-01  -1.4032918e+00
   3.5926305e-02   1.5077802e+00
   9.7089372e-01   9.4532201e-01
  -1.1044848e-01   8.0167014e-01
  -9.5422190e-01  -2.8701639e+00
  -1.0517847e+00   1.6244537e+00
  -9.8267350e-01   2.5567318e+00
   9.1691992e-01  -1.6146656e+00
  -1.4676881e-01   3.0197610e+00
  -2.7393690e-02   8.4887299e-01
  -9.1113388e-02  -6.8401198e-01
  -9.0595835e-01  -6.9350959e-01
  -1.0482295e-01   9.5081017e-01
   9.7442179e-01   2.2258732e+00
   1.0524123e+00  -7.3326030e-01
   1.6262427e-01   1.5689545e+00
  -1.1317686e+00  -1.3047166e+00
  -9.7090997e-01  -1.5947547e+00
   1.1078053e+00  -1.4673592e+00
  -4.8961084e-02   2.4372461e+00
   9.1661560e-03  -2.1670924e+00
  -9.5735174e-01   2.5140554e+00
  -8.5268493e-02   2.5571375e+00
  -6.7153105e-02  -1.2824670e+00
  -1.2437940e-01   8.2747651e-01
   1.0932644e+00  -9.1986429e-01
  -1.1183377e+00   2.3598172e+00
   6.7563838e-02   8.5507678e-01
  -1.5531289e-02   2.2971448e+00
  -8.9242482e-02   1.2258394e+00
  -9.9254434e-01  -1.4089853e+00
   9.3977974e-01   6.8777725e-01
   8.6694047e-01  -1.5835701e+00
   9.6991478e-02  -2.5360621e+00
  -1.0800410e+00   6.9109098e-01
   9.4322390e-01   2.6249640e+00
   9.1299259e-01   7.5489531e-02
   2.5295514e-02   2.4939331e+00
   2.0631104e-02   8.9161566e-01
   1.6873004e-01  -1.5454580e+00
   9.1085941e-01   3.0172391e+00
  -1.1337180e+00  -6.3501871e-01
   9.9357298e-01   2.1869695e-01
  -1.0009119e+00  -1.5670078e+00
   5.5528525e-02  -2.8004882e+00
   8.9880521e-01  -1.2800768e+00
   3.9161754e-02  -1.5819749e+00
  -1.0730284e+00  -2.2282641e+00
  -1.0520523e+00   6.5959536e-01
  -1.0353371e+00   2.2360235e+00
   9.5131976e-01  -1.9890996e+00
  -1.0241918e+00  -6.5681237e-02
  -9.0621322e-01   7.9312273e-01
  -1.1353194e+00   1.3651503e+00
   2.6852448e-02   1.4976584e-01
  -6.3396028e-02   1.4656254e+00
  -2.7202452e-02   7.0958741e-01
  -8.3292637e-03  -3.3767895e-02
   1.0231161e+00  -1.4570071e+00
   9.6716913e-01  -2.6231043e+00
   9.8866670e-01   2.1956619e+00
  -5.7947105e-02  -5.6766488e-01
  -9.9738040e-03   1.5109925e+00
  -1.0435687e-01  -1.5447421e+00
  -1.0437776e+00  -2.9460915e+00
   9.5195018e-01   1.7146646e+00
   9.4694693e-01  -7.2233345e-01
  -3.2953346e-02   2.4086480e+00
   9.9665810e-01   3.1188982e+00
  -9.6919588e-01   2.2031737e+00
  -3.7323222e-02  -7.3906355e-01
  -9.7245915e-01  -5.8559309e-01
  -9.1403340e-01  -1.8760797e-01
   9.3038564e-01   1.6279541e+00
  -1.0066054e+00   1.4337095e-02
   4.7549032e-02  -3.1164130e+00
   9.6573173e-01  -2.2808294e+00
  -1.0044065e+00   3.0868788e+00
   1.0649118e+00  -1.5619985e+00
   9.7284818e-01  -2.3572792e+00
  -9.9256624e-01   1.7036063e+00
   1.0667796e+00   2.3777222e+00
  -9.8609114e-01  -2.3307212e+00
   9.7295512e-01   1.5240512e+00
   9.9703362e-01   2.1682999e+00
  -1.0857616e+00  -1.7219477e+00
   9.6521128e-01   8.1957869e-01
  -7.0630801e-03  -1.8681269e+00
  -1.1137523e-01  -1.4257266e+00
  -3.1716764e-02   2.3455959e+00
   1.0219263e+00   1.6618283e+00
   1.0957172e-02  -1.0261897e+00
   8.8254906e-01   2.2283548e+00
  -9.9220531e-01  -1.2579998e+00
   1.0780269e+00   9.6126306e-01
   9.6954340e-01  -6.5609541e-01
  -8.4118187e-01   2.4872560e+00
   1.0137977e+00   2.4686866e-01
   1.0595993e+00  -5.6516904e-01
  -8.6935429e-01   5.6734047e-02
   3.1861896e-02   1.6777165e+00
   7.5594136e-02   1.0451482e-02
   1.0332501e+00  -1.5742888e+00
   9.6444106e-02  -1.5023767e+00
   9.3803410e-01   9.4646128e-01
  -1.0190546e+00  -3.6175346e-01
   1.0250223e+00  -1.5778275e+00
   9.7803735e-01   2.3818273e+00
   2.2614781e-02   1.6106122e+00
  -8.8424163e-02  -7.8328205e-01
  -3.6762738e-02  -1.5216624e+00
  -1.1129068e-01  -6.2352644e-01
  -1.0640532e+00   1.6814592e+00
   1.0785693e+00  -7.3595017e-03
  -1.0431604e+00   1.5705700e+00
   8.8586589e-01   2.2055223e+00
   8.4981392e-01   1.7151491e+00
   9.5567940e-01  -1.4274932e+00
  -9.3370830e-01   2.3651591e+00
   1.0932710e+00  -7.4693088e-01
  -5.7758853e-02  -6.2520263e-01
  -1.0911783e+00  -2.5352087e+00
   6.7856375e-02   1.6257434e+00
  -9.7973800e-01  -9.9482527e-02
   2.6616021e-03  -4.1334861e-01
  -9.5248083e-01   3.1248623e+00
   9.6468058e-01   1.6433926e+00
   9.7068004e-02  -5.6766733e-01
  -8.9222580e-01  -1.5238741e-01
  -1.0841273e+00  -2.2284409e+00
  -1.2065130e+00  -1.3957696e+00
  -7.6126247e-02  -2.3815446e+00
  -1.0410174e+00   2.1899903e+00
  -9.6702122e-01   2.2621212e+00
   1.4339599e-01   2.5089330e+00
   1.0202733e+00   3.1221521e+00
  -1.1062628e+00   2.4059602e+00
  -1.0086042e+00   1.8050385e-01
  -1.0676780e+00  -3.1291206e+00
  -1.5279942e-01   9.8163597e-01
   8.6729335e-01  -1.4157041e+00
   4.8594473e-02  -9.3813247e-01
   9.3005633e-01  -2.3873098e+00
   8.8429586e-01  -2.7343530e-01
   1.0307027e+00   3.0992630e+00
   8.8637074e-01   2.3295987e+00
  -1.0437665e+00   2.5479418e+00
   9.6022043e-01  -1.5001723e+00
   9.1901166e-03  -2.1494882e-01
   8.6122717e-01  -1.5800214e+00
  -1.0365597e+00   6.9886742e-01
  -9.4581080e-03   8.2363781e-01
   9.7197807e-01   1.6746323e+00
   3.3356558e-02  -5.8528086e-01
   1.0469303e+00   1.5344222e+00
   1.0876023e+00   2.4353498e+00
  -8.2249169e-02  -1.5626951e+00
  -1.3249177e-01  -2.2489152e+00
  -1.0522674e+00  -8.4256592e-01
   1.0571452e+00  -3.9753609e-02
   1.0683599e+00  -8.5063989e-01
   9.5250312e-01  -5.2953438e-01
  -1.0692834e+00   3.0118585e+00
  -9.6551386e-01  -1.4356658e+00
  -1.1729320e+00   2.5097946e+00
  -1.0171597e-01  -2.9970652e+00
   9.2732473e-01   9.0773944e-01
   1.0303755e+00   2.5778940e+00
   8.6851827e-02  -1.7913808e+00
   9.7044980e-01   1.4522761e+00
  -9.0839836e-01   3.0912206e+00
   1.1249289e+00   2.1240019e-01
  -1.0686218e+00  -2.9835457e+00
  -3.8163243e-03  -1.0245068e-01
   7.4529974e-03  -2.3973862e+00
   9.3289039e-01  -1.6383038e+00
   5.1726136e-02   1.3648914e-02
  -1.0001402e+00  -1.4916567e+00
   1.0489087e+00  -3.1172293e+00
  -1.0285011e+00  -8.5614719e-01
   5.4377311e-02  -2.1826533e+00
   9.6517058e-01  -1.4258331e+00
  -1.0757740e+00   7.5062937e-01
   1.0259259e+00  -1.5779248e+00
  -2.0793852e-02  -1.0069758e+00
   8.7754614e-02   8.5268446e-01
   1.0229794e+00   6.8584357e-01
   9.5591803e-01   1.6655411e+00
  -1.0565846e+00  -3.0185215e+00
   9.7434046e-01  -2.2325583e+00
  -1.1109045e+00  -3.1019292e+00
   9.8337412e-01   2.4753153e+00
  -4.1747281e-02  -2.2860503e+00
   1.0428493e+00   9.4569028e-01
  -1.0277013e+00   8.2215779e-02
   6.1692038e-02   9.6402485e-01
   1.8859151e-03  -2.3222244e+00
  -9.9834617e-01   1.6245959e+00
   8.3184875e-01  -3.1326540e+00
   1.0620018e+00   1.3572088e-01
   4.8059743e-02  -1.6924149e+00
   9.7050185e-01  -2.2650618e+00
   1.0146461e+00   1.7385387e+00
   2.5368181e-02  -5.1791930e-03
   9.9612476e-01   8.0620131e-01
   1.8348231e-02  -5.8085225e-01
  -3.9379842e-02   2.9623535e+00
  -1.0278810e+00   7.9957765e-01
  -8.7732191e-01  -9.6818920e-01
  -9.6496857e-01  -2.2476900e+00
  -1.3268077e-02  -1.3746423e+00
  -1.4495085e-02  -5.1254764e-01
  -3.9469870e-02  -6.4801264e-01
  -1.0485119e+00   1.8405640e-01
   9.7253763e-01   6.5737884e-01
  -1.0603604e+00   2.4355810e+00
   1.0242525e+00   7.4480149e-01
   1.0814298e+00  -2.2017200e+00
   8.6631503e-01  -1.9796545e+00
  -1.0063055e+00  -2.8948916e+00
  -1.0674318e+00   1.0505546e+00
  -3.5952584e-02   2.2909297e+00
   9.2964825e-01   3.2847484e-01
  -1.1098550e+00   2.6265000e+00
   1.0362107e+00   2.4736929e+00
  -5.8827234e-03  -1.5946984e+00
  -3.7210242e-02   9.6031504e-01
   1.4203131e-02   2.4998131e-01
   9.7180781e-02  -2.3942689e+00
  -8.8677877e-01   3.0467798e+00
  -1.0791407e+00   6.4467706e-03
   5.0965778e-02  -1.7000765e+00
  -9.6806151e-01   1.2607810e+00
   9.8129297e-01   2.4665041e+00
  -1.0802486e+00  -3.0086030e+00
   3.0490401e-03  -7.5942212e-01
  -8.5867800e-01   1.3159038e+00
   1.0130783e+00  -1.0092338e-01
  -7.5456557e-02  -1.5109036e+00
   1.1631081e+00  -6.1482328e-01
   9.8373909e-01  -7.7318741e-01
   9.9862049e-01  -3.1024984e+00
  -1.0839176e+00  -2.3792054e+00
   9.2680226e-01  -8.1090022e-01
   9.2079347e-01  -2.2519361e+00
  -1.0271095e+00  -2.9287326e+00
   1.1306428e+00   1.6121682e+00
  -9.1881170e-01   2.3840614e+00
  -6.3239766e-02  -1.1278388e-01
   1.5630283e-02   1.6286501e+00
   8.8416482e-01  -7.0220606e-01
  -1.0416202e+00   7.1484653e-02
  -9.5920397e-02   3.0638076e+00
   1.3893171e-01   3.0431679e+00
  -1.0304878e+00  -1.2970273e+00
   4.4156880e-02  -1.6335599e+00
  -9.8721236e-01  -2.3629893e+00
   1.0095046e+00   2.3463441e+00
  -9.4390121e-01   2.4572336e+00
   9.9830137e-01   2.5490728e+00
  -8.2996232e-02   2.3918359e+00
   5.3695767e-02  -2.9589286e+00
  -1.0208892e+00  -2.4076952e-01
  -8.1161739e-03   3.0913298e+00
  -3.0979249e-03  -3.1048851e+00
  -1.0817641e+00   3.0793078e+00
   8.9959761e-01   2.6598732e+00
   4.0424435e-02   2.1075201e+00
   9.9734761e-01  -2.9479165e+00
   8.9313196e-01   2.2911108e+00
   9.9770817e-01   3.0530161e+00
   2.8282187e-03   8.6750694e-01
   5.6868906e-02  -3.0568815e+00
  -8.9469261e-01  -1.4124413e+00
   1.0176162e+00   2.0628944e+00
  -8.2043715e-02   1.7026203e+00
   1.0732216e+00  -3.1201039e+00
  -9.1653084e-01  -2.0897320e-01
  -9.5102356e-03   7.4491185e-01
  -1.0314800e+00  -5.5912291e-01
   9.4711839e-01  -7.2527542e-01
   1.0529261e+00   8.5448495e-01
  -6.9570256e-02  -2.1703405e+00
   1.0227736e+00   1.5519247e+00
  -1.0178521e+00   1.4872038e+00
   1.0918940e+00  -1.6383702e+00
  -9.5075730e-01  -9.1369013e-01
  -9.5087200e-01  -1.4209221e+00
  -1.0624961e-02  -2.2144248e+00
   4.1635775e-02   2.8561061e-02
  -2.6067054e-02  -1.4912125e+00
   9.6865530e-01  -3.0472345e+00
  -8.9340832e-01  -8.7692970e-01
   1.0498077e+00   9.1145643e-01
   8.9816496e-01   6.1899296e-02
   9.1190919e-01   1.6344645e+00
  -8.9577186e-01  -2.3147780e+00
   8.3769541e-01  -9.0161069e-01
   8.7443181e-01   1.6975204e+00
   6.6021620e-02  -6.4417210e-01
   5.5618432e-02   1.6724141e+00
   1.0687844e+00   6.3200722e-01
   1.0521874e+00  -1.4143851e+00
   1.3522820e-03   8.9238251e-01
  -1.1393543e+00   9.6188583e-01
   1.1778832e+00   1.0252978e+00
  -8.1319082e-03  -1.5599925e+00
   8.4323063e-01  -1.5670982e+00
  -8.0278336e-01  -1.7425235e+00
   9.5130091e-01   1.4445330e+00
  -4.1122520e-02  -2.2703052e+00
   6.9733748e-02  -2.1651792e+00
   9.5963763e-01  -1.0637013e+00
  -9.8708597e-02   7.7110423e-01
  -1.1166161e+00   6.5622777e-01
  -1.0185338e-01  -1.4002568e+00
   1.4203035e-02  -2.4178783e+00
   1.0024031e+00   9.3803296e-01
  -8.7425079e-01   9.6766998e-01
   4.7573697e-02  -3.0711390e+00
   1.1796633e+00  -2.5181231e+00
  -1.0530292e+00  -2.1706323e+00
   2.3529888e-02   7.0143862e-01
   9.1226226e-01   3.0363966e+00
   1.0279226e+00   3.0241119e+00
   6.3959923e-03   7.9421510e-01
   1.0199171e+00  -6.6796704e-01
  -9.9463560e-01  -2.1873277e+00
  -8.9237391e-01  -1.6493787e+00
   9.4077389e-01  -7.6346623e-01
  -9.3530498e-02   1.6501581e+00
   1.1201354e+00  -2.3138688e+00
  -9.8976506e-01  -2.4582398e+00
   9.0698444e-01   3.0760461e+00
  -1.1942777e-01  -6.8092572e-01
  -3.7143607e-02   2.3735010e+00
  -1.4604085e-02  -9.0165081e-01
   1.0501011e+00  -1.5701662e+00
  -1.0125961e-01  -1.6145975e-02
  -9.0133498e-01   7.0966900e-02
  -4.8118817e-02   1.6503836e+00
   9.1953825e-01  -2.2432368e+00
   1.3758910e-02   2.9257047e+00
   9.8771755e-01   8.5222783e-01
   8.6217981e-01   2.4595957e+00
   2.6578943e-02  -2.3425380e+00
   9.6361034e-01   2.4261297e+00
   9.4755575e-01  -2.9476056e+00
   9.5707585e-01  -5.5394493e-01
  -1.0108093e+00  -1.2834883e+00


==> 1Sol_differential_deltaT_variance.dat <==
   0.0000000e+00   8.5416356e-09
   1.6284400e+00   5.8493940e-05
   3.2568800e+00   1.6578730e-04
   4.8853200e+00   3.6727894e-04
   6.5137600e+00   7.5268323e-04
   8.1422000e+00   1.3658690e-03
   9.7706400e+00   2.1964448e-03
   1.1399080e+01   3.2203711e-03
   1.3027520e+01   4.7152361e-03
   1.4655960e+01   6.5862145e-03


==> 1Sol_differential_phi_c_variance.dat <==
   0.0000000e+00   9.7026981e-32
   1.6284400e+00   8.9920597e-05
   3.2568800e+00   3.3676973e-04
   4.8853200e+00   8.8099852e-04
   6.5137600e+00   1.9062258e-03
   8.1422000e+00   3.4738640e-03
   9.7706400e+00   5.7383148e-03
   1.1399080e+01   8.9457746e-03
   1.3027520e+01   1.3457605e-02
   1.4655960e+01   1.8970769e-02


==> 1Sol_differential_phi_d_variance.dat <==
   0.0000000e+00   2.0297870e-31
   1.6284400e+00   5.2879316e-05
   3.2568800e+00   1.0060069e-04
   4.8853200e+00   1.4609369e-04
   6.5137600e+00   1.9170617e-04
   8.1422000e+00   2.4171805e-04
   9.7706400e+00   2.8634423e-04
   1.1399080e+01   3.2664477e-04
   1.3027520e+01   3.7154328e-04
   1.4655960e+01   4.1710196e-04


==> 1Sol_differential_theta_phid_Const.dat <==
   3.9269908e-01   7.8539816e-01
   7.8539816e-01   7.8539816e-01
   1.1780972e+00   7.8539816e-01
   3.9269908e-01   1.5707963e+00
   7.8539816e-01   1.5707963e+00
   1.1780972e+00   1.5707963e+00
   3.9269908e-01   2.3561945e+00
   7.8539816e-01   2.3561945e+00
   1.1780972e+00   2.3561945e+00
   3.9269908e-01   3.1415927e+00
   7.8539816e-01   3.1415927e+00
   1.1780972e+00   3.1415927e+00
   3.9269908e-01  -2.3561945e+00
   7.8539816e-01  -2.3561945e+00
   1.1780972e+00  -2.3561945e+00
   3.9269908e-01  -1.5707963e+00
   7.8539816e-01  -1.5707963e+00
   1.1780972e+00  -1.5707963e+00
   3.9269908e-01  -7.8539816e-01
   7.8539816e-01  -7.8539816e-01
   1.1780972e+00  -7.8539816e-01
   3.9269908e-01  -2.4492936e-16
   7.8539816e-01  -2.4492936e-16
   1.1780972e+00  -2.4492936e-16


==> 1Sol_differential_theta_phid_scatter.dat <==
   3.8922567e-01   7.6899233e-01
   7.8383001e-01   7.8860039e-01
   1.1800444e+00  -3.1412859e+00
   1.1863334e+00   2.3659309e+00
   1.1885419e+00  -1.5430198e+00
   7.8675949e-01   2.3764096e+00
   1.1818806e+00  -7.7074172e-01
   7.7710388e-01   3.1409300e+00
   4.0272741e-01  -2.3306130e+00
   7.9271932e-01   3.1302228e+00
   7.9359679e-01   1.5696234e+00
   7.8654136e-01  -1.5625570e+00
   4.0035075e-01   3.4575317e-03
   3.8980236e-01   3.1253718e+00
   3.9210782e-01   2.3491017e+00
   1.1737738e+00  -1.5379839e+00
   1.1785238e+00  -1.5837888e+00
   1.1673619e+00  -1.5989680e+00
   7.8613029e-01   7.6830263e-01
   1.1742600e+00   2.3599765e+00
   1.1829146e+00   3.1196799e+00
   7.8322441e-01  -2.3744038e+00
   1.1850635e+00  -7.9763309e-01
   3.9454082e-01   7.7369805e-01
   7.9333038e-01  -1.5891702e+00
   7.7846775e-01   2.3656721e+00
   1.1828460e+00   2.3665188e+00
   7.8102234e-01  -1.5582539e+00
   7.7977867e-01   2.3435982e+00
   1.2054676e+00  -8.4039620e-01
   1.1844989e+00  -3.4626578e-02
   7.7432662e-01   1.5582057e+00
   7.8993752e-01   7.6945070e-01
   4.0364195e-01  -1.5390206e+00
   1.1604996e+00  -2.3213438e+00
   1.1987402e+00   7.7548236e-01
   7.9516125e-01   3.1352935e+00
   3.9114085e-01  -2.3608361e+00
   1.1721502e+00   7.9423352e-01
   3.9971063e-01  -8.0521721e-01
   3.8961385e-01   2.3247616e+00
   1.1843968e+00   3.1153574e+00
   1.1773878e+00  -1.5478837e+00
   7.9003897e-01   1.4318130e-02
   1.1909245e+00  -2.3014562e+00
   3.9704980e-01   7.3368397e-01
   3.9934167e-01  -1.5784860e+00
   3.7502271e-01   1.5682552e+00
   7.9220393e-01  -1.5683465e+00
   1.1829534e+00  -7.6045005e-01
   3.8157792e-01  -1.5921108e+00
   3.8521587e-01  -3.1398311e+00
   3.9928888e-01   1.9897854e-02
   7.8525422e-01  -2.3691995e+00
   4.1823708e-01   2.3255791e+00
   3.9755331e-01  -1.5764232e+00
   7.8224945e-01   2.3271905e+00
   1.1701845e+00   1.4194550e-02
   3.9512411e-01   3.1382000e+00
   7.7984976e-01  -7.7048566e-01
   4.0576534e-01   1.5631367e+00
   3.8380293e-01  -3.0177786e-03
   7.7598701e-01  -8.0417713e-01
   1.1785176e+00  -2.3424118e+00
   1.1745951e+00   2.5171845e-02
   1.1851038e+00  -2.3776421e+00
   1.1835221e+00   1.5469444e+00
   1.1728856e+00   1.5545286e+00
   3.8493058e-01   1.3658061e-02
   3.9188351e-01   3.1368522e+00
   1.1776680e+00   7.5694374e-01
   3.8900116e-01  -7.9384005e-01
   7.7579300e-01   1.6008616e+00
   7.7469331e-01  -7.7567784e-01
   7.9173295e-01  -2.3620554e+00
   7.8173332e-01  -2.3825106e+00
   1.1726731e+00  -2.3683423e+00
   1.1625862e+00   2.3616359e+00
   1.1901001e+00   4.0775950e-02
   1.1762208e+00   1.5231928e+00
   3.9934245e-01  -1.5444318e+00
   7.8403340e-01  -1.5236727e-02
   4.0734292e-01   1.5769243e+00
   7.7854546e-01  -1.5265786e+00
   1.1740498e+00  -1.5859430e+00
   7.9267088e-01  -2.3556081e+00
   3.9065322e-01  -2.3856894e+00
   3.8951348e-01   1.5975126e+00
   1.1708220e+00  -2.3499181e+00
   7.7110222e-01  -1.5678355e+00
   4.0127352e-01   5.7880791e-03
   3.9090630e-01  -8.0837693e-01
   1.1682222e+00   1.7600198e-02
   3.9124157e-01   7.7941095e-01
   3.9441269e-01  -3.1078989e+00
   7.8948557e-01  -3.1069791e+00
   7.8028719e-01  -5.5470583e-03
   1.1820084e+00  -7.8839515e-01
   3.8855579e-01  -1.5976715e+00
   3.8469463e-01   1.5715556e+00
   7.7562588e-01   2.3740700e+00
   1.1736325e+00   3.1224704e+00
   1.1736628e+00  -7.7858775e-01
   7.7832142e-01  -7.7521603e-01
   7.7802957e-01   1.5767250e+00
   8.0197540e-01  -2.3698498e+00
   1.1770708e+00   7.5290645e-01
   4.0161222e-01   7.5261160e-01
   7.9213059e-01   2.3724543e+00
   4.0381739e-01   2.3576462e+00
   4.0001686e-01   2.3951328e+00
   1.1886236e+00   2.3654533e+00
   7.8847842e-01   2.3700789e+00
   1.1768205e+00  -1.5453215e+00
   7.9167232e-01   1.5847349e+00
   3.8830098e-01   1.5919637e+00
   7.8514766e-01   1.5363794e+00
   1.1644351e+00  -1.5852525e+00
   7.9216739e-01   7.8561733e-01
   3.9057549e-01  -7.5524872e-01
   7.7318442e-01   2.3602726e+00
   1.1819327e+00  -1.5310044e+00
   7.8165186e-01  -2.3356420e+00
   1.1756625e+00   3.1376771e+00
   3.8850265e-01   2.6147257e-02
   3.9343988e-01   3.1154697e+00
   3.8624238e-01   7.6200408e-01
   1.1742943e+00  -3.3252567e-03
   7.9682455e-01   1.5780715e+00
   7.8117233e-01   7.5465505e-01
   7.8810843e-01   7.9636387e-01
   7.7781489e-01  -1.1469757e-02
   7.8852659e-01   2.3880589e+00
   3.9670062e-01   7.6279555e-01
   3.9225053e-01   8.2113833e-01
   7.9322250e-01  -1.5882559e+00
   1.1819656e+00   1.5970828e+00
   3.9162162e-01   1.5700398e+00
   7.9100236e-01   7.9076427e-01
   1.1759564e+00   3.1286111e+00
   3.8827282e-01   1.6205137e+00
   1.1699590e+00  -3.1393374e+00
   7.8879704e-01   1.5369658e+00
   1.1882539e+00  -1.5742941e+00
   7.8401000e-01   1.5776369e+00
   7.8095096e-01  -2.1574316e-02
   1.1776100e+00   1.9632675e-02
   7.9213287e-01   1.5765689e+00
   3.9775846e-01   8.1757804e-01
   7.8008989e-01  -2.3627379e+00
   1.1961062e+00   2.3469105e+00
   3.8959850e-01  -2.3699011e+00
   1.1885934e+00   7.8415348e-01
   7.8479312e-01   2.3545096e+00
   1.1678833e+00  -1.6339822e+00
   1.1751252e+00   1.5450073e+00
   1.1851632e+00  -3.1405224e+00
   3.9452817e-01   3.1264047e+00
   1.1796068e+00  -2.3461262e+00
   7.9721221e-01   8.0096183e-01
   3.8706349e-01  -1.6067959e+00
   1.1759240e+00   7.8023703e-01
   3.8818296e-01   2.3411853e+00
   7.8926602e-01  -7.9484325e-01
   7.9515121e-01   2.3515716e+00
   1.1815114e+00  -3.1094145e+00
   1.1650846e+00  -2.4054980e+00
   1.1811436e+00  -3.1264610e+00
   7.7673945e-01   1.5814369e+00
   3.9954540e-01  -2.3342376e+00
   7.8872837e-01  -7.7406054e-01
   3.9651332e-01  -8.4541537e-01
   1.1803758e+00   5.4368696e-04
   7.7804208e-01  -8.5407364e-03
   3.8140183e-01   2.3682521e+00
   7.8648705e-01   2.3544055e+00
   7.9301197e-01  -2.3596095e+00
   7.9102433e-01   2.3411801e+00
   7.9534310e-01  -7.8476891e-01
   3.9187819e-01  -3.1201569e+00
   3.9900283e-01   1.5755775e+00
   1.1740764e+00   2.3412584e+00
   7.8255487e-01  -2.3686357e+00
   1.1763531e+00   3.1378224e+00
   4.0470404e-01  -3.1162015e+00
   1.1851152e+00  -8.1174471e-01
   1.1871518e+00   4.0710525e-02
   4.0384731e-01  -2.3620884e+00
   4.1076590e-01  -1.5787035e+00
   7.8421148e-01  -2.3242907e+00
   1.1760549e+00  -1.5807209e+00
   7.8405317e-01   1.5748095e+00
   3.8358506e-01  -7.6506253e-01
   3.8753362e-01   1.7021915e-02
   3.8828497e-01   1.5953440e+00
   3.9326966e-01   3.1231664e+00
   7.8951642e-01  -2.3777633e+00
   3.9503321e-01   7.7840241e-01
   7.8456987e-01  -7.9184032e-01
   1.1806854e+00   1.2849965e-02
   3.9191117e-01  -8.1756791e-01
   7.7796694e-01  -2.3706202e+00
   1.1847543e+00  -2.5709015e-02
   3.8817293e-01  -1.5699646e+00
   3.9828158e-01   3.0953450e+00
   3.9067917e-01  -2.3887081e+00
   3.9351900e-01  -2.4730744e-02
   1.1887147e+00  -2.3190209e+00
   1.1817278e+00  -3.1243952e+00
   7.8645440e-01   1.5233321e+00
   7.8928656e-01  -8.0335900e-01
   1.1740906e+00   1.6047760e+00
   1.1743152e+00   1.5658078e+00
   7.8745326e-01  -3.1203536e+00
   7.8999226e-01  -1.5669745e+00
   1.1692684e+00  -7.8427496e-01
   3.9216874e-01  -1.5523114e+00
   7.9301290e-01   1.4476774e-02
   4.0796542e-01  -7.9224280e-01
   7.8892609e-01   2.3778233e+00
   1.1751853e+00  -1.5868010e+00
   3.8728548e-01  -2.3818563e+00
   1.1924994e+00  -1.5515593e+00
   1.1873586e+00   4.8040615e-03
   1.1784706e+00   7.7132629e-01
   7.7688721e-01   1.8733054e-04
   1.1881508e+00   3.1240410e+00
   1.1819530e+00  -2.3119715e+00
   1.1798370e+00  -3.1325602e+00
   3.9721274e-01   7.0371394e-01
   1.1840593e+00  -1.5427215e+00
   3.8881291e-01  -7.8717337e-01
   1.1702211e+00   7.9560217e-01
   1.1834337e+00   8.0464796e-01
   1.1693286e+00   3.1353749e+00
   1.1892839e+00  -1.5951967e+00
   7.8490834e-01  -3.1411192e+00
   3.9724450e-01  -1.5886454e+00
   4.0617128e-01   7.6314090e-01
   7.8989557e-01  -2.3581649e+00
   1.1873933e+00  -7.7113432e-01
   1.1663993e+00   2.3273587e+00
   7.9911401e-01   8.0606731e-01
   7.9212379e-01  -2.3915816e+00
   1.1745971e+00  -2.3711093e+00
   3.9283278e-01  -2.3478735e+00
   1.1705223e+00  -2.3755015e+00
   7.7756103e-01  -2.3754937e+00
   3.9428098e-01  -1.5023196e-02
   7.8796273e-01   8.0457592e-01
   3.9731665e-01   3.1405021e+00
   3.8710768e-01   1.5964523e+00
   3.8283382e-01   2.3731950e+00
   3.9658093e-01  -3.1406324e+00
   7.9099102e-01   2.3616323e+00
   7.7782354e-01  -3.1247448e+00
   3.9497817e-01  -7.9794241e-01
   7.8722200e-01  -2.3530844e+00
   4.0864349e-01   3.1323919e+00
   7.7791354e-01   3.1324338e+00
   8.0132175e-01   2.3645440e+00
   1.1857239e+00  -4.3713945e-03
   4.0137530e-01  -1.5699687e+00
   7.8049410e-01   2.3564561e+00
   3.8900317e-01   2.3763195e+00
   3.7994998e-01   2.3753817e+00
   7.9040386e-01  -1.5686781e+00
   7.7770666e-01   2.3672254e+00
   3.9467119e-01   3.1246840e+00
   7.8036080e-01   3.1184755e+00
   3.8042267e-01  -3.1369986e+00
   3.9279610e-01   8.1044209e-01
   1.1891779e+00  -7.9381412e-01
   1.1768252e+00   3.1229256e+00
   1.1969384e+00   7.6948288e-01
   7.7824332e-01  -8.0929697e-01
   8.0242950e-01  -2.3697619e+00
   1.1768666e+00   3.1112426e+00
   4.0040160e-01  -1.5744252e+00
   1.1676786e+00  -2.3979767e+00
   1.1847081e+00  -2.3383094e+00
   1.1704429e+00  -7.6678331e-01
   3.8646557e-01  -1.6236497e+00
   3.7763224e-01  -1.5815791e+00
   4.0089592e-01  -1.5545854e+00
   3.9861078e-01  -7.2151912e-03
   7.8123475e-01  -1.5734679e+00
   1.1875034e+00  -2.3884866e+00
   3.8554297e-01  -1.5698819e+00
   7.7863028e-01  -2.3713541e+00
   1.1868709e+00  -1.5615022e+00
   7.8336287e-01   2.3427866e+00
   1.1786421e+00   2.3852962e+00
   1.1786509e+00  -7.9393950e-01
   7.8597379e-01  -2.3620546e+00
   7.7599069e-01   2.3454298e+00
   3.7727888e-01  -3.1106187e+00
   1.1535469e+00  -2.5499177e-02
   1.1847662e+00   2.3612572e+00
   1.1954263e+00   7.8387195e-01
   1.1854297e+00   3.1130721e+00
   1.1824616e+00   3.1095932e+00
   7.8623823e-01   1.5687208e+00
   7.7750611e-01  -3.1232403e+00
   1.1573726e+00  -5.6950913e-03
   7.8983301e-01  -2.3790653e+00
   1.1759122e+00   1.5520663e+00
   1.1873378e+00   3.1285311e+00
   1.1818814e+00  -1.5868607e+00
   1.1857515e+00   7.9494384e-01
   7.9934849e-01  -2.3624769e+00
   1.1661692e+00   7.6511119e-01
   7.6248080e-01   3.1292904e+00
   3.9081527e-01   1.5563372e+00
   3.9941033e-01  -3.1251224e+00
   1.1875319e+00   3.1395135e+00
   3.7987247e-01  -8.0182215e-01
   1.1603547e+00  -2.3323858e+00
   1.1836675e+00  -3.1198557e+00
   7.9984465e-01   2.3649458e+00
   1.1747119e+00  -7.5818236e-01
   1.1939172e+00   1.9208956e-03
   7.8166448e-01   7.9027753e-01
   7.8567717e-01   8.3185873e-01
   7.7832655e-01  -3.1196665e+00
   1.1707051e+00  -2.3716610e+00
   7.7908952e-01   1.5672373e+00
   1.1776031e+00  -1.5770356e+00
   1.1719498e+00  -2.3946632e+00
   3.8646543e-01   2.3339824e+00
   7.8755778e-01  -2.3533506e+00
   7.8800900e-01   7.8234521e-01
   7.8575175e-01   7.8295354e-01
   1.1911840e+00   1.6027304e+00
   3.9802183e-01   1.5694684e+00
   7.8086006e-01  -7.7482503e-01
   7.7621143e-01   2.3637028e+00
   1.1806795e+00   3.0864850e+00
   7.8888446e-01   1.5550798e+00
   7.9324898e-01   3.1275506e+00
   3.8541429e-01  -7.7731697e-01
   7.7976813e-01   1.5621005e+00
   7.9086627e-01   3.1184003e+00
   7.7886724e-01  -3.1273713e+00
   1.1856254e+00   7.7783268e-01
   1.1724420e+00  -1.5679766e+00
   1.1868587e+00   2.3640300e+00
   4.0103839e-01   2.3361915e+00
   7.7620022e-01   2.3681987e+00
   1.1863722e+00   8.0890933e-01
   7.8434092e-01   1.5662841e+00
   7.9245876e-01   1.6031824e+00
   1.1800549e+00  -2.3918575e+00
   3.9580735e-01  -7.6540090e-01
   3.9007342e-01   1.5652994e+00
   7.8796534e-01   1.2282336e-02
   7.9657309e-01   7.6856823e-01
   7.8933945e-01  -1.6554892e-02
   3.8848461e-01   7.6161684e-01
   3.9444130e-01   1.5757644e+00
   3.9011097e-01  -2.3755397e+00
   7.9356681e-01   7.9009751e-01
   7.8884455e-01  -7.9758323e-01
   3.8543150e-01  -1.5987413e+00
   1.1804095e+00   2.3477682e+00
   1.1755639e+00   1.5478152e+00
   3.9358014e-01   7.8031960e-01
   7.8743646e-01  -2.1952986e-02
   3.9282296e-01  -2.3671760e+00
   7.9861481e-01  -3.1164004e+00
   7.6932423e-01   3.1410457e+00
   7.9024294e-01   7.9207729e-01
   4.0799838e-01  -1.5594733e+00
   7.7791752e-01   2.3598981e+00
   7.8551501e-01  -7.6941805e-01
   7.8003087e-01   3.1249167e+00
   1.1808732e+00   2.3682346e+00
   7.9269523e-01   1.5761787e+00
   7.8806164e-01  -7.7054085e-01
   1.1753886e+00  -1.5584384e+00
   1.1839721e+00   2.3538398e+00
   3.7943393e-01  -7.8380864e-01
   7.9240215e-01   1.5893742e+00
   7.8851615e-01   8.1372321e-01
   1.1884986e+00  -7.9361076e-01
   7.8892251e-01   2.3380188e+00
   4.0024537e-01  -2.3684641e+00
   1.1789495e+00  -7.9565176e-01
   7.7779267e-01   1.6072496e+00
   1.1737028e+00  -1.5690445e+00
   1.1879084e+00   8.2990534e-01
   1.1852440e+00   1.5466533e+00
   1.1808072e+00  -7.5236340e-01
   1.1711165e+00  -8.3046914e-01
   3.9882337e-01  -2.3198137e+00
   7.7843221e-01  -1.5493490e+00
   7.8629905e-01  -1.5875373e+00
   1.1789171e+00  -1.5580367e+00
   1.1735544e+00  -1.8297705e-03
   7.9933757e-01   2.3622510e+00
   7.7850541e-01   3.4983184e-02
   7.7555266e-01   3.1397688e+00
   3.9098769e-01   3.1301552e+00
   7.8149477e-01  -7.9273922e-01
   1.1913311e+00   2.3535320e+00
   4.1330133e-01  -7.8512194e-01
   1.1856272e+00   2.3606641e+00
   3.8525786e-01  -1.5430797e+00
   7.8545634e-01  -1.5691689e+00
   3.8536839e-01   7.6935023e-01
   7.9059866e-01   7.4820576e-01
   3.9925754e-01  -7.8205346e-01
   7.8024504e-01   1.5711797e+00
   3.9515136e-01  -1.5884347e+00
   3.8698267e-01   2.3205959e+00
   7.8368775e-01   7.6078380e-01
   1.1821814e+00   1.5727266e+00
   7.9210324e-01  -1.5841231e+00
   3.7976536e-01  -7.9686508e-01
   1.1757700e+00   2.3502311e+00
   7.8959021e-01  -2.3901519e+00
   1.1740925e+00   3.1144565e+00
   1.1837716e+00   7.9849776e-01
   1.1751354e+00   2.8104819e-02
   7.8699231e-01   2.3580550e+00
   8.0232554e-01   1.4988207e-02
   1.1851603e+00  -3.1290873e+00
   3.9570673e-01  -7.7749697e-01
   1.1847878e+00  -1.5759903e+00
   3.9336744e-01  -1.5524588e+00
   7.8547486e-01  -2.3562781e+00
   3.9027299e-01   3.1354013e+00
   3.7813578e-01  -2.3890088e+00
   7.8812080e-01   3.1216489e+00
   3.9304941e-01   1.5648843e+00
   3.8041004e-01   1.5810181e+00
   7.7975719e-01  -3.1263986e+00
   1.1754175e+00   2.3395927e+00
   1.1864342e+00  -7.7976916e-01
   1.1866049e+00   1.5749107e+00
   3.8565139e-01   3.0067726e-02
   7.8827069e-01   2.3566162e+00
   7.8723917e-01  -7.7051209e-01
   7.7547832e-01  -7.6974660e-01
   1.1898716e+00  -7.7600920e-01
   3.8358664e-01  -7.9728448e-01
   1.1665762e+00  -2.5060075e-02
   3.8451186e-01  -1.5831791e+00
   3.9468281e-01   1.5824051e+00
   3.9129324e-01   1.5574691e+00
   1.1764151e+00   1.5263850e+00
   3.8141825e-01   1.6032547e+00
   1.1770029e+00  -2.1746429e-02
   7.7859209e-01  -2.3643523e+00
   1.1871148e+00  -1.5560019e+00
   3.8654522e-01   1.5736275e+00
   1.1868568e+00  -1.9384731e-02
   1.1718319e+00  -2.3351886e+00
   1.1865258e+00   1.7321133e-02
   1.1740927e+00   7.9561248e-01
   4.0052314e-01   1.5264097e+00
   7.9087462e-01  -7.7230046e-01
   3.8607398e-01   1.5393309e+00
   1.1726991e+00   8.0459983e-01
   1.1891986e+00  -2.6423145e-02
   3.9692988e-01  -3.7235774e-03
   7.8228398e-01   1.5738649e+00
   4.0285634e-01   2.3556679e+00
   3.8906222e-01  -2.3926090e+00
   3.9220678e-01   3.1350771e+00
   1.1827905e+00   2.3690499e+00
   1.1727833e+00  -1.5479418e+00
   8.0000962e-01  -8.0333970e-01
   4.1234469e-01  -7.4323180e-01
   1.1624801e+00   7.7938963e-01
   7.8145588e-01   1.5916031e+00
   3.9919376e-01   1.7088551e-02
   3.9580525e-01  -1.6204219e+00
   7.9328646e-01   1.2742815e-02
   3.8973259e-01  -1.5928269e+00
   4.0586050e-01   3.1385458e+00
   4.0054879e-01  -7.9329213e-01
   3.9227084e-01   1.4257051e-03
   3.8369849e-01  -1.5667690e+00
   1.1851124e+00  -3.1370355e+00
   7.8985241e-01  -3.1315564e+00
   3.8573412e-01   2.3252464e+00
   1.1824713e+00  -1.5731737e+00
   1.1816351e+00   7.9962057e-01
   7.7370340e-01   2.3397662e+00
   1.1769813e+00  -8.1947594e-01
   3.9414509e-01  -7.9945996e-01
   1.1737671e+00  -2.3436684e+00
   3.8091957e-01  -3.1274674e+00
   3.9321059e-01  -8.1399261e-01
   7.8727578e-01   7.8065719e-01
   7.8353886e-01  -3.1338712e+00
   7.9551973e-01  -3.1344570e+00
   3.8237343e-01  -1.6133148e+00
   7.7936572e-01  -1.5960408e+00
   3.8391757e-01  -1.5904646e+00
   3.8877592e-01   3.1370091e+00
   1.1728123e+00   2.3502451e+00
   7.7679078e-01  -7.7027115e-01
   7.8099407e-01  -1.5402279e+00
   3.8806567e-01  -3.1213922e+00
   3.8187090e-01  -1.5524301e+00
   7.7775192e-01   7.7507673e-01
   3.8497010e-01   2.3319801e+00
   7.9056637e-01   1.0170863e-02
   1.1800635e+00   1.5985873e+00
   3.9015517e-01   1.5604524e+00
   1.1829565e+00  -7.7271058e-01
   3.7733932e-01   8.0798886e-01
   1.1843156e+00  -1.5712274e+00
   1.1706302e+00   1.5983132e+00
   1.1779333e+00  -2.2695656e+00
   1.1747392e+00   2.3586717e+00
   1.1802832e+00   7.6988078e-01
   3.9092267e-01  -1.5751532e+00
   1.1703589e+00   2.3406955e+00
   1.1744486e+00  -2.3736025e+00
   7.8057468e-01  -3.1335256e+00
   3.9783914e-01  -7.4059985e-01
   1.1748246e+00   1.5763755e+00
   3.8838149e-01   2.3574620e+00
   3.8088824e-01   7.7908426e-01
   1.1884212e+00   8.0337283e-01
   3.9288266e-01   1.6066798e+00
   7.9251221e-01   1.5669537e+00
   1.1712729e+00   1.5479099e+00
   7.7592303e-01  -2.3385980e+00
   7.9617411e-01  -2.3476899e+00
   7.6410041e-01   2.3692677e+00
   1.1817054e+00   2.3760817e+00
   7.8630828e-01  -8.1128143e-01
   3.8519124e-01  -1.5623009e+00
   7.9542892e-01  -7.7862156e-01
   1.1671031e+00  -3.1378577e+00
   1.1867186e+00   1.5938068e+00
   1.1680096e+00  -2.3001359e+00
   1.1796396e+00   7.8337206e-01
   3.8460324e-01  -3.1259115e+00
   4.0902552e-01   3.1405498e+00
   7.9293187e-01  -1.5832806e+00
   7.7677603e-01  -3.1412334e+00
   1.1768240e+00  -1.5771734e+00
   3.8847940e-01   1.5845466e+00
   1.1930624e+00   2.3508252e+00
   1.1948160e+00  -1.5755562e+00
   3.9428579e-01   1.5657282e+00
   3.9027811e-01   3.7934092e-05
   7.7468323e-01   8.0546905e-01
   7.7996796e-01  -7.6826059e-01
   7.7804985e-01  -7.8874702e-01
   7.7736178e-01   1.5738463e+00
   3.8661169e-01   3.1410614e+00
   3.9091712e-01  -1.5392466e+00
   1.1762697e+00  -2.3754404e+00
   7.9558812e-01   1.5683537e+00
   1.1903300e+00  -1.5140807e+00
   7.7705250e-01  -7.6237387e-01
   7.9113310e-01   1.5681053e+00
   3.9041424e-01   7.6635948e-01
   3.9247338e-01  -1.5398521e+00
   3.8058234e-01   7.8630964e-01
   1.1767264e+00  -2.3424533e+00
   7.8594546e-01  -2.2788372e-03
   3.9278512e-01  -2.3298366e+00
   1.1771931e+00   8.3349032e-01
   1.1859341e+00   1.5846136e+00
   3.8395682e-01   2.0553117e-02
   1.1815576e+00   2.3569759e+00
   3.8220097e-01  -1.5884325e+00
   3.8876018e-01  -2.3691826e+00
   1.1723791e+00   1.5183137e+00
   7.7935980e-01   3.1110008e+00
   1.1826065e+00   3.0984211e+00
   7.8257271e-01   1.6088073e-02
   7.7882995e-01  -8.0360694e-01
   7.8610502e-01  -1.5672898e+00
   1.1927533e+00  -3.1309923e+00
   3.8780055e-01  -2.3785185e+00
   7.8277054e-01   7.6747163e-01
   7.9859342e-01  -7.7203591e-01
   1.1702294e+00   7.5824078e-01
   1.1772682e+00  -2.3753243e+00
   4.0369489e-01  -1.3525325e-02
   1.1693669e+00  -2.3412522e+00
   7.9644866e-01   2.3417932e+00
   7.8106680e-01   1.5687204e+00
   7.8178158e-01   1.5498942e+00
   7.9276907e-01   1.5603351e+00
   3.9925336e-01  -2.3460885e+00
   1.1823410e+00   1.5571090e+00
   7.9229530e-01  -1.9669386e-02
   1.1757200e+00   1.5924458e+00
   4.0155555e-01  -2.3677576e+00
   1.1779939e+00  -8.8733505e-03
   7.9661558e-01  -1.3959909e-03
   7.8237570e-01   1.6049468e+00
   1.1742312e+00   1.5354075e+00
   7.8329389e-01  -3.1362796e+00
   7.7272980e-01   1.5604497e+00
   3.9323024e-01   2.4010706e+00
   7.8347233e-01  -7.7186595e-01
   1.1870313e+00   2.3538901e+00
   3.9840656e-01  -1.5692551e+00
   7.8412871e-01  -2.3543309e+00
   3.9640978e-01  -7.5423834e-01
   1.1708688e+00   1.5796403e+00
   7.9374505e-01   3.1349499e+00
   3.9197085e-01  -2.3680386e+00
   1.1794527e+00   7.7444702e-01
   3.9295958e-01  -7.9658041e-01
   3.9282584e-01  -1.6058095e+00
   4.0776871e-01  -2.3147725e+00
   1.1642197e+00  -2.3317003e+00
   7.8073253e-01   2.3819123e+00
   3.8603967e-01  -9.8437075e-03
   3.7578234e-01  -8.0700684e-01
   7.7591343e-01   2.0212998e-02
   1.1873469e+00   1.5852676e+00
   7.8332692e-01   3.6567244e-04
   1.1738520e+00   7.5897243e-01
   3.9417195e-01  -7.6909244e-01
   3.7644953e-01  -2.3710333e+00
   7.7836166e-01   3.1317738e+00
   1.1799994e+00   7.7830915e-01
   3.8944311e-01   7.3754532e-01
   1.1839581e+00  -1.1843162e-02
   3.9390368e-01   8.1792470e-01
   1.1784711e+00  -3.1355472e+00
   3.8473200e-01   7.5475040e-01
   1.1744181e+00   1.5190667e+00
   3.9675049e-01   1.5758210e+00
   1.1735565e+00   5.1305955e-03
   7.7050986e-01  -1.5707250e+00
   4.0193180e-01   2.3737655e+00
   1.1744528e+00   1.5855089e+00
   3.9373328e-01   7.5061978e-01
   7.9874503e-01   7.8005101e-01
   1.1759856e+00  -7.9948596e-01
   1.1716807e+00  -7.9843504e-01
   3.9469900e-01   2.3686495e+00
   1.1789337e+00  -2.2966049e+00
   3.9010868e-01  -1.4164514e-02
   3.9418429e-01   1.5421559e+00
   8.0064362e-01   8.0891345e-01
   1.1752706e+00   8.4015797e-01
   3.8686010e-01   3.1292199e+00
   7.9474602e-01   2.3841945e+00
   1.1651784e+00   7.5498576e-01
   3.9021656e-01   7.6454352e-01
   3.9200955e-01  -9.7338903e-03
   1.1800761e+00   3.1243633e+00
   3.9493587e-01   8.1370251e-03
   7.9577788e-01   7.5181935e-01
   7.7495904e-01   2.3635902e+00
   7.9953824e-01  -1.5690534e+00
   1.1621139e+00   1.5681835e+00
   7.7066925e-01   1.5881331e+00
   7.9521862e-01  -2.3121826e-02
   1.1792736e+00  -1.5913450e+00
   3.8259201e-01   1.5899576e+00
   1.1708094e+00  -8.0665303e-01
   4.1295207e-01   1.5873101e+00
   3.8857276e-01   3.1403015e+00
   3.8814659e-01   2.3545085e+00
   1.1786755e+00  -7.7373309e-01
   3.9324042e-01   7.6429271e-01
   1.1905029e+00  -3.1386805e+00
   3.9271854e-01  -1.8137655e-02
   3.8552102e-01  -1.5575448e+00
   7.8838735e-01   2.3374566e+00
   3.9254563e-01   5.8720825e-03
   1.1807731e+00  -8.1296881e-01
   1.1761503e+00   1.5554725e+00
   1.1760644e+00   3.1395941e+00
   1.1775257e+00   3.1344352e+00
   1.1932501e+00   1.6018888e+00
   4.0331181e-01   8.3566745e-03
   1.1869190e+00  -7.3714255e-01
   7.9860568e-01  -2.3500759e+00
   3.8552552e-01   8.0247480e-01
   3.9595165e-01   2.3809529e+00
   4.0828704e-01   1.5527713e+00
   3.9187724e-01   1.4697551e-02
   3.9236048e-01  -2.3729482e+00
   3.9364078e-01  -3.1872491e-02
   1.1773251e+00  -2.5879682e-02
   1.1873056e+00  -2.3463697e+00
   7.7890024e-01  -3.1392834e+00
   3.8977471e-01   3.1237060e+00
   7.7398061e-01  -1.6006032e+00
   1.1737972e+00  -2.3408896e+00
   7.7305497e-01  -3.1276968e+00
   1.1808939e+00   7.8795044e-01
   1.1754248e+00  -3.1210590e+00
   7.8331605e-01  -1.5674196e+00
   7.8713850e-01   7.5043539e-01
   1.1703124e+00   7.6599263e-01
   4.0539054e-01   8.0271800e-01
   3.9226331e-01  -7.6720121e-01
   1.1884616e+00  -2.3641241e+00
   3.7776737e-01   2.4768066e-02
   7.8855090e-01   1.5713566e+00
   7.7002459e-01  -7.7557309e-01
   3.8681350e-01   3.1231722e+00
   3.7756882e-01  -2.3571701e+00
   3.9627752e-01   3.1179823e+00
   1.1792987e+00   1.5732129e+00
   3.8973858e-01   2.3519808e+00
   7.7544383e-01  -1.5474973e+00
   7.8712369e-01  -3.1385820e+00
   7.7430816e-01  -1.5698402e+00
   7.8602415e-01  -7.9455716e-01
   1.1710132e+00  -7.5570114e-01
   3.8817486e-01  -7.4845102e-01
   7.8897274e-01   7.5020016e-01
   1.1829081e+00   2.3621797e+00
   3.8608639e-01  -1.5584728e+00
   1.1769974e+00  -1.5277963e+00
   7.8073730e-01   2.3481787e+00
   3.9200063e-01   2.3299010e+00
   7.8579011e-01  -1.5731231e+00
   3.8439695e-01  -1.5543899e+00
   7.8583328e-01   7.9714277e-01
   7.9531702e-01  -7.6832668e-01
   1.1665004e+00  -7.9105378e-01
   1.1743793e+00   3.0873952e+00
   3.7777674e-01  -8.1316330e-03
   7.8385569e-01   2.3660622e+00
   1.1854990e+00  -2.3320511e+00
   3.9930068e-01   3.1075458e+00
   3.9412853e-01   8.1839628e-01
   1.1792025e+00   7.8979089e-01
   3.8182049e-01   7.8536946e-01
   4.0109986e-01   8.0635435e-01
   3.9182859e-01   4.9986488e-02
   1.1727176e+00  -1.5922110e+00
   3.9455468e-01   9.6529776e-04
   3.8774969e-01  -7.7593899e-01
   3.9973647e-01   8.0938026e-01
   3.9666586e-01  -1.5858779e+00
   7.9258725e-01  -2.2792782e-03
   3.9224464e-01  -1.5689319e+00
   7.8163155e-01  -7.9370217e-01
   3.9364609e-01  -2.3748592e+00
   7.8198563e-01   7.5759216e-01
   7.8500189e-01   2.3532531e+00
   4.0962854e-01  -2.3708666e+00
   1.1794489e+00  -2.3275370e+00
   1.1779256e+00  -2.3379082e+00
   4.0593320e-01  -1.4846252e-02
   1.1842404e+00  -1.5744162e+00
   3.9437435e-01   8.0867485e-01
   7.9155892e-01  -1.5672558e+00
   7.8786554e-01   1.5788937e+00
   7.8876836e-01   7.9347855e-01
   3.8774069e-01  -1.5822088e+00
   3.9664863e-01  -2.3741389e+00
   3.7557754e-01   1.5658225e+00
   7.8849309e-01   2.3711709e+00
   3.7911576e-01  -3.1218342e+00
   3.7592266e-01   8.0851855e-01
   7.8831825e-01   2.3520989e+00
   1.1768625e+00  -1.5810325e+00
   1.1750466e+00  -1.0377362e-03
   3.9010271e-01  -1.5853284e-03
   1.1722978e+00  -7.8855973e-01
   1.1758571e+00   1.5792880e+00
   1.1800570e+00  -3.1272187e+00
   7.7768006e-01  -3.1383248e+00
   7.9067656e-01   1.7616768e-02
   1.1827835e+00   2.3849378e+00
   7.8247242e-01   2.3714887e+00
   1.1704396e+00  -8.0652303e-01
   4.0297862e-01  -3.1098790e+00
   7.7736490e-01  -2.0456409e-02
   1.1715682e+00   7.7197419e-01
   3.8923114e-01   2.0640864e-02
   3.9424339e-01  -2.3733251e+00
   7.7979108e-01   2.3755878e+00
   1.1747617e+00   3.1394779e+00
   3.8716348e-01   1.5580414e+00
   7.8742804e-01  -8.0778429e-01
   4.0214227e-01  -1.0329973e-02
   3.8505016e-01  -2.3494703e+00
   1.1741640e+00  -7.6581264e-01
   7.9037505e-01   7.9197184e-01
   1.1657929e+00   2.5236582e-02
   7.8099347e-01  -3.1283168e+00
   1.1837348e+00   1.5628079e+00
   3.7706959e-01   8.0097571e-01
   1.1774513e+00  -2.3348172e+00
   7.8478462e-01   9.1401797e-03
   1.1882750e+00  -3.0971105e+00
   4.1054987e-01   2.3416517e+00
   3.9571219e-01   8.3057617e-01
   1.1636044e+00   7.8128302e-01
   1.1667851e+00   7.9835423e-01
   1.1849286e+00   1.5712831e+00
   7.7768320e-01  -2.3304192e+00
   1.1759678e+00  -8.0779830e-01
   7.8620275e-01  -2.3386349e+00
   1.1787308e+00   9.8048656e-04
   1.1754289e+00  -2.3226192e+00
   1.1887499e+00   1.5709630e+00
   7.8073790e-01  -8.0013146e-03
   3.9238970e-01   2.3492350e+00
   1.1859762e+00  -7.8920274e-01
   1.1972276e+00  -1.6101757e+00
   3.8682487e-01  -3.1319485e+00
   3.9439775e-01   2.3701295e+00
   7.8874939e-01   1.5702150e+00
   1.1942363e+00  -7.9778755e-01
   4.0169052e-01  -1.3593617e-02
   3.9123651e-01   7.7146617e-01
   1.1750199e+00  -7.7972606e-01
   3.9299673e-01  -1.5536036e+00
   1.1807173e+00   1.5649429e+00
   7.9176732e-01   2.0870579e-02
   7.8664215e-01  -3.1390980e+00
   4.0602688e-01  -2.3378704e+00
   1.1653748e+00  -1.5591326e+00
   1.1786125e+00  -1.5688110e+00
   7.7185450e-01   1.5788897e+00
   1.1779571e+00  -2.3413309e+00
   8.0064609e-01  -1.5609545e+00
   7.9746229e-01   1.5468622e+00
   1.1710920e+00   2.4063451e+00
   7.9858921e-01   2.3525563e+00
   1.1749738e+00  -8.0125365e-01
   1.1739898e+00   1.6019252e+00
   7.8157896e-01  -7.7368687e-01
   1.1810956e+00  -1.6122706e+00
   1.1885436e+00   1.5865391e+00
   7.9469418e-01   1.9335870e-02
   7.8520004e-01   2.3617852e+00
   7.8779678e-01  -2.3345489e+00
   7.8371905e-01   1.5660751e+00
   3.8992380e-01   3.1137269e+00
   1.1871490e+00   1.5840921e+00
   1.1897160e+00   3.1257436e+00
   1.1732502e+00   7.5342908e-01
   4.0083881e-01   7.6384466e-01
   7.7651298e-01  -3.1354154e+00
   7.8591813e-01   1.5689359e+00
   7.8097323e-01   2.3292529e+00
   1.1953286e+00  -8.0915011e-01
   7.7236037e-01   7.9066008e-01
   1.1832979e+00  -7.4932740e-01
   3.8902181e-01  -2.3491469e+00
   7.9105322e-01   2.3364199e+00
   1.1536971e+00   3.1091694e+00
   4.0099190e-01  -2.3620583e+00
   4.0085462e-01  -7.7657503e-01
   1.1844604e+00  -3.1373841e+00
   7.8277407e-01   3.1406932e+00
   3.8330730e-01  -1.5679892e+00
   3.9444199e-01   2.3312772e+00
   7.9569645e-01  -7.9940800e-01
   3.9592038e-01  -3.1081107e+00
   7.6682649e-01  -7.8313312e-01
   3.8863103e-01   3.1179340e+00
   7.8081652e-01  -1.5799705e+00
   7.9507280e-01  -7.7337675e-01
   3.9021024e-01   3.1305284e+00
   3.9413991e-01   7.0349288e-03
   7.9400091e-01   1.5704327e+00
   3.9780265e-01  -1.5787447e+00
   3.9343985e-01  -3.1400119e+00
   1.1775089e+00  -1.6225537e-02
   7.8507765e-01   1.5702237e+00
   7.9539759e-01  -1.6087482e+00
   1.1814742e+00   7.7355252e-01
   1.1922194e+00   7.4104794e-01
   1.1847795e+00  -3.1075744e+00
   1.1735857e+00   2.3605739e+00
   3.9626339e-01  -1.5994478e+00
   7.8639763e-01   7.5646432e-01
   3.8669270e-01   1.5755126e+00
   1.1808186e+00   4.8806686e-03
   1.1773809e+00  -7.3940654e-01
   1.1856396e+00  -7.5551557e-01
   7.8189983e-01  -1.5969213e+00
   3.8859028e-01  -3.7060048e-02
   1.1787497e+00   7.7250675e-01
   4.0392008e-01  -7.8547566e-01
   1.1845171e+00  -3.4601011e-02
   7.9806630e-01   2.3816623e+00
   1.1936766e+00   7.7217177e-01
   7.9493565e-01  -7.7028006e-01
   1.1982731e+00   3.1383481e+00
   1.1963001e+00   3.1190998e+00
   1.1978447e+00   1.5666044e+00
   7.8760368e-01   7.7757205e-01
   1.1680765e+00  -3.1140687e+00
   1.1800549e+00  -7.8931431e-01
   3.9194810e-01   2.3535070e+00
   3.9733920e-01  -8.0916564e-01
   1.1591335e+00  -3.1317176e+00
   3.8438462e-01  -1.5865243e+00
   3.8994627e-01   2.7589799e-02
   1.1882304e+00   1.6041781e+00
   1.1796294e+00   1.5892087e+00
   3.9549242e-01   1.5528765e+00
   3.9654491e-01  -7.6628300e-01
   1.1719747e+00   1.5875857e+00
   1.1782112e+00  -2.3637474e+00
   3.9319400e-01  -2.3678124e+00
   7.8365353e-01   1.5645143e+00
   1.1773430e+00   2.3437839e+00
   1.1789141e+00  -2.3300612e+00
   4.0010781e-01  -7.9411032e-01
   1.1715875e+00   7.5188330e-01
   7.8366841e-01   5.9078272e-03
   7.8437205e-01   2.3333331e+00
   7.9749114e-01  -7.7815739e-01
   4.0111429e-01  -1.5730515e+00
   3.9305145e-01  -3.1193637e+00
   1.1812995e+00  -3.1269246e+00
   7.9273625e-01   1.5722590e+00
   1.1542686e+00   2.3546808e+00
   7.8628794e-01  -2.3627719e+00
   1.1804983e+00  -7.8727178e-01
   7.8143086e-01  -2.3531650e+00
   7.8583975e-01   1.5672924e+00
   7.7762834e-01   7.8374031e-01
   7.8546497e-01   1.5576463e+00
   1.1791336e+00  -8.2980771e-01
   1.1791218e+00  -1.5436574e+00
   7.8891724e-01   1.6054436e-02
   1.1847750e+00   1.5530556e+00
   3.9527853e-01   3.1411152e+00
   7.8296518e-01   3.1328466e+00
   1.1790148e+00   7.1089484e-03
   3.9374402e-01  -1.5999000e+00
   3.9318493e-01   1.5647419e+00
   3.8675896e-01   2.3353270e+00
   7.7509606e-01   7.9559531e-03
   1.1765211e+00   2.3862579e+00
   1.1794515e+00   2.3639542e+00
   7.8263290e-01   7.9069806e-01
   1.1692780e+00   2.3221541e+00
   1.1788516e+00   5.8045188e-03
   1.1742604e+00  -1.0078911e-02
   7.8708156e-01   7.9655248e-01
   7.8067974e-01   8.0228329e-01
   1.1678514e+00   2.3492583e-02
   3.9679914e-01  -7.8111126e-01
   7.7233890e-01  -8.2467957e-01
   7.9354320e-01  -7.4872713e-01
   4.0204289e-01   7.9173325e-01
   3.8430423e-01   7.7914858e-01
   1.1839414e+00  -2.3625028e+00
   1.1797220e+00   2.3805958e+00
   3.9112279e-01  -2.3350785e+00
   1.1792899e+00   1.8713579e-02
   1.1879462e+00   2.3636993e+00
   4.0214219e-01   1.5231091e-02
   7.9182149e-01  -1.5651586e+00
   3.8835581e-01  -2.3172968e+00
   1.1726723e+00  -1.5870467e+00
   7.9041124e-01   8.0252570e-01
   3.9008943e-01   2.3813496e+00
   1.1755987e+00   8.2050728e-01
   3.9470241e-01   8.3010346e-01
   7.8400491e-01   7.9111137e-01
   3.9597734e-01  -2.3784059e+00
   4.0067307e-01   2.3141356e+00
   1.1895720e+00  -8.0725736e-01
   7.7340414e-01  -2.3560349e+00
   3.8717514e-01  -1.5373311e+00
   1.1617869e+00   2.4052736e+00
   3.9216334e-01   2.2318116e-02
   7.9752280e-01  -1.2320959e-03
   7.8272324e-01  -7.8107777e-01
   1.1801832e+00  -2.3670774e+00
   1.1823761e+00   3.1350862e+00
   7.8437560e-01   2.3416828e+00
   1.1811194e+00   1.4361688e-02
   7.8244253e-01   1.5693760e+00
   1.1760533e+00   3.1361322e+00
   7.7755241e-01   2.3622622e+00
   7.8495757e-01  -3.1397753e+00
   4.0876634e-01   7.5442610e-01
   1.1893681e+00  -1.5685056e+00
   7.9237759e-01  -2.3468273e+00
   3.9053126e-01  -7.4975620e-01
   7.9054274e-01  -2.3685437e+00
   3.8447174e-01   3.1123942e+00
   7.8357456e-01  -3.1303406e+00
   1.1834904e+00  -2.3643255e+00
   1.1780152e+00   1.6215754e+00
   1.1939317e+00  -1.5948010e+00
   3.8357338e-01  -1.5931374e+00
   3.9822796e-01  -2.3355355e+00
   7.9612256e-01   1.5460803e+00
   3.9815022e-01  -2.3536081e+00
   7.8162817e-01  -2.3487957e+00
   1.1785567e+00   1.5559977e+00
   7.9630625e-01   1.2416449e-02
   1.1829391e+00  -7.6165184e-01
   1.1669704e+00  -1.9273478e-02
   1.1846790e+00  -6.1448928e-03
   7.7829352e-01   8.1544679e-01
   1.1766971e+00   2.3775992e+00
   7.9372793e-01   2.3299120e+00
   7.9171472e-01   1.4618899e-02
   3.9651589e-01   7.8519366e-01
   4.0113722e-01   1.5823676e+00
   3.9058484e-01  -2.5008514e-02
   3.8832380e-01  -1.5593404e+00
   7.8112835e-01  -3.1213893e+00
   7.7725385e-01  -3.1263443e+00
   3.8610764e-01  -3.1384469e+00
   3.9412324e-01  -2.3850754e+00
   1.1889746e+00  -2.1203584e-03
   7.8204217e-01   2.3578870e+00
   7.8927173e-01   2.3404197e+00
   7.8611485e-01  -8.0161966e-01
   3.9002811e-01   7.7593435e-01
   3.8009332e-01  -2.3867415e+00
   7.8798939e-01   1.5503026e+00
   3.9345114e-01   1.5546499e+00
   3.8108772e-01  -1.5710009e+00
   7.8279836e-01   8.0240444e-01
   3.8819848e-01  -2.3415296e+00
   7.9025188e-01   2.3203494e+00
   1.1705066e+00  -6.7398624e-03
   3.9733108e-01  -1.5775398e+00
   7.9031628e-01  -7.7039890e-01
   4.0524793e-01  -2.3622199e+00
   1.1737648e+00  -7.8330107e-01
   3.8650419e-01  -2.3656264e+00
   1.1884575e+00  -7.8235546e-01
   7.8588119e-01   1.5751992e+00
   1.1825074e+00  -2.3696375e+00
   4.0253387e-01  -2.3495597e+00
   1.1872316e+00  -3.1322585e+00
   1.1789016e+00  -2.3542700e+00
   3.9635283e-01  -2.3674565e+00
   8.0398879e-01  -1.5753424e+00
   3.9282860e-01  -2.3298226e+00
   1.1790230e+00  -7.6908662e-01
   1.1704828e+00   2.3936454e+00
   3.9373031e-01   2.3606026e+00
   3.8240283e-01   2.3494844e+00
   7.7582363e-01   3.1328989e+00
   7.8759481e-01   7.3872479e-04
   1.1781578e+00  -7.8099397e-01
   1.1827226e+00   2.3766676e+00
   3.8863153e-01  -2.3497076e+00
   1.1674766e+00  -2.3972711e+00
   1.1740122e+00   1.5741930e+00
   4.0206754e-01  -1.5771176e+00
   1.1842807e+00  -2.3232698e+00
   3.9509659e-01  -3.1345189e+00
   1.1755743e+00  -1.5439879e+00
   1.1791436e+00   2.3514016e+00
   7.9586609e-01   1.5811064e+00
   1.1762176e+00   7.6527956e-01
   1.1727131e+00  -1.5625975e+00
   4.0242356e-01  -2.3549046e+00
   1.1835257e+00  -7.8876821e-01
   7.9366357e-01   1.5526394e+00
   7.8720195e-01  -2.3760838e+00
   7.8265194e-01  -2.3461460e+00
   3.9345375e-01   2.3467602e+00
   1.1917428e+00   7.9797191e-01
   1.1903404e+00  -3.1309677e+00
   4.0012183e-01   2.3202673e+00
   7.7241478e-01   1.5555534e+00
   7.8015814e-01   7.6917885e-01
   8.0484136e-01   2.0925527e-02
   1.1759507e+00  -1.5636514e+00
   4.0302068e-01  -2.3497358e+00
   4.1207986e-01  -3.8447345e-03
   1.1654372e+00   2.3719314e+00
   1.1743365e+00   1.5616828e+00
   1.1674524e+00   2.3685794e+00
   1.1774102e+00   1.5460260e+00
   1.1824779e+00   7.9497991e-01
   1.1843330e+00   2.3489654e+00
   3.8502173e-01   7.8404950e-01
   3.9147854e-01  -7.8905159e-01
   1.1728579e+00   2.3090880e+00
   3.9344237e-01   2.3597996e+00
   7.9108269e-01   2.3519866e+00
   1.1764968e+00   2.3723193e+00
   7.9511219e-01  -2.3625048e+00
   3.9903606e-01  -2.3421446e+00
   3.8976430e-01   3.1363539e+00
   4.0313773e-01   7.8256403e-01
   3.9294892e-01   3.1403478e+00
   3.9604003e-01   6.7015286e-03
   1.1740526e+00  -2.3681396e+00
   3.9126041e-01   1.5881917e+00
   7.7483273e-01  -2.3754022e+00
   7.8766931e-01   2.3611822e+00
   7.7890078e-01  -1.5794283e+00
   1.1735505e+00   7.8371245e-01
   1.1772541e+00  -1.5445714e+00
   1.1688284e+00   2.3742696e+00
   7.8904901e-01   2.3698251e+00
   7.8039913e-01   2.3405536e+00
   1.1795119e+00   3.1332394e+00
   1.1587175e+00  -1.5779407e+00
   7.7986744e-01  -7.8921254e-01
   1.1807656e+00   9.6924741e-03
   1.1756891e+00  -7.6592229e-01
   1.1902650e+00   7.9109211e-01
   1.1832146e+00   1.7935875e-02
   1.1738318e+00  -2.3111055e+00
   1.1752618e+00   7.6733719e-01
   1.1886689e+00  -1.5930833e+00
   3.9352474e-01  -1.1612402e-02
   4.0291081e-01  -2.3695995e+00
   7.7481869e-01  -2.3531223e+00
   7.9547947e-01  -7.5958935e-01
   3.9218843e-01  -7.8453820e-01
   7.8795292e-01  -2.0743439e-02
   1.1750149e+00   7.8594008e-01
   3.8929495e-01  -8.1047813e-01
   1.1877459e+00   7.9119195e-01
   7.9054596e-01   1.6026366e-02
   7.9629481e-01   7.7654250e-01
   7.7863026e-01  -1.5555457e+00
   1.1868552e+00   2.3411433e+00
   3.9950923e-01  -7.9863382e-01
   7.8746940e-01  -2.3306850e+00
   7.9488398e-01  -3.1272115e+00
   3.9818130e-01   9.7844960e-03
   3.8614441e-01   3.1344382e+00
   3.9227294e-01   1.5545643e+00
   1.1684483e+00   2.3762590e+00
   1.1679740e+00  -1.5976860e+00
   1.1740882e+00   7.5021953e-01
   3.9707709e-01   2.3492813e+00
   1.1836281e+00   1.5989966e+00
   1.1704990e+00  -2.3771891e+00
   1.1669726e+00  -7.7269624e-01
   8.0148363e-01   2.3561114e+00
   3.9052697e-01   1.6317125e+00
   3.8745603e-01   2.3515356e+00
   7.8233874e-01   3.1314908e+00
   1.1863116e+00  -7.8371047e-01
   7.8043564e-01   7.7284737e-01
   1.1730649e+00   4.0282173e-02
   1.1823352e+00  -7.4547647e-01
   7.7879454e-01   1.5879849e+00
   3.8230920e-01   1.5611017e+00
   7.6767571e-01  -2.3376549e+00
   1.1842821e+00  -1.5534705e+00
   1.1871811e+00  -2.3378963e+00
   1.1669251e+00   7.5179879e-01
   1.1817489e+00  -2.3187746e+00
   8.0401926e-01   7.8699817e-01
   1.1758637e+00   7.5185124e-01
   3.8392211e-01   2.0925880e-02
   7.7816476e-01  -7.7786609e-01
   1.1895526e+00   4.6374675e-02
   1.1743064e+00   2.3156397e+00
   1.1846604e+00   1.5759086e+00
   1.1679427e+00   1.6014976e+00
   4.0091422e-01   8.3000422e-01
   7.8842566e-01  -2.3252282e+00
   3.8737693e-01  -1.5429959e+00
   3.7778995e-01   3.1298442e+00
   1.1825505e+00  -1.6092598e+00
   3.9732485e-01  -1.5990451e+00
   3.9193575e-01   2.3830917e+00
   7.8613355e-01   2.3816548e+00
   3.9970380e-01   1.5460912e+00
   7.7020782e-01   8.0110919e-01
   1.1737164e+00   2.3275325e+00
   3.9821459e-01   2.3506672e+00
   7.7941331e-01   7.6253261e-01
   1.1714011e+00   2.3328574e+00
   4.0164313e-01  -2.3598830e+00
   3.8396518e-01   3.1113731e+00
   7.7522650e-01   2.3178745e+00
   3.9125651e-01   2.3709949e+00
   1.1827280e+00   2.3208320e+00
   3.9434757e-01   3.1344870e+00
   7.8433732e-01   1.5862481e+00
   7.9226373e-01  -1.5863711e+00
   3.9426779e-01   1.5768633e+00
   1.1685818e+00  -2.3226029e+00
   7.9501880e-01   2.3656152e+00
   4.0068159e-01  -8.6934453e-03
   3.9685647e-01  -7.9059430e-01
   3.8278857e-01  -7.7574951e-01
   7.8676938e-01  -7.9078232e-01
   1.1764378e+00  -1.1195006e-02
   1.1881613e+00   3.0896509e+00
   7.8593257e-01  -1.5806760e+00
   4.0268149e-01   1.5475965e+00
   1.1664986e+00  -2.3428421e+00
   3.8503638e-01   2.3723034e+00
   1.1699442e+00  -7.7976054e-01
   7.9132418e-01  -2.2669197e-02
   1.1803825e+00   1.5782006e+00
   3.9179131e-01   2.3598219e+00
   7.8069768e-01   2.3519358e+00
   1.1862668e+00   2.3730437e+00
   7.8538738e-01  -1.5588742e+00
   4.0252490e-01   2.3637044e+00
   1.1768345e+00  -2.3816214e+00
   3.9018185e-01  -7.8442257e-01
   3.9529401e-01   8.1761448e-01
   7.8389058e-01  -1.5861270e+00
   1.1773239e+00   8.2513299e-01
   1.1670176e+00  -2.3297563e+00
   7.7296020e-01   8.4257360e-01
   1.1703727e+00   1.5790119e+00
   7.7714781e-01  -3.1299840e+00
   7.9124453e-01   1.5666786e+00
   1.1926852e+00   3.1322588e+00
   3.8746721e-01   2.3967763e+00
   7.8875818e-01  -7.8403756e-01
   1.1745908e+00   1.5418547e+00
   1.1687676e+00   1.5717932e+00
   1.1834011e+00  -1.5846090e+00
   3.8368534e-01  -1.5746748e+00
   3.7663418e-01  -7.7643774e-01
   3.8563573e-01  -1.5659651e+00
   1.1684639e+00   2.3549932e+00
   1.1872629e+00  -1.5925509e+00
   3.9524564e-01  -1.5794957e+00
   1.1711934e+00   8.1105571e-01
   3.8699609e-01   7.9802292e-01
   3.7043868e-01  -7.6962951e-01
   8.0007827e-01  -8.8621609e-04
   7.7184752e-01   3.1402669e+00
   3.9803260e-01   7.9596280e-01
   7.7621483e-01   8.0223875e-01
   3.8222836e-01  -2.3815938e+00
   3.9917603e-01  -7.7295742e-01
   1.1878945e+00   5.1052282e-02
   3.9723307e-01   3.1223851e+00
   3.9575059e-01   1.5672003e+00
   4.0574481e-01  -3.7421088e-02
   3.9564057e-01   1.5494208e+00
   3.9467573e-01   7.7102184e-01
   1.1723240e+00   1.5705531e+00
   3.9166249e-01   3.0990572e+00
   3.9789733e-01  -1.6274447e+00
   7.9693000e-01  -2.3443216e+00
   3.9799408e-01  -8.2966079e-01
   1.1783237e+00  -7.6294529e-01
   7.8113544e-01  -8.2930598e-01
   3.9938460e-01  -1.5621929e+00
   7.8228792e-01   1.3214448e-02
   1.1763635e+00   8.1866243e-01
   8.0321640e-01   1.5945506e+00
   1.1724494e+00  -1.5383049e+00
   7.9067092e-01  -1.5873524e+00
   7.8473069e-01   2.3568543e+00
   3.9013974e-01  -8.1637139e-01
   3.8611064e-01   8.3068513e-01
   1.1846020e+00  -1.5354968e+00
   7.8371608e-01   2.3368115e+00
   7.7922502e-01   3.1385474e+00
   1.1752780e+00   1.5844478e+00
   1.1682276e+00  -8.2756744e-01
   4.0073448e-01  -2.3748889e+00
   1.1831438e+00   7.9968917e-01
   3.9687052e-01  -2.3579780e+00
   7.9184822e-01  -1.5637729e+00
   3.9018292e-01  -8.0620596e-01
   1.1711467e+00  -9.7234652e-03
   8.0002225e-01   7.7968559e-01
   3.9325869e-01  -7.9773071e-01
   1.1809101e+00   1.5388676e+00
   7.7613746e-01  -1.5843364e+00
   1.1759368e+00  -2.1247563e-02
   1.1666796e+00  -7.9619002e-01
   1.1790762e+00   9.3556427e-03
   7.9225163e-01  -3.1270796e+00
   4.0540541e-01   2.3712823e-02
   4.0689218e-01   3.0160077e-02
   1.1695807e+00  -3.1357892e+00
   7.9552956e-01  -1.5326338e+00
   3.9832038e-01  -1.5360717e+00
   7.6944320e-01   2.3714304e+00
   7.7407201e-01   7.8323856e-01
   3.9545738e-01  -8.2019025e-01
   7.9138912e-01   2.3576678e+00
   1.1765383e+00  -7.7256966e-01
   1.1793203e+00  -7.7376269e-01
   1.1815871e+00   8.0041394e-01
   3.8058381e-01   2.9826143e-02
   1.1745401e+00  -7.6891296e-04
   1.1718015e+00  -1.5977919e+00
   1.1795258e+00   1.5962320e+00
   3.9772814e-01   2.3908115e+00
   1.1853404e+00   1.5742166e+00
   1.1822142e+00  -1.5692303e+00
   7.9300670e-01  -7.7018951e-01
   1.1699484e+00   3.1371341e+00
   7.9206756e-01  -1.5920188e+00
   3.8714529e-01  -2.3180563e+00
   1.1815490e+00  -8.2541822e-01
   7.8008115e-01  -2.3796015e+00
   7.9536934e-01  -1.5654629e+00
   1.1904505e+00   1.6374724e-02
   7.8226640e-01   1.5842309e+00
   3.8695536e-01   1.5949631e+00
   1.1925966e+00   2.3792684e+00
   1.1880061e+00   8.4098953e-01
   1.1692708e+00  -1.5982008e+00
   7.9053265e-01  -2.3707920e+00
   3.9668809e-01  -7.7244459e-01
   3.7660133e-01   3.4640046e-02
   3.9204494e-01  -1.5392515e+00
   3.8916261e-01   7.8235001e-01
   1.1873998e+00  -2.3594410e+00
   3.9445282e-01   3.1105605e+00
   7.7244416e-01   1.5892138e+00
   7.7706881e-01  -7.3693612e-03
   3.8554920e-01  -1.6050531e+00
   7.9192259e-01   2.3433894e+00
   7.9650254e-01   1.5657578e+00
   7.8549421e-01  -1.6211399e-02
   3.7827850e-01  -1.5585650e+00
   7.8501667e-01   1.5721514e+00
   7.8042390e-01  -2.3735208e+00
   3.8599877e-01   6.2551265e-03
   1.1764568e+00   7.7220736e-01
   7.8561557e-01   1.5710652e+00
   1.1822120e+00   3.1398150e+00
   7.9060634e-01   8.0189063e-01
   7.8306073e-01   1.5512953e+00
   1.1703313e+00  -2.3379988e+00
   1.1761868e+00   2.4462830e-02
   1.1785910e+00  -3.1312040e+00
   1.1838474e+00   7.8777090e-01
   7.7502430e-01   2.3397202e+00
   3.9735993e-01   2.3873153e+00
   7.7498069e-01   2.3611416e+00
   1.1697993e+00   2.3446757e+00
   3.8256301e-01  -2.4403379e-02
   4.0041961e-01   7.4719772e-01
   4.0165387e-01  -1.5509443e+00
   3.9880557e-01   1.6045819e+00
   1.1857119e+00   1.5664828e+00
   4.0564441e-01  -1.5553757e+00
   3.9577391e-01   7.5170409e-01
   7.9578011e-01  -1.5734291e+00
   4.0172010e-01  -2.3731466e+00
   1.1691593e+00  -3.1239663e+00
   7.9427007e-01   4.2526369e-03
   3.9789846e-01   3.1096364e+00
   1.1882682e+00   7.8078802e-01
   1.1759334e+00   2.3713825e+00
   1.1851695e+00   7.8860331e-01
   1.1808422e+00   2.3512210e+00
   1.1802784e+00  -3.1401185e+00
   7.8249287e-01   1.5934729e+00
   7.9663332e-01   3.1274803e+00
   1.1730912e+00   7.8730277e-01
   7.8913704e-01   2.3690866e+00
   3.9523109e-01  -1.5526302e+00
   3.9449813e-01  -2.3445810e+00
   1.1758144e+00   3.8982941e-03
   1.1671788e+00   2.3880226e+00
   3.8846243e-01  -3.1397104e+00
   3.8834601e-01   3.1319393e+00
   7.7568644e-01  -2.3524942e+00
   1.1813549e+00   2.3826831e+00
   7.8987653e-01  -3.1217857e+00
   1.1760879e+00   1.5829791e+00
   1.1701488e+00   2.3828697e+00
   7.8806537e-01   1.0179384e-02
   7.8937542e-01   7.7068417e-01
   7.8260344e-01  -2.3727871e+00
   1.1784826e+00  -2.3558587e+00
   1.1711570e+00   2.3580702e+00
   7.7553053e-01   2.2331025e-02
   3.8945331e-01   2.3979460e+00
   7.7313585e-01   7.8134135e-01
   1.1816057e+00   3.3050833e-02
   7.8330634e-01   1.5762381e+00
   1.1703980e+00   2.3068377e+00
   7.8703866e-01   7.9582298e-01
   1.1930294e+00   3.5605365e-02
   7.7503407e-01  -3.1279123e+00
   1.1768513e+00  -2.3296175e+00
   7.8629056e-01   1.5779675e+00
   7.9393468e-01  -7.8151939e-01
   1.1941447e+00   7.6982972e-01
   7.8656004e-01   1.5785810e+00
   3.9890380e-01  -2.0638644e-02
   7.8041935e-01  -3.5406571e-03
   3.8593649e-01  -2.3466124e+00
   3.9420892e-01  -5.4685191e-02
   3.8597696e-01   1.5185652e+00
   7.9409359e-01  -1.5828590e+00
   7.6829119e-01   3.1273652e+00
   1.1839113e+00   2.4687708e-02
   1.1902889e+00   3.0859753e+00
   3.8613458e-01   1.9850296e-02
   1.1778379e+00  -1.5517665e+00
   1.1717750e+00   7.8949384e-01
   1.1830196e+00  -2.3910206e+00
   7.8358065e-01   8.1808743e-01
   3.9796567e-01  -7.9057530e-01
   7.6703848e-01   2.3664913e+00
   1.1724888e+00  -8.0971274e-01
   7.7423815e-01   6.6207358e-03
   7.8373821e-01  -7.5504413e-01
   7.8777611e-01  -1.5640649e+00
   7.7349018e-01  -2.3378928e+00
   4.0412253e-01  -2.6102329e-02
   4.0422034e-01   2.3945735e+00
   1.1773903e+00  -2.3544405e+00
   3.9396353e-01  -1.5874832e+00
   3.9680085e-01  -4.1677314e-02
   1.1727058e+00  -1.5771032e+00
   3.9469021e-01  -3.1385806e+00
   7.9468502e-01  -1.5851783e+00
   7.8324799e-01  -2.3550592e+00
   3.9692628e-01   7.9285965e-01
   8.0312986e-01   1.5477745e+00
   7.9878422e-01   7.7139581e-01
   1.1880682e+00   2.3547547e+00
   7.7725596e-01  -7.9109611e-01
   3.9326709e-01   7.8534466e-01
   1.1889831e+00  -1.6233932e+00
   7.7624140e-01  -2.3395405e+00
   1.1682511e+00   2.3478991e+00
   3.9580186e-01  -2.3472616e+00
   1.1775726e+00  -3.1231057e+00
   7.8749253e-01   7.8410327e-01
   7.8519362e-01   7.9233004e-01
   1.1778016e+00  -3.0607212e-02
   4.0763870e-01  -7.8212983e-01
   1.1789449e+00   3.0890782e+00
   3.7409960e-01   9.9629101e-04
   1.1790070e+00   1.5769922e+00
   7.6923112e-01  -2.3554443e+00
   1.1956491e+00  -1.5968496e+00
   1.1848753e+00  -1.5708217e+00
   3.8386386e-01  -2.3713191e+00
   3.9476089e-01   3.1157712e+00
   4.0357865e-01   1.5614617e+00
   8.0154556e-01   6.7805949e-04
   3.8871721e-01   3.0813547e+00
   1.1889951e+00  -1.5724378e+00
   7.7580525e-01   2.3377816e+00
   4.0269074e-01  -2.3475403e+00
   7.9185347e-01   2.3560820e+00
   3.9287947e-01  -1.5549346e+00
   7.8558148e-01  -1.6052430e+00
   3.8837519e-01  -8.4870060e-01
   7.8260973e-01  -7.8733048e-01
   7.7686877e-01   2.3695734e+00
   3.7477275e-01   7.8539261e-01
   1.1810159e+00  -2.3993199e+00
   3.9637476e-01  -1.5799176e+00
   1.1738584e+00   3.1382273e+00
   7.8414353e-01  -1.5683518e+00
   3.8823848e-01  -8.0565738e-01
   1.1677714e+00  -1.5549565e+00
   3.9806352e-01   1.5898291e+00
   7.8098880e-01   2.3323893e+00
   1.1785609e+00  -1.5667314e+00
   1.1742343e+00  -3.1155625e+00
   3.9628430e-01  -2.3597785e+00
   1.1834031e+00  -7.5663396e-01
   3.8419274e-01  -2.3625410e+00
   1.1823376e+00   8.0255885e-01
   4.0400281e-01  -1.5868366e+00
   7.9545956e-01  -1.5769870e+00
   1.1687045e+00  -2.3561094e+00
   1.1650251e+00   2.2102353e-02
   7.7996787e-01  -1.5423427e+00
   1.1678499e+00  -1.5971018e+00
   3.8244419e-01  -1.5512689e+00
   1.1735509e+00   3.1223131e+00
   7.8208414e-01   2.3715276e+00
   3.9205574e-01  -7.8233220e-01
   7.7204375e-01  -7.2077065e-04
   7.9186128e-01   7.8868586e-01
   7.8452974e-01  -7.9406491e-01
   3.9666041e-01  -7.7323189e-01
   7.8931743e-01   3.1386644e+00
   1.1626226e+00   1.5863187e+00
   7.9513681e-01  -3.1199443e+00
   1.1797199e+00   1.5928584e+00
   4.0500799e-01  -3.1267359e+00
   3.9076951e-01  -3.1328333e+00
   7.8840744e-01  -7.5763776e-01
   8.0263193e-01   1.5616468e+00
   3.8525347e-01   3.9555203e-03
   1.1685060e+00   1.5546329e+00
   3.8626886e-01  -1.5366514e+00
   3.9825171e-01  -1.5355530e+00
   1.1765270e+00  -2.3711000e+00
   4.1069363e-01   2.3986603e+00
   7.8270118e-01   2.3657450e+00
   3.9445146e-01  -2.3424677e+00
   3.9202278e-01   8.0596994e-01
   1.1638420e+00  -1.5562166e+00
   3.8531847e-01   7.7112164e-01
   4.0359686e-01  -2.3255223e+00
   3.9569447e-01   2.3520333e+00
   1.1668174e+00   7.5101610e-01
   3.8419381e-01   1.5648013e+00
   7.9001820e-01   2.3705347e+00
   7.8879108e-01  -1.4907351e-02
   7.8494184e-01   1.1260397e-02
   3.7842788e-01  -7.6621228e-01
   1.1762934e+00  -1.5555926e+00
   1.1870407e+00   1.7901848e-02
   7.7634433e-01  -1.5492163e+00
   7.8424141e-01   3.7054333e-02
   1.1817030e+00   2.3843574e+00
   3.9706009e-01   7.9516958e-01
   1.1923237e+00   7.6140012e-01
   1.1803400e+00  -1.5706626e+00
   1.1864656e+00  -2.3768331e+00
   1.1830604e+00   2.3537036e+00
   7.9499458e-01  -2.3695351e+00
   3.8416754e-01   2.3425924e+00
   4.0081905e-01   8.2995421e-01
   7.8635205e-01  -1.5619530e+00
   7.8605554e-01   1.5558386e+00
   4.0060341e-01  -2.3777174e+00
   1.1770692e+00   2.3321213e+00
   7.8765155e-01  -1.5765078e+00
   7.7183401e-01   2.3981520e+00
   1.1878478e+00   4.3673857e-02
   4.0140709e-01  -2.3550670e+00
   3.9677164e-01  -4.1784013e-03
   1.1724134e+00   2.0384146e-02
   7.9139084e-01   1.5594586e+00
   7.9051883e-01  -7.7871729e-01
   7.9832289e-01  -2.3516821e+00
   1.1803746e+00  -1.5821402e+00
   1.1686686e+00   7.8039111e-01
   1.1789138e+00  -3.1030277e+00
   1.1780262e+00   7.6531009e-01
   7.7940240e-01  -7.8422865e-01
   3.9723807e-01  -3.7271919e-03
   1.1838973e+00   1.8999799e-02
   7.7403089e-01   7.8084271e-01
   8.0115799e-01  -5.5050833e-03
   1.1763537e+00  -7.9188325e-01
   3.8660901e-01  -1.5657021e+00
   1.1714447e+00   1.5523759e+00
   3.9453995e-01  -2.3314644e+00
   7.8539741e-01   3.0883046e-02
   7.8379268e-01   1.8779349e-02
   3.9656835e-01  -3.1222488e+00
   7.8569227e-01  -8.0994133e-01
   1.1809667e+00  -8.0482477e-01
   3.8757700e-01   2.3875028e+00
   1.1774335e+00   2.0465757e-04
   7.8844374e-01  -7.9919446e-01
   4.1103468e-01  -2.3800450e+00
   7.7154892e-01  -8.2751629e-01
   3.8894018e-01  -2.3502868e+00
   7.8803676e-01  -2.3707122e+00
   7.9291753e-01   2.3554376e+00
   4.0454198e-01   2.3559106e+00
   7.8733931e-01   7.9093999e-01
   7.8897948e-01  -7.6707388e-01
   7.9936704e-01   3.1364738e+00
   1.1820381e+00   2.3391983e+00
   7.8881646e-01   2.3410153e+00
   7.8496143e-01  -2.3891507e+00
   3.9290913e-01   2.7778508e-02
   7.9249609e-01  -2.3355126e+00
   1.1681958e+00  -8.3908113e-01
   3.8798212e-01  -7.8413564e-01
   1.1703303e+00   3.7907426e-02
   3.8034950e-01   3.1414721e+00
   1.1732889e+00  -8.2562235e-01
   3.9157318e-01   7.7301290e-01
   1.1651237e+00   7.7683402e-01
   7.7609174e-01  -1.5624649e+00
   7.9171441e-01   2.3454248e-02
   1.1839719e+00  -7.7096729e-01
   7.7099909e-01   1.5612541e+00
   1.1812434e+00  -1.6094681e+00
   3.8328017e-01   1.9993044e-02
   1.1732487e+00  -3.1223485e+00
   3.8975068e-01  -1.5474850e+00
   7.9517204e-01   7.9318113e-01
   3.8881849e-01   1.5736920e+00
   7.8433064e-01   1.5572872e+00
   1.1856354e+00   1.5835615e+00
   1.1799155e+00   2.3969579e+00
   3.8967466e-01  -1.5680430e+00
   7.8352307e-01  -1.5582707e+00
   1.1648763e+00  -1.5818303e+00
   7.8602658e-01   1.5548073e+00
   1.1789143e+00   7.8047649e-01
   3.8347570e-01  -2.3632846e+00
   7.8984652e-01  -7.6740498e-01
   1.1705283e+00  -3.1066488e+00
   7.8075440e-01  -7.8883419e-01
   1.1822340e+00  -3.1336046e+00
   7.8422207e-01  -9.9244354e-03
   1.1801357e+00   1.5953435e+00
   7.7850722e-01   2.3714151e+00
   1.1779301e+00  -2.4106542e+00
   3.7922858e-01   7.5894888e-01
   7.8499629e-01   1.4400235e-04
   3.9671892e-01  -7.8989904e-01
   3.7928509e-01  -1.5382558e+00
   7.8822948e-01  -5.2168582e-03
   3.9593388e-01   2.3538937e+00
   3.9541684e-01   7.8648329e-01
   1.1874239e+00  -9.4941338e-03
   1.1784561e+00  -1.5647160e+00
   7.7970513e-01   2.3529386e+00
   7.8593090e-01   2.3789220e+00
   3.8972675e-01   7.8115426e-01
   7.7611639e-01  -1.5580252e+00
   7.8115461e-01  -2.3723114e+00
   7.8837957e-01   1.5652830e+00
   3.9793916e-01  -1.5989873e+00
   7.9555835e-01  -2.5273467e-03
   3.7601910e-01  -2.3818348e+00
   4.0334038e-01   2.3447930e+00
   1.1891701e+00  -7.7949446e-01
   1.1884411e+00   2.3802734e+00
   7.8368028e-01   7.9690998e-01
   7.8629172e-01  -2.3566271e+00
   7.8438848e-01  -3.1398616e+00
   3.8624779e-01   7.8487078e-01
   7.8615770e-01  -7.9524011e-03
   7.9488385e-01  -1.8864696e-02
   1.1925022e+00  -2.3550541e+00
   1.1606831e+00   7.6595148e-01
   3.9602811e-01   3.1156966e+00
   1.1677461e+00   1.5763122e+00
   1.1892965e+00  -7.5678572e-01
   3.9246666e-01   1.5407623e+00
   3.9627228e-01   7.9242111e-01
   3.9061609e-01   1.5771807e+00
   1.1922187e+00   2.3993333e+00
   1.1757646e+00   1.5670220e+00
   3.8602284e-01  -1.5512258e+00
   3.9214901e-01  -1.5618387e+00
   3.8498928e-01  -3.1217802e+00
   3.9159546e-01   2.4039876e+00
   3.9432712e-01   2.2912640e+00
   7.8446899e-01   7.7989668e-01
   7.8187685e-01   2.3641555e+00
   3.9982544e-01  -3.0929654e+00
   3.9907955e-01  -1.5848974e+00
   3.9005771e-01  -7.9363209e-01
   3.8476031e-01  -3.0778583e+00
   1.1747516e+00   1.5499150e+00
   4.0187750e-01   2.3603176e+00
   3.8983520e-01  -2.3588592e+00
   3.9953076e-01   1.5566698e+00
   3.9494962e-01   2.3443260e+00
   7.8549526e-01  -3.1171352e+00
   3.8920488e-01   3.1365460e+00
   7.7101512e-01   1.5573963e+00
   3.9378119e-01   7.7639476e-01
   7.7319233e-01   2.3450313e+00
   4.0540391e-01  -8.1413597e-01
   7.7329193e-01  -1.5840074e+00
   3.9171601e-01  -2.3946989e+00
   3.9715706e-01   2.3331111e+00
   7.9278397e-01   2.3411270e+00
   1.1763925e+00  -7.8085038e-01
   3.7471019e-01   1.5698300e+00
   1.1788652e+00  -2.3663077e+00
   3.8823699e-01  -7.9446784e-01
   1.1710417e+00  -1.5919918e+00
   3.9409295e-01   7.9593793e-01
   1.1704423e+00  -7.9536375e-01
   3.8935268e-01  -2.3543154e+00
   1.1717408e+00  -3.1243127e+00
   3.8506022e-01   2.3925541e+00
   3.9740608e-01  -1.5775318e+00
   1.1705760e+00   2.3710957e+00
   3.9792463e-01   1.2892067e-03
   7.9531089e-01  -1.5698829e+00
   3.9047731e-01  -1.5914470e+00
   1.1804840e+00  -1.5866747e+00
   1.1688146e+00   7.4018663e-01
   3.7374884e-01   2.3879449e+00
   7.7867965e-01  -3.1346914e+00
   1.1827799e+00  -1.5877994e+00
   7.9360379e-01  -2.3595742e+00
   3.9365131e-01  -1.5476289e+00
   1.1822383e+00   1.5864919e+00
   1.1782226e+00  -3.1216158e-03
   1.1845914e+00  -3.5763173e-02
   1.1943704e+00   2.3531002e+00
   3.9440573e-01   1.5936657e+00
   7.7946492e-01   7.8549096e-01
   3.8963659e-01   8.0972231e-01
   1.1769716e+00  -1.5877062e+00
   7.8757449e-01   2.3491035e+00
   1.1671148e+00  -1.5550832e+00
   3.9679180e-01  -1.5647270e+00
   3.7833847e-01   7.8910415e-01
   7.8156435e-01   7.8911024e-01
   1.1811162e+00  -1.5423541e+00
   1.1817694e+00   1.5616743e+00
   3.8565109e-01   2.3477088e+00
   3.8806253e-01   3.6610423e-03
   3.9354448e-01   2.3904739e+00
   7.7784584e-01   3.1374618e+00
   1.1813338e+00   1.5991786e+00
   4.0576812e-01  -1.5910172e+00
   3.9199869e-01   2.6777582e-02
   3.7801512e-01  -3.1235962e+00
   1.1696904e+00   1.5871237e+00
   4.0942538e-01  -2.3706980e+00
   3.8368446e-01   1.5875886e+00
   1.1661471e+00   6.3200934e-03
   7.8043475e-01  -1.5664806e+00
   7.8064442e-01   2.3648792e+00
   3.7469435e-01   1.5907741e+00
   1.1830049e+00   2.3712849e+00
   3.9473342e-01   3.1262167e+00
   1.1883639e+00   1.5782228e+00
   7.7329731e-01  -1.5615000e+00
   7.8825722e-01   2.3502215e+00
   7.8205038e-01  -1.5818188e+00
   7.8540820e-01   2.3265544e+00
   7.9126216e-01   3.1404681e+00
   3.8975280e-01   7.7247270e-01
   1.1749780e+00   7.7440291e-01
   3.8731515e-01  -7.7456640e-01
   7.8470986e-01  -2.3633249e+00
   7.9191245e-01   2.3359781e+00
   3.9982059e-01  -7.4733605e-03
   1.1745575e+00   1.5370954e+00
   7.8099481e-01   2.3648290e+00
   3.8906220e-01  -1.6000777e+00
   1.1672018e+00  -2.3891529e+00
   1.1744480e+00   7.5361667e-01
   1.1795397e+00   3.0455908e-02
   3.8573555e-01  -1.5687235e+00
   1.1686970e+00   6.8728546e-03
   7.7345322e-01  -2.3834454e+00
   7.8988773e-01  -1.5113168e-02
   3.9450190e-01   7.6914359e-01
   7.8499361e-01   3.1299330e+00
   3.8771307e-01  -3.1140446e+00
   7.8798912e-01   1.5785148e+00
   3.9678485e-01  -3.1222663e+00
   3.9011600e-01   7.8531464e-01
   7.8874235e-01   1.5615254e+00
   3.9297909e-01   2.3554610e+00
   7.8220618e-01   1.5503306e+00
   7.9076343e-01   3.1390459e+00
   1.1759002e+00   7.5358286e-01
   3.8795412e-01  -1.1505620e-02
   1.1769808e+00  -3.1278336e+00
   7.8662666e-01   1.5829641e+00
   1.1896802e+00  -1.5983623e+00
   1.1723506e+00  -3.1332650e+00
   7.6528631e-01  -7.6290135e-01
   3.7848350e-01   2.3534208e+00
   1.1827412e+00   1.5685366e+00
   1.1818137e+00  -7.5460560e-01
   1.1653112e+00  -2.3938299e+00
   3.8772586e-01  -4.2006879e-03
   7.8050795e-01   2.3768940e+00
   7.7930500e-01  -7.5895544e-01
   3.9485377e-01   2.3289209e+00
   7.7641178e-01   1.5567564e+00
   1.1717685e+00   2.4543542e-02
   7.7881495e-01   1.5824998e+00
   7.9179264e-01   2.3780384e+00
   3.8716246e-01   2.3559463e+00
   3.9589784e-01   3.1177041e+00
   4.0105604e-01  -2.5448159e-02
   7.8215465e-01   1.5690190e-03
   3.8964097e-01   7.9528879e-01
   3.8600648e-01  -1.5348856e+00
   3.9224669e-01   8.0007160e-01
   1.1780201e+00   7.7267831e-01
   1.1701030e+00   8.0297016e-01
   4.0422773e-01  -2.3302089e+00
   1.1820026e+00   7.7389845e-01
   1.1696018e+00  -2.3407004e+00
   7.9780158e-01  -1.5703226e+00
   1.1735466e+00  -1.6726390e-02
   1.1760279e+00  -1.5754033e+00
   3.6976759e-01  -7.5978588e-01
   7.8136461e-01   2.3355792e+00
   3.8943631e-01  -3.1177852e+00
   7.8717293e-01   2.3697597e+00
   1.1700166e+00   1.5943757e+00
   1.1968367e+00  -8.0018460e-01
   1.1854537e+00   1.5566928e+00
   7.8342327e-01  -1.5802983e+00
   1.1748254e+00   1.5900578e+00
   1.1956485e+00   7.8945213e-01
   4.0254917e-01   2.3313545e+00
   1.1714612e+00  -3.1349116e+00
   3.9021896e-01  -2.3624407e+00
   1.1903537e+00   1.0946959e-02
   1.1855417e+00  -2.3345279e+00
   3.9580616e-01   2.3596394e+00
   1.1691243e+00   3.1195408e+00
   3.8975264e-01   3.1163072e+00
   4.0314784e-01   2.3754491e+00
   3.9607072e-01   7.7140339e-01
   7.8263511e-01   2.3525568e+00
   7.8205094e-01  -7.9282251e-01
   7.8375015e-01   7.9090941e-01
   7.9355816e-01   1.5640248e+00
   7.7688222e-01   1.0155351e-02
   3.9570310e-01  -2.3845619e+00
   7.7606641e-01   7.7935570e-01
   3.7751226e-01  -1.5972665e+00
   7.7092525e-01  -2.3595865e+00
   1.1770661e+00   7.9085591e-01
   7.8309744e-01   7.9162422e-01
   3.9510439e-01  -8.2701933e-01
   3.8538915e-01   1.5924376e+00
   3.9848889e-01  -3.1380380e+00
   3.7776372e-01  -2.3739962e+00
   7.7371345e-01   2.7017441e-03
   1.1795050e+00  -7.9524675e-01
   1.1836635e+00   2.3120669e+00
   3.9481621e-01  -1.6081735e+00
   4.0207619e-01   1.5534799e+00
   7.8888908e-01  -2.3647192e+00
   3.9108617e-01  -7.8893218e-01
   1.1883802e+00   2.3063506e+00
   1.1766448e+00   3.1051813e+00
   1.1795264e+00   2.3703369e+00
   7.7093220e-01  -1.7694879e-02
   3.7863772e-01  -3.3510953e-02
   3.8664897e-01  -3.1150404e+00
   1.1909987e+00   5.8417797e-03
   3.8949884e-01   1.5913509e+00
   7.7755772e-01   7.6881282e-03
   7.7434704e-01   1.5628757e+00
   3.9475055e-01  -2.3721876e+00
   3.9989307e-01  -8.1609711e-01
   4.0122497e-01   2.3705766e+00
   4.0171089e-01   8.0255571e-01
   1.1815779e+00  -2.3571332e+00
   3.9468775e-01  -7.6144256e-01
   7.8344125e-01   2.3361767e+00
   1.1925801e+00   3.1174735e+00
   7.7515587e-01  -1.5468401e+00
   3.9257611e-01   3.1129747e+00
   1.1714979e+00   1.5863838e+00
   1.1703683e+00   6.3261545e-03
   1.1618900e+00   2.0504967e-02
   7.7604404e-01   2.3847605e+00
   1.1757952e+00  -7.7942991e-01
   7.9714666e-01   1.5916652e+00
   7.8019341e-01   1.4906416e-04
   3.8703262e-01  -7.6886114e-01
   1.1828935e+00   2.0437968e-02
   7.8965119e-01  -1.5807229e+00
   1.1853655e+00   1.5639244e+00
   3.9628722e-01   7.7437138e-01
   1.1730624e+00  -3.1346878e+00
   1.1797509e+00   1.1224067e-03
   1.1932711e+00  -2.3572248e+00
   3.9167743e-01  -3.1215008e+00
   1.1877558e+00  -1.5088599e-02
   4.0307530e-01  -7.9350798e-01
   7.9786039e-01   7.9422992e-01
   1.1651607e+00   2.3499208e+00
   1.1855540e+00   2.3300260e+00
   3.9595636e-01  -2.3410375e+00
   4.0477141e-01   2.3345457e+00
   3.8072751e-01   2.3681732e+00
   1.1694828e+00  -1.6191135e+00
   1.1719897e+00  -7.7406050e-01
   3.8470206e-01  -2.3387583e+00
   3.9064679e-01  -3.0973474e+00
   4.0101142e-01  -2.3668929e+00
   7.8098090e-01   1.5608847e+00
   1.1810787e+00   1.5727703e+00
   7.7567625e-01   7.7774238e-01
   3.8683645e-01   7.6612350e-01
   3.9827371e-01  -1.3043191e-02
   1.1694588e+00  -7.9763061e-01
   4.0690614e-01   2.3406762e+00
   1.1936416e+00   1.6030263e+00
   3.9188170e-01   1.1991520e-02
   7.7538375e-01  -7.7865215e-01
   1.1756449e+00  -4.4395908e-03
   7.8733185e-01  -1.5866592e+00
   3.9279412e-01   8.0160622e-01
   1.1844467e+00  -7.8482932e-01
   7.9770435e-01  -3.1355451e+00
   7.8115446e-01  -2.3522851e+00
   7.8928134e-01  -7.5787836e-01
   3.9512775e-01   1.4266501e-02
   1.1729926e+00   2.3560718e+00
   7.8740960e-01   2.3594616e+00
   7.9446039e-01  -1.0807489e-02
   7.8429734e-01  -7.8700189e-01
   3.9658284e-01  -7.8045459e-01
   7.7262441e-01   3.1406149e+00
   7.7545069e-01  -3.1307813e+00
   3.8555358e-01   7.7381164e-01
   3.9534526e-01   1.5632772e+00
   3.7374558e-01  -2.3749054e+00
   3.8433292e-01  -1.5594172e+00
   7.8280834e-01  -1.5813580e+00
   7.8269763e-01  -2.0501506e-02
   4.1085402e-01  -5.1769278e-03
   4.0688672e-01   1.5960236e+00
   7.7761101e-01  -2.3281558e+00
   1.1723435e+00   7.9603283e-01
   3.9600260e-01  -1.5571677e+00
   3.9634618e-01   3.1324455e+00
   7.8521193e-01   3.1198263e+00
   7.8321071e-01  -8.0671580e-01
   1.1804948e+00  -1.6165689e+00
   3.7999410e-01  -7.7244721e-01
   7.8864665e-01  -2.3816714e+00
   1.1723115e+00   8.0172612e-01
   7.9805515e-01  -2.3924733e+00
   7.8568908e-01  -7.6667048e-01
   4.0333631e-01   1.5811386e+00
   7.9090441e-01  -2.3622598e+00
   3.8065166e-01   1.5609506e+00
   7.9029779e-01  -2.3579077e+00
   7.7815781e-01   3.1267681e+00
   3.8886341e-01   7.4300584e-01
   4.1016253e-01   2.3771347e+00
   1.1765315e+00   3.0968924e+00
   1.1850373e+00   8.1164250e-01
   1.1659402e+00  -3.1373133e+00
   7.7624439e-01  -7.7942390e-01
   7.6963461e-01   7.9982927e-01
   3.7683853e-01  -1.5779030e+00
   1.1861759e+00   7.9872119e-01
   4.0039801e-01   1.5863613e+00
   1.1697117e+00  -1.5703738e+00
   3.9230630e-01   3.0695255e-02
   4.0334241e-01   7.9646407e-01
   3.8391098e-01   2.3684885e+00
   3.7496098e-01  -1.5504857e+00
   3.9604982e-01  -2.3407655e+00
   7.7415505e-01  -8.1046146e-01
   7.8713214e-01   7.8532621e-01
   1.1757187e+00  -1.6149933e+00
   1.1653914e+00  -1.5745498e+00
   1.1729972e+00  -7.8237831e-01
   1.1842187e+00   8.0587565e-01
   7.8585652e-01   3.1413330e+00
   7.9170162e-01  -3.1314422e+00
   7.9559118e-01   1.5565296e+00
   1.1849588e+00   7.8431725e-01
   1.1752455e+00  -3.1264871e+00
   1.1833675e+00  -1.5526107e+00
   7.8013222e-01  -2.3597200e+00
   1.1854812e+00  -8.0963097e-01
   7.8145397e-01  -1.5559772e+00
   7.6499986e-01  -7.9624470e-01
   7.8327464e-01   2.3530843e+00
   3.9127899e-01  -2.3635291e+00
   1.1637965e+00   7.9860810e-01
   1.1680242e+00  -2.3465373e+00
   7.8547495e-01  -3.1408522e+00
   3.8337818e-01   1.5879458e+00
   3.8277139e-01   8.0785949e-01
   7.9028410e-01   2.5216127e-03
   3.9695038e-01   1.9028703e-02
   1.1718315e+00   1.5662471e+00
   3.7725612e-01  -2.3656017e+00
   1.1760345e+00   7.8704472e-01
   3.9251451e-01  -3.1275676e+00
   4.0153695e-01  -7.9803286e-01
   3.9312042e-01   7.9052349e-01
   1.1822429e+00  -1.6779043e-02
   1.1725066e+00   2.3160823e+00
   3.8997303e-01  -2.3340442e+00
   7.8884766e-01   1.5603552e+00
   7.8463887e-01  -7.8681346e-01
   3.7654542e-01   2.3312920e+00
   7.9179784e-01  -1.5747201e+00
   1.1736501e+00  -3.1268035e+00
   7.7903329e-01   7.9863342e-01
   1.1651710e+00   2.3775493e+00
   7.9142931e-01  -1.7519246e-03
   7.8831759e-01   2.3511311e+00
   7.7940560e-01  -7.9172108e-01
   1.1773543e+00   7.6733112e-01
   1.1748034e+00   9.8461810e-03
   3.8861573e-01   2.3658601e+00
   3.7839437e-01  -3.1410576e+00
   7.8426159e-01  -7.8731054e-01
   7.8416034e-01   3.1201254e+00
   1.1786117e+00  -2.3571490e+00
   1.1848919e+00  -1.5965450e+00
   1.1752000e+00   1.1788016e-02
   3.9426659e-01  -1.5747475e+00
   3.8568119e-01  -3.1053292e+00
   7.8933234e-01   2.3438221e+00
   1.1730035e+00   2.3876520e+00
   3.9015872e-01   2.3376158e+00
   7.9451322e-01  -1.5601049e+00
   4.0156735e-01   1.5691269e+00
   7.8834390e-01  -1.5674267e+00
   4.0175709e-01   3.1317572e-02
   7.9067139e-01  -2.3594015e+00
   1.1794445e+00  -1.8547241e-02
   3.8898840e-01   2.3388002e+00
   7.8700922e-01  -2.3704418e+00
   1.1697276e+00   2.3726078e+00
   3.8592982e-01  -3.1252350e+00
   7.9218476e-01  -8.0948434e-01
   3.8883798e-01  -3.1756536e-02
   7.9835777e-01  -7.2866380e-03
   1.1794691e+00   1.6227364e+00
   1.1767425e+00   1.6107876e+00
   3.8394349e-01  -7.5594585e-01
   7.7156185e-01   7.7790320e-01
   1.1829006e+00  -1.5789820e+00
   3.9366690e-01   2.3558949e+00
   3.9369007e-01   2.3288491e+00
   7.9349470e-01  -1.5626630e+00
   1.1930393e+00   1.8335039e-02
   8.0314493e-01   1.5797888e+00
   3.9620648e-01   1.3801852e-03
   1.1884352e+00  -1.5660559e+00
   3.8697793e-01   2.3802324e+00
   1.1803109e+00  -6.8191114e-03
   7.9525664e-01  -3.1391100e+00
   7.8453818e-01   3.1404201e+00
   3.9916690e-01  -1.5659466e+00
   7.8985492e-01   2.3407789e+00
   1.1769496e+00  -1.5741784e+00
   3.9690021e-01  -3.1126520e+00
   3.9331433e-01  -1.6024421e+00
   1.1794618e+00  -3.9840285e-02
   3.8908576e-01  -2.3470682e+00
   1.1822737e+00  -1.6068023e+00
   7.8896218e-01   2.3460647e+00
   7.8610462e-01  -3.1370952e+00
   1.1647879e+00   5.8081332e-02
   4.0852146e-01   1.5811587e+00
   3.8559465e-01   8.0507762e-01
   7.9518778e-01  -3.1382216e+00
   3.9565586e-01  -1.3181660e-02
   1.1612912e+00  -2.6853053e-02
   7.8421734e-01   3.1262953e+00
   4.0083608e-01  -1.6099791e+00
   7.9557618e-01   7.8554120e-01
   3.8920403e-01  -1.5282446e-02
   7.7698489e-01  -2.3515273e+00
   3.9032805e-01  -7.8271308e-03
   1.1642415e+00  -2.3441038e+00
   7.8047318e-01   7.9455463e-01
   3.9474714e-01   8.0462764e-01
   3.8430799e-01   2.3769190e+00
   7.7787179e-01  -7.8299278e-01
   1.1746626e+00   1.1485620e-02
   3.8587563e-01   8.0950519e-01
   3.8510481e-01   2.3954901e+00
   7.9515070e-01  -5.0284375e-03
   7.8442781e-01   2.3707711e+00
   7.7835172e-01  -7.6378263e-03
   3.9957421e-01   4.0442674e-02
   1.1559326e+00  -2.3458028e+00
   7.8462328e-01  -7.9182267e-01
   3.8396594e-01   8.0223604e-01
   7.8943637e-01   3.1172809e+00
   7.9236385e-01  -7.7640136e-01
   1.1891515e+00   3.1013314e+00
   1.1863666e+00   1.5597316e+00
   3.8832660e-01   2.3480146e+00
   1.1832763e+00  -8.7432922e-03
   1.1879054e+00  -1.5375537e+00
   7.8659240e-01  -7.8840229e-01
   7.8189889e-01   7.8682937e-01
   1.1824050e+00   2.4168948e+00
   1.1789928e+00   7.9305264e-01
   1.1684910e+00   3.1303421e+00
   1.1650799e+00   3.0999122e+00
   3.9134229e-01   2.3236465e-02
   7.8277549e-01  -1.5393677e+00
   1.1814333e+00  -2.3088824e+00
   1.1796720e+00  -2.3275987e+00
   1.1778370e+00  -2.3740656e+00
   3.9952156e-01   2.3740199e+00
   3.8888410e-01   2.3608090e+00
   1.1818097e+00   1.5780572e+00
   3.8969623e-01   1.5633391e+00
   3.9012727e-01   3.2374408e-02
   3.9617532e-01   7.9452411e-01
   1.1765406e+00   8.1344687e-01
   7.9050636e-01   2.3612723e+00
   7.8127515e-01   2.3434950e+00
   3.9431817e-01   1.5724488e+00
   1.1763011e+00   2.3639636e+00
   7.8033567e-01   2.3290272e+00
   1.1674698e+00  -1.5904585e+00
   3.8968966e-01  -1.5867849e+00
   7.8772820e-01   6.3664159e-03
   7.8231665e-01  -1.5532988e+00
   1.1768949e+00  -8.0107469e-01
   1.1811713e+00   1.5671885e+00
   7.9306937e-01  -1.5764110e+00
   7.8445478e-01  -3.1307211e+00
   1.1905852e+00  -7.4583778e-01
   3.9445302e-01  -8.1792094e-01
   7.9453507e-01   1.5820337e+00
   7.7899824e-01  -2.3525957e+00
   3.9675065e-01   7.7307714e-01
   7.7658533e-01  -1.5395887e+00
   1.1812100e+00  -1.5686663e+00
   7.9006240e-01   2.3224627e+00
   7.7482271e-01   3.1369772e+00
   3.9444913e-01  -1.5951513e+00
   3.9521233e-01   1.5736137e+00
   3.8975462e-01   2.3746332e+00
   7.8485414e-01   7.7472383e-01
   8.0253744e-01  -7.6817940e-01
   7.6762797e-01   1.5588501e+00
   1.1630214e+00  -7.4316701e-01
   1.1832052e+00  -2.3440688e+00
   7.8705567e-01   3.1339180e+00
   7.9283542e-01   2.3797080e+00
   7.8344292e-01   3.1408091e+00
   7.9064824e-01   1.5830204e+00
   3.7102223e-01  -7.8113225e-01
   7.7696221e-01  -1.6003996e+00
   7.8013765e-01  -2.3377493e+00
   3.8936280e-01  -7.3760882e-01
   4.0175758e-01  -1.2685727e-02
   4.0654273e-01   7.8547727e-01
   7.8192394e-01  -1.3225042e-02
   3.9833992e-01   7.9951096e-01
   1.1858555e+00  -2.3718396e+00
   1.1654791e+00  -1.8440600e-02
   1.1666211e+00  -8.2367184e-01
   1.1724496e+00   7.9075204e-01
   7.9097710e-01  -7.9351496e-01
   1.1884738e+00  -2.3310957e-03
   1.1788683e+00   1.7079239e-02
   1.1731184e+00  -2.3595029e+00
   7.8100207e-01   7.8508588e-01
   3.8612710e-01  -2.3270479e+00
   3.9172681e-01  -1.5591820e+00
   7.9673120e-01  -2.3567628e+00
   1.1878944e+00   2.3452094e+00
   1.1774248e+00  -2.3725395e+00
   7.8193468e-01   7.9213337e-01
   1.1662844e+00   2.2930398e+00
   7.8000132e-01   1.5671736e+00
   1.1600276e+00  -3.1278948e+00
   1.1742507e+00  -2.3295626e+00
   1.1695443e+00   7.9398552e-01
   7.8212949e-01  -7.9289387e-01
   1.1811953e+00  -3.7368988e-02
   1.1742936e+00  -1.5901352e+00
   1.1778652e+00  -3.1314972e+00
   7.8158298e-01  -1.9538699e-02
   1.1744917e+00  -7.8130123e-01
   1.1749285e+00  -2.3221758e+00
   7.7697008e-01  -7.9068117e-01
   7.8930450e-01   1.5153383e-02
   4.0458913e-01   1.5704430e+00
   3.8791513e-01   7.7116725e-01
   7.9644593e-01  -5.7315945e-04
   7.6132530e-01   3.1226076e+00
   1.1621567e+00   1.5581603e+00
   3.9780274e-01  -2.3868338e+00
   3.8358312e-01   1.3551611e-02
   1.1832495e+00   1.6305330e+00
   7.8990385e-01   2.3800048e+00
   1.1673554e+00  -2.3484880e+00
   7.8688236e-01  -7.9488137e-01
   1.1819974e+00   3.1060156e+00
   3.9487593e-01   1.5268070e+00
   7.8384557e-01  -1.5960459e+00
   1.1831708e+00   3.1264412e+00
   1.1872920e+00  -2.1209168e-02
   3.8427381e-01  -1.5945285e+00
   1.1746645e+00   3.1398985e+00
   1.1720605e+00  -3.1198644e+00
   1.1822408e+00  -1.5730798e+00
   7.8728624e-01  -7.9533525e-01
   7.8270646e-01  -2.3970557e-02
   3.8957548e-01  -2.3516497e+00
   4.0562727e-01  -7.8329559e-01
   1.1742565e+00   5.2741119e-02
   7.8229642e-01  -2.3455866e+00
   3.8277179e-01  -3.1210671e+00
   3.9259606e-01   8.0576280e-01
   7.9415809e-01  -2.4010535e-02
   7.8821843e-01   1.6020858e+00
   1.1723866e+00   2.3417762e+00
   7.8648449e-01  -1.5915224e+00
   3.8518959e-01   2.3719817e+00
   1.1858338e+00  -2.3651421e+00
   3.9976174e-01  -1.5664834e+00
   1.1577863e+00  -2.3210929e+00
   4.0258405e-01  -3.6437235e-02
   1.1618943e+00   2.2971952e+00
   3.9351391e-01  -1.5824236e+00
   7.8372025e-01  -7.9612229e-01
   1.1879716e+00  -7.8798071e-01
   1.1735882e+00  -2.2974437e+00
   8.1276351e-01   7.6767254e-01
   3.9105665e-01   1.0978907e-02
   4.0022924e-01  -2.3487333e+00
   7.8156224e-01   1.5600408e+00
   4.0242533e-01   1.5472610e+00
   1.1820822e+00   2.3686864e+00
   1.1707336e+00  -1.5826846e+00
   7.8044600e-01  -2.3396249e+00
   3.9614483e-01   3.1160580e+00
   7.8133235e-01  -1.5634348e+00
   3.9989678e-01   4.7577679e-03
   3.8364939e-01   1.5690005e+00
   3.9343094e-01  -7.7153635e-01
   3.9141044e-01  -7.6967268e-01
   3.9770090e-01   7.5125706e-01
   1.1860276e+00  -8.0033355e-01
   7.7364005e-01  -3.1126346e+00
   4.0427466e-01   7.9331013e-01
   1.1725206e+00  -3.1397929e+00
   7.8083564e-01  -2.3653639e+00
   1.1845820e+00   2.3635574e+00
   7.7985615e-01  -9.4385655e-03
   7.8068742e-01  -3.1221679e+00
   7.8498956e-01  -2.3504339e+00
   7.8365077e-01  -1.5687209e+00
   4.0668951e-01  -2.3525329e+00
   3.9616673e-01  -7.9704191e-01
   7.8695645e-01   7.9445242e-01
   1.1828458e+00  -8.1887463e-01
   1.1934021e+00  -7.8066359e-01
   7.8760730e-01   1.5591498e+00
   7.8720638e-01   1.2734408e-02
   3.7516274e-01   2.3268221e+00
   7.8159433e-01  -2.3710461e+00
   3.9474116e-01  -7.6996783e-01
   7.7502560e-01  -2.3858685e+00
   1.1731778e+00   5.5078730e-02
   3.9825171e-01  -1.5355530e+00
   1.1765270e+00  -2.3711000e+00
   4.1069363e-01   2.3986603e+00
   7.8270118e-01   2.3657450e+00
   3.9445146e-01  -2.3424677e+00
   3.9202278e-01   8.0596994e-01
   1.1638420e+00  -1.5562166e+00
   3.8531847e-01   7.7112164e-01
   4.0359686e-01  -2.3255223e+00
   3.9569447e-01   2.3520333e+00
   1.1668174e+00   7.5101610e-01
   3.8419381e-01   1.5648013e+00
   7.9001820e-01   2.3705347e+00
   7.8879108e-01  -1.4907351e-02
   7.8494184e-01   1.1260397e-02
   3.7842788e-01  -7.6621228e-01
   1.1762934e+00  -1.5555926e+00
   1.1870407e+00   1.7901848e-02
   7.7634433e-01  -1.5492163e+00
   7.8424141e-01   3.7054333e-02
   1.1817030e+00   2.3843574e+00
   3.9706009e-01   7.9516958e-01
   1.1923237e+00   7.6140012e-01
   1.1803400e+00  -1.5706626e+00
   1.1864656e+00  -2.3768331e+00
   1.1830604e+00   2.3537036e+00
   7.9499458e-01  -2.3695351e+00
   3.8416754e-01   2.3425924e+00
   4.0081905e-01   8.2995421e-01
   7.8635205e-01  -1.5619530e+00
   7.8605554e-01   1.5558386e+00
   4.0060341e-01  -2.3777174e+00
   1.1770692e+00   2.3321213e+00
   7.8765155e-01  -1.5765078e+00
   7.7183401e-01   2.3981520e+00
   1.1878478e+00   4.3673857e-02
   4.0140709e-01  -2.3550670e+00
   3.9677164e-01  -4.1784013e-03
   1.1724134e+00   2.0384146e-02
   7.9139084e-01   1.5594586e+00
   7.9051883e-01  -7.7871729e-01
   7.9832289e-01  -2.3516821e+00
   1.1803746e+00  -1.5821402e+00
   1.1686686e+00   7.8039111e-01
   1.1789138e+00  -3.1030277e+00
   1.1780262e+00   7.6531009e-01
   7.7940240e-01  -7.8422865e-01
   3.9723807e-01  -3.7271919e-03
   1.1838973e+00   1.8999799e-02
   7.7403089e-01   7.8084271e-01
   8.0115799e-01  -5.5050833e-03
   1.1763537e+00  -7.9188325e-01
   3.8660901e-01  -1.5657021e+00
   1.1714447e+00   1.5523759e+00
   3.9453995e-01  -2.3314644e+00
   7.8539741e-01   3.0883046e-02
   7.8379268e-01   1.8779349e-02
   3.9656835e-01  -3.1222488e+00
   7.8569227e-01  -8.0994133e-01
   1.1809667e+00  -8.0482477e-01
   3.8757700e-01   2.3875028e+00
   1.1774335e+00   2.0465757e-04
   7.8844374e-01  -7.9919446e-01
   4.1103468e-01  -2.3800450e+00
   7.7154892e-01  -8.2751629e-01
   3.8894018e-01  -2.3502868e+00
   7.8803676e-01  -2.3707122e+00
   7.9291753e-01   2.3554376e+00
   4.0454198e-01   2.3559106e+00
   7.8733931e-01   7.9093999e-01
   7.8897948e-01  -7.6707388e-01
   7.9936704e-01   3.1364738e+00
   1.1820381e+00   2.3391983e+00
   7.8881646e-01   2.3410153e+00
   7.8496143e-01  -2.3891507e+00
   3.9290913e-01   2.7778508e-02
   7.9249609e-01  -2.3355126e+00
   1.1681958e+00  -8.3908113e-01
   3.8798212e-01  -7.8413564e-01
   1.1703303e+00   3.7907426e-02
   3.8034950e-01   3.1414721e+00
   1.1732889e+00  -8.2562235e-01
   3.9157318e-01   7.7301290e-01
   1.1651237e+00   7.7683402e-01
   7.7609174e-01  -1.5624649e+00
   7.9171441e-01   2.3454248e-02
   1.1839719e+00  -7.7096729e-01
   7.7099909e-01   1.5612541e+00
   1.1812434e+00  -1.6094681e+00
   3.8328017e-01   1.9993044e-02
   1.1732487e+00  -3.1223485e+00
   3.8975068e-01  -1.5474850e+00
   7.9517204e-01   7.9318113e-01
   3.8881849e-01   1.5736920e+00
   7.8433064e-01   1.5572872e+00
   1.1856354e+00   1.5835615e+00
   1.1799155e+00   2.3969579e+00
   3.8967466e-01  -1.5680430e+00
   7.8352307e-01  -1.5582707e+00
   1.1648763e+00  -1.5818303e+00
   7.8602658e-01   1.5548073e+00
   1.1789143e+00   7.8047649e-01
   3.8347570e-01  -2.3632846e+00
   7.8984652e-01  -7.6740498e-01
   1.1705283e+00  -3.1066488e+00
   7.8075440e-01  -7.8883419e-01
   1.1822340e+00  -3.1336046e+00
   7.8422207e-01  -9.9244354e-03
   1.1801357e+00   1.5953435e+00
   7.7850722e-01   2.3714151e+00
   1.1779301e+00  -2.4106542e+00
   3.7922858e-01   7.5894888e-01
   7.8499629e-01   1.4400235e-04
   3.9671892e-01  -7.8989904e-01
   3.7928509e-01  -1.5382558e+00
   7.8822948e-01  -5.2168582e-03
   3.9593388e-01   2.3538937e+00
   3.9541684e-01   7.8648329e-01
   1.1874239e+00  -9.4941338e-03
   1.1784561e+00  -1.5647160e+00
   7.7970513e-01   2.3529386e+00
   7.8593090e-01   2.3789220e+00
   3.8972675e-01   7.8115426e-01
   7.7611639e-01  -1.5580252e+00
   7.8115461e-01  -2.3723114e+00
   7.8837957e-01   1.5652830e+00
   3.9793916e-01  -1.5989873e+00
   7.9555835e-01  -2.5273467e-03
   3.7601910e-01  -2.3818348e+00
   4.0334038e-01   2.3447930e+00
   1.1891701e+00  -7.7949446e-01
   1.1884411e+00   2.3802734e+00
   7.8368028e-01   7.9690998e-01
   7.8629172e-01  -2.3566271e+00
   7.8438848e-01  -3.1398616e+00
   3.8624779e-01   7.8487078e-01
   7.8615770e-01  -7.9524011e-03
   7.9488385e-01  -1.8864696e-02
   1.1925022e+00  -2.3550541e+00
   1.1606831e+00   7.6595148e-01
   3.9602811e-01   3.1156966e+00
   1.1677461e+00   1.5763122e+00
   1.1892965e+00  -7.5678572e-01
   3.9246666e-01   1.5407623e+00
   3.9627228e-01   7.9242111e-01
   3.9061609e-01   1.5771807e+00
   1.1922187e+00   2.3993333e+00
   1.1757646e+00   1.5670220e+00
   3.8602284e-01  -1.5512258e+00
   3.9214901e-01  -1.5618387e+00
   3.8498928e-01  -3.1217802e+00
   3.9159546e-01   2.4039876e+00
   3.9432712e-01   2.2912640e+00
   7.8446899e-01   7.7989668e-01
   7.8187685e-01   2.3641555e+00
   3.9982544e-01  -3.0929654e+00
   3.9907955e-01  -1.5848974e+00
   3.9005771e-01  -7.9363209e-01
   3.8476031e-01  -3.0778583e+00
   1.1747516e+00   1.5499150e+00
   4.0187750e-01   2.3603176e+00
   3.8983520e-01  -2.3588592e+00
   3.9953076e-01   1.5566698e+00
   3.9494962e-01   2.3443260e+00
   7.8549526e-01  -3.1171352e+00
   3.8920488e-01   3.1365460e+00
   7.7101512e-01   1.5573963e+00
   3.9378119e-01   7.7639476e-01
   7.7319233e-01   2.3450313e+00
   4.0540391e-01  -8.1413597e-01
   7.7329193e-01  -1.5840074e+00
   3.9171601e-01  -2.3946989e+00
   3.9715706e-01   2.3331111e+00
   7.9278397e-01   2.3411270e+00
   1.1763925e+00  -7.8085038e-01
   3.7471019e-01   1.5698300e+00
   1.1788652e+00  -2.3663077e+00
   3.8823699e-01  -7.9446784e-01
   1.1710417e+00  -1.5919918e+00
   3.9409295e-01   7.9593793e-01
   1.1704423e+00  -7.9536375e-01
   3.8935268e-01  -2.3543154e+00
   1.1717408e+00  -3.1243127e+00
   3.8506022e-01   2.3925541e+00
   3.9740608e-01  -1.5775318e+00
   1.1705760e+00   2.3710957e+00
   3.9792463e-01   1.2892067e-03
   7.9531089e-01  -1.5698829e+00
   3.9047731e-01  -1.5914470e+00
   1.1804840e+00  -1.5866747e+00
   1.1688146e+00   7.4018663e-01
   3.7374884e-01   2.3879449e+00
   7.7867965e-01  -3.1346914e+00
   1.1827799e+00  -1.5877994e+00
   7.9360379e-01  -2.3595742e+00
   3.9365131e-01  -1.5476289e+00
   1.1822383e+00   1.5864919e+00
   1.1782226e+00  -3.1216158e-03
   1.1845914e+00  -3.5763173e-02
   1.1943704e+00   2.3531002e+00
   3.9440573e-01   1.5936657e+00
   7.7946492e-01   7.8549096e-01
   3.8963659e-01   8.0972231e-01
   1.1769716e+00  -1.5877062e+00
   7.8757449e-01   2.3491035e+00
   1.1671148e+00  -1.5550832e+00
   3.9679180e-01  -1.5647270e+00
   3.7833847e-01   7.8910415e-01
   7.8156435e-01   7.8911024e-01
   1.1811162e+00  -1.5423541e+00
   1.1817694e+00   1.5616743e+00
   3.8565109e-01   2.3477088e+00
   3.8806253e-01   3.6610423e-03
   3.9354448e-01   2.3904739e+00
   7.7784584e-01   3.1374618e+00
   1.1813338e+00   1.5991786e+00
   4.0576812e-01  -1.5910172e+00
   3.9199869e-01   2.6777582e-02
   3.7801512e-01  -3.1235962e+00
   1.1696904e+00   1.5871237e+00
   4.0942538e-01  -2.3706980e+00
   3.8368446e-01   1.5875886e+00
   1.1661471e+00   6.3200934e-03
   7.8043475e-01  -1.5664806e+00
   7.8064442e-01   2.3648792e+00
   3.7469435e-01   1.5907741e+00
   1.1830049e+00   2.3712849e+00
   3.9473342e-01   3.1262167e+00
   1.1883639e+00   1.5782228e+00
   7.7329731e-01  -1.5615000e+00
   7.8825722e-01   2.3502215e+00
   7.8205038e-01  -1.5818188e+00
   7.8540820e-01   2.3265544e+00
   7.9126216e-01   3.1404681e+00
   3.8975280e-01   7.7247270e-01
   1.1749780e+00   7.7440291e-01
   3.8731515e-01  -7.7456640e-01
   7.8470986e-01  -2.3633249e+00
   7.9191245e-01   2.3359781e+00
   3.9982059e-01  -7.4733605e-03
   1.1745575e+00   1.5370954e+00
   7.8099481e-01   2.3648290e+00
   3.8906220e-01  -1.6000777e+00
   1.1672018e+00  -2.3891529e+00
   1.1744480e+00   7.5361667e-01
   1.1795397e+00   3.0455908e-02
   3.8573555e-01  -1.5687235e+00
   1.1686970e+00   6.8728546e-03
   7.7345322e-01  -2.3834454e+00
   7.8988773e-01  -1.5113168e-02
   3.9450190e-01   7.6914359e-01
   7.8499361e-01   3.1299330e+00
   3.8771307e-01  -3.1140446e+00
   7.8798912e-01   1.5785148e+00
   3.9678485e-01  -3.1222663e+00
   3.9011600e-01   7.8531464e-01
   7.8874235e-01   1.5615254e+00
   3.9297909e-01   2.3554610e+00
   7.8220618e-01   1.5503306e+00
   7.9076343e-01   3.1390459e+00
   1.1759002e+00   7.5358286e-01
   3.8795412e-01  -1.1505620e-02
   1.1769808e+00  -3.1278336e+00
   7.8662666e-01   1.5829641e+00
   1.1896802e+00  -1.5983623e+00
   1.1723506e+00  -3.1332650e+00
   7.6528631e-01  -7.6290135e-01
   3.7848350e-01   2.3534208e+00
   1.1827412e+00   1.5685366e+00
   1.1818137e+00  -7.5460560e-01
   1.1653112e+00  -2.3938299e+00
   3.8772586e-01  -4.2006879e-03
   7.8050795e-01   2.3768940e+00
   7.7930500e-01  -7.5895544e-01
   3.9485377e-01   2.3289209e+00
   7.7641178e-01   1.5567564e+00
   1.1717685e+00   2.4543542e-02
   7.7881495e-01   1.5824998e+00
   7.9179264e-01   2.3780384e+00
   3.8716246e-01   2.3559463e+00
   3.9589784e-01   3.1177041e+00
   4.0105604e-01  -2.5448159e-02
   7.8215465e-01   1.5690190e-03
   3.8964097e-01   7.9528879e-01
   3.8600648e-01  -1.5348856e+00
   3.9224669e-01   8.0007160e-01
   1.1780201e+00   7.7267831e-01
   1.1701030e+00   8.0297016e-01
   4.0422773e-01  -2.3302089e+00
   1.1820026e+00   7.7389845e-01
   1.1696018e+00  -2.3407004e+00
   7.9780158e-01  -1.5703226e+00
   1.1735466e+00  -1.6726390e-02
   1.1760279e+00  -1.5754033e+00
   3.6976759e-01  -7.5978588e-01
   7.8136461e-01   2.3355792e+00
   3.8943631e-01  -3.1177852e+00
   7.8717293e-01   2.3697597e+00
   1.1700166e+00   1.5943757e+00
   1.1968367e+00  -8.0018460e-01
   1.1854537e+00   1.5566928e+00
   7.8342327e-01  -1.5802983e+00
   1.1748254e+00   1.5900578e+00
   1.1956485e+00   7.8945213e-01
   4.0254917e-01   2.3313545e+00
   1.1714612e+00  -3.1349116e+00
   3.9021896e-01  -2.3624407e+00
   1.1903537e+00   1.0946959e-02
   1.1855417e+00  -2.3345279e+00
   3.9580616e-01   2.3596394e+00
   1.1691243e+00   3.1195408e+00
   3.8975264e-01   3.1163072e+00
   4.0314784e-01   2.3754491e+00
   3.9607072e-01   7.7140339e-01
   7.8263511e-01   2.3525568e+00
   7.8205094e-01  -7.9282251e-01
   7.8375015e-01   7.9090941e-01
   7.9355816e-01   1.5640248e+00
   7.7688222e-01   1.0155351e-02
   3.9570310e-01  -2.3845619e+00
   7.7606641e-01   7.7935570e-01
   3.7751226e-01  -1.5972665e+00
   7.7092525e-01  -2.3595865e+00
   1.1770661e+00   7.9085591e-01
   7.8309744e-01   7.9162422e-01
   3.9510439e-01  -8.2701933e-01
   3.8538915e-01   1.5924376e+00
   3.9848889e-01  -3.1380380e+00
   3.7776372e-01  -2.3739962e+00
   7.7371345e-01   2.7017441e-03
   1.1795050e+00  -7.9524675e-01
   1.1836635e+00   2.3120669e+00
   3.9481621e-01  -1.6081735e+00
   4.0207619e-01   1.5534799e+00
   7.8888908e-01  -2.3647192e+00
   3.9108617e-01  -7.8893218e-01
   1.1883802e+00   2.3063506e+00
   1.1766448e+00   3.1051813e+00
   1.1795264e+00   2.3703369e+00
   7.7093220e-01  -1.7694879e-02
   3.7863772e-01  -3.3510953e-02
   3.8664897e-01  -3.1150404e+00
   1.1909987e+00   5.8417797e-03
   3.8949884e-01   1.5913509e+00
   7.7755772e-01   7.6881282e-03
   7.7434704e-01   1.5628757e+00
   3.9475055e-01  -2.3721876e+00
   3.9989307e-01  -8.1609711e-01
   4.0122497e-01   2.3705766e+00
   4.0171089e-01   8.0255571e-01
   1.1815779e+00  -2.3571332e+00
   3.9468775e-01  -7.6144256e-01
   7.8344125e-01   2.3361767e+00
   1.1925801e+00   3.1174735e+00
   7.7515587e-01  -1.5468401e+00
   3.9257611e-01   3.1129747e+00
   1.1714979e+00   1.5863838e+00
   1.1703683e+00   6.3261545e-03
   1.1618900e+00   2.0504967e-02
   7.7604404e-01   2.3847605e+00
   1.1757952e+00  -7.7942991e-01
   7.9714666e-01   1.5916652e+00
   7.8019341e-01   1.4906416e-04
   3.8703262e-01  -7.6886114e-01
   1.1828935e+00   2.0437968e-02
   7.8965119e-01  -1.5807229e+00
   1.1853655e+00   1.5639244e+00
   3.9628722e-01   7.7437138e-01
   1.1730624e+00  -3.1346878e+00
   1.1797509e+00   1.1224067e-03
   1.1932711e+00  -2.3572248e+00
   3.9167743e-01  -3.1215008e+00
   1.1877558e+00  -1.5088599e-02
   4.0307530e-01  -7.9350798e-01
   7.9786039e-01   7.9422992e-01
   1.1651607e+00   2.3499208e+00
   1.1855540e+00   2.3300260e+00
   3.9595636e-01  -2.3410375e+00
   4.0477141e-01   2.3345457e+00
   3.8072751e-01   2.3681732e+00
   1.1694828e+00  -1.6191135e+00
   1.1719897e+00  -7.7406050e-01
   3.8470206e-01  -2.3387583e+00
   3.9064679e-01  -3.0973474e+00
   4.0101142e-01  -2.3668929e+00
   7.8098090e-01   1.5608847e+00
   1.1810787e+00   1.5727703e+00
   7.7567625e-01   7.7774238e-01
   3.8683645e-01   7.6612350e-01
   3.9827371e-01  -1.3043191e-02
   1.1694588e+00  -7.9763061e-01
   4.0690614e-01   2.3406762e+00
   1.1936416e+00   1.6030263e+00
   3.9188170e-01   1.1991520e-02
   7.7538375e-01  -7.7865215e-01
   1.1756449e+00  -4.4395908e-03
   7.8733185e-01  -1.5866592e+00
   3.9279412e-01   8.0160622e-01
   1.1844467e+00  -7.8482932e-01
   7.9770435e-01  -3.1355451e+00
   7.8115446e-01  -2.3522851e+00
   7.8928134e-01  -7.5787836e-01
   3.9512775e-01   1.4266501e-02
   1.1729926e+00   2.3560718e+00
   7.8740960e-01   2.3594616e+00
   7.9446039e-01  -1.0807489e-02
   7.8429734e-01  -7.8700189e-01
   3.9658284e-01  -7.8045459e-01
   7.7262441e-01   3.1406149e+00
   7.7545069e-01  -3.1307813e+00
   3.8555358e-01   7.7381164e-01
   3.9534526e-01   1.5632772e+00
   3.7374558e-01  -2.3749054e+00
   3.8433292e-01  -1.5594172e+00
   7.8280834e-01  -1.5813580e+00
   7.8269763e-01  -2.0501506e-02
   4.1085402e-01  -5.1769278e-03
   4.0688672e-01   1.5960236e+00
   7.7761101e-01  -2.3281558e+00
   1.1723435e+00   7.9603283e-01
   3.9600260e-01  -1.5571677e+00
   3.9634618e-01   3.1324455e+00
   7.8521193e-01   3.1198263e+00
   7.8321071e-01  -8.0671580e-01
   1.1804948e+00  -1.6165689e+00
   3.7999410e-01  -7.7244721e-01
   7.8864665e-01  -2.3816714e+00
   1.1723115e+00   8.0172612e-01
   7.9805515e-01  -2.3924733e+00
   7.8568908e-01  -7.6667048e-01
   4.0333631e-01   1.5811386e+00
   7.9090441e-01  -2.3622598e+00
   3.8065166e-01   1.5609506e+00
   7.9029779e-01  -2.3579077e+00
   7.7815781e-01   3.1267681e+00
   3.8886341e-01   7.4300584e-01
   4.1016253e-01   2.3771347e+00
   1.1765315e+00   3.0968924e+00
   1.1850373e+00   8.1164250e-01
   1.1659402e+00  -3.1373133e+00
   7.7624439e-01  -7.7942390e-01
   7.6963461e-01   7.9982927e-01
   3.7683853e-01  -1.5779030e+00
   1.1861759e+00   7.9872119e-01
   4.0039801e-01   1.5863613e+00
   1.1697117e+00  -1.5703738e+00
   3.9230630e-01   3.0695255e-02
   4.0334241e-01   7.9646407e-01
   3.8391098e-01   2.3684885e+00
   3.7496098e-01  -1.5504857e+00
   3.9604982e-01  -2.3407655e+00
   7.7415505e-01  -8.1046146e-01
   7.8713214e-01   7.8532621e-01
   1.1757187e+00  -1.6149933e+00
   1.1653914e+00  -1.5745498e+00
   1.1729972e+00  -7.8237831e-01
   1.1842187e+00   8.0587565e-01
   7.8585652e-01   3.1413330e+00
   7.9170162e-01  -3.1314422e+00
   7.9559118e-01   1.5565296e+00
   1.1849588e+00   7.8431725e-01
   1.1752455e+00  -3.1264871e+00
   1.1833675e+00  -1.5526107e+00
   7.8013222e-01  -2.3597200e+00
   1.1854812e+00  -8.0963097e-01
   7.8145397e-01  -1.5559772e+00
   7.6499986e-01  -7.9624470e-01
   7.8327464e-01   2.3530843e+00
   3.9127899e-01  -2.3635291e+00
   1.1637965e+00   7.9860810e-01
   1.1680242e+00  -2.3465373e+00
   7.8547495e-01  -3.1408522e+00
   3.8337818e-01   1.5879458e+00
   3.8277139e-01   8.0785949e-01
   7.9028410e-01   2.5216127e-03
   3.9695038e-01   1.9028703e-02
   1.1718315e+00   1.5662471e+00
   3.7725612e-01  -2.3656017e+00
   1.1760345e+00   7.8704472e-01
   3.9251451e-01  -3.1275676e+00
   4.0153695e-01  -7.9803286e-01
   3.9312042e-01   7.9052349e-01
   1.1822429e+00  -1.6779043e-02
   1.1725066e+00   2.3160823e+00
   3.8997303e-01  -2.3340442e+00
   7.8884766e-01   1.5603552e+00
   7.8463887e-01  -7.8681346e-01
   3.7654542e-01   2.3312920e+00
   7.9179784e-01  -1.5747201e+00
   1.1736501e+00  -3.1268035e+00
   7.7903329e-01   7.9863342e-01
   1.1651710e+00   2.3775493e+00
   7.9142931e-01  -1.7519246e-03
   7.8831759e-01   2.3511311e+00
   7.7940560e-01  -7.9172108e-01
   1.1773543e+00   7.6733112e-01
   1.1748034e+00   9.8461810e-03
   3.8861573e-01   2.3658601e+00
   3.7839437e-01  -3.1410576e+00
   7.8426159e-01  -7.8731054e-01
   7.8416034e-01   3.1201254e+00
   1.1786117e+00  -2.3571490e+00
   1.1848919e+00  -1.5965450e+00
   1.1752000e+00   1.1788016e-02
   3.9426659e-01  -1.5747475e+00
   3.8568119e-01  -3.1053292e+00
   7.8933234e-01   2.3438221e+00
   1.1730035e+00   2.3876520e+00
   3.9015872e-01   2.3376158e+00
   7.9451322e-01  -1.5601049e+00
   4.0156735e-01   1.5691269e+00
   7.8834390e-01  -1.5674267e+00
   4.0175709e-01   3.1317572e-02
   7.9067139e-01  -2.3594015e+00
   1.1794445e+00  -1.8547241e-02
   3.8898840e-01   2.3388002e+00
   7.8700922e-01  -2.3704418e+00
   1.1697276e+00   2.3726078e+00
   3.8592982e-01  -3.1252350e+00
   7.9218476e-01  -8.0948434e-01
   3.8883798e-01  -3.1756536e-02
   7.9835777e-01  -7.2866380e-03
   1.1794691e+00   1.6227364e+00
   1.1767425e+00   1.6107876e+00
   3.8394349e-01  -7.5594585e-01
   7.7156185e-01   7.7790320e-01
   1.1829006e+00  -1.5789820e+00
   3.9366690e-01   2.3558949e+00
   3.9369007e-01   2.3288491e+00
   7.9349470e-01  -1.5626630e+00
   1.1930393e+00   1.8335039e-02
   8.0314493e-01   1.5797888e+00
   3.9620648e-01   1.3801852e-03
   1.1884352e+00  -1.5660559e+00
   3.8697793e-01   2.3802324e+00
   1.1803109e+00  -6.8191114e-03
   7.9525664e-01  -3.1391100e+00
   7.8453818e-01   3.1404201e+00
   3.9916690e-01  -1.5659466e+00
   7.8985492e-01   2.3407789e+00
   1.1769496e+00  -1.5741784e+00
   3.9690021e-01  -3.1126520e+00
   3.9331433e-01  -1.6024421e+00
   1.1794618e+00  -3.9840285e-02
   3.8908576e-01  -2.3470682e+00
   1.1822737e+00  -1.6068023e+00
   7.8896218e-01   2.3460647e+00
   7.8610462e-01  -3.1370952e+00
   1.1647879e+00   5.8081332e-02
   4.0852146e-01   1.5811587e+00
   3.8559465e-01   8.0507762e-01
   7.9518778e-01  -3.1382216e+00
   3.9565586e-01  -1.3181660e-02
   1.1612912e+00  -2.6853053e-02
   7.8421734e-01   3.1262953e+00
   4.0083608e-01  -1.6099791e+00
   7.9557618e-01   7.8554120e-01
   3.8920403e-01  -1.5282446e-02
   7.7698489e-01  -2.3515273e+00
   3.9032805e-01  -7.8271308e-03
   1.1642415e+00  -2.3441038e+00
   7.8047318e-01   7.9455463e-01
   3.9474714e-01   8.0462764e-01
   3.8430799e-01   2.3769190e+00
   7.7787179e-01  -7.8299278e-01
   1.1746626e+00   1.1485620e-02
   3.8587563e-01   8.0950519e-01
   3.8510481e-01   2.3954901e+00
   7.9515070e-01  -5.0284375e-03
   7.8442781e-01   2.3707711e+00
   7.7835172e-01  -7.6378263e-03
   3.9957421e-01   4.0442674e-02
   1.1559326e+00  -2.3458028e+00
   7.8462328e-01  -7.9182267e-01
   3.8396594e-01   8.0223604e-01
   7.8943637e-01   3.1172809e+00
   7.9236385e-01  -7.7640136e-01
   1.1891515e+00   3.1013314e+00
   1.1863666e+00   1.5597316e+00
   3.8832660e-01   2.3480146e+00
   1.1832763e+00  -8.7432922e-03
   1.1879054e+00  -1.5375537e+00
   7.8659240e-01  -7.8840229e-01
   7.8189889e-01   7.8682937e-01
   1.1824050e+00   2.4168948e+00
   1.1789928e+00   7.9305264e-01
   1.1684910e+00   3.1303421e+00
   1.1650799e+00   3.0999122e+00
   3.9134229e-01   2.3236465e-02
   7.8277549e-01  -1.5393677e+00
   1.1814333e+00  -2.3088824e+00
   1.1796720e+00  -2.3275987e+00
   1.1778370e+00  -2.3740656e+00
   3.9952156e-01   2.3740199e+00
   3.8888410e-01   2.3608090e+00
   1.1818097e+00   1.5780572e+00
   3.8969623e-01   1.5633391e+00
   3.9012727e-01   3.2374408e-02
   3.9617532e-01   7.9452411e-01
   1.1765406e+00   8.1344687e-01
   7.9050636e-01   2.3612723e+00
   7.8127515e-01   2.3434950e+00
   3.9431817e-01   1.5724488e+00
   1.1763011e+00   2.3639636e+00
   7.8033567e-01   2.3290272e+00
   1.1674698e+00  -1.5904585e+00
   3.8968966e-01  -1.5867849e+00
   7.8772820e-01   6.3664159e-03
   7.8231665e-01  -1.5532988e+00
   1.1768949e+00  -8.0107469e-01
   1.1811713e+00   1.5671885e+00
   7.9306937e-01  -1.5764110e+00
   7.8445478e-01  -3.1307211e+00
   1.1905852e+00  -7.4583778e-01
   3.9445302e-01  -8.1792094e-01
   7.9453507e-01   1.5820337e+00
   7.7899824e-01  -2.3525957e+00
   3.9675065e-01   7.7307714e-01
   7.7658533e-01  -1.5395887e+00
   1.1812100e+00  -1.5686663e+00
   7.9006240e-01   2.3224627e+00
   7.7482271e-01   3.1369772e+00
   3.9444913e-01  -1.5951513e+00
   3.9521233e-01   1.5736137e+00
   3.8975462e-01   2.3746332e+00
   7.8485414e-01   7.7472383e-01
   8.0253744e-01  -7.6817940e-01
   7.6762797e-01   1.5588501e+00
   1.1630214e+00  -7.4316701e-01
   1.1832052e+00  -2.3440688e+00
   7.8705567e-01   3.1339180e+00
   7.9283542e-01   2.3797080e+00
   7.8344292e-01   3.1408091e+00
   7.9064824e-01   1.5830204e+00
   3.7102223e-01  -7.8113225e-01
   7.7696221e-01  -1.6003996e+00
   7.8013765e-01  -2.3377493e+00
   3.8936280e-01  -7.3760882e-01
   4.0175758e-01  -1.2685727e-02
   4.0654273e-01   7.8547727e-01
   7.8192394e-01  -1.3225042e-02
   3.9833992e-01   7.9951096e-01
   1.1858555e+00  -2.3718396e+00
   1.1654791e+00  -1.8440600e-02
   1.1666211e+00  -8.2367184e-01
   1.1724496e+00   7.9075204e-01
   7.9097710e-01  -7.9351496e-01
   1.1884738e+00  -2.3310957e-03
   1.1788683e+00   1.7079239e-02
   1.1731184e+00  -2.3595029e+00
   7.8100207e-01   7.8508588e-01
   3.8612710e-01  -2.3270479e+00
   3.9172681e-01  -1.5591820e+00
   7.9673120e-01  -2.3567628e+00
   1.1878944e+00   2.3452094e+00
   1.1774248e+00  -2.3725395e+00
   7.8193468e-01   7.9213337e-01
   1.1662844e+00   2.2930398e+00
   7.8000132e-01   1.5671736e+00
   1.1600276e+00  -3.1278948e+00
   1.1742507e+00  -2.3295626e+00
   1.1695443e+00   7.9398552e-01
   7.8212949e-01  -7.9289387e-01
   1.1811953e+00  -3.7368988e-02
   1.1742936e+00  -1.5901352e+00
   1.1778652e+00  -3.1314972e+00
   7.8158298e-01  -1.9538699e-02
   1.1744917e+00  -7.8130123e-01
   1.1749285e+00  -2.3221758e+00
   7.7697008e-01  -7.9068117e-01
   7.8930450e-01   1.5153383e-02
   4.0458913e-01   1.5704430e+00
   3.8791513e-01   7.7116725e-01
   7.9644593e-01  -5.7315945e-04
   7.6132530e-01   3.1226076e+00
   1.1621567e+00   1.5581603e+00
   3.9780274e-01  -2.3868338e+00
   3.8358312e-01   1.3551611e-02
   1.1832495e+00   1.6305330e+00
   7.8990385e-01   2.3800048e+00
   1.1673554e+00  -2.3484880e+00
   7.8688236e-01  -7.9488137e-01
   1.1819974e+00   3.1060156e+00
   3.9487593e-01   1.5268070e+00
   7.8384557e-01  -1.5960459e+00
   1.1831708e+00   3.1264412e+00
   1.1872920e+00  -2.1209168e-02
   3.8427381e-01  -1.5945285e+00
   1.1746645e+00   3.1398985e+00
   1.1720605e+00  -3.1198644e+00
   1.1822408e+00  -1.5730798e+00
   7.8728624e-01  -7.9533525e-01
   7.8270646e-01  -2.3970557e-02
   3.8957548e-01  -2.3516497e+00
   4.0562727e-01  -7.8329559e-01
   1.1742565e+00   5.2741119e-02
   7.8229642e-01  -2.3455866e+00
   3.8277179e-01  -3.1210671e+00
   3.9259606e-01   8.0576280e-01
   7.9415809e-01  -2.4010535e-02
   7.8821843e-01   1.6020858e+00
   1.1723866e+00   2.3417762e+00
   7.8648449e-01  -1.5915224e+00
   3.8518959e-01   2.3719817e+00
   1.1858338e+00  -2.3651421e+00
   3.9976174e-01  -1.5664834e+00
   1.1577863e+00  -2.3210929e+00
   4.0258405e-01  -3.6437235e-02
   1.1618943e+00   2.2971952e+00
   3.9351391e-01  -1.5824236e+00
   7.8372025e-01  -7.9612229e-01
   1.1879716e+00  -7.8798071e-01
   1.1735882e+00  -2.2974437e+00
   8.1276351e-01   7.6767254e-01
   3.9105665e-01   1.0978907e-02
   4.0022924e-01  -2.3487333e+00
   7.8156224e-01   1.5600408e+00
   4.0242533e-01   1.5472610e+00
   1.1820822e+00   2.3686864e+00
   1.1707336e+00  -1.5826846e+00
   7.8044600e-01  -2.3396249e+00
   3.9614483e-01   3.1160580e+00
   7.8133235e-01  -1.5634348e+00
   3.9989678e-01   4.7577679e-03
   3.8364939e-01   1.5690005e+00
   3.9343094e-01  -7.7153635e-01
   3.9141044e-01  -7.6967268e-01
   3.9770090e-01   7.5125706e-01
   1.1860276e+00  -8.0033355e-01
   7.7364005e-01  -3.1126346e+00
   4.0427466e-01   7.9331013e-01
   1.1725206e+00  -3.1397929e+00
   7.8083564e-01  -2.3653639e+00
   1.1845820e+00   2.3635574e+00
   7.7985615e-01  -9.4385655e-03
   7.8068742e-01  -3.1221679e+00
   7.8498956e-01  -2.3504339e+00
   7.8365077e-01  -1.5687209e+00
   4.0668951e-01  -2.3525329e+00
   3.9616673e-01  -7.9704191e-01
   7.8695645e-01   7.9445242e-01
   1.1828458e+00  -8.1887463e-01
   1.1934021e+00  -7.8066359e-01
   7.8760730e-01   1.5591498e+00
   7.8720638e-01   1.2734408e-02
   3.7516274e-01   2.3268221e+00
   7.8159433e-01  -2.3710461e+00
   3.9474116e-01  -7.6996783e-01
   7.7502560e-01  -2.3858685e+00
   1.1731778e+00   5.5078730e-02
   7.7977462e-01   1.5721316e+00
   3.9599769e-01  -3.1326454e+00
   1.1829696e+00  -3.1081482e+00
   4.0245732e-01   1.5992156e+00
   3.9261484e-01  -4.4497409e-03
   3.8064332e-01   1.5715004e+00
   7.8689889e-01  -1.5638684e+00
   3.8426474e-01   2.3238715e+00
   1.1610571e+00  -2.3666718e+00
   3.9682129e-01   1.5806496e+00
   1.1809053e+00   7.9165166e-01
   7.8450685e-01   2.3415351e+00
   1.1718612e+00   2.3593220e+00
   3.8677463e-01   7.9558506e-01
   3.9682481e-01   2.3554510e+00
   4.0305414e-01   2.3798238e+00
   7.9349510e-01   3.1118517e+00
   1.1771399e+00  -8.0577749e-01
   1.1778332e+00  -7.9960183e-01
   1.1816227e+00  -2.3599545e+00
   7.7625717e-01   2.3546771e+00
   7.8852152e-01   1.5653134e+00
   7.8366295e-01  -1.8408502e-02
   1.1789517e+00   2.3418587e+00
   1.1812066e+00  -2.3522979e+00
   1.1798794e+00   1.5580667e+00
   3.8500272e-01   1.1838569e-02
   3.8328635e-01  -3.1145138e+00
   7.9238300e-01   4.4350110e-02
   7.9149873e-01   2.6198563e-02
   3.8949976e-01  -1.8781566e-02
   3.9515372e-01  -1.5678453e+00
   3.9870238e-01   2.3470750e+00
   3.9035683e-01  -1.5675194e+00
   7.8790427e-01  -1.5590346e+00
   1.1823349e+00  -3.1183693e+00
   1.1835777e+00  -7.8712081e-01
   3.9461858e-01   8.9252873e-03
   7.8261787e-01   1.2203419e-02
   7.9036009e-01   2.3498929e+00
   3.9422878e-01  -2.2472027e-02
   7.8433965e-01  -7.8525844e-01
   7.7565802e-01  -7.8820667e-01
   1.1795692e+00  -3.1039410e+00
   1.1611974e+00   2.3571750e+00
   7.8268754e-01   1.5719918e+00
   3.9904856e-01  -7.6259936e-01
   1.1806590e+00  -8.1990354e-01
   1.1711257e+00  -3.1368332e+00
   4.0123738e-01   2.3467650e+00
   1.1713729e+00  -1.5777400e+00
   1.1805223e+00  -1.4847234e-02
   7.9410009e-01  -1.5588770e+00
   1.1841773e+00  -7.7049944e-01
   1.1939282e+00  -1.9817665e-02
   1.1830055e+00   8.0092112e-01
   7.9542527e-01   1.5938385e+00
   3.9481079e-01  -1.6248230e+00
   1.1882011e+00  -2.3439826e+00
   7.7572838e-01  -2.3396761e+00
   1.1683937e+00   8.0380722e-01
   4.0287806e-01   7.9013489e-01
   3.8357894e-01  -1.1583766e-02
   1.1810498e+00  -3.1012620e+00
   3.9508520e-01  -3.1196444e+00
   1.2007493e+00  -8.0533922e-01
   1.1803200e+00   1.5877355e+00
   7.7739941e-01   7.8750232e-01
   3.9181855e-01  -1.5621506e+00
   1.1770928e+00  -1.5532490e+00
   3.9780895e-01  -7.5872090e-01
   1.1858889e+00   7.9939152e-01
   7.8059126e-01  -1.5715336e+00
   1.1714505e+00   7.9566675e-01
   7.8106072e-01  -7.8880559e-01
   1.1707384e+00   2.3698022e+00
   1.1701498e+00   7.9810193e-01
   3.8739823e-01  -3.1077843e+00
   3.9791536e-01  -3.1391161e+00
   7.8770701e-01  -1.5666035e+00
   7.9091790e-01  -1.5579728e+00
   7.9617409e-01  -1.5611479e+00
   3.8773204e-01  -1.5559834e+00
   8.0049333e-01   7.6221463e-01
   1.1794431e+00   8.1496500e-01
   3.8266246e-01   2.3495900e+00
   3.9142500e-01  -1.5605161e+00
   3.8802066e-01   2.3211708e+00
   7.8416824e-01   1.5920567e+00
   1.1812776e+00   7.5254046e-01
   1.1599535e+00  -1.3611258e-02
   4.0101300e-01   7.7177164e-01
   1.1905681e+00  -7.7815123e-01
   1.1668819e+00  -1.5314903e+00
   7.9483655e-01   3.1356211e+00
   3.8893247e-01   1.5638366e+00
   1.1793710e+00  -8.3459173e-01
   7.7817749e-01  -2.3905257e+00
   7.9170704e-01   1.5755711e+00
   7.8921333e-01  -3.1237033e+00
   7.7997813e-01  -2.3484166e+00
   7.9273934e-01   1.5965971e+00
   7.9358452e-01  -7.8099492e-01
   7.9008780e-01   7.7026820e-01
   3.9408734e-01   2.4082319e-02
   1.1750858e+00  -1.5554089e+00
   1.1660660e+00   3.1390696e+00
   7.8331717e-01   3.1210472e+00
   3.9273201e-01  -1.5521678e+00
   3.8557996e-01  -2.3741685e+00
   3.8728031e-01   1.5270716e+00
   4.0618074e-01   1.5709562e+00
   1.1732404e+00  -1.5744458e+00
   1.1675312e+00  -3.1131412e+00
   3.9142715e-01  -1.5955858e+00
   7.9157457e-01   4.9077051e-04
   1.1734048e+00  -2.3462692e+00
   3.9004144e-01  -7.7586513e-01
   1.1853434e+00  -2.3626365e+00
   1.1825972e+00   1.5797320e+00
   3.8715306e-01   2.2939051e+00
   8.0163094e-01  -7.9162946e-01
   7.8896751e-01  -3.0990909e+00
   1.1558621e+00  -8.0129809e-01
   3.9002124e-01  -3.0741276e+00
   1.1772899e+00  -2.3377675e+00
   7.8702374e-01   1.5904471e+00
   1.1877198e+00   2.3597377e+00
   7.8992603e-01   8.1639037e-01
   1.1762515e+00   8.2250202e-01
   7.8331815e-01  -6.9463907e-03
   1.1940848e+00  -2.3403725e+00
   1.1812888e+00  -8.1747710e-01
   3.8135001e-01   1.5691852e+00
   4.0618956e-01   2.3321573e+00
   1.1702316e+00  -3.1227949e+00
   3.8954631e-01  -2.3993491e-02
   7.8359082e-01  -2.3640836e+00
   7.9135757e-01  -1.5792615e+00
   4.0548969e-01  -7.9909700e-01
   3.8596597e-01   1.5527830e+00
   1.1659564e+00  -7.9275329e-01
   7.9441564e-01   1.5498511e+00
   7.8427871e-01   9.7754565e-03
   7.9384020e-01  -1.5871220e+00
   3.8353916e-01  -3.1256241e+00
   1.1903112e+00   3.1209146e+00
   3.7844682e-01   7.9133416e-01
   7.7369681e-01  -7.7227738e-01
   1.1827650e+00   2.3692209e+00
   3.8318077e-01  -1.5811170e+00
   3.9380732e-01   1.2965297e-02
   1.1711552e+00  -7.6815428e-01
   7.8712357e-01   2.3661310e+00
   1.1760496e+00   3.1145290e+00
   1.1750908e+00  -2.3558697e+00
   1.1702712e+00  -2.3697409e+00
   3.8649088e-01  -7.8983697e-01
   7.9074890e-01  -1.5430097e+00
   4.0389065e-01   5.2426300e-02
   7.8306792e-01   7.7807748e-01
   3.8341880e-01  -2.3474797e+00
   1.1735964e+00   1.5952908e+00
   1.1771295e+00  -2.3776695e+00
   1.1795488e+00   3.6570512e-02
   7.9687690e-01  -1.0547828e-03
   3.8161710e-01   2.3670321e+00
   7.9038869e-01   7.7611639e-01
   1.1970043e+00  -3.1177687e+00
   1.1852855e+00  -2.3564262e+00
   1.1696428e+00   2.3688426e+00
   1.1751442e+00   1.5524613e+00
   3.8958033e-01  -7.3044160e-01
   1.1722957e+00   1.5773790e+00
   7.7837154e-01  -8.0463568e-01
   1.1730887e+00   7.7847802e-01
   8.0040362e-01   7.9090483e-01
   1.1833372e+00  -4.0423602e-02
   1.1770654e+00  -1.5799983e+00
   3.7838063e-01   3.1247042e+00
   7.8997565e-01   3.1372603e+00
   1.1813349e+00   1.5439006e+00
   8.0494827e-01  -2.3592005e+00
   3.8881800e-01   3.1065666e+00
   1.1692833e+00  -2.3853556e-02
   1.1706947e+00  -3.9997454e-02
   3.9705981e-01  -2.3796193e+00
   7.8259194e-01  -1.3307275e-02
   7.7500927e-01  -3.5538214e-03
   7.7316702e-01  -1.5972894e+00
   3.9358533e-01  -3.1278318e+00
   7.7849104e-01  -2.3659800e+00
   7.7849995e-01  -2.3669313e+00
   7.7987854e-01   2.3267796e+00
   4.0765040e-01   2.3515604e+00
   1.1835362e+00   2.3707456e+00
   4.0045961e-01  -1.6055692e+00
   7.8428405e-01   1.5784075e+00
   7.9485800e-01  -1.5802924e+00
   7.8402658e-01  -1.5648618e+00
   1.1678163e+00   3.1352647e+00
   7.7978256e-01  -2.7465136e-03
   1.1898386e+00   1.6066722e+00
   8.0913514e-01  -8.3753281e-01
   3.8891534e-01  -2.3832888e+00
   1.1684050e+00  -7.6959964e-01
   7.8177998e-01  -2.3515189e+00
   1.1885387e+00   1.5553557e+00
   1.1736399e+00   1.5798380e+00
   7.7170282e-01  -1.5569103e+00
   7.8732460e-01  -1.5759663e+00
   1.1890293e+00  -2.3255900e+00
   1.1838688e+00  -1.5931773e-02
   7.7463077e-01   1.5658556e+00
   3.8160112e-01  -3.2783983e-02
   7.8672249e-01  -1.5717731e+00
   7.8668428e-01   2.3482652e+00
   7.7358526e-01   7.7619308e-01
   7.7164978e-01  -1.5868446e+00
   1.1826913e+00  -7.5908761e-01
   3.9459218e-01  -7.9032704e-01
   1.1775290e+00   2.2898705e-02
   7.8596891e-01   2.0859179e-02
   8.0398540e-01   3.1234721e+00
   1.1799503e+00   8.0105220e-01
   1.1826943e+00  -2.3615673e+00
   7.7631875e-01  -8.0320685e-01
   7.6871390e-01   2.3712977e+00
   7.8694398e-01  -2.0901175e-02
   1.1815051e+00   1.5769576e+00
   1.1811558e+00   1.5815226e+00
   3.8896502e-01  -7.5668788e-01
   7.9501489e-01   1.5833603e+00
   3.8909754e-01   2.3705924e+00
   3.8741087e-01   2.3785648e+00
   7.8658846e-01  -2.3582893e+00
   4.0000575e-01   1.5712723e+00
   7.7711507e-01  -3.1212063e+00
   7.8153436e-01   2.3577792e+00
   1.1831351e+00  -3.1181623e+00
   1.1771000e+00   2.3640238e+00
   1.1860085e+00  -1.6930571e-02
   3.9343282e-01  -1.5642537e+00
   1.1744910e+00  -1.5743484e+00
   3.8800327e-01  -3.1200550e+00
   7.8466977e-01   7.6543652e-01
   3.8671565e-01   7.7515782e-01
   7.9504618e-01  -1.5843650e+00
   1.1799583e+00   2.3350591e+00
   3.8983247e-01  -2.3444734e+00
   3.8347598e-01  -3.1218027e+00
   7.8307714e-01   2.2695551e-02
   7.8054733e-01  -1.5620057e+00
   1.1674777e+00  -7.6619800e-01
   1.1815187e+00  -2.2340617e-02
   1.1837100e+00   3.1144383e+00
   1.1692442e+00   2.3609893e+00
   3.9562821e-01   7.6764905e-01
   3.8932018e-01  -2.3662077e+00
   7.9678518e-01  -3.1248564e+00
   1.1933628e+00   7.7850377e-01
   3.9525823e-01  -2.3358934e+00
   1.1796531e+00  -1.5723786e+00
   8.0886899e-01  -2.3531165e+00
   4.0120241e-01   2.3347418e+00
   7.7641936e-01   2.3639144e+00
   1.1708728e+00  -2.3403387e+00
   3.9297776e-01  -2.3506262e+00
   3.9191595e-01  -7.9196935e-01
   7.8858609e-01   2.3450514e+00
   7.8029888e-01   8.2264602e-01
   1.1872251e+00   7.4261661e-01
   4.0831924e-01   7.6494074e-01
   7.8953144e-01  -2.3332148e+00
   1.1817610e+00   7.8728269e-01
   7.8102358e-01   2.3359141e+00
   1.1794488e+00   1.5885935e+00
   3.8175238e-01  -1.6181725e+00
   3.8562651e-01  -7.9903797e-01
   1.1865364e+00  -8.0401907e-01
   7.8791571e-01  -1.5923196e+00
   7.7572844e-01   2.3607235e+00
   7.9299676e-01   2.3475170e+00
   3.8856225e-01  -2.4040384e+00
   7.8400269e-01  -3.1300801e+00
   1.1714537e+00  -2.3256783e+00
   4.0635976e-01  -7.7975862e-01
   1.1885230e+00   2.3756875e+00
   7.8571058e-01   2.3481003e+00
   7.8551755e-01   3.1407353e+00
   3.8358483e-01  -2.3358816e+00
   3.9190225e-01  -7.7672607e-01
   7.8966789e-01   2.3496269e+00
   3.8497169e-01  -1.5582952e+00
   7.8502841e-01   9.6756282e-03
   3.9196834e-01   1.5848683e+00
   7.9823790e-01  -3.1104492e+00
   7.9723599e-01   3.6305951e-03
   7.8479114e-01  -1.2510172e-02
   1.1750778e+00   1.5776994e+00
   1.1735535e+00  -1.5957553e+00
   1.1717397e+00  -7.5471721e-01
   3.9599235e-01   1.5651585e+00
   3.9330233e-01  -1.5765524e+00
   1.1815477e+00   3.1303367e+00
   7.7912790e-01   7.6629031e-01
   7.8132746e-01   1.5939302e+00
   1.1771742e+00   1.7369569e-02
   7.7695065e-01  -1.2686732e-03
   1.1780854e+00   3.1310610e+00
   1.1737036e+00   7.8055470e-01
   7.8237802e-01  -8.0035077e-01
   8.0859397e-01   7.9858983e-01
   4.0057270e-01  -1.5641539e+00
   3.9135632e-01   7.8877871e-01
   1.1890290e+00   3.1239502e+00
   1.1827030e+00  -2.3507611e+00
   7.8582009e-01   3.2335575e-03
   7.9831924e-01   1.1510307e-02
   3.8577532e-01   8.0059534e-01
   1.1752893e+00  -1.5792920e+00
   7.7247838e-01  -7.9118656e-01
   7.7928166e-01  -1.5547328e+00
   7.9136088e-01   1.5461877e+00
   1.1672886e+00  -3.1227893e+00
   3.9054045e-01  -2.3333064e+00
   3.9694196e-01  -1.5512160e+00
   7.7602387e-01  -2.3544158e+00
   1.1679333e+00  -1.5309028e+00
   1.1780534e+00   1.5690361e+00
   7.9626589e-01   3.1376618e+00
   1.1637740e+00   1.5833906e+00
   3.9268835e-01   1.5057080e+00
   3.8752912e-01   1.0586578e-02
   1.1738750e+00  -2.3871907e+00
   3.9960602e-01  -1.5688943e+00
   3.8857277e-01   3.3371296e-02
   1.1699067e+00   1.6001765e+00
   7.7782836e-01   1.5279720e+00
   1.1794071e+00   7.6669104e-01
   7.8978610e-01  -2.3431984e+00
   3.9571387e-01  -8.0376713e-01
   1.1752239e+00   1.5904318e+00
   4.0501007e-01   7.6738658e-01
   7.9228325e-01  -1.5656526e+00
   1.1746299e+00   7.1399367e-01
   3.9372066e-01  -1.5301347e+00
   1.1749881e+00  -2.3877811e+00
   3.8331729e-01  -2.3345889e+00
   3.9888186e-01   8.0375437e-01
   7.7416296e-01   1.5499457e+00
   1.1709298e+00   3.5086057e-02
   7.8741287e-01  -1.5778037e+00
   7.7921225e-01  -1.5757899e+00
   4.0491673e-01   1.5782620e+00
   7.9447866e-01   7.8694305e-01
   7.9797706e-01   3.1363859e+00
   1.1667699e+00   3.3473037e-03
   7.8866599e-01   1.0962683e-02
   3.8000686e-01   3.1268572e+00
   3.9956206e-01  -3.1310479e+00
   7.7594425e-01   3.1388435e+00
   3.9195958e-01   1.5617157e+00
   7.9357701e-01   2.3451606e+00
   3.9949681e-01  -1.6066060e+00
   1.1870030e+00  -1.5911859e+00
   3.9609631e-01  -2.2931946e+00
   7.9548791e-01  -3.1327089e+00
   8.0324212e-01   2.4006967e-02
   1.1872734e+00   1.5458694e+00
   8.0425371e-01  -1.0044900e-02
   7.8855568e-01  -3.1371316e+00
   1.1762882e+00  -1.4338088e-02
   1.1876554e+00   2.3808549e+00
   3.9168230e-01  -7.5996641e-01
   8.0188744e-01  -2.3377026e+00
   3.8925436e-01   2.3557498e+00
   1.1766554e+00  -2.6684209e-02
   3.8383115e-01  -4.5301398e-03
   1.1842803e+00  -1.5672458e+00
   3.7621299e-01   9.5501562e-03
   1.1610234e+00  -8.1224664e-01
   7.9211295e-01  -1.5909078e+00
   3.8554356e-01  -2.3511380e+00
   1.1689026e+00   1.5925930e+00
   1.1697088e+00   1.6016846e+00
   3.9150688e-01   1.5651521e+00
   3.8210453e-01   8.2836800e-01
   1.1684281e+00   2.3636082e+00
   3.8725139e-01   1.6050295e+00
   7.9261012e-01  -7.4049638e-01
   7.8773412e-01  -2.3730250e+00
   3.8402853e-01   7.8955100e-01
   3.9769986e-01  -2.3326583e+00
   7.6871405e-01   7.9136932e-01
   3.9727802e-01   2.4040784e+00
   1.1683596e+00   1.5810390e+00
   3.8915801e-01   1.5354745e+00
   1.1682552e+00   1.5939434e+00
   1.1868358e+00   1.5840333e+00
   3.8417170e-01  -2.3382742e+00
   7.8171482e-01   2.3351335e+00
   8.0128717e-01   2.3441692e+00
   7.9085543e-01   7.7473399e-01
   7.7634143e-01  -3.1367227e-02
   7.8363594e-01   7.8735849e-01
   1.1899581e+00  -1.5463840e+00
   7.9298150e-01   2.3619125e+00
   3.8899944e-01   1.5628864e+00
   7.8310199e-01   8.1051196e-01
   1.1778954e+00  -8.0946281e-01
   7.7740730e-01   3.1355283e+00
   1.1800847e+00   2.3131182e+00
   3.8949822e-01   3.1075590e+00
   7.8522003e-01  -2.4738080e-02
   1.1829839e+00   2.3729283e+00
   1.1652373e+00  -3.1376138e+00
   7.9113928e-01  -3.1413968e+00
   1.1814881e+00  -1.3320538e-02
   3.8974979e-01   1.5569522e+00
   7.7743111e-01  -3.1331283e+00
   3.9002956e-01  -2.3649043e-02
   7.8116249e-01  -1.5779515e+00
   7.7464615e-01   1.5516380e+00
   1.1861939e+00   7.5050657e-01
   7.8855978e-01  -8.0809252e-01
   1.1810342e+00   3.1370410e+00
   1.1922882e+00  -7.8562378e-01
   3.9708370e-01  -8.7108786e-03
   1.1858413e+00  -2.3425037e+00
   1.1809464e+00   2.3427180e+00
   3.9049142e-01   2.3357948e+00
   1.1714813e+00  -2.3823470e+00
   1.1853577e+00   8.0829373e-01
   1.1806423e+00  -1.5763614e+00
   7.8304655e-01  -7.7115652e-01
   1.1599400e+00  -8.2056055e-01
   7.9124474e-01  -7.8774476e-01
   7.8776973e-01  -8.0957711e-01
   3.9246668e-01  -3.1327394e+00
   1.1759011e+00   1.5652951e+00
   1.1703974e+00  -3.1405167e+00
   3.9668111e-01   1.5470970e+00
   7.8822965e-01  -2.3893279e+00
   1.1828038e+00  -1.5332418e+00
   7.8994250e-01   7.6867783e-01
   3.9257852e-01   3.0802285e+00
   7.9784773e-01   7.8332034e-01
   3.9502162e-01  -2.3822437e+00
   4.0350909e-01   2.3622272e+00
   7.8516621e-01  -1.5644999e+00
   1.1768112e+00   1.6098757e+00
   1.1804975e+00  -3.1369634e+00
   3.9523083e-01   2.3214727e+00
   7.8543409e-01   5.0276380e-03
   1.1698523e+00  -1.5811398e+00
   7.8285474e-01   2.3688223e+00
   3.9570364e-01  -2.3559114e+00
   1.1741969e+00   3.1123013e+00
   7.7906346e-01  -7.8106622e-01
   7.9183800e-01   1.6826813e-03
   7.7626308e-01  -7.8285385e-01
   1.1851284e+00   2.3416129e+00
   7.8956101e-01   2.5041028e-02
   3.8689956e-01   7.7334514e-03
   3.9172362e-01   7.9414493e-01
   1.1694780e+00   8.1273297e-01
   3.9848806e-01   2.3625404e-03
   3.9790349e-01   2.3766453e+00
   1.1901680e+00   7.3539764e-01
   1.1910799e+00  -2.3470805e+00
   7.7623333e-01   7.6107215e-01
   1.1813131e+00  -7.9186134e-01
   7.8900021e-01   2.3636958e+00
   7.9103692e-01  -2.3501709e+00
   7.9103310e-01  -2.3732273e+00
   3.8345980e-01   2.3922498e+00
   1.1853535e+00   2.3743058e+00
   1.1711627e+00  -1.5783505e+00
   1.1769972e+00   1.5480730e+00
   7.8330752e-01  -2.3463259e+00
   3.9808772e-01  -1.5597445e+00
   3.9788532e-01   1.5292714e+00
   3.9404711e-01  -7.9574451e-01
   3.9050289e-01  -7.7535062e-01
   1.1760273e+00   2.3748657e+00
   7.8109670e-01  -7.9411126e-01
   7.7809062e-01  -2.3668632e+00
   1.1790339e+00  -1.5543130e+00
   3.8521959e-01  -3.1333376e+00
   7.8344632e-01  -7.9705739e-01
   1.1710180e+00   2.3490750e+00
   1.1798001e+00  -1.5160122e+00
   1.1934852e+00   7.8766987e-01
   7.7349946e-01  -2.3719326e+00
   1.1807984e+00  -8.1371812e-01
   7.7510242e-01   2.3572624e+00
   1.1782544e+00  -1.5908439e+00
   7.8045770e-01   1.4785853e-02
   3.9269443e-01  -1.5629928e+00
   3.8195180e-01   2.3658851e+00
   3.9477855e-01   1.5427919e+00
   1.1775205e+00  -8.0111753e-01
   7.9042839e-01  -3.1313068e+00
   7.7898794e-01  -8.4695915e-03
   3.9189593e-01  -2.3811034e+00
   1.1757571e+00  -4.0583194e-03
   7.8030913e-01   2.3492521e+00
   1.1875462e+00  -7.4622894e-01
   1.1820508e+00   8.1403202e-01
   7.9554317e-01   2.3564767e+00
   7.7409650e-01  -1.5896423e+00
   3.8936509e-01  -1.5910184e+00
   7.8807946e-01  -6.5766225e-03
   7.7975652e-01  -3.1383176e+00
   3.9645739e-01  -2.5722308e-02
   7.8081755e-01   3.1329535e+00
   3.9247266e-01   1.5834212e+00
   4.0488796e-01  -3.1384048e+00
   7.8206881e-01  -1.5526856e+00
   3.9095490e-01   7.9793010e-01
   7.9511322e-01   7.7681661e-01
   3.9048077e-01  -8.1932169e-01
   7.8007222e-01   7.8082504e-01
   7.8507901e-01  -3.1226204e+00
   7.8872674e-01  -7.9843838e-01
   7.7920248e-01  -7.7915832e-01
   1.1725857e+00  -2.3604797e+00
   7.7022627e-01  -2.3841547e+00
   1.1842775e+00   3.1264984e+00
   3.8898168e-01   7.8758810e-01
   3.8940240e-01   8.0096166e-01
   7.7650976e-01  -2.3545156e+00
   3.9155995e-01  -2.3253786e+00
   1.1851841e+00  -3.2467540e-04
   1.1753183e+00  -8.2005073e-01
   7.9515506e-01   1.5695935e+00
   3.8384711e-01  -2.3544193e+00
   1.1728931e+00   2.3482910e+00
   3.9483001e-01  -2.3684940e+00
   3.9190427e-01  -1.5628631e+00
   8.0503135e-01  -2.3362710e+00
   3.9211323e-01   3.1079618e+00
   3.7925598e-01   2.3426185e+00
   1.1707787e+00  -8.2698110e-01
   3.8676246e-01   7.6179745e-01
   7.9353721e-01   2.3475176e+00
   1.1770364e+00   7.9456155e-01
   4.0281542e-01  -8.0703336e-01
   4.0303128e-01  -1.5831275e+00
   3.9452037e-01   3.0992761e+00
   3.8256166e-01  -1.5591821e-02
   7.8064029e-01   7.8168595e-01
   4.0285636e-01   1.5370628e+00
   1.1762098e+00   3.1334182e+00
   7.9021201e-01  -1.5865460e+00
   3.8988664e-01  -7.9495683e-03
   1.1790472e+00   3.0889195e+00
   1.1741039e+00  -1.5505737e+00
   1.1715590e+00   7.8570856e-01
   7.7184960e-01  -2.3726650e+00
   3.9448522e-01   1.5807118e+00
   1.1858063e+00  -3.1175516e+00
   3.8974562e-01  -1.5284089e+00
   7.8053419e-01  -1.5816859e+00
   7.7288633e-01  -3.1334959e+00
   7.9923879e-01   1.5417245e-02
   7.9133899e-01  -7.9328495e-01
   7.8810213e-01   1.5310367e+00
   3.9584266e-01  -3.1167214e+00
   7.9290549e-01   1.5883725e+00
   7.8997020e-01   1.5586374e+00
   7.7931213e-01   3.1269373e+00
   7.9335246e-01   7.8760093e-01
   1.1718651e+00   7.5234181e-02
   1.1793897e+00   2.3553836e+00
   7.9118900e-01  -2.3627054e+00
   3.9949890e-01  -2.3473064e+00
   1.1939978e+00   3.1400505e+00
   3.9305063e-01   1.5462242e+00
   3.9471631e-01  -7.9512638e-01
   7.7995314e-01   1.5558856e+00
   1.1784355e+00   2.3355230e+00
   1.1781941e+00  -2.3967048e+00
   7.8018930e-01  -2.3661974e+00
   1.1939462e+00  -3.1313863e+00
   1.1725655e+00  -1.5704326e+00
   1.1734367e+00  -1.5531812e+00
   7.9920109e-01   1.5706490e+00
   7.8647677e-01  -7.8477004e-01
   7.8367892e-01   1.5408652e+00
   7.8662256e-01  -1.7391802e-02
   4.0447148e-01   7.7444472e-01
   7.8819526e-01   7.5860551e-01
   4.2095594e-01  -2.6000237e-02
   1.1570992e+00  -1.1851946e-02
   3.9431724e-01  -2.3704620e+00
   1.1869825e+00   1.5956748e+00
   7.8160488e-01   1.5574915e+00
   1.1902907e+00   7.7199792e-01
   1.1769081e+00  -3.1134001e+00
   1.1757200e+00   2.3734495e+00
   1.1847967e+00   3.1175974e+00
   1.1864369e+00   1.5716812e+00
   7.7429098e-01   3.1395543e+00
   7.8178044e-01   2.3530126e+00
   7.8496171e-01   2.3437607e+00
   7.9173496e-01  -2.3602451e+00
   3.9218070e-01  -2.3625458e+00
   1.1848301e+00  -1.5556011e+00
   7.8594139e-01  -1.5468864e+00
   3.9950047e-01  -1.5468542e+00
   3.9400160e-01  -2.3386530e+00
   1.1790483e+00   7.9365979e-01
   1.1781072e+00  -8.0956835e-01
   7.8901499e-01  -1.5888525e+00
   1.1739417e+00  -1.5441112e+00
   1.1831122e+00   1.5416163e+00
   3.9580023e-01  -3.1164463e+00
   4.0515382e-01   1.5696657e+00
   7.8875118e-01   2.3428898e+00
   1.1740856e+00   7.9339352e-01
   1.1799320e+00  -1.5980779e+00
   3.8818548e-01   7.9824747e-01
   1.1813130e+00  -2.3630475e+00
   7.8721846e-01   2.3520088e+00
   7.9436605e-01  -1.5760129e+00
   3.7956244e-01  -1.4570924e-02
   1.1731404e+00  -1.6002699e+00
   3.8858397e-01  -1.0812135e-02
   1.1820875e+00   7.9198501e-01
   3.8099183e-01  -1.5813907e-02
   7.9289823e-01   2.3372141e+00
   8.0367294e-01  -3.1279417e+00
   7.7920258e-01  -1.5749880e+00
   1.1849247e+00  -7.7017965e-01
   1.1723616e+00   7.7217330e-01
   7.8696193e-01  -1.5599833e+00
   3.9034281e-01  -7.9284783e-01
   1.1757158e+00  -2.3286981e+00
   4.0170872e-01   2.3414624e+00
   1.1782387e+00  -1.6170404e+00
   7.8445040e-01   2.3480609e+00
   7.8829151e-01  -1.5751603e+00
   3.9227779e-01   8.1944827e-01
   1.1732311e+00   3.1041280e+00
   1.1776353e+00  -1.5687654e+00
   1.1751382e+00  -2.3709640e+00
   7.8632975e-01   7.7174822e-01
   1.1650399e+00  -8.3030883e-01
   7.8942935e-01  -1.5820228e+00
   3.9608544e-01  -8.0115665e-01
   3.8460036e-01   8.2042234e-01
   3.9314084e-01  -1.5766453e+00
   1.1798104e+00  -2.3468306e+00
   3.8881659e-01   2.3116238e+00
   1.1799823e+00   2.3532654e+00
   1.1837179e+00  -1.6114196e+00
   7.9351127e-01   8.1110404e-01
   1.1803711e+00  -2.3450936e+00
   1.1759909e+00   1.5784665e+00
   1.1776234e+00   3.1079998e+00
   1.1753457e+00  -2.3288578e+00
   7.8432913e-01  -2.3483625e+00
   3.8977271e-01   9.0958330e-03
   7.8629185e-01   7.5448533e-01
   1.1723043e+00  -3.0900302e+00
   4.1418092e-01  -1.5952570e+00
   3.8941321e-01  -1.5845209e+00
   1.1888543e+00  -7.7950401e-01
   4.0325496e-01  -4.9232712e-02
   7.9579908e-01  -3.7428879e-03
   4.0856950e-01  -1.5618080e+00
   3.8143562e-01  -2.4118770e+00
   8.0483124e-01   1.5692651e+00
   1.1837581e+00   1.5562874e+00
   7.9243659e-01  -2.3318886e+00
   7.7562216e-01  -7.6672078e-01
   3.8022221e-01  -8.0275226e-01
   1.1869803e+00  -1.6006980e+00
   7.8492176e-01  -3.1293438e+00
   1.1786785e+00  -7.9162598e-01
   4.0835806e-01  -1.5419116e+00
   3.9716417e-01  -3.1285073e+00
   7.7911667e-01   7.8552636e-01
   7.8356244e-01  -2.3383686e+00
   1.1698959e+00  -8.7768996e-03
   1.1736238e+00   2.3305065e+00
   3.8374106e-01  -2.3617695e+00
   3.8863956e-01  -8.0168394e-01
   1.1670282e+00   8.0948048e-01
   7.8838293e-01  -2.9605792e-02
   1.1728435e+00  -2.3153678e+00
   7.8851287e-01  -5.9739377e-03
   1.1842131e+00   2.3866177e+00
   1.1939498e+00   1.5649069e+00
   7.7857298e-01   1.6871933e-02
   4.0368113e-01   2.3250325e+00
   1.1898166e+00  -8.1069059e-01
   4.1314212e-01  -3.1310393e+00
   7.8818426e-01   7.6443762e-01
   1.1688462e+00  -1.5758719e+00
   1.1903504e+00   1.5873846e+00
   1.1724497e+00   2.3168166e+00
   7.9134168e-01  -2.3462641e+00
   1.1864061e+00  -3.1230323e+00
   1.1763176e+00  -2.3392389e+00
   1.1883983e+00   1.5293523e+00
   1.1742392e+00   8.0677175e-01
   7.9214726e-01   3.1185942e+00
   3.9009255e-01   1.2544852e-02
   1.1829133e+00   3.1095621e+00
   1.1781433e+00   2.3829236e+00
   3.8310275e-01   7.6385796e-01
   1.1757085e+00  -1.6073571e+00
   7.9254181e-01  -2.3600922e+00
   3.8434870e-01   1.5760251e+00
   3.7249545e-01   7.8216003e-01
   7.8615950e-01  -2.3457607e+00
   1.1684782e+00   1.5398233e+00
   7.9110543e-01   1.6033308e+00
   3.9655453e-01   5.6074775e-02
   3.8909465e-01  -1.5462689e+00
   3.8871754e-01  -9.4861217e-03
   1.1711407e+00   7.3686496e-01
   8.0403917e-01  -7.8373701e-01
   1.1842059e+00   3.1322444e+00
   4.0602932e-01   3.1336941e+00
   7.7972589e-01  -1.9513841e-02
   1.1707919e+00  -7.9303265e-01
   3.9227087e-01   1.6073350e+00
   7.9126793e-01   1.5997942e+00
   3.8228684e-01   2.3444635e+00
   7.8461696e-01   2.3516607e+00
   1.1828564e+00  -1.5705084e+00
   3.9933441e-01  -4.7743186e-02
   1.1772350e+00  -7.8247157e-01
   7.8636424e-01  -3.0993028e+00
   1.1938013e+00  -1.5550568e+00
   1.1922403e+00   3.0966026e+00
   3.9525330e-01  -1.5755772e+00
   1.1827393e+00   1.5678271e+00
   7.8030234e-01  -1.5693862e+00
   7.9256175e-01  -7.7770183e-01
   3.9011358e-01  -1.5772459e+00
   7.9173068e-01   7.7776279e-01
   7.8675056e-01  -1.5661884e+00
   3.8778101e-01   2.3542273e+00
   7.8083135e-01   7.7977751e-01
   7.8084113e-01  -8.4008673e-03
   4.0102473e-01   8.2412074e-01
   1.1863219e+00   2.3697877e+00
   7.8639569e-01  -9.9676808e-03
   1.1781780e+00  -7.3366120e-03
   7.8568108e-01  -1.5709294e+00
   3.9195521e-01   7.8193240e-01
   7.7733042e-01  -1.5923846e+00
   1.1673437e+00  -1.5585533e+00
   1.1745331e+00  -1.5323949e+00
   7.9028623e-01   2.3956909e+00
   7.8447318e-01   1.5726481e+00
   1.1733062e+00   1.5731671e+00
   4.0224023e-01   7.6645126e-01
   1.1767398e+00  -1.5575916e+00
   3.8148120e-01  -2.9348570e-04
   7.9792036e-01  -2.3539947e+00
   3.9268625e-01   2.3603256e+00
   7.8067375e-01  -8.6623638e-03
   7.7998929e-01   7.9009333e-01
   3.8378032e-01  -2.3700692e+00
   7.8972757e-01  -1.5641043e+00
   7.8157828e-01  -7.8417360e-01
   7.9436465e-01   8.0714406e-01
   3.9258367e-01  -3.1286315e+00
   7.8475229e-01   3.1207699e+00
   3.8403933e-01   1.6148967e+00
   7.8279913e-01  -8.1101337e-01
   7.8861621e-01  -7.7475118e-01
   1.1754378e+00   1.8358041e-02
   8.0104386e-01  -3.1277419e+00
   3.9098801e-01  -2.3483861e+00
   3.7677119e-01   7.9124118e-01
   3.9212813e-01   8.0875112e-01
   3.9385241e-01   7.3802658e-01
   7.7586756e-01  -7.8065533e-01
   3.9075047e-01   2.3605385e+00
   1.1616919e+00   2.3461976e+00
   7.6983087e-01   8.1094428e-01
   7.8142996e-01  -2.3303080e+00
   4.0331820e-01  -2.3459091e+00
   1.1855621e+00  -8.3745997e-01
   7.8272322e-01   1.5690342e+00
   1.1662271e+00  -2.3150381e-02
   7.7930590e-01  -1.0442620e-02
   3.9379616e-01  -2.3746302e+00
   3.8570133e-01   3.1105967e+00
   7.9159077e-01   7.8770177e-01
   7.9214710e-01  -7.8783830e-01
   3.8475096e-01  -8.1219796e-01
   7.8055415e-01   2.3296980e+00
   7.8233052e-01   2.3525868e+00
   7.9388951e-01   8.0633069e-01
   7.8077108e-01  -1.5898421e+00
   3.9495365e-01   2.3272790e+00
   1.1800415e+00   3.1411282e+00
   1.1706407e+00  -2.1324282e-03
   3.8298623e-01   2.3189787e+00
   1.1861592e+00  -2.3590444e+00
   1.1925412e+00  -2.3791770e+00
   7.9926746e-01   1.5834909e+00
   4.0072294e-01   3.6771749e-03
   1.1882930e+00   3.1199923e+00
   7.8910622e-01   1.5783862e+00
   7.7276231e-01  -7.8002023e-01
   7.9483135e-01  -7.8561898e-01
   7.6846456e-01  -1.9839617e-02
   8.0119201e-01  -7.7611802e-01
   7.9160687e-01  -3.1332000e+00
   4.0519476e-01  -3.1273218e+00
   1.1758881e+00  -3.1183489e+00
   3.7839184e-01  -8.0504478e-01
   3.8513625e-01  -1.9190541e-02
   1.1759915e+00  -7.6276118e-01
   7.8818948e-01   8.0326063e-01
   1.1714223e+00   8.0738103e-01
   3.9091014e-01  -1.5999000e+00
   7.7487144e-01   2.3538594e+00
   1.1902691e+00  -3.1203117e+00
   3.7741362e-01   1.5926570e+00
   3.9496405e-01  -8.0804054e-01
   7.8492359e-01   7.9329839e-01
   7.9353388e-01   3.1049188e+00
   3.9426071e-01  -2.3548752e+00
   1.1759456e+00  -7.7502549e-01
   7.7623501e-01   1.5931755e+00
   3.8521231e-01  -3.1250522e+00
   3.8137861e-01  -2.3600861e+00
   3.8925003e-01   1.2287102e-02
   3.9705862e-01   2.3707049e+00
   1.1702937e+00  -7.9049520e-01
   8.0743533e-01   1.5921907e+00
   7.8032606e-01   1.5615827e+00
   7.8454386e-01  -7.9443883e-01
   7.7647482e-01  -2.3808281e+00
   7.7829654e-01   2.3238021e+00
   3.9558963e-01  -7.8197516e-01
   1.1857522e+00  -2.3435311e+00
   4.0148373e-01   1.5813444e+00
   1.1649200e+00   2.3465564e+00
   3.9268108e-01  -6.4167662e-03
   7.8720423e-01   1.5637564e+00
   7.7303631e-01  -1.5584877e+00
   1.1831117e+00   3.1305417e+00
   7.7837016e-01  -2.3307605e+00
   1.1817736e+00   2.3305421e+00
   3.9423488e-01   3.1057143e+00
   1.1641041e+00   2.3830482e+00
   7.9555632e-01   7.8750069e-01
   1.1655974e+00   3.1079746e+00
   4.0294121e-01   1.5532478e+00
   7.9039298e-01  -1.4283344e-02
   1.1858151e+00   7.9255148e-01
   1.1789660e+00  -1.5654412e+00
   3.9428899e-01  -1.5920926e+00
   7.8658650e-01  -8.0068691e-01
   3.9213734e-01   1.5850136e+00
   1.1818582e+00   2.3288154e+00
   7.9795082e-01  -7.6877262e-01
   7.8380541e-01  -3.1242256e+00
   1.1756737e+00   1.7411051e-03
   3.9088997e-01  -1.5822929e+00
   7.8936713e-01  -1.8259802e-03
   3.9983540e-01  -2.3973540e+00
   1.1861241e+00  -1.5621983e+00
   1.1748605e+00   7.6709722e-01
   7.8608140e-01   1.5399125e-02
   1.1828629e+00   1.5584628e+00
   3.8805748e-01   1.5743445e+00
   8.0115316e-01  -2.3823609e+00
   3.9576954e-01  -1.5840473e+00
   8.0955139e-01  -1.3179129e-03
   1.1775276e+00  -2.3602239e+00
   1.1697397e+00   2.3611859e+00
   1.1700081e+00  -3.1363720e+00
   7.8320058e-01   8.0485880e-01
   3.8263091e-01   2.3249387e+00
   1.1908574e+00   1.5006701e-02
   3.9762700e-01   1.5991981e+00
   8.1158258e-01   1.5692491e+00
   7.8258002e-01  -1.5728748e+00
   7.8535107e-01  -1.5854634e+00
   3.9383859e-01   2.3286050e+00
   3.9980840e-01   5.2051862e-03
   3.9077628e-01  -7.9997621e-01
   1.1698307e+00   2.3237023e-02
   1.1788880e+00   7.6350743e-01
   4.0612051e-01   1.5547602e+00
   7.7944958e-01   2.3755681e+00
   7.8801868e-01  -3.1305705e+00
   7.7933571e-01   8.0657018e-01
   7.6908551e-01  -7.8391814e-01
   7.8630250e-01  -2.3798971e+00
   1.1781884e+00   2.3456482e+00
   1.1611977e+00   3.1254505e+00
   1.1826478e+00  -7.8815467e-01
   3.9899169e-01  -1.5615497e+00
   3.7668920e-01  -7.7780887e-01
   3.8611725e-01   2.3285374e+00
   1.1786699e+00  -1.5923444e+00
   1.1816837e+00   1.5686245e+00
   7.8643479e-01   2.3574832e+00
   3.9155591e-01  -2.3523487e+00
   7.8725630e-01   1.5653078e+00
   1.1648759e+00   7.6760288e-01
   3.9492965e-01   7.6285208e-01
   1.1950620e+00   1.6141513e+00
   4.0287691e-01   2.3772332e-03
   1.1913400e+00  -2.3236470e+00
   3.8976981e-01   3.1362029e+00
   1.2024274e+00  -7.8455448e-01
   1.1809848e+00   2.3703987e+00
   7.8967934e-01  -2.3521780e+00
   7.7573085e-01  -3.1415679e+00
   7.8590061e-01  -8.1600638e-01
   1.1757348e+00  -2.3530962e+00
   4.0490893e-01   2.3756424e+00
   3.9786010e-01   8.1477699e-03
   7.8731318e-01  -1.5805743e+00
   1.1715974e+00  -1.5384028e+00
   3.8684466e-01   2.3958946e+00
   1.1673106e+00  -7.5297887e-01
   7.7573621e-01  -7.8505264e-01
   3.8407467e-01  -2.3961852e+00
   4.0190259e-01  -2.3436570e+00
   3.9680696e-01  -7.7254722e-01
   3.7461470e-01   3.1119656e+00
   7.8674687e-01  -3.1367214e+00
   4.0016246e-01  -1.5608091e+00
   1.1832955e+00  -2.3416622e+00
   4.0697355e-01   7.6948035e-01
   1.1840535e+00  -2.3903582e+00
   1.1749598e+00   3.1207247e+00
   7.8623136e-01  -3.1411437e+00
   7.7676315e-01  -2.3485009e+00
   3.8055571e-01   7.9616339e-01
   1.1765050e+00  -2.3331937e+00
   3.9910580e-01  -3.2656806e-03
   4.0956585e-01   8.1234572e-01
   1.1745735e+00  -1.4338424e-02
   3.9576781e-01   4.1273749e-02
   7.8625924e-01   3.3263661e-03
   1.1815664e+00   8.0811471e-01
   3.8481503e-01  -2.3510462e+00
   7.8442967e-01  -2.3802276e+00
   1.1831949e+00   7.6117907e-01
   3.9086508e-01   2.3475351e+00
   7.8027241e-01  -1.5583722e+00
   3.9087878e-01  -7.7474642e-01
   7.8226289e-01   2.3909553e-02
   7.8770159e-01   2.3458259e+00
   3.8945432e-01  -3.2205071e-03
   3.7477497e-01   1.5700892e+00
   1.1873199e+00   3.1366454e+00
   1.1774042e+00   3.1191559e+00
   3.9418440e-01   1.5285192e+00
   3.8706847e-01   1.5856661e+00
   7.7434579e-01  -2.3622601e+00
   7.9072920e-01   7.8302325e-03
   7.8380926e-01   1.5655939e+00
   1.1786812e+00   3.1332640e+00
   1.1726993e+00   2.3834618e+00
   3.9497313e-01   7.4360548e-01
   7.8028018e-01   2.3796034e-03
   7.7162552e-01   2.3734404e+00
   3.9875097e-01  -1.5620631e+00
   1.1721009e+00   2.3855542e+00
   3.8981787e-01   1.5865581e+00
   1.1806179e+00   2.3949354e+00
   7.9418010e-01  -2.3439941e+00
   7.8657768e-01   3.1366441e+00
   3.9040386e-01  -2.0651681e-02
   3.9292837e-01   2.3743026e+00
   3.8859086e-01  -2.3380121e+00
   4.0890383e-01  -1.5597609e+00
   1.1740450e+00   7.9937295e-01
   3.9752331e-01   3.1328711e+00
   1.1882528e+00   1.0012462e-02
   1.1830264e+00   1.5763843e+00
   1.1729188e+00  -7.7636326e-01
   3.8545533e-01   7.8929432e-01
   3.9072666e-01   1.5904002e+00
   7.8592844e-01   1.7867914e-03
   3.9115005e-01   2.3553116e+00
   3.8348560e-01  -2.3550981e+00
   1.1980244e+00  -1.5849464e+00
   7.9057658e-01   1.5528565e+00
   4.0211683e-01  -7.5848909e-01
   1.1802053e+00   2.3487520e+00
   3.8471835e-01   1.5504362e+00
   3.9778157e-01   2.3756164e+00
   1.1915401e+00  -7.9638579e-01
   4.0069100e-01   3.1343886e+00
   7.8952054e-01  -1.9877419e-02
   3.9663835e-01   2.2679502e-02
   1.1828596e+00  -8.1894035e-01
   1.1740290e+00  -3.1138314e+00
   1.1727763e+00   1.5460126e+00
   7.8295352e-01  -5.4192829e-03
   3.9049558e-01   1.5781358e+00
   7.9022314e-01  -2.3533563e+00
   3.9211989e-01  -2.3594295e+00
   7.9011829e-01  -7.9930179e-01
   3.7989017e-01   1.3964097e-02
   3.9753952e-01  -1.6130143e+00
   1.1806074e+00  -7.4205198e-01
   1.1842057e+00  -3.1278002e+00
   7.9257577e-01  -3.1187422e+00
   1.1666913e+00   3.1356190e+00
   1.1830256e+00   1.5373946e+00
   1.1731985e+00   2.3936412e+00
   7.9311723e-01  -2.3257760e+00
   1.1775083e+00   1.5886281e+00
   7.8712028e-01  -7.9975747e-01
   3.9842921e-01  -1.5676906e+00
   1.1722849e+00  -3.1047791e+00
   7.8647952e-01   1.4297049e-02
   7.8426125e-01  -2.4810647e-02
   1.1739863e+00  -7.6742726e-01
   1.1687028e+00   4.1879127e-02
   1.1708268e+00  -2.3587532e+00
   1.1754229e+00   1.5670357e+00
   3.8791370e-01  -2.3544396e+00
   7.8855183e-01  -8.0233196e-01
   1.1677471e+00   2.3140266e+00
   3.9252939e-01   1.5557042e+00
   8.0398556e-01  -7.6321093e-01
   3.9972792e-01  -1.6130839e+00
   1.1804575e+00  -2.3530877e+00
   7.8753524e-01  -2.3371272e+00
   7.7896317e-01   2.3406051e+00
   7.8593183e-01  -7.9863560e-01
   7.8486713e-01   3.5312450e-02
   1.1905971e+00  -1.3810563e-02
   1.1782829e+00   3.1388601e+00
   1.1607006e+00  -7.8862917e-01
   1.1796842e+00  -3.1156288e+00
   7.7886500e-01  -1.5628634e+00
   7.8559074e-01   1.5972593e+00
   3.7974804e-01   8.4639879e-01
   3.9600192e-01  -1.5891534e+00
   3.8821550e-01   1.5474066e+00
   3.9066631e-01   2.3473055e+00
   7.8912033e-01  -2.3356796e+00
   1.1903208e+00   2.3321508e+00
   7.7448171e-01  -2.3754938e+00
   7.7574699e-01  -3.1296963e+00
   1.1864938e+00  -7.7345047e-01
   1.1681157e+00  -1.5741580e+00
   3.8962882e-01   2.3192473e-02
   3.8968816e-01  -2.3441387e+00
   1.1686856e+00   1.5787562e+00
   3.9340522e-01  -2.3110114e+00
   4.0142589e-01  -1.5623607e+00
   7.8148381e-01  -1.9228406e-02
   3.9020230e-01   2.3277170e+00
   3.8008592e-01   1.5940041e+00
   1.1752260e+00   7.9842359e-01
   7.9531430e-01   8.0020867e-01
   7.8734141e-01  -3.3606975e-02
   3.9645256e-01  -3.1409629e+00
   7.7688403e-01   2.2484982e-03
   3.8820047e-01  -5.1678450e-02
   1.1723726e+00  -3.1260216e+00
   4.0396633e-01  -8.3010177e-01
   7.8226472e-01  -2.3792285e+00
   3.8391321e-01   3.1355147e+00
   1.1843708e+00  -1.4232252e-02
   1.1819826e+00   1.6277474e+00
   1.1813678e+00  -8.0426134e-01
   3.8920200e-01   7.6280088e-01
   3.9572077e-01   2.3636385e+00
   7.8311921e-01  -2.2369239e-02
   1.1720629e+00   7.4045025e-01
   7.7723214e-01   2.3483211e+00
   4.0016732e-01  -1.5647916e+00
   1.1769305e+00   7.5411797e-01
   3.9446359e-01  -3.4391644e-02
   7.7684845e-01  -1.5699087e+00
   3.9638754e-01  -7.8249555e-01
   1.1817092e+00   3.1371892e+00
   3.8918031e-01   2.3846492e+00
   3.8093766e-01  -7.7421916e-01
   1.1863994e+00   1.5699265e+00
   3.8630661e-01  -2.7368354e-02
   3.9867177e-01  -2.3812551e+00
   3.9938184e-01   3.1036990e+00
   1.1658846e+00  -2.3225085e+00
   7.8427102e-01   3.1118632e+00
   7.6725064e-01   7.8577232e-01
   3.8857011e-01   1.6027412e+00
   1.1754054e+00  -7.9972801e-01
   3.9633598e-01  -2.3459218e+00
   1.1804735e+00   3.1344558e+00
   1.1774988e+00  -3.1162308e+00
   3.8049662e-01  -6.6654615e-03
   7.8623525e-01   1.5710097e+00
   3.9932484e-01   3.1219532e+00
   3.9028677e-01   3.1207507e+00
   7.6811497e-01  -7.8354750e-01
   1.1730572e+00   2.3533451e+00
   1.1729787e+00  -3.1234063e+00
   3.8507427e-01  -1.6021734e+00
   3.9427404e-01  -1.0923502e-02
   3.9825679e-01  -1.5334199e+00
   7.9607519e-01   2.3619338e+00
   1.1866802e+00  -2.3848382e+00
   1.1853039e+00  -7.4808709e-01
   1.1674681e+00  -2.3596946e+00
   7.8568339e-01  -1.5994362e+00
   1.1759617e+00  -2.3465685e+00
   3.9487176e-01  -7.8283842e-01
   1.1739935e+00   2.3755851e+00
   7.8021038e-01   2.3531803e+00
   7.7973727e-01  -2.3518815e+00
   3.9869476e-01  -2.3474565e+00
   7.9863606e-01   1.5658695e+00
   7.9549504e-01  -1.5263204e-02
   1.1749635e+00  -8.1660438e-01
   1.1800377e+00  -7.7799431e-01
   3.7506140e-01  -1.5883147e+00
   4.0151471e-01   1.3840984e-02
   3.8933054e-01   3.0965227e+00
   7.8896199e-01   7.6390315e-01
   7.8394276e-01  -2.3520158e+00
   1.1840995e+00  -3.1227711e+00
   7.9470655e-01  -3.1401321e+00
   7.8291048e-01   7.8099702e-01
   1.1757467e+00   3.1269261e+00
   1.1993688e+00   7.7167791e-01
   7.8933722e-01  -2.3217757e+00
   7.7772990e-01  -2.3756840e+00
   3.7391437e-01   1.5664071e+00
   1.1769449e+00  -1.5619741e+00
   3.9021081e-01   2.3129562e+00
   4.0915563e-01  -2.3878409e+00
   1.1893231e+00   1.5739039e+00
   1.1776940e+00   2.3374263e+00
   7.8088083e-01   1.5771376e+00
   3.9300837e-01   1.5251764e-02
   1.1732886e+00  -8.0120335e-01
   7.9115150e-01   2.5851693e-03
   3.9298803e-01  -1.5562830e+00
   1.1884921e+00   1.5502434e+00
   7.8335303e-01  -7.8185584e-01
   7.8864374e-01  -3.1380993e+00
   4.0534202e-01  -1.6056351e+00
   1.1652372e+00  -1.5738819e+00
   4.0191565e-01  -1.5485333e+00
   3.9021172e-01  -2.3542151e+00
   1.1906552e+00  -1.5813174e+00
   1.1595533e+00   1.5625503e+00
   3.9182630e-01  -1.5930937e+00
   7.8197322e-01  -7.7522339e-01
   1.1769165e+00   7.9347545e-01
   1.1830240e+00  -7.7947115e-01
   1.1797739e+00   2.2873132e+00
   3.8957555e-01  -2.3107813e+00
   7.8300164e-01  -2.3448968e+00
   7.8420587e-01   2.3553689e+00
   7.9997645e-01   1.0168714e-02
   1.1728871e+00   2.4035698e+00
   3.9545272e-01   7.9729283e-01
   7.9260335e-01  -2.3430459e+00
   3.7716443e-01  -7.5789291e-01
   1.1770702e+00   1.5624852e+00
   3.9714659e-01   1.2003023e-02
   3.8729571e-01   7.7064591e-01
   7.9930694e-01  -1.5588934e+00
   3.9639852e-01   1.6125639e+00
   3.8956853e-01  -7.6249709e-01
   3.8059381e-01  -7.7239629e-01
   1.1764987e+00   2.3721127e+00
   1.1782003e+00   7.7053761e-01
   7.8359956e-01  -1.5679304e+00
   7.7585969e-01  -1.5746614e+00
   7.9027080e-01   1.5719093e+00
   7.7416980e-01   7.6045143e-01
   1.1619312e+00   1.6134560e+00
   7.8961175e-01  -2.3684997e+00
   7.9898476e-01  -2.3567904e+00
   7.6423013e-01  -3.1229479e+00
   3.9926131e-01  -2.6364568e-04
   1.1724944e+00  -2.3365420e+00
   1.1896948e+00  -2.3472228e+00
   7.9477805e-01   2.3505521e+00
   7.7984123e-01  -7.9217549e-01
   7.8235642e-01   3.1155159e+00
   3.9438587e-01  -7.4113447e-01
   3.9842944e-01  -7.5349806e-01
   1.1830445e+00   1.5809404e+00
   3.8667659e-01  -1.5882061e+00
   1.1656170e+00   1.5670968e+00
   7.8446600e-01   2.3573933e-02
   1.1815991e+00  -3.1214756e+00
   7.7782010e-01   3.0261471e-02
   3.9982071e-01   1.5455972e+00
   1.1834641e+00   7.9271628e-01
   3.8713394e-01  -1.5331128e+00
   3.9575338e-01  -7.9733090e-01
   1.1703460e+00   8.3837570e-01
   1.1762166e+00   2.3705083e+00
   3.9411564e-01  -3.1378033e+00
   7.7469832e-01  -7.7167300e-01
   3.9398032e-01   3.1189074e+00
   7.9051306e-01  -8.0597317e-01
   4.0991095e-01   3.1290552e+00
   7.8288783e-01   1.5822525e+00
   3.9524590e-01  -7.5128097e-01
   7.7141178e-01   7.8030996e-01
   3.9466067e-01  -1.5431177e+00
   3.9147669e-01  -1.5266622e+00
   7.8414108e-01   2.3580970e+00
   3.9844395e-01   7.8508359e-01
   3.9632133e-01   8.0184999e-01
   1.1773023e+00  -7.7756565e-01
   3.9984803e-01  -1.5371236e+00
   3.9868391e-01   1.5934068e+00
   3.9163194e-01   3.1045792e+00
   3.9261028e-01  -1.5671913e+00
   4.0789419e-01  -2.3706911e+00
   1.1663358e+00   1.5270770e+00
   1.1831002e+00   1.5930454e+00
   3.8933475e-01  -3.1142952e+00
   7.7707768e-01  -2.3582359e+00
   4.0535845e-01   2.7612516e-03
   1.1757773e+00   1.5335511e+00
   3.8729437e-01   1.5837308e+00
   1.1830416e+00  -3.1188670e+00
   7.9165382e-01  -3.1413554e+00
   1.1722375e+00  -2.3361108e+00
   3.9348319e-01   1.5913521e+00
   3.8561656e-01   3.1248966e+00
   1.1734224e+00  -2.3436369e+00
   3.9285603e-01  -2.3870978e+00
   3.8689511e-01   1.5443467e+00
   7.7992609e-01   1.5708484e+00
   4.0044705e-01  -1.5685402e+00
   1.1868878e+00   3.1362233e+00
   7.8992059e-01   3.1338651e+00
   7.7290551e-01  -2.3399245e+00
   7.9472420e-01   2.3416135e+00
   3.9893060e-01   1.5624201e+00
   7.7625798e-01  -2.3302271e+00
   7.8817219e-01   2.3342962e+00
   3.8121963e-01   3.1384959e+00
   4.0241540e-01   1.5402453e+00
   4.0225381e-01   1.6153752e+00
   7.8636988e-01   1.6769550e-03
   1.1781371e+00   2.4879411e-02
   7.8056546e-01   1.5522842e+00
   7.9572537e-01   8.0173428e-01
   1.1838945e+00   1.5624049e+00
   1.1695660e+00  -7.9811673e-01
   7.9458698e-01   2.3242361e+00
   4.0373027e-01  -3.1347294e+00
   3.9617745e-01   1.5541828e+00
   7.8746277e-01   1.5538288e+00
   7.8610964e-01  -3.1328102e+00
   3.9444843e-01  -7.4983162e-01
   7.8802401e-01   7.8523304e-01
   3.9456038e-01  -1.5792868e+00
   7.9446622e-01  -2.3784491e+00
   1.1758202e+00  -3.1363176e+00
   7.7617335e-01  -1.5797220e+00
   7.9578402e-01  -7.7297083e-03
   3.9290472e-01   3.1307335e+00
   1.1895836e+00   2.3613194e+00
   4.0132285e-01   1.4848598e-02
   7.9322041e-01   2.3423287e+00
   1.1690786e+00  -7.6839239e-01
   7.8336180e-01   1.5486646e+00
   3.8839765e-01  -1.6208355e-02
   1.1873289e+00  -2.3334274e+00
   7.8301403e-01   1.5559718e+00
   1.1752398e+00   2.3604163e+00
   1.1839308e+00   8.0642862e-01
   7.8120819e-01  -1.2338362e-03
   7.9121412e-01   3.1310941e+00
   3.9746683e-01   1.6133235e+00
   3.9664651e-01  -2.3725150e+00
   4.0273170e-01   1.5944144e+00
   3.9915950e-01  -7.8652101e-01
   1.1873863e+00  -3.1250967e+00
   7.9155212e-01  -1.5591100e+00
   1.1796067e+00  -1.5430302e+00
   3.9220535e-01   1.5530246e+00
   1.1765968e+00   3.1315342e+00
   1.1669881e+00  -2.3621376e+00
   3.8739434e-01  -2.3676158e+00
   7.8588417e-01  -8.0771675e-01
   7.8927451e-01   6.1105711e-03
   3.9297768e-01  -1.5327885e+00
   7.7875707e-01   2.3739260e+00
   7.9180200e-01  -2.3621342e+00
   3.8066342e-01  -7.9028396e-01
   3.9054435e-01  -1.5605077e+00
   7.8003612e-01  -7.8327299e-01
   4.0361088e-01  -2.3618904e+00
   3.9238874e-01   7.9265867e-01
   7.8000225e-01  -3.1186716e+00
   3.7805491e-01   3.1132024e+00
   3.7715906e-01  -1.5717147e+00
   1.1872197e+00  -7.6589307e-01
   3.9537973e-01  -2.3727848e-03
   7.8986991e-01  -1.9529020e-02
   3.8692095e-01   1.5713131e+00
   3.9888434e-01  -7.5746233e-01
   1.1863168e+00  -1.5679672e+00
   3.8503258e-01  -8.8615956e-03
   7.8188401e-01  -8.9795732e-03
   1.1674473e+00   1.0640543e-02
   7.8808727e-01   8.3900529e-03
   7.8504247e-01   8.0904880e-01
   7.8902279e-01   1.9258874e-02
   3.9414075e-01  -1.5741669e+00
   3.7809020e-01   1.5864384e+00
   1.1858585e+00   2.3362689e+00
   8.0053156e-01  -1.5404535e+00
   1.1842072e+00  -3.1305818e+00
   4.0418837e-01   2.3336638e+00
   1.1826094e+00  -7.7144373e-01
   4.0074153e-01  -1.5787949e+00
   1.1824727e+00  -8.1053954e-01
   1.1703647e+00   2.3754194e+00
   3.9871849e-01   1.5571275e+00
   3.9342473e-01   1.5793328e+00
   1.1741631e+00   1.2123278e-02
   3.9115111e-01   2.3467762e+00
   3.9422121e-01   1.0480295e-02
   7.9036625e-01   2.5347164e-02
   1.1901296e+00   1.5568334e+00
   1.1861118e+00   1.9454822e-02
   1.1839670e+00   8.0578186e-01
   1.1913565e+00   8.0917587e-01
   4.0002094e-01   2.3628015e+00
   7.9184673e-01  -7.8297945e-01
   1.1834007e+00  -3.1408480e+00
   1.1809217e+00   2.3568336e+00
   3.9615238e-01   1.5538778e+00
   7.7698598e-01   2.3308701e+00
   7.7292912e-01   8.0157419e-01
   3.9382662e-01  -8.0500415e-01
   3.8428773e-01  -8.0370385e-01
   4.0030805e-01  -8.3832538e-01
   3.8403939e-01   2.3467029e+00
   1.1758036e+00  -2.3544188e+00
   4.1477426e-01  -2.3429084e+00
   1.1795198e+00   1.0013474e-02
   3.8311673e-01   7.9662694e-01
   1.1795628e+00   2.3727685e+00
   3.9469976e-01   7.8461915e-01
   3.8853328e-01  -1.5413379e+00
   3.8656220e-01  -2.3502192e+00
   1.1696375e+00   1.6127519e+00
   7.8072293e-01  -2.3780717e+00
   3.9566013e-01   2.3829876e+00
   1.1676577e+00  -1.5716669e+00
   1.1648684e+00   1.6093539e+00
   3.9260478e-01  -2.3744083e+00
   4.0512763e-01   3.1101116e+00
   1.1711204e+00   7.4828149e-01
   3.8978570e-01   2.3668384e+00
   7.8132539e-01   1.6163278e+00
   3.9853218e-01   3.1340597e+00
   7.8241602e-01  -3.1310263e+00
   3.7993493e-01  -7.7549883e-01
   7.7809505e-01   1.5994555e+00
   7.7562854e-01   2.3651271e+00
   3.8828230e-01   7.9431434e-01
   1.1832831e+00  -1.5810260e+00
   7.9349570e-01  -3.1402861e+00
   1.1677631e+00   3.1329593e+00
   3.8516912e-01  -8.0145827e-01
   3.8934292e-01   2.3670825e+00
   7.7501640e-01  -7.9499829e-01
   3.8617546e-01   2.3499170e+00
   7.8350009e-01   1.5920300e+00
   7.9342024e-01   3.9524634e-03
   3.8063638e-01  -1.5933719e+00
   1.1714493e+00  -7.8611984e-01
   3.9445592e-01  -2.4955610e-02
   7.8242356e-01  -1.5658549e+00
   3.8894770e-01  -1.5739664e+00
   7.8364806e-01  -2.3393684e+00
   3.8230860e-01   1.5583067e+00
   3.9763456e-01   7.8739406e-01
   1.1745340e+00  -7.6775814e-01
   3.8642144e-01  -3.1335154e+00
   7.8739687e-01  -2.9759590e-03
   3.7973746e-01   3.1166860e+00
   4.0032503e-01   2.3642912e+00
   7.8318756e-01  -2.3381027e+00
   7.8980530e-01  -7.6924629e-01
   1.1703854e+00  -7.4600268e-01
   7.8248055e-01   3.1215666e+00
   3.9383467e-01   7.3384446e-01
   3.9780722e-01   1.5449560e+00
   7.9384218e-01  -1.9404519e-02
   3.9788894e-01  -7.7436939e-01
   3.9335290e-01   7.9734177e-01
   3.9756752e-01   1.5570135e+00
   3.9148851e-01  -1.5800806e+00
   3.8424078e-01   7.6648767e-01
   7.7609605e-01  -1.5700334e+00
   1.1757468e+00  -2.3716651e+00
   3.9733981e-01  -7.9768370e-01
   7.9485900e-01   3.1391715e+00
   3.9348733e-01  -3.1381087e+00
   1.1743909e+00  -2.3564554e+00
   3.8962136e-01  -1.5659494e+00
   3.9001572e-01   3.1320492e+00
   4.0051124e-01  -7.5607041e-01
   7.8188052e-01  -7.6549573e-01
   3.9826353e-01   1.5827567e+00
   1.1908343e+00   8.0548535e-01
   1.1768052e+00  -7.6061250e-01
   3.8782016e-01  -3.1327613e+00
   3.9294472e-01   2.3980867e+00
   7.8884635e-01  -2.3472210e+00
   1.1886483e+00  -1.5423926e+00
   3.9425311e-01  -7.7510415e-01
   7.7897777e-01   3.1353299e+00
   3.8325414e-01   2.3956552e+00
   3.9449797e-01  -2.3640235e+00
   1.1693053e+00   1.5620715e+00
   1.1839153e+00  -7.6276722e-01
   3.8955912e-01   7.2204531e-03
   7.9385105e-01   3.1408615e+00
   3.9776651e-01   3.1261699e+00
   4.0726767e-01  -7.6882489e-01
   7.9256214e-01  -2.3471164e+00
   8.0225625e-01   2.3578203e+00
   7.7405685e-01   7.9977062e-01
   1.1709018e+00   1.9861084e-02
   3.9544785e-01  -7.6795872e-01
   7.8048027e-01   1.2440950e-03
   7.7431229e-01  -2.3677192e+00
   1.1786838e+00   2.3496653e+00
   3.9730202e-01   8.0193021e-01
   7.8585752e-01   1.5568801e+00
   1.1793714e+00   1.5630070e+00
   7.8572670e-01   7.9014176e-01
   1.1790346e+00  -3.1301856e+00
   1.1807550e+00  -1.5749101e+00
   7.9561276e-01   1.5956803e+00
   7.8241083e-01   2.3581402e+00
   8.0085167e-01  -2.3605641e+00
   7.8773753e-01   2.3572282e+00
   1.1864468e+00  -8.3190994e-01
   1.1750268e+00  -3.1237276e+00
   7.7896092e-01   1.5585104e+00
   1.1769267e+00   2.3787076e+00
   7.7715901e-01   7.9979230e-01
   1.1856191e+00   2.3477749e+00
   3.8510346e-01  -1.5347238e+00
   1.1921437e+00   1.5515796e+00
   1.1809089e+00  -7.8483340e-01
   1.1729495e+00   3.4906530e-02
   1.1766392e+00  -3.6428656e-03
   1.1729801e+00   2.3037490e+00
   3.8075022e-01  -3.1345572e+00
   1.1752624e+00  -7.4625531e-01
   3.8691737e-01   2.3442623e+00
   7.8615434e-01   2.3386926e+00
   1.1810444e+00   3.1167150e+00
   3.9973725e-01   4.2558287e-04
   1.1807296e+00   3.0960616e+00
   3.9135906e-01  -1.5998551e+00
   1.1738015e+00  -2.4998194e-02
   1.1839496e+00   2.3487690e+00
   1.1679971e+00  -2.4017698e+00
   1.1708420e+00   1.3148373e-02
   1.1742420e+00  -2.3495912e+00
   3.9494582e-01  -1.5792191e+00
   3.8100108e-01   7.6625331e-01
   4.0456151e-01   1.5594835e+00
   4.0704969e-01   2.3388292e+00
   1.1650447e+00   8.0565073e-01
   3.9302044e-01   8.1141746e-01
   3.9919544e-01   2.3802584e+00
   7.9189432e-01  -1.5687510e+00
   1.1818192e+00  -2.3603489e+00
   7.8484961e-01   7.8581649e-01
   3.9929140e-01   3.1351443e+00
   8.0137835e-01  -1.5519689e+00
   1.1750084e+00   8.1822851e-01
   1.1824307e+00   2.3604471e+00
   3.8814530e-01   3.4090490e-02
   7.7057149e-01   1.8519018e-02
   7.8726116e-01   6.1513609e-04
   7.8467516e-01  -3.1334363e+00
   7.8089119e-01   7.8309742e-01
   7.8839719e-01  -2.3451170e+00
   8.0164932e-01  -7.7986141e-01
   7.9336055e-01   1.5404702e+00
   1.1696241e+00  -7.7727030e-01
   7.8108446e-01   7.6866286e-01
   1.1603986e+00  -1.5617495e+00
   1.1911649e+00   8.1483321e-01
   1.1770970e+00  -7.7054130e-01
   1.1830109e+00   7.9740195e-01
   1.1696034e+00  -2.3466624e+00
   1.1777587e+00   1.5727994e+00
   7.7250425e-01   2.3540568e-03
   7.8589024e-01  -7.0248361e-03
   3.9429175e-01   1.5748516e+00
   1.1680799e+00   3.1088143e+00
   7.7967136e-01  -7.6804919e-01
   3.9910018e-01  -7.8522203e-01
   7.9125686e-01   7.8097561e-01
   8.0351404e-01  -2.3311964e+00
   1.1721463e+00  -2.3593120e+00
   3.9343804e-01  -2.3568685e+00
   3.8600765e-01   1.6046900e+00
   8.0036987e-01  -7.9783169e-01
   4.0154022e-01  -9.5616317e-03
   7.8052361e-01   1.1212308e-02
   7.8691067e-01  -2.3676416e+00
   3.8383188e-01  -2.3362710e+00
   7.8581978e-01   7.7232441e-01
   3.7976834e-01   2.3138640e+00
   4.0117176e-01  -7.9913562e-01
   3.8845167e-01   2.3902533e+00
   4.0424338e-01   1.5534203e+00
   3.9353195e-01  -7.3709213e-01
   3.8763767e-01  -1.5570422e+00
   7.7887986e-01  -3.3274504e-02
   1.1731920e+00  -3.1075504e+00
   1.1739585e+00   8.2419081e-01
   4.0233040e-01   8.9209818e-03
   7.8252981e-01   7.6729178e-01
   7.9202520e-01   2.3529445e+00
   7.9248715e-01   7.9426860e-01
   1.1852801e+00   7.5629259e-01
   7.8301285e-01   3.1153014e+00
   1.1833086e+00   2.3514655e+00
   3.9866244e-01  -1.5583902e+00
   1.1781337e+00  -3.0942683e+00
   1.1816061e+00   1.5597240e+00
   3.8626259e-01   1.9968224e-02
   1.1731840e+00   1.5920120e+00
   3.9195988e-01   3.1248904e+00
   1.1742746e+00  -1.0733218e-02
   7.8343039e-01  -8.0588914e-01
   1.1704631e+00  -2.3467800e+00
   1.1885932e+00   2.8362643e-03
   1.1663247e+00  -7.9569506e-01
   7.7430790e-01  -1.5842558e+00
   7.7929611e-01   2.3539439e+00
   7.8674885e-01   2.3613845e+00
   3.8797001e-01   2.3469781e+00
   1.1866796e+00  -7.8497428e-01
   7.8749067e-01  -8.3742421e-03
   7.9327245e-01  -1.5621782e+00
   4.0690661e-01   7.8729166e-01
   7.7841988e-01  -2.3672429e+00
   1.1688118e+00   3.1303419e+00
   3.9405174e-01   3.1232037e+00
   1.1710645e+00   1.7601980e-02
   7.9216167e-01  -7.3468472e-01
   1.1800259e+00  -7.8300187e-01
   3.9231951e-01  -7.5350456e-01
   3.9603707e-01  -7.7929587e-01
   1.1751876e+00   1.5850626e+00
   4.0234888e-01   1.5673419e+00
   7.8409326e-01  -7.6741268e-01
   1.1698513e+00  -7.6951990e-01
   1.1825573e+00  -7.7673879e-01
   7.8654670e-01  -7.8501054e-01
   3.9545083e-01  -5.3687305e-02
   1.1756664e+00   1.5842310e+00
   1.1779117e+00  -2.3552642e+00
   1.1809838e+00   3.1371966e+00
   1.1802969e+00   1.5816305e+00
   3.9086750e-01  -2.9551049e-02
   1.1771780e+00   7.8556559e-01
   1.1905714e+00  -7.8118147e-01
   3.9916299e-01  -7.4798250e-01
   3.9034444e-01   2.3523058e+00
   1.1694557e+00  -3.1324394e+00
   7.9115529e-01   7.7916138e-01
   1.1655326e+00  -7.8567820e-01
   1.1826169e+00  -2.3261029e+00
   3.9368800e-01  -1.5651382e+00
   3.8742403e-01   7.7314165e-01
   1.1836007e+00   7.9553232e-01
   1.1794191e+00  -2.3909656e+00
   1.1713085e+00  -1.5884602e+00
   1.1680953e+00  -2.3874141e+00
   7.9201621e-01   2.3741416e+00
   7.8621782e-01  -7.5953630e-01
   4.1309427e-01   1.3723335e-02
   3.8861818e-01  -7.4425488e-01
   1.1806004e+00   1.6080603e+00
   7.8206534e-01  -2.5450929e-02
   1.1651439e+00   1.5574096e+00
   1.1789449e+00  -3.1066859e+00
   1.1913507e+00  -7.6788284e-01
   3.8076626e-01  -2.3950825e+00
   1.1663023e+00   7.5967428e-01
   3.8424371e-01  -1.5986221e+00
   1.1593140e+00   3.1370840e+00
   1.1838299e+00   2.0827503e-03
   7.6757176e-01   7.9543408e-01
   7.8544811e-01   7.7971892e-01
   7.8152694e-01   7.9238265e-01
   1.1732163e+00  -1.9634190e-02
   1.1734326e+00   8.2119255e-01
   1.1861739e+00  -2.3239165e+00
   7.8658836e-01  -1.5926887e+00
   7.8919844e-01  -7.6060985e-01
   8.0109763e-01  -1.1066633e-02
   3.9377486e-01  -1.6065225e+00
   3.7955473e-01  -7.9531507e-01
   1.1682009e+00   2.7545317e-02
   7.9215963e-01  -1.5782688e+00
   3.9923399e-01   2.3674102e+00
   7.7717609e-01  -1.5924370e+00
   7.6712478e-01  -7.9523965e-01
   1.1870599e+00   2.3867551e+00
   1.1709655e+00   1.5558380e+00
   4.0174205e-01   3.8579130e-04
   1.1855266e+00   3.1259492e+00
   1.1585884e+00   3.1248277e+00
   1.1678871e+00   1.5524869e+00
   1.1806254e+00   7.9737148e-01
   7.7809803e-01   1.5728673e+00
   1.1710592e+00  -8.1668737e-01
   1.1782279e+00  -3.1243297e+00
   1.1756342e+00  -1.5619655e+00
   7.9262255e-01  -7.9378802e-01
   3.9794740e-01  -3.1403885e+00
   7.9400206e-01  -2.3417039e+00
   7.8631903e-01  -1.2180514e-02
   1.1866789e+00   3.1105969e+00
   3.8758722e-01   7.9488142e-01
   7.8890607e-01  -2.3921987e+00
   1.1741545e+00  -2.3607049e+00
   3.9446726e-01  -7.6724646e-01
   7.9497410e-01  -1.2444376e-03
   7.9204879e-01   2.3628996e+00
   3.9494858e-01   7.7693177e-01
   7.8467577e-01  -7.7613541e-01
   1.1710284e+00   3.0974305e+00
   1.1649983e+00   1.5365650e+00
   1.1739126e+00   8.1419327e-01
   3.9585302e-01  -8.0606130e-01
   1.1796838e+00   1.5643216e+00
   3.8215639e-01  -7.5923838e-01
   1.1716981e+00  -2.3760586e+00
   7.9264477e-01  -3.1251606e+00
   3.9198182e-01  -3.1359513e+00
   3.7840904e-01  -8.0825451e-01
   7.8441612e-01  -2.3238398e+00
   3.7751310e-01  -1.5649018e+00
   1.1739460e+00  -2.3606561e+00
   3.9236349e-01  -2.3878113e+00
   3.9276854e-01   3.1396421e+00
   4.0082727e-01  -2.3509388e+00
   1.1850637e+00  -1.5565109e+00
   1.1881430e+00   8.2276214e-01
   7.8823106e-01  -8.1175814e-01
   4.0304858e-01   2.3527488e+00
   1.1830891e+00  -2.3660368e+00
   1.1736695e+00   2.3742384e+00
   3.9380944e-01  -7.9184458e-01
   1.1784587e+00   7.8438827e-01
   7.8509493e-01   2.3624712e+00
   3.7971144e-01  -7.8832276e-01
   1.1663974e+00   1.5246755e+00
   3.9590736e-01   3.1283641e+00
   3.9901915e-01   7.9222253e-03
   7.8820649e-01  -2.3365941e+00
   3.9812736e-01  -2.3640658e+00
   7.8976228e-01  -7.8136149e-01
   7.9756915e-01   7.8044385e-01
   1.1750394e+00   2.7487823e-02
   7.9174273e-01   7.7642094e-01
   7.8726178e-01  -3.1409601e+00
   7.8263511e-01   2.3472055e+00
   3.9143279e-01   1.5631585e+00
   3.9139303e-01   2.3729478e+00
   1.1794958e+00  -1.5749782e+00
   7.8090455e-01  -7.9538670e-01
   7.8214544e-01  -3.1202709e+00
   1.1731137e+00   4.6385783e-05
   7.8045131e-01  -7.8817494e-01
   1.1824740e+00   7.8250876e-01
   7.8304432e-01  -1.5917382e+00
   7.9486036e-01   1.5642686e+00
   3.9622358e-01   1.5644819e+00
   1.1685088e+00   2.3825318e+00
   3.8557920e-01   1.5892600e+00
   3.9274765e-01   1.5797776e+00
   7.8514281e-01   2.3473418e+00
   3.9293535e-01  -2.4117738e+00
   3.9820760e-01   2.3158273e+00
   3.8440320e-01  -5.9626293e-02
   7.7300605e-01  -1.5449261e+00
   1.1673422e+00   1.5600203e+00
   1.1810869e+00   2.3368716e+00
   3.9107011e-01  -3.1223206e+00
   3.9153331e-01   2.4008144e+00
   1.1858885e+00  -2.3454572e+00
   1.1790206e+00  -1.5603876e+00
   1.1763656e+00  -1.5617088e+00
   3.9009655e-01   7.9395398e-01
   1.1829392e+00  -8.0203459e-01
   7.8465982e-01   1.5596638e+00
   1.1676935e+00  -7.6549911e-01
   7.8505126e-01  -7.9052125e-01
   3.8476260e-01   7.8236928e-01
   7.8955955e-01   2.3468456e+00
   3.8595057e-01   1.5681451e+00
   4.1271142e-01  -3.1209112e+00
   7.9112108e-01   8.0200255e-01
   7.7696713e-01  -7.8629216e-01
   8.0426025e-01   1.5850168e+00
   7.8440239e-01   2.3532578e+00
   1.1698133e+00   5.5709044e-03
   8.0110495e-01  -1.6007881e+00
   7.8699472e-01  -1.6016308e+00
   1.1751817e+00  -3.1195767e+00
   7.9259243e-01   1.5840759e+00
   1.1725788e+00  -1.5743371e+00
   7.9317736e-01  -7.6716335e-03
   1.1800635e+00   7.9755456e-01
   1.1886121e+00   2.3411984e+00
   1.1843531e+00   3.1216946e+00
   7.9070849e-01  -1.5702103e+00
   1.1860146e+00   7.8791338e-01
   1.1741862e+00  -3.1354427e+00
   7.8454706e-01   1.5795736e+00
   3.9649419e-01  -8.0790169e-01
   3.9690158e-01  -2.3657961e+00
   7.7832606e-01   8.2043240e-01
   7.7974755e-01  -7.7949687e-01
   1.1783528e+00   2.3301340e+00
   1.1709474e+00   1.5664059e+00
   3.8414340e-01  -1.5876170e+00
   3.9243888e-01  -1.5682224e+00
   3.8214737e-01  -9.9406362e-03
   7.7686439e-01   1.5608240e+00
   3.8422307e-01  -1.5849413e+00
   3.8738269e-01   3.1407579e+00
   1.1757932e+00  -7.6466680e-01
   1.1759594e+00   1.5726237e+00
   7.8766354e-01  -3.1377009e+00
   1.1745805e+00  -7.6622251e-01
   3.8901506e-01   1.6017688e+00
   1.1766788e+00   2.3846378e+00
   1.1729870e+00  -7.6807498e-01
   7.8448752e-01   7.6579485e-01
   1.1821030e+00  -2.3879023e+00
   1.1835048e+00  -1.5874640e+00
   1.1658853e+00  -1.5830366e+00
   1.1722901e+00   3.4900832e-02
   1.1883354e+00  -7.4524278e-01
   4.0295169e-01  -1.6175055e+00
   3.8071535e-01  -7.6213830e-01
   1.1653825e+00   2.3718284e+00
   7.8804561e-01  -7.9835387e-01
   7.8803631e-01   1.1249220e-02
   7.8986324e-01  -4.4141663e-03
   1.1693710e+00   3.1119438e+00
   3.8251125e-01   2.3170731e+00
   3.9858388e-01  -1.5615678e+00
   7.8798554e-01   2.3473508e-03
   7.7965619e-01   2.3490394e+00
   1.1842047e+00  -7.5958914e-01
   3.9412552e-01  -3.1158703e+00
   7.9858776e-01   1.5882777e+00
   1.1871550e+00   2.3775954e+00
   1.1840729e+00   2.3547303e+00
   1.1770289e+00  -7.9368122e-01
   4.0970443e-01  -6.5970860e-02
   1.1677782e+00   1.5343972e+00
   3.8178344e-01  -7.9168906e-01
   7.8015168e-01   7.9047689e-01
   3.9939356e-01  -3.1410644e+00
   3.9401926e-01  -1.6032786e+00
   3.8048231e-01   1.5490516e+00
   7.8998818e-01  -1.5855726e+00
   7.8590543e-01   3.1183053e+00
   7.7118805e-01   7.6749317e-01
   1.1795158e+00  -3.1323353e+00
   7.9638205e-01  -1.5567160e+00
   7.9032899e-01  -1.5566744e+00
   3.9118963e-01   1.5814184e+00
   1.1582553e+00   3.1408173e+00
   7.8960727e-01   2.3831788e+00
   1.1760480e+00  -7.0099956e-03
   3.9731413e-01  -3.1295092e+00
   1.1868127e+00   8.0663851e-01
   1.1763595e+00  -1.5625971e+00
   7.9752820e-01   2.3845245e+00
   7.9029329e-01  -2.3346971e+00
   1.1697084e+00   1.5610996e+00
   3.7751969e-01  -1.5690554e+00
   7.8599593e-01   2.3610804e+00
   4.0054110e-01  -2.0152403e-02
   3.9111088e-01   1.5366246e+00
   1.1840967e+00   1.5642855e+00
   4.0425549e-01   1.5416552e+00
   3.9888874e-01   7.6080863e-01
   3.9975269e-01  -2.3712703e+00
   3.9218304e-01   7.6510446e-01
   7.8982360e-01   8.1200601e-01
   7.8724140e-01   1.5640669e+00
   1.1960793e+00  -1.5822406e+00
   1.1833263e+00  -2.1681468e-03
   1.1841268e+00  -2.3398642e+00
   7.7146590e-01   7.8801420e-01
   1.1863773e+00  -2.3847647e+00
   1.1804221e+00   2.3855262e+00
   4.0503756e-01   6.3640372e-03
   7.7898346e-01  -2.3700615e+00
   3.9030520e-01   7.3306411e-01
   4.0031608e-01  -1.5840274e+00
   4.0299114e-01   1.5908678e+00
   7.9389056e-01  -2.3515472e+00
   7.7188346e-01   2.3666497e+00
   7.7647341e-01  -1.5585619e+00
   3.9425446e-01   8.0362103e-01
   7.9715028e-01   3.1123616e+00
   1.1625801e+00   3.1181653e+00
   1.1797273e+00   8.0967804e-01
   7.6757263e-01   2.3676642e+00
   1.1927951e+00   1.5492021e+00
   3.9077758e-01  -1.5997226e+00
   1.1877712e+00   1.5598616e+00
   1.1803526e+00  -1.5572824e+00
   3.9686338e-01   2.3928326e+00
   3.9312182e-01   8.2434018e-01
   7.8798274e-01   7.6486215e-01
   3.9491471e-01   8.3723913e-01
   7.8054642e-01  -3.2633322e-02
   4.0029150e-01  -3.1353689e+00
   7.8994327e-01  -7.1799558e-03
   1.1801623e+00   2.3872165e+00
   1.1827367e+00  -2.3377976e+00
   7.8415090e-01  -1.5808767e+00
   7.8514139e-01  -2.3485122e+00
   1.1739420e+00  -2.3337147e+00
   1.1766995e+00  -1.6123314e+00
   7.8411883e-01   7.8070283e-01
   7.8176358e-01  -2.3513756e+00
   3.9698704e-01  -8.1053536e-01
   7.9453405e-01  -7.9892271e-01
   7.7195435e-01  -2.3602089e+00
   3.8384827e-01   2.3562354e+00
   3.8427898e-01   1.5487487e+00
   7.8687003e-01   7.8199332e-01
   7.7127141e-01   3.1352029e+00
   7.7991738e-01   2.3489137e+00
   7.8302853e-01  -1.5538900e+00
   7.8081861e-01   7.7154134e-01
   1.1695702e+00  -3.1135325e+00
   3.8024491e-01   7.5823839e-01
   3.9391956e-01   2.3608944e+00
   7.8657139e-01   1.5673270e+00
   7.8847937e-01   1.5903800e+00
   1.1899218e+00  -2.3809349e+00
   7.8267097e-01   1.5518060e+00
   7.9958532e-01   3.1317562e+00
   3.8742860e-01   8.4139148e-03
   1.1794037e+00   8.2086858e-01
   1.1669466e+00  -1.5408201e+00
   1.1753899e+00   2.3191594e+00
   1.1828548e+00  -2.3689700e+00
   7.8929903e-01  -1.5170993e+00
   1.1749312e+00  -1.5794086e+00
   3.8028486e-01  -8.0264275e-01
   7.8655716e-01   3.1042686e+00
   7.9353842e-01   1.5811895e+00
   3.9353898e-01   2.0530439e-02
   4.0351404e-01   3.1392650e+00
   7.7782858e-01   3.1313080e+00
   7.7073749e-01  -2.3469056e+00
   1.1856083e+00   8.1919940e-01
   1.1839945e+00  -2.3269653e+00
   3.8641814e-01  -3.1036537e+00
   7.8867064e-01  -3.1136252e+00
   7.8965337e-01  -1.5817912e+00
   3.9239831e-01  -2.3701249e+00
   7.7879612e-01   1.5784329e+00
   1.1534678e+00   2.3512615e+00
   3.8982654e-01  -1.5781340e+00
   3.7421384e-01  -1.5964861e+00
   3.9256182e-01  -7.4561974e-01
   7.7862915e-01  -3.1415085e+00
   7.9962526e-01  -3.1239033e+00
   1.1817594e+00   7.7221753e-01
   7.7954431e-01   2.3131733e+00
   7.8754777e-01   1.6527272e-03
   7.9314119e-01   1.5782982e+00
   3.9196380e-01   2.3404276e+00
   3.9648886e-01   1.5697907e+00
   1.1836445e+00  -1.5662621e+00
   1.1791027e+00   3.0773701e+00
   3.9775890e-01  -3.1373390e+00
   7.7432448e-01  -1.5720885e+00
   7.7394194e-01  -2.3576477e+00
   7.8469412e-01  -2.3443734e+00
   1.1839137e+00   7.4322528e-01
   3.8900364e-01   7.9067822e-01
   7.8521846e-01   1.5545493e+00
   1.1699489e+00   3.1278531e+00
   1.1672454e+00  -1.5657454e+00
   3.9019727e-01  -8.9615126e-03
   7.8796876e-01  -2.3721386e+00
   1.1877983e+00   1.5408758e+00
   3.9583013e-01  -8.1459077e-01
   7.8063573e-01  -1.5698905e+00
   1.1921730e+00  -2.3635960e+00
   7.8678945e-01  -2.3784785e+00
   7.7736998e-01   7.8234259e-01
   7.8976679e-01  -2.3610250e+00
   1.1786607e+00  -7.5163359e-01
   7.8058310e-01  -2.3654626e+00
   1.1880464e+00  -7.8519118e-01
   3.9573360e-01  -2.3496197e+00
   7.9775810e-01  -7.8811970e-01
   1.1815432e+00   7.8861522e-01
   7.8216556e-01  -2.3479964e+00
   1.1707210e+00   2.3830294e+00
   3.9347315e-01  -7.9150557e-01
   3.9092863e-01  -2.3313465e+00
   8.0627323e-01  -7.9058446e-01
   7.7739256e-01   7.7477787e-01
   1.1803875e+00   1.5911442e+00
   1.1828743e+00   2.3514131e+00
   1.1661118e+00  -7.8867594e-01
   1.1891327e+00  -7.8371152e-01
   7.8991550e-01   7.6952744e-01
   7.9170238e-01   1.5633525e+00
   3.9567746e-01  -7.7902245e-01
   7.7599869e-01  -3.1381189e+00
   1.1781651e+00   2.3516407e+00
   7.9031902e-01   1.5470943e+00
   7.8408953e-01   7.4878147e-01
   7.7449870e-01   1.5161876e-02
   1.1709360e+00   3.0962455e+00
   1.1798213e+00  -8.0283278e-01
   1.1810848e+00  -3.1401578e+00
   3.8546321e-01  -2.3876803e+00
   3.8869305e-01   3.1410916e+00
   4.0720991e-01   2.3586902e+00
   4.0257196e-01  -1.5945379e+00
   7.8074526e-01  -1.5861185e+00
   1.1686903e+00   7.8984795e-01
   3.8649835e-01   8.1247020e-01
   7.9317411e-01   3.1214738e+00
   1.1747485e+00  -7.6285397e-01
   1.1827522e+00   2.3143616e+00
   1.1723145e+00  -9.0303005e-03
   1.1633259e+00  -7.7471801e-01
   3.8170085e-01   8.0210833e-01
   7.9440622e-01   9.4371044e-04
   3.9373425e-01  -1.5362374e+00
   1.1709851e+00  -9.3444142e-03
   7.8952086e-01  -2.3428475e+00
   3.9349672e-01  -8.1218763e-01
   7.9198106e-01  -7.6903833e-01
   4.0314657e-01   3.1226779e+00
   1.1848081e+00   7.9702186e-01
   1.1784271e+00  -2.3150567e+00
   7.8034826e-01   1.5875486e+00
   3.9157772e-01   2.3933085e+00
   1.1859143e+00  -2.3304096e+00
   1.1832624e+00   2.3505314e+00
   3.8688937e-01   7.2347226e-01
   3.9493389e-01  -2.8984089e-02
   1.1856804e+00   8.1599468e-01
   3.7943414e-01  -1.5967750e+00
   7.9661604e-01   2.3541595e+00
   1.1743372e+00  -2.3652558e+00
   3.9390500e-01  -7.8894676e-01
   1.1795463e+00   2.3540195e+00
   1.1823657e+00  -7.7421351e-01
   7.7676225e-01  -7.7814021e-01
   7.8059446e-01  -2.3557284e+00
   1.1805057e+00   7.8795106e-01
   1.1553558e+00   1.1769976e-02
   1.1657336e+00  -5.4848145e-02
   3.9695400e-01  -1.5788205e+00
   3.8823573e-01  -2.3752296e+00
   3.8739093e-01   3.1265137e+00
   3.9384925e-01  -2.3762589e+00
   1.1823263e+00  -7.1670564e-01
   1.1807014e+00  -8.2585104e-01
   7.7468630e-01  -7.7918659e-01
   7.8067520e-01   2.3566526e+00
   1.1824587e+00  -2.3588192e+00
   3.8988307e-01  -2.1114087e-03
   7.9505499e-01   1.5761444e+00
   8.0670428e-01  -4.1646467e-02
   1.1762348e+00  -8.0739184e-01
   1.1740984e+00  -7.9265142e-01
   7.9854714e-01   7.8345515e-01
   3.8137676e-01   2.3388754e+00
   7.9516710e-01  -7.7874278e-01
   1.2004395e+00   1.5744183e+00
   4.0051922e-01  -7.6730858e-01
   3.8442661e-01   6.7140032e-03
   1.1921515e+00  -1.4824402e-02
   3.8696404e-01  -2.3418186e+00
   1.1898716e+00  -2.3381854e+00
   7.8340756e-01  -2.3634418e+00
   7.8071207e-01  -2.3612251e+00
   1.1806110e+00   1.5969644e+00
   1.1567827e+00  -2.3530976e+00
   1.1787384e+00  -1.5463311e+00
   1.1775267e+00   1.5879687e+00
   1.1776431e+00  -3.1262982e+00
   3.7684473e-01  -2.3378689e+00
   7.7472905e-01  -3.1183718e+00
   7.7224488e-01  -2.3694286e+00
   3.9160424e-01  -1.2461075e-02
   3.8804029e-01   7.9811242e-01
   7.8764092e-01   7.8225657e-01
   7.8193622e-01  -2.1432818e-02
   7.7258970e-01  -2.3488954e+00
   1.1816499e+00  -3.1138419e+00
   7.8012834e-01  -7.8932276e-01
   1.1818242e+00   2.9941917e-02
   1.1804961e+00   2.3898523e+00
   1.1865014e+00   3.1319852e-02
   7.9482534e-01  -8.0754226e-01
   1.1799533e+00  -7.9563801e-01
   3.9044981e-01  -7.9415757e-01
   4.0294506e-01   7.7648190e-01
   3.9909480e-01  -7.7904065e-01
   4.0118135e-01   2.3320223e+00
   1.1747632e+00   2.3901549e+00
   1.1811850e+00  -7.7491410e-01
   1.1701231e+00  -7.6402192e-01
   7.9945179e-01   7.3407755e-03
   8.0181119e-01  -3.1367816e+00
   7.7796225e-01  -1.5656982e+00
   1.1776695e+00   2.3659892e+00
   1.1754227e+00   3.1155614e+00
   7.8342508e-01  -8.1353856e-01
   3.9078452e-01  -2.3479885e+00
   7.8491583e-01  -2.3387882e+00
   4.0578424e-01  -7.5368774e-01
   4.1290362e-01   1.5602420e+00
   3.8836563e-01   1.5678719e+00
   3.8615893e-01   3.1318359e+00
   3.9576222e-01   3.1388472e+00
   7.8505665e-01   7.4747942e-03
   1.1724113e+00   1.5731394e+00
   1.1789219e+00   7.7380619e-01
   3.9885305e-01  -2.3650250e+00
   3.9674011e-01   7.7708142e-01
   7.8708767e-01   7.7773482e-01
   3.8978682e-01   8.2237722e-01
   7.8687472e-01  -2.3365505e+00
   7.7721523e-01  -7.6394177e-01
   7.8201816e-01   7.8709581e-01
   3.7045416e-01  -3.1356519e+00
   1.1763856e+00  -2.3285516e+00
   3.9105475e-01  -1.5517431e+00
   3.9787869e-01   3.1356564e+00
   4.0220307e-01  -2.3373005e+00
   4.0077839e-01   3.1402279e+00
   7.8018341e-01   1.5713711e+00
   4.0174030e-01   2.3781460e+00
   7.8846076e-01  -3.5971917e-03
   7.9092359e-01   1.5707573e+00
   7.7180959e-01   7.6654838e-01
   3.9436998e-01   3.1318902e+00
   3.8976383e-01   2.3545604e+00
   1.1996782e+00  -7.7630627e-01
   3.8978885e-01  -2.3800431e+00
   7.8185074e-01  -1.2358443e-02
   7.8730756e-01  -1.5480205e+00
   1.1788867e+00   8.1353966e-01
   1.1671957e+00  -1.5799548e+00
   7.8658787e-01   3.1354103e+00
   3.9685186e-01  -7.7762462e-01
   3.9463579e-01   7.9792939e-01
   7.8580925e-01   7.8190004e-01
   1.1746356e+00   2.3253556e+00
   3.9044698e-01  -1.5695058e+00
   7.8932012e-01  -1.5772489e+00
   7.9624537e-01   7.5413181e-01
   3.7936811e-01   3.1402219e+00
   7.9776392e-01   1.5606842e+00
   3.9831146e-01   2.6843842e-02
   1.1831879e+00  -3.1099669e+00
   7.9323269e-01  -2.3630149e+00
   4.0061007e-01   3.1146922e+00
   7.8045225e-01  -7.9309199e-01
   7.8520603e-01   2.0778892e-02
   7.9546887e-01   2.3485588e+00
   1.1717610e+00  -2.3638040e+00
   7.8288529e-01   7.7845020e-01
   3.9398541e-01  -8.0207215e-01
   7.9003808e-01   2.7224174e-02
   1.1761798e+00  -1.5295456e+00
   8.0100244e-01   1.7168106e-02
   3.9134702e-01   3.0960640e+00
   1.1793985e+00   1.5544841e+00
   7.8890596e-01   7.8292880e-01
   7.8251226e-01  -8.0425631e-01
   7.9436859e-01  -2.3640198e+00
   3.9862582e-01   2.3123849e+00
   1.1850031e+00  -2.3431502e+00
   7.9213599e-01   2.3411513e+00
   1.1914565e+00  -7.8635251e-01
   7.8268695e-01  -3.1220796e+00
   1.1779882e+00   1.6132354e+00
   3.8889273e-01  -2.3922499e+00
   7.8343985e-01   7.7039511e-01
   1.1818877e+00   1.5928018e+00
   3.9064264e-01  -5.5758523e-03
   1.1904807e+00   7.7825477e-01
   1.1782661e+00   2.3500086e+00
   1.1785018e+00  -1.5500054e+00
   8.0362985e-01  -3.7726195e-04
   1.1775120e+00  -1.5378547e+00
   7.8384766e-01   3.1343247e+00
   3.9590900e-01  -7.9345772e-01
   3.9732467e-01   2.3560271e+00
   1.1968152e+00   2.3266886e+00
   7.8754283e-01   3.1398722e+00
   7.8791546e-01   7.6412346e-01
   7.7415591e-01   1.5489968e+00
   1.1749052e+00   1.5373877e+00
   1.1860574e+00   2.4403678e-02
   7.7958002e-01  -7.8160212e-01
   1.1768556e+00   3.1327168e+00
   1.1791111e+00  -1.5860061e+00
   3.9317912e-01  -3.1292082e+00
   3.8834285e-01  -2.3697205e+00
   3.8570970e-01  -1.5465853e+00
   7.9336906e-01   1.4908732e-02
   1.1840549e+00  -8.1831406e-01
   1.1866854e+00   1.5168953e+00
   1.1824513e+00  -1.5282156e+00
   7.7804361e-01   2.3521428e+00
   3.9167113e-01  -7.9075395e-01
   1.1582640e+00  -7.8135678e-01
   1.1827095e+00   1.5624434e+00
   1.1734410e+00   2.3520136e+00
   1.1639444e+00   3.1365500e+00
   7.8388986e-01   2.3751539e+00
   4.0015091e-01   2.3472421e+00
   7.7882969e-01   3.1284653e+00
   3.8940819e-01  -2.3487013e+00
   7.8901811e-01  -2.3763578e+00
   3.8377105e-01  -2.3105255e+00
   1.1775709e+00   7.8326614e-01
   4.0073923e-01  -2.3774374e+00
   1.1784793e+00  -1.6003180e+00
   7.9219786e-01   2.3328296e+00
   7.8893379e-01  -2.3520222e+00
   3.8614738e-01   2.3886870e+00
   7.6760624e-01  -1.5701965e+00
   7.7154008e-01   3.1168251e+00
   1.1608514e+00  -7.8851537e-01
   3.8838096e-01   7.9035483e-03
   3.8319606e-01   3.2858287e-02
   4.1014303e-01   2.3087588e+00
   1.1884038e+00  -3.1073621e+00
   7.9541033e-01  -8.1905118e-01
   1.1662636e+00   7.9839721e-01
   7.9241565e-01   8.7320418e-03
   7.8063324e-01  -1.5706505e+00
   3.9565841e-01  -3.1388685e+00
   3.8804494e-01   1.6330158e+00
   3.8305669e-01   1.5814944e+00
   3.9370674e-01  -1.6132115e+00
   7.9463995e-01   7.9236698e-01
   1.1821432e+00   2.3836522e+00
   3.9226415e-01   7.5982614e-01
   3.8256432e-01  -1.5637102e+00
   1.1758640e+00  -1.5574286e+00
   7.7563791e-01   7.8558629e-01
   4.0552680e-01   2.3178998e+00
   7.9684907e-01   1.5711363e+00
   3.8277578e-01  -1.5858678e+00
   1.1871163e+00  -1.5578275e+00
   7.8548970e-01   2.3655853e+00
   3.7450261e-01   1.5811456e+00
   1.1699435e+00   1.5716375e+00
   7.8315314e-01   2.3407809e+00
   7.5319075e-01  -5.2718375e-03
   7.7933134e-01   1.5678913e+00
   3.8302404e-01   2.3656800e+00
   1.1746282e+00   1.5558654e+00
   3.8893673e-01  -8.1353206e-01
   3.9559373e-01   7.5734160e-01
   1.1810406e+00  -8.3671326e-01
   1.1755419e+00  -2.1150654e-03
   1.1771611e+00  -2.3531976e+00
   3.9590263e-01  -3.1313647e+00
   3.8617592e-01  -1.5770604e+00
   3.8021423e-01  -1.7849146e-02
   7.8580305e-01   2.3365694e+00
   1.1653478e+00  -1.5727983e+00
   3.9533469e-01  -2.3299281e+00
   7.9585727e-01  -1.5851091e+00
   7.7368882e-01  -2.0443911e-03
   1.1697761e+00  -2.3623940e+00
   3.8755777e-01  -3.1415287e+00
   3.9175921e-01   2.3565239e+00
   3.9673031e-01   1.6028918e+00
   4.0187526e-01   1.5313054e+00
   7.8975374e-01   1.5452342e+00
   8.0164900e-01   7.7426298e-01
   1.1771825e+00  -7.9396989e-01
   7.8851232e-01   7.6829282e-01
   3.9998213e-01   2.3845889e+00
   7.9313487e-01   3.1363232e+00
   1.1753414e+00  -1.5383779e-02
   1.1730527e+00  -1.5965116e+00
   1.1633293e+00   7.9492273e-01
   3.9356267e-01   2.3708078e+00
   1.1774427e+00   1.6008698e+00
   7.9306868e-01  -7.8618813e-01
   1.1750620e+00  -3.0963390e+00
   1.1864701e+00   8.1202270e-01
   7.8966336e-01  -3.1397549e+00
   7.8757723e-01  -1.5716085e+00
   1.1688766e+00  -7.5904747e-01
   1.1813366e+00  -3.1254253e+00
   4.0030812e-01  -7.6694669e-01
   7.9310334e-01   1.5746197e+00
   4.0922712e-01   6.8920510e-02
   4.0485600e-01   2.3371296e+00
   7.7932120e-01   1.5821073e+00
   1.1825465e+00  -2.3698688e+00
   7.8028847e-01   2.3619993e+00
   3.8978651e-01   3.7001317e-02
   3.9717704e-01  -1.5761866e+00
   1.1877978e+00   3.1233080e+00
   7.8338572e-01   1.5535504e+00
   4.0299425e-01   3.4434057e-04
   3.9527665e-01   1.5918597e+00
   3.9080296e-01  -8.9943024e-03
   7.8002414e-01   8.1693818e-01
   1.1704614e+00  -3.1411312e+00
   7.7838426e-01  -2.3500305e+00
   3.8860388e-01  -1.5498017e+00
   7.7913668e-01   8.2852601e-01
   1.1628013e+00  -1.5574739e+00
   4.0255085e-01  -1.5828532e+00
   1.1846033e+00  -2.3766226e+00
   4.0845959e-01   1.6090594e+00
   1.1748190e+00  -2.3365480e+00
   1.1844373e+00   2.3215171e+00
   1.1735263e+00  -7.6882195e-01
   1.1625078e+00  -2.1950763e-02
   1.1740446e+00  -1.5969263e-03
   1.1870829e+00   7.9030742e-01
   3.9794035e-01   4.3552342e-02
   3.8085388e-01  -2.3387999e+00
   1.1788066e+00  -3.1032883e+00
   1.1840465e+00   2.3350243e+00
   1.1721227e+00  -1.5692303e+00
   3.9306527e-01  -2.3656663e+00
   7.8724013e-01  -1.5366295e+00
   1.1769036e+00  -7.6863240e-01
   7.8584387e-01   3.1292506e+00
   7.9376888e-01  -5.0560840e-02
   3.9707905e-01   7.9386915e-01
   1.1767667e+00  -3.1380289e+00
   1.1842588e+00  -7.8220093e-01
   7.7983813e-01  -1.5806234e+00
   3.9332083e-01   8.2128940e-01
   7.6978918e-01  -1.5757588e+00
   7.8398493e-01   7.5786275e-01
   1.1825474e+00  -3.1160230e+00
   7.8887529e-01  -1.8319301e-03
   7.8867779e-01  -3.1118734e+00
   1.1834365e+00   3.1353912e+00
   1.1731049e+00   7.7246346e-01
   1.1769627e+00   3.0707124e-03
   7.8692796e-01  -2.3539563e+00
   1.1679198e+00   6.6202006e-03
   1.1788368e+00   3.1065189e+00
   1.1589311e+00   1.8217091e-02
   7.9142856e-01  -7.8211154e-01
   3.9181471e-01   1.5013939e-02
   7.9571824e-01   1.5898640e+00
   7.8513728e-01  -2.3559329e+00
   3.8669430e-01   7.6416815e-01
   1.1732668e+00  -8.0450841e-01
   7.7776774e-01  -1.5714291e+00
   7.8793449e-01  -7.8557725e-01
   1.1800611e+00  -1.6100855e+00
   1.1715842e+00   1.3921247e-02
   1.1772508e+00  -2.3375386e+00
   3.9174353e-01  -7.2447875e-01
   7.9242354e-01   1.5659349e+00
   7.8427680e-01  -4.5065768e-03
   1.1656377e+00   1.5560318e+00
   1.1798272e+00  -1.5675444e+00
   1.1729235e+00  -8.1938815e-01
   1.1789820e+00   2.3767362e+00
   7.8608174e-01  -7.6384363e-01
   1.1747510e+00   7.7289810e-01
   7.9612040e-01  -2.3555051e+00
   7.8111532e-01   3.1246484e+00
   1.1737898e+00  -2.3596631e+00
   3.9518581e-01  -2.3804792e+00
   7.8476733e-01  -2.3910400e+00
   1.1635326e+00  -1.5422604e+00
   7.9499113e-01  -3.1254515e+00
   1.1668179e+00  -7.8411325e-01
   7.8567515e-01  -2.3285087e+00
   1.1836084e+00  -2.3644379e+00
   3.9910798e-01  -3.1391227e+00
   3.8465489e-01  -1.5912230e+00
   1.1699573e+00   1.5748383e+00
   4.0374147e-01  -2.3695932e+00
   7.7820225e-01   2.3585902e+00
   3.8664196e-01   1.5265020e+00
   1.1769974e+00   2.3301136e+00
   7.9815472e-01  -1.5976028e+00
   1.1805669e+00   5.5255805e-03
   1.1837299e+00  -2.8298840e-02
   3.8473369e-01  -3.1377546e+00
   4.0630771e-01  -2.3553590e+00
   7.8357864e-01   1.5833097e+00
   7.8336834e-01  -3.1371683e+00
   7.8492917e-01  -2.3526909e+00
   1.1771439e+00   2.4102887e+00
   7.9252506e-01  -7.7773508e-01
   1.1801478e+00   1.5751659e+00
   7.9396665e-01  -2.3967995e+00
   1.1695328e+00   8.3461919e-01
   7.9418591e-01  -7.8228947e-01
   7.9010374e-01   1.5706045e+00
   7.8841928e-01  -1.5694556e+00
   7.8929781e-01   2.3680258e+00
   3.8390629e-01   2.3501880e+00
   4.0971230e-01  -1.5981415e+00
   3.9686435e-01  -2.3796879e+00
   7.8072750e-01  -1.5784505e+00
   7.8406194e-01  -2.3189045e+00
   1.1917678e+00  -2.4969087e-02
   7.9159335e-01   8.0234005e-01
   3.8685204e-01  -1.5847598e+00
   1.1694520e+00  -2.3431437e+00
   3.8818993e-01   7.7394841e-03
   1.1669120e+00  -7.5965126e-01
   1.1757739e+00  -2.3492034e+00
   1.1857817e+00   8.2289575e-01
   1.1682017e+00  -1.5572778e+00
   3.9471555e-01  -2.3770609e+00
   1.1706741e+00   3.1146837e+00
   7.7942245e-01   1.5772665e+00
   7.7873248e-01   1.4900661e-02
   1.1794102e+00   2.3803807e+00
   3.8401557e-01  -2.3716480e+00
   7.9708201e-01  -7.8141197e-01
   7.9767123e-01   2.3556843e+00
   1.1841496e+00   1.5960419e+00
   1.1727071e+00  -2.3634203e+00
   3.8989530e-01   2.3770265e+00
   3.8606763e-01   3.1053187e+00
   3.9068350e-01  -2.3530843e+00
   7.7843125e-01   7.7728442e-01
   7.9128311e-01  -7.8434299e-01
   1.1799914e+00  -1.5767223e+00
   1.1899242e+00   1.5671896e+00
   1.1854198e+00   1.5495145e+00
   3.8975165e-01   7.7751912e-01
   7.8113792e-01  -2.3864782e+00
   1.1716529e+00   1.5742387e+00
   7.9909494e-01  -3.1393252e+00
   7.7888944e-01   2.3680933e+00
   3.9015814e-01  -3.1361904e+00
   7.8242325e-01  -7.6689586e-01
   7.8940726e-01   1.6052712e+00
   3.9602649e-01  -2.3451223e+00
   7.8848015e-01   1.5785205e+00
   3.9711218e-01   1.5903897e+00
   3.8950657e-01  -1.5668729e+00
   7.8576960e-01   3.1265438e+00
   3.9170813e-01  -7.9434568e-01
   1.1963851e+00  -8.7711778e-03
   1.1779493e+00  -2.6105105e-02
   3.7809349e-01  -1.6253981e+00
   3.9863979e-01   7.9966690e-01
   1.1762433e+00  -2.3761926e+00
   1.1790131e+00   1.0252870e-02
   1.1789874e+00   1.5633961e+00
   3.8379798e-01   1.5641481e+00
   1.1894841e+00  -3.1284559e+00
   1.1769422e+00  -2.3540229e+00
   3.8698922e-01  -7.7385055e-01
   7.8512067e-01   1.5693145e+00
   3.8789623e-01   1.5909678e+00
   4.0164550e-01  -1.2178667e-02
   3.9670039e-01   3.1408102e+00
   1.1803506e+00   2.3502907e+00
   7.7554609e-01   2.3406274e+00
   3.8962215e-01  -7.8660578e-01
   1.1624721e+00  -1.6080530e+00
   3.8743656e-01   7.3472792e-01
   4.0341509e-01   3.1403078e+00
   3.9493873e-01   2.3568667e+00
   1.1785710e+00   7.7616567e-01
   1.1798130e+00   6.5078325e-04
   7.8296730e-01   1.5917908e+00
   3.8705523e-01  -3.1168525e+00
   7.6775537e-01   1.5717552e+00
   1.1876531e+00  -8.1603425e-01
   1.1863264e+00   2.3717803e+00
   7.7915404e-01  -3.1356266e+00
   1.1790677e+00   2.3836202e+00
   7.8595173e-01   7.6847610e-01
   3.9410252e-01   3.1359292e+00
   1.1557323e+00   1.5638892e+00
   3.9989572e-01   1.7487530e-03
   3.9504236e-01  -2.3604442e+00
   3.9335038e-01  -1.5944126e+00
   3.9592819e-01   7.7882582e-01
   3.8290332e-01   3.1265200e+00
   3.9382567e-01   3.0974895e+00
   1.1740387e+00  -7.6742419e-01
   7.7746534e-01   1.5400924e+00
   1.1898420e+00   2.3358783e+00
   1.1645922e+00   1.7248320e-02
   3.9691205e-01  -7.6033412e-01
   7.8583246e-01   1.5443427e+00
   7.8179612e-01  -3.1170368e+00
   1.1871586e+00  -2.3379063e+00
   7.8307614e-01  -2.3806884e+00
   7.7288087e-01  -2.4033596e+00
   7.8096536e-01   2.3809656e+00
   7.9634378e-01  -2.3554056e+00
   3.9831962e-01  -7.7457356e-01
   7.8492381e-01   7.7936140e-01
   3.8499443e-01  -1.5116915e-02
   7.8617652e-01  -7.7763884e-01
   1.1802153e+00  -3.9810335e-02
   1.1809678e+00   7.2218512e-03
   1.1733784e+00   3.1223760e+00
   1.1703070e+00   7.8128737e-01
   3.8153790e-01   7.9853009e-01
   3.9806051e-01  -7.5054257e-01
   3.8486273e-01   3.1392127e+00
   7.7921522e-01  -1.6071519e+00
   7.8329913e-01   7.9584375e-01
   3.8215278e-01  -2.5345910e-02
   3.8936868e-01  -1.6003540e+00
   3.9239500e-01   1.5537526e+00
   3.8291281e-01  -1.5558205e+00
   3.8435742e-01   7.5419987e-01
   7.7122633e-01   2.3356233e+00
   3.9589669e-01   2.3747695e+00
   3.9216635e-01  -3.1405432e+00
   8.0268017e-01  -7.6639807e-01
   1.1762659e+00   1.6008421e+00
   7.9319302e-01   2.3634316e+00
   3.9720254e-01  -7.8149125e-01
   7.7230856e-01   1.7852283e-03
   3.9415200e-01  -1.5644277e+00
   1.1775740e+00  -1.5692689e+00
   7.8480428e-01   1.5368577e-02
   3.9000917e-01  -1.6147270e+00
   7.9727000e-01  -7.9503586e-01
   1.1825834e+00  -2.3710743e+00
   1.1901937e+00  -1.5808744e+00
   7.8153020e-01  -1.5613906e+00
   7.7241284e-01   1.5815436e+00
   7.8653497e-01   2.3357436e+00
   7.9395473e-01  -2.3675631e-02
   3.9261869e-01  -3.1242946e+00
   1.1565130e+00   7.7996101e-01
   7.8636259e-01  -7.8733752e-01
   3.9167034e-01  -1.5454678e+00
   1.1754893e+00  -1.5598918e+00
   1.1914096e+00  -1.3038463e-02
   4.0151249e-01   1.2375074e-02
   1.1817539e+00  -3.1319813e+00
   7.7872677e-01   2.6757826e-02
   1.1878840e+00   2.3516082e+00
   1.1741539e+00   2.3907035e+00
   3.9553612e-01   7.3914828e-01
   1.1863433e+00   3.0845518e+00
   3.8860775e-01  -2.3685034e+00
   1.1721808e+00  -7.8983069e-01
   1.1740642e+00   1.5757380e+00
   4.0052593e-01  -3.1249133e+00
   7.8782424e-01  -3.5105511e-03
   7.9130238e-01  -7.7439012e-01
   4.1245729e-01  -3.1034476e+00
   4.0518556e-01   1.5578092e+00
   8.0464984e-01  -3.1353940e+00
   4.0024332e-01  -7.5349544e-01
   7.8692914e-01   7.7458377e-01
   7.8137148e-01   7.8147705e-01
   3.9721290e-01  -1.5562833e+00
   1.1713780e+00  -8.0455167e-01
   1.1778326e+00  -3.1311926e+00
   1.1779189e+00   2.3794817e+00
   7.8853890e-01  -2.3516092e+00
   7.8498394e-01  -7.0731049e-03
   7.8095781e-01   7.9720999e-01
   1.1916261e+00   2.2671735e-02
   1.1854345e+00   2.3495148e+00
   3.8583365e-01   7.8819090e-01
   7.9268014e-01  -8.1467244e-01
   4.0066341e-01  -8.0591341e-01
   3.8982597e-01   1.5203302e+00
   7.9959032e-01  -7.9358641e-01
   7.8914986e-01   7.8260229e-01
   7.8126880e-01   2.3580546e+00
   3.9116801e-01   7.8291324e-01
   3.8870558e-01   1.6067832e+00
   7.9320998e-01   3.1384651e+00
   1.1700328e+00  -7.9498417e-01
   3.9809553e-01   3.1371673e+00
   1.1855742e+00  -2.3455768e+00
   3.9250555e-01  -2.3535682e+00
   1.1793143e+00  -2.3225886e+00
   3.8880765e-01   2.3640513e+00
   7.7283339e-01   7.9371042e-01
   7.8263045e-01   1.5707081e+00
   1.1789655e+00  -2.2005793e-02
   3.9773690e-01   2.3797506e+00
   7.7730305e-01   1.5650814e+00
   3.8118282e-01  -3.1382731e+00
   1.1984984e+00  -1.5723789e+00
   1.1771417e+00   7.8308689e-01
   1.1828802e+00  -2.3613183e+00
   3.9279804e-01  -2.3609287e+00
   1.1816660e+00   1.0081664e-02
   1.1828583e+00  -1.7335884e-02
   4.0066941e-01   8.0775113e-01
   1.1761330e+00  -2.3497945e+00
   7.8927454e-01  -1.5477661e+00
   3.9434499e-01  -3.1220527e+00
   1.1912568e+00   1.5875245e+00
   7.7885339e-01   1.5422703e+00
   4.0592640e-01   2.3290440e+00
   7.7628550e-01  -2.1089012e-03
   7.8517122e-01   1.5591764e+00
   4.0895893e-01   8.0020921e-01
   4.0416754e-01  -7.9557591e-01
   1.1802870e+00   4.8104340e-02
   7.8405937e-01  -7.9943065e-01
   7.7511941e-01   1.5769583e+00
   7.8631914e-01   1.5826424e+00
   7.8844608e-01   2.3556944e+00
   7.8873702e-01  -1.5507345e+00
   3.9227474e-01  -3.1377628e+00
   1.1677357e+00   7.8416756e-01
   8.0746772e-01   3.1404352e+00
   1.1776599e+00  -8.1207223e-01
   3.8993555e-01   2.4050419e+00
   7.9653870e-01   7.7574299e-03
   1.1781611e+00  -2.3530441e+00
   7.9350994e-01   2.3573498e+00
   3.7519965e-01   2.3802860e+00
   3.7550638e-01  -2.3437686e+00
   7.7355444e-01  -7.6951621e-01
   3.8767131e-01   1.5221982e+00
   3.8414273e-01  -3.1267498e+00
   7.8251935e-01   2.3711386e+00
   3.8998759e-01   8.1231053e-01
   1.1714504e+00   1.5808899e+00
   3.8793871e-01  -3.5692296e-02
   7.9430074e-01   7.8316437e-01
   8.0421645e-01   7.6858041e-01
   7.7636006e-01   1.5684336e+00
   1.1747441e+00   3.1252554e+00
   4.0439911e-01   3.1264859e+00
   7.9194823e-01   2.3679194e+00
   7.8291513e-01  -2.3547554e+00
   3.7531728e-01   1.5827947e+00
   3.9448417e-01  -2.3922885e+00
   4.0497781e-01  -2.3902932e+00
   7.8462858e-01   3.1071506e+00
   7.8600894e-01  -1.5719014e+00
   3.8611156e-01   3.1139499e+00
   1.1795965e+00   8.8567171e-03
   7.7247142e-01  -2.3718227e+00
   3.9414554e-01   9.3843099e-03
   1.1924017e+00   1.5714895e+00
   4.0533209e-01   3.1360552e+00
   3.9713281e-01   1.6120201e+00
   3.8907915e-01   3.1295773e+00
   3.9396335e-01   2.3332783e+00
   7.8370559e-01   1.5942654e+00
   1.1892801e+00   2.3408019e+00
   3.9995422e-01   2.3455052e+00
   3.9772867e-01  -1.5734613e+00
   7.8770150e-01   3.1381078e+00
   7.8863801e-01   7.8806692e-01
   1.1869957e+00  -7.8338803e-01
   7.8733360e-01   9.4169772e-03
   1.1771652e+00   3.1278032e+00
   3.8797707e-01   2.3498412e+00
   1.1680330e+00   1.5533501e+00
   1.1765385e+00  -8.1416502e-01
   1.1869987e+00   1.5691386e+00
   3.8865692e-01  -7.8265027e-01
   1.1795388e+00   2.3757673e+00
   1.1709307e+00  -7.9735109e-01
   1.1679969e+00  -8.0212610e-01
   1.1813956e+00  -1.5621404e+00
   1.1817606e+00   2.3402479e+00
   7.8919841e-01   7.6170676e-01
   1.1951557e+00  -7.4515852e-01
   1.1928681e+00   1.5670603e+00
   1.1802202e+00  -3.1273243e+00
   7.9423045e-01  -2.3559417e+00
   3.9488267e-01   1.5620148e+00
   7.9276502e-01  -7.9090541e-01
   7.8184664e-01  -7.7145833e-03
   7.8974799e-01  -2.3425116e+00
   3.8405406e-01   2.3131124e+00
   7.9146999e-01  -3.1171439e+00
   1.1637840e+00   2.3904866e+00
   1.1831143e+00  -8.2173852e-01
   7.9203040e-01   2.3564765e+00
   7.7313806e-01  -3.1193728e+00
   3.9847040e-01  -3.1345339e+00
   1.1772467e+00  -2.3737928e+00
   7.9629313e-01  -7.7041592e-01
   3.9396815e-01   7.3392636e-01
   1.1864777e+00   7.9369519e-01
   7.9248279e-01   3.1337698e+00
   3.8045758e-01   2.3378597e+00
   3.9647897e-01   8.0988251e-01
   3.9788520e-01  -7.5965982e-01
   3.9026725e-01   6.7297196e-03
   7.7505249e-01  -1.5732513e+00
   7.8032129e-01  -1.5489938e+00
   7.8027916e-01  -1.5711042e+00
   3.8862933e-01  -1.0689414e-02
   7.9298654e-01  -3.1401862e+00
   3.9356771e-01   3.0946212e+00
   7.9861670e-01  -2.3767990e+00
   1.1937714e+00  -1.5551497e+00
   3.9541960e-01  -3.1312689e+00
   7.8514991e-01  -1.5667537e+00
   7.9280773e-01   3.1376748e+00
   3.9873532e-01   1.5838302e+00
   7.9448810e-01   2.3726392e+00
   1.1808789e+00   1.5959065e+00
   7.8071751e-01  -1.9500587e-02
   3.9363775e-01   2.3592125e+00
   7.8097184e-01   7.9926353e-01
   7.9578799e-01   7.7192945e-01
   7.8155370e-01  -4.7558747e-03
   3.9388882e-01   1.5852086e+00
   3.9183713e-01  -7.8114391e-01
   3.9881114e-01   7.2243175e-02
   7.8945497e-01  -2.3655115e+00
   1.1805568e+00   1.5421721e+00
   1.1881245e+00  -7.8836927e-01
   1.1793211e+00  -3.1345796e+00
   3.8624731e-01  -7.5936772e-01
   3.8130875e-01  -2.3390457e+00
   1.1667705e+00  -2.3988307e+00
   3.8871434e-01   2.3537000e+00
   3.8423747e-01   1.5141022e+00
   7.9260967e-01  -2.8802085e-02
   1.1806793e+00  -2.3698898e+00
   4.0076651e-01  -2.3560647e+00
   3.8941150e-01  -2.3625614e+00
   1.1742177e+00   1.5623800e+00
   3.9548335e-01  -7.7290270e-01
   7.8390225e-01   7.8470008e-01
   7.7824381e-01  -7.6952600e-01
   8.0361407e-01   1.6058224e+00
   7.8028342e-01  -1.5796695e+00
   1.1937564e+00  -2.3605766e+00
   1.1862412e+00   7.8452129e-01
   3.8891299e-01  -2.3598882e+00
   7.7856710e-01  -1.5576434e+00
   3.7959492e-01   2.9331386e-02
   7.8822977e-01   7.7062885e-01
   1.1690299e+00  -2.3664970e+00
   3.9533664e-01   7.9481044e-01
   3.9971282e-01   1.5829696e+00
   7.8716356e-01   2.3825880e+00
   3.8714113e-01  -2.3697586e+00
   1.1745084e+00   7.9092218e-01
   7.7800671e-01  -7.7064813e-01
   4.0148906e-01   8.0408442e-01
   1.1760074e+00   2.2999513e+00
   4.0082273e-01  -7.4526028e-01
   7.8715800e-01  -2.3287310e+00
   3.8201079e-01   3.1205628e+00
   3.8640513e-01   1.5600462e+00
   7.8245885e-01  -2.3748451e+00
   1.1837516e+00  -3.1165881e+00
   1.1720780e+00   1.5679955e+00
   1.1609455e+00   1.5335370e+00
   1.1717526e+00   2.3684667e+00
   8.0876790e-01   2.3754032e+00
   3.9471915e-01  -1.5858724e+00
   1.1838479e+00   7.7561001e-01
   7.8399077e-01  -2.3130825e+00
   1.1903644e+00   3.1388369e+00
   1.1729983e+00   7.6481297e-01
   1.1696532e+00  -3.1250319e+00
   1.1575750e+00   2.3481887e+00
   1.1900940e+00  -3.1394761e+00
   1.1771111e+00   2.3482491e+00
   7.8150114e-01   2.3677322e+00
   3.9062865e-01  -1.5432171e+00
   1.1748686e+00   7.5937785e-01
   1.1765218e+00   8.3756001e-01
   3.9143380e-01   2.3815587e+00
   3.9411796e-01   2.3708383e+00
   1.1560109e+00  -3.1328767e+00
   7.9083269e-01   7.9838801e-01
   1.1881758e+00  -1.5537171e+00
   1.1851624e+00   1.9095833e-02
   3.9937924e-01   3.9096947e-02
   1.1720032e+00   1.5410204e+00
   7.9154835e-01   1.5658149e+00
   7.7425982e-01   1.6048089e+00
   1.1771542e+00   1.5310835e+00
   1.1764898e+00   1.5582647e+00
   3.9313014e-01   3.1220210e+00
   4.0471535e-01   7.8385048e-01
   8.1034256e-01  -3.1368417e+00
   3.8435195e-01   2.3485446e+00
   4.0263806e-01  -1.5743807e+00
   1.1662709e+00   7.8202211e-01
   7.7657546e-01  -1.4910412e-02
   1.1813027e+00  -1.5791197e+00
   3.8550309e-01   1.5881942e+00
   1.1763091e+00  -8.0468589e-01
   3.9861156e-01   1.5520573e+00
   1.1914484e+00  -1.6018475e+00
   7.8324190e-01   7.8427687e-01
   3.8298318e-01  -2.3704369e+00
   7.8082867e-01   3.1200481e+00
   1.1859178e+00  -2.3728803e+00
   1.1822999e+00   2.3938781e+00
   7.9220386e-01   2.3598322e-02
   1.1825400e+00   3.6796562e-02
   7.6060052e-01   7.9727206e-01
   4.0095028e-01   1.5736846e+00
   7.9352010e-01   2.3662139e+00
   3.8430701e-01  -2.3384813e+00
   1.1742882e+00  -1.5754621e+00
   1.1726579e+00  -3.1407320e+00
   3.9774832e-01   1.5897370e+00
   3.9729072e-01  -2.3583907e-02
   7.8783004e-01   2.8839177e-02
   3.8612914e-01  -2.3650629e+00
   1.1787006e+00  -7.6017568e-01
   7.9300844e-01   2.3658227e+00
   7.9438718e-01   1.7550684e-02
   3.9627742e-01   3.1248328e+00
   7.8957969e-01  -1.5745813e+00
   3.8264586e-01   2.3373480e+00
   4.0471614e-01   2.3647192e+00
   7.8969056e-01  -3.1188109e+00
   3.8292623e-01  -7.6870495e-01
   7.9892745e-01   8.7316058e-03
   3.8641946e-01   1.5311670e+00
   7.7755715e-01  -1.5568489e+00
   3.9572930e-01   2.3744948e+00
   1.1880059e+00  -1.5803348e+00
   8.0964315e-01   2.3425293e+00
   1.1811951e+00  -1.5286510e+00
   1.1881000e+00   2.3426044e+00
   1.1724388e+00   2.3542000e+00
   7.9306805e-01  -8.1473688e-01
   7.9326560e-01  -1.5975651e+00
   3.9718752e-01  -1.5930705e+00
   4.0503055e-01   2.0206569e-03
   7.8049805e-01   3.1108174e+00
   7.8100394e-01   7.7069877e-01
   7.8987722e-01   3.7728675e-03
   1.1690090e+00  -2.3592944e+00
   3.8948720e-01  -1.5655647e+00
   7.9663827e-01  -8.6156905e-03
   1.1869879e+00  -1.5375182e+00
   1.1699553e+00   8.2245400e-01
   3.8894684e-01   2.3463783e+00
   1.1799812e+00   2.3462039e+00
   1.1755468e+00   2.3437620e+00
   4.0206575e-01  -1.5543017e+00
   7.9220865e-01  -1.5858251e+00
   1.2049302e+00   2.0940276e-02
   3.9371080e-01  -8.0358137e-01
   3.8363176e-01   2.3836045e+00
   1.1807584e+00  -8.1747414e-03
   1.1853269e+00   7.7372266e-01
   1.1629695e+00   1.6034213e+00
   1.1926290e+00  -2.3592936e+00
   3.9516674e-01  -2.3784800e+00
   3.8956031e-01   2.3412106e+00
   3.9590242e-01  -7.9744492e-01
   7.9496481e-01   1.5987923e+00
   4.0145128e-01   1.5808296e+00
   3.9242926e-01  -1.5835412e+00
   1.1712937e+00  -3.1268641e+00
   8.0388257e-01   7.7840643e-01
   3.9884109e-01   1.5881158e+00
   1.1722918e+00  -1.5659490e+00
   1.1769296e+00   7.5464250e-01
   3.8982410e-01  -7.9140814e-01
   3.9447140e-01  -1.5328302e+00
   3.8612444e-01   8.0521163e-01
   7.9632549e-01   3.3387090e-02
   4.1178560e-01  -1.5781350e+00
   1.1721908e+00  -8.3477784e-01
   1.1773930e+00   7.7807332e-01
   7.7530877e-01   2.3198955e+00
   3.9424429e-01  -2.3246682e+00
   7.8597085e-01  -2.3460618e+00
   1.1784490e+00   7.8298672e-01
   3.9956631e-01  -2.3652541e+00
   1.1875155e+00   2.7632712e-03
   7.8738395e-01  -3.1229346e+00
   1.1716898e+00  -7.6727638e-01
   7.8244695e-01  -7.8784065e-01
   1.1769148e+00   1.5443575e+00
   1.1718468e+00   2.3352204e+00
   7.9286539e-01  -3.3106889e-03
   3.7683500e-01   1.5779453e+00
   1.1750640e+00   7.9589133e-01
   3.9929161e-01  -2.3557198e+00
   1.1859331e+00  -3.1269379e+00
   1.1723708e+00   7.7812094e-01
   1.1782447e+00   1.5466022e+00
   1.1568542e+00   2.3506471e+00
   3.8533146e-01   2.3635718e+00
   3.9639961e-01  -2.0501140e-02
   7.9815228e-01   2.3179290e+00
   3.9138578e-01  -1.5860260e+00
   7.9400558e-01  -1.9797690e-02
   7.9050113e-01   1.5789476e+00
   1.1808145e+00   1.5696633e+00
   3.9408910e-01  -7.8455965e-01
   1.1736488e+00   7.7012684e-01
   7.7729585e-01   1.5571115e+00
   7.8956179e-01   8.1165644e-01
   3.8141488e-01   7.7199287e-01
   3.9412922e-01  -7.5455020e-01
   3.9325353e-01  -3.1252469e+00
   4.0335529e-01   3.0981129e+00
   1.1656068e+00   3.1200653e+00
   1.1674948e+00   3.1113537e+00
   7.9239406e-01   2.3785149e+00
   1.1728395e+00  -2.3415686e+00
   3.7941609e-01  -3.1180549e+00
   4.0361564e-01  -3.1262664e+00
   7.7172252e-01   3.1289417e+00
   1.1712388e+00   4.0216277e-02
   4.0141488e-01   3.1325363e+00
   1.1774656e+00   7.8398352e-01
   1.1716087e+00   2.3283000e+00
   7.7988135e-01  -1.5869670e+00
   1.1844555e+00   2.3653878e+00
   1.1649742e+00  -3.1064144e+00
   4.0019283e-01  -1.5432506e+00
   1.1844572e+00  -7.7292475e-01
   7.9346872e-01  -8.1237070e-01
   1.1796597e+00   8.2477594e-01
   7.8593162e-01  -1.4157350e-02
   7.9618384e-01   8.0286396e-01
   7.9101064e-01  -7.9062526e-01
   7.8089491e-01   1.5605645e+00
   8.0346073e-01  -2.3460351e+00
   7.9152157e-01  -7.9890059e-01
   7.7841525e-01   3.0919640e+00
   7.8453687e-01   3.1368948e+00
   1.1843182e+00  -4.2915717e-03
   1.1650781e+00   2.4786622e-02
   3.9496318e-01   1.5537656e+00
   1.1742658e+00  -3.1204507e+00
   7.6629671e-01   1.5700838e+00
   3.9044634e-01  -3.1291372e+00
   4.0117080e-01   7.8429757e-01
   3.8290449e-01  -2.3303858e+00
   1.1815888e+00   1.5739628e+00
   3.8480484e-01  -2.3811942e+00
   4.0093694e-01  -6.0836387e-03
   1.1671855e+00  -2.3379440e+00
   1.1882039e+00  -1.6039884e+00
   3.8669698e-01   2.8858173e-02
   4.0311573e-01   3.1292302e+00
   7.9477068e-01   3.1341595e+00
   7.8732923e-01  -2.3553722e+00
   1.1744744e+00  -2.3542008e+00
   1.1927472e+00  -1.5343153e+00
   1.1920788e+00   2.3348396e+00
   3.8499879e-01  -3.1295834e+00
   1.1916853e+00  -7.5808383e-01
   7.7497170e-01   1.5895791e+00
   3.8423731e-01   3.1342179e+00
   7.5648927e-01  -8.0660818e-01
   1.1750090e+00  -7.9444776e-01
   1.1759395e+00  -3.1412930e+00
   7.8774581e-01  -1.3379517e-02
   7.8958649e-01  -1.5648586e+00
   3.9876324e-01   1.5823167e+00
   1.1835579e+00  -2.3847750e+00
   3.9845044e-01   1.5425946e+00
   7.9080155e-01  -1.5306653e-02
   7.9961160e-01  -2.3501567e+00
   7.8277451e-01  -3.1231639e+00
   7.5603620e-01   2.3443054e+00
   3.9980458e-01   4.2007001e-02
   3.9256391e-01  -2.3505308e+00
   1.1818785e+00   3.0886004e+00
   7.7887669e-01  -7.9118899e-01
   7.8325245e-01  -1.5379730e+00
   3.9797099e-01   2.3613589e+00
   7.8634599e-01  -1.5752611e+00
   3.8021709e-01   3.1380397e+00
   3.8560857e-01  -8.0906467e-01
   3.8693074e-01   2.3402490e+00
   3.9623041e-01   7.9339770e-01
   7.8402626e-01   7.8128593e-01
   7.7986425e-01   2.1966119e-02
   3.8792609e-01  -1.5641825e+00
   3.8627711e-01   2.3753981e+00
   3.7672999e-01   1.5685206e+00
   7.9705567e-01   1.5584396e+00
   3.8443242e-01  -2.3260188e+00
   7.8300105e-01   1.0519092e-02
   7.8106328e-01  -7.8857579e-01
   1.1941851e+00  -5.6660155e-03
   1.1735741e+00   7.6695920e-01
   7.8916549e-01  -2.3748939e-02
   4.0259821e-01  -2.3651311e+00
   7.7885254e-01   2.3688430e+00
   1.1731888e+00  -7.9216835e-01
   4.0241512e-01   7.7754542e-01
   1.1676878e+00  -1.5815715e+00
   7.8499439e-01   3.1262288e+00
   7.9065716e-01  -1.5649484e+00
   3.8298929e-01   1.5652068e+00
   7.7660145e-01   2.3599344e+00
   3.9396547e-01  -7.8969954e-01
   7.7958928e-01   8.0796496e-01
   1.1779939e+00   1.5937988e+00
   1.1685817e+00   2.3790850e+00
   3.9509189e-01   2.3782934e+00
   3.7457346e-01   2.3563628e+00
   1.1743036e+00   1.5853106e+00
   7.8180038e-01  -2.3716916e+00
   7.9807998e-01  -7.6224540e-01
   7.7274463e-01   1.5291690e+00
   1.1623192e+00   1.0802708e-02
   7.8468568e-01  -1.5520134e+00
   7.7783925e-01   3.1326930e+00
   1.1748839e+00  -2.3561478e+00
   7.8219166e-01   8.1422826e-01
   1.1815803e+00  -1.0689662e-02
   4.0787057e-01   2.3729641e+00
   7.9301349e-01   1.5508595e+00
   1.1775948e+00   1.5507312e+00
   7.7996786e-01  -1.5849878e+00
   1.1691813e+00  -2.3753081e+00
   4.0429408e-01   2.3445760e+00
   7.8524224e-01  -5.6555560e-03
   8.0499684e-01   3.1415635e+00
   1.1894445e+00  -1.5637131e+00
   3.8705731e-01  -9.0688236e-03
   7.8811768e-01   2.3800118e+00
   1.1676157e+00  -1.5441984e+00
   4.0045691e-01   1.5651718e+00
   3.9341829e-01  -8.0733660e-01
   7.8434789e-01  -3.1195724e+00
   1.1689574e+00   1.4115809e-02
   3.9997789e-01   1.5802430e+00
   7.7311753e-01  -3.1212227e+00
   4.0362398e-01  -2.3523978e+00
   7.8446419e-01  -2.3194635e+00
   7.8599114e-01  -1.6016831e+00
   7.8397985e-01   2.3459497e+00
   7.8044924e-01  -2.3479551e+00
   7.8713775e-01   1.5958805e+00
   1.1854441e+00   8.2595474e-01
   1.1718433e+00  -1.5683684e+00
   7.8144778e-01  -1.5802791e+00
   1.1834784e+00   7.5572049e-01
   7.9188592e-01   3.1173404e+00
   3.8929710e-01   2.3415899e+00
   1.1783289e+00   1.5828316e+00
   4.0636872e-01   1.5399429e+00
   7.8968671e-01  -1.5758925e+00
   1.1855598e+00   2.3454210e+00
   7.9272150e-01   3.1386830e+00
   7.8640444e-01  -1.5639929e+00
   3.9910182e-01   2.3332361e+00
   4.0036189e-01   1.5682096e+00
   3.9408121e-01   7.6397932e-01
   1.1852401e+00  -7.7518138e-01
   1.1625559e+00  -2.3601809e+00
   1.1664256e+00  -2.3398882e+00
   7.7723818e-01  -3.1095830e+00
   4.0861693e-01  -8.1044582e-01
   4.0037891e-01  -7.8225027e-01
   7.7324934e-01   1.5866599e+00
   1.1735915e+00   7.9532372e-01
   1.1871866e+00  -1.5682220e+00
   7.8372957e-01   8.1464301e-01
   1.1850021e+00   2.3238621e+00
   1.1825408e+00   2.3473862e+00
   1.1977402e+00  -3.4232574e-02
   3.8607680e-01  -1.5844485e+00
   7.8337578e-01  -3.1280038e+00
   1.1875298e+00   7.8293619e-01
   1.1781994e+00  -1.4808501e-02
   1.1716060e+00  -1.5844967e+00
   7.9355224e-01   1.6108040e+00
   7.9102481e-01   8.0896719e-01
   7.7243724e-01   1.5707582e+00
   3.8932442e-01  -8.0025159e-01
   7.7353079e-01  -1.5645372e+00
   1.1745190e+00   1.5974270e+00
   7.9016860e-01   2.3558786e+00
   7.8998449e-01   7.8319273e-01
   3.8956881e-01   1.5845941e+00
   7.8810283e-01   1.5491494e+00
   3.8435092e-01   7.5809033e-01
   3.9856420e-01   2.3400658e+00
   7.8045647e-01   2.3546375e+00
   1.1854570e+00  -7.7144172e-01
   7.7586485e-01  -2.6733099e-02
   1.1727034e+00  -1.5921986e+00
   7.9835436e-01   2.3718518e+00
   7.8230610e-01  -3.1255163e+00
   1.1741709e+00   1.5749309e+00
   7.8390035e-01   7.6725709e-01
   3.8693124e-01   1.5830739e+00
   3.8185689e-01  -3.1303641e+00
   4.0465501e-01   2.3512831e+00
   1.1933789e+00  -8.0024581e-01
   1.1781779e+00   1.5982524e+00
   3.8775882e-01  -3.1125446e+00
   3.8740032e-01  -1.6036923e+00
   7.8879266e-01   2.3772974e+00
   4.0703930e-01  -3.1347771e+00
   7.7988986e-01  -2.3581261e+00
   1.1759951e+00   2.4046326e+00
   7.7489278e-01   3.1303672e+00
   7.8270354e-01  -2.3487826e+00
   1.1650612e+00   7.4062238e-01
   7.8738763e-01   7.8796819e-01
   1.1780121e+00  -4.3262991e-03
   3.9557711e-01  -2.3408720e+00
   7.8552327e-01   1.5851416e+00
   3.7085239e-01   1.5594890e-02
   7.8101597e-01   1.6159179e+00
   7.7860254e-01   2.3639253e+00
   1.1753674e+00  -2.3752826e+00
   3.9182546e-01   7.5449067e-01
   1.1759482e+00   1.5785391e+00
   7.8242863e-01  -3.1396935e+00
   1.1947251e+00  -2.3637384e+00
   1.1726097e+00  -2.3426153e+00
   3.8895277e-01   2.3690479e+00
   7.8490330e-01   2.3369068e+00
   7.9761143e-01   1.5607072e+00
   1.1649006e+00  -3.1276630e+00
   3.9437646e-01  -1.5505042e-02
   7.8229932e-01   2.3312853e+00
   3.9146296e-01   2.3885522e+00
   3.8287859e-01   1.5812748e+00
   3.8175622e-01   1.5708733e+00
   1.1712889e+00  -3.1379803e+00
   7.8349151e-01   8.2370598e-03
   1.1923971e+00  -1.5630807e+00
   3.8298689e-01   7.9766185e-01
   7.7791698e-01   1.5536199e+00
   3.9702895e-01  -1.5518692e+00
   1.1714944e+00  -7.8787187e-01
   3.9383274e-01  -2.3092942e+00
   1.1651977e+00   8.2079295e-01
   3.7767015e-01   8.1194461e-01
   7.7776953e-01   3.1333085e+00
   1.1721015e+00  -7.6417524e-01
   1.1850204e+00  -2.3445753e+00
   3.8356204e-01  -2.3607149e+00
   4.0230957e-01   8.2490900e-01
   3.9670752e-01  -1.5639565e+00
   7.7611979e-01   3.1314511e+00
   1.1827091e+00  -8.0495369e-01
   7.8301416e-01   2.3644969e+00
   7.8379516e-01   2.3589157e+00
   3.9537253e-01   2.4045156e+00
   7.8947098e-01   1.0204685e-02
   7.8656867e-01   2.3504380e+00
   1.1897451e+00  -7.6877783e-01
   7.9299048e-01   7.8011194e-01
   3.8830062e-01   7.7316114e-01
   7.9213830e-01  -2.3484850e+00
   3.7883850e-01   3.1279777e+00
   3.8872457e-01  -7.9600087e-01
   7.7966162e-01  -2.3716938e+00
   7.9490929e-01   7.2917317e-03
   1.1668661e+00  -2.3628037e+00
   3.8671039e-01   2.3636974e+00
   1.1873988e+00   1.5485177e+00
   7.7970392e-01  -1.5705750e+00
   7.8607594e-01  -2.3627145e+00
   3.9259061e-01  -1.5911488e+00
   1.1929918e+00  -2.3624637e+00
   3.9044606e-01   2.3495057e+00
   7.7769120e-01  -7.6501334e-01
   7.8544131e-01   3.1228618e+00
   7.7963053e-01  -7.6833638e-01
   1.1784273e+00  -2.3404346e+00
   1.1932402e+00   1.1006261e-02
   7.8328221e-01   7.9139938e-01
   3.8745442e-01  -7.6563430e-01
   7.7628303e-01   5.9072315e-03
   7.8354756e-01   3.1214476e+00
   1.1675245e+00  -1.5748262e+00
   3.9910747e-01   8.1143427e-01
   3.9276877e-01   2.3617205e+00
   1.1885112e+00   7.7510795e-01
   7.8348439e-01   7.8634348e-01
   1.1728546e+00   2.3760277e+00
   1.1911476e+00  -8.2464948e-01
   7.7933689e-01   2.3823844e+00
   7.7990750e-01   1.5711477e+00
   4.0132586e-01   1.5285418e+00
   3.9049163e-01  -2.3592084e+00
   1.1684284e+00  -1.5884682e+00
   7.8548071e-01  -3.1387223e+00
   7.8869424e-01   1.5899792e+00
   3.9667881e-01   2.3872123e+00
   3.9863036e-01  -1.5641114e+00
   7.8985692e-01   1.6079112e+00
   1.1764040e+00   1.5340847e+00
   3.9331762e-01  -1.5670450e+00
   7.8225728e-01  -1.5640215e+00
   1.1745412e+00   7.9546699e-01
   8.0308643e-01   1.5415694e+00
   1.1889504e+00  -2.3422571e+00
   7.9458985e-01  -1.5510460e+00
   1.1857184e+00   7.6747004e-01
   1.1666103e+00   2.3398823e+00
   4.0166541e-01   2.3698068e+00
   3.8468899e-01  -3.1344892e+00
   1.1938225e+00   7.8062357e-01
   3.8373120e-01  -1.8325001e-02
   7.8029504e-01   8.1558726e-01
   7.8261539e-01   7.8651031e-01
   4.0252167e-01   7.8268408e-01
   7.8113861e-01  -3.1399306e+00
   1.1647664e+00  -2.3585226e+00
   3.8957835e-01  -7.8616443e-01
   3.9407137e-01  -7.2013429e-03
   7.7045397e-01  -2.3636731e+00
   7.8751481e-01  -8.0714812e-01
   1.1708292e+00  -1.4079446e-02
   4.0466333e-01  -3.1290490e+00
   3.8665622e-01   7.8417550e-01
   4.0047999e-01  -7.8679926e-01
   3.8745427e-01   2.3333083e+00
   1.1828805e+00  -2.3541298e+00
   1.1788307e+00  -2.3289353e+00
   3.9683777e-01  -1.5737459e+00
   7.8978386e-01  -1.5793585e+00
   4.0054602e-01   2.3471183e+00
   7.9805622e-01  -3.1211343e+00
   3.9505332e-01  -7.6698106e-01
   3.7927987e-01  -3.1285255e+00
   7.9632014e-01  -4.5388956e-03
   3.8933345e-01   1.5582101e+00
   1.1786252e+00  -7.9553691e-01
   3.9191758e-01  -2.3447593e+00
   4.0440099e-01   1.5778324e+00
   7.9903435e-01   3.3062226e-02
   3.9183941e-01  -1.5749597e+00
   1.1739591e+00   2.3694492e+00
   7.7905214e-01  -2.3174004e+00
   7.9248929e-01   7.8912915e-01
   3.8824177e-01  -5.0167132e-03
   3.9118755e-01   1.5801125e+00
   1.1874982e+00   2.3522265e+00
   7.9934563e-01  -1.5766128e+00
   3.8831760e-01  -8.1482079e-01
   7.9049770e-01  -2.3544751e+00
   3.8333505e-01   7.8713679e-01
   7.8551328e-01  -3.1345554e+00
   7.8148423e-01   1.5848906e+00
   4.0704048e-01   2.3615956e+00
   7.7615951e-01   6.7885634e-03
   7.8015559e-01  -1.5590977e+00
   4.0235357e-01   2.3526033e+00
   8.0057119e-01   1.5815732e+00
   3.8711515e-01  -1.5617643e+00
   1.1623599e+00  -2.3496190e+00
   3.8387723e-01   2.3995287e+00
   7.8635997e-01   1.5728862e+00
   1.1874856e+00   1.5563243e+00
   7.9178155e-01  -7.7803389e-01
   1.1837480e+00  -1.5905355e+00
   7.8983175e-01  -1.5805819e+00
   3.9421839e-01   7.6104379e-01
   7.8518517e-01   3.1175474e+00
   3.9315061e-01   1.7914116e-02
   3.8645265e-01  -8.0504027e-01
   3.8407419e-01  -2.3470638e+00
   1.1888377e+00   2.2628532e-03
   7.6765891e-01   1.5903495e+00
   1.1711539e+00  -8.0085300e-01
   3.8229845e-01  -5.3921579e-02
   7.6863921e-01   3.1338791e+00
   3.8632879e-01   2.3466198e+00
   8.1403433e-01   2.3709208e+00
   3.8645634e-01   1.2193809e-02
   3.8013978e-01  -1.6090865e+00
   1.1857499e+00   1.5797418e+00
   3.8880675e-01   7.9236921e-01
   4.0444516e-01   3.1311245e+00
   3.8989465e-01   2.3221432e+00
   3.9516849e-01   2.3481178e+00
   7.8242737e-01  -2.3482352e+00
   7.8905110e-01  -1.5745251e+00
   1.1834631e+00   1.6109036e+00
   7.9915361e-01   7.9351929e-01
   7.8741010e-01  -2.3786728e+00
   3.8844578e-01   8.2977359e-01
   1.1760839e+00  -1.5919999e-02
   3.8745269e-01   1.5950026e+00
   3.9977157e-01   7.7121831e-01
   1.1780157e+00  -1.5653918e+00
   7.9174864e-01   3.1180085e+00
   3.8647039e-01  -1.7575570e-02
   1.1795290e+00   1.5908670e+00
   1.1812548e+00   1.5962480e+00
   1.1880374e+00  -3.1279952e+00
   1.1800290e+00   3.1174091e+00
   7.7575584e-01  -7.8630886e-01
   3.7820538e-01  -1.1957089e-02
   1.1837316e+00   2.3277986e+00
   3.9254205e-01   1.4666851e-02
   3.9703433e-01   2.3369436e+00
   7.8699214e-01   1.5707142e+00
   1.1804767e+00   2.3816077e+00
   1.1597422e+00  -1.5453087e+00
   7.7816474e-01   3.1346307e+00
   7.7680561e-01  -3.1078089e+00
   3.7943003e-01   3.1401107e+00
   1.1854321e+00  -8.2769845e-01
   1.1845878e+00  -1.5855431e+00
   7.9168619e-01  -1.5762057e+00
   1.1651272e+00  -2.3955298e+00
   1.1829597e+00  -1.5814994e+00
   7.7666644e-01   2.0834046e-02
   1.1724520e+00  -8.0104839e-01
   1.1756026e+00  -6.8883388e-03
   1.1743505e+00  -2.3803622e+00
   1.1873285e+00  -3.0992402e+00
   3.7984370e-01   2.3705369e+00
   1.1831480e+00  -2.3489124e+00
   4.0221728e-01   2.3796198e+00
   7.8489286e-01   1.5931968e+00
   3.9001072e-01   1.5853925e+00
   7.8470437e-01   2.3486893e+00
   1.1736564e+00   7.9970895e-01
   1.1743562e+00   8.1021647e-01
   7.8857357e-01  -1.5892501e+00
   3.9792043e-01   7.6532984e-01
   7.7494644e-01   1.5695996e+00
   3.8269250e-01  -1.5680884e+00
   1.1701490e+00   1.5281453e+00
   4.1008776e-01  -7.6625981e-01
   7.8840176e-01  -7.6610127e-01
   1.1897451e+00   2.3682268e+00
   7.6627644e-01  -1.5848650e+00
   7.8773090e-01  -1.5731763e+00
   1.1791141e+00  -7.7389263e-01
   3.9354499e-01  -7.6337686e-01
   7.8104782e-01   1.5623099e+00
   3.9480609e-01  -1.5591543e+00
   3.8193140e-01  -7.6913070e-01
   7.6985592e-01  -1.5597133e+00
   1.1824079e+00   2.3480387e+00
   7.7660183e-01   2.3861803e+00
   1.1841271e+00   3.4368524e-02
   7.8834777e-01  -2.3806652e+00
   3.9716159e-01   2.3696092e+00
   7.8699504e-01   2.3720767e+00
   1.1679773e+00   7.9242696e-01
   1.1666688e+00   7.9913950e-01
   1.1747810e+00  -1.5989943e+00
   3.8414838e-01  -2.3679821e+00
   7.8533416e-01  -7.8447953e-01
   1.1855494e+00  -7.7724405e-01
   1.1767354e+00  -7.6622824e-01
   1.1843126e+00  -8.0821572e-01
   1.1852289e+00  -7.3839468e-01
   3.8820748e-01   7.6964713e-01
   3.9348504e-01  -1.5333938e+00
   7.7784107e-01   1.5713505e+00
   7.7378574e-01  -7.8745221e-01
   1.1720970e+00   1.5444043e+00
   7.7217281e-01   2.3563366e+00
   1.1807133e+00  -2.3795333e+00
   3.8828285e-01  -7.7594947e-01
   1.1710728e+00   1.5381510e+00
   1.1652558e+00  -7.6642557e-01
   1.1765073e+00  -1.5367160e+00
   3.8120629e-01  -1.5631101e+00
   7.6970928e-01   1.5498177e+00
   4.0679084e-01  -2.3686817e+00
   7.9147391e-01   2.3596589e+00
   3.9712218e-01  -3.0816077e+00
   1.1697658e+00  -1.5881360e+00
   1.1906978e+00   2.3517518e+00
   7.8848250e-01   2.3531053e+00
   4.0900778e-01   2.3785482e+00
   7.8748701e-01   7.5533108e-01
   7.7107598e-01  -2.3557046e+00
   7.8476952e-01   2.3472333e+00
   3.9411035e-01   2.3863765e+00
   1.1914720e+00   1.5306085e+00
   7.9782514e-01  -2.3615339e+00
   7.9012813e-01  -2.3491062e+00
   7.7902906e-01  -7.6400603e-01
   1.1837195e+00  -7.5959979e-01
   3.8781435e-01  -1.6547431e-02
   1.1791887e+00   1.5934155e+00
   7.8116049e-01   2.3598166e+00
   1.1720540e+00  -2.3690766e+00
   1.1798943e+00   1.6228117e+00
   1.1845253e+00  -7.2710192e-01
   1.1948259e+00  -1.6141529e+00
   3.9921561e-01   3.1350760e+00
   1.1757616e+00  -7.9241073e-01
   3.8374507e-01  -1.5823153e+00
   1.1858595e+00   1.5856128e+00
   3.8286875e-01   2.3876033e+00
   4.0103997e-01   1.5864216e-02
   3.8847540e-01  -2.3433880e+00
   7.9025397e-01  -1.5735422e+00
   7.9279330e-01   1.5431848e+00
   7.8057688e-01  -3.1253276e+00
   8.0530100e-01   7.7012943e-01
   7.8407945e-01  -1.5533552e+00
   1.1755720e+00   2.3658463e+00
   1.1882690e+00  -3.1033982e+00
   3.9678156e-01   3.6568647e-02
   1.1790219e+00  -1.5749750e+00
   1.1712153e+00   2.3739688e+00
   3.9107013e-01   1.5584615e+00
   3.8864112e-01  -1.5767472e+00
   7.7298213e-01   7.4909850e-01
   1.1851637e+00   2.4999470e-02
   1.1888780e+00  -2.3569952e+00
   1.1819266e+00  -1.5815311e+00
   3.8669630e-01   3.1087898e+00
   1.1811695e+00  -2.3661913e+00
   1.1676164e+00  -3.1164658e+00
   7.7696382e-01   2.3669366e+00
   1.1673030e+00  -7.6010827e-01
   7.7729909e-01   1.5555105e-02
   3.9845672e-01   1.4995605e-02
   3.8069658e-01  -5.2869033e-03
   3.8267767e-01   7.8325419e-01
   3.9328172e-01  -2.3268724e+00
   1.1902153e+00  -7.5651619e-01
   7.8018898e-01   1.1783858e-02
   7.8080800e-01  -3.1275407e+00
   1.1736292e+00  -3.1358105e+00
   7.8174652e-01  -1.5887634e+00
   1.1695210e+00  -2.3458742e+00
   1.1728986e+00  -2.3368988e+00
   1.1864064e+00  -2.3628704e+00
   1.1683935e+00   1.5953039e+00
   7.8457766e-01   2.3793598e+00
   3.8757093e-01   2.3607998e+00
   7.9066436e-01   1.5815093e+00
   1.1847384e+00   3.1299829e+00
   3.9402074e-01  -7.9890642e-01
   4.0097801e-01   3.1414884e+00
   1.1764651e+00   7.8372321e-01
   3.9752983e-01  -2.3351687e+00
   4.0642157e-01  -5.7822245e-02
   7.8643645e-01   1.5763475e+00
   3.9255944e-01   1.5716616e+00
   7.8885905e-01   1.5578477e+00
   7.7162644e-01   3.1350843e+00
   1.1929507e+00   2.3411733e+00
   7.7624071e-01  -1.5595653e+00
   1.1666818e+00   1.5369019e+00
   1.1750934e+00  -1.5791678e+00
   4.0299999e-01   1.5897838e+00
   1.1778507e+00   2.3751505e+00
   7.9424295e-01  -2.3549646e+00
   7.7850096e-01  -2.3694480e+00
   4.0564879e-01  -1.5743336e+00
   3.9219661e-01  -2.3614492e+00
   7.7251506e-01  -2.3606574e+00
   7.6784234e-01  -8.0177731e-01
   1.1727424e+00  -7.6433733e-01
   1.1757344e+00  -1.6005949e+00
   1.1772881e+00   2.3563521e+00
   7.9142252e-01  -3.1242305e+00
   1.1909968e+00  -7.9495419e-01
   7.9239454e-01  -2.3705699e+00
   7.9378899e-01   1.5616341e+00
   1.1640287e+00  -1.1360994e-02
   3.9279910e-01  -7.5506282e-01
   1.1726329e+00  -3.3863652e-02
   7.8427824e-01   7.9250023e-01
   3.9220006e-01   2.3790494e+00
   3.8459987e-01   7.5418214e-01
   1.1851506e+00   1.5817882e+00
   3.9375170e-01   1.5645612e+00
   1.1659678e+00  -2.3640348e+00
   1.1730354e+00   3.0961226e+00
   1.1722910e+00  -7.8232145e-01
   7.8943292e-01   7.7390548e-01
   4.0883646e-01  -1.5986502e+00
   7.8891267e-01  -1.5833557e+00
   7.8412931e-01  -3.1374524e+00
   7.9009610e-01  -8.1643717e-01
   1.1796355e+00  -2.3428966e+00
   1.1919359e+00  -1.5780651e+00
   7.6701473e-01  -2.3427556e+00
   1.1900731e+00   7.7535728e-01
   3.8716054e-01  -3.1296362e+00
   3.8250427e-01  -2.3645599e+00
   7.8392742e-01  -1.5669743e+00
   3.9829523e-01  -2.3582207e+00
   7.8214167e-01  -1.5685193e+00
   1.1795766e+00  -1.7421405e-02
   3.9979377e-01  -3.0823050e+00
   3.9527707e-01  -1.5646793e+00
   7.8357012e-01  -2.3573356e+00
   7.7875446e-01  -1.3032698e-03
   1.1923061e+00   2.5877018e-02
   3.8898704e-01   1.5734491e+00
   7.8090490e-01  -7.5145381e-01
   1.1739886e+00  -2.3935505e+00
   7.8941917e-01   2.3659272e+00
   7.9036258e-01   1.5652449e+00
   3.9359228e-01   8.3166833e-01
   3.8688963e-01   1.6005800e+00
   1.1714601e+00   7.7601098e-01
   1.1864582e+00  -3.1364957e+00
   3.9323840e-01   2.3296443e+00
   7.8364271e-01   2.3466017e+00
   3.8367163e-01  -7.7060663e-01
   1.1882808e+00  -2.3864437e+00
   3.9614460e-01   1.5621173e+00
   7.8206704e-01  -2.4884798e-02
   7.8827354e-01  -7.6678782e-03
   1.1708508e+00  -3.1277431e+00
   3.7593931e-01  -1.1993584e-02
   7.9112558e-01   2.3433291e+00
   3.9083448e-01   1.5643901e+00
   1.1854487e+00  -7.7396465e-01
   1.1620968e+00  -1.5730474e+00
   3.8968488e-01  -3.0935425e+00
   1.1742773e+00   6.3290195e-03
   1.1749095e+00   7.7671291e-01
   1.1652553e+00  -3.0889063e+00
   1.1702205e+00   7.7238089e-01
   3.8322178e-01  -3.1052612e+00
   3.9753950e-01  -1.7790871e-02
   4.0082984e-01  -2.3584264e+00
   3.7597704e-01   2.3440914e+00
   4.0840708e-01   1.5682301e+00
   3.8484497e-01  -1.3419399e-02
   3.8711668e-01  -3.1070546e+00
   7.8398295e-01  -3.1203113e+00
   1.1743044e+00  -3.1101038e+00
   7.8048302e-01  -7.7365750e-01
   4.0395745e-01   1.5730521e+00
   1.1758979e+00  -7.7604817e-01
   7.8097454e-01   2.3696448e+00
   4.0574979e-01  -1.5841446e+00
   4.0083792e-01   2.3813233e+00
   7.8753463e-01   2.7844905e-02
   1.1632561e+00  -1.8717610e-02
   1.1734313e+00   1.5835839e+00
   3.7884665e-01   8.0820155e-01
   3.8814524e-01   9.3500027e-03
   7.7955292e-01   4.0267191e-03
   4.1197024e-01  -7.9874479e-01
   1.1752583e+00  -2.3464872e+00
   7.8109082e-01   7.9499416e-01
   1.1926465e+00   5.7717269e-03
   7.7927530e-01   3.1164835e+00
   7.8228308e-01  -1.7087105e-02
   7.8780443e-01   1.2688957e-02
   1.1856016e+00  -2.3322230e+00
   7.9402883e-01   7.8884177e-01
   3.9988517e-01  -7.7547482e-01
   1.1856165e+00  -1.5385645e+00
   1.1631302e+00   2.3531609e+00
   1.1840985e+00   1.3574241e-02
   3.9505632e-01   8.3266287e-01
   3.9225652e-01  -2.8484451e-02
   3.9105498e-01  -1.5795873e+00
   3.9738145e-01   1.5728817e+00
   1.1823847e+00   1.5739592e+00
   1.1806535e+00   1.5819178e+00
   3.8649544e-01   2.3776869e+00
   7.9011466e-01   1.5846270e+00
   3.9538324e-01  -7.6890486e-01
   7.7739431e-01   7.9091960e-01
   1.1845846e+00   1.5724539e+00
   1.1715999e+00  -3.0882696e-02
   3.9635714e-01   1.5642079e+00
   7.7185068e-01   1.5787027e+00
   4.0207169e-01  -3.1277963e+00
   3.9702033e-01  -3.1267150e+00
   3.8798039e-01  -7.6956521e-01
   1.1784968e+00  -7.8058328e-01
   1.1731107e+00  -1.5474822e+00
   3.9037840e-01   1.5869815e+00
   7.6911426e-01  -1.5553192e+00
   1.1759507e+00  -8.0321451e-01
   1.1777105e+00  -1.5360137e+00
   1.1810680e+00  -1.5809225e+00
   3.8703330e-01   1.5625680e+00
   3.8168269e-01   7.3972506e-01
   1.1751035e+00  -2.3257160e+00
   7.9242704e-01   7.7980886e-01
   1.1865443e+00   1.5663812e+00
   1.1665439e+00  -1.5443193e+00
   3.9939201e-01   7.9142880e-01
   3.9946185e-01  -7.8847974e-01
   1.1902080e+00   7.6611505e-01
   3.9958543e-01  -7.8583445e-01
   3.8781872e-01  -2.3750828e+00
   4.0665582e-01   7.7676428e-01
   7.7573715e-01   3.1247338e+00
   1.1790244e+00  -2.3295766e+00
   3.8241392e-01  -2.3248995e+00
   1.1805752e+00   6.0799360e-02
   1.1791777e+00  -2.3771670e+00
   1.1777908e+00   1.5831615e+00
   1.1633941e+00  -1.1099055e-02
   7.8473621e-01   1.5597704e+00
   7.7995573e-01   7.8769934e-01
   3.9404942e-01  -1.6017738e+00
   1.1853970e+00  -2.3440700e+00
   7.9470031e-01   1.6021419e+00
   1.1699079e+00  -7.7145578e-01
   3.8567115e-01   2.3530106e+00
   1.1892394e+00  -8.0440522e-01
   4.0147029e-01   2.3650359e+00
   1.1867797e+00  -3.1248423e+00
   3.8738737e-01  -1.5687102e+00
   1.1864018e+00   2.3268769e+00
   7.7384003e-01  -1.5885440e+00
   3.8991723e-01   1.2018423e-02
   1.1772437e+00  -3.1047519e+00
   7.9516979e-01  -3.1340718e+00
   1.1744366e+00  -2.3443572e+00
   1.1784473e+00   7.8886357e-01
   1.1779654e+00  -3.1321282e+00
   3.9640736e-01  -2.3584405e+00
   1.1681475e+00   1.5725954e+00
   7.7685308e-01   2.3602385e+00
   1.1636657e+00   7.9559623e-01
   7.7304013e-01  -2.3488056e+00
   7.8561705e-01   2.3208364e+00
   1.1738097e+00   1.5616257e+00
   7.9673645e-01   3.1383708e+00
   3.8829830e-01  -1.5818741e+00
   3.8893252e-01  -2.3755555e+00
   3.9051603e-01  -2.3512114e+00
   7.8947632e-01  -2.3496343e+00
   3.8269693e-01   3.1275467e+00
   1.1743917e+00  -7.7235960e-01
   7.8880278e-01  -1.5668814e+00
   3.9545497e-01  -1.5641051e+00
   3.8964755e-01   2.3531543e+00
   7.8288718e-01  -1.5812619e+00
   1.1733718e+00   2.3595502e+00
   1.1772769e+00   3.2390300e-02
   3.8779110e-01  -1.5781518e+00
   1.1624258e+00   2.3413604e+00
   3.8490118e-01  -1.5133294e+00
   1.1814858e+00  -5.4079484e-03
   7.9906430e-01   1.5592820e+00
   3.9521965e-01  -1.5763600e+00
   3.9214452e-01  -1.5228187e+00
   1.1710994e+00   3.1325816e+00
   3.9058648e-01   1.5514831e+00
   7.9182331e-01  -2.2458294e-02
   7.9853926e-01  -1.5548205e+00
   3.8233370e-01   7.9842948e-01
   1.1841213e+00  -3.0927830e+00
   4.0445526e-01  -8.3583905e-01
   3.9114902e-01   3.1359074e+00
   3.9524328e-01  -1.4902752e-02
   7.7853407e-01   6.7625454e-03
   3.8863605e-01   1.5238063e+00
   1.1745935e+00  -2.3661749e+00
   7.8274227e-01   6.8786190e-03
   7.8451027e-01  -7.9417334e-01
   1.1882932e+00  -2.3385831e+00
   1.1753785e+00   3.1154422e+00
   4.0226674e-01  -1.5750938e+00
   7.8923243e-01  -1.5599402e+00
   3.9784085e-01  -2.3650042e+00
   3.9931972e-01   7.8901577e-01
   7.8906223e-01   2.3404754e+00
   3.8721289e-01  -3.1403797e+00
   3.9361389e-01   2.3944408e+00
   1.1768584e+00   2.3467468e+00
   1.1755273e+00  -7.5705078e-01
   3.8607080e-01  -2.3625117e+00
   7.7472526e-01  -3.1146693e+00
   7.8479745e-01   1.5749904e+00
   1.1708201e+00  -3.1247062e+00
   1.1660561e+00  -3.1082709e+00
   1.1827760e+00   7.9836445e-01
   3.8765327e-01   1.5627625e+00
   7.8973267e-01  -1.5920198e+00
   7.9307543e-01   1.5773411e+00
   7.8621131e-01   2.3485402e+00
   1.1776585e+00   7.7722741e-01
   1.1721498e+00  -2.3479000e+00
   3.9068299e-01   7.7519935e-01
   3.9769482e-01  -1.5470495e+00
   1.1694197e+00  -7.6292589e-01
   1.1975285e+00  -7.8258986e-01
   7.8136820e-01  -2.3308742e+00
   7.7976042e-01  -1.5682119e+00
   3.9105470e-01  -2.3413229e+00
   3.9907829e-01   7.8277632e-01
   1.1824069e+00  -1.5833401e+00
   1.1716612e+00   1.5661597e+00
   3.9575719e-01  -2.3706567e+00
   3.8844402e-01   8.0965362e-01
   7.9073237e-01  -2.3876331e+00
   1.1596519e+00  -7.6178811e-01
   3.9340060e-01  -2.3795553e+00
   7.8535678e-01  -7.8465349e-01
   1.1799358e+00  -3.1217912e+00
   4.1130345e-01   7.8689895e-01
   3.8148674e-01  -3.6612918e-02
   7.8011327e-01   2.3551145e+00
   3.8983317e-01   7.6516473e-01
   3.9679591e-01  -1.6769873e-02
   3.8278098e-01   7.6706653e-01
   7.7728409e-01   2.3291133e+00
   3.9558450e-01  -8.2170297e-01
   3.9865698e-01  -3.1408588e+00
   7.8474591e-01   8.0132891e-01
   7.8588356e-01   1.5372255e+00
   7.8797766e-01  -7.9860803e-01
   3.9168335e-01  -7.8065235e-01
   7.9362627e-01   1.5636688e+00
   1.1845534e+00  -7.7415344e-01
   7.8216312e-01  -3.1349235e+00
   1.1723173e+00   2.3656661e+00
   7.9781113e-01   2.3886093e-04
   7.8282814e-01   2.3432877e+00
   1.1927294e+00   1.5719516e+00
   1.1786295e+00   2.0842041e-02
   7.9217672e-01   1.5679785e+00
   3.9743703e-01   7.4564639e-01
   1.1775124e+00  -7.7448372e-01
   1.1837795e+00   3.1317621e+00
   7.7685830e-01  -2.3457877e+00
   3.9488267e-01   2.9098923e-02
   1.1807571e+00  -1.5392967e+00
   1.1861734e+00   1.5478989e+00
   3.8418373e-01   2.3068032e+00
   7.8192039e-01   1.5636091e+00
   7.9318008e-01   3.1333105e+00
   7.7825913e-01   1.5470829e+00
   7.9187614e-01   7.8708500e-01
   1.1670970e+00   7.8474136e-01
   7.9177491e-01  -1.5577777e+00
   1.1868285e+00   2.3913712e+00
   1.1783186e+00   2.3445420e+00
   1.1650197e+00   3.1376552e+00
   7.8663188e-01  -2.3725053e+00
   1.1747207e+00  -1.5598066e-02
   7.8417508e-01  -7.9137250e-01
   3.7692426e-01   7.9733202e-01
   1.1678791e+00  -7.6694224e-01
   7.8252696e-01  -2.3551436e+00
   1.1887476e+00  -1.7161230e-02
   7.9277930e-01   8.7726019e-03
   3.9232048e-01  -8.0816751e-01
   1.1788060e+00  -3.1208654e+00
   1.1932339e+00   7.9274934e-01
   7.8300497e-01   3.2264522e-02
   3.8840761e-01   2.4073022e+00
   7.8661654e-01  -8.0255623e-01
   7.7424837e-01  -1.5414025e+00
   7.8508643e-01   1.6332969e-02
   1.1779939e+00   4.7693625e-03
   4.0786764e-01   1.5730023e+00
   1.1779421e+00   2.3311558e+00
   7.7524811e-01   1.5860198e+00
   3.8043444e-01   1.5771641e+00
   1.1732981e+00  -1.5456398e-02
   7.7706052e-01   7.9139691e-01
   1.1814396e+00   7.9160224e-01
   1.1757631e+00   2.5454801e-02
   1.1853039e+00   2.3624929e+00
   1.1883665e+00  -8.0611814e-01
   3.8616501e-01  -4.5179724e-02
   3.8422584e-01   5.4097072e-02
   3.9714607e-01   2.3287325e+00
   1.1789739e+00   3.1383025e+00
   3.9706131e-01   1.6885221e-02
   1.1579343e+00   3.1278617e+00
   4.0748504e-01   2.3523093e+00
   1.1826783e+00  -1.5566764e+00
   1.1802457e+00  -7.7955613e-01
   7.7095695e-01   2.3820376e+00
   1.1818696e+00  -3.1232085e+00
   1.1709265e+00   8.1247319e-01
   7.7534727e-01  -1.5602902e+00
   3.8719830e-01  -2.3376733e+00
   1.1851123e+00  -5.4001315e-03
   1.1786115e+00  -7.6056625e-01
   1.1834540e+00   8.0506631e-01
   4.0629150e-01  -7.7593403e-01
   1.1733445e+00  -7.9620748e-01
   4.0955416e-01   8.1217101e-01
   3.9550168e-01  -1.5371126e-03
   7.7663353e-01  -7.7544928e-01
   7.9733875e-01   1.5681940e+00
   3.8553688e-01   4.0400869e-02
   1.1630559e+00  -7.7710756e-01
   1.1652441e+00  -1.5680073e+00
   1.1840260e+00   3.1132735e+00
   4.0360929e-01   3.1323990e+00
   3.6970954e-01  -2.1243645e-02
   7.8569857e-01  -1.5673398e+00
   1.1895017e+00  -2.6464610e-02
   1.1753842e+00   7.8281789e-01
   7.8690357e-01  -8.0270898e-01
   3.8758894e-01   3.1386591e+00
   4.0060098e-01  -2.3740788e+00
   4.1899897e-01   2.3558323e+00
   4.0299792e-01   1.5820317e+00
   1.1768084e+00   2.3732458e+00
   3.9704671e-01   1.5458227e+00
   3.9059252e-01  -7.9521495e-01
   4.0010292e-01  -1.5922754e+00
   3.9866520e-01  -4.1411829e-03
   1.1665386e+00   3.1197877e+00
   3.8065465e-01   8.2275071e-01
   7.7847750e-01  -7.8148505e-01
   7.8402529e-01   2.3584868e+00
   1.1811373e+00  -2.3558088e+00
   1.1565953e+00  -7.7010927e-01
   3.8839031e-01   2.3679701e+00
   7.8857564e-01   1.6074407e+00
   7.8717858e-01   1.5831203e+00
   7.8565932e-01   8.0568155e-01
   1.1640061e+00   3.1397284e+00
   1.1684505e+00  -7.6935113e-01
   7.7858235e-01   3.1370564e+00
   3.9315409e-01  -1.5524483e+00
   3.7813980e-01  -1.5609386e+00
   1.1767452e+00  -1.5817415e+00
   7.8341160e-01  -7.7777841e-01
   3.8586319e-01   3.1027618e-02
   3.9009436e-01   7.6821899e-01
   7.7718290e-01  -2.3606307e+00
   1.1725489e+00   1.5799508e+00
   3.8880870e-01  -2.3470037e+00
   1.1778895e+00  -7.8303572e-01
   7.8799661e-01  -7.6095170e-01
   7.7799678e-01   1.5833645e+00
   3.8830942e-01  -1.5718691e+00
   1.1703361e+00  -7.7383527e-01
   7.8548332e-01  -1.5610942e+00
   3.9031589e-01   2.9445455e-02
   1.1651402e+00  -1.5833729e+00
   7.7127273e-01  -2.3520674e+00
   1.1754014e+00  -1.5776593e+00
   4.0072798e-01  -7.9400808e-01
   3.8341463e-01   1.5521198e+00
   7.7385416e-01  -3.1337678e+00
   1.1795804e+00  -3.2729905e-02
   1.1676151e+00  -2.3610597e+00
   4.0187136e-01  -7.8291537e-01
   7.9226767e-01  -2.0807574e-03
   7.8230226e-01   1.5748740e+00
   7.7163430e-01   8.1093688e-01
   4.0096523e-01  -1.5688571e+00
   3.8834502e-01   7.7808215e-01
   7.9802448e-01  -1.5836438e+00
   7.9299273e-01  -2.3420462e-03
   1.1873103e+00  -1.5481757e+00
   1.1820711e+00  -1.5739865e+00
   3.8765826e-01  -3.0230382e-02
   7.7348697e-01  -1.6006357e+00
   1.1762043e+00   7.9535115e-01
   1.1828360e+00  -1.5685171e+00
   8.0309401e-01   1.5493761e+00
   3.9099067e-01   2.3600867e+00
   3.8740374e-01   2.9756639e-03
   1.1831989e+00  -8.1461636e-01
   4.0183674e-01  -1.5968060e+00
   7.8208877e-01   7.7070969e-01
   7.8780706e-01   1.5443336e+00
   7.8612755e-01  -7.6824037e-01
   3.9848128e-01  -1.5910558e+00
   3.8091275e-01   1.5626144e+00
   7.8330906e-01   2.3304227e+00
   7.7498539e-01   3.1130615e+00
   1.1863096e+00  -7.8856133e-01
   3.9194544e-01  -2.3571483e+00
   1.1919737e+00  -1.6030619e+00
   3.9261722e-01  -1.5952114e+00
   1.1777292e+00  -7.8534484e-01
   3.8808770e-01   3.1328040e+00
   1.1738359e+00  -8.0310717e-01
   8.0393610e-01   8.0171763e-03
   3.9093941e-01   2.3654106e+00
   1.1745333e+00   2.3718237e+00
   1.1804688e+00  -3.1292480e+00
   3.9047243e-01  -7.9869004e-01
   1.1810792e+00  -8.2050295e-01
   3.9114515e-01  -3.1238314e+00
   7.8441202e-01   1.5465009e+00
   1.1695013e+00   2.3579733e+00
   1.1801843e+00   7.6968984e-01
   7.8943630e-01   1.5723442e+00
   7.9483186e-01   7.6311235e-01
   3.9527212e-01  -7.8584215e-01
   7.8002832e-01   1.5788691e+00
   7.8921439e-01  -2.3894270e+00
   3.8092711e-01   3.1393845e+00
   1.1638202e+00   3.1242520e+00
   1.1804403e+00   3.2782865e-03
   7.8833788e-01   8.2639174e-01
   1.1759503e+00   2.1380868e-02
   4.0217088e-01   7.8414889e-01
   7.8429402e-01   1.5793103e+00
   1.1785345e+00  -2.3806376e+00
   1.1865083e+00  -1.7927805e-02
   7.8655960e-01   1.5694754e+00
   1.1649924e+00   7.7356982e-01
   1.1755820e+00   4.5965458e-02
   7.8557492e-01  -2.3636572e+00
   7.9529330e-01   2.3588968e+00
   3.9148931e-01   2.3726015e+00
   1.1882260e+00   7.8920375e-01
   1.1807142e+00  -2.3724523e+00
   7.8792440e-01  -1.5509068e+00
   7.8398124e-01  -1.6190909e+00
   7.7572480e-01  -8.0128617e-01
   1.1804566e+00   5.1631550e-03
   1.1852482e+00  -3.1267804e+00
   8.0128734e-01   2.4655946e-02
   1.1906497e+00  -3.1108374e+00
   3.9847122e-01  -1.5684616e+00
   3.9278031e-01  -1.5957494e+00
   7.7675207e-01   7.7363159e-01
   1.1689103e+00  -1.5905360e+00
   7.7615869e-01  -1.5814003e+00
   1.1786445e+00   2.3461285e+00
   1.1849661e+00  -1.5547059e+00
   1.1662032e+00   1.5850147e+00
   1.1844695e+00   1.0076155e-02
   7.8825571e-01   7.8218841e-01
   3.9226799e-01  -2.3477569e+00
   7.8291055e-01   1.5917460e+00
   7.7371396e-01   8.1061432e-01
   7.9260136e-01  -1.6177334e+00
   3.6724076e-01  -1.5775202e+00
   3.9124672e-01  -2.3738512e+00
   7.8731308e-01   1.5514106e+00
   7.8877337e-01  -3.1293307e+00
   7.8051076e-01   2.3327047e+00
   1.1754197e+00  -7.8836691e-01
   7.8311675e-01  -1.5704089e+00
   7.9191667e-01  -1.5572584e+00
   1.1874785e+00  -1.5582327e+00
   1.1827166e+00   3.1395968e+00
   1.1784722e+00  -1.5865780e+00
   4.1293610e-01   1.5836106e+00
   7.8952985e-01  -2.3749629e+00
   8.0185233e-01  -2.3548970e+00
   1.1767476e+00  -2.3601473e+00
   3.9505823e-01   2.3778458e+00
   3.8242946e-01   7.8634223e-01
   1.1728806e+00  -3.4749633e-04
   1.1766887e+00   2.3529610e+00
   3.8285314e-01   3.1010309e+00
   1.1793895e+00  -2.3707980e+00
   1.1819916e+00  -1.5905359e+00
   7.8050770e-01  -7.7713373e-01
   7.8293400e-01  -5.6876749e-03
   3.8199946e-01   2.3453130e+00
   7.7909984e-01  -7.6548675e-01
   1.1832484e+00  -7.1985612e-03
   3.9239047e-01   7.7563051e-01
   3.7637817e-01  -1.5621560e+00
   1.1677690e+00  -2.3463730e+00
   4.0283987e-01  -1.5713528e+00
   7.7738769e-01  -8.0022797e-01
   3.9464875e-01   2.3549998e+00
   7.8572289e-01   1.5639737e+00
   1.1812463e+00  -1.5799409e+00
   1.1784270e+00   2.3950375e+00
   7.9047966e-01   9.2841835e-04
   7.9165737e-01  -7.9441720e-01
   7.7263529e-01   7.8011217e-01
   4.0015454e-01   8.5501909e-01
   1.1727871e+00   7.8050809e-01
   3.8919955e-01   1.5728609e+00
   7.9637740e-01  -7.7368039e-01
   3.9594036e-01  -2.3400615e+00
   7.9087097e-01  -2.3754166e+00
   1.1791525e+00   4.4113862e-02
   3.9162688e-01  -2.3689423e+00
   1.1608745e+00   1.3510462e-02
   1.1599897e+00  -3.0931485e+00
   7.8218912e-01  -1.5858224e+00
   1.1772054e+00   1.5835064e+00
   3.9365046e-01  -2.3956180e+00
   3.8588719e-01  -6.6868442e-03
   7.9342608e-01   2.2224729e-03
   3.8857817e-01   2.3751312e+00
   7.8270450e-01   2.3634910e+00
   3.8576315e-01  -3.1387876e+00
   3.9739648e-01  -8.1341538e-01
   3.8342418e-01   1.5677322e+00
   1.1859828e+00  -3.1340074e+00
   1.1737831e+00   1.5889709e+00
   7.9073149e-01   7.9369328e-01
   7.7735857e-01  -1.0093619e-03
   3.8972400e-01  -1.6142860e+00
   7.8290036e-01  -1.6226359e-02
   7.9455530e-01   2.3353607e+00
   7.8220396e-01  -1.5970926e+00
   3.8881319e-01   2.3550811e+00
   7.8477495e-01  -9.3659636e-03
   1.1756584e+00  -8.1492273e-01
   1.1816662e+00  -2.3388080e+00
   1.1759764e+00  -7.7915161e-01
   1.1676622e+00  -7.8643849e-01
   3.9440153e-01   1.5906849e+00
   7.9570913e-01   2.3485426e+00
   7.7970103e-01  -7.9233363e-01
   3.9039442e-01   2.3585726e+00
   1.1937862e+00  -2.3596684e+00
   3.9287834e-01  -2.3379744e+00
   7.8776506e-01  -1.5654955e+00
   1.1898813e+00  -6.1570421e-02
   1.1833529e+00   2.3522404e+00
   8.0707310e-01  -1.5471292e+00
   3.9929796e-01  -2.3502383e+00
   3.9139063e-01  -8.5643361e-03
   3.7348143e-01   3.1300866e+00
   7.9072564e-01   7.7904662e-01
   1.1761153e+00  -2.3920271e+00
   7.7554590e-01  -2.3615765e+00
   3.9105322e-01  -1.5283020e+00
   7.9955381e-01   1.5599468e+00
   1.1636261e+00   1.5780106e+00
   1.1786878e+00  -7.6886084e-01
   1.1682153e+00   8.1877832e-01
   3.9895470e-01  -7.9053133e-01
   7.8807822e-01   7.9023209e-01
   4.0601128e-01   1.6469837e+00
   7.7642135e-01   7.7871622e-01
   3.8685601e-01   1.9583281e-02
   3.7289900e-01  -1.5973687e+00
   1.1866591e+00  -8.1847604e-01
   1.1771844e+00   3.1178259e+00
   7.7597317e-01  -1.5840124e+00
   3.9671318e-01  -1.5675276e+00
   4.0419410e-01  -7.6394433e-01
   1.1705313e+00   1.2670531e-02
   7.9363790e-01  -3.1379875e+00
   3.9583097e-01  -2.3915923e+00
   3.8842085e-01  -2.3636840e+00
   4.0149720e-01  -2.3394427e+00
   3.9688427e-01  -3.2752262e-02
   1.1883263e+00  -1.6064971e+00
   3.9368539e-01   1.5685099e+00
   3.9847376e-01  -1.5637756e+00
   1.1734866e+00   7.8402605e-01
   3.9341204e-01   2.3538017e+00
   7.9171769e-01  -1.5936999e-02
   7.8472657e-01  -7.8758467e-01
   3.9084201e-01  -1.5330229e+00
   3.9257495e-01   8.3241472e-01
   7.9237058e-01  -8.0312159e-01
   1.1846946e+00  -1.5418728e+00
   4.0159441e-01   7.8165298e-01
   7.9766500e-01   2.3369727e+00
   3.9093752e-01   2.2393054e-02
   3.8978900e-01   2.3961466e+00
   4.0156418e-01   7.7266106e-01
   1.1678033e+00   3.1075763e+00
   1.1664018e+00   7.9147460e-01
   7.8449955e-01  -1.5476540e+00
   7.8891309e-01   7.8554673e-01
   7.9774301e-01   1.4457169e-02
   3.9135485e-01  -1.5789400e+00
   1.1846158e+00  -1.5365217e+00
   7.7414896e-01   1.5781566e+00
   7.7713651e-01   2.3352738e+00
   3.7695395e-01  -2.3533343e+00
   7.8902090e-01   7.6422250e-01
   3.9257711e-01   2.3774416e+00
   3.8895512e-01  -7.6362912e-01
   7.9321491e-01   2.3446691e+00
   1.1893256e+00   2.3382074e+00
   7.8230495e-01  -2.3146391e+00
   1.1723647e+00   7.9146383e-01
   1.1779775e+00  -7.8347418e-01
   1.1725419e+00  -2.3803607e+00
   7.7847414e-01   3.1311389e+00
   1.1761936e+00  -7.8283033e-01
   4.1268215e-01  -1.5749166e+00
   7.8174014e-01  -1.5717236e+00
   1.1722173e+00  -7.9506696e-01
   1.1881528e+00   1.5880144e+00
   3.9542043e-01  -7.9572748e-01
   7.9514253e-01  -1.5699523e+00
   3.7872169e-01  -3.0971448e+00
   7.7586279e-01   1.5787632e+00
   4.0278236e-01  -7.6133971e-01
   3.8209946e-01  -1.5767675e+00
   1.1833115e+00   3.0982006e+00
   1.1664047e+00  -1.5606752e+00
   7.7854294e-01  -7.6647943e-01
   4.0370740e-01   1.5844667e+00
   7.8222517e-01   8.0609233e-01
   4.0897155e-01   2.0494094e-02
   3.9334065e-01   2.3518754e+00
   3.9816680e-01   3.1060317e+00
   1.1797557e+00  -1.5633712e+00
   3.9682188e-01   1.6080260e+00
   7.8420703e-01   1.5845583e+00
   1.1715627e+00  -2.3706767e+00
   1.1803597e+00  -1.5514841e+00
   3.9338046e-01  -3.1130130e+00
   7.7501055e-01   7.8093903e-01
   3.8003579e-01  -1.8638416e-02
   8.0527740e-01   4.0088681e-03
   3.9917686e-01  -1.5642204e+00
   1.1807492e+00  -2.3552433e+00
   7.8563930e-01  -3.1157265e+00
   1.1847560e+00   2.3601629e+00
   7.9153873e-01   2.3609319e+00
   7.8537264e-01   7.7162646e-01
   7.9535938e-01   3.0973212e+00
   3.8621498e-01  -1.6674677e-02
   3.9695556e-01  -1.5705983e+00
   3.8652725e-01  -6.6661995e-02
   1.1763992e+00   3.1281296e+00
   1.1885210e+00   7.4256730e-01
   7.8640934e-01  -3.1323729e+00
   1.1663800e+00   1.5592351e+00
   7.8401166e-01   7.8366076e-01
   1.1742547e+00  -8.1245571e-01
   3.9705190e-01  -2.3335606e+00
   1.1767471e+00  -7.7926612e-01
   7.8930550e-01   7.8963535e-01
   1.1791802e+00  -2.4119120e+00
   1.1746704e+00   1.5927723e+00
   1.1706947e+00   8.3480456e-01
   1.1823812e+00  -7.8353715e-01
   7.8768769e-01   3.1383905e+00
   7.9112793e-01  -7.9910811e-01
   4.1066730e-01  -1.5860424e+00
   3.9004903e-01   1.5564561e+00
   3.9492228e-01  -7.7726266e-01
   1.1847868e+00  -2.3508250e+00
   3.8261266e-01   7.8840503e-01
   1.1747628e+00  -3.1388781e+00
   3.9964458e-01  -2.3115445e+00
   7.8088722e-01  -2.3551744e+00
   3.8192637e-01  -2.3300982e+00
   7.9519891e-01  -7.9794636e-01
   1.1735534e+00   9.4139418e-03
   1.1846383e+00   2.3348734e+00
   3.8364110e-01   2.3510963e+00
   1.1690396e+00  -3.1282736e-02
   4.0144795e-01  -2.3378693e+00
   7.8472607e-01  -1.5821762e+00
   3.9280774e-01   2.3449122e+00
   3.9080872e-01  -2.3913960e+00
   4.0171697e-01   2.3385764e+00
   1.1873345e+00   1.5999780e+00
   3.9003695e-01  -2.3229476e+00
   7.7205828e-01   7.9304208e-01
   4.0071887e-01   3.1280478e+00
   7.8541688e-01  -7.7990808e-01
   7.8805212e-01   2.3271414e+00
   3.8588461e-01  -2.5874594e-02
   4.0233255e-01   7.3777503e-01
   1.1643843e+00   2.3452074e+00
   3.8843130e-01  -7.7956449e-01
   7.8605905e-01   1.0205528e-02
   1.1674988e+00  -2.3628171e+00
   7.8602935e-01  -7.9864952e-01
   3.9177686e-01   2.3647557e-02
   1.1693846e+00   7.6675294e-01
   1.1832392e+00  -1.6021570e+00
   1.1641460e+00  -7.6969713e-01
   3.9699596e-01  -2.4097236e+00
   3.9753565e-01  -1.5828075e+00
   3.8449733e-01   2.3675710e+00
   1.1898490e+00  -1.5474534e+00
   8.0300135e-01  -2.3411048e+00
   4.0181750e-01   7.7349237e-01
   3.8808781e-01  -7.5451486e-01
   1.1691378e+00   1.5561963e+00
   1.1737317e+00   7.6546563e-01
   1.1832399e+00   2.3560996e+00
   7.8795922e-01   7.8417882e-01
   1.1833512e+00   2.3468253e+00
   1.1728719e+00   2.3723459e+00
   1.1673049e+00   3.1384850e+00
   1.1773362e+00  -1.5744690e+00
   7.8123654e-01  -7.8146386e-01
   1.1753142e+00  -3.1200630e+00
   7.8064437e-01  -1.2279255e-02
   7.8194065e-01  -1.5869162e+00
   7.8473343e-01   2.3634298e+00
   1.1790065e+00   1.7887944e-02
   7.7669120e-01   7.9869946e-01
   4.0286863e-01   3.1311970e+00
   7.9770312e-01   1.5802453e+00
   1.1768831e+00  -7.5488864e-01
   3.7983953e-01  -2.3595822e+00
   7.7996040e-01  -1.5710295e+00
   1.1708355e+00  -1.5706276e+00
   1.1758512e+00   7.9035111e-01
   7.8183010e-01  -1.5957044e-02
   3.9002618e-01  -1.5606213e+00
   7.9699710e-01   2.3687022e+00
   7.7962816e-01   1.5640541e+00
   8.0173626e-01   2.3390321e+00
   7.8189246e-01  -1.5625068e+00
   3.9961614e-01  -7.7163165e-01
   3.9256240e-01  -1.1821009e-02
   3.7792381e-01   1.5612050e+00
   1.1822795e+00  -1.5558238e+00
   4.0101236e-01   2.3414297e+00
   7.8036621e-01   1.6341418e-02
   1.1877544e+00  -7.9928401e-01
   7.6474971e-01  -8.1550049e-01
   7.9128975e-01   1.5807319e+00
   3.9555479e-01   2.3551656e+00
   1.1760554e+00  -1.5704511e+00
   1.1880850e+00  -2.3694541e+00
   1.1777820e+00  -7.9503014e-01
   3.9201938e-01   3.1351988e+00
   1.1777593e+00   2.3611310e+00
   4.0315104e-01   1.5516059e+00
   7.9194164e-01   7.7047981e-01
   3.8881258e-01   2.3272994e+00
   7.7390938e-01  -2.3642353e+00
   7.8542148e-01  -2.3441496e+00
   7.6118414e-01   3.3217397e-03
   3.9978872e-01  -8.0451390e-01
   7.8839261e-01   2.3253888e+00
   7.6798535e-01   2.3828923e+00
   7.8934690e-01   7.7111773e-01
   1.1828105e+00   3.1321398e+00
   3.9351462e-01  -1.5465022e-03
   3.9323297e-01   2.3340570e+00
   1.1754469e+00   7.8380802e-01
   3.9153568e-01   2.2950511e+00
   4.0401238e-01   1.5354674e+00
   7.8049505e-01  -1.5781769e+00
   1.1749296e+00   2.3748872e+00
   1.1819236e+00   1.5906777e+00
   3.9198083e-01  -4.6671489e-03
   1.1898481e+00   1.5963619e-02
   1.1864127e+00  -1.5369748e+00
   1.1720211e+00   2.3307495e+00
   7.8144234e-01   8.0658063e-01
   1.1907850e+00   1.6495189e-02
   7.8831743e-01  -3.1326520e+00
   1.1800134e+00   7.9591286e-01
   1.1745063e+00   1.9093401e-02
   7.7978696e-01  -1.3674995e-02
   7.8398167e-01  -3.1324360e+00
   7.7326368e-01   2.4014064e+00
   7.7562998e-01   1.5799292e+00
   7.8304963e-01   3.1258155e+00
   7.8759171e-01  -3.1372818e+00
   1.1753273e+00  -3.0264141e-02
   4.0271870e-01  -2.3112401e+00
   4.0552590e-01  -1.5852449e+00
   7.9485645e-01  -7.8010920e-01
   1.1734150e+00  -9.0882515e-03
   7.8213364e-01  -7.6703388e-01
   7.8208626e-01  -2.3556952e+00
   3.9664055e-01   7.5063206e-01
   7.6806979e-01   3.1250789e+00
   4.0071530e-01   2.4352457e-02
   3.9687827e-01   2.3434193e+00
   1.1766212e+00  -6.4936051e-03
   7.7500534e-01  -3.1384083e+00
   7.7854973e-01  -1.5949713e+00
   7.7922958e-01  -2.3483427e+00
   1.1719310e+00   1.5450211e+00
   3.8697326e-01  -1.5465268e+00
   7.7737646e-01   4.5541065e-03
   3.8509026e-01   1.5867245e+00
   7.8404509e-01   2.3409308e+00
   1.1713249e+00   7.8482030e-01
   1.1767188e+00   1.5467354e+00
   3.8756565e-01   2.3573151e+00
   7.8594151e-01  -2.3515893e+00
   3.9421155e-01  -2.3408746e-03
   3.9438105e-01  -7.9392247e-01
   1.1748773e+00  -2.3413216e+00
   7.9301936e-01  -3.1393523e+00
   1.1783173e+00   7.8074876e-01
   3.9160877e-01  -3.1262512e+00
   1.1769153e+00  -7.7517412e-01
   7.7737456e-01  -2.3661519e+00
   3.9989673e-01  -2.3702293e+00
   3.7995190e-01   7.7439406e-01
   7.9272720e-01  -2.3635144e+00
   1.1769825e+00   7.5271906e-01
   1.1824445e+00  -2.3732595e+00
   1.1822509e+00  -7.9998112e-01
   7.7262030e-01   3.1266169e+00
   7.8045438e-01  -7.9090950e-01
   7.8570487e-01   1.5721944e+00
   1.1817456e+00   2.3188778e+00
   7.7706764e-01   1.5916484e+00
   3.8931626e-01  -3.1388722e+00
   3.9666698e-01  -4.7413964e-03
   7.8509210e-01  -2.3462910e+00
   3.8329006e-01   2.3468859e+00
   7.8818900e-01  -1.5654823e+00
   1.1743703e+00   7.2566805e-01
   3.8347718e-01   2.7424303e-02
   3.9247167e-01  -7.7856600e-01
   3.9307813e-01  -1.5882603e+00
   1.1860773e+00  -2.3336329e+00
   4.1417445e-01  -3.1360777e+00
   3.8995227e-01   7.6162349e-01
   7.9475752e-01  -1.5817560e+00
   1.1796960e+00   1.5861900e+00
   1.1890547e+00  -1.5613037e+00
   1.1920592e+00   2.3035859e+00
   3.9035136e-01   2.3595050e+00
   7.8485342e-01   2.3713737e+00
   7.8223270e-01  -2.3792375e+00
   1.1858258e+00   7.5069152e-01
   7.8019215e-01   3.1391213e+00
   7.7956248e-01   1.5504548e+00
   3.9189204e-01   3.1208100e+00
   3.9891127e-01   2.3515714e+00
   3.9189923e-01   8.0689325e-01
   1.1801214e+00   1.5667394e+00
   7.9553347e-01  -7.9050250e-01
   1.1730290e+00   2.1247124e-02
   3.7923144e-01  -7.8600086e-01
   1.1656618e+00  -2.3455944e+00
   3.8259411e-01   2.3430973e+00
   7.8711213e-01   1.5971302e+00
   7.9606894e-01  -7.7030010e-01
   1.1844115e+00   3.1300135e+00
   7.9061644e-01   1.2269003e-02
   3.9483212e-01   7.9510621e-01
   7.8140364e-01  -3.1373814e+00
   1.1885358e+00   3.0938904e+00
   8.0119300e-01  -2.3312150e+00
   7.8121927e-01   3.1183414e+00
   1.1743879e+00   2.3024783e+00
   3.8392713e-01  -2.3761787e+00
   7.8505585e-01   7.8632927e-01
   3.9266087e-01   8.0682187e-01
   7.8942003e-01   1.5702719e+00
   3.9862255e-01   1.5590183e+00
   1.1921259e+00   1.5950285e+00
   1.1847861e+00  -7.7860704e-01
   7.9704345e-01   1.5854276e+00
   7.9548291e-01   2.3558382e+00
   7.9854901e-01   3.1208090e+00
   7.9133685e-01   7.8148834e-01
   3.8873707e-01  -2.3725786e+00
   7.8130226e-01   2.3414984e+00
   4.0530758e-01   2.6089624e-02
   7.8435045e-01   3.1361681e+00
   4.0531260e-01   2.3934394e+00
   3.9762412e-01   3.1091221e+00
   3.7884866e-01  -7.6817717e-01
   1.1662314e+00   1.5898351e+00
   7.8784155e-01   2.4332943e-02
   1.1837953e+00   5.9881397e-03
   7.8722088e-01  -1.6006262e+00
   3.8999761e-01  -2.3657316e+00
   3.8762648e-01  -1.5571447e+00
   1.1737942e+00  -4.3258028e-02
   1.1690121e+00  -7.8706075e-01
   1.1792257e+00  -2.3642637e+00
   1.1827449e+00   1.5789621e+00
   7.6403816e-01   1.5340894e+00
   7.8150990e-01   2.3601509e+00
   7.8769748e-01   1.3464300e-02
   1.1888327e+00   1.5830294e+00
   1.1721490e+00   7.9206317e-01
   7.7586832e-01   1.5997564e+00
   1.1820156e+00  -1.6118224e+00
   4.0062428e-01  -2.3724070e+00
   7.7348598e-01  -7.9131451e-01
   3.9373223e-01   2.3651442e+00
   1.1772554e+00   2.3311285e+00
   7.8482276e-01  -8.0742544e-01
   1.1827358e+00  -2.3354375e+00
   1.1743933e+00   1.5690686e+00
   4.0052954e-01  -7.9751529e-01
   3.8379758e-01   7.6459989e-01
   1.1725190e+00   3.1302540e+00
   1.1741280e+00   1.5543649e+00
   3.9305728e-01  -1.5616173e+00
   1.1872915e+00   2.4028906e+00
   3.9105231e-01   1.5604187e+00
   1.1837153e+00   7.4957154e-01
   7.9098605e-01  -2.3424214e+00
   7.9803234e-01   2.3683878e+00
   1.1729058e+00   1.5388692e+00
   3.8815675e-01  -3.1024736e-03
   3.9093961e-01   7.8938983e-01
   7.8240613e-01  -1.5551040e+00
   7.9480966e-01  -2.3707458e+00
   4.0069759e-01   7.5960495e-01
   1.1694228e+00  -7.8008339e-01
   7.8019571e-01   1.5570583e+00
   3.9829203e-01   1.6164557e+00
   7.9517346e-01   7.7659672e-01
   3.9234740e-01   8.0470843e-01
   1.1768726e+00   1.5597344e+00
   1.1680676e+00   8.1291911e-01
   7.9474325e-01   7.6719974e-01
   3.9790351e-01   3.1223056e+00
   3.8660712e-01  -1.5763398e+00
   7.9468846e-01  -3.5270312e-03
   1.1885867e+00   7.9383219e-01
   7.8026108e-01  -3.1395169e+00
   1.1817425e+00  -1.5450348e+00
   3.9513108e-01   1.5477737e+00
   7.7773186e-01   8.0070047e-01
   1.1691915e+00  -8.0058304e-01
   1.1749544e+00  -2.3479260e+00
   3.8198232e-01  -2.3461042e+00
   7.8184228e-01   6.4689261e-03
   3.9292870e-01   1.5428480e+00
   1.1821044e+00  -7.8740290e-01
   7.7612915e-01   7.8930589e-01
   7.8445329e-01   7.8147200e-01
   7.8988952e-01  -8.2763257e-04
   7.7914287e-01  -1.5739247e+00
   3.9644275e-01  -1.5936008e+00
   3.9021774e-01  -7.5074422e-01
   3.8627386e-01  -1.5502655e+00
   7.7957292e-01  -1.7365135e-02
   3.9257385e-01   1.5925703e+00
   3.8628579e-01  -2.2646056e-03
   4.0344288e-01   1.5345356e+00
   7.8255678e-01  -6.6650745e-03
   1.1695305e+00  -7.7498594e-01
   1.1732576e+00  -1.5744770e+00
   1.1818219e+00  -1.5297030e+00
   7.8130095e-01   1.5944332e+00
   3.8326338e-01  -8.0542209e-01
   1.1821192e+00   1.8686047e-02
   7.8918683e-01  -8.0534474e-01
   3.7772948e-01   8.1107965e-01
   3.8694978e-01  -1.5879186e+00
   1.1729416e+00  -7.6073011e-01
   7.9748747e-01  -2.3623913e+00
   7.8978615e-01   1.5759157e+00
   7.7036512e-01   7.8276601e-01
   7.7767682e-01   1.5383012e+00
   3.8504761e-01  -2.3489694e+00
   1.1819844e+00  -2.3949117e+00
   4.0382121e-01  -2.3650429e+00
   7.9078772e-01   7.5852103e-01
   3.8913850e-01   1.5421908e+00
   3.9175058e-01  -8.2361171e-01
   1.1876509e+00  -3.1319243e+00
   1.1672354e+00   7.7048645e-01
   7.7106816e-01   7.8366111e-01
   3.7865926e-01   1.6077578e+00
   7.9706972e-01   7.8196673e-01
   1.1778215e+00  -7.6163673e-01
   7.8560302e-01   3.1279916e+00
   1.1745516e+00   2.3244519e+00
   3.9760687e-01  -1.5601972e+00
   7.7883077e-01   1.5836407e+00
   7.8109285e-01   2.3196150e-02
   3.8488957e-01  -1.6018017e+00
   1.1888762e+00   7.4915222e-03
   3.8444886e-01  -1.5652994e+00
   4.1470994e-01  -3.1176438e+00
   7.7547326e-01   2.3638205e+00
   1.1691664e+00  -2.3357555e+00
   3.8262447e-01  -3.1252307e+00
   1.1760757e+00  -2.3993299e-02
   4.0316075e-01   7.8668181e-01
   1.1847102e+00   3.1278871e+00
   7.8759549e-01  -7.5965751e-01
   3.9131848e-01  -3.1303077e+00
   7.8216188e-01  -1.7269162e-02
   3.9196551e-01   3.1262200e+00
   7.8076684e-01   3.1378527e+00
   8.0363542e-01   3.1159837e+00
   4.0245483e-01  -7.8040956e-01
   7.7725103e-01   2.3405186e+00
   4.0130923e-01  -2.3148324e+00
   3.8784722e-01  -8.0758009e-01
   1.1909610e+00  -1.5448718e+00
   8.0414572e-01   2.3552409e+00
   4.0192768e-01  -2.3505417e+00
   3.9018709e-01  -7.4875097e-01
   1.1956723e+00  -2.3508870e+00
   7.9153899e-01  -1.5658807e+00
   3.9557057e-01  -3.1311839e+00
   7.7815054e-01  -7.7636796e-01
   7.7677714e-01   2.3771804e+00
   7.8179313e-01   7.8473906e-01
   1.1766607e+00  -7.6980533e-01
   1.1709931e+00   2.3637056e+00
   3.8924580e-01   1.6052329e+00
   7.8308372e-01   2.3384399e+00
   7.8841381e-01  -2.3415586e+00
   1.1770951e+00  -2.3906169e+00
   7.7779303e-01   2.3416963e+00
   1.1793877e+00  -2.3815216e+00
   1.1667120e+00  -1.4573418e-02
   7.6857153e-01  -7.9773472e-01
   7.9118966e-01  -8.0346098e-01
   1.1763371e+00  -7.7229561e-01
   1.1700085e+00  -7.6774577e-01
   7.8958696e-01   3.1288570e+00
   3.9243857e-01  -2.3692539e+00
   3.9873307e-01  -1.5380503e+00
   4.0017650e-01   7.9880411e-01
   1.1804958e+00   1.7934070e-02
   1.1913712e+00   7.7117171e-01
   7.7878953e-01  -3.1174016e+00
   7.9248754e-01  -1.4289206e-02
   7.7843880e-01  -3.7332026e-03
   7.7506107e-01   2.3423423e+00
   3.9963901e-01  -1.5515673e+00
   3.8375548e-01  -4.2145074e-03
   1.1781864e+00   7.6316642e-01
   1.1814753e+00   3.1187164e+00
   3.9800278e-01   2.3619931e+00
   1.1782429e+00   2.3488378e+00
   3.9159418e-01  -1.5498819e+00
   1.1750936e+00   3.1298367e+00
   3.9695460e-01  -2.3079208e+00
   3.8751209e-01  -2.3597360e+00
   7.8019779e-01  -1.5650559e+00
   3.8072380e-01  -1.5748141e+00
   1.1717006e+00  -2.0521210e-02
   7.8743246e-01   2.3651070e+00
   3.9146003e-01   1.5620118e+00
   1.1641185e+00  -7.7206454e-01
   3.9087837e-01  -2.3860200e+00
   1.1668526e+00  -3.1302525e+00
   4.0931361e-01   3.1070560e+00
   1.1777087e+00   1.5748471e+00
   7.6960718e-01  -7.7829896e-01
   3.8273245e-01   2.3686320e+00
   1.1863050e+00  -2.3419726e+00
   7.8657238e-01  -1.5677053e+00
   1.1668227e+00   8.1027211e-01
   3.8405140e-01  -1.5385509e+00
   1.1871094e+00  -2.3078396e+00
   7.7566402e-01   2.3599294e+00
   7.9037998e-01  -7.5290717e-01
   7.9053090e-01  -3.1136307e+00
   7.7929853e-01  -1.5654143e+00
   1.1644158e+00  -8.0365571e-01
   7.7535155e-01   1.6048346e+00
   7.9048133e-01  -2.3535081e+00
   1.1753231e+00   2.3892051e+00
   7.8791603e-01   7.8595633e-03
   7.7774101e-01   2.3469983e+00
   1.1769759e+00   2.3318612e+00
   3.9897293e-01  -1.5439908e+00
   3.9213506e-01   3.1388133e+00
   7.8984663e-01   1.5612374e+00
   7.9097950e-01  -2.3519631e+00
   3.8758558e-01  -8.3686624e-01
   3.8932150e-01  -2.3349958e+00
   7.7807435e-01  -7.8436418e-01
   7.7108236e-01   3.1317431e+00
   7.9060141e-01   3.1257151e+00
   1.1810911e+00  -7.8183448e-01
   7.7079736e-01  -7.6460613e-01
   1.1800850e+00   7.9670987e-01
   3.9383663e-01   2.3971971e+00
   3.8145040e-01  -7.9811414e-01
   3.8700587e-01  -1.5849205e+00
   7.7858367e-01  -2.3238058e+00
   8.0593907e-01   2.3488524e+00
   7.6881400e-01  -1.4433569e-02
   1.1798433e+00  -7.7016614e-01
   1.1738484e+00   8.1377084e-01
   1.1829162e+00   2.3586497e+00
   7.9230462e-01   2.3764134e+00
   3.7879218e-01   3.1144522e+00
   1.1767066e+00   3.8572169e-05
   7.8902083e-01  -3.1117753e+00
   1.1687091e+00  -2.3495666e+00
   1.1773903e+00  -1.5991400e+00
   3.8245736e-01   3.1375600e+00
   1.1830814e+00   2.3486705e+00
   1.1869554e+00   1.5823457e+00
   1.1731930e+00   1.5465277e+00
   3.8361344e-01  -1.5296140e+00
   3.9934892e-01  -4.8084950e-04
   7.8837301e-01   7.7050991e-01
   3.9334652e-01  -7.8171073e-01
   3.8481007e-01   3.1226431e+00
   3.8789021e-01  -7.8294673e-01
   7.7452484e-01   3.1397345e+00
   7.8175318e-01  -1.5651448e+00
   1.1786909e+00   2.3347671e+00
   3.9504846e-01  -7.7506701e-01
   4.1018952e-01   1.5692318e+00
   7.7624412e-01   1.5534845e+00
   7.8898936e-01  -2.3639256e+00
   7.7960902e-01   2.3763271e+00
   3.8859848e-01  -2.3402702e+00
   7.9918254e-01   4.0910661e-03
   1.1862645e+00  -1.5456975e+00
   1.1839723e+00   7.6579264e-01
   7.9347152e-01   1.1067629e-02
   1.1719466e+00   7.4720237e-01
   1.1700231e+00  -8.0431529e-01
   7.9016985e-01   1.5620212e+00
   1.1653786e+00   7.9635698e-01
   7.8018133e-01  -3.1213305e+00
   3.7495465e-01   2.7829540e-02
   1.1733343e+00   1.5926711e+00
   7.6990951e-01  -1.5675379e+00
   7.8496449e-01   1.5860555e+00
   7.7264594e-01  -2.3679678e+00
   7.8868152e-01   1.5968003e+00
   4.0390462e-01   2.3356044e+00
   7.8468341e-01   1.5482664e+00
   1.1708066e+00   1.9662544e-02
   1.1844349e+00   3.1068091e+00
   1.1947896e+00  -7.6224655e-01
   1.1637151e+00  -7.9698512e-01
   7.9848066e-01   1.5942137e+00
   1.1886819e+00   1.6071459e+00
   1.1792749e+00  -2.3684219e+00
   1.1866012e+00   1.5734733e+00
   1.1678751e+00   3.1399388e+00
   3.9136548e-01   7.9362978e-01
   3.9439656e-01  -7.5154253e-01
   7.8409689e-01   7.7985411e-01
   3.9491476e-01   1.5729217e+00
   7.8528354e-01  -1.5642252e+00
   3.9373631e-01  -2.3252774e+00
   3.9002935e-01  -7.9533678e-01
   1.1695641e+00   2.3255921e+00
   1.1743183e+00   1.5790400e+00
   7.7809412e-01  -3.1285920e+00
   7.7945424e-01  -2.3388126e+00
   1.1807797e+00   2.3609180e+00
   7.9621638e-01  -2.3790632e+00
   1.1822040e+00   1.5463845e+00
   3.8403861e-01  -2.3735908e+00
   3.8977813e-01  -2.3742440e+00
   7.8268791e-01   1.5788736e+00
   7.8300344e-01  -2.3269421e+00
   3.8994511e-01  -2.3741539e+00
   7.9906624e-01  -1.5731010e-02
   3.9314572e-01  -1.5498463e+00
   3.9763613e-01  -2.4475182e-02
   3.8256722e-01   3.1138309e+00
   3.9388074e-01  -1.5603732e+00
   1.1834433e+00  -1.5826647e+00
   7.9227181e-01   1.5460044e+00
   7.7335281e-01   2.3461449e+00
   3.9288494e-01   2.3857101e+00
   1.1749740e+00   2.3400230e+00
   3.9013964e-01  -2.9257344e-02
   4.0095979e-01   1.7817102e-02
   1.1709464e+00  -7.7804297e-01
   1.1717133e+00  -7.7393292e-01
   7.9452201e-01  -7.6973290e-01
   7.7655043e-01   2.3815686e+00
   1.1816685e+00  -7.5582837e-01
   3.8853262e-01   2.3621919e+00
   1.1847922e+00   1.2378757e-02
   7.9003194e-01   1.5879490e+00
   7.7518842e-01  -3.3392931e-02
   1.1880296e+00   4.5521334e-03
   1.1799445e+00  -7.7521715e-01
   7.8796711e-01  -1.5662321e+00
   7.9965022e-01   3.1255395e+00
   7.8159315e-01   4.1330332e-03
   1.1634123e+00  -7.4536793e-03
   3.9242681e-01  -1.5994393e+00
   3.9023508e-01   1.5886577e+00
   3.8923531e-01  -3.1315261e+00
   7.8197004e-01   2.3495788e+00
   7.7833438e-01   3.1032453e+00
   3.9494439e-01   1.5581954e+00
   4.0421226e-01  -7.9334957e-01
   7.9376747e-01  -8.0241857e-01
   3.9973155e-01   2.3436949e+00
   7.9311561e-01   4.3321908e-03
   3.8892421e-01  -1.9074550e-03
   4.0205970e-01   2.3598392e+00
   7.7057587e-01   1.2181535e-03
   4.0178160e-01   1.5778951e+00
   3.9450244e-01  -8.3362240e-01
   3.8501948e-01  -3.1162786e+00
   7.8769679e-01   8.0303367e-01
   4.0649098e-01  -1.5526251e+00
   3.8940331e-01  -3.1249931e+00
   3.9718572e-01  -1.5902478e+00
   3.7999357e-01  -8.3040055e-01
   7.7187429e-01  -2.3414400e+00
   1.1918023e+00   8.2762076e-01
   1.1550918e+00   3.1336778e+00
   7.8789716e-01   8.0787605e-01
   3.9510085e-01   2.3828031e+00
   7.9396221e-01   1.5451403e+00
   7.9615913e-01   1.5471417e+00
   3.9700080e-01   2.3251104e+00
   4.0274038e-01   2.3283662e+00
   7.8458024e-01   7.8743059e-01
   3.9496851e-01  -2.3586350e+00
   3.8354211e-01  -1.5515650e+00
   4.0471679e-01  -2.5599106e-03
   1.1743633e+00  -7.8419211e-01
   3.8462085e-01  -2.3641009e+00
   3.8167568e-01   2.3734051e+00
   3.9177105e-01   1.6056277e+00
   3.7977617e-01   2.3681157e+00
   7.8189517e-01   3.1369214e+00
   7.9142448e-01   1.5571898e+00
   3.9557046e-01   1.5695285e+00
   1.1720812e+00   1.5946002e+00
   1.1789552e+00  -3.1046737e+00
   1.1933518e+00  -1.5983963e+00
   3.8463074e-01   2.3681336e+00
   1.1711360e+00  -1.5826635e+00
   7.7046884e-01   4.4753842e-03
   7.9475356e-01  -1.5593105e+00
   4.0863791e-01   1.5509330e+00
   7.7397551e-01  -2.3998620e-02
   3.9931748e-01   1.8787115e-02
   1.1886843e+00   2.3771727e+00
   7.8431483e-01  -8.1781687e-01
   1.1896352e+00  -1.5695025e+00
   1.1803807e+00   1.5791409e+00
   7.8206477e-01  -7.9123114e-01
   7.9998126e-01   8.4118970e-04
   3.9048512e-01  -8.1583583e-01
   7.7678838e-01  -1.7550358e-02
   1.1790119e+00   6.0561212e-03
   3.8650524e-01   1.5639156e+00
   1.1903651e+00   1.5141486e+00
   1.1787711e+00   2.3474296e+00
   1.1800811e+00  -2.3367382e+00
   7.8816916e-01   7.8465915e-01
   7.7703035e-01  -3.1394546e+00
   3.9885252e-01   1.6013778e+00
   7.8858160e-01   1.5882718e+00
   1.1903447e+00   2.3903160e+00
   1.1849265e+00   7.7894538e-01
   1.1795047e+00   1.5683356e+00
   3.9444914e-01  -2.4016017e+00
   1.1746351e+00  -1.5764510e+00
   3.8693392e-01   3.1326320e+00
   7.8440600e-01   7.7664398e-01
   4.0253036e-01  -1.5293517e+00
   7.8124394e-01   4.2282601e-03
   3.8997304e-01   7.7155284e-01
   3.9486580e-01  -7.8743166e-01
   7.8127127e-01   7.9769943e-01
   1.1925233e+00   8.0531414e-01
   1.1729142e+00   3.1353572e+00
   1.1849062e+00   1.5950403e+00
   7.9560937e-01   7.7516606e-01
   1.1794293e+00   1.5475477e+00
   4.0219244e-01   2.3638674e+00
   1.1683577e+00  -2.3584367e+00
   7.9418836e-01   2.3616589e+00
   7.8858921e-01  -4.9513645e-03
   4.0711647e-01  -1.5805707e+00
   3.8839354e-01   3.1322692e+00
   3.8971359e-01  -1.5272882e+00
   7.7354952e-01  -1.5870901e+00
   1.1806357e+00  -1.5360213e+00
   4.0148442e-01   2.3350462e+00
   1.1788925e+00  -7.9119371e-01
   7.8319739e-01   2.3817012e+00
   1.1724607e+00  -3.1395982e+00
   3.8634587e-01   2.4056229e+00
   1.1780630e+00  -3.0953123e+00
   7.9329656e-01   7.8543222e-01
   1.1743102e+00   2.3812717e+00
   3.9391032e-01  -2.3647619e+00
   7.8485793e-01   2.3702733e+00
   7.8653177e-01   7.8958096e-01
   1.1989588e+00   1.5504454e+00
   1.1779993e+00   1.9166805e-02
   1.1725824e+00   7.6519752e-01
   1.1720126e+00   2.3357112e+00
   4.0310085e-01   8.0042235e-01
   7.7306620e-01  -2.3481024e+00
   1.1757086e+00   7.8537903e-01
   3.9018651e-01   2.3356496e+00
   3.9165687e-01   2.3557441e+00
   1.1819961e+00  -7.8282376e-01
   7.9092706e-01   1.1669704e-02
   1.1908342e+00   1.5330337e+00
   1.1742034e+00  -8.3962504e-01
   7.8542800e-01  -1.5756952e+00
   3.8342815e-01   1.5614555e+00
   7.9191784e-01   2.3759275e+00
   7.9973705e-01   7.7693669e-01
   7.7778281e-01  -2.3387643e+00
   7.7705503e-01   8.1385488e-01
   3.9315515e-01  -3.1179582e+00
   3.9903819e-01   8.1414909e-01
   7.8313709e-01  -7.9693408e-01
   1.1807349e+00   1.5630949e+00
   3.9109039e-01   3.1281812e+00
   3.9865884e-01  -2.3056054e-02
   3.8742740e-01   3.3670384e-02
   4.0274908e-01  -1.5935657e+00
   3.9462043e-01  -3.1138252e+00
   3.8558717e-01  -7.8489807e-01
   1.1798707e+00   2.3970871e+00
   1.1675272e+00  -2.3344384e+00
   7.8414825e-01   3.1184632e+00
   3.9134754e-01   3.1353092e+00
   1.1787136e+00  -2.3371033e+00
   1.1664401e+00   2.3349100e+00
   8.0202650e-01   2.3625789e+00
   7.9105200e-01  -2.3786576e+00
   4.0255915e-01  -8.0854768e-01
   1.1828200e+00  -2.3904326e+00
   3.8824439e-01  -8.1521980e-01
   3.8818417e-01   2.3204744e+00
   7.9382105e-01  -2.3652084e+00
   3.9467605e-01   2.3093169e+00
   7.9025281e-01   7.9254811e-01
   7.7975099e-01   7.7640680e-01
   1.1777545e+00   2.4041004e+00
   3.9606310e-01  -2.3344316e+00
   7.7228166e-01  -1.5627439e+00
   7.9363869e-01  -3.1194014e+00
   3.8940035e-01  -7.8381359e-01
   1.1821149e+00   3.1314539e+00
   1.1727761e+00   2.3272026e+00
   1.1720762e+00  -1.5772205e+00
   7.7751178e-01  -1.6772198e-02
   7.8076110e-01  -7.9481587e-01
   7.7935997e-01   7.8859780e-01
   1.1727064e+00   3.1354063e+00
   1.1629708e+00   1.5659513e+00
   3.9260843e-01   1.0797305e-02
   7.6893469e-01  -7.9795374e-01
   3.9863523e-01  -2.3089073e+00
   7.9348959e-01   2.3793614e+00
   7.8614702e-01  -7.6832299e-01
   7.7714406e-01   2.3511222e+00
   1.1655665e+00  -2.4226523e+00
   3.9323219e-01  -7.8574493e-01
   1.1822807e+00  -8.1113050e-01
   3.9060195e-01  -1.5599334e+00
   7.8729210e-01   7.8671621e-01
   7.7394099e-01   3.1297215e+00
   1.1851412e+00   2.3753462e+00
   3.9132186e-01   2.3562653e+00
   7.9707554e-01  -3.1223482e+00
   1.1772200e+00  -8.0665725e-01
   7.8741400e-01   7.8523285e-01
   4.1093316e-01   7.4736259e-01
   1.1785805e+00   2.3142743e+00
   7.8123044e-01   1.5771589e+00
   7.7821250e-01  -7.9503876e-01
   7.7600341e-01   7.6708116e-01
   1.1802276e+00  -7.8689108e-01
   3.9634385e-01  -1.5776658e+00
   7.8385185e-01   2.3608604e+00
   1.1665964e+00  -2.7628338e-02
   7.8992112e-01  -4.1605663e-02
   7.7910523e-01   1.5637296e+00
   1.1763419e+00   2.3134564e+00
   3.9876576e-01  -1.5462012e+00
   7.8031563e-01   1.2147817e-02
   3.9367018e-01   3.1218258e+00
   1.1590190e+00   7.8675834e-01
   1.1850018e+00   3.1271307e+00
   4.0675232e-01  -7.8769972e-01
   3.8601434e-01  -1.5254352e+00
   1.1674546e+00   1.5535470e+00
   4.0138023e-01   7.7582610e-01
   4.0412379e-01   7.9767741e-01
   1.1903594e+00   3.1343970e+00
   7.8390423e-01   8.1150309e-01
   4.0198774e-01   2.3381182e+00
   1.1722867e+00  -1.6270895e+00
   7.7706640e-01  -2.3571278e+00
   3.9686760e-01  -7.8651363e-01
   7.8841971e-01  -1.5608211e+00
   7.8397562e-01   1.4373983e-02
   3.9480564e-01  -7.9460121e-01
   7.8479362e-01   7.5845852e-03
   1.1792771e+00  -7.5993157e-01
   1.1760739e+00  -7.7927125e-01
   1.1610318e+00  -6.0059729e-03
   1.1739227e+00   2.3559851e+00
   3.8698537e-01   1.5651738e+00
   1.1778470e+00  -8.2936426e-01
   7.9419384e-01  -3.1011844e+00
   3.9064557e-01   2.3728540e+00
   3.9330111e-01   3.4581020e-02
   3.9402255e-01  -2.3459410e+00
   3.9800610e-01  -3.1414458e+00
   3.9162491e-01   8.2007137e-01
   7.8304377e-01  -7.9503844e-01
   1.1712406e+00   1.0345158e-02
   1.1661397e+00  -2.8563859e-03
   1.1778537e+00  -1.6099679e+00
   3.8303253e-01  -2.3480727e+00
   1.1752146e+00  -7.7070447e-01
   7.8697619e-01  -2.3670160e+00
   7.9137641e-01   3.1343973e+00
   7.8780520e-01  -1.5828579e+00
   3.8687132e-01  -2.3432570e+00
   1.1756088e+00   1.5955524e+00
   3.9865206e-01   5.1762711e-02
   1.1734729e+00   3.5312732e-02
   7.7728821e-01   8.0618198e-01
   7.8406788e-01  -2.2879126e-02
   7.9599875e-01  -1.5650299e+00
   3.7775918e-01  -2.3415204e+00
   7.8803912e-01   2.3581568e+00
   3.9387707e-01  -2.3777126e+00
   7.8524339e-01   7.8032813e-01
   1.1743823e+00  -7.7304612e-01
   3.8881815e-01   1.6045057e+00
   7.7793568e-01   1.4113090e-02
   1.1843570e+00  -8.2593046e-01
   1.1702568e+00  -7.9211937e-01
   1.1846301e+00   1.5169579e+00
   7.7329971e-01   2.3807202e+00
   3.9196194e-01   3.1340807e+00
   7.9007653e-01  -2.3684657e+00
   7.8052009e-01  -1.5824123e+00
   7.8546797e-01   3.1221800e+00
   1.1726696e+00   8.0279328e-01
   3.8568987e-01  -1.5673766e+00
   7.6967058e-01  -2.3518195e+00
   7.8195100e-01   9.0907129e-04
   1.1663176e+00  -2.3552616e-02
   1.1722455e+00  -1.6008800e+00
   7.8352589e-01  -3.1355542e+00
   3.8436265e-01  -2.3321618e+00
   7.7354964e-01   7.9089087e-01
   1.1699108e+00  -1.5937759e+00
   1.1815134e+00  -2.3565934e+00
   7.7758679e-01  -3.4760501e-03
   1.1701643e+00  -2.3615559e+00
   7.7774668e-01  -2.3595013e+00
   7.8410352e-01  -1.5669663e+00
   1.1756819e+00  -7.8752347e-01
   7.8495681e-01   4.6874425e-03
   7.7074186e-01   2.3431123e+00
   3.9687332e-01  -1.5709790e+00
   1.1761843e+00  -7.8915910e-01
   3.9394169e-01   2.3287121e+00
   1.1662205e+00  -2.3538231e+00
   1.1689414e+00  -1.5520369e+00
   1.1777820e+00  -9.5955520e-04
   4.0494737e-01   8.1010002e-01
   7.8997062e-01  -9.2432193e-03
   1.1842466e+00  -1.5716206e+00
   7.8465969e-01   1.5652018e+00
   7.8307328e-01   2.3839164e+00
   4.0419699e-01  -2.3389586e+00
   3.9697560e-01  -1.5996625e+00
   7.8621501e-01   3.1355004e+00
   7.9766547e-01  -1.5970472e+00
   3.9226325e-01   2.3757129e+00
   3.9542030e-01   3.1410929e+00
   7.8574100e-01  -7.7591591e-01
   7.7800077e-01  -7.9502996e-01
   7.7985708e-01   1.5673404e+00
   4.0059993e-01   1.5466413e+00
   4.0143294e-01   7.7304727e-01
   1.1779589e+00   2.3695468e+00
   7.6766584e-01  -3.7743904e-03
   7.6708411e-01  -3.1298179e+00
   7.8617173e-01   1.5627519e+00
   7.8167044e-01  -1.5680897e+00
   7.8276288e-01   7.8679360e-01
   7.8619965e-01   7.8778374e-01
   7.7551138e-01   7.8707013e-01
   7.9564954e-01  -7.2408643e-03
   1.1889183e+00   7.9097407e-01
   3.8473858e-01   3.9523912e-04
   4.0576302e-01  -2.3729110e+00
   7.8960255e-01   1.5722839e+00
   7.9009983e-01   2.3487775e+00
   1.1617567e+00  -2.3358186e+00
   1.1857975e+00   8.5992648e-03
   3.9787962e-01  -2.0500965e-02
   3.9915685e-01  -1.5300334e+00
   7.9220682e-01   3.3724368e-02
   7.7579938e-01   2.3624431e+00
   3.8701363e-01   1.5752474e+00
   7.8520163e-01   2.3549876e+00
   3.9283870e-01   1.5474928e+00
   7.8711881e-01   1.6057444e+00
   3.9698196e-01   2.3278215e+00
   8.0421463e-01  -2.3449850e+00
   7.8539068e-01   7.9516129e-01
   1.1814744e+00  -8.5660550e-01
   1.1703815e+00   9.0714525e-03
   3.9598920e-01   1.5689180e+00
   7.9034250e-01   1.5728849e+00
   1.1762486e+00  -3.1095415e+00
   1.1947036e+00   3.1138814e+00
   1.1836195e+00  -1.5693816e+00
   1.1710499e+00  -1.5522315e+00
   3.8578816e-01  -1.5473891e+00
   1.1849841e+00   7.5332884e-01
   3.8520513e-01  -4.8626377e-04
   3.9845277e-01   1.5681232e+00
   3.8927433e-01   7.8018293e-01
   3.9956378e-01   2.3767444e-02
   1.1659330e+00   2.3700090e+00
   1.1825928e+00  -1.5514746e+00
   7.7548667e-01  -1.5704688e+00
   1.1726858e+00   2.9916886e-03
   7.7791500e-01  -2.3251522e+00
   1.1765959e+00  -1.5544494e+00
   1.1756101e+00   1.5762384e+00
   3.9623323e-01  -1.5771767e+00
   3.9022904e-01   2.3438361e+00
   1.1734033e+00   1.5281492e-02
   7.7919398e-01   2.3696968e+00
   4.0147797e-01   2.3583925e+00
   1.1654916e+00   1.5840658e+00
   7.8294930e-01   1.5366103e+00
   1.1841053e+00  -1.5673580e+00
   7.8135856e-01  -3.1360056e+00
   7.7258790e-01   7.6414449e-01
   7.8828675e-01  -2.3665022e+00
   3.8751003e-01   7.6167847e-01
   3.8796304e-01  -3.1235760e+00
   7.7478126e-01   7.7984213e-01
   3.9390179e-01   7.8135250e-01
   3.9862571e-01  -2.3280443e+00
   1.1969387e+00   1.9746166e-02
   7.9780757e-01  -7.4023281e-01
   1.1805710e+00   1.5574248e+00
   4.0015687e-01   2.3303538e+00
   1.1918185e+00   1.5971599e+00
   3.8168475e-01  -7.7469481e-01
   3.9468247e-01  -8.4378371e-01
   1.1839269e+00   2.3480447e+00
   7.8559562e-01  -1.5638025e+00
   7.9712356e-01   1.5654090e+00
   1.1785568e+00  -2.3448531e+00
   1.1861633e+00  -1.5498333e+00
   1.1880314e+00  -7.7967641e-01
   7.7558775e-01   8.0426738e-01
   7.8745108e-01  -2.3400791e+00
   1.1770962e+00  -2.3288776e+00
   7.8454057e-01  -1.5393895e+00
   1.1866735e+00  -3.1312940e+00
   1.1814593e+00  -1.5796256e+00
   1.1748997e+00   2.3472011e+00
   7.9327445e-01   1.5909660e+00
   1.1810091e+00   2.3344076e+00
   1.1823704e+00  -1.1819667e-02
   3.8056928e-01  -2.3215303e+00
   1.1639625e+00  -2.3517837e+00
   4.0304602e-01  -3.1277364e+00
   3.7787327e-01  -1.5418321e+00
   7.9508981e-01  -2.3595248e+00
   3.7922496e-01  -1.6164123e+00
   1.1877049e+00  -1.5828079e+00
   1.1896199e+00   8.2650986e-01
   3.8824690e-01  -1.5942618e+00
   7.8488102e-01   2.3553699e+00
   7.7775485e-01   7.5588534e-01
   1.1840560e+00  -1.5800251e+00
   3.9586174e-01  -1.9924130e-02
   7.8225545e-01  -2.3523845e+00
   1.1814967e+00   2.3408963e+00
   3.7691991e-01  -2.3444960e+00
   1.1893530e+00   2.3823420e+00
   7.9487444e-01   1.5835124e+00
   3.8740346e-01  -2.3238269e+00
   1.1754510e+00  -2.3425159e+00
   7.8429205e-01   2.3574452e+00
   1.1830493e+00   3.1307160e+00
   7.9302414e-01  -7.4698890e-01
   7.8310978e-01   2.3373492e+00
   1.1836224e+00  -2.3842169e+00
   3.8490203e-01  -3.1303262e+00
   3.8076243e-01  -1.5817541e+00
   1.1867570e+00   1.5767281e+00
   3.9611398e-01   2.3309451e+00
   3.7519665e-01   7.8772191e-01
   3.9829392e-01  -4.1946662e-03
   7.8365652e-01   3.1311290e+00
   1.1708091e+00  -3.1137763e+00
   1.1771789e+00   2.3644310e+00
   3.9765428e-01   1.5756358e+00
   3.9674466e-01   1.5747884e+00
   8.0009966e-01   1.5731248e+00
   3.9034080e-01  -1.5667467e+00
   3.9253895e-01   7.4662796e-01
   7.7802931e-01   1.5798571e+00
   7.9687814e-01   7.9931806e-01
   1.1763565e+00   3.1196939e+00
   7.8334056e-01   7.7487654e-01
   1.1692680e+00  -7.4506982e-01
   3.8760823e-01  -8.1669278e-01
   4.0985637e-01   7.4736151e-01
   3.9195068e-01  -7.9669745e-01
   1.1780774e+00  -8.2634824e-01
   3.9012584e-01   1.5236568e+00
   7.8805935e-01  -7.9962441e-01
   1.1741157e+00   2.8761779e-02
   1.1788587e+00  -3.0802894e+00
   7.9874660e-01  -3.1308907e+00
   3.7385255e-01  -7.9045701e-01
   1.1841579e+00  -1.5692593e+00
   7.8427718e-01   1.5376869e+00
   7.7504988e-01   3.1334416e+00
   7.8364126e-01   2.3462772e+00
   7.9085137e-01   7.9520694e-01
   3.9482745e-01   2.4033029e+00
   3.8358557e-01   2.3927378e+00
   3.8455718e-01   2.3492842e+00
   1.1826799e+00  -1.5827250e+00
   1.1651352e+00   2.3405263e+00
   7.9883721e-01  -3.1403980e+00
   1.1698266e+00   1.5806927e+00
   7.9008229e-01   1.5795895e+00
   3.9323881e-01   2.3508765e+00
   3.8749650e-01  -2.3570483e+00
   3.8490594e-01   1.5761893e+00
   7.8031230e-01   1.5617083e+00
   3.9213710e-01  -1.5888811e+00
   7.9828216e-01  -7.7855357e-01
   7.9404402e-01  -1.5686159e+00
   7.7945511e-01  -1.5756780e+00
   3.9041398e-01   4.6253324e-03
   4.0738507e-01  -3.1243240e+00
   1.1772856e+00  -8.9212353e-03
   1.1868895e+00  -1.6112028e+00
   1.1717525e+00  -2.3578298e+00
   7.8781924e-01   7.9919560e-01
   3.9200508e-01   1.5992682e+00
   1.1792306e+00  -6.4653940e-03
   7.8477737e-01  -1.5855238e+00
   7.8445286e-01   7.9536667e-01
   1.1762035e+00  -2.3534935e+00
   1.1824658e+00  -1.5582005e+00
   7.8621418e-01   3.1191537e+00
   7.8498861e-01  -3.1392856e+00
   3.9139035e-01   3.1390859e+00
   4.0165873e-01  -2.3293448e+00
   1.1770359e+00   3.1254780e+00
   7.7694238e-01   2.3719293e+00
   3.9544427e-01  -2.3129112e+00
   4.0046661e-01   2.3418565e+00
   7.6560918e-01  -3.1303922e+00
   1.1785661e+00   3.1413580e+00
   7.9183045e-01  -1.5818349e+00
   1.1979912e+00   3.1404113e+00
   4.0711239e-01   1.5798530e+00
   1.1840316e+00   2.4139585e+00
   3.9302548e-01  -8.0142779e-01
   1.1808744e+00  -2.3644473e+00
   3.9078799e-01   7.9946142e-01
   8.0410537e-01  -2.3467408e+00
   1.1845935e+00   1.5774047e+00
   1.1782510e+00   2.3349977e+00
   4.0763382e-01  -2.3486257e+00
   3.9396183e-01   7.7370921e-01
   3.7846684e-01  -3.1228726e+00
   1.1753362e+00  -8.1077691e-01
   4.0018404e-01  -2.3220093e+00
   1.1812380e+00   2.3445099e+00
   3.8832087e-01   2.3520791e+00
   1.1791926e+00   1.5332842e+00
   3.9664148e-01  -2.0033515e-04
   3.9637420e-01  -7.6177298e-01
   7.8845681e-01   3.1316800e+00
   3.9331208e-01   2.3507744e+00
   7.8299510e-01  -7.9620091e-01
   7.8982293e-01   2.3769746e+00
   7.9377467e-01  -2.3619528e+00
   3.8944426e-01   1.5762027e+00
   7.8686634e-01   1.5974996e+00
   3.9503498e-01  -8.0365526e-01
   4.0024538e-01   1.5784212e+00
   1.1782154e+00  -2.3957250e+00
   7.8065808e-01  -3.1375752e+00
   7.6444736e-01   1.5326768e+00
   1.1718483e+00  -2.3611989e+00
   1.1800953e+00   1.5451257e+00
   3.8682685e-01   2.3324537e+00
   7.8669734e-01  -7.9121711e-01
   3.9885192e-01  -2.3835722e+00
   3.9426325e-01  -1.9467166e-02
   7.8297696e-01   1.5589944e+00
   3.8806306e-01   3.0384692e-03
   4.0466160e-01   1.5706430e+00
   3.9078958e-01   2.3578657e+00
   3.8378510e-01  -3.1112764e+00
   7.8298748e-01  -1.5755434e+00
   1.1819609e+00   1.8288027e-02
   7.7366937e-01  -7.8320552e-01
   1.1732582e+00   8.0617430e-01
   7.8534525e-01   3.1374741e-03
   3.9724386e-01   8.3917674e-01
   7.7418995e-01  -7.8062579e-01
   1.1928705e+00  -7.7624745e-01
   7.6748523e-01  -7.4849299e-01
   1.1868731e+00   8.0438005e-01
   3.8442831e-01  -8.2324792e-03
   7.8037254e-01   1.3790359e-02
   3.9538629e-01   7.7440060e-01
   3.9040397e-01  -1.5872665e+00
   4.0129795e-01   1.5382961e+00
   1.1706652e+00   7.6779268e-01
   8.0209590e-01   1.4857422e-02
   3.9613854e-01   3.1176606e+00
   1.1811250e+00  -1.5958395e+00
   1.1619545e+00  -1.6268905e+00
   4.0451310e-01   7.7385028e-01
   7.9385341e-01   7.5137172e-03
   3.8859687e-01   2.3607046e+00
   1.1826391e+00  -1.6591924e-02
   3.7587124e-01  -1.5663560e+00
   1.1700351e+00   7.7835675e-01
   3.9099374e-01  -1.3417640e-02
   7.8521329e-01  -7.8458451e-01
   1.1900784e+00   2.3001910e+00
   7.7600016e-01   7.9344488e-01
   1.1836873e+00  -2.2205739e-03
   7.9805913e-01  -2.3440980e+00
   3.9778950e-01   2.2707246e-02
   7.7818680e-01   1.5013881e-02
   1.1831226e+00   7.9973072e-01
   7.6410280e-01  -7.7346214e-01
   7.9484686e-01  -1.5736134e+00
   7.8838455e-01   1.5819622e+00
   7.8358001e-01  -7.9775974e-01
   3.9948211e-01   1.5727888e+00
   3.9415075e-01   1.5922311e+00
   3.9224700e-01   2.3557725e+00
   1.1826146e+00  -2.3533593e+00
   1.1858124e+00  -2.3672180e+00
   7.7007889e-01   2.3322077e+00
   1.1706773e+00   7.7471160e-01
   1.1728598e+00   2.0091477e-02
   7.7044197e-01  -6.5810272e-04
   3.9628638e-01  -3.1371384e+00
   7.7878036e-01  -1.5618723e+00
   1.1688518e+00   1.2085625e-02
   3.9351629e-01   1.5611478e+00
   7.7208529e-01   2.3550022e+00
   7.9472611e-01  -1.5706866e+00
   7.9818711e-01   1.9063601e-02
   3.8035280e-01  -1.5782593e+00
   4.0009453e-01  -7.8101728e-01
   7.8576936e-01  -8.0413600e-01
   8.0464914e-01  -3.1393447e+00
   3.9957978e-01  -1.0476615e-02
   3.7857071e-01   7.9206800e-01
   3.8559632e-01   1.5894341e+00
   3.8046617e-01  -1.5789694e+00
   7.8136301e-01  -2.3411363e+00
   3.9173511e-01   6.7968763e-03
   4.0151474e-01  -2.6639613e-02
   3.9342352e-01  -1.5765548e+00
   7.7886854e-01   7.8161720e-01
   1.1858129e+00  -7.7642808e-01
   3.8431538e-01   1.5967304e+00
   3.9104203e-01  -1.5805070e+00
   8.0001462e-01  -2.3823657e+00
   4.0254279e-01  -3.1121064e+00
   3.8984692e-01   2.3679870e+00
   1.1808870e+00  -7.6169677e-01
   7.8744021e-01  -1.0149516e-02
   7.9503395e-01  -7.8999699e-01
   1.1671678e+00   3.1225359e+00
   1.1923652e+00   7.6663974e-01
   1.1858450e+00  -7.8707651e-01
   1.1756454e+00  -2.3506431e+00
   7.9460017e-01  -7.8976732e-01
   8.0115600e-01  -7.9217141e-01
   7.7702851e-01   1.5634245e+00
   3.8882586e-01   1.5769271e+00
   7.7477406e-01   2.3476730e+00
   3.8657113e-01  -2.3906140e+00
   7.8777458e-01   1.9547333e-02
   3.8395660e-01  -1.5634923e+00
   3.9700703e-01  -7.3263091e-01
   3.8891169e-01   7.7836056e-01
   7.9309793e-01  -2.3743543e+00
   7.9396287e-01   3.1235739e+00
   3.7744338e-01  -2.3979345e-02
   3.8776843e-01   2.3571075e+00
   3.9093341e-01   1.3532603e-02
   3.8491376e-01  -3.1167244e+00
   7.9233949e-01   2.3378589e+00
   7.8383762e-01   3.1400955e+00
   1.1812514e+00   1.5739874e+00
   4.0560158e-01   1.5966960e+00
   3.9375901e-01  -8.0151855e-01
   7.8054902e-01   7.6464553e-01
   7.8467940e-01  -1.5383923e+00
   1.1885693e+00   2.6997689e-02
   4.0897669e-01  -2.3873253e+00
   1.1842791e+00  -2.3632236e+00
   7.8458866e-01   1.5485327e+00
   1.1598948e+00   7.9795347e-01
   7.6979419e-01   1.5956630e+00
   3.8958829e-01   2.3434363e+00
   3.9090922e-01   1.5769077e+00
   1.1711320e+00   2.3211219e+00
   3.9929105e-01   1.5940098e+00
   1.1712252e+00   1.5710785e+00
   1.1686443e+00   3.1143851e+00
   1.1957867e+00  -7.8300908e-01
   4.0735724e-01   1.5868543e+00
   1.1743384e+00  -2.3793368e+00
   1.1779184e+00   6.3310901e-03
   7.9070321e-01   8.3237027e-01
   1.1781215e+00   1.5751866e+00
   4.0316109e-01   7.9780869e-01
   4.0639513e-01  -2.3582454e+00
   7.7742848e-01   3.1414710e+00
   1.1768251e+00  -1.5818329e+00
   3.9036577e-01   7.9617573e-01
   1.1690883e+00   2.3551699e+00
   8.0044363e-01  -7.8056848e-01
   3.8942717e-01   5.8054253e-03
   7.9028805e-01  -2.3621161e+00
   1.1726146e+00   2.3442243e+00
   3.8422795e-01   2.3610294e-02
   7.8186716e-01  -2.3610662e+00
   1.1926288e+00   3.1158718e+00
   7.9954599e-01   8.0738898e-01
   1.1870777e+00   2.3582262e+00
   3.8866967e-01  -7.9709604e-01
   7.8734923e-01  -1.5618566e+00
   3.9820107e-01  -3.1156997e+00
   4.0099062e-01   1.5743433e+00
   1.1686179e+00  -7.8839326e-01
   1.1918778e+00   3.1282697e+00
   1.1840681e+00   3.1294662e+00
   3.9070807e-01   8.0031058e-01
   4.0089257e-01   3.1037479e+00
   3.9717338e-01   7.8234329e-01
   1.1698256e+00   1.5876253e+00
   7.9082848e-01  -7.7718823e-01
   7.8711982e-01   1.5608569e+00
   7.8606967e-01   7.8032843e-01
   7.9469252e-01  -2.3670560e+00
   3.9703045e-01   2.3567465e+00
   3.8793256e-01  -2.3570043e+00
   3.9276560e-01  -3.1046262e+00
   7.7761427e-01   2.3653032e+00
   3.9861397e-01  -1.5509397e+00
   4.0019592e-01   1.5697658e+00
   3.8655294e-01   5.8015955e-02
   7.8538517e-01   3.6535253e-03
   7.8407348e-01  -1.5681007e+00
   3.9713005e-01   7.7970559e-01
   3.8897336e-01  -2.3218077e+00
   1.1846517e+00  -1.5409421e+00
   1.1747684e+00  -7.8750289e-01
   3.9370244e-01   2.3812173e+00
   1.1748682e+00   1.5394728e+00
   4.1243877e-01  -1.5668634e+00
   4.0354127e-01  -2.4086338e+00
   7.9675369e-01   1.5845426e+00
   1.1798553e+00   1.5629926e+00
   3.8635427e-01  -1.5480696e+00
   7.9260619e-01  -3.1332107e+00
   1.1765676e+00  -2.3699974e+00
   7.8014800e-01   1.5985549e-02
   7.8478015e-01  -1.5572349e+00
   7.8186408e-01   7.7581323e-01
   4.0009853e-01   7.9763030e-01
   4.0050873e-01   2.2231676e-02
   3.9981850e-01  -1.5592330e+00
   1.1771343e+00   7.9620283e-01
   7.9356133e-01   3.1192282e+00
   3.9323729e-01   1.5981483e+00
   1.1701439e+00   2.3773827e+00
   7.9013407e-01   2.8405218e-02
   1.1610997e+00   2.3293582e+00
   1.1783775e+00  -2.3537167e+00
   1.1754999e+00   1.5350682e+00
   7.9353196e-01  -2.3501531e+00
   1.1842777e+00   3.1355889e+00
   1.1794384e+00  -7.7549002e-01
   1.1821401e+00   1.5554221e+00
   3.8904620e-01  -3.1342308e+00
   7.8256447e-01   1.5815782e+00
   3.9886476e-01   2.3833678e+00
   3.8812090e-01  -1.6048963e+00
   3.8695768e-01  -7.8138726e-01
   7.8818914e-01   3.4034232e-03
   3.9779713e-01  -3.1301918e+00
   1.1868532e+00  -2.7938127e-03
   7.9132964e-01  -8.4412525e-03
   7.7352906e-01   3.1389768e+00
   7.9330870e-01  -7.7779734e-01
   7.7963359e-01   3.1288940e+00
   7.8787887e-01  -7.8180274e-01
   1.1852384e+00   2.3728946e+00
   1.1771300e+00  -7.7766986e-01
   3.9365707e-01   2.3456799e+00
   1.1836312e+00  -3.1214731e+00
   3.9276101e-01   3.1358514e+00
   7.8452572e-01   7.7762799e-01
   7.8616349e-01   2.3589118e+00
   1.1674066e+00  -1.5786027e+00
   4.0161630e-01  -7.8387402e-01
   1.1719478e+00   2.3355275e+00
   1.1912546e+00   3.1287983e+00
   1.1754745e+00  -1.5740320e+00
   3.9443526e-01  -1.5795593e+00
   7.8377063e-01  -1.5851716e+00
   7.7970558e-01  -7.9349493e-01
   7.8424154e-01  -3.1327746e+00
   7.9187505e-01   7.8675147e-01
   3.8910781e-01   2.3105566e+00
   1.1813484e+00  -7.9705162e-01
   7.8860982e-01   8.1572046e-01
   7.8661809e-01   2.3530066e+00
   7.7558958e-01  -1.5607568e+00
   3.8713522e-01  -2.3699405e+00
   4.0427359e-01  -1.5828791e+00
   3.8302721e-01   2.3591962e+00
   7.8359905e-01   2.3294008e+00
   1.1708604e+00   1.6146485e+00
   3.8524411e-01  -1.5828901e+00
   3.9285980e-01  -7.8897002e-01
   1.1648273e+00  -2.3680621e+00
   1.1892576e+00   2.3690086e+00
   7.9530165e-01  -7.9316689e-01
   1.1768139e+00  -2.3288481e+00
   3.8537298e-01  -7.8184738e-01
   3.8590875e-01   3.1215491e+00
   7.9610890e-01  -2.3837305e+00
   3.9974891e-01   2.3585625e+00
   7.8076158e-01  -2.3552017e+00
   7.8312800e-01   7.8977089e-01
   7.7595360e-01   3.1413864e+00
   7.7278127e-01   1.5448165e+00
   7.8194666e-01  -7.8353416e-01
   3.9998142e-01   7.9156648e-01
   7.6791426e-01  -2.3378144e+00
   7.8381584e-01   2.3752764e+00
   7.9693350e-01   3.1375316e+00
   3.8977291e-01   2.3455125e+00
   1.1849394e+00  -2.3650306e+00
   3.9053553e-01  -1.5685100e+00
   1.1764105e+00  -7.8145737e-01
   3.9506850e-01  -3.1254656e+00
   1.1832982e+00  -1.5792906e+00
   8.0077422e-01  -3.1318433e+00
   1.1802913e+00   1.5893103e+00
   7.9094543e-01   7.8568386e-01
   1.1716880e+00  -2.3467487e+00
   1.1603497e+00   2.2477946e-02
   3.9634538e-01   2.3786035e+00
   7.7880937e-01  -3.1293377e+00
   3.9425284e-01   1.5438807e+00
   3.9372161e-01  -4.8623145e-02
   7.8522004e-01   1.1405293e-02
   1.1932858e+00  -2.3490505e+00
   7.6793475e-01   1.5839305e+00
   1.1804986e+00  -1.8314693e-02
   3.9747409e-01  -1.5812834e+00
   1.1829604e+00   7.5422712e-02
   1.1842010e+00  -1.0384970e-02
   7.8952080e-01  -1.5424800e+00
   7.9081043e-01   8.1826624e-01
   3.9577092e-01   2.3375288e+00
   3.8367413e-01   7.9261381e-01
   1.1751746e+00  -1.5460506e+00
   4.0770033e-01  -8.0936547e-01
   1.1888468e+00  -7.4625975e-01
   1.1869508e+00  -2.3689831e+00
   1.1741056e+00   7.7604756e-01
   7.7821629e-01  -2.3695236e+00
   7.9898699e-01   3.1219393e+00
   1.1884130e+00  -1.5752550e+00
   3.9075531e-01  -1.6394278e-02
   3.8682453e-01   2.1647540e-02
   7.8176747e-01   7.7892720e-01
   7.8300835e-01  -8.0089016e-01
   3.9730623e-01  -7.5187621e-01
   7.9382022e-01   7.7930965e-01
   1.1839114e+00   3.1381253e+00
   7.9073021e-01   7.8655733e-01
   7.9448763e-01   2.3687194e+00
   1.1738883e+00  -8.0624083e-01
   3.9154172e-01  -2.3105432e+00
   7.7798198e-01  -8.0028585e-01
   7.8022766e-01  -2.3441015e+00
   1.1733559e+00   3.1180493e+00
   7.9276412e-01  -7.6266063e-01
   3.7920888e-01   1.5745974e+00
   7.7791501e-01  -1.5789910e+00
   1.1680702e+00  -3.1254339e+00
   7.7611188e-01   7.6929415e-01
   1.1863443e+00   1.5979704e+00
   1.1792282e+00  -3.0707821e+00
   3.8912044e-01   7.7841855e-01
   1.1866653e+00  -1.5766424e+00
   7.7731149e-01  -1.6092896e-02
   7.8982204e-01   2.3869804e+00
   7.9275339e-01  -2.8132177e-04
   1.1783337e+00   2.3728137e+00
   3.8321420e-01  -1.7493195e-02
   7.9130473e-01  -2.3271305e+00
   7.7024456e-01   2.3451367e+00
   3.9878396e-01   2.3445635e+00
   7.7535620e-01   7.9344417e-01
   7.7702181e-01  -1.4040693e-02
   8.0145955e-01  -1.5694492e+00
   7.9551114e-01  -7.9682312e-01
   3.9627172e-01   7.9592755e-01
   1.1717491e+00  -7.7906301e-01
   7.9293139e-01   1.5940907e+00
   7.9211091e-01   4.1929920e-03
   3.9825687e-01   2.3721327e+00
   3.8685592e-01   7.7088589e-01
   1.1911026e+00  -2.3806106e+00
   7.8889287e-01   2.3668722e+00
   4.1236686e-01   8.0575405e-01
   7.7483901e-01  -7.7763231e-01
   1.1849809e+00   2.3663398e+00
   1.1804351e+00  -2.3462530e+00
   3.9609233e-01  -2.3366646e+00
   3.9838280e-01  -2.3496761e+00
   4.0147382e-01   3.1143603e+00
   7.8168526e-01   1.5715696e+00
   7.6935382e-01  -7.9124887e-01
   7.8779553e-01  -1.5696687e+00
   7.7633946e-01   7.8509932e-01
   7.8549819e-01   7.7761774e-01
   1.1689097e+00   2.3277218e+00
   7.8660972e-01  -1.5813683e+00
   1.1894022e+00   7.6870357e-01
   1.1828295e+00   1.5403569e+00
   7.8629199e-01   7.9182394e-01
   1.1886069e+00  -2.3754180e+00
   7.8496054e-01  -2.3867968e+00
   3.9870194e-01  -7.7638116e-01
   3.9042971e-01  -1.5654521e+00
   7.7644545e-01   7.9731309e-01
   3.8677061e-01   1.5515016e+00
   3.6963748e-01  -1.5744668e+00
   7.9726049e-01  -7.9653687e-01
   3.7991486e-01  -3.1364160e+00
   7.9569888e-01  -2.3405855e+00
   4.0708396e-01   1.5438190e+00
   7.8050226e-01   1.5628074e+00
   4.0394973e-01   7.8779858e-01
   3.7931880e-01   2.3177668e+00
   7.8196105e-01   3.1257982e+00
   1.1789465e+00   1.5889095e+00
   7.9388982e-01  -8.0334032e-01
   7.8289152e-01   2.3433552e+00
   7.8008985e-01   1.5719757e+00
   1.1958032e+00   7.5313516e-01
   1.1712543e+00  -7.9900236e-01
   7.7156374e-01   1.5421607e+00
   1.1942620e+00   1.5567845e+00
   3.8934304e-01  -7.9686700e-01
   1.1767283e+00   8.1175851e-03
   7.8273461e-01  -3.1365178e+00
   3.9174440e-01   2.3353581e+00
   3.9264780e-01   8.0677237e-01
   3.8651349e-01  -2.2434898e-02
   1.1926883e+00  -3.1257223e+00
   1.1753069e+00  -2.3576727e+00
   7.8903894e-01   1.6007182e+00
   3.9380771e-01  -8.2190654e-01
   7.8248991e-01   8.1347705e-01
   1.1833269e+00  -1.5638779e+00
   1.1948948e+00   8.0499810e-01
   1.1709566e+00   3.1082460e+00
   3.9042996e-01   2.3832879e+00
   7.8701469e-01  -7.5659992e-01
   1.1734760e+00   2.3426603e+00
   1.1813155e+00   2.3214708e+00
   1.1821874e+00  -3.1188888e+00
   1.1653124e+00   7.9412331e-01
   7.7115918e-01   7.8517602e-01
   1.1802540e+00   2.3120601e+00
   7.9517842e-01  -2.3554240e+00
   1.1982141e+00   1.5488437e+00
   1.1708713e+00  -1.5775060e+00
   1.1904977e+00  -2.3665518e+00
   1.1712322e+00  -1.5822271e+00
   1.1818618e+00   3.6263935e-02
   7.7992211e-01  -2.3537957e+00
   3.9057490e-01   2.3449267e+00
   7.9098668e-01   7.4891493e-01
   1.1839369e+00  -7.6468893e-01
   1.1770257e+00   1.5770466e+00
   1.1745241e+00  -8.2477163e-01
   1.1750937e+00   1.2587067e-02
   7.8851169e-01  -1.5874846e+00
   7.7626606e-01   3.1252839e+00
   4.0859289e-01   1.9219723e-03
   1.1787072e+00  -2.3883775e+00
   1.1703954e+00   2.3640399e+00
   3.9045661e-01  -1.3144647e-02
   3.9939309e-01   1.5980678e+00
   7.8503531e-01  -2.3484645e+00
   7.8815202e-01   2.3307657e+00
   7.9026860e-01  -7.9115586e-01
   1.1774533e+00  -2.3649525e+00
   7.7610968e-01  -1.5854170e+00
   1.1866987e+00   1.5962879e+00
   7.9234117e-01   3.1320235e+00
   7.9582868e-01  -7.6561473e-01
   7.7659532e-01   3.9230048e-03
   7.8713660e-01   2.3521754e+00
   1.1889776e+00  -6.8428471e-03
   7.8273256e-01   7.6048926e-01
   1.1843209e+00   8.0557841e-01
   3.8570393e-01   2.9121078e-03
   1.1653814e+00   1.5761852e+00
   7.7099827e-01  -2.3405167e+00
   7.9376931e-01  -1.5621108e+00
   4.1371826e-01  -3.1078348e+00
   7.7383697e-01   1.5746907e+00
   7.8560215e-01  -2.3541024e+00
   7.8922920e-01  -3.1374939e+00
   7.8305949e-01   1.5421230e+00
   7.8376904e-01  -2.6740059e-03
   1.1783983e+00  -7.6668475e-01
   3.9285135e-01  -2.3592738e+00
   3.8879942e-01   7.4885663e-01
   3.9745979e-01   2.3656207e+00
   1.1715664e+00  -2.3446995e+00
   3.8845461e-01  -3.1386119e+00
   3.8708493e-01   7.7049827e-01
   1.1652040e+00   7.8071182e-01
   1.1819070e+00  -1.5668774e+00
   1.1770484e+00   3.1354030e+00
   3.7505754e-01  -3.1142961e+00
   1.1786261e+00  -3.1326197e+00
   7.7800501e-01   1.5940056e+00
   1.1808223e+00  -2.3693160e+00
   7.7628508e-01   9.6872103e-03
   7.8330007e-01   2.3437935e+00
   7.8460083e-01   8.1059804e-01
   1.1865618e+00   3.1253521e+00
   1.1708931e+00   2.3793506e+00
   1.1794683e+00  -2.3443082e+00
   7.8540912e-01   2.3723770e+00
   7.8774706e-01  -2.3602952e+00
   3.9687022e-01   8.1106918e-01
   7.7646242e-01  -1.5753415e+00
   7.8757047e-01   7.7639142e-01
   7.8177115e-01   6.3111398e-03
   1.1784222e+00   1.5529714e+00
   7.9122995e-01   3.1299848e+00
   7.8723161e-01  -1.5743377e+00
   1.1831731e+00  -3.1137325e+00
   3.8199366e-01   5.1743629e-03
   7.9116268e-01  -7.9414284e-01
   3.9695227e-01   2.3730871e+00
   8.0429281e-01  -1.5668102e+00
   7.7051711e-01  -3.1264379e+00
   3.9063818e-01  -2.3274344e+00
   3.8763490e-01  -7.3024211e-02
   7.6257025e-01  -7.7857013e-01
   7.8724788e-01  -9.3368014e-03
   1.1656433e+00   1.5671621e+00
   7.7807855e-01  -2.3751866e+00
   1.1790387e+00   3.0511147e-02
   1.1747988e+00   7.8130677e-01
   4.0540631e-01  -7.7115045e-01
   3.9479774e-01   2.7980146e-02
   7.7329045e-01   1.5446036e+00
   1.1885469e+00   2.3828168e+00
   1.1813247e+00  -2.3406221e+00
   1.1698200e+00  -7.9611257e-01
   7.9503892e-01   7.7861122e-01
   7.8114939e-01  -4.8469639e-03
   3.9812986e-01   1.9998346e-02
   7.8605061e-01   7.9583535e-01
   3.9828095e-01   7.6678605e-01
   4.0265947e-01   2.3817741e+00
   7.8060555e-01  -7.7098513e-01
   7.6203217e-01   8.1955424e-01
   3.8752961e-01   5.4932200e-03
   3.8732561e-01  -7.7044933e-01
   7.7939508e-01   1.5818010e+00
   1.1831862e+00   1.5560195e+00
   7.7483817e-01  -3.1129845e+00
   1.1647963e+00  -1.5650147e+00
   3.7919629e-01  -8.0850810e-01
   4.0473787e-01   2.3702740e+00
   1.1717812e+00   2.3556038e+00
   3.9014429e-01  -2.3244709e+00
   3.9467525e-01  -7.9928630e-01
   3.9734945e-01  -1.5675106e+00
   7.7439307e-01   1.5970935e+00
   7.7160431e-01   1.5575171e+00
   3.9468361e-01   7.7479517e-01
   7.8519928e-01  -8.0575389e-01
   7.8386602e-01  -7.7759944e-01
   7.8362492e-01   7.6610636e-01
   3.9502118e-01   3.1249208e+00
   7.7464334e-01   3.1387212e+00
   3.7995222e-01   3.1240048e+00
   3.8464792e-01  -1.5539201e+00
   3.7922409e-01   7.4383577e-01
   3.9158793e-01   7.5479647e-01
   7.8419829e-01   9.4896424e-04
   1.1927226e+00   1.5684056e+00
   7.8800449e-01   2.3507090e+00
   7.8393182e-01  -3.1379020e+00
   7.9506389e-01  -1.5431558e+00
   1.1657011e+00  -1.5943059e+00
   3.8721295e-01  -1.5782827e+00
   1.1800865e+00  -1.6013574e+00
   3.9145619e-01   1.5113029e+00
   7.8754278e-01   3.1083515e+00
   3.9958345e-01  -3.1410947e+00
   7.8718693e-01  -3.1376271e+00
   7.7818963e-01   1.5958160e+00
   7.9269412e-01   1.5885353e+00
   1.1792823e+00  -7.7627104e-01
   1.1671422e+00  -3.1128014e+00
   3.9991853e-01   1.5416483e+00
   1.1846016e+00  -3.0509967e-02
   3.9065014e-01  -3.1254660e+00
   7.9354849e-01  -2.3533671e+00
   4.0547470e-01  -7.4895832e-01
   4.0583414e-01  -1.5482917e+00
   3.9872905e-01  -3.1165482e+00
   3.8871253e-01  -1.5998622e+00
   7.7307378e-01   3.1065442e+00
   3.8185108e-01  -7.8841117e-01
   7.7274005e-01   1.5606337e+00
   3.8507716e-01   1.5842508e+00
   3.7965489e-01  -3.1301331e+00
   1.1817185e+00  -7.6362857e-01
   1.1754138e+00   2.3512387e+00
   1.1930639e+00   3.7656093e-03
   1.1554329e+00  -2.3196224e+00
   4.0104687e-01  -1.5827209e+00
   3.9094290e-01   1.5809066e+00
   7.9263285e-01   2.1179273e-02
   1.1791918e+00   3.1354390e+00
   3.9281767e-01  -7.5135605e-01
   4.0523284e-01  -7.8156776e-01
   1.1842529e+00  -1.5800181e+00
   7.8891194e-01  -1.1148825e-02
   7.8350493e-01  -3.1246035e+00
   3.8506507e-01  -3.1011758e+00
   1.1733493e+00  -2.3445755e+00
   7.7831393e-01   2.9814385e-03
   1.1819276e+00  -1.5593110e+00
   1.1661499e+00   1.5930238e+00
   7.8357618e-01  -2.3797197e+00
   3.9666138e-01   7.6424565e-01
   1.1897742e+00   7.3868895e-01
   3.9589201e-01  -2.3159997e+00
   3.8832612e-01   3.0838582e+00
   1.1870862e+00   1.5533296e+00
   3.9926650e-01   2.3760291e+00
   7.8693647e-01  -2.3770471e+00
   4.0490022e-01   7.9450645e-01
   3.8039257e-01  -1.5892020e+00
   7.9452367e-01   2.3272851e+00
   3.9144448e-01  -7.9712389e-01
   1.1730811e+00   7.9925852e-01
   3.9205752e-01  -7.7315494e-01
   1.1728663e+00   2.3745316e+00
   3.9165296e-01  -1.5625500e+00
   7.8647636e-01   3.1373343e+00
   1.1908860e+00   1.6822539e-02
   3.9075954e-01   3.1186533e+00
   7.8347978e-01   1.4394286e-03
   7.9191750e-01   1.1915630e-03
   3.9712634e-01  -1.6483856e-02
   7.7710029e-01   6.0323893e-03
   1.1913358e+00   1.5675054e+00
   3.7721855e-01  -7.9859426e-01
   3.8731033e-01  -7.7021791e-01
   7.9062784e-01  -3.1163950e+00
   7.7541452e-01  -1.5908036e+00
   3.8676124e-01   1.5784499e+00
   3.9362201e-01   7.9183323e-01
   7.9270773e-01   8.0480864e-01
   7.7653036e-01   1.5647218e+00
   3.8973734e-01   2.3464918e+00
   1.1909439e+00  -7.8343665e-01
   7.8368948e-01   2.3836076e+00
   1.1860085e+00   1.5928811e+00
   4.0509639e-01   7.8012953e-01
   7.8572319e-01   3.1222442e+00
   7.9493966e-01   7.7756741e-01
   7.8645937e-01  -5.1109239e-03
   1.1797457e+00   1.5586860e+00
   1.1887193e+00  -2.3320887e+00
   4.0594645e-01   2.4861598e-02
   7.9284700e-01   7.9308890e-01
   7.8698216e-01  -2.3505001e+00
   3.8023710e-01  -3.8680684e-02
   3.8700675e-01   7.5268239e-01
   7.8160856e-01  -3.1146739e+00
   7.8158300e-01  -1.5701066e+00
   7.9596948e-01   1.5981802e-02
   1.1721390e+00   8.3007146e-01
   3.9659347e-01   1.5307342e+00
   7.8964778e-01   1.5736888e+00
   7.8667717e-01  -2.3497984e+00
   3.9373832e-01   7.6800055e-01
   4.0509637e-01  -8.1314202e-01
   1.1749273e+00  -2.3119554e+00
   1.1798988e+00  -2.2824284e+00
   1.1784098e+00  -1.5447492e+00
   1.1846569e+00  -2.3489696e+00
   1.1682638e+00  -1.5746172e+00
   3.9491814e-01   2.3130286e+00
   3.9638940e-01   2.3234251e+00
   3.8951437e-01   2.3747875e+00
   1.1803521e+00   1.6020220e+00
   4.0299628e-01  -1.7029051e-02
   7.7506101e-01   2.3748537e+00
   3.9464962e-01  -2.3565109e+00
   1.1750253e+00  -3.1202500e+00
   1.1823988e+00   1.5813256e+00
   7.7560169e-01  -2.3282704e+00
   3.8469270e-01  -4.6260361e-03
   1.1767700e+00   2.3474971e+00
   1.1835573e+00   1.5760585e+00
   4.0137480e-01  -2.3283175e+00
   3.8832998e-01  -1.5718381e+00
   4.0034914e-01  -8.0346495e-01
   1.1695998e+00   3.1252131e+00
   3.8716145e-01  -7.5995423e-01
   7.8807929e-01   1.5659683e+00
   1.1830655e+00   1.5422986e+00
   1.1853394e+00   1.5762009e+00
   7.8766252e-01  -7.8553133e-01
   3.9939920e-01  -7.8246354e-01
   7.9314292e-01  -3.1387826e+00
   1.1785349e+00   2.3591270e+00
   1.1657924e+00   2.3538635e+00
   3.8329568e-01   2.3308961e+00
   3.8722021e-01   1.5573660e-02
   7.8213816e-01   2.3543145e+00
   4.0108966e-01  -2.1486813e-02
   1.1717059e+00  -1.5615220e+00
   1.1793234e+00  -3.0997144e+00
   3.7994621e-01  -1.5820284e+00
   7.7404284e-01   1.5758105e+00
   3.9638909e-01   2.3572449e+00
   3.9773666e-01   7.7704938e-01
   3.8974881e-01   1.5757602e+00
   7.8154182e-01  -2.3575594e+00
   1.1709177e+00   6.6726027e-03
   3.8797295e-01   1.0934756e-02
   3.9403888e-01   1.6019762e+00
   1.1631505e+00   7.9057685e-01
   1.1736344e+00   1.5341577e+00
   3.9941159e-01   7.8729700e-01
   1.1831302e+00   2.3386927e+00
   1.1882078e+00   7.7930602e-01
   3.8444066e-01   7.5890018e-01
   3.9114616e-01  -5.1248760e-02
   7.8010219e-01   7.7484078e-01
   3.8631186e-01   1.6114012e+00
   1.1662817e+00  -1.5689457e+00
   7.8759381e-01   1.5833853e+00
   7.9031799e-01  -1.2625008e-02
   7.8952881e-01   2.3680341e+00
   7.7515020e-01  -2.3303164e+00
   7.7253426e-01  -1.5946512e+00
   7.7875847e-01   8.0221710e-01
   1.1825976e+00  -1.5779600e+00
   3.9145878e-01   1.5820098e+00
   1.1948501e+00  -5.0015152e-03
   1.1965225e+00   7.9351462e-01
   1.1750867e+00  -1.5767419e+00
   7.8598807e-01  -3.1268779e+00
   1.1765399e+00   7.9670112e-01
   1.1689436e+00   1.5940285e+00
   8.0673524e-01  -3.1329573e+00
   4.0904386e-01   7.7271607e-01
   3.8501508e-01   2.3318034e+00
   1.1731619e+00   8.7721825e-03
   7.8587039e-01  -1.5777170e+00
   7.9183696e-01   2.3503949e+00
   7.9122390e-01  -2.3711824e+00
   7.8170075e-01   7.6728252e-01
   7.8101787e-01  -1.0987876e-02
   1.1914094e+00   1.5897830e+00
   7.9814471e-01  -3.1388668e+00
   4.1092444e-01  -1.5429350e+00
   1.1706747e+00  -2.3518719e+00
   1.1726673e+00  -1.5724190e+00
   3.9503667e-01  -2.3225411e+00
   1.1672284e+00   2.3557282e+00
   1.1787367e+00  -3.0965274e+00
   1.1651341e+00  -2.3454975e+00
   1.1666505e+00   4.3618006e-02
   4.0906837e-01  -1.5510690e+00
   3.8511829e-01   2.3715335e+00
   1.1840592e+00   1.5713964e+00
   7.7156250e-01   1.0516053e-02
   1.1846711e+00   3.1104741e+00
   4.0392556e-01  -2.3297052e+00
   1.1676854e+00  -7.4711186e-01
   4.0772266e-01   7.5637375e-01
   3.9885951e-01  -7.5844730e-01
   3.8597018e-01  -1.5388227e+00
   7.8111625e-01  -3.1186229e-02
   1.1736816e+00  -2.4546072e-02
   3.9550765e-01   7.9299316e-01
   3.9297580e-01   3.1251648e+00
   3.9073686e-01   2.7194472e-02
   1.1716463e+00   7.8260918e-01
   4.0379580e-01   1.5690901e+00
   7.9552435e-01   8.0237539e-01
   3.9328964e-01   2.3525635e+00
   7.8257351e-01  -7.6207058e-01
   7.9754406e-01   1.5645479e+00
   1.1667100e+00  -7.7398117e-03
   3.9540078e-01  -3.1139805e+00
   1.1893766e+00   7.7332213e-01
   3.9571785e-01   2.3255179e+00
   3.8944442e-01  -2.3542847e+00
   1.1681421e+00   7.9360468e-01
   1.1850130e+00   1.6152934e+00
   3.8663960e-01   1.5507133e+00
   4.0096863e-01   3.1379812e+00
   1.1703071e+00  -3.1271313e+00
   7.9471322e-01   2.3797982e+00
   7.8462094e-01   7.7647192e-01
   4.0604394e-01  -1.5659509e+00
   7.9214690e-01   2.3702150e+00
   7.7494326e-01   1.6082611e+00
   7.8028776e-01   8.1086010e-01
   4.0060625e-01   1.9302513e-02
   1.1837528e+00   2.4040356e+00
   7.8306388e-01   1.8096400e-02
   7.8661808e-01   1.5696596e+00
   1.1746831e+00   2.4165782e+00
   1.1731874e+00   2.6562060e-02
   7.7847562e-01   1.6013222e+00
   4.0285116e-01   3.1523249e-02
   4.0070984e-01  -2.3356315e+00
   7.6521284e-01  -3.1414350e+00
   1.1837001e+00  -7.7975846e-01
   1.1764575e+00  -2.3756353e+00
   7.7722623e-01   2.3422644e+00
   1.1827658e+00   1.4498779e-02
   4.0437976e-01  -7.9832187e-01
   7.9046552e-01  -7.8371001e-01
   7.8144404e-01  -1.5697365e+00
   7.9223539e-01  -1.5742961e+00
   1.1688347e+00   3.1359737e+00
   1.1808242e+00   2.3492692e+00
   7.8960929e-01  -1.5805644e+00
   3.8697973e-01   2.3514192e+00
   7.8897147e-01  -8.1923713e-01
   7.8988039e-01   1.5579339e+00
   1.1688166e+00   7.8967093e-01
   1.1741875e+00   3.1401512e+00
   4.0583519e-01   7.9170295e-01
   1.1821134e+00   3.1239648e+00
   4.0328810e-01  -1.6051840e+00
   1.1845438e+00  -7.8471529e-01
   3.9322264e-01  -1.5743777e+00
   3.9528965e-01  -2.3592912e+00
   1.1729777e+00   7.7914471e-01
   7.8729580e-01   8.4405486e-03
   7.8577335e-01   7.8468091e-01
   3.8433098e-01   1.5997764e+00
   1.1765700e+00  -3.1183830e+00
   7.6992162e-01  -2.1058072e-02
   1.1821839e+00  -1.5750265e+00
   3.8855149e-01   2.3773230e+00
   1.1717339e+00  -2.3483975e+00
   3.9915085e-01  -4.1484415e-03
   1.1725921e+00   1.5973915e+00
   1.1717902e+00  -1.5519770e+00
   1.1801162e+00   3.1364366e+00
   4.0609287e-01   3.1373153e-02
   1.1781054e+00   2.3240807e+00
   3.8614258e-01   7.6955519e-01
   3.9699862e-01   2.3750393e+00
   3.9783528e-01   2.3465442e+00
   7.7990275e-01  -2.3320849e+00
   1.1946341e+00  -2.3541303e+00
   1.1648181e+00   7.7679517e-01
   1.1607437e+00  -1.6079067e+00
   7.8916863e-01  -2.3946361e+00
   7.8037780e-01  -7.8147601e-01
   1.1700000e+00  -7.7730292e-01
   7.9521421e-01  -3.1294078e+00
   1.1772508e+00   1.5618873e+00
   7.7408093e-01   2.3724774e+00
   1.1747442e+00   3.1282936e+00
   3.9916833e-01  -8.0015509e-01
   7.7755635e-01   1.5619442e+00
   7.8689852e-01  -2.3756283e+00
   1.1682169e+00  -7.7856296e-01
   1.1685730e+00   3.1290390e+00
   7.9572247e-01   2.3404618e+00
   7.8208729e-01  -7.5669934e-01
   7.9525190e-01   2.3581715e+00
   3.9610506e-01   7.9967440e-01
   3.8720424e-01   7.8210268e-01
   3.9920600e-01  -7.9814618e-01
   1.1806492e+00  -8.0945318e-01
   7.9640683e-01   1.5928916e+00
   8.1537769e-01  -2.2625854e-02
   1.1645985e+00  -3.1237260e+00
   1.1792051e+00   1.5727296e+00
   1.1827103e+00   2.3508825e+00
   3.8961213e-01   7.9881580e-01
   7.8728400e-01   2.3918312e+00
   1.1849378e+00   3.1020178e+00
   1.1767750e+00  -1.5799177e+00
   1.1660069e+00   7.8167383e-01
   3.8923563e-01  -2.3848896e+00
   1.1724862e+00   2.3384318e+00
   7.9003319e-01  -7.8892600e-01
   3.9724764e-01   2.2689243e-03
   3.9807635e-01   7.9903220e-01
   7.9284355e-01   8.0016020e-01
   7.9258693e-01  -1.5828812e+00
   1.1822104e+00  -1.2713936e-02
   7.8318139e-01  -1.4899297e-02
   1.1730234e+00   1.5571470e+00
   7.8195928e-01   1.5631613e+00
   1.1844469e+00   3.1113172e+00
   3.9352457e-01  -7.4234741e-01
   7.7982603e-01  -3.1387241e+00
   3.9098627e-01  -8.0840936e-01
   7.8367060e-01   7.9758677e-01
   7.9957320e-01  -1.5835157e+00
   7.8040403e-01  -2.3447559e+00
   1.1643997e+00   2.3433833e+00
   3.9939167e-01   2.3345247e+00
   8.0044259e-01   2.3510342e+00
   7.8705394e-01  -2.3495555e+00
   3.8527022e-01   1.5653364e+00
   1.1701189e+00  -3.0652109e-02
   3.9520964e-01   1.5937395e+00
   3.9965322e-01  -7.8621858e-01
   3.9404672e-01  -4.0310335e-03
   1.1908117e+00  -3.1340008e+00
   1.1788803e+00  -7.9631855e-01
   1.1750127e+00   1.5732011e+00
   7.9205921e-01  -2.3554649e+00
   7.9476431e-01  -1.5580250e+00
   1.1765304e+00   3.1227464e+00
   3.8125478e-01  -1.6030451e+00
   1.1952730e+00  -2.3811641e+00
   1.1849481e+00   3.1387147e+00
   7.8155301e-01  -5.5420690e-03
   1.1809468e+00  -1.5773819e+00
   1.1732231e+00   7.6834968e-01
   3.8248220e-01  -9.4507817e-03
   1.1785576e+00  -1.5490895e+00
   3.8223637e-01  -1.5584154e+00
   7.7733385e-01   2.3370830e+00
   1.1886425e+00   7.7551837e-01
   3.9146955e-01   1.5782878e+00
   3.9620754e-01   8.3308881e-01
   7.9132406e-01  -4.5488676e-03
   3.9246064e-01  -5.3916211e-03
   7.7525298e-01  -1.5525322e+00
   3.7724333e-01   7.4636976e-01
   3.9256002e-01  -2.4497452e-03
   3.8185811e-01  -7.7275132e-01
   3.9293971e-01   2.3831209e+00
   4.0386307e-01  -2.3569126e+00
   3.7912495e-01  -7.8551392e-01
   1.1639690e+00  -3.1101086e+00
   3.8200068e-01   2.3517815e+00
   4.0298091e-01  -7.4995514e-01
   1.1745729e+00   1.5563688e+00
   7.9118520e-01  -2.3661452e+00
   4.0245889e-01  -7.4059308e-01
   7.8392518e-01   1.6988331e-02
   1.1786218e+00   2.3491046e+00
   7.8617276e-01  -1.5674661e+00
   3.8871890e-01   1.5758294e+00
   7.9655024e-01  -2.3410357e+00
   1.1772657e+00  -2.3539575e+00
   1.1947851e+00   2.3327311e+00
   7.8628747e-01  -1.5913648e+00
   1.1780854e+00   7.7855703e-01
   7.8710515e-01   7.9120433e-01
   4.0147011e-01   1.5756304e+00
   7.8862668e-01   1.9868116e-03
   1.1733557e+00  -1.5478446e+00
   3.9837252e-01   3.1387871e+00
   1.1792619e+00  -7.9419204e-01
   3.8723244e-01   7.5449534e-01
   7.7715774e-01   2.3507841e+00
   7.9502790e-01   1.5607671e+00
   3.9585147e-01   2.3532914e+00
   4.0668376e-01   2.3580542e+00
   1.1675093e+00   1.5970119e+00
   1.1835883e+00  -8.0496239e-01
   1.1758420e+00   2.3640574e+00
   1.1724842e+00   1.5969540e+00
   1.1657200e+00   2.3526591e-02
   7.8708227e-01  -1.5316323e+00
   4.0993935e-01   2.3391516e+00
   7.9702232e-01  -7.8582665e-01
   1.1715178e+00   2.0102897e-02
   4.0304917e-01  -7.8735078e-01
   7.8553503e-01  -8.0407523e-01
   1.1818601e+00   7.7817986e-01
   7.8560107e-01  -8.0784544e-01
   1.1748815e+00   1.5277360e+00
   7.9053063e-01  -2.3438651e+00
   7.7565241e-01  -1.6110127e+00
   1.1755218e+00   1.5551722e+00
   3.9051309e-01   2.3563115e+00
   1.1791846e+00  -1.6074460e+00
   7.8584288e-01   8.0867781e-01
   7.8956105e-01  -1.5751985e+00
   7.8554123e-01   3.1114412e+00
   7.8396606e-01   1.9422183e-02
   7.9697598e-01   2.3302119e+00
   3.9346251e-01   3.1352622e+00
   3.8326465e-01  -7.8109052e-01
   1.1722980e+00   7.8919021e-01
   7.9437984e-01  -1.0391992e-03
   3.8958014e-01  -2.3991359e+00
   7.7554082e-01  -2.3512842e+00
   3.8896959e-01  -1.5914549e+00
   4.0484214e-01  -2.0390861e-02
   1.1712175e+00   1.5622742e+00
   7.8929552e-01  -1.5585507e+00
   7.7736880e-01  -2.3696436e+00
   7.8449815e-01  -2.3845509e+00
   1.1696838e+00  -7.7326470e-01
   1.1902353e+00  -1.5755901e+00
   7.9019508e-01  -4.2463067e-03
   3.9796236e-01  -7.9149535e-01
   3.9981803e-01   7.6598943e-01
   3.9671955e-01  -1.5577655e+00
   7.8866472e-01  -3.1166717e+00
   1.1772228e+00   2.3263700e+00
   3.9070575e-01  -2.3855049e+00
   3.8279593e-01   2.3901834e+00
   3.9553456e-01  -2.3401279e+00
   1.1616081e+00   2.3873258e+00
   7.8649412e-01   1.5720582e+00
   7.9173747e-01  -7.6876958e-01
   7.8406293e-01   1.5884957e+00
   3.7840547e-01   2.3330472e+00
   3.8574745e-01  -7.5670964e-01
   3.8563680e-01   4.5858937e-02
   1.1705077e+00  -7.8502690e-01
   1.1727864e+00   1.5308857e-02
   3.8872265e-01   2.3310225e+00
   1.1930353e+00  -7.9124682e-01
   3.9395997e-01  -7.9623093e-01
   4.0671950e-01  -8.1556153e-01
   7.9285809e-01   2.3568558e+00
   3.9811217e-01   1.5637778e+00
   3.9721844e-01   2.3247520e+00
   1.1910097e+00   1.5672997e+00
   3.8463086e-01  -3.1287019e+00
   3.8718024e-01   7.7219617e-01
   1.1750899e+00   1.5787856e+00
   1.1746330e+00  -1.5922438e+00
   3.9452558e-01   3.6338254e-02
   7.6795572e-01  -2.4900413e-02
   3.8877558e-01   3.1143032e+00
   1.1753442e+00   5.5821063e-03
   3.9919958e-01   2.9432139e-02
   3.7758691e-01  -1.5512859e+00
   7.9741467e-01   7.7420194e-01
   3.9608903e-01   7.5731343e-01
   1.1852383e+00  -1.5639752e+00
   7.8990710e-01   1.5108621e-02
   4.0650676e-01  -1.0023383e-02
   7.8513997e-01   7.8575771e-01
   7.7697531e-01  -9.6830483e-03
   7.9058837e-01   2.3307517e+00
   3.8584546e-01   7.6228816e-01
   3.8308153e-01   1.5554804e+00
   7.9793040e-01   8.0560999e-01
   4.1135018e-01  -1.5443376e+00
   7.8816514e-01  -7.7304261e-01
   7.8375137e-01  -2.3588115e+00
   7.8959057e-01   1.2518638e-02
   7.7344580e-01   1.5781337e+00
   7.7544385e-01  -1.6163968e+00
   4.0547930e-01   7.9489873e-01
   1.1760327e+00   7.8118239e-01
   3.9503917e-01   1.5568987e+00
   1.1875709e+00  -7.8024418e-01
   4.0762512e-01  -2.3376986e+00
   3.9635633e-01   2.3448773e+00
   1.1744863e+00  -1.5695317e+00
   1.1741720e+00  -1.5830250e+00
   7.8037424e-01  -7.8114589e-01
   3.8710263e-01   1.5331980e+00
   7.9946388e-01   2.3469765e+00
   3.8609681e-01   2.3715594e+00
   7.9145322e-01   2.3706751e+00
   7.9144159e-01   1.5726586e+00
   1.1648295e+00  -1.5632964e+00
   3.8517034e-01  -3.1371944e+00
   7.8772357e-01  -7.8076168e-01
   1.1734142e+00  -2.3575333e+00
   3.9785422e-01   1.5393478e+00
   1.1719937e+00  -2.3240756e+00
   7.9967260e-01  -3.1316655e+00
   3.9731800e-01   3.1119668e+00
   1.1791340e+00   3.1409235e+00
   4.0070772e-01  -7.7030241e-01
   7.8981716e-01   3.1242479e+00
   1.1681381e+00  -2.3516702e+00
   1.1975213e+00   1.5935243e+00
   4.0240994e-01  -2.3540383e+00
   3.9586214e-01   3.1237303e+00
   3.9196966e-01  -1.5839915e+00
   7.8076440e-01  -2.3546607e+00
   1.1797031e+00  -7.7578820e-01
   7.8374070e-01  -1.5583862e+00
   7.7236983e-01   2.3630865e+00
   1.1855071e+00  -1.5716209e+00
   3.8680531e-01   1.5908797e+00
   1.1886980e+00   8.1534609e-01
   7.8289115e-01   2.3593293e+00
   1.1719937e+00  -5.2841334e-03
   3.9345542e-01   2.7524703e-02
   7.8653614e-01  -1.5559531e+00
   1.1726618e+00   2.3572826e+00
   1.1781211e+00  -3.0322386e-02
   7.8510725e-01   1.4984549e-02
   4.0031754e-01  -2.3902884e+00
   7.9350183e-01   2.3543211e+00
   7.7420926e-01   7.9174789e-01
   3.8818245e-01   1.5708575e+00
   1.1723025e+00   2.3604666e+00
   4.0126399e-01   3.1241729e+00
   7.8088523e-01  -3.1195823e+00
   7.7740126e-01  -7.8666497e-01
   8.0190641e-01   7.9549927e-01
   7.9492563e-01  -7.9651864e-01
   3.9126467e-01   7.8880819e-01
   3.9511872e-01   8.2809583e-01
   7.9355895e-01  -7.9189572e-01
   3.8014587e-01   1.6023158e+00
   7.9332506e-01   2.3456289e+00
   3.9315201e-01   7.5914565e-01
   3.8652078e-01  -3.1369213e+00
   3.8456011e-01   1.8051208e-02
   3.9707841e-01   3.1389786e+00
   4.0096124e-01   8.0347361e-01
   3.9480452e-01   1.5733682e-02
   7.6817493e-01  -1.5885741e+00
   3.9908944e-01  -2.3328813e+00
   1.1786395e+00  -3.1285440e+00
   3.8860116e-01  -7.6709621e-01
   1.1824432e+00  -2.3179815e+00
   3.9254716e-01   1.5658541e+00
   3.9334402e-01   1.5427803e+00
   7.8123612e-01  -7.8910078e-01
   3.9137772e-01  -7.8759384e-01
   7.8259507e-01   2.3564748e+00
   1.1757466e+00   3.1063099e+00
   4.0353983e-01   8.2993595e-03
   3.9552394e-01   1.5757281e+00
   1.1794396e+00   2.3289784e+00
   7.8859847e-01   7.7361686e-03
   1.1752118e+00  -2.3430218e+00
   3.9250435e-01  -3.1330301e+00
   7.7584835e-01   3.1389899e+00
   3.9396602e-01   1.6081023e-02
   3.8471626e-01   2.3578897e+00
   7.8224669e-01   3.1183438e+00
   3.8927890e-01  -2.8888781e-02
   3.9936978e-01   2.3703578e+00
   7.8544249e-01   1.6153361e+00
   7.8223397e-01  -2.3554970e+00
   3.9844316e-01  -2.3548885e+00
   1.1841213e+00   1.5544671e+00
   1.1987530e+00   2.3274507e+00
   1.1558854e+00   3.1364884e+00
   3.9343132e-01  -8.0318942e-01
   1.1909658e+00  -8.2187715e-01
   3.8973229e-01  -3.1261928e+00
   7.7555263e-01   3.1202557e+00
   4.0375827e-01   3.0993602e+00
   1.1827659e+00   2.3585108e+00
   3.8683283e-01   7.8238042e-01
   1.1726545e+00   1.5379224e+00
   7.8315903e-01  -7.9071581e-01
   8.0386925e-01   2.0668623e-02
   1.1748804e+00  -2.3282242e+00
   1.1822662e+00   3.1320078e+00
   1.1824043e+00  -7.8793229e-01
   7.8563487e-01  -3.4278703e-02
   7.7724692e-01  -7.7612498e-01
   1.1643512e+00   9.7766527e-03
   3.9037690e-01   2.3777329e+00
   7.8027688e-01   1.5620286e+00
   7.8331764e-01  -1.5594857e+00
   7.8021451e-01  -1.5747390e+00
   1.1693399e+00  -2.3379834e+00
   8.0496988e-01   2.3553543e+00
   1.1747336e+00  -2.3160753e+00
   3.9707501e-01  -2.3417243e+00
   1.1784990e+00   1.5915724e+00
   7.9523577e-01   7.9324733e-01
   7.8355240e-01   7.9291541e-01
   4.0311836e-01  -3.1193818e+00
   1.1813495e+00   1.5786704e+00
   1.1759462e+00  -1.5475849e+00
   1.1755699e+00   1.5452131e+00
   3.9120466e-01   9.5455864e-03
   3.9909824e-01   1.5332565e+00
   3.9329350e-01   7.8281306e-01
   7.7092498e-01   2.3431466e+00
   7.7994469e-01  -1.5635817e+00
   4.0457250e-01   2.4068977e-02
   7.8530932e-01   4.2420570e-03
   3.9511194e-01   1.6111464e+00
   1.1886522e+00   7.9383576e-01
   3.8243147e-01   1.5350252e+00
   7.7445981e-01   1.5520611e+00
   4.0630635e-01  -1.5389913e+00
   3.7784478e-01  -8.0399403e-01
   1.1925360e+00   7.6668407e-01
   1.1798625e+00  -7.9905770e-01
   1.1662877e+00  -8.1456348e-01
   4.0319894e-01   7.8042733e-01
   3.7610706e-01  -7.7423977e-01
   1.1773592e+00   1.5864611e+00
   3.8616163e-01   7.6849261e-01
   1.1835515e+00   1.5976083e+00
   7.7646422e-01   1.5636925e+00
   1.1766432e+00   2.3285649e+00
   3.9118013e-01  -7.6503101e-01
   1.1753172e+00   8.4601545e-01
   3.7865482e-01   1.5531549e+00
   7.8704219e-01   3.1184452e+00
   3.9215425e-01   2.3736590e+00
   3.9560996e-01   1.5732091e+00
   3.8876233e-01  -8.0414922e-01
   3.9126018e-01  -1.5592324e+00
   3.9762942e-01  -2.3295639e+00
   1.1696341e+00   2.3507445e+00
   1.1849371e+00   1.5611714e+00
   4.0318846e-01  -3.4681371e-02
   7.9266486e-01  -7.6718464e-01
   3.8569969e-01  -1.3289515e-03
   4.0314102e-01   8.8727913e-03
   3.8478463e-01   7.7623310e-01
   1.1829755e+00   7.7667154e-03
   7.8953965e-01   1.5717312e+00
   7.8383325e-01   7.8932596e-01
   1.1651054e+00   1.5696319e+00
   1.1780031e+00  -1.8458748e-02
   7.9969080e-01   2.3398340e+00
   7.8679160e-01   3.1377464e+00
   7.7634444e-01  -1.5720603e+00
   7.8275883e-01   1.1922314e-02
   1.1722955e+00  -2.3719023e+00
   1.1734621e+00  -1.5574649e+00
   1.1719874e+00  -1.5819728e+00
   1.1785674e+00  -8.3925225e-01
   1.1726800e+00  -8.1660591e-01
   3.8522435e-01  -1.5680663e+00
   3.9646490e-01  -2.3702654e+00
   7.6383165e-01   7.8014223e-01
   1.1754144e+00  -2.3465065e+00
   3.8824826e-01  -7.6498156e-01
   1.1854626e+00  -1.5458536e+00
   7.8709948e-01   1.5430091e+00
   3.9693626e-01   7.8086123e-01
   7.8603009e-01   7.2743445e-03
   1.1758671e+00   2.3415844e+00
   1.1750987e+00   2.3265709e+00
   7.9559224e-01  -2.3662245e+00
   4.0302277e-01  -2.3468817e+00
   7.8153383e-01   7.7653299e-01
   4.0080857e-01   2.3632951e+00
   1.1715817e+00   2.3456820e+00
   1.1821066e+00   3.1386901e+00
   3.8285944e-01   5.5629461e-03
   8.0212086e-01  -1.5843325e+00
   1.1647329e+00   1.5838953e+00
   7.8875889e-01   2.4028160e+00
   3.9378273e-01  -1.5882403e+00
   1.1926201e+00   3.1247718e+00
   1.1814116e+00   2.3570654e+00
   1.1744289e+00  -8.2940283e-01
   1.1876559e+00  -2.3343076e-02
   1.1820673e+00  -3.1359925e+00
   1.1765378e+00  -3.1243915e+00
   3.7860061e-01  -1.5646923e+00
   8.0300625e-01  -1.5908082e+00
   7.9524365e-01  -2.3560848e+00
   1.1793506e+00  -4.3527163e-03
   7.8321206e-01   8.1868849e-01
   3.9560048e-01  -3.1279110e+00
   1.1830081e+00   8.4465626e-01
   1.1757955e+00  -3.1237030e+00
   1.1975065e+00  -2.3654119e+00
   4.0249053e-01   2.3687419e+00
   1.1597346e+00  -1.5782143e+00
   1.1806827e+00   8.0035830e-01
   1.1711126e+00  -8.1125742e-01
   4.0057162e-01   2.3328791e+00
   1.1720256e+00  -3.1111222e+00
   7.8966206e-01   1.2245614e-02
   1.1834410e+00   2.3601746e+00
   7.8710906e-01  -1.5693993e+00
   7.8862502e-01   7.8356262e-01
   7.9151668e-01  -2.3338459e+00
   1.1790731e+00  -7.8606278e-01
   7.9686880e-01  -2.3416425e+00
   3.9364938e-01   3.1368510e+00
   1.1832777e+00  -3.1409460e+00
   1.1677997e+00   1.5828796e+00
   3.9011292e-01   7.9538809e-01
   1.1710704e+00   2.3660753e+00
   3.9443225e-01  -1.5853458e+00
   7.7112103e-01  -8.0554985e-01
   4.0023895e-01   3.1166657e+00
   3.8327573e-01   2.3664710e+00
   3.9835471e-01  -7.8289417e-01
   7.9587869e-01   1.5701712e+00
   7.7750397e-01  -2.3676453e+00
   1.1850966e+00   2.3511726e+00
   8.0111241e-01   1.6030920e+00
   3.9650816e-01  -1.5811063e+00
   7.9454781e-01   1.5548693e+00
   7.7321150e-01  -2.3442960e+00
   7.9151394e-01   3.1403913e+00
   7.8985278e-01   2.3272308e+00
   4.0228068e-01   7.9454909e-01
   1.1721724e+00  -2.3630231e+00
   1.1827704e+00  -1.6116206e+00
   7.8632840e-01  -4.4780935e-03
   7.8331602e-01  -8.1087720e-01
   7.8765597e-01   2.3552669e+00
   3.9253743e-01   1.5979795e+00
   3.9998651e-01   7.8274289e-01
   7.8219318e-01  -2.3664498e+00
   3.9054580e-01  -2.3695757e+00
   1.1723327e+00  -7.5529695e-01
   3.8403398e-01   1.5662194e+00
   3.9140098e-01  -8.0327002e-01
   7.6889325e-01  -3.1388902e+00
   1.2046283e+00   2.3705992e+00
   1.1826038e+00   7.8514702e-01
   3.9209441e-01  -2.3495233e+00
   3.9151321e-01  -2.4066549e+00
   4.0378437e-01  -2.3509383e+00
   3.9215333e-01  -2.3214005e+00
   1.1815351e+00   8.2156009e-01
   7.7305866e-01   1.5796251e+00
   1.1627290e+00   1.5580394e+00
   7.6970493e-01  -2.3430079e+00
   3.9478633e-01  -1.5779056e+00
   7.8332855e-01   2.3489329e+00
   7.8342879e-01  -2.3762166e+00
   1.1797411e+00   1.5754318e-02
   7.8749814e-01   7.8551104e-01
   3.8639413e-01  -2.3939522e+00
   1.1770537e+00   1.5314973e+00
   1.1834206e+00   7.5972392e-01
   1.1757160e+00  -1.5689336e+00
   7.9161232e-01   7.9542040e-01
   1.1763314e+00   1.5519128e+00
   1.1765418e+00   2.3367825e+00
   7.8409091e-01   1.5546779e+00
   1.1740888e+00  -2.3442633e+00
   1.1947195e+00  -7.9283730e-01
   4.0057038e-01  -2.3329605e+00
   1.1739118e+00   4.5039900e-03
   7.8411163e-01  -1.5485340e+00
   1.1804398e+00   3.4413803e-02
   1.1784968e+00  -1.5420793e+00
   1.1810685e+00   7.8488727e-01
   1.1780426e+00  -7.3887725e-01
   3.8908765e-01   1.5472198e+00
   1.1832987e+00  -2.3740349e+00
   7.9558207e-01  -7.7662095e-01
   1.1763629e+00  -2.3462867e+00
   1.1774830e+00   7.8296945e-01
   3.9884753e-01   3.1303373e+00
   3.8925974e-01  -3.1171909e+00
   3.9292244e-01  -8.2317370e-01
   1.1855734e+00   3.1413833e+00
   1.1807610e+00   2.3593226e+00
   7.7983114e-01  -8.0354881e-01
   1.1742588e+00  -2.3940870e+00
   1.1711601e+00   8.2704374e-01
   7.9661551e-01  -2.3672508e+00
   7.8128062e-01  -3.1347090e+00
   7.8196005e-01  -2.3464343e+00
   7.7713789e-01   1.5663055e+00
   7.9112552e-01  -8.0073374e-01
   7.8516375e-01   3.1321942e+00
   8.0247505e-01  -7.7460907e-01
   3.8769540e-01  -1.5628316e+00
   1.1855301e+00  -1.5909879e+00
   7.9750727e-01   2.3509236e+00
   3.8758152e-01   7.8232712e-01
   3.8842523e-01  -1.5618381e+00
   1.1822513e+00  -1.5284885e+00
   3.9862505e-01  -1.5500522e+00
   3.9505015e-01  -1.5630084e+00
   7.7520510e-01   1.9996440e-02
   1.1835848e+00   2.3324441e+00
   1.1728460e+00   3.1293537e+00
   7.8175866e-01  -2.3550567e+00
   7.9920929e-01   8.0142512e-01
   7.8146973e-01  -7.6821570e-01
   7.8772911e-01   3.1380547e+00
   1.1776285e+00  -2.3808400e+00
   7.8642769e-01  -1.5874019e+00
   1.1623114e+00  -8.4552899e-03
   3.9276492e-01   2.3539027e+00
   3.9828039e-01  -7.8041943e-01
   7.7298473e-01   7.9734440e-01
   1.1708735e+00  -2.3759306e+00
   1.1812233e+00   2.3726093e+00
   4.0447705e-01  -7.7214050e-01
   7.9137667e-01   7.7130019e-01
   3.9358049e-01   3.1336429e+00
   3.9888118e-01   7.5430568e-01
   1.1857018e+00  -1.5958084e+00
   7.8349438e-01   2.5708326e-02
   7.7549400e-01   1.5679084e+00
   7.7759844e-01   3.1325052e+00
   3.8113450e-01  -7.8881743e-01
   7.8863005e-01   7.7156279e-01
   1.1874145e+00  -2.3791862e+00
   1.1820414e+00   7.5904163e-01
   1.1677613e+00  -2.3898389e+00
   3.9804029e-01  -7.7865149e-01
   3.8593293e-01   1.5574357e+00
   1.1893470e+00   1.5628202e+00
   4.0374683e-01   1.5555538e+00
   3.9014839e-01   2.3290981e+00
   1.1728005e+00  -2.3496897e+00
   1.1649089e+00   1.5580537e+00
   4.0239552e-01   7.6419396e-01
   3.8686284e-01  -7.6618842e-01
   3.9748010e-01   1.5326319e+00
   7.7454850e-01  -2.3617191e+00
   7.8331937e-01   1.5618069e+00
   1.1775865e+00   3.1410772e+00
   4.0690849e-01   7.6190443e-01
   7.8718859e-01  -7.8427180e-01
   7.9113616e-01  -7.6502622e-01
   1.1706038e+00  -3.1400386e+00
   3.8143662e-01  -2.4061861e+00
   1.1901193e+00   3.1326769e+00
   3.8154656e-01   1.5856613e+00
   7.8901252e-01   3.1339888e+00
   3.9818517e-01  -3.1141256e+00
   7.8123389e-01  -1.5917457e+00
   3.9177857e-01  -7.4411230e-01
   3.9353344e-01  -2.3599139e+00
   7.9230740e-01  -2.3425082e+00
   3.9671558e-01  -1.6011966e+00
   1.1892646e+00  -3.1284474e+00
   1.1728744e+00  -7.8208993e-01
   7.8777884e-01  -7.9801035e-01
   7.7752040e-01   2.3461822e+00
   3.8194590e-01   8.0354708e-01
   1.1856119e+00   7.7126621e-01
   1.1808351e+00  -2.3895051e+00
   1.1850311e+00   3.1320751e+00
   3.9224923e-01   1.5984871e+00
   7.9669140e-01   7.8821285e-01
   1.1677581e+00   2.3333126e+00
   4.0466194e-01  -3.1239134e+00
   1.1803741e+00   3.1308408e+00
   3.8178224e-01   7.6415579e-01
   7.8152100e-01  -1.8062526e-02
   7.8540453e-01   7.8546408e-01
   3.7180888e-01   2.3716024e+00
   7.8407046e-01  -7.9008393e-01
   3.9585874e-01  -1.5497622e+00
   1.1701826e+00   3.1196330e+00
   3.9602290e-01   7.8789239e-01
   7.8930441e-01   1.5872830e+00
   4.0308305e-01  -1.5850656e+00
   1.1671998e+00   8.3863412e-01
   7.9233060e-01   3.1389845e+00
   7.7779374e-01  -7.5557800e-01
   1.1894660e+00   1.5551150e+00
   4.0954819e-01   2.3647479e+00
   8.0029159e-01   3.1383983e+00
   7.9113320e-01   2.3779917e+00
   4.0054510e-01   1.5606781e+00
   1.1766020e+00   7.9629319e-01
   7.8778510e-01   8.2928759e-01
   1.1771314e+00  -3.1185533e+00
   7.9061803e-01   1.5526600e+00
   1.1830465e+00  -3.5701944e-02
   7.8935452e-01   7.6224668e-03
   1.1794050e+00   3.1366411e+00
   1.1766774e+00  -5.6602066e-03
   3.9277605e-01   8.0170020e-01
   1.1751227e+00   8.1903771e-01
   7.8691909e-01  -3.1223124e+00
   3.9099505e-01   1.5732211e+00
   7.7636421e-01  -7.5622932e-01
   1.1689915e+00   1.5448735e+00
   7.8071746e-01   3.1064237e+00
   3.8315746e-01  -8.0337969e-01
   4.1116374e-01  -7.5618331e-01
   7.8712836e-01   7.5891769e-01
   3.8184629e-01  -1.5596596e+00
   3.9903769e-01  -2.4252825e+00
   1.1849381e+00   7.9686349e-01
   1.1804828e+00  -2.3440621e+00
   7.8962156e-01  -1.5599319e+00
   7.6773651e-01   2.3574025e+00
   1.1878604e+00  -7.8702990e-01
   3.7726541e-01   1.5743233e+00
   3.9201217e-01  -7.5509689e-01
   7.8551755e-01  -2.3567707e+00
   7.8187093e-01   1.5478219e+00
   3.9442728e-01   1.5999075e+00
   1.1715742e+00  -3.0929359e+00
   1.1785303e+00   3.1104381e+00
   1.1918087e+00   1.5618101e+00
   1.1848023e+00  -2.3649496e+00
   1.1858414e+00  -2.3610126e+00
   1.1710893e+00  -4.6095881e-02
   7.9353010e-01   1.5550912e+00
   7.7399567e-01  -3.1394497e+00
   7.8585009e-01  -2.3579661e+00
   1.1856689e+00  -3.0991596e+00
   7.8333404e-01   2.3751496e+00
   1.1789325e+00   7.8856643e-01
   1.1743057e+00   3.1086699e+00
   7.8466081e-01  -1.5762932e+00
   1.1712722e+00   2.3281405e+00
   7.8082114e-01  -2.3515760e+00
   3.8886575e-01   1.3088180e-02
   4.0010412e-01  -1.5733136e+00
   1.1736093e+00   7.7981010e-01
   7.7824440e-01  -2.3592359e+00
   3.8782727e-01  -1.5673642e+00
   7.7477969e-01  -7.7989872e-01
   3.8230635e-01  -2.3534684e+00
   7.8864350e-01   2.6864893e-02
   1.1702244e+00  -2.3762157e+00
   3.8699719e-01   8.0162278e-01
   4.0451957e-01   1.5772677e+00
   7.8594008e-01  -2.4150291e-02
   1.1841687e+00   2.3669375e+00
   1.1765195e+00   1.5867149e+00
   3.9027010e-01   3.1259254e+00
   3.9445783e-01  -2.3242783e+00
   3.9274067e-01   2.3501641e+00
   4.0089369e-01  -7.5703744e-01
   3.8969233e-01  -7.6632809e-01
   3.9583850e-01  -2.3214373e+00
   3.9026678e-01  -7.8160472e-01
   1.1674979e+00   1.5354617e+00
   7.9435893e-01  -1.5526170e+00
   3.8774133e-01  -7.6786579e-01
   1.1797971e+00  -1.5658768e+00
   3.9710423e-01   2.3472426e+00
   1.1611278e+00  -2.3489719e+00
   1.1830586e+00   1.5542734e+00
   1.1839648e+00  -7.7438085e-01
   1.1731332e+00  -2.3602583e+00
   7.8312062e-01   2.3561827e+00
   7.9655846e-01  -7.6471235e-01
   7.9205762e-01  -1.5554808e+00
   1.1821398e+00   3.1317697e+00
   7.8812452e-01  -3.1348145e+00
   7.8752414e-01   2.3640694e+00
   7.8933547e-01   2.3823830e+00
   1.1786553e+00   2.3669425e+00
   7.8011516e-01   2.3836273e+00
   1.1695968e+00   2.7023602e-02
   3.7512213e-01  -7.8396847e-01
   3.8307454e-01   7.5433707e-01
   7.8513178e-01   3.1297350e+00
   4.0478512e-01  -3.1337629e+00
   3.8921883e-01  -1.5772797e+00
   7.8275941e-01  -7.7445156e-01
   1.1822959e+00  -2.3361946e+00
   3.8161933e-01   3.1297625e+00
   3.8829445e-01  -1.5291299e+00
   3.8463543e-01   2.3496728e+00
   7.8778530e-01   7.7299952e-01
   7.8955564e-01   2.3365646e+00
   3.9457247e-01  -1.5794724e+00
   7.9287437e-01   1.5690015e+00
   3.8806349e-01  -1.5814526e+00
   3.9245495e-01   3.1384181e+00
   3.8793140e-01   1.5930358e+00
   3.9052450e-01  -5.1306888e-03
   3.9126462e-01   7.8684127e-01
   7.8506376e-01  -1.5697929e+00
   1.1820652e+00   1.5570047e+00
   7.8728922e-01   3.1230968e+00
   1.1710849e+00  -1.6019924e+00
   7.8769579e-01  -2.3721394e+00
   3.8591178e-01  -1.5857228e+00
   3.9729132e-01   2.3260035e+00
   7.7200465e-01  -1.5625058e+00
   1.1758340e+00  -2.3153847e+00
   7.9004435e-01  -1.5640011e+00
   1.1831530e+00  -2.3662355e+00
   7.7993166e-01   7.9629250e-01
   3.9547347e-01   7.7764241e-01
   1.1710937e+00  -7.6896901e-01
   1.1767115e+00  -7.6058232e-01
   3.8885826e-01   2.3097178e+00
   1.1693052e+00   2.3241628e+00
   1.1845374e+00  -1.8243024e-02
   3.9395592e-01   3.1033501e+00
   7.7269567e-01   1.0053423e-02
   1.1769533e+00  -1.5910851e+00
   1.1861283e+00   1.5404948e+00
   3.9628089e-01  -7.9412709e-01
   1.1838372e+00   3.6706287e-03
   1.1743076e+00   1.6127190e+00
   3.9935542e-01  -2.3347897e+00
   7.8609284e-01   7.8012984e-01
   1.1844667e+00  -3.8869708e-05
   7.8408871e-01  -7.9872164e-01
   3.8560359e-01  -7.8163610e-01
   3.9225725e-01  -7.4821122e-01
   4.0190085e-01   2.3589504e+00
   3.9885626e-01  -3.1315438e+00
   3.8428130e-01   7.9458284e-01
   3.9268445e-01   3.1372400e+00
   1.1840590e+00  -1.5516251e+00
   1.1816764e+00   1.6064078e+00
   1.1829644e+00   7.8156058e-01
   7.8368212e-01  -1.5781110e+00
   4.0115399e-01   7.4749550e-01
   1.1826112e+00  -2.3695725e+00
   7.9159663e-01  -7.8539147e-03
   7.7279222e-01   2.3403637e+00
   1.1812150e+00   1.5495867e+00
   7.9864726e-01  -7.8707466e-01
   7.8355944e-01  -8.0336158e-03
   3.9141891e-01   2.3421838e+00
   4.0823928e-01   1.5331501e+00
   7.8995004e-01  -7.8893136e-01
   1.1864652e+00  -2.3425735e+00
   3.9693216e-01  -8.1817287e-01
   4.0817456e-01   2.3879924e+00
   1.1900254e+00   2.3452153e+00
   1.1647983e+00   2.4002668e+00
   3.8136742e-01  -8.1850915e-01
   1.1749728e+00   1.6126558e+00
   7.9140384e-01  -2.3713666e+00
   3.8042157e-01   7.8503695e-01
   1.1885687e+00   2.3615079e+00
   1.1784105e+00  -7.8127724e-01
   4.0266597e-01  -3.9245190e-02
   7.8775926e-01   1.5868840e+00
   3.9617652e-01   2.3433170e+00
   3.9512406e-01   1.5627249e+00
   7.9438554e-01  -3.1129851e+00
   1.1742172e+00  -2.3916681e+00
   1.1756909e+00  -7.6665168e-01
   7.7572964e-01  -7.9016934e-01
   1.1788068e+00  -7.8432576e-01
   3.9222051e-01   1.5834180e+00
   7.9644994e-01  -2.3515114e+00
   3.9224573e-01  -7.9152963e-01
   7.6603582e-01   1.5611662e+00
   3.9256399e-01  -2.3472318e+00
   7.8265535e-01   3.1392382e+00
   3.8976061e-01  -1.5832597e+00
   1.1734859e+00   8.0684245e-01
   1.1837366e+00   1.4497195e-02
   3.9558670e-01   2.3636749e+00
   7.7313288e-01   2.3636276e+00
   7.7867146e-01   3.1307339e+00
   7.6459731e-01  -2.3708516e+00
   1.1823486e+00  -2.3291101e+00
   3.9245453e-01   2.9701217e-02
   1.1723771e+00   2.3503933e+00
   1.1810710e+00  -1.3575599e-02
   1.1809671e+00  -3.1155430e+00
   1.1648623e+00   1.5698053e+00
   4.0651341e-01   1.6087208e+00
   3.8832621e-01  -3.0929242e+00
   7.8883124e-01   8.0608145e-01
   7.8293062e-01   1.5918468e+00
   3.6993099e-01   7.7200584e-01
   7.8919110e-01  -6.7318716e-03
   1.1830404e+00   3.1003116e+00
   3.8527180e-01   8.0295404e-01
   7.7341000e-01   1.5586871e+00


==> 1Sol_differential_theta_variance.dat <==
   0.0000000e+00   3.9955129e-31
   1.6284400e+00   7.7049486e-06
   3.2568800e+00   1.4698226e-05
   4.8853200e+00   2.1639518e-05
   6.5137600e+00   2.8631269e-05
   8.1422000e+00   3.5220444e-05
   9.7706400e+00   4.2154855e-05
   1.1399080e+01   4.9246654e-05
   1.3027520e+01   5.5329678e-05
   1.4655960e+01   6.2660384e-05


==> 1Sol_indep_CDF_b1.dat <==
  -1.6533673e+00   0.0000000e+00
  -1.6533673e+00   1.2121212e-04
  -1.6310336e+00   2.4242424e-04
  -1.6301525e+00   3.6363636e-04
  -1.6222977e+00   4.8484848e-04
  -1.6212922e+00   6.0606061e-04
  -1.6179333e+00   7.2727273e-04
  -1.6065244e+00   8.4848485e-04
  -1.6061883e+00   1.0909091e-03
  -1.6024988e+00   1.2121212e-03
  -1.6004413e+00   1.3333333e-03
  -1.5995785e+00   1.4545455e-03
  -1.5944045e+00   1.5757576e-03
  -1.5932310e+00   1.6969697e-03
  -1.5910554e+00   1.8181818e-03
  -1.5904573e+00   1.9393939e-03
  -1.5880786e+00   2.0606061e-03
  -1.5878834e+00   2.1818182e-03
  -1.5878551e+00   2.3030303e-03
  -1.5845023e+00   2.4242424e-03
  -1.5844703e+00   2.5454545e-03
  -1.5837982e+00   2.6666667e-03
  -1.5811984e+00   2.7878788e-03
  -1.5783559e+00   2.9090909e-03
  -1.5754671e+00   3.0303030e-03
  -1.5731964e+00   3.1515152e-03
  -1.5729768e+00   3.2727273e-03
  -1.5716016e+00   3.3939394e-03
  -1.5697267e+00   3.5151515e-03
  -1.5694645e+00   3.6363636e-03
  -1.5690147e+00   3.7575758e-03
  -1.5670859e+00   3.8787879e-03
  -1.5663536e+00   4.1212121e-03
  -1.5657523e+00   4.2424242e-03
  -1.5654668e+00   4.4848485e-03
  -1.5640358e+00   4.6060606e-03
  -1.5638933e+00   4.7272727e-03
  -1.5614197e+00   4.8484848e-03
  -1.5613369e+00   4.9696970e-03
  -1.5613107e+00   5.0909091e-03
  -1.5609507e+00   5.2121212e-03
  -1.5607683e+00   5.3333333e-03
  -1.5604222e+00   5.5757576e-03
  -1.5577780e+00   5.6969697e-03
  -1.5574810e+00   5.9393939e-03
  -1.5570157e+00   6.0606061e-03
  -1.5545985e+00   6.1818182e-03
  -1.5545469e+00   6.3030303e-03
  -1.5525226e+00   6.4242424e-03
  -1.5521168e+00   6.5454545e-03
  -1.5516051e+00   6.6666667e-03
  -1.5508252e+00   6.7878788e-03
  -1.5497700e+00   6.9090909e-03
  -1.5486252e+00   7.0303030e-03
  -1.5479378e+00   7.1515152e-03
  -1.5478093e+00   7.2727273e-03
  -1.5476821e+00   7.3939394e-03
  -1.5455650e+00   7.5151515e-03
  -1.5455434e+00   7.6363636e-03
  -1.5413929e+00   7.7575758e-03
  -1.5409566e+00   7.8787879e-03
  -1.5387296e+00   8.0000000e-03
  -1.5386566e+00   8.1212121e-03
  -1.5376601e+00   8.2424242e-03
  -1.5371348e+00   8.3636364e-03
  -1.5357687e+00   8.4848485e-03
  -1.5355602e+00   8.6060606e-03
  -1.5349892e+00   8.7272727e-03
  -1.5336466e+00   8.8484848e-03
  -1.5333894e+00   8.9696970e-03
  -1.5332622e+00   9.0909091e-03
  -1.5330789e+00   9.2121212e-03
  -1.5318627e+00   9.4545455e-03
  -1.5302729e+00   9.5757576e-03
  -1.5291288e+00   9.6969697e-03
  -1.5289715e+00   9.9393939e-03
  -1.5284411e+00   1.0060606e-02
  -1.5282945e+00   1.0181818e-02
  -1.5275986e+00   1.0424242e-02
  -1.5273013e+00   1.0545455e-02
  -1.5270115e+00   1.0787879e-02
  -1.5262470e+00   1.0909091e-02
  -1.5260228e+00   1.1030303e-02
  -1.5251191e+00   1.1151515e-02
  -1.5248873e+00   1.1272727e-02
  -1.5247602e+00   1.1393939e-02
  -1.5243556e+00   1.1515152e-02
  -1.5242214e+00   1.1636364e-02
  -1.5242065e+00   1.1878788e-02
  -1.5229131e+00   1.2000000e-02
  -1.5213135e+00   1.2121212e-02
  -1.5209093e+00   1.2242424e-02
  -1.5208991e+00   1.2363636e-02
  -1.5203844e+00   1.2484848e-02
  -1.5200166e+00   1.2606061e-02
  -1.5190753e+00   1.2727273e-02
  -1.5187991e+00   1.2848485e-02
  -1.5185011e+00   1.2969697e-02
  -1.5183980e+00   1.3090909e-02
  -1.5180056e+00   1.3212121e-02
  -1.5178101e+00   1.3333333e-02
  -1.5178013e+00   1.3454545e-02
  -1.5168949e+00   1.3575758e-02
  -1.5165086e+00   1.3696970e-02
  -1.5156695e+00   1.3818182e-02
  -1.5155165e+00   1.3939394e-02
  -1.5153095e+00   1.4181818e-02
  -1.5150061e+00   1.4303030e-02
  -1.5138995e+00   1.4424242e-02
  -1.5138849e+00   1.4545455e-02
  -1.5138589e+00   1.4666667e-02
  -1.5129536e+00   1.4787879e-02
  -1.5128325e+00   1.4909091e-02
  -1.5122555e+00   1.5030303e-02
  -1.5119003e+00   1.5151515e-02
  -1.5118323e+00   1.5272727e-02
  -1.5117013e+00   1.5515152e-02
  -1.5112393e+00   1.5636364e-02
  -1.5106740e+00   1.5757576e-02
  -1.5105946e+00   1.5878788e-02
  -1.5105323e+00   1.6000000e-02
  -1.5103445e+00   1.6121212e-02
  -1.5095564e+00   1.6242424e-02
  -1.5090663e+00   1.6363636e-02
  -1.5089224e+00   1.6484848e-02
  -1.5080006e+00   1.6606061e-02
  -1.5078787e+00   1.6727273e-02
  -1.5074471e+00   1.6848485e-02
  -1.5072451e+00   1.6969697e-02
  -1.5072295e+00   1.7090909e-02
  -1.5058645e+00   1.7212121e-02
  -1.5056479e+00   1.7333333e-02
  -1.5056396e+00   1.7454545e-02
  -1.5055135e+00   1.7696970e-02
  -1.5052597e+00   1.7818182e-02
  -1.5048450e+00   1.7939394e-02
  -1.5046751e+00   1.8060606e-02
  -1.5035591e+00   1.8181818e-02
  -1.5033300e+00   1.8303030e-02
  -1.5030940e+00   1.8424242e-02
  -1.5029184e+00   1.8545455e-02
  -1.5028516e+00   1.8787879e-02
  -1.5026665e+00   1.8909091e-02
  -1.5025903e+00   1.9030303e-02
  -1.5024838e+00   1.9151515e-02
  -1.5024650e+00   1.9272727e-02
  -1.5014660e+00   1.9393939e-02
  -1.5009155e+00   1.9515152e-02
  -1.5009139e+00   1.9636364e-02
  -1.5007246e+00   1.9757576e-02
  -1.5006104e+00   1.9878788e-02
  -1.5004164e+00   2.0000000e-02
  -1.5001956e+00   2.0121212e-02
  -1.5000171e+00   2.0242424e-02
  -1.4995959e+00   2.0363636e-02
  -1.4993813e+00   2.0484848e-02
  -1.4992453e+00   2.0606061e-02
  -1.4992327e+00   2.0727273e-02
  -1.4991661e+00   2.0848485e-02
  -1.4991037e+00   2.0969697e-02
  -1.4990768e+00   2.1090909e-02
  -1.4987288e+00   2.1212121e-02
  -1.4986278e+00   2.1333333e-02
  -1.4982939e+00   2.1454545e-02
  -1.4976680e+00   2.1575758e-02
  -1.4966314e+00   2.1696970e-02
  -1.4962449e+00   2.1818182e-02
  -1.4958356e+00   2.1939394e-02
  -1.4957769e+00   2.2060606e-02
  -1.4954692e+00   2.2303030e-02
  -1.4951020e+00   2.2424242e-02
  -1.4945858e+00   2.2545455e-02
  -1.4945285e+00   2.2666667e-02
  -1.4944964e+00   2.2787879e-02
  -1.4943569e+00   2.2909091e-02
  -1.4938230e+00   2.3030303e-02
  -1.4936957e+00   2.3151515e-02
  -1.4935723e+00   2.3393939e-02
  -1.4933248e+00   2.3515152e-02
  -1.4933155e+00   2.3636364e-02
  -1.4928677e+00   2.3757576e-02
  -1.4926432e+00   2.3878788e-02
  -1.4918812e+00   2.4000000e-02
  -1.4918341e+00   2.4121212e-02
  -1.4909196e+00   2.4242424e-02
  -1.4903185e+00   2.4484848e-02
  -1.4901612e+00   2.4606061e-02
  -1.4898667e+00   2.4727273e-02
  -1.4897681e+00   2.4848485e-02
  -1.4895739e+00   2.4969697e-02
  -1.4889979e+00   2.5090909e-02
  -1.4889625e+00   2.5212121e-02
  -1.4889418e+00   2.5333333e-02
  -1.4887935e+00   2.5575758e-02
  -1.4887659e+00   2.5818182e-02
  -1.4884671e+00   2.5939394e-02
  -1.4882321e+00   2.6060606e-02
  -1.4881978e+00   2.6181818e-02
  -1.4880896e+00   2.6303030e-02
  -1.4879160e+00   2.6424242e-02
  -1.4876469e+00   2.6545455e-02
  -1.4872557e+00   2.6666667e-02
  -1.4871259e+00   2.6787879e-02
  -1.4863725e+00   2.6909091e-02
  -1.4854024e+00   2.7030303e-02
  -1.4846561e+00   2.7151515e-02
  -1.4843165e+00   2.7272727e-02
  -1.4840012e+00   2.7393939e-02
  -1.4838258e+00   2.7515152e-02
  -1.4837198e+00   2.7636364e-02
  -1.4836930e+00   2.7757576e-02
  -1.4835427e+00   2.8000000e-02
  -1.4834350e+00   2.8121212e-02
  -1.4832442e+00   2.8242424e-02
  -1.4830126e+00   2.8363636e-02
  -1.4829176e+00   2.8606061e-02
  -1.4821367e+00   2.8727273e-02
  -1.4820858e+00   2.8848485e-02
  -1.4820104e+00   2.8969697e-02
  -1.4819921e+00   2.9090909e-02
  -1.4816618e+00   2.9212121e-02
  -1.4813740e+00   2.9333333e-02
  -1.4812711e+00   2.9454545e-02
  -1.4812055e+00   2.9575758e-02
  -1.4808186e+00   2.9696970e-02
  -1.4805993e+00   2.9818182e-02
  -1.4805310e+00   2.9939394e-02
  -1.4805151e+00   3.0060606e-02
  -1.4796255e+00   3.0181818e-02
  -1.4795472e+00   3.0303030e-02
  -1.4795033e+00   3.0545455e-02
  -1.4790511e+00   3.0666667e-02
  -1.4788477e+00   3.0787879e-02
  -1.4787212e+00   3.0909091e-02
  -1.4784144e+00   3.1030303e-02
  -1.4781291e+00   3.1151515e-02
  -1.4781254e+00   3.1272727e-02
  -1.4769949e+00   3.1393939e-02
  -1.4765299e+00   3.1515152e-02
  -1.4765128e+00   3.1636364e-02
  -1.4763577e+00   3.1757576e-02
  -1.4762115e+00   3.1878788e-02
  -1.4760328e+00   3.2000000e-02
  -1.4757654e+00   3.2121212e-02
  -1.4753911e+00   3.2242424e-02
  -1.4752375e+00   3.2363636e-02
  -1.4746959e+00   3.2484848e-02
  -1.4745639e+00   3.2606061e-02
  -1.4744830e+00   3.2727273e-02
  -1.4744434e+00   3.2848485e-02
  -1.4741147e+00   3.2969697e-02
  -1.4739948e+00   3.3090909e-02
  -1.4738876e+00   3.3333333e-02
  -1.4737950e+00   3.3454545e-02
  -1.4735930e+00   3.3575758e-02
  -1.4735534e+00   3.3696970e-02
  -1.4720732e+00   3.3818182e-02
  -1.4720315e+00   3.3939394e-02
  -1.4719365e+00   3.4060606e-02
  -1.4718865e+00   3.4181818e-02
  -1.4718493e+00   3.4303030e-02
  -1.4717503e+00   3.4424242e-02
  -1.4714508e+00   3.4545455e-02
  -1.4712424e+00   3.4666667e-02
  -1.4708832e+00   3.4909091e-02
  -1.4708015e+00   3.5030303e-02
  -1.4706632e+00   3.5151515e-02
  -1.4704992e+00   3.5272727e-02
  -1.4704100e+00   3.5515152e-02
  -1.4702744e+00   3.5636364e-02
  -1.4702469e+00   3.5757576e-02
  -1.4702371e+00   3.5878788e-02
  -1.4700823e+00   3.6000000e-02
  -1.4700573e+00   3.6121212e-02
  -1.4695373e+00   3.6363636e-02
  -1.4693655e+00   3.6484848e-02
  -1.4692636e+00   3.6606061e-02
  -1.4691033e+00   3.6727273e-02
  -1.4690670e+00   3.6848485e-02
  -1.4688684e+00   3.6969697e-02
  -1.4688142e+00   3.7090909e-02
  -1.4686511e+00   3.7212121e-02
  -1.4684159e+00   3.7333333e-02
  -1.4683187e+00   3.7454545e-02
  -1.4682486e+00   3.7575758e-02
  -1.4682449e+00   3.7696970e-02
  -1.4680306e+00   3.7939394e-02
  -1.4679478e+00   3.8060606e-02
  -1.4676590e+00   3.8181818e-02
  -1.4669222e+00   3.8303030e-02
  -1.4663981e+00   3.8424242e-02
  -1.4662925e+00   3.8545455e-02
  -1.4657765e+00   3.8666667e-02
  -1.4656311e+00   3.8787879e-02
  -1.4654884e+00   3.8909091e-02
  -1.4654312e+00   3.9030303e-02
  -1.4653745e+00   3.9151515e-02
  -1.4653729e+00   3.9272727e-02
  -1.4653595e+00   3.9393939e-02
  -1.4648959e+00   3.9515152e-02
  -1.4647547e+00   3.9636364e-02
  -1.4645849e+00   3.9757576e-02
  -1.4645739e+00   4.0000000e-02
  -1.4643338e+00   4.0121212e-02
  -1.4638201e+00   4.0242424e-02
  -1.4638075e+00   4.0363636e-02
  -1.4638074e+00   4.0484848e-02
  -1.4631052e+00   4.0606061e-02
  -1.4628843e+00   4.0727273e-02
  -1.4627899e+00   4.0848485e-02
  -1.4613951e+00   4.0969697e-02
  -1.4611314e+00   4.1090909e-02
  -1.4608159e+00   4.1212121e-02
  -1.4606080e+00   4.1333333e-02
  -1.4605710e+00   4.1454545e-02
  -1.4604599e+00   4.1575758e-02
  -1.4604542e+00   4.1818182e-02
  -1.4604534e+00   4.1939394e-02
  -1.4602860e+00   4.2060606e-02
  -1.4601590e+00   4.2181818e-02
  -1.4600655e+00   4.2303030e-02
  -1.4595274e+00   4.2424242e-02
  -1.4592915e+00   4.2545455e-02
  -1.4591690e+00   4.2666667e-02
  -1.4590288e+00   4.2787879e-02
  -1.4588909e+00   4.2909091e-02
  -1.4583048e+00   4.3030303e-02
  -1.4580681e+00   4.3151515e-02
  -1.4578787e+00   4.3272727e-02
  -1.4575235e+00   4.3393939e-02
  -1.4574990e+00   4.3515152e-02
  -1.4571930e+00   4.3636364e-02
  -1.4571200e+00   4.3757576e-02
  -1.4570043e+00   4.3878788e-02
  -1.4569514e+00   4.4121212e-02
  -1.4567386e+00   4.4242424e-02
  -1.4565884e+00   4.4363636e-02
  -1.4564123e+00   4.4484848e-02
  -1.4559393e+00   4.4606061e-02
  -1.4555680e+00   4.4727273e-02
  -1.4553477e+00   4.4969697e-02
  -1.4550995e+00   4.5090909e-02
  -1.4549209e+00   4.5333333e-02
  -1.4547631e+00   4.5454545e-02
  -1.4545478e+00   4.5575758e-02
  -1.4543640e+00   4.5696970e-02
  -1.4543278e+00   4.5939394e-02
  -1.4542305e+00   4.6181818e-02
  -1.4535584e+00   4.6303030e-02
  -1.4535356e+00   4.6424242e-02
  -1.4534119e+00   4.6545455e-02
  -1.4533614e+00   4.6666667e-02
  -1.4533552e+00   4.6787879e-02
  -1.4533191e+00   4.6909091e-02
  -1.4533110e+00   4.7030303e-02
  -1.4532733e+00   4.7151515e-02
  -1.4532531e+00   4.7272727e-02
  -1.4527526e+00   4.7393939e-02
  -1.4527154e+00   4.7515152e-02
  -1.4527039e+00   4.7636364e-02
  -1.4526791e+00   4.7757576e-02
  -1.4526383e+00   4.7878788e-02
  -1.4525686e+00   4.8000000e-02
  -1.4524289e+00   4.8121212e-02
  -1.4523200e+00   4.8242424e-02
  -1.4521962e+00   4.8363636e-02
  -1.4521243e+00   4.8484848e-02
  -1.4521215e+00   4.8606061e-02
  -1.4518210e+00   4.8848485e-02
  -1.4518162e+00   4.8969697e-02
  -1.4517887e+00   4.9090909e-02
  -1.4517235e+00   4.9212121e-02
  -1.4517097e+00   4.9333333e-02
  -1.4509664e+00   4.9454545e-02
  -1.4507891e+00   4.9696970e-02
  -1.4507297e+00   4.9818182e-02
  -1.4505631e+00   5.0060606e-02
  -1.4496736e+00   5.0181818e-02
  -1.4495251e+00   5.0303030e-02
  -1.4491558e+00   5.0424242e-02
  -1.4490348e+00   5.0545455e-02
  -1.4489140e+00   5.0787879e-02
  -1.4487532e+00   5.0909091e-02
  -1.4486780e+00   5.1030303e-02
  -1.4483978e+00   5.1151515e-02
  -1.4482976e+00   5.1393939e-02
  -1.4481466e+00   5.1515152e-02
  -1.4480254e+00   5.1636364e-02
  -1.4479985e+00   5.1757576e-02
  -1.4479124e+00   5.1878788e-02
  -1.4474681e+00   5.2000000e-02
  -1.4473237e+00   5.2121212e-02
  -1.4473209e+00   5.2363636e-02
  -1.4472775e+00   5.2484848e-02
  -1.4470518e+00   5.2606061e-02
  -1.4468843e+00   5.2727273e-02
  -1.4467233e+00   5.2848485e-02
  -1.4467219e+00   5.2969697e-02
  -1.4466380e+00   5.3090909e-02
  -1.4466322e+00   5.3333333e-02
  -1.4464055e+00   5.3575758e-02
  -1.4462573e+00   5.3696970e-02
  -1.4462317e+00   5.3818182e-02
  -1.4461527e+00   5.3939394e-02
  -1.4461352e+00   5.4060606e-02
  -1.4461341e+00   5.4181818e-02
  -1.4460240e+00   5.4424242e-02
  -1.4458006e+00   5.4545455e-02
  -1.4457920e+00   5.4666667e-02
  -1.4455502e+00   5.4787879e-02
  -1.4452690e+00   5.4909091e-02
  -1.4447197e+00   5.5030303e-02
  -1.4447044e+00   5.5151515e-02
  -1.4443914e+00   5.5272727e-02
  -1.4441304e+00   5.5393939e-02
  -1.4440518e+00   5.5515152e-02
  -1.4439671e+00   5.5636364e-02
  -1.4438293e+00   5.5757576e-02
  -1.4438098e+00   5.5878788e-02
  -1.4436704e+00   5.6000000e-02
  -1.4434983e+00   5.6121212e-02
  -1.4434682e+00   5.6242424e-02
  -1.4433220e+00   5.6363636e-02
  -1.4432033e+00   5.6484848e-02
  -1.4428306e+00   5.6606061e-02
  -1.4427559e+00   5.6848485e-02
  -1.4423960e+00   5.6969697e-02
  -1.4422881e+00   5.7090909e-02
  -1.4422126e+00   5.7212121e-02
  -1.4421310e+00   5.7333333e-02
  -1.4418597e+00   5.7454545e-02
  -1.4414818e+00   5.7575758e-02
  -1.4414789e+00   5.7818182e-02
  -1.4413985e+00   5.7939394e-02
  -1.4411756e+00   5.8060606e-02
  -1.4411392e+00   5.8181818e-02
  -1.4410104e+00   5.8303030e-02
  -1.4407828e+00   5.8424242e-02
  -1.4407798e+00   5.8545455e-02
  -1.4407262e+00   5.8666667e-02
  -1.4402960e+00   5.8787879e-02
  -1.4402727e+00   5.8909091e-02
  -1.4400972e+00   5.9030303e-02
  -1.4397561e+00   5.9151515e-02
  -1.4396372e+00   5.9272727e-02
  -1.4395425e+00   5.9393939e-02
  -1.4394497e+00   5.9515152e-02
  -1.4392135e+00   5.9757576e-02
  -1.4391310e+00   5.9878788e-02
  -1.4390865e+00   6.0000000e-02
  -1.4384105e+00   6.0121212e-02
  -1.4381943e+00   6.0242424e-02
  -1.4381435e+00   6.0363636e-02
  -1.4380189e+00   6.0606061e-02
  -1.4379220e+00   6.0727273e-02
  -1.4376399e+00   6.0848485e-02
  -1.4372804e+00   6.0969697e-02
  -1.4369769e+00   6.1090909e-02
  -1.4369010e+00   6.1212121e-02
  -1.4368714e+00   6.1333333e-02
  -1.4368244e+00   6.1454545e-02
  -1.4367371e+00   6.1575758e-02
  -1.4366861e+00   6.1696970e-02
  -1.4365746e+00   6.1818182e-02
  -1.4364307e+00   6.1939394e-02
  -1.4360771e+00   6.2060606e-02
  -1.4359360e+00   6.2181818e-02
  -1.4358581e+00   6.2303030e-02
  -1.4358140e+00   6.2545455e-02
  -1.4357787e+00   6.2666667e-02
  -1.4357740e+00   6.2787879e-02
  -1.4356633e+00   6.2909091e-02
  -1.4355783e+00   6.3151515e-02
  -1.4355054e+00   6.3272727e-02
  -1.4352751e+00   6.3393939e-02
  -1.4352054e+00   6.3515152e-02
  -1.4350886e+00   6.3636364e-02
  -1.4350685e+00   6.3757576e-02
  -1.4348082e+00   6.3878788e-02
  -1.4347872e+00   6.4000000e-02
  -1.4347091e+00   6.4121212e-02
  -1.4347079e+00   6.4242424e-02
  -1.4343999e+00   6.4363636e-02
  -1.4342829e+00   6.4484848e-02
  -1.4342695e+00   6.4606061e-02
  -1.4342440e+00   6.4727273e-02
  -1.4340784e+00   6.4848485e-02
  -1.4337534e+00   6.4969697e-02
  -1.4337366e+00   6.5212121e-02
  -1.4337345e+00   6.5333333e-02
  -1.4337211e+00   6.5454545e-02
  -1.4333985e+00   6.5575758e-02
  -1.4333632e+00   6.5696970e-02
  -1.4331317e+00   6.5939394e-02
  -1.4330725e+00   6.6060606e-02
  -1.4330594e+00   6.6181818e-02
  -1.4328735e+00   6.6303030e-02
  -1.4327359e+00   6.6424242e-02
  -1.4326847e+00   6.6545455e-02
  -1.4325463e+00   6.6666667e-02
  -1.4325121e+00   6.6787879e-02
  -1.4323979e+00   6.6909091e-02
  -1.4322348e+00   6.7030303e-02
  -1.4319799e+00   6.7151515e-02
  -1.4318249e+00   6.7272727e-02
  -1.4314840e+00   6.7393939e-02
  -1.4309784e+00   6.7515152e-02
  -1.4309181e+00   6.7636364e-02
  -1.4308340e+00   6.7757576e-02
  -1.4307967e+00   6.7878788e-02
  -1.4307330e+00   6.8000000e-02
  -1.4306841e+00   6.8121212e-02
  -1.4306443e+00   6.8242424e-02
  -1.4306187e+00   6.8363636e-02
  -1.4305663e+00   6.8484848e-02
  -1.4304903e+00   6.8727273e-02
  -1.4303714e+00   6.8969697e-02
  -1.4302896e+00   6.9090909e-02
  -1.4302382e+00   6.9212121e-02
  -1.4300949e+00   6.9333333e-02
  -1.4300404e+00   6.9454545e-02
  -1.4300238e+00   6.9575758e-02
  -1.4299390e+00   6.9696970e-02
  -1.4298333e+00   6.9818182e-02
  -1.4297003e+00   6.9939394e-02
  -1.4296185e+00   7.0060606e-02
  -1.4294421e+00   7.0181818e-02
  -1.4293333e+00   7.0424242e-02
  -1.4292226e+00   7.0545455e-02
  -1.4292184e+00   7.0666667e-02
  -1.4291044e+00   7.0787879e-02
  -1.4290797e+00   7.0909091e-02
  -1.4287477e+00   7.1030303e-02
  -1.4287153e+00   7.1151515e-02
  -1.4286567e+00   7.1272727e-02
  -1.4283593e+00   7.1393939e-02
  -1.4283389e+00   7.1515152e-02
  -1.4281205e+00   7.1636364e-02
  -1.4280319e+00   7.1757576e-02
  -1.4279810e+00   7.2000000e-02
  -1.4270787e+00   7.2121212e-02
  -1.4270759e+00   7.2242424e-02
  -1.4270022e+00   7.2363636e-02
  -1.4269921e+00   7.2484848e-02
  -1.4269567e+00   7.2727273e-02
  -1.4269461e+00   7.2848485e-02
  -1.4265702e+00   7.2969697e-02
  -1.4265149e+00   7.3212121e-02
  -1.4263015e+00   7.3333333e-02
  -1.4262248e+00   7.3454545e-02
  -1.4261014e+00   7.3575758e-02
  -1.4260694e+00   7.3696970e-02
  -1.4254193e+00   7.3818182e-02
  -1.4253459e+00   7.3939394e-02
  -1.4251518e+00   7.4181818e-02
  -1.4250708e+00   7.4303030e-02
  -1.4250475e+00   7.4424242e-02
  -1.4249031e+00   7.4666667e-02
  -1.4246319e+00   7.4787879e-02
  -1.4246003e+00   7.4909091e-02
  -1.4245953e+00   7.5151515e-02
  -1.4243783e+00   7.5272727e-02
  -1.4243299e+00   7.5393939e-02
  -1.4243275e+00   7.5636364e-02
  -1.4240530e+00   7.5757576e-02
  -1.4239171e+00   7.5878788e-02
  -1.4237766e+00   7.6000000e-02
  -1.4236674e+00   7.6121212e-02
  -1.4236120e+00   7.6242424e-02
  -1.4234871e+00   7.6363636e-02
  -1.4234858e+00   7.6484848e-02
  -1.4233924e+00   7.6606061e-02
  -1.4231761e+00   7.6727273e-02
  -1.4231535e+00   7.6848485e-02
  -1.4230779e+00   7.6969697e-02
  -1.4230591e+00   7.7090909e-02
  -1.4229981e+00   7.7212121e-02
  -1.4229971e+00   7.7333333e-02
  -1.4229269e+00   7.7454545e-02
  -1.4228813e+00   7.7575758e-02
  -1.4228695e+00   7.7696970e-02
  -1.4228242e+00   7.7818182e-02
  -1.4227943e+00   7.7939394e-02
  -1.4226467e+00   7.8060606e-02
  -1.4225728e+00   7.8181818e-02
  -1.4224829e+00   7.8303030e-02
  -1.4224797e+00   7.8424242e-02
  -1.4224733e+00   7.8545455e-02
  -1.4222950e+00   7.8666667e-02
  -1.4222424e+00   7.8909091e-02
  -1.4222298e+00   7.9030303e-02
  -1.4222237e+00   7.9151515e-02
  -1.4221494e+00   7.9272727e-02
  -1.4221328e+00   7.9393939e-02
  -1.4219416e+00   7.9515152e-02
  -1.4218574e+00   7.9636364e-02
  -1.4217726e+00   7.9757576e-02
  -1.4216683e+00   7.9878788e-02
  -1.4214076e+00   8.0000000e-02
  -1.4213403e+00   8.0121212e-02
  -1.4209677e+00   8.0242424e-02
  -1.4208555e+00   8.0363636e-02
  -1.4207864e+00   8.0484848e-02
  -1.4207459e+00   8.0606061e-02
  -1.4206698e+00   8.0727273e-02
  -1.4205347e+00   8.0969697e-02
  -1.4204458e+00   8.1212121e-02
  -1.4202405e+00   8.1333333e-02
  -1.4200836e+00   8.1575758e-02
  -1.4200309e+00   8.1696970e-02
  -1.4198355e+00   8.1818182e-02
  -1.4198122e+00   8.1939394e-02
  -1.4197868e+00   8.2060606e-02
  -1.4196544e+00   8.2181818e-02
  -1.4196069e+00   8.2303030e-02
  -1.4193594e+00   8.2424242e-02
  -1.4192168e+00   8.2545455e-02
  -1.4192055e+00   8.2666667e-02
  -1.4191438e+00   8.2787879e-02
  -1.4190607e+00   8.2909091e-02
  -1.4188408e+00   8.3030303e-02
  -1.4188028e+00   8.3272727e-02
  -1.4184560e+00   8.3393939e-02
  -1.4183528e+00   8.3515152e-02
  -1.4183236e+00   8.3636364e-02
  -1.4182708e+00   8.3757576e-02
  -1.4181127e+00   8.3878788e-02
  -1.4180357e+00   8.4000000e-02
  -1.4180107e+00   8.4121212e-02
  -1.4177046e+00   8.4363636e-02
  -1.4176668e+00   8.4484848e-02
  -1.4174089e+00   8.4606061e-02
  -1.4172932e+00   8.4848485e-02
  -1.4170165e+00   8.4969697e-02
  -1.4169528e+00   8.5090909e-02
  -1.4169260e+00   8.5333333e-02
  -1.4167661e+00   8.5454545e-02
  -1.4166984e+00   8.5575758e-02
  -1.4166286e+00   8.5696970e-02
  -1.4164830e+00   8.5818182e-02
  -1.4161670e+00   8.5939394e-02
  -1.4156470e+00   8.6060606e-02
  -1.4155896e+00   8.6181818e-02
  -1.4155574e+00   8.6303030e-02
  -1.4152787e+00   8.6545455e-02
  -1.4150944e+00   8.6666667e-02
  -1.4150850e+00   8.6787879e-02
  -1.4150559e+00   8.6909091e-02
  -1.4150385e+00   8.7030303e-02
  -1.4149749e+00   8.7151515e-02
  -1.4148231e+00   8.7272727e-02
  -1.4148167e+00   8.7393939e-02
  -1.4142091e+00   8.7515152e-02
  -1.4141955e+00   8.7636364e-02
  -1.4141563e+00   8.7878788e-02
  -1.4137792e+00   8.8000000e-02
  -1.4137514e+00   8.8121212e-02
  -1.4136765e+00   8.8242424e-02
  -1.4136005e+00   8.8363636e-02
  -1.4135578e+00   8.8484848e-02
  -1.4134278e+00   8.8727273e-02
  -1.4133170e+00   8.8848485e-02
  -1.4132944e+00   8.8969697e-02
  -1.4131645e+00   8.9090909e-02
  -1.4129519e+00   8.9212121e-02
  -1.4129032e+00   8.9333333e-02
  -1.4126445e+00   8.9454545e-02
  -1.4125970e+00   8.9575758e-02
  -1.4124650e+00   8.9696970e-02
  -1.4124474e+00   8.9939394e-02
  -1.4120416e+00   9.0060606e-02
  -1.4120034e+00   9.0181818e-02
  -1.4119556e+00   9.0303030e-02
  -1.4119392e+00   9.0424242e-02
  -1.4118480e+00   9.0545455e-02
  -1.4115897e+00   9.0666667e-02
  -1.4115868e+00   9.0787879e-02
  -1.4115277e+00   9.0909091e-02
  -1.4113646e+00   9.1030303e-02
  -1.4113279e+00   9.1151515e-02
  -1.4113199e+00   9.1272727e-02
  -1.4111982e+00   9.1393939e-02
  -1.4111126e+00   9.1515152e-02
  -1.4110720e+00   9.1757576e-02
  -1.4108922e+00   9.1878788e-02
  -1.4107566e+00   9.2000000e-02
  -1.4107258e+00   9.2121212e-02
  -1.4107196e+00   9.2242424e-02
  -1.4107032e+00   9.2363636e-02
  -1.4106972e+00   9.2484848e-02
  -1.4101088e+00   9.2606061e-02
  -1.4101027e+00   9.2848485e-02
  -1.4100814e+00   9.2969697e-02
  -1.4100553e+00   9.3090909e-02
  -1.4099927e+00   9.3212121e-02
  -1.4099776e+00   9.3333333e-02
  -1.4099134e+00   9.3454545e-02
  -1.4098890e+00   9.3575758e-02
  -1.4098885e+00   9.3818182e-02
  -1.4098664e+00   9.3939394e-02
  -1.4093105e+00   9.4060606e-02
  -1.4092848e+00   9.4181818e-02
  -1.4091883e+00   9.4303030e-02
  -1.4091798e+00   9.4424242e-02
  -1.4091567e+00   9.4545455e-02
  -1.4089686e+00   9.4666667e-02
  -1.4089533e+00   9.4787879e-02
  -1.4089132e+00   9.4909091e-02
  -1.4088065e+00   9.5030303e-02
  -1.4087057e+00   9.5272727e-02
  -1.4086482e+00   9.5393939e-02
  -1.4086158e+00   9.5515152e-02
  -1.4085767e+00   9.5757576e-02
  -1.4085578e+00   9.5878788e-02
  -1.4082340e+00   9.6000000e-02
  -1.4081896e+00   9.6121212e-02
  -1.4081383e+00   9.6242424e-02
  -1.4077944e+00   9.6363636e-02
  -1.4077630e+00   9.6484848e-02
  -1.4075424e+00   9.6606061e-02
  -1.4075227e+00   9.6727273e-02
  -1.4074361e+00   9.6848485e-02
  -1.4073833e+00   9.6969697e-02
  -1.4073773e+00   9.7090909e-02
  -1.4073603e+00   9.7212121e-02
  -1.4072554e+00   9.7333333e-02
  -1.4069155e+00   9.7454545e-02
  -1.4068476e+00   9.7575758e-02
  -1.4068431e+00   9.7818182e-02
  -1.4067915e+00   9.7939394e-02
  -1.4067717e+00   9.8060606e-02
  -1.4067254e+00   9.8181818e-02
  -1.4066618e+00   9.8303030e-02
  -1.4065948e+00   9.8424242e-02
  -1.4065874e+00   9.8545455e-02
  -1.4065870e+00   9.8666667e-02
  -1.4065573e+00   9.8787879e-02
  -1.4063421e+00   9.8909091e-02
  -1.4062834e+00   9.9030303e-02
  -1.4061408e+00   9.9151515e-02
  -1.4060459e+00   9.9272727e-02
  -1.4060299e+00   9.9393939e-02
  -1.4060150e+00   9.9515152e-02
  -1.4058798e+00   9.9636364e-02
  -1.4058585e+00   9.9757576e-02
  -1.4057812e+00   9.9878788e-02
  -1.4057333e+00   1.0000000e-01
  -1.4057042e+00   1.0012121e-01
  -1.4056482e+00   1.0024242e-01
  -1.4056137e+00   1.0036364e-01
  -1.4055281e+00   1.0060606e-01
  -1.4053009e+00   1.0072727e-01
  -1.4052227e+00   1.0084848e-01
  -1.4051688e+00   1.0096970e-01
  -1.4051535e+00   1.0109091e-01
  -1.4050802e+00   1.0121212e-01
  -1.4050648e+00   1.0133333e-01
  -1.4050518e+00   1.0145455e-01
  -1.4050234e+00   1.0157576e-01
  -1.4047093e+00   1.0169697e-01
  -1.4046327e+00   1.0193939e-01
  -1.4044473e+00   1.0206061e-01
  -1.4044018e+00   1.0218182e-01
  -1.4043496e+00   1.0230303e-01
  -1.4042674e+00   1.0242424e-01
  -1.4041970e+00   1.0266667e-01
  -1.4039977e+00   1.0278788e-01
  -1.4038337e+00   1.0290909e-01
  -1.4038297e+00   1.0303030e-01
  -1.4036671e+00   1.0315152e-01
  -1.4034626e+00   1.0327273e-01
  -1.4031124e+00   1.0339394e-01
  -1.4028307e+00   1.0351515e-01
  -1.4028030e+00   1.0375758e-01
  -1.4027779e+00   1.0387879e-01
  -1.4027203e+00   1.0400000e-01
  -1.4026420e+00   1.0412121e-01
  -1.4024393e+00   1.0424242e-01
  -1.4023113e+00   1.0436364e-01
  -1.4020837e+00   1.0448485e-01
  -1.4019955e+00   1.0460606e-01
  -1.4019716e+00   1.0472727e-01
  -1.4017086e+00   1.0484848e-01
  -1.4014779e+00   1.0496970e-01
  -1.4013140e+00   1.0509091e-01
  -1.4011241e+00   1.0533333e-01
  -1.4010972e+00   1.0545455e-01
  -1.4010375e+00   1.0557576e-01
  -1.4008506e+00   1.0569697e-01
  -1.4007981e+00   1.0581818e-01
  -1.4006656e+00   1.0593939e-01
  -1.4005191e+00   1.0606061e-01
  -1.4004441e+00   1.0618182e-01
  -1.3998722e+00   1.0630303e-01
  -1.3998332e+00   1.0642424e-01
  -1.3997647e+00   1.0654545e-01
  -1.3997005e+00   1.0666667e-01
  -1.3996306e+00   1.0678788e-01
  -1.3995234e+00   1.0690909e-01
  -1.3995229e+00   1.0703030e-01
  -1.3994692e+00   1.0715152e-01
  -1.3992517e+00   1.0727273e-01
  -1.3992461e+00   1.0751515e-01
  -1.3991839e+00   1.0763636e-01
  -1.3991286e+00   1.0775758e-01
  -1.3991213e+00   1.0787879e-01
  -1.3988140e+00   1.0812121e-01
  -1.3986753e+00   1.0824242e-01
  -1.3986645e+00   1.0836364e-01
  -1.3986500e+00   1.0848485e-01
  -1.3986299e+00   1.0860606e-01
  -1.3985875e+00   1.0884848e-01
  -1.3984587e+00   1.0909091e-01
  -1.3984482e+00   1.0933333e-01
  -1.3984185e+00   1.0945455e-01
  -1.3983855e+00   1.0957576e-01
  -1.3981975e+00   1.0969697e-01
  -1.3981200e+00   1.0981818e-01
  -1.3980352e+00   1.0993939e-01
  -1.3979942e+00   1.1006061e-01
  -1.3978850e+00   1.1018182e-01
  -1.3978308e+00   1.1030303e-01
  -1.3977247e+00   1.1042424e-01
  -1.3975373e+00   1.1066667e-01
  -1.3974436e+00   1.1078788e-01
  -1.3973757e+00   1.1090909e-01
  -1.3973400e+00   1.1103030e-01
  -1.3970806e+00   1.1115152e-01
  -1.3968958e+00   1.1127273e-01
  -1.3968405e+00   1.1139394e-01
  -1.3968346e+00   1.1163636e-01
  -1.3967387e+00   1.1175758e-01
  -1.3967069e+00   1.1187879e-01
  -1.3965244e+00   1.1200000e-01
  -1.3965066e+00   1.1212121e-01
  -1.3964982e+00   1.1236364e-01
  -1.3964289e+00   1.1248485e-01
  -1.3964138e+00   1.1272727e-01
  -1.3963567e+00   1.1284848e-01
  -1.3963155e+00   1.1296970e-01
  -1.3962194e+00   1.1309091e-01
  -1.3961866e+00   1.1321212e-01
  -1.3960740e+00   1.1333333e-01
  -1.3959656e+00   1.1357576e-01
  -1.3958981e+00   1.1369697e-01
  -1.3956196e+00   1.1393939e-01
  -1.3955974e+00   1.1406061e-01
  -1.3954974e+00   1.1418182e-01
  -1.3953680e+00   1.1430303e-01
  -1.3952743e+00   1.1442424e-01
  -1.3952699e+00   1.1466667e-01
  -1.3951531e+00   1.1478788e-01
  -1.3949343e+00   1.1490909e-01
  -1.3948663e+00   1.1503030e-01
  -1.3947995e+00   1.1515152e-01
  -1.3945536e+00   1.1527273e-01
  -1.3944044e+00   1.1539394e-01
  -1.3943376e+00   1.1551515e-01
  -1.3942157e+00   1.1563636e-01
  -1.3941618e+00   1.1575758e-01
  -1.3940585e+00   1.1587879e-01
  -1.3940342e+00   1.1600000e-01
  -1.3940229e+00   1.1612121e-01
  -1.3939987e+00   1.1624242e-01
  -1.3939100e+00   1.1636364e-01
  -1.3938485e+00   1.1648485e-01
  -1.3937607e+00   1.1672727e-01
  -1.3935687e+00   1.1696970e-01
  -1.3935231e+00   1.1709091e-01
  -1.3935104e+00   1.1721212e-01
  -1.3932387e+00   1.1733333e-01
  -1.3930805e+00   1.1745455e-01
  -1.3930089e+00   1.1757576e-01
  -1.3929633e+00   1.1769697e-01
  -1.3929573e+00   1.1781818e-01
  -1.3928879e+00   1.1793939e-01
  -1.3928823e+00   1.1818182e-01
  -1.3925611e+00   1.1830303e-01
  -1.3924637e+00   1.1842424e-01
  -1.3924578e+00   1.1854545e-01
  -1.3924495e+00   1.1878788e-01
  -1.3921495e+00   1.1890909e-01
  -1.3921365e+00   1.1903030e-01
  -1.3919918e+00   1.1915152e-01
  -1.3918451e+00   1.1939394e-01
  -1.3917462e+00   1.1951515e-01
  -1.3916543e+00   1.1963636e-01
  -1.3915350e+00   1.1975758e-01
  -1.3914992e+00   1.2000000e-01
  -1.3914413e+00   1.2012121e-01
  -1.3913592e+00   1.2036364e-01
  -1.3913411e+00   1.2048485e-01
  -1.3912781e+00   1.2060606e-01
  -1.3912755e+00   1.2072727e-01
  -1.3910743e+00   1.2084848e-01
  -1.3910610e+00   1.2096970e-01
  -1.3909676e+00   1.2109091e-01
  -1.3909144e+00   1.2121212e-01
  -1.3908408e+00   1.2133333e-01
  -1.3907939e+00   1.2145455e-01
  -1.3907321e+00   1.2157576e-01
  -1.3907161e+00   1.2169697e-01
  -1.3905825e+00   1.2181818e-01
  -1.3905785e+00   1.2193939e-01
  -1.3904078e+00   1.2206061e-01
  -1.3903161e+00   1.2218182e-01
  -1.3902969e+00   1.2230303e-01
  -1.3902926e+00   1.2254545e-01
  -1.3901386e+00   1.2266667e-01
  -1.3898457e+00   1.2278788e-01
  -1.3898062e+00   1.2290909e-01
  -1.3896755e+00   1.2303030e-01
  -1.3896744e+00   1.2315152e-01
  -1.3896103e+00   1.2327273e-01
  -1.3892661e+00   1.2339394e-01
  -1.3892496e+00   1.2351515e-01
  -1.3892191e+00   1.2363636e-01
  -1.3891488e+00   1.2375758e-01
  -1.3890956e+00   1.2387879e-01
  -1.3890194e+00   1.2400000e-01
  -1.3887852e+00   1.2412121e-01
  -1.3886759e+00   1.2424242e-01
  -1.3885327e+00   1.2436364e-01
  -1.3884719e+00   1.2448485e-01
  -1.3883724e+00   1.2460606e-01
  -1.3883025e+00   1.2472727e-01
  -1.3882957e+00   1.2484848e-01
  -1.3881022e+00   1.2496970e-01
  -1.3879516e+00   1.2509091e-01
  -1.3878411e+00   1.2521212e-01
  -1.3878084e+00   1.2533333e-01
  -1.3876729e+00   1.2545455e-01
  -1.3875443e+00   1.2557576e-01
  -1.3874214e+00   1.2569697e-01
  -1.3873686e+00   1.2581818e-01
  -1.3873407e+00   1.2593939e-01
  -1.3873140e+00   1.2606061e-01
  -1.3872522e+00   1.2630303e-01
  -1.3872289e+00   1.2642424e-01
  -1.3870269e+00   1.2654545e-01
  -1.3868592e+00   1.2666667e-01
  -1.3867981e+00   1.2678788e-01
  -1.3866995e+00   1.2690909e-01
  -1.3863848e+00   1.2703030e-01
  -1.3863071e+00   1.2727273e-01
  -1.3862831e+00   1.2739394e-01
  -1.3862396e+00   1.2751515e-01
  -1.3861369e+00   1.2763636e-01
  -1.3860394e+00   1.2787879e-01
  -1.3858761e+00   1.2800000e-01
  -1.3858285e+00   1.2812121e-01
  -1.3857168e+00   1.2824242e-01
  -1.3857073e+00   1.2836364e-01
  -1.3855875e+00   1.2860606e-01
  -1.3855353e+00   1.2872727e-01
  -1.3854502e+00   1.2884848e-01
  -1.3852826e+00   1.2896970e-01
  -1.3852423e+00   1.2909091e-01
  -1.3852321e+00   1.2921212e-01
  -1.3851812e+00   1.2933333e-01
  -1.3851040e+00   1.2945455e-01
  -1.3850755e+00   1.2957576e-01
  -1.3849661e+00   1.2969697e-01
  -1.3849602e+00   1.2981818e-01
  -1.3849299e+00   1.2993939e-01
  -1.3849022e+00   1.3006061e-01
  -1.3847250e+00   1.3018182e-01
  -1.3847204e+00   1.3030303e-01
  -1.3846638e+00   1.3042424e-01
  -1.3845987e+00   1.3054545e-01
  -1.3845532e+00   1.3066667e-01
  -1.3845498e+00   1.3078788e-01
  -1.3844776e+00   1.3090909e-01
  -1.3842199e+00   1.3103030e-01
  -1.3841165e+00   1.3115152e-01
  -1.3839522e+00   1.3127273e-01
  -1.3839138e+00   1.3139394e-01
  -1.3838637e+00   1.3163636e-01
  -1.3837896e+00   1.3175758e-01
  -1.3836904e+00   1.3187879e-01
  -1.3835911e+00   1.3200000e-01
  -1.3834383e+00   1.3212121e-01
  -1.3830397e+00   1.3224242e-01
  -1.3826926e+00   1.3236364e-01
  -1.3826193e+00   1.3248485e-01
  -1.3826078e+00   1.3260606e-01
  -1.3824378e+00   1.3272727e-01
  -1.3823633e+00   1.3284848e-01
  -1.3823048e+00   1.3296970e-01
  -1.3822885e+00   1.3309091e-01
  -1.3821237e+00   1.3321212e-01
  -1.3821121e+00   1.3333333e-01
  -1.3821071e+00   1.3345455e-01
  -1.3820229e+00   1.3357576e-01
  -1.3819922e+00   1.3369697e-01
  -1.3818781e+00   1.3381818e-01
  -1.3816905e+00   1.3393939e-01
  -1.3815970e+00   1.3406061e-01
  -1.3815959e+00   1.3418182e-01
  -1.3815885e+00   1.3430303e-01
  -1.3815677e+00   1.3442424e-01
  -1.3815223e+00   1.3454545e-01
  -1.3814542e+00   1.3466667e-01
  -1.3814236e+00   1.3478788e-01
  -1.3814025e+00   1.3490909e-01
  -1.3812940e+00   1.3503030e-01
  -1.3811976e+00   1.3527273e-01
  -1.3811850e+00   1.3539394e-01
  -1.3811524e+00   1.3551515e-01
  -1.3809100e+00   1.3563636e-01
  -1.3808216e+00   1.3587879e-01
  -1.3807146e+00   1.3612121e-01
  -1.3806179e+00   1.3636364e-01
  -1.3805878e+00   1.3648485e-01
  -1.3804641e+00   1.3660606e-01
  -1.3803123e+00   1.3672727e-01
  -1.3801559e+00   1.3684848e-01
  -1.3800975e+00   1.3709091e-01
  -1.3800722e+00   1.3721212e-01
  -1.3800337e+00   1.3745455e-01
  -1.3799825e+00   1.3757576e-01
  -1.3799555e+00   1.3769697e-01
  -1.3799278e+00   1.3781818e-01
  -1.3798164e+00   1.3793939e-01
  -1.3796415e+00   1.3806061e-01
  -1.3795527e+00   1.3818182e-01
  -1.3795482e+00   1.3830303e-01
  -1.3794407e+00   1.3842424e-01
  -1.3793500e+00   1.3854545e-01
  -1.3791711e+00   1.3866667e-01
  -1.3791390e+00   1.3878788e-01
  -1.3790860e+00   1.3890909e-01
  -1.3789818e+00   1.3915152e-01
  -1.3787917e+00   1.3939394e-01
  -1.3787798e+00   1.3951515e-01
  -1.3787473e+00   1.3963636e-01
  -1.3787302e+00   1.3975758e-01
  -1.3785788e+00   1.3987879e-01
  -1.3785726e+00   1.4000000e-01
  -1.3783970e+00   1.4012121e-01
  -1.3783498e+00   1.4024242e-01
  -1.3783218e+00   1.4036364e-01
  -1.3782673e+00   1.4048485e-01
  -1.3781879e+00   1.4072727e-01
  -1.3781044e+00   1.4084848e-01
  -1.3781021e+00   1.4096970e-01
  -1.3780454e+00   1.4121212e-01
  -1.3777289e+00   1.4133333e-01
  -1.3776569e+00   1.4145455e-01
  -1.3776424e+00   1.4157576e-01
  -1.3776254e+00   1.4169697e-01
  -1.3775573e+00   1.4181818e-01
  -1.3775518e+00   1.4193939e-01
  -1.3775385e+00   1.4218182e-01
  -1.3774836e+00   1.4230303e-01
  -1.3774794e+00   1.4254545e-01
  -1.3772049e+00   1.4266667e-01
  -1.3771858e+00   1.4278788e-01
  -1.3771329e+00   1.4290909e-01
  -1.3770518e+00   1.4303030e-01
  -1.3770478e+00   1.4315152e-01
  -1.3770429e+00   1.4327273e-01
  -1.3770278e+00   1.4339394e-01
  -1.3769279e+00   1.4351515e-01
  -1.3768867e+00   1.4363636e-01
  -1.3767346e+00   1.4375758e-01
  -1.3765107e+00   1.4400000e-01
  -1.3764500e+00   1.4412121e-01
  -1.3763225e+00   1.4436364e-01
  -1.3762714e+00   1.4448485e-01
  -1.3761387e+00   1.4460606e-01
  -1.3761379e+00   1.4472727e-01
  -1.3761094e+00   1.4484848e-01
  -1.3760646e+00   1.4496970e-01
  -1.3760600e+00   1.4509091e-01
  -1.3760441e+00   1.4521212e-01
  -1.3759453e+00   1.4533333e-01
  -1.3758834e+00   1.4545455e-01
  -1.3758118e+00   1.4557576e-01
  -1.3758009e+00   1.4569697e-01
  -1.3756252e+00   1.4581818e-01
  -1.3755344e+00   1.4593939e-01
  -1.3754467e+00   1.4618182e-01
  -1.3752463e+00   1.4630303e-01
  -1.3751812e+00   1.4642424e-01
  -1.3751113e+00   1.4654545e-01
  -1.3750644e+00   1.4666667e-01
  -1.3750486e+00   1.4678788e-01
  -1.3749446e+00   1.4690909e-01
  -1.3749276e+00   1.4703030e-01
  -1.3748457e+00   1.4715152e-01
  -1.3748088e+00   1.4727273e-01
  -1.3745940e+00   1.4751515e-01
  -1.3744129e+00   1.4763636e-01
  -1.3744122e+00   1.4775758e-01
  -1.3741975e+00   1.4800000e-01
  -1.3741639e+00   1.4812121e-01
  -1.3735069e+00   1.4824242e-01
  -1.3733441e+00   1.4836364e-01
  -1.3732784e+00   1.4848485e-01
  -1.3731614e+00   1.4860606e-01
  -1.3730547e+00   1.4884848e-01
  -1.3728972e+00   1.4896970e-01
  -1.3728214e+00   1.4909091e-01
  -1.3727284e+00   1.4921212e-01
  -1.3726198e+00   1.4933333e-01
  -1.3723599e+00   1.4945455e-01
  -1.3722804e+00   1.4969697e-01
  -1.3722490e+00   1.4993939e-01
  -1.3722278e+00   1.5018182e-01
  -1.3721718e+00   1.5030303e-01
  -1.3720787e+00   1.5042424e-01
  -1.3720161e+00   1.5054545e-01
  -1.3719540e+00   1.5066667e-01
  -1.3719429e+00   1.5090909e-01
  -1.3719142e+00   1.5103030e-01
  -1.3718494e+00   1.5115152e-01
  -1.3718217e+00   1.5127273e-01
  -1.3717309e+00   1.5139394e-01
  -1.3716016e+00   1.5151515e-01
  -1.3714768e+00   1.5175758e-01
  -1.3714510e+00   1.5187879e-01
  -1.3714430e+00   1.5200000e-01
  -1.3713533e+00   1.5212121e-01
  -1.3713060e+00   1.5236364e-01
  -1.3712544e+00   1.5248485e-01
  -1.3710145e+00   1.5260606e-01
  -1.3709403e+00   1.5272727e-01
  -1.3709297e+00   1.5284848e-01
  -1.3708532e+00   1.5296970e-01
  -1.3707627e+00   1.5309091e-01
  -1.3706620e+00   1.5321212e-01
  -1.3706076e+00   1.5333333e-01
  -1.3703234e+00   1.5345455e-01
  -1.3700916e+00   1.5357576e-01
  -1.3698199e+00   1.5369697e-01
  -1.3697840e+00   1.5381818e-01
  -1.3697730e+00   1.5393939e-01
  -1.3697582e+00   1.5406061e-01
  -1.3696952e+00   1.5418182e-01
  -1.3696684e+00   1.5430303e-01
  -1.3696339e+00   1.5442424e-01
  -1.3696103e+00   1.5454545e-01
  -1.3693758e+00   1.5466667e-01
  -1.3693204e+00   1.5478788e-01
  -1.3693177e+00   1.5490909e-01
  -1.3691921e+00   1.5503030e-01
  -1.3691783e+00   1.5515152e-01
  -1.3691231e+00   1.5527273e-01
  -1.3690224e+00   1.5551515e-01
  -1.3688903e+00   1.5563636e-01
  -1.3687319e+00   1.5587879e-01
  -1.3685922e+00   1.5600000e-01
  -1.3685534e+00   1.5612121e-01
  -1.3683935e+00   1.5624242e-01
  -1.3683182e+00   1.5636364e-01
  -1.3679146e+00   1.5648485e-01
  -1.3678646e+00   1.5660606e-01
  -1.3678096e+00   1.5672727e-01
  -1.3678023e+00   1.5684848e-01
  -1.3676490e+00   1.5696970e-01
  -1.3675830e+00   1.5709091e-01
  -1.3675826e+00   1.5721212e-01
  -1.3675814e+00   1.5733333e-01
  -1.3675641e+00   1.5745455e-01
  -1.3675092e+00   1.5757576e-01
  -1.3672926e+00   1.5769697e-01
  -1.3672709e+00   1.5781818e-01
  -1.3672048e+00   1.5793939e-01
  -1.3671348e+00   1.5806061e-01
  -1.3670660e+00   1.5818182e-01
  -1.3669872e+00   1.5830303e-01
  -1.3669749e+00   1.5842424e-01
  -1.3668765e+00   1.5854545e-01
  -1.3668489e+00   1.5866667e-01
  -1.3668133e+00   1.5878788e-01
  -1.3668067e+00   1.5903030e-01
  -1.3666728e+00   1.5927273e-01
  -1.3666480e+00   1.5939394e-01
  -1.3666330e+00   1.5951515e-01
  -1.3666057e+00   1.5963636e-01
  -1.3665802e+00   1.5975758e-01
  -1.3664743e+00   1.5987879e-01
  -1.3664632e+00   1.6000000e-01
  -1.3663993e+00   1.6012121e-01
  -1.3663413e+00   1.6024242e-01
  -1.3662663e+00   1.6036364e-01
  -1.3662353e+00   1.6048485e-01
  -1.3662147e+00   1.6072727e-01
  -1.3661603e+00   1.6084848e-01
  -1.3661584e+00   1.6096970e-01
  -1.3661187e+00   1.6109091e-01
  -1.3660709e+00   1.6121212e-01
  -1.3659657e+00   1.6133333e-01
  -1.3658203e+00   1.6145455e-01
  -1.3655534e+00   1.6157576e-01
  -1.3655467e+00   1.6169697e-01
  -1.3655437e+00   1.6181818e-01
  -1.3655253e+00   1.6193939e-01
  -1.3655038e+00   1.6206061e-01
  -1.3653255e+00   1.6218182e-01
  -1.3652640e+00   1.6230303e-01
  -1.3651758e+00   1.6242424e-01
  -1.3649926e+00   1.6254545e-01
  -1.3649627e+00   1.6266667e-01
  -1.3648088e+00   1.6278788e-01
  -1.3646663e+00   1.6290909e-01
  -1.3644768e+00   1.6303030e-01
  -1.3643528e+00   1.6315152e-01
  -1.3641477e+00   1.6327273e-01
  -1.3639080e+00   1.6339394e-01
  -1.3638497e+00   1.6351515e-01
  -1.3637354e+00   1.6363636e-01
  -1.3637267e+00   1.6375758e-01
  -1.3634818e+00   1.6387879e-01
  -1.3632864e+00   1.6400000e-01
  -1.3630135e+00   1.6412121e-01
  -1.3630086e+00   1.6424242e-01
  -1.3629291e+00   1.6448485e-01
  -1.3628747e+00   1.6472727e-01
  -1.3627739e+00   1.6484848e-01
  -1.3626244e+00   1.6496970e-01
  -1.3625433e+00   1.6509091e-01
  -1.3624819e+00   1.6521212e-01
  -1.3624777e+00   1.6533333e-01
  -1.3624162e+00   1.6545455e-01
  -1.3623857e+00   1.6557576e-01
  -1.3622807e+00   1.6569697e-01
  -1.3621538e+00   1.6581818e-01
  -1.3621342e+00   1.6593939e-01
  -1.3618795e+00   1.6606061e-01
  -1.3618717e+00   1.6618182e-01
  -1.3617833e+00   1.6642424e-01
  -1.3617352e+00   1.6654545e-01
  -1.3617301e+00   1.6666667e-01
  -1.3617063e+00   1.6678788e-01
  -1.3615813e+00   1.6690909e-01
  -1.3615263e+00   1.6703030e-01
  -1.3614785e+00   1.6715152e-01
  -1.3614446e+00   1.6727273e-01
  -1.3613751e+00   1.6739394e-01
  -1.3611854e+00   1.6763636e-01
  -1.3609646e+00   1.6775758e-01
  -1.3608545e+00   1.6787879e-01
  -1.3608430e+00   1.6800000e-01
  -1.3607519e+00   1.6812121e-01
  -1.3607468e+00   1.6824242e-01
  -1.3605185e+00   1.6836364e-01
  -1.3605080e+00   1.6848485e-01
  -1.3601979e+00   1.6860606e-01
  -1.3601125e+00   1.6872727e-01
  -1.3600623e+00   1.6884848e-01
  -1.3600603e+00   1.6909091e-01
  -1.3600349e+00   1.6921212e-01
  -1.3599751e+00   1.6933333e-01
  -1.3599553e+00   1.6945455e-01
  -1.3599547e+00   1.6957576e-01
  -1.3599220e+00   1.6969697e-01
  -1.3599189e+00   1.6981818e-01
  -1.3596563e+00   1.6993939e-01
  -1.3595911e+00   1.7006061e-01
  -1.3595185e+00   1.7018182e-01
  -1.3595140e+00   1.7042424e-01
  -1.3592787e+00   1.7054545e-01
  -1.3592437e+00   1.7066667e-01
  -1.3592375e+00   1.7078788e-01
  -1.3591974e+00   1.7090909e-01
  -1.3589335e+00   1.7115152e-01
  -1.3588386e+00   1.7127273e-01
  -1.3588321e+00   1.7139394e-01
  -1.3588287e+00   1.7151515e-01
  -1.3587794e+00   1.7163636e-01
  -1.3587711e+00   1.7175758e-01
  -1.3587398e+00   1.7187879e-01
  -1.3586139e+00   1.7200000e-01
  -1.3584980e+00   1.7212121e-01
  -1.3584738e+00   1.7224242e-01
  -1.3584267e+00   1.7236364e-01
  -1.3583616e+00   1.7248485e-01
  -1.3582858e+00   1.7260606e-01
  -1.3581037e+00   1.7272727e-01
  -1.3580939e+00   1.7284848e-01
  -1.3577839e+00   1.7296970e-01
  -1.3577724e+00   1.7309091e-01
  -1.3576751e+00   1.7321212e-01
  -1.3575954e+00   1.7333333e-01
  -1.3573990e+00   1.7357576e-01
  -1.3573944e+00   1.7369697e-01
  -1.3573354e+00   1.7381818e-01
  -1.3572524e+00   1.7393939e-01
  -1.3571469e+00   1.7406061e-01
  -1.3570109e+00   1.7418182e-01
  -1.3569820e+00   1.7430303e-01
  -1.3569303e+00   1.7442424e-01
  -1.3568991e+00   1.7454545e-01
  -1.3568132e+00   1.7478788e-01
  -1.3567216e+00   1.7503030e-01
  -1.3565687e+00   1.7515152e-01
  -1.3565289e+00   1.7527273e-01
  -1.3565180e+00   1.7539394e-01
  -1.3564167e+00   1.7551515e-01
  -1.3562823e+00   1.7563636e-01
  -1.3561932e+00   1.7575758e-01
  -1.3557443e+00   1.7587879e-01
  -1.3557121e+00   1.7600000e-01
  -1.3556480e+00   1.7612121e-01
  -1.3556186e+00   1.7624242e-01
  -1.3555915e+00   1.7636364e-01
  -1.3555440e+00   1.7660606e-01
  -1.3555173e+00   1.7672727e-01
  -1.3554986e+00   1.7684848e-01
  -1.3553371e+00   1.7696970e-01
  -1.3553323e+00   1.7709091e-01
  -1.3553092e+00   1.7721212e-01
  -1.3552324e+00   1.7745455e-01
  -1.3551447e+00   1.7757576e-01
  -1.3551387e+00   1.7769697e-01
  -1.3549479e+00   1.7781818e-01
  -1.3549456e+00   1.7793939e-01
  -1.3547933e+00   1.7806061e-01
  -1.3547387e+00   1.7818182e-01
  -1.3547085e+00   1.7830303e-01
  -1.3546655e+00   1.7842424e-01
  -1.3544695e+00   1.7854545e-01
  -1.3543616e+00   1.7866667e-01
  -1.3541346e+00   1.7878788e-01
  -1.3541143e+00   1.7890909e-01
  -1.3540826e+00   1.7903030e-01
  -1.3540653e+00   1.7915152e-01
  -1.3538749e+00   1.7939394e-01
  -1.3538721e+00   1.7951515e-01
  -1.3538620e+00   1.7963636e-01
  -1.3537258e+00   1.7975758e-01
  -1.3535429e+00   1.7987879e-01
  -1.3534479e+00   1.8000000e-01
  -1.3534165e+00   1.8012121e-01
  -1.3534066e+00   1.8024242e-01
  -1.3533899e+00   1.8036364e-01
  -1.3531463e+00   1.8048485e-01
  -1.3529221e+00   1.8060606e-01
  -1.3529192e+00   1.8072727e-01
  -1.3527269e+00   1.8084848e-01
  -1.3526884e+00   1.8096970e-01
  -1.3524185e+00   1.8109091e-01
  -1.3521316e+00   1.8121212e-01
  -1.3521213e+00   1.8133333e-01
  -1.3520852e+00   1.8145455e-01
  -1.3520653e+00   1.8157576e-01
  -1.3518718e+00   1.8169697e-01
  -1.3518573e+00   1.8181818e-01
  -1.3518568e+00   1.8193939e-01
  -1.3518312e+00   1.8206061e-01
  -1.3516221e+00   1.8218182e-01
  -1.3514632e+00   1.8230303e-01
  -1.3508541e+00   1.8242424e-01
  -1.3508504e+00   1.8266667e-01
  -1.3507749e+00   1.8278788e-01
  -1.3507741e+00   1.8290909e-01
  -1.3507644e+00   1.8315152e-01
  -1.3506633e+00   1.8327273e-01
  -1.3504493e+00   1.8339394e-01
  -1.3504311e+00   1.8351515e-01
  -1.3503763e+00   1.8375758e-01
  -1.3503603e+00   1.8387879e-01
  -1.3502534e+00   1.8400000e-01
  -1.3501267e+00   1.8412121e-01
  -1.3499018e+00   1.8424242e-01
  -1.3496168e+00   1.8436364e-01
  -1.3495926e+00   1.8448485e-01
  -1.3495446e+00   1.8460606e-01
  -1.3493877e+00   1.8484848e-01
  -1.3492425e+00   1.8496970e-01
  -1.3492323e+00   1.8509091e-01
  -1.3491930e+00   1.8521212e-01
  -1.3491139e+00   1.8533333e-01
  -1.3491073e+00   1.8545455e-01
  -1.3491028e+00   1.8557576e-01
  -1.3490759e+00   1.8569697e-01
  -1.3490571e+00   1.8581818e-01
  -1.3490265e+00   1.8593939e-01
  -1.3490158e+00   1.8606061e-01
  -1.3486923e+00   1.8618182e-01
  -1.3486026e+00   1.8630303e-01
  -1.3485653e+00   1.8654545e-01
  -1.3484174e+00   1.8666667e-01
  -1.3483673e+00   1.8690909e-01
  -1.3483505e+00   1.8703030e-01
  -1.3483174e+00   1.8715152e-01
  -1.3481772e+00   1.8727273e-01
  -1.3481468e+00   1.8751515e-01
  -1.3479048e+00   1.8763636e-01
  -1.3477374e+00   1.8787879e-01
  -1.3476842e+00   1.8800000e-01
  -1.3476167e+00   1.8812121e-01
  -1.3476086e+00   1.8824242e-01
  -1.3473792e+00   1.8836364e-01
  -1.3472700e+00   1.8860606e-01
  -1.3471796e+00   1.8884848e-01
  -1.3470500e+00   1.8896970e-01
  -1.3470403e+00   1.8909091e-01
  -1.3470111e+00   1.8921212e-01
  -1.3469230e+00   1.8933333e-01
  -1.3468166e+00   1.8945455e-01
  -1.3468034e+00   1.8957576e-01
  -1.3467107e+00   1.8969697e-01
  -1.3466723e+00   1.8981818e-01
  -1.3465912e+00   1.8993939e-01
  -1.3464314e+00   1.9006061e-01
  -1.3463956e+00   1.9018182e-01
  -1.3463922e+00   1.9042424e-01
  -1.3463208e+00   1.9054545e-01
  -1.3463159e+00   1.9066667e-01
  -1.3462498e+00   1.9090909e-01
  -1.3462457e+00   1.9115152e-01
  -1.3461469e+00   1.9127273e-01
  -1.3461186e+00   1.9139394e-01
  -1.3459537e+00   1.9151515e-01
  -1.3457275e+00   1.9175758e-01
  -1.3456846e+00   1.9187879e-01
  -1.3455975e+00   1.9200000e-01
  -1.3455489e+00   1.9212121e-01
  -1.3455190e+00   1.9224242e-01
  -1.3454337e+00   1.9248485e-01
  -1.3452830e+00   1.9260606e-01
  -1.3452470e+00   1.9272727e-01
  -1.3451034e+00   1.9296970e-01
  -1.3450639e+00   1.9309091e-01
  -1.3449153e+00   1.9321212e-01
  -1.3448033e+00   1.9333333e-01
  -1.3446130e+00   1.9345455e-01
  -1.3444403e+00   1.9357576e-01
  -1.3443966e+00   1.9381818e-01
  -1.3443784e+00   1.9393939e-01
  -1.3443529e+00   1.9406061e-01
  -1.3443096e+00   1.9418182e-01
  -1.3442779e+00   1.9430303e-01
  -1.3442315e+00   1.9442424e-01
  -1.3441905e+00   1.9454545e-01
  -1.3441879e+00   1.9466667e-01
  -1.3440052e+00   1.9478788e-01
  -1.3436650e+00   1.9490909e-01
  -1.3436613e+00   1.9503030e-01
  -1.3435500e+00   1.9515152e-01
  -1.3430891e+00   1.9527273e-01
  -1.3430482e+00   1.9539394e-01
  -1.3427300e+00   1.9551515e-01
  -1.3423734e+00   1.9563636e-01
  -1.3423365e+00   1.9575758e-01
  -1.3423270e+00   1.9587879e-01
  -1.3422204e+00   1.9600000e-01
  -1.3422168e+00   1.9612121e-01
  -1.3421625e+00   1.9636364e-01
  -1.3421225e+00   1.9648485e-01
  -1.3419705e+00   1.9660606e-01
  -1.3418455e+00   1.9684848e-01
  -1.3417799e+00   1.9696970e-01
  -1.3416488e+00   1.9721212e-01
  -1.3415010e+00   1.9733333e-01
  -1.3412911e+00   1.9745455e-01
  -1.3410547e+00   1.9757576e-01
  -1.3408271e+00   1.9769697e-01
  -1.3408157e+00   1.9781818e-01
  -1.3407689e+00   1.9793939e-01
  -1.3403380e+00   1.9806061e-01
  -1.3402664e+00   1.9818182e-01
  -1.3402279e+00   1.9830303e-01
  -1.3402024e+00   1.9854545e-01
  -1.3400820e+00   1.9866667e-01
  -1.3396521e+00   1.9878788e-01
  -1.3396241e+00   1.9890909e-01
  -1.3395960e+00   1.9903030e-01
  -1.3395427e+00   1.9915152e-01
  -1.3395062e+00   1.9927273e-01
  -1.3391939e+00   1.9939394e-01
  -1.3390753e+00   1.9951515e-01
  -1.3390153e+00   1.9963636e-01
  -1.3389477e+00   1.9975758e-01
  -1.3388285e+00   1.9987879e-01
  -1.3388200e+00   2.0000000e-01
  -1.3388147e+00   2.0012121e-01
  -1.3387927e+00   2.0024242e-01
  -1.3387427e+00   2.0036364e-01
  -1.3386184e+00   2.0048485e-01
  -1.3385632e+00   2.0060606e-01
  -1.3384553e+00   2.0072727e-01
  -1.3383807e+00   2.0084848e-01
  -1.3383651e+00   2.0096970e-01
  -1.3383394e+00   2.0121212e-01
  -1.3383247e+00   2.0133333e-01
  -1.3382937e+00   2.0145455e-01
  -1.3382898e+00   2.0157576e-01
  -1.3382726e+00   2.0169697e-01
  -1.3382079e+00   2.0181818e-01
  -1.3381854e+00   2.0193939e-01
  -1.3381829e+00   2.0206061e-01
  -1.3381663e+00   2.0230303e-01
  -1.3381307e+00   2.0242424e-01
  -1.3381195e+00   2.0254545e-01
  -1.3380654e+00   2.0266667e-01
  -1.3380642e+00   2.0278788e-01
  -1.3380528e+00   2.0290909e-01
  -1.3380455e+00   2.0303030e-01
  -1.3378969e+00   2.0315152e-01
  -1.3376261e+00   2.0327273e-01
  -1.3375826e+00   2.0339394e-01
  -1.3374597e+00   2.0351515e-01
  -1.3374576e+00   2.0363636e-01
  -1.3374253e+00   2.0375758e-01
  -1.3371561e+00   2.0400000e-01
  -1.3370074e+00   2.0412121e-01
  -1.3369734e+00   2.0424242e-01
  -1.3368534e+00   2.0436364e-01
  -1.3367823e+00   2.0448485e-01
  -1.3366706e+00   2.0460606e-01
  -1.3366195e+00   2.0472727e-01
  -1.3364846e+00   2.0484848e-01
  -1.3364217e+00   2.0496970e-01
  -1.3363548e+00   2.0509091e-01
  -1.3362352e+00   2.0521212e-01
  -1.3361852e+00   2.0533333e-01
  -1.3361780e+00   2.0557576e-01
  -1.3360473e+00   2.0569697e-01
  -1.3359812e+00   2.0581818e-01
  -1.3358895e+00   2.0593939e-01
  -1.3358734e+00   2.0606061e-01
  -1.3357570e+00   2.0618182e-01
  -1.3355837e+00   2.0630303e-01
  -1.3355077e+00   2.0642424e-01
  -1.3354250e+00   2.0654545e-01
  -1.3354075e+00   2.0678788e-01
  -1.3353432e+00   2.0690909e-01
  -1.3350889e+00   2.0703030e-01
  -1.3350150e+00   2.0715152e-01
  -1.3349456e+00   2.0739394e-01
  -1.3348363e+00   2.0751515e-01
  -1.3345707e+00   2.0763636e-01
  -1.3343545e+00   2.0775758e-01
  -1.3341452e+00   2.0787879e-01
  -1.3341107e+00   2.0800000e-01
  -1.3338865e+00   2.0824242e-01
  -1.3337161e+00   2.0836364e-01
  -1.3337053e+00   2.0848485e-01
  -1.3336287e+00   2.0860606e-01
  -1.3336165e+00   2.0872727e-01
  -1.3336080e+00   2.0896970e-01
  -1.3331658e+00   2.0921212e-01
  -1.3330850e+00   2.0933333e-01
  -1.3328254e+00   2.0945455e-01
  -1.3326343e+00   2.0969697e-01
  -1.3326036e+00   2.0981818e-01
  -1.3325978e+00   2.0993939e-01
  -1.3325545e+00   2.1006061e-01
  -1.3325231e+00   2.1018182e-01
  -1.3325102e+00   2.1042424e-01
  -1.3323449e+00   2.1054545e-01
  -1.3323222e+00   2.1066667e-01
  -1.3321491e+00   2.1090909e-01
  -1.3318980e+00   2.1103030e-01
  -1.3318180e+00   2.1115152e-01
  -1.3316054e+00   2.1127273e-01
  -1.3316010e+00   2.1139394e-01
  -1.3315971e+00   2.1163636e-01
  -1.3315775e+00   2.1175758e-01
  -1.3315567e+00   2.1200000e-01
  -1.3314196e+00   2.1212121e-01
  -1.3313648e+00   2.1224242e-01
  -1.3312050e+00   2.1248485e-01
  -1.3310781e+00   2.1260606e-01
  -1.3310529e+00   2.1272727e-01
  -1.3309371e+00   2.1284848e-01
  -1.3309263e+00   2.1296970e-01
  -1.3309217e+00   2.1309091e-01
  -1.3308878e+00   2.1321212e-01
  -1.3307416e+00   2.1333333e-01
  -1.3307355e+00   2.1345455e-01
  -1.3306459e+00   2.1357576e-01
  -1.3305639e+00   2.1381818e-01
  -1.3304412e+00   2.1393939e-01
  -1.3303607e+00   2.1406061e-01
  -1.3302754e+00   2.1418182e-01
  -1.3301868e+00   2.1442424e-01
  -1.3300649e+00   2.1454545e-01
  -1.3299540e+00   2.1466667e-01
  -1.3299132e+00   2.1478788e-01
  -1.3298882e+00   2.1490909e-01
  -1.3296632e+00   2.1503030e-01
  -1.3295603e+00   2.1515152e-01
  -1.3295275e+00   2.1527273e-01
  -1.3294973e+00   2.1539394e-01
  -1.3292485e+00   2.1551515e-01
  -1.3291682e+00   2.1563636e-01
  -1.3291611e+00   2.1575758e-01
  -1.3290566e+00   2.1587879e-01
  -1.3289359e+00   2.1600000e-01
  -1.3289082e+00   2.1612121e-01
  -1.3287418e+00   2.1624242e-01
  -1.3286282e+00   2.1636364e-01
  -1.3283094e+00   2.1648485e-01
  -1.3282899e+00   2.1660606e-01
  -1.3282326e+00   2.1672727e-01
  -1.3282084e+00   2.1684848e-01
  -1.3279609e+00   2.1709091e-01
  -1.3277642e+00   2.1721212e-01
  -1.3277231e+00   2.1733333e-01
  -1.3276819e+00   2.1745455e-01
  -1.3276057e+00   2.1757576e-01
  -1.3275468e+00   2.1769697e-01
  -1.3274856e+00   2.1781818e-01
  -1.3271285e+00   2.1793939e-01
  -1.3270153e+00   2.1806061e-01
  -1.3269252e+00   2.1818182e-01
  -1.3267307e+00   2.1830303e-01
  -1.3265581e+00   2.1842424e-01
  -1.3265213e+00   2.1854545e-01
  -1.3264519e+00   2.1866667e-01
  -1.3262633e+00   2.1878788e-01
  -1.3262106e+00   2.1890909e-01
  -1.3262079e+00   2.1903030e-01
  -1.3261700e+00   2.1927273e-01
  -1.3260834e+00   2.1939394e-01
  -1.3260109e+00   2.1951515e-01
  -1.3258841e+00   2.1963636e-01
  -1.3257384e+00   2.1975758e-01
  -1.3256637e+00   2.1987879e-01
  -1.3256402e+00   2.2000000e-01
  -1.3255865e+00   2.2012121e-01
  -1.3254268e+00   2.2024242e-01
  -1.3253825e+00   2.2048485e-01
  -1.3253174e+00   2.2072727e-01
  -1.3252785e+00   2.2084848e-01
  -1.3252712e+00   2.2096970e-01
  -1.3249765e+00   2.2109091e-01
  -1.3249569e+00   2.2133333e-01
  -1.3249435e+00   2.2145455e-01
  -1.3248445e+00   2.2157576e-01
  -1.3246139e+00   2.2169697e-01
  -1.3245805e+00   2.2181818e-01
  -1.3245708e+00   2.2193939e-01
  -1.3245635e+00   2.2206061e-01
  -1.3245282e+00   2.2218182e-01
  -1.3244573e+00   2.2230303e-01
  -1.3244226e+00   2.2242424e-01
  -1.3243768e+00   2.2254545e-01
  -1.3243165e+00   2.2266667e-01
  -1.3242403e+00   2.2278788e-01
  -1.3241987e+00   2.2303030e-01
  -1.3241593e+00   2.2315152e-01
  -1.3240862e+00   2.2327273e-01
  -1.3240566e+00   2.2339394e-01
  -1.3240125e+00   2.2351515e-01
  -1.3239565e+00   2.2363636e-01
  -1.3238881e+00   2.2375758e-01
  -1.3238349e+00   2.2387879e-01
  -1.3237939e+00   2.2400000e-01
  -1.3237746e+00   2.2412121e-01
  -1.3236333e+00   2.2424242e-01
  -1.3235475e+00   2.2436364e-01
  -1.3234877e+00   2.2448485e-01
  -1.3233657e+00   2.2460606e-01
  -1.3233122e+00   2.2472727e-01
  -1.3232574e+00   2.2484848e-01
  -1.3232049e+00   2.2496970e-01
  -1.3231598e+00   2.2509091e-01
  -1.3231536e+00   2.2521212e-01
  -1.3231034e+00   2.2533333e-01
  -1.3229366e+00   2.2545455e-01
  -1.3229021e+00   2.2557576e-01
  -1.3228144e+00   2.2569697e-01
  -1.3221889e+00   2.2581818e-01
  -1.3221460e+00   2.2593939e-01
  -1.3220114e+00   2.2606061e-01
  -1.3220064e+00   2.2618182e-01
  -1.3218965e+00   2.2642424e-01
  -1.3218923e+00   2.2654545e-01
  -1.3218793e+00   2.2666667e-01
  -1.3217490e+00   2.2678788e-01
  -1.3214626e+00   2.2703030e-01
  -1.3214274e+00   2.2727273e-01
  -1.3213625e+00   2.2751515e-01
  -1.3212976e+00   2.2763636e-01
  -1.3212060e+00   2.2787879e-01
  -1.3210098e+00   2.2800000e-01
  -1.3210094e+00   2.2812121e-01
  -1.3209264e+00   2.2824242e-01
  -1.3209210e+00   2.2836364e-01
  -1.3208811e+00   2.2848485e-01
  -1.3204751e+00   2.2860606e-01
  -1.3204742e+00   2.2872727e-01
  -1.3204630e+00   2.2884848e-01
  -1.3204324e+00   2.2909091e-01
  -1.3204050e+00   2.2921212e-01
  -1.3203518e+00   2.2933333e-01
  -1.3201978e+00   2.2945455e-01
  -1.3201702e+00   2.2957576e-01
  -1.3201250e+00   2.2969697e-01
  -1.3200759e+00   2.2981818e-01
  -1.3199886e+00   2.2993939e-01
  -1.3197931e+00   2.3006061e-01
  -1.3192686e+00   2.3030303e-01
  -1.3191312e+00   2.3042424e-01
  -1.3190723e+00   2.3054545e-01
  -1.3190614e+00   2.3066667e-01
  -1.3190413e+00   2.3078788e-01
  -1.3189792e+00   2.3090909e-01
  -1.3188272e+00   2.3103030e-01
  -1.3188191e+00   2.3115152e-01
  -1.3186331e+00   2.3127273e-01
  -1.3186088e+00   2.3139394e-01
  -1.3185254e+00   2.3151515e-01
  -1.3184981e+00   2.3163636e-01
  -1.3184415e+00   2.3175758e-01
  -1.3184127e+00   2.3187879e-01
  -1.3183640e+00   2.3200000e-01
  -1.3183576e+00   2.3212121e-01
  -1.3181858e+00   2.3224242e-01
  -1.3180423e+00   2.3236364e-01
  -1.3178658e+00   2.3248485e-01
  -1.3177789e+00   2.3260606e-01
  -1.3177353e+00   2.3272727e-01
  -1.3176794e+00   2.3284848e-01
  -1.3176443e+00   2.3296970e-01
  -1.3176104e+00   2.3309091e-01
  -1.3174150e+00   2.3321212e-01
  -1.3173638e+00   2.3333333e-01
  -1.3170440e+00   2.3345455e-01
  -1.3170406e+00   2.3357576e-01
  -1.3170320e+00   2.3369697e-01
  -1.3168738e+00   2.3381818e-01
  -1.3168525e+00   2.3393939e-01
  -1.3167650e+00   2.3406061e-01
  -1.3167130e+00   2.3418182e-01
  -1.3167076e+00   2.3430303e-01
  -1.3165706e+00   2.3442424e-01
  -1.3164955e+00   2.3454545e-01
  -1.3164270e+00   2.3466667e-01
  -1.3164241e+00   2.3478788e-01
  -1.3163105e+00   2.3490909e-01
  -1.3162426e+00   2.3503030e-01
  -1.3162304e+00   2.3515152e-01
  -1.3162282e+00   2.3527273e-01
  -1.3162277e+00   2.3551515e-01
  -1.3161206e+00   2.3563636e-01
  -1.3160755e+00   2.3575758e-01
  -1.3159972e+00   2.3587879e-01
  -1.3159866e+00   2.3600000e-01
  -1.3158190e+00   2.3612121e-01
  -1.3157113e+00   2.3624242e-01
  -1.3156999e+00   2.3636364e-01
  -1.3154908e+00   2.3648485e-01
  -1.3153121e+00   2.3660606e-01
  -1.3150623e+00   2.3672727e-01
  -1.3149576e+00   2.3696970e-01
  -1.3148793e+00   2.3721212e-01
  -1.3148446e+00   2.3733333e-01
  -1.3146161e+00   2.3745455e-01
  -1.3145715e+00   2.3757576e-01
  -1.3144451e+00   2.3769697e-01
  -1.3144203e+00   2.3781818e-01
  -1.3143769e+00   2.3793939e-01
  -1.3142364e+00   2.3806061e-01
  -1.3140376e+00   2.3818182e-01
  -1.3139298e+00   2.3830303e-01
  -1.3138251e+00   2.3842424e-01
  -1.3133624e+00   2.3854545e-01
  -1.3133243e+00   2.3866667e-01
  -1.3133141e+00   2.3878788e-01
  -1.3132711e+00   2.3890909e-01
  -1.3132673e+00   2.3903030e-01
  -1.3132237e+00   2.3915152e-01
  -1.3131624e+00   2.3927273e-01
  -1.3131561e+00   2.3939394e-01
  -1.3129841e+00   2.3951515e-01
  -1.3125738e+00   2.3963636e-01
  -1.3125471e+00   2.3975758e-01
  -1.3124959e+00   2.3987879e-01
  -1.3124933e+00   2.4000000e-01
  -1.3124025e+00   2.4012121e-01
  -1.3123429e+00   2.4024242e-01
  -1.3122658e+00   2.4036364e-01
  -1.3122474e+00   2.4048485e-01
  -1.3119089e+00   2.4060606e-01
  -1.3116694e+00   2.4072727e-01
  -1.3115749e+00   2.4084848e-01
  -1.3114181e+00   2.4096970e-01
  -1.3113697e+00   2.4109091e-01
  -1.3112651e+00   2.4121212e-01
  -1.3110050e+00   2.4133333e-01
  -1.3108977e+00   2.4145455e-01
  -1.3107603e+00   2.4157576e-01
  -1.3106586e+00   2.4169697e-01
  -1.3103297e+00   2.4181818e-01
  -1.3102672e+00   2.4206061e-01
  -1.3100650e+00   2.4218182e-01
  -1.3099070e+00   2.4230303e-01
  -1.3098551e+00   2.4254545e-01
  -1.3097865e+00   2.4266667e-01
  -1.3096955e+00   2.4278788e-01
  -1.3095984e+00   2.4290909e-01
  -1.3095899e+00   2.4303030e-01
  -1.3095837e+00   2.4315152e-01
  -1.3094707e+00   2.4327273e-01
  -1.3094462e+00   2.4339394e-01
  -1.3093262e+00   2.4351515e-01
  -1.3092845e+00   2.4375758e-01
  -1.3091672e+00   2.4387879e-01
  -1.3090228e+00   2.4400000e-01
  -1.3088772e+00   2.4412121e-01
  -1.3086479e+00   2.4424242e-01
  -1.3086349e+00   2.4436364e-01
  -1.3084958e+00   2.4448485e-01
  -1.3082646e+00   2.4460606e-01
  -1.3081975e+00   2.4472727e-01
  -1.3081901e+00   2.4484848e-01
  -1.3077724e+00   2.4496970e-01
  -1.3077655e+00   2.4509091e-01
  -1.3076130e+00   2.4521212e-01
  -1.3074040e+00   2.4533333e-01
  -1.3071756e+00   2.4545455e-01
  -1.3071570e+00   2.4557576e-01
  -1.3068544e+00   2.4581818e-01
  -1.3068390e+00   2.4593939e-01
  -1.3061410e+00   2.4606061e-01
  -1.3060953e+00   2.4618182e-01
  -1.3060726e+00   2.4642424e-01
  -1.3058864e+00   2.4654545e-01
  -1.3057264e+00   2.4666667e-01
  -1.3056911e+00   2.4678788e-01
  -1.3056650e+00   2.4690909e-01
  -1.3055499e+00   2.4703030e-01
  -1.3055055e+00   2.4715152e-01
  -1.3053260e+00   2.4727273e-01
  -1.3053174e+00   2.4739394e-01
  -1.3053101e+00   2.4751515e-01
  -1.3052910e+00   2.4775758e-01
  -1.3050911e+00   2.4787879e-01
  -1.3049404e+00   2.4800000e-01
  -1.3049224e+00   2.4812121e-01
  -1.3048108e+00   2.4824242e-01
  -1.3046465e+00   2.4836364e-01
  -1.3046137e+00   2.4848485e-01
  -1.3044859e+00   2.4860606e-01
  -1.3043323e+00   2.4872727e-01
  -1.3042307e+00   2.4884848e-01
  -1.3037223e+00   2.4896970e-01
  -1.3036477e+00   2.4909091e-01
  -1.3034783e+00   2.4921212e-01
  -1.3034015e+00   2.4933333e-01
  -1.3032971e+00   2.4945455e-01
  -1.3031885e+00   2.4957576e-01
  -1.3031484e+00   2.4969697e-01
  -1.3031048e+00   2.4981818e-01
  -1.3030622e+00   2.4993939e-01
  -1.3029502e+00   2.5006061e-01
  -1.3029351e+00   2.5018182e-01
  -1.3029336e+00   2.5030303e-01
  -1.3029101e+00   2.5042424e-01
  -1.3028897e+00   2.5054545e-01
  -1.3027248e+00   2.5066667e-01
  -1.3025209e+00   2.5078788e-01
  -1.3024174e+00   2.5090909e-01
  -1.3023735e+00   2.5103030e-01
  -1.3023325e+00   2.5115152e-01
  -1.3022268e+00   2.5127273e-01
  -1.3021829e+00   2.5151515e-01
  -1.3021181e+00   2.5163636e-01
  -1.3018535e+00   2.5175758e-01
  -1.3017343e+00   2.5187879e-01
  -1.3016162e+00   2.5200000e-01
  -1.3015056e+00   2.5212121e-01
  -1.3014175e+00   2.5224242e-01
  -1.3013784e+00   2.5236364e-01
  -1.3013727e+00   2.5248485e-01
  -1.3013035e+00   2.5260606e-01
  -1.3012658e+00   2.5272727e-01
  -1.3011551e+00   2.5284848e-01
  -1.3011180e+00   2.5296970e-01
  -1.3007822e+00   2.5321212e-01
  -1.3006523e+00   2.5333333e-01
  -1.3003364e+00   2.5345455e-01
  -1.3002504e+00   2.5357576e-01
  -1.3000127e+00   2.5381818e-01
  -1.2999702e+00   2.5393939e-01
  -1.2999692e+00   2.5406061e-01
  -1.2998819e+00   2.5430303e-01
  -1.2998221e+00   2.5442424e-01
  -1.2997403e+00   2.5454545e-01
  -1.2996562e+00   2.5466667e-01
  -1.2995716e+00   2.5478788e-01
  -1.2994600e+00   2.5490909e-01
  -1.2991500e+00   2.5503030e-01
  -1.2991124e+00   2.5515152e-01
  -1.2990079e+00   2.5527273e-01
  -1.2988745e+00   2.5539394e-01
  -1.2988120e+00   2.5551515e-01
  -1.2985873e+00   2.5563636e-01
  -1.2984894e+00   2.5575758e-01
  -1.2984498e+00   2.5587879e-01
  -1.2983545e+00   2.5600000e-01
  -1.2983372e+00   2.5612121e-01
  -1.2981298e+00   2.5636364e-01
  -1.2981108e+00   2.5648485e-01
  -1.2980890e+00   2.5660606e-01
  -1.2979977e+00   2.5672727e-01
  -1.2977078e+00   2.5696970e-01
  -1.2975882e+00   2.5709091e-01
  -1.2973850e+00   2.5721212e-01
  -1.2973779e+00   2.5733333e-01
  -1.2969560e+00   2.5745455e-01
  -1.2966309e+00   2.5757576e-01
  -1.2966159e+00   2.5781818e-01
  -1.2963692e+00   2.5793939e-01
  -1.2960089e+00   2.5806061e-01
  -1.2957484e+00   2.5830303e-01
  -1.2957064e+00   2.5842424e-01
  -1.2955598e+00   2.5854545e-01
  -1.2953627e+00   2.5866667e-01
  -1.2951408e+00   2.5878788e-01
  -1.2951338e+00   2.5890909e-01
  -1.2951137e+00   2.5903030e-01
  -1.2949119e+00   2.5915152e-01
  -1.2948965e+00   2.5927273e-01
  -1.2948757e+00   2.5939394e-01
  -1.2948458e+00   2.5951515e-01
  -1.2945692e+00   2.5963636e-01
  -1.2943770e+00   2.5975758e-01
  -1.2943731e+00   2.5987879e-01
  -1.2942153e+00   2.6000000e-01
  -1.2942019e+00   2.6012121e-01
  -1.2941137e+00   2.6024242e-01
  -1.2940906e+00   2.6036364e-01
  -1.2940338e+00   2.6048485e-01
  -1.2939990e+00   2.6060606e-01
  -1.2939414e+00   2.6072727e-01
  -1.2938025e+00   2.6084848e-01
  -1.2937745e+00   2.6096970e-01
  -1.2936244e+00   2.6109091e-01
  -1.2936115e+00   2.6121212e-01
  -1.2936081e+00   2.6133333e-01
  -1.2934473e+00   2.6145455e-01
  -1.2932863e+00   2.6157576e-01
  -1.2932412e+00   2.6169697e-01
  -1.2931430e+00   2.6181818e-01
  -1.2931427e+00   2.6193939e-01
  -1.2930847e+00   2.6206061e-01
  -1.2929511e+00   2.6218182e-01
  -1.2927293e+00   2.6230303e-01
  -1.2925025e+00   2.6242424e-01
  -1.2923876e+00   2.6266667e-01
  -1.2923290e+00   2.6278788e-01
  -1.2921579e+00   2.6290909e-01
  -1.2919761e+00   2.6303030e-01
  -1.2918593e+00   2.6315152e-01
  -1.2917964e+00   2.6327273e-01
  -1.2916876e+00   2.6339394e-01
  -1.2916272e+00   2.6351515e-01
  -1.2913109e+00   2.6363636e-01
  -1.2911926e+00   2.6387879e-01
  -1.2909230e+00   2.6400000e-01
  -1.2907084e+00   2.6412121e-01
  -1.2906195e+00   2.6424242e-01
  -1.2905543e+00   2.6436364e-01
  -1.2904973e+00   2.6448485e-01
  -1.2904595e+00   2.6460606e-01
  -1.2904550e+00   2.6472727e-01
  -1.2900491e+00   2.6484848e-01
  -1.2899976e+00   2.6496970e-01
  -1.2899892e+00   2.6509091e-01
  -1.2898936e+00   2.6521212e-01
  -1.2898034e+00   2.6533333e-01
  -1.2897579e+00   2.6557576e-01
  -1.2896380e+00   2.6569697e-01
  -1.2895889e+00   2.6593939e-01
  -1.2895778e+00   2.6606061e-01
  -1.2895748e+00   2.6618182e-01
  -1.2895297e+00   2.6630303e-01
  -1.2894139e+00   2.6654545e-01
  -1.2893611e+00   2.6666667e-01
  -1.2893465e+00   2.6678788e-01
  -1.2892637e+00   2.6690909e-01
  -1.2889984e+00   2.6703030e-01
  -1.2887744e+00   2.6715152e-01
  -1.2878621e+00   2.6727273e-01
  -1.2878271e+00   2.6739394e-01
  -1.2875609e+00   2.6751515e-01
  -1.2874157e+00   2.6763636e-01
  -1.2873893e+00   2.6775758e-01
  -1.2873345e+00   2.6787879e-01
  -1.2871546e+00   2.6800000e-01
  -1.2871117e+00   2.6812121e-01
  -1.2870332e+00   2.6824242e-01
  -1.2869863e+00   2.6836364e-01
  -1.2868587e+00   2.6848485e-01
  -1.2867495e+00   2.6860606e-01
  -1.2866091e+00   2.6872727e-01
  -1.2865811e+00   2.6884848e-01
  -1.2864834e+00   2.6896970e-01
  -1.2863584e+00   2.6909091e-01
  -1.2863174e+00   2.6921212e-01
  -1.2859812e+00   2.6933333e-01
  -1.2859479e+00   2.6945455e-01
  -1.2857791e+00   2.6957576e-01
  -1.2857328e+00   2.6969697e-01
  -1.2857062e+00   2.6993939e-01
  -1.2855656e+00   2.7018182e-01
  -1.2855229e+00   2.7030303e-01
  -1.2853659e+00   2.7042424e-01
  -1.2852181e+00   2.7054545e-01
  -1.2850407e+00   2.7066667e-01
  -1.2850078e+00   2.7078788e-01
  -1.2849052e+00   2.7090909e-01
  -1.2848133e+00   2.7115152e-01
  -1.2844664e+00   2.7139394e-01
  -1.2842973e+00   2.7163636e-01
  -1.2842543e+00   2.7175758e-01
  -1.2841606e+00   2.7200000e-01
  -1.2841601e+00   2.7212121e-01
  -1.2840141e+00   2.7224242e-01
  -1.2839086e+00   2.7236364e-01
  -1.2837242e+00   2.7248485e-01
  -1.2836880e+00   2.7260606e-01
  -1.2836188e+00   2.7272727e-01
  -1.2835377e+00   2.7284848e-01
  -1.2833807e+00   2.7296970e-01
  -1.2833506e+00   2.7309091e-01
  -1.2831212e+00   2.7321212e-01
  -1.2827833e+00   2.7333333e-01
  -1.2827693e+00   2.7345455e-01
  -1.2822547e+00   2.7357576e-01
  -1.2821884e+00   2.7369697e-01
  -1.2820124e+00   2.7393939e-01
  -1.2820064e+00   2.7406061e-01
  -1.2819986e+00   2.7418182e-01
  -1.2819371e+00   2.7442424e-01
  -1.2816604e+00   2.7454545e-01
  -1.2815954e+00   2.7466667e-01
  -1.2815490e+00   2.7478788e-01
  -1.2815126e+00   2.7490909e-01
  -1.2815104e+00   2.7503030e-01
  -1.2814740e+00   2.7515152e-01
  -1.2813200e+00   2.7527273e-01
  -1.2812180e+00   2.7539394e-01
  -1.2807024e+00   2.7563636e-01
  -1.2805351e+00   2.7575758e-01
  -1.2803404e+00   2.7587879e-01
  -1.2802986e+00   2.7600000e-01
  -1.2801305e+00   2.7612121e-01
  -1.2800342e+00   2.7636364e-01
  -1.2797325e+00   2.7648485e-01
  -1.2795244e+00   2.7660606e-01
  -1.2794747e+00   2.7672727e-01
  -1.2792427e+00   2.7684848e-01
  -1.2792397e+00   2.7696970e-01
  -1.2790164e+00   2.7709091e-01
  -1.2788333e+00   2.7721212e-01
  -1.2787941e+00   2.7733333e-01
  -1.2787623e+00   2.7745455e-01
  -1.2786601e+00   2.7757576e-01
  -1.2784855e+00   2.7769697e-01
  -1.2784731e+00   2.7781818e-01
  -1.2784576e+00   2.7793939e-01
  -1.2784010e+00   2.7806061e-01
  -1.2783629e+00   2.7818182e-01
  -1.2781029e+00   2.7830303e-01
  -1.2778134e+00   2.7842424e-01
  -1.2776594e+00   2.7854545e-01
  -1.2776390e+00   2.7866667e-01
  -1.2774136e+00   2.7890909e-01
  -1.2773818e+00   2.7903030e-01
  -1.2772699e+00   2.7927273e-01
  -1.2771915e+00   2.7939394e-01
  -1.2771897e+00   2.7951515e-01
  -1.2770727e+00   2.7963636e-01
  -1.2763886e+00   2.7975758e-01
  -1.2762911e+00   2.7987879e-01
  -1.2762111e+00   2.8000000e-01
  -1.2760582e+00   2.8012121e-01
  -1.2760189e+00   2.8024242e-01
  -1.2759154e+00   2.8036364e-01
  -1.2756073e+00   2.8048485e-01
  -1.2747244e+00   2.8060606e-01
  -1.2746819e+00   2.8072727e-01
  -1.2745536e+00   2.8084848e-01
  -1.2740409e+00   2.8096970e-01
  -1.2740163e+00   2.8109091e-01
  -1.2739923e+00   2.8121212e-01
  -1.2739154e+00   2.8133333e-01
  -1.2736126e+00   2.8145455e-01
  -1.2735554e+00   2.8157576e-01
  -1.2730801e+00   2.8169697e-01
  -1.2730367e+00   2.8181818e-01
  -1.2720817e+00   2.8193939e-01
  -1.2720668e+00   2.8218182e-01
  -1.2720668e+00   2.8230303e-01
  -1.2720615e+00   2.8242424e-01
  -1.2718805e+00   2.8266667e-01
  -1.2716462e+00   2.8278788e-01
  -1.2715962e+00   2.8290909e-01
  -1.2710786e+00   2.8303030e-01
  -1.2708334e+00   2.8315152e-01
  -1.2707479e+00   2.8327273e-01
  -1.2705352e+00   2.8339394e-01
  -1.2701508e+00   2.8351515e-01
  -1.2700841e+00   2.8363636e-01
  -1.2699020e+00   2.8375758e-01
  -1.2698918e+00   2.8387879e-01
  -1.2698365e+00   2.8400000e-01
  -1.2695591e+00   2.8412121e-01
  -1.2695168e+00   2.8424242e-01
  -1.2690089e+00   2.8436364e-01
  -1.2688773e+00   2.8448485e-01
  -1.2688308e+00   2.8460606e-01
  -1.2686920e+00   2.8472727e-01
  -1.2685143e+00   2.8484848e-01
  -1.2684449e+00   2.8496970e-01
  -1.2683396e+00   2.8509091e-01
  -1.2682900e+00   2.8521212e-01
  -1.2681694e+00   2.8533333e-01
  -1.2680550e+00   2.8545455e-01
  -1.2677652e+00   2.8557576e-01
  -1.2677190e+00   2.8569697e-01
  -1.2676796e+00   2.8581818e-01
  -1.2674091e+00   2.8593939e-01
  -1.2673986e+00   2.8606061e-01
  -1.2673764e+00   2.8618182e-01
  -1.2671565e+00   2.8630303e-01
  -1.2670831e+00   2.8642424e-01
  -1.2669075e+00   2.8654545e-01
  -1.2668778e+00   2.8666667e-01
  -1.2662741e+00   2.8678788e-01
  -1.2658417e+00   2.8690909e-01
  -1.2658073e+00   2.8703030e-01
  -1.2657098e+00   2.8715152e-01
  -1.2655351e+00   2.8739394e-01
  -1.2654986e+00   2.8751515e-01
  -1.2654447e+00   2.8763636e-01
  -1.2651671e+00   2.8775758e-01
  -1.2646872e+00   2.8787879e-01
  -1.2646555e+00   2.8800000e-01
  -1.2644637e+00   2.8812121e-01
  -1.2644244e+00   2.8824242e-01
  -1.2640864e+00   2.8836364e-01
  -1.2639807e+00   2.8848485e-01
  -1.2638606e+00   2.8860606e-01
  -1.2637457e+00   2.8872727e-01
  -1.2635030e+00   2.8884848e-01
  -1.2633348e+00   2.8896970e-01
  -1.2630898e+00   2.8909091e-01
  -1.2630278e+00   2.8933333e-01
  -1.2619118e+00   2.8945455e-01
  -1.2618628e+00   2.8957576e-01
  -1.2617366e+00   2.8969697e-01
  -1.2615832e+00   2.8981818e-01
  -1.2615774e+00   2.8993939e-01
  -1.2614523e+00   2.9006061e-01
  -1.2611004e+00   2.9018182e-01
  -1.2610855e+00   2.9042424e-01
  -1.2610249e+00   2.9066667e-01
  -1.2609860e+00   2.9078788e-01
  -1.2609143e+00   2.9103030e-01
  -1.2609127e+00   2.9115152e-01
  -1.2607793e+00   2.9127273e-01
  -1.2606477e+00   2.9151515e-01
  -1.2605868e+00   2.9163636e-01
  -1.2600216e+00   2.9175758e-01
  -1.2599004e+00   2.9187879e-01
  -1.2596963e+00   2.9200000e-01
  -1.2595414e+00   2.9212121e-01
  -1.2594445e+00   2.9224242e-01
  -1.2590377e+00   2.9236364e-01
  -1.2590340e+00   2.9248485e-01
  -1.2590226e+00   2.9260606e-01
  -1.2588483e+00   2.9272727e-01
  -1.2584554e+00   2.9284848e-01
  -1.2584230e+00   2.9309091e-01
  -1.2583721e+00   2.9321212e-01
  -1.2579795e+00   2.9333333e-01
  -1.2578368e+00   2.9345455e-01
  -1.2577285e+00   2.9357576e-01
  -1.2576891e+00   2.9369697e-01
  -1.2571455e+00   2.9381818e-01
  -1.2568472e+00   2.9393939e-01
  -1.2564028e+00   2.9406061e-01
  -1.2563516e+00   2.9418182e-01
  -1.2562746e+00   2.9430303e-01
  -1.2558655e+00   2.9442424e-01
  -1.2556936e+00   2.9454545e-01
  -1.2554603e+00   2.9466667e-01
  -1.2553346e+00   2.9478788e-01
  -1.2553299e+00   2.9490909e-01
  -1.2552708e+00   2.9503030e-01
  -1.2552383e+00   2.9527273e-01
  -1.2548223e+00   2.9539394e-01
  -1.2546870e+00   2.9551515e-01
  -1.2545446e+00   2.9563636e-01
  -1.2544565e+00   2.9575758e-01
  -1.2542892e+00   2.9600000e-01
  -1.2540605e+00   2.9612121e-01
  -1.2539183e+00   2.9624242e-01
  -1.2536933e+00   2.9648485e-01
  -1.2536055e+00   2.9660606e-01
  -1.2535359e+00   2.9684848e-01
  -1.2532578e+00   2.9696970e-01
  -1.2529620e+00   2.9721212e-01
  -1.2525348e+00   2.9733333e-01
  -1.2521268e+00   2.9745455e-01
  -1.2521266e+00   2.9769697e-01
  -1.2519546e+00   2.9781818e-01
  -1.2519116e+00   2.9806061e-01
  -1.2517682e+00   2.9818182e-01
  -1.2517155e+00   2.9830303e-01
  -1.2516823e+00   2.9842424e-01
  -1.2515888e+00   2.9854545e-01
  -1.2515289e+00   2.9866667e-01
  -1.2514130e+00   2.9878788e-01
  -1.2510648e+00   2.9890909e-01
  -1.2509998e+00   2.9915152e-01
  -1.2509495e+00   2.9927273e-01
  -1.2509246e+00   2.9939394e-01
  -1.2509086e+00   2.9951515e-01
  -1.2507633e+00   2.9963636e-01
  -1.2506234e+00   2.9975758e-01
  -1.2506102e+00   2.9987879e-01
  -1.2504150e+00   3.0000000e-01
  -1.2493630e+00   3.0012121e-01
  -1.2493425e+00   3.0024242e-01
  -1.2489473e+00   3.0036364e-01
  -1.2487019e+00   3.0048485e-01
  -1.2481254e+00   3.0060606e-01
  -1.2478026e+00   3.0072727e-01
  -1.2470472e+00   3.0084848e-01
  -1.2466900e+00   3.0096970e-01
  -1.2458989e+00   3.0109091e-01
  -1.2454467e+00   3.0121212e-01
  -1.2442891e+00   3.0145455e-01
  -1.2435255e+00   3.0169697e-01
  -1.2434670e+00   3.0181818e-01
  -1.2433182e+00   3.0193939e-01
  -1.2432604e+00   3.0206061e-01
  -1.2432506e+00   3.0218182e-01
  -1.2430965e+00   3.0230303e-01
  -1.2427848e+00   3.0242424e-01
  -1.2426941e+00   3.0254545e-01
  -1.2424663e+00   3.0266667e-01
  -1.2424305e+00   3.0278788e-01
  -1.2420915e+00   3.0303030e-01
  -1.2416781e+00   3.0315152e-01
  -1.2416390e+00   3.0327273e-01
  -1.2415634e+00   3.0339394e-01
  -1.2412219e+00   3.0351515e-01
  -1.2406482e+00   3.0363636e-01
  -1.2405768e+00   3.0375758e-01
  -1.2398188e+00   3.0387879e-01
  -1.2393079e+00   3.0400000e-01
  -1.2391853e+00   3.0412121e-01
  -1.2391850e+00   3.0424242e-01
  -1.2390329e+00   3.0436364e-01
  -1.2389068e+00   3.0460606e-01
  -1.2385688e+00   3.0472727e-01
  -1.2384553e+00   3.0484848e-01
  -1.2375952e+00   3.0496970e-01
  -1.2375742e+00   3.0509091e-01
  -1.2375022e+00   3.0521212e-01
  -1.2374865e+00   3.0533333e-01
  -1.2374745e+00   3.0545455e-01
  -1.2371838e+00   3.0557576e-01
  -1.2370245e+00   3.0569697e-01
  -1.2367977e+00   3.0581818e-01
  -1.2365560e+00   3.0593939e-01
  -1.2365239e+00   3.0606061e-01
  -1.2362984e+00   3.0618182e-01
  -1.2362221e+00   3.0630303e-01
  -1.2360579e+00   3.0642424e-01
  -1.2357868e+00   3.0666667e-01
  -1.2357507e+00   3.0678788e-01
  -1.2356433e+00   3.0703030e-01
  -1.2355434e+00   3.0715152e-01
  -1.2354242e+00   3.0727273e-01
  -1.2348702e+00   3.0739394e-01
  -1.2348455e+00   3.0751515e-01
  -1.2340726e+00   3.0763636e-01
  -1.2338462e+00   3.0775758e-01
  -1.2338010e+00   3.0787879e-01
  -1.2331315e+00   3.0800000e-01
  -1.2330603e+00   3.0812121e-01
  -1.2329122e+00   3.0836364e-01
  -1.2325757e+00   3.0848485e-01
  -1.2324209e+00   3.0860606e-01
  -1.2323503e+00   3.0872727e-01
  -1.2319420e+00   3.0884848e-01
  -1.2316931e+00   3.0896970e-01
  -1.2316888e+00   3.0909091e-01
  -1.2307983e+00   3.0921212e-01
  -1.2307740e+00   3.0933333e-01
  -1.2305553e+00   3.0945455e-01
  -1.2296008e+00   3.0957576e-01
  -1.2293998e+00   3.0969697e-01
  -1.2291837e+00   3.0981818e-01
  -1.2287534e+00   3.0993939e-01
  -1.2282147e+00   3.1018182e-01
  -1.2278923e+00   3.1030303e-01
  -1.2278390e+00   3.1042424e-01
  -1.2276380e+00   3.1066667e-01
  -1.2275104e+00   3.1078788e-01
  -1.2268874e+00   3.1090909e-01
  -1.2267755e+00   3.1103030e-01
  -1.2260778e+00   3.1115152e-01
  -1.2260613e+00   3.1127273e-01
  -1.2259628e+00   3.1139394e-01
  -1.2257173e+00   3.1151515e-01
  -1.2246010e+00   3.1163636e-01
  -1.2245610e+00   3.1175758e-01
  -1.2243446e+00   3.1187879e-01
  -1.2242705e+00   3.1200000e-01
  -1.2242617e+00   3.1212121e-01
  -1.2240780e+00   3.1224242e-01
  -1.2236776e+00   3.1236364e-01
  -1.2231300e+00   3.1248485e-01
  -1.2225273e+00   3.1260606e-01
  -1.2224522e+00   3.1272727e-01
  -1.2224074e+00   3.1284848e-01
  -1.2223283e+00   3.1296970e-01
  -1.2221515e+00   3.1309091e-01
  -1.2219964e+00   3.1321212e-01
  -1.2210717e+00   3.1333333e-01
  -1.2208485e+00   3.1345455e-01
  -1.2207634e+00   3.1357576e-01
  -1.2199258e+00   3.1369697e-01
  -1.2197960e+00   3.1381818e-01
  -1.2196301e+00   3.1393939e-01
  -1.2192447e+00   3.1406061e-01
  -1.2191040e+00   3.1418182e-01
  -1.2187183e+00   3.1430303e-01
  -1.2185671e+00   3.1442424e-01
  -1.2173920e+00   3.1454545e-01
  -1.2173404e+00   3.1466667e-01
  -1.2173339e+00   3.1478788e-01
  -1.2172294e+00   3.1490909e-01
  -1.2172219e+00   3.1503030e-01
  -1.2169139e+00   3.1515152e-01
  -1.2163465e+00   3.1527273e-01
  -1.2162814e+00   3.1551515e-01
  -1.2158170e+00   3.1563636e-01
  -1.2155054e+00   3.1587879e-01
  -1.2150529e+00   3.1600000e-01
  -1.2150361e+00   3.1612121e-01
  -1.2147610e+00   3.1624242e-01
  -1.2147246e+00   3.1636364e-01
  -1.2143725e+00   3.1648485e-01
  -1.2138173e+00   3.1660606e-01
  -1.2136330e+00   3.1672727e-01
  -1.2133354e+00   3.1684848e-01
  -1.2130163e+00   3.1696970e-01
  -1.2128958e+00   3.1709091e-01
  -1.2118898e+00   3.1721212e-01
  -1.2117647e+00   3.1733333e-01
  -1.2116516e+00   3.1745455e-01
  -1.2105889e+00   3.1757576e-01
  -1.2104413e+00   3.1769697e-01
  -1.2103725e+00   3.1781818e-01
  -1.2102087e+00   3.1793939e-01
  -1.2094982e+00   3.1818182e-01
  -1.2093651e+00   3.1830303e-01
  -1.2093128e+00   3.1842424e-01
  -1.2088817e+00   3.1854545e-01
  -1.2087158e+00   3.1878788e-01
  -1.2081861e+00   3.1890909e-01
  -1.2081782e+00   3.1903030e-01
  -1.2077757e+00   3.1915152e-01
  -1.2075886e+00   3.1927273e-01
  -1.2070696e+00   3.1939394e-01
  -1.2062481e+00   3.1951515e-01
  -1.2062107e+00   3.1963636e-01
  -1.2058407e+00   3.1975758e-01
  -1.2049208e+00   3.1987879e-01
  -1.2048770e+00   3.2000000e-01
  -1.2042163e+00   3.2012121e-01
  -1.2025191e+00   3.2024242e-01
  -1.2023210e+00   3.2036364e-01
  -1.2019412e+00   3.2048485e-01
  -1.2004327e+00   3.2060606e-01
  -1.1997843e+00   3.2072727e-01
  -1.1997186e+00   3.2084848e-01
  -1.1994122e+00   3.2096970e-01
  -1.1987465e+00   3.2109091e-01
  -1.1985137e+00   3.2121212e-01
  -1.1970766e+00   3.2133333e-01
  -1.1961497e+00   3.2145455e-01
  -1.1958567e+00   3.2157576e-01
  -1.1958327e+00   3.2169697e-01
  -1.1958034e+00   3.2181818e-01
  -1.1947582e+00   3.2193939e-01
  -1.1944052e+00   3.2206061e-01
  -1.1942159e+00   3.2230303e-01
  -1.1941655e+00   3.2242424e-01
  -1.1914986e+00   3.2254545e-01
  -1.1907043e+00   3.2266667e-01
  -1.1903109e+00   3.2278788e-01
  -1.1901479e+00   3.2290909e-01
  -1.1899916e+00   3.2303030e-01
  -1.1893444e+00   3.2315152e-01
  -1.1879501e+00   3.2327273e-01
  -1.1870953e+00   3.2339394e-01
  -1.1869775e+00   3.2351515e-01
  -1.1866384e+00   3.2363636e-01
  -1.1864247e+00   3.2387879e-01
  -1.1864194e+00   3.2400000e-01
  -1.1838907e+00   3.2412121e-01
  -1.1830371e+00   3.2424242e-01
  -1.1827001e+00   3.2448485e-01
  -1.1816880e+00   3.2460606e-01
  -1.1808502e+00   3.2472727e-01
  -1.1805727e+00   3.2484848e-01
  -1.1805156e+00   3.2509091e-01
  -1.1790442e+00   3.2521212e-01
  -1.1785934e+00   3.2533333e-01
  -1.1785634e+00   3.2545455e-01
  -1.1781974e+00   3.2557576e-01
  -1.1761749e+00   3.2569697e-01
  -1.1756645e+00   3.2581818e-01
  -1.1749793e+00   3.2593939e-01
  -1.1747592e+00   3.2606061e-01
  -1.1744979e+00   3.2618182e-01
  -1.1723060e+00   3.2630303e-01
  -1.1706386e+00   3.2642424e-01
  -1.1700044e+00   3.2654545e-01
  -1.1697784e+00   3.2666667e-01
  -1.1690361e+00   3.2678788e-01
  -1.1681685e+00   3.2690909e-01
  -1.1678466e+00   3.2703030e-01
  -1.1674317e+00   3.2715152e-01
  -1.1651411e+00   3.2727273e-01
  -1.1647930e+00   3.2739394e-01
  -1.1642802e+00   3.2751515e-01
  -1.1640252e+00   3.2763636e-01
  -1.1637820e+00   3.2787879e-01
  -1.1636008e+00   3.2800000e-01
  -1.1632896e+00   3.2812121e-01
  -1.1612762e+00   3.2824242e-01
  -1.1612441e+00   3.2836364e-01
  -1.1588407e+00   3.2848485e-01
  -1.1584184e+00   3.2872727e-01
  -1.1569983e+00   3.2884848e-01
  -1.1564745e+00   3.2909091e-01
  -1.1556964e+00   3.2921212e-01
  -1.1547892e+00   3.2933333e-01
  -1.1522323e+00   3.2945455e-01
  -1.1463408e+00   3.2957576e-01
  -1.1439343e+00   3.2981818e-01
  -1.1423615e+00   3.2993939e-01
  -1.1333973e+00   3.3006061e-01
  -1.1314666e+00   3.3018182e-01
  -1.1287242e+00   3.3042424e-01
  -1.1285240e+00   3.3054545e-01
  -1.1271400e+00   3.3066667e-01
  -1.1237043e+00   3.3078788e-01
  -1.1236598e+00   3.3090909e-01
  -1.1232468e+00   3.3103030e-01
  -1.1211905e+00   3.3115152e-01
  -1.1206073e+00   3.3127273e-01
  -1.1197551e+00   3.3139394e-01
  -1.1172692e+00   3.3151515e-01
  -1.1163195e+00   3.3163636e-01
  -1.1149283e+00   3.3175758e-01
  -1.1095762e+00   3.3187879e-01
  -1.1041994e+00   3.3200000e-01
  -1.1007873e+00   3.3212121e-01
  -1.1006858e+00   3.3224242e-01
  -1.0994601e+00   3.3236364e-01
  -1.0739913e+00   3.3248485e-01
  -1.0422974e+00   3.3260606e-01
  -6.2469434e-01   3.3272727e-01
  -6.1368821e-01   3.3284848e-01
  -6.1337365e-01   3.3296970e-01
  -5.9637993e-01   3.3309091e-01
  -5.8926621e-01   3.3321212e-01
  -5.8885247e-01   3.3333333e-01
  -5.8175748e-01   3.3345455e-01
  -5.8003933e-01   3.3357576e-01
  -5.7746345e-01   3.3369697e-01
  -5.7741883e-01   3.3381818e-01
  -5.7374729e-01   3.3393939e-01
  -5.6988202e-01   3.3406061e-01
  -5.6819118e-01   3.3418182e-01
  -5.6482592e-01   3.3442424e-01
  -5.6324731e-01   3.3454545e-01
  -5.6160544e-01   3.3466667e-01
  -5.6131105e-01   3.3478788e-01
  -5.6070355e-01   3.3503030e-01
  -5.5885806e-01   3.3515152e-01
  -5.5789786e-01   3.3527273e-01
  -5.5623982e-01   3.3539394e-01
  -5.5514431e-01   3.3551515e-01
  -5.5479473e-01   3.3563636e-01
  -5.5077649e-01   3.3575758e-01
  -5.5073944e-01   3.3587879e-01
  -5.5067987e-01   3.3600000e-01
  -5.5035636e-01   3.3612121e-01
  -5.4933440e-01   3.3624242e-01
  -5.4816396e-01   3.3636364e-01
  -5.4691716e-01   3.3648485e-01
  -5.4640548e-01   3.3660606e-01
  -5.4235666e-01   3.3672727e-01
  -5.4216131e-01   3.3684848e-01
  -5.4147999e-01   3.3696970e-01
  -5.4141805e-01   3.3709091e-01
  -5.4109754e-01   3.3721212e-01
  -5.4044239e-01   3.3733333e-01
  -5.3901136e-01   3.3745455e-01
  -5.3870645e-01   3.3769697e-01
  -5.3862589e-01   3.3781818e-01
  -5.3821701e-01   3.3793939e-01
  -5.3800010e-01   3.3806061e-01
  -5.3748809e-01   3.3818182e-01
  -5.3577333e-01   3.3830303e-01
  -5.3541845e-01   3.3842424e-01
  -5.3519740e-01   3.3854545e-01
  -5.3379325e-01   3.3866667e-01
  -5.3344998e-01   3.3878788e-01
  -5.3317820e-01   3.3890909e-01
  -5.3297391e-01   3.3903030e-01
  -5.3288839e-01   3.3915152e-01
  -5.3219119e-01   3.3927273e-01
  -5.3154998e-01   3.3939394e-01
  -5.2723836e-01   3.3951515e-01
  -5.2682238e-01   3.3975758e-01
  -5.2664789e-01   3.3987879e-01
  -5.2609796e-01   3.4000000e-01
  -5.2543763e-01   3.4012121e-01
  -5.2366455e-01   3.4024242e-01
  -5.2282629e-01   3.4036364e-01
  -5.2157903e-01   3.4048485e-01
  -5.2077958e-01   3.4060606e-01
  -5.2004833e-01   3.4072727e-01
  -5.1957149e-01   3.4084848e-01
  -5.1908267e-01   3.4096970e-01
  -5.1834722e-01   3.4109091e-01
  -5.1802680e-01   3.4121212e-01
  -5.1784191e-01   3.4133333e-01
  -5.1648370e-01   3.4157576e-01
  -5.1636726e-01   3.4169697e-01
  -5.1551294e-01   3.4181818e-01
  -5.1534175e-01   3.4193939e-01
  -5.1329941e-01   3.4218182e-01
  -5.1307125e-01   3.4230303e-01
  -5.1262445e-01   3.4242424e-01
  -5.1225294e-01   3.4254545e-01
  -5.1198333e-01   3.4266667e-01
  -5.1124859e-01   3.4278788e-01
  -5.1068790e-01   3.4290909e-01
  -5.0986755e-01   3.4303030e-01
  -5.0964183e-01   3.4315152e-01
  -5.0954304e-01   3.4327273e-01
  -5.0953110e-01   3.4351515e-01
  -5.0757787e-01   3.4363636e-01
  -5.0652042e-01   3.4375758e-01
  -5.0642311e-01   3.4387879e-01
  -5.0636959e-01   3.4400000e-01
  -5.0627103e-01   3.4424242e-01
  -5.0514921e-01   3.4436364e-01
  -5.0404296e-01   3.4448485e-01
  -5.0382402e-01   3.4460606e-01
  -5.0254883e-01   3.4472727e-01
  -5.0248450e-01   3.4484848e-01
  -5.0168691e-01   3.4509091e-01
  -5.0077270e-01   3.4521212e-01
  -5.0053718e-01   3.4545455e-01
  -4.9990890e-01   3.4557576e-01
  -4.9971483e-01   3.4569697e-01
  -4.9945042e-01   3.4581818e-01
  -4.9925795e-01   3.4606061e-01
  -4.9886828e-01   3.4618182e-01
  -4.9885945e-01   3.4630303e-01
  -4.9873140e-01   3.4642424e-01
  -4.9845324e-01   3.4654545e-01
  -4.9819936e-01   3.4666667e-01
  -4.9804948e-01   3.4690909e-01
  -4.9763331e-01   3.4703030e-01
  -4.9761082e-01   3.4715152e-01
  -4.9745984e-01   3.4739394e-01
  -4.9704326e-01   3.4751515e-01
  -4.9681214e-01   3.4763636e-01
  -4.9664854e-01   3.4775758e-01
  -4.9612664e-01   3.4787879e-01
  -4.9547109e-01   3.4800000e-01
  -4.9523584e-01   3.4812121e-01
  -4.9514357e-01   3.4824242e-01
  -4.9482631e-01   3.4848485e-01
  -4.9459383e-01   3.4860606e-01
  -4.9452235e-01   3.4872727e-01
  -4.9399910e-01   3.4884848e-01
  -4.9353528e-01   3.4896970e-01
  -4.9344515e-01   3.4909091e-01
  -4.9285690e-01   3.4921212e-01
  -4.9283649e-01   3.4933333e-01
  -4.9279152e-01   3.4945455e-01
  -4.9242242e-01   3.4957576e-01
  -4.9212625e-01   3.4969697e-01
  -4.9134275e-01   3.4981818e-01
  -4.9118408e-01   3.4993939e-01
  -4.9114204e-01   3.5006061e-01
  -4.9108094e-01   3.5018182e-01
  -4.9098481e-01   3.5030303e-01
  -4.9067108e-01   3.5042424e-01
  -4.8998664e-01   3.5054545e-01
  -4.8978631e-01   3.5066667e-01
  -4.8888291e-01   3.5078788e-01
  -4.8885632e-01   3.5090909e-01
  -4.8840904e-01   3.5103030e-01
  -4.8811545e-01   3.5115152e-01
  -4.8784140e-01   3.5127273e-01
  -4.8706668e-01   3.5139394e-01
  -4.8687896e-01   3.5151515e-01
  -4.8684714e-01   3.5163636e-01
  -4.8630764e-01   3.5175758e-01
  -4.8629128e-01   3.5187879e-01
  -4.8573156e-01   3.5200000e-01
  -4.8569093e-01   3.5212121e-01
  -4.8556521e-01   3.5224242e-01
  -4.8543743e-01   3.5236364e-01
  -4.8532613e-01   3.5248485e-01
  -4.8517139e-01   3.5260606e-01
  -4.8510403e-01   3.5272727e-01
  -4.8426245e-01   3.5284848e-01
  -4.8423283e-01   3.5296970e-01
  -4.8418560e-01   3.5309091e-01
  -4.8399513e-01   3.5321212e-01
  -4.8386710e-01   3.5333333e-01
  -4.8337497e-01   3.5345455e-01
  -4.8332399e-01   3.5369697e-01
  -4.8297749e-01   3.5381818e-01
  -4.8278960e-01   3.5393939e-01
  -4.8266035e-01   3.5406061e-01
  -4.8241095e-01   3.5430303e-01
  -4.8229154e-01   3.5442424e-01
  -4.8206716e-01   3.5454545e-01
  -4.8205287e-01   3.5466667e-01
  -4.8187822e-01   3.5478788e-01
  -4.8174970e-01   3.5503030e-01
  -4.8093835e-01   3.5515152e-01
  -4.8050289e-01   3.5527273e-01
  -4.8027282e-01   3.5539394e-01
  -4.8014769e-01   3.5551515e-01
  -4.7950192e-01   3.5563636e-01
  -4.7920587e-01   3.5575758e-01
  -4.7907147e-01   3.5587879e-01
  -4.7854030e-01   3.5600000e-01
  -4.7849077e-01   3.5612121e-01
  -4.7832565e-01   3.5624242e-01
  -4.7801040e-01   3.5636364e-01
  -4.7763052e-01   3.5648485e-01
  -4.7682260e-01   3.5660606e-01
  -4.7659038e-01   3.5672727e-01
  -4.7646798e-01   3.5684848e-01
  -4.7631980e-01   3.5696970e-01
  -4.7592878e-01   3.5709091e-01
  -4.7587597e-01   3.5721212e-01
  -4.7565611e-01   3.5733333e-01
  -4.7564675e-01   3.5745455e-01
  -4.7548878e-01   3.5757576e-01
  -4.7537823e-01   3.5769697e-01
  -4.7475850e-01   3.5781818e-01
  -4.7377256e-01   3.5793939e-01
  -4.7352210e-01   3.5806061e-01
  -4.7339303e-01   3.5818182e-01
  -4.7329172e-01   3.5830303e-01
  -4.7318535e-01   3.5842424e-01
  -4.7296308e-01   3.5854545e-01
  -4.7279854e-01   3.5866667e-01
  -4.7259340e-01   3.5878788e-01
  -4.7256464e-01   3.5890909e-01
  -4.7230896e-01   3.5903030e-01
  -4.7171568e-01   3.5915152e-01
  -4.7104400e-01   3.5927273e-01
  -4.7059880e-01   3.5939394e-01
  -4.7033193e-01   3.5951515e-01
  -4.7027303e-01   3.5963636e-01
  -4.6943802e-01   3.5975758e-01
  -4.6936762e-01   3.5987879e-01
  -4.6930965e-01   3.6000000e-01
  -4.6929589e-01   3.6012121e-01
  -4.6925940e-01   3.6036364e-01
  -4.6893918e-01   3.6048485e-01
  -4.6886338e-01   3.6060606e-01
  -4.6867034e-01   3.6072727e-01
  -4.6866542e-01   3.6084848e-01
  -4.6849401e-01   3.6096970e-01
  -4.6841631e-01   3.6109091e-01
  -4.6836053e-01   3.6133333e-01
  -4.6769276e-01   3.6145455e-01
  -4.6765993e-01   3.6157576e-01
  -4.6757981e-01   3.6169697e-01
  -4.6756202e-01   3.6181818e-01
  -4.6747544e-01   3.6193939e-01
  -4.6736173e-01   3.6206061e-01
  -4.6719506e-01   3.6218182e-01
  -4.6702529e-01   3.6230303e-01
  -4.6694808e-01   3.6242424e-01
  -4.6691099e-01   3.6254545e-01
  -4.6669949e-01   3.6266667e-01
  -4.6663952e-01   3.6278788e-01
  -4.6642252e-01   3.6303030e-01
  -4.6587012e-01   3.6327273e-01
  -4.6563259e-01   3.6339394e-01
  -4.6550758e-01   3.6351515e-01
  -4.6490176e-01   3.6363636e-01
  -4.6475562e-01   3.6375758e-01
  -4.6453356e-01   3.6387879e-01
  -4.6436094e-01   3.6400000e-01
  -4.6435125e-01   3.6412121e-01
  -4.6410160e-01   3.6436364e-01
  -4.6313215e-01   3.6448485e-01
  -4.6310155e-01   3.6460606e-01
  -4.6308285e-01   3.6472727e-01
  -4.6306136e-01   3.6496970e-01
  -4.6298669e-01   3.6509091e-01
  -4.6293216e-01   3.6521212e-01
  -4.6280577e-01   3.6533333e-01
  -4.6237140e-01   3.6545455e-01
  -4.6219531e-01   3.6557576e-01
  -4.6204172e-01   3.6569697e-01
  -4.6152690e-01   3.6581818e-01
  -4.6125912e-01   3.6593939e-01
  -4.6117940e-01   3.6606061e-01
  -4.6061868e-01   3.6618182e-01
  -4.6052603e-01   3.6630303e-01
  -4.6019707e-01   3.6642424e-01
  -4.6015368e-01   3.6654545e-01
  -4.5972915e-01   3.6678788e-01
  -4.5937988e-01   3.6690909e-01
  -4.5920936e-01   3.6703030e-01
  -4.5912584e-01   3.6715152e-01
  -4.5899759e-01   3.6739394e-01
  -4.5890895e-01   3.6751515e-01
  -4.5871075e-01   3.6775758e-01
  -4.5844840e-01   3.6787879e-01
  -4.5829770e-01   3.6800000e-01
  -4.5828568e-01   3.6812121e-01
  -4.5806325e-01   3.6824242e-01
  -4.5794786e-01   3.6836364e-01
  -4.5790615e-01   3.6848485e-01
  -4.5784172e-01   3.6860606e-01
  -4.5771685e-01   3.6872727e-01
  -4.5751462e-01   3.6896970e-01
  -4.5723191e-01   3.6921212e-01
  -4.5706343e-01   3.6933333e-01
  -4.5705306e-01   3.6945455e-01
  -4.5674603e-01   3.6957576e-01
  -4.5669406e-01   3.6969697e-01
  -4.5658957e-01   3.6981818e-01
  -4.5655490e-01   3.6993939e-01
  -4.5635553e-01   3.7006061e-01
  -4.5592166e-01   3.7018182e-01
  -4.5540587e-01   3.7030303e-01
  -4.5539858e-01   3.7042424e-01
  -4.5490490e-01   3.7054545e-01
  -4.5469953e-01   3.7066667e-01
  -4.5457147e-01   3.7078788e-01
  -4.5439326e-01   3.7090909e-01
  -4.5428130e-01   3.7103030e-01
  -4.5426938e-01   3.7127273e-01
  -4.5382602e-01   3.7151515e-01
  -4.5366921e-01   3.7163636e-01
  -4.5362313e-01   3.7175758e-01
  -4.5357967e-01   3.7187879e-01
  -4.5352956e-01   3.7200000e-01
  -4.5350013e-01   3.7212121e-01
  -4.5349337e-01   3.7224242e-01
  -4.5340908e-01   3.7236364e-01
  -4.5316663e-01   3.7248485e-01
  -4.5314576e-01   3.7260606e-01
  -4.5298532e-01   3.7272727e-01
  -4.5297768e-01   3.7284848e-01
  -4.5291051e-01   3.7296970e-01
  -4.5287272e-01   3.7309091e-01
  -4.5280293e-01   3.7333333e-01
  -4.5247040e-01   3.7345455e-01
  -4.5245790e-01   3.7357576e-01
  -4.5238304e-01   3.7369697e-01
  -4.5232697e-01   3.7381818e-01
  -4.5214853e-01   3.7393939e-01
  -4.5184274e-01   3.7406061e-01
  -4.5170204e-01   3.7418182e-01
  -4.5168146e-01   3.7430303e-01
  -4.5156613e-01   3.7442424e-01
  -4.5155493e-01   3.7454545e-01
  -4.5112996e-01   3.7466667e-01
  -4.5104319e-01   3.7478788e-01
  -4.5098278e-01   3.7490909e-01
  -4.5073517e-01   3.7503030e-01
  -4.5072050e-01   3.7515152e-01
  -4.5070884e-01   3.7527273e-01
  -4.5058289e-01   3.7539394e-01
  -4.5050525e-01   3.7551515e-01
  -4.5039096e-01   3.7563636e-01
  -4.5021101e-01   3.7575758e-01
  -4.5010547e-01   3.7587879e-01
  -4.4957065e-01   3.7600000e-01
  -4.4951599e-01   3.7612121e-01
  -4.4944538e-01   3.7624242e-01
  -4.4932876e-01   3.7636364e-01
  -4.4930878e-01   3.7648485e-01
  -4.4926706e-01   3.7660606e-01
  -4.4910587e-01   3.7672727e-01
  -4.4905478e-01   3.7684848e-01
  -4.4882866e-01   3.7696970e-01
  -4.4848488e-01   3.7709091e-01
  -4.4823670e-01   3.7721212e-01
  -4.4792461e-01   3.7733333e-01
  -4.4777098e-01   3.7745455e-01
  -4.4775751e-01   3.7757576e-01
  -4.4769289e-01   3.7769697e-01
  -4.4760609e-01   3.7781818e-01
  -4.4759322e-01   3.7793939e-01
  -4.4754954e-01   3.7806061e-01
  -4.4753029e-01   3.7818182e-01
  -4.4731132e-01   3.7830303e-01
  -4.4703267e-01   3.7842424e-01
  -4.4597817e-01   3.7854545e-01
  -4.4545312e-01   3.7866667e-01
  -4.4528118e-01   3.7878788e-01
  -4.4522932e-01   3.7890909e-01
  -4.4500938e-01   3.7903030e-01
  -4.4452879e-01   3.7915152e-01
  -4.4449118e-01   3.7927273e-01
  -4.4442287e-01   3.7939394e-01
  -4.4423198e-01   3.7951515e-01
  -4.4409267e-01   3.7963636e-01
  -4.4409261e-01   3.7975758e-01
  -4.4394027e-01   3.7987879e-01
  -4.4392335e-01   3.8012121e-01
  -4.4376045e-01   3.8024242e-01
  -4.4366766e-01   3.8036364e-01
  -4.4366550e-01   3.8048485e-01
  -4.4347899e-01   3.8060606e-01
  -4.4344297e-01   3.8084848e-01
  -4.4340370e-01   3.8096970e-01
  -4.4330687e-01   3.8109091e-01
  -4.4319416e-01   3.8121212e-01
  -4.4318805e-01   3.8133333e-01
  -4.4316421e-01   3.8145455e-01
  -4.4312159e-01   3.8157576e-01
  -4.4294088e-01   3.8181818e-01
  -4.4250312e-01   3.8193939e-01
  -4.4247780e-01   3.8206061e-01
  -4.4216414e-01   3.8218182e-01
  -4.4194486e-01   3.8230303e-01
  -4.4192325e-01   3.8254545e-01
  -4.4180336e-01   3.8266667e-01
  -4.4153924e-01   3.8278788e-01
  -4.4153375e-01   3.8290909e-01
  -4.4130702e-01   3.8303030e-01
  -4.4117164e-01   3.8315152e-01
  -4.4090347e-01   3.8339394e-01
  -4.4073900e-01   3.8351515e-01
  -4.4071477e-01   3.8363636e-01
  -4.4071275e-01   3.8375758e-01
  -4.4068603e-01   3.8387879e-01
  -4.4059396e-01   3.8400000e-01
  -4.4056557e-01   3.8412121e-01
  -4.4038221e-01   3.8424242e-01
  -4.4037201e-01   3.8436364e-01
  -4.4026972e-01   3.8448485e-01
  -4.3986517e-01   3.8460606e-01
  -4.3976089e-01   3.8472727e-01
  -4.3962794e-01   3.8484848e-01
  -4.3936999e-01   3.8496970e-01
  -4.3925229e-01   3.8509091e-01
  -4.3919322e-01   3.8521212e-01
  -4.3884674e-01   3.8545455e-01
  -4.3884372e-01   3.8569697e-01
  -4.3870990e-01   3.8593939e-01
  -4.3840538e-01   3.8606061e-01
  -4.3829896e-01   3.8618182e-01
  -4.3824762e-01   3.8630303e-01
  -4.3819095e-01   3.8642424e-01
  -4.3785488e-01   3.8654545e-01
  -4.3781208e-01   3.8666667e-01
  -4.3780763e-01   3.8678788e-01
  -4.3779965e-01   3.8690909e-01
  -4.3766044e-01   3.8703030e-01
  -4.3749688e-01   3.8715152e-01
  -4.3748287e-01   3.8727273e-01
  -4.3744922e-01   3.8739394e-01
  -4.3737537e-01   3.8751515e-01
  -4.3707259e-01   3.8763636e-01
  -4.3704076e-01   3.8775758e-01
  -4.3667429e-01   3.8787879e-01
  -4.3663674e-01   3.8800000e-01
  -4.3660555e-01   3.8812121e-01
  -4.3650772e-01   3.8824242e-01
  -4.3640457e-01   3.8836364e-01
  -4.3635573e-01   3.8848485e-01
  -4.3616674e-01   3.8860606e-01
  -4.3578973e-01   3.8872727e-01
  -4.3578109e-01   3.8884848e-01
  -4.3576867e-01   3.8896970e-01
  -4.3553794e-01   3.8909091e-01
  -4.3551342e-01   3.8921212e-01
  -4.3532587e-01   3.8933333e-01
  -4.3511407e-01   3.8945455e-01
  -4.3480229e-01   3.8969697e-01
  -4.3477975e-01   3.8981818e-01
  -4.3461953e-01   3.8993939e-01
  -4.3435005e-01   3.9006061e-01
  -4.3424633e-01   3.9018182e-01
  -4.3412689e-01   3.9030303e-01
  -4.3383094e-01   3.9042424e-01
  -4.3374081e-01   3.9066667e-01
  -4.3373600e-01   3.9078788e-01
  -4.3352320e-01   3.9090909e-01
  -4.3329448e-01   3.9103030e-01
  -4.3323081e-01   3.9115152e-01
  -4.3307027e-01   3.9127273e-01
  -4.3303427e-01   3.9139394e-01
  -4.3282489e-01   3.9151515e-01
  -4.3277529e-01   3.9163636e-01
  -4.3252377e-01   3.9175758e-01
  -4.3249270e-01   3.9187879e-01
  -4.3245223e-01   3.9200000e-01
  -4.3239685e-01   3.9212121e-01
  -4.3215668e-01   3.9224242e-01
  -4.3212238e-01   3.9236364e-01
  -4.3211761e-01   3.9248485e-01
  -4.3195767e-01   3.9272727e-01
  -4.3186953e-01   3.9284848e-01
  -4.3186669e-01   3.9296970e-01
  -4.3177069e-01   3.9309091e-01
  -4.3165067e-01   3.9321212e-01
  -4.3154578e-01   3.9333333e-01
  -4.3151785e-01   3.9357576e-01
  -4.3138158e-01   3.9369697e-01
  -4.3133510e-01   3.9381818e-01
  -4.3112962e-01   3.9393939e-01
  -4.3097110e-01   3.9406061e-01
  -4.3084253e-01   3.9418182e-01
  -4.3083107e-01   3.9430303e-01
  -4.3065373e-01   3.9442424e-01
  -4.3030187e-01   3.9454545e-01
  -4.3028704e-01   3.9466667e-01
  -4.3025812e-01   3.9478788e-01
  -4.3019001e-01   3.9490909e-01
  -4.3017271e-01   3.9503030e-01
  -4.3008458e-01   3.9515152e-01
  -4.2997999e-01   3.9539394e-01
  -4.2997362e-01   3.9551515e-01
  -4.2981128e-01   3.9563636e-01
  -4.2976026e-01   3.9575758e-01
  -4.2969204e-01   3.9587879e-01
  -4.2965435e-01   3.9600000e-01
  -4.2947549e-01   3.9612121e-01
  -4.2946713e-01   3.9624242e-01
  -4.2931093e-01   3.9636364e-01
  -4.2920406e-01   3.9648485e-01
  -4.2882713e-01   3.9660606e-01
  -4.2849269e-01   3.9672727e-01
  -4.2848888e-01   3.9684848e-01
  -4.2847257e-01   3.9696970e-01
  -4.2845884e-01   3.9721212e-01
  -4.2831518e-01   3.9733333e-01
  -4.2827025e-01   3.9745455e-01
  -4.2820409e-01   3.9757576e-01
  -4.2807043e-01   3.9769697e-01
  -4.2797222e-01   3.9781818e-01
  -4.2771829e-01   3.9793939e-01
  -4.2757352e-01   3.9806061e-01
  -4.2738890e-01   3.9818182e-01
  -4.2730749e-01   3.9830303e-01
  -4.2730049e-01   3.9842424e-01
  -4.2691425e-01   3.9854545e-01
  -4.2679326e-01   3.9866667e-01
  -4.2672374e-01   3.9878788e-01
  -4.2670803e-01   3.9890909e-01
  -4.2663574e-01   3.9903030e-01
  -4.2659179e-01   3.9915152e-01
  -4.2657950e-01   3.9927273e-01
  -4.2653660e-01   3.9939394e-01
  -4.2645793e-01   3.9951515e-01
  -4.2627873e-01   3.9963636e-01
  -4.2615218e-01   3.9975758e-01
  -4.2608604e-01   3.9987879e-01
  -4.2603837e-01   4.0000000e-01
  -4.2583304e-01   4.0012121e-01
  -4.2577748e-01   4.0024242e-01
  -4.2574691e-01   4.0036364e-01
  -4.2572634e-01   4.0060606e-01
  -4.2571024e-01   4.0072727e-01
  -4.2560810e-01   4.0084848e-01
  -4.2548074e-01   4.0096970e-01
  -4.2540233e-01   4.0109091e-01
  -4.2529080e-01   4.0121212e-01
  -4.2527947e-01   4.0133333e-01
  -4.2515097e-01   4.0145455e-01
  -4.2492374e-01   4.0157576e-01
  -4.2488965e-01   4.0169697e-01
  -4.2486243e-01   4.0181818e-01
  -4.2471751e-01   4.0193939e-01
  -4.2460614e-01   4.0206061e-01
  -4.2441971e-01   4.0218182e-01
  -4.2415063e-01   4.0230303e-01
  -4.2411173e-01   4.0242424e-01
  -4.2408674e-01   4.0254545e-01
  -4.2383123e-01   4.0266667e-01
  -4.2344111e-01   4.0278788e-01
  -4.2329426e-01   4.0290909e-01
  -4.2307214e-01   4.0303030e-01
  -4.2301452e-01   4.0315152e-01
  -4.2284536e-01   4.0327273e-01
  -4.2270499e-01   4.0339394e-01
  -4.2263985e-01   4.0351515e-01
  -4.2184910e-01   4.0363636e-01
  -4.2176231e-01   4.0375758e-01
  -4.2175535e-01   4.0387879e-01
  -4.2162655e-01   4.0400000e-01
  -4.2154146e-01   4.0412121e-01
  -4.2135467e-01   4.0424242e-01
  -4.2129540e-01   4.0436364e-01
  -4.2125829e-01   4.0448485e-01
  -4.2116838e-01   4.0460606e-01
  -4.2085627e-01   4.0472727e-01
  -4.2075909e-01   4.0484848e-01
  -4.2074573e-01   4.0496970e-01
  -4.2053506e-01   4.0509091e-01
  -4.2044066e-01   4.0533333e-01
  -4.2031057e-01   4.0545455e-01
  -4.2011096e-01   4.0557576e-01
  -4.2002009e-01   4.0569697e-01
  -4.1988089e-01   4.0581818e-01
  -4.1981027e-01   4.0593939e-01
  -4.1979022e-01   4.0606061e-01
  -4.1967677e-01   4.0618182e-01
  -4.1966046e-01   4.0630303e-01
  -4.1964231e-01   4.0642424e-01
  -4.1953618e-01   4.0654545e-01
  -4.1929047e-01   4.0666667e-01
  -4.1925243e-01   4.0678788e-01
  -4.1925224e-01   4.0690909e-01
  -4.1905506e-01   4.0703030e-01
  -4.1897966e-01   4.0715152e-01
  -4.1896987e-01   4.0727273e-01
  -4.1879136e-01   4.0739394e-01
  -4.1873172e-01   4.0751515e-01
  -4.1870759e-01   4.0763636e-01
  -4.1856251e-01   4.0787879e-01
  -4.1847503e-01   4.0800000e-01
  -4.1842576e-01   4.0812121e-01
  -4.1840796e-01   4.0824242e-01
  -4.1830232e-01   4.0836364e-01
  -4.1825201e-01   4.0848485e-01
  -4.1824749e-01   4.0860606e-01
  -4.1789822e-01   4.0872727e-01
  -4.1788682e-01   4.0884848e-01
  -4.1782239e-01   4.0896970e-01
  -4.1779185e-01   4.0909091e-01
  -4.1775521e-01   4.0921212e-01
  -4.1770066e-01   4.0933333e-01
  -4.1767791e-01   4.0945455e-01
  -4.1766381e-01   4.0957576e-01
  -4.1762324e-01   4.0969697e-01
  -4.1724831e-01   4.0981818e-01
  -4.1724555e-01   4.0993939e-01
  -4.1720309e-01   4.1006061e-01
  -4.1714285e-01   4.1018182e-01
  -4.1692791e-01   4.1030303e-01
  -4.1688982e-01   4.1042424e-01
  -4.1688775e-01   4.1054545e-01
  -4.1685758e-01   4.1066667e-01
  -4.1682390e-01   4.1078788e-01
  -4.1664227e-01   4.1090909e-01
  -4.1648800e-01   4.1103030e-01
  -4.1644947e-01   4.1127273e-01
  -4.1629615e-01   4.1139394e-01
  -4.1620906e-01   4.1151515e-01
  -4.1554360e-01   4.1163636e-01
  -4.1542219e-01   4.1175758e-01
  -4.1536490e-01   4.1187879e-01
  -4.1528688e-01   4.1200000e-01
  -4.1509283e-01   4.1212121e-01
  -4.1481014e-01   4.1224242e-01
  -4.1465091e-01   4.1236364e-01
  -4.1451935e-01   4.1248485e-01
  -4.1425335e-01   4.1260606e-01
  -4.1417934e-01   4.1284848e-01
  -4.1416929e-01   4.1296970e-01
  -4.1408288e-01   4.1309091e-01
  -4.1404119e-01   4.1321212e-01
  -4.1345422e-01   4.1333333e-01
  -4.1321421e-01   4.1357576e-01
  -4.1314814e-01   4.1369697e-01
  -4.1310537e-01   4.1393939e-01
  -4.1292667e-01   4.1406061e-01
  -4.1289800e-01   4.1418182e-01
  -4.1283017e-01   4.1430303e-01
  -4.1280843e-01   4.1442424e-01
  -4.1267897e-01   4.1454545e-01
  -4.1261096e-01   4.1466667e-01
  -4.1256291e-01   4.1478788e-01
  -4.1240964e-01   4.1490909e-01
  -4.1239358e-01   4.1503030e-01
  -4.1230992e-01   4.1515152e-01
  -4.1205847e-01   4.1527273e-01
  -4.1197462e-01   4.1539394e-01
  -4.1175838e-01   4.1551515e-01
  -4.1172953e-01   4.1563636e-01
  -4.1158309e-01   4.1575758e-01
  -4.1154871e-01   4.1587879e-01
  -4.1132074e-01   4.1600000e-01
  -4.1116015e-01   4.1612121e-01
  -4.1114763e-01   4.1624242e-01
  -4.1092043e-01   4.1636364e-01
  -4.1058046e-01   4.1648485e-01
  -4.1051286e-01   4.1660606e-01
  -4.1033122e-01   4.1672727e-01
  -4.1021663e-01   4.1684848e-01
  -4.1017363e-01   4.1696970e-01
  -4.1011629e-01   4.1709091e-01
  -4.1005319e-01   4.1721212e-01
  -4.0999023e-01   4.1733333e-01
  -4.0979961e-01   4.1745455e-01
  -4.0978571e-01   4.1757576e-01
  -4.0968766e-01   4.1769697e-01
  -4.0940769e-01   4.1781818e-01
  -4.0935496e-01   4.1793939e-01
  -4.0912650e-01   4.1806061e-01
  -4.0906523e-01   4.1818182e-01
  -4.0889491e-01   4.1830303e-01
  -4.0811373e-01   4.1842424e-01
  -4.0801183e-01   4.1854545e-01
  -4.0774974e-01   4.1866667e-01
  -4.0761588e-01   4.1878788e-01
  -4.0749754e-01   4.1890909e-01
  -4.0738718e-01   4.1903030e-01
  -4.0729843e-01   4.1915152e-01
  -4.0711302e-01   4.1927273e-01
  -4.0703367e-01   4.1939394e-01
  -4.0681634e-01   4.1951515e-01
  -4.0679304e-01   4.1963636e-01
  -4.0665633e-01   4.1975758e-01
  -4.0661172e-01   4.1987879e-01
  -4.0657567e-01   4.2000000e-01
  -4.0646568e-01   4.2012121e-01
  -4.0636758e-01   4.2024242e-01
  -4.0633569e-01   4.2036364e-01
  -4.0628850e-01   4.2048485e-01
  -4.0605296e-01   4.2060606e-01
  -4.0582076e-01   4.2072727e-01
  -4.0579648e-01   4.2096970e-01
  -4.0566720e-01   4.2109091e-01
  -4.0561791e-01   4.2121212e-01
  -4.0560794e-01   4.2133333e-01
  -4.0550729e-01   4.2145455e-01
  -4.0545788e-01   4.2157576e-01
  -4.0533670e-01   4.2169697e-01
  -4.0530924e-01   4.2181818e-01
  -4.0519949e-01   4.2193939e-01
  -4.0516339e-01   4.2206061e-01
  -4.0504609e-01   4.2218182e-01
  -4.0504000e-01   4.2230303e-01
  -4.0493610e-01   4.2254545e-01
  -4.0482849e-01   4.2278788e-01
  -4.0482265e-01   4.2290909e-01
  -4.0472868e-01   4.2303030e-01
  -4.0459271e-01   4.2315152e-01
  -4.0449673e-01   4.2327273e-01
  -4.0443470e-01   4.2351515e-01
  -4.0432129e-01   4.2375758e-01
  -4.0406120e-01   4.2387879e-01
  -4.0404009e-01   4.2400000e-01
  -4.0382010e-01   4.2424242e-01
  -4.0376746e-01   4.2448485e-01
  -4.0350195e-01   4.2460606e-01
  -4.0341100e-01   4.2484848e-01
  -4.0329930e-01   4.2496970e-01
  -4.0326363e-01   4.2509091e-01
  -4.0265598e-01   4.2521212e-01
  -4.0246877e-01   4.2533333e-01
  -4.0237713e-01   4.2545455e-01
  -4.0236204e-01   4.2557576e-01
  -4.0233697e-01   4.2569697e-01
  -4.0228450e-01   4.2581818e-01
  -4.0223778e-01   4.2593939e-01
  -4.0197671e-01   4.2606061e-01
  -4.0161312e-01   4.2618182e-01
  -4.0145614e-01   4.2630303e-01
  -4.0136233e-01   4.2642424e-01
  -4.0107123e-01   4.2654545e-01
  -4.0106865e-01   4.2666667e-01
  -4.0106754e-01   4.2678788e-01
  -4.0095219e-01   4.2690909e-01
  -4.0092687e-01   4.2703030e-01
  -4.0087770e-01   4.2715152e-01
  -4.0078102e-01   4.2727273e-01
  -4.0048917e-01   4.2739394e-01
  -4.0045137e-01   4.2751515e-01
  -4.0043871e-01   4.2763636e-01
  -4.0008630e-01   4.2775758e-01
  -4.0004238e-01   4.2787879e-01
  -3.9996770e-01   4.2800000e-01
  -3.9980603e-01   4.2812121e-01
  -3.9959169e-01   4.2824242e-01
  -3.9956856e-01   4.2836364e-01
  -3.9950764e-01   4.2848485e-01
  -3.9931106e-01   4.2860606e-01
  -3.9908209e-01   4.2872727e-01
  -3.9903171e-01   4.2884848e-01
  -3.9901539e-01   4.2896970e-01
  -3.9875793e-01   4.2909091e-01
  -3.9873922e-01   4.2921212e-01
  -3.9843404e-01   4.2933333e-01
  -3.9839672e-01   4.2945455e-01
  -3.9837317e-01   4.2957576e-01
  -3.9836283e-01   4.2969697e-01
  -3.9832902e-01   4.2981818e-01
  -3.9820230e-01   4.2993939e-01
  -3.9812966e-01   4.3006061e-01
  -3.9811515e-01   4.3018182e-01
  -3.9809126e-01   4.3030303e-01
  -3.9798714e-01   4.3042424e-01
  -3.9780392e-01   4.3054545e-01
  -3.9776134e-01   4.3066667e-01
  -3.9774714e-01   4.3078788e-01
  -3.9771673e-01   4.3103030e-01
  -3.9762321e-01   4.3115152e-01
  -3.9758370e-01   4.3127273e-01
  -3.9756049e-01   4.3139394e-01
  -3.9736015e-01   4.3163636e-01
  -3.9717842e-01   4.3175758e-01
  -3.9716253e-01   4.3187879e-01
  -3.9712171e-01   4.3200000e-01
  -3.9701431e-01   4.3212121e-01
  -3.9690660e-01   4.3224242e-01
  -3.9688195e-01   4.3236364e-01
  -3.9658510e-01   4.3248485e-01
  -3.9652908e-01   4.3260606e-01
  -3.9642634e-01   4.3272727e-01
  -3.9615100e-01   4.3284848e-01
  -3.9614040e-01   4.3296970e-01
  -3.9612717e-01   4.3321212e-01
  -3.9606250e-01   4.3333333e-01
  -3.9575925e-01   4.3345455e-01
  -3.9546363e-01   4.3357576e-01
  -3.9531100e-01   4.3369697e-01
  -3.9520845e-01   4.3381818e-01
  -3.9513676e-01   4.3393939e-01
  -3.9513255e-01   4.3406061e-01
  -3.9510851e-01   4.3418182e-01
  -3.9500049e-01   4.3430303e-01
  -3.9492606e-01   4.3442424e-01
  -3.9479119e-01   4.3454545e-01
  -3.9476735e-01   4.3466667e-01
  -3.9459928e-01   4.3490909e-01
  -3.9451387e-01   4.3503030e-01
  -3.9447749e-01   4.3515152e-01
  -3.9435716e-01   4.3527273e-01
  -3.9434931e-01   4.3539394e-01
  -3.9430234e-01   4.3551515e-01
  -3.9407245e-01   4.3563636e-01
  -3.9401255e-01   4.3575758e-01
  -3.9385036e-01   4.3587879e-01
  -3.9384307e-01   4.3600000e-01
  -3.9372623e-01   4.3612121e-01
  -3.9370588e-01   4.3624242e-01
  -3.9361706e-01   4.3636364e-01
  -3.9325300e-01   4.3648485e-01
  -3.9320457e-01   4.3660606e-01
  -3.9316490e-01   4.3672727e-01
  -3.9314651e-01   4.3684848e-01
  -3.9313213e-01   4.3696970e-01
  -3.9312205e-01   4.3709091e-01
  -3.9311107e-01   4.3721212e-01
  -3.9300002e-01   4.3733333e-01
  -3.9291254e-01   4.3745455e-01
  -3.9285034e-01   4.3769697e-01
  -3.9272902e-01   4.3781818e-01
  -3.9258630e-01   4.3793939e-01
  -3.9258408e-01   4.3806061e-01
  -3.9246424e-01   4.3818182e-01
  -3.9242498e-01   4.3830303e-01
  -3.9233556e-01   4.3842424e-01
  -3.9233266e-01   4.3854545e-01
  -3.9229427e-01   4.3866667e-01
  -3.9217729e-01   4.3890909e-01
  -3.9216018e-01   4.3903030e-01
  -3.9200451e-01   4.3915152e-01
  -3.9196168e-01   4.3927273e-01
  -3.9186245e-01   4.3939394e-01
  -3.9169366e-01   4.3951515e-01
  -3.9164450e-01   4.3963636e-01
  -3.9162079e-01   4.3975758e-01
  -3.9159563e-01   4.3987879e-01
  -3.9144279e-01   4.4012121e-01
  -3.9143509e-01   4.4024242e-01
  -3.9142475e-01   4.4036364e-01
  -3.9130474e-01   4.4048485e-01
  -3.9130173e-01   4.4060606e-01
  -3.9121372e-01   4.4084848e-01
  -3.9119717e-01   4.4096970e-01
  -3.9112356e-01   4.4109091e-01
  -3.9099798e-01   4.4121212e-01
  -3.9083606e-01   4.4133333e-01
  -3.9054805e-01   4.4145455e-01
  -3.9052395e-01   4.4157576e-01
  -3.9044143e-01   4.4169697e-01
  -3.9038478e-01   4.4181818e-01
  -3.9031934e-01   4.4193939e-01
  -3.9031118e-01   4.4206061e-01
  -3.9025134e-01   4.4218182e-01
  -3.9015109e-01   4.4230303e-01
  -3.9009252e-01   4.4242424e-01
  -3.8992444e-01   4.4254545e-01
  -3.8975253e-01   4.4266667e-01
  -3.8969665e-01   4.4278788e-01
  -3.8955362e-01   4.4290909e-01
  -3.8955051e-01   4.4315152e-01
  -3.8943145e-01   4.4327273e-01
  -3.8938077e-01   4.4339394e-01
  -3.8913760e-01   4.4351515e-01
  -3.8872045e-01   4.4375758e-01
  -3.8867545e-01   4.4387879e-01
  -3.8866012e-01   4.4400000e-01
  -3.8865813e-01   4.4412121e-01
  -3.8864187e-01   4.4424242e-01
  -3.8862520e-01   4.4448485e-01
  -3.8859211e-01   4.4460606e-01
  -3.8855150e-01   4.4472727e-01
  -3.8847213e-01   4.4484848e-01
  -3.8843969e-01   4.4496970e-01
  -3.8841765e-01   4.4509091e-01
  -3.8841664e-01   4.4521212e-01
  -3.8833347e-01   4.4533333e-01
  -3.8833320e-01   4.4545455e-01
  -3.8805109e-01   4.4569697e-01
  -3.8801433e-01   4.4581818e-01
  -3.8796215e-01   4.4593939e-01
  -3.8794984e-01   4.4606061e-01
  -3.8778640e-01   4.4618182e-01
  -3.8764528e-01   4.4630303e-01
  -3.8749287e-01   4.4642424e-01
  -3.8745512e-01   4.4654545e-01
  -3.8740405e-01   4.4666667e-01
  -3.8726517e-01   4.4678788e-01
  -3.8725041e-01   4.4690909e-01
  -3.8716817e-01   4.4703030e-01
  -3.8716112e-01   4.4727273e-01
  -3.8712044e-01   4.4739394e-01
  -3.8710140e-01   4.4751515e-01
  -3.8702504e-01   4.4763636e-01
  -3.8688974e-01   4.4775758e-01
  -3.8688383e-01   4.4800000e-01
  -3.8664862e-01   4.4812121e-01
  -3.8648486e-01   4.4824242e-01
  -3.8639960e-01   4.4836364e-01
  -3.8637258e-01   4.4848485e-01
  -3.8627314e-01   4.4860606e-01
  -3.8621568e-01   4.4872727e-01
  -3.8620868e-01   4.4884848e-01
  -3.8590103e-01   4.4896970e-01
  -3.8582464e-01   4.4909091e-01
  -3.8575057e-01   4.4921212e-01
  -3.8548909e-01   4.4933333e-01
  -3.8533693e-01   4.4957576e-01
  -3.8532584e-01   4.4969697e-01
  -3.8525875e-01   4.4981818e-01
  -3.8516354e-01   4.4993939e-01
  -3.8512193e-01   4.5006061e-01
  -3.8498282e-01   4.5018182e-01
  -3.8480835e-01   4.5030303e-01
  -3.8478102e-01   4.5042424e-01
  -3.8462910e-01   4.5054545e-01
  -3.8449104e-01   4.5066667e-01
  -3.8445560e-01   4.5078788e-01
  -3.8435359e-01   4.5090909e-01
  -3.8435219e-01   4.5103030e-01
  -3.8434947e-01   4.5115152e-01
  -3.8431334e-01   4.5127273e-01
  -3.8427382e-01   4.5139394e-01
  -3.8422442e-01   4.5151515e-01
  -3.8421151e-01   4.5163636e-01
  -3.8420153e-01   4.5175758e-01
  -3.8420103e-01   4.5187879e-01
  -3.8391097e-01   4.5200000e-01
  -3.8363226e-01   4.5212121e-01
  -3.8356970e-01   4.5224242e-01
  -3.8353449e-01   4.5248485e-01
  -3.8351876e-01   4.5260606e-01
  -3.8350777e-01   4.5272727e-01
  -3.8340516e-01   4.5284848e-01
  -3.8329126e-01   4.5296970e-01
  -3.8328526e-01   4.5321212e-01
  -3.8297932e-01   4.5333333e-01
  -3.8291412e-01   4.5345455e-01
  -3.8290264e-01   4.5357576e-01
  -3.8268318e-01   4.5369697e-01
  -3.8265883e-01   4.5381818e-01
  -3.8259931e-01   4.5393939e-01
  -3.8247681e-01   4.5406061e-01
  -3.8236808e-01   4.5418182e-01
  -3.8227656e-01   4.5430303e-01
  -3.8227075e-01   4.5442424e-01
  -3.8223345e-01   4.5454545e-01
  -3.8219714e-01   4.5466667e-01
  -3.8216131e-01   4.5478788e-01
  -3.8212655e-01   4.5503030e-01
  -3.8211330e-01   4.5515152e-01
  -3.8209419e-01   4.5527273e-01
  -3.8198895e-01   4.5551515e-01
  -3.8186855e-01   4.5563636e-01
  -3.8186724e-01   4.5575758e-01
  -3.8179144e-01   4.5587879e-01
  -3.8169564e-01   4.5600000e-01
  -3.8166814e-01   4.5624242e-01
  -3.8161117e-01   4.5636364e-01
  -3.8136113e-01   4.5648485e-01
  -3.8130119e-01   4.5660606e-01
  -3.8126831e-01   4.5672727e-01
  -3.8126277e-01   4.5684848e-01
  -3.8113597e-01   4.5696970e-01
  -3.8108560e-01   4.5709091e-01
  -3.8103154e-01   4.5721212e-01
  -3.8101258e-01   4.5745455e-01
  -3.8097042e-01   4.5757576e-01
  -3.8089526e-01   4.5769697e-01
  -3.8081036e-01   4.5781818e-01
  -3.8079599e-01   4.5806061e-01
  -3.8072114e-01   4.5818182e-01
  -3.8061460e-01   4.5842424e-01
  -3.8060124e-01   4.5854545e-01
  -3.8050239e-01   4.5866667e-01
  -3.8048445e-01   4.5878788e-01
  -3.8048026e-01   4.5890909e-01
  -3.8044728e-01   4.5903030e-01
  -3.8033589e-01   4.5915152e-01
  -3.8030126e-01   4.5927273e-01
  -3.8020081e-01   4.5939394e-01
  -3.8008908e-01   4.5951515e-01
  -3.7985269e-01   4.5963636e-01
  -3.7983158e-01   4.5975758e-01
  -3.7980428e-01   4.6000000e-01
  -3.7978298e-01   4.6012121e-01
  -3.7974731e-01   4.6024242e-01
  -3.7953782e-01   4.6036364e-01
  -3.7950998e-01   4.6048485e-01
  -3.7942544e-01   4.6060606e-01
  -3.7924817e-01   4.6072727e-01
  -3.7902394e-01   4.6084848e-01
  -3.7899784e-01   4.6096970e-01
  -3.7885127e-01   4.6109091e-01
  -3.7876743e-01   4.6121212e-01
  -3.7871582e-01   4.6145455e-01
  -3.7863729e-01   4.6157576e-01
  -3.7862806e-01   4.6169697e-01
  -3.7861024e-01   4.6181818e-01
  -3.7857010e-01   4.6193939e-01
  -3.7856056e-01   4.6206061e-01
  -3.7841690e-01   4.6218182e-01
  -3.7823889e-01   4.6230303e-01
  -3.7822834e-01   4.6242424e-01
  -3.7820511e-01   4.6254545e-01
  -3.7809578e-01   4.6266667e-01
  -3.7807960e-01   4.6278788e-01
  -3.7796448e-01   4.6290909e-01
  -3.7792437e-01   4.6303030e-01
  -3.7790449e-01   4.6315152e-01
  -3.7785452e-01   4.6327273e-01
  -3.7785288e-01   4.6339394e-01
  -3.7780038e-01   4.6351515e-01
  -3.7769936e-01   4.6363636e-01
  -3.7761620e-01   4.6375758e-01
  -3.7755426e-01   4.6387879e-01
  -3.7746416e-01   4.6400000e-01
  -3.7736993e-01   4.6412121e-01
  -3.7733704e-01   4.6424242e-01
  -3.7724035e-01   4.6436364e-01
  -3.7717725e-01   4.6460606e-01
  -3.7708421e-01   4.6472727e-01
  -3.7700530e-01   4.6484848e-01
  -3.7700058e-01   4.6496970e-01
  -3.7693109e-01   4.6509091e-01
  -3.7690376e-01   4.6521212e-01
  -3.7679910e-01   4.6533333e-01
  -3.7676099e-01   4.6545455e-01
  -3.7667679e-01   4.6557576e-01
  -3.7663116e-01   4.6569697e-01
  -3.7662479e-01   4.6581818e-01
  -3.7659769e-01   4.6593939e-01
  -3.7640602e-01   4.6606061e-01
  -3.7638153e-01   4.6618182e-01
  -3.7636057e-01   4.6630303e-01
  -3.7626091e-01   4.6642424e-01
  -3.7624001e-01   4.6654545e-01
  -3.7620410e-01   4.6666667e-01
  -3.7616736e-01   4.6690909e-01
  -3.7616184e-01   4.6715152e-01
  -3.7615320e-01   4.6727273e-01
  -3.7609142e-01   4.6739394e-01
  -3.7602707e-01   4.6751515e-01
  -3.7594983e-01   4.6763636e-01
  -3.7592478e-01   4.6775758e-01
  -3.7587453e-01   4.6787879e-01
  -3.7578960e-01   4.6800000e-01
  -3.7566162e-01   4.6812121e-01
  -3.7553094e-01   4.6824242e-01
  -3.7549903e-01   4.6836364e-01
  -3.7543537e-01   4.6848485e-01
  -3.7540019e-01   4.6860606e-01
  -3.7523752e-01   4.6872727e-01
  -3.7484679e-01   4.6884848e-01
  -3.7477753e-01   4.6896970e-01
  -3.7475409e-01   4.6909091e-01
  -3.7459111e-01   4.6921212e-01
  -3.7456186e-01   4.6945455e-01
  -3.7429587e-01   4.6957576e-01
  -3.7424358e-01   4.6969697e-01
  -3.7421686e-01   4.6981818e-01
  -3.7420134e-01   4.7006061e-01
  -3.7412359e-01   4.7018182e-01
  -3.7400839e-01   4.7030303e-01
  -3.7388503e-01   4.7042424e-01
  -3.7375763e-01   4.7054545e-01
  -3.7356502e-01   4.7066667e-01
  -3.7350388e-01   4.7090909e-01
  -3.7348373e-01   4.7103030e-01
  -3.7341745e-01   4.7115152e-01
  -3.7323222e-01   4.7127273e-01
  -3.7321665e-01   4.7139394e-01
  -3.7308729e-01   4.7151515e-01
  -3.7303845e-01   4.7163636e-01
  -3.7296341e-01   4.7187879e-01
  -3.7294747e-01   4.7200000e-01
  -3.7294115e-01   4.7212121e-01
  -3.7293671e-01   4.7224242e-01
  -3.7277368e-01   4.7236364e-01
  -3.7272481e-01   4.7248485e-01
  -3.7264437e-01   4.7260606e-01
  -3.7264377e-01   4.7272727e-01
  -3.7260596e-01   4.7284848e-01
  -3.7258462e-01   4.7296970e-01
  -3.7251404e-01   4.7309091e-01
  -3.7251021e-01   4.7321212e-01
  -3.7246909e-01   4.7333333e-01
  -3.7236526e-01   4.7345455e-01
  -3.7231645e-01   4.7357576e-01
  -3.7221993e-01   4.7369697e-01
  -3.7221145e-01   4.7381818e-01
  -3.7219727e-01   4.7393939e-01
  -3.7215385e-01   4.7406061e-01
  -3.7208515e-01   4.7418182e-01
  -3.7192319e-01   4.7430303e-01
  -3.7182559e-01   4.7442424e-01
  -3.7167959e-01   4.7466667e-01
  -3.7163720e-01   4.7478788e-01
  -3.7161575e-01   4.7490909e-01
  -3.7148532e-01   4.7503030e-01
  -3.7133200e-01   4.7527273e-01
  -3.7111022e-01   4.7539394e-01
  -3.7109582e-01   4.7551515e-01
  -3.7094165e-01   4.7563636e-01
  -3.7092682e-01   4.7575758e-01
  -3.7092058e-01   4.7587879e-01
  -3.7085994e-01   4.7612121e-01
  -3.7065566e-01   4.7624242e-01
  -3.7059718e-01   4.7636364e-01
  -3.7050353e-01   4.7648485e-01
  -3.7039703e-01   4.7660606e-01
  -3.7036324e-01   4.7672727e-01
  -3.7029285e-01   4.7684848e-01
  -3.7014993e-01   4.7696970e-01
  -3.7014138e-01   4.7709091e-01
  -3.7011583e-01   4.7721212e-01
  -3.7011344e-01   4.7733333e-01
  -3.7010823e-01   4.7745455e-01
  -3.6994641e-01   4.7757576e-01
  -3.6988938e-01   4.7769697e-01
  -3.6984555e-01   4.7781818e-01
  -3.6979128e-01   4.7793939e-01
  -3.6970828e-01   4.7806061e-01
  -3.6931934e-01   4.7818182e-01
  -3.6930933e-01   4.7842424e-01
  -3.6926971e-01   4.7854545e-01
  -3.6917089e-01   4.7866667e-01
  -3.6907025e-01   4.7878788e-01
  -3.6899660e-01   4.7890909e-01
  -3.6898967e-01   4.7903030e-01
  -3.6896056e-01   4.7915152e-01
  -3.6894361e-01   4.7927273e-01
  -3.6876727e-01   4.7939394e-01
  -3.6874983e-01   4.7951515e-01
  -3.6869277e-01   4.7963636e-01
  -3.6861958e-01   4.7975758e-01
  -3.6847681e-01   4.7987879e-01
  -3.6844100e-01   4.8000000e-01
  -3.6842096e-01   4.8012121e-01
  -3.6833580e-01   4.8024242e-01
  -3.6830762e-01   4.8036364e-01
  -3.6819858e-01   4.8048485e-01
  -3.6816205e-01   4.8060606e-01
  -3.6804479e-01   4.8072727e-01
  -3.6793380e-01   4.8084848e-01
  -3.6785477e-01   4.8096970e-01
  -3.6774799e-01   4.8109091e-01
  -3.6769762e-01   4.8121212e-01
  -3.6766584e-01   4.8133333e-01
  -3.6757497e-01   4.8145455e-01
  -3.6752044e-01   4.8157576e-01
  -3.6748118e-01   4.8169697e-01
  -3.6743664e-01   4.8181818e-01
  -3.6742976e-01   4.8193939e-01
  -3.6739097e-01   4.8206061e-01
  -3.6733701e-01   4.8230303e-01
  -3.6733605e-01   4.8242424e-01
  -3.6731531e-01   4.8254545e-01
  -3.6728544e-01   4.8266667e-01
  -3.6725567e-01   4.8278788e-01
  -3.6719994e-01   4.8290909e-01
  -3.6717681e-01   4.8303030e-01
  -3.6716964e-01   4.8327273e-01
  -3.6713123e-01   4.8339394e-01
  -3.6684425e-01   4.8351515e-01
  -3.6664196e-01   4.8363636e-01
  -3.6656414e-01   4.8375758e-01
  -3.6653137e-01   4.8387879e-01
  -3.6652721e-01   4.8400000e-01
  -3.6647440e-01   4.8424242e-01
  -3.6630940e-01   4.8436364e-01
  -3.6608336e-01   4.8448485e-01
  -3.6601142e-01   4.8460606e-01
  -3.6589804e-01   4.8472727e-01
  -3.6583584e-01   4.8484848e-01
  -3.6574646e-01   4.8496970e-01
  -3.6570157e-01   4.8509091e-01
  -3.6566865e-01   4.8521212e-01
  -3.6564487e-01   4.8533333e-01
  -3.6557493e-01   4.8545455e-01
  -3.6545740e-01   4.8557576e-01
  -3.6541885e-01   4.8569697e-01
  -3.6534255e-01   4.8593939e-01
  -3.6531235e-01   4.8606061e-01
  -3.6526773e-01   4.8618182e-01
  -3.6511838e-01   4.8630303e-01
  -3.6503690e-01   4.8642424e-01
  -3.6493741e-01   4.8654545e-01
  -3.6466630e-01   4.8666667e-01
  -3.6456539e-01   4.8690909e-01
  -3.6456339e-01   4.8703030e-01
  -3.6447961e-01   4.8715152e-01
  -3.6444910e-01   4.8739394e-01
  -3.6444128e-01   4.8751515e-01
  -3.6442575e-01   4.8775758e-01
  -3.6430666e-01   4.8787879e-01
  -3.6417796e-01   4.8800000e-01
  -3.6409646e-01   4.8812121e-01
  -3.6398870e-01   4.8836364e-01
  -3.6397166e-01   4.8848485e-01
  -3.6375506e-01   4.8872727e-01
  -3.6373553e-01   4.8884848e-01
  -3.6371772e-01   4.8896970e-01
  -3.6368701e-01   4.8909091e-01
  -3.6368450e-01   4.8921212e-01
  -3.6338147e-01   4.8933333e-01
  -3.6336964e-01   4.8945455e-01
  -3.6331234e-01   4.8969697e-01
  -3.6330903e-01   4.8981818e-01
  -3.6310558e-01   4.8993939e-01
  -3.6306187e-01   4.9006061e-01
  -3.6301621e-01   4.9018182e-01
  -3.6297397e-01   4.9030303e-01
  -3.6293993e-01   4.9042424e-01
  -3.6276406e-01   4.9054545e-01
  -3.6275910e-01   4.9066667e-01
  -3.6271693e-01   4.9078788e-01
  -3.6242797e-01   4.9090909e-01
  -3.6239311e-01   4.9103030e-01
  -3.6236148e-01   4.9115152e-01
  -3.6229071e-01   4.9127273e-01
  -3.6226989e-01   4.9139394e-01
  -3.6226247e-01   4.9151515e-01
  -3.6211611e-01   4.9163636e-01
  -3.6196176e-01   4.9175758e-01
  -3.6192466e-01   4.9187879e-01
  -3.6182618e-01   4.9200000e-01
  -3.6181629e-01   4.9212121e-01
  -3.6152137e-01   4.9224242e-01
  -3.6150960e-01   4.9236364e-01
  -3.6150295e-01   4.9248485e-01
  -3.6140713e-01   4.9260606e-01
  -3.6136281e-01   4.9272727e-01
  -3.6132650e-01   4.9284848e-01
  -3.6131637e-01   4.9296970e-01
  -3.6130303e-01   4.9309091e-01
  -3.6127719e-01   4.9321212e-01
  -3.6116002e-01   4.9345455e-01
  -3.6062328e-01   4.9369697e-01
  -3.6061145e-01   4.9381818e-01
  -3.6058414e-01   4.9393939e-01
  -3.6056161e-01   4.9406061e-01
  -3.6040934e-01   4.9418182e-01
  -3.6038438e-01   4.9430303e-01
  -3.6036428e-01   4.9442424e-01
  -3.6031115e-01   4.9454545e-01
  -3.6028544e-01   4.9466667e-01
  -3.6028172e-01   4.9478788e-01
  -3.5995996e-01   4.9490909e-01
  -3.5986597e-01   4.9503030e-01
  -3.5973267e-01   4.9515152e-01
  -3.5967614e-01   4.9527273e-01
  -3.5958808e-01   4.9539394e-01
  -3.5953853e-01   4.9551515e-01
  -3.5949716e-01   4.9563636e-01
  -3.5937662e-01   4.9575758e-01
  -3.5924906e-01   4.9587879e-01
  -3.5916095e-01   4.9600000e-01
  -3.5896313e-01   4.9612121e-01
  -3.5876031e-01   4.9624242e-01
  -3.5870539e-01   4.9636364e-01
  -3.5854057e-01   4.9648485e-01
  -3.5849120e-01   4.9660606e-01
  -3.5840676e-01   4.9672727e-01
  -3.5839286e-01   4.9684848e-01
  -3.5837091e-01   4.9709091e-01
  -3.5833458e-01   4.9733333e-01
  -3.5831498e-01   4.9745455e-01
  -3.5825389e-01   4.9757576e-01
  -3.5824968e-01   4.9769697e-01
  -3.5799332e-01   4.9781818e-01
  -3.5788383e-01   4.9793939e-01
  -3.5785941e-01   4.9806061e-01
  -3.5764179e-01   4.9818182e-01
  -3.5758706e-01   4.9830303e-01
  -3.5754546e-01   4.9842424e-01
  -3.5745853e-01   4.9854545e-01
  -3.5740440e-01   4.9866667e-01
  -3.5714833e-01   4.9878788e-01
  -3.5697935e-01   4.9890909e-01
  -3.5684169e-01   4.9903030e-01
  -3.5680179e-01   4.9915152e-01
  -3.5671760e-01   4.9927273e-01
  -3.5668797e-01   4.9939394e-01
  -3.5662716e-01   4.9951515e-01
  -3.5660953e-01   4.9963636e-01
  -3.5645580e-01   4.9975758e-01
  -3.5640614e-01   4.9987879e-01
  -3.5638097e-01   5.0000000e-01
  -3.5626664e-01   5.0012121e-01
  -3.5623604e-01   5.0024242e-01
  -3.5621766e-01   5.0036364e-01
  -3.5612166e-01   5.0048485e-01
  -3.5606617e-01   5.0072727e-01
  -3.5594816e-01   5.0084848e-01
  -3.5587672e-01   5.0096970e-01
  -3.5548581e-01   5.0109091e-01
  -3.5539186e-01   5.0121212e-01
  -3.5535427e-01   5.0133333e-01
  -3.5527801e-01   5.0145455e-01
  -3.5527589e-01   5.0157576e-01
  -3.5524482e-01   5.0169697e-01
  -3.5508341e-01   5.0181818e-01
  -3.5505991e-01   5.0193939e-01
  -3.5504006e-01   5.0206061e-01
  -3.5501585e-01   5.0218182e-01
  -3.5484158e-01   5.0230303e-01
  -3.5476088e-01   5.0242424e-01
  -3.5475932e-01   5.0254545e-01
  -3.5473283e-01   5.0266667e-01
  -3.5466831e-01   5.0278788e-01
  -3.5465417e-01   5.0290909e-01
  -3.5462295e-01   5.0315152e-01
  -3.5446225e-01   5.0327273e-01
  -3.5444495e-01   5.0339394e-01
  -3.5438612e-01   5.0351515e-01
  -3.5434723e-01   5.0363636e-01
  -3.5414200e-01   5.0375758e-01
  -3.5406670e-01   5.0387879e-01
  -3.5405241e-01   5.0400000e-01
  -3.5402852e-01   5.0424242e-01
  -3.5361214e-01   5.0436364e-01
  -3.5353095e-01   5.0448485e-01
  -3.5346424e-01   5.0460606e-01
  -3.5344498e-01   5.0472727e-01
  -3.5334873e-01   5.0484848e-01
  -3.5323246e-01   5.0496970e-01
  -3.5320036e-01   5.0509091e-01
  -3.5312951e-01   5.0521212e-01
  -3.5277265e-01   5.0533333e-01
  -3.5276767e-01   5.0545455e-01
  -3.5270262e-01   5.0557576e-01
  -3.5262614e-01   5.0569697e-01
  -3.5259811e-01   5.0581818e-01
  -3.5255964e-01   5.0593939e-01
  -3.5239827e-01   5.0606061e-01
  -3.5228323e-01   5.0618182e-01
  -3.5201763e-01   5.0642424e-01
  -3.5195216e-01   5.0654545e-01
  -3.5192333e-01   5.0666667e-01
  -3.5167895e-01   5.0678788e-01
  -3.5159234e-01   5.0690909e-01
  -3.5150179e-01   5.0703030e-01
  -3.5137766e-01   5.0727273e-01
  -3.5125083e-01   5.0739394e-01
  -3.5116830e-01   5.0751515e-01
  -3.5115676e-01   5.0763636e-01
  -3.5108041e-01   5.0787879e-01
  -3.5089627e-01   5.0800000e-01
  -3.5087574e-01   5.0812121e-01
  -3.5086978e-01   5.0824242e-01
  -3.5075554e-01   5.0836364e-01
  -3.5074430e-01   5.0848485e-01
  -3.5046339e-01   5.0860606e-01
  -3.5044071e-01   5.0872727e-01
  -3.5033340e-01   5.0896970e-01
  -3.5004378e-01   5.0909091e-01
  -3.4993479e-01   5.0921212e-01
  -3.4990589e-01   5.0933333e-01
  -3.4985271e-01   5.0945455e-01
  -3.4984741e-01   5.0957576e-01
  -3.4977765e-01   5.0981818e-01
  -3.4946016e-01   5.0993939e-01
  -3.4941368e-01   5.1006061e-01
  -3.4934250e-01   5.1018182e-01
  -3.4928536e-01   5.1030303e-01
  -3.4928218e-01   5.1042424e-01
  -3.4923884e-01   5.1054545e-01
  -3.4918584e-01   5.1066667e-01
  -3.4905127e-01   5.1078788e-01
  -3.4899405e-01   5.1090909e-01
  -3.4892953e-01   5.1103030e-01
  -3.4886721e-01   5.1115152e-01
  -3.4876896e-01   5.1127273e-01
  -3.4869975e-01   5.1151515e-01
  -3.4864725e-01   5.1163636e-01
  -3.4854268e-01   5.1175758e-01
  -3.4853544e-01   5.1187879e-01
  -3.4847007e-01   5.1200000e-01
  -3.4841988e-01   5.1212121e-01
  -3.4839497e-01   5.1224242e-01
  -3.4809403e-01   5.1236364e-01
  -3.4808763e-01   5.1248485e-01
  -3.4790750e-01   5.1260606e-01
  -3.4775184e-01   5.1272727e-01
  -3.4772815e-01   5.1284848e-01
  -3.4771512e-01   5.1296970e-01
  -3.4759656e-01   5.1309091e-01
  -3.4748174e-01   5.1321212e-01
  -3.4731083e-01   5.1333333e-01
  -3.4728797e-01   5.1345455e-01
  -3.4726639e-01   5.1369697e-01
  -3.4724352e-01   5.1381818e-01
  -3.4712508e-01   5.1393939e-01
  -3.4698827e-01   5.1406061e-01
  -3.4684638e-01   5.1430303e-01
  -3.4680339e-01   5.1442424e-01
  -3.4652272e-01   5.1454545e-01
  -3.4627617e-01   5.1466667e-01
  -3.4623567e-01   5.1478788e-01
  -3.4621434e-01   5.1490909e-01
  -3.4619063e-01   5.1503030e-01
  -3.4606417e-01   5.1515152e-01
  -3.4604736e-01   5.1527273e-01
  -3.4599628e-01   5.1551515e-01
  -3.4588217e-01   5.1563636e-01
  -3.4561717e-01   5.1575758e-01
  -3.4555288e-01   5.1600000e-01
  -3.4550890e-01   5.1624242e-01
  -3.4547865e-01   5.1636364e-01
  -3.4540539e-01   5.1660606e-01
  -3.4535904e-01   5.1672727e-01
  -3.4532621e-01   5.1684848e-01
  -3.4528893e-01   5.1696970e-01
  -3.4528527e-01   5.1721212e-01
  -3.4527018e-01   5.1733333e-01
  -3.4517766e-01   5.1757576e-01
  -3.4513243e-01   5.1769697e-01
  -3.4512459e-01   5.1781818e-01
  -3.4504988e-01   5.1793939e-01
  -3.4503344e-01   5.1806061e-01
  -3.4494923e-01   5.1818182e-01
  -3.4489742e-01   5.1830303e-01
  -3.4488007e-01   5.1842424e-01
  -3.4478713e-01   5.1854545e-01
  -3.4474663e-01   5.1866667e-01
  -3.4465630e-01   5.1878788e-01
  -3.4457379e-01   5.1890909e-01
  -3.4449221e-01   5.1903030e-01
  -3.4441079e-01   5.1915152e-01
  -3.4435326e-01   5.1939394e-01
  -3.4429528e-01   5.1951515e-01
  -3.4423751e-01   5.1963636e-01
  -3.4408977e-01   5.1975758e-01
  -3.4393902e-01   5.1987879e-01
  -3.4372545e-01   5.2000000e-01
  -3.4367261e-01   5.2012121e-01
  -3.4367216e-01   5.2024242e-01
  -3.4361924e-01   5.2036364e-01
  -3.4358472e-01   5.2048485e-01
  -3.4350733e-01   5.2060606e-01
  -3.4347222e-01   5.2072727e-01
  -3.4312441e-01   5.2084848e-01
  -3.4311525e-01   5.2096970e-01
  -3.4310811e-01   5.2109091e-01
  -3.4309615e-01   5.2121212e-01
  -3.4308321e-01   5.2133333e-01
  -3.4302235e-01   5.2145455e-01
  -3.4297630e-01   5.2157576e-01
  -3.4296340e-01   5.2169697e-01
  -3.4280678e-01   5.2181818e-01
  -3.4280162e-01   5.2193939e-01
  -3.4265686e-01   5.2206061e-01
  -3.4265092e-01   5.2218182e-01
  -3.4252858e-01   5.2230303e-01
  -3.4251754e-01   5.2242424e-01
  -3.4247952e-01   5.2254545e-01
  -3.4240208e-01   5.2266667e-01
  -3.4222324e-01   5.2278788e-01
  -3.4208156e-01   5.2290909e-01
  -3.4194726e-01   5.2303030e-01
  -3.4185305e-01   5.2315152e-01
  -3.4180198e-01   5.2327273e-01
  -3.4169380e-01   5.2339394e-01
  -3.4160917e-01   5.2351515e-01
  -3.4153144e-01   5.2363636e-01
  -3.4151908e-01   5.2387879e-01
  -3.4144661e-01   5.2400000e-01
  -3.4144273e-01   5.2412121e-01
  -3.4132100e-01   5.2424242e-01
  -3.4125536e-01   5.2436364e-01
  -3.4123828e-01   5.2448485e-01
  -3.4107351e-01   5.2460606e-01
  -3.4106375e-01   5.2472727e-01
  -3.4089997e-01   5.2484848e-01
  -3.4086224e-01   5.2496970e-01
  -3.4085262e-01   5.2509091e-01
  -3.4084174e-01   5.2521212e-01
  -3.4082324e-01   5.2533333e-01
  -3.4081308e-01   5.2557576e-01
  -3.4066635e-01   5.2569697e-01
  -3.4056408e-01   5.2581818e-01
  -3.4054386e-01   5.2593939e-01
  -3.4051942e-01   5.2606061e-01
  -3.4029171e-01   5.2618182e-01
  -3.4024789e-01   5.2630303e-01
  -3.4003166e-01   5.2642424e-01
  -3.4000093e-01   5.2654545e-01
  -3.3996859e-01   5.2678788e-01
  -3.3993418e-01   5.2703030e-01
  -3.3993081e-01   5.2727273e-01
  -3.3991436e-01   5.2739394e-01
  -3.3976079e-01   5.2751515e-01
  -3.3971817e-01   5.2763636e-01
  -3.3968895e-01   5.2775758e-01
  -3.3964105e-01   5.2787879e-01
  -3.3961008e-01   5.2800000e-01
  -3.3948699e-01   5.2824242e-01
  -3.3941424e-01   5.2836364e-01
  -3.3922802e-01   5.2848485e-01
  -3.3916334e-01   5.2860606e-01
  -3.3907739e-01   5.2872727e-01
  -3.3900667e-01   5.2884848e-01
  -3.3897150e-01   5.2896970e-01
  -3.3895458e-01   5.2909091e-01
  -3.3895180e-01   5.2921212e-01
  -3.3893774e-01   5.2933333e-01
  -3.3893563e-01   5.2945455e-01
  -3.3893423e-01   5.2957576e-01
  -3.3885121e-01   5.2969697e-01
  -3.3879816e-01   5.2981818e-01
  -3.3870030e-01   5.2993939e-01
  -3.3868915e-01   5.3006061e-01
  -3.3865760e-01   5.3018182e-01
  -3.3865042e-01   5.3030303e-01
  -3.3864287e-01   5.3042424e-01
  -3.3864059e-01   5.3054545e-01
  -3.3861511e-01   5.3066667e-01
  -3.3859091e-01   5.3078788e-01
  -3.3850230e-01   5.3090909e-01
  -3.3842196e-01   5.3103030e-01
  -3.3831795e-01   5.3115152e-01
  -3.3831632e-01   5.3127273e-01
  -3.3827028e-01   5.3139394e-01
  -3.3805406e-01   5.3151515e-01
  -3.3800358e-01   5.3163636e-01
  -3.3792496e-01   5.3175758e-01
  -3.3773853e-01   5.3187879e-01
  -3.3766905e-01   5.3212121e-01
  -3.3765422e-01   5.3224242e-01
  -3.3749573e-01   5.3236364e-01
  -3.3746821e-01   5.3248485e-01
  -3.3732129e-01   5.3260606e-01
  -3.3704857e-01   5.3272727e-01
  -3.3703169e-01   5.3284848e-01
  -3.3688113e-01   5.3296970e-01
  -3.3682459e-01   5.3309091e-01
  -3.3680605e-01   5.3321212e-01
  -3.3679437e-01   5.3333333e-01
  -3.3676346e-01   5.3345455e-01
  -3.3676261e-01   5.3357576e-01
  -3.3666581e-01   5.3369697e-01
  -3.3660484e-01   5.3381818e-01
  -3.3651707e-01   5.3393939e-01
  -3.3643283e-01   5.3418182e-01
  -3.3632414e-01   5.3430303e-01
  -3.3614045e-01   5.3442424e-01
  -3.3612952e-01   5.3466667e-01
  -3.3599004e-01   5.3478788e-01
  -3.3589695e-01   5.3490909e-01
  -3.3582748e-01   5.3503030e-01
  -3.3575164e-01   5.3515152e-01
  -3.3560875e-01   5.3527273e-01
  -3.3559133e-01   5.3539394e-01
  -3.3555417e-01   5.3551515e-01
  -3.3552430e-01   5.3563636e-01
  -3.3546165e-01   5.3575758e-01
  -3.3545373e-01   5.3587879e-01
  -3.3537080e-01   5.3600000e-01
  -3.3531759e-01   5.3612121e-01
  -3.3526514e-01   5.3624242e-01
  -3.3525188e-01   5.3636364e-01
  -3.3523457e-01   5.3648485e-01
  -3.3519940e-01   5.3660606e-01
  -3.3515872e-01   5.3672727e-01
  -3.3515001e-01   5.3684848e-01
  -3.3514535e-01   5.3696970e-01
  -3.3513695e-01   5.3721212e-01
  -3.3508107e-01   5.3745455e-01
  -3.3494748e-01   5.3757576e-01
  -3.3482384e-01   5.3781818e-01
  -3.3482251e-01   5.3793939e-01
  -3.3463424e-01   5.3806061e-01
  -3.3455479e-01   5.3818182e-01
  -3.3447264e-01   5.3830303e-01
  -3.3439681e-01   5.3842424e-01
  -3.3438664e-01   5.3854545e-01
  -3.3436145e-01   5.3878788e-01
  -3.3431229e-01   5.3890909e-01
  -3.3418193e-01   5.3903030e-01
  -3.3405541e-01   5.3915152e-01
  -3.3400981e-01   5.3927273e-01
  -3.3390424e-01   5.3939394e-01
  -3.3378200e-01   5.3951515e-01
  -3.3368656e-01   5.3963636e-01
  -3.3356847e-01   5.3987879e-01
  -3.3343480e-01   5.4000000e-01
  -3.3342788e-01   5.4012121e-01
  -3.3341345e-01   5.4024242e-01
  -3.3330432e-01   5.4036364e-01
  -3.3315383e-01   5.4048485e-01
  -3.3310390e-01   5.4060606e-01
  -3.3307585e-01   5.4084848e-01
  -3.3301977e-01   5.4096970e-01
  -3.3298952e-01   5.4109091e-01
  -3.3290264e-01   5.4121212e-01
  -3.3275380e-01   5.4133333e-01
  -3.3247646e-01   5.4157576e-01
  -3.3233991e-01   5.4169697e-01
  -3.3220698e-01   5.4181818e-01
  -3.3210263e-01   5.4193939e-01
  -3.3191772e-01   5.4206061e-01
  -3.3157888e-01   5.4218182e-01
  -3.3154254e-01   5.4242424e-01
  -3.3149158e-01   5.4254545e-01
  -3.3146297e-01   5.4266667e-01
  -3.3145731e-01   5.4278788e-01
  -3.3141088e-01   5.4290909e-01
  -3.3124294e-01   5.4303030e-01
  -3.3118439e-01   5.4315152e-01
  -3.3111523e-01   5.4339394e-01
  -3.3097893e-01   5.4351515e-01
  -3.3093243e-01   5.4363636e-01
  -3.3064793e-01   5.4375758e-01
  -3.3056539e-01   5.4387879e-01
  -3.3054041e-01   5.4400000e-01
  -3.3051594e-01   5.4412121e-01
  -3.3029636e-01   5.4424242e-01
  -3.3029601e-01   5.4436364e-01
  -3.3027406e-01   5.4448485e-01
  -3.3021636e-01   5.4460606e-01
  -3.3007511e-01   5.4472727e-01
  -3.2999251e-01   5.4484848e-01
  -3.2996537e-01   5.4496970e-01
  -3.2987859e-01   5.4509091e-01
  -3.2978858e-01   5.4521212e-01
  -3.2966189e-01   5.4533333e-01
  -3.2962161e-01   5.4557576e-01
  -3.2955286e-01   5.4569697e-01
  -3.2941076e-01   5.4581818e-01
  -3.2940063e-01   5.4593939e-01
  -3.2938801e-01   5.4606061e-01
  -3.2923854e-01   5.4630303e-01
  -3.2911526e-01   5.4642424e-01
  -3.2906223e-01   5.4654545e-01
  -3.2904873e-01   5.4666667e-01
  -3.2899684e-01   5.4678788e-01
  -3.2881426e-01   5.4690909e-01
  -3.2871886e-01   5.4703030e-01
  -3.2870148e-01   5.4715152e-01
  -3.2868013e-01   5.4727273e-01
  -3.2851721e-01   5.4739394e-01
  -3.2840764e-01   5.4751515e-01
  -3.2822959e-01   5.4763636e-01
  -3.2822693e-01   5.4775758e-01
  -3.2810851e-01   5.4787879e-01
  -3.2807594e-01   5.4800000e-01
  -3.2805968e-01   5.4812121e-01
  -3.2775231e-01   5.4824242e-01
  -3.2770878e-01   5.4836364e-01
  -3.2769990e-01   5.4848485e-01
  -3.2756525e-01   5.4860606e-01
  -3.2754394e-01   5.4872727e-01
  -3.2751865e-01   5.4896970e-01
  -3.2751356e-01   5.4909091e-01
  -3.2742152e-01   5.4921212e-01
  -3.2717317e-01   5.4933333e-01
  -3.2713743e-01   5.4945455e-01
  -3.2696308e-01   5.4957576e-01
  -3.2688441e-01   5.4969697e-01
  -3.2679035e-01   5.4981818e-01
  -3.2669310e-01   5.4993939e-01
  -3.2635447e-01   5.5006061e-01
  -3.2635111e-01   5.5018182e-01
  -3.2632010e-01   5.5030303e-01
  -3.2625910e-01   5.5042424e-01
  -3.2622336e-01   5.5054545e-01
  -3.2614724e-01   5.5066667e-01
  -3.2606624e-01   5.5078788e-01
  -3.2587571e-01   5.5090909e-01
  -3.2581840e-01   5.5115152e-01
  -3.2576691e-01   5.5127273e-01
  -3.2554373e-01   5.5139394e-01
  -3.2521481e-01   5.5151515e-01
  -3.2518902e-01   5.5163636e-01
  -3.2515202e-01   5.5175758e-01
  -3.2509346e-01   5.5187879e-01
  -3.2507341e-01   5.5200000e-01
  -3.2469315e-01   5.5212121e-01
  -3.2468095e-01   5.5224242e-01
  -3.2462004e-01   5.5248485e-01
  -3.2447330e-01   5.5260606e-01
  -3.2441243e-01   5.5272727e-01
  -3.2434234e-01   5.5284848e-01
  -3.2433012e-01   5.5309091e-01
  -3.2415299e-01   5.5321212e-01
  -3.2413986e-01   5.5333333e-01
  -3.2408319e-01   5.5345455e-01
  -3.2402780e-01   5.5357576e-01
  -3.2399496e-01   5.5369697e-01
  -3.2372455e-01   5.5381818e-01
  -3.2372372e-01   5.5393939e-01
  -3.2368003e-01   5.5406061e-01
  -3.2360724e-01   5.5418182e-01
  -3.2349023e-01   5.5430303e-01
  -3.2336113e-01   5.5442424e-01
  -3.2333279e-01   5.5454545e-01
  -3.2332721e-01   5.5466667e-01
  -3.2325640e-01   5.5490909e-01
  -3.2306380e-01   5.5503030e-01
  -3.2291269e-01   5.5515152e-01
  -3.2286810e-01   5.5527273e-01
  -3.2279087e-01   5.5539394e-01
  -3.2274397e-01   5.5551515e-01
  -3.2259716e-01   5.5563636e-01
  -3.2258667e-01   5.5575758e-01
  -3.2252382e-01   5.5587879e-01
  -3.2244156e-01   5.5600000e-01
  -3.2237705e-01   5.5612121e-01
  -3.2234100e-01   5.5624242e-01
  -3.2218855e-01   5.5636364e-01
  -3.2211270e-01   5.5660606e-01
  -3.2209444e-01   5.5672727e-01
  -3.2202028e-01   5.5684848e-01
  -3.2182814e-01   5.5696970e-01
  -3.2175116e-01   5.5709091e-01
  -3.2174388e-01   5.5721212e-01
  -3.2172273e-01   5.5733333e-01
  -3.2147787e-01   5.5745455e-01
  -3.2139409e-01   5.5757576e-01
  -3.2111209e-01   5.5769697e-01
  -3.2109563e-01   5.5793939e-01
  -3.2105868e-01   5.5806061e-01
  -3.2098091e-01   5.5818182e-01
  -3.2095017e-01   5.5830303e-01
  -3.2066075e-01   5.5842424e-01
  -3.2060698e-01   5.5854545e-01
  -3.2059466e-01   5.5878788e-01
  -3.2035018e-01   5.5890909e-01
  -3.2029862e-01   5.5903030e-01
  -3.2002495e-01   5.5915152e-01
  -3.1985388e-01   5.5927273e-01
  -3.1970413e-01   5.5939394e-01
  -3.1946392e-01   5.5951515e-01
  -3.1942675e-01   5.5963636e-01
  -3.1922818e-01   5.5975758e-01
  -3.1906275e-01   5.5987879e-01
  -3.1898695e-01   5.6000000e-01
  -3.1894692e-01   5.6024242e-01
  -3.1891590e-01   5.6036364e-01
  -3.1887713e-01   5.6048485e-01
  -3.1886362e-01   5.6060606e-01
  -3.1878668e-01   5.6072727e-01
  -3.1877021e-01   5.6084848e-01
  -3.1875148e-01   5.6096970e-01
  -3.1864451e-01   5.6109091e-01
  -3.1847028e-01   5.6121212e-01
  -3.1830590e-01   5.6133333e-01
  -3.1815280e-01   5.6145455e-01
  -3.1803904e-01   5.6157576e-01
  -3.1784800e-01   5.6169697e-01
  -3.1773346e-01   5.6181818e-01
  -3.1771120e-01   5.6193939e-01
  -3.1769315e-01   5.6218182e-01
  -3.1767867e-01   5.6230303e-01
  -3.1763497e-01   5.6242424e-01
  -3.1763026e-01   5.6254545e-01
  -3.1762301e-01   5.6266667e-01
  -3.1754247e-01   5.6278788e-01
  -3.1750050e-01   5.6290909e-01
  -3.1703439e-01   5.6303030e-01
  -3.1692559e-01   5.6315152e-01
  -3.1687732e-01   5.6327273e-01
  -3.1685649e-01   5.6339394e-01
  -3.1682108e-01   5.6351515e-01
  -3.1680861e-01   5.6375758e-01
  -3.1669512e-01   5.6387879e-01
  -3.1665892e-01   5.6400000e-01
  -3.1653750e-01   5.6412121e-01
  -3.1653351e-01   5.6424242e-01
  -3.1631521e-01   5.6436364e-01
  -3.1626748e-01   5.6448485e-01
  -3.1622133e-01   5.6460606e-01
  -3.1595264e-01   5.6472727e-01
  -3.1592251e-01   5.6484848e-01
  -3.1579961e-01   5.6496970e-01
  -3.1566721e-01   5.6521212e-01
  -3.1565035e-01   5.6533333e-01
  -3.1560927e-01   5.6545455e-01
  -3.1558090e-01   5.6557576e-01
  -3.1551337e-01   5.6569697e-01
  -3.1544967e-01   5.6593939e-01
  -3.1529889e-01   5.6606061e-01
  -3.1526689e-01   5.6618182e-01
  -3.1505075e-01   5.6630303e-01
  -3.1502795e-01   5.6654545e-01
  -3.1494555e-01   5.6666667e-01
  -3.1494316e-01   5.6678788e-01
  -3.1491878e-01   5.6690909e-01
  -3.1486313e-01   5.6703030e-01
  -3.1483846e-01   5.6715152e-01
  -3.1479289e-01   5.6727273e-01
  -3.1474483e-01   5.6751515e-01
  -3.1472951e-01   5.6763636e-01
  -3.1462848e-01   5.6775758e-01
  -3.1451997e-01   5.6787879e-01
  -3.1438600e-01   5.6800000e-01
  -3.1438378e-01   5.6812121e-01
  -3.1409954e-01   5.6824242e-01
  -3.1409915e-01   5.6836364e-01
  -3.1401589e-01   5.6848485e-01
  -3.1397368e-01   5.6860606e-01
  -3.1396200e-01   5.6872727e-01
  -3.1377585e-01   5.6884848e-01
  -3.1372387e-01   5.6896970e-01
  -3.1371263e-01   5.6909091e-01
  -3.1363559e-01   5.6921212e-01
  -3.1355357e-01   5.6933333e-01
  -3.1355061e-01   5.6945455e-01
  -3.1330272e-01   5.6969697e-01
  -3.1324226e-01   5.6981818e-01
  -3.1323904e-01   5.6993939e-01
  -3.1302172e-01   5.7006061e-01
  -3.1293228e-01   5.7018182e-01
  -3.1256678e-01   5.7030303e-01
  -3.1255044e-01   5.7042424e-01
  -3.1215505e-01   5.7054545e-01
  -3.1214136e-01   5.7066667e-01
  -3.1211248e-01   5.7078788e-01
  -3.1203323e-01   5.7090909e-01
  -3.1202615e-01   5.7103030e-01
  -3.1175687e-01   5.7115152e-01
  -3.1159641e-01   5.7127273e-01
  -3.1156064e-01   5.7139394e-01
  -3.1155625e-01   5.7151515e-01
  -3.1154343e-01   5.7163636e-01
  -3.1152006e-01   5.7175758e-01
  -3.1146084e-01   5.7187879e-01
  -3.1136266e-01   5.7212121e-01
  -3.1125151e-01   5.7224242e-01
  -3.1124765e-01   5.7236364e-01
  -3.1093771e-01   5.7248485e-01
  -3.1070032e-01   5.7260606e-01
  -3.1042197e-01   5.7272727e-01
  -3.1039732e-01   5.7284848e-01
  -3.1009510e-01   5.7296970e-01
  -3.1007506e-01   5.7321212e-01
  -3.0998362e-01   5.7345455e-01
  -3.0992923e-01   5.7369697e-01
  -3.0986487e-01   5.7381818e-01
  -3.0978858e-01   5.7393939e-01
  -3.0977948e-01   5.7406061e-01
  -3.0976209e-01   5.7418182e-01
  -3.0953689e-01   5.7430303e-01
  -3.0928797e-01   5.7442424e-01
  -3.0925473e-01   5.7454545e-01
  -3.0913911e-01   5.7466667e-01
  -3.0909359e-01   5.7490909e-01
  -3.0868977e-01   5.7503030e-01
  -3.0868231e-01   5.7527273e-01
  -3.0858445e-01   5.7539394e-01
  -3.0834295e-01   5.7551515e-01
  -3.0827121e-01   5.7563636e-01
  -3.0808095e-01   5.7575758e-01
  -3.0795001e-01   5.7587879e-01
  -3.0790157e-01   5.7612121e-01
  -3.0779202e-01   5.7624242e-01
  -3.0765488e-01   5.7636364e-01
  -3.0762819e-01   5.7648485e-01
  -3.0753361e-01   5.7660606e-01
  -3.0747779e-01   5.7672727e-01
  -3.0744262e-01   5.7684848e-01
  -3.0739905e-01   5.7696970e-01
  -3.0739135e-01   5.7709091e-01
  -3.0726354e-01   5.7721212e-01
  -3.0715752e-01   5.7745455e-01
  -3.0708450e-01   5.7757576e-01
  -3.0689032e-01   5.7769697e-01
  -3.0662324e-01   5.7781818e-01
  -3.0656530e-01   5.7793939e-01
  -3.0639252e-01   5.7818182e-01
  -3.0633685e-01   5.7830303e-01
  -3.0629599e-01   5.7842424e-01
  -3.0623145e-01   5.7854545e-01
  -3.0609592e-01   5.7866667e-01
  -3.0597547e-01   5.7878788e-01
  -3.0593060e-01   5.7890909e-01
  -3.0591487e-01   5.7903030e-01
  -3.0588374e-01   5.7915152e-01
  -3.0585567e-01   5.7927273e-01
  -3.0577763e-01   5.7939394e-01
  -3.0562333e-01   5.7951515e-01
  -3.0546443e-01   5.7963636e-01
  -3.0541936e-01   5.7975758e-01
  -3.0538104e-01   5.7987879e-01
  -3.0535739e-01   5.8000000e-01
  -3.0534766e-01   5.8012121e-01
  -3.0496823e-01   5.8024242e-01
  -3.0477646e-01   5.8036364e-01
  -3.0458719e-01   5.8048485e-01
  -3.0452444e-01   5.8060606e-01
  -3.0403260e-01   5.8072727e-01
  -3.0370288e-01   5.8096970e-01
  -3.0364828e-01   5.8109091e-01
  -3.0362396e-01   5.8121212e-01
  -3.0361777e-01   5.8145455e-01
  -3.0361534e-01   5.8157576e-01
  -3.0345387e-01   5.8169697e-01
  -3.0344372e-01   5.8181818e-01
  -3.0338792e-01   5.8193939e-01
  -3.0326913e-01   5.8206061e-01
  -3.0313191e-01   5.8218182e-01
  -3.0291647e-01   5.8242424e-01
  -3.0277297e-01   5.8254545e-01
  -3.0268573e-01   5.8266667e-01
  -3.0234757e-01   5.8278788e-01
  -3.0227399e-01   5.8290909e-01
  -3.0165981e-01   5.8303030e-01
  -3.0164271e-01   5.8315152e-01
  -3.0134427e-01   5.8327273e-01
  -3.0133417e-01   5.8339394e-01
  -3.0099362e-01   5.8351515e-01
  -3.0098162e-01   5.8363636e-01
  -3.0089015e-01   5.8375758e-01
  -3.0086688e-01   5.8387879e-01
  -3.0077189e-01   5.8400000e-01
  -3.0076093e-01   5.8412121e-01
  -3.0072261e-01   5.8424242e-01
  -3.0056976e-01   5.8436364e-01
  -3.0045817e-01   5.8460606e-01
  -3.0041516e-01   5.8472727e-01
  -3.0038255e-01   5.8484848e-01
  -3.0030758e-01   5.8496970e-01
  -3.0026769e-01   5.8509091e-01
  -3.0023039e-01   5.8533333e-01
  -3.0011937e-01   5.8545455e-01
  -3.0002186e-01   5.8557576e-01
  -2.9990412e-01   5.8569697e-01
  -2.9981767e-01   5.8581818e-01
  -2.9959997e-01   5.8593939e-01
  -2.9953589e-01   5.8606061e-01
  -2.9936947e-01   5.8618182e-01
  -2.9927295e-01   5.8630303e-01
  -2.9926793e-01   5.8642424e-01
  -2.9904169e-01   5.8654545e-01
  -2.9868509e-01   5.8666667e-01
  -2.9850359e-01   5.8678788e-01
  -2.9841566e-01   5.8690909e-01
  -2.9838848e-01   5.8703030e-01
  -2.9794115e-01   5.8715152e-01
  -2.9793913e-01   5.8727273e-01
  -2.9783333e-01   5.8739394e-01
  -2.9771869e-01   5.8751515e-01
  -2.9764647e-01   5.8763636e-01
  -2.9751970e-01   5.8775758e-01
  -2.9749832e-01   5.8787879e-01
  -2.9737181e-01   5.8800000e-01
  -2.9733375e-01   5.8812121e-01
  -2.9730021e-01   5.8824242e-01
  -2.9728792e-01   5.8836364e-01
  -2.9723541e-01   5.8848485e-01
  -2.9692499e-01   5.8860606e-01
  -2.9689128e-01   5.8872727e-01
  -2.9680120e-01   5.8884848e-01
  -2.9672663e-01   5.8896970e-01
  -2.9666083e-01   5.8909091e-01
  -2.9657610e-01   5.8921212e-01
  -2.9641218e-01   5.8933333e-01
  -2.9625690e-01   5.8945455e-01
  -2.9625036e-01   5.8957576e-01
  -2.9607606e-01   5.8969697e-01
  -2.9600862e-01   5.8981818e-01
  -2.9598235e-01   5.8993939e-01
  -2.9584102e-01   5.9006061e-01
  -2.9554144e-01   5.9018182e-01
  -2.9503588e-01   5.9030303e-01
  -2.9489701e-01   5.9042424e-01
  -2.9481329e-01   5.9066667e-01
  -2.9460675e-01   5.9078788e-01
  -2.9454237e-01   5.9090909e-01
  -2.9434980e-01   5.9103030e-01
  -2.9433054e-01   5.9115152e-01
  -2.9430073e-01   5.9127273e-01
  -2.9427313e-01   5.9151515e-01
  -2.9374893e-01   5.9163636e-01
  -2.9362042e-01   5.9175758e-01
  -2.9343889e-01   5.9187879e-01
  -2.9343412e-01   5.9200000e-01
  -2.9333259e-01   5.9212121e-01
  -2.9328795e-01   5.9224242e-01
  -2.9328507e-01   5.9236364e-01
  -2.9327845e-01   5.9260606e-01
  -2.9305971e-01   5.9272727e-01
  -2.9295324e-01   5.9284848e-01
  -2.9283225e-01   5.9296970e-01
  -2.9280429e-01   5.9309091e-01
  -2.9278794e-01   5.9321212e-01
  -2.9268621e-01   5.9333333e-01
  -2.9266648e-01   5.9345455e-01
  -2.9261076e-01   5.9357576e-01
  -2.9258630e-01   5.9369697e-01
  -2.9247180e-01   5.9381818e-01
  -2.9244937e-01   5.9393939e-01
  -2.9220374e-01   5.9406061e-01
  -2.9207928e-01   5.9418182e-01
  -2.9203912e-01   5.9430303e-01
  -2.9202326e-01   5.9442424e-01
  -2.9201814e-01   5.9454545e-01
  -2.9192222e-01   5.9466667e-01
  -2.9187840e-01   5.9478788e-01
  -2.9185336e-01   5.9490909e-01
  -2.9177346e-01   5.9503030e-01
  -2.9172987e-01   5.9515152e-01
  -2.9140909e-01   5.9539394e-01
  -2.9135469e-01   5.9551515e-01
  -2.9112864e-01   5.9563636e-01
  -2.9110554e-01   5.9575758e-01
  -2.9085063e-01   5.9587879e-01
  -2.9078969e-01   5.9600000e-01
  -2.9072701e-01   5.9612121e-01
  -2.9051488e-01   5.9624242e-01
  -2.9044824e-01   5.9636364e-01
  -2.9022515e-01   5.9648485e-01
  -2.9012814e-01   5.9660606e-01
  -2.8988628e-01   5.9684848e-01
  -2.8935687e-01   5.9696970e-01
  -2.8932984e-01   5.9709091e-01
  -2.8885780e-01   5.9721212e-01
  -2.8859337e-01   5.9733333e-01
  -2.8858514e-01   5.9745455e-01
  -2.8855879e-01   5.9757576e-01
  -2.8845177e-01   5.9769697e-01
  -2.8840806e-01   5.9781818e-01
  -2.8819013e-01   5.9793939e-01
  -2.8803417e-01   5.9806061e-01
  -2.8788175e-01   5.9830303e-01
  -2.8754588e-01   5.9842424e-01
  -2.8750696e-01   5.9854545e-01
  -2.8742126e-01   5.9866667e-01
  -2.8739278e-01   5.9890909e-01
  -2.8735327e-01   5.9903030e-01
  -2.8728184e-01   5.9915152e-01
  -2.8726720e-01   5.9927273e-01
  -2.8718863e-01   5.9939394e-01
  -2.8711510e-01   5.9951515e-01
  -2.8705751e-01   5.9963636e-01
  -2.8697847e-01   5.9987879e-01
  -2.8677100e-01   6.0000000e-01
  -2.8666860e-01   6.0012121e-01
  -2.8646861e-01   6.0024242e-01
  -2.8639843e-01   6.0036364e-01
  -2.8635318e-01   6.0048485e-01
  -2.8615361e-01   6.0060606e-01
  -2.8552816e-01   6.0072727e-01
  -2.8548089e-01   6.0084848e-01
  -2.8518373e-01   6.0109091e-01
  -2.8491582e-01   6.0133333e-01
  -2.8487221e-01   6.0145455e-01
  -2.8451663e-01   6.0157576e-01
  -2.8427381e-01   6.0169697e-01
  -2.8416635e-01   6.0181818e-01
  -2.8397183e-01   6.0193939e-01
  -2.8371385e-01   6.0206061e-01
  -2.8363642e-01   6.0218182e-01
  -2.8362115e-01   6.0230303e-01
  -2.8360774e-01   6.0242424e-01
  -2.8335568e-01   6.0254545e-01
  -2.8292517e-01   6.0266667e-01
  -2.8288611e-01   6.0278788e-01
  -2.8274708e-01   6.0290909e-01
  -2.8264607e-01   6.0303030e-01
  -2.8260214e-01   6.0315152e-01
  -2.8255856e-01   6.0327273e-01
  -2.8252152e-01   6.0339394e-01
  -2.8245749e-01   6.0351515e-01
  -2.8240508e-01   6.0363636e-01
  -2.8219290e-01   6.0375758e-01
  -2.8212359e-01   6.0400000e-01
  -2.8204005e-01   6.0412121e-01
  -2.8190283e-01   6.0424242e-01
  -2.8189261e-01   6.0436364e-01
  -2.8170990e-01   6.0448485e-01
  -2.8167074e-01   6.0460606e-01
  -2.8166366e-01   6.0484848e-01
  -2.8159627e-01   6.0496970e-01
  -2.8154585e-01   6.0509091e-01
  -2.8143281e-01   6.0521212e-01
  -2.8142281e-01   6.0533333e-01
  -2.8140123e-01   6.0545455e-01
  -2.8134336e-01   6.0569697e-01
  -2.8128767e-01   6.0581818e-01
  -2.8126413e-01   6.0593939e-01
  -2.8125665e-01   6.0606061e-01
  -2.8125649e-01   6.0618182e-01
  -2.8118121e-01   6.0630303e-01
  -2.8116287e-01   6.0642424e-01
  -2.8097127e-01   6.0654545e-01
  -2.8086875e-01   6.0666667e-01
  -2.8074650e-01   6.0678788e-01
  -2.8059019e-01   6.0690909e-01
  -2.8056148e-01   6.0703030e-01
  -2.8051524e-01   6.0715152e-01
  -2.8050065e-01   6.0727273e-01
  -2.8048130e-01   6.0739394e-01
  -2.8030898e-01   6.0751515e-01
  -2.8028201e-01   6.0763636e-01
  -2.8018951e-01   6.0775758e-01
  -2.8010066e-01   6.0787879e-01
  -2.7997135e-01   6.0800000e-01
  -2.7987639e-01   6.0812121e-01
  -2.7986024e-01   6.0824242e-01
  -2.7966180e-01   6.0836364e-01
  -2.7959827e-01   6.0848485e-01
  -2.7949562e-01   6.0860606e-01
  -2.7932924e-01   6.0872727e-01
  -2.7910055e-01   6.0884848e-01
  -2.7895697e-01   6.0896970e-01
  -2.7887559e-01   6.0909091e-01
  -2.7875150e-01   6.0921212e-01
  -2.7868200e-01   6.0933333e-01
  -2.7866575e-01   6.0945455e-01
  -2.7866119e-01   6.0957576e-01
  -2.7854847e-01   6.0969697e-01
  -2.7847283e-01   6.0981818e-01
  -2.7840187e-01   6.0993939e-01
  -2.7831098e-01   6.1006061e-01
  -2.7825869e-01   6.1018182e-01
  -2.7822654e-01   6.1030303e-01
  -2.7809620e-01   6.1042424e-01
  -2.7783874e-01   6.1054545e-01
  -2.7770433e-01   6.1066667e-01
  -2.7749730e-01   6.1078788e-01
  -2.7739545e-01   6.1090909e-01
  -2.7737693e-01   6.1103030e-01
  -2.7732814e-01   6.1115152e-01
  -2.7729371e-01   6.1127273e-01
  -2.7727036e-01   6.1139394e-01
  -2.7723457e-01   6.1151515e-01
  -2.7698355e-01   6.1163636e-01
  -2.7696840e-01   6.1175758e-01
  -2.7694244e-01   6.1187879e-01
  -2.7687706e-01   6.1200000e-01
  -2.7670699e-01   6.1212121e-01
  -2.7670495e-01   6.1224242e-01
  -2.7658099e-01   6.1236364e-01
  -2.7630254e-01   6.1248485e-01
  -2.7601957e-01   6.1260606e-01
  -2.7583144e-01   6.1272727e-01
  -2.7559472e-01   6.1296970e-01
  -2.7544563e-01   6.1309091e-01
  -2.7515857e-01   6.1321212e-01
  -2.7503605e-01   6.1333333e-01
  -2.7459048e-01   6.1345455e-01
  -2.7452640e-01   6.1357576e-01
  -2.7440503e-01   6.1369697e-01
  -2.7427141e-01   6.1381818e-01
  -2.7425225e-01   6.1393939e-01
  -2.7414766e-01   6.1406061e-01
  -2.7407143e-01   6.1418182e-01
  -2.7397693e-01   6.1430303e-01
  -2.7378435e-01   6.1442424e-01
  -2.7375485e-01   6.1454545e-01
  -2.7361450e-01   6.1466667e-01
  -2.7351461e-01   6.1478788e-01
  -2.7340286e-01   6.1490909e-01
  -2.7291018e-01   6.1503030e-01
  -2.7288412e-01   6.1515152e-01
  -2.7282590e-01   6.1527273e-01
  -2.7281859e-01   6.1539394e-01
  -2.7272382e-01   6.1551515e-01
  -2.7267966e-01   6.1563636e-01
  -2.7246949e-01   6.1575758e-01
  -2.7235304e-01   6.1587879e-01
  -2.7203347e-01   6.1600000e-01
  -2.7193348e-01   6.1612121e-01
  -2.7192580e-01   6.1624242e-01
  -2.7180779e-01   6.1636364e-01
  -2.7137968e-01   6.1648485e-01
  -2.7135142e-01   6.1660606e-01
  -2.7133803e-01   6.1672727e-01
  -2.7107822e-01   6.1684848e-01
  -2.7088623e-01   6.1696970e-01
  -2.7065400e-01   6.1709091e-01
  -2.7026390e-01   6.1721212e-01
  -2.7017846e-01   6.1733333e-01
  -2.7016399e-01   6.1745455e-01
  -2.6993341e-01   6.1757576e-01
  -2.6990499e-01   6.1769697e-01
  -2.6990245e-01   6.1781818e-01
  -2.6986566e-01   6.1793939e-01
  -2.6911626e-01   6.1818182e-01
  -2.6901111e-01   6.1830303e-01
  -2.6896675e-01   6.1842424e-01
  -2.6886744e-01   6.1854545e-01
  -2.6883262e-01   6.1866667e-01
  -2.6869472e-01   6.1878788e-01
  -2.6868506e-01   6.1890909e-01
  -2.6849967e-01   6.1903030e-01
  -2.6844996e-01   6.1915152e-01
  -2.6828653e-01   6.1927273e-01
  -2.6807724e-01   6.1939394e-01
  -2.6788525e-01   6.1951515e-01
  -2.6758816e-01   6.1963636e-01
  -2.6755032e-01   6.1987879e-01
  -2.6753247e-01   6.2000000e-01
  -2.6686798e-01   6.2012121e-01
  -2.6685261e-01   6.2024242e-01
  -2.6675620e-01   6.2036364e-01
  -2.6650993e-01   6.2048485e-01
  -2.6646581e-01   6.2060606e-01
  -2.6638203e-01   6.2072727e-01
  -2.6634161e-01   6.2084848e-01
  -2.6632417e-01   6.2096970e-01
  -2.6613777e-01   6.2109091e-01
  -2.6605355e-01   6.2121212e-01
  -2.6603291e-01   6.2133333e-01
  -2.6580224e-01   6.2145455e-01
  -2.6562967e-01   6.2169697e-01
  -2.6545308e-01   6.2181818e-01
  -2.6532758e-01   6.2193939e-01
  -2.6532463e-01   6.2206061e-01
  -2.6528339e-01   6.2218182e-01
  -2.6528211e-01   6.2230303e-01
  -2.6523975e-01   6.2242424e-01
  -2.6513269e-01   6.2254545e-01
  -2.6503606e-01   6.2266667e-01
  -2.6491662e-01   6.2278788e-01
  -2.6480319e-01   6.2303030e-01
  -2.6477352e-01   6.2315152e-01
  -2.6476653e-01   6.2327273e-01
  -2.6454511e-01   6.2339394e-01
  -2.6451758e-01   6.2351515e-01
  -2.6448092e-01   6.2363636e-01
  -2.6443251e-01   6.2375758e-01
  -2.6438195e-01   6.2387879e-01
  -2.6426507e-01   6.2400000e-01
  -2.6426302e-01   6.2412121e-01
  -2.6425128e-01   6.2436364e-01
  -2.6405854e-01   6.2448485e-01
  -2.6405808e-01   6.2460606e-01
  -2.6374332e-01   6.2472727e-01
  -2.6371365e-01   6.2484848e-01
  -2.6365283e-01   6.2496970e-01
  -2.6355137e-01   6.2509091e-01
  -2.6317998e-01   6.2521212e-01
  -2.6316445e-01   6.2533333e-01
  -2.6296643e-01   6.2545455e-01
  -2.6284595e-01   6.2557576e-01
  -2.6273234e-01   6.2569697e-01
  -2.6253944e-01   6.2581818e-01
  -2.6201726e-01   6.2593939e-01
  -2.6182871e-01   6.2606061e-01
  -2.6173017e-01   6.2618182e-01
  -2.6167578e-01   6.2630303e-01
  -2.6158980e-01   6.2642424e-01
  -2.6158316e-01   6.2654545e-01
  -2.6141600e-01   6.2666667e-01
  -2.6128552e-01   6.2678788e-01
  -2.6117821e-01   6.2690909e-01
  -2.6113279e-01   6.2703030e-01
  -2.6111758e-01   6.2715152e-01
  -2.6080959e-01   6.2727273e-01
  -2.6040224e-01   6.2739394e-01
  -2.6034501e-01   6.2751515e-01
  -2.6003692e-01   6.2775758e-01
  -2.5999928e-01   6.2787879e-01
  -2.5995093e-01   6.2800000e-01
  -2.5995022e-01   6.2812121e-01
  -2.5957419e-01   6.2824242e-01
  -2.5953065e-01   6.2836364e-01
  -2.5943648e-01   6.2848485e-01
  -2.5937743e-01   6.2860606e-01
  -2.5930402e-01   6.2872727e-01
  -2.5911408e-01   6.2884848e-01
  -2.5887049e-01   6.2909091e-01
  -2.5868908e-01   6.2921212e-01
  -2.5861762e-01   6.2933333e-01
  -2.5829354e-01   6.2957576e-01
  -2.5825180e-01   6.2969697e-01
  -2.5823760e-01   6.2981818e-01
  -2.5822282e-01   6.2993939e-01
  -2.5820772e-01   6.3006061e-01
  -2.5814720e-01   6.3018182e-01
  -2.5801003e-01   6.3030303e-01
  -2.5770371e-01   6.3042424e-01
  -2.5760830e-01   6.3054545e-01
  -2.5741782e-01   6.3066667e-01
  -2.5719129e-01   6.3078788e-01
  -2.5700265e-01   6.3090909e-01
  -2.5699315e-01   6.3103030e-01
  -2.5625965e-01   6.3115152e-01
  -2.5615643e-01   6.3127273e-01
  -2.5599414e-01   6.3139394e-01
  -2.5587010e-01   6.3151515e-01
  -2.5554506e-01   6.3163636e-01
  -2.5531850e-01   6.3175758e-01
  -2.5519368e-01   6.3187879e-01
  -2.5515158e-01   6.3200000e-01
  -2.5498086e-01   6.3212121e-01
  -2.5495213e-01   6.3224242e-01
  -2.5438959e-01   6.3236364e-01
  -2.5357775e-01   6.3248485e-01
  -2.5349677e-01   6.3260606e-01
  -2.5326304e-01   6.3272727e-01
  -2.5323756e-01   6.3284848e-01
  -2.5321987e-01   6.3296970e-01
  -2.5304869e-01   6.3309091e-01
  -2.5287716e-01   6.3321212e-01
  -2.5281486e-01   6.3345455e-01
  -2.5269953e-01   6.3357576e-01
  -2.5253996e-01   6.3381818e-01
  -2.5252215e-01   6.3406061e-01
  -2.5251055e-01   6.3430303e-01
  -2.5229968e-01   6.3442424e-01
  -2.5221655e-01   6.3454545e-01
  -2.5197330e-01   6.3478788e-01
  -2.5170400e-01   6.3490909e-01
  -2.5117165e-01   6.3503030e-01
  -2.5110588e-01   6.3515152e-01
  -2.5104121e-01   6.3527273e-01
  -2.5081759e-01   6.3551515e-01
  -2.5080789e-01   6.3563636e-01
  -2.5031434e-01   6.3587879e-01
  -2.5021080e-01   6.3600000e-01
  -2.4981966e-01   6.3612121e-01
  -2.4969542e-01   6.3624242e-01
  -2.4962491e-01   6.3648485e-01
  -2.4933773e-01   6.3660606e-01
  -2.4893733e-01   6.3672727e-01
  -2.4893021e-01   6.3684848e-01
  -2.4888989e-01   6.3696970e-01
  -2.4861950e-01   6.3709091e-01
  -2.4828103e-01   6.3721212e-01
  -2.4827254e-01   6.3733333e-01
  -2.4790160e-01   6.3745455e-01
  -2.4773862e-01   6.3757576e-01
  -2.4765819e-01   6.3769697e-01
  -2.4732818e-01   6.3781818e-01
  -2.4715613e-01   6.3793939e-01
  -2.4672952e-01   6.3806061e-01
  -2.4669013e-01   6.3818182e-01
  -2.4658739e-01   6.3830303e-01
  -2.4643129e-01   6.3842424e-01
  -2.4642105e-01   6.3854545e-01
  -2.4634832e-01   6.3866667e-01
  -2.4606669e-01   6.3878788e-01
  -2.4589937e-01   6.3890909e-01
  -2.4479388e-01   6.3915152e-01
  -2.4458313e-01   6.3927273e-01
  -2.4426092e-01   6.3939394e-01
  -2.4411438e-01   6.3951515e-01
  -2.4301108e-01   6.3963636e-01
  -2.4277377e-01   6.3975758e-01
  -2.4253504e-01   6.3987879e-01
  -2.4229851e-01   6.4000000e-01
  -2.4210125e-01   6.4012121e-01
  -2.4175618e-01   6.4024242e-01
  -2.4131862e-01   6.4036364e-01
  -2.4124463e-01   6.4048485e-01
  -2.4117198e-01   6.4060606e-01
  -2.4103130e-01   6.4072727e-01
  -2.4038399e-01   6.4084848e-01
  -2.4004683e-01   6.4096970e-01
  -2.3995278e-01   6.4109091e-01
  -2.3994416e-01   6.4121212e-01
  -2.3991623e-01   6.4133333e-01
  -2.3988035e-01   6.4145455e-01
  -2.3959513e-01   6.4157576e-01
  -2.3940477e-01   6.4169697e-01
  -2.3918578e-01   6.4193939e-01
  -2.3916620e-01   6.4206061e-01
  -2.3872816e-01   6.4218182e-01
  -2.3869387e-01   6.4230303e-01
  -2.3864460e-01   6.4242424e-01
  -2.3856528e-01   6.4254545e-01
  -2.3829387e-01   6.4266667e-01
  -2.3762230e-01   6.4278788e-01
  -2.3760044e-01   6.4290909e-01
  -2.3747237e-01   6.4303030e-01
  -2.3743577e-01   6.4315152e-01
  -2.3728560e-01   6.4327273e-01
  -2.3700241e-01   6.4339394e-01
  -2.3699820e-01   6.4351515e-01
  -2.3637461e-01   6.4363636e-01
  -2.3560260e-01   6.4387879e-01
  -2.3544150e-01   6.4400000e-01
  -2.3521163e-01   6.4412121e-01
  -2.3519689e-01   6.4424242e-01
  -2.3518013e-01   6.4436364e-01
  -2.3472875e-01   6.4448485e-01
  -2.3472008e-01   6.4460606e-01
  -2.3435891e-01   6.4472727e-01
  -2.3429898e-01   6.4484848e-01
  -2.3411047e-01   6.4496970e-01
  -2.3377915e-01   6.4509091e-01
  -2.3365323e-01   6.4521212e-01
  -2.3332220e-01   6.4533333e-01
  -2.3276397e-01   6.4545455e-01
  -2.3271999e-01   6.4557576e-01
  -2.3264710e-01   6.4569697e-01
  -2.3231094e-01   6.4581818e-01
  -2.3229093e-01   6.4593939e-01
  -2.3224812e-01   6.4606061e-01
  -2.3209726e-01   6.4618182e-01
  -2.3188532e-01   6.4630303e-01
  -2.3115256e-01   6.4642424e-01
  -2.3101840e-01   6.4654545e-01
  -2.3057608e-01   6.4666667e-01
  -2.3043261e-01   6.4678788e-01
  -2.3033677e-01   6.4703030e-01
  -2.3011436e-01   6.4715152e-01
  -2.2847244e-01   6.4727273e-01
  -2.2816976e-01   6.4739394e-01
  -2.2811742e-01   6.4751515e-01
  -2.2752636e-01   6.4763636e-01
  -2.2632338e-01   6.4775758e-01
  -2.2595063e-01   6.4787879e-01
  -2.2589760e-01   6.4800000e-01
  -2.2577429e-01   6.4812121e-01
  -2.2558949e-01   6.4824242e-01
  -2.2481886e-01   6.4836364e-01
  -2.2420137e-01   6.4848485e-01
  -2.2390079e-01   6.4860606e-01
  -2.2357681e-01   6.4872727e-01
  -2.2340960e-01   6.4884848e-01
  -2.2289298e-01   6.4896970e-01
  -2.2272722e-01   6.4909091e-01
  -2.2258602e-01   6.4921212e-01
  -2.2225002e-01   6.4933333e-01
  -2.2217735e-01   6.4945455e-01
  -2.2209107e-01   6.4957576e-01
  -2.2198023e-01   6.4969697e-01
  -2.2133410e-01   6.4981818e-01
  -2.2106525e-01   6.4993939e-01
  -2.2092647e-01   6.5006061e-01
  -2.2063801e-01   6.5018182e-01
  -2.1962005e-01   6.5030303e-01
  -2.1945701e-01   6.5042424e-01
  -2.1917349e-01   6.5054545e-01
  -2.1844311e-01   6.5066667e-01
  -2.1797237e-01   6.5078788e-01
  -2.1790266e-01   6.5090909e-01
  -2.1725428e-01   6.5103030e-01
  -2.1716838e-01   6.5127273e-01
  -2.1707143e-01   6.5151515e-01
  -2.1680770e-01   6.5163636e-01
  -2.1659151e-01   6.5175758e-01
  -2.1622027e-01   6.5187879e-01
  -2.1610824e-01   6.5200000e-01
  -2.1584518e-01   6.5212121e-01
  -2.1461575e-01   6.5224242e-01
  -2.1362605e-01   6.5236364e-01
  -2.1319122e-01   6.5248485e-01
  -2.1296206e-01   6.5260606e-01
  -2.1272655e-01   6.5272727e-01
  -2.1269735e-01   6.5284848e-01
  -2.1182827e-01   6.5296970e-01
  -2.1138854e-01   6.5309091e-01
  -2.1131031e-01   6.5321212e-01
  -2.1071453e-01   6.5345455e-01
  -2.1006398e-01   6.5357576e-01
  -2.0909880e-01   6.5369697e-01
  -2.0909162e-01   6.5381818e-01
  -2.0892995e-01   6.5393939e-01
  -2.0861520e-01   6.5406061e-01
  -2.0791580e-01   6.5418182e-01
  -2.0763141e-01   6.5430303e-01
  -2.0700052e-01   6.5442424e-01
  -2.0606271e-01   6.5454545e-01
  -2.0505549e-01   6.5466667e-01
  -2.0477063e-01   6.5478788e-01
  -2.0358375e-01   6.5490909e-01
  -2.0329029e-01   6.5503030e-01
  -2.0323272e-01   6.5515152e-01
  -2.0244913e-01   6.5527273e-01
  -2.0193061e-01   6.5539394e-01
  -2.0173210e-01   6.5551515e-01
  -2.0155054e-01   6.5563636e-01
  -2.0108382e-01   6.5575758e-01
  -2.0081183e-01   6.5587879e-01
  -1.9981245e-01   6.5600000e-01
  -1.9964935e-01   6.5612121e-01
  -1.9912294e-01   6.5636364e-01
  -1.9853578e-01   6.5648485e-01
  -1.9852360e-01   6.5660606e-01
  -1.9844358e-01   6.5672727e-01
  -1.9813831e-01   6.5684848e-01
  -1.9729457e-01   6.5696970e-01
  -1.9431563e-01   6.5721212e-01
  -1.9280423e-01   6.5733333e-01
  -1.9279017e-01   6.5757576e-01
  -1.9210755e-01   6.5769697e-01
  -1.9168412e-01   6.5781818e-01
  -1.9160993e-01   6.5793939e-01
  -1.9140380e-01   6.5806061e-01
  -1.9119821e-01   6.5818182e-01
  -1.9107869e-01   6.5830303e-01
  -1.9045132e-01   6.5842424e-01
  -1.9025700e-01   6.5854545e-01
  -1.8931329e-01   6.5866667e-01
  -1.8739926e-01   6.5890909e-01
  -1.8699048e-01   6.5903030e-01
  -1.8670332e-01   6.5915152e-01
  -1.8472882e-01   6.5927273e-01
  -1.8403827e-01   6.5939394e-01
  -1.8356870e-01   6.5951515e-01
  -1.8314348e-01   6.5975758e-01
  -1.8295303e-01   6.5987879e-01
  -1.8262831e-01   6.6000000e-01
  -1.7923951e-01   6.6012121e-01
  -1.7852244e-01   6.6024242e-01
  -1.7841148e-01   6.6036364e-01
  -1.7671412e-01   6.6048485e-01
  -1.7319397e-01   6.6060606e-01
  -1.7022363e-01   6.6072727e-01
  -1.7021987e-01   6.6084848e-01
  -1.6884395e-01   6.6096970e-01
  -1.6840206e-01   6.6109091e-01
  -1.6792965e-01   6.6121212e-01
  -1.6699659e-01   6.6133333e-01
  -1.6614513e-01   6.6145455e-01
  -1.6547742e-01   6.6157576e-01
  -1.6484136e-01   6.6169697e-01
  -1.6249891e-01   6.6181818e-01
  -1.6114713e-01   6.6193939e-01
  -1.6104321e-01   6.6206061e-01
  -1.6075063e-01   6.6230303e-01
  -1.5968079e-01   6.6242424e-01
  -1.5860484e-01   6.6254545e-01
  -1.5045794e-01   6.6266667e-01
  -1.5013932e-01   6.6278788e-01
  -1.3562065e-01   6.6290909e-01
  -1.3112019e-01   6.6303030e-01
  -1.2965489e-01   6.6315152e-01
  -1.2275373e-01   6.6327273e-01
  -1.2025859e-01   6.6339394e-01
  -1.1853548e-01   6.6351515e-01
  -9.1222650e-02   6.6363636e-01
  -7.6158035e-02   6.6375758e-01
   3.9139763e-01   6.6387879e-01
   3.9457942e-01   6.6400000e-01
   3.9870038e-01   6.6412121e-01
   4.0298055e-01   6.6424242e-01
   4.1197221e-01   6.6436364e-01
   4.1961098e-01   6.6448485e-01
   4.2070619e-01   6.6460606e-01
   4.2321568e-01   6.6472727e-01
   4.2857419e-01   6.6484848e-01
   4.3248719e-01   6.6496970e-01
   4.3319106e-01   6.6509091e-01
   4.3339957e-01   6.6521212e-01
   4.3988433e-01   6.6533333e-01
   4.3991461e-01   6.6545455e-01
   4.4038881e-01   6.6557576e-01
   4.4204953e-01   6.6569697e-01
   4.4355561e-01   6.6581818e-01
   4.4601921e-01   6.6593939e-01
   4.4800279e-01   6.6606061e-01
   4.4829487e-01   6.6618182e-01
   4.4870477e-01   6.6630303e-01
   4.5237424e-01   6.6642424e-01
   4.5387732e-01   6.6654545e-01
   4.5436574e-01   6.6666667e-01
   4.5840469e-01   6.6678788e-01
   4.5909572e-01   6.6690909e-01
   4.5931584e-01   6.6703030e-01
   4.6382522e-01   6.6727273e-01
   4.6385220e-01   6.6751515e-01
   4.6406570e-01   6.6763636e-01
   4.6566470e-01   6.6775758e-01
   4.6936659e-01   6.6787879e-01
   4.6969286e-01   6.6800000e-01
   4.6970853e-01   6.6812121e-01
   4.7051134e-01   6.6824242e-01
   4.7056275e-01   6.6836364e-01
   4.7157176e-01   6.6848485e-01
   4.7230798e-01   6.6860606e-01
   4.7299384e-01   6.6872727e-01
   4.7420553e-01   6.6884848e-01
   4.7517649e-01   6.6896970e-01
   4.7532309e-01   6.6921212e-01
   4.7574317e-01   6.6933333e-01
   4.7605270e-01   6.6945455e-01
   4.7723989e-01   6.6957576e-01
   4.7766854e-01   6.6969697e-01
   4.7767148e-01   6.6981818e-01
   4.7771699e-01   6.6993939e-01
   4.7816937e-01   6.7018182e-01
   4.7833758e-01   6.7030303e-01
   4.7870426e-01   6.7042424e-01
   4.7903180e-01   6.7054545e-01
   4.8009346e-01   6.7066667e-01
   4.8079819e-01   6.7078788e-01
   4.8087568e-01   6.7090909e-01
   4.8093924e-01   6.7103030e-01
   4.8147241e-01   6.7115152e-01
   4.8166077e-01   6.7127273e-01
   4.8228051e-01   6.7139394e-01
   4.8236507e-01   6.7151515e-01
   4.8290383e-01   6.7175758e-01
   4.8502735e-01   6.7187879e-01
   4.8510583e-01   6.7200000e-01
   4.8560106e-01   6.7212121e-01
   4.8575647e-01   6.7224242e-01
   4.8580604e-01   6.7236364e-01
   4.8678701e-01   6.7248485e-01
   4.8782742e-01   6.7260606e-01
   4.8790658e-01   6.7272727e-01
   4.8810170e-01   6.7284848e-01
   4.8844905e-01   6.7296970e-01
   4.8921705e-01   6.7309091e-01
   4.8960138e-01   6.7321212e-01
   4.9012240e-01   6.7333333e-01
   4.9056968e-01   6.7345455e-01
   4.9098762e-01   6.7357576e-01
   4.9100546e-01   6.7369697e-01
   4.9123206e-01   6.7381818e-01
   4.9157248e-01   6.7406061e-01
   4.9170318e-01   6.7418182e-01
   4.9191770e-01   6.7430303e-01
   4.9211184e-01   6.7442424e-01
   4.9217587e-01   6.7454545e-01
   4.9224250e-01   6.7478788e-01
   4.9358149e-01   6.7490909e-01
   4.9451981e-01   6.7503030e-01
   4.9458348e-01   6.7515152e-01
   4.9485932e-01   6.7527273e-01
   4.9522772e-01   6.7539394e-01
   4.9612869e-01   6.7551515e-01
   4.9638389e-01   6.7563636e-01
   4.9718130e-01   6.7575758e-01
   4.9750368e-01   6.7587879e-01
   4.9792691e-01   6.7600000e-01
   4.9801864e-01   6.7612121e-01
   4.9891151e-01   6.7624242e-01
   4.9897780e-01   6.7636364e-01
   4.9954289e-01   6.7648485e-01
   4.9960082e-01   6.7660606e-01
   5.0043137e-01   6.7672727e-01
   5.0079196e-01   6.7684848e-01
   5.0102713e-01   6.7696970e-01
   5.0105586e-01   6.7721212e-01
   5.0106420e-01   6.7745455e-01
   5.0109350e-01   6.7757576e-01
   5.0119433e-01   6.7769697e-01
   5.0226811e-01   6.7781818e-01
   5.0367964e-01   6.7806061e-01
   5.0372503e-01   6.7818182e-01
   5.0373578e-01   6.7830303e-01
   5.0389759e-01   6.7842424e-01
   5.0419955e-01   6.7854545e-01
   5.0444922e-01   6.7866667e-01
   5.0508132e-01   6.7878788e-01
   5.0532595e-01   6.7890909e-01
   5.0535544e-01   6.7903030e-01
   5.0545443e-01   6.7915152e-01
   5.0562004e-01   6.7927273e-01
   5.0580542e-01   6.7939394e-01
   5.0606393e-01   6.7951515e-01
   5.0616245e-01   6.7963636e-01
   5.0642814e-01   6.7975758e-01
   5.0717123e-01   6.7987879e-01
   5.0737575e-01   6.8000000e-01
   5.0760446e-01   6.8012121e-01
   5.0768356e-01   6.8024242e-01
   5.0770475e-01   6.8048485e-01
   5.0799173e-01   6.8060606e-01
   5.0824294e-01   6.8072727e-01
   5.0831307e-01   6.8084848e-01
   5.0856464e-01   6.8096970e-01
   5.0857845e-01   6.8121212e-01
   5.0930868e-01   6.8133333e-01
   5.1022113e-01   6.8145455e-01
   5.1048138e-01   6.8157576e-01
   5.1112938e-01   6.8169697e-01
   5.1144066e-01   6.8181818e-01
   5.1177200e-01   6.8193939e-01
   5.1180527e-01   6.8206061e-01
   5.1230154e-01   6.8218182e-01
   5.1234623e-01   6.8230303e-01
   5.1239078e-01   6.8242424e-01
   5.1269928e-01   6.8254545e-01
   5.1311674e-01   6.8266667e-01
   5.1405351e-01   6.8278788e-01
   5.1568366e-01   6.8290909e-01
   5.1586241e-01   6.8303030e-01
   5.1598751e-01   6.8315152e-01
   5.1616959e-01   6.8327273e-01
   5.1654254e-01   6.8339394e-01
   5.1668751e-01   6.8351515e-01
   5.1678779e-01   6.8363636e-01
   5.1688935e-01   6.8375758e-01
   5.1697841e-01   6.8400000e-01
   5.1710291e-01   6.8412121e-01
   5.1726114e-01   6.8424242e-01
   5.1784254e-01   6.8436364e-01
   5.1795334e-01   6.8448485e-01
   5.1797427e-01   6.8460606e-01
   5.1831312e-01   6.8472727e-01
   5.1899954e-01   6.8484848e-01
   5.1904330e-01   6.8496970e-01
   5.1928740e-01   6.8509091e-01
   5.1937993e-01   6.8521212e-01
   5.1951514e-01   6.8533333e-01
   5.1988782e-01   6.8545455e-01
   5.2000385e-01   6.8557576e-01
   5.2007198e-01   6.8569697e-01
   5.2030080e-01   6.8593939e-01
   5.2035664e-01   6.8606061e-01
   5.2055721e-01   6.8618182e-01
   5.2071799e-01   6.8630303e-01
   5.2073057e-01   6.8642424e-01
   5.2081443e-01   6.8654545e-01
   5.2092067e-01   6.8678788e-01
   5.2102310e-01   6.8690909e-01
   5.2123182e-01   6.8703030e-01
   5.2177996e-01   6.8715152e-01
   5.2224452e-01   6.8727273e-01
   5.2245960e-01   6.8739394e-01
   5.2252878e-01   6.8751515e-01
   5.2257859e-01   6.8763636e-01
   5.2282194e-01   6.8775758e-01
   5.2298746e-01   6.8787879e-01
   5.2308784e-01   6.8800000e-01
   5.2314255e-01   6.8812121e-01
   5.2340275e-01   6.8824242e-01
   5.2347318e-01   6.8836364e-01
   5.2350152e-01   6.8848485e-01
   5.2357735e-01   6.8860606e-01
   5.2358201e-01   6.8884848e-01
   5.2423955e-01   6.8896970e-01
   5.2441087e-01   6.8909091e-01
   5.2451855e-01   6.8921212e-01
   5.2494029e-01   6.8945455e-01
   5.2494964e-01   6.8957576e-01
   5.2521419e-01   6.8969697e-01
   5.2546766e-01   6.8981818e-01
   5.2555088e-01   6.9006061e-01
   5.2581265e-01   6.9018182e-01
   5.2604984e-01   6.9030303e-01
   5.2608399e-01   6.9042424e-01
   5.2634541e-01   6.9054545e-01
   5.2638002e-01   6.9066667e-01
   5.2639060e-01   6.9078788e-01
   5.2642196e-01   6.9090909e-01
   5.2674599e-01   6.9103030e-01
   5.2677834e-01   6.9115152e-01
   5.2683886e-01   6.9127273e-01
   5.2696330e-01   6.9139394e-01
   5.2704277e-01   6.9151515e-01
   5.2729523e-01   6.9163636e-01
   5.2735759e-01   6.9175758e-01
   5.2755488e-01   6.9187879e-01
   5.2788660e-01   6.9200000e-01
   5.2790384e-01   6.9212121e-01
   5.2795910e-01   6.9224242e-01
   5.2802734e-01   6.9236364e-01
   5.2808165e-01   6.9248485e-01
   5.2808777e-01   6.9260606e-01
   5.2825946e-01   6.9272727e-01
   5.2830731e-01   6.9284848e-01
   5.2835070e-01   6.9296970e-01
   5.2844955e-01   6.9321212e-01
   5.2848362e-01   6.9333333e-01
   5.2849585e-01   6.9345455e-01
   5.2850102e-01   6.9369697e-01
   5.2868240e-01   6.9381818e-01
   5.2901111e-01   6.9393939e-01
   5.2980438e-01   6.9406061e-01
   5.3003197e-01   6.9418182e-01
   5.3051966e-01   6.9430303e-01
   5.3052725e-01   6.9442424e-01
   5.3089261e-01   6.9454545e-01
   5.3146011e-01   6.9466667e-01
   5.3159584e-01   6.9478788e-01
   5.3172885e-01   6.9490909e-01
   5.3216776e-01   6.9503030e-01
   5.3296914e-01   6.9515152e-01
   5.3310516e-01   6.9527273e-01
   5.3320854e-01   6.9539394e-01
   5.3327089e-01   6.9563636e-01
   5.3346591e-01   6.9575758e-01
   5.3352068e-01   6.9587879e-01
   5.3376171e-01   6.9600000e-01
   5.3380697e-01   6.9612121e-01
   5.3389166e-01   6.9624242e-01
   5.3390930e-01   6.9636364e-01
   5.3395304e-01   6.9648485e-01
   5.3411513e-01   6.9660606e-01
   5.3417242e-01   6.9672727e-01
   5.3420987e-01   6.9684848e-01
   5.3422416e-01   6.9696970e-01
   5.3437025e-01   6.9709091e-01
   5.3456073e-01   6.9721212e-01
   5.3479553e-01   6.9733333e-01
   5.3505604e-01   6.9745455e-01
   5.3511922e-01   6.9757576e-01
   5.3535824e-01   6.9769697e-01
   5.3540308e-01   6.9781818e-01
   5.3570016e-01   6.9806061e-01
   5.3582406e-01   6.9818182e-01
   5.3588697e-01   6.9830303e-01
   5.3626589e-01   6.9842424e-01
   5.3645552e-01   6.9854545e-01
   5.3663733e-01   6.9878788e-01
   5.3675736e-01   6.9890909e-01
   5.3724555e-01   6.9903030e-01
   5.3770973e-01   6.9915152e-01
   5.3779273e-01   6.9939394e-01
   5.3811515e-01   6.9951515e-01
   5.3830030e-01   6.9963636e-01
   5.3876031e-01   6.9975758e-01
   5.3880491e-01   6.9987879e-01
   5.3915050e-01   7.0000000e-01
   5.3925205e-01   7.0012121e-01
   5.3928126e-01   7.0024242e-01
   5.3929616e-01   7.0036364e-01
   5.3940042e-01   7.0048485e-01
   5.3941865e-01   7.0060606e-01
   5.3954988e-01   7.0072727e-01
   5.3959404e-01   7.0084848e-01
   5.3967193e-01   7.0096970e-01
   5.4000981e-01   7.0109091e-01
   5.4002214e-01   7.0133333e-01
   5.4012851e-01   7.0145455e-01
   5.4017412e-01   7.0157576e-01
   5.4051246e-01   7.0169697e-01
   5.4053100e-01   7.0181818e-01
   5.4054569e-01   7.0193939e-01
   5.4067594e-01   7.0206061e-01
   5.4119655e-01   7.0218182e-01
   5.4124838e-01   7.0230303e-01
   5.4185110e-01   7.0242424e-01
   5.4223212e-01   7.0254545e-01
   5.4235973e-01   7.0266667e-01
   5.4238157e-01   7.0278788e-01
   5.4245097e-01   7.0290909e-01
   5.4253223e-01   7.0303030e-01
   5.4267439e-01   7.0315152e-01
   5.4270016e-01   7.0339394e-01
   5.4281139e-01   7.0351515e-01
   5.4295120e-01   7.0363636e-01
   5.4306189e-01   7.0387879e-01
   5.4311895e-01   7.0400000e-01
   5.4311947e-01   7.0412121e-01
   5.4312803e-01   7.0424242e-01
   5.4318025e-01   7.0436364e-01
   5.4318587e-01   7.0448485e-01
   5.4328370e-01   7.0472727e-01
   5.4332973e-01   7.0484848e-01
   5.4343249e-01   7.0496970e-01
   5.4359191e-01   7.0521212e-01
   5.4368053e-01   7.0533333e-01
   5.4384300e-01   7.0557576e-01
   5.4419062e-01   7.0581818e-01
   5.4429645e-01   7.0606061e-01
   5.4433758e-01   7.0618182e-01
   5.4485499e-01   7.0630303e-01
   5.4490648e-01   7.0642424e-01
   5.4502399e-01   7.0666667e-01
   5.4549689e-01   7.0678788e-01
   5.4556838e-01   7.0690909e-01
   5.4573060e-01   7.0703030e-01
   5.4581312e-01   7.0715152e-01
   5.4625790e-01   7.0727273e-01
   5.4631665e-01   7.0739394e-01
   5.4663716e-01   7.0751515e-01
   5.4686779e-01   7.0763636e-01
   5.4695728e-01   7.0775758e-01
   5.4727540e-01   7.0787879e-01
   5.4728947e-01   7.0800000e-01
   5.4737003e-01   7.0812121e-01
   5.4752168e-01   7.0824242e-01
   5.4764285e-01   7.0836364e-01
   5.4788869e-01   7.0848485e-01
   5.4789868e-01   7.0860606e-01
   5.4795706e-01   7.0872727e-01
   5.4823799e-01   7.0884848e-01
   5.4823896e-01   7.0896970e-01
   5.4840596e-01   7.0909091e-01
   5.4851448e-01   7.0921212e-01
   5.4876275e-01   7.0933333e-01
   5.4877134e-01   7.0945455e-01
   5.4882089e-01   7.0957576e-01
   5.4883787e-01   7.0969697e-01
   5.4926596e-01   7.0993939e-01
   5.4934575e-01   7.1006061e-01
   5.4941080e-01   7.1018182e-01
   5.4941831e-01   7.1030303e-01
   5.4947101e-01   7.1042424e-01
   5.4968701e-01   7.1054545e-01
   5.4980674e-01   7.1066667e-01
   5.4985956e-01   7.1078788e-01
   5.5043940e-01   7.1090909e-01
   5.5046969e-01   7.1103030e-01
   5.5073167e-01   7.1115152e-01
   5.5091344e-01   7.1127273e-01
   5.5093122e-01   7.1139394e-01
   5.5094118e-01   7.1151515e-01
   5.5102347e-01   7.1163636e-01
   5.5102793e-01   7.1175758e-01
   5.5126940e-01   7.1187879e-01
   5.5171157e-01   7.1200000e-01
   5.5183170e-01   7.1212121e-01
   5.5188118e-01   7.1236364e-01
   5.5234298e-01   7.1248485e-01
   5.5242525e-01   7.1260606e-01
   5.5249072e-01   7.1272727e-01
   5.5300711e-01   7.1284848e-01
   5.5303118e-01   7.1296970e-01
   5.5307615e-01   7.1321212e-01
   5.5309752e-01   7.1333333e-01
   5.5333975e-01   7.1345455e-01
   5.5336143e-01   7.1357576e-01
   5.5350633e-01   7.1369697e-01
   5.5365561e-01   7.1381818e-01
   5.5369297e-01   7.1393939e-01
   5.5370464e-01   7.1406061e-01
   5.5375122e-01   7.1418182e-01
   5.5406080e-01   7.1430303e-01
   5.5420070e-01   7.1442424e-01
   5.5438972e-01   7.1466667e-01
   5.5439324e-01   7.1478788e-01
   5.5440101e-01   7.1490909e-01
   5.5440123e-01   7.1503030e-01
   5.5443162e-01   7.1515152e-01
   5.5457676e-01   7.1527273e-01
   5.5463639e-01   7.1539394e-01
   5.5487644e-01   7.1563636e-01
   5.5495768e-01   7.1575758e-01
   5.5502292e-01   7.1587879e-01
   5.5520606e-01   7.1600000e-01
   5.5528272e-01   7.1612121e-01
   5.5548364e-01   7.1624242e-01
   5.5553809e-01   7.1636364e-01
   5.5556105e-01   7.1648485e-01
   5.5557948e-01   7.1660606e-01
   5.5568622e-01   7.1672727e-01
   5.5579893e-01   7.1684848e-01
   5.5582313e-01   7.1696970e-01
   5.5611216e-01   7.1709091e-01
   5.5613309e-01   7.1721212e-01
   5.5659612e-01   7.1733333e-01
   5.5689594e-01   7.1745455e-01
   5.5696825e-01   7.1757576e-01
   5.5701108e-01   7.1769697e-01
   5.5704204e-01   7.1793939e-01
   5.5738229e-01   7.1806061e-01
   5.5740050e-01   7.1818182e-01
   5.5756664e-01   7.1830303e-01
   5.5763907e-01   7.1842424e-01
   5.5768404e-01   7.1854545e-01
   5.5772710e-01   7.1866667e-01
   5.5778676e-01   7.1878788e-01
   5.5795742e-01   7.1890909e-01
   5.5799693e-01   7.1903030e-01
   5.5815214e-01   7.1915152e-01
   5.5830960e-01   7.1927273e-01
   5.5844325e-01   7.1939394e-01
   5.5857256e-01   7.1951515e-01
   5.5898106e-01   7.1963636e-01
   5.5907096e-01   7.1975758e-01
   5.5913263e-01   7.2000000e-01
   5.5929088e-01   7.2012121e-01
   5.5930141e-01   7.2024242e-01
   5.5940658e-01   7.2036364e-01
   5.5946757e-01   7.2048485e-01
   5.5988049e-01   7.2060606e-01
   5.5996641e-01   7.2072727e-01
   5.6005295e-01   7.2084848e-01
   5.6018570e-01   7.2109091e-01
   5.6018766e-01   7.2133333e-01
   5.6073916e-01   7.2145455e-01
   5.6074284e-01   7.2157576e-01
   5.6088317e-01   7.2169697e-01
   5.6141553e-01   7.2181818e-01
   5.6176854e-01   7.2193939e-01
   5.6177728e-01   7.2206061e-01
   5.6207264e-01   7.2218182e-01
   5.6212254e-01   7.2230303e-01
   5.6240224e-01   7.2242424e-01
   5.6256599e-01   7.2254545e-01
   5.6258763e-01   7.2266667e-01
   5.6267059e-01   7.2278788e-01
   5.6272012e-01   7.2290909e-01
   5.6278996e-01   7.2303030e-01
   5.6305638e-01   7.2315152e-01
   5.6333395e-01   7.2327273e-01
   5.6334209e-01   7.2339394e-01
   5.6363281e-01   7.2363636e-01
   5.6364894e-01   7.2375758e-01
   5.6370640e-01   7.2387879e-01
   5.6376285e-01   7.2400000e-01
   5.6376957e-01   7.2412121e-01
   5.6389758e-01   7.2436364e-01
   5.6400353e-01   7.2448485e-01
   5.6416493e-01   7.2460606e-01
   5.6439728e-01   7.2472727e-01
   5.6468115e-01   7.2484848e-01
   5.6472191e-01   7.2496970e-01
   5.6475502e-01   7.2521212e-01
   5.6483732e-01   7.2533333e-01
   5.6545316e-01   7.2545455e-01
   5.6550175e-01   7.2557576e-01
   5.6552454e-01   7.2569697e-01
   5.6560714e-01   7.2581818e-01
   5.6567766e-01   7.2593939e-01
   5.6579610e-01   7.2606061e-01
   5.6615993e-01   7.2618182e-01
   5.6628762e-01   7.2630303e-01
   5.6637745e-01   7.2642424e-01
   5.6662543e-01   7.2654545e-01
   5.6671351e-01   7.2666667e-01
   5.6698867e-01   7.2678788e-01
   5.6702823e-01   7.2690909e-01
   5.6706064e-01   7.2703030e-01
   5.6714870e-01   7.2715152e-01
   5.6715890e-01   7.2727273e-01
   5.6727829e-01   7.2739394e-01
   5.6732160e-01   7.2751515e-01
   5.6736544e-01   7.2763636e-01
   5.6741686e-01   7.2775758e-01
   5.6760041e-01   7.2787879e-01
   5.6760985e-01   7.2800000e-01
   5.6780888e-01   7.2812121e-01
   5.6781480e-01   7.2824242e-01
   5.6785957e-01   7.2836364e-01
   5.6796173e-01   7.2848485e-01
   5.6806642e-01   7.2860606e-01
   5.6812395e-01   7.2884848e-01
   5.6851309e-01   7.2896970e-01
   5.6879363e-01   7.2909091e-01
   5.6881600e-01   7.2921212e-01
   5.6882755e-01   7.2933333e-01
   5.6900484e-01   7.2945455e-01
   5.6900543e-01   7.2957576e-01
   5.6902161e-01   7.2969697e-01
   5.6917670e-01   7.2981818e-01
   5.6924291e-01   7.2993939e-01
   5.6925312e-01   7.3006061e-01
   5.6945538e-01   7.3018182e-01
   5.6960274e-01   7.3030303e-01
   5.7056474e-01   7.3042424e-01
   5.7065729e-01   7.3054545e-01
   5.7078105e-01   7.3066667e-01
   5.7091553e-01   7.3078788e-01
   5.7092673e-01   7.3090909e-01
   5.7120063e-01   7.3103030e-01
   5.7125273e-01   7.3115152e-01
   5.7132643e-01   7.3127273e-01
   5.7139394e-01   7.3151515e-01
   5.7147157e-01   7.3175758e-01
   5.7177155e-01   7.3187879e-01
   5.7187348e-01   7.3200000e-01
   5.7191952e-01   7.3212121e-01
   5.7193718e-01   7.3224242e-01
   5.7222466e-01   7.3248485e-01
   5.7227349e-01   7.3260606e-01
   5.7234515e-01   7.3272727e-01
   5.7255248e-01   7.3284848e-01
   5.7257980e-01   7.3296970e-01
   5.7272732e-01   7.3309091e-01
   5.7296219e-01   7.3321212e-01
   5.7310855e-01   7.3333333e-01
   5.7334681e-01   7.3345455e-01
   5.7335461e-01   7.3357576e-01
   5.7341523e-01   7.3369697e-01
   5.7369905e-01   7.3381818e-01
   5.7370954e-01   7.3393939e-01
   5.7399280e-01   7.3406061e-01
   5.7401306e-01   7.3418182e-01
   5.7406585e-01   7.3430303e-01
   5.7413845e-01   7.3442424e-01
   5.7419282e-01   7.3454545e-01
   5.7431526e-01   7.3466667e-01
   5.7436510e-01   7.3478788e-01
   5.7473340e-01   7.3490909e-01
   5.7497105e-01   7.3503030e-01
   5.7514044e-01   7.3515152e-01
   5.7524468e-01   7.3527273e-01
   5.7525462e-01   7.3539394e-01
   5.7553088e-01   7.3551515e-01
   5.7556309e-01   7.3563636e-01
   5.7556654e-01   7.3575758e-01
   5.7563577e-01   7.3587879e-01
   5.7572383e-01   7.3600000e-01
   5.7576882e-01   7.3612121e-01
   5.7579604e-01   7.3624242e-01
   5.7581190e-01   7.3636364e-01
   5.7584513e-01   7.3648485e-01
   5.7586149e-01   7.3660606e-01
   5.7587346e-01   7.3672727e-01
   5.7613089e-01   7.3684848e-01
   5.7625647e-01   7.3696970e-01
   5.7628790e-01   7.3709091e-01
   5.7650942e-01   7.3721212e-01
   5.7654143e-01   7.3733333e-01
   5.7671341e-01   7.3745455e-01
   5.7683465e-01   7.3757576e-01
   5.7698943e-01   7.3769697e-01
   5.7724654e-01   7.3781818e-01
   5.7727772e-01   7.3793939e-01
   5.7740831e-01   7.3806061e-01
   5.7769914e-01   7.3818182e-01
   5.7790527e-01   7.3830303e-01
   5.7803065e-01   7.3842424e-01
   5.7810715e-01   7.3854545e-01
   5.7816798e-01   7.3866667e-01
   5.7845877e-01   7.3878788e-01
   5.7848884e-01   7.3890909e-01
   5.7875948e-01   7.3903030e-01
   5.7884944e-01   7.3915152e-01
   5.7889005e-01   7.3927273e-01
   5.7889782e-01   7.3939394e-01
   5.7892354e-01   7.3951515e-01
   5.7933912e-01   7.3963636e-01
   5.7938928e-01   7.3987879e-01
   5.7946361e-01   7.4000000e-01
   5.7955847e-01   7.4012121e-01
   5.7965714e-01   7.4024242e-01
   5.7971942e-01   7.4036364e-01
   5.7984481e-01   7.4048485e-01
   5.8006935e-01   7.4060606e-01
   5.8011885e-01   7.4072727e-01
   5.8036995e-01   7.4084848e-01
   5.8037427e-01   7.4096970e-01
   5.8044490e-01   7.4121212e-01
   5.8054686e-01   7.4133333e-01
   5.8055934e-01   7.4145455e-01
   5.8085353e-01   7.4157576e-01
   5.8085952e-01   7.4169697e-01
   5.8086098e-01   7.4181818e-01
   5.8093446e-01   7.4206061e-01
   5.8096108e-01   7.4218182e-01
   5.8099802e-01   7.4230303e-01
   5.8101487e-01   7.4242424e-01
   5.8103316e-01   7.4266667e-01
   5.8107070e-01   7.4278788e-01
   5.8108999e-01   7.4290909e-01
   5.8109966e-01   7.4303030e-01
   5.8119120e-01   7.4315152e-01
   5.8121213e-01   7.4327273e-01
   5.8129374e-01   7.4339394e-01
   5.8129526e-01   7.4351515e-01
   5.8140970e-01   7.4363636e-01
   5.8154735e-01   7.4375758e-01
   5.8155430e-01   7.4387879e-01
   5.8157941e-01   7.4400000e-01
   5.8186759e-01   7.4412121e-01
   5.8196526e-01   7.4424242e-01
   5.8228268e-01   7.4448485e-01
   5.8244949e-01   7.4460606e-01
   5.8267461e-01   7.4472727e-01
   5.8271565e-01   7.4484848e-01
   5.8275603e-01   7.4496970e-01
   5.8276824e-01   7.4521212e-01
   5.8276857e-01   7.4533333e-01
   5.8280428e-01   7.4545455e-01
   5.8286192e-01   7.4557576e-01
   5.8296322e-01   7.4569697e-01
   5.8302549e-01   7.4581818e-01
   5.8304873e-01   7.4606061e-01
   5.8314765e-01   7.4630303e-01
   5.8320797e-01   7.4642424e-01
   5.8322816e-01   7.4654545e-01
   5.8332838e-01   7.4678788e-01
   5.8336679e-01   7.4690909e-01
   5.8342763e-01   7.4703030e-01
   5.8351872e-01   7.4715152e-01
   5.8361887e-01   7.4727273e-01
   5.8385496e-01   7.4739394e-01
   5.8386225e-01   7.4763636e-01
   5.8406262e-01   7.4775758e-01
   5.8410109e-01   7.4787879e-01
   5.8414369e-01   7.4800000e-01
   5.8418342e-01   7.4824242e-01
   5.8419439e-01   7.4836364e-01
   5.8421646e-01   7.4848485e-01
   5.8421854e-01   7.4860606e-01
   5.8465402e-01   7.4872727e-01
   5.8465623e-01   7.4896970e-01
   5.8508880e-01   7.4909091e-01
   5.8515031e-01   7.4921212e-01
   5.8518138e-01   7.4933333e-01
   5.8518211e-01   7.4957576e-01
   5.8523043e-01   7.4969697e-01
   5.8546247e-01   7.4993939e-01
   5.8551007e-01   7.5006061e-01
   5.8557248e-01   7.5018182e-01
   5.8588258e-01   7.5030303e-01
   5.8596813e-01   7.5042424e-01
   5.8598044e-01   7.5054545e-01
   5.8613303e-01   7.5066667e-01
   5.8626691e-01   7.5090909e-01
   5.8638259e-01   7.5115152e-01
   5.8649165e-01   7.5127273e-01
   5.8671590e-01   7.5139394e-01
   5.8679818e-01   7.5151515e-01
   5.8680024e-01   7.5163636e-01
   5.8690593e-01   7.5175758e-01
   5.8692973e-01   7.5187879e-01
   5.8693133e-01   7.5200000e-01
   5.8714971e-01   7.5212121e-01
   5.8765762e-01   7.5224242e-01
   5.8774012e-01   7.5236364e-01
   5.8789787e-01   7.5248485e-01
   5.8802858e-01   7.5260606e-01
   5.8803598e-01   7.5272727e-01
   5.8803664e-01   7.5284848e-01
   5.8804715e-01   7.5309091e-01
   5.8819305e-01   7.5321212e-01
   5.8836677e-01   7.5333333e-01
   5.8843319e-01   7.5357576e-01
   5.8844822e-01   7.5369697e-01
   5.8865364e-01   7.5381818e-01
   5.8878506e-01   7.5393939e-01
   5.8905823e-01   7.5406061e-01
   5.8916766e-01   7.5418182e-01
   5.8917611e-01   7.5430303e-01
   5.8925506e-01   7.5442424e-01
   5.8932798e-01   7.5454545e-01
   5.8937390e-01   7.5478788e-01
   5.8944894e-01   7.5490909e-01
   5.8946701e-01   7.5503030e-01
   5.8971322e-01   7.5515152e-01
   5.8977140e-01   7.5527273e-01
   5.8978991e-01   7.5539394e-01
   5.8993770e-01   7.5551515e-01
   5.8994974e-01   7.5575758e-01
   5.9007742e-01   7.5587879e-01
   5.9011990e-01   7.5600000e-01
   5.9018470e-01   7.5612121e-01
   5.9031992e-01   7.5624242e-01
   5.9047289e-01   7.5636364e-01
   5.9059457e-01   7.5648485e-01
   5.9071664e-01   7.5660606e-01
   5.9084341e-01   7.5672727e-01
   5.9086037e-01   7.5684848e-01
   5.9086211e-01   7.5696970e-01
   5.9162675e-01   7.5709091e-01
   5.9181396e-01   7.5721212e-01
   5.9198725e-01   7.5745455e-01
   5.9206701e-01   7.5757576e-01
   5.9224978e-01   7.5769697e-01
   5.9225400e-01   7.5781818e-01
   5.9228858e-01   7.5793939e-01
   5.9245060e-01   7.5806061e-01
   5.9250382e-01   7.5818182e-01
   5.9253573e-01   7.5830303e-01
   5.9266239e-01   7.5842424e-01
   5.9280542e-01   7.5854545e-01
   5.9295154e-01   7.5866667e-01
   5.9295944e-01   7.5878788e-01
   5.9311084e-01   7.5890909e-01
   5.9324414e-01   7.5903030e-01
   5.9334557e-01   7.5915152e-01
   5.9339590e-01   7.5927273e-01
   5.9340166e-01   7.5939394e-01
   5.9343785e-01   7.5951515e-01
   5.9344983e-01   7.5963636e-01
   5.9353105e-01   7.5975758e-01
   5.9372236e-01   7.5987879e-01
   5.9389966e-01   7.6000000e-01
   5.9390275e-01   7.6012121e-01
   5.9405983e-01   7.6024242e-01
   5.9432849e-01   7.6036364e-01
   5.9468409e-01   7.6060606e-01
   5.9471940e-01   7.6072727e-01
   5.9475467e-01   7.6084848e-01
   5.9476999e-01   7.6096970e-01
   5.9492920e-01   7.6109091e-01
   5.9496165e-01   7.6121212e-01
   5.9498021e-01   7.6133333e-01
   5.9498542e-01   7.6145455e-01
   5.9512322e-01   7.6169697e-01
   5.9517834e-01   7.6181818e-01
   5.9519895e-01   7.6193939e-01
   5.9589492e-01   7.6206061e-01
   5.9594219e-01   7.6230303e-01
   5.9598985e-01   7.6242424e-01
   5.9600133e-01   7.6254545e-01
   5.9600314e-01   7.6266667e-01
   5.9600477e-01   7.6278788e-01
   5.9602355e-01   7.6290909e-01
   5.9608520e-01   7.6303030e-01
   5.9614894e-01   7.6315152e-01
   5.9641056e-01   7.6327273e-01
   5.9651404e-01   7.6339394e-01
   5.9659149e-01   7.6351515e-01
   5.9659322e-01   7.6363636e-01
   5.9662807e-01   7.6375758e-01
   5.9664342e-01   7.6387879e-01
   5.9674147e-01   7.6412121e-01
   5.9699749e-01   7.6424242e-01
   5.9705570e-01   7.6436364e-01
   5.9715311e-01   7.6448485e-01
   5.9718554e-01   7.6460606e-01
   5.9735337e-01   7.6472727e-01
   5.9745239e-01   7.6484848e-01
   5.9748977e-01   7.6496970e-01
   5.9799482e-01   7.6509091e-01
   5.9819223e-01   7.6521212e-01
   5.9844540e-01   7.6533333e-01
   5.9865719e-01   7.6545455e-01
   5.9893687e-01   7.6557576e-01
   5.9897032e-01   7.6569697e-01
   5.9900590e-01   7.6593939e-01
   5.9914017e-01   7.6606061e-01
   5.9930783e-01   7.6630303e-01
   5.9934053e-01   7.6642424e-01
   5.9935186e-01   7.6654545e-01
   5.9940285e-01   7.6666667e-01
   5.9968160e-01   7.6678788e-01
   5.9972323e-01   7.6690909e-01
   5.9977688e-01   7.6703030e-01
   5.9992626e-01   7.6715152e-01
   5.9999838e-01   7.6739394e-01
   6.0046710e-01   7.6751515e-01
   6.0056866e-01   7.6763636e-01
   6.0058322e-01   7.6775758e-01
   6.0072221e-01   7.6787879e-01
   6.0078679e-01   7.6800000e-01
   6.0080413e-01   7.6812121e-01
   6.0105109e-01   7.6824242e-01
   6.0107301e-01   7.6848485e-01
   6.0119715e-01   7.6860606e-01
   6.0174523e-01   7.6872727e-01
   6.0187227e-01   7.6884848e-01
   6.0214444e-01   7.6896970e-01
   6.0220671e-01   7.6909091e-01
   6.0221945e-01   7.6933333e-01
   6.0231924e-01   7.6945455e-01
   6.0243847e-01   7.6957576e-01
   6.0248774e-01   7.6969697e-01
   6.0257591e-01   7.6981818e-01
   6.0262772e-01   7.6993939e-01
   6.0282144e-01   7.7006061e-01
   6.0285846e-01   7.7018182e-01
   6.0289272e-01   7.7030303e-01
   6.0291140e-01   7.7042424e-01
   6.0307050e-01   7.7054545e-01
   6.0314578e-01   7.7066667e-01
   6.0323352e-01   7.7078788e-01
   6.0341946e-01   7.7090909e-01
   6.0348968e-01   7.7103030e-01
   6.0350237e-01   7.7115152e-01
   6.0350475e-01   7.7127273e-01
   6.0357190e-01   7.7139394e-01
   6.0362587e-01   7.7151515e-01
   6.0376409e-01   7.7163636e-01
   6.0395146e-01   7.7175758e-01
   6.0416160e-01   7.7187879e-01
   6.0420419e-01   7.7212121e-01
   6.0445398e-01   7.7224242e-01
   6.0447182e-01   7.7236364e-01
   6.0447564e-01   7.7248485e-01
   6.0450034e-01   7.7260606e-01
   6.0452270e-01   7.7272727e-01
   6.0458189e-01   7.7284848e-01
   6.0468719e-01   7.7296970e-01
   6.0482655e-01   7.7309091e-01
   6.0485988e-01   7.7321212e-01
   6.0494508e-01   7.7333333e-01
   6.0502777e-01   7.7345455e-01
   6.0517903e-01   7.7369697e-01
   6.0518371e-01   7.7381818e-01
   6.0520696e-01   7.7393939e-01
   6.0526953e-01   7.7406061e-01
   6.0543685e-01   7.7418182e-01
   6.0552456e-01   7.7430303e-01
   6.0569556e-01   7.7442424e-01
   6.0570968e-01   7.7466667e-01
   6.0573317e-01   7.7478788e-01
   6.0578037e-01   7.7490909e-01
   6.0581327e-01   7.7503030e-01
   6.0589807e-01   7.7515152e-01
   6.0596304e-01   7.7527273e-01
   6.0602026e-01   7.7539394e-01
   6.0608520e-01   7.7551515e-01
   6.0617669e-01   7.7563636e-01
   6.0630249e-01   7.7575758e-01
   6.0632306e-01   7.7587879e-01
   6.0634204e-01   7.7600000e-01
   6.0657591e-01   7.7612121e-01
   6.0664227e-01   7.7624242e-01
   6.0693175e-01   7.7636364e-01
   6.0695445e-01   7.7660606e-01
   6.0695713e-01   7.7672727e-01
   6.0704720e-01   7.7684848e-01
   6.0706037e-01   7.7696970e-01
   6.0707801e-01   7.7709091e-01
   6.0722009e-01   7.7721212e-01
   6.0723383e-01   7.7733333e-01
   6.0737836e-01   7.7745455e-01
   6.0746501e-01   7.7757576e-01
   6.0755726e-01   7.7769697e-01
   6.0764778e-01   7.7781818e-01
   6.0785313e-01   7.7793939e-01
   6.0785495e-01   7.7806061e-01
   6.0830228e-01   7.7818182e-01
   6.0836679e-01   7.7830303e-01
   6.0844027e-01   7.7842424e-01
   6.0870841e-01   7.7854545e-01
   6.0876378e-01   7.7866667e-01
   6.0879232e-01   7.7890909e-01
   6.0882638e-01   7.7903030e-01
   6.0888106e-01   7.7915152e-01
   6.0900238e-01   7.7927273e-01
   6.0905359e-01   7.7939394e-01
   6.0915716e-01   7.7951515e-01
   6.0922422e-01   7.7963636e-01
   6.0931138e-01   7.7975758e-01
   6.0938689e-01   7.7987879e-01
   6.0950967e-01   7.8000000e-01
   6.0953720e-01   7.8012121e-01
   6.0954176e-01   7.8024242e-01
   6.0964265e-01   7.8036364e-01
   6.0977038e-01   7.8048485e-01
   6.1009082e-01   7.8060606e-01
   6.1019168e-01   7.8072727e-01
   6.1019756e-01   7.8084848e-01
   6.1021003e-01   7.8096970e-01
   6.1026117e-01   7.8109091e-01
   6.1036037e-01   7.8121212e-01
   6.1039398e-01   7.8145455e-01
   6.1050695e-01   7.8157576e-01
   6.1082903e-01   7.8169697e-01
   6.1091853e-01   7.8181818e-01
   6.1096849e-01   7.8193939e-01
   6.1098331e-01   7.8218182e-01
   6.1116433e-01   7.8230303e-01
   6.1118011e-01   7.8242424e-01
   6.1122703e-01   7.8254545e-01
   6.1123448e-01   7.8266667e-01
   6.1125677e-01   7.8278788e-01
   6.1135061e-01   7.8290909e-01
   6.1136984e-01   7.8303030e-01
   6.1148593e-01   7.8327273e-01
   6.1155434e-01   7.8351515e-01
   6.1157891e-01   7.8363636e-01
   6.1165455e-01   7.8375758e-01
   6.1167134e-01   7.8387879e-01
   6.1171369e-01   7.8400000e-01
   6.1178377e-01   7.8412121e-01
   6.1185891e-01   7.8424242e-01
   6.1191796e-01   7.8436364e-01
   6.1204336e-01   7.8448485e-01
   6.1225793e-01   7.8460606e-01
   6.1227187e-01   7.8472727e-01
   6.1235071e-01   7.8484848e-01
   6.1270466e-01   7.8496970e-01
   6.1272790e-01   7.8509091e-01
   6.1280846e-01   7.8521212e-01
   6.1288232e-01   7.8533333e-01
   6.1297974e-01   7.8545455e-01
   6.1298345e-01   7.8557576e-01
   6.1312643e-01   7.8569697e-01
   6.1324825e-01   7.8581818e-01
   6.1333016e-01   7.8593939e-01
   6.1333335e-01   7.8606061e-01
   6.1335136e-01   7.8618182e-01
   6.1365938e-01   7.8630303e-01
   6.1371755e-01   7.8642424e-01
   6.1374523e-01   7.8654545e-01
   6.1388888e-01   7.8666667e-01
   6.1396645e-01   7.8678788e-01
   6.1401041e-01   7.8690909e-01
   6.1420854e-01   7.8703030e-01
   6.1423344e-01   7.8715152e-01
   6.1440026e-01   7.8727273e-01
   6.1440609e-01   7.8739394e-01
   6.1453936e-01   7.8751515e-01
   6.1471876e-01   7.8763636e-01
   6.1477559e-01   7.8775758e-01
   6.1481718e-01   7.8787879e-01
   6.1481919e-01   7.8800000e-01
   6.1487404e-01   7.8812121e-01
   6.1488258e-01   7.8824242e-01
   6.1489620e-01   7.8836364e-01
   6.1489737e-01   7.8848485e-01
   6.1495400e-01   7.8860606e-01
   6.1500020e-01   7.8872727e-01
   6.1505574e-01   7.8884848e-01
   6.1505666e-01   7.8896970e-01
   6.1507171e-01   7.8909091e-01
   6.1515877e-01   7.8921212e-01
   6.1527149e-01   7.8945455e-01
   6.1546345e-01   7.8957576e-01
   6.1548130e-01   7.8969697e-01
   6.1551780e-01   7.8981818e-01
   6.1554437e-01   7.8993939e-01
   6.1562852e-01   7.9006061e-01
   6.1565646e-01   7.9018182e-01
   6.1598838e-01   7.9030303e-01
   6.1613716e-01   7.9042424e-01
   6.1618172e-01   7.9054545e-01
   6.1629196e-01   7.9066667e-01
   6.1640806e-01   7.9078788e-01
   6.1650943e-01   7.9090909e-01
   6.1656886e-01   7.9103030e-01
   6.1659929e-01   7.9115152e-01
   6.1666155e-01   7.9127273e-01
   6.1668151e-01   7.9139394e-01
   6.1673620e-01   7.9151515e-01
   6.1686345e-01   7.9163636e-01
   6.1690069e-01   7.9175758e-01
   6.1694505e-01   7.9187879e-01
   6.1696671e-01   7.9200000e-01
   6.1704827e-01   7.9212121e-01
   6.1718033e-01   7.9224242e-01
   6.1725071e-01   7.9236364e-01
   6.1728843e-01   7.9248485e-01
   6.1749218e-01   7.9260606e-01
   6.1758300e-01   7.9272727e-01
   6.1759292e-01   7.9296970e-01
   6.1761172e-01   7.9309091e-01
   6.1773480e-01   7.9321212e-01
   6.1788418e-01   7.9333333e-01
   6.1790047e-01   7.9345455e-01
   6.1791541e-01   7.9369697e-01
   6.1795794e-01   7.9393939e-01
   6.1801319e-01   7.9418182e-01
   6.1805508e-01   7.9430303e-01
   6.1810413e-01   7.9454545e-01
   6.1815660e-01   7.9466667e-01
   6.1823911e-01   7.9478788e-01
   6.1827260e-01   7.9490909e-01
   6.1850020e-01   7.9503030e-01
   6.1864672e-01   7.9515152e-01
   6.1865626e-01   7.9527273e-01
   6.1879787e-01   7.9539394e-01
   6.1882379e-01   7.9563636e-01
   6.1887132e-01   7.9575758e-01
   6.1896643e-01   7.9587879e-01
   6.1906395e-01   7.9600000e-01
   6.1906830e-01   7.9612121e-01
   6.1912616e-01   7.9624242e-01
   6.1927336e-01   7.9636364e-01
   6.1930753e-01   7.9648485e-01
   6.1943769e-01   7.9660606e-01
   6.1980292e-01   7.9672727e-01
   6.2022702e-01   7.9684848e-01
   6.2025212e-01   7.9696970e-01
   6.2043043e-01   7.9709091e-01
   6.2047556e-01   7.9721212e-01
   6.2050522e-01   7.9733333e-01
   6.2074592e-01   7.9745455e-01
   6.2074744e-01   7.9757576e-01
   6.2087397e-01   7.9769697e-01
   6.2093742e-01   7.9781818e-01
   6.2131476e-01   7.9806061e-01
   6.2156578e-01   7.9818182e-01
   6.2158529e-01   7.9830303e-01
   6.2159828e-01   7.9842424e-01
   6.2165771e-01   7.9854545e-01
   6.2167899e-01   7.9866667e-01
   6.2182988e-01   7.9878788e-01
   6.2183796e-01   7.9903030e-01
   6.2196814e-01   7.9915152e-01
   6.2197728e-01   7.9927273e-01
   6.2221018e-01   7.9939394e-01
   6.2235791e-01   7.9951515e-01
   6.2240101e-01   7.9963636e-01
   6.2246487e-01   7.9975758e-01
   6.2253383e-01   8.0000000e-01
   6.2262913e-01   8.0012121e-01
   6.2264613e-01   8.0024242e-01
   6.2269319e-01   8.0036364e-01
   6.2279834e-01   8.0048485e-01
   6.2280095e-01   8.0060606e-01
   6.2286064e-01   8.0072727e-01
   6.2289814e-01   8.0096970e-01
   6.2301934e-01   8.0109091e-01
   6.2304589e-01   8.0121212e-01
   6.2315706e-01   8.0133333e-01
   6.2317015e-01   8.0145455e-01
   6.2317374e-01   8.0157576e-01
   6.2329067e-01   8.0169697e-01
   6.2329423e-01   8.0181818e-01
   6.2335468e-01   8.0193939e-01
   6.2348719e-01   8.0206061e-01
   6.2355528e-01   8.0218182e-01
   6.2356164e-01   8.0230303e-01
   6.2363184e-01   8.0242424e-01
   6.2368769e-01   8.0254545e-01
   6.2387822e-01   8.0266667e-01
   6.2399708e-01   8.0278788e-01
   6.2408939e-01   8.0290909e-01
   6.2412100e-01   8.0303030e-01
   6.2412301e-01   8.0315152e-01
   6.2420218e-01   8.0327273e-01
   6.2426030e-01   8.0339394e-01
   6.2431452e-01   8.0363636e-01
   6.2433795e-01   8.0375758e-01
   6.2436383e-01   8.0387879e-01
   6.2444666e-01   8.0400000e-01
   6.2451663e-01   8.0412121e-01
   6.2461080e-01   8.0436364e-01
   6.2467338e-01   8.0448485e-01
   6.2477544e-01   8.0460606e-01
   6.2487142e-01   8.0472727e-01
   6.2489558e-01   8.0484848e-01
   6.2489621e-01   8.0496970e-01
   6.2490900e-01   8.0509091e-01
   6.2498964e-01   8.0521212e-01
   6.2499783e-01   8.0533333e-01
   6.2514640e-01   8.0545455e-01
   6.2521142e-01   8.0557576e-01
   6.2522040e-01   8.0569697e-01
   6.2533950e-01   8.0581818e-01
   6.2535333e-01   8.0593939e-01
   6.2540950e-01   8.0618182e-01
   6.2542552e-01   8.0630303e-01
   6.2542583e-01   8.0642424e-01
   6.2545498e-01   8.0654545e-01
   6.2550763e-01   8.0666667e-01
   6.2553812e-01   8.0690909e-01
   6.2554035e-01   8.0703030e-01
   6.2557505e-01   8.0715152e-01
   6.2558137e-01   8.0739394e-01
   6.2560385e-01   8.0751515e-01
   6.2561974e-01   8.0763636e-01
   6.2563636e-01   8.0775758e-01
   6.2576208e-01   8.0787879e-01
   6.2585196e-01   8.0800000e-01
   6.2586692e-01   8.0812121e-01
   6.2595932e-01   8.0824242e-01
   6.2596255e-01   8.0848485e-01
   6.2601251e-01   8.0860606e-01
   6.2612365e-01   8.0872727e-01
   6.2619652e-01   8.0884848e-01
   6.2619761e-01   8.0896970e-01
   6.2621806e-01   8.0909091e-01
   6.2630242e-01   8.0921212e-01
   6.2642627e-01   8.0933333e-01
   6.2644671e-01   8.0957576e-01
   6.2647728e-01   8.0969697e-01
   6.2649651e-01   8.0981818e-01
   6.2661342e-01   8.0993939e-01
   6.2665911e-01   8.1006061e-01
   6.2667229e-01   8.1030303e-01
   6.2668620e-01   8.1054545e-01
   6.2673861e-01   8.1078788e-01
   6.2678473e-01   8.1090909e-01
   6.2696427e-01   8.1115152e-01
   6.2702679e-01   8.1127273e-01
   6.2704549e-01   8.1139394e-01
   6.2710227e-01   8.1163636e-01
   6.2734132e-01   8.1175758e-01
   6.2746472e-01   8.1187879e-01
   6.2747004e-01   8.1200000e-01
   6.2754900e-01   8.1212121e-01
   6.2769831e-01   8.1224242e-01
   6.2780602e-01   8.1248485e-01
   6.2781942e-01   8.1260606e-01
   6.2783138e-01   8.1272727e-01
   6.2801198e-01   8.1284848e-01
   6.2802776e-01   8.1296970e-01
   6.2806289e-01   8.1309091e-01
   6.2814465e-01   8.1321212e-01
   6.2816946e-01   8.1333333e-01
   6.2822373e-01   8.1345455e-01
   6.2823781e-01   8.1357576e-01
   6.2826748e-01   8.1381818e-01
   6.2834746e-01   8.1406061e-01
   6.2837593e-01   8.1418182e-01
   6.2838408e-01   8.1430303e-01
   6.2860965e-01   8.1442424e-01
   6.2864658e-01   8.1454545e-01
   6.2867394e-01   8.1466667e-01
   6.2878012e-01   8.1478788e-01
   6.2879462e-01   8.1490909e-01
   6.2881748e-01   8.1503030e-01
   6.2883122e-01   8.1527273e-01
   6.2895014e-01   8.1539394e-01
   6.2900790e-01   8.1551515e-01
   6.2910736e-01   8.1563636e-01
   6.2911838e-01   8.1575758e-01
   6.2954546e-01   8.1587879e-01
   6.2958242e-01   8.1600000e-01
   6.2968364e-01   8.1612121e-01
   6.2969316e-01   8.1624242e-01
   6.2974336e-01   8.1648485e-01
   6.2976512e-01   8.1660606e-01
   6.2988125e-01   8.1672727e-01
   6.2990667e-01   8.1684848e-01
   6.2996074e-01   8.1696970e-01
   6.3002869e-01   8.1709091e-01
   6.3012168e-01   8.1721212e-01
   6.3023092e-01   8.1733333e-01
   6.3029757e-01   8.1745455e-01
   6.3047163e-01   8.1757576e-01
   6.3054228e-01   8.1769697e-01
   6.3071121e-01   8.1793939e-01
   6.3073052e-01   8.1806061e-01
   6.3086390e-01   8.1818182e-01
   6.3091641e-01   8.1830303e-01
   6.3092869e-01   8.1842424e-01
   6.3105152e-01   8.1866667e-01
   6.3111173e-01   8.1878788e-01
   6.3116194e-01   8.1890909e-01
   6.3129700e-01   8.1903030e-01
   6.3141825e-01   8.1915152e-01
   6.3142613e-01   8.1927273e-01
   6.3146134e-01   8.1939394e-01
   6.3148409e-01   8.1951515e-01
   6.3150903e-01   8.1963636e-01
   6.3166624e-01   8.1975758e-01
   6.3168305e-01   8.1987879e-01
   6.3169236e-01   8.2012121e-01
   6.3174377e-01   8.2024242e-01
   6.3181122e-01   8.2036364e-01
   6.3183377e-01   8.2048485e-01
   6.3185771e-01   8.2060606e-01
   6.3187414e-01   8.2072727e-01
   6.3198290e-01   8.2084848e-01
   6.3211532e-01   8.2096970e-01
   6.3212065e-01   8.2121212e-01
   6.3226735e-01   8.2133333e-01
   6.3249542e-01   8.2145455e-01
   6.3250779e-01   8.2157576e-01
   6.3265034e-01   8.2169697e-01
   6.3266423e-01   8.2181818e-01
   6.3276136e-01   8.2206061e-01
   6.3299144e-01   8.2218182e-01
   6.3306003e-01   8.2230303e-01
   6.3320391e-01   8.2242424e-01
   6.3322429e-01   8.2254545e-01
   6.3327365e-01   8.2266667e-01
   6.3328036e-01   8.2290909e-01
   6.3335188e-01   8.2303030e-01
   6.3342377e-01   8.2327273e-01
   6.3347119e-01   8.2339394e-01
   6.3358860e-01   8.2351515e-01
   6.3362830e-01   8.2363636e-01
   6.3368256e-01   8.2375758e-01
   6.3371210e-01   8.2387879e-01
   6.3382991e-01   8.2400000e-01
   6.3404137e-01   8.2412121e-01
   6.3405458e-01   8.2424242e-01
   6.3411966e-01   8.2436364e-01
   6.3415484e-01   8.2460606e-01
   6.3421710e-01   8.2472727e-01
   6.3426746e-01   8.2484848e-01
   6.3427655e-01   8.2509091e-01
   6.3433861e-01   8.2521212e-01
   6.3447050e-01   8.2533333e-01
   6.3449061e-01   8.2545455e-01
   6.3451244e-01   8.2557576e-01
   6.3453521e-01   8.2569697e-01
   6.3459279e-01   8.2581818e-01
   6.3460592e-01   8.2593939e-01
   6.3467615e-01   8.2606061e-01
   6.3469102e-01   8.2618182e-01
   6.3474559e-01   8.2630303e-01
   6.3483173e-01   8.2642424e-01
   6.3483817e-01   8.2654545e-01
   6.3494820e-01   8.2666667e-01
   6.3499506e-01   8.2678788e-01
   6.3502969e-01   8.2690909e-01
   6.3516733e-01   8.2703030e-01
   6.3517681e-01   8.2715152e-01
   6.3533946e-01   8.2727273e-01
   6.3541135e-01   8.2739394e-01
   6.3542102e-01   8.2751515e-01
   6.3552914e-01   8.2763636e-01
   6.3565437e-01   8.2775758e-01
   6.3571541e-01   8.2800000e-01
   6.3595004e-01   8.2824242e-01
   6.3599735e-01   8.2836364e-01
   6.3638818e-01   8.2848485e-01
   6.3659137e-01   8.2860606e-01
   6.3663415e-01   8.2872727e-01
   6.3668830e-01   8.2884848e-01
   6.3670471e-01   8.2896970e-01
   6.3680224e-01   8.2909091e-01
   6.3691415e-01   8.2921212e-01
   6.3705035e-01   8.2933333e-01
   6.3715482e-01   8.2945455e-01
   6.3729271e-01   8.2957576e-01
   6.3741269e-01   8.2969697e-01
   6.3752503e-01   8.2981818e-01
   6.3772290e-01   8.3006061e-01
   6.3778830e-01   8.3018182e-01
   6.3784454e-01   8.3030303e-01
   6.3789615e-01   8.3054545e-01
   6.3797939e-01   8.3066667e-01
   6.3819531e-01   8.3078788e-01
   6.3821012e-01   8.3090909e-01
   6.3826192e-01   8.3103030e-01
   6.3828769e-01   8.3115152e-01
   6.3868365e-01   8.3127273e-01
   6.3887648e-01   8.3139394e-01
   6.3902139e-01   8.3151515e-01
   6.3913914e-01   8.3175758e-01
   6.3919771e-01   8.3187879e-01
   6.3927252e-01   8.3200000e-01
   6.3930864e-01   8.3224242e-01
   6.3937213e-01   8.3236364e-01
   6.3941768e-01   8.3248485e-01
   6.3958806e-01   8.3260606e-01
   6.3966524e-01   8.3272727e-01
   6.3976773e-01   8.3284848e-01
   6.3990915e-01   8.3296970e-01
   6.4001796e-01   8.3309091e-01
   6.4008369e-01   8.3321212e-01
   6.4023404e-01   8.3333333e-01
   6.4032572e-01   8.3345455e-01
   6.4033728e-01   8.3357576e-01
   6.4035858e-01   8.3369697e-01
   6.4036010e-01   8.3381818e-01
   6.4061084e-01   8.3393939e-01
   6.4074057e-01   8.3406061e-01
   6.4077963e-01   8.3418182e-01
   6.4079120e-01   8.3430303e-01
   6.4081543e-01   8.3442424e-01
   6.4093618e-01   8.3454545e-01
   6.4096140e-01   8.3466667e-01
   6.4096173e-01   8.3478788e-01
   6.4098485e-01   8.3490909e-01
   6.4104953e-01   8.3503030e-01
   6.4105185e-01   8.3527273e-01
   6.4109870e-01   8.3551515e-01
   6.4123799e-01   8.3563636e-01
   6.4128931e-01   8.3575758e-01
   6.4132221e-01   8.3587879e-01
   6.4138458e-01   8.3600000e-01
   6.4140063e-01   8.3612121e-01
   6.4147624e-01   8.3636364e-01
   6.4169425e-01   8.3648485e-01
   6.4171464e-01   8.3660606e-01
   6.4176392e-01   8.3684848e-01
   6.4179899e-01   8.3696970e-01
   6.4199750e-01   8.3709091e-01
   6.4200429e-01   8.3721212e-01
   6.4227741e-01   8.3733333e-01
   6.4228205e-01   8.3745455e-01
   6.4229578e-01   8.3757576e-01
   6.4229855e-01   8.3769697e-01
   6.4234855e-01   8.3781818e-01
   6.4237153e-01   8.3793939e-01
   6.4248105e-01   8.3806061e-01
   6.4252207e-01   8.3818182e-01
   6.4262226e-01   8.3830303e-01
   6.4278318e-01   8.3842424e-01
   6.4280538e-01   8.3866667e-01
   6.4282547e-01   8.3878788e-01
   6.4294558e-01   8.3890909e-01
   6.4298431e-01   8.3903030e-01
   6.4301980e-01   8.3915152e-01
   6.4326213e-01   8.3927273e-01
   6.4335919e-01   8.3939394e-01
   6.4345416e-01   8.3951515e-01
   6.4346397e-01   8.3963636e-01
   6.4348937e-01   8.3975758e-01
   6.4355984e-01   8.3987879e-01
   6.4360186e-01   8.4000000e-01
   6.4363167e-01   8.4012121e-01
   6.4375453e-01   8.4024242e-01
   6.4379911e-01   8.4036364e-01
   6.4381237e-01   8.4048485e-01
   6.4388552e-01   8.4060606e-01
   6.4391611e-01   8.4072727e-01
   6.4391975e-01   8.4084848e-01
   6.4394729e-01   8.4096970e-01
   6.4409644e-01   8.4109091e-01
   6.4424352e-01   8.4121212e-01
   6.4426428e-01   8.4133333e-01
   6.4438284e-01   8.4145455e-01
   6.4446841e-01   8.4157576e-01
   6.4470538e-01   8.4169697e-01
   6.4476890e-01   8.4181818e-01
   6.4479177e-01   8.4193939e-01
   6.4479874e-01   8.4206061e-01
   6.4479979e-01   8.4218182e-01
   6.4481097e-01   8.4230303e-01
   6.4487030e-01   8.4242424e-01
   6.4492927e-01   8.4254545e-01
   6.4495835e-01   8.4266667e-01
   6.4508085e-01   8.4278788e-01
   6.4513262e-01   8.4290909e-01
   6.4532475e-01   8.4303030e-01
   6.4536921e-01   8.4315152e-01
   6.4541126e-01   8.4327273e-01
   6.4562057e-01   8.4339394e-01
   6.4575006e-01   8.4351515e-01
   6.4593983e-01   8.4363636e-01
   6.4597430e-01   8.4375758e-01
   6.4608481e-01   8.4400000e-01
   6.4621855e-01   8.4412121e-01
   6.4625974e-01   8.4424242e-01
   6.4634913e-01   8.4448485e-01
   6.4641574e-01   8.4460606e-01
   6.4642566e-01   8.4472727e-01
   6.4647940e-01   8.4484848e-01
   6.4666907e-01   8.4496970e-01
   6.4668711e-01   8.4509091e-01
   6.4674528e-01   8.4521212e-01
   6.4675509e-01   8.4533333e-01
   6.4678411e-01   8.4545455e-01
   6.4679683e-01   8.4557576e-01
   6.4697541e-01   8.4569697e-01
   6.4698149e-01   8.4581818e-01
   6.4714115e-01   8.4593939e-01
   6.4720080e-01   8.4606061e-01
   6.4738117e-01   8.4618182e-01
   6.4783244e-01   8.4630303e-01
   6.4785221e-01   8.4642424e-01
   6.4789426e-01   8.4654545e-01
   6.4796451e-01   8.4666667e-01
   6.4796735e-01   8.4678788e-01
   6.4808369e-01   8.4690909e-01
   6.4816992e-01   8.4703030e-01
   6.4843153e-01   8.4715152e-01
   6.4850096e-01   8.4727273e-01
   6.4851468e-01   8.4739394e-01
   6.4854528e-01   8.4751515e-01
   6.4891442e-01   8.4763636e-01
   6.4892619e-01   8.4787879e-01
   6.4895623e-01   8.4800000e-01
   6.4927179e-01   8.4812121e-01
   6.4927663e-01   8.4824242e-01
   6.4934249e-01   8.4836364e-01
   6.4947225e-01   8.4848485e-01
   6.4951880e-01   8.4860606e-01
   6.4953501e-01   8.4872727e-01
   6.4978484e-01   8.4884848e-01
   6.4984561e-01   8.4909091e-01
   6.4984806e-01   8.4921212e-01
   6.4994710e-01   8.4933333e-01
   6.4996585e-01   8.4957576e-01
   6.5002276e-01   8.4969697e-01
   6.5008113e-01   8.4981818e-01
   6.5014699e-01   8.4993939e-01
   6.5020801e-01   8.5006061e-01
   6.5021122e-01   8.5018182e-01
   6.5028596e-01   8.5030303e-01
   6.5041649e-01   8.5042424e-01
   6.5046599e-01   8.5054545e-01
   6.5049747e-01   8.5066667e-01
   6.5056934e-01   8.5078788e-01
   6.5062281e-01   8.5090909e-01
   6.5070732e-01   8.5103030e-01
   6.5092411e-01   8.5127273e-01
   6.5093412e-01   8.5139394e-01
   6.5097628e-01   8.5151515e-01
   6.5107260e-01   8.5163636e-01
   6.5108803e-01   8.5175758e-01
   6.5112558e-01   8.5187879e-01
   6.5134240e-01   8.5200000e-01
   6.5146651e-01   8.5212121e-01
   6.5157565e-01   8.5224242e-01
   6.5162696e-01   8.5236364e-01
   6.5174160e-01   8.5248485e-01
   6.5176006e-01   8.5260606e-01
   6.5176593e-01   8.5272727e-01
   6.5179604e-01   8.5284848e-01
   6.5186961e-01   8.5296970e-01
   6.5197577e-01   8.5309091e-01
   6.5201288e-01   8.5321212e-01
   6.5211785e-01   8.5333333e-01
   6.5212172e-01   8.5357576e-01
   6.5261623e-01   8.5369697e-01
   6.5263590e-01   8.5381818e-01
   6.5278080e-01   8.5393939e-01
   6.5289902e-01   8.5406061e-01
   6.5304236e-01   8.5418182e-01
   6.5307438e-01   8.5430303e-01
   6.5308345e-01   8.5442424e-01
   6.5315632e-01   8.5454545e-01
   6.5318666e-01   8.5466667e-01
   6.5333214e-01   8.5478788e-01
   6.5336253e-01   8.5490909e-01
   6.5345729e-01   8.5503030e-01
   6.5353762e-01   8.5515152e-01
   6.5376345e-01   8.5527273e-01
   6.5378450e-01   8.5539394e-01
   6.5380787e-01   8.5563636e-01
   6.5382090e-01   8.5575758e-01
   6.5423781e-01   8.5587879e-01
   6.5426347e-01   8.5600000e-01
   6.5427201e-01   8.5612121e-01
   6.5431230e-01   8.5624242e-01
   6.5434522e-01   8.5636364e-01
   6.5445298e-01   8.5648485e-01
   6.5448253e-01   8.5660606e-01
   6.5454922e-01   8.5672727e-01
   6.5460092e-01   8.5684848e-01
   6.5465144e-01   8.5696970e-01
   6.5478064e-01   8.5709091e-01
   6.5489601e-01   8.5721212e-01
   6.5490312e-01   8.5733333e-01
   6.5515886e-01   8.5745455e-01
   6.5516790e-01   8.5757576e-01
   6.5526522e-01   8.5769697e-01
   6.5538604e-01   8.5781818e-01
   6.5541518e-01   8.5793939e-01
   6.5552542e-01   8.5806061e-01
   6.5576014e-01   8.5818182e-01
   6.5583387e-01   8.5830303e-01
   6.5590320e-01   8.5842424e-01
   6.5594241e-01   8.5866667e-01
   6.5596281e-01   8.5878788e-01
   6.5606635e-01   8.5890909e-01
   6.5608578e-01   8.5903030e-01
   6.5621882e-01   8.5915152e-01
   6.5626197e-01   8.5927273e-01
   6.5638845e-01   8.5939394e-01
   6.5642915e-01   8.5951515e-01
   6.5656653e-01   8.5963636e-01
   6.5657974e-01   8.5975758e-01
   6.5660871e-01   8.5987879e-01
   6.5663011e-01   8.6000000e-01
   6.5679993e-01   8.6012121e-01
   6.5688491e-01   8.6024242e-01
   6.5691569e-01   8.6036364e-01
   6.5693884e-01   8.6060606e-01
   6.5696103e-01   8.6072727e-01
   6.5701475e-01   8.6084848e-01
   6.5701636e-01   8.6096970e-01
   6.5719291e-01   8.6109091e-01
   6.5723388e-01   8.6121212e-01
   6.5747193e-01   8.6133333e-01
   6.5751312e-01   8.6145455e-01
   6.5757440e-01   8.6157576e-01
   6.5759690e-01   8.6169697e-01
   6.5760471e-01   8.6181818e-01
   6.5762326e-01   8.6193939e-01
   6.5763023e-01   8.6206061e-01
   6.5764291e-01   8.6218182e-01
   6.5764310e-01   8.6230303e-01
   6.5789748e-01   8.6242424e-01
   6.5799135e-01   8.6266667e-01
   6.5801723e-01   8.6278788e-01
   6.5817159e-01   8.6290909e-01
   6.5821758e-01   8.6303030e-01
   6.5821762e-01   8.6315152e-01
   6.5822804e-01   8.6327273e-01
   6.5833232e-01   8.6339394e-01
   6.5839164e-01   8.6351515e-01
   6.5849291e-01   8.6363636e-01
   6.5849579e-01   8.6375758e-01
   6.5852388e-01   8.6387879e-01
   6.5855258e-01   8.6400000e-01
   6.5873284e-01   8.6412121e-01
   6.5875279e-01   8.6424242e-01
   6.5896805e-01   8.6436364e-01
   6.5983986e-01   8.6448485e-01
   6.6003410e-01   8.6460606e-01
   6.6007486e-01   8.6472727e-01
   6.6017531e-01   8.6496970e-01
   6.6024125e-01   8.6509091e-01
   6.6025681e-01   8.6521212e-01
   6.6035333e-01   8.6533333e-01
   6.6035758e-01   8.6545455e-01
   6.6037425e-01   8.6557576e-01
   6.6041487e-01   8.6569697e-01
   6.6049812e-01   8.6581818e-01
   6.6055389e-01   8.6593939e-01
   6.6061005e-01   8.6606061e-01
   6.6073109e-01   8.6618182e-01
   6.6079612e-01   8.6630303e-01
   6.6085085e-01   8.6642424e-01
   6.6087605e-01   8.6654545e-01
   6.6087986e-01   8.6666667e-01
   6.6091471e-01   8.6678788e-01
   6.6105305e-01   8.6690909e-01
   6.6129809e-01   8.6703030e-01
   6.6131670e-01   8.6715152e-01
   6.6158041e-01   8.6727273e-01
   6.6158402e-01   8.6739394e-01
   6.6162202e-01   8.6751515e-01
   6.6170037e-01   8.6763636e-01
   6.6183913e-01   8.6775758e-01
   6.6187909e-01   8.6787879e-01
   6.6189108e-01   8.6800000e-01
   6.6203731e-01   8.6812121e-01
   6.6228245e-01   8.6824242e-01
   6.6231437e-01   8.6836364e-01
   6.6241923e-01   8.6848485e-01
   6.6276442e-01   8.6860606e-01
   6.6276736e-01   8.6872727e-01
   6.6288964e-01   8.6896970e-01
   6.6289597e-01   8.6909091e-01
   6.6300140e-01   8.6921212e-01
   6.6301435e-01   8.6933333e-01
   6.6312375e-01   8.6945455e-01
   6.6327085e-01   8.6957576e-01
   6.6336950e-01   8.6969697e-01
   6.6348077e-01   8.6993939e-01
   6.6355840e-01   8.7006061e-01
   6.6370552e-01   8.7018182e-01
   6.6371773e-01   8.7030303e-01
   6.6374998e-01   8.7042424e-01
   6.6386805e-01   8.7054545e-01
   6.6393725e-01   8.7066667e-01
   6.6403122e-01   8.7078788e-01
   6.6407188e-01   8.7090909e-01
   6.6429708e-01   8.7103030e-01
   6.6440771e-01   8.7115152e-01
   6.6441107e-01   8.7127273e-01
   6.6443184e-01   8.7139394e-01
   6.6446043e-01   8.7151515e-01
   6.6450424e-01   8.7163636e-01
   6.6455152e-01   8.7187879e-01
   6.6461484e-01   8.7200000e-01
   6.6471873e-01   8.7212121e-01
   6.6472896e-01   8.7224242e-01
   6.6481474e-01   8.7236364e-01
   6.6482092e-01   8.7248485e-01
   6.6485206e-01   8.7260606e-01
   6.6485767e-01   8.7284848e-01
   6.6492033e-01   8.7296970e-01
   6.6497027e-01   8.7309091e-01
   6.6500669e-01   8.7321212e-01
   6.6501711e-01   8.7333333e-01
   6.6511437e-01   8.7345455e-01
   6.6537772e-01   8.7357576e-01
   6.6548903e-01   8.7369697e-01
   6.6558538e-01   8.7381818e-01
   6.6562825e-01   8.7393939e-01
   6.6566176e-01   8.7406061e-01
   6.6573451e-01   8.7418182e-01
   6.6585551e-01   8.7430303e-01
   6.6590418e-01   8.7442424e-01
   6.6595607e-01   8.7454545e-01
   6.6618236e-01   8.7466667e-01
   6.6619342e-01   8.7478788e-01
   6.6640795e-01   8.7490909e-01
   6.6650776e-01   8.7503030e-01
   6.6665751e-01   8.7515152e-01
   6.6674764e-01   8.7527273e-01
   6.6675385e-01   8.7539394e-01
   6.6677711e-01   8.7551515e-01
   6.6683879e-01   8.7563636e-01
   6.6687874e-01   8.7575758e-01
   6.6690574e-01   8.7587879e-01
   6.6715585e-01   8.7600000e-01
   6.6718705e-01   8.7612121e-01
   6.6731510e-01   8.7624242e-01
   6.6733123e-01   8.7636364e-01
   6.6753119e-01   8.7648485e-01
   6.6780839e-01   8.7660606e-01
   6.6789261e-01   8.7672727e-01
   6.6796973e-01   8.7684848e-01
   6.6812333e-01   8.7696970e-01
   6.6823926e-01   8.7709091e-01
   6.6830500e-01   8.7721212e-01
   6.6844346e-01   8.7733333e-01
   6.6860708e-01   8.7745455e-01
   6.6860875e-01   8.7757576e-01
   6.6861075e-01   8.7769697e-01
   6.6862703e-01   8.7781818e-01
   6.6866120e-01   8.7793939e-01
   6.6872037e-01   8.7818182e-01
   6.6876922e-01   8.7830303e-01
   6.6888718e-01   8.7842424e-01
   6.6890643e-01   8.7854545e-01
   6.6895020e-01   8.7866667e-01
   6.6913334e-01   8.7878788e-01
   6.6914402e-01   8.7890909e-01
   6.6918350e-01   8.7903030e-01
   6.6944269e-01   8.7915152e-01
   6.6946158e-01   8.7927273e-01
   6.6966924e-01   8.7939394e-01
   6.6982275e-01   8.7951515e-01
   6.6985065e-01   8.7963636e-01
   6.6989533e-01   8.7975758e-01
   6.6990299e-01   8.8000000e-01
   6.6990613e-01   8.8012121e-01
   6.6995800e-01   8.8036364e-01
   6.7004184e-01   8.8048485e-01
   6.7006106e-01   8.8060606e-01
   6.7008492e-01   8.8072727e-01
   6.7030288e-01   8.8084848e-01
   6.7038221e-01   8.8109091e-01
   6.7043953e-01   8.8121212e-01
   6.7045112e-01   8.8145455e-01
   6.7047635e-01   8.8157576e-01
   6.7055296e-01   8.8169697e-01
   6.7084496e-01   8.8193939e-01
   6.7084534e-01   8.8206061e-01
   6.7089485e-01   8.8230303e-01
   6.7114268e-01   8.8242424e-01
   6.7133556e-01   8.8254545e-01
   6.7152111e-01   8.8266667e-01
   6.7163597e-01   8.8278788e-01
   6.7180650e-01   8.8290909e-01
   6.7209407e-01   8.8303030e-01
   6.7249412e-01   8.8315152e-01
   6.7256012e-01   8.8327273e-01
   6.7261971e-01   8.8339394e-01
   6.7263486e-01   8.8351515e-01
   6.7270854e-01   8.8363636e-01
   6.7273186e-01   8.8375758e-01
   6.7279103e-01   8.8387879e-01
   6.7279775e-01   8.8400000e-01
   6.7287542e-01   8.8412121e-01
   6.7288970e-01   8.8424242e-01
   6.7289151e-01   8.8448485e-01
   6.7290965e-01   8.8460606e-01
   6.7294088e-01   8.8484848e-01
   6.7297762e-01   8.8509091e-01
   6.7313398e-01   8.8521212e-01
   6.7322592e-01   8.8533333e-01
   6.7332029e-01   8.8557576e-01
   6.7348780e-01   8.8569697e-01
   6.7358373e-01   8.8581818e-01
   6.7381350e-01   8.8593939e-01
   6.7385067e-01   8.8606061e-01
   6.7387251e-01   8.8618182e-01
   6.7394251e-01   8.8630303e-01
   6.7395454e-01   8.8642424e-01
   6.7402997e-01   8.8654545e-01
   6.7403109e-01   8.8666667e-01
   6.7409486e-01   8.8678788e-01
   6.7417552e-01   8.8690909e-01
   6.7419558e-01   8.8703030e-01
   6.7420539e-01   8.8715152e-01
   6.7429898e-01   8.8727273e-01
   6.7430515e-01   8.8739394e-01
   6.7430733e-01   8.8751515e-01
   6.7441363e-01   8.8763636e-01
   6.7458768e-01   8.8775758e-01
   6.7463878e-01   8.8787879e-01
   6.7469191e-01   8.8800000e-01
   6.7475147e-01   8.8812121e-01
   6.7486595e-01   8.8824242e-01
   6.7486658e-01   8.8836364e-01
   6.7488684e-01   8.8860606e-01
   6.7489204e-01   8.8884848e-01
   6.7502724e-01   8.8909091e-01
   6.7507930e-01   8.8921212e-01
   6.7511596e-01   8.8933333e-01
   6.7528742e-01   8.8945455e-01
   6.7534539e-01   8.8957576e-01
   6.7538911e-01   8.8969697e-01
   6.7548696e-01   8.8981818e-01
   6.7549798e-01   8.8993939e-01
   6.7554552e-01   8.9006061e-01
   6.7584326e-01   8.9018182e-01
   6.7619943e-01   8.9030303e-01
   6.7632127e-01   8.9042424e-01
   6.7635829e-01   8.9054545e-01
   6.7638472e-01   8.9066667e-01
   6.7686262e-01   8.9078788e-01
   6.7700920e-01   8.9090909e-01
   6.7711156e-01   8.9103030e-01
   6.7724808e-01   8.9115152e-01
   6.7736699e-01   8.9127273e-01
   6.7742108e-01   8.9139394e-01
   6.7758124e-01   8.9151515e-01
   6.7762961e-01   8.9163636e-01
   6.7765411e-01   8.9175758e-01
   6.7779227e-01   8.9187879e-01
   6.7783678e-01   8.9212121e-01
   6.7784958e-01   8.9224242e-01
   6.7790631e-01   8.9236364e-01
   6.7804741e-01   8.9248485e-01
   6.7836463e-01   8.9260606e-01
   6.7839473e-01   8.9272727e-01
   6.7844288e-01   8.9284848e-01
   6.7844522e-01   8.9296970e-01
   6.7844990e-01   8.9309091e-01
   6.7862609e-01   8.9321212e-01
   6.7863075e-01   8.9333333e-01
   6.7873962e-01   8.9345455e-01
   6.7879737e-01   8.9357576e-01
   6.7897531e-01   8.9369697e-01
   6.7909887e-01   8.9381818e-01
   6.7913417e-01   8.9393939e-01
   6.7922385e-01   8.9406061e-01
   6.7922671e-01   8.9418182e-01
   6.7927419e-01   8.9442424e-01
   6.7939070e-01   8.9454545e-01
   6.7942326e-01   8.9466667e-01
   6.7947147e-01   8.9490909e-01
   6.7956755e-01   8.9503030e-01
   6.7956874e-01   8.9515152e-01
   6.7987263e-01   8.9527273e-01
   6.7988568e-01   8.9539394e-01
   6.7990638e-01   8.9551515e-01
   6.8011462e-01   8.9575758e-01
   6.8013117e-01   8.9587879e-01
   6.8015349e-01   8.9600000e-01
   6.8024786e-01   8.9612121e-01
   6.8024999e-01   8.9624242e-01
   6.8064786e-01   8.9636364e-01
   6.8069447e-01   8.9648485e-01
   6.8073694e-01   8.9660606e-01
   6.8076436e-01   8.9672727e-01
   6.8077322e-01   8.9696970e-01
   6.8077347e-01   8.9709091e-01
   6.8082903e-01   8.9721212e-01
   6.8083233e-01   8.9733333e-01
   6.8083314e-01   8.9745455e-01
   6.8099579e-01   8.9769697e-01
   6.8099900e-01   8.9781818e-01
   6.8104861e-01   8.9793939e-01
   6.8106815e-01   8.9818182e-01
   6.8107153e-01   8.9830303e-01
   6.8110456e-01   8.9854545e-01
   6.8123484e-01   8.9878788e-01
   6.8129103e-01   8.9890909e-01
   6.8151236e-01   8.9903030e-01
   6.8152683e-01   8.9915152e-01
   6.8153376e-01   8.9927273e-01
   6.8154862e-01   8.9939394e-01
   6.8156696e-01   8.9951515e-01
   6.8163105e-01   8.9963636e-01
   6.8166968e-01   8.9975758e-01
   6.8177778e-01   8.9987879e-01
   6.8185295e-01   9.0000000e-01
   6.8192526e-01   9.0024242e-01
   6.8196515e-01   9.0036364e-01
   6.8207590e-01   9.0048485e-01
   6.8211535e-01   9.0072727e-01
   6.8233287e-01   9.0084848e-01
   6.8238796e-01   9.0096970e-01
   6.8254216e-01   9.0109091e-01
   6.8259391e-01   9.0121212e-01
   6.8266727e-01   9.0133333e-01
   6.8272302e-01   9.0145455e-01
   6.8272487e-01   9.0157576e-01
   6.8282847e-01   9.0169697e-01
   6.8289903e-01   9.0181818e-01
   6.8305604e-01   9.0193939e-01
   6.8315264e-01   9.0218182e-01
   6.8329930e-01   9.0230303e-01
   6.8333466e-01   9.0242424e-01
   6.8347748e-01   9.0254545e-01
   6.8352239e-01   9.0266667e-01
   6.8371443e-01   9.0278788e-01
   6.8387452e-01   9.0303030e-01
   6.8441289e-01   9.0327273e-01
   6.8445580e-01   9.0339394e-01
   6.8446412e-01   9.0351515e-01
   6.8466229e-01   9.0363636e-01
   6.8470409e-01   9.0375758e-01
   6.8479622e-01   9.0387879e-01
   6.8484124e-01   9.0400000e-01
   6.8510192e-01   9.0412121e-01
   6.8515948e-01   9.0424242e-01
   6.8516476e-01   9.0436364e-01
   6.8534393e-01   9.0448485e-01
   6.8541274e-01   9.0460606e-01
   6.8554422e-01   9.0484848e-01
   6.8555886e-01   9.0496970e-01
   6.8558765e-01   9.0509091e-01
   6.8566110e-01   9.0521212e-01
   6.8576207e-01   9.0533333e-01
   6.8577505e-01   9.0545455e-01
   6.8593075e-01   9.0557576e-01
   6.8599125e-01   9.0569697e-01
   6.8603029e-01   9.0581818e-01
   6.8625275e-01   9.0593939e-01
   6.8633726e-01   9.0606061e-01
   6.8641498e-01   9.0618182e-01
   6.8642693e-01   9.0630303e-01
   6.8643902e-01   9.0654545e-01
   6.8666718e-01   9.0666667e-01
   6.8668211e-01   9.0678788e-01
   6.8676850e-01   9.0690909e-01
   6.8682126e-01   9.0703030e-01
   6.8707986e-01   9.0715152e-01
   6.8708060e-01   9.0739394e-01
   6.8714483e-01   9.0763636e-01
   6.8715278e-01   9.0775758e-01
   6.8749419e-01   9.0787879e-01
   6.8778979e-01   9.0800000e-01
   6.8781447e-01   9.0812121e-01
   6.8784886e-01   9.0824242e-01
   6.8786016e-01   9.0836364e-01
   6.8790074e-01   9.0860606e-01
   6.8793954e-01   9.0872727e-01
   6.8816988e-01   9.0884848e-01
   6.8820593e-01   9.0896970e-01
   6.8848120e-01   9.0909091e-01
   6.8857700e-01   9.0921212e-01
   6.8875782e-01   9.0933333e-01
   6.8879033e-01   9.0945455e-01
   6.8881495e-01   9.0957576e-01
   6.8895493e-01   9.0969697e-01
   6.8913756e-01   9.0981818e-01
   6.8941361e-01   9.0993939e-01
   6.8951397e-01   9.1006061e-01
   6.8958652e-01   9.1018182e-01
   6.8962226e-01   9.1030303e-01
   6.8963514e-01   9.1054545e-01
   6.8991983e-01   9.1066667e-01
   6.8996978e-01   9.1078788e-01
   6.9006285e-01   9.1090909e-01
   6.9016487e-01   9.1103030e-01
   6.9034339e-01   9.1115152e-01
   6.9047532e-01   9.1127273e-01
   6.9051047e-01   9.1139394e-01
   6.9052453e-01   9.1151515e-01
   6.9090210e-01   9.1175758e-01
   6.9097609e-01   9.1187879e-01
   6.9106580e-01   9.1200000e-01
   6.9106595e-01   9.1212121e-01
   6.9107138e-01   9.1224242e-01
   6.9112028e-01   9.1248485e-01
   6.9116310e-01   9.1260606e-01
   6.9122833e-01   9.1272727e-01
   6.9128927e-01   9.1296970e-01
   6.9129204e-01   9.1321212e-01
   6.9131047e-01   9.1333333e-01
   6.9131495e-01   9.1345455e-01
   6.9137485e-01   9.1357576e-01
   6.9158552e-01   9.1369697e-01
   6.9166061e-01   9.1381818e-01
   6.9180125e-01   9.1393939e-01
   6.9182298e-01   9.1406061e-01
   6.9190864e-01   9.1418182e-01
   6.9194778e-01   9.1430303e-01
   6.9197723e-01   9.1442424e-01
   6.9230287e-01   9.1454545e-01
   6.9233533e-01   9.1466667e-01
   6.9234511e-01   9.1478788e-01
   6.9235282e-01   9.1490909e-01
   6.9245036e-01   9.1503030e-01
   6.9260642e-01   9.1515152e-01
   6.9262038e-01   9.1527273e-01
   6.9274632e-01   9.1539394e-01
   6.9292832e-01   9.1551515e-01
   6.9308447e-01   9.1563636e-01
   6.9315910e-01   9.1575758e-01
   6.9345132e-01   9.1587879e-01
   6.9349446e-01   9.1600000e-01
   6.9364509e-01   9.1612121e-01
   6.9368705e-01   9.1624242e-01
   6.9374489e-01   9.1636364e-01
   6.9380244e-01   9.1660606e-01
   6.9383337e-01   9.1672727e-01
   6.9398289e-01   9.1696970e-01
   6.9416990e-01   9.1709091e-01
   6.9426122e-01   9.1733333e-01
   6.9432016e-01   9.1757576e-01
   6.9440840e-01   9.1781818e-01
   6.9445728e-01   9.1806061e-01
   6.9448369e-01   9.1818182e-01
   6.9466669e-01   9.1830303e-01
   6.9478618e-01   9.1842424e-01
   6.9491481e-01   9.1854545e-01
   6.9497793e-01   9.1866667e-01
   6.9557700e-01   9.1878788e-01
   6.9565741e-01   9.1890909e-01
   6.9580743e-01   9.1903030e-01
   6.9581363e-01   9.1915152e-01
   6.9588096e-01   9.1927273e-01
   6.9599155e-01   9.1951515e-01
   6.9648202e-01   9.1963636e-01
   6.9666989e-01   9.1987879e-01
   6.9669159e-01   9.2000000e-01
   6.9673609e-01   9.2012121e-01
   6.9683490e-01   9.2024242e-01
   6.9701273e-01   9.2036364e-01
   6.9708123e-01   9.2048485e-01
   6.9721670e-01   9.2072727e-01
   6.9722182e-01   9.2084848e-01
   6.9723452e-01   9.2096970e-01
   6.9725457e-01   9.2109091e-01
   6.9726285e-01   9.2133333e-01
   6.9731170e-01   9.2145455e-01
   6.9732907e-01   9.2157576e-01
   6.9744040e-01   9.2169697e-01
   6.9752118e-01   9.2181818e-01
   6.9764450e-01   9.2193939e-01
   6.9784791e-01   9.2206061e-01
   6.9794860e-01   9.2218182e-01
   6.9809561e-01   9.2230303e-01
   6.9815054e-01   9.2254545e-01
   6.9815129e-01   9.2266667e-01
   6.9815855e-01   9.2278788e-01
   6.9816823e-01   9.2290909e-01
   6.9828999e-01   9.2303030e-01
   6.9837859e-01   9.2315152e-01
   6.9845860e-01   9.2327273e-01
   6.9852882e-01   9.2339394e-01
   6.9860967e-01   9.2351515e-01
   6.9862712e-01   9.2363636e-01
   6.9885468e-01   9.2375758e-01
   6.9894871e-01   9.2387879e-01
   6.9955742e-01   9.2400000e-01
   6.9958542e-01   9.2412121e-01
   6.9962116e-01   9.2424242e-01
   6.9979222e-01   9.2448485e-01
   6.9982657e-01   9.2460606e-01
   6.9989169e-01   9.2472727e-01
   7.0009515e-01   9.2484848e-01
   7.0017882e-01   9.2496970e-01
   7.0027239e-01   9.2509091e-01
   7.0028481e-01   9.2533333e-01
   7.0077634e-01   9.2545455e-01
   7.0119109e-01   9.2557576e-01
   7.0161356e-01   9.2569697e-01
   7.0169409e-01   9.2581818e-01
   7.0169827e-01   9.2593939e-01
   7.0184137e-01   9.2618182e-01
   7.0185904e-01   9.2630303e-01
   7.0199278e-01   9.2642424e-01
   7.0206843e-01   9.2654545e-01
   7.0208312e-01   9.2666667e-01
   7.0232667e-01   9.2690909e-01
   7.0237574e-01   9.2703030e-01
   7.0251125e-01   9.2715152e-01
   7.0273083e-01   9.2727273e-01
   7.0287070e-01   9.2739394e-01
   7.0291732e-01   9.2751515e-01
   7.0299011e-01   9.2763636e-01
   7.0307223e-01   9.2775758e-01
   7.0317459e-01   9.2787879e-01
   7.0335259e-01   9.2800000e-01
   7.0336774e-01   9.2812121e-01
   7.0387681e-01   9.2824242e-01
   7.0392901e-01   9.2836364e-01
   7.0408105e-01   9.2848485e-01
   7.0410093e-01   9.2872727e-01
   7.0413089e-01   9.2896970e-01
   7.0419473e-01   9.2909091e-01
   7.0433949e-01   9.2921212e-01
   7.0447871e-01   9.2945455e-01
   7.0451874e-01   9.2969697e-01
   7.0454715e-01   9.2981818e-01
   7.0494428e-01   9.2993939e-01
   7.0498595e-01   9.3018182e-01
   7.0504184e-01   9.3030303e-01
   7.0505075e-01   9.3042424e-01
   7.0513222e-01   9.3054545e-01
   7.0524206e-01   9.3066667e-01
   7.0537443e-01   9.3078788e-01
   7.0543522e-01   9.3090909e-01
   7.0559488e-01   9.3115152e-01
   7.0567829e-01   9.3127273e-01
   7.0573030e-01   9.3151515e-01
   7.0596823e-01   9.3163636e-01
   7.0598111e-01   9.3175758e-01
   7.0603749e-01   9.3187879e-01
   7.0610563e-01   9.3212121e-01
   7.0620607e-01   9.3224242e-01
   7.0631930e-01   9.3236364e-01
   7.0645501e-01   9.3248485e-01
   7.0647828e-01   9.3260606e-01
   7.0658264e-01   9.3272727e-01
   7.0670869e-01   9.3284848e-01
   7.0673039e-01   9.3296970e-01
   7.0699048e-01   9.3309091e-01
   7.0701426e-01   9.3321212e-01
   7.0719521e-01   9.3333333e-01
   7.0741834e-01   9.3345455e-01
   7.0742929e-01   9.3357576e-01
   7.0754837e-01   9.3369697e-01
   7.0770167e-01   9.3381818e-01
   7.0774917e-01   9.3393939e-01
   7.0797470e-01   9.3406061e-01
   7.0806971e-01   9.3418182e-01
   7.0815830e-01   9.3430303e-01
   7.0827740e-01   9.3442424e-01
   7.0849964e-01   9.3454545e-01
   7.0857229e-01   9.3466667e-01
   7.0867147e-01   9.3478788e-01
   7.0886220e-01   9.3490909e-01
   7.0904435e-01   9.3503030e-01
   7.0911009e-01   9.3527273e-01
   7.0938078e-01   9.3539394e-01
   7.0950983e-01   9.3551515e-01
   7.0966734e-01   9.3563636e-01
   7.0970694e-01   9.3575758e-01
   7.0979273e-01   9.3587879e-01
   7.0983868e-01   9.3612121e-01
   7.0991569e-01   9.3624242e-01
   7.0993816e-01   9.3636364e-01
   7.0996760e-01   9.3648485e-01
   7.1013822e-01   9.3660606e-01
   7.1024087e-01   9.3672727e-01
   7.1032446e-01   9.3684848e-01
   7.1032631e-01   9.3696970e-01
   7.1052021e-01   9.3709091e-01
   7.1064244e-01   9.3733333e-01
   7.1065311e-01   9.3745455e-01
   7.1071799e-01   9.3757576e-01
   7.1081278e-01   9.3769697e-01
   7.1096240e-01   9.3781818e-01
   7.1110778e-01   9.3793939e-01
   7.1145263e-01   9.3806061e-01
   7.1151282e-01   9.3818182e-01
   7.1176858e-01   9.3842424e-01
   7.1204873e-01   9.3854545e-01
   7.1251408e-01   9.3866667e-01
   7.1255653e-01   9.3878788e-01
   7.1272801e-01   9.3890909e-01
   7.1280653e-01   9.3903030e-01
   7.1281197e-01   9.3915152e-01
   7.1282666e-01   9.3927273e-01
   7.1289756e-01   9.3939394e-01
   7.1301137e-01   9.3951515e-01
   7.1348793e-01   9.3963636e-01
   7.1361519e-01   9.3975758e-01
   7.1380432e-01   9.3987879e-01
   7.1400927e-01   9.4012121e-01
   7.1408943e-01   9.4024242e-01
   7.1415723e-01   9.4036364e-01
   7.1415845e-01   9.4048485e-01
   7.1423699e-01   9.4060606e-01
   7.1470566e-01   9.4072727e-01
   7.1474537e-01   9.4084848e-01
   7.1485687e-01   9.4096970e-01
   7.1487482e-01   9.4109091e-01
   7.1492951e-01   9.4121212e-01
   7.1496319e-01   9.4133333e-01
   7.1525291e-01   9.4145455e-01
   7.1529573e-01   9.4157576e-01
   7.1542846e-01   9.4169697e-01
   7.1571819e-01   9.4181818e-01
   7.1595116e-01   9.4193939e-01
   7.1602759e-01   9.4206061e-01
   7.1604772e-01   9.4218182e-01
   7.1606714e-01   9.4230303e-01
   7.1612108e-01   9.4242424e-01
   7.1618460e-01   9.4254545e-01
   7.1646423e-01   9.4266667e-01
   7.1665639e-01   9.4278788e-01
   7.1666937e-01   9.4303030e-01
   7.1669845e-01   9.4315152e-01
   7.1672577e-01   9.4327273e-01
   7.1673056e-01   9.4339394e-01
   7.1689513e-01   9.4351515e-01
   7.1710631e-01   9.4363636e-01
   7.1724392e-01   9.4375758e-01
   7.1724761e-01   9.4387879e-01
   7.1772403e-01   9.4400000e-01
   7.1778081e-01   9.4412121e-01
   7.1779233e-01   9.4424242e-01
   7.1794150e-01   9.4436364e-01
   7.1801735e-01   9.4448485e-01
   7.1827340e-01   9.4460606e-01
   7.1843720e-01   9.4472727e-01
   7.1865228e-01   9.4484848e-01
   7.1874427e-01   9.4496970e-01
   7.1906248e-01   9.4509091e-01
   7.1909209e-01   9.4521212e-01
   7.1933424e-01   9.4533333e-01
   7.1933769e-01   9.4545455e-01
   7.1958958e-01   9.4557576e-01
   7.1978483e-01   9.4569697e-01
   7.1990299e-01   9.4581818e-01
   7.2000136e-01   9.4606061e-01
   7.2014826e-01   9.4618182e-01
   7.2028545e-01   9.4630303e-01
   7.2039402e-01   9.4642424e-01
   7.2039761e-01   9.4654545e-01
   7.2041798e-01   9.4666667e-01
   7.2060514e-01   9.4690909e-01
   7.2070672e-01   9.4703030e-01
   7.2070825e-01   9.4715152e-01
   7.2081585e-01   9.4727273e-01
   7.2086789e-01   9.4739394e-01
   7.2107578e-01   9.4751515e-01
   7.2128522e-01   9.4763636e-01
   7.2130497e-01   9.4775758e-01
   7.2136408e-01   9.4787879e-01
   7.2164790e-01   9.4800000e-01
   7.2170519e-01   9.4812121e-01
   7.2177240e-01   9.4824242e-01
   7.2177511e-01   9.4848485e-01
   7.2208291e-01   9.4860606e-01
   7.2247023e-01   9.4872727e-01
   7.2253539e-01   9.4884848e-01
   7.2289060e-01   9.4909091e-01
   7.2320454e-01   9.4921212e-01
   7.2322162e-01   9.4933333e-01
   7.2412556e-01   9.4945455e-01
   7.2419312e-01   9.4957576e-01
   7.2419751e-01   9.4969697e-01
   7.2446414e-01   9.4981818e-01
   7.2448314e-01   9.4993939e-01
   7.2456409e-01   9.5006061e-01
   7.2464968e-01   9.5018182e-01
   7.2508170e-01   9.5030303e-01
   7.2512217e-01   9.5042424e-01
   7.2527513e-01   9.5054545e-01
   7.2536603e-01   9.5066667e-01
   7.2540836e-01   9.5078788e-01
   7.2542069e-01   9.5090909e-01
   7.2545209e-01   9.5103030e-01
   7.2549130e-01   9.5127273e-01
   7.2619785e-01   9.5139394e-01
   7.2647038e-01   9.5163636e-01
   7.2664017e-01   9.5175758e-01
   7.2697346e-01   9.5187879e-01
   7.2705864e-01   9.5200000e-01
   7.2714491e-01   9.5212121e-01
   7.2715744e-01   9.5224242e-01
   7.2721698e-01   9.5236364e-01
   7.2727260e-01   9.5248485e-01
   7.2732944e-01   9.5260606e-01
   7.2761643e-01   9.5272727e-01
   7.2776414e-01   9.5284848e-01
   7.2779402e-01   9.5296970e-01
   7.2793596e-01   9.5309091e-01
   7.2803116e-01   9.5321212e-01
   7.2816025e-01   9.5333333e-01
   7.2816582e-01   9.5345455e-01
   7.2831421e-01   9.5357576e-01
   7.2863436e-01   9.5369697e-01
   7.2870304e-01   9.5381818e-01
   7.2874012e-01   9.5393939e-01
   7.2890290e-01   9.5406061e-01
   7.2919519e-01   9.5418182e-01
   7.2942075e-01   9.5430303e-01
   7.2951627e-01   9.5454545e-01
   7.2963138e-01   9.5478788e-01
   7.2972709e-01   9.5490909e-01
   7.2989063e-01   9.5503030e-01
   7.2993816e-01   9.5527273e-01
   7.2994616e-01   9.5539394e-01
   7.3000345e-01   9.5551515e-01
   7.3008036e-01   9.5575758e-01
   7.3030609e-01   9.5587879e-01
   7.3035905e-01   9.5612121e-01
   7.3039284e-01   9.5624242e-01
   7.3042961e-01   9.5636364e-01
   7.3052397e-01   9.5648485e-01
   7.3071368e-01   9.5660606e-01
   7.3072870e-01   9.5672727e-01
   7.3072931e-01   9.5696970e-01
   7.3085016e-01   9.5709091e-01
   7.3119966e-01   9.5721212e-01
   7.3124300e-01   9.5733333e-01
   7.3149342e-01   9.5745455e-01
   7.3165514e-01   9.5757576e-01
   7.3175154e-01   9.5769697e-01
   7.3177035e-01   9.5781818e-01
   7.3194678e-01   9.5793939e-01
   7.3260140e-01   9.5806061e-01
   7.3289785e-01   9.5818182e-01
   7.3293415e-01   9.5830303e-01
   7.3319531e-01   9.5842424e-01
   7.3321166e-01   9.5854545e-01
   7.3335570e-01   9.5866667e-01
   7.3377666e-01   9.5878788e-01
   7.3378829e-01   9.5890909e-01
   7.3427763e-01   9.5903030e-01
   7.3446875e-01   9.5915152e-01
   7.3447487e-01   9.5927273e-01
   7.3455700e-01   9.5939394e-01
   7.3482292e-01   9.5951515e-01
   7.3485309e-01   9.5963636e-01
   7.3490619e-01   9.5975758e-01
   7.3506680e-01   9.5987879e-01
   7.3581882e-01   9.6012121e-01
   7.3584933e-01   9.6024242e-01
   7.3588993e-01   9.6036364e-01
   7.3600739e-01   9.6048485e-01
   7.3607887e-01   9.6060606e-01
   7.3629962e-01   9.6072727e-01
   7.3632434e-01   9.6084848e-01
   7.3636884e-01   9.6096970e-01
   7.3640960e-01   9.6109091e-01
   7.3644738e-01   9.6121212e-01
   7.3660607e-01   9.6133333e-01
   7.3661314e-01   9.6145455e-01
   7.3667129e-01   9.6157576e-01
   7.3670707e-01   9.6169697e-01
   7.3682063e-01   9.6181818e-01
   7.3698300e-01   9.6193939e-01
   7.3747896e-01   9.6206061e-01
   7.3748895e-01   9.6218182e-01
   7.3762000e-01   9.6230303e-01
   7.3808586e-01   9.6242424e-01
   7.3813944e-01   9.6254545e-01
   7.3850103e-01   9.6266667e-01
   7.3856514e-01   9.6278788e-01
   7.3857742e-01   9.6290909e-01
   7.3861025e-01   9.6303030e-01
   7.3879935e-01   9.6315152e-01
   7.3897132e-01   9.6327273e-01
   7.3899469e-01   9.6351515e-01
   7.3913299e-01   9.6363636e-01
   7.3922152e-01   9.6375758e-01
   7.3931934e-01   9.6387879e-01
   7.3944005e-01   9.6400000e-01
   7.3944791e-01   9.6412121e-01
   7.3971005e-01   9.6424242e-01
   7.3981223e-01   9.6436364e-01
   7.4016082e-01   9.6460606e-01
   7.4081009e-01   9.6472727e-01
   7.4087815e-01   9.6484848e-01
   7.4110057e-01   9.6496970e-01
   7.4126326e-01   9.6509091e-01
   7.4131653e-01   9.6521212e-01
   7.4137087e-01   9.6533333e-01
   7.4191014e-01   9.6545455e-01
   7.4233502e-01   9.6557576e-01
   7.4241806e-01   9.6569697e-01
   7.4254129e-01   9.6581818e-01
   7.4348268e-01   9.6593939e-01
   7.4354049e-01   9.6606061e-01
   7.4376961e-01   9.6630303e-01
   7.4389510e-01   9.6642424e-01
   7.4396350e-01   9.6666667e-01
   7.4411996e-01   9.6690909e-01
   7.4472852e-01   9.6703030e-01
   7.4494634e-01   9.6715152e-01
   7.4503310e-01   9.6727273e-01
   7.4513026e-01   9.6739394e-01
   7.4555908e-01   9.6751515e-01
   7.4569607e-01   9.6763636e-01
   7.4571132e-01   9.6775758e-01
   7.4575338e-01   9.6787879e-01
   7.4579520e-01   9.6800000e-01
   7.4603496e-01   9.6812121e-01
   7.4603797e-01   9.6824242e-01
   7.4639863e-01   9.6836364e-01
   7.4652596e-01   9.6848485e-01
   7.4671202e-01   9.6860606e-01
   7.4731758e-01   9.6872727e-01
   7.4752005e-01   9.6884848e-01
   7.4752483e-01   9.6896970e-01
   7.4753892e-01   9.6909091e-01
   7.4763103e-01   9.6921212e-01
   7.4772878e-01   9.6933333e-01
   7.4822117e-01   9.6945455e-01
   7.4856181e-01   9.6957576e-01
   7.4867766e-01   9.6969697e-01
   7.4883320e-01   9.6981818e-01
   7.4897530e-01   9.6993939e-01
   7.4902265e-01   9.7006061e-01
   7.4925893e-01   9.7018182e-01
   7.4928385e-01   9.7030303e-01
   7.4944345e-01   9.7042424e-01
   7.4949914e-01   9.7054545e-01
   7.4969236e-01   9.7066667e-01
   7.5024049e-01   9.7078788e-01
   7.5037904e-01   9.7090909e-01
   7.5039399e-01   9.7103030e-01
   7.5046979e-01   9.7115152e-01
   7.5071368e-01   9.7127273e-01
   7.5078882e-01   9.7139394e-01
   7.5079050e-01   9.7151515e-01
   7.5082807e-01   9.7163636e-01
   7.5105934e-01   9.7175758e-01
   7.5122605e-01   9.7187879e-01
   7.5133284e-01   9.7212121e-01
   7.5199568e-01   9.7224242e-01
   7.5215215e-01   9.7236364e-01
   7.5217183e-01   9.7248485e-01
   7.5251568e-01   9.7272727e-01
   7.5252423e-01   9.7284848e-01
   7.5254896e-01   9.7296970e-01
   7.5282064e-01   9.7309091e-01
   7.5311429e-01   9.7321212e-01
   7.5311444e-01   9.7333333e-01
   7.5325131e-01   9.7345455e-01
   7.5326425e-01   9.7357576e-01
   7.5337538e-01   9.7369697e-01
   7.5381535e-01   9.7381818e-01
   7.5397778e-01   9.7393939e-01
   7.5486057e-01   9.7406061e-01
   7.5537522e-01   9.7418182e-01
   7.5553137e-01   9.7442424e-01
   7.5558326e-01   9.7454545e-01
   7.5574264e-01   9.7466667e-01
   7.5602750e-01   9.7478788e-01
   7.5650033e-01   9.7490909e-01
   7.5650456e-01   9.7503030e-01
   7.5650719e-01   9.7515152e-01
   7.5660729e-01   9.7527273e-01
   7.5683341e-01   9.7539394e-01
   7.5690523e-01   9.7563636e-01
   7.5696939e-01   9.7575758e-01
   7.5718306e-01   9.7587879e-01
   7.5719413e-01   9.7600000e-01
   7.5732512e-01   9.7624242e-01
   7.5750256e-01   9.7648485e-01
   7.5750269e-01   9.7660606e-01
   7.5890528e-01   9.7684848e-01
   7.5988649e-01   9.7696970e-01
   7.5999559e-01   9.7709091e-01
   7.6005807e-01   9.7721212e-01
   7.6013108e-01   9.7733333e-01
   7.6052527e-01   9.7745455e-01
   7.6144474e-01   9.7757576e-01
   7.6173304e-01   9.7769697e-01
   7.6186017e-01   9.7781818e-01
   7.6225695e-01   9.7793939e-01
   7.6230952e-01   9.7806061e-01
   7.6259786e-01   9.7818182e-01
   7.6270198e-01   9.7830303e-01
   7.6284153e-01   9.7842424e-01
   7.6320531e-01   9.7854545e-01
   7.6332828e-01   9.7878788e-01
   7.6368765e-01   9.7890909e-01
   7.6441462e-01   9.7903030e-01
   7.6441464e-01   9.7915152e-01
   7.6443214e-01   9.7927273e-01
   7.6523194e-01   9.7939394e-01
   7.6594677e-01   9.7951515e-01
   7.6604849e-01   9.7963636e-01
   7.6607045e-01   9.7975758e-01
   7.6649654e-01   9.7987879e-01
   7.6673706e-01   9.8000000e-01
   7.6788961e-01   9.8012121e-01
   7.6794996e-01   9.8024242e-01
   7.6915852e-01   9.8036364e-01
   7.6940584e-01   9.8048485e-01
   7.6956840e-01   9.8060606e-01
   7.6989596e-01   9.8072727e-01
   7.7023926e-01   9.8084848e-01
   7.7065734e-01   9.8096970e-01
   7.7078167e-01   9.8109091e-01
   7.7119175e-01   9.8121212e-01
   7.7143431e-01   9.8133333e-01
   7.7152257e-01   9.8145455e-01
   7.7196603e-01   9.8157576e-01
   7.7210828e-01   9.8169697e-01
   7.7237680e-01   9.8181818e-01
   7.7244452e-01   9.8193939e-01
   7.7261966e-01   9.8206061e-01
   7.7298438e-01   9.8218182e-01
   7.7298613e-01   9.8230303e-01
   7.7301655e-01   9.8242424e-01
   7.7329705e-01   9.8266667e-01
   7.7333046e-01   9.8278788e-01
   7.7350521e-01   9.8290909e-01
   7.7358792e-01   9.8303030e-01
   7.7396126e-01   9.8315152e-01
   7.7421425e-01   9.8327273e-01
   7.7529552e-01   9.8339394e-01
   7.7538225e-01   9.8351515e-01
   7.7563252e-01   9.8363636e-01
   7.7661267e-01   9.8375758e-01
   7.7733892e-01   9.8387879e-01
   7.7749265e-01   9.8400000e-01
   7.7780472e-01   9.8412121e-01
   7.7886394e-01   9.8436364e-01
   7.7923365e-01   9.8448485e-01
   7.8016349e-01   9.8460606e-01
   7.8018869e-01   9.8472727e-01
   7.8024494e-01   9.8484848e-01
   7.8089790e-01   9.8509091e-01
   7.8091586e-01   9.8521212e-01
   7.8130131e-01   9.8533333e-01
   7.8130874e-01   9.8545455e-01
   7.8226812e-01   9.8557576e-01
   7.8238719e-01   9.8569697e-01
   7.8291620e-01   9.8581818e-01
   7.8307690e-01   9.8593939e-01
   7.8308376e-01   9.8606061e-01
   7.8343630e-01   9.8618182e-01
   7.8355967e-01   9.8630303e-01
   7.8359827e-01   9.8642424e-01
   7.8420506e-01   9.8654545e-01
   7.8433252e-01   9.8666667e-01
   7.8445117e-01   9.8678788e-01
   7.8498211e-01   9.8690909e-01
   7.8545099e-01   9.8703030e-01
   7.8570658e-01   9.8715152e-01
   7.8589629e-01   9.8727273e-01
   7.8606971e-01   9.8739394e-01
   7.8622605e-01   9.8751515e-01
   7.8630511e-01   9.8763636e-01
   7.8646768e-01   9.8775758e-01
   7.8722851e-01   9.8787879e-01
   7.8804225e-01   9.8800000e-01
   7.8840015e-01   9.8812121e-01
   7.8853838e-01   9.8824242e-01
   7.8888980e-01   9.8836364e-01
   7.8917426e-01   9.8848485e-01
   7.8941314e-01   9.8860606e-01
   7.8970328e-01   9.8872727e-01
   7.8971392e-01   9.8884848e-01
   7.8973690e-01   9.8896970e-01
   7.9051480e-01   9.8909091e-01
   7.9067794e-01   9.8921212e-01
   7.9113038e-01   9.8933333e-01
   7.9123491e-01   9.8945455e-01
   7.9154149e-01   9.8957576e-01
   7.9181722e-01   9.8969697e-01
   7.9205323e-01   9.8981818e-01
   7.9208663e-01   9.8993939e-01
   7.9293175e-01   9.9006061e-01
   7.9323304e-01   9.9030303e-01
   7.9353972e-01   9.9042424e-01
   7.9381110e-01   9.9054545e-01
   7.9399453e-01   9.9066667e-01
   7.9429279e-01   9.9090909e-01
   7.9493686e-01   9.9103030e-01
   7.9503117e-01   9.9115152e-01
   7.9524032e-01   9.9127273e-01
   7.9528168e-01   9.9139394e-01
   7.9587459e-01   9.9151515e-01
   7.9588370e-01   9.9163636e-01
   7.9714739e-01   9.9175758e-01
   7.9726838e-01   9.9187879e-01
   7.9844576e-01   9.9200000e-01
   7.9861466e-01   9.9212121e-01
   7.9867519e-01   9.9224242e-01
   7.9950924e-01   9.9236364e-01
   7.9956277e-01   9.9248485e-01
   7.9967608e-01   9.9260606e-01
   8.0041730e-01   9.9272727e-01
   8.0115143e-01   9.9284848e-01
   8.0186126e-01   9.9296970e-01
   8.0198179e-01   9.9309091e-01
   8.0325363e-01   9.9321212e-01
   8.0334022e-01   9.9333333e-01
   8.0362140e-01   9.9345455e-01
   8.0387812e-01   9.9357576e-01
   8.0396305e-01   9.9369697e-01
   8.0398589e-01   9.9381818e-01
   8.0461756e-01   9.9393939e-01
   8.0528831e-01   9.9406061e-01
   8.0696089e-01   9.9430303e-01
   8.0954272e-01   9.9442424e-01
   8.1049752e-01   9.9454545e-01
   8.1173038e-01   9.9478788e-01
   8.1241816e-01   9.9490909e-01
   8.1268925e-01   9.9503030e-01
   8.1448298e-01   9.9515152e-01
   8.1491041e-01   9.9527273e-01
   8.1543881e-01   9.9539394e-01
   8.1563570e-01   9.9551515e-01
   8.1650759e-01   9.9563636e-01
   8.1670032e-01   9.9587879e-01
   8.1748932e-01   9.9600000e-01
   8.1824723e-01   9.9612121e-01
   8.2197967e-01   9.9624242e-01
   8.2287665e-01   9.9636364e-01
   8.2293401e-01   9.9648485e-01
   8.2330045e-01   9.9660606e-01
   8.2381833e-01   9.9672727e-01
   8.2712058e-01   9.9684848e-01
   8.2750168e-01   9.9696970e-01
   8.2798386e-01   9.9721212e-01
   8.2832624e-01   9.9733333e-01
   8.3036853e-01   9.9745455e-01
   8.3059473e-01   9.9757576e-01
   8.3650449e-01   9.9769697e-01
   8.3938293e-01   9.9781818e-01
   8.4079589e-01   9.9793939e-01
   8.4203926e-01   9.9806061e-01
   8.4871427e-01   9.9818182e-01
   8.4945921e-01   9.9830303e-01
   8.5459279e-01   9.9842424e-01
   8.5493608e-01   9.9854545e-01
   8.5503840e-01   9.9866667e-01
   8.5652076e-01   9.9878788e-01
   8.6427906e-01   9.9890909e-01
   8.8151210e-01   9.9903030e-01
   8.8253154e-01   9.9915152e-01
   8.8584661e-01   9.9927273e-01
   8.8612038e-01   9.9939394e-01
   8.8929595e-01   9.9951515e-01
   8.9136007e-01   9.9963636e-01
   9.1850530e-01   9.9975758e-01
   9.1974375e-01   9.9987879e-01
   9.3917733e-01   1.0000000e+00


==> 1Sol_indep_gaussApprox1_b1.dat <==
   3.0000000e-01   2.1698286e-04
   3.0080080e-01   2.2630389e-04
   3.0160160e-01   2.3600192e-04
   3.0240240e-01   2.4609114e-04
   3.0320320e-01   2.5658622e-04
   3.0400400e-01   2.6750236e-04
   3.0480480e-01   2.7885524e-04
   3.0560561e-01   2.9066112e-04
   3.0640641e-01   3.0293677e-04
   3.0720721e-01   3.1569955e-04
   3.0800801e-01   3.2896740e-04
   3.0880881e-01   3.4275885e-04
   3.0960961e-01   3.5709307e-04
   3.1041041e-01   3.7198985e-04
   3.1121121e-01   3.8746964e-04
   3.1201201e-01   4.0355357e-04
   3.1281281e-01   4.2026345e-04
   3.1361361e-01   4.3762183e-04
   3.1441441e-01   4.5565198e-04
   3.1521522e-01   4.7437792e-04
   3.1601602e-01   4.9382445e-04
   3.1681682e-01   5.1401719e-04
   3.1761762e-01   5.3498255e-04
   3.1841842e-01   5.5674780e-04
   3.1921922e-01   5.7934108e-04
   3.2002002e-01   6.0279143e-04
   3.2082082e-01   6.2712878e-04
   3.2162162e-01   6.5238403e-04
   3.2242242e-01   6.7858903e-04
   3.2322322e-01   7.0577662e-04
   3.2402402e-01   7.3398067e-04
   3.2482482e-01   7.6323610e-04
   3.2562563e-01   7.9357889e-04
   3.2642643e-01   8.2504613e-04
   3.2722723e-01   8.5767604e-04
   3.2802803e-01   8.9150802e-04
   3.2882883e-01   9.2658261e-04
   3.2962963e-01   9.6294163e-04
   3.3043043e-01   1.0006281e-03
   3.3123123e-01   1.0396864e-03
   3.3203203e-01   1.0801622e-03
   3.3283283e-01   1.1221023e-03
   3.3363363e-01   1.1655553e-03
   3.3443443e-01   1.2105710e-03
   3.3523524e-01   1.2572005e-03
   3.3603604e-01   1.3054966e-03
   3.3683684e-01   1.3555135e-03
   3.3763764e-01   1.4073072e-03
   3.3843844e-01   1.4609350e-03
   3.3923924e-01   1.5164559e-03
   3.4004004e-01   1.5739307e-03
   3.4084084e-01   1.6334217e-03
   3.4164164e-01   1.6949933e-03
   3.4244244e-01   1.7587114e-03
   3.4324324e-01   1.8246438e-03
   3.4404404e-01   1.8928601e-03
   3.4484484e-01   1.9634321e-03
   3.4564565e-01   2.0364331e-03
   3.4644645e-01   2.1119389e-03
   3.4724725e-01   2.1900271e-03
   3.4804805e-01   2.2707772e-03
   3.4884885e-01   2.3542713e-03
   3.4964965e-01   2.4405932e-03
   3.5045045e-01   2.5298293e-03
   3.5125125e-01   2.6220680e-03
   3.5205205e-01   2.7174003e-03
   3.5285285e-01   2.8159193e-03
   3.5365365e-01   2.9177206e-03
   3.5445445e-01   3.0229025e-03
   3.5525526e-01   3.1315655e-03
   3.5605606e-01   3.2438127e-03
   3.5685686e-01   3.3597501e-03
   3.5765766e-01   3.4794860e-03
   3.5845846e-01   3.6031318e-03
   3.5925926e-01   3.7308012e-03
   3.6006006e-01   3.8626113e-03
   3.6086086e-01   3.9986816e-03
   3.6166166e-01   4.1391347e-03
   3.6246246e-01   4.2840963e-03
   3.6326326e-01   4.4336949e-03
   3.6406406e-01   4.5880624e-03
   3.6486486e-01   4.7473336e-03
   3.6566567e-01   4.9116465e-03
   3.6646647e-01   5.0811425e-03
   3.6726727e-01   5.2559664e-03
   3.6806807e-01   5.4362660e-03
   3.6886887e-01   5.6221930e-03
   3.6966967e-01   5.8139021e-03
   3.7047047e-01   6.0115520e-03
   3.7127127e-01   6.2153047e-03
   3.7207207e-01   6.4253259e-03
   3.7287287e-01   6.6417852e-03
   3.7367367e-01   6.8648556e-03
   3.7447447e-01   7.0947144e-03
   3.7527528e-01   7.3315423e-03
   3.7607608e-01   7.5755243e-03
   3.7687688e-01   7.8268494e-03
   3.7767768e-01   8.0857102e-03
   3.7847848e-01   8.3523041e-03
   3.7927928e-01   8.6268320e-03
   3.8008008e-01   8.9094996e-03
   3.8088088e-01   9.2005164e-03
   3.8168168e-01   9.5000965e-03
   3.8248248e-01   9.8084584e-03
   3.8328328e-01   1.0125825e-02
   3.8408408e-01   1.0452424e-02
   3.8488488e-01   1.0788486e-02
   3.8568569e-01   1.1134249e-02
   3.8648649e-01   1.1489954e-02
   3.8728729e-01   1.1855846e-02
   3.8808809e-01   1.2232177e-02
   3.8888889e-01   1.2619202e-02
   3.8968969e-01   1.3017181e-02
   3.9049049e-01   1.3426379e-02
   3.9129129e-01   1.3847067e-02
   3.9209209e-01   1.4279520e-02
   3.9289289e-01   1.4724018e-02
   3.9369369e-01   1.5180847e-02
   3.9449449e-01   1.5650297e-02
   3.9529530e-01   1.6132664e-02
   3.9609610e-01   1.6628249e-02
   3.9689690e-01   1.7137358e-02
   3.9769770e-01   1.7660303e-02
   3.9849850e-01   1.8197400e-02
   3.9929930e-01   1.8748972e-02
   4.0010010e-01   1.9315347e-02
   4.0090090e-01   1.9896857e-02
   4.0170170e-01   2.0493841e-02
   4.0250250e-01   2.1106644e-02
   4.0330330e-01   2.1735614e-02
   4.0410410e-01   2.2381107e-02
   4.0490490e-01   2.3043485e-02
   4.0570571e-01   2.3723112e-02
   4.0650651e-01   2.4420361e-02
   4.0730731e-01   2.5135611e-02
   4.0810811e-01   2.5869243e-02
   4.0890891e-01   2.6621646e-02
   4.0970971e-01   2.7393217e-02
   4.1051051e-01   2.8184353e-02
   4.1131131e-01   2.8995462e-02
   4.1211211e-01   2.9826956e-02
   4.1291291e-01   3.0679250e-02
   4.1371371e-01   3.1552769e-02
   4.1451451e-01   3.2447940e-02
   4.1531532e-01   3.3365199e-02
   4.1611612e-01   3.4304984e-02
   4.1691692e-01   3.5267742e-02
   4.1771772e-01   3.6253922e-02
   4.1851852e-01   3.7263983e-02
   4.1931932e-01   3.8298386e-02
   4.2012012e-01   3.9357598e-02
   4.2092092e-01   4.0442094e-02
   4.2172172e-01   4.1552351e-02
   4.2252252e-01   4.2688853e-02
   4.2332332e-01   4.3852090e-02
   4.2412412e-01   4.5042557e-02
   4.2492492e-01   4.6260752e-02
   4.2572573e-01   4.7507182e-02
   4.2652653e-01   4.8782357e-02
   4.2732733e-01   5.0086791e-02
   4.2812813e-01   5.1421004e-02
   4.2892893e-01   5.2785523e-02
   4.2972973e-01   5.4180876e-02
   4.3053053e-01   5.5607599e-02
   4.3133133e-01   5.7066230e-02
   4.3213213e-01   5.8557314e-02
   4.3293293e-01   6.0081399e-02
   4.3373373e-01   6.1639037e-02
   4.3453453e-01   6.3230786e-02
   4.3533534e-01   6.4857207e-02
   4.3613614e-01   6.6518863e-02
   4.3693694e-01   6.8216326e-02
   4.3773774e-01   6.9950166e-02
   4.3853854e-01   7.1720961e-02
   4.3933934e-01   7.3529290e-02
   4.4014014e-01   7.5375736e-02
   4.4094094e-01   7.7260886e-02
   4.4174174e-01   7.9185329e-02
   4.4254254e-01   8.1149657e-02
   4.4334334e-01   8.3154466e-02
   4.4414414e-01   8.5200352e-02
   4.4494494e-01   8.7287915e-02
   4.4574575e-01   8.9417758e-02
   4.4654655e-01   9.1590485e-02
   4.4734735e-01   9.3806700e-02
   4.4814815e-01   9.6067013e-02
   4.4894895e-01   9.8372030e-02
   4.4974975e-01   1.0072236e-01
   4.5055055e-01   1.0311862e-01
   4.5135135e-01   1.0556142e-01
   4.5215215e-01   1.0805137e-01
   4.5295295e-01   1.1058907e-01
   4.5375375e-01   1.1317516e-01
   4.5455455e-01   1.1581023e-01
   4.5535536e-01   1.1849490e-01
   4.5615616e-01   1.2122978e-01
   4.5695696e-01   1.2401548e-01
   4.5775776e-01   1.2685260e-01
   4.5855856e-01   1.2974177e-01
   4.5935936e-01   1.3268357e-01
   4.6016016e-01   1.3567862e-01
   4.6096096e-01   1.3872752e-01
   4.6176176e-01   1.4183086e-01
   4.6256256e-01   1.4498924e-01
   4.6336336e-01   1.4820326e-01
   4.6416416e-01   1.5147349e-01
   4.6496496e-01   1.5480053e-01
   4.6576577e-01   1.5818495e-01
   4.6656657e-01   1.6162734e-01
   4.6736737e-01   1.6512826e-01
   4.6816817e-01   1.6868828e-01
   4.6896897e-01   1.7230796e-01
   4.6976977e-01   1.7598785e-01
   4.7057057e-01   1.7972850e-01
   4.7137137e-01   1.8353046e-01
   4.7217217e-01   1.8739425e-01
   4.7297297e-01   1.9132041e-01
   4.7377377e-01   1.9530945e-01
   4.7457457e-01   1.9936189e-01
   4.7537538e-01   2.0347823e-01
   4.7617618e-01   2.0765897e-01
   4.7697698e-01   2.1190458e-01
   4.7777778e-01   2.1621555e-01
   4.7857858e-01   2.2059234e-01
   4.7937938e-01   2.2503540e-01
   4.8018018e-01   2.2954519e-01
   4.8098098e-01   2.3412213e-01
   4.8178178e-01   2.3876664e-01
   4.8258258e-01   2.4347914e-01
   4.8338338e-01   2.4826003e-01
   4.8418418e-01   2.5310969e-01
   4.8498498e-01   2.5802848e-01
   4.8578579e-01   2.6301678e-01
   4.8658659e-01   2.6807492e-01
   4.8738739e-01   2.7320324e-01
   4.8818819e-01   2.7840205e-01
   4.8898899e-01   2.8367164e-01
   4.8978979e-01   2.8901231e-01
   4.9059059e-01   2.9442433e-01
   4.9139139e-01   2.9990794e-01
   4.9219219e-01   3.0546338e-01
   4.9299299e-01   3.1109087e-01
   4.9379379e-01   3.1679061e-01
   4.9459459e-01   3.2256279e-01
   4.9539540e-01   3.2840756e-01
   4.9619620e-01   3.3432508e-01
   4.9699700e-01   3.4031547e-01
   4.9779780e-01   3.4637883e-01
   4.9859860e-01   3.5251525e-01
   4.9939940e-01   3.5872481e-01
   5.0020020e-01   3.6500754e-01
   5.0100100e-01   3.7136347e-01
   5.0180180e-01   3.7779260e-01
   5.0260260e-01   3.8429492e-01
   5.0340340e-01   3.9087038e-01
   5.0420420e-01   3.9751891e-01
   5.0500501e-01   4.0424044e-01
   5.0580581e-01   4.1103484e-01
   5.0660661e-01   4.1790199e-01
   5.0740741e-01   4.2484173e-01
   5.0820821e-01   4.3185388e-01
   5.0900901e-01   4.3893822e-01
   5.0980981e-01   4.4609453e-01
   5.1061061e-01   4.5332255e-01
   5.1141141e-01   4.6062199e-01
   5.1221221e-01   4.6799254e-01
   5.1301301e-01   4.7543388e-01
   5.1381381e-01   4.8294563e-01
   5.1461461e-01   4.9052740e-01
   5.1541542e-01   4.9817879e-01
   5.1621622e-01   5.0589934e-01
   5.1701702e-01   5.1368859e-01
   5.1781782e-01   5.2154604e-01
   5.1861862e-01   5.2947115e-01
   5.1941942e-01   5.3746338e-01
   5.2022022e-01   5.4552213e-01
   5.2102102e-01   5.5364680e-01
   5.2182182e-01   5.6183675e-01
   5.2262262e-01   5.7009129e-01
   5.2342342e-01   5.7840974e-01
   5.2422422e-01   5.8679136e-01
   5.2502503e-01   5.9523539e-01
   5.2582583e-01   6.0374105e-01
   5.2662663e-01   6.1230751e-01
   5.2742743e-01   6.2093393e-01
   5.2822823e-01   6.2961943e-01
   5.2902903e-01   6.3836309e-01
   5.2982983e-01   6.4716399e-01
   5.3063063e-01   6.5602115e-01
   5.3143143e-01   6.6493357e-01
   5.3223223e-01   6.7390023e-01
   5.3303303e-01   6.8292006e-01
   5.3383383e-01   6.9199198e-01
   5.3463463e-01   7.0111486e-01
   5.3543544e-01   7.1028756e-01
   5.3623624e-01   7.1950889e-01
   5.3703704e-01   7.2877765e-01
   5.3783784e-01   7.3809260e-01
   5.3863864e-01   7.4745247e-01
   5.3943944e-01   7.5685595e-01
   5.4024024e-01   7.6630172e-01
   5.4104104e-01   7.7578843e-01
   5.4184184e-01   7.8531469e-01
   5.4264264e-01   7.9487907e-01
   5.4344344e-01   8.0448014e-01
   5.4424424e-01   8.1411642e-01
   5.4504505e-01   8.2378642e-01
   5.4584585e-01   8.3348860e-01
   5.4664665e-01   8.4322140e-01
   5.4744745e-01   8.5298324e-01
   5.4824825e-01   8.6277252e-01
   5.4904905e-01   8.7258759e-01
   5.4984985e-01   8.8242678e-01
   5.5065065e-01   8.9228841e-01
   5.5145145e-01   9.0217076e-01
   5.5225225e-01   9.1207209e-01
   5.5305305e-01   9.2199063e-01
   5.5385385e-01   9.3192460e-01
   5.5465465e-01   9.4187216e-01
   5.5545546e-01   9.5183150e-01
   5.5625626e-01   9.6180074e-01
   5.5705706e-01   9.7177800e-01
   5.5785786e-01   9.8176138e-01
   5.5865866e-01   9.9174894e-01
   5.5945946e-01   1.0017387e+00
   5.6026026e-01   1.0117288e+00
   5.6106106e-01   1.0217172e+00
   5.6186186e-01   1.0317018e+00
   5.6266266e-01   1.0416807e+00
   5.6346346e-01   1.0516517e+00
   5.6426426e-01   1.0616130e+00
   5.6506507e-01   1.0715622e+00
   5.6586587e-01   1.0814975e+00
   5.6666667e-01   1.0914166e+00
   5.6746747e-01   1.1013174e+00
   5.6826827e-01   1.1111978e+00
   5.6906907e-01   1.1210557e+00
   5.6986987e-01   1.1308888e+00
   5.7067067e-01   1.1406950e+00
   5.7147147e-01   1.1504722e+00
   5.7227227e-01   1.1602181e+00
   5.7307307e-01   1.1699304e+00
   5.7387387e-01   1.1796071e+00
   5.7467467e-01   1.1892458e+00
   5.7547548e-01   1.1988444e+00
   5.7627628e-01   1.2084006e+00
   5.7707708e-01   1.2179122e+00
   5.7787788e-01   1.2273768e+00
   5.7867868e-01   1.2367924e+00
   5.7947948e-01   1.2461566e+00
   5.8028028e-01   1.2554671e+00
   5.8108108e-01   1.2647217e+00
   5.8188188e-01   1.2739182e+00
   5.8268268e-01   1.2830543e+00
   5.8348348e-01   1.2921278e+00
   5.8428428e-01   1.3011363e+00
   5.8508509e-01   1.3100777e+00
   5.8588589e-01   1.3189497e+00
   5.8668669e-01   1.3277501e+00
   5.8748749e-01   1.3364767e+00
   5.8828829e-01   1.3451272e+00
   5.8908909e-01   1.3536994e+00
   5.8988989e-01   1.3621911e+00
   5.9069069e-01   1.3706001e+00
   5.9149149e-01   1.3789242e+00
   5.9229229e-01   1.3871613e+00
   5.9309309e-01   1.3953092e+00
   5.9389389e-01   1.4033658e+00
   5.9469469e-01   1.4113288e+00
   5.9549550e-01   1.4191963e+00
   5.9629630e-01   1.4269661e+00
   5.9709710e-01   1.4346361e+00
   5.9789790e-01   1.4422043e+00
   5.9869870e-01   1.4496687e+00
   5.9949950e-01   1.4570271e+00
   6.0030030e-01   1.4642776e+00
   6.0110110e-01   1.4714183e+00
   6.0190190e-01   1.4784471e+00
   6.0270270e-01   1.4853622e+00
   6.0350350e-01   1.4921616e+00
   6.0430430e-01   1.4988435e+00
   6.0510511e-01   1.5054059e+00
   6.0590591e-01   1.5118471e+00
   6.0670671e-01   1.5181653e+00
   6.0750751e-01   1.5243587e+00
   6.0830831e-01   1.5304255e+00
   6.0910911e-01   1.5363641e+00
   6.0990991e-01   1.5421728e+00
   6.1071071e-01   1.5478499e+00
   6.1151151e-01   1.5533938e+00
   6.1231231e-01   1.5588029e+00
   6.1311311e-01   1.5640757e+00
   6.1391391e-01   1.5692107e+00
   6.1471471e-01   1.5742064e+00
   6.1551552e-01   1.5790614e+00
   6.1631632e-01   1.5837742e+00
   6.1711712e-01   1.5883436e+00
   6.1791792e-01   1.5927682e+00
   6.1871872e-01   1.5970466e+00
   6.1951952e-01   1.6011777e+00
   6.2032032e-01   1.6051603e+00
   6.2112112e-01   1.6089932e+00
   6.2192192e-01   1.6126753e+00
   6.2272272e-01   1.6162055e+00
   6.2352352e-01   1.6195828e+00
   6.2432432e-01   1.6228062e+00
   6.2512513e-01   1.6258747e+00
   6.2592593e-01   1.6287874e+00
   6.2672673e-01   1.6315435e+00
   6.2752753e-01   1.6341422e+00
   6.2832833e-01   1.6365827e+00
   6.2912913e-01   1.6388642e+00
   6.2992993e-01   1.6409862e+00
   6.3073073e-01   1.6429479e+00
   6.3153153e-01   1.6447489e+00
   6.3233233e-01   1.6463885e+00
   6.3313313e-01   1.6478663e+00
   6.3393393e-01   1.6491818e+00
   6.3473473e-01   1.6503347e+00
   6.3553554e-01   1.6513246e+00
   6.3633634e-01   1.6521511e+00
   6.3713714e-01   1.6528142e+00
   6.3793794e-01   1.6533135e+00
   6.3873874e-01   1.6536490e+00
   6.3953954e-01   1.6538204e+00
   6.4034034e-01   1.6538279e+00
   6.4114114e-01   1.6536713e+00
   6.4194194e-01   1.6533507e+00
   6.4274274e-01   1.6528662e+00
   6.4354354e-01   1.6522180e+00
   6.4434434e-01   1.6514062e+00
   6.4514515e-01   1.6504311e+00
   6.4594595e-01   1.6492930e+00
   6.4674675e-01   1.6479922e+00
   6.4754755e-01   1.6465291e+00
   6.4834835e-01   1.6449041e+00
   6.4914915e-01   1.6431178e+00
   6.4994995e-01   1.6411706e+00
   6.5075075e-01   1.6390631e+00
   6.5155155e-01   1.6367960e+00
   6.5235235e-01   1.6343698e+00
   6.5315315e-01   1.6317855e+00
   6.5395395e-01   1.6290436e+00
   6.5475475e-01   1.6261450e+00
   6.5555556e-01   1.6230906e+00
   6.5635636e-01   1.6198812e+00
   6.5715716e-01   1.6165179e+00
   6.5795796e-01   1.6130015e+00
   6.5875876e-01   1.6093331e+00
   6.5955956e-01   1.6055138e+00
   6.6036036e-01   1.6015447e+00
   6.6116116e-01   1.5974270e+00
   6.6196196e-01   1.5931619e+00
   6.6276276e-01   1.5887505e+00
   6.6356356e-01   1.5841942e+00
   6.6436436e-01   1.5794943e+00
   6.6516517e-01   1.5746521e+00
   6.6596597e-01   1.5696691e+00
   6.6676677e-01   1.5645467e+00
   6.6756757e-01   1.5592863e+00
   6.6836837e-01   1.5538894e+00
   6.6916917e-01   1.5483577e+00
   6.6996997e-01   1.5426926e+00
   6.7077077e-01   1.5368958e+00
   6.7157157e-01   1.5309689e+00
   6.7237237e-01   1.5249136e+00
   6.7317317e-01   1.5187316e+00
   6.7397397e-01   1.5124247e+00
   6.7477477e-01   1.5059946e+00
   6.7557558e-01   1.4994430e+00
   6.7637638e-01   1.4927719e+00
   6.7717718e-01   1.4859831e+00
   6.7797798e-01   1.4790784e+00
   6.7877878e-01   1.4720598e+00
   6.7957958e-01   1.4649292e+00
   6.8038038e-01   1.4576885e+00
   6.8118118e-01   1.4503398e+00
   6.8198198e-01   1.4428850e+00
   6.8278278e-01   1.4353261e+00
   6.8358358e-01   1.4276652e+00
   6.8438438e-01   1.4199044e+00
   6.8518519e-01   1.4120457e+00
   6.8598599e-01   1.4040911e+00
   6.8678679e-01   1.3960430e+00
   6.8758759e-01   1.3879033e+00
   6.8838839e-01   1.3796742e+00
   6.8918919e-01   1.3713578e+00
   6.8998999e-01   1.3629564e+00
   6.9079079e-01   1.3544721e+00
   6.9159159e-01   1.3459071e+00
   6.9239239e-01   1.3372637e+00
   6.9319319e-01   1.3285439e+00
   6.9399399e-01   1.3197501e+00
   6.9479479e-01   1.3108845e+00
   6.9559560e-01   1.3019493e+00
   6.9639640e-01   1.2929467e+00
   6.9719720e-01   1.2838791e+00
   6.9799800e-01   1.2747485e+00
   6.9879880e-01   1.2655574e+00
   6.9959960e-01   1.2563080e+00
   7.0040040e-01   1.2470024e+00
   7.0120120e-01   1.2376430e+00
   7.0200200e-01   1.2282320e+00
   7.0280280e-01   1.2187717e+00
   7.0360360e-01   1.2092643e+00
   7.0440440e-01   1.1997121e+00
   7.0520521e-01   1.1901172e+00
   7.0600601e-01   1.1804820e+00
   7.0680681e-01   1.1708087e+00
   7.0760761e-01   1.1610995e+00
   7.0840841e-01   1.1513566e+00
   7.0920921e-01   1.1415822e+00
   7.1001001e-01   1.1317785e+00
   7.1081081e-01   1.1219477e+00
   7.1161161e-01   1.1120920e+00
   7.1241241e-01   1.1022135e+00
   7.1321321e-01   1.0923144e+00
   7.1401401e-01   1.0823969e+00
   7.1481481e-01   1.0724631e+00
   7.1561562e-01   1.0625150e+00
   7.1641642e-01   1.0525547e+00
   7.1721722e-01   1.0425845e+00
   7.1801802e-01   1.0326062e+00
   7.1881882e-01   1.0226220e+00
   7.1961962e-01   1.0126339e+00
   7.2042042e-01   1.0026439e+00
   7.2122122e-01   9.9265403e-01
   7.2202202e-01   9.8266618e-01
   7.2282282e-01   9.7268235e-01
   7.2362362e-01   9.6270445e-01
   7.2442442e-01   9.5273441e-01
   7.2522523e-01   9.4277410e-01
   7.2602603e-01   9.3282539e-01
   7.2682683e-01   9.2289012e-01
   7.2762763e-01   9.1297010e-01
   7.2842843e-01   9.0306714e-01
   7.2922923e-01   8.9318300e-01
   7.3003003e-01   8.8331942e-01
   7.3083083e-01   8.7347812e-01
   7.3163163e-01   8.6366080e-01
   7.3243243e-01   8.5386912e-01
   7.3323323e-01   8.4410472e-01
   7.3403403e-01   8.3436922e-01
   7.3483483e-01   8.2466420e-01
   7.3563564e-01   8.1499123e-01
   7.3643644e-01   8.0535183e-01
   7.3723724e-01   7.9574751e-01
   7.3803804e-01   7.8617974e-01
   7.3883884e-01   7.7664997e-01
   7.3963964e-01   7.6715962e-01
   7.4044044e-01   7.5771008e-01
   7.4124124e-01   7.4830271e-01
   7.4204204e-01   7.3893884e-01
   7.4284284e-01   7.2961977e-01
   7.4364364e-01   7.2034677e-01
   7.4444444e-01   7.1112109e-01
   7.4524525e-01   7.0194394e-01
   7.4604605e-01   6.9281650e-01
   7.4684685e-01   6.8373991e-01
   7.4764765e-01   6.7471532e-01
   7.4844845e-01   6.6574380e-01
   7.4924925e-01   6.5682642e-01
   7.5005005e-01   6.4796421e-01
   7.5085085e-01   6.3915817e-01
   7.5165165e-01   6.3040928e-01
   7.5245245e-01   6.2171848e-01
   7.5325325e-01   6.1308667e-01
   7.5405405e-01   6.0451474e-01
   7.5485485e-01   5.9600354e-01
   7.5565566e-01   5.8755389e-01
   7.5645646e-01   5.7916658e-01
   7.5725726e-01   5.7084238e-01
   7.5805806e-01   5.6258202e-01
   7.5885886e-01   5.5438619e-01
   7.5965966e-01   5.4625558e-01
   7.6046046e-01   5.3819083e-01
   7.6126126e-01   5.3019255e-01
   7.6206206e-01   5.2226133e-01
   7.6286286e-01   5.1439773e-01
   7.6366366e-01   5.0660228e-01
   7.6446446e-01   4.9887549e-01
   7.6526527e-01   4.9121781e-01
   7.6606607e-01   4.8362971e-01
   7.6686687e-01   4.7611160e-01
   7.6766767e-01   4.6866387e-01
   7.6846847e-01   4.6128689e-01
   7.6926927e-01   4.5398099e-01
   7.7007007e-01   4.4674649e-01
   7.7087087e-01   4.3958367e-01
   7.7167167e-01   4.3249280e-01
   7.7247247e-01   4.2547411e-01
   7.7327327e-01   4.1852780e-01
   7.7407407e-01   4.1165406e-01
   7.7487487e-01   4.0485306e-01
   7.7567568e-01   3.9812492e-01
   7.7647648e-01   3.9146977e-01
   7.7727728e-01   3.8488769e-01
   7.7807808e-01   3.7837875e-01
   7.7887888e-01   3.7194298e-01
   7.7967968e-01   3.6558042e-01
   7.8048048e-01   3.5929106e-01
   7.8128128e-01   3.5307487e-01
   7.8208208e-01   3.4693182e-01
   7.8288288e-01   3.4086184e-01
   7.8368368e-01   3.3486485e-01
   7.8448448e-01   3.2894073e-01
   7.8528529e-01   3.2308937e-01
   7.8608609e-01   3.1731063e-01
   7.8688689e-01   3.1160433e-01
   7.8768769e-01   3.0597030e-01
   7.8848849e-01   3.0040834e-01
   7.8928929e-01   2.9491823e-01
   7.9009009e-01   2.8949974e-01
   7.9089089e-01   2.8415261e-01
   7.9169169e-01   2.7887659e-01
   7.9249249e-01   2.7367138e-01
   7.9329329e-01   2.6853669e-01
   7.9409409e-01   2.6347220e-01
   7.9489489e-01   2.5847759e-01
   7.9569570e-01   2.5355251e-01
   7.9649650e-01   2.4869661e-01
   7.9729730e-01   2.4390950e-01
   7.9809810e-01   2.3919082e-01
   7.9889890e-01   2.3454016e-01
   7.9969970e-01   2.2995712e-01
   8.0050050e-01   2.2544126e-01
   8.0130130e-01   2.2099217e-01
   8.0210210e-01   2.1660940e-01
   8.0290290e-01   2.1229248e-01
   8.0370370e-01   2.0804097e-01
   8.0450450e-01   2.0385438e-01
   8.0530531e-01   1.9973222e-01
   8.0610611e-01   1.9567401e-01
   8.0690691e-01   1.9167925e-01
   8.0770771e-01   1.8774741e-01
   8.0850851e-01   1.8387799e-01
   8.0930931e-01   1.8007045e-01
   8.1011011e-01   1.7632427e-01
   8.1091091e-01   1.7263889e-01
   8.1171171e-01   1.6901378e-01
   8.1251251e-01   1.6544838e-01
   8.1331331e-01   1.6194213e-01
   8.1411411e-01   1.5849446e-01
   8.1491491e-01   1.5510481e-01
   8.1571572e-01   1.5177260e-01
   8.1651652e-01   1.4849724e-01
   8.1731732e-01   1.4527816e-01
   8.1811812e-01   1.4211476e-01
   8.1891892e-01   1.3900645e-01
   8.1971972e-01   1.3595265e-01
   8.2052052e-01   1.3295274e-01
   8.2132132e-01   1.3000614e-01
   8.2212212e-01   1.2711223e-01
   8.2292292e-01   1.2427041e-01
   8.2372372e-01   1.2148008e-01
   8.2452452e-01   1.1874062e-01
   8.2532533e-01   1.1605143e-01
   8.2612613e-01   1.1341189e-01
   8.2692693e-01   1.1082139e-01
   8.2772773e-01   1.0827932e-01
   8.2852853e-01   1.0578507e-01
   8.2932933e-01   1.0333803e-01
   8.3013013e-01   1.0093758e-01
   8.3093093e-01   9.8583111e-02
   8.3173173e-01   9.6274013e-02
   8.3253253e-01   9.4009675e-02
   8.3333333e-01   9.1789489e-02
   8.3413413e-01   8.9612847e-02
   8.3493493e-01   8.7479144e-02
   8.3573574e-01   8.5387774e-02
   8.3653654e-01   8.3338137e-02
   8.3733734e-01   8.1329631e-02
   8.3813814e-01   7.9361659e-02
   8.3893894e-01   7.7433627e-02
   8.3973974e-01   7.5544941e-02
   8.4054054e-01   7.3695012e-02
   8.4134134e-01   7.1883253e-02
   8.4214214e-01   7.0109082e-02
   8.4294294e-01   6.8371917e-02
   8.4374374e-01   6.6671182e-02
   8.4454454e-01   6.5006305e-02
   8.4534535e-01   6.3376715e-02
   8.4614615e-01   6.1781848e-02
   8.4694695e-01   6.0221142e-02
   8.4774775e-01   5.8694040e-02
   8.4854855e-01   5.7199988e-02
   8.4934935e-01   5.5738439e-02
   8.5015015e-01   5.4308847e-02
   8.5095095e-01   5.2910674e-02
   8.5175175e-01   5.1543383e-02
   8.5255255e-01   5.0206445e-02
   8.5335335e-01   4.8899335e-02
   8.5415415e-01   4.7621531e-02
   8.5495495e-01   4.6372517e-02
   8.5575576e-01   4.5151784e-02
   8.5655656e-01   4.3958826e-02
   8.5735736e-01   4.2793142e-02
   8.5815816e-01   4.1654238e-02
   8.5895896e-01   4.0541623e-02
   8.5975976e-01   3.9454813e-02
   8.6056056e-01   3.8393329e-02
   8.6136136e-01   3.7356698e-02
   8.6216216e-01   3.6344451e-02
   8.6296296e-01   3.5356125e-02
   8.6376376e-01   3.4391264e-02
   8.6456456e-01   3.3449416e-02
   8.6536537e-01   3.2530134e-02
   8.6616617e-01   3.1632979e-02
   8.6696697e-01   3.0757517e-02
   8.6776777e-01   2.9903317e-02
   8.6856857e-01   2.9069956e-02
   8.6936937e-01   2.8257017e-02
   8.7017017e-01   2.7464087e-02
   8.7097097e-01   2.6690761e-02
   8.7177177e-01   2.5936637e-02
   8.7257257e-01   2.5201320e-02
   8.7337337e-01   2.4484421e-02
   8.7417417e-01   2.3785556e-02
   8.7497497e-01   2.3104348e-02
   8.7577578e-01   2.2440423e-02
   8.7657658e-01   2.1793414e-02
   8.7737738e-01   2.1162961e-02
   8.7817818e-01   2.0548708e-02
   8.7897898e-01   1.9950305e-02
   8.7977978e-01   1.9367407e-02
   8.8058058e-01   1.8799675e-02
   8.8138138e-01   1.8246775e-02
   8.8218218e-01   1.7708380e-02
   8.8298298e-01   1.7184166e-02
   8.8378378e-01   1.6673816e-02
   8.8458458e-01   1.6177018e-02
   8.8538539e-01   1.5693466e-02
   8.8618619e-01   1.5222858e-02
   8.8698699e-01   1.4764898e-02
   8.8778779e-01   1.4319294e-02
   8.8858859e-01   1.3885761e-02
   8.8938939e-01   1.3464019e-02
   8.9019019e-01   1.3053791e-02
   8.9099099e-01   1.2654806e-02
   8.9179179e-01   1.2266800e-02
   8.9259259e-01   1.1889511e-02
   8.9339339e-01   1.1522683e-02
   8.9419419e-01   1.1166065e-02
   8.9499499e-01   1.0819411e-02
   8.9579580e-01   1.0482480e-02
   8.9659660e-01   1.0155033e-02
   8.9739740e-01   9.8368398e-03
   8.9819820e-01   9.5276712e-03
   8.9899900e-01   9.2273045e-03
   8.9979980e-01   8.9355206e-03
   9.0060060e-01   8.6521053e-03
   9.0140140e-01   8.3768484e-03
   9.0220220e-01   8.1095440e-03
   9.0300300e-01   7.8499906e-03
   9.0380380e-01   7.5979908e-03
   9.0460460e-01   7.3533513e-03
   9.0540541e-01   7.1158828e-03
   9.0620621e-01   6.8854001e-03
   9.0700701e-01   6.6617220e-03
   9.0780781e-01   6.4446709e-03
   9.0860861e-01   6.2340734e-03
   9.0940941e-01   6.0297596e-03
   9.1021021e-01   5.8315635e-03
   9.1101101e-01   5.6393226e-03
   9.1181181e-01   5.4528782e-03
   9.1261261e-01   5.2720750e-03
   9.1341341e-01   5.0967612e-03
   9.1421421e-01   4.9267884e-03
   9.1501502e-01   4.7620117e-03
   9.1581582e-01   4.6022895e-03
   9.1661662e-01   4.4474833e-03
   9.1741742e-01   4.2974580e-03
   9.1821822e-01   4.1520816e-03
   9.1901902e-01   4.0112252e-03
   9.1981982e-01   3.8747629e-03
   9.2062062e-01   3.7425718e-03
   9.2142142e-01   3.6145320e-03
   9.2222222e-01   3.4905265e-03
   9.2302302e-01   3.3704409e-03
   9.2382382e-01   3.2541639e-03
   9.2462462e-01   3.1415866e-03
   9.2542543e-01   3.0326032e-03
   9.2622623e-01   2.9271101e-03
   9.2702703e-01   2.8250065e-03
   9.2782783e-01   2.7261941e-03
   9.2862863e-01   2.6305770e-03
   9.2942943e-01   2.5380617e-03
   9.3023023e-01   2.4485573e-03
   9.3103103e-01   2.3619749e-03
   9.3183183e-01   2.2782281e-03
   9.3263263e-01   2.1972327e-03
   9.3343343e-01   2.1189067e-03
   9.3423423e-01   2.0431702e-03
   9.3503504e-01   1.9699453e-03
   9.3583584e-01   1.8991563e-03
   9.3663664e-01   1.8307295e-03
   9.3743744e-01   1.7645931e-03
   9.3823824e-01   1.7006772e-03
   9.3903904e-01   1.6389139e-03
   9.3983984e-01   1.5792370e-03
   9.4064064e-01   1.5215821e-03
   9.4144144e-01   1.4658867e-03
   9.4224224e-01   1.4120898e-03
   9.4304304e-01   1.3601324e-03
   9.4384384e-01   1.3099568e-03
   9.4464464e-01   1.2615070e-03
   9.4544545e-01   1.2147287e-03
   9.4624625e-01   1.1695690e-03
   9.4704705e-01   1.1259764e-03
   9.4784785e-01   1.0839012e-03
   9.4864865e-01   1.0432947e-03
   9.4944945e-01   1.0041099e-03
   9.5025025e-01   9.6630096e-04
   9.5105105e-01   9.2982345e-04
   9.5185185e-01   8.9463422e-04
   9.5265265e-01   8.6069135e-04
   9.5345345e-01   8.2795416e-04
   9.5425425e-01   7.9638316e-04
   9.5505506e-01   7.6594003e-04
   9.5585586e-01   7.3658758e-04
   9.5665666e-01   7.0828972e-04
   9.5745746e-01   6.8101144e-04
   9.5825826e-01   6.5471878e-04
   9.5905906e-01   6.2937881e-04
   9.5985986e-01   6.0495957e-04
   9.6066066e-01   5.8143011e-04
   9.6146146e-01   5.5876037e-04
   9.6226226e-01   5.3692127e-04
   9.6306306e-01   5.1588457e-04
   9.6386386e-01   4.9562293e-04
   9.6466466e-01   4.7610985e-04
   9.6546547e-01   4.5731965e-04
   9.6626627e-01   4.3922747e-04
   9.6706707e-01   4.2180919e-04
   9.6786787e-01   4.0504148e-04
   9.6866867e-01   3.8890175e-04
   9.6946947e-01   3.7336810e-04
   9.7027027e-01   3.5841935e-04
   9.7107107e-01   3.4403499e-04
   9.7187187e-01   3.3019515e-04
   9.7267267e-01   3.1688064e-04
   9.7347347e-01   3.0407284e-04
   9.7427427e-01   2.9175377e-04
   9.7507508e-01   2.7990603e-04
   9.7587588e-01   2.6851278e-04
   9.7667668e-01   2.5755772e-04
   9.7747748e-01   2.4702512e-04
   9.7827828e-01   2.3689974e-04
   9.7907908e-01   2.2716686e-04
   9.7987988e-01   2.1781225e-04
   9.8068068e-01   2.0882214e-04
   9.8148148e-01   2.0018323e-04
   9.8228228e-01   1.9188268e-04
   9.8308308e-01   1.8390807e-04
   9.8388388e-01   1.7624740e-04
   9.8468468e-01   1.6888908e-04
   9.8548549e-01   1.6182192e-04
   9.8628629e-01   1.5503510e-04
   9.8708709e-01   1.4851819e-04
   9.8788789e-01   1.4226111e-04
   9.8868869e-01   1.3625413e-04
   9.8948949e-01   1.3048785e-04
   9.9029029e-01   1.2495320e-04
   9.9109109e-01   1.1964143e-04
   9.9189189e-01   1.1454411e-04
   9.9269269e-01   1.0965308e-04
   9.9349349e-01   1.0496049e-04
   9.9429429e-01   1.0045875e-04
   9.9509510e-01   9.6140558e-05
   9.9589590e-01   9.1998853e-05
   9.9669670e-01   8.8026840e-05
   9.9749750e-01   8.4217963e-05
   9.9829830e-01   8.0565903e-05
   9.9909910e-01   7.7064567e-05
   9.9989990e-01   7.3708086e-05
   1.0007007e+00   7.0490801e-05
   1.0015015e+00   6.7407261e-05
   1.0023023e+00   6.4452214e-05
   1.0031031e+00   6.1620600e-05
   1.0039039e+00   5.8907545e-05
   1.0047047e+00   5.6308357e-05
   1.0055055e+00   5.3818514e-05
   1.0063063e+00   5.1433666e-05
   1.0071071e+00   4.9149621e-05
   1.0079079e+00   4.6962347e-05
   1.0087087e+00   4.4867962e-05
   1.0095095e+00   4.2862728e-05
   1.0103103e+00   4.0943050e-05
   1.0111111e+00   3.9105470e-05
   1.0119119e+00   3.7346658e-05
   1.0127127e+00   3.5663413e-05
   1.0135135e+00   3.4052655e-05
   1.0143143e+00   3.2511423e-05
   1.0151151e+00   3.1036870e-05
   1.0159159e+00   2.9626255e-05
   1.0167167e+00   2.8276948e-05
   1.0175175e+00   2.6986417e-05
   1.0183183e+00   2.5752231e-05
   1.0191191e+00   2.4572050e-05
   1.0199199e+00   2.3443630e-05
   1.0207207e+00   2.2364812e-05
   1.0215215e+00   2.1333522e-05
   1.0223223e+00   2.0347769e-05
   1.0231231e+00   1.9405639e-05
   1.0239239e+00   1.8505296e-05
   1.0247247e+00   1.7644974e-05
   1.0255255e+00   1.6822981e-05
   1.0263263e+00   1.6037690e-05
   1.0271271e+00   1.5287539e-05
   1.0279279e+00   1.4571031e-05
   1.0287287e+00   1.3886727e-05
   1.0295295e+00   1.3233248e-05
   1.0303303e+00   1.2609269e-05
   1.0311311e+00   1.2013520e-05
   1.0319319e+00   1.1444784e-05
   1.0327327e+00   1.0901891e-05
   1.0335335e+00   1.0383721e-05
   1.0343343e+00   9.8891980e-06
   1.0351351e+00   9.4172928e-06
   1.0359359e+00   8.9670172e-06
   1.0367367e+00   8.5374240e-06
   1.0375375e+00   8.1276056e-06
   1.0383383e+00   7.7366921e-06
   1.0391391e+00   7.3638500e-06
   1.0399399e+00   7.0082805e-06
   1.0407407e+00   6.6692184e-06
   1.0415415e+00   6.3459307e-06
   1.0423423e+00   6.0377154e-06
   1.0431431e+00   5.7439000e-06
   1.0439439e+00   5.4638407e-06
   1.0447447e+00   5.1969209e-06
   1.0455455e+00   4.9425504e-06
   1.0463463e+00   4.7001642e-06
   1.0471471e+00   4.4692215e-06
   1.0479479e+00   4.2492047e-06
   1.0487487e+00   4.0396184e-06
   1.0495495e+00   3.8399888e-06
   1.0503504e+00   3.6498625e-06
   1.0511512e+00   3.4688056e-06
   1.0519520e+00   3.2964034e-06
   1.0527528e+00   3.1322590e-06
   1.0535536e+00   2.9759929e-06
   1.0543544e+00   2.8272424e-06
   1.0551552e+00   2.6856606e-06
   1.0559560e+00   2.5509158e-06
   1.0567568e+00   2.4226912e-06
   1.0575576e+00   2.3006836e-06
   1.0583584e+00   2.1846037e-06
   1.0591592e+00   2.0741749e-06
   1.0599600e+00   1.9691327e-06
   1.0607608e+00   1.8692247e-06
   1.0615616e+00   1.7742098e-06
   1.0623624e+00   1.6838576e-06
   1.0631632e+00   1.5979481e-06
   1.0639640e+00   1.5162713e-06
   1.0647648e+00   1.4386265e-06
   1.0655656e+00   1.3648224e-06
   1.0663664e+00   1.2946761e-06
   1.0671672e+00   1.2280133e-06
   1.0679680e+00   1.1646674e-06
   1.0687688e+00   1.1044796e-06
   1.0695696e+00   1.0472982e-06
   1.0703704e+00   9.9297884e-07
   1.0711712e+00   9.4138339e-07
   1.0719720e+00   8.9238034e-07
   1.0727728e+00   8.4584421e-07
   1.0735736e+00   8.0165533e-07
   1.0743744e+00   7.5969963e-07
   1.0751752e+00   7.1986834e-07
   1.0759760e+00   6.8205775e-07
   1.0767768e+00   6.4616904e-07
   1.0775776e+00   6.1210802e-07
   1.0783784e+00   5.7978492e-07
   1.0791792e+00   5.4911422e-07
   1.0799800e+00   5.2001441e-07
   1.0807808e+00   4.9240788e-07
   1.0815816e+00   4.6622068e-07
   1.0823824e+00   4.4138238e-07
   1.0831832e+00   4.1782592e-07
   1.0839840e+00   3.9548743e-07
   1.0847848e+00   3.7430611e-07
   1.0855856e+00   3.5422407e-07
   1.0863864e+00   3.3518621e-07
   1.0871872e+00   3.1714009e-07
   1.0879880e+00   3.0003579e-07
   1.0887888e+00   2.8382583e-07
   1.0895896e+00   2.6846500e-07
   1.0903904e+00   2.5391033e-07
   1.0911912e+00   2.4012091e-07
   1.0919920e+00   2.2705785e-07
   1.0927928e+00   2.1468415e-07
   1.0935936e+00   2.0296463e-07
   1.0943944e+00   1.9186585e-07
   1.0951952e+00   1.8135599e-07
   1.0959960e+00   1.7140483e-07
   1.0967968e+00   1.6198363e-07
   1.0975976e+00   1.5306508e-07
   1.0983984e+00   1.4462323e-07
   1.0991992e+00   1.3663341e-07
   1.1000000e+00   1.2907219e-07


==> 1Sol_indep_gaussApprox2_b1.dat <==
  -8.0000000e-01   4.3632664e-07
  -7.9899900e-01   4.6729127e-07
  -7.9799800e-01   5.0037555e-07
  -7.9699700e-01   5.3571889e-07
  -7.9599600e-01   5.7346948e-07
  -7.9499499e-01   6.1378480e-07
  -7.9399399e-01   6.5683218e-07
  -7.9299299e-01   7.0278936e-07
  -7.9199199e-01   7.5184516e-07
  -7.9099099e-01   8.0420007e-07
  -7.8998999e-01   8.6006698e-07
  -7.8898899e-01   9.1967189e-07
  -7.8798799e-01   9.8325467e-07
  -7.8698699e-01   1.0510699e-06
  -7.8598599e-01   1.1233876e-06
  -7.8498498e-01   1.2004945e-06
  -7.8398398e-01   1.2826942e-06
  -7.8298298e-01   1.3703093e-06
  -7.8198198e-01   1.4636813e-06
  -7.8098098e-01   1.5631726e-06
  -7.7997998e-01   1.6691670e-06
  -7.7897898e-01   1.7820715e-06
  -7.7797798e-01   1.9023172e-06
  -7.7697698e-01   2.0303607e-06
  -7.7597598e-01   2.1666858e-06
  -7.7497497e-01   2.3118048e-06
  -7.7397397e-01   2.4662599e-06
  -7.7297297e-01   2.6306253e-06
  -7.7197197e-01   2.8055086e-06
  -7.7097097e-01   2.9915530e-06
  -7.6996997e-01   3.1894387e-06
  -7.6896897e-01   3.3998855e-06
  -7.6796797e-01   3.6236546e-06
  -7.6696697e-01   3.8615509e-06
  -7.6596597e-01   4.1144255e-06
  -7.6496496e-01   4.3831780e-06
  -7.6396396e-01   4.6687594e-06
  -7.6296296e-01   4.9721742e-06
  -7.6196196e-01   5.2944842e-06
  -7.6096096e-01   5.6368106e-06
  -7.5995996e-01   6.0003378e-06
  -7.5895896e-01   6.3863163e-06
  -7.5795796e-01   6.7960666e-06
  -7.5695696e-01   7.2309822e-06
  -7.5595596e-01   7.6925340e-06
  -7.5495495e-01   8.1822742e-06
  -7.5395395e-01   8.7018403e-06
  -7.5295295e-01   9.2529593e-06
  -7.5195195e-01   9.8374529e-06
  -7.5095095e-01   1.0457242e-05
  -7.4994995e-01   1.1114351e-05
  -7.4894895e-01   1.1810915e-05
  -7.4794795e-01   1.2549182e-05
  -7.4694695e-01   1.3331523e-05
  -7.4594595e-01   1.4160436e-05
  -7.4494494e-01   1.5038548e-05
  -7.4394394e-01   1.5968631e-05
  -7.4294294e-01   1.6953600e-05
  -7.4194194e-01   1.7996524e-05
  -7.4094094e-01   1.9100636e-05
  -7.3993994e-01   2.0269333e-05
  -7.3893894e-01   2.1506195e-05
  -7.3793794e-01   2.2814984e-05
  -7.3693694e-01   2.4199658e-05
  -7.3593594e-01   2.5664379e-05
  -7.3493493e-01   2.7213523e-05
  -7.3393393e-01   2.8851688e-05
  -7.3293293e-01   3.0583710e-05
  -7.3193193e-01   3.2414668e-05
  -7.3093093e-01   3.4349898e-05
  -7.2992993e-01   3.6395006e-05
  -7.2892893e-01   3.8555879e-05
  -7.2792793e-01   4.0838699e-05
  -7.2692693e-01   4.3249954e-05
  -7.2592593e-01   4.5796457e-05
  -7.2492492e-01   4.8485354e-05
  -7.2392392e-01   5.1324146e-05
  -7.2292292e-01   5.4320701e-05
  -7.2192192e-01   5.7483271e-05
  -7.2092092e-01   6.0820508e-05
  -7.1991992e-01   6.4341486e-05
  -7.1891892e-01   6.8055715e-05
  -7.1791792e-01   7.1973162e-05
  -7.1691692e-01   7.6104271e-05
  -7.1591592e-01   8.0459986e-05
  -7.1491491e-01   8.5051767e-05
  -7.1391391e-01   8.9891619e-05
  -7.1291291e-01   9.4992110e-05
  -7.1191191e-01   1.0036640e-04
  -7.1091091e-01   1.0602825e-04
  -7.0990991e-01   1.1199209e-04
  -7.0890891e-01   1.1827298e-04
  -7.0790791e-01   1.2488671e-04
  -7.0690691e-01   1.3184977e-04
  -7.0590591e-01   1.3917941e-04
  -7.0490490e-01   1.4689367e-04
  -7.0390390e-01   1.5501140e-04
  -7.0290290e-01   1.6355230e-04
  -7.0190190e-01   1.7253697e-04
  -7.0090090e-01   1.8198690e-04
  -6.9989990e-01   1.9192456e-04
  -6.9889890e-01   2.0237342e-04
  -6.9789790e-01   2.1335795e-04
  -6.9689690e-01   2.2490374e-04
  -6.9589590e-01   2.3703747e-04
  -6.9489489e-01   2.4978697e-04
  -6.9389389e-01   2.6318130e-04
  -6.9289289e-01   2.7725076e-04
  -6.9189189e-01   2.9202696e-04
  -6.9089089e-01   3.0754283e-04
  -6.8988989e-01   3.2383273e-04
  -6.8888889e-01   3.4093245e-04
  -6.8788789e-01   3.5887930e-04
  -6.8688689e-01   3.7771215e-04
  -6.8588589e-01   3.9747147e-04
  -6.8488488e-01   4.1819943e-04
  -6.8388388e-01   4.3993994e-04
  -6.8288288e-01   4.6273868e-04
  -6.8188188e-01   4.8664324e-04
  -6.8088088e-01   5.1170311e-04
  -6.7987988e-01   5.3796978e-04
  -6.7887888e-01   5.6549684e-04
  -6.7787788e-01   5.9433998e-04
  -6.7687688e-01   6.2455715e-04
  -6.7587588e-01   6.5620856e-04
  -6.7487487e-01   6.8935680e-04
  -6.7387387e-01   7.2406693e-04
  -6.7287287e-01   7.6040651e-04
  -6.7187187e-01   7.9844574e-04
  -6.7087087e-01   8.3825753e-04
  -6.6986987e-01   8.7991757e-04
  -6.6886887e-01   9.2350443e-04
  -6.6786787e-01   9.6909967e-04
  -6.6686687e-01   1.0167879e-03
  -6.6586587e-01   1.0666570e-03
  -6.6486486e-01   1.1187979e-03
  -6.6386386e-01   1.1733052e-03
  -6.6286286e-01   1.2302767e-03
  -6.6186186e-01   1.2898140e-03
  -6.6086086e-01   1.3520222e-03
  -6.5985986e-01   1.4170105e-03
  -6.5885886e-01   1.4848916e-03
  -6.5785786e-01   1.5557826e-03
  -6.5685686e-01   1.6298046e-03
  -6.5585586e-01   1.7070830e-03
  -6.5485485e-01   1.7877476e-03
  -6.5385385e-01   1.8719327e-03
  -6.5285285e-01   1.9597774e-03
  -6.5185185e-01   2.0514254e-03
  -6.5085085e-01   2.1470254e-03
  -6.4984985e-01   2.2467311e-03
  -6.4884885e-01   2.3507015e-03
  -6.4784785e-01   2.4591008e-03
  -6.4684685e-01   2.5720989e-03
  -6.4584585e-01   2.6898710e-03
  -6.4484484e-01   2.8125983e-03
  -6.4384384e-01   2.9404680e-03
  -6.4284284e-01   3.0736730e-03
  -6.4184184e-01   3.2124127e-03
  -6.4084084e-01   3.3568928e-03
  -6.3983984e-01   3.5073256e-03
  -6.3883884e-01   3.6639300e-03
  -6.3783784e-01   3.8269318e-03
  -6.3683684e-01   3.9965637e-03
  -6.3583584e-01   4.1730658e-03
  -6.3483483e-01   4.3566853e-03
  -6.3383383e-01   4.5476771e-03
  -6.3283283e-01   4.7463037e-03
  -6.3183183e-01   4.9528354e-03
  -6.3083083e-01   5.1675506e-03
  -6.2982983e-01   5.3907358e-03
  -6.2882883e-01   5.6226859e-03
  -6.2782783e-01   5.8637044e-03
  -6.2682683e-01   6.1141036e-03
  -6.2582583e-01   6.3742043e-03
  -6.2482482e-01   6.6443367e-03
  -6.2382382e-01   6.9248403e-03
  -6.2282282e-01   7.2160637e-03
  -6.2182182e-01   7.5183653e-03
  -6.2082082e-01   7.8321133e-03
  -6.1981982e-01   8.1576857e-03
  -6.1881882e-01   8.4954706e-03
  -6.1781782e-01   8.8458666e-03
  -6.1681682e-01   9.2092826e-03
  -6.1581582e-01   9.5861382e-03
  -6.1481481e-01   9.9768637e-03
  -6.1381381e-01   1.0381900e-02
  -6.1281281e-01   1.0801701e-02
  -6.1181181e-01   1.1236729e-02
  -6.1081081e-01   1.1687460e-02
  -6.0980981e-01   1.2154381e-02
  -6.0880881e-01   1.2637990e-02
  -6.0780781e-01   1.3138799e-02
  -6.0680681e-01   1.3657329e-02
  -6.0580581e-01   1.4194116e-02
  -6.0480480e-01   1.4749707e-02
  -6.0380380e-01   1.5324663e-02
  -6.0280280e-01   1.5919555e-02
  -6.0180180e-01   1.6534969e-02
  -6.0080080e-01   1.7171503e-02
  -5.9979980e-01   1.7829768e-02
  -5.9879880e-01   1.8510390e-02
  -5.9779780e-01   1.9214005e-02
  -5.9679680e-01   1.9941265e-02
  -5.9579580e-01   2.0692835e-02
  -5.9479479e-01   2.1469391e-02
  -5.9379379e-01   2.2271627e-02
  -5.9279279e-01   2.3100248e-02
  -5.9179179e-01   2.3955972e-02
  -5.9079079e-01   2.4839532e-02
  -5.8978979e-01   2.5751677e-02
  -5.8878879e-01   2.6693165e-02
  -5.8778779e-01   2.7664773e-02
  -5.8678679e-01   2.8667288e-02
  -5.8578579e-01   2.9701514e-02
  -5.8478478e-01   3.0768266e-02
  -5.8378378e-01   3.1868377e-02
  -5.8278278e-01   3.3002689e-02
  -5.8178178e-01   3.4172061e-02
  -5.8078078e-01   3.5377366e-02
  -5.7977978e-01   3.6619489e-02
  -5.7877878e-01   3.7899331e-02
  -5.7777778e-01   3.9217804e-02
  -5.7677678e-01   4.0575836e-02
  -5.7577578e-01   4.1974366e-02
  -5.7477477e-01   4.3414348e-02
  -5.7377377e-01   4.4896749e-02
  -5.7277277e-01   4.6422548e-02
  -5.7177177e-01   4.7992737e-02
  -5.7077077e-01   4.9608322e-02
  -5.6976977e-01   5.1270319e-02
  -5.6876877e-01   5.2979759e-02
  -5.6776777e-01   5.4737682e-02
  -5.6676677e-01   5.6545142e-02
  -5.6576577e-01   5.8403203e-02
  -5.6476476e-01   6.0312940e-02
  -5.6376376e-01   6.2275440e-02
  -5.6276276e-01   6.4291799e-02
  -5.6176176e-01   6.6363125e-02
  -5.6076076e-01   6.8490532e-02
  -5.5975976e-01   7.0675147e-02
  -5.5875876e-01   7.2918105e-02
  -5.5775776e-01   7.5220549e-02
  -5.5675676e-01   7.7583629e-02
  -5.5575576e-01   8.0008504e-02
  -5.5475475e-01   8.2496341e-02
  -5.5375375e-01   8.5048309e-02
  -5.5275275e-01   8.7665589e-02
  -5.5175175e-01   9.0349363e-02
  -5.5075075e-01   9.3100820e-02
  -5.4974975e-01   9.5921152e-02
  -5.4874875e-01   9.8811555e-02
  -5.4774775e-01   1.0177323e-01
  -5.4674675e-01   1.0480737e-01
  -5.4574575e-01   1.0791520e-01
  -5.4474474e-01   1.1109789e-01
  -5.4374374e-01   1.1435668e-01
  -5.4274274e-01   1.1769275e-01
  -5.4174174e-01   1.2110730e-01
  -5.4074074e-01   1.2460155e-01
  -5.3973974e-01   1.2817668e-01
  -5.3873874e-01   1.3183389e-01
  -5.3773774e-01   1.3557436e-01
  -5.3673674e-01   1.3939929e-01
  -5.3573574e-01   1.4330984e-01
  -5.3473473e-01   1.4730719e-01
  -5.3373373e-01   1.5139249e-01
  -5.3273273e-01   1.5556690e-01
  -5.3173173e-01   1.5983156e-01
  -5.3073073e-01   1.6418759e-01
  -5.2972973e-01   1.6863612e-01
  -5.2872873e-01   1.7317825e-01
  -5.2772773e-01   1.7781507e-01
  -5.2672673e-01   1.8254765e-01
  -5.2572573e-01   1.8737705e-01
  -5.2472472e-01   1.9230431e-01
  -5.2372372e-01   1.9733045e-01
  -5.2272272e-01   2.0245647e-01
  -5.2172172e-01   2.0768335e-01
  -5.2072072e-01   2.1301206e-01
  -5.1971972e-01   2.1844351e-01
  -5.1871872e-01   2.2397863e-01
  -5.1771772e-01   2.2961830e-01
  -5.1671672e-01   2.3536337e-01
  -5.1571572e-01   2.4121468e-01
  -5.1471471e-01   2.4717301e-01
  -5.1371371e-01   2.5323914e-01
  -5.1271271e-01   2.5941381e-01
  -5.1171171e-01   2.6569771e-01
  -5.1071071e-01   2.7209152e-01
  -5.0970971e-01   2.7859587e-01
  -5.0870871e-01   2.8521135e-01
  -5.0770771e-01   2.9193853e-01
  -5.0670671e-01   2.9877791e-01
  -5.0570571e-01   3.0572998e-01
  -5.0470470e-01   3.1279517e-01
  -5.0370370e-01   3.1997388e-01
  -5.0270270e-01   3.2726644e-01
  -5.0170170e-01   3.3467317e-01
  -5.0070070e-01   3.4219431e-01
  -4.9969970e-01   3.4983008e-01
  -4.9869870e-01   3.5758063e-01
  -4.9769770e-01   3.6544606e-01
  -4.9669670e-01   3.7342643e-01
  -4.9569570e-01   3.8152174e-01
  -4.9469469e-01   3.8973194e-01
  -4.9369369e-01   3.9805692e-01
  -4.9269269e-01   4.0649652e-01
  -4.9169169e-01   4.1505050e-01
  -4.9069069e-01   4.2371861e-01
  -4.8968969e-01   4.3250048e-01
  -4.8868869e-01   4.4139572e-01
  -4.8768769e-01   4.5040387e-01
  -4.8668669e-01   4.5952441e-01
  -4.8568569e-01   4.6875673e-01
  -4.8468468e-01   4.7810020e-01
  -4.8368368e-01   4.8755408e-01
  -4.8268268e-01   4.9711761e-01
  -4.8168168e-01   5.0678991e-01
  -4.8068068e-01   5.1657007e-01
  -4.7967968e-01   5.2645711e-01
  -4.7867868e-01   5.3644996e-01
  -4.7767768e-01   5.4654750e-01
  -4.7667668e-01   5.5674853e-01
  -4.7567568e-01   5.6705177e-01
  -4.7467467e-01   5.7745588e-01
  -4.7367367e-01   5.8795946e-01
  -4.7267267e-01   5.9856101e-01
  -4.7167167e-01   6.0925897e-01
  -4.7067067e-01   6.2005172e-01
  -4.6966967e-01   6.3093754e-01
  -4.6866867e-01   6.4191465e-01
  -4.6766767e-01   6.5298120e-01
  -4.6666667e-01   6.6413525e-01
  -4.6566567e-01   6.7537482e-01
  -4.6466466e-01   6.8669781e-01
  -4.6366366e-01   6.9810207e-01
  -4.6266266e-01   7.0958539e-01
  -4.6166166e-01   7.2114546e-01
  -4.6066066e-01   7.3277990e-01
  -4.5965966e-01   7.4448628e-01
  -4.5865866e-01   7.5626206e-01
  -4.5765766e-01   7.6810466e-01
  -4.5665666e-01   7.8001141e-01
  -4.5565566e-01   7.9197957e-01
  -4.5465465e-01   8.0400634e-01
  -4.5365365e-01   8.1608884e-01
  -4.5265265e-01   8.2822411e-01
  -4.5165165e-01   8.4040916e-01
  -4.5065065e-01   8.5264087e-01
  -4.4964965e-01   8.6491612e-01
  -4.4864865e-01   8.7723167e-01
  -4.4764765e-01   8.8958425e-01
  -4.4664665e-01   9.0197051e-01
  -4.4564565e-01   9.1438703e-01
  -4.4464464e-01   9.2683036e-01
  -4.4364364e-01   9.3929694e-01
  -4.4264264e-01   9.5178321e-01
  -4.4164164e-01   9.6428551e-01
  -4.4064064e-01   9.7680013e-01
  -4.3963964e-01   9.8932332e-01
  -4.3863864e-01   1.0018513e+00
  -4.3763764e-01   1.0143801e+00
  -4.3663664e-01   1.0269060e+00
  -4.3563564e-01   1.0394249e+00
  -4.3463463e-01   1.0519328e+00
  -4.3363363e-01   1.0644257e+00
  -4.3263263e-01   1.0768995e+00
  -4.3163163e-01   1.0893501e+00
  -4.3063063e-01   1.1017733e+00
  -4.2962963e-01   1.1141649e+00
  -4.2862863e-01   1.1265207e+00
  -4.2762763e-01   1.1388364e+00
  -4.2662663e-01   1.1511078e+00
  -4.2562563e-01   1.1633305e+00
  -4.2462462e-01   1.1755002e+00
  -4.2362362e-01   1.1876125e+00
  -4.2262262e-01   1.1996630e+00
  -4.2162162e-01   1.2116474e+00
  -4.2062062e-01   1.2235613e+00
  -4.1961962e-01   1.2354002e+00
  -4.1861862e-01   1.2471597e+00
  -4.1761762e-01   1.2588353e+00
  -4.1661662e-01   1.2704228e+00
  -4.1561562e-01   1.2819175e+00
  -4.1461461e-01   1.2933151e+00
  -4.1361361e-01   1.3046112e+00
  -4.1261261e-01   1.3158013e+00
  -4.1161161e-01   1.3268811e+00
  -4.1061061e-01   1.3378461e+00
  -4.0960961e-01   1.3486921e+00
  -4.0860861e-01   1.3594145e+00
  -4.0760761e-01   1.3700091e+00
  -4.0660661e-01   1.3804717e+00
  -4.0560561e-01   1.3907978e+00
  -4.0460460e-01   1.4009834e+00
  -4.0360360e-01   1.4110241e+00
  -4.0260260e-01   1.4209158e+00
  -4.0160160e-01   1.4306544e+00
  -4.0060060e-01   1.4402357e+00
  -3.9959960e-01   1.4496558e+00
  -3.9859860e-01   1.4589107e+00
  -3.9759760e-01   1.4679963e+00
  -3.9659660e-01   1.4769089e+00
  -3.9559560e-01   1.4856445e+00
  -3.9459459e-01   1.4941995e+00
  -3.9359359e-01   1.5025700e+00
  -3.9259259e-01   1.5107525e+00
  -3.9159159e-01   1.5187434e+00
  -3.9059059e-01   1.5265392e+00
  -3.8958959e-01   1.5341364e+00
  -3.8858859e-01   1.5415317e+00
  -3.8758759e-01   1.5487219e+00
  -3.8658659e-01   1.5557036e+00
  -3.8558559e-01   1.5624739e+00
  -3.8458458e-01   1.5690296e+00
  -3.8358358e-01   1.5753678e+00
  -3.8258258e-01   1.5814857e+00
  -3.8158158e-01   1.5873805e+00
  -3.8058058e-01   1.5930496e+00
  -3.7957958e-01   1.5984903e+00
  -3.7857858e-01   1.6037003e+00
  -3.7757758e-01   1.6086770e+00
  -3.7657658e-01   1.6134183e+00
  -3.7557558e-01   1.6179220e+00
  -3.7457457e-01   1.6221860e+00
  -3.7357357e-01   1.6262083e+00
  -3.7257257e-01   1.6299872e+00
  -3.7157157e-01   1.6335208e+00
  -3.7057057e-01   1.6368075e+00
  -3.6956957e-01   1.6398458e+00
  -3.6856857e-01   1.6426343e+00
  -3.6756757e-01   1.6451718e+00
  -3.6656657e-01   1.6474569e+00
  -3.6556557e-01   1.6494888e+00
  -3.6456456e-01   1.6512663e+00
  -3.6356356e-01   1.6527888e+00
  -3.6256256e-01   1.6540554e+00
  -3.6156156e-01   1.6550657e+00
  -3.6056056e-01   1.6558190e+00
  -3.5955956e-01   1.6563152e+00
  -3.5855856e-01   1.6565539e+00
  -3.5755756e-01   1.6565350e+00
  -3.5655656e-01   1.6562585e+00
  -3.5555556e-01   1.6557246e+00
  -3.5455455e-01   1.6549336e+00
  -3.5355355e-01   1.6538857e+00
  -3.5255255e-01   1.6525815e+00
  -3.5155155e-01   1.6510216e+00
  -3.5055055e-01   1.6492067e+00
  -3.4954955e-01   1.6471377e+00
  -3.4854855e-01   1.6448155e+00
  -3.4754755e-01   1.6422411e+00
  -3.4654655e-01   1.6394159e+00
  -3.4554555e-01   1.6363410e+00
  -3.4454454e-01   1.6330180e+00
  -3.4354354e-01   1.6294484e+00
  -3.4254254e-01   1.6256337e+00
  -3.4154154e-01   1.6215758e+00
  -3.4054054e-01   1.6172766e+00
  -3.3953954e-01   1.6127379e+00
  -3.3853854e-01   1.6079619e+00
  -3.3753754e-01   1.6029508e+00
  -3.3653654e-01   1.5977069e+00
  -3.3553554e-01   1.5922325e+00
  -3.3453453e-01   1.5865302e+00
  -3.3353353e-01   1.5806025e+00
  -3.3253253e-01   1.5744521e+00
  -3.3153153e-01   1.5680818e+00
  -3.3053053e-01   1.5614945e+00
  -3.2952953e-01   1.5546930e+00
  -3.2852853e-01   1.5476805e+00
  -3.2752753e-01   1.5404601e+00
  -3.2652653e-01   1.5330350e+00
  -3.2552553e-01   1.5254084e+00
  -3.2452452e-01   1.5175838e+00
  -3.2352352e-01   1.5095646e+00
  -3.2252252e-01   1.5013543e+00
  -3.2152152e-01   1.4929564e+00
  -3.2052052e-01   1.4843748e+00
  -3.1951952e-01   1.4756130e+00
  -3.1851852e-01   1.4666748e+00
  -3.1751752e-01   1.4575641e+00
  -3.1651652e-01   1.4482848e+00
  -3.1551552e-01   1.4388408e+00
  -3.1451451e-01   1.4292361e+00
  -3.1351351e-01   1.4194748e+00
  -3.1251251e-01   1.4095610e+00
  -3.1151151e-01   1.3994988e+00
  -3.1051051e-01   1.3892924e+00
  -3.0950951e-01   1.3789459e+00
  -3.0850851e-01   1.3684637e+00
  -3.0750751e-01   1.3578501e+00
  -3.0650651e-01   1.3471093e+00
  -3.0550551e-01   1.3362456e+00
  -3.0450450e-01   1.3252635e+00
  -3.0350350e-01   1.3141673e+00
  -3.0250250e-01   1.3029613e+00
  -3.0150150e-01   1.2916501e+00
  -3.0050050e-01   1.2802379e+00
  -2.9949950e-01   1.2687293e+00
  -2.9849850e-01   1.2571287e+00
  -2.9749750e-01   1.2454404e+00
  -2.9649650e-01   1.2336690e+00
  -2.9549550e-01   1.2218189e+00
  -2.9449449e-01   1.2098944e+00
  -2.9349349e-01   1.1979000e+00
  -2.9249249e-01   1.1858401e+00
  -2.9149149e-01   1.1737191e+00
  -2.9049049e-01   1.1615414e+00
  -2.8948949e-01   1.1493113e+00
  -2.8848849e-01   1.1370332e+00
  -2.8748749e-01   1.1247113e+00
  -2.8648649e-01   1.1123500e+00
  -2.8548549e-01   1.0999535e+00
  -2.8448448e-01   1.0875260e+00
  -2.8348348e-01   1.0750717e+00
  -2.8248248e-01   1.0625949e+00
  -2.8148148e-01   1.0500995e+00
  -2.8048048e-01   1.0375897e+00
  -2.7947948e-01   1.0250696e+00
  -2.7847848e-01   1.0125431e+00
  -2.7747748e-01   1.0000141e+00
  -2.7647648e-01   9.8748659e-01
  -2.7547548e-01   9.7496441e-01
  -2.7447447e-01   9.6245136e-01
  -2.7347347e-01   9.4995119e-01
  -2.7247247e-01   9.3746758e-01
  -2.7147147e-01   9.2500418e-01
  -2.7047047e-01   9.1256457e-01
  -2.6946947e-01   9.0015226e-01
  -2.6846847e-01   8.8777073e-01
  -2.6746747e-01   8.7542338e-01
  -2.6646647e-01   8.6311353e-01
  -2.6546547e-01   8.5084447e-01
  -2.6446446e-01   8.3861940e-01
  -2.6346346e-01   8.2644146e-01
  -2.6246246e-01   8.1431374e-01
  -2.6146146e-01   8.0223923e-01
  -2.6046046e-01   7.9022087e-01
  -2.5945946e-01   7.7826154e-01
  -2.5845846e-01   7.6636403e-01
  -2.5745746e-01   7.5453106e-01
  -2.5645646e-01   7.4276530e-01
  -2.5545546e-01   7.3106932e-01
  -2.5445445e-01   7.1944563e-01
  -2.5345345e-01   7.0789667e-01
  -2.5245245e-01   6.9642480e-01
  -2.5145145e-01   6.8503231e-01
  -2.5045045e-01   6.7372142e-01
  -2.4944945e-01   6.6249427e-01
  -2.4844845e-01   6.5135292e-01
  -2.4744745e-01   6.4029937e-01
  -2.4644645e-01   6.2933553e-01
  -2.4544545e-01   6.1846325e-01
  -2.4444444e-01   6.0768430e-01
  -2.4344344e-01   5.9700037e-01
  -2.4244244e-01   5.8641309e-01
  -2.4144144e-01   5.7592401e-01
  -2.4044044e-01   5.6553460e-01
  -2.3943944e-01   5.5524626e-01
  -2.3843844e-01   5.4506034e-01
  -2.3743744e-01   5.3497808e-01
  -2.3643644e-01   5.2500067e-01
  -2.3543544e-01   5.1512924e-01
  -2.3443443e-01   5.0536483e-01
  -2.3343343e-01   4.9570842e-01
  -2.3243243e-01   4.8616093e-01
  -2.3143143e-01   4.7672319e-01
  -2.3043043e-01   4.6739597e-01
  -2.2942943e-01   4.5818000e-01
  -2.2842843e-01   4.4907591e-01
  -2.2742743e-01   4.4008428e-01
  -2.2642643e-01   4.3120564e-01
  -2.2542543e-01   4.2244042e-01
  -2.2442442e-01   4.1378904e-01
  -2.2342342e-01   4.0525181e-01
  -2.2242242e-01   3.9682901e-01
  -2.2142142e-01   3.8852085e-01
  -2.2042042e-01   3.8032749e-01
  -2.1941942e-01   3.7224903e-01
  -2.1841842e-01   3.6428551e-01
  -2.1741742e-01   3.5643693e-01
  -2.1641642e-01   3.4870323e-01
  -2.1541542e-01   3.4108428e-01
  -2.1441441e-01   3.3357993e-01
  -2.1341341e-01   3.2618996e-01
  -2.1241241e-01   3.1891411e-01
  -2.1141141e-01   3.1175207e-01
  -2.1041041e-01   3.0470349e-01
  -2.0940941e-01   2.9776797e-01
  -2.0840841e-01   2.9094507e-01
  -2.0740741e-01   2.8423431e-01
  -2.0640641e-01   2.7763516e-01
  -2.0540541e-01   2.7114706e-01
  -2.0440440e-01   2.6476940e-01
  -2.0340340e-01   2.5850156e-01
  -2.0240240e-01   2.5234285e-01
  -2.0140140e-01   2.4629258e-01
  -2.0040040e-01   2.4034999e-01
  -1.9939940e-01   2.3451431e-01
  -1.9839840e-01   2.2878475e-01
  -1.9739740e-01   2.2316047e-01
  -1.9639640e-01   2.1764060e-01
  -1.9539540e-01   2.1222427e-01
  -1.9439439e-01   2.0691056e-01
  -1.9339339e-01   2.0169852e-01
  -1.9239239e-01   1.9658721e-01
  -1.9139139e-01   1.9157563e-01
  -1.9039039e-01   1.8666279e-01
  -1.8938939e-01   1.8184765e-01
  -1.8838839e-01   1.7712918e-01
  -1.8738739e-01   1.7250631e-01
  -1.8638639e-01   1.6797798e-01
  -1.8538539e-01   1.6354308e-01
  -1.8438438e-01   1.5920051e-01
  -1.8338338e-01   1.5494916e-01
  -1.8238238e-01   1.5078789e-01
  -1.8138138e-01   1.4671556e-01
  -1.8038038e-01   1.4273101e-01
  -1.7937938e-01   1.3883309e-01
  -1.7837838e-01   1.3502062e-01
  -1.7737738e-01   1.3129243e-01
  -1.7637638e-01   1.2764733e-01
  -1.7537538e-01   1.2408413e-01
  -1.7437437e-01   1.2060165e-01
  -1.7337337e-01   1.1719868e-01
  -1.7237237e-01   1.1387402e-01
  -1.7137137e-01   1.1062647e-01
  -1.7037037e-01   1.0745482e-01
  -1.6936937e-01   1.0435788e-01
  -1.6836837e-01   1.0133444e-01
  -1.6736737e-01   9.8383288e-02
  -1.6636637e-01   9.5503235e-02
  -1.6536537e-01   9.2693077e-02
  -1.6436436e-01   8.9951620e-02
  -1.6336336e-01   8.7277670e-02
  -1.6236236e-01   8.4670041e-02
  -1.6136136e-01   8.2127550e-02
  -1.6036036e-01   7.9649020e-02
  -1.5935936e-01   7.7233278e-02
  -1.5835836e-01   7.4879162e-02
  -1.5735736e-01   7.2585513e-02
  -1.5635636e-01   7.0351181e-02
  -1.5535536e-01   6.8175026e-02
  -1.5435435e-01   6.6055912e-02
  -1.5335335e-01   6.3992717e-02
  -1.5235235e-01   6.1984324e-02
  -1.5135135e-01   6.0029630e-02
  -1.5035035e-01   5.8127538e-02
  -1.4934935e-01   5.6276964e-02
  -1.4834835e-01   5.4476834e-02
  -1.4734735e-01   5.2726086e-02
  -1.4634635e-01   5.1023667e-02
  -1.4534535e-01   4.9368540e-02
  -1.4434434e-01   4.7759675e-02
  -1.4334334e-01   4.6196057e-02
  -1.4234234e-01   4.4676684e-02
  -1.4134134e-01   4.3200564e-02
  -1.4034034e-01   4.1766721e-02
  -1.3933934e-01   4.0374189e-02
  -1.3833834e-01   3.9022016e-02
  -1.3733734e-01   3.7709265e-02
  -1.3633634e-01   3.6435011e-02
  -1.3533534e-01   3.5198343e-02
  -1.3433433e-01   3.3998362e-02
  -1.3333333e-01   3.2834185e-02
  -1.3233233e-01   3.1704941e-02
  -1.3133133e-01   3.0609775e-02
  -1.3033033e-01   2.9547844e-02
  -1.2932933e-01   2.8518319e-02
  -1.2832833e-01   2.7520386e-02
  -1.2732733e-01   2.6553244e-02
  -1.2632633e-01   2.5616106e-02
  -1.2532533e-01   2.4708200e-02
  -1.2432432e-01   2.3828768e-02
  -1.2332332e-01   2.2977064e-02
  -1.2232232e-01   2.2152357e-02
  -1.2132132e-01   2.1353930e-02
  -1.2032032e-01   2.0581081e-02
  -1.1931932e-01   1.9833118e-02
  -1.1831832e-01   1.9109366e-02
  -1.1731732e-01   1.8409163e-02
  -1.1631632e-01   1.7731859e-02
  -1.1531532e-01   1.7076819e-02
  -1.1431431e-01   1.6443420e-02
  -1.1331331e-01   1.5831052e-02
  -1.1231231e-01   1.5239120e-02
  -1.1131131e-01   1.4667040e-02
  -1.1031031e-01   1.4114241e-02
  -1.0930931e-01   1.3580165e-02
  -1.0830831e-01   1.3064266e-02
  -1.0730731e-01   1.2566012e-02
  -1.0630631e-01   1.2084882e-02
  -1.0530531e-01   1.1620366e-02
  -1.0430430e-01   1.1171968e-02
  -1.0330330e-01   1.0739202e-02
  -1.0230230e-01   1.0321595e-02
  -1.0130130e-01   9.9186846e-03
  -1.0030030e-01   9.5300203e-03
  -9.9299299e-02   9.1551621e-03
  -9.8298298e-02   8.7936813e-03
  -9.7297297e-02   8.4451599e-03
  -9.6296296e-02   8.1091904e-03
  -9.5295295e-02   7.7853760e-03
  -9.4294294e-02   7.4733298e-03
  -9.3293293e-02   7.1726755e-03
  -9.2292292e-02   6.8830462e-03
  -9.1291291e-02   6.6040850e-03
  -9.0290290e-02   6.3354446e-03
  -8.9289289e-02   6.0767869e-03
  -8.8288288e-02   5.8277832e-03
  -8.7287287e-02   5.5881137e-03
  -8.6286286e-02   5.3574676e-03
  -8.5285285e-02   5.1355426e-03
  -8.4284284e-02   4.9220452e-03
  -8.3283283e-02   4.7166899e-03
  -8.2282282e-02   4.5191996e-03
  -8.1281281e-02   4.3293051e-03
  -8.0280280e-02   4.1467450e-03
  -7.9279279e-02   3.9712656e-03
  -7.8278278e-02   3.8026207e-03
  -7.7277277e-02   3.6405714e-03
  -7.6276276e-02   3.4848859e-03
  -7.5275275e-02   3.3353396e-03
  -7.4274274e-02   3.1917143e-03
  -7.3273273e-02   3.0537989e-03
  -7.2272272e-02   2.9213886e-03
  -7.1271271e-02   2.7942849e-03
  -7.0270270e-02   2.6722958e-03
  -6.9269269e-02   2.5552349e-03
  -6.8268268e-02   2.4429220e-03
  -6.7267267e-02   2.3351826e-03
  -6.6266266e-02   2.2318477e-03
  -6.5265265e-02   2.1327538e-03
  -6.4264264e-02   2.0377429e-03
  -6.3263263e-02   1.9466618e-03
  -6.2262262e-02   1.8593626e-03
  -6.1261261e-02   1.7757023e-03
  -6.0260260e-02   1.6955425e-03
  -5.9259259e-02   1.6187496e-03
  -5.8258258e-02   1.5451945e-03
  -5.7257257e-02   1.4747523e-03
  -5.6256256e-02   1.4073026e-03
  -5.5255255e-02   1.3427290e-03
  -5.4254254e-02   1.2809191e-03
  -5.3253253e-02   1.2217646e-03
  -5.2252252e-02   1.1651607e-03
  -5.1251251e-02   1.1110064e-03
  -5.0250250e-02   1.0592045e-03
  -4.9249249e-02   1.0096608e-03
  -4.8248248e-02   9.6228488e-04
  -4.7247247e-02   9.1698936e-04
  -4.6246246e-02   8.7369007e-04
  -4.5245245e-02   8.3230590e-04
  -4.4244244e-02   7.9275870e-04
  -4.3243243e-02   7.5497319e-04
  -4.2242242e-02   7.1887687e-04
  -4.1241241e-02   6.8439994e-04
  -4.0240240e-02   6.5147520e-04
  -3.9239239e-02   6.2003796e-04
  -3.8238238e-02   5.9002599e-04
  -3.7237237e-02   5.6137940e-04
  -3.6236236e-02   5.3404059e-04
  -3.5235235e-02   5.0795418e-04
  -3.4234234e-02   4.8306690e-04
  -3.3233233e-02   4.5932754e-04
  -3.2232232e-02   4.3668690e-04
  -3.1231231e-02   4.1509769e-04
  -3.0230230e-02   3.9451447e-04
  -2.9229229e-02   3.7489360e-04
  -2.8228228e-02   3.5619316e-04
  -2.7227227e-02   3.3837293e-04
  -2.6226226e-02   3.2139425e-04
  -2.5225225e-02   3.0522006e-04
  -2.4224224e-02   2.8981476e-04
  -2.3223223e-02   2.7514423e-04
  -2.2222222e-02   2.6117571e-04
  -2.1221221e-02   2.4787780e-04
  -2.0220220e-02   2.3522038e-04
  -1.9219219e-02   2.2317458e-04
  -1.8218218e-02   2.1171274e-04
  -1.7217217e-02   2.0080832e-04
  -1.6216216e-02   1.9043593e-04
  -1.5215215e-02   1.8057123e-04
  -1.4214214e-02   1.7119091e-04
  -1.3213213e-02   1.6227264e-04
  -1.2212212e-02   1.5379505e-04
  -1.1211211e-02   1.4573770e-04
  -1.0210210e-02   1.3808100e-04
  -9.2092092e-03   1.3080622e-04
  -8.2082082e-03   1.2389545e-04
  -7.2072072e-03   1.1733154e-04
  -6.2062062e-03   1.1109811e-04
  -5.2052052e-03   1.0517948e-04
  -4.2042042e-03   9.9560678e-05
  -3.2032032e-03   9.4227386e-05
  -2.2022022e-03   8.9165923e-05
  -1.2012012e-03   8.4363220e-05
  -2.0020020e-04   7.9806792e-05
   8.0080080e-04   7.5484717e-05
   1.8018018e-03   7.1385611e-05
   2.8028028e-03   6.7498605e-05
   3.8038038e-03   6.3813326e-05
   4.8048048e-03   6.0319875e-05
   5.8058058e-03   5.7008808e-05
   6.8068068e-03   5.3871114e-05
   7.8078078e-03   5.0898199e-05
   8.8088088e-03   4.8081870e-05
   9.8098098e-03   4.5414314e-05
   1.0810811e-02   4.2888082e-05
   1.1811812e-02   4.0496079e-05
   1.2812813e-02   3.8231539e-05
   1.3813814e-02   3.6088021e-05
   1.4814815e-02   3.4059386e-05
   1.5815816e-02   3.2139790e-05
   1.6816817e-02   3.0323668e-05
   1.7817818e-02   2.8605720e-05
   1.8818819e-02   2.6980905e-05
   1.9819820e-02   2.5444424e-05
   2.0820821e-02   2.3991709e-05
   2.1821822e-02   2.2618418e-05
   2.2822823e-02   2.1320419e-05
   2.3823824e-02   2.0093783e-05
   2.4824825e-02   1.8934776e-05
   2.5825826e-02   1.7839845e-05
   2.6826827e-02   1.6805617e-05
   2.7827828e-02   1.5828885e-05
   2.8828829e-02   1.4906602e-05
   2.9829830e-02   1.4035874e-05
   3.0830831e-02   1.3213952e-05
   3.1831832e-02   1.2438226e-05
   3.2832833e-02   1.1706219e-05
   3.3833834e-02   1.1015579e-05
   3.4834835e-02   1.0364073e-05
   3.5835836e-02   9.7495840e-06
   3.6836837e-02   9.1701020e-06
   3.7837838e-02   8.6237214e-06
   3.8838839e-02   8.1086348e-06
   3.9839840e-02   7.6231284e-06
   4.0840841e-02   7.1655775e-06
   4.1841842e-02   6.7344422e-06
   4.2842843e-02   6.3282631e-06
   4.3843844e-02   5.9456577e-06
   4.4844845e-02   5.5853159e-06
   4.5845846e-02   5.2459972e-06
   4.6846847e-02   4.9265266e-06
   4.7847848e-02   4.6257918e-06
   4.8848849e-02   4.3427397e-06
   4.9849850e-02   4.0763737e-06
   5.0850851e-02   3.8257505e-06
   5.1851852e-02   3.5899779e-06
   5.2852853e-02   3.3682116e-06
   5.3853854e-02   3.1596533e-06
   5.4854855e-02   2.9635481e-06
   5.5855856e-02   2.7791820e-06
   5.6856857e-02   2.6058803e-06
   5.7857858e-02   2.4430053e-06
   5.8858859e-02   2.2899543e-06
   5.9859860e-02   2.1461581e-06
   6.0860861e-02   2.0110787e-06
   6.1861862e-02   1.8842082e-06
   6.2862863e-02   1.7650669e-06
   6.3863864e-02   1.6532021e-06
   6.4864865e-02   1.5481861e-06
   6.5865866e-02   1.4496157e-06
   6.6866867e-02   1.3571100e-06
   6.7867868e-02   1.2703099e-06
   6.8868869e-02   1.1888767e-06
   6.9869870e-02   1.1124907e-06
   7.0870871e-02   1.0408507e-06
   7.1871872e-02   9.7367261e-07
   7.2872873e-02   9.1068869e-07
   7.3873874e-02   8.5164657e-07
   7.4874875e-02   7.9630846e-07
   7.5875876e-02   7.4445034e-07
   7.6876877e-02   6.9586116e-07
   7.7877878e-02   6.5034220e-07
   7.8878879e-02   6.0770631e-07
   7.9879880e-02   5.6777730e-07
   8.0880881e-02   5.3038932e-07
   8.1881882e-02   4.9538629e-07
   8.2882883e-02   4.6262135e-07
   8.3883884e-02   4.3195632e-07
   8.4884885e-02   4.0326122e-07
   8.5885886e-02   3.7641381e-07
   8.6886887e-02   3.5129916e-07
   8.7887888e-02   3.2780921e-07
   8.8888889e-02   3.0584237e-07
   8.9889890e-02   2.8530319e-07
   9.0890891e-02   2.6610196e-07
   9.1891892e-02   2.4815440e-07
   9.2892893e-02   2.3138136e-07
   9.3893894e-02   2.1570848e-07
   9.4894895e-02   2.0106596e-07
   9.5895896e-02   1.8738824e-07
   9.6896897e-02   1.7461381e-07
   9.7897898e-02   1.6268493e-07
   9.8898899e-02   1.5154741e-07
   9.9899900e-02   1.4115043e-07
   1.0090090e-01   1.3144629e-07
   1.0190190e-01   1.2239028e-07
   1.0290290e-01   1.1394047e-07
   1.0390390e-01   1.0605755e-07
   1.0490490e-01   9.8704645e-08
   1.0590591e-01   9.1847233e-08
   1.0690691e-01   8.5452945e-08
   1.0790791e-01   7.9491458e-08
   1.0890891e-01   7.3934367e-08
   1.0990991e-01   6.8755070e-08
   1.1091091e-01   6.3928654e-08
   1.1191191e-01   5.9431798e-08
   1.1291291e-01   5.5242668e-08
   1.1391391e-01   5.1340830e-08
   1.1491491e-01   4.7707164e-08
   1.1591592e-01   4.4323780e-08
   1.1691692e-01   4.1173941e-08
   1.1791792e-01   3.8241997e-08
   1.1891892e-01   3.5513310e-08
   1.1991992e-01   3.2974196e-08
   1.2092092e-01   3.0611862e-08
   1.2192192e-01   2.8414352e-08
   1.2292292e-01   2.6370492e-08
   1.2392392e-01   2.4469842e-08
   1.2492492e-01   2.2702651e-08
   1.2592593e-01   2.1059811e-08
   1.2692693e-01   1.9532814e-08
   1.2792793e-01   1.8113719e-08
   1.2892893e-01   1.6795113e-08
   1.2992993e-01   1.5570074e-08
   1.3093093e-01   1.4432146e-08
   1.3193193e-01   1.3375302e-08
   1.3293293e-01   1.2393922e-08
   1.3393393e-01   1.1482763e-08
   1.3493493e-01   1.0636935e-08
   1.3593594e-01   9.8518796e-09
   1.3693694e-01   9.1233459e-09
   1.3793794e-01   8.4473727e-09
   1.3893894e-01   7.8202681e-09
   1.3993994e-01   7.2385920e-09
   1.4094094e-01   6.6991395e-09
   1.4194194e-01   6.1989255e-09
   1.4294294e-01   5.7351698e-09
   1.4394394e-01   5.3052837e-09
   1.4494494e-01   4.9068572e-09
   1.4594595e-01   4.5376468e-09
   1.4694695e-01   4.1955648e-09
   1.4794795e-01   3.8786684e-09
   1.4894895e-01   3.5851500e-09
   1.4994995e-01   3.3133284e-09
   1.5095095e-01   3.0616399e-09
   1.5195195e-01   2.8286303e-09
   1.5295295e-01   2.6129479e-09
   1.5395395e-01   2.4133360e-09
   1.5495495e-01   2.2286265e-09
   1.5595596e-01   2.0577341e-09
   1.5695696e-01   1.8996504e-09
   1.5795796e-01   1.7534388e-09
   1.5895896e-01   1.6182290e-09
   1.5995996e-01   1.4932132e-09
   1.6096096e-01   1.3776413e-09
   1.6196196e-01   1.2708168e-09
   1.6296296e-01   1.1720933e-09
   1.6396396e-01   1.0808711e-09
   1.6496496e-01   9.9659364e-10
   1.6596597e-01   9.1874455e-10
   1.6696697e-01   8.4684497e-10
   1.6796797e-01   7.8045078e-10
   1.6896897e-01   7.1915018e-10
   1.6996997e-01   6.6256141e-10
   1.7097097e-01   6.1033061e-10
   1.7197197e-01   5.6212983e-10
   1.7297297e-01   5.1765521e-10
   1.7397397e-01   4.7662521e-10
   1.7497497e-01   4.3877907e-10
   1.7597598e-01   4.0387527e-10
   1.7697698e-01   3.7169019e-10
   1.7797798e-01   3.4201677e-10
   1.7897898e-01   3.1466336e-10
   1.7997998e-01   2.8945257e-10
   1.8098098e-01   2.6622027e-10
   1.8198198e-01   2.4481459e-10
   1.8298298e-01   2.2509505e-10
   1.8398398e-01   2.0693172e-10
   1.8498498e-01   1.9020444e-10
   1.8598599e-01   1.7480213e-10
   1.8698699e-01   1.6062208e-10
   1.8798799e-01   1.4756938e-10
   1.8898899e-01   1.3555630e-10
   1.8998999e-01   1.2450180e-10
   1.9099099e-01   1.1433101e-10
   1.9199199e-01   1.0497477e-10
   1.9299299e-01   9.6369204e-11
   1.9399399e-01   8.8455347e-11
   1.9499499e-01   8.1178753e-11
   1.9599600e-01   7.4489169e-11
   1.9699700e-01   6.8340217e-11
   1.9799800e-01   6.2689102e-11
   1.9899900e-01   5.7496341e-11
   2.0000000e-01   5.2725517e-11


==> 1Sol_indep_gaussApprox3_b1.dat <==
  -2.0000000e+00   6.5341343e-12
  -1.9987988e+00   7.2092479e-12
  -1.9975976e+00   7.9526427e-12
  -1.9963964e+00   8.7710703e-12
  -1.9951952e+00   9.6719340e-12
  -1.9939940e+00   1.0663350e-11
  -1.9927928e+00   1.1754215e-11
  -1.9915916e+00   1.2954277e-11
  -1.9903904e+00   1.4274219e-11
  -1.9891892e+00   1.5725742e-11
  -1.9879880e+00   1.7321661e-11
  -1.9867868e+00   1.9076010e-11
  -1.9855856e+00   2.1004152e-11
  -1.9843844e+00   2.3122904e-11
  -1.9831832e+00   2.5450670e-11
  -1.9819820e+00   2.8007585e-11
  -1.9807808e+00   3.0815677e-11
  -1.9795796e+00   3.3899038e-11
  -1.9783784e+00   3.7284013e-11
  -1.9771772e+00   4.0999404e-11
  -1.9759760e+00   4.5076692e-11
  -1.9747748e+00   4.9550284e-11
  -1.9735736e+00   5.4457771e-11
  -1.9723724e+00   5.9840222e-11
  -1.9711712e+00   6.5742487e-11
  -1.9699700e+00   7.2213547e-11
  -1.9687688e+00   7.9306875e-11
  -1.9675676e+00   8.7080840e-11
  -1.9663664e+00   9.5599141e-11
  -1.9651652e+00   1.0493128e-10
  -1.9639640e+00   1.1515309e-10
  -1.9627628e+00   1.2634725e-10
  -1.9615616e+00   1.3860395e-10
  -1.9603604e+00   1.5202151e-10
  -1.9591592e+00   1.6670709e-10
  -1.9579580e+00   1.8277750e-10
  -1.9567568e+00   2.0035999e-10
  -1.9555556e+00   2.1959319e-10
  -1.9543544e+00   2.4062810e-10
  -1.9531532e+00   2.6362916e-10
  -1.9519520e+00   2.8877537e-10
  -1.9507508e+00   3.1626160e-10
  -1.9495495e+00   3.4629991e-10
  -1.9483483e+00   3.7912107e-10
  -1.9471471e+00   4.1497608e-10
  -1.9459459e+00   4.5413797e-10
  -1.9447447e+00   4.9690365e-10
  -1.9435435e+00   5.4359588e-10
  -1.9423423e+00   5.9456555e-10
  -1.9411411e+00   6.5019397e-10
  -1.9399399e+00   7.1089547e-10
  -1.9387387e+00   7.7712014e-10
  -1.9375375e+00   8.4935684e-10
  -1.9363363e+00   9.2813645e-10
  -1.9351351e+00   1.0140353e-09
  -1.9339339e+00   1.1076790e-09
  -1.9327327e+00   1.2097466e-09
  -1.9315315e+00   1.3209746e-09
  -1.9303303e+00   1.4421624e-09
  -1.9291291e+00   1.5741767e-09
  -1.9279279e+00   1.7179573e-09
  -1.9267267e+00   1.8745235e-09
  -1.9255255e+00   2.0449798e-09
  -1.9243243e+00   2.2305233e-09
  -1.9231231e+00   2.4324511e-09
  -1.9219219e+00   2.6521683e-09
  -1.9207207e+00   2.8911968e-09
  -1.9195195e+00   3.1511845e-09
  -1.9183183e+00   3.4339157e-09
  -1.9171171e+00   3.7413215e-09
  -1.9159159e+00   4.0754919e-09
  -1.9147147e+00   4.4386884e-09
  -1.9135135e+00   4.8333572e-09
  -1.9123123e+00   5.2621441e-09
  -1.9111111e+00   5.7279101e-09
  -1.9099099e+00   6.2337482e-09
  -1.9087087e+00   6.7830018e-09
  -1.9075075e+00   7.3792838e-09
  -1.9063063e+00   8.0264981e-09
  -1.9051051e+00   8.7288617e-09
  -1.9039039e+00   9.4909291e-09
  -1.9027027e+00   1.0317618e-08
  -1.9015015e+00   1.1214239e-08
  -1.9003003e+00   1.2186521e-08
  -1.8990991e+00   1.3240650e-08
  -1.8978979e+00   1.4383297e-08
  -1.8966967e+00   1.5621662e-08
  -1.8954955e+00   1.6963506e-08
  -1.8942943e+00   1.8417201e-08
  -1.8930931e+00   1.9991769e-08
  -1.8918919e+00   2.1696938e-08
  -1.8906907e+00   2.3543189e-08
  -1.8894895e+00   2.5541813e-08
  -1.8882883e+00   2.7704976e-08
  -1.8870871e+00   3.0045776e-08
  -1.8858859e+00   3.2578321e-08
  -1.8846847e+00   3.5317795e-08
  -1.8834835e+00   3.8280541e-08
  -1.8822823e+00   4.1484148e-08
  -1.8810811e+00   4.4947536e-08
  -1.8798799e+00   4.8691057e-08
  -1.8786787e+00   5.2736601e-08
  -1.8774775e+00   5.7107702e-08
  -1.8762763e+00   6.1829656e-08
  -1.8750751e+00   6.6929657e-08
  -1.8738739e+00   7.2436919e-08
  -1.8726727e+00   7.8382833e-08
  -1.8714715e+00   8.4801112e-08
  -1.8702703e+00   9.1727964e-08
  -1.8690691e+00   9.9202260e-08
  -1.8678679e+00   1.0726573e-07
  -1.8666667e+00   1.1596316e-07
  -1.8654655e+00   1.2534259e-07
  -1.8642643e+00   1.3545559e-07
  -1.8630631e+00   1.4635744e-07
  -1.8618619e+00   1.5810743e-07
  -1.8606607e+00   1.7076913e-07
  -1.8594595e+00   1.8441067e-07
  -1.8582583e+00   1.9910509e-07
  -1.8570571e+00   2.1493061e-07
  -1.8558559e+00   2.3197106e-07
  -1.8546547e+00   2.5031619e-07
  -1.8534535e+00   2.7006213e-07
  -1.8522523e+00   2.9131178e-07
  -1.8510511e+00   3.1417529e-07
  -1.8498498e+00   3.3877051e-07
  -1.8486486e+00   3.6522356e-07
  -1.8474474e+00   3.9366934e-07
  -1.8462462e+00   4.2425210e-07
  -1.8450450e+00   4.5712610e-07
  -1.8438438e+00   4.9245625e-07
  -1.8426426e+00   5.3041878e-07
  -1.8414414e+00   5.7120203e-07
  -1.8402402e+00   6.1500721e-07
  -1.8390390e+00   6.6204922e-07
  -1.8378378e+00   7.1255758e-07
  -1.8366366e+00   7.6677731e-07
  -1.8354354e+00   8.2497001e-07
  -1.8342342e+00   8.8741481e-07
  -1.8330330e+00   9.5440959e-07
  -1.8318318e+00   1.0262721e-06
  -1.8306306e+00   1.1033413e-06
  -1.8294294e+00   1.1859785e-06
  -1.8282282e+00   1.2745691e-06
  -1.8270270e+00   1.3695238e-06
  -1.8258258e+00   1.4712801e-06
  -1.8246246e+00   1.5803044e-06
  -1.8234234e+00   1.6970934e-06
  -1.8222222e+00   1.8221762e-06
  -1.8210210e+00   1.9561160e-06
  -1.8198198e+00   2.0995124e-06
  -1.8186186e+00   2.2530036e-06
  -1.8174174e+00   2.4172688e-06
  -1.8162162e+00   2.5930304e-06
  -1.8150150e+00   2.7810570e-06
  -1.8138138e+00   2.9821658e-06
  -1.8126126e+00   3.1972256e-06
  -1.8114114e+00   3.4271600e-06
  -1.8102102e+00   3.6729508e-06
  -1.8090090e+00   3.9356406e-06
  -1.8078078e+00   4.2163376e-06
  -1.8066066e+00   4.5162183e-06
  -1.8054054e+00   4.8365322e-06
  -1.8042042e+00   5.1786059e-06
  -1.8030030e+00   5.5438471e-06
  -1.8018018e+00   5.9337498e-06
  -1.8006006e+00   6.3498992e-06
  -1.7993994e+00   6.7939766e-06
  -1.7981982e+00   7.2677649e-06
  -1.7969970e+00   7.7731545e-06
  -1.7957958e+00   8.3121495e-06
  -1.7945946e+00   8.8868735e-06
  -1.7933934e+00   9.4995769e-06
  -1.7921922e+00   1.0152644e-05
  -1.7909910e+00   1.0848598e-05
  -1.7897898e+00   1.1590114e-05
  -1.7885886e+00   1.2380022e-05
  -1.7873874e+00   1.3221318e-05
  -1.7861862e+00   1.4117171e-05
  -1.7849850e+00   1.5070935e-05
  -1.7837838e+00   1.6086159e-05
  -1.7825826e+00   1.7166593e-05
  -1.7813814e+00   1.8316204e-05
  -1.7801802e+00   1.9539185e-05
  -1.7789790e+00   2.0839967e-05
  -1.7777778e+00   2.2223233e-05
  -1.7765766e+00   2.3693927e-05
  -1.7753754e+00   2.5257273e-05
  -1.7741742e+00   2.6918787e-05
  -1.7729730e+00   2.8684292e-05
  -1.7717718e+00   3.0559932e-05
  -1.7705706e+00   3.2552192e-05
  -1.7693694e+00   3.4667914e-05
  -1.7681682e+00   3.6914313e-05
  -1.7669670e+00   3.9298998e-05
  -1.7657658e+00   4.1829992e-05
  -1.7645646e+00   4.4515750e-05
  -1.7633634e+00   4.7365182e-05
  -1.7621622e+00   5.0387678e-05
  -1.7609610e+00   5.3593126e-05
  -1.7597598e+00   5.6991940e-05
  -1.7585586e+00   6.0595085e-05
  -1.7573574e+00   6.4414105e-05
  -1.7561562e+00   6.8461145e-05
  -1.7549550e+00   7.2748987e-05
  -1.7537538e+00   7.7291077e-05
  -1.7525526e+00   8.2101553e-05
  -1.7513514e+00   8.7195284e-05
  -1.7501502e+00   9.2587899e-05
  -1.7489489e+00   9.8295826e-05
  -1.7477477e+00   1.0433632e-04
  -1.7465465e+00   1.1072753e-04
  -1.7453453e+00   1.1748848e-04
  -1.7441441e+00   1.2463917e-04
  -1.7429429e+00   1.3220061e-04
  -1.7417417e+00   1.4019482e-04
  -1.7405405e+00   1.4864492e-04
  -1.7393393e+00   1.5757518e-04
  -1.7381381e+00   1.6701103e-04
  -1.7369369e+00   1.7697915e-04
  -1.7357357e+00   1.8750751e-04
  -1.7345345e+00   1.9862542e-04
  -1.7333333e+00   2.1036360e-04
  -1.7321321e+00   2.2275425e-04
  -1.7309309e+00   2.3583106e-04
  -1.7297297e+00   2.4962933e-04
  -1.7285285e+00   2.6418602e-04
  -1.7273273e+00   2.7953980e-04
  -1.7261261e+00   2.9573117e-04
  -1.7249249e+00   3.1280245e-04
  -1.7237237e+00   3.3079795e-04
  -1.7225225e+00   3.4976398e-04
  -1.7213213e+00   3.6974896e-04
  -1.7201201e+00   3.9080351e-04
  -1.7189189e+00   4.1298051e-04
  -1.7177177e+00   4.3633522e-04
  -1.7165165e+00   4.6092535e-04
  -1.7153153e+00   4.8681117e-04
  -1.7141141e+00   5.1405558e-04
  -1.7129129e+00   5.4272425e-04
  -1.7117117e+00   5.7288572e-04
  -1.7105105e+00   6.0461146e-04
  -1.7093093e+00   6.3797602e-04
  -1.7081081e+00   6.7305717e-04
  -1.7069069e+00   7.0993593e-04
  -1.7057057e+00   7.4869680e-04
  -1.7045045e+00   7.8942777e-04
  -1.7033033e+00   8.3222056e-04
  -1.7021021e+00   8.7717064e-04
  -1.7009009e+00   9.2437745e-04
  -1.6996997e+00   9.7394451e-04
  -1.6984985e+00   1.0259795e-03
  -1.6972973e+00   1.0805946e-03
  -1.6960961e+00   1.1379062e-03
  -1.6948949e+00   1.1980358e-03
  -1.6936937e+00   1.2611092e-03
  -1.6924925e+00   1.3272576e-03
  -1.6912913e+00   1.3966172e-03
  -1.6900901e+00   1.4693293e-03
  -1.6888889e+00   1.5455408e-03
  -1.6876877e+00   1.6254045e-03
  -1.6864865e+00   1.7090786e-03
  -1.6852853e+00   1.7967276e-03
  -1.6840841e+00   1.8885219e-03
  -1.6828829e+00   1.9846387e-03
  -1.6816817e+00   2.0852612e-03
  -1.6804805e+00   2.1905799e-03
  -1.6792793e+00   2.3007919e-03
  -1.6780781e+00   2.4161016e-03
  -1.6768769e+00   2.5367208e-03
  -1.6756757e+00   2.6628686e-03
  -1.6744745e+00   2.7947722e-03
  -1.6732733e+00   2.9326668e-03
  -1.6720721e+00   3.0767954e-03
  -1.6708709e+00   3.2274100e-03
  -1.6696697e+00   3.3847708e-03
  -1.6684685e+00   3.5491471e-03
  -1.6672673e+00   3.7208173e-03
  -1.6660661e+00   3.9000691e-03
  -1.6648649e+00   4.0871998e-03
  -1.6636637e+00   4.2825165e-03
  -1.6624625e+00   4.4863364e-03
  -1.6612613e+00   4.6989869e-03
  -1.6600601e+00   4.9208060e-03
  -1.6588589e+00   5.1521424e-03
  -1.6576577e+00   5.3933560e-03
  -1.6564565e+00   5.6448178e-03
  -1.6552553e+00   5.9069103e-03
  -1.6540541e+00   6.1800279e-03
  -1.6528529e+00   6.4645769e-03
  -1.6516517e+00   6.7609759e-03
  -1.6504505e+00   7.0696559e-03
  -1.6492492e+00   7.3910608e-03
  -1.6480480e+00   7.7256475e-03
  -1.6468468e+00   8.0738859e-03
  -1.6456456e+00   8.4362597e-03
  -1.6444444e+00   8.8132661e-03
  -1.6432432e+00   9.2054164e-03
  -1.6420420e+00   9.6132359e-03
  -1.6408408e+00   1.0037265e-02
  -1.6396396e+00   1.0478057e-02
  -1.6384384e+00   1.0936183e-02
  -1.6372372e+00   1.1412226e-02
  -1.6360360e+00   1.1906787e-02
  -1.6348348e+00   1.2420480e-02
  -1.6336336e+00   1.2953938e-02
  -1.6324324e+00   1.3507808e-02
  -1.6312312e+00   1.4082752e-02
  -1.6300300e+00   1.4679450e-02
  -1.6288288e+00   1.5298599e-02
  -1.6276276e+00   1.5940912e-02
  -1.6264264e+00   1.6607117e-02
  -1.6252252e+00   1.7297963e-02
  -1.6240240e+00   1.8014212e-02
  -1.6228228e+00   1.8756647e-02
  -1.6216216e+00   1.9526066e-02
  -1.6204204e+00   2.0323284e-02
  -1.6192192e+00   2.1149137e-02
  -1.6180180e+00   2.2004475e-02
  -1.6168168e+00   2.2890169e-02
  -1.6156156e+00   2.3807105e-02
  -1.6144144e+00   2.4756189e-02
  -1.6132132e+00   2.5738344e-02
  -1.6120120e+00   2.6754511e-02
  -1.6108108e+00   2.7805650e-02
  -1.6096096e+00   2.8892737e-02
  -1.6084084e+00   3.0016769e-02
  -1.6072072e+00   3.1178758e-02
  -1.6060060e+00   3.2379734e-02
  -1.6048048e+00   3.3620747e-02
  -1.6036036e+00   3.4902863e-02
  -1.6024024e+00   3.6227165e-02
  -1.6012012e+00   3.7594756e-02
  -1.6000000e+00   3.9006752e-02
  -1.5987988e+00   4.0464290e-02
  -1.5975976e+00   4.1968521e-02
  -1.5963964e+00   4.3520615e-02
  -1.5951952e+00   4.5121756e-02
  -1.5939940e+00   4.6773144e-02
  -1.5927928e+00   4.8475997e-02
  -1.5915916e+00   5.0231546e-02
  -1.5903904e+00   5.2041038e-02
  -1.5891892e+00   5.3905734e-02
  -1.5879880e+00   5.5826911e-02
  -1.5867868e+00   5.7805855e-02
  -1.5855856e+00   5.9843871e-02
  -1.5843844e+00   6.1942273e-02
  -1.5831832e+00   6.4102387e-02
  -1.5819820e+00   6.6325553e-02
  -1.5807808e+00   6.8613120e-02
  -1.5795796e+00   7.0966448e-02
  -1.5783784e+00   7.3386906e-02
  -1.5771772e+00   7.5875873e-02
  -1.5759760e+00   7.8434734e-02
  -1.5747748e+00   8.1064885e-02
  -1.5735736e+00   8.3767725e-02
  -1.5723724e+00   8.6544661e-02
  -1.5711712e+00   8.9397104e-02
  -1.5699700e+00   9.2326470e-02
  -1.5687688e+00   9.5334177e-02
  -1.5675676e+00   9.8421646e-02
  -1.5663664e+00   1.0159030e-01
  -1.5651652e+00   1.0484156e-01
  -1.5639640e+00   1.0817684e-01
  -1.5627628e+00   1.1159757e-01
  -1.5615616e+00   1.1510516e-01
  -1.5603604e+00   1.1870102e-01
  -1.5591592e+00   1.2238656e-01
  -1.5579580e+00   1.2616318e-01
  -1.5567568e+00   1.3003226e-01
  -1.5555556e+00   1.3399519e-01
  -1.5543544e+00   1.3805334e-01
  -1.5531532e+00   1.4220807e-01
  -1.5519520e+00   1.4646073e-01
  -1.5507508e+00   1.5081264e-01
  -1.5495495e+00   1.5526512e-01
  -1.5483483e+00   1.5981946e-01
  -1.5471471e+00   1.6447695e-01
  -1.5459459e+00   1.6923883e-01
  -1.5447447e+00   1.7410635e-01
  -1.5435435e+00   1.7908072e-01
  -1.5423423e+00   1.8416311e-01
  -1.5411411e+00   1.8935469e-01
  -1.5399399e+00   1.9465659e-01
  -1.5387387e+00   2.0006990e-01
  -1.5375375e+00   2.0559570e-01
  -1.5363363e+00   2.1123501e-01
  -1.5351351e+00   2.1698883e-01
  -1.5339339e+00   2.2285812e-01
  -1.5327327e+00   2.2884381e-01
  -1.5315315e+00   2.3494677e-01
  -1.5303303e+00   2.4116784e-01
  -1.5291291e+00   2.4750782e-01
  -1.5279279e+00   2.5396746e-01
  -1.5267267e+00   2.6054745e-01
  -1.5255255e+00   2.6724844e-01
  -1.5243243e+00   2.7407105e-01
  -1.5231231e+00   2.8101580e-01
  -1.5219219e+00   2.8808320e-01
  -1.5207207e+00   2.9527368e-01
  -1.5195195e+00   3.0258762e-01
  -1.5183183e+00   3.1002533e-01
  -1.5171171e+00   3.1758707e-01
  -1.5159159e+00   3.2527303e-01
  -1.5147147e+00   3.3308334e-01
  -1.5135135e+00   3.4101806e-01
  -1.5123123e+00   3.4907718e-01
  -1.5111111e+00   3.5726062e-01
  -1.5099099e+00   3.6556823e-01
  -1.5087087e+00   3.7399978e-01
  -1.5075075e+00   3.8255498e-01
  -1.5063063e+00   3.9123346e-01
  -1.5051051e+00   4.0003476e-01
  -1.5039039e+00   4.0895835e-01
  -1.5027027e+00   4.1800361e-01
  -1.5015015e+00   4.2716986e-01
  -1.5003003e+00   4.3645632e-01
  -1.4990991e+00   4.4586212e-01
  -1.4978979e+00   4.5538631e-01
  -1.4966967e+00   4.6502787e-01
  -1.4954955e+00   4.7478567e-01
  -1.4942943e+00   4.8465850e-01
  -1.4930931e+00   4.9464506e-01
  -1.4918919e+00   5.0474396e-01
  -1.4906907e+00   5.1495371e-01
  -1.4894895e+00   5.2527274e-01
  -1.4882883e+00   5.3569938e-01
  -1.4870871e+00   5.4623187e-01
  -1.4858859e+00   5.5686836e-01
  -1.4846847e+00   5.6760688e-01
  -1.4834835e+00   5.7844541e-01
  -1.4822823e+00   5.8938179e-01
  -1.4810811e+00   6.0041378e-01
  -1.4798799e+00   6.1153907e-01
  -1.4786787e+00   6.2275522e-01
  -1.4774775e+00   6.3405970e-01
  -1.4762763e+00   6.4544989e-01
  -1.4750751e+00   6.5692309e-01
  -1.4738739e+00   6.6847649e-01
  -1.4726727e+00   6.8010717e-01
  -1.4714715e+00   6.9181214e-01
  -1.4702703e+00   7.0358831e-01
  -1.4690691e+00   7.1543250e-01
  -1.4678679e+00   7.2734142e-01
  -1.4666667e+00   7.3931171e-01
  -1.4654655e+00   7.5133992e-01
  -1.4642643e+00   7.6342250e-01
  -1.4630631e+00   7.7555580e-01
  -1.4618619e+00   7.8773612e-01
  -1.4606607e+00   7.9995965e-01
  -1.4594595e+00   8.1222249e-01
  -1.4582583e+00   8.2452068e-01
  -1.4570571e+00   8.3685016e-01
  -1.4558559e+00   8.4920680e-01
  -1.4546547e+00   8.6158640e-01
  -1.4534535e+00   8.7398467e-01
  -1.4522523e+00   8.8639726e-01
  -1.4510511e+00   8.9881975e-01
  -1.4498498e+00   9.1124765e-01
  -1.4486486e+00   9.2367639e-01
  -1.4474474e+00   9.3610136e-01
  -1.4462462e+00   9.4851787e-01
  -1.4450450e+00   9.6092119e-01
  -1.4438438e+00   9.7330652e-01
  -1.4426426e+00   9.8566902e-01
  -1.4414414e+00   9.9800380e-01
  -1.4402402e+00   1.0103059e+00
  -1.4390390e+00   1.0225703e+00
  -1.4378378e+00   1.0347921e+00
  -1.4366366e+00   1.0469661e+00
  -1.4354354e+00   1.0590873e+00
  -1.4342342e+00   1.0711506e+00
  -1.4330330e+00   1.0831507e+00
  -1.4318318e+00   1.0950825e+00
  -1.4306306e+00   1.1069409e+00
  -1.4294294e+00   1.1187205e+00
  -1.4282282e+00   1.1304163e+00
  -1.4270270e+00   1.1420229e+00
  -1.4258258e+00   1.1535351e+00
  -1.4246246e+00   1.1649478e+00
  -1.4234234e+00   1.1762556e+00
  -1.4222222e+00   1.1874533e+00
  -1.4210210e+00   1.1985358e+00
  -1.4198198e+00   1.2094978e+00
  -1.4186186e+00   1.2203341e+00
  -1.4174174e+00   1.2310397e+00
  -1.4162162e+00   1.2416093e+00
  -1.4150150e+00   1.2520378e+00
  -1.4138138e+00   1.2623203e+00
  -1.4126126e+00   1.2724517e+00
  -1.4114114e+00   1.2824270e+00
  -1.4102102e+00   1.2922413e+00
  -1.4090090e+00   1.3018896e+00
  -1.4078078e+00   1.3113673e+00
  -1.4066066e+00   1.3206694e+00
  -1.4054054e+00   1.3297914e+00
  -1.4042042e+00   1.3387285e+00
  -1.4030030e+00   1.3474763e+00
  -1.4018018e+00   1.3560302e+00
  -1.4006006e+00   1.3643858e+00
  -1.3993994e+00   1.3725388e+00
  -1.3981982e+00   1.3804850e+00
  -1.3969970e+00   1.3882202e+00
  -1.3957958e+00   1.3957404e+00
  -1.3945946e+00   1.4030415e+00
  -1.3933934e+00   1.4101198e+00
  -1.3921922e+00   1.4169715e+00
  -1.3909910e+00   1.4235930e+00
  -1.3897898e+00   1.4299807e+00
  -1.3885886e+00   1.4361312e+00
  -1.3873874e+00   1.4420412e+00
  -1.3861862e+00   1.4477075e+00
  -1.3849850e+00   1.4531270e+00
  -1.3837838e+00   1.4582969e+00
  -1.3825826e+00   1.4632143e+00
  -1.3813814e+00   1.4678766e+00
  -1.3801802e+00   1.4722812e+00
  -1.3789790e+00   1.4764256e+00
  -1.3777778e+00   1.4803077e+00
  -1.3765766e+00   1.4839253e+00
  -1.3753754e+00   1.4872765e+00
  -1.3741742e+00   1.4903592e+00
  -1.3729730e+00   1.4931720e+00
  -1.3717718e+00   1.4957132e+00
  -1.3705706e+00   1.4979814e+00
  -1.3693694e+00   1.4999753e+00
  -1.3681682e+00   1.5016939e+00
  -1.3669670e+00   1.5031363e+00
  -1.3657658e+00   1.5043015e+00
  -1.3645646e+00   1.5051890e+00
  -1.3633634e+00   1.5057982e+00
  -1.3621622e+00   1.5061289e+00
  -1.3609610e+00   1.5061809e+00
  -1.3597598e+00   1.5059540e+00
  -1.3585586e+00   1.5054485e+00
  -1.3573574e+00   1.5046646e+00
  -1.3561562e+00   1.5036028e+00
  -1.3549550e+00   1.5022636e+00
  -1.3537538e+00   1.5006478e+00
  -1.3525526e+00   1.4987564e+00
  -1.3513514e+00   1.4965902e+00
  -1.3501502e+00   1.4941506e+00
  -1.3489489e+00   1.4914388e+00
  -1.3477477e+00   1.4884564e+00
  -1.3465465e+00   1.4852051e+00
  -1.3453453e+00   1.4816865e+00
  -1.3441441e+00   1.4779027e+00
  -1.3429429e+00   1.4738558e+00
  -1.3417417e+00   1.4695478e+00
  -1.3405405e+00   1.4649813e+00
  -1.3393393e+00   1.4601586e+00
  -1.3381381e+00   1.4550825e+00
  -1.3369369e+00   1.4497556e+00
  -1.3357357e+00   1.4441808e+00
  -1.3345345e+00   1.4383613e+00
  -1.3333333e+00   1.4323000e+00
  -1.3321321e+00   1.4260003e+00
  -1.3309309e+00   1.4194655e+00
  -1.3297297e+00   1.4126992e+00
  -1.3285285e+00   1.4057049e+00
  -1.3273273e+00   1.3984863e+00
  -1.3261261e+00   1.3910472e+00
  -1.3249249e+00   1.3833917e+00
  -1.3237237e+00   1.3755236e+00
  -1.3225225e+00   1.3674472e+00
  -1.3213213e+00   1.3591666e+00
  -1.3201201e+00   1.3506860e+00
  -1.3189189e+00   1.3420100e+00
  -1.3177177e+00   1.3331428e+00
  -1.3165165e+00   1.3240892e+00
  -1.3153153e+00   1.3148536e+00
  -1.3141141e+00   1.3054408e+00
  -1.3129129e+00   1.2958555e+00
  -1.3117117e+00   1.2861025e+00
  -1.3105105e+00   1.2761866e+00
  -1.3093093e+00   1.2661128e+00
  -1.3081081e+00   1.2558860e+00
  -1.3069069e+00   1.2455113e+00
  -1.3057057e+00   1.2349936e+00
  -1.3045045e+00   1.2243381e+00
  -1.3033033e+00   1.2135499e+00
  -1.3021021e+00   1.2026341e+00
  -1.3009009e+00   1.1915959e+00
  -1.2996997e+00   1.1804405e+00
  -1.2984985e+00   1.1691731e+00
  -1.2972973e+00   1.1577989e+00
  -1.2960961e+00   1.1463232e+00
  -1.2948949e+00   1.1347511e+00
  -1.2936937e+00   1.1230880e+00
  -1.2924925e+00   1.1113389e+00
  -1.2912913e+00   1.0995093e+00
  -1.2900901e+00   1.0876042e+00
  -1.2888889e+00   1.0756290e+00
  -1.2876877e+00   1.0635886e+00
  -1.2864865e+00   1.0514884e+00
  -1.2852853e+00   1.0393335e+00
  -1.2840841e+00   1.0271289e+00
  -1.2828829e+00   1.0148798e+00
  -1.2816817e+00   1.0025911e+00
  -1.2804805e+00   9.9026796e-01
  -1.2792793e+00   9.7791522e-01
  -1.2780781e+00   9.6553782e-01
  -1.2768769e+00   9.5314064e-01
  -1.2756757e+00   9.4072848e-01
  -1.2744745e+00   9.2830611e-01
  -1.2732733e+00   9.1587823e-01
  -1.2720721e+00   9.0344949e-01
  -1.2708709e+00   8.9102445e-01
  -1.2696697e+00   8.7860765e-01
  -1.2684685e+00   8.6620353e-01
  -1.2672673e+00   8.5381647e-01
  -1.2660661e+00   8.4145078e-01
  -1.2648649e+00   8.2911070e-01
  -1.2636637e+00   8.1680037e-01
  -1.2624625e+00   8.0452390e-01
  -1.2612613e+00   7.9228527e-01
  -1.2600601e+00   7.8008840e-01
  -1.2588589e+00   7.6793714e-01
  -1.2576577e+00   7.5583523e-01
  -1.2564565e+00   7.4378635e-01
  -1.2552553e+00   7.3179407e-01
  -1.2540541e+00   7.1986188e-01
  -1.2528529e+00   7.0799319e-01
  -1.2516517e+00   6.9619130e-01
  -1.2504505e+00   6.8445944e-01
  -1.2492492e+00   6.7280073e-01
  -1.2480480e+00   6.6121819e-01
  -1.2468468e+00   6.4971478e-01
  -1.2456456e+00   6.3829334e-01
  -1.2444444e+00   6.2695662e-01
  -1.2432432e+00   6.1570726e-01
  -1.2420420e+00   6.0454783e-01
  -1.2408408e+00   5.9348080e-01
  -1.2396396e+00   5.8250853e-01
  -1.2384384e+00   5.7163330e-01
  -1.2372372e+00   5.6085727e-01
  -1.2360360e+00   5.5018254e-01
  -1.2348348e+00   5.3961108e-01
  -1.2336336e+00   5.2914479e-01
  -1.2324324e+00   5.1878547e-01
  -1.2312312e+00   5.0853482e-01
  -1.2300300e+00   4.9839444e-01
  -1.2288288e+00   4.8836586e-01
  -1.2276276e+00   4.7845051e-01
  -1.2264264e+00   4.6864971e-01
  -1.2252252e+00   4.5896470e-01
  -1.2240240e+00   4.4939666e-01
  -1.2228228e+00   4.3994663e-01
  -1.2216216e+00   4.3061561e-01
  -1.2204204e+00   4.2140448e-01
  -1.2192192e+00   4.1231406e-01
  -1.2180180e+00   4.0334506e-01
  -1.2168168e+00   3.9449814e-01
  -1.2156156e+00   3.8577384e-01
  -1.2144144e+00   3.7717267e-01
  -1.2132132e+00   3.6869500e-01
  -1.2120120e+00   3.6034119e-01
  -1.2108108e+00   3.5211147e-01
  -1.2096096e+00   3.4400602e-01
  -1.2084084e+00   3.3602495e-01
  -1.2072072e+00   3.2816830e-01
  -1.2060060e+00   3.2043602e-01
  -1.2048048e+00   3.1282802e-01
  -1.2036036e+00   3.0534412e-01
  -1.2024024e+00   2.9798411e-01
  -1.2012012e+00   2.9074767e-01
  -1.2000000e+00   2.8363447e-01
  -1.1987988e+00   2.7664407e-01
  -1.1975976e+00   2.6977602e-01
  -1.1963964e+00   2.6302979e-01
  -1.1951952e+00   2.5640479e-01
  -1.1939940e+00   2.4990039e-01
  -1.1927928e+00   2.4351592e-01
  -1.1915916e+00   2.3725064e-01
  -1.1903904e+00   2.3110377e-01
  -1.1891892e+00   2.2507449e-01
  -1.1879880e+00   2.1916194e-01
  -1.1867868e+00   2.1336521e-01
  -1.1855856e+00   2.0768335e-01
  -1.1843844e+00   2.0211539e-01
  -1.1831832e+00   1.9666029e-01
  -1.1819820e+00   1.9131701e-01
  -1.1807808e+00   1.8608446e-01
  -1.1795796e+00   1.8096152e-01
  -1.1783784e+00   1.7594705e-01
  -1.1771772e+00   1.7103986e-01
  -1.1759760e+00   1.6623876e-01
  -1.1747748e+00   1.6154253e-01
  -1.1735736e+00   1.5694990e-01
  -1.1723724e+00   1.5245962e-01
  -1.1711712e+00   1.4807040e-01
  -1.1699700e+00   1.4378092e-01
  -1.1687688e+00   1.3958986e-01
  -1.1675676e+00   1.3549589e-01
  -1.1663664e+00   1.3149764e-01
  -1.1651652e+00   1.2759376e-01
  -1.1639640e+00   1.2378285e-01
  -1.1627628e+00   1.2006355e-01
  -1.1615616e+00   1.1643444e-01
  -1.1603604e+00   1.1289413e-01
  -1.1591592e+00   1.0944120e-01
  -1.1579580e+00   1.0607425e-01
  -1.1567568e+00   1.0279185e-01
  -1.1555556e+00   9.9592592e-02
  -1.1543544e+00   9.6475043e-02
  -1.1531532e+00   9.3437786e-02
  -1.1519520e+00   9.0479399e-02
  -1.1507508e+00   8.7598463e-02
  -1.1495495e+00   8.4793562e-02
  -1.1483483e+00   8.2063281e-02
  -1.1471471e+00   7.9406213e-02
  -1.1459459e+00   7.6820956e-02
  -1.1447447e+00   7.4306112e-02
  -1.1435435e+00   7.1860292e-02
  -1.1423423e+00   6.9482115e-02
  -1.1411411e+00   6.7170208e-02
  -1.1399399e+00   6.4923207e-02
  -1.1387387e+00   6.2739759e-02
  -1.1375375e+00   6.0618521e-02
  -1.1363363e+00   5.8558162e-02
  -1.1351351e+00   5.6557363e-02
  -1.1339339e+00   5.4614816e-02
  -1.1327327e+00   5.2729227e-02
  -1.1315315e+00   5.0899317e-02
  -1.1303303e+00   4.9123817e-02
  -1.1291291e+00   4.7401477e-02
  -1.1279279e+00   4.5731058e-02
  -1.1267267e+00   4.4111338e-02
  -1.1255255e+00   4.2541111e-02
  -1.1243243e+00   4.1019185e-02
  -1.1231231e+00   3.9544387e-02
  -1.1219219e+00   3.8115557e-02
  -1.1207207e+00   3.6731555e-02
  -1.1195195e+00   3.5391255e-02
  -1.1183183e+00   3.4093549e-02
  -1.1171171e+00   3.2837349e-02
  -1.1159159e+00   3.1621580e-02
  -1.1147147e+00   3.0445187e-02
  -1.1135135e+00   2.9307134e-02
  -1.1123123e+00   2.8206400e-02
  -1.1111111e+00   2.7141983e-02
  -1.1099099e+00   2.6112900e-02
  -1.1087087e+00   2.5118184e-02
  -1.1075075e+00   2.4156888e-02
  -1.1063063e+00   2.3228082e-02
  -1.1051051e+00   2.2330854e-02
  -1.1039039e+00   2.1464309e-02
  -1.1027027e+00   2.0627571e-02
  -1.1015015e+00   1.9819783e-02
  -1.1003003e+00   1.9040104e-02
  -1.0990991e+00   1.8287710e-02
  -1.0978979e+00   1.7561798e-02
  -1.0966967e+00   1.6861578e-02
  -1.0954955e+00   1.6186280e-02
  -1.0942943e+00   1.5535153e-02
  -1.0930931e+00   1.4907458e-02
  -1.0918919e+00   1.4302478e-02
  -1.0906907e+00   1.3719509e-02
  -1.0894895e+00   1.3157867e-02
  -1.0882883e+00   1.2616881e-02
  -1.0870871e+00   1.2095898e-02
  -1.0858859e+00   1.1594282e-02
  -1.0846847e+00   1.1111411e-02
  -1.0834835e+00   1.0646679e-02
  -1.0822823e+00   1.0199496e-02
  -1.0810811e+00   9.7692878e-03
  -1.0798799e+00   9.3554932e-03
  -1.0786787e+00   8.9575674e-03
  -1.0774775e+00   8.5749796e-03
  -1.0762763e+00   8.2072131e-03
  -1.0750751e+00   7.8537657e-03
  -1.0738739e+00   7.5141486e-03
  -1.0726727e+00   7.1878868e-03
  -1.0714715e+00   6.8745185e-03
  -1.0702703e+00   6.5735952e-03
  -1.0690691e+00   6.2846810e-03
  -1.0678679e+00   6.0073527e-03
  -1.0666667e+00   5.7411994e-03
  -1.0654655e+00   5.4858223e-03
  -1.0642643e+00   5.2408347e-03
  -1.0630631e+00   5.0058611e-03
  -1.0618619e+00   4.7805375e-03
  -1.0606607e+00   4.5645113e-03
  -1.0594595e+00   4.3574403e-03
  -1.0582583e+00   4.1589933e-03
  -1.0570571e+00   3.9688492e-03
  -1.0558559e+00   3.7866974e-03
  -1.0546547e+00   3.6122367e-03
  -1.0534535e+00   3.4451760e-03
  -1.0522523e+00   3.2852335e-03
  -1.0510511e+00   3.1321364e-03
  -1.0498498e+00   2.9856213e-03
  -1.0486486e+00   2.8454331e-03
  -1.0474474e+00   2.7113254e-03
  -1.0462462e+00   2.5830601e-03
  -1.0450450e+00   2.4604073e-03
  -1.0438438e+00   2.3431446e-03
  -1.0426426e+00   2.2310577e-03
  -1.0414414e+00   2.1239394e-03
  -1.0402402e+00   2.0215898e-03
  -1.0390390e+00   1.9238162e-03
  -1.0378378e+00   1.8304326e-03
  -1.0366366e+00   1.7412595e-03
  -1.0354354e+00   1.6561240e-03
  -1.0342342e+00   1.5748596e-03
  -1.0330330e+00   1.4973055e-03
  -1.0318318e+00   1.4233071e-03
  -1.0306306e+00   1.3527154e-03
  -1.0294294e+00   1.2853869e-03
  -1.0282282e+00   1.2211834e-03
  -1.0270270e+00   1.1599721e-03
  -1.0258258e+00   1.1016250e-03
  -1.0246246e+00   1.0460192e-03
  -1.0234234e+00   9.9303627e-04
  -1.0222222e+00   9.4256258e-04
  -1.0210210e+00   8.9448875e-04
  -1.0198198e+00   8.4870974e-04
  -1.0186186e+00   8.0512461e-04
  -1.0174174e+00   7.6363640e-04
  -1.0162162e+00   7.2415204e-04
  -1.0150150e+00   6.8658214e-04
  -1.0138138e+00   6.5084093e-04
  -1.0126126e+00   6.1684609e-04
  -1.0114114e+00   5.8451868e-04
  -1.0102102e+00   5.5378295e-04
  -1.0090090e+00   5.2456628e-04
  -1.0078078e+00   4.9679908e-04
  -1.0066066e+00   4.7041460e-04
  -1.0054054e+00   4.4534894e-04
  -1.0042042e+00   4.2154084e-04
  -1.0030030e+00   3.9893166e-04
  -1.0018018e+00   3.7746524e-04
  -1.0006006e+00   3.5708781e-04
  -9.9939940e-01   3.3774794e-04
  -9.9819820e-01   3.1939638e-04
  -9.9699700e-01   3.0198606e-04
  -9.9579580e-01   2.8547192e-04
  -9.9459459e-01   2.6981092e-04
  -9.9339339e-01   2.5496188e-04
  -9.9219219e-01   2.4088546e-04
  -9.9099099e-01   2.2754408e-04
  -9.8978979e-01   2.1490182e-04
  -9.8858859e-01   2.0292440e-04
  -9.8738739e-01   1.9157907e-04
  -9.8618619e-01   1.8083456e-04
  -9.8498498e-01   1.7066106e-04
  -9.8378378e-01   1.6103010e-04
  -9.8258258e-01   1.5191452e-04
  -9.8138138e-01   1.4328843e-04
  -9.8018018e-01   1.3512713e-04
  -9.7897898e-01   1.2740709e-04
  -9.7777778e-01   1.2010588e-04
  -9.7657658e-01   1.1320212e-04
  -9.7537538e-01   1.0667544e-04
  -9.7417417e-01   1.0050645e-04
  -9.7297297e-01   9.4676681e-05
  -9.7177177e-01   8.9168557e-05
  -9.7057057e-01   8.3965343e-05
  -9.6936937e-01   7.9051115e-05
  -9.6816817e-01   7.4410727e-05
  -9.6696697e-01   7.0029771e-05
  -9.6576577e-01   6.5894546e-05
  -9.6456456e-01   6.1992028e-05
  -9.6336336e-01   5.8309838e-05
  -9.6216216e-01   5.4836210e-05
  -9.6096096e-01   5.1559968e-05
  -9.5975976e-01   4.8470495e-05
  -9.5855856e-01   4.5557710e-05
  -9.5735736e-01   4.2812040e-05
  -9.5615616e-01   4.0224400e-05
  -9.5495495e-01   3.7786166e-05
  -9.5375375e-01   3.5489158e-05
  -9.5255255e-01   3.3325616e-05
  -9.5135135e-01   3.1288178e-05
  -9.5015015e-01   2.9369866e-05
  -9.4894895e-01   2.7564066e-05
  -9.4774775e-01   2.5864507e-05
  -9.4654655e-01   2.4265248e-05
  -9.4534535e-01   2.2760661e-05
  -9.4414414e-01   2.1345416e-05
  -9.4294294e-01   2.0014465e-05
  -9.4174174e-01   1.8763030e-05
  -9.4054054e-01   1.7586586e-05
  -9.3933934e-01   1.6480855e-05
  -9.3813814e-01   1.5441786e-05
  -9.3693694e-01   1.4465550e-05
  -9.3573574e-01   1.3548524e-05
  -9.3453453e-01   1.2687283e-05
  -9.3333333e-01   1.1878589e-05
  -9.3213213e-01   1.1119384e-05
  -9.3093093e-01   1.0406775e-05
  -9.2972973e-01   9.7380333e-06
  -9.2852853e-01   9.1105782e-06
  -9.2732733e-01   8.5219746e-06
  -9.2612613e-01   7.9699233e-06
  -9.2492492e-01   7.4522542e-06
  -9.2372372e-01   6.9669194e-06
  -9.2252252e-01   6.5119870e-06
  -9.2132132e-01   6.0856346e-06
  -9.2012012e-01   5.6861437e-06
  -9.1891892e-01   5.3118940e-06
  -9.1771772e-01   4.9613581e-06
  -9.1651652e-01   4.6330967e-06
  -9.1531532e-01   4.3257535e-06
  -9.1411411e-01   4.0380508e-06
  -9.1291291e-01   3.7687853e-06
  -9.1171171e-01   3.5168239e-06
  -9.1051051e-01   3.2811000e-06
  -9.0930931e-01   3.0606095e-06
  -9.0810811e-01   2.8544075e-06
  -9.0690691e-01   2.6616053e-06
  -9.0570571e-01   2.4813666e-06
  -9.0450450e-01   2.3129052e-06
  -9.0330330e-01   2.1554816e-06
  -9.0210210e-01   2.0084010e-06
  -9.0090090e-01   1.8710102e-06
  -8.9969970e-01   1.7426954e-06
  -8.9849850e-01   1.6228801e-06
  -8.9729730e-01   1.5110227e-06
  -8.9609610e-01   1.4066147e-06
  -8.9489489e-01   1.3091787e-06
  -8.9369369e-01   1.2182665e-06
  -8.9249249e-01   1.1334577e-06
  -8.9129129e-01   1.0543576e-06
  -8.9009009e-01   9.8059604e-07
  -8.8888889e-01   9.1182598e-07
  -8.8768769e-01   8.4772189e-07
  -8.8648649e-01   7.8797864e-07
  -8.8528529e-01   7.3231023e-07
  -8.8408408e-01   6.8044867e-07
  -8.8288288e-01   6.3214287e-07
  -8.8168168e-01   5.8715766e-07
  -8.8048048e-01   5.4527280e-07
  -8.7927928e-01   5.0628206e-07
  -8.7807808e-01   4.6999243e-07
  -8.7687688e-01   4.3622323e-07
  -8.7567568e-01   4.0480543e-07
  -8.7447447e-01   3.7558088e-07
  -8.7327327e-01   3.4840168e-07
  -8.7207207e-01   3.2312950e-07
  -8.7087087e-01   2.9963503e-07
  -8.6966967e-01   2.7779740e-07
  -8.6846847e-01   2.5750365e-07
  -8.6726727e-01   2.3864822e-07
  -8.6606607e-01   2.2113252e-07
  -8.6486486e-01   2.0486447e-07
  -8.6366366e-01   1.8975809e-07
  -8.6246246e-01   1.7573309e-07
  -8.6126126e-01   1.6271456e-07
  -8.6006006e-01   1.5063257e-07
  -8.5885886e-01   1.3942189e-07
  -8.5765766e-01   1.2902167e-07
  -8.5645646e-01   1.1937516e-07
  -8.5525526e-01   1.1042944e-07
  -8.5405405e-01   1.0213519e-07
  -8.5285285e-01   9.4446428e-08
  -8.5165165e-01   8.7320313e-08
  -8.5045045e-01   8.0716931e-08
  -8.4924925e-01   7.4599103e-08
  -8.4804805e-01   6.8932207e-08
  -8.4684685e-01   6.3684005e-08
  -8.4564565e-01   5.8824489e-08
  -8.4444444e-01   5.4325730e-08
  -8.4324324e-01   5.0161740e-08
  -8.4204204e-01   4.6308341e-08
  -8.4084084e-01   4.2743045e-08
  -8.3963964e-01   3.9444941e-08
  -8.3843844e-01   3.6394584e-08
  -8.3723724e-01   3.3573903e-08
  -8.3603604e-01   3.0966100e-08
  -8.3483483e-01   2.8555568e-08
  -8.3363363e-01   2.6327808e-08
  -8.3243243e-01   2.4269354e-08
  -8.3123123e-01   2.2367700e-08
  -8.3003003e-01   2.0611238e-08
  -8.2882883e-01   1.8989189e-08
  -8.2762763e-01   1.7491553e-08
  -8.2642643e-01   1.6109050e-08
  -8.2522523e-01   1.4833072e-08
  -8.2402402e-01   1.3655634e-08
  -8.2282282e-01   1.2569334e-08
  -8.2162162e-01   1.1567307e-08
  -8.2042042e-01   1.0643192e-08
  -8.1921922e-01   9.7910916e-09
  -8.1801802e-01   9.0055439e-09
  -8.1681682e-01   8.2814883e-09
  -8.1561562e-01   7.6142380e-09
  -8.1441441e-01   6.9994532e-09
  -8.1321321e-01   6.4331161e-09
  -8.1201201e-01   5.9115079e-09
  -8.1081081e-01   5.4311872e-09
  -8.0960961e-01   4.9889698e-09
  -8.0840841e-01   4.5819104e-09
  -8.0720721e-01   4.2072849e-09
  -8.0600601e-01   3.8625744e-09
  -8.0480480e-01   3.5454503e-09
  -8.0360360e-01   3.2537604e-09
  -8.0240240e-01   2.9855155e-09
  -8.0120120e-01   2.7388781e-09
  -8.0000000e-01   2.5121508e-09


==> 1Sol_indep_hist_b1.dat <==
  -1.6800000e+00   5.0890585e-03
  -1.6538000e+00   1.2722646e-02
  -1.6276000e+00   2.7989822e-02
  -1.6014000e+00   5.8524173e-02
  -1.5752000e+00   1.4249364e-01
  -1.5490000e+00   1.8829517e-01
  -1.5228000e+00   3.6132316e-01
  -1.4966000e+00   4.7837150e-01
  -1.4704000e+00   7.2773537e-01
  -1.4442000e+00   1.0737913e+00
  -1.4180000e+00   1.2900763e+00
  -1.3918000e+00   1.5292621e+00
  -1.3656000e+00   1.4961832e+00
  -1.3394000e+00   1.4605598e+00
  -1.3132000e+00   1.1806616e+00
  -1.2870000e+00   9.2620865e-01
  -1.2608000e+00   6.2595420e-01
  -1.2346000e+00   4.3765903e-01
  -1.2084000e+00   2.3918575e-01
  -1.1822000e+00   1.5012723e-01
  -1.1560000e+00   6.3613232e-02
  -1.1298000e+00   5.5979644e-02
  -1.1036000e+00   1.2722646e-02
  -1.0774000e+00   2.5445293e-03
  -1.0512000e+00   7.6335878e-03
  -1.0250000e+00   0.0000000e+00
  -9.9880000e-01   0.0000000e+00
  -9.7260000e-01   0.0000000e+00
  -9.4640000e-01   0.0000000e+00
  -9.2020000e-01   0.0000000e+00
  -8.9400000e-01   0.0000000e+00
  -8.6780000e-01   0.0000000e+00
  -8.4160000e-01   0.0000000e+00
  -8.1540000e-01   0.0000000e+00
  -7.8920000e-01   0.0000000e+00
  -7.6300000e-01   0.0000000e+00
  -7.3680000e-01   0.0000000e+00
  -7.1060000e-01   0.0000000e+00
  -6.8440000e-01   0.0000000e+00
  -6.5820000e-01   2.5445293e-03
  -6.3200000e-01   1.0178117e-02
  -6.0580000e-01   1.7811705e-02
  -5.7960000e-01   8.1424936e-02
  -5.5340000e-01   1.1959288e-01
  -5.2720000e-01   2.3155216e-01
  -5.0100000e-01   4.6564885e-01
  -4.7480000e-01   7.5572519e-01
  -4.4860000e-01   9.8473282e-01
  -4.2240000e-01   1.2340967e+00
  -3.9620000e-01   1.6208651e+00
  -3.7000000e-01   1.6921120e+00
  -3.4380000e-01   1.6284987e+00
  -3.1760000e-01   1.3536896e+00
  -2.9140000e-01   1.0025445e+00
  -2.6520000e-01   7.4045802e-01
  -2.3900000e-01   4.1730280e-01
  -2.1280000e-01   2.6463104e-01
  -1.8660000e-01   1.2468193e-01
  -1.6040000e-01   4.0712468e-02
  -1.3420000e-01   1.7811705e-02
  -1.0800000e-01   5.0890585e-03
  -8.1800000e-02   7.6335878e-03
  -5.5600000e-02   0.0000000e+00
  -2.9400000e-02   0.0000000e+00
  -3.2000000e-03   0.0000000e+00
   2.3000000e-02   0.0000000e+00
   4.9200000e-02   0.0000000e+00
   7.5400000e-02   0.0000000e+00
   1.0160000e-01   0.0000000e+00
   1.2780000e-01   0.0000000e+00
   1.5400000e-01   0.0000000e+00
   1.8020000e-01   0.0000000e+00
   2.0640000e-01   0.0000000e+00
   2.3260000e-01   0.0000000e+00
   2.5880000e-01   0.0000000e+00
   2.8500000e-01   0.0000000e+00
   3.1120000e-01   0.0000000e+00
   3.3740000e-01   0.0000000e+00
   3.6360000e-01   2.5445293e-03
   3.8980000e-01   1.7811705e-02
   4.1600000e-01   5.5979644e-02
   4.4220000e-01   9.4147583e-02
   4.6840000e-01   2.7480916e-01
   4.9460000e-01   4.4020356e-01
   5.2080000e-01   7.9134860e-01
   5.4700000e-01   1.0178117e+00
   5.7320000e-01   1.2646310e+00
   5.9940000e-01   1.5826972e+00
   6.2560000e-01   1.7124682e+00
   6.5180000e-01   1.5343511e+00
   6.7800000e-01   1.3256997e+00
   7.0420000e-01   1.0432570e+00
   7.3040000e-01   7.3536896e-01
   7.5660000e-01   4.0203562e-01
   7.8280000e-01   2.7735369e-01
   8.0900000e-01   1.2977099e-01
   8.3520000e-01   6.1068702e-02
   8.6140000e-01   1.2722646e-02
   8.8760000e-01   7.6335878e-03
   9.1380000e-01   1.0178117e-02


==> 1Sol_independent_arg_b1_variance.dat <==
   0.0000000e+00   4.6719009e-32
   1.6284400e+00   1.1956419e-04
   3.2568800e+00   3.9484659e-04
   4.8853200e+00   9.7650605e-04
   6.5137600e+00   2.0586730e-03
   8.1422000e+00   3.7287308e-03
   9.7706400e+00   6.0761685e-03
   1.1399080e+01   9.3415526e-03
   1.3027520e+01   1.3571379e-02
   1.4655960e+01   1.8947294e-02


==> 1Sol_independent_arg_b2_variance.dat <==
   0.0000000e+00   5.9695931e-32
   1.6284400e+00   1.1981667e-04
   3.2568800e+00   3.9158793e-04
   4.8853200e+00   9.7497136e-04
   6.5137600e+00   2.0552757e-03
   8.1422000e+00   3.7733146e-03
   9.7706400e+00   6.1259942e-03
   1.1399080e+01   9.3832136e-03
   1.3027520e+01   1.3765319e-02
   1.4655960e+01   1.9215550e-02


==> 1Sol_independent_b1_Const.dat <==
   1.8393972e-01   1.8393972e-01
   5.0000000e-01   5.0000000e-01
   1.3591409e+00   1.3591409e+00
   1.5928372e-17   2.6013005e-01
   4.3297803e-17   7.0710678e-01
   1.1769563e-16   1.9221155e+00
  -1.8393972e-01   1.8393972e-01
  -5.0000000e-01   5.0000000e-01
  -1.3591409e+00   1.3591409e+00
  -2.6013005e-01   3.1856743e-17
  -7.0710678e-01   8.6595606e-17
  -1.9221155e+00   2.3539126e-16
  -1.8393972e-01  -1.8393972e-01
  -5.0000000e-01  -5.0000000e-01
  -1.3591409e+00  -1.3591409e+00
  -4.7785115e-17  -2.6013005e-01
  -1.2989341e-16  -7.0710678e-01
  -3.5308689e-16  -1.9221155e+00
   1.8393972e-01  -1.8393972e-01
   5.0000000e-01  -5.0000000e-01
   1.3591409e+00  -1.3591409e+00
   2.6013005e-01  -6.3713486e-17
   7.0710678e-01  -1.7319121e-16
   1.9221155e+00  -4.7078252e-16


==> 1Sol_independent_b1_CorrCoef_abs_angle.dat <==
   1.0000000e+00   2.3780098e-02
   2.0000000e+00   6.1407331e-02
   3.0000000e+00   1.6466915e-03
   4.0000000e+00   5.1402920e-02
   5.0000000e+00   4.8249816e-02
   6.0000000e+00   1.9775582e-02
   7.0000000e+00   4.7799892e-02
   8.0000000e+00   4.5342960e-02
   9.0000000e+00   7.4328652e-02
   1.0000000e+01   3.9457100e-02
   1.1000000e+01   8.7136494e-02
   1.2000000e+01   3.8426680e-03
   1.3000000e+01   3.0307752e-02
   1.4000000e+01   1.1322307e-01
   1.5000000e+01   6.5116490e-02
   1.6000000e+01   4.0875929e-02
   1.7000000e+01   6.6383865e-02
   1.8000000e+01   2.7222848e-03
   1.9000000e+01   1.8741155e-02
   2.0000000e+01   2.7771889e-02
   2.1000000e+01   1.0180831e-01
   2.2000000e+01   7.0377608e-02
   2.3000000e+01   4.3424470e-02
   2.4000000e+01   4.9521863e-02


==> 1Sol_independent_b1_CorrCoef_re_im.dat <==
   1.0000000e+00   3.5986652e-01
   2.0000000e+00   4.6148244e-01
   3.0000000e+00   5.2590170e-01
   4.0000000e+00   3.6662951e-02
   5.0000000e+00   1.3296007e-01
   6.0000000e+00   3.1730802e-02
   7.0000000e+00   3.6962846e-01
   8.0000000e+00   5.3706793e-01
   9.0000000e+00   5.1002206e-01
   1.0000000e+01   1.3654456e-03
   1.1000000e+01   7.2843828e-02
   1.2000000e+01   1.2166262e-02
   1.3000000e+01   3.6937100e-01
   1.4000000e+01   4.6843573e-01
   1.5000000e+01   4.1451021e-01
   1.6000000e+01   8.8378707e-02
   1.7000000e+01   1.0744448e-01
   1.8000000e+01   3.2007821e-02
   1.9000000e+01   4.1030802e-01
   2.0000000e+01   4.8209026e-01
   2.1000000e+01   5.4171583e-01
   2.2000000e+01   8.3165077e-02
   2.3000000e+01   7.9328695e-02
   2.4000000e+01   2.6566757e-02


==> 1Sol_independent_b1_scatter.dat <==
   1.2841580e-01  -6.6366771e-01
  -6.4613441e-01   1.6731620e+00
  -1.3724449e-01   7.2921004e-01
   1.3707928e+00  -1.5624225e+00
   1.8711185e+00  -1.8659242e-01
  -5.5037825e-01   5.2511915e-01
   4.1701578e-01   4.9142801e-01
   2.8745571e-01  -3.6776166e-02
  -2.2247210e-01   2.9297170e-02
   1.8382887e-01  -1.7624339e-01
   8.3255650e-02  -7.3379372e-01
   1.3282126e+00   1.3030540e+00
   4.0058037e-01   6.4724947e-01
  -3.7221168e-01   2.1711426e+00
   2.1515396e-01  -1.6521294e-01
   1.7023185e-01  -2.0218565e-01
  -6.8842284e-01   1.9367834e-01
  -2.3282970e-01   5.9645555e-03
  -4.8224774e-01   5.2377452e-01
  -1.1553620e+00  -1.6287003e+00
  -1.4779528e+00  -1.3806534e+00
  -1.7669455e+00   3.0418122e-01
   6.3171229e-01   1.7539613e+00
   1.5829220e+00   9.6811922e-01
   1.3521645e+00  -1.3528813e+00
  -2.9187639e-01   3.4214758e-02
  -2.0804868e-01   4.7127193e-03
  -7.6588266e-01   2.0145390e+00
   1.4955350e-02  -7.1585790e-01
  -1.8769095e-01  -2.1477600e-01
  -2.1759724e-01  -1.7854538e-01
   1.3036272e+00  -1.5897238e+00
   2.5395851e-01   2.5610199e-02
  -1.8566414e+00  -4.1389657e-01
  -1.3163000e+00   1.1961102e+00
  -1.5913401e-01   2.0848039e-01
  -1.9558301e+00  -2.3375460e-01
  -2.0397292e-01   1.2541029e-01
  -5.5580287e-01  -5.2208822e-01
   5.1707942e-01   4.6808862e-01
  -1.6745812e-01  -1.4958797e-01
  -4.4102053e-01  -5.0746527e-01
  -1.7782794e-01   6.9333535e-01
  -6.3193602e-01  -1.2549323e-01
   1.0352444e+00   1.9495902e+00
   2.0942662e-01  -1.3132249e-02
   2.0326088e-01  -1.4073656e-01
   6.4309266e-01  -3.4512339e-01
   5.1554797e-01  -4.7228263e-01
  -4.6804317e-01  -4.8208459e-01
   6.2801036e-02  -2.1064443e-01
   1.2980317e+00   1.5580768e+00
   3.2817172e-02   2.4174128e-01
  -2.1353775e-01   1.9125879e+00
   1.5590829e+00   1.1152361e+00
  -1.7288951e+00  -1.1520526e+00
   1.3418854e-02   1.8453671e+00
   8.7925452e-02   6.1341784e-01
  -3.1275368e-01   1.4645886e-02
  -1.1647780e-01   2.0205950e+00
   1.1960793e+00  -1.5317126e+00
   5.2794971e-02  -6.5131933e-01
   2.6022625e-01  -1.3782009e-02
  -1.9796040e-03  -5.9891840e-01
   5.8141573e-01  -4.0481689e-01
  -2.3644303e-02  -2.3442704e-01
   1.7631486e-01  -1.8237400e-01
   1.3678949e+00  -1.2278791e+00
  -2.5885183e-01  -4.9254587e-02
  -5.2189270e-01  -4.8210213e-01
  -1.3175408e+00  -1.4375071e+00
  -1.1300933e-01   6.6019432e-01
  -2.3171585e-01   1.3649055e-01
   6.9111261e-01  -7.8113319e-02
   1.2014938e+00   1.5914224e+00
   5.0172869e-01   4.2134200e-01
   6.6817361e-02   6.8877167e-01
  -4.1327787e-01  -5.1263654e-01
  -2.1547602e-03  -7.6182571e-01
   3.1877204e-01   2.0945523e+00
   2.3165409e-01  -2.1883068e-02
  -6.6729730e-01  -1.2997597e-01
  -7.7025675e-02  -2.0279560e+00
   1.4638714e+00   9.6835119e-01
   1.3066597e-01  -1.9568741e-01
  -6.4693049e-01   6.9613022e-02
   1.9223893e-02  -1.8570974e+00
  -4.5989061e-01   5.4560922e-01
  -2.0674768e-01  -1.9602952e+00
   3.4327976e-01  -1.9077933e+00
   1.1941626e-01  -6.2678194e-01
  -1.7918650e+00   2.6555007e-02
   3.1825260e-02  -6.4930450e-01
   3.8320281e-01   5.2321840e-01
  -1.5457547e+00   9.7330354e-01
  -2.3455361e-01   2.5642975e-02
   2.5787888e-01   4.1088938e-02
   1.5527910e+00  -1.1445427e+00
  -7.3973826e-02   2.8506543e-01
   1.6623709e+00   2.1692929e-01
  -1.8652827e-01  -1.5486298e-01
   1.6320003e+00  -1.1127371e+00
   1.9094917e-01  -1.7997379e-01
   5.8497237e-01   3.1948735e-01
  -2.0577129e-01   1.7469842e-01
  -2.3301429e-01   6.0484063e-02
  -5.7729385e-01  -4.3060333e-01
  -1.9745575e-01  -6.8291662e-01
  -5.4370818e-01  -3.0418512e-01
   8.2250703e-01   1.2468518e-01
  -6.5772960e-03   2.1860933e-01
   1.3750338e+00  -1.0501837e+00
   1.1164181e+00  -1.5820864e+00
   6.2546421e-01   1.7452987e-01
   5.6641788e-01  -5.2541622e-01
  -5.6515800e-01   1.3852166e-01
  -1.4565049e-01  -1.9234074e-01
   5.0550298e-01  -4.7886632e-01
  -5.1256195e-01  -4.8618198e-01
   6.7725706e-01  -2.6615742e-03
   4.3997237e-01   5.3499310e-01
  -4.3082155e-01  -5.0932178e-01
  -2.4626939e-01  -5.7345512e-02
  -5.0794599e-01  -5.4898773e-01
  -1.8069067e+00  -2.8801790e-01
  -2.6624455e-04  -7.1338174e-01
  -7.9307007e-02   3.1526580e-01
   1.3175478e-02   7.1258216e-01
  -2.0277844e-01  -1.7143343e-01
  -6.7770831e-01  -6.5782361e-02
  -1.8495761e+00  -1.4213260e-01
   2.2914740e-02   1.7704658e+00
  -1.5794337e-01  -2.2490374e-01
   1.7488989e+00  -1.2204824e-01
   2.2824000e-01   1.4327582e-02
  -7.7511691e-02   2.2470920e-01
   4.6203802e-01  -4.6979290e-01
   1.1088386e+00   1.5541591e+00
   4.9743094e-01   4.7550413e-01
  -6.4209202e-01   2.1675068e+00
   1.8119723e-01   1.7079004e-01
   1.0151426e+00   1.5607490e+00
  -1.6918943e+00  -4.0239846e-01
  -6.9149725e-01   3.0350978e-02
  -2.0607425e-01  -1.7337487e-01
  -1.5769589e-01  -1.7314638e+00
   1.4603185e+00  -1.3680114e+00
  -8.0001293e-03   6.6526498e-01
  -1.1051684e+00  -1.5199081e+00
   3.7672173e-01   1.6654690e+00
  -1.2296113e+00  -1.4676314e+00
  -2.1240898e+00  -1.6997190e-02
   2.2002815e-01  -3.1169568e-03
   1.9069385e+00  -8.4479210e-02
  -1.5145018e+00   1.4991965e+00
   1.6448743e-01   2.1525588e+00
  -5.2727150e-01  -6.5836324e-01
   1.4695810e-01  -2.2002972e-01
   1.6877047e-01   1.6219271e-01
  -1.0390505e+00  -1.6586300e+00
   1.5379591e-01   2.0737845e-01
   1.7412565e+00   3.6296088e-01
   6.5632860e-04  -2.3937974e-01
   1.4631820e+00   1.2807307e+00
   1.5198916e-02  -2.1798388e-01
  -1.5293359e+00   1.0003187e+00
  -6.3902115e-01  -6.1791789e-03
   1.5634477e-01   1.8314568e-01
  -6.4334287e-02   7.1697731e-01
   1.0747071e+00  -1.2851491e+00
  -4.4831526e-01   5.1173731e-01
   1.7781242e-01   2.4658273e-01
   1.2643290e+00   1.2204589e+00
  -7.1348606e-01  -8.5181680e-02
  -1.3805618e+00  -1.3180321e+00
   2.4669205e-02  -2.2858501e-01
  -1.1072688e+00   1.3175991e+00
  -3.4070361e-02   2.5788461e-01
  -2.1476720e-01   2.0459964e+00
  -6.3992677e-01   5.0422541e-02
   1.8083720e-01  -6.7168712e-01
   2.8048423e-01  -2.0257369e+00
  -1.9295115e+00  -2.1966433e-01
   9.5935668e-01   1.5418156e+00
   1.4029017e-01   1.3020860e-01
   1.9445462e-01   1.6959659e-01
  -1.6393517e-02   2.4011070e-01
   6.4872146e-01   4.8423933e-02
  -7.5910454e-03   1.8083988e+00
  -1.7923128e-01   1.8608483e-01
   3.5907990e-01   6.3620770e-01
   6.7108419e-03  -2.5969729e-01
   4.4026892e-01  -5.5594348e-01
   1.8457382e+00   5.8415921e-01
   5.0335334e-01  -4.5897500e-01
   2.1102292e-01   1.0301164e-02
  -7.8728412e-02   2.5222824e-01
   1.1984279e+00   1.4843826e+00
   1.5202177e+00  -1.1179247e+00
  -2.2452270e-01   2.9182110e-02
   7.2081172e-01  -3.2672025e-02
   4.5382639e-01  -5.6526135e-01
   2.3823624e-01   3.2898630e-02
  -5.1170338e-01   4.9387597e-01
   6.6065667e-01   1.1930809e-03
   5.8377173e-02   6.9012659e-01
  -9.7723608e-02   1.6757416e+00
  -1.0212660e-01   6.4078210e-01
   3.0887259e-02  -2.6068825e-01
   1.2654603e+00   1.4070460e+00
  -2.9040100e-01   6.2767477e-01
  -1.9471198e-02  -2.3423234e-01
   2.2132719e-02  -6.8507911e-01
   1.3753979e-01  -2.2946643e-01
  -1.0035284e-01  -1.8956952e+00
   1.8053984e-01  -6.9095004e-01
   2.1158206e-01  -2.1257754e-01
  -6.1699259e-01   3.7933066e-01
  -5.1385645e-01  -5.8500132e-01
   5.0748924e-02   2.5739788e-01
  -1.8069384e+00  -3.6150513e-01
  -1.8422819e+00  -4.0420225e-01
   4.5003733e-01   5.3036893e-01
  -1.6678597e+00   9.7365360e-01
  -1.8848754e-01   1.8415987e-01
  -2.6195957e-02   3.3201905e-01
   1.6204406e+00  -1.3245865e+00
   6.3793635e-01  -3.0828724e-01
   6.4428117e-01  -1.4410198e-02
   2.7457206e-01  -2.1566875e+00
  -1.6453620e-01   2.1794369e-01
   1.6343338e+00   1.3483585e+00
  -1.3549917e+00  -1.5313945e+00
   4.9177387e-01   5.6212568e-01
  -4.0838145e-01  -4.7512924e-01
  -7.4170324e-02  -6.6686837e-01
  -1.3533054e-02  -2.7506757e-01
  -1.5678534e-01   7.2613558e-01
   2.0224344e+00  -3.5866297e-01
  -4.9568278e-01   4.9771029e-01
  -1.9639150e-02  -2.2217094e-01
   2.5017257e-01   5.0071313e-02
  -5.9309897e-02   2.7390554e-01
   5.2151263e-03   2.4184718e-01
  -5.4608767e-01   5.7466500e-01
  -4.4809770e-01   1.8145311e+00
   3.5500023e-01  -1.8109922e+00
  -1.4676021e-01   1.7185407e-01
   1.2400232e+00   1.2649937e+00
   1.5727655e+00   1.4625943e+00
  -1.5243617e-01  -2.4716525e-01
  -2.1602101e-01   1.9938911e-01
  -2.8074985e-01  -1.8602715e+00
   1.6436872e+00  -1.0386209e+00
  -2.5420723e-01   1.5012956e-02
   2.5775795e-01  -3.3861353e-03
   2.6702840e-01  -2.3414345e-02
  -4.7718938e-01  -5.6710809e-01
   1.5079081e-01   1.9277388e-01
   1.5508269e+00   1.2197380e+00
  -1.6013211e-02   7.2450655e-01
   2.4085613e-01   1.3694976e-02
  -4.1364625e-01  -5.6612860e-01
  -1.2886042e+00  -2.1523966e+00
   1.7108751e+00   2.8543285e-01
  -5.1389193e-02  -2.3238072e-01
   1.7469813e-01   1.8737173e-01
   1.2575066e-01  -6.0374155e-01
   2.1732594e-01   1.7507069e-01
  -2.3692652e-01  -3.2086298e-02
   5.3102205e-02  -2.5150805e-01
  -1.9079904e+00  -1.7040093e-01
  -9.9324492e-01  -1.2937356e+00
  -2.0078362e+00   1.3789541e-02
   6.9392225e-02  -7.3157215e-01
   1.5579549e-01   2.2043427e-01
  -1.7878234e-01  -1.7041003e-01
   3.5977036e-02   6.4791777e-01
  -4.9636411e-01   5.2230516e-01
   7.5833379e-01   1.0710297e-01
  -2.2171099e-01  -1.3330438e-01
   1.0590025e-01   2.1962227e-01
   6.8181206e-01   8.9993833e-03
  -1.9434287e+00  -1.7394732e-01
  -1.3472870e+00   1.6339846e+00
   1.2670035e+00  -1.3538933e+00
   9.1590231e-02  -2.2280446e-01
  -1.9112804e-01  -1.5314373e-01
  -6.4438357e-01   4.4887560e-02
  -6.8506316e-01  -1.9667845e-01
   3.7516899e-01   6.5620006e-01
  -6.2313490e-01   4.1916570e-01
   1.7431967e+00  -1.1053870e-01
   8.3426489e-01   5.2348574e-02
  -5.5926698e-03  -2.6489250e-01
  -3.7717041e-02  -7.0855836e-01
   1.2037484e+00  -1.4123333e+00
   2.6863441e-01   1.9052446e+00
   8.4720158e-03  -2.6615773e-01
   2.1140796e+00   2.3693079e-01
  -1.9972611e-01   1.8868554e-01
   2.1380987e-01   1.8863317e-01
  -1.9780938e-01   1.6932606e-01
   2.4839236e-01  -5.4334532e-02
  -5.6964349e-01   4.2428595e-01
   6.5513026e-01   1.5699900e-01
  -1.6324368e+00   1.2960786e+00
  -5.3084376e-01  -3.9683082e-01
  -1.4174973e+00   1.3596834e+00
   1.9017618e-01  -1.6972922e-01
   1.1907081e+00   1.1716440e+00
   6.4380057e-01   5.2338653e-02
  -2.6497240e-01   6.7786527e-01
  -1.1118135e+00  -1.4479099e+00
  -1.7646219e-01  -1.7785929e-01
  -1.8601642e+00   5.7426855e-01
  -4.3951156e-01  -5.6760610e-01
  -2.1014322e-01  -1.6647308e-01
   1.2390277e+00  -1.2692827e+00
  -1.3795012e+00  -1.3374993e+00
  -3.7398945e-01   1.8320840e+00
  -1.9598900e+00   5.0933317e-02
  -2.4508244e-01   1.3949778e-01
  -1.2049349e-01   7.6550629e-01
   2.2540743e-01  -1.2434323e-01
   2.5609858e-01   5.2913615e-02
   2.7711648e-01   3.3154442e-02
  -4.7540220e-01   4.8744722e-01
   6.1122456e-01   5.7787822e-02
   4.2914675e-02  -2.4133221e-01
   9.1479691e-03  -6.2124038e-01
   2.3985308e-01   4.7105066e-02
  -1.4517806e-01   2.0194866e-01
  -2.0959378e+00   2.3094227e-01
  -1.7029127e+00   7.1000474e-02
   2.0353504e+00   3.7269009e-01
   2.8075987e-01   9.6546808e-02
   4.7357731e-01  -3.7820086e-01
   1.8218446e-01   1.0170849e-01
   1.9351575e+00   5.3680530e-01
   2.9257758e-02  -2.0225828e-01
   1.4106344e+00  -1.5805699e+00
  -2.5920325e-02   2.5745782e-01
  -1.8872702e+00  -1.2421430e-01
   1.3940891e+00   1.2578313e+00
   1.4396087e-01   2.5546619e-01
   2.1012156e-01  -1.7576152e-01
  -1.9779325e+00  -6.5126076e-02
   1.6343755e-02  -1.7013363e+00
   1.1541928e-02   7.4778933e-01
   1.1569894e+00  -1.3467269e+00
  -2.4714917e-01   2.1116343e-01
   1.5358311e+00   1.0634081e+00
  -1.8040044e-01   2.1607624e-01
  -4.4694390e-02   2.6128507e-01
  -1.0142403e-02   2.7579665e-01
  -1.3418714e+00  -1.4940253e+00
  -2.8370096e-02  -2.6948641e-01
   5.1485968e-01  -4.5000292e-01
  -1.7308820e+00   6.5250892e-01
  -2.0284744e-01  -1.5409649e-01
   5.9459407e-01  -4.2241128e-01
  -5.6946349e-01   4.4769990e-01
  -1.8710796e+00  -5.9844226e-02
  -1.4201166e+00  -1.2706665e+00
   2.0883466e+00  -9.8730852e-02
   1.6591891e-01  -2.3402843e-01
  -1.5231589e+00   1.1622437e+00
   1.8857347e-01  -6.2251952e-01
   1.7189825e+00  -3.5548152e-01
   6.2538042e-01  -4.3105721e-02
  -1.3197542e+00   9.0615294e-01
   1.5762576e+00  -1.0697375e+00
   1.5417326e+00   1.5506955e+00
   9.4045764e-01   1.3087622e+00
  -1.1866806e+00   1.0590405e+00
  -1.1084662e-01   7.5209520e-01
   1.9682685e-02  -6.7330312e-01
  -2.0843144e-01   1.8834621e+00
   1.3369907e+00  -1.4589411e+00
  -2.7523441e-01   3.5466658e-03
  -2.6211668e-01  -6.9074413e-03
   1.8891240e+00  -5.5048392e-01
   6.3096729e-01  -6.5962906e-01
   4.3864371e-01   4.9523629e-01
  -1.0368450e+00   1.6490102e+00
  -1.4893915e-01   2.1346830e-01
  -1.9137016e+00  -3.5184810e-01
   1.3688966e+00  -1.1926818e+00
  -2.6687341e-01   2.0489224e-02
   5.2578597e-02  -6.6336514e-01
   4.8049961e-01  -4.0123209e-01
   1.5473844e+00   1.0576484e+00
  -8.3571294e-02   1.7125118e+00
  -5.8327562e-01   3.9881431e-01
  -1.1364583e+00   1.2840329e+00
   5.0059554e-02  -6.8408651e-01
   6.4586102e-02   6.6554075e-01
   5.2844882e-02   7.2595101e-01
   6.2076888e-02   2.5734565e-01
   2.5153735e-01   1.7884952e-02
  -2.4025719e-01   1.5576062e-01
   2.8303430e-01  -1.8276813e+00
   2.6728250e-01   5.7838774e-01
  -1.4160263e+00  -1.3569761e+00
  -5.7425827e-02   7.3171943e-01
  -1.1398993e+00  -1.2678314e+00
   5.9566379e-01   5.1331570e-01
  -1.8307954e+00  -3.9473569e-01
  -2.0615724e-01   1.7693658e-01
  -1.1516912e-01  -7.2690343e-01
  -1.9551681e-01  -1.6677581e-01
   1.4501256e-01  -2.0648953e-01
   3.9346716e-01   7.0292747e-01
   1.3386243e+00  -1.3631630e+00
  -1.8377374e-01   2.2231989e-01
   7.6741420e-01  -1.4702322e-02
  -6.8523784e-01   1.2381959e-01
  -1.7837340e+00  -1.3127356e-01
  -2.4766368e-01  -2.8406128e-02
  -1.3130948e-02   7.7382959e-01
  -4.9675045e-01  -4.9199158e-01
  -2.2605608e-02   2.4470265e-01
  -2.3503312e-01  -5.4574157e-02
   4.7724590e-01  -4.4269856e-01
   5.4410598e-01  -4.4871288e-01
  -8.6440474e-02   1.7555686e+00
   4.9094742e-01   4.4685289e-01
  -3.1067825e-02   2.7810498e-01
   1.8694235e+00  -2.6434613e-01
   4.2770632e-01   4.9942361e-01
   2.1378860e+00  -1.5111764e-01
   7.3638641e-01   9.7370632e-02
   1.9415905e+00   6.0551571e-01
  -2.5986593e-01   5.6414636e-02
   5.0769134e-01  -5.1804482e-01
   1.2191023e+00   1.2121845e+00
  -2.4869309e-01   3.0192689e-02
   1.6304713e-01  -1.6752511e-01
  -5.9378190e-02   1.9841955e+00
   6.5139835e-03   2.0477170e+00
   2.1819101e-01  -3.0107595e-02
   1.0530276e+00  -1.6590365e+00
  -6.0029245e-02  -7.8719937e-01
  -5.4092874e-01  -4.3479549e-01
  -4.6699624e-01   5.7905973e-01
   1.3251263e-02   1.9242293e+00
  -2.1610774e+00  -5.7917302e-01
  -1.3626717e-01   2.0660600e-01
  -1.2837591e+00   1.2010217e+00
   5.2249643e-01  -4.2723272e-01
  -3.6047562e-02  -1.6952010e+00
  -2.1579876e-01  -1.7812783e-01
  -4.1458281e-01  -4.4667949e-01
  -7.6428151e-03   2.2793672e-01
  -5.7172512e-01   3.7647723e-01
  -1.1732882e-01  -7.3404130e-01
   1.9111038e-01  -1.4598955e-01
  -2.3979486e-01  -1.7476547e+00
  -1.6283058e-01   2.0816042e-01
   5.4543051e-01  -3.3086096e-01
   2.9321221e-01   3.4646524e-02
  -1.8802596e-01   1.2971522e-01
   1.3980587e+00  -1.2564636e+00
   6.1923249e-01   9.4928596e-02
  -1.6220527e+00  -1.2294198e+00
   9.8546953e-02  -5.3230530e-01
   2.6365176e-01   1.6129221e+00
   1.7721528e-01   2.2450839e-01
   5.6786272e-01  -4.2335366e-01
  -1.3535500e+00  -1.4202740e+00
  -1.4970999e+00  -1.2976661e+00
   6.3836282e-01   9.5179619e-02
  -1.8596923e+00   1.1065769e+00
  -5.1234907e-01   4.0621141e-01
  -1.9652682e+00  -7.5096599e-02
   2.3543925e-01   9.5742428e-02
  -4.6273049e-01  -4.5422140e-01
  -5.3897233e-01  -4.5747031e-01
  -1.4914293e-01   2.0549528e-01
   4.9028882e-01  -4.8387784e-01
  -6.6783775e-01   5.6957441e-02
  -3.7445117e-02  -2.7571768e-01
   3.8891946e-01   1.8822321e+00
  -1.5054794e+00   1.0639835e+00
   1.6428003e-02   8.2590421e-01
  -6.6308301e-01  -7.1717508e-02
   2.3494497e-01  -1.3797557e-01
   1.7508282e-01  -1.8413181e-01
  -3.3516743e-01   6.0970194e-01
  -3.1134827e-01  -5.9778635e-01
   5.4124726e-01  -4.2269680e-01
  -1.2035554e+00   1.4852153e+00
   1.1451122e+00  -1.3934580e+00
  -1.6675526e+00   8.3931615e-01
  -4.1259509e-02   6.9020042e-01
   4.8439429e-01  -4.1690786e-01
  -5.7280974e-01  -4.8219085e-01
   2.2005144e-02  -7.2746401e-01
   1.1163374e+00   1.1815208e+00
   1.9839745e+00  -8.3698203e-02
  -5.6662698e-01  -4.3233419e-01
   2.5997305e-03  -2.5038030e-01
   2.1482169e-01   8.6611129e-03
   2.0388998e+00  -6.3662553e-02
  -5.8324063e-02   1.9049596e+00
  -5.1685430e-01  -5.7721330e-01
  -7.6346434e-01   4.0270504e-02
   1.7375421e-01  -2.2588518e-01
   5.1988585e-01  -4.7414629e-01
   1.6460322e-01  -1.8938440e+00
  -1.5148658e+00  -1.1736849e+00
   1.0682369e-01  -6.5802405e-01
   4.6810009e-04  -2.5115319e-01
  -1.7678540e-01   1.3103602e-01
  -1.9026937e+00  -1.1063656e-01
   6.7322888e-01  -1.1092702e-01
   7.2424057e-01  -2.1565045e-02
   5.9713418e-01  -3.8628268e-01
  -5.4026209e-01   5.1487799e-01
   1.8833903e+00   3.2711353e-02
   5.7829695e-01   3.2947638e-01
   1.4637376e-01   2.1136629e-01
  -6.4069900e-01  -3.8388749e-02
  -2.9110443e-02  -8.3599861e-01
  -2.4058766e-01  -3.3931083e-02
  -5.6883116e-01   3.8862366e-01
  -2.0273444e+00   2.8773697e-01
   1.3395586e-01   2.0018851e-01
   7.1552810e-01   1.2600639e-01
  -1.2604988e+00   1.1346733e+00
   1.6052304e+00  -1.3148123e+00
  -5.6674994e-01   1.1353489e-01
  -4.3028769e-02   5.7712938e-01
  -2.1696635e-02  -2.6290876e-01
   1.4909653e+00   1.1427034e+00
   2.0101740e+00   2.8479896e-01
  -3.4961638e-01  -6.2765467e-01
  -7.1378037e-01   7.8396808e-02
   6.5554559e-01   7.2499114e-02
   4.7940729e-01  -4.6853670e-01
   1.1476664e-01  -1.9067887e-01
   1.8271983e+00  -4.3758337e-02
  -6.4086918e-01  -2.6445287e-01
   2.6399684e-01   1.6619454e-04
  -7.1409711e-02   6.4373687e-01
   2.6951855e-01   1.6149041e-02
   1.4426272e-02   2.2525691e-01
  -2.7508213e-01   1.2954827e-02
  -1.5189731e-01  -1.8310901e-01
  -5.6878209e-01  -5.4433728e-01
  -1.4963082e-01  -2.7199440e-01
   1.3224822e+00  -1.5743663e+00
  -6.3051792e-01   1.7568265e+00
  -1.7547960e-01  -1.7541306e-01
   1.2956755e+00   1.2320700e+00
   6.5073406e-01   1.0082899e-01
   2.1697567e-01  -1.6627899e-01
   6.5311037e-01  -8.4261045e-02
  -1.8520118e+00  -2.6593781e-01
  -7.8428114e-03  -2.3367214e-01
  -1.7674267e+00   1.1633593e+00
  -5.0351681e-02   7.4850397e-01
  -2.8521060e-01  -1.2252707e-02
   1.2450939e+00  -1.1811764e+00
   1.2965677e-01   7.0334463e-01
  -1.9861111e-02  -1.9438621e+00
  -1.8742686e-01  -1.5327446e-01
  -6.5591680e-01   5.1929716e-01
  -1.2635677e+00  -1.0537701e+00
   1.3250107e+00   1.3960282e+00
   2.4097097e-01   3.0625935e-03
   1.3272890e+00   1.2355394e+00
   5.5264319e-01   5.5105989e-01
  -1.9467466e-01   9.7644769e-02
  -2.4495320e-01  -3.9271646e-02
   1.1050987e-01  -1.8989361e+00
  -2.7040491e-01  -5.0154226e-02
   2.5841749e-01   4.4116760e-02
   2.1139756e-01  -1.8124661e-01
  -2.7823247e-03   2.7097798e-01
   1.5886771e-01   2.0871388e-01
  -6.1600457e-02   2.4670611e-01
  -2.9144389e-02   2.4756025e-01
  -1.5666810e+00   1.2882114e+00
  -5.2683269e-01   4.5772804e-01
   1.9055342e+00   3.0699304e-01
  -2.8625305e-01  -4.9241064e-02
   2.0912262e-01  -1.5721821e-01
  -1.4434749e+00  -1.5775186e+00
  -1.8095552e+00   2.7503620e-01
  -4.9853859e-01   5.6556852e-01
   1.7635327e-01   1.6043686e-01
   1.7955032e-01   1.4285887e-01
  -1.5515727e+00   9.1699100e-01
   1.1741830e+00  -1.2661202e+00
   2.1119058e-02   2.5262677e-01
  -1.8651429e+00   4.9358068e-02
   4.2633304e-01   5.1149485e-01
  -4.6484963e-01  -5.2718730e-01
   2.2804997e-02   2.5675289e-01
   4.9067638e-01  -4.0564017e-01
  -4.5181281e-01   6.2027158e-01
   4.1108067e-01   5.3598733e-01
  -6.6755481e-01   8.0431783e-03
   2.0275675e+00   3.8111369e-01
  -5.8002256e-01  -5.4728107e-01
   1.1446272e+00  -1.7527801e+00
  -1.3452314e+00   1.2904954e+00
   1.6826432e-01  -1.9964602e+00
  -2.4606911e-02  -2.8017065e-01
  -1.1606423e+00   1.3912509e+00
   1.5131761e+00   1.3500340e+00
  -2.5149702e-01   8.0163892e-03
  -2.0512858e-01  -1.5588610e-01
   4.8919840e-01  -5.5955453e-01
   2.5462473e-01  -2.4686917e-02
  -2.4627758e-01   1.6902120e+00
   4.9959769e-01   5.5147936e-01
   2.6975796e-01  -2.1116678e-02
   3.5664002e-01   5.3924296e-01
   8.0038083e-01   1.2566440e+00
   2.2248162e-01  -1.0852444e-01
  -2.0472932e+00   1.2139507e-01
   6.9117501e-01  -6.4002776e-03
  -5.1686874e-01   3.9530938e-01
   1.3171117e+00   1.4820094e+00
   7.4569498e-01   8.8797224e-02
   7.6868590e-01   1.1214407e-02
   1.8216135e+00   3.1960972e-01
  -4.6504624e-02  -2.3566952e-01
  -5.7764029e-01  -4.0055297e-02
  -1.0153928e-01   1.7436687e+00
  -1.7031580e-01  -1.7775024e-01
   2.0115650e-01   1.1553288e-01
  -7.1687145e-01  -5.1608538e-02
  -3.8886336e-02   1.8504110e+00
   1.1580135e-02  -2.5822507e-01
  -6.7691452e-01   7.3644289e-03
  -5.4034542e-04   7.2613072e-01
   2.4677022e-02   7.1623496e-01
   2.4307114e-01  -4.0367026e-02
  -4.7948673e-03  -2.3186294e-01
   1.5429125e+00  -1.2561752e+00
  -1.5913753e+00   1.1005459e+00
  -1.3014761e+00  -1.1919983e+00
  -4.7334761e-01   5.1292833e-01
   5.2887152e-01  -5.0497339e-01
  -1.2675419e+00  -1.4943645e+00
   1.5728146e-01  -2.0036412e-01
  -6.9825153e-01  -3.9392214e-02
  -4.0873888e-02   2.6231674e-01
   1.4763995e+00   1.3810995e+00
   4.6239412e-01  -1.9248483e+00
   1.8032209e+00  -1.5476585e-01
  -4.2379738e-01   7.3960027e-01
  -4.7008959e-01   6.0256578e-01
   1.4293347e+00   5.3694941e-01
  -1.2491300e-01  -1.9936239e-01
  -4.0618234e-01   1.7469869e+00
  -1.3092219e+00  -1.4062821e+00
  -1.9510597e-01   1.7536711e-01
   1.6139788e+00   3.0718689e-03
  -1.8613237e-01   1.8951398e-01
   2.7960283e-01   1.7445476e+00
  -2.4744134e-01  -2.6842481e-02
  -7.2648989e-01  -1.0963618e-01
  -5.3410117e-01   4.7147493e-01
   1.4230653e-01   1.9263107e-01
  -6.9364110e-01  -5.2541787e-02
  -2.0067590e-01  -1.5208562e-01
   4.6876562e-01   4.3779044e-01
   1.4794857e-01   1.9036024e-01
   1.9274913e-01  -1.8350029e-01
   1.9207654e+00  -3.6058782e-01
   1.5385532e+00  -1.1016788e-01
  -4.5568035e-01   5.8328070e-01
  -7.8671576e-02  -7.9757826e-01
   2.3951879e-02   2.1249575e+00
  -5.2094707e-01  -5.1499314e-01
  -5.0478305e-01   6.1346015e-01
   2.3309947e-01   1.7994790e-02
  -9.3134549e-02  -1.7592512e+00
   2.5598529e-01  -1.7994337e+00
   1.3978925e-02  -2.2149291e+00
   3.2109176e-01   1.9239637e+00
   1.3807074e+00   1.7952703e+00
   5.0119868e-02   7.8410630e-01
  -7.1343991e-01   2.9445845e-02
  -2.0555728e+00  -3.6795484e-01
  -1.7402510e+00   1.3797127e-02
   7.1911998e-02  -1.6920428e+00
   7.2389905e-01   1.4496511e-01
  -1.0826318e+00  -1.3189459e+00
   2.0808151e+00   6.9958520e-01
  -2.3963492e-01  -8.3505985e-03
   1.4833720e+00   1.0723303e+00
  -4.3895175e-01   1.5910860e+00
   1.2973091e+00   1.2636711e+00
  -1.2211614e-01   8.2328738e-01
   1.9227638e-01  -1.8433141e-01
  -6.1578948e-02   6.8947327e-01
  -2.0607463e+00   3.4033553e-02
   1.6471606e+00   6.3828920e-01
  -2.5525227e-02  -2.3380974e-01
   1.5410039e-01   2.2705120e-01
  -1.3042140e+00  -1.5232906e+00
  -6.0912448e-01   4.1367693e-01
  -2.2518120e-01   7.2251922e-01
  -1.7782700e-01   7.3569510e-01
  -5.1619573e-01   4.5001122e-01
   1.7004872e+00  -1.3275836e-01
  -1.9795656e+00  -1.1130901e-01
  -9.2363194e-02   2.1642553e+00
   2.7635508e-01   4.1863820e-02
  -1.4517598e-01  -2.3756287e-01
   1.6213696e+00  -8.9268405e-01
   1.3712220e-01  -6.9969289e-01
   1.2371255e+00   1.4780864e+00
   4.7010592e-02   1.8123855e+00
  -3.8802679e-01   5.2528351e-01
   5.1313045e-01  -3.3316917e-01
  -1.7462999e-01   1.9338253e-01
  -3.5250354e-02   1.8631823e+00
   5.1393723e-01  -1.9611282e+00
   6.7795892e-02   7.6023738e-01
  -2.1745482e-01  -2.0534178e+00
  -5.0774239e-01  -5.5240212e-01
  -3.4476334e-02  -2.5651359e-01
   3.7928322e-02   1.8527184e+00
  -5.5635006e-01  -3.2722550e-01
   1.8474702e-01   2.1237854e+00
  -1.4314784e+00   1.4341259e+00
   2.7146789e-01  -2.8698318e-02
   1.8514337e+00   2.1481009e-01
   5.1761772e-01   5.6687326e-01
  -1.3562325e+00   1.5571736e+00
   1.7851210e+00  -8.7329118e-01
   1.9710649e+00  -2.1011398e-02
  -2.2735862e-01   1.4819874e-03
  -3.0328696e-01  -6.1238013e-01
  -8.2373124e-02   6.9675165e-01
  -2.2309783e-01   1.0203933e-01
  -2.8669394e-01   1.4139032e-02
  -7.5774953e-01  -1.2314053e-02
   1.6636776e+00   3.2786393e-01
  -2.0284707e-01  -1.6379194e-01
   1.0963841e+00   1.6961344e+00
   1.3100333e+00   1.2710385e+00
  -1.1686820e-01   2.8390426e-01
   1.8162514e+00  -1.0926678e+00
   9.2159111e-01   1.5370576e+00
   2.6073135e-01   2.7350929e-02
   8.2056559e-01   1.6187925e+00
  -1.3984500e+00  -1.3611704e+00
  -1.1922660e+00  -1.2712700e+00
  -1.4338163e+00  -1.3436350e+00
  -2.5191931e-01  -4.1915624e-02
   5.9784284e-02   6.5586446e-01
   1.1729092e+00  -1.1496088e+00
   2.5170954e-01   2.9584084e-02
   1.6174866e-01   1.5507009e-01
  -1.7182168e-01  -2.1806994e-01
  -4.7407643e-02  -7.1875828e-01
  -4.7680030e-02  -1.7490909e+00
  -2.7390426e-02   2.5790797e-01
  -5.4053038e-01  -5.5954966e-01
   1.2695453e+00  -1.3507167e+00
  -1.7359452e-01  -1.6631530e-01
  -3.0278086e-02   6.8086381e-01
  -1.2124936e+00  -1.4302067e+00
  -6.5436970e-02  -6.8493728e-01
   3.6246576e-01   5.7435616e-01
   1.2486611e+00  -8.9290359e-01
  -1.7775580e-01   1.9754757e+00
   1.5822340e-01  -1.4539668e-01
   2.0339072e-02   6.4099403e-01
   4.4105542e-01   5.1625939e-01
   1.2655405e-01   1.9003364e+00
  -1.8660659e-01   2.1096402e-01
  -1.2842130e+00  -1.3482901e+00
   1.7091826e-01   1.8562346e-01
   1.3850434e-01   1.9716714e-01
  -4.1370563e-01  -5.7992507e-01
   1.2820481e-02  -6.4662662e-01
   2.9413276e-01  -1.0141674e-02
  -2.9603204e-01  -6.1950440e-02
   1.7659773e+00   1.2623995e-01
  -5.4917264e-01   4.1004604e-01
   1.1652674e+00   1.3724867e+00
  -1.9859975e-01   1.3680735e-01
  -1.7084187e+00   7.7703539e-01
  -8.4720255e-02   7.1915220e-01
   4.7524775e-01  -4.2231441e-01
   7.2162543e-01   2.3884699e-01
  -1.3709803e+00  -1.2252328e+00
  -4.3438235e-02   2.7874958e-01
   1.2481176e-01  -1.8733838e+00
   1.5337867e+00  -1.2613352e+00
   8.2979879e-02   2.0270492e+00
   1.2942982e-01   2.0420211e-01
  -6.4169971e-01   3.8969577e-01
   5.6278424e-01   2.8815195e-01
  -6.1345466e-01  -7.8621614e-02
   2.5611336e-01   1.6851750e-02
   4.6661236e-01  -4.6178430e-01
   7.2398343e-02  -2.0202780e+00
  -6.4187125e-01   3.4263030e-02
  -2.9519761e-02  -6.1623707e-01
   5.1688483e-01   3.6936035e-01
  -1.3948544e+00   1.5884577e+00
  -4.2723463e-01  -5.6104305e-01
  -1.6716744e-01  -1.7362710e-01
   2.0107885e-01  -1.7074022e-01
  -3.2100370e-02   2.3961313e-01
  -1.7001484e+00   9.5379675e-01
   5.7138198e-01   4.9370040e-01
   1.2353440e+00   1.5536013e+00
  -2.3759651e-01   1.7691978e+00
   1.6211613e-01  -6.1660544e-01
  -1.8092420e+00  -1.6891539e-02
  -1.2338265e-01   2.0974084e-01
   1.7047957e-02  -2.0843047e+00
   4.9235060e-01   4.3628688e-01
  -3.9692596e-03  -2.5360639e-01
   4.2916904e-02  -6.2055298e-01
   1.7411878e-01  -1.9104070e-01
  -1.4829564e-02  -2.7875222e-01
  -4.0411822e-01  -5.8157630e-01
  -2.9001343e-01  -2.0270765e+00
  -1.9191111e-01   1.2839124e-01
   1.3530609e+00  -1.3616526e+00
  -5.7361640e-01  -5.7822171e-02
  -2.0462823e-01  -1.9619511e-01
  -2.8017696e-01  -2.4757814e-02
   7.3485381e-01  -6.1559234e-02
  -1.0729959e+00  -1.5109400e+00
   1.0791154e+00  -1.5720324e+00
  -1.5838265e-01   6.0501003e-01
   5.4394759e-01  -1.8183435e+00
   3.4909089e-01  -1.8831669e+00
  -1.9054289e+00  -1.0978726e+00
  -1.6942657e+00   1.6213769e-02
  -3.1149180e-02   2.4275859e-01
  -6.0067442e-01  -1.7947059e-01
  -3.9819111e-01  -5.1286124e-01
  -1.8188566e-01   2.6753803e-01
   1.7189989e-01  -1.9605047e-01
  -1.1615089e+00   1.3591188e+00
  -2.0637466e-01  -4.5286758e-02
  -1.3203429e+00  -1.4989325e+00
   2.4111669e-01  -3.3105830e-04
   1.4287960e+00   1.0217145e+00
   7.3830194e-01  -3.9728052e-03
   2.0432207e+00   2.4569057e-01
  -2.1957671e-01   2.2837414e-02
   1.0285603e+00  -1.2771285e+00
   1.3961623e+00   1.5224000e+00
  -1.1378070e+00   1.3523164e+00
   1.0771377e+00  -1.1482704e+00
   1.4948731e+00   1.2709493e+00
   1.5939377e-01  -1.6998992e-01
  -6.1799612e-01  -4.4638112e-01
   8.5072969e-01  -2.7275636e-02
  -1.2492443e+00  -1.0227574e+00
   4.3590989e-01   2.1108024e+00
   1.4651711e-02   2.2244433e-01
  -1.1535312e+00   1.3655582e+00
  -5.3338614e-01   5.3656417e-01
  -7.8158644e-01  -3.2177974e-03
   6.3024838e-01   7.3401464e-02
   1.1365075e-01   1.9966426e+00
   7.1589152e-02   1.9794597e+00
   5.5816273e-02  -2.6840484e-01
   1.7346119e+00  -3.8343401e-02
  -1.9279615e-01   1.7304929e-01
  -1.4326266e-01   6.3171144e-01
   6.1251109e-02   1.9115577e+00
  -2.2581705e-01   2.0750717e-02
   1.7973291e-01  -1.3950498e-01
   1.5834439e-01  -1.6526474e-01
   1.6757881e+00  -1.1581844e+00
   1.5666862e+00  -1.2341502e+00
  -3.6234056e-02  -6.4065480e-01
   1.2925959e+00  -1.5085421e+00
  -1.2672367e-01  -2.0558914e-01
  -4.6609448e-01   5.7820442e-01
   1.8811680e-01  -1.4972102e-01
   1.7092406e+00  -1.9262941e-01
   1.1231613e+00  -1.5943889e+00
   5.6680841e-01  -5.8214687e-01
   5.0467588e-01  -4.3876367e-01
   1.2701585e-01   1.9479271e+00
  -2.3260076e-02  -2.4166563e-01
   1.6457459e+00   1.1022001e-01
  -1.8727809e+00  -2.4628083e-01
  -3.3094721e-01  -1.8853197e+00
   1.5506542e+00   1.3724767e+00
  -2.8455743e-02   2.1762433e-01
  -3.2786593e-02  -2.6553546e-01
   1.5000716e+00  -1.6010093e+00
  -1.7770267e+00   3.4409121e-01
  -1.5980532e+00  -3.4608342e-01
   2.0966230e+00   2.7692156e-01
  -6.4736653e-01  -6.6115725e-02
   7.4003501e-01   5.3866312e-02
  -1.3064898e+00   1.3077510e+00
  -5.5906584e-01   5.4861462e-01
  -1.5241000e-01   2.1791993e-01
   4.9634065e-01   7.1838600e-01
   1.1001699e-01  -6.4331455e-01
  -1.6286515e+00   1.2802188e+00
   1.4903438e+00  -1.1845013e+00
  -1.3939549e+00   1.1250707e+00
  -1.5354136e-02   2.7331365e-01
  -4.6531566e-02   2.3794461e-01
  -1.1667726e-01   1.8731269e+00
  -1.9099007e+00  -1.7275856e-01
  -5.0588434e-01   4.2102240e-01
  -3.5083075e-02  -2.4216192e-01
   9.4277111e-02  -6.7380412e-01
  -3.4781185e-02   2.7069170e-01
   4.2739688e-01   4.5579216e-01
   5.1713609e-02  -2.3632922e-01
  -1.5531170e-01   1.2820792e-01
  -2.3156532e-01  -9.8141516e-04
   6.7538102e-01   5.1729286e-02
  -1.1235146e-03   1.7766565e+00
   1.7681689e+00  -3.2656961e-01
  -2.2601154e-01   2.1551527e+00
   1.3520022e+00   1.3709272e+00
   7.9206280e-03  -2.3646403e-01
   2.0966807e-02   7.8398251e-01
  -1.4251625e-01   2.0386909e+00
   3.0605319e-02  -3.0942599e-01
  -2.5862979e-01  -7.1042331e-02
  -1.9855931e-01   1.5429596e-01
   6.0333958e-01   6.8515774e-02
  -6.7866365e-01   1.4416958e-02
  -1.1189483e+00   1.2126605e+00
   2.4149435e-01  -2.6139919e-02
   1.6854456e-01   1.4508384e-01
  -4.6943201e-01   5.5719051e-01
   2.8094943e-01   1.0883540e-02
   1.6020011e-01   2.0212245e-01
   1.6862418e-01  -1.8581821e-01
  -2.3283628e-01  -1.8836925e+00
  -5.7420704e-01   4.0428071e-01
  -6.6355905e-02   7.0646051e-01
  -1.8928164e-01  -1.9620685e-01
   6.0662032e-01   4.4005289e-01
   5.1571735e-01  -5.4818313e-01
  -6.0342563e-01   2.5705074e-01
  -5.9527323e-01   4.2225837e-01
  -5.7918921e-02  -1.6851748e+00
   2.1996272e+00   3.6489022e-01
  -1.6660478e-01   7.5472779e-01
  -2.3897360e-01  -1.7541862e-02
   6.2212234e-01  -6.6937539e-02
  -6.5344900e-03   2.4088710e-01
   2.2299790e-01  -2.4633749e-02
   1.5226642e-01   2.0732177e-01
  -1.2920462e+00  -1.0459843e+00
   6.6152218e-01   5.4853091e-02
   1.9177371e+00  -1.0407166e-01
   2.3395057e-01   8.7964608e-04
  -5.1683411e-01  -5.6302124e-01
   1.0095086e-02  -2.0723665e+00
   1.4585951e-01  -2.0053535e+00
   2.0125994e-01   1.5603934e-01
   2.6009255e-01   9.7526532e-04
   2.1759294e-01  -1.3836875e-01
   1.7480109e-01  -1.3867209e-01
   1.7293711e-01  -1.5935904e-01
   4.0889424e-01   6.1453541e-01
   8.3845820e-03  -2.7189788e-01
   1.9438370e-01  -2.0720805e+00
   3.7601540e-01  -1.8819286e+00
  -1.9018384e+00   5.6964005e-03
  -5.3648062e-03  -6.9855953e-01
  -7.0639050e-01   1.0526751e-01
  -7.9334793e-01   6.1760041e-02
   1.5254362e-01  -2.2026198e-01
   4.2124134e-01   4.5624880e-01
  -1.1008323e-01   1.8362324e+00
   1.7224989e-01   1.4834651e-01
   2.7251700e-01  -3.5329829e-03
  -2.1078196e+00  -2.4837686e-01
   3.2263728e-01  -1.8763271e+00
  -2.0984400e+00  -2.6758410e-01
   1.9787756e-01  -2.0327349e-01
  -2.6788262e-01   1.8213172e+00
  -1.8061237e-01   1.4576459e-01
   1.9827793e+00  -1.3069313e-01
   1.2323710e+00   1.4648332e+00
   6.3482703e-01  -4.0837491e-01
  -4.3463748e-01  -6.1320359e-01
   4.4338752e-01   3.8959233e-01
  -1.2383826e-03  -2.6266797e-01
  -5.2974034e-01  -5.1084726e-01
  -2.2588296e-01  -4.0351679e-02
  -1.1253874e-01  -1.7424382e-01
  -2.0454290e-01   1.1776539e-01
   1.8237180e-01  -1.8987428e-01
  -3.2882685e-02   2.5046706e-01
   1.5287909e-01  -1.6531027e-01
  -1.6110336e-01   1.7670113e-01
  -5.6613640e-01   4.9088216e-01
  -1.0871612e-01  -7.5636152e-01
  -1.9280275e-01  -1.5828929e-01
  -7.6015111e-01   1.0359927e-01
   1.5072426e-01   2.1459621e+00
   7.9741663e-03  -2.4508684e-01
   2.8754685e-01  -1.8770935e+00
  -1.4882016e+00   1.0546847e+00
  -1.8081421e-01  -2.0336292e-01
  -5.9383937e-01   5.0181861e-01
   1.2425272e+00  -1.2780923e+00
  -2.6971591e-01  -3.1812095e-02
   1.6217740e-01  -1.8600977e-01
  -1.6388380e+00  -5.3490140e-02
  -1.7196253e-01   1.4980675e-01
  -1.8630238e+00   1.9165946e-01
   1.4172559e+00   1.5787358e+00
  -1.8676415e-02  -2.7350379e-01
   2.2863610e-01   2.7870606e-02
   6.1455508e-02   2.1489640e-01
   1.5631013e+00  -1.0513293e+00
  -4.6898126e-01   5.6190125e-01
  -1.2789143e+00   1.2683328e+00
   1.8754403e+00   4.5297635e-01
  -1.3564051e-01  -2.1444086e-01
  -2.0645411e+00  -5.2070082e-01
  -1.9169524e+00  -9.6909931e-02
  -2.5322249e-01   2.3518688e-02
  -4.6467656e-01  -5.9329345e-01
  -1.9973040e+00  -5.6678990e-01
   2.8892696e-01   7.7486001e-03
  -3.3724114e-03  -2.7091129e-01
   2.0970999e-01  -1.4818888e-01
  -4.3642066e-01   1.7755106e+00
   1.8302056e-01  -1.4327205e-01
   2.9287405e-03   6.9476137e-01
  -7.1194907e-02  -1.8247558e+00
   6.7047791e-02   6.9447522e-01
  -2.4234961e-01  -1.0234478e-02
   5.0783476e-01  -4.7527306e-01
  -1.5455872e-01   6.5556634e-01
   5.1133444e-01   4.7231833e-01
   8.0687528e-02  -7.3739158e-01
  -2.1253792e+00  -1.1354500e-01
  -2.4274767e-01   6.4410773e-01
   7.5943020e-01  -2.7610219e-02
   5.2822432e-01   4.7390857e-01
   7.1956454e-01   3.4822170e-01
   1.5707868e+00  -1.1767317e+00
   1.4948305e+00  -1.2937946e+00
   5.5044690e-01  -5.5470058e-01
  -1.3437602e+00   1.4942908e+00
   9.7522271e-02  -7.2431162e-01
  -7.6552228e-01  -3.6628809e-02
   2.4815772e-01  -1.5107555e-01
   1.7772378e-01   2.3500592e-01
  -2.0066102e-01   1.5926009e-01
   3.4271659e-01   1.7112660e+00
   2.1595372e-01   5.3491218e-02
  -1.6532072e-01   1.9252239e-01
  -7.2226010e-03  -3.0874092e-01
  -1.9421634e-01   1.9848593e-01
   2.4011824e-01   6.0973087e-03
  -2.4437335e-01   2.1444206e-02
  -1.1416409e+00  -1.4648571e+00
   4.9718840e-01   4.9104280e-01
   1.8907847e+00   2.1811858e-01
   1.6883771e+00   3.3266557e-01
   1.7249408e-01  -2.0800962e-01
  -1.9860893e+00   3.6593254e-02
  -2.3073525e-01  -1.3018876e-01
  -7.0373578e-01   2.9685745e-02
   1.7781122e-01  -1.9138097e-01
  -6.6296289e-01  -6.2502836e-02
  -3.0007391e-01  -1.8732823e+00
   6.7935545e-02  -7.1954917e-01
   2.9127130e-01  -2.1536879e-02
   2.3307155e-02  -7.3119540e-01
  -2.1611498e-01   1.7354535e-01
  -1.2651588e+00   1.4397397e+00
  -5.6659066e-01  -4.9716110e-01
   7.4552591e-01  -2.8146112e-02
  -1.5317269e+00  -1.2823665e+00
  -3.8810450e-02  -1.9142259e+00
  -1.3865091e+00   1.2961204e+00
  -3.7502857e-01   5.1731452e-01
   1.9327475e-01   1.6648843e-01
   4.3895371e-02  -6.7360002e-01
   1.3650681e-02  -7.6970570e-01
  -1.0580780e+00  -1.4629899e+00
  -1.5660988e-01   1.6532116e-01
  -6.7282010e-02   2.3467526e-01
   1.9294889e-01  -1.9305191e-01
  -1.7567979e-01   1.4342750e-01
   1.1580555e+00   1.4374862e+00
   1.4090164e-01  -1.7995536e+00
  -3.0533625e-01   5.4538632e-02
   1.3497924e+00  -1.0361749e+00
   7.2375057e-01   4.3984566e-01
  -1.2544497e-01   2.4043610e-01
  -1.9396863e-02  -2.5083410e-01
   2.5825634e-02   1.6920952e+00
  -7.1828341e-02   2.0413642e+00
   2.5414844e-01   1.2884167e-02
   1.7169132e-01   1.8850004e-01
   6.0638269e-01  -4.0526936e-01
   1.2552378e-01   1.8649751e+00
   1.2191860e+00   1.4541739e+00
  -1.2237286e+00   1.2034091e+00
   9.8138252e-02   6.8134638e-01
   1.7205845e+00   5.5598073e-02
   2.6973124e-01   1.0375935e-02
  -2.5368371e-01  -7.3794681e-02
   4.4513659e-01   4.6260139e-01
  -1.5917029e-01   1.9618606e-01
   1.4811290e-01   1.7024250e+00
   5.5962585e-01  -4.9369962e-01
  -1.7156364e+00   1.2011258e+00
   1.3791591e+00   1.2009169e+00
   4.0299142e-01   4.2464042e-01
   2.4077864e-01   1.6021640e-02
  -5.8605835e-01   4.5798015e-01
  -8.5794131e-02   7.0140565e-01
   1.3249142e+00  -1.6336354e+00
   1.2475742e+00   1.2579605e+00
   3.5829038e-01   6.1928851e-01
   2.2083589e-01  -1.0604581e-01
   3.8528462e-02   2.7704647e-01
  -1.3948734e-01   1.9482212e-01
  -2.6701621e-01  -5.2308979e-02
   1.2303186e-01  -6.2875322e-01
   2.2357102e-01   1.4417388e-01
   2.0633189e-02   2.9218166e-01
  -3.8919378e-02  -7.1395358e-01
   2.2653264e-01   1.9059942e-01
  -3.6662965e-01  -5.5195314e-01
   5.9700947e-01   5.4506099e-01
  -5.3017184e-01  -4.9293924e-01
  -1.8760623e+00  -1.1081045e-01
   1.2298461e+00  -1.2364146e+00
   2.5439548e-01  -6.6259028e-02
  -1.9074788e+00  -9.3231987e-02
   1.9328366e-01  -2.0221929e-01
   5.5536899e-01  -5.5718251e-01
  -5.9077936e-02   2.1160234e-01
  -2.4116109e-01  -3.8078029e-02
   6.0421337e-01  -5.3597360e-02
   1.0195860e-01  -7.1392327e-01
  -1.0997054e+00   1.3157452e+00
   1.5843350e+00  -2.6737040e-01
   1.7691222e-01  -1.8621381e+00
   7.4567619e-02   6.2148680e-01
   2.0460498e-01   1.3672592e-01
  -5.8014625e-02  -1.8677570e+00
  -2.3018859e-01  -5.4956516e-02
  -5.4958735e-01  -5.5369054e-01
   7.1965147e-01   1.2181695e-01
   1.0067701e+00   1.1828732e+00
   1.2201855e+00   1.1660550e+00
  -3.9857267e-02   1.5615729e+00
  -6.3356645e-01   1.1087657e-01
   1.7731109e-01  -1.7498123e-01
   1.3152661e+00   1.3180713e+00
  -1.5813030e+00   1.1864189e+00
   3.1849096e-02   2.3475409e-01
   1.6372222e-01   2.0265068e-01
  -1.5042480e-01   1.2789336e-01
  -4.2598356e-01   2.0467999e+00
  -1.3206086e-02  -2.8598142e-01
   2.0141370e-01  -1.3445868e-01
  -1.9381243e-02   2.9434238e-01
  -7.5686740e-03   2.0026605e+00
   1.7455467e-01   2.0046247e-01
   1.5739418e+00  -1.0301707e+00
  -2.1210832e-01   2.1129839e+00
   4.2680865e-01   5.0791177e-01
  -5.7574572e-01   5.4280019e-01
  -9.8968720e-01   1.5465476e+00
  -6.0926064e-01   6.0740555e-01
  -5.4789207e-01   4.5551250e-01
  -1.7457920e-01  -2.5141689e-01
   4.0940667e-01  -5.4798633e-01
   1.4636150e+00  -1.2564112e+00
  -2.3626407e-01  -1.8515916e+00
  -8.6548324e-01  -1.8866730e+00
   5.5624754e-01   4.0985490e-01
   6.7981548e-01  -6.1423820e-02
  -2.2472067e-01  -5.0652329e-03
   6.6684494e-02  -7.1566815e-01
  -1.3097584e-02   2.7712016e-01
  -2.4358205e-01   1.9348170e-02
  -4.6743694e-01   4.4248523e-01
  -1.2172424e+00   1.4453628e+00
   3.9591417e-02  -2.7673800e-01
  -1.0027902e+00   1.2692592e+00
   7.5695362e-01  -8.1261852e-02
  -2.5790070e-01  -2.0170419e-02
  -5.6705920e-01  -4.0461996e-01
  -8.7423731e-01   1.8083702e+00
  -1.8081971e+00  -5.5753881e-02
   1.3809712e-01   1.7314793e-01
   1.5008172e+00   1.0951150e+00
  -5.3674561e-03   2.5183671e-01
   4.2435536e-01  -5.0774878e-01
  -1.7085104e-01  -1.8515570e-01
   3.4905051e-02   2.4115328e-01
   1.9868625e+00  -3.4833958e-01
   3.4216679e-02  -1.9515336e+00
   5.2003948e-01   5.5008787e-01
  -1.5830021e+00   1.3691491e+00
   1.5205354e-01  -2.0026171e+00
   6.6404068e-01   1.0704327e-01
   6.8620111e-01   5.6412659e-02
   1.6485640e-01   1.5006119e-01
   1.8412862e-01   1.8423072e+00
  -1.6235727e+00  -1.0865218e+00
  -1.1614556e-01  -1.6055122e+00
   3.1861710e-01  -6.3246279e-01
  -6.2960386e-01  -5.1113456e-02
  -3.4354704e-01  -2.0783081e+00
  -1.0476551e+00  -1.5400405e+00
   4.4017064e-02  -7.5874848e-01
  -7.6574167e-01   1.5303632e-01
  -7.0468691e-01   2.6681899e-02
   1.7969699e-01  -2.3023389e-01
  -6.0379300e-01  -8.5824466e-02
  -1.0418809e-02  -3.1099061e-01
  -3.6381599e-02  -2.6361415e-01
  -1.3426540e-01   1.7182285e+00
   2.8289318e-01   6.6553735e-02
   5.4488110e-01  -1.9566371e+00
   1.7030447e+00   4.4746871e-01
   2.6147626e-02  -2.5743095e-01
  -1.6332419e-01  -2.1248456e-01
  -1.4311764e+00  -1.8657761e+00
  -4.8477919e-01   3.9278351e-01
   1.8158141e-01  -2.1050596e-01
  -1.7535120e-01   1.8864533e-01
  -1.5301309e-01   1.9252820e-01
  -5.9350902e-01   9.3413163e-03
   7.4363629e-02  -1.8432634e+00
  -2.3728726e-01   1.3681488e-02
  -1.7281780e-01   2.0256327e-01
   2.7804196e-01  -2.4683033e-02
   5.1484699e-01   2.0237310e+00
   2.3957402e-01  -2.6539622e-02
  -1.9387245e-03   2.3150813e-01
   1.4345697e+00  -1.2366054e+00
   1.7865721e-01   1.5674410e-01
  -9.5220923e-02  -6.8198973e-01
  -1.1310291e+00  -1.3605423e+00
   1.9973240e+00   2.3374459e-01
   2.2210504e-01   2.2256391e-01
  -1.4601331e+00   1.3256936e+00
  -3.9683278e-01  -5.9178029e-01
   7.3106622e-01   3.0971735e-03
   1.9108378e-01  -1.6932763e-01
  -1.3053065e+00  -1.3343168e+00
   1.9908297e+00   5.0961098e-01
  -1.9641449e-02  -7.3018248e-01
  -5.5933188e-01   4.3896260e-01
   8.4050517e-02  -2.7371194e-01
  -1.6709469e+00  -7.5329260e-01
  -2.2021181e-01   1.4241508e-01
   2.6199882e-01  -1.2103648e-01
  -9.0626450e-01   1.3173553e+00
   4.5135418e-01  -4.7862969e-01
  -5.8731362e-01   3.6336425e-01
   7.1921192e-01   1.3964592e-02
  -1.4774177e+00  -1.3062980e+00
  -6.3410338e-01   2.7968895e-02
   1.6034167e+00   1.6916509e-01
   2.8391582e-01   2.6474045e-03
  -3.9526536e-01  -1.7758309e+00
   1.7413116e+00  -9.3392026e-01
  -5.1808103e-01   4.5888487e-01
   1.0276280e-02  -2.3873299e-01
   9.7372139e-02  -7.2416574e-01
   3.6332937e-01   5.6461055e-01
   4.1795762e-01   4.7266418e-01
   4.7705825e-01   4.9166247e-01
   1.8700628e-01  -1.4490445e-01
  -3.8883590e-01  -5.2071840e-01
   4.2428429e-01   5.2139679e-01
   2.0487990e+00   6.9311844e-01
  -1.0674130e+00   1.5564941e+00
   6.6182259e-03   7.0894127e-01
   2.5772699e-01   2.7354483e-02
   1.6823078e-01   1.7781973e-01
   1.3963906e+00   1.4179113e+00
   6.0488763e-02   6.3429866e-01
   1.9778696e-01  -1.3032450e-01
   1.8151974e-01   1.9581678e-01
   6.3420810e-01   1.6497673e-01
  -2.5577261e-01   1.6143895e-02
   1.2210478e+00   1.3792962e+00
   7.0622173e-01   1.1821092e-01
   4.5990681e-01   4.4668632e-01
   5.9307483e-01   2.2788492e-01
   2.3345058e-01   1.6819490e-02
  -1.4054859e+00   1.5386895e+00
   1.1971764e+00   1.5168599e+00
   2.1147913e-01  -1.7089318e-01
   6.9124030e-02   2.1603495e+00
   4.1859303e-01  -5.4120686e-01
   1.4930564e+00   7.4419294e-01
  -1.5490200e-01  -2.3627726e-01
   2.6001064e-01   1.7107338e-03
   1.2519676e+00   1.1145841e+00
   4.9950246e-01   5.8608128e-01
  -7.1634941e-03  -1.9057264e+00
  -1.8573923e+00   1.6639288e-01
  -8.6228394e-01  -1.4932776e+00
  -1.7668378e-02  -2.5940766e-01
   4.0250282e-01   6.5380782e-01
  -9.8865079e-01   1.5023386e+00
   6.4555866e-01   2.4492697e-01
  -5.6686777e-01   2.7894558e-01
   1.8225164e-01   2.4090300e-01
  -2.3955476e-01   1.4770831e-02
  -5.0559209e-01  -4.0771621e-01
   4.6759394e-01   5.6855604e-01
   7.8544345e-01  -1.4126367e-01
  -5.2779175e-01   5.0208706e-01
  -1.5971168e+00  -1.0735152e+00
   6.6214077e-01   5.4550572e-02
   5.1084666e-01   4.4825310e-01
  -1.0153956e-01   7.1279457e-01
   2.0841979e-01   1.8727991e+00
  -4.6308239e-01   6.2970731e-01
  -1.2359515e+00   1.1753076e+00
   1.5425432e+00  -1.4032034e+00
  -2.8432677e-02   2.5468717e-01
   4.5684286e-01   5.0502244e-01
   5.3184649e-01  -5.4966612e-01
  -2.0374620e-01   1.1993130e-01
   5.6852640e-01  -4.1810588e-01
   1.2574063e+00  -1.1884979e+00
   1.5300847e-01   1.6406559e-01
  -4.2273687e-02   2.2075942e+00
  -2.3260672e-01   6.9111132e-01
   1.6429610e+00  -1.3552571e+00
  -5.1268147e-01   4.7659726e-01
   1.0050699e-01   1.9210483e+00
  -8.1665325e-01  -6.2191439e-02
  -1.0197692e-01   1.7324559e+00
  -1.6369064e-01  -2.2145844e-01
  -1.2631154e-02   2.2541783e-01
  -4.2241954e-01  -5.7573397e-01
  -2.8181379e-02   2.1624711e-01
  -1.3607702e+00  -8.4066267e-01
  -2.1876014e-03   8.0376623e-01
   1.8918946e-01   1.8727700e+00
  -1.7324758e-02  -2.5038604e-01
   1.2774539e-02   6.8126219e-01
  -1.4148681e+00   1.3261587e+00
  -7.3396766e-01   4.8804027e-02
  -2.0676074e-01  -1.7626707e-01
   4.2154530e-01   6.5546481e-01
  -2.2784878e+00  -1.9391664e-01
   9.5317739e-02  -2.3862622e-01
  -4.0857643e-02   2.4269014e-01
  -2.0139148e-02   1.7964630e+00
  -4.7558269e-01   5.9726539e-01
  -9.4991241e-03  -2.4393183e-01
  -3.5493342e-01   6.4050908e-01
  -6.8794788e-01   5.4442575e-02
   3.6987467e-01   2.1260149e+00
   2.7744248e-01  -2.1968849e-02
   1.0326760e+00   1.5322353e+00
   2.2903086e-02  -7.4545775e-01
  -1.8288761e+00  -1.0783413e-01
   6.2912513e-01   4.7199593e-02
   4.2346630e-01  -4.7108690e-01
  -1.1757755e+00  -1.3836914e+00
   3.2008085e-02  -2.4116134e-01
   5.8889039e-01  -4.9981093e-01
   6.1622318e-01  -7.0574021e-02
  -6.1051975e-03  -6.7269213e-01
   2.8338671e-01   4.4158558e-02
  -1.9703503e-01   7.0030083e-01
   2.0288879e-01   2.1616947e-01
  -1.3597599e+00   1.1355877e+00
  -1.9500189e-01   1.6456068e+00
   7.2645284e-01  -1.9320207e-02
  -6.3461208e-01   3.1682569e-01
   6.2772776e-01   2.9661522e-02
  -3.1847547e-02  -6.2577223e-01
   5.2773425e-01   5.3968814e-01
  -2.2830664e-02   2.4409112e-01
  -5.3619851e-02   7.4432744e-01
  -1.7764009e-01  -2.3226535e-01
  -1.1975239e+00  -1.3223229e+00
   6.7576573e-01  -4.3903429e-01
   1.2035242e+00   1.5630028e+00
   2.0972752e-01  -1.3771787e-01
   7.2191918e-01  -2.8316704e-02
   3.9824626e-01   4.8437055e-01
  -9.8506030e-01  -1.4956477e+00
  -6.0785854e-01   2.3860624e-02
  -2.8613286e-01   1.6812375e+00
  -1.2552642e+00  -1.3443767e+00
   2.5730842e-02  -2.8083523e-01
  -1.7362486e+00  -1.9745619e-01
  -2.6301043e-01  -4.3807252e-02
   6.2676329e-02   1.7014652e+00
   1.7620488e-01  -1.8339993e-01
  -6.1483964e-01  -4.3762560e-02
   4.1850126e-01  -3.8766232e-01
  -1.4779164e-01   1.6364699e-01
   2.4990110e-01  -5.0100199e-02
  -2.4689537e-01  -2.0462024e-02
  -2.3166454e-01  -6.3657468e-02
   1.7343904e+00   2.1092790e-01
  -1.1726327e+00  -1.2518875e+00
  -2.0300119e-01   3.3837352e-03
  -7.2076036e-01  -5.3018030e-03
  -2.5386658e-01   2.2407908e-02
   1.9104370e-01  -1.3223839e-01
   1.2958519e+00   1.7190162e+00
   8.1002549e-02  -7.0964563e-01
   1.9530003e-01   1.6289400e-01
  -8.9681644e-02   1.7621266e+00
  -3.8465869e-01  -5.3517182e-01
  -2.3382731e-01   4.5881240e-02
   1.9511872e-01   1.9745165e-01
   1.7714260e-01   2.2096546e-01
   1.1239609e+00   1.5997232e+00
   1.9189819e+00  -5.7501487e-01
  -2.1651397e-01  -1.8049376e-01
   2.8822742e-01  -1.6189177e-02
   1.1825003e+00  -1.4354772e+00
  -3.6807422e-02  -2.6024329e-01
  -2.7608371e-01   1.6534248e-03
   1.3314536e+00  -1.1025593e+00
  -1.3042244e+00  -1.5796640e+00
  -6.8983641e-01   1.8124458e-01
  -1.4708895e-02   7.0897103e-01
  -5.3048449e-01   3.9775348e-01
   1.8616141e-02   7.0065146e-01
   1.5013836e-01   1.9896762e-01
   6.1273616e-01  -3.7475695e-01
  -1.7979020e-01   6.3804184e-01
   1.8927994e-01   1.6589611e-01
  -5.2297658e-01   2.2923242e+00
  -7.9953171e-02  -2.4515191e-01
   1.7378982e+00   1.0215308e-01
   8.6780107e-02   6.5640752e-01
  -1.5820264e+00  -1.2015782e+00
  -2.0697931e-01   2.1162533e-01
  -1.4573657e+00   8.1504094e-01
  -1.6333845e-01  -2.0251490e-01
  -2.5326250e-01   7.4420873e-03
  -5.0482897e-01  -5.5508075e-01
  -5.6477749e-01  -1.8420207e-01
  -6.4786549e-01  -8.2453165e-02
   8.7039193e-02  -6.4922283e-01
   7.7746224e-02   6.3590912e-01
   9.6621477e-02  -2.2040022e+00
  -7.5576674e-01   1.4811444e-01
  -6.4608272e-01   3.9876428e-01
   5.4422307e-01  -5.4812504e-01
   2.6925021e-01   1.7254682e-02
  -2.1379403e-01   1.4768079e-01
  -1.8543590e+00  -1.6715184e-01
   8.0432519e-02   1.9076215e+00
  -3.3194057e-02   2.4242032e-01
  -6.4278519e-03   7.1568656e-01
  -2.8427074e-01   1.8757426e+00
   4.9660593e-01   5.5330500e-01
   4.2348288e-01   5.7925386e-01
   1.5502222e-01  -1.5293173e-01
   3.4161533e-01   4.2837431e-03
   1.2613352e-01   1.4966449e-01
  -1.5682760e-01  -7.7087414e-01
   2.6822068e-01   8.0874571e-03
  -2.6257932e-01   3.3249555e-02
   7.6656371e-01  -5.0725555e-02
  -1.7711091e+00  -1.7178694e-01
  -1.4443005e+00  -1.1462113e+00
  -6.2952889e-01  -1.2428447e-01
   2.8339685e-01  -6.2988232e-02
   5.4307973e-01   4.9074001e-01
   5.2080723e-01  -4.8066967e-01
   6.0418623e-01  -5.4954861e-01
  -1.5056149e-02  -2.2551931e-01
  -5.9655838e-01   4.5644304e-01
   1.9759608e-01  -1.8873233e-01
   4.2555369e-02  -2.0642324e-01
   3.5563704e-02  -2.2598874e+00
   1.7202348e-01   2.0821433e-01
   5.6370991e-01  -3.9403474e-01
   2.0940441e-02   1.7168158e+00
   8.4819668e-03   1.7723985e+00
   5.0438972e-01   4.5467859e-01
  -9.2494276e-01  -5.6548306e-02
  -2.0388416e-01   1.4568702e-01
   1.9852732e+00   1.7408624e-01
  -1.7112934e-01  -1.7084018e-01
   1.8530892e-01  -1.7985835e-01
  -1.4559677e+00   1.2161996e+00
  -2.3935940e-02   2.6830441e-01
   6.7636194e-01  -1.1999891e-01
   2.8111829e-01   7.8421364e-01
   2.0096574e-01   1.4943491e-01
  -4.4853956e-01   4.6150035e-01
  -1.8912762e-01  -1.8527813e-01
   1.7499337e-01   7.0544956e-01
  -1.9775149e-01   1.5253530e-01
   2.0254730e-01  -1.8727860e-01
   4.5303323e-03   2.7014714e-01
   6.6414572e-01   1.2895350e-02
  -1.6283584e+00   9.8972558e-01
   1.5240795e+00   1.2024621e+00
  -1.4242430e-02   2.8926967e-01
  -1.4731577e+00  -1.3698500e+00
  -1.6894147e+00   7.4340298e-01
   1.9236381e-01  -1.7516579e-01
  -3.0598400e-01  -6.1712909e-01
  -6.5584609e-02  -1.5545099e+00
  -1.5148847e+00   1.2894531e+00
   1.4787492e-02   1.7832802e+00
  -1.3808457e-01   6.5249499e-01
   6.7152211e-02   6.8095133e-01
  -1.9636253e+00  -2.3913440e-02
   2.4347284e-01   4.2570670e-03
   1.4714425e+00   1.4348799e+00
  -2.8180677e-01  -2.8481383e-02
  -1.5294073e-02  -7.3665557e-01
   9.9167310e-03   6.5429197e-01
   6.6662895e-01  -1.0860012e-01
   1.4190398e+00  -1.3487745e+00
   2.7562517e-01  -2.6087124e-02
   1.5925363e+00  -1.3955907e+00
  -5.3250543e-01   4.0612161e-01
   1.0414219e+00  -1.6602740e+00
  -2.4494778e-01  -2.3902465e-02
   4.8931237e-01   4.5991389e-01
  -1.5132043e-01  -2.2870563e-01
  -7.5174814e-01  -2.3339294e-02
  -1.7106731e-01   1.7116440e-01
   2.9564455e-02  -2.8156437e-01
   4.5450601e-01   4.4525346e-01
  -1.7008661e+00   1.2963328e+00
  -2.6344541e-01  -4.7702129e-02
  -1.8117838e-01  -1.7150854e-01
   2.2877833e-01  -1.5201367e-01
  -1.0778573e+00   1.5287018e+00
  -4.5566090e-01  -5.6283190e-01
   4.5308337e-02  -6.9385163e-01
  -2.2077728e-01   7.8219447e-04
  -1.7375884e-01  -1.8696597e-01
   1.4569600e-01   1.7579527e-01
   4.8398064e-02   6.9409806e-01
  -6.8289675e-01   1.0323616e-01
   1.7875446e+00   1.3094167e-01
  -1.0430600e+00  -1.6501695e+00
  -4.3241730e-01  -4.8045020e-01
   2.0051004e+00   3.0182724e-02
  -1.6217185e-01  -1.9234130e+00
   3.3671429e-02   7.5975028e-01
  -4.6068389e-01  -4.6778837e-01
  -2.3293914e-01  -1.8540654e+00
   5.8161973e-01   2.0138110e-01
   4.7170807e-01   5.4254084e-01
  -4.4813777e-01  -1.7437869e+00
   1.1219984e+00   1.3154588e+00
  -3.5031304e-02  -6.7205224e-01
  -6.3971053e-01  -7.0444995e-02
   2.0241577e+00   3.8828339e-01
  -2.7530505e-01   5.7989626e-02
  -4.9464848e-01   1.8712088e+00
   1.6824649e+00   9.2836133e-02
   1.7116037e+00  -1.0680442e+00
   6.6362398e-01   1.4540218e-02
   1.0195201e-01  -5.9868171e-01
   2.1088646e-01   1.4533089e-01
   5.9563601e-02  -6.2150240e-01
  -4.4739748e-01   5.1762381e-01
  -3.6307520e-01  -6.0207909e-01
   1.2420442e+00   1.5393926e+00
  -4.1975758e-02  -2.3310852e-01
  -2.3019232e-02  -2.4381325e-01
  -2.0376182e-01  -1.9134387e-01
  -1.7370952e-01  -2.0397988e+00
  -1.4423804e-01  -1.7009947e+00
   2.5198238e-01   9.8970339e-03
   3.6173502e-02   2.1742366e-01
   6.7339218e-01   5.2413836e-01
   7.3658023e-01   2.0302491e-02
  -7.3185472e-01  -8.9344899e-02
   2.6201584e-01   3.8063450e-02
   1.6465734e+00   3.4158073e-02
   1.3579486e-01   2.0330011e-01
   1.0642565e+00  -1.3451349e+00
  -3.9193391e-01   5.5561349e-01
   3.6636802e-02   2.2831114e-01
   4.2437748e-01   5.4724454e-01
  -1.5336125e-02   2.3866868e-01
   2.8415815e-01  -3.8041489e-02
  -9.1721101e-02  -7.9756708e-01
   2.8474608e-01   7.3768468e-02
   1.1033258e-01  -2.0191673e-01
   1.9334454e+00  -7.5966631e-02
  -6.4524089e-01  -2.2995885e-02
   8.5929996e-01  -1.7667052e+00
   1.9795758e-01   2.3558230e-01
   1.2668812e-03  -2.7457985e-01
   5.4413464e-01   6.2602516e-01
  -2.2360458e-02  -7.3974462e-01
  -6.7670541e-01  -5.1378314e-02
   1.5776818e-01   1.6168377e-01
  -6.7754193e-01  -8.5627029e-02
  -1.2341316e-01  -1.9296422e-01
   2.4969531e-01   5.6687201e-02
  -1.5725147e-01  -1.9869322e-01
  -1.5041749e+00   1.1018175e+00
   1.2292222e+00   1.5111316e+00
   1.6457374e+00   1.9733213e-01
  -1.6749641e-02   2.5063682e-01
  -4.6931871e-01   4.1688703e-01
   1.1092499e+00   1.6796359e+00
   1.7409969e+00   8.1822262e-02
   1.2307166e+00  -1.1707171e+00
   2.0011247e-02  -7.8161395e-01
  -1.2192677e+00  -1.5237472e+00
  -4.8191361e-01   4.8308918e-01
  -4.2445106e-02  -6.1826272e-01
  -5.2780563e-01   1.8014403e+00
  -1.4925027e-01  -2.0956305e-01
   1.8848600e+00  -8.8240095e-02
   1.1924284e+00   1.6355895e+00
  -5.1048886e-01  -4.1006186e-01
  -1.6033497e+00  -1.2858162e+00
   1.9074721e+00   2.2414684e-01
   5.0113734e-01  -4.0793672e-01
  -5.0903001e-01   4.0872841e-01
  -1.3477139e-01  -1.9309835e-01
  -1.3472906e-01   1.5547431e-01
  -6.1915535e-01  -1.2171712e-02
  -7.2814702e-01   1.6714356e+00
   2.8904140e-02   2.3749955e-01
  -1.9508548e-01   2.1575096e-01
  -7.7192893e-03   7.0129865e-01
  -2.0358579e-01  -2.5019528e-01
  -6.5701445e-01   2.1052183e-02
   2.6602510e-02   2.9333979e-01
  -1.4621879e+00  -1.4562680e+00
   1.7054593e-01   1.7559267e-01
   7.1757372e-01   4.9007146e-02
   7.1037172e-01  -5.7950783e-02
  -2.8480721e-01  -3.8923664e-02
  -5.5735495e-01  -4.7728229e-01
  -1.3085785e+00   1.4030325e+00
  -5.3416819e-01  -4.4579501e-01
   1.4468786e+00  -1.0335936e+00
   3.5826814e-01   2.0368520e+00
   4.5402797e-01   4.6392700e-01
  -2.6489403e-01  -1.5435057e-02
   1.4575002e+00  -1.0318123e+00
  -5.7226676e-01   4.1132655e-01
   8.3072587e-02  -7.6251016e-01
   1.2140801e-01  -2.1965214e+00
   3.3859001e-01   6.0880348e-01
  -5.1309483e-01  -5.1315666e-01
   4.6251489e-01  -4.4166691e-01
  -1.3339320e+00   1.1942463e+00
   2.8144293e-01   8.4373564e-03
   2.9564286e-01   1.4558885e-02
  -3.8599086e-01   1.7383311e+00
   2.4961893e-02   1.7502853e+00
  -1.7290445e-01  -1.7272254e-01
  -1.4313846e-01  -2.1389044e-01
   1.9464159e-01  -1.3178804e-01
   3.7805022e-01   5.0122990e-01
  -1.7421947e+00   3.5539480e-01
   6.6679835e-01   3.9659369e-02
  -1.5361917e+00   1.0578239e+00
   1.6306789e-01  -1.7627199e-01
  -1.1398609e+00   1.4527697e+00
  -2.1792998e-01  -1.5728772e-01
  -1.8871811e-01  -1.6466022e-01
  -2.0590785e-01   1.8299624e-01
   7.4734008e-02   2.5907888e-01
   2.2602387e-02  -2.7191799e-01
   1.6926852e+00   2.0657881e-02
  -4.5672981e-01  -2.1360292e+00
   1.2890030e+00   1.0339786e+00
   7.2245196e-01   4.3041576e-02
  -7.2810792e-01   4.6545172e-02
  -1.3934241e+00   1.3874651e+00
   1.9396872e+00   2.8877385e-01
   9.0301739e-02   7.4196183e-01
   2.2967495e-01  -2.4378717e-02
   1.3297746e-01  -1.8070726e-01
   2.1267200e+00  -4.0169958e-01
  -2.0124518e-03  -2.8239464e-01
   1.9999745e-01  -2.2950604e-01
   1.6907525e+00  -1.5211647e-02
  -2.2426461e-01  -1.8262546e-01
   2.1521617e-01  -2.0636617e+00
   6.7565254e-01  -4.7279000e-01
   1.9275391e-01  -1.5451732e-01
  -1.8728988e+00   1.0705636e-01
   1.7583481e-01   1.5168633e-01
   6.3668702e-02  -2.7330352e-01
   2.0977168e-01   1.7416395e-01
   1.6794213e-01   1.6813873e-01
  -7.3542846e-01  -4.6023617e-02
  -5.5796487e-01  -1.3197724e-01
   1.4336553e-01   1.7184773e+00
  -5.2117163e-01   4.7820250e-01
   1.0214262e+00   1.5421756e+00
   2.8981881e-01  -1.9581292e-02
  -4.2724872e-01  -4.8575671e-01
   4.2861915e-02  -2.7024372e-01
  -1.5972927e+00  -1.2543447e+00
  -1.8177587e-01   1.7117676e-01
  -6.7115648e-01  -6.3068670e-02
   6.6590559e-01  -4.1534937e-01
   7.6759862e-01   2.9519403e-03
  -1.5313597e-01   5.9503677e-01
  -1.4191763e-01  -1.8647460e+00
  -1.7041918e-01  -2.0469656e-01
  -4.3124902e-01  -1.8506921e+00
   1.5092456e-01   2.4786691e-01
   1.8533091e+00   1.6130054e-01
   1.9749761e+00   6.3413466e-02
   1.6003661e-01   2.3174227e-01
  -3.0013977e-01  -7.6161064e-02
  -5.7185097e-01   3.5066321e-03
   7.1425127e-01  -2.3269794e-02
  -1.8188583e-01   1.9836955e-01
  -2.5264157e-01  -4.8979454e-02
  -1.7360900e-01  -2.0052682e-01
  -3.7686174e-01   1.9259283e+00
  -1.6916723e-01   1.6006178e-01
   4.8021716e-01   4.4376122e-01
  -1.9440186e+00   2.9108129e-01
   1.6727427e-01   1.9382582e-01
  -4.6763010e-01   4.7433464e-01
   1.9010823e+00   3.7040490e-01
   1.7181480e-01   1.8165725e-01
  -6.7514567e-01   4.0826778e-01
  -2.4352718e-01   4.9283034e-02
  -2.1728636e-01   1.8276010e-01
  -2.7808581e-01  -6.0306156e-02
  -5.5673930e-01   4.9270411e-02
  -1.4513541e+00   1.2113141e+00
   1.0019205e+00   1.4414328e+00
  -5.6416016e-01  -1.0685318e-01
  -6.3060918e-01   3.7243400e-01
   3.6791206e-01   5.5487448e-01
   1.8280270e-01  -7.1992164e-01
  -4.4592974e-01   3.8279256e-01
  -1.9488554e-01  -1.3132853e-01
  -1.3373977e+00  -1.4147248e+00
   1.3798711e+00   1.0269833e+00
  -1.3216895e-01   5.3470943e-01
   1.3869844e-01  -2.0122302e+00
  -1.1861315e-01   7.9535173e-01
  -1.4083638e+00   1.1819253e+00
   1.1977056e+00  -1.2616307e+00
   2.5298547e-01   2.0172006e-02
  -7.3995186e-01   3.0747010e-02
  -4.3911661e-01  -7.2925453e-01
   6.5397613e-01   7.3396991e-02
   1.3235185e+00  -1.1177156e+00
   1.6740200e-01   1.7600648e-01
   2.0965628e-01   2.0531651e-01
  -1.3702227e+00   1.2467843e+00
   4.7258932e-01  -5.2545994e-01
  -1.1825115e+00  -1.4416640e+00
  -3.6093862e-01   1.9583207e+00
   6.7505986e-01   3.3938353e-01
  -4.9319940e-01  -4.9518626e-01
  -2.7331573e-01   1.8106394e+00
  -3.7658243e-02  -2.8716143e-01
  -2.1844339e+00  -2.9965237e-01
  -7.6697071e-01   5.2328446e-03
  -1.8052574e-01  -2.5673362e-01
  -1.4359366e+00   1.3709264e+00
   1.1336936e+00   1.5482166e+00
  -1.8312344e-01   2.0736480e-01
   4.9472929e-01  -5.2480736e-01
  -2.3686505e-01   1.5444202e-02
   1.9341434e+00   4.0128442e-01
   1.1477732e+00   1.3367173e+00
  -1.7148238e-01  -1.8090185e-01
   1.4928091e+00  -1.3474426e+00
  -2.1166007e-01  -1.3968008e-01
   1.2284287e-01   1.6945398e+00
  -6.0413888e-01   4.7556537e-01
   1.2249327e+00   1.3316281e+00
  -4.4924414e-01   2.0526836e+00
  -8.6837144e-01  -1.4256289e+00
  -1.3739272e+00   1.5017955e+00
  -6.7526554e-01   4.6149544e-02
  -2.2953136e-01  -4.9758905e-02
  -5.2581558e-01  -4.7643290e-01
   1.7817349e+00  -1.2693484e-01
   1.6545889e+00   1.2552381e+00
  -7.1620232e-01  -2.6589383e-02
   9.2123628e-01   1.4757476e+00
   3.9895363e-01  -6.1198214e-01
  -4.4229920e-01  -5.3278258e-01
   4.5441220e-01  -4.1189817e-01
   1.8199620e-01   1.7189583e-01
   1.8157114e-01   1.5558031e-01
   1.0869099e-01  -1.7025699e+00
   1.2318743e+00   1.6849673e+00
   6.7814107e-01   7.8354872e-03
   1.9656202e+00   2.9680270e-01
  -1.3700454e+00  -1.3615918e+00
   4.0222698e-02   1.8665762e+00
  -1.9258061e-01  -1.8432246e+00
   1.5623942e-01   2.0364177e-01
   6.1683311e-01  -3.1212013e-02
   2.1660700e-01  -1.6395991e-01
  -3.1960147e-01   2.0639037e+00
  -1.0216705e+00   1.3300604e+00
   7.2613744e-01   6.7999459e-02
  -6.6704989e-01   1.1998910e-02
   1.7223882e-01   6.9023529e-01
  -1.4955250e-01  -1.6571474e-01
   2.2431818e-01   2.1396582e-02
   1.9765665e-01  -1.5192984e-01
   2.7172664e-02   2.2331256e-01
  -2.6569654e-01  -1.2378013e-02
  -2.7730177e-02   2.1469315e-01
   2.2788100e-01  -1.8845775e+00
  -2.5599608e-01  -8.2429905e-02
  -2.4293536e-01  -2.4582266e-02
   2.2426687e-01   1.2671745e-02
   1.8768890e+00   1.1563929e+00
  -6.5982811e-01   1.4468682e-01
   3.8766805e-01  -5.9195048e-01
   1.7349791e-02   2.5639004e-01
   1.7655842e-01  -1.8642901e-01
   2.0991427e+00  -1.9203363e-01
  -4.7607862e-01   4.0436301e-01
   4.6031930e-01  -4.9839303e-01
   2.9479777e-02   6.7252294e-01
  -2.5667527e-02  -2.1421521e-01
   4.2999926e-02   2.9454939e-01
  -1.5608759e+00  -1.5600042e+00
   1.4224452e+00   1.5291054e+00
   1.9377382e+00   2.3182265e-01
   6.0156724e-01  -4.3640673e-01
  -5.1583481e-01  -4.4459867e-01
  -1.4415939e-01  -2.1063258e-01
  -1.3262107e+00  -1.1913991e+00
  -1.4521408e-01   7.0454535e-01
  -5.4199114e-01   3.6605648e-01
   6.4192040e-01   6.4632629e-02
  -1.6266619e+00  -1.1360357e+00
  -9.5088191e-02  -2.0118670e+00
  -4.3207011e-03   2.8200593e-01
   9.7723991e-02  -7.0482021e-01
   3.0741710e-01  -2.5299270e-02
   1.9716132e-01  -1.9037065e-01
   2.6907809e-01  -1.4692637e-02
   1.9496342e-01   1.7498617e-01
   1.2864694e-01  -1.5091745e-01
  -1.9701562e-01  -1.6526105e-01
   2.5097690e-01   6.0168894e-03
  -7.7628580e-02  -2.1405780e+00
   1.5080514e+00   1.2076347e+00
   5.7805224e-01  -3.7937838e-01
   1.9755103e+00  -2.6974121e-01
  -5.2831262e-01  -4.2563356e-01
   4.8741377e-01   5.7646331e-01
   1.2606130e+00  -1.1493822e+00
   4.1364608e-01   5.5828088e-01
  -1.5372264e-01   2.0033687e-01
   1.9106464e-01   1.8226955e-01
   6.3752080e-01   4.4582269e-01
  -3.9516609e-02   2.2447729e-01
  -6.8274346e-01   2.2660671e-02
   6.6231178e-01  -2.3158062e-01
   9.0643953e-05  -2.9011595e-01
  -1.7208498e-01   2.1460077e-01
   1.8805564e+00   1.9498278e-01
   1.5047985e-01   1.8585122e-01
  -1.2544390e+00  -1.4055310e+00
  -1.7386945e+00  -1.1203006e-01
   4.8957011e-01   1.6589869e+00
   8.1638400e-01  -3.5411242e-02
   5.4151512e-01   2.4975751e-03
  -8.1121945e-01  -1.2455611e-02
  -6.3696040e-01  -1.3751364e-01
   4.3716889e-02  -7.1761826e-01
  -2.7221111e-01   6.7946306e-01
  -1.2211964e-02  -2.7087270e-01
  -4.8876055e-01  -4.9462578e-01
  -6.7621315e-01   8.5638173e-02
   2.7030265e-01   6.0326376e-02
  -1.0641603e-02   2.8032697e-01
   1.2419737e-02  -2.7761090e-01
  -5.5550197e-01   4.9432087e-01
  -1.7470900e-02  -2.5593210e-01
  -1.0841204e+00  -1.2249150e+00
  -1.3132517e+00  -9.4815915e-01
  -1.7886542e-01  -2.3139735e-01
   2.1465408e-01  -1.3583897e-01
  -1.5797929e-02   2.5783990e-01
  -4.8344674e-01  -5.1967325e-01
  -1.8834637e+00  -3.6035298e-01
  -1.2720382e+00   1.5025474e+00
  -3.4446188e-01   2.3898510e+00
   2.4667901e-02  -2.3262997e-01
   1.9070065e-03  -2.3794984e-01
  -1.6070428e-01  -2.1190109e-01
  -1.2296146e+00  -1.2809386e+00
   1.6210611e-01   1.7665232e-01
  -3.9692629e-02  -2.9411463e-01
  -1.3614672e+00  -1.4741693e+00
   1.6928797e+00  -3.5241342e-01
   5.7537149e-01  -3.5941309e-01
  -1.3458806e+00   1.1077596e+00
  -7.0158951e-01  -1.2533060e-01
   1.4798621e-01  -2.0326704e-01
  -1.3022355e+00  -1.1936661e+00
   1.1684426e-03   1.9100720e+00
  -1.4978698e-01  -2.1082004e-01
   1.5775862e-01  -1.5853088e-01
  -1.2803793e+00   1.3691878e+00
   1.8822873e-01  -1.6616268e-01
  -1.1580402e+00  -1.3826892e+00
  -1.6826093e+00   1.3404852e+00
  -5.4242785e-03   2.4814005e-01
  -1.5412147e+00   5.4297739e-02
   8.3433069e-03   2.5019470e-01
  -1.6167475e+00  -1.9862418e-01
  -6.7185329e-01   8.4192856e-02
   5.0500078e-01  -5.5024822e-01
  -2.3100446e-01   1.5589870e-01
  -2.8795756e-02  -1.5408167e+00
   3.3025800e-01  -5.1307983e-01
  -4.7988209e-01  -6.2120977e-01
   5.5625997e-01  -4.4241623e-01
   1.7920209e+00  -1.4240854e-01
   4.6290699e-01  -4.6920083e-01
   5.0178740e-01  -4.7541634e-01
  -5.5692836e-02  -2.9329000e-01
   1.0774781e-01  -2.1687471e+00
   2.6380290e-01  -4.6823548e-02
   1.2288834e-01   2.1384297e-01
  -1.5277198e-01  -2.4185760e-01
  -1.6708686e-01   1.7942404e-01
   1.9286656e-01   1.8830606e-01
   3.4002208e-02   2.6602151e-01
   2.4411241e-01  -5.3204625e-03
   3.6778473e-01   4.8473377e-01
   2.3687170e-01  -1.8240745e-02
   1.6542795e-01  -1.8119698e-01
  -1.9746758e+00  -3.2161259e-01
  -6.9442833e-01  -1.1577443e-04
   1.1989885e+00  -1.5535432e+00
  -1.2663739e+00  -1.1054446e+00
   1.9600063e-01   7.0293776e-01
   2.2089204e-02  -2.3432139e-01
  -3.5438605e-01   4.8384514e-01
  -2.2267692e-01  -3.7682542e-02
  -6.3431865e-02  -7.7076042e-01
  -1.5851666e+00   1.1282926e+00
   2.2710260e-01   1.5379554e-01
  -2.5359459e-01   1.5923001e-01
   1.2500967e-01  -6.6656511e-01
   1.8334232e+00   1.2197623e+00
  -1.5577774e+00  -1.3088680e+00
   1.4297983e+00  -1.3145988e+00
   1.9325159e+00  -8.8479819e-01
  -1.5427584e+00  -1.5096182e+00
   2.6920705e-01  -1.1242325e-03
   1.7988842e+00   1.3845758e-01
   2.0926776e-01  -1.5305460e-01
   1.2214682e-01   2.1800519e+00
   9.4942376e-02   6.3934518e-01
   4.4197388e-02  -2.3688330e-01
   3.4530142e-02  -2.2954689e-01
  -7.9457157e-01  -8.0716909e-02
  -2.6314017e-01  -1.9447410e-02
  -1.8691642e+00  -5.6094286e-01
   3.9734069e-01   5.1328466e-01
  -7.0542872e-01  -1.7563668e-01
   5.2824400e-01   5.6701970e-01
   8.6373869e-01  -1.4731022e+00
  -1.3699719e+00   1.1291654e+00
  -1.7839547e-01  -1.6696660e-01
  -1.1591893e+00  -1.6983252e+00
   1.3229895e+00  -1.3851379e+00
   7.8595510e-02  -6.2540119e-01
   1.0956521e+00   1.6179843e+00
   4.5881255e-03   2.3800564e-01
  -1.3614735e+00  -1.6763083e+00
   1.2785652e-01   1.8388882e-01
   1.9587475e+00   1.0077138e+00
  -1.4326477e+00  -1.2960230e+00
  -1.8323274e+00  -1.2354637e-01
   1.9238084e+00   2.2189479e-01
  -6.2343575e-01  -2.8970120e-01
   2.7101629e-01  -2.5218088e-02
  -5.1839636e-01   5.7214206e-01
   1.1691475e+00  -1.5060681e+00
  -2.4496152e-01   6.6714899e-03
   1.4562457e+00   1.0269548e+00
   4.8808718e-01   4.1709989e-01
   3.2353214e-01  -1.6493983e+00
  -1.5474171e+00   1.3864263e+00
   5.7487425e-01  -5.8464136e-01
  -5.3234235e-01   4.9519932e-01
  -5.9550891e-01   5.2371454e-01
   1.2508522e+00   1.6688873e+00
  -7.9859800e-02  -7.5851083e-01
  -6.2186844e-01   5.0645313e-01
  -3.8173091e-02   1.7660968e+00
   1.2854887e-01  -1.7526021e-01
   1.6462024e-02   7.1573423e-01
   1.4611753e-01   1.8389822e-01
  -6.8871508e-01   2.5919798e-02
   7.0026618e-01   4.2432633e-02
   5.6307655e-01   4.2967869e-01
   7.4706560e-02  -6.4530098e-01
  -4.7865829e-01   3.8139067e-01
   1.9060485e-01  -1.7793560e-01
   1.6246244e+00   8.9357843e-02
  -2.2853785e-01   6.6919453e-01
   7.0321208e-01   1.1754553e-01
   2.2658577e-01  -1.7286735e-01
  -7.0962033e-01  -1.6942569e-03
   2.0392874e+00  -4.3384456e-02
   1.8620750e-01   1.6702993e-01
  -7.7770651e-01   5.4714790e-02
   4.7821140e-01   4.1939219e-01
  -6.9157237e-01   8.9070147e-02
  -1.3686009e+00   9.3828890e-01
   1.8151002e+00  -7.3755256e-03
   5.0842641e-01  -3.3244825e-01
  -1.3084855e+00   1.3995402e+00
  -1.0329800e-01  -1.8413006e+00
  -1.2567255e+00   1.8003942e+00
  -4.3935106e-02  -7.5578542e-01
   1.9813447e+00   1.7944287e-01
  -3.6376794e-01  -5.5877678e-01
   2.2538095e-01   9.9073542e-03
   1.1987952e+00   1.2294524e+00
  -1.8970518e-02   2.4663513e-01
  -2.2342921e+00  -2.4771564e-02
   5.2527260e-02   7.2099714e-01
   4.5830899e-01  -6.0315054e-01
  -2.0422763e-01   2.9266836e-02
  -1.8486056e-01   2.0508212e-01
  -1.5171843e+00  -1.2262832e+00
   1.7448597e-02  -2.7472020e-01
  -9.8349231e-02   5.8412419e-01
  -2.4922807e-01  -1.9804218e-02
   4.0825888e-01   4.9057484e-01
  -6.2281690e-01   6.1376914e-02
  -5.1835496e-01   5.1420960e-01
   5.8156347e-01  -5.0411709e-01
  -1.9358948e+00   2.2588700e-01
  -2.2221703e+00   3.5876751e-02
  -2.2919250e-01  -2.9647235e-02
  -5.3455571e-01  -4.3996156e-01
  -1.4534352e+00   1.1179875e+00
  -1.8064690e-01  -2.0358509e-01
  -1.0995582e-01   2.3265567e-01
  -2.7228710e-01   1.7745482e+00
  -2.4639833e-01  -3.6182515e-02
   5.1235703e-01  -2.1155291e+00
  -5.0864997e-01   5.8642237e-01
   1.1130670e+00   1.5985653e+00
   1.7927530e+00   1.1345638e+00
  -2.7623649e-01  -2.3899185e-02
   1.5283451e-01  -1.7344451e-01
  -2.4888940e-01   5.8648598e-02
  -1.1470615e+00   1.4596312e+00
   4.8000538e-01  -4.4163537e-01
   5.5673319e-02  -7.0620874e-01
  -2.6078676e-01  -6.6478105e-02
  -1.9855228e-01   1.4169217e-01
  -2.6614676e-01  -2.9311275e-02
   4.6794550e-01   5.4485540e-01
   2.0750037e-01   2.0313946e-01
   1.8894862e-01  -7.2182699e-01
  -1.7134534e-01   1.3123855e-01
   2.9828169e-02   1.8678378e+00
  -1.2007536e+00  -1.4871500e+00
  -1.1887805e+00  -1.1953020e+00
  -4.0233337e-01   5.1398856e-01
   1.7312224e+00  -6.9831725e-01
   2.6865152e-03   2.7129868e-01
   6.3956377e-01   4.5696967e-02
   2.7096928e-01   5.4184142e-03
   2.0048554e-02  -6.4644848e-01
  -4.5096188e-01  -6.0374700e-01
  -5.0520912e-01   4.7500495e-01
  -4.5951483e-01   4.5326784e-01
   1.3639599e+00   1.2706774e+00
   5.1979524e-01   4.2630498e-01
   2.3536969e-01  -1.1897556e-01
  -3.7946476e-01  -5.2048176e-01
   2.4472805e-01   1.6827467e+00
  -1.9759039e+00   2.6470359e-01
   2.4175395e-01   4.5657849e-02
  -5.7181939e-01   3.6088324e-01
  -1.4007860e+00  -1.2385854e+00
   1.9575227e-01  -2.0497645e-01
   2.3560869e-01  -3.7059248e-02
   1.7538707e+00   1.0602074e-01
  -4.6565812e-01   5.1004073e-01
   1.6283365e+00  -1.5016766e+00
   1.9461704e-02  -2.1230121e-01
   6.5921801e-01   1.6260767e-01
   4.8573792e-01  -3.7264781e-01
  -3.8815071e-02  -5.5360470e-01
  -1.9524011e+00  -2.6881751e-01
  -2.6073911e-01   3.1952020e-02
   1.9359545e-01   1.7671561e-01
   1.3759620e-01  -2.1999921e-01
  -8.1540086e-02  -6.5504380e-01
  -4.3080774e-01   2.1058785e+00
  -1.3368272e-01  -7.0845652e-01
   1.5700030e+00   1.5875953e+00
   1.8493881e+00  -9.6304653e-01
  -1.5098026e-01  -7.3025043e-01
   5.4096152e-01   4.0176691e-01
  -9.4139209e-01   1.5513706e+00
   1.2874724e+00  -1.2914626e+00
   1.2414505e+00  -1.4984667e+00
   3.0650056e-01   1.7152644e+00
  -4.0585257e-01   5.1817952e-01
   1.9966535e-01  -1.6503121e-01
   3.0188680e-01   1.6840284e-02
  -1.8975121e-01   1.6344091e-01
   4.4824757e-01   5.6554766e-01
  -1.4508651e-01  -1.6456846e-01
  -2.3533644e+00   8.6484736e-02
   5.2332031e-01   5.5947993e-01
  -3.6169229e-02   7.3973622e-01
  -1.5259524e+00  -1.3339987e+00
   5.0034982e-01   5.0017653e-01
  -6.9776039e-01   1.8989817e-01
  -2.0442009e-01   1.9382500e-01
  -1.5537589e-01  -1.7704697e-01
  -2.3019489e-01  -1.2572924e-01
   3.9421885e-01  -5.8854155e-01
   5.2285605e-02  -2.3947301e-01
   2.1123704e-01   2.1532982e-01
   4.3516097e-01   5.0407669e-01
  -3.7973143e-01   1.7919534e+00
  -2.6679717e-01  -2.6628292e-02
  -1.2349034e+00  -1.8073884e+00
  -2.6509759e-01  -7.3508167e-02
   1.5103428e-01   2.0525610e-01
  -8.3964949e-02  -1.9354851e+00
   6.7132803e-01   2.1863336e-01
  -6.5607524e-01   1.8224885e-01
   2.0173556e+00   1.0232261e-01
   3.2917107e-01  -1.8038509e+00
  -4.3801733e-01   5.0169389e-01
   1.0372368e-02  -6.0332638e-01
   4.9417059e-01  -5.7153444e-01
  -1.5380173e-01   1.7903544e-01
  -2.6316586e-01   1.8435550e-02
   2.6763265e-01  -6.3857983e-02
  -3.6986673e-01  -5.9910001e-01
  -1.3688808e+00   1.2817941e+00
   2.2997212e-01   5.7881302e-02
   1.8724806e-01  -1.5938924e-01
   5.4264361e-02  -6.4769954e-01
   1.3922135e-01  -1.5961298e-01
  -9.0828442e-02  -7.8498460e-01
   1.7463716e-02   1.9140760e+00
  -3.0843718e-02   2.5074731e-01
   1.6995570e-01  -1.7404978e-01
  -1.9245379e+00  -1.1946223e-01
   3.9388657e-01   5.5797865e-01
  -4.6980455e-02  -6.4284179e-01
  -2.0407390e+00  -1.5490403e-01
   2.6553445e-02  -8.1127308e-01
  -1.3335277e+00  -1.5882940e+00
  -1.6392032e-01   1.7563364e-01
   5.1621671e-01  -3.8344859e-01
   7.5016208e-02   2.5725750e-01
  -1.1338543e+00   1.6631937e+00
  -1.4453499e+00   1.2517406e+00
   2.6302098e-01   9.7399525e-03
  -5.7576751e-01  -5.0917731e-01
   2.4957132e-02   2.6602246e-01
   4.5014166e-02  -2.5732962e-01
   1.3713093e+00   1.6469430e+00
   2.8104276e-01  -4.2430646e-02
  -1.8769277e+00   2.9703274e-01
   1.6152337e+00   1.0163518e+00
   1.9119002e+00  -6.7270335e-01
   1.6574868e-01  -1.9242213e+00
  -1.5430687e-01  -2.3169118e-01
   1.7954909e-01  -2.0097653e+00
  -1.2456330e-01  -2.1750938e-01
   3.7759098e-01   6.1583000e-01
   3.1603462e-01  -6.9104607e-01
  -1.9428529e+00  -4.7969505e-01
  -1.9534069e-01  -1.4788714e-02
   2.5873904e-01  -3.2325375e-03
  -1.5446539e-01   1.5782285e-01
   1.9339697e-01  -1.6093015e-01
   6.7118532e-02  -1.9412652e+00
  -2.2369843e-01   2.3687577e-02
  -5.2515314e-02  -6.7155674e-01
   6.5152695e-02  -7.3229600e-01
   2.2701543e-01   1.8789886e+00
  -6.8482483e-01  -7.6017121e-02
  -1.4438409e-01  -1.7537512e-01
  -1.1751360e-01   1.6706553e+00
  -5.5673440e-01   4.2231808e-01
  -1.7456013e+00   4.1550938e-02
  -1.6450031e-01  -1.9306777e-01
  -5.1061302e-01   5.7357532e-01
   2.4598250e-01   1.8644238e-02
  -1.3133802e+00  -1.4280084e+00
  -7.1858237e-01   1.6123575e-01
  -7.2641902e-01  -4.5911558e-02
   4.8680177e-01  -4.6891354e-01
   6.2689984e-01  -5.4599052e-01
  -4.1381016e-01   5.1873922e-01
  -2.4008793e-02  -6.9024215e-01
  -6.3944735e-01   6.6307468e-02
   2.9693681e-03  -2.4895604e-01
   1.8951845e-01   1.2772808e-01
   1.3101634e+00   1.4197354e+00
   1.3011148e+00   1.0659921e+00
  -4.6061494e-03   5.7731558e-01
   1.1664915e-01   8.1728505e-01
   1.4242559e+00   1.2888971e+00
   4.9890750e-01   4.6986039e-01
   1.8422990e-01   1.8528916e-01
   1.3813419e+00   1.1152846e+00
  -2.0921136e+00   1.1601563e-01
   7.3588430e-01  -1.2229827e-01
   1.5572501e+00   1.1343652e+00
  -3.3545505e-01   5.8155682e-01
  -2.5380629e-01  -2.7128915e-02
  -1.5527498e-01  -1.9307307e-01
   1.9059357e+00   1.9698977e-01
   8.7596833e-03  -2.8065261e-01
   4.9943834e-01  -4.3417399e-01
  -1.3793229e-01  -1.9425337e+00
   1.9120934e+00  -3.5968266e-01
   6.5438412e-01   8.0839074e-02
  -3.0403889e-01  -7.0684291e-02
  -1.4405796e+00  -1.1490173e+00
   6.2039303e-02   6.8858773e-01
   1.8843397e+00  -1.1422487e-01
  -8.4069159e-02   6.8751161e-01
  -9.9834970e-02   1.7563264e+00
   1.4822374e-01  -1.9352991e-01
   1.7929441e-01  -1.7954882e-01
   3.4964539e-01   5.4487085e-01
  -1.0538169e-02  -2.4481125e-01
  -1.1000876e+00   1.5476961e+00
  -1.1501180e-01  -7.4815017e-01
   1.6819966e-03   2.5934045e-01
  -3.8395426e-02  -2.4730287e-01
  -2.1601689e-01  -1.3950546e-01
  -6.0572341e-01   3.9054721e-01
  -1.8414860e+00  -5.1810915e-02
   2.2289668e-02   1.9410031e+00
   1.0201109e-01  -2.0918109e-01
   1.9221715e-01   1.0976939e-01
  -3.4242119e-01   6.9237647e-01
  -1.7790573e-01   1.9501986e-01
  -8.9334926e-01  -1.4063403e+00
   1.5933777e-01  -1.5439989e-01
  -1.3541504e-02  -6.7420961e-01
   1.1116734e+00   1.5621589e+00
  -3.9676192e-01  -1.8234859e+00
  -6.6215414e-01   6.7854607e-02
  -2.2134323e-01   6.3021011e-02
   5.6295424e-01  -4.9042693e-01
  -1.7286344e+00  -1.3649375e-01
   2.0009441e-01   1.7930660e-01
   2.2351598e-01   1.9664432e-01
  -5.3263356e-01   4.3696133e-01
  -1.3266740e-02  -6.6193072e-01
   4.1413828e-01   6.0203184e-01
   6.0578091e-02  -6.8560518e-01
  -5.9503450e-01   2.8040136e-02
   5.7588732e-01  -4.9782148e-01
   2.0687628e+00   1.3941609e-02
   1.6423258e-02  -6.3633191e-01
   6.7891618e-02  -2.2720726e-01
   4.8014459e-01   4.9818947e-01
  -1.9665524e+00   1.5106860e-01
  -2.5353320e-01   3.5366794e-02
  -2.4235487e-01  -2.1772176e+00
   5.7334867e-02   2.1072491e+00
   3.0442033e-01  -4.0501967e-02
   9.8188232e-02  -7.5783430e-01
  -2.5248006e-02   2.6194024e-01
  -1.3993506e-01   6.8553226e-01
  -7.9033805e-02  -3.0229590e-01
   4.4440383e-01  -1.9771906e+00
   1.9536312e-01  -1.1918390e-01
  -5.7631754e-01  -8.1908488e-02
   1.4647610e+00  -1.1887061e+00
  -7.9727023e-02   6.4572860e-01
  -5.2966504e-02   2.3850103e-01
  -1.9216919e-01  -1.1221969e-01
  -1.9480858e-01  -1.6887162e-01
   1.4796894e-02   2.5135201e-01
  -1.1983343e+00  -1.5048964e+00
  -1.7087527e-02   2.5820116e-01
  -5.0474036e-01  -5.5997576e-01
   2.6655141e-01   3.9332119e-02
  -1.7526214e-01   1.7556523e-01
  -1.7351963e+00   2.2430506e-01
  -1.0969884e-01  -2.2862333e-01
   1.9992789e-02  -2.7118964e-01
  -1.4203856e+00   1.0885774e+00
   7.4547207e-02  -2.5044333e+00
   4.2021502e-02   8.0836803e-01
   6.5010434e-01  -1.9122135e-02
  -4.1043473e-01  -5.4864326e-01
   6.6117069e-01   5.6904529e-02
  -7.9719238e-02   6.8908267e-01
  -8.9660339e-02   1.7639178e+00
   1.3900714e+00  -1.2741039e+00
   1.4938519e+00  -9.8015351e-01
  -4.7818891e-01  -4.4352347e-01
   1.2620099e-01   2.4341807e-01
   2.0636148e-01  -1.8541121e+00
  -8.1852703e-01   4.9228104e-02
  -2.8753420e-01   1.8865246e+00
  -4.0757675e-02  -1.9909371e+00
   3.8491185e-01   4.6674592e-01
   5.5203597e-01   5.3877950e-01
   1.3404252e+00   1.2749809e+00
   2.6628942e-01  -1.5914142e-03
  -1.5004619e+00   1.2010186e+00
   8.8179117e-02   1.6457026e+00
   1.4928586e-02   2.0944562e+00
  -2.0028828e-01  -2.4328526e-01
  -1.2084963e-01  -7.9060415e-01
  -4.5922554e-01  -4.9091551e-01
   1.4553086e-01  -1.6150205e-01
  -9.4689930e-02   2.6176164e-01
  -1.4696049e+00   1.2038506e+00
   2.0606250e-01  -1.7872824e-01
  -1.2064952e+00  -1.1925059e+00
  -4.2112721e-01  -5.1669079e-01
   6.8832414e-03   2.7732571e-01
  -1.3166920e+00   9.4361092e-01
  -1.4075527e+00   1.4710155e+00
   1.8115116e+00   2.1564245e-01
   1.8202455e-01  -1.8516379e-01
  -1.7379587e+00   4.2279841e-02
   2.2829227e-01  -1.1928201e-02
   1.3081517e+00   1.2835349e+00
  -5.6376692e-01  -5.4572970e-01
   8.1750458e-02  -2.5004313e-01
  -2.4264147e-01  -8.4979490e-03
   3.4602496e-01  -7.0851936e-01
   6.1575187e-01  -1.8491730e+00
  -6.9808833e-01   1.5570648e-02
   1.7688816e-01   1.9853556e-01
  -2.9487855e-01   3.7860915e-02
   7.1596251e-01   1.5491066e-01
  -4.1253419e-02  -2.5056549e-01
  -2.0284929e+00  -2.3223894e-01
   9.1653747e-03   2.4137823e-01
  -1.8468726e+00  -4.6622622e-01
  -5.2543090e-01  -5.4672497e-01
  -1.4017545e+00   1.2589940e+00
  -3.4363330e-01   5.6029959e-01
   8.2956386e-03  -6.6078144e-01
   4.1980839e-02   3.2998317e-01
   7.6704640e-02   6.0403374e-01
  -6.8940605e-01  -1.6538051e-02
  -9.3824021e-01  -1.3641534e+00
   6.3372969e-01  -3.3757189e-01
   1.8141924e+00   2.4975349e-01
   6.8172753e-01   1.1645782e-02
   6.0988954e-01   7.8358423e-02
   1.5984933e-01  -2.1631470e-01
  -1.8507905e-01  -1.7423814e-01
  -2.0176220e+00  -6.0955980e-02
   2.6179122e-01   1.9557160e-02
   2.9581104e-01   1.8777830e+00
   3.8590869e-01   5.2932980e-01
  -4.2620873e-01   1.7963240e+00
  -5.3559722e-01  -5.5665366e-01
   9.6246505e-01   1.9752925e+00
  -2.8912803e-01  -5.5914132e-02
  -4.9476390e-01   4.5119654e-01
  -6.0015019e-01   5.9837893e-01
   1.7726973e+00   1.2893585e-01
   1.2161526e+00   1.4752062e+00
  -1.7085844e-01   2.0413873e-01
  -5.9073312e-01   3.6456523e-01
  -1.9333808e-02  -2.1082860e-01
  -1.4001342e+00   1.7773326e+00
   5.0102479e-01   5.2858620e-01
  -4.2002620e-02   2.4381094e-01
  -2.3153867e-02  -2.4451932e-01
  -2.3922252e-01  -4.7911107e-02
   5.3089473e-01   4.7560229e-01
  -4.3108399e-01  -5.4375735e-01
  -5.1453292e-02  -7.5248640e-01
   4.2173509e-01   5.1517487e-01
  -3.9607627e-02  -6.6379039e-01
  -2.2546517e-01  -1.8287291e+00
  -3.0729944e-01  -1.8133100e+00
  -4.6926547e-01  -5.5026704e-01
   8.5062700e-02   7.1139608e-01
   8.8531964e-01   1.3724806e+00
   5.3537934e-01  -4.5527721e-01
  -1.6320271e-01   2.1433336e-01
   1.6613638e+00  -1.0431458e+00
   6.3873711e-02   1.6536411e+00
   1.7210730e-01  -1.7870179e-01
  -2.7618993e-01  -1.1940261e-02
   1.7117579e-01  -2.1158638e-01
   1.2532448e+00  -1.5827179e+00
   2.0214798e+00   3.7127472e-01
   5.7238467e-01   4.0688008e-01
  -5.2513665e-01   4.4189546e-01
   1.6981870e-01  -1.6763709e-01
   1.2056639e+00  -1.4512164e+00
  -5.7917406e-01   4.8615119e-01
  -9.3014357e-02   1.7851553e+00
  -3.2637768e-02  -2.3448182e-01
   1.2229299e+00  -1.4181564e+00
  -1.9239211e-01  -2.0461462e-01
  -2.0480546e+00  -6.3278090e-03
   5.1243284e-01   5.0366636e-01
   2.0648432e-01  -1.6136296e-01
  -4.6563681e-03  -2.5831668e-01
  -4.7236640e-01   3.6856991e-01
   1.3022339e+00   1.6974150e+00
   8.5805579e-02   6.7728911e-01
   5.9642210e-01  -3.9476643e-01
  -1.2681174e-02   2.4078166e-01
  -1.1318865e+00  -1.2632096e+00
   3.4400684e-02   2.4092838e-01
  -6.1619535e-02   1.9239695e+00
   5.9110400e-01  -4.0963035e-01
  -5.3668460e-01  -4.9046976e-01
   2.9217100e-01   7.4711215e-02
  -1.5305557e-01  -2.0398779e-01
  -1.0466921e+00   1.3667130e+00
  -6.3594368e-01   4.4426947e-02
  -4.4581665e-01  -2.1199209e+00
  -5.8675079e-01  -4.2487066e-01
   4.3617270e-01  -5.5849876e-01
  -1.6021903e+00  -1.4003191e-01
   2.4119083e-01  -1.5956725e-01
   4.9021048e-01   4.7892870e-01
  -4.0811833e-01   4.6086066e-01
   4.1908777e-01  -5.3308007e-01
   6.3502476e-01   3.6185376e-02
  -9.6378150e-02   1.7258724e+00
  -1.0104703e+00  -1.5096984e+00
   2.0553734e+00   2.2086198e-01
  -5.3000434e-01   4.1535474e-01
   1.9289609e-01   1.9894608e-01
   1.1933076e-02   2.3349017e-01
  -3.4516289e-02   2.6994803e-01
  -4.1073117e-01  -4.3352141e-01
  -1.1131049e-02   2.3861312e-01
   1.5442387e-01  -1.5924760e-01
  -5.7250010e-01   4.0346767e-01
  -1.4321178e+00   1.4977495e+00
   3.4352615e-02   6.7070552e-01
  -5.8512897e-01  -4.9913204e-01
  -2.0808213e-01   1.6278635e-01
  -1.8174362e+00   9.0449177e-01
   2.3828987e-01   1.6311820e-03
   7.7620760e-01   9.3300119e-03
  -1.6773598e-01  -1.8445849e-01
  -1.6134996e+00   9.4391656e-01
  -1.2095269e+00  -1.4583044e+00
  -1.9797564e-01  -1.7898490e-01
   1.3608289e-01  -2.0965981e+00
  -1.6225925e-01  -2.0034734e+00
  -1.2204659e+00  -1.3066827e+00
  -4.4277290e-01  -6.2160511e-01
  -2.4285001e-01  -2.1719091e-02
   6.5032273e-01   4.4295234e-02
  -5.2251270e-01  -4.4514864e-01
  -2.4493009e-01   3.5624155e-02
  -5.6878064e-02   6.2307493e-01
   2.0468448e-01  -1.8352073e-01
  -2.9680419e-01  -2.7616523e-02
   1.3625487e+00  -1.2424438e+00
   4.9675158e-01   4.7764681e-01
  -1.9490051e-01   1.7427399e-01
  -6.2534732e-01   1.0405669e-02
   2.1684999e+00   2.9292436e-01
  -2.0837573e-01  -1.6419275e-01
  -3.8608211e-02  -7.5443282e-01
  -5.4946569e-02  -2.7836911e-01
   3.9840801e-01  -4.7697476e-01
   1.6556398e-01  -1.8931670e-01
   1.5857944e+00  -9.5144565e-01
  -7.1480455e-01  -1.5057849e-02
   2.2471266e-01  -2.1320289e+00
   6.1737150e-01  -4.3408176e-01
  -7.8392084e-01  -6.4757599e-02
  -2.0444078e-01   1.6318542e+00
  -4.8410981e-01   5.2730500e-01
  -1.8233886e+00  -1.8864890e-01
  -4.9562187e-01  -4.4934958e-01
   1.8049382e+00   3.2184451e-01
  -2.9503482e-01  -1.6071011e+00
   1.7388259e+00   1.6401539e-01
  -1.5333059e+00  -1.5230561e+00
  -1.8809988e-01   1.5038992e-01
   4.8248413e-03   7.0282334e-01
   2.6150254e-02   2.0004375e+00
  -1.9251862e-01   1.7895907e+00
  -5.8698647e-02  -2.6532435e-01
   1.2913488e-03   2.6351934e-01
  -4.0415436e-02  -6.4710868e-01
  -1.4176704e-01   1.6224754e-01
  -1.8514618e-01  -1.9340663e-01
  -6.5908123e-01  -4.2540816e-01
  -4.1295867e-01   4.7927875e-01
   1.5497945e-02   6.5930281e-01
   1.8800680e-01  -1.9163227e-01
  -1.7573535e+00   2.8186914e-01
  -1.3707511e+00  -1.7056681e+00
   1.2473253e+00   1.3695813e+00
  -1.4418456e+00   1.1217607e+00
  -1.7526123e+00   9.1131991e-01
  -2.4877733e-01  -2.0075671e-02
   2.4814707e-01   4.8689042e-02
  -2.5153420e-01   1.9481989e-02
  -7.4576263e-01   4.1292018e-03
  -3.4660310e-02  -1.8799707e+00
  -1.6164446e+00   1.1839678e+00
   7.1319934e-01  -1.8954847e+00
   1.0508745e-01   2.0911417e+00
   1.3818115e-02   2.6235526e-01
   1.4496137e-01   2.0253093e+00
  -1.1124717e+00   1.7444512e+00
   4.9381550e-02   2.1504630e+00
  -1.8661054e-01  -2.2144011e-01
  -2.1535778e-02   3.2723091e-01
   1.1777747e+00   1.2553706e+00
   1.9670575e-01  -1.9236821e-01
  -3.4793883e-02  -1.7337182e+00
  -2.7618329e-01   6.4343685e-01
   1.2173775e+00   1.4949161e+00
   2.0452243e-01  -1.6369628e-01
  -1.6151755e+00   1.3898133e+00
  -1.5201227e+00  -1.1809445e+00
   1.7073379e+00  -2.0700732e-01
   2.1193240e-01  -1.7338980e+00
  -2.3216460e-01  -1.4712417e-02
   1.3681343e-01   1.9545203e-01
   7.5505552e-01   3.5495283e-02
   3.9633320e-01  -4.7305500e-01
   1.0887970e+00   1.5318279e+00
   1.1096108e-01  -7.2430943e-01
  -1.4598904e+00  -1.4840099e+00
   3.1903413e-01  -4.4147688e-03
  -5.6420442e-02  -1.9356660e+00
   9.3289257e-02   2.2675400e-01
  -3.2322295e-01   6.5036410e-01
   8.5616911e-02   1.6670058e+00
   1.0264168e+00  -1.4682515e+00
   7.3093116e-01  -5.4139996e-02
   2.5999452e-01  -7.5588992e-03
  -1.8113265e-01   1.7897257e-01
   1.4381060e-01   1.6906979e-01
  -1.4868762e-01  -2.0468259e-01
   4.7683390e-01   4.8685358e-01
  -6.5809193e-01  -3.6322167e-02
  -6.8497075e-01  -7.6311359e-02
   6.4259993e-01   7.5384067e-03
   1.8917019e+00  -1.1797071e-01
   2.0094435e-01   1.9949320e+00
   4.8578242e-01  -5.6900820e-01
  -2.0752157e-01  -2.2330606e-01
  -6.0955252e-03  -2.8976746e-01
   3.7184072e-01   5.5736702e-01
  -1.6378665e-01  -1.7657590e-01
  -5.6725196e-01   5.1603977e-01
  -4.5126865e-03  -7.9242032e-01
   1.1947648e+00  -1.3987930e+00
   1.4973925e-01   6.9442491e-01
   2.9776041e-01   1.2477606e-02
   1.1982242e+00  -1.4772100e+00
  -2.0598252e-01  -3.0006336e-02
   5.6386133e-01  -4.9353313e-01
  -1.7943506e+00  -1.2084630e-01
  -7.2432903e-01  -7.1781452e-02
   6.4772849e-01  -3.8915344e-01
  -3.9865735e-01   6.3463073e-01
   1.6733920e+00  -1.6834914e-01
  -5.1584887e-01   3.9756234e-01
  -6.0382699e-03  -2.6821854e-01
  -1.3481037e+00  -1.5073090e+00
  -2.2942729e-01  -6.4381252e-02
   2.2094045e-01   1.6751395e-01
  -2.0055232e+00   1.0348604e-01
  -2.4425814e-01   1.8405578e+00
  -2.1136779e-01  -1.7499397e-01
   3.6874188e-02  -2.7515790e-01
  -5.2098817e-01  -5.0401180e-01
   1.0061807e+00   1.3973420e+00
  -4.8520585e-01   4.7082580e-01
   6.3263060e-02  -2.3372177e-01
   2.6445323e-01  -5.0052117e-02
   2.2405756e-01  -7.4464389e-02
   5.6901362e-01   4.7354255e-01
  -4.7190154e-01   5.4094428e-01
   5.1455408e-02  -2.2196778e-01
  -1.8134081e-02  -2.6594509e-01
   1.7605214e-01  -1.8290619e-01
  -5.5249919e-01  -5.0782167e-01
   1.5442394e-01   2.3208586e-01
  -1.1886614e+00  -1.6188080e+00
  -1.3031891e+00  -1.2239742e+00
  -2.6671219e-01  -9.0501761e-03
   6.9176861e-01   1.7063517e-01
  -1.6668382e+00   1.2295509e+00
   1.3085171e+00   1.3434570e+00
   2.1669218e-01  -1.5729837e-01
  -2.4802016e-02  -7.2824837e-01
   4.8034530e-01   4.1278254e-01
  -1.6950743e+00  -1.0473613e+00
  -6.7786102e-01  -8.4894239e-02
  -1.9227550e+00   6.5853579e-02
   1.2488619e+00  -1.5799733e+00
  -3.0339284e-02  -2.8176656e-01
  -2.2747015e+00   3.6796797e-02
   2.5267054e-01   2.3601853e-03
   8.0780752e-02   1.8862436e-01
  -1.3921481e+00  -1.4154078e+00
  -2.0625334e-02  -2.3226727e-01
  -2.3773674e-01  -9.5882774e-03
   1.4046134e+00   1.2842893e+00
   1.9322808e-01   2.0223337e-01
  -2.2876010e-01  -3.8917511e-02
   4.6711980e-01  -3.4703437e-01
  -5.3104336e-02  -2.2162674e-01
  -1.5386359e-01  -1.9039795e+00
   6.4311057e-01   1.6555668e-01
  -1.3319662e+00  -1.1074923e+00
  -4.0829941e-01  -5.6190692e-01
  -2.4820264e-01  -1.9032024e-02
  -2.4433336e-01   5.6624418e-03
  -2.2746828e-02  -2.4632928e-01
   1.4168870e+00  -1.4813954e+00
   6.4913419e-02   1.8481019e+00
   1.9703437e+00  -6.7668069e-02
  -3.8811724e-01  -5.1541378e-01
  -2.1865893e-01  -2.2068481e-01
  -5.7541065e-01   5.5607858e-01
  -1.9659271e+00   1.0620555e-01
   1.2086097e-01   1.8477531e-01
   7.2875531e-01   3.9566474e-02
  -1.4161008e+00  -1.4023403e+00
  -6.0765470e-01  -9.6356429e-02
   1.2645154e-01  -2.1140558e+00
   5.2178091e-01  -5.1559143e-01
   2.4572126e-01   3.5482730e-02
   5.8206623e-01  -4.5628030e-01
  -1.1839171e-02   2.9868267e-01
   6.7387470e-01   1.3021546e-01
  -4.4126115e-01  -5.8252531e-01
  -4.6832345e-02   1.9963681e-01
   6.1350613e-01   6.6127362e-02
   1.9838550e+00   5.4035367e-02
   1.5759960e-01  -1.5749183e-01
   6.2790236e-01   8.3074379e-02
  -1.6889796e-01  -1.4574319e-01
  -2.1931337e-01  -2.8179446e-02
   1.6046065e-01  -1.7215554e-01
  -6.4944194e-01   1.7242625e-01
   1.4924753e-01   1.9272325e-01
   4.5800345e-01   4.6168394e-01
   1.4331331e+00  -1.1274066e+00
  -5.6096304e-01  -5.2711648e-01
  -1.2022785e+00   1.2724679e+00
  -7.0024191e-01  -7.8467361e-03
  -1.4558792e+00  -9.7877530e-01
   2.1531202e-01   1.9443086e-01
  -1.0226612e-01   7.5919154e-01
   1.4401614e+00  -1.2741190e+00
  -1.9260329e+00   1.1570949e+00
   1.3643954e+00  -1.0757315e+00
  -1.8613537e-01  -1.6125784e-01
   8.7933079e-02  -1.8671863e+00
   1.7178209e-01  -2.1623860e-01
  -7.8851507e-01  -2.0305967e-03
  -1.4812422e-01  -1.4970990e-01
  -2.3038515e-01   1.7137450e-01
   5.4708445e-01   1.8970610e+00
  -1.0757243e+00  -1.6007363e+00
   2.1849885e-01  -1.4826410e-01
   3.9946141e-01  -5.6320335e-01
   5.2552634e-02   1.7388717e+00
   3.6003171e-01   5.7235351e-01
  -2.0808156e-01   1.7869314e-01
  -5.5388701e-01   5.3602206e-01
   4.9939190e-01  -4.8732995e-01
   1.6808633e+00   4.5694653e-01
   1.5991203e+00  -1.0001791e+00
   6.4543918e-01  -1.7680958e-02
   1.2312141e+00  -1.2489299e+00
  -1.4054471e+00  -1.4047530e+00
  -6.7363085e-01   6.0938000e-02
   1.6358451e-01   2.0678027e-01
  -4.2583184e-01  -4.4554787e-01
  -1.7010310e-01   1.8960846e+00
   8.6751638e-02   7.4533855e-01
   5.0648188e-02  -3.0352375e-01
   4.3220269e-02   2.4910571e-01
   1.3403823e+00  -1.3832735e+00
  -1.6601644e+00   1.2821556e+00
   2.3736581e-02   6.9964325e-01
  -4.7418953e-02  -2.4606852e-01
   2.2261277e-01   1.5582816e-01
  -2.4525345e-01   1.8448368e-02
   2.0434646e-01  -1.9789592e-01
  -2.3141056e-01   1.5616656e-01
   4.6966107e-01   5.1781095e-01
  -5.0839867e-01   4.6943239e-01
   2.6452156e-02  -2.5281994e-01
   6.2720145e-01  -3.4118229e-01
   4.8689582e-03   6.6610017e-01
   2.1430839e-03   7.3023396e-01
  -1.0623897e-02  -2.4343860e-01
   5.4340837e-02   2.5046313e-01
   1.7622633e-01  -6.1867308e-01
  -4.0471679e-01  -5.1200418e-01
  -1.6268748e-01  -1.9822981e-01
   1.4351909e+00  -1.2080398e+00
  -1.5800930e+00  -1.1501374e+00
  -2.1443526e+00  -5.9334843e-03
  -5.9925850e-01  -4.8184001e-01
   3.5805256e-01   4.6050628e-01
  -4.0444411e-01  -1.9287031e+00
   6.1994803e-01  -3.8334957e-01
   1.2739803e-01  -7.1243596e-01
   2.3920846e-01  -6.5441937e-01
  -1.3535029e+00   1.1695704e+00
   7.5738073e-01   1.5537743e+00
  -6.3381158e-01   8.1121018e-03
  -1.7038933e+00   2.2088130e-01
   1.6288310e-02  -7.5367650e-01
  -1.8481050e-01   1.5037321e-01
  -1.3645340e+00   9.2237591e-01
  -1.9230208e-01  -1.5457867e-01
   3.9828687e-01  -5.5791484e-01
  -1.9723501e+00  -2.6686513e-03
   6.0420108e-02   6.8217603e-01
  -4.2942212e-01   5.4324962e-01
   2.8566374e-01  -4.7974878e-02
   1.5344901e-01   7.0845064e-01
   5.0359657e-02  -6.9127976e-01
  -5.1190717e-01  -4.2936777e-01
   1.0296751e-01  -1.6742638e+00
   2.1701920e-01  -1.3619795e-01
  -1.2838992e+00   1.4059690e+00
  -1.4880656e+00  -1.0747721e+00
   3.8067688e-02   7.7576777e-01
  -1.5715694e+00   3.8470940e-02
   6.4870732e-01   1.7811167e-02
   1.0675019e-01   2.0395012e-01
   6.7978501e-02  -2.1958723e-01
  -2.1098596e-01   1.6219363e-01
  -1.3181172e+00   1.5565907e+00
   5.2061272e-02   2.4452205e-01
  -1.1113477e-01  -2.1378675e-01
   8.5549476e-02  -6.7972756e-01
  -1.4635886e-01  -1.9478742e-01
   2.2522171e-01  -1.0455929e-01
  -9.5073795e-04  -2.6019406e-01
   2.1405734e-01   1.5940083e-01
  -4.2059317e-01  -5.0985412e-01
   2.0871767e+00   4.1234939e-02
  -2.6837040e-01  -1.6714565e+00
   2.4643731e-01   6.9403924e-01
  -1.4291675e+00  -1.3439558e+00
  -2.3253108e-01   1.4742153e-01
   8.0616173e-01   3.3353766e-02
  -1.4644828e+00  -1.4015103e+00
   9.5924409e-02   7.4692761e-01
  -2.2391105e-01  -8.2038962e-03
   7.5159040e-01   1.6504134e-01
  -7.9969888e-01   1.5475720e+00
  -6.2254547e-01   4.1757139e-01
  -3.6363095e-01   6.0444844e-01
   1.7168213e+00  -1.8251843e-02
  -3.2328183e-02  -1.7319304e+00
   2.2789334e-01   2.1412148e-02
   1.6351398e-01  -6.0769530e-01
   1.4967701e+00   1.2819453e+00
  -1.7387826e-01  -1.5995069e-01
  -5.6648237e-01   5.2179772e-01
   1.8984230e-01  -1.6436052e-01
  -6.3532344e-01   8.5952070e-03
   9.1984583e-02   6.8034948e-01
   7.3285898e-01   4.2298665e-02
   1.0964116e+00   1.5899630e+00
   1.5895792e-01   2.5409035e-01
   1.9542336e-02  -2.3157776e-01
   5.7764427e-01  -4.1715890e-01
  -1.3690166e-01  -7.8182933e-01
  -1.1767041e+00  -1.3766709e+00
  -1.8611189e+00  -2.1521313e-01
  -2.2494719e-01  -1.7954019e-01
  -1.0928264e+00   1.3656117e+00
  -2.5036844e-01   1.5732757e+00
   2.5617450e-01   7.0306519e-02
  -4.2284521e-02   2.4666508e-01
  -1.5738742e+00   1.4083413e+00
  -2.1451083e+00  -5.4074791e-01
   4.4791343e-01   4.3795902e-01
  -1.5338553e-01   2.0294505e-01
   7.5518685e-01   6.2947864e-02
  -1.2116623e+00  -1.1365801e+00
  -5.5855683e-01  -6.1058623e-01
  -1.5143446e-01   2.5525074e-01
  -1.8731739e+00   3.2675910e-01
  -1.0131993e+00  -1.4618354e+00
  -3.2418510e-01   4.4108412e-02
   1.1683582e+00   1.5284040e+00
   1.7011425e+00  -1.3348542e+00
   1.8759233e+00   2.3113007e-01
  -6.0626053e-01  -4.0402650e-01
   4.6987021e-01  -3.9733707e-01
  -2.0604086e-01   1.9162711e-01
  -6.7057631e-01  -1.2363969e-01
  -4.0277063e-01  -6.2377656e-01
  -1.9608492e-01   1.5136328e-01
  -4.1521417e-01  -4.5453423e-01
   1.9687738e-01  -7.2859441e-01
  -1.8470367e-01   1.9120080e-01
  -5.6046891e-01  -4.1968811e-01
   7.5574945e-01   1.2003667e-01
  -6.3665679e-01  -4.8516199e-01
   1.2085120e+00   1.5050476e+00
  -6.9982426e-02   5.9137758e-01
   1.8472898e-01   1.7221423e-01
   5.8517372e-01  -5.0112913e-01
   5.3994766e-01   5.1273580e-01
  -1.3265928e+00   1.3399377e+00
  -5.3509662e-01   4.8816918e-01
   1.4286579e+00  -1.1302975e+00
   2.6709502e-01   2.3660352e-02
   5.4184467e-01   4.4540849e-01
   1.6270527e-01   1.8714010e-01
   2.0241102e-01  -2.1742836e-01
  -1.9759682e-01   1.6996762e-01
  -6.0099838e-03   7.3228176e-01
  -5.7867553e-01  -5.6884893e-01
   1.6643515e+00   2.2276013e-01
  -3.2219393e-02   6.9870924e-01
  -5.8835212e-02  -6.2578303e-01
   1.5741668e+00  -1.0307118e+00
  -6.3706344e-01  -7.9320679e-02
  -2.1416580e-01   1.6724857e-01
  -1.5482724e-01   6.8263220e-01
  -1.1196319e+00  -1.7451242e+00
  -2.0333119e-01   1.8873359e+00
  -4.6441443e-01  -4.0866033e-01
  -7.1015738e-01   3.7690665e-02
  -1.5115566e-01  -5.9994314e-01
  -2.6330086e-01  -7.9766582e-02
  -1.1561411e-01  -7.8190227e-01
   1.3850753e-01   1.7575708e+00
   5.4973670e-01   5.6794956e-01
   4.0835991e-01  -4.2977270e-01
   1.1755435e+00  -1.4965764e+00
   2.5210457e-01  -2.4149660e-02
   1.7815827e-01   1.7932098e-01
  -1.8925061e-01  -1.6965812e-01
  -1.4089286e+00   1.1472519e+00
   1.5110488e-01  -1.4251908e-01
  -1.8085463e+00   1.0366020e+00
  -4.8406970e-01   4.8627318e-01
   1.7737270e-01  -1.1109055e-01
   1.7799172e-01   1.8336496e-01
  -8.0010840e-01   3.1165678e-02
   1.8848726e+00   2.4590049e-01
  -2.2345859e-01  -5.4067407e-02
  -3.2588576e-02   2.3126404e-01
   4.4157248e-01  -4.1876883e-01
  -4.6935573e-01  -6.3840739e-01
  -2.3065052e-01  -5.9432785e-02
   2.0119266e-01   1.7734828e+00
   6.8158138e-01  -8.6036305e-02
  -1.2780916e-01   6.8966316e-01
   1.4410272e+00   1.5023807e+00
   7.4221466e-01  -3.6257970e-02
  -2.4720443e-01   6.5264651e-02
  -2.0565739e-01   1.3467644e-01
  -5.0993417e-01  -4.1005131e-01
   2.0153869e+00  -3.2295059e-01
  -2.5710323e-02  -7.1476854e-01
  -1.7550900e+00  -1.1509412e+00
   2.3801343e-01  -3.7005073e-02
   3.1562658e-02  -6.0420177e-01
  -2.4572258e-01   5.9626841e-02
  -2.8122132e-02  -2.7566821e-01
  -1.7523356e-01   1.2777838e-01
   1.5272962e-01   1.9914216e-01
  -6.0115119e-02   7.6918622e-01
  -1.6401114e-01  -1.8721662e-01
  -6.7280032e-01   1.6769971e+00
   1.8372378e+00   2.1486748e-01
  -1.7506868e+00  -1.5084233e-01
   1.9329180e-01  -2.1766986e-01
  -4.9377689e-01   5.7089778e-01
  -6.9585297e-01  -6.9584776e-02
  -1.7832258e-01  -2.2409363e-01
   4.3321669e-01   4.3071022e-01
  -1.2451930e+00  -1.4259319e+00
   1.5472137e-01  -1.9995230e-01
  -5.7199324e-01  -4.9881354e-01
  -1.3192933e+00  -1.4490985e+00
   7.3170559e-01   1.8414804e-01
   1.8769219e+00   2.6857692e-01
   2.1150875e+00   1.8999163e-01
  -5.6432116e-01  -5.1846767e-01
  -2.4551610e-01   4.8243656e-02
  -1.1829501e+00  -1.3281017e+00
  -1.5931447e+00   8.6449916e-01
   1.4839729e+00  -1.2580015e+00
   2.8440087e-02  -6.1754850e-01
   1.3952125e-01   1.6056412e-01
  -5.7421885e-01  -5.0720113e-01
   5.7716654e-01  -2.8027462e-01
   1.6779205e-02  -2.6542665e-01
   3.0454246e-01  -4.4890174e-02
   2.9779242e-02   2.5511380e-01
   1.9789238e+00   1.9720888e-01
   1.8431058e+00   2.2203584e-01
   7.9282557e-02  -1.8477235e+00
  -2.3815548e-01   2.7183735e-02
  -1.1909754e+00  -1.3203519e+00
   2.6296525e-01   6.1428868e-02
   1.1279493e+00  -1.1341163e+00
  -2.0816855e-02  -2.3525080e-01
   1.3617918e+00  -1.0637025e+00
  -5.1080077e-01  -4.9296520e-01
  -1.7363513e+00   1.3824365e+00
   1.8882334e-01  -1.5937454e-01
  -2.1457281e-01  -2.3009463e-02
  -5.1590651e-01  -5.7302869e-01
   3.1503230e-02  -1.8857601e+00
  -3.7909019e-01   5.3722826e-01
  -4.3937769e-01  -6.2623115e-01
   1.7819680e+00   8.7538757e-02
   2.4369001e-02   2.6920615e-01
   4.6195860e-01   5.1158831e-01
  -1.2622559e+00  -1.2740444e+00
   4.7334511e-01  -1.7905378e+00
   1.4022147e+00  -1.1139285e+00
  -1.8201303e+00   5.3496951e-01
   2.4552415e-01   5.8082931e-02
  -1.4270327e+00   1.3477693e+00
   5.1162729e-01   5.3854812e-01
   5.6736337e-01   4.0443943e-01
  -8.1648645e-03   2.6234097e-01
  -5.4872299e-01   4.8955232e-01
  -5.2860689e-01   4.4192276e-01
   1.1694580e+00  -1.4455879e+00
  -1.5079321e-01   2.2891327e-01
   6.1878026e-01  -5.3208186e-01
   2.7246040e-01  -2.7718571e-02
  -1.6599884e+00  -1.1765457e+00
  -2.3332543e-01   4.0081564e-02
   1.9581674e+00  -2.8283326e-01
  -4.0561613e-01  -5.3524617e-01
   7.1643188e-01   6.1605974e-02
   1.7029048e-01   1.4223156e-01
   1.5452737e+00   1.5219071e+00
   2.2108645e+00   3.1798535e-01
  -4.6356673e-01   4.9766080e-01
  -4.9767012e-01  -6.3283959e-01
  -6.8467550e-01   3.5549466e-02
  -4.5781677e-01  -5.2189379e-01
  -1.0964181e+00  -1.5613262e+00
  -2.2900692e-01  -1.4618355e-01
  -2.2530300e-01  -1.5568388e-01
  -6.1671488e-01  -4.4502936e-01
   1.8962193e+00  -1.2173497e+00
   4.7346512e-01  -4.1740550e-01
  -6.9162950e-01  -5.2466172e-02
  -6.6710389e-01   7.9483765e-02
   1.8513374e+00  -2.6118294e-01
   1.9985107e-01   2.2516444e-01
   5.3471892e-01   4.4236152e-01
  -2.8938582e-01  -4.2783162e-02
   5.3375332e-01   3.1509462e-01
  -6.8782518e-01   1.5932596e-01
  -1.3288805e-01   6.9554583e-01
  -4.3461958e-01  -6.2290773e-01
   1.6830457e+00   3.4442306e-02
   5.5187245e-01   5.4556660e-01
  -4.7181809e-01   5.5691255e-01
   2.0249777e-01  -1.6669708e-01
  -5.0431587e-01  -4.9058317e-01
   6.5391751e-01  -3.8271040e-01
  -1.7453271e-01  -1.9196981e-01
  -1.9361814e+00   1.0027705e-02
  -5.2075089e-01   4.0839106e-01
  -1.1342151e-01  -1.8738747e-01
  -5.1522442e-02  -2.5830397e-01
   1.9030747e+00  -2.1954192e-01
  -9.5724238e-04   2.6572722e-01
  -4.0479776e-01   6.7679997e-01
   1.9720438e-01  -1.5304071e-01
   1.8630031e+00   1.2723854e-01
  -1.1073556e+00  -1.5735640e+00
  -1.8143181e-01   1.6750214e-01
  -1.6256590e+00  -1.3421590e+00
   3.4349972e-01  -1.7990900e+00
   6.7884052e-01  -7.1405448e-02
  -1.1832398e-01   7.4677147e-01
  -2.7174400e-01  -5.0138710e-01
   1.9522804e-01  -1.9182773e+00
  -5.4006899e-01  -4.5762608e-01
  -2.1818038e-01  -1.8169854e-01
  -1.9556759e-01   1.4815703e-01
  -4.1008732e-01  -5.2635442e-01
   2.6263929e-01  -1.8885851e-04
   2.3533906e-01  -7.2548332e-04
  -2.0287007e-01   1.7380056e-01
   1.6981781e+00   2.2313888e-01
  -2.0989869e+00  -3.7522265e-01
   5.4395222e-02  -1.8487715e+00
   1.2967546e+00  -1.1883225e+00
  -7.3884579e-02   7.7048646e-01
  -6.6048089e-01   8.0648675e-02
  -1.3249792e-01   6.3968362e-01
   9.3811449e-02  -2.9754906e-01
   5.6630071e-01  -4.3155042e-01
  -1.6436838e-01  -2.4362352e-01
   1.9117204e+00   3.0111384e-01
   2.0272412e+00   3.4652532e-01
  -7.0248080e-01  -9.7563044e-02
   1.3415870e-02   8.1569155e-01
  -2.0838382e+00   3.4249411e-01
   1.4588272e-01   2.2590519e-01
   2.0406933e-01  -1.8640359e-01
  -1.8649783e+00   1.7659621e-02
  -7.3977212e-01  -9.2938762e-03
   1.3227204e-01  -7.5303501e-01
   1.9574038e-01   1.1217864e-01
  -1.2768816e-01  -1.8743886e-01
   4.9166659e-01   5.6129235e-01
  -1.4946584e+00  -1.5051941e+00
  -6.4103448e-01   1.7655349e-01
  -4.0641006e-01  -5.5344460e-01
   1.5417929e-02   2.2613221e-01
  -5.5165056e-02   2.3270544e-01
  -1.9012924e+00  -7.2587669e-02
  -5.5466349e-02  -2.3471234e-01
  -2.1695717e-01   1.7058800e-01
  -1.8582427e-01   2.0738976e-01
  -1.3166813e+00   1.2568361e+00
   3.8691697e-01   4.8107934e-01
  -2.0521868e-01   1.9043991e-01
   5.2497347e-02   1.8668979e+00
   1.4497187e+00  -1.2744142e+00
  -1.6096899e-01  -2.1390537e-01
   4.3946666e-03   2.4381133e-01
   1.9586521e+00   5.3887487e-02
  -7.5788511e-02   6.3919488e-01
  -2.0430738e-02   2.6344134e-01
  -5.2707099e-01  -5.1220182e-01
  -3.3015122e-02   2.8985129e-01
   5.1620949e-01  -4.5667228e-01
  -7.4408055e-01   8.6735171e-02
  -2.1341583e-01   1.3252037e-01
   1.6167725e+00  -1.5130025e+00
   9.5030824e-02   6.5961926e-01
  -3.0971056e-01  -3.6710578e-02
   6.5924702e-01   1.6441852e-01
  -2.0303218e-01  -1.7589774e-01
   1.7873383e-01   1.8928502e+00
   3.5899391e-02  -6.6902976e-01
   2.3391043e-03   2.6944058e-01
   2.5033131e-01  -1.6970805e+00
  -1.7720240e-01  -1.6905537e+00
   1.5327397e+00   1.2120038e+00
   4.0345756e-01  -5.3611749e-01
   1.9500814e-01  -8.8335868e-02
  -8.9483091e-02   2.1781402e-01
   1.1356546e-01  -6.4728453e-01
  -7.1209673e-01   6.5172717e-02
  -1.2343410e+00  -1.6730690e+00
  -1.7658233e-02  -2.7365693e-01
  -2.8019933e-01  -2.3065624e-02
   5.9106754e-01  -4.6928146e-01
   2.6068462e-01   1.9233460e-01
   6.1965276e-02   6.8017788e-01
   2.8632997e-01   3.4346931e-02
   1.1582032e+00  -1.5588215e+00
   1.2031178e+00  -9.8124898e-01
  -1.3474855e+00   1.6205994e+00
  -6.8348165e-01  -2.0370739e-01
  -2.3540731e-02   2.5552792e-01
   2.4143472e-01   4.1514253e-02
   4.4788878e-02   1.9736726e+00
   8.6365279e-01   1.7107957e+00
   6.0059327e-01  -3.6206038e-01
   4.5353483e-01   5.7871471e-01
  -1.8453001e+00   3.3679221e-02
  -1.1235846e-01   6.3908784e-01
  -2.5297342e-01  -4.5578351e-02
   2.6733962e-01  -3.8591837e-03
  -4.2586728e-01   5.2312335e-01
   4.3403478e-02  -3.0214409e-01
   5.5231698e-01   4.3679811e-01
  -5.7267989e-02   2.4216840e-01
   2.5657672e-01  -6.3859911e-02
  -4.0308413e-02  -2.6784727e-01
  -7.3948563e-01   3.1566644e-02
  -1.2057130e+00  -1.6610375e+00
   1.6704431e-02  -2.3333973e-01
  -1.1665889e+00   1.4135112e+00
  -1.7443032e-01  -1.8768166e-01
  -1.8068461e-01  -1.6887639e-01
   2.1336878e+00   4.9760646e-01
   3.4617082e-01   6.5949162e-01
  -1.7407451e-01  -1.8118016e-01
   1.1751178e-01   2.2657918e-01
  -5.5238603e-02   2.8541518e-01
   2.5034652e-01  -1.9282493e+00
   5.8020048e-01  -4.4685446e-01
   6.9446833e-01   1.1588810e-01
   1.2011201e-01   6.5874155e-01
  -1.9998090e+00  -1.3952679e+00
   5.0453247e-01   4.1514143e-01
   1.7604645e+00  -2.0440817e-01
   5.2170637e-02   6.9032305e-01
  -2.1755050e-01   7.0829625e-01
   6.2908012e-01   8.8839168e-02
  -1.8456475e-01  -1.7992690e-01
   6.9484121e-01  -5.7905607e-02
  -1.0342091e+00   1.6372007e+00
   1.6102242e-01  -1.6611736e-01
  -6.9137744e-01  -1.8662386e-01
   6.4060904e-01   3.9075932e-02
   3.9421859e-01  -4.6799045e-01
  -6.9177270e-01   4.3472026e-02
   5.5586101e-01   5.5521485e-01
   5.4572445e-01  -4.8552718e-01
  -2.2199594e-01   1.2564204e-01
  -2.5099540e-01   3.8230395e-02
  -6.3066859e-02  -2.7041355e-01
   3.8508174e-01  -5.2550141e-01
   1.4521824e+00   1.5593470e+00
  -5.4426400e-01   3.3147047e-01
   1.6172526e-01   1.7422111e-01
   5.3383594e-02  -2.1812308e+00
  -1.7289143e+00  -4.9219965e-02
  -4.4574648e-01   4.5212090e-01
  -6.4755610e-01  -2.6136155e-02
  -9.0691953e-02   7.2135185e-01
   1.3512735e+00   1.0669653e+00
   2.6002935e-01   1.8485177e-02
  -1.1636431e-02  -2.2957627e-01
   3.5027189e-01   1.7818842e+00
  -1.7044474e-01   1.8252249e-01
   1.9854589e-03  -6.8353018e-01
  -1.8918577e-01  -2.3941695e-01
   2.3307978e-01  -1.4137179e-01
   5.0751674e-02  -6.6228848e-01
   3.6366383e-01  -5.9871645e-01
   1.8099179e+00  -2.7380463e-02
  -9.3910923e-02   2.0980338e-01
  -1.9665277e+00  -2.0026371e-02
   1.2342192e+00  -1.1402914e+00
   1.7367779e+00  -5.2640128e-02
   4.4953309e-01   6.2044157e-01
   1.2228279e+00  -1.3793450e+00
  -4.1100716e-01  -4.3817549e-01
  -9.8629094e-01   1.5809736e+00
   5.1607158e-01  -4.7611016e-01
   1.9422032e-01  -1.7156799e-01
   1.1854592e-01   1.5814448e-01
   1.6064300e+00   1.1435030e+00
   1.6010080e-01  -1.9661693e-01
  -1.3060606e+00   1.3438733e+00
  -1.8912250e-01   2.2187532e-01
   8.6109258e-01   1.5076428e+00
  -4.8263382e-01  -4.0777565e-01
  -2.9259226e-01  -1.3955805e-02
   1.7789944e-01   6.4625279e-01
  -5.2959126e-01   5.0471828e-01
  -1.8895009e-02  -2.5674221e-01
   1.8336492e-01  -1.7650905e-01
  -1.5089209e+00  -1.2033313e+00
   1.8262750e+00  -1.6506109e-02
   2.4973283e-01   6.4820773e-03
  -2.0005750e+00   3.0659090e-01
  -5.4832411e-02   1.8429017e+00
   2.0239148e+00   1.8912622e-01
  -1.1656168e+00  -1.3234051e+00
   1.7870182e-01   1.5892174e-01
   7.7007285e-03   2.5635222e-01
  -1.9610002e+00   2.2311606e-01
   2.7198842e-04   7.3908109e-01
   6.7775816e-01  -3.7269401e-02
  -1.5191613e-02  -2.8271827e-01
  -2.3143064e-01   1.7254282e-01
   1.2324605e+00   1.2650747e+00
   1.9293434e-01   1.5118046e-01
   2.5385406e-01   2.3908528e-02
   7.2118490e-01  -4.2901592e-02
  -8.0278132e-02   6.5917306e-01
   1.4192491e+00  -1.3674101e+00
  -1.4168820e-01   1.9284343e-01
   1.0960454e+00  -1.1667413e+00
  -3.5648558e-01  -6.6671852e-01
  -5.1882890e-02  -5.8147816e-01
   1.1883429e+00  -1.2945453e+00
  -6.6440740e-01  -4.8220296e-01
  -1.8659015e+00  -9.3485438e-02
   1.9940576e+00   3.2367144e-01
  -4.7454519e-02   6.4502406e-01
   2.1142809e-01   4.7619630e-02
   1.1620125e-02  -2.3405544e-01
  -2.9347498e-01   1.0588799e-04
  -1.4209911e+00   1.4780991e+00
   8.4526921e-01   1.5608295e-02
   2.3552869e-01  -1.1559322e-02
   1.5146046e-01  -5.9292523e-01
  -7.1116057e-01  -1.7216410e-02
  -1.3229694e+00  -1.4519202e+00
  -1.5729278e+00   1.6143853e+00
   1.4894674e-01   2.1438587e-01
   1.7569630e+00  -1.5406893e-01
  -1.8448510e-01  -1.5537769e-01
  -1.8236917e+00  -1.0844321e-01
   1.1873688e+00   1.4460154e+00
  -6.7977609e-01  -4.7370060e-02
  -1.6952529e+00  -1.2463509e-01
   5.6899880e-01  -4.9560945e-01
  -2.4946521e-01   1.5993946e-02
  -1.7607846e-01  -1.4658695e-01
  -5.5797950e-01   1.8118751e+00
   2.0064836e-02   2.5644942e-01
  -7.0557876e-01   2.6314590e-01
   2.1144166e-01  -1.5871424e-01
  -1.3704765e+00  -1.4420927e+00
   1.2353635e+00   1.3223320e+00
   1.7344930e+00   3.1832093e-01
   1.3754745e+00   1.1621981e+00
   4.4463363e-01  -4.7903761e-01
  -7.0818533e-01   8.8385387e-02
   5.6947167e-01  -5.8626271e-01
  -7.3393225e-01  -1.7012049e+00
   4.7417314e-01   5.1629774e-01
  -1.0800959e+00   1.8763913e+00
   2.7620004e-01   2.6621288e-02
  -1.4267191e+00   1.0345091e+00
  -1.1841493e+00  -1.4271439e+00
   4.7288037e-01  -4.5882062e-01
   4.0673933e-01  -5.5803016e-01
   3.1166874e-01  -1.8725456e+00
   1.7322541e-01  -1.9066774e+00
  -1.4493618e-01   1.4067724e-01
  -4.3279916e-01  -4.6124894e-01
   3.1388686e-02   2.0779448e+00
   1.7595017e+00  -1.8923641e-01
  -7.2587354e-02  -1.9463631e+00
   1.6442114e-01  -1.5002637e-01
  -5.1137498e-01  -4.3923961e-01
   8.0578209e-02   2.4461304e-01
  -3.2127887e-01  -6.1137819e-01
   2.6841626e-01   1.7619733e+00
  -6.0256482e-01  -5.4581673e-01
   8.2663551e-03  -2.7749398e-01
   2.2145171e-01  -1.5399353e-01
  -9.2453188e-02  -6.7810219e-01
  -4.1354913e-01   6.5590109e-01
   2.4846716e-01  -1.0602530e-02
  -6.1993745e-02  -2.5554694e-01
   1.9660794e-01  -1.5794854e-01
   1.3000412e+00   1.2886328e+00
  -2.2458170e-01   5.0710948e-02
   3.2974107e-02  -2.4615835e-01
  -1.3288439e+00  -1.5151486e+00
  -5.0561627e-01  -5.0156060e-01
   6.9722131e-01   3.5241313e-02
  -1.7570618e-01  -2.0105361e-01
   2.6884661e-02   1.8100013e+00
  -5.3516894e-01   5.0639965e-01
   1.9009650e-01   2.0350843e-01
   1.4043594e+00   1.4676229e+00
   5.2278203e-01   5.5956146e-01
  -8.0032718e-01  -2.8722929e-02
   1.0361230e-02  -7.2396293e-01
   6.7820184e-01  -5.9663541e-02
   7.3438818e-01   1.0143845e-01
  -4.5418912e-01  -4.6105122e-01
   7.6316891e-01  -1.4350999e+00
   3.4793579e-01   5.7778041e-01
   1.9683933e-01  -2.0663622e-01
  -1.7086037e-01   1.5988529e-01
  -1.5101321e-01  -2.3542853e-01
   1.4550837e-01   1.9582338e-01
  -7.9238644e-01   4.4202578e-02
   1.9386330e-01   2.3878424e-01
   1.9381494e+00   4.7898155e-01
  -1.4807794e-01   1.6996614e+00
  -1.9556862e+00   1.2833764e-01
   2.5947232e-01  -5.7431498e-04
  -2.1809860e-01   1.7496918e+00
  -1.7334768e+00  -3.3807020e-01
  -5.1837715e-01   5.0751992e-01
  -2.2931644e-01   1.9221255e+00
  -1.6988347e-01   7.4525911e-01
  -2.8146657e-01  -2.4109507e-02
   2.5825419e-01   1.2243273e-02
   4.6988398e-01  -4.8471906e-01
  -2.7171327e-01  -2.9211555e-03
   1.2994137e+00  -1.3312803e+00
   1.7907604e-01  -1.6797361e-01
   1.9986855e-01   2.1105817e-01
  -6.3071708e-01  -4.6834776e-01
   1.1166250e+00  -1.6617276e+00
   5.2277247e-01   4.9106737e-01
  -2.5100000e-01   9.6248328e-03
   1.5251091e-01   2.2107520e-01
   3.9508980e-02  -2.0126022e+00
   7.9963929e-01   1.6157290e+00
  -1.1809896e-01  -7.1570229e-01
   5.4178837e-01   5.6584258e-01
  -1.7021529e-01   1.5239595e-01
   1.4500873e-01   1.8956410e-01
   2.2454395e-01   1.8645724e+00
   1.2133532e+00   1.4078444e+00
  -1.2205372e-02   2.8998982e-01
  -1.3880753e+00  -1.1662900e+00
   1.1706340e+00  -1.3414241e+00
   6.5005564e-01   1.7862295e-01
   1.3017262e+00   1.2549155e+00
   1.7171188e+00  -1.8335617e-01
  -1.1160351e+00   1.3314436e+00
   2.6112476e-01  -4.2757621e-02
  -2.3609409e-01   1.3636328e-02
  -3.7723911e-01   5.0396394e-01
   4.8115823e-02  -2.4560978e-01
   4.6225497e-01  -5.5238630e-01
   1.4495103e-02   1.8054830e+00
  -1.7136687e-01   1.8015443e-01
   1.5612049e+00   1.2258132e+00
   4.9459736e-01  -5.6413073e-01
  -1.0562479e-01  -6.6457072e-01
   1.4072288e+00   1.3985207e+00
   4.3235880e-01  -4.6928876e-01
   2.0711548e-01  -1.7010556e-01
   1.3835568e+00  -1.4315641e+00
  -5.7615958e-01   2.9937492e-01
   1.5201744e+00  -1.1167021e+00
   1.2655478e+00   1.1228037e+00
  -8.4788173e-01  -1.5761805e-02
   1.4988905e+00  -1.2292004e+00
   1.8340700e-01  -1.9649404e-01
  -1.9141761e-01  -1.4958315e-01
  -1.2192661e-01   2.0499675e+00
  -1.2008368e-01   6.0827579e-01
   4.3095183e-01  -5.5807569e-01
   7.5233117e-01   1.0375295e-01
  -1.5532618e-01   1.9829319e-01
   1.4302772e+00  -1.4785240e+00
   2.4469882e-01   6.4733636e-03
   1.6739406e+00  -9.7945408e-02
   1.1868074e+00   1.4777058e+00
   2.0742024e-01  -1.9719842e-01
  -1.0504823e+00  -1.6351707e+00
   1.9936295e-01  -1.8648167e-01
  -2.1130591e-01   1.1688675e-01
   2.0758636e-01   1.1944145e-01
   4.8143721e-01  -4.5187005e-01
   1.6081024e+00   1.1743277e+00
  -2.8514921e-01   2.0372159e+00
  -8.6494769e-01  -1.8948808e+00
   4.8649486e-01  -4.0684914e-01
   1.2749623e+00   1.3830568e+00
  -2.6445963e-01  -1.1215749e-02
  -1.8570802e-01  -1.6030920e-01
   2.4150440e-01   3.7671167e-03
  -2.1444696e-01  -1.6707050e-01
  -6.1168153e-01   5.0294011e-01
  -2.0952098e-01  -1.5883983e-01
  -1.7103347e-02   2.4421611e-01
   2.0066037e-01  -1.8060720e-01
  -8.6669191e-03   6.9369499e-01
   4.2071546e-01   1.9735777e+00
   4.9899705e-02  -6.3286886e-01
   4.3735183e-01   5.0507144e-01
  -3.3911254e-02   3.2459310e-01
  -5.9246325e-01   4.3860313e-01
   1.4630744e+00  -1.4967183e+00
  -2.0495850e+00   2.4031103e-01
   1.6765902e+00   8.8733812e-01
  -2.4014203e-01   1.4470305e-01
  -1.8308552e+00  -1.5686751e-01
   1.5876475e-01  -2.0358911e-01
  -1.0186379e+00  -1.3439577e+00
  -2.1815571e-01   2.5672474e-02
  -1.8738616e+00  -4.2825091e-01
  -2.6543314e-01   4.0572331e-02
  -4.5062551e-01   5.4538640e-01
  -1.0303576e-02  -1.7861326e+00
  -1.3236826e+00  -1.7419880e+00
   2.1604347e+00   4.7394590e-01
  -2.8546991e-01   2.1045237e-02
  -1.6773513e+00  -1.1387434e-01
  -5.9438862e-01   3.9311369e-01
  -7.9591552e-01  -3.0545036e-02
   2.0902776e-01   1.8023994e-01
   2.0088490e+00  -2.5815255e-02
   1.3554870e+00   1.1209773e+00
   5.6686628e-01  -4.5559931e-01
  -1.3944781e+00   1.9839942e+00
   3.2813427e-02   2.3582229e-01
  -7.4665694e-01  -1.2606172e-01
  -2.2030496e-01   1.5013494e-01
   1.2017009e-01   7.0253499e-01
  -8.2975591e-02  -7.2891393e-01
   6.1644439e-01   8.8781516e-02
   7.3450000e-01  -5.3861878e-02
  -1.4864557e-02  -2.4829694e-01
   1.7487869e-01   2.0879223e-01
  -1.7390080e-01  -2.0403814e-01
  -2.4085370e-01  -2.0296533e+00
   2.3308418e-01  -2.2486604e-02
  -4.7271551e-01  -6.1001223e-01
   1.0368757e+00   2.0959291e+00
   1.7456767e+00   3.4721311e-01
  -6.2589271e-01   5.0497717e-01
   1.8439669e-01   1.4396889e-01
   1.4521404e+00  -1.2866568e+00
   1.5531245e+00   1.1793156e+00
  -9.3834311e-03  -1.8715597e+00
  -1.8942357e-01   2.3805639e-01
   1.9622508e-01  -1.9914359e+00
  -2.0386480e+00   5.6819590e-01
  -3.0506108e-03  -1.8902082e+00
  -1.2678518e+00  -1.2697700e+00
   1.2293354e+00   1.2949433e+00
  -2.7002558e-01  -7.2604405e-03
   2.4348734e-01  -1.5489358e-01
   1.7709317e-01   1.9366327e+00
   9.3523214e-02  -6.4502069e-01
  -2.0128069e+00  -2.1001759e-01
  -2.2692550e+00   1.8813809e-01
  -5.0273535e-01  -5.0501435e-01
   7.0791802e-01  -1.4925765e-01
   8.5329048e-03   2.1846124e-01
  -5.5668056e-01  -1.7503383e-01
  -2.3370903e-01   1.8888595e-01
   7.2785714e-01   8.0572712e-02
  -6.1190407e-01   5.0395557e-01
   6.0170404e-01  -4.7688889e-01
  -4.9362661e-01   5.5335095e-01
   1.6397243e-01  -1.8761643e-01
   7.6249905e-01   1.1241733e-01
  -1.6615229e-01  -1.8945820e-01
  -1.7101583e-01  -1.7939584e-01
   1.6100631e+00  -9.5871215e-01
  -1.8026756e-01   1.3032092e-01
  -1.2534704e+00  -1.1165078e+00
  -5.4965569e-01   3.8415447e-01
  -7.4505942e-01  -1.0759191e-01
   4.9555318e-01  -5.7932540e-01
   7.1843109e-02   2.4935215e-01
   4.3437531e-01  -4.9538977e-01
   6.4058307e-01   4.2181309e-01
   4.5892315e-01   6.7203478e-01
  -1.5913895e-01  -1.4585834e-01
  -1.9033275e-02   1.7303877e+00
   2.7446544e-01  -1.7997447e+00
   3.0428697e-02   2.5754832e-01
  -4.1051546e-02   2.4883026e-01
   1.7660652e-02   6.9617943e-01
   1.8948795e-01  -1.2679837e-01
  -5.1514845e-01  -4.9258931e-01
   5.4951430e-01  -4.5247962e-01
   7.1080211e-01  -2.2916943e-02
   1.8940247e-01  -1.5842377e-01
  -1.4043689e+00   1.2154536e+00
  -2.1383046e+00   1.3007891e-01
  -1.3019602e-01   2.3799237e-01
   4.2107998e-01  -4.4401181e-01
  -4.5264281e-01  -6.0785819e-01
   7.5582320e-01   3.5019207e-02
   4.1478488e-01  -1.9436216e+00
  -1.4134979e-01  -1.9600460e-01
   1.5051505e+00  -1.2083025e+00
   8.2156505e-02  -2.3518687e-01
  -3.6181570e-01  -4.7243322e-01
   2.2210793e-01  -1.4015282e-01
   1.1147598e+00   1.4734129e+00
  -7.1841968e-01  -1.8882838e-01
   1.2859289e+00  -1.2020192e+00
  -2.3221190e-01   1.3563944e-01
   1.0841163e-01  -2.1673981e-01
   2.5603893e-01  -2.1168569e+00
   1.9792224e+00   1.2198312e-02
   1.2335009e+00   1.5880054e+00
  -2.5514924e-01   2.9552173e-02
   1.1070306e+00   1.4612509e+00
   1.0264699e+00   1.5117091e+00
  -6.7979015e-01  -1.5576765e-01
  -4.9629687e-01   3.9188924e-01
  -3.0859440e-01  -1.3586603e-02
   6.2628201e-01   4.4296685e-01
  -1.2811255e-01   6.3098842e-01
  -1.1947532e-01   7.0572793e-01
   6.3861523e-01  -1.3288944e-02
  -9.2528769e-02   1.8600327e+00
  -5.7699030e-01  -4.0345775e-01
   1.2111252e+00  -1.3275835e+00
   1.3586495e-01  -2.2223440e-01
   5.6932975e-01   3.7592600e-01
   3.4340869e-01   6.1015185e-01
   6.3356756e-01   2.8102753e-02
   2.1046762e-01  -1.5771750e-01
   4.9960485e-01   4.7439324e-01
  -1.7019139e-01  -2.1339894e-01
  -1.9162886e-01   1.5873547e-01
  -1.8645295e-01   1.3247697e-01
  -2.3087879e-01   1.8126501e-02
  -7.5309190e-01   5.8485653e-02
  -1.3319229e-01  -1.9803046e-01
   1.0973022e+00  -1.1976773e+00
  -5.3652369e-01   3.5582060e-01
   1.8088797e+00  -4.2003815e-01
  -6.8916866e-01  -1.3010562e-01
   5.1033823e-01  -5.1057531e-01
  -1.3914625e+00   1.4003742e+00
  -3.4579035e-02   2.8881706e-01
   4.0909702e-01   5.7586258e-01
  -2.0741116e-01  -1.6145857e-01
  -2.6676960e-03   2.5253776e-01
   2.5808508e-01   3.8138083e-02
  -3.8756360e-02  -6.2934734e-01
   2.0260052e+00  -1.7863824e-01
  -2.2076583e-02   2.4970271e-01
  -5.4942790e-01  -4.2580224e-01
  -2.5468175e-01  -9.9701691e-03
   2.0114590e-01   1.7206395e-01
   2.2734042e-02   7.1464641e-01
  -1.3001498e+00  -1.0513701e+00
  -1.7884988e+00  -1.3445292e-01
  -1.9195816e+00   1.1057099e-01
  -1.2506525e+00  -1.0277422e+00
  -2.4625868e-01  -1.8341568e+00
  -1.3128283e-01   1.8872322e+00
  -7.7622180e-02  -6.8145170e-01
  -6.0592007e-01  -9.1282020e-02
  -4.9362577e-01   4.3573233e-01
   2.6625115e-01   3.1811157e-02
   1.4017456e+00   1.5248941e+00
   1.4312025e-01  -2.0718149e-01
  -2.7181987e-01   2.9827806e-02
   1.9117717e+00   1.6555347e-01
  -4.7302878e-02   2.6475917e-01
   5.7372427e-01  -2.9632146e-01
   2.2213355e-01   1.9570745e-02
   3.9330235e-02  -2.7108799e-01
   4.1953164e-01   5.1403703e-01
   1.8462901e+00   3.2269554e-01
  -5.1991854e-02   2.6407802e-01
  -4.8448009e-01   4.8244967e-01
  -1.5968985e+00   1.1658221e+00
  -1.8961060e-01   1.3398009e-01
   1.8136046e-01  -6.7238061e-01
   1.4409028e+00   1.0856691e+00
  -1.9809284e-01   1.9585157e-01
   1.2256694e-01   1.5878007e-01
  -1.8409915e+00   1.8896187e-01
   5.2187765e-01  -4.3287371e-01
   6.7388973e-01  -2.7656934e-01
   2.5148465e-01  -5.8673147e-02
   6.1416674e-02   6.2011914e-01
   4.8483557e-01  -4.4164623e-01
  -1.5797529e+00  -9.4493769e-01
  -3.0380893e-01   1.4944671e-02
   6.0406362e-02   7.0658367e-01
  -1.6187543e+00   1.3568389e+00
   2.6018412e-01   2.5987756e-03
   7.6846408e-01  -4.3929682e-02
  -1.2583899e-01  -2.0506455e-01
  -1.6552020e-02   6.9252095e-01
  -2.9051368e-01  -1.9741617e-02
   5.3270586e-02  -7.4534938e-01
   6.9894201e-01   1.4896347e+00
  -1.6703733e-01   1.8911530e-01
   6.3233232e-01   3.1973749e-02
  -1.2231649e-01  -7.3112436e-01
   1.0898070e+00   1.4363940e+00
   1.4980946e+00  -1.4613378e+00
   5.0569953e-01  -3.6870024e-01
  -1.9286012e+00   2.0319046e-01
   1.6868166e+00  -1.8793043e-01
  -4.5105466e-01  -6.3594691e-01
  -1.9543188e+00   2.0560768e-01
   1.4937404e-01  -1.5727458e-01
  -5.4210301e-02  -6.9175833e-01
   5.8796847e-02   2.5495241e-01
  -8.8159810e-01  -1.1875872e+00
   1.0226554e-01   1.9206615e-01
   5.8751418e-01  -3.6679470e-01
   1.2144549e+00   1.6757450e+00
   7.0112014e-02  -2.4629102e-01
   6.3736469e-02   1.8311041e+00
   3.0252968e-02  -2.4029844e-01
  -3.6103801e-01   5.2326584e-01
   5.0417921e-01   4.2375804e-01
   1.9770637e+00   1.1957617e-02
   2.7219634e-01  -4.0168996e-02
   5.4234818e-02  -1.9894027e+00
   5.1055696e-01   4.9306980e-01
   2.4444436e-01  -4.6703592e-02
  -7.7974370e-01  -3.7119246e-02
  -3.7958220e-02   6.0302221e-01
   1.4834095e-01   1.8443536e-01
  -1.1158709e-01  -1.8866154e-01
  -2.9708682e-01  -7.6429182e-02
   7.2049233e-03  -2.3653969e-01
   1.9172509e-01   1.6771160e-01
  -5.6169411e-01  -5.8544114e-01
   1.6369051e-01  -1.9232100e+00
   1.6431180e+00  -1.1104889e+00
   5.5396512e-01  -4.1887066e-01
  -1.7672129e-01  -1.9235823e+00
   2.7358715e-01   4.0070111e-02
   2.1010067e+00   2.0851999e-01
  -1.2779809e-02  -2.5785411e-01
  -2.0435153e-01   1.7280369e-01
  -4.4519271e-01   5.0284291e-01
  -1.9225741e+00   2.1431594e-01
  -6.7752467e-01  -8.1299221e-02
   7.8385004e-01   1.0669236e-01
  -1.0378401e-02  -2.6808261e-01
  -2.1923756e-01   1.9805938e-01
  -4.0946486e-01  -1.7820757e+00
  -6.2065492e-02   1.7544662e+00
  -9.7805610e-01   1.3501378e+00
   2.2811504e-01  -2.5181056e-02
  -1.3661664e+00  -1.1696374e+00
   7.2104513e-01   2.6970724e-02
   2.0065498e+00  -1.1609743e+00
  -5.0797635e-02   8.0312043e-01
  -2.0804262e+00  -5.3056230e-02
  -1.5786198e+00   1.2743092e+00
  -5.0194472e-01  -5.0716099e-01
  -1.3131870e-01   1.9003700e-01
   1.8509951e+00   5.6053387e-02
  -1.7891408e-01   2.1341981e-01
   2.6215430e-01   5.9652535e-03
   1.8481873e+00  -1.2815321e+00
   1.5951217e-01   1.7868213e-01
   6.2456023e-01   3.3208950e-02
  -5.1000009e-01   3.8104866e-01
   1.5830345e+00  -9.3788827e-01
   1.5588647e+00  -1.3887299e+00
  -1.5315298e+00   8.2773386e-01
   1.0564267e+00   1.4663441e+00
   1.1403793e+00   1.3332020e+00
   1.4386291e-01  -2.0605840e+00
  -2.3215833e-01   2.7166560e-02
  -5.5196966e-04   1.7624651e+00
   1.6337038e-01   2.0883242e-01
   1.7027794e+00  -1.1585085e+00
  -2.5441095e-02   2.2957300e-01
  -5.0646618e-01  -6.0328689e-01
   1.4680565e+00  -1.0189378e+00
   6.3978062e-01  -4.0422458e-01
   2.3156375e-02   2.5424521e-01
   2.0851306e-01  -1.2733252e-01
  -2.4494603e-01  -1.8913750e+00
  -8.4213115e-02   6.6547476e-01
   1.5237925e+00  -1.4429536e+00
  -1.6135058e+00  -1.2549863e+00
   6.9508130e-01  -1.1048328e-01
   1.0131679e+00   1.3491606e+00
   1.0516788e+00   1.4206537e+00
   5.6417229e-01  -5.2875254e-01
   2.4600099e-01  -3.0977124e-02
  -2.1863433e+00  -1.8983761e-02
  -1.4149578e-01  -2.1010073e-01
  -1.3310694e-02  -2.6246458e-01
   7.7770273e-02  -6.3770164e-01
   1.4789441e+00   1.2356418e+00
  -1.1750851e+00   1.4050082e+00
   1.7868073e-01  -1.6024211e-01
   1.5331271e-01  -1.4720207e-01
   1.4741866e+00  -1.1681232e+00
  -1.5507206e-01  -1.4140093e-01
  -6.8311050e-02  -6.7702480e-01
  -1.8488817e-01  -1.5065585e-01
   6.9100711e-01  -7.1322362e-02
   1.9985947e-01  -1.9950113e-01
   5.0076503e-01  -4.8519925e-01
   1.8921147e-02  -2.2871080e-01
   2.4361206e-01   3.0409655e-02
   1.2308207e+00  -1.3433941e+00
   6.6108700e-02   1.9475654e+00
  -1.8791526e+00  -4.1178518e-01
   1.0900112e+00  -1.6315100e+00
   1.7483836e+00   3.1199336e-01
   2.2369643e-01   2.0421834e-02
  -1.7165400e-01  -1.7734691e-01
   1.0786475e+00   1.7404266e+00
  -7.6115298e-01   3.5282891e-03
  -8.2437578e-02   6.8430046e-01
   6.3722881e-01  -9.9234082e-03
   2.5231807e-01   1.1406283e-02
  -5.2298501e-02   1.9032038e+00
  -2.1108753e-02   2.9424871e-01
  -9.3041157e-03   1.7397422e+00
   5.5135205e-01  -1.6025921e+00
  -3.8365484e-02  -2.6972526e-01
   1.7979796e-01   1.4492197e-01
   2.3969197e-02   7.3506606e-01
   6.7996907e-01  -1.4332901e-01
   1.6954774e-01  -2.2893043e-01
  -1.8650762e-01  -1.7630955e-01
   4.7910959e-01  -5.0787582e-01
  -1.3468619e+00  -1.3534161e+00
   3.4514204e-02  -2.4889900e-01
  -1.3706205e-02   2.7593484e-01
   2.2670956e-01  -1.0607429e-01
  -2.4747839e-03   2.5620385e-01
   4.1452903e-01   6.9400239e-01
  -6.6898108e-01  -1.5493675e-01
   3.3986646e-01  -6.8563922e-01
   1.7709080e-01   1.9229216e-01
   2.6672882e-01   4.7767750e-03
   2.3431493e-01  -2.2508570e+00
  -3.0845442e-02   2.1323412e+00
  -2.2481893e-01  -1.9359850e-02
   3.7029257e-02  -2.4977555e-01
  -7.1411482e-01   5.6707523e-02
   1.5652470e+00   1.2050830e+00
  -4.4898374e-01   3.7267792e-01
  -5.4417952e-01  -4.5269689e-01
   1.4859019e+00  -1.3051130e+00
  -1.7924467e+00  -1.3434734e-01
  -1.6142606e+00   1.0387795e+00
   6.3039738e-01   5.7241494e-01
  -4.8632448e-01   1.9173420e+00
  -1.1041576e-02   2.7662477e-01
  -7.3095936e-02   2.2915610e-01
  -1.0052473e-02  -2.5472143e-01
  -5.2599463e-01   4.7228904e-01
  -3.3170260e-01  -6.4856932e-01
   5.5211317e-02  -6.3278919e-01
  -4.3161158e-01   4.2072049e-01
   1.2872464e+00  -1.3380921e+00
   1.8997977e+00   1.0917142e-02
   3.3589265e-01  -1.9348718e+00
   6.2033446e-01   9.2832907e-02
  -1.4487836e+00  -1.3113919e+00
   5.2120857e-01   1.8852655e+00
  -4.4620940e-01  -5.6227790e-01
  -1.3537229e+00  -1.4398826e+00
  -1.2096663e-01   1.6570639e+00
  -1.4569705e-01  -6.9929727e-01
  -1.6714024e-01   1.8370098e-01
   9.6081668e-02  -7.6501304e-01
  -1.7865067e+00  -6.5532217e-02
   2.2942798e-01  -2.0316128e-01
  -3.7441994e-02   6.2647090e-01
   6.9201158e-02  -2.3029972e-01
   1.6939615e+00   1.4201917e+00
  -7.6376377e-01  -1.1193754e-01
  -2.4514311e-02   2.0861195e-01
  -6.0470537e-01   3.5905002e-01
   5.2439572e-02   2.6026174e-01
  -4.6751052e-01   5.5974591e-01
  -6.1221747e-01  -5.2250308e-01
  -1.7579854e+00   1.3899486e+00
  -2.7638041e-01  -6.4333523e-03
   1.8896319e+00   5.2008103e-01
   1.9724852e+00   3.7137572e-02
  -1.4653471e-01   1.6564568e+00
  -8.4494685e-02   2.5018279e-01
  -4.8411885e-02   2.7378047e-01
  -3.8262881e-01  -5.4566032e-01
  -6.8193033e-01  -4.5419709e-02
   1.1666491e+00  -1.3057268e+00
  -5.4213317e-03   2.4762018e-01
  -2.1233940e-01   1.9153002e-01
  -1.2393194e+00  -1.1785709e+00
  -1.9835904e+00  -1.3280540e-01
   2.6044090e-01   5.2609137e-02
   2.5881816e-01   5.1098839e-02
   4.6774322e-01  -5.3084265e-01
  -2.3152616e-01  -1.6696271e-01
  -2.0615572e-01   1.8181450e+00
   5.8859771e-01   4.0510079e-01
  -2.7151012e-01  -5.4287021e-01
   1.1862984e+00  -1.5802600e+00
  -1.7567818e-01   1.8212007e-01
  -7.0678943e-02   6.2889538e-01
   1.3418613e+00  -1.1770504e+00
  -1.9161139e-01  -2.4001664e-01
  -1.7813550e-01  -1.7220862e-01
  -2.0718049e-01   1.6836005e+00
   2.0582141e-01  -1.9951083e+00
  -1.4127911e-01   2.1159993e-01
  -2.3303458e-02  -2.8432518e-01
   4.0936458e-01  -1.6376749e+00
   5.9005739e-01  -3.6627903e-01
  -9.2065162e-04  -2.3946675e-01
   4.8974900e-01   5.8645126e-01
   8.2131420e-01  -7.4154264e-02
  -1.7009879e+00   1.4154356e+00
   5.1661095e-01  -5.1268308e-01
   5.6715890e-01  -3.9223038e-01
   1.9002110e-01   1.8247905e-01
   3.4617779e-03  -2.1715616e-01
  -2.0378214e+00  -1.3308415e-01
  -1.3514338e+00  -1.4328293e+00
  -5.1454098e-01  -4.7733421e-01
  -6.0452638e-01  -3.4470771e-02
  -1.2969294e+00   1.4121115e+00
   1.5945923e-01   1.9491932e-01
  -1.8940618e-01   1.3641717e-01
   2.3264398e-01   2.0634700e-02
  -1.5742242e+00  -2.2445379e-01
   4.4649048e-01  -4.6242488e-01
  -2.3397290e-01  -1.4763809e-02
  -1.5242490e-01   1.9988622e-01
  -3.5264881e-01   6.4196509e-01
   2.4843222e-02   2.0011567e+00
   8.7293269e-02  -8.0004624e-01
  -1.7621608e+00  -6.0659635e-01
  -4.2081705e-02  -2.6341407e-01
  -2.0261131e-01  -1.9728789e-01
  -2.2345720e-02   2.5938950e-01
   2.1276166e-01  -1.5165663e-01
  -1.1557578e+00  -1.3030091e+00
   1.9501051e-01  -1.6239709e-01
   2.7757347e-02  -1.8420329e+00
   2.3479379e-01   2.6421385e-02
   2.2129209e-01   1.6458746e-02
   1.4859265e+00  -1.3186037e+00
   6.2893877e-02   7.4241368e-01
  -6.8108190e-01   2.2351699e-02
   1.2319762e+00  -1.3868926e+00
  -2.0252319e+00   5.8806316e-02
  -5.6457875e-01   3.9439238e-01
   1.7905997e+00   1.8825817e-01
   2.5971211e-01   3.8779590e-02
  -2.3227244e-01   1.5419959e-01
   1.9369947e+00  -4.2282861e-01
  -1.5032055e+00  -1.0580121e+00
   1.2611179e+00  -1.1466894e+00
   1.6913486e+00  -1.1887181e-02
   4.3910739e-02  -6.4337110e-01
  -1.2727435e+00   1.3686952e+00
  -6.7638632e-01  -4.5630721e-02
   3.8902932e-01   5.1419540e-01
  -1.4819916e-01  -2.0328432e-01
   2.2247397e-01  -1.3998066e-01
   2.1786283e-01   2.0383007e-01
  -1.9048132e-01  -1.6946483e-01
   1.7502638e+00   1.5942106e-01
  -1.3889270e+00  -1.4632305e+00
   1.5985858e+00  -8.0563831e-01
  -4.7611343e-01  -5.2076324e-01
  -2.0544252e-01   3.7322619e-02
   1.9135348e-01  -1.9958174e-01
   1.4007883e+00  -1.2164298e+00
   5.7900270e-01   4.9093772e-01
  -5.9311069e-01   5.0167424e-01
   1.7623296e-01  -1.7360357e-01
   1.7493016e+00  -6.9088213e-01
  -6.2746248e-01  -3.9422370e-02
   5.8179510e-01   3.3600595e-01
   2.0064515e-01   1.9166574e-01
  -3.6992708e-01  -5.5553244e-01
   7.2137134e-01   8.9596520e-02
  -5.4601919e-01  -5.1718826e-01
  -1.1206082e+00  -1.6127089e+00
  -7.3233407e-01  -4.1320555e-02
   6.2872647e-02  -2.4953028e-01
  -4.8823085e-01  -5.3298525e-01
   9.3006822e-02  -1.8898801e+00
  -5.2581016e-02   6.0392024e-01
  -6.0347181e-02   6.7124280e-01
   1.2633586e+00   1.3261262e+00
   2.2597162e-01   1.7219349e-01
   2.5963625e-01   2.3493202e-02
  -2.4797031e-02   6.9680053e-01
   4.6478371e-01   4.2433781e-01
   1.5609387e+00   1.1331564e+00
   1.8691858e-01  -1.5978599e-01
  -7.3306889e-01  -3.9121960e-02
  -2.5894239e-01  -1.5385049e-02
  -1.6411230e-01  -1.5791637e-01
  -7.4371613e-01  -7.2173464e-02
   5.2159144e-01  -2.0712721e+00
   1.9976477e+00   1.4106168e-01
   1.1865610e+00   1.4341496e+00
  -5.9610804e-01  -2.4583604e-02
  -4.9563083e-01   5.0060400e-01
   1.8619506e-01  -1.8664979e-01
   6.6699650e-01  -5.5309885e-03
   5.1482183e-01  -4.9925567e-01
   4.0973287e-01  -1.5554742e+00
  -1.8231714e+00  -5.7407050e-02
  -3.0984096e-02  -2.6889088e-01
   1.7553692e-01   1.7369191e-01
   2.5359959e-01   8.1951195e-03
   2.4394945e-01  -1.8575453e+00
  -8.3156564e-01  -4.2454799e-02
  -1.2458618e-02   2.5874240e-01
  -1.5883370e+00   4.4856872e-01
   5.0334088e-01   4.5754685e-01
  -1.9509575e-02  -2.9568712e-01
   4.8678072e-01  -6.0595889e-01
   2.1671542e+00  -2.6611534e-01
   6.7743240e-01   8.9486580e-02
   1.6131123e+00   4.5181507e-03
  -1.7766850e-01  -2.1034402e-01
   1.0586213e-01  -6.5863791e-01
  -2.2563304e-01   2.2971698e-03
  -5.5418388e-01   5.2985320e-01
  -1.2335228e+00  -1.3162327e+00
   2.4143083e-01   1.1271827e-02
   6.4886602e-02  -2.3882529e-01
  -5.2584342e-01   5.2158173e-01
   1.7889373e-01  -1.7964844e-01
   1.8481627e+00   3.2849211e-01
  -5.1848005e-01  -4.8214980e-01
  -1.6911867e-01   1.9322962e-01
   1.8509126e-01   1.6616652e-01
  -1.8067121e-01   1.2985318e-01
  -5.0433754e-01  -4.7804637e-01
   5.1742115e-01  -4.2255109e-01
  -5.0499928e-01   5.3555153e-01
  -2.5084602e-01   1.4718391e-02
   1.8617983e-01  -1.5167859e-01
  -2.0758665e-01  -1.5725732e-01
   1.3910354e+00  -1.1631474e+00
  -9.1225715e-02   6.8224627e-01
   4.9873822e-01  -3.9440721e-01
  -1.7968778e+00  -1.4673701e-01
  -1.4212891e-01   6.1591178e-01
  -1.4106964e+00   1.1696937e+00
   1.4574709e-01   1.7180882e-01
   1.5661769e-02   1.7205753e+00
  -7.0520723e-01  -9.6780443e-02
   2.3178174e-01  -1.3798984e-01
   2.0986767e-01  -1.8047946e-01
  -1.3189710e+00   1.4159978e+00
   5.9316797e-01  -4.2457602e-01
   6.8511118e-01   6.1191044e-02
  -2.4158802e-01   6.7626551e-01
   8.2690520e-03   2.6661667e-01
  -2.9413842e-02   1.9598443e+00
   7.4850954e-02   6.3908641e-01
   6.5859111e-01  -6.2948142e-02
  -2.1726706e+00  -1.6590150e-01
   2.0016794e+00  -2.9852955e-01
  -9.7147255e-02  -2.0161043e+00
   1.7124475e+00   1.9394664e-01
   1.6696303e-01  -1.8815626e-01
  -3.1306699e-01   6.4312881e-01
  -6.6622847e-01   1.4402543e-01
  -2.8346925e-01   3.3937462e-02
  -1.4313222e+00  -1.2317743e+00
   5.5905701e-01   5.0276527e-01
  -1.2341185e-03  -2.5592105e-01
  -1.9808046e-01   1.9320522e-01
  -3.6214767e-01  -6.1317707e-01
   1.8234473e-01  -2.0917990e-01
  -3.5147739e-01  -5.3702905e-01
  -2.0629135e-02   6.8240985e-01
   2.2960621e-01   1.6611324e-01
  -1.1175653e+00   1.4798869e+00
   2.4318369e-01   1.3288811e-02
  -1.6159982e-01   1.3252358e-01
   3.2289749e-02   6.9193913e-01
   1.7552075e-01  -1.9064999e-01
   2.7641346e-01  -6.9463010e-02
  -5.1420010e-01  -5.2293589e-01
   4.6159091e-02  -2.1977392e-01
   1.0967661e+00  -1.7442108e+00
  -1.1000120e+00  -1.3171118e+00
   5.0096197e-01   5.2355153e-01
  -4.2362298e-01   1.9875380e+00
  -1.0699191e+00  -1.3500639e+00
   1.4116322e+00   1.4639264e+00
  -2.2608580e-01  -4.4267061e-02
  -1.8246452e-01  -1.9357486e-01
  -4.4680512e-02  -6.3145474e-01
  -4.8840321e-01  -4.4617458e-01
  -7.3307201e-01   1.6092710e-01
   1.6237676e-01   1.7804958e+00
   1.1754769e+00  -1.4666620e+00
  -1.4297445e+00  -1.3719814e+00
   6.6775906e-01   2.6304578e-03
  -1.8562192e+00  -3.2263762e-01
   2.1203878e-01   1.4664246e-01
  -4.2613861e-03  -3.1395347e-01
   3.1596267e-01  -1.7932349e+00
  -1.8732875e-01   1.8025984e-01
   5.6050187e-01  -3.9202955e-01
   2.1016537e+00   1.0468305e-01
  -1.6792477e+00  -1.0510398e-01
  -1.8213935e+00   4.7693927e-01
  -2.7170707e-01  -1.1193180e-02
  -1.9138978e-01   1.0175556e-01
  -1.8143399e-01   1.9317291e-01
   3.2586877e-01  -1.8875528e+00
   1.3891369e+00   1.3757869e+00
  -9.8350051e-01  -1.7294435e+00
  -1.3229197e+00   1.3627758e+00
   3.6373019e-01  -1.7001194e+00
  -1.8651958e+00  -1.2306901e-01
  -6.8388491e-01   1.3388694e-01
  -1.8036956e-01  -1.6457844e-01
  -1.8918216e-01   1.6130748e-01
   2.7172961e-01   2.7890432e-02
  -5.3596484e-01   4.1684269e-01
   1.8857205e-01  -1.4286201e-01
  -4.7415542e-01  -4.6037182e-01
  -3.1020186e-01  -5.7495155e-01
  -5.5450781e-01  -4.6817385e-01
   2.3400759e-02  -2.3807278e-01
   2.1030505e+00   4.2419407e-01
  -4.9994311e-01  -6.4927173e-01
  -3.2404921e-01   1.9288585e+00
  -6.0002019e-01   3.9924737e-01
   1.6166632e-01   6.7985643e-01
   6.9446082e-01  -2.8888591e-02
  -3.4756286e-01  -1.6967495e+00
  -6.1707012e-01   1.0213388e-01
   4.1772286e-01  -4.5448726e-01
   1.3539711e+00  -1.2787109e+00
  -1.9225606e+00  -7.7817514e-01
  -4.6598983e-01   5.4781029e-01
   3.8753861e-02  -2.8885452e-01
  -4.5063226e-01  -5.2412211e-01
   1.1451184e+00   1.4840798e+00
  -1.1881491e+00  -1.4936210e+00
  -5.8237836e-02   5.9567745e-01
  -1.7214639e-01   1.5429900e-01
   6.5205716e-01  -1.4414400e-01
   2.4116729e-01  -5.5459725e-02
   4.4012183e-01  -5.0165136e-01
   1.2964375e+00   1.2426681e+00
  -6.7868470e-02  -7.3031222e-01
   6.0582267e-01   3.0437981e-01
   1.1940453e-01   7.2842129e-01
  -7.0273954e-02  -2.2646127e-01
  -9.1901228e-02   7.0194282e-01
  -2.1331208e-01   1.5473604e-01
  -1.0999754e-01  -5.9967186e-01
   1.1343600e+00   1.4885322e+00
   4.8571106e-01  -5.2502686e-01
  -1.5766595e-01   6.8082134e-01
   5.4214494e-01  -4.1999162e-01
  -1.3308821e+00  -1.4879237e+00
  -1.7848856e-02   7.1159576e-01
   2.0164796e-02   2.5916567e-01
   4.5221246e-01   5.5959177e-01
  -4.3196109e-01  -1.6665808e+00
   4.6390827e-01   4.0785346e-01
  -2.1905467e-01   2.0847959e+00
   2.1606955e-01  -1.4493499e-01
   1.8788712e-01   1.7024017e-01
  -9.2903543e-01  -1.2905777e+00
   5.0163880e-01  -4.8155669e-01
   8.0999120e-01   4.7737580e-03
  -8.4144089e-02   7.4982091e-01
  -1.9088785e-01   1.3740692e-01
   6.4679976e-01  -2.7700431e-02
  -4.7980231e-01   4.3780038e-01
  -5.4394450e-02   2.6704482e-01
   6.8229123e-01  -1.6984094e-02
   6.0494846e-03  -2.4806662e-01
  -3.3681787e-01  -5.0583700e-01
  -4.3020590e-03   2.7535036e-01
  -1.5978348e-01  -6.2129720e-01
   1.3527238e-02  -2.5555232e-01
  -2.8817874e-01  -3.7803535e-02
   2.6134245e-01  -3.2675854e-03
  -7.1746901e-02  -2.2506578e+00
   1.5042068e+00  -1.1133264e+00
  -2.2995892e-01   1.1460503e-01
   5.2772374e-01   5.0435239e-01
   2.8796355e-01  -3.1678363e-02
   2.6796195e-01  -3.9665593e-02
  -3.3578961e-01  -1.9861410e+00
  -1.7962190e-01  -1.6922706e-01
   1.6778350e-01   2.0437904e-01
   2.4679775e-01  -9.4841793e-03
  -2.0806614e-01   1.8047539e-01
  -3.2261066e-01   1.9332601e+00
   1.0954087e-02   2.6792108e-01
  -2.5638404e-01   6.9811152e-02
  -1.4484092e-01  -1.7809531e+00
   1.7619647e+00  -1.2020503e+00
  -4.7937059e-01   5.3280898e-01
   6.9921736e-02  -2.2371276e-01
   1.8196108e+00   5.0389875e-02
  -1.5095562e-01   1.9582768e+00
   1.3197913e+00   1.4422603e+00
  -2.6990791e-01  -8.6225470e-02
  -2.2933251e-01   1.5132737e-02
  -1.5429695e-01   2.0884869e-01
  -4.9358062e-01   5.2684929e-01
   3.3347791e-01   1.7596692e+00
   1.9443062e+00   4.5261461e-01
  -4.8159700e-01   5.1909749e-01
   5.4655888e-01   5.2052842e-01
   1.7101261e-01   1.9821730e-01
   4.3688196e-01  -4.7062147e-01
   1.6239690e-02  -2.5584181e-01
  -2.1359764e-01  -1.5989186e-01
  -2.6749654e-01  -8.3586282e-02
   6.4268863e-01   8.3422334e-02
   6.7575924e-02  -2.6380101e-01
  -7.4156924e-01   6.7892402e-02
  -1.1213181e+00   1.6247253e+00
  -2.0435239e-01   2.1769337e-01
   4.9050257e-01   6.0530411e-01
  -4.3301712e-01  -4.8374030e-01
  -6.1857485e-01   3.1455382e-01
   2.1268405e-01   1.4080671e-01
   1.4102801e+00  -1.2052549e+00
   1.1681788e-01  -1.9726032e+00
  -2.6439829e-01  -1.8951302e+00
   4.7727495e-01   2.0318888e+00
   1.8400899e-01  -1.6093828e-01
   1.6765023e+00   3.8871980e-02
   1.4141148e-01   1.9972293e+00
  -1.9224039e-01  -1.8742521e-01
   7.0013160e-01   2.0314978e-02
  -1.0496861e+00  -1.6481692e+00
   1.4477681e+00  -1.4735240e+00
   2.4283233e-01   3.1873825e-02
  -2.8553714e-01  -1.4323669e-02
   1.4234917e+00  -1.2079870e+00
  -1.6603735e-01   1.9170687e-01
   1.8454978e-01   2.0769592e-01
  -1.8104264e-01  -1.6059044e-01
   1.4019783e+00  -1.3874432e+00
  -1.9828683e+00  -4.0030980e-01
  -2.9277824e-01   1.7694677e+00
   5.9380176e-01  -4.8604133e-01
   1.3207320e+00   1.6003418e+00
   6.0949439e-01  -1.9006142e+00
  -2.3357550e-02   2.5111460e-01
   1.7035936e-01  -6.5375215e-01
  -1.7108260e-01  -1.7639280e+00
   1.4749564e+00  -1.0698644e+00
  -2.7252861e-01   9.5508154e-02
  -3.4935415e-01   5.0823965e-01
   2.3352372e-01   1.7025257e-02
  -2.8772109e-01  -4.0846400e-02
   1.6521630e+00  -1.5838257e+00
  -2.0378234e-01   6.8137110e-01
   2.6021522e-01  -2.6841212e-04
   1.0099462e-01  -2.7484656e-01
   2.0075016e-01  -1.6188038e-01
  -9.2785893e-02  -1.9495314e+00
   2.8060462e-01  -3.9444943e-02
  -6.7313911e-01   3.2112757e-01
  -1.0516136e+00  -1.3638250e+00
  -3.2006228e-01   4.6660804e-02
   1.3674016e-01  -1.6737825e-01
  -1.0082694e+00   1.3482671e+00
  -7.0666354e-01  -5.3403217e-02
  -7.3176153e-01   6.2362315e-02
  -1.1977246e+00  -1.5961000e+00
  -1.1311482e+00   1.7398722e+00
   1.3562754e+00   1.4879624e+00
  -1.6256487e-01   1.7459623e-01
   1.7561093e-01   1.9756056e-01
   1.5083463e+00  -1.1991903e+00
   1.1482956e+00   1.5160124e+00
   5.0691054e-02  -2.3375852e-01
   4.3517922e-02  -1.8851552e+00
  -2.0180437e+00   4.7988090e-01
   1.0052765e+00   1.5768601e+00
   6.2376991e-01   5.3121327e-02
   1.6015201e+00  -9.2640218e-01
  -2.0548573e+00   5.8040580e-02
  -1.4797003e+00   1.0849451e+00
  -3.1788329e-01   2.0802615e-02
   3.7623623e-02   1.7450962e+00
  -7.4994347e-02   1.7392622e+00
  -3.5918407e-01  -1.7803193e+00
  -2.3240944e-01   6.5454267e-01
   1.4372026e-01   1.7549230e-01
   1.4743563e-02  -2.9261258e-01
  -1.7908717e-01   1.7468889e-01
   1.2238125e-01   1.9041270e+00
  -1.1858044e+00  -1.5955026e+00
   1.8657129e-01   1.5484549e-01
   2.6236314e-01   5.4856059e-01
   1.6727737e+00   2.8206168e-01
   4.4241323e-01  -5.2968346e-01
  -5.6994450e-03  -2.4999879e-01
  -4.3954113e-01  -5.5986821e-01
  -1.7466808e-01   1.6077527e-01
  -4.6948775e-01  -5.5086358e-01
  -2.4758041e-01  -2.5782451e-03
  -1.6091930e-01   2.0296867e-01
   4.6189569e-01   5.7568625e-01
  -6.7349271e-01   4.6987188e-02
  -1.1765791e+00  -1.4161636e+00
  -6.8718566e-01   9.0916998e-02
   2.0274171e-01   1.6646580e-01
   1.0244305e+00   1.7468181e+00
  -1.6099043e-02   2.4492867e-01
   1.9080237e-01  -1.8232572e-01
  -2.5063156e-01  -3.4111694e-02
  -1.3318811e+00   1.3392974e+00
  -1.3945535e-01   1.8168237e-01
  -2.0335918e-01   1.4959964e-01
   1.9304218e-01  -1.6209377e-01
   2.1594468e-01  -2.1583012e-01
   1.4399509e+00  -1.2070547e+00
   1.8902589e-01  -1.6324706e-01
   1.1824271e+00   1.3496830e+00
   3.3592335e-02   2.3553821e-01
   2.1087837e-02  -2.8737300e-01
   2.7314910e-02  -7.0318762e-01
  -1.5247352e-01  -1.8083232e+00
  -5.0105497e-02   5.8834859e-01
  -2.1111685e-01   1.6151466e-01
   6.8969217e-02  -1.6345264e+00
  -3.0289390e-01   5.3635957e-03
  -6.5071433e-01  -1.9453209e-01
  -1.6777873e-01   1.7410894e+00
  -1.3852425e-02   2.8532135e-01
   1.3200915e-02   2.4249887e-01
  -1.8729848e+00   2.1625610e-01
   5.1158341e-01   4.6273857e-01
  -1.5792709e-02  -2.6368625e-01
  -1.6645182e-01  -1.9743478e-01
  -3.4569589e-01   6.9568181e-01
   2.0275224e-01  -1.6638139e-01
  -3.8226683e-02   2.1366364e-01
   2.1201506e-01  -1.9545957e-01
   1.8766763e-01   1.9038537e-01
   2.6274555e-01   4.7585258e-02
   1.3903511e+00   1.2100384e+00
  -4.6837530e-01  -4.8200844e-01
   2.4975264e-01   3.2688220e-02
  -5.1125630e-01   4.0383835e-01
  -1.2749789e+00  -1.2585197e+00
  -1.5798322e+00  -1.0462231e+00
   1.3941771e+00  -1.1581344e+00
   2.3531373e-01   4.7468962e-03
   1.2426930e+00  -1.4031896e+00
   7.2923959e-01  -1.9206553e+00
  -1.7461173e-01   1.6233644e-01
  -7.4359377e-01   9.9467848e-02
   1.7707997e+00  -1.1359836e+00
  -1.7913213e-02   2.0475237e+00
   9.2017697e-01   1.6271687e+00
  -1.3682644e+00  -1.2947893e+00
   2.8935541e-01  -1.6967737e+00
  -1.4281138e-01  -1.8640755e-01
   7.7684077e-01  -3.3552354e-03
   1.6777531e-01  -1.7596581e-01
  -1.5146924e-01  -1.7697628e-01
  -5.3621225e-01  -5.7039935e-01
  -1.7012984e-01  -1.9689418e-01
   1.9331718e+00  -1.6722765e-01
   7.4810252e-01  -1.9192443e-02
   4.9529244e-01   5.2671725e-01
  -5.1548605e-01   4.4832400e-01
  -1.8392879e-01   2.0235658e-01
  -1.3389537e+00   1.0870234e+00
  -2.3861758e-01   5.3268243e-02
   2.0807100e-01   2.0834655e+00
  -1.6535893e+00   6.3267490e-02
   4.1920780e-01   5.2639115e-01
  -2.3191740e-01   1.7416710e+00
  -2.8334124e-02  -6.9401726e-01
  -1.6019886e-01  -1.5040634e-01
   4.5454665e-02  -6.5781525e-01
   5.6560222e-01   4.9231040e-01
   4.3803110e-02  -2.0020449e+00
  -2.3747193e-01  -1.5506965e-02
   1.3869629e+00   9.9789709e-01
  -6.8517608e-01   4.2411455e-02
   6.2248204e-02  -7.9182306e-01
  -1.3653067e-01   6.7898540e-01
  -3.3496358e-01   1.9319130e+00
  -4.3164446e-01   4.6088831e-01
   6.4211096e-01   2.1160971e-01
   1.2669572e-01  -1.9592361e-01
  -9.8765739e-03  -2.5963970e-01
  -1.5465689e+00  -1.2810877e+00
  -2.4688961e-01  -3.0003863e-05
   1.9526802e-01  -2.0926403e-01
  -9.8391736e-02  -2.2873847e-01
   1.6614257e-01  -1.8680218e-01
  -1.6254230e+00   1.2082808e+00
  -1.2139758e-01   1.9955515e-01
   4.7269846e-01   4.8358120e-01
  -9.0225444e-02   1.9415233e+00
   1.6854465e-01   1.5654832e-01
  -1.8944769e+00  -5.1257837e-02
   1.3562194e+00  -1.1763653e+00
  -1.9701585e+00  -2.4106410e-01
   7.2941990e-01   2.2553032e-02
   5.1958188e-01  -4.8488639e-01
   3.0506753e-01  -2.0823608e+00
   2.1416843e-01  -1.7843080e-01
   1.5817288e-01  -1.8594366e-01
  -1.6327068e-01  -1.7681870e-01
  -7.3539084e-02   1.7634201e+00
   1.7728409e+00  -7.4456899e-01
   6.4370577e-01   3.7230517e-02
  -1.5267884e-01  -1.5531680e-01
  -9.7904299e-01  -1.5415454e+00
   1.5901716e-01   1.8811443e-01
   1.1866453e+00   1.4742493e+00
   8.5176809e-01   1.7875482e+00
   1.4730325e+00  -1.3648679e+00
  -1.0341225e-02  -2.5121040e-01
  -2.1779270e-01   1.1646520e-01
   3.6069171e-01  -1.9077405e+00
   2.4907155e-01   4.7370128e-02
  -1.5361089e-01  -2.0929004e-01
  -1.6495071e-01  -1.8866859e-01
   1.9780804e-01   1.6352000e-01
   2.8221549e-02  -2.7223406e-01
  -2.0034322e-01  -1.1109104e-02
   7.3497904e-01  -7.3658550e-02
  -2.0723025e-01   1.7852794e+00
   4.0309468e-02  -7.2991639e-01
   1.8266548e-01   1.7465424e-01
  -8.0105661e-03   6.8236167e-01
  -2.2302186e-01   1.3971759e-01
   1.4714119e-01   2.1892952e-01
  -1.2754850e+00   1.3693700e+00
   1.1778571e-01   1.8037353e+00
  -4.5475809e-02   2.7312286e-01
   4.8717251e-01   4.4044655e-01
  -4.1012266e-01   6.0992316e-01
  -1.3451860e-01  -6.2049785e-01
  -5.6574333e-01  -7.5864957e-02
  -2.1097882e+00   2.3040996e-01
  -7.6588539e-01   5.3912901e-02
  -1.5945582e-01  -7.7383675e-01
   2.0110713e-03  -2.4387342e-01
  -3.8585770e-01   1.8919638e+00
   1.0856270e+00  -1.4896805e+00
   1.9732023e+00   4.4194434e-01
  -1.8938871e-01   2.1092026e-01
   2.6972192e-01   8.6054162e-03
   2.6660830e-02  -2.6717984e-01
  -1.2072443e+00  -1.6414449e+00
   1.9276777e-01   1.9558531e-01
   1.9373237e-01   1.9172607e-01
  -1.5903633e-01   1.5278382e-01
   4.7905412e-01  -5.1236924e-01
  -1.0678702e-01   2.6109453e-01
   3.8568318e-02  -2.4842274e-01
  -2.3268170e-01   3.6355611e-02
  -1.7764542e+00   2.3547674e-01
   1.3603833e-01  -1.7813993e-01
  -1.4041223e+00  -1.2525359e+00
  -1.6325956e-01  -1.3314093e-01
   1.8677022e-01  -1.7266617e-01
  -1.5127016e+00   1.5515104e+00
  -9.1282582e-02  -2.0745873e+00
  -1.1483690e-01   2.2033568e-01
   1.3018017e+00   1.3345463e+00
   1.7562947e-01   1.6362360e-01
  -1.6388952e-01  -1.6899832e-01
  -2.4175927e-01  -2.7407433e-02
   2.5901148e-02  -7.2489129e-01
   9.7595036e-03  -7.8720812e-01
  -1.9522836e-01  -1.7129200e-01
  -9.3386713e-02   1.9129670e+00
   8.0002090e-02   1.7571966e+00
  -1.2916401e+00  -1.5362119e+00
  -6.8142905e-01   1.8016835e-01
  -1.7124033e+00   1.1416574e+00
  -2.0227412e-01   1.4469953e-01
   3.9075588e-01   4.1286268e-01
  -5.3188655e-02   2.5062161e-01
  -1.7648146e+00  -1.1743429e+00
   7.6189589e-01   1.2675850e-01
  -1.1032210e+00   1.5125979e+00
  -1.2502567e+00  -1.2965533e+00
  -6.5982106e-02   7.3256925e-01
  -1.3038620e+00   1.3417901e+00
   1.6142226e+00  -1.1394060e+00
  -2.1941988e-01  -2.2544153e-01
   3.8045270e-01  -1.9736979e+00
   1.6125393e-01   1.7747578e-01
   1.3754679e-01   1.8699091e-01
   6.5196764e-03  -8.2337216e-01
  -2.2526679e-01   2.1197329e+00
  -1.6903012e+00   3.3517927e-01
  -8.9416633e-01  -1.4344952e+00
   3.6188983e-01  -5.8129585e-01
  -1.1989946e+00  -1.3313490e+00
  -7.3983865e-02  -1.7349399e+00
   1.9417432e-01  -1.4504880e-01
   4.8486708e-01  -5.2656093e-01
  -1.8319735e-01   2.0501758e-01
  -5.8430730e-01  -4.1288482e-01
   2.1648196e-01   1.2941097e-01
   1.3609744e+00  -9.0586843e-01
  -2.5544723e-01   3.2290326e-02
   5.0564570e-01  -4.6594322e-01
   1.5122613e-01   1.7292509e-01
  -1.6332889e+00  -1.1583446e+00
  -2.6984015e-01   5.9191664e-01
   5.7579636e-01  -5.9656209e-01
  -1.3120767e+00   1.5559223e+00
   1.2625109e+00   1.3596329e+00
   1.9407163e+00   4.5345591e-01
   6.4275286e-02  -1.9431510e+00
  -5.9909312e-01   4.4952141e-02
  -2.5864278e-01   3.1157897e-02
  -2.2782993e-01   2.1165154e+00
  -1.5340707e-01  -1.9509884e-01
   2.2670221e-01  -2.1480028e-01
  -7.7690145e-01  -4.4315016e-02
   5.9904506e-02  -2.0219047e+00
   2.4516489e-01   5.9677152e-03
   1.2534941e+00   1.2508945e+00
   2.6486535e-01   5.2473458e-02
  -4.3539645e-01   4.5798333e-01
  -1.9333984e-01  -1.9003018e-01
  -2.9410465e-01  -3.8083432e-02
  -1.7899772e+00  -1.0320355e-01
   4.2518934e-01  -5.0216282e-01
  -3.9185185e-01  -5.5251282e-01
   6.3462992e-02  -1.7110468e+00
  -2.0900467e-01   1.9907306e+00
  -3.2006785e-02  -2.7115949e-01
  -7.2692180e-01  -1.9443861e+00
   5.0632802e-02   2.3624122e-01
   1.8063596e+00  -5.0423728e-01
   1.4499945e-01   2.0021357e-01
  -1.2803211e-01   6.7444642e-01
  -7.7842973e-01   1.4022257e-02
   1.5722118e-01   1.9864179e-01
  -1.3517658e-01  -7.0050810e-01
   1.5131856e+00  -1.4092336e+00
   1.8893171e+00  -1.8716999e-01
   1.6533122e-01   1.6696247e-01
  -2.3981287e-01  -3.4413518e-02
  -6.8028695e-04   2.4556321e-01
   7.0782064e-01  -3.4191223e-03
   5.6320279e-01   5.0158828e-01
   2.7668986e-03   2.6303641e-01
  -1.1210885e-02   2.4091190e-01
   2.4034940e-01   1.1105041e-02
   5.5047645e-01   1.7845455e+00
  -4.8803595e-01   5.1100742e-01
  -1.3963245e-02   6.7823397e-01
  -1.1677306e-01  -2.2335088e-01
  -1.4950610e+00   1.1700455e+00
  -1.3688593e+00   1.1232639e+00
  -1.0448482e+00  -1.2776407e+00
  -4.7069596e-01  -5.2341068e-01
  -1.0360827e-01   1.8690498e+00
  -1.1640494e+00   1.3080496e+00
  -3.0372573e-01  -1.9990867e+00
   4.8085638e-02   2.2182244e-01
  -6.1824870e-01  -4.6999384e-01
   1.4296555e-01   2.1417038e-01
  -1.8209264e-01   1.5876235e-01
   2.5812098e-01   5.5665980e-02
   1.0032152e-01  -7.3365153e-01
   1.5713569e+00   3.9717239e-01
  -2.7988436e-01  -1.5332402e-02
   1.9201333e-02  -2.6593686e-01
   3.3986646e-01  -6.8563922e-01
   1.7709080e-01   1.9229216e-01
   2.6672882e-01   4.7767750e-03
   2.3431493e-01  -2.2508570e+00
  -3.0845442e-02   2.1323412e+00
  -2.2481893e-01  -1.9359850e-02
   3.7029257e-02  -2.4977555e-01
  -7.1411482e-01   5.6707523e-02
   1.5652470e+00   1.2050830e+00
  -4.4898374e-01   3.7267792e-01
  -5.4417952e-01  -4.5269689e-01
   1.4859019e+00  -1.3051130e+00
  -1.7924467e+00  -1.3434734e-01
  -1.6142606e+00   1.0387795e+00
   6.3039738e-01   5.7241494e-01
  -4.8632448e-01   1.9173420e+00
  -1.1041576e-02   2.7662477e-01
  -7.3095936e-02   2.2915610e-01
  -1.0052473e-02  -2.5472143e-01
  -5.2599463e-01   4.7228904e-01
  -3.3170260e-01  -6.4856932e-01
   5.5211317e-02  -6.3278919e-01
  -4.3161158e-01   4.2072049e-01
   1.2872464e+00  -1.3380921e+00
   1.8997977e+00   1.0917142e-02
   3.3589265e-01  -1.9348718e+00
   6.2033446e-01   9.2832907e-02
  -1.4487836e+00  -1.3113919e+00
   5.2120857e-01   1.8852655e+00
  -4.4620940e-01  -5.6227790e-01
  -1.3537229e+00  -1.4398826e+00
  -1.2096663e-01   1.6570639e+00
  -1.4569705e-01  -6.9929727e-01
  -1.6714024e-01   1.8370098e-01
   9.6081668e-02  -7.6501304e-01
  -1.7865067e+00  -6.5532217e-02
   2.2942798e-01  -2.0316128e-01
  -3.7441994e-02   6.2647090e-01
   6.9201158e-02  -2.3029972e-01
   1.6939615e+00   1.4201917e+00
  -7.6376377e-01  -1.1193754e-01
  -2.4514311e-02   2.0861195e-01
  -6.0470537e-01   3.5905002e-01
   5.2439572e-02   2.6026174e-01
  -4.6751052e-01   5.5974591e-01
  -6.1221747e-01  -5.2250308e-01
  -1.7579854e+00   1.3899486e+00
  -2.7638041e-01  -6.4333523e-03
   1.8896319e+00   5.2008103e-01
   1.9724852e+00   3.7137572e-02
  -1.4653471e-01   1.6564568e+00
  -8.4494685e-02   2.5018279e-01
  -4.8411885e-02   2.7378047e-01
  -3.8262881e-01  -5.4566032e-01
  -6.8193033e-01  -4.5419709e-02
   1.1666491e+00  -1.3057268e+00
  -5.4213317e-03   2.4762018e-01
  -2.1233940e-01   1.9153002e-01
  -1.2393194e+00  -1.1785709e+00
  -1.9835904e+00  -1.3280540e-01
   2.6044090e-01   5.2609137e-02
   2.5881816e-01   5.1098839e-02
   4.6774322e-01  -5.3084265e-01
  -2.3152616e-01  -1.6696271e-01
  -2.0615572e-01   1.8181450e+00
   5.8859771e-01   4.0510079e-01
  -2.7151012e-01  -5.4287021e-01
   1.1862984e+00  -1.5802600e+00
  -1.7567818e-01   1.8212007e-01
  -7.0678943e-02   6.2889538e-01
   1.3418613e+00  -1.1770504e+00
  -1.9161139e-01  -2.4001664e-01
  -1.7813550e-01  -1.7220862e-01
  -2.0718049e-01   1.6836005e+00
   2.0582141e-01  -1.9951083e+00
  -1.4127911e-01   2.1159993e-01
  -2.3303458e-02  -2.8432518e-01
   4.0936458e-01  -1.6376749e+00
   5.9005739e-01  -3.6627903e-01
  -9.2065162e-04  -2.3946675e-01
   4.8974900e-01   5.8645126e-01
   8.2131420e-01  -7.4154264e-02
  -1.7009879e+00   1.4154356e+00
   5.1661095e-01  -5.1268308e-01
   5.6715890e-01  -3.9223038e-01
   1.9002110e-01   1.8247905e-01
   3.4617779e-03  -2.1715616e-01
  -2.0378214e+00  -1.3308415e-01
  -1.3514338e+00  -1.4328293e+00
  -5.1454098e-01  -4.7733421e-01
  -6.0452638e-01  -3.4470771e-02
  -1.2969294e+00   1.4121115e+00
   1.5945923e-01   1.9491932e-01
  -1.8940618e-01   1.3641717e-01
   2.3264398e-01   2.0634700e-02
  -1.5742242e+00  -2.2445379e-01
   4.4649048e-01  -4.6242488e-01
  -2.3397290e-01  -1.4763809e-02
  -1.5242490e-01   1.9988622e-01
  -3.5264881e-01   6.4196509e-01
   2.4843222e-02   2.0011567e+00
   8.7293269e-02  -8.0004624e-01
  -1.7621608e+00  -6.0659635e-01
  -4.2081705e-02  -2.6341407e-01
  -2.0261131e-01  -1.9728789e-01
  -2.2345720e-02   2.5938950e-01
   2.1276166e-01  -1.5165663e-01
  -1.1557578e+00  -1.3030091e+00
   1.9501051e-01  -1.6239709e-01
   2.7757347e-02  -1.8420329e+00
   2.3479379e-01   2.6421385e-02
   2.2129209e-01   1.6458746e-02
   1.4859265e+00  -1.3186037e+00
   6.2893877e-02   7.4241368e-01
  -6.8108190e-01   2.2351699e-02
   1.2319762e+00  -1.3868926e+00
  -2.0252319e+00   5.8806316e-02
  -5.6457875e-01   3.9439238e-01
   1.7905997e+00   1.8825817e-01
   2.5971211e-01   3.8779590e-02
  -2.3227244e-01   1.5419959e-01
   1.9369947e+00  -4.2282861e-01
  -1.5032055e+00  -1.0580121e+00
   1.2611179e+00  -1.1466894e+00
   1.6913486e+00  -1.1887181e-02
   4.3910739e-02  -6.4337110e-01
  -1.2727435e+00   1.3686952e+00
  -6.7638632e-01  -4.5630721e-02
   3.8902932e-01   5.1419540e-01
  -1.4819916e-01  -2.0328432e-01
   2.2247397e-01  -1.3998066e-01
   2.1786283e-01   2.0383007e-01
  -1.9048132e-01  -1.6946483e-01
   1.7502638e+00   1.5942106e-01
  -1.3889270e+00  -1.4632305e+00
   1.5985858e+00  -8.0563831e-01
  -4.7611343e-01  -5.2076324e-01
  -2.0544252e-01   3.7322619e-02
   1.9135348e-01  -1.9958174e-01
   1.4007883e+00  -1.2164298e+00
   5.7900270e-01   4.9093772e-01
  -5.9311069e-01   5.0167424e-01
   1.7623296e-01  -1.7360357e-01
   1.7493016e+00  -6.9088213e-01
  -6.2746248e-01  -3.9422370e-02
   5.8179510e-01   3.3600595e-01
   2.0064515e-01   1.9166574e-01
  -3.6992708e-01  -5.5553244e-01
   7.2137134e-01   8.9596520e-02
  -5.4601919e-01  -5.1718826e-01
  -1.1206082e+00  -1.6127089e+00
  -7.3233407e-01  -4.1320555e-02
   6.2872647e-02  -2.4953028e-01
  -4.8823085e-01  -5.3298525e-01
   9.3006822e-02  -1.8898801e+00
  -5.2581016e-02   6.0392024e-01
  -6.0347181e-02   6.7124280e-01
   1.2633586e+00   1.3261262e+00
   2.2597162e-01   1.7219349e-01
   2.5963625e-01   2.3493202e-02
  -2.4797031e-02   6.9680053e-01
   4.6478371e-01   4.2433781e-01
   1.5609387e+00   1.1331564e+00
   1.8691858e-01  -1.5978599e-01
  -7.3306889e-01  -3.9121960e-02
  -2.5894239e-01  -1.5385049e-02
  -1.6411230e-01  -1.5791637e-01
  -7.4371613e-01  -7.2173464e-02
   5.2159144e-01  -2.0712721e+00
   1.9976477e+00   1.4106168e-01
   1.1865610e+00   1.4341496e+00
  -5.9610804e-01  -2.4583604e-02
  -4.9563083e-01   5.0060400e-01
   1.8619506e-01  -1.8664979e-01
   6.6699650e-01  -5.5309885e-03
   5.1482183e-01  -4.9925567e-01
   4.0973287e-01  -1.5554742e+00
  -1.8231714e+00  -5.7407050e-02
  -3.0984096e-02  -2.6889088e-01
   1.7553692e-01   1.7369191e-01
   2.5359959e-01   8.1951195e-03
   2.4394945e-01  -1.8575453e+00
  -8.3156564e-01  -4.2454799e-02
  -1.2458618e-02   2.5874240e-01
  -1.5883370e+00   4.4856872e-01
   5.0334088e-01   4.5754685e-01
  -1.9509575e-02  -2.9568712e-01
   4.8678072e-01  -6.0595889e-01
   2.1671542e+00  -2.6611534e-01
   6.7743240e-01   8.9486580e-02
   1.6131123e+00   4.5181507e-03
  -1.7766850e-01  -2.1034402e-01
   1.0586213e-01  -6.5863791e-01
  -2.2563304e-01   2.2971698e-03
  -5.5418388e-01   5.2985320e-01
  -1.2335228e+00  -1.3162327e+00
   2.4143083e-01   1.1271827e-02
   6.4886602e-02  -2.3882529e-01
  -5.2584342e-01   5.2158173e-01
   1.7889373e-01  -1.7964844e-01
   1.8481627e+00   3.2849211e-01
  -5.1848005e-01  -4.8214980e-01
  -1.6911867e-01   1.9322962e-01
   1.8509126e-01   1.6616652e-01
  -1.8067121e-01   1.2985318e-01
  -5.0433754e-01  -4.7804637e-01
   5.1742115e-01  -4.2255109e-01
  -5.0499928e-01   5.3555153e-01
  -2.5084602e-01   1.4718391e-02
   1.8617983e-01  -1.5167859e-01
  -2.0758665e-01  -1.5725732e-01
   1.3910354e+00  -1.1631474e+00
  -9.1225715e-02   6.8224627e-01
   4.9873822e-01  -3.9440721e-01
  -1.7968778e+00  -1.4673701e-01
  -1.4212891e-01   6.1591178e-01
  -1.4106964e+00   1.1696937e+00
   1.4574709e-01   1.7180882e-01
   1.5661769e-02   1.7205753e+00
  -7.0520723e-01  -9.6780443e-02
   2.3178174e-01  -1.3798984e-01
   2.0986767e-01  -1.8047946e-01
  -1.3189710e+00   1.4159978e+00
   5.9316797e-01  -4.2457602e-01
   6.8511118e-01   6.1191044e-02
  -2.4158802e-01   6.7626551e-01
   8.2690520e-03   2.6661667e-01
  -2.9413842e-02   1.9598443e+00
   7.4850954e-02   6.3908641e-01
   6.5859111e-01  -6.2948142e-02
  -2.1726706e+00  -1.6590150e-01
   2.0016794e+00  -2.9852955e-01
  -9.7147255e-02  -2.0161043e+00
   1.7124475e+00   1.9394664e-01
   1.6696303e-01  -1.8815626e-01
  -3.1306699e-01   6.4312881e-01
  -6.6622847e-01   1.4402543e-01
  -2.8346925e-01   3.3937462e-02
  -1.4313222e+00  -1.2317743e+00
   5.5905701e-01   5.0276527e-01
  -1.2341185e-03  -2.5592105e-01
  -1.9808046e-01   1.9320522e-01
  -3.6214767e-01  -6.1317707e-01
   1.8234473e-01  -2.0917990e-01
  -3.5147739e-01  -5.3702905e-01
  -2.0629135e-02   6.8240985e-01
   2.2960621e-01   1.6611324e-01
  -1.1175653e+00   1.4798869e+00
   2.4318369e-01   1.3288811e-02
  -1.6159982e-01   1.3252358e-01
   3.2289749e-02   6.9193913e-01
   1.7552075e-01  -1.9064999e-01
   2.7641346e-01  -6.9463010e-02
  -5.1420010e-01  -5.2293589e-01
   4.6159091e-02  -2.1977392e-01
   1.0967661e+00  -1.7442108e+00
  -1.1000120e+00  -1.3171118e+00
   5.0096197e-01   5.2355153e-01
  -4.2362298e-01   1.9875380e+00
  -1.0699191e+00  -1.3500639e+00
   1.4116322e+00   1.4639264e+00
  -2.2608580e-01  -4.4267061e-02
  -1.8246452e-01  -1.9357486e-01
  -4.4680512e-02  -6.3145474e-01
  -4.8840321e-01  -4.4617458e-01
  -7.3307201e-01   1.6092710e-01
   1.6237676e-01   1.7804958e+00
   1.1754769e+00  -1.4666620e+00
  -1.4297445e+00  -1.3719814e+00
   6.6775906e-01   2.6304578e-03
  -1.8562192e+00  -3.2263762e-01
   2.1203878e-01   1.4664246e-01
  -4.2613861e-03  -3.1395347e-01
   3.1596267e-01  -1.7932349e+00
  -1.8732875e-01   1.8025984e-01
   5.6050187e-01  -3.9202955e-01
   2.1016537e+00   1.0468305e-01
  -1.6792477e+00  -1.0510398e-01
  -1.8213935e+00   4.7693927e-01
  -2.7170707e-01  -1.1193180e-02
  -1.9138978e-01   1.0175556e-01
  -1.8143399e-01   1.9317291e-01
   3.2586877e-01  -1.8875528e+00
   1.3891369e+00   1.3757869e+00
  -9.8350051e-01  -1.7294435e+00
  -1.3229197e+00   1.3627758e+00
   3.6373019e-01  -1.7001194e+00
  -1.8651958e+00  -1.2306901e-01
  -6.8388491e-01   1.3388694e-01
  -1.8036956e-01  -1.6457844e-01
  -1.8918216e-01   1.6130748e-01
   2.7172961e-01   2.7890432e-02
  -5.3596484e-01   4.1684269e-01
   1.8857205e-01  -1.4286201e-01
  -4.7415542e-01  -4.6037182e-01
  -3.1020186e-01  -5.7495155e-01
  -5.5450781e-01  -4.6817385e-01
   2.3400759e-02  -2.3807278e-01
   2.1030505e+00   4.2419407e-01
  -4.9994311e-01  -6.4927173e-01
  -3.2404921e-01   1.9288585e+00
  -6.0002019e-01   3.9924737e-01
   1.6166632e-01   6.7985643e-01
   6.9446082e-01  -2.8888591e-02
  -3.4756286e-01  -1.6967495e+00
  -6.1707012e-01   1.0213388e-01
   4.1772286e-01  -4.5448726e-01
   1.3539711e+00  -1.2787109e+00
  -1.9225606e+00  -7.7817514e-01
  -4.6598983e-01   5.4781029e-01
   3.8753861e-02  -2.8885452e-01
  -4.5063226e-01  -5.2412211e-01
   1.1451184e+00   1.4840798e+00
  -1.1881491e+00  -1.4936210e+00
  -5.8237836e-02   5.9567745e-01
  -1.7214639e-01   1.5429900e-01
   6.5205716e-01  -1.4414400e-01
   2.4116729e-01  -5.5459725e-02
   4.4012183e-01  -5.0165136e-01
   1.2964375e+00   1.2426681e+00
  -6.7868470e-02  -7.3031222e-01
   6.0582267e-01   3.0437981e-01
   1.1940453e-01   7.2842129e-01
  -7.0273954e-02  -2.2646127e-01
  -9.1901228e-02   7.0194282e-01
  -2.1331208e-01   1.5473604e-01
  -1.0999754e-01  -5.9967186e-01
   1.1343600e+00   1.4885322e+00
   4.8571106e-01  -5.2502686e-01
  -1.5766595e-01   6.8082134e-01
   5.4214494e-01  -4.1999162e-01
  -1.3308821e+00  -1.4879237e+00
  -1.7848856e-02   7.1159576e-01
   2.0164796e-02   2.5916567e-01
   4.5221246e-01   5.5959177e-01
  -4.3196109e-01  -1.6665808e+00
   4.6390827e-01   4.0785346e-01
  -2.1905467e-01   2.0847959e+00
   2.1606955e-01  -1.4493499e-01
   1.8788712e-01   1.7024017e-01
  -9.2903543e-01  -1.2905777e+00
   5.0163880e-01  -4.8155669e-01
   8.0999120e-01   4.7737580e-03
  -8.4144089e-02   7.4982091e-01
  -1.9088785e-01   1.3740692e-01
   6.4679976e-01  -2.7700431e-02
  -4.7980231e-01   4.3780038e-01
  -5.4394450e-02   2.6704482e-01
   6.8229123e-01  -1.6984094e-02
   6.0494846e-03  -2.4806662e-01
  -3.3681787e-01  -5.0583700e-01
  -4.3020590e-03   2.7535036e-01
  -1.5978348e-01  -6.2129720e-01
   1.3527238e-02  -2.5555232e-01
  -2.8817874e-01  -3.7803535e-02
   2.6134245e-01  -3.2675854e-03
  -7.1746901e-02  -2.2506578e+00
   1.5042068e+00  -1.1133264e+00
  -2.2995892e-01   1.1460503e-01
   5.2772374e-01   5.0435239e-01
   2.8796355e-01  -3.1678363e-02
   2.6796195e-01  -3.9665593e-02
  -3.3578961e-01  -1.9861410e+00
  -1.7962190e-01  -1.6922706e-01
   1.6778350e-01   2.0437904e-01
   2.4679775e-01  -9.4841793e-03
  -2.0806614e-01   1.8047539e-01
  -3.2261066e-01   1.9332601e+00
   1.0954087e-02   2.6792108e-01
  -2.5638404e-01   6.9811152e-02
  -1.4484092e-01  -1.7809531e+00
   1.7619647e+00  -1.2020503e+00
  -4.7937059e-01   5.3280898e-01
   6.9921736e-02  -2.2371276e-01
   1.8196108e+00   5.0389875e-02
  -1.5095562e-01   1.9582768e+00
   1.3197913e+00   1.4422603e+00
  -2.6990791e-01  -8.6225470e-02
  -2.2933251e-01   1.5132737e-02
  -1.5429695e-01   2.0884869e-01
  -4.9358062e-01   5.2684929e-01
   3.3347791e-01   1.7596692e+00
   1.9443062e+00   4.5261461e-01
  -4.8159700e-01   5.1909749e-01
   5.4655888e-01   5.2052842e-01
   1.7101261e-01   1.9821730e-01
   4.3688196e-01  -4.7062147e-01
   1.6239690e-02  -2.5584181e-01
  -2.1359764e-01  -1.5989186e-01
  -2.6749654e-01  -8.3586282e-02
   6.4268863e-01   8.3422334e-02
   6.7575924e-02  -2.6380101e-01
  -7.4156924e-01   6.7892402e-02
  -1.1213181e+00   1.6247253e+00
  -2.0435239e-01   2.1769337e-01
   4.9050257e-01   6.0530411e-01
  -4.3301712e-01  -4.8374030e-01
  -6.1857485e-01   3.1455382e-01
   2.1268405e-01   1.4080671e-01
   1.4102801e+00  -1.2052549e+00
   1.1681788e-01  -1.9726032e+00
  -2.6439829e-01  -1.8951302e+00
   4.7727495e-01   2.0318888e+00
   1.8400899e-01  -1.6093828e-01
   1.6765023e+00   3.8871980e-02
   1.4141148e-01   1.9972293e+00
  -1.9224039e-01  -1.8742521e-01
   7.0013160e-01   2.0314978e-02
  -1.0496861e+00  -1.6481692e+00
   1.4477681e+00  -1.4735240e+00
   2.4283233e-01   3.1873825e-02
  -2.8553714e-01  -1.4323669e-02
   1.4234917e+00  -1.2079870e+00
  -1.6603735e-01   1.9170687e-01
   1.8454978e-01   2.0769592e-01
  -1.8104264e-01  -1.6059044e-01
   1.4019783e+00  -1.3874432e+00
  -1.9828683e+00  -4.0030980e-01
  -2.9277824e-01   1.7694677e+00
   5.9380176e-01  -4.8604133e-01
   1.3207320e+00   1.6003418e+00
   6.0949439e-01  -1.9006142e+00
  -2.3357550e-02   2.5111460e-01
   1.7035936e-01  -6.5375215e-01
  -1.7108260e-01  -1.7639280e+00
   1.4749564e+00  -1.0698644e+00
  -2.7252861e-01   9.5508154e-02
  -3.4935415e-01   5.0823965e-01
   2.3352372e-01   1.7025257e-02
  -2.8772109e-01  -4.0846400e-02
   1.6521630e+00  -1.5838257e+00
  -2.0378234e-01   6.8137110e-01
   2.6021522e-01  -2.6841212e-04
   1.0099462e-01  -2.7484656e-01
   2.0075016e-01  -1.6188038e-01
  -9.2785893e-02  -1.9495314e+00
   2.8060462e-01  -3.9444943e-02
  -6.7313911e-01   3.2112757e-01
  -1.0516136e+00  -1.3638250e+00
  -3.2006228e-01   4.6660804e-02
   1.3674016e-01  -1.6737825e-01
  -1.0082694e+00   1.3482671e+00
  -7.0666354e-01  -5.3403217e-02
  -7.3176153e-01   6.2362315e-02
  -1.1977246e+00  -1.5961000e+00
  -1.1311482e+00   1.7398722e+00
   1.3562754e+00   1.4879624e+00
  -1.6256487e-01   1.7459623e-01
   1.7561093e-01   1.9756056e-01
   1.5083463e+00  -1.1991903e+00
   1.1482956e+00   1.5160124e+00
   5.0691054e-02  -2.3375852e-01
   4.3517922e-02  -1.8851552e+00
  -2.0180437e+00   4.7988090e-01
   1.0052765e+00   1.5768601e+00
   6.2376991e-01   5.3121327e-02
   1.6015201e+00  -9.2640218e-01
  -2.0548573e+00   5.8040580e-02
  -1.4797003e+00   1.0849451e+00
  -3.1788329e-01   2.0802615e-02
   3.7623623e-02   1.7450962e+00
  -7.4994347e-02   1.7392622e+00
  -3.5918407e-01  -1.7803193e+00
  -2.3240944e-01   6.5454267e-01
   1.4372026e-01   1.7549230e-01
   1.4743563e-02  -2.9261258e-01
  -1.7908717e-01   1.7468889e-01
   1.2238125e-01   1.9041270e+00
  -1.1858044e+00  -1.5955026e+00
   1.8657129e-01   1.5484549e-01
   2.6236314e-01   5.4856059e-01
   1.6727737e+00   2.8206168e-01
   4.4241323e-01  -5.2968346e-01
  -5.6994450e-03  -2.4999879e-01
  -4.3954113e-01  -5.5986821e-01
  -1.7466808e-01   1.6077527e-01
  -4.6948775e-01  -5.5086358e-01
  -2.4758041e-01  -2.5782451e-03
  -1.6091930e-01   2.0296867e-01
   4.6189569e-01   5.7568625e-01
  -6.7349271e-01   4.6987188e-02
  -1.1765791e+00  -1.4161636e+00
  -6.8718566e-01   9.0916998e-02
   2.0274171e-01   1.6646580e-01
   1.0244305e+00   1.7468181e+00
  -1.6099043e-02   2.4492867e-01
   1.9080237e-01  -1.8232572e-01
  -2.5063156e-01  -3.4111694e-02
  -1.3318811e+00   1.3392974e+00
  -1.3945535e-01   1.8168237e-01
  -2.0335918e-01   1.4959964e-01
   1.9304218e-01  -1.6209377e-01
   2.1594468e-01  -2.1583012e-01
   1.4399509e+00  -1.2070547e+00
   1.8902589e-01  -1.6324706e-01
   1.1824271e+00   1.3496830e+00
   3.3592335e-02   2.3553821e-01
   2.1087837e-02  -2.8737300e-01
   2.7314910e-02  -7.0318762e-01
  -1.5247352e-01  -1.8083232e+00
  -5.0105497e-02   5.8834859e-01
  -2.1111685e-01   1.6151466e-01
   6.8969217e-02  -1.6345264e+00
  -3.0289390e-01   5.3635957e-03
  -6.5071433e-01  -1.9453209e-01
  -1.6777873e-01   1.7410894e+00
  -1.3852425e-02   2.8532135e-01
   1.3200915e-02   2.4249887e-01
  -1.8729848e+00   2.1625610e-01
   5.1158341e-01   4.6273857e-01
  -1.5792709e-02  -2.6368625e-01
  -1.6645182e-01  -1.9743478e-01
  -3.4569589e-01   6.9568181e-01
   2.0275224e-01  -1.6638139e-01
  -3.8226683e-02   2.1366364e-01
   2.1201506e-01  -1.9545957e-01
   1.8766763e-01   1.9038537e-01
   2.6274555e-01   4.7585258e-02
   1.3903511e+00   1.2100384e+00
  -4.6837530e-01  -4.8200844e-01
   2.4975264e-01   3.2688220e-02
  -5.1125630e-01   4.0383835e-01
  -1.2749789e+00  -1.2585197e+00
  -1.5798322e+00  -1.0462231e+00
   1.3941771e+00  -1.1581344e+00
   2.3531373e-01   4.7468962e-03
   1.2426930e+00  -1.4031896e+00
   7.2923959e-01  -1.9206553e+00
  -1.7461173e-01   1.6233644e-01
  -7.4359377e-01   9.9467848e-02
   1.7707997e+00  -1.1359836e+00
  -1.7913213e-02   2.0475237e+00
   9.2017697e-01   1.6271687e+00
  -1.3682644e+00  -1.2947893e+00
   2.8935541e-01  -1.6967737e+00
  -1.4281138e-01  -1.8640755e-01
   7.7684077e-01  -3.3552354e-03
   1.6777531e-01  -1.7596581e-01
  -1.5146924e-01  -1.7697628e-01
  -5.3621225e-01  -5.7039935e-01
  -1.7012984e-01  -1.9689418e-01
   1.9331718e+00  -1.6722765e-01
   7.4810252e-01  -1.9192443e-02
   4.9529244e-01   5.2671725e-01
  -5.1548605e-01   4.4832400e-01
  -1.8392879e-01   2.0235658e-01
  -1.3389537e+00   1.0870234e+00
  -2.3861758e-01   5.3268243e-02
   2.0807100e-01   2.0834655e+00
  -1.6535893e+00   6.3267490e-02
   4.1920780e-01   5.2639115e-01
  -2.3191740e-01   1.7416710e+00
  -2.8334124e-02  -6.9401726e-01
  -1.6019886e-01  -1.5040634e-01
   4.5454665e-02  -6.5781525e-01
   5.6560222e-01   4.9231040e-01
   4.3803110e-02  -2.0020449e+00
  -2.3747193e-01  -1.5506965e-02
   1.3869629e+00   9.9789709e-01
  -6.8517608e-01   4.2411455e-02
   6.2248204e-02  -7.9182306e-01
  -1.3653067e-01   6.7898540e-01
  -3.3496358e-01   1.9319130e+00
  -4.3164446e-01   4.6088831e-01
   6.4211096e-01   2.1160971e-01
   1.2669572e-01  -1.9592361e-01
  -9.8765739e-03  -2.5963970e-01
  -1.5465689e+00  -1.2810877e+00
  -2.4688961e-01  -3.0003863e-05
   1.9526802e-01  -2.0926403e-01
  -9.8391736e-02  -2.2873847e-01
   1.6614257e-01  -1.8680218e-01
  -1.6254230e+00   1.2082808e+00
  -1.2139758e-01   1.9955515e-01
   4.7269846e-01   4.8358120e-01
  -9.0225444e-02   1.9415233e+00
   1.6854465e-01   1.5654832e-01
  -1.8944769e+00  -5.1257837e-02
   1.3562194e+00  -1.1763653e+00
  -1.9701585e+00  -2.4106410e-01
   7.2941990e-01   2.2553032e-02
   5.1958188e-01  -4.8488639e-01
   3.0506753e-01  -2.0823608e+00
   2.1416843e-01  -1.7843080e-01
   1.5817288e-01  -1.8594366e-01
  -1.6327068e-01  -1.7681870e-01
  -7.3539084e-02   1.7634201e+00
   1.7728409e+00  -7.4456899e-01
   6.4370577e-01   3.7230517e-02
  -1.5267884e-01  -1.5531680e-01
  -9.7904299e-01  -1.5415454e+00
   1.5901716e-01   1.8811443e-01
   1.1866453e+00   1.4742493e+00
   8.5176809e-01   1.7875482e+00
   1.4730325e+00  -1.3648679e+00
  -1.0341225e-02  -2.5121040e-01
  -2.1779270e-01   1.1646520e-01
   3.6069171e-01  -1.9077405e+00
   2.4907155e-01   4.7370128e-02
  -1.5361089e-01  -2.0929004e-01
  -1.6495071e-01  -1.8866859e-01
   1.9780804e-01   1.6352000e-01
   2.8221549e-02  -2.7223406e-01
  -2.0034322e-01  -1.1109104e-02
   7.3497904e-01  -7.3658550e-02
  -2.0723025e-01   1.7852794e+00
   4.0309468e-02  -7.2991639e-01
   1.8266548e-01   1.7465424e-01
  -8.0105661e-03   6.8236167e-01
  -2.2302186e-01   1.3971759e-01
   1.4714119e-01   2.1892952e-01
  -1.2754850e+00   1.3693700e+00
   1.1778571e-01   1.8037353e+00
  -4.5475809e-02   2.7312286e-01
   4.8717251e-01   4.4044655e-01
  -4.1012266e-01   6.0992316e-01
  -1.3451860e-01  -6.2049785e-01
  -5.6574333e-01  -7.5864957e-02
  -2.1097882e+00   2.3040996e-01
  -7.6588539e-01   5.3912901e-02
  -1.5945582e-01  -7.7383675e-01
   2.0110713e-03  -2.4387342e-01
  -3.8585770e-01   1.8919638e+00
   1.0856270e+00  -1.4896805e+00
   1.9732023e+00   4.4194434e-01
  -1.8938871e-01   2.1092026e-01
   2.6972192e-01   8.6054162e-03
   2.6660830e-02  -2.6717984e-01
  -1.2072443e+00  -1.6414449e+00
   1.9276777e-01   1.9558531e-01
   1.9373237e-01   1.9172607e-01
  -1.5903633e-01   1.5278382e-01
   4.7905412e-01  -5.1236924e-01
  -1.0678702e-01   2.6109453e-01
   3.8568318e-02  -2.4842274e-01
  -2.3268170e-01   3.6355611e-02
  -1.7764542e+00   2.3547674e-01
   1.3603833e-01  -1.7813993e-01
  -1.4041223e+00  -1.2525359e+00
  -1.6325956e-01  -1.3314093e-01
   1.8677022e-01  -1.7266617e-01
  -1.5127016e+00   1.5515104e+00
  -9.1282582e-02  -2.0745873e+00
  -1.1483690e-01   2.2033568e-01
   1.3018017e+00   1.3345463e+00
   1.7562947e-01   1.6362360e-01
  -1.6388952e-01  -1.6899832e-01
  -2.4175927e-01  -2.7407433e-02
   2.5901148e-02  -7.2489129e-01
   9.7595036e-03  -7.8720812e-01
  -1.9522836e-01  -1.7129200e-01
  -9.3386713e-02   1.9129670e+00
   8.0002090e-02   1.7571966e+00
  -1.2916401e+00  -1.5362119e+00
  -6.8142905e-01   1.8016835e-01
  -1.7124033e+00   1.1416574e+00
  -2.0227412e-01   1.4469953e-01
   3.9075588e-01   4.1286268e-01
  -5.3188655e-02   2.5062161e-01
  -1.7648146e+00  -1.1743429e+00
   7.6189589e-01   1.2675850e-01
  -1.1032210e+00   1.5125979e+00
  -1.2502567e+00  -1.2965533e+00
  -6.5982106e-02   7.3256925e-01
  -1.3038620e+00   1.3417901e+00
   1.6142226e+00  -1.1394060e+00
  -2.1941988e-01  -2.2544153e-01
   3.8045270e-01  -1.9736979e+00
   1.6125393e-01   1.7747578e-01
   1.3754679e-01   1.8699091e-01
   6.5196764e-03  -8.2337216e-01
  -2.2526679e-01   2.1197329e+00
  -1.6903012e+00   3.3517927e-01
  -8.9416633e-01  -1.4344952e+00
   3.6188983e-01  -5.8129585e-01
  -1.1989946e+00  -1.3313490e+00
  -7.3983865e-02  -1.7349399e+00
   1.9417432e-01  -1.4504880e-01
   4.8486708e-01  -5.2656093e-01
  -1.8319735e-01   2.0501758e-01
  -5.8430730e-01  -4.1288482e-01
   2.1648196e-01   1.2941097e-01
   1.3609744e+00  -9.0586843e-01
  -2.5544723e-01   3.2290326e-02
   5.0564570e-01  -4.6594322e-01
   1.5122613e-01   1.7292509e-01
  -1.6332889e+00  -1.1583446e+00
  -2.6984015e-01   5.9191664e-01
   5.7579636e-01  -5.9656209e-01
  -1.3120767e+00   1.5559223e+00
   1.2625109e+00   1.3596329e+00
   1.9407163e+00   4.5345591e-01
   6.4275286e-02  -1.9431510e+00
  -5.9909312e-01   4.4952141e-02
  -2.5864278e-01   3.1157897e-02
  -2.2782993e-01   2.1165154e+00
  -1.5340707e-01  -1.9509884e-01
   2.2670221e-01  -2.1480028e-01
  -7.7690145e-01  -4.4315016e-02
   5.9904506e-02  -2.0219047e+00
   2.4516489e-01   5.9677152e-03
   1.2534941e+00   1.2508945e+00
   2.6486535e-01   5.2473458e-02
  -4.3539645e-01   4.5798333e-01
  -1.9333984e-01  -1.9003018e-01
  -2.9410465e-01  -3.8083432e-02
  -1.7899772e+00  -1.0320355e-01
   4.2518934e-01  -5.0216282e-01
  -3.9185185e-01  -5.5251282e-01
   6.3462992e-02  -1.7110468e+00
  -2.0900467e-01   1.9907306e+00
  -3.2006785e-02  -2.7115949e-01
  -7.2692180e-01  -1.9443861e+00
   5.0632802e-02   2.3624122e-01
   1.8063596e+00  -5.0423728e-01
   1.4499945e-01   2.0021357e-01
  -1.2803211e-01   6.7444642e-01
  -7.7842973e-01   1.4022257e-02
   1.5722118e-01   1.9864179e-01
  -1.3517658e-01  -7.0050810e-01
   1.5131856e+00  -1.4092336e+00
   1.8893171e+00  -1.8716999e-01
   1.6533122e-01   1.6696247e-01
  -2.3981287e-01  -3.4413518e-02
  -6.8028695e-04   2.4556321e-01
   7.0782064e-01  -3.4191223e-03
   5.6320279e-01   5.0158828e-01
   2.7668986e-03   2.6303641e-01
  -1.1210885e-02   2.4091190e-01
   2.4034940e-01   1.1105041e-02
   5.5047645e-01   1.7845455e+00
  -4.8803595e-01   5.1100742e-01
  -1.3963245e-02   6.7823397e-01
  -1.1677306e-01  -2.2335088e-01
  -1.4950610e+00   1.1700455e+00
  -1.3688593e+00   1.1232639e+00
  -1.0448482e+00  -1.2776407e+00
  -4.7069596e-01  -5.2341068e-01
  -1.0360827e-01   1.8690498e+00
  -1.1640494e+00   1.3080496e+00
  -3.0372573e-01  -1.9990867e+00
   4.8085638e-02   2.2182244e-01
  -6.1824870e-01  -4.6999384e-01
   1.4296555e-01   2.1417038e-01
  -1.8209264e-01   1.5876235e-01
   2.5812098e-01   5.5665980e-02
   1.0032152e-01  -7.3365153e-01
   1.5713569e+00   3.9717239e-01
  -2.7988436e-01  -1.5332402e-02
   1.9201333e-02  -2.6593686e-01
  -4.2931192e-02   2.7505136e-01
  -8.0768768e-02   1.7942018e+00
   2.3734214e-01  -2.5624317e-03
  -1.4598888e+00  -1.2207773e+00
  -8.7014040e-02  -8.8019089e-01
  -2.0550594e-01  -1.7105877e-01
  -1.7627727e-01  -2.0683980e+00
   2.5570690e-01  -1.1677697e-01
  -1.9314919e-01   1.1991972e-01
  -6.5648762e-02   2.2706088e-01
  -1.9720583e-01   1.6457568e-01
   6.6616345e-01   3.0114175e-02
  -3.3508156e-01  -7.1179479e-01
  -1.4856972e+00  -1.0255465e+00
   1.6622561e-01  -1.8845454e-01
   9.7106589e-01   1.3792248e+00
  -4.3088422e-01  -5.5089602e-01
  -1.2515120e+00  -1.5303206e+00
   1.6259018e+00  -1.5234484e+00
  -1.2224197e+00   1.2712303e+00
   7.3103083e-01  -8.0481591e-03
  -2.3264551e-01   1.5020876e-01
   4.8108532e-01   5.1004138e-01
  -1.2102499e+00   1.3233492e+00
  -6.1137191e-01  -4.0705523e-01
   7.0726040e-01  -1.6776347e-01
  -2.0510924e+00   7.7837710e-02
  -1.4610045e-01  -1.5726042e-01
   2.5617605e-02  -6.5565707e-01
   6.3285591e-01   3.4456905e-01
   4.2787331e-02   2.6521234e-01
  -1.4565819e-01   1.8636911e+00
   2.7096754e-01  -4.4704076e-02
   7.1277820e-02  -2.7139368e-01
   3.0888804e-02   6.2403083e-01
   5.5237562e-01  -2.8481972e-01
  -1.5112992e-01   5.9658301e-01
   1.2487431e+00  -1.4661777e+00
   3.4228239e-01  -1.7211791e+00
  -1.4284149e-01  -1.6521573e+00
   1.2832680e+00  -1.3588746e+00
   1.5053138e+00   1.4528110e+00
   1.9942608e-01  -1.7206007e+00
  -5.9102973e-04  -2.4494336e-01
  -4.4902177e-02   7.5746836e-01
   5.3706575e-01   4.8509802e-01
   1.1728819e+00   1.6322169e+00
  -1.3957147e-01   2.1889131e-01
  -1.4773876e-01  -2.1100191e-01
   1.7359362e+00   4.7764159e-01
   4.6234571e-01  -4.9357220e-01
   1.9361834e-01  -1.6695454e-01
  -2.4655548e-01  -3.9745990e-02
   5.1880950e-01   5.4708751e-01
   4.9301726e-01   3.7488476e-01
  -5.0919504e-01  -4.9560477e-01
   4.7145313e-03   2.4803050e-01
  -1.3026298e+00   1.5326699e+00
   4.1116943e-01  -6.0754560e-01
   2.7479617e-01   5.5696439e-02
  -6.7971437e-01  -1.5441263e-02
  -1.8366237e-01  -1.9249098e-01
  -2.6250641e-01  -1.8486678e+00
  -1.4548852e+00   1.0779618e+00
  -1.4176014e-02   1.7853699e+00
  -1.4754947e-01   1.6003375e-01
  -6.5580880e-01  -4.2503135e-02
  -1.4070507e+00   1.1793593e+00
   1.7113224e-02  -6.0170851e-01
  -4.3591655e-02   1.6890828e+00
   4.6455538e-01   4.5585261e-01
   3.8070460e-01   6.4202905e-01
   1.5250929e-02  -1.8964536e+00
  -2.4283236e-01   8.1816311e-03
   7.4290682e-02   7.6750230e-01
   2.3552411e-01  -3.1814473e-02
  -3.4407226e-01   1.8216855e+00
   4.6394722e-01   4.9580658e-01
   1.7865003e+00  -2.9155942e-01
   4.3126685e-01   6.2972152e-01
   1.6632340e-01   2.2306601e-01
  -2.5494940e-01  -4.6350821e-02
   1.5970827e-01  -1.6728126e+00
   1.8644774e-01  -1.8302074e-01
   1.9786721e+00   8.2730942e-02
  -1.7774730e-01   2.0440040e-01
  -5.3144671e-01   4.5916767e-01
   4.7641949e-01   4.9196569e-01
   2.0108615e+00  -5.8968816e-01
  -1.4406137e+00   1.1097120e+00
  -4.4362083e-01  -4.8655884e-01
  -1.8213449e-01   2.4209456e-01
  -2.8911168e-01   2.3693849e-02
  -2.0044167e-01  -2.0434405e-01
   4.0514995e-01  -6.0753774e-01
  -1.3512984e+00  -1.5523133e+00
  -7.6053699e-03  -2.3829875e-01
   7.2144469e-01   2.1243243e-02
   2.3810814e-01   2.4088513e-02
  -1.4758856e+00  -1.1148957e+00
   2.0238772e-01  -1.5779464e-01
  -1.7490755e+00   7.6900865e-02
  -4.6957489e-01   5.8446852e-01
   1.2719762e+00   1.4068825e+00
  -6.5423250e-01   2.9246775e-02
   4.7560353e-02   2.4497436e-01
  -4.3562591e-01  -5.6684744e-01
   2.0596552e-01  -1.4384029e-01
  -1.9896950e+00  -3.9749041e-01
  -2.2094772e+00  -8.7512865e-02
  -2.0941756e+00  -2.7192601e-01
   9.6450812e-03  -2.9197104e-01
  -1.7783297e-01   1.7451176e-01
  -3.0822414e-01  -6.1134277e-01
  -2.9143288e-01  -6.5674052e-02
   2.1986623e+00   4.0604210e-01
   1.3208625e+00   1.4609414e+00
  -1.1946230e+00   1.4041698e+00
  -1.9395977e-01   2.0359912e-01
   1.3032079e+00  -1.3326388e+00
   6.9699793e-01   1.1011137e-01
  -2.3296504e-01   1.9339413e-01
  -2.7859340e-01   3.4172328e-02
   1.2602713e-01   1.9282281e+00
  -1.0717804e-02   2.3521184e-01
  -1.4786577e-01   6.3900493e-01
  -6.1635212e-02   6.8812370e-01
   2.6398716e-01   3.7449865e-02
   3.8109796e-02  -6.8460247e-01
   2.3135854e-01   3.1221361e-02
  -1.1534171e+00  -1.8676397e+00
  -7.2291571e-01   2.0022467e-01
   2.1040315e+00   8.7968335e-02
  -4.0926821e-01   1.8588593e+00
  -4.1288848e-01  -2.0098836e+00
  -1.7054806e+00  -4.8898233e-01
   6.8663834e-02  -2.7010354e-01
   9.8538391e-02  -7.6837710e-01
  -6.9732428e-01  -1.2395906e-01
  -1.3598396e+00   1.5548099e+00
  -1.5927721e+00  -1.2078347e+00
  -5.5524337e-01  -4.3479495e-01
  -2.3464558e-01   1.8911933e-01
  -4.8587420e-02   2.8321451e-01
  -2.2651424e-01   1.5481893e-01
   3.0475718e-01   1.4590303e-02
  -8.7582222e-02   1.8668270e+00
   2.5994113e-03  -6.7530307e-01
  -7.2360132e-01   1.0264439e-01
   7.2848636e-01   3.6781335e-02
  -4.2773902e-01  -5.3049609e-01
   1.2099601e+00   1.6355765e+00
  -6.1818668e-02   2.1640229e+00
   9.5530000e-01   1.5118232e+00
   1.2040841e+00  -1.3441126e+00
  -2.5842005e-01   1.8167175e+00
  -2.4151850e-01   1.6295940e-03
   5.9749112e-01   4.6604365e-01
   1.3991011e+00  -1.4966665e+00
   1.9775015e+00   2.7002953e-01
   1.5915713e-01  -2.0518544e-01
   2.2727800e-01  -7.6784285e-01
   1.3690579e+00   1.2816448e+00
  -1.0987716e-01  -2.3017674e-01
  -2.5352444e-01   2.8943813e-02
  -6.9619984e-01  -1.5317246e-03
  -9.7714132e-02  -1.9523856e+00
  -1.6724529e+00  -2.4548859e-01
   2.2505070e-02  -1.8983390e+00
  -6.8475724e-01  -1.0352562e-01
  -6.4723353e-01   2.0499408e-01
  -3.7525156e-02   2.7562688e-01
   6.9168995e-01  -9.3845779e-02
  -6.6118630e-02   1.8866586e+00
   6.9644901e-01   1.5814606e-02
  -1.5373703e+00   1.2526716e+00
  -6.8912553e-01  -3.9933339e-02
   1.0144500e+00  -1.4769417e+00
  -1.5707896e-01   1.9233432e-01
   1.3578404e+00  -1.1746265e+00
  -1.1570148e+00  -1.5342260e+00
   1.2694411e+00  -1.4219330e+00
  -1.7871892e+00   5.3383206e-02
  -2.1770918e-01   1.9505610e+00
   2.7606057e-02   6.5654496e-01
  -5.9862207e-01   4.8395229e-02
  -1.0505145e+00  -1.5886675e+00
  -1.0669221e+00   1.4494278e+00
   6.3030917e-02  -2.0970700e-01
  -1.4670176e-01   7.1830998e-01
  -1.7743815e+00  -2.5431344e-01
  -2.1566594e-01   1.3679315e-01
  -7.3395612e-01  -1.6819758e-01
  -1.6666610e-01  -1.4878245e-01
   1.7623785e+00   4.4893239e-02
  -2.0584650e-02  -6.8978737e-01
  -2.8622390e-02  -2.7494933e-01
   1.4497247e-02  -2.6551901e-01
  -3.3419735e-01  -2.2331395e+00
   2.1806621e-01   2.9549262e-02
   6.0260760e-01  -9.3144120e-03
  -1.7621709e+00  -1.0272326e+00
   1.9571013e-02   1.6122703e+00
   2.9586248e-01   1.6293129e-02
   2.6808120e-01  -1.2882232e-02
  -1.2549949e-02  -2.4614928e-01
   1.2777208e-01  -1.7792423e+00
   1.0064800e+00   1.3491778e+00
   1.9405090e+00   1.0496341e-01
  -3.7602978e-01  -5.8577209e-01
  -7.7400213e-01   1.4950364e-02
   1.9644064e+00   6.5051257e-01
   1.8977909e-01  -1.9765780e-01
  -3.2784358e-02   2.6205933e-01
   6.7710563e-01  -5.0297118e-01
   1.7732115e+00  -1.5427836e+00
   1.1798765e+00  -1.6762744e+00
  -4.8508204e-01   4.1049050e-01
   2.0676248e-01  -6.6993392e-01
  -3.2851745e-02   6.7414639e-01
   1.6859148e-01  -1.8730047e-01
  -2.7606558e-01   1.8380624e-02
   5.3084694e-01  -4.2648276e-01
   1.3688041e+00  -1.2936147e+00
   2.0794004e-01   2.0776840e-01
   9.3698370e-02   7.6194068e-01
  -7.1509701e-01  -9.3347794e-03
  -3.8964429e-01   1.9050646e+00
  -7.3609086e-01   1.0704456e-02
   1.7677014e+00   1.5307023e-01
   2.2566338e-02   6.8457305e-01
   1.6036938e+00   2.1809379e-01
  -7.0902928e-02   2.0427006e+00
  -2.6956524e-01  -3.7977253e-02
   2.1049550e-01  -6.5795982e-01
  -9.4025597e-02   6.6938901e-01
  -1.8924580e+00  -4.2447670e-01
  -2.4438034e-01   9.7517973e-03
  -1.3574052e+00   1.1859226e+00
   6.5354983e-03   2.3605153e-01
  -4.6012398e-01  -4.8791143e-01
   4.2820853e-01   5.5605774e-01
   2.5046564e-01   2.5319237e-02
  -2.6303234e-01  -6.7705208e-02
   5.1434279e-02   6.1047165e-01
  -2.1706999e-01  -7.6903194e-02
  -2.1282584e-01   1.4705832e-01
  -1.7343301e-01  -1.9325780e-01
   1.4926050e-01   1.4768437e-01
  -1.9007796e+00  -1.0964986e+00
   6.0429372e-01   4.8854569e-01
  -3.1220461e-01  -5.9673350e-01
  -1.6830438e+00  -1.2767908e-01
  -1.3297979e-01  -8.2740121e-01
   1.7650183e+00   1.8644771e-01
   5.6520459e-01   6.8639424e-02
  -6.8423404e-01  -1.9433490e-01
   1.9494879e-01   1.8856492e+00
  -4.4554172e-01  -6.0735565e-01
   4.9523618e-01   5.2358145e-01
   1.6335894e-02  -2.4617321e-01
   1.7898891e-01  -1.9468464e-01
  -7.3186052e-01  -4.8576142e-01
   1.9356820e-01  -2.0467480e-01
   1.7333744e-01   2.0449286e-01
  -8.1680292e-02  -2.3738850e-01
   2.5628194e-01  -6.9612932e-02
  -4.9563317e-01   4.5221939e-01
   1.5318012e+00  -1.6266628e+00
   1.7337907e-01   1.4636762e-01
   4.7608456e-01   4.7402698e-01
   6.5909634e-01  -3.7450974e-01
   4.8780375e-02   2.3404546e-01
  -1.7477288e-01  -2.5872776e-01
  -1.6673903e-01  -2.0702002e-01
  -2.4278399e-01  -1.9835088e+00
  -1.4138127e-01   6.6366505e-01
  -2.8018163e-01   3.7722927e-02
   6.6233476e-01  -3.9546373e-01
   2.8112033e-01   3.4315149e-02
   5.1197044e-02  -7.1204803e-01
   1.7890757e-01   1.0865886e-01
  -1.8026780e-01   2.5346977e-01
   2.6457499e-01   1.9879462e+00
   3.4836438e-01  -1.7695057e+00
  -2.4201857e-01   2.6116803e-02
   2.5015874e-01  -9.3200190e-03
  -2.8119217e-02   7.6567455e-01
   2.0582027e-01   1.8809170e-01
  -1.3422613e-01  -1.8542209e-01
   1.9785010e-01   1.5200548e-01
   6.2876915e-01  -9.1587761e-02
  -1.4476324e-01   6.6082051e-01
  -6.2154270e-01   8.0684805e-02
  -3.4417344e-01  -4.7992810e-01
   6.1050836e-03   5.8134448e-01
   1.6450194e-01  -2.3148274e-01
   1.0706455e-01   2.4469198e-01
   2.4147618e-01   1.6598395e-01
   5.3684714e-01   3.9461039e-01
  -1.6023907e-01   1.9292211e+00
  -6.4501480e-02   2.5024688e-01
  -5.5333819e-02  -2.4995739e-01
   5.5296137e-01   4.5036236e-01
   1.8960653e-01  -2.0722344e-01
   2.1099440e-01  -9.8833197e-02
  -6.5770117e-01  -1.6032182e-02
   1.3842501e+00   1.4708417e+00
  -2.0442995e+00  -2.8454946e-01
   1.4227702e-01   1.7534117e-01
   6.1659657e-02  -1.8595314e+00
  -1.4183258e+00   9.5452710e-01
  -1.2033717e-01   1.8706972e+00
  -1.1724211e+00   1.2130955e+00
  -1.4312963e-01  -1.9570291e+00
  -2.2955480e-01   1.0012241e-02
  -1.7908136e-01  -1.8771960e-01
   1.3704152e-01   1.8963358e-01
   1.2799130e+00  -1.5861682e+00
   2.2933894e-01  -1.8522291e+00
  -4.7124453e-01  -5.1564444e-01
   1.5800497e-01   1.7528712e-01
   8.3234655e-01   1.4358667e-01
   3.0918770e-01  -1.9665322e+00
   3.2300877e-02  -2.0176934e+00
   1.5282777e-01  -1.9320375e-01
   1.8764105e+00   4.4222537e-01
  -1.0787392e+00  -1.1580492e+00
  -1.9295622e+00  -3.6491004e-02
  -1.9037262e-01   1.6233676e-01
  -1.0652309e+00  -1.5406055e+00
   6.0121148e-02  -8.0728722e-01
  -8.9074665e-01  -1.4428873e+00
   2.2275606e-01   1.6004273e-02
  -1.0365287e+00   1.3417234e+00
   2.6918687e-01   5.3539873e-02
  -3.7582158e-01  -5.3921038e-01
   1.2727719e+00   1.1883620e+00
  -2.0044039e-01  -1.2273795e-01
   7.2022024e-01  -1.0416140e-01
   2.9300005e-01  -1.7669254e+00
   2.7250358e-02   2.6093891e-01
   1.7489515e+00   4.0798270e-01
  -1.8858074e-02  -1.8843411e+00
   1.3443852e-01  -6.7545994e-01
   1.7130421e+00  -6.9627046e-01
  -9.9880995e-01  -1.5901755e+00
  -2.0619902e-01   1.2720418e-01
  -1.1815912e-02  -2.6513575e-01
   1.8127227e-01  -1.8304849e-01
  -1.0589300e+00  -1.5377165e+00
  -1.0094049e-01  -2.0741385e+00
   7.4610559e-01  -5.4522882e-02
  -4.5704663e-01   5.1292983e-01
   1.5333322e-01  -1.7094871e-01
   1.6471746e+00  -1.1743353e+00
  -2.5538759e-01   7.8167958e-02
   2.3711728e-01   1.5647346e-01
  -1.5538512e+00   1.6053489e+00
  -2.6316413e-01   1.6999689e+00
  -1.3078748e+00   1.3940371e+00
   1.1418676e-01  -6.6698217e-01
  -5.6426345e-01   3.8577231e-01
  -2.6556436e-01   3.1692687e-02
  -1.6610334e-01   2.0806777e-01
  -6.9747367e-01   2.2228815e-03
  -5.0432649e-01   4.9342096e-01
  -1.8974985e+00  -3.9455393e-01
   1.6223627e+00   1.0889638e+00
  -1.9677769e-01   1.6212101e-01
  -1.8002362e-01   1.6831936e+00
   3.0470074e-02   6.2281593e-01
  -4.3846998e-02   1.8895188e+00
   4.5733149e-03  -2.5799307e-01
   9.4796582e-02  -1.8939377e+00
   2.5563413e-02   2.6775227e-01
  -6.8161514e-02   7.3568038e-01
  -2.7040759e-01   2.7701094e-03
  -2.7040459e-01   5.7156381e-02
  -1.7694940e-01  -1.7183596e-01
  -1.3263266e-02   2.0462042e-01
  -4.5210098e-02   2.7098186e-01
  -1.2769314e-01  -1.9585926e-01
  -2.1477368e+00  -7.1885891e-05
  -9.2160887e-02  -7.7510414e-01
  -1.8204161e+00   1.2161032e+00
   2.5975790e-01   3.7927548e-02
   6.4825399e-01   1.1120992e-01
  -2.4072739e-02   2.6853816e-01
   1.6355688e-01  -2.4433992e-01
  -6.1211131e-01   4.5255970e-02
  -2.0205852e-01   1.5507104e-01
   5.0077422e-01   4.6541370e-01
   1.1614894e-01  -7.0183735e-01
  -3.6065444e-01  -1.7297300e+00
   1.9196021e+00   3.9382053e-01
  -1.1027811e-01  -1.8009485e+00
  -1.2207706e+00  -1.2920750e+00
   1.7102594e-01  -6.6792604e-01
   4.7573951e-02  -7.4089925e-01
  -3.6269373e-01  -5.0487805e-01
   2.5694614e-01   1.6224811e-02
   6.4669646e-02   7.4336045e-01
  -7.3486511e-02  -7.7667853e-01
  -3.7228486e-01   5.4781356e-01
   1.3730034e+00  -1.1465959e+00
   2.6303317e-01  -7.3118913e-03
   3.7047627e-01  -5.1274299e-01
   2.1648117e-01  -1.9518011e+00
   3.0677511e-03  -2.6700951e-01
   5.3413276e-02   2.9062726e-01
   1.4062639e+00  -1.3785419e+00
   4.2413293e-01  -2.0631846e+00
  -5.4013609e-02  -1.8161947e+00
  -5.3802035e-01   5.0303139e-01
   6.7231547e-02  -1.9174816e+00
  -2.8725550e-02   2.3931450e-01
  -2.5678890e-01   6.7741337e-01
   1.0509484e+00   1.7359881e+00
   1.8366279e-01  -1.7488991e-01
   4.8414179e-01   5.2171989e-01
  -1.1156596e+00  -1.4793355e+00
  -1.8839167e-01   1.3994314e-01
  -2.2391089e-01  -2.1405336e+00
  -2.3765584e-01   1.4521040e-02
   4.3072222e-02  -7.5416545e-01
   2.0535816e-01   6.0823028e-02
  -1.9750062e-01  -1.5281616e-01
   1.0965544e+00   1.5199035e+00
   1.7162310e+00   1.3287880e-01
  -1.0475412e+00  -1.5506777e+00
   4.8673688e-01  -4.8563382e-01
   2.6570846e-01   3.1544962e-02
  -7.4762192e-01   8.7310119e-03
   2.5426092e-01  -3.5100243e-02
   1.6192548e-01  -1.7957228e-01
   1.6334895e+00   2.3576162e-01
  -5.7218781e-01   4.6939998e-01
  -1.1744627e-01   2.1131489e-01
  -3.7784304e-02  -6.9930014e-01
  -6.7256162e-02   7.2031704e-01
   1.8888293e+00  -1.9732464e-01
  -1.0465029e+00   1.4267842e+00
   1.2974582e+00   1.0076189e+00
   1.4965660e-01   1.6858025e-01
  -2.3606972e-02  -6.4522787e-01
   2.0197403e-01  -1.5870435e-01
   2.2343604e-01  -4.7912332e-04
  -1.2606514e+00   1.1322170e+00
   4.1315362e-01   6.2203192e-01
   6.9655399e-01  -1.7972994e-02
  -1.4859899e-01   1.8350881e+00
   5.0272881e-01   4.5875300e-01
  -1.8876632e-01   1.9442287e-01
   1.7489236e-01   1.5471807e-01
  -4.0670043e-01   1.7258230e+00
  -2.8042909e-02  -2.6715556e-01
  -5.0610386e-01   3.4217020e-01
  -1.8801325e+00  -3.4338597e-02
  -1.7262592e-01   1.5218711e-01
  -1.9395474e+00  -9.8784351e-02
   1.9422215e+00  -4.5952183e-01
  -5.1388847e-01  -6.2376642e-01
  -4.7708441e-01  -6.1908455e-01
   1.4143978e+00   1.6536311e+00
   1.1227244e-01  -6.4717645e-01
  -7.1599776e-01  -6.2391032e-02
  -5.8309195e-01   4.9472467e-01
  -3.0407070e-02   2.6450996e-01
   7.5250493e-01  -8.9162314e-02
   2.8168215e-01   4.2995656e-02
   5.4812491e-01  -4.6274624e-01
   2.8612320e-01   5.5091399e-02
   5.3816642e-01  -5.7509676e-01
   2.2428613e+00   3.2665376e-01
   2.0309562e+00   3.9718018e-01
  -1.4609181e-01   6.1221141e-01
   1.6411974e-01  -2.1758417e-01
   4.5068447e-01   6.8497139e-01
  -1.9785680e-01  -1.7986362e-01
  -3.3349385e-01  -5.6516131e-01
  -5.9317957e-01   4.5521737e-01
   1.6486346e-02  -2.5139635e-01
   2.1934153e-01   1.2989413e-01
   2.6971964e-01   2.2713374e-02
  -2.7519830e-01   6.3045747e-02
  -1.6982993e-01   2.1044416e-01
   2.4188568e-01  -2.4445685e-02
   2.1335397e-01  -1.8332708e-01
  -3.5483556e-01  -5.6742699e-01
  -4.0695556e-01   5.5110219e-01
  -4.7578810e-01  -5.3386266e-01
   1.9132826e-01  -1.6037898e-01
   2.5868689e-01   3.6618809e-02
  -1.5055985e+00   1.1271564e+00
   1.3926812e+00   1.4009511e+00
   1.2087983e-01   1.9423971e+00
  -1.7058310e+00   9.9639316e-01
   2.2974288e-01   5.5838536e-03
  -1.9265842e+00   6.1749111e-02
   5.0788590e-01   4.7938983e-01
  -4.2788566e-02   2.4768088e-01
  -1.6105775e-01   1.6608715e-01
   2.8114218e-01   9.7807554e-03
  -6.8958048e-01  -1.3320806e-02
   1.1999706e+00  -1.5436172e+00
  -4.3203871e-01  -4.8054647e-01
  -1.1464122e+00  -1.2694027e+00
   1.9803611e+00  -2.2985072e-01
  -1.3976658e+00   1.5172988e+00
   8.0959086e-01   1.1745300e-01
  -4.5303823e-01   5.3019835e-01
   4.4243786e-01   5.6046785e-01
   6.7846679e-01  -7.0173583e-02
  -2.3350704e-01   1.3985727e-02
   1.2641400e+00   1.4426058e+00
   4.3005641e-02   7.2946238e-01
   2.6248537e-02  -2.8468860e-01
   7.5662478e-01  -1.6549113e+00
   1.5257411e+00  -1.8178671e+00
  -5.3164729e-01   4.3425975e-01
  -1.9069974e+00  -4.4996259e-01
  -7.6198621e-01  -9.2467110e-02
  -2.1468076e-01   1.8464240e-01
  -1.2178053e+00   1.3780009e+00
   2.0210536e+00  -9.3408255e-01
  -6.8113417e-01  -1.0321850e-01
  -4.5733318e-01  -5.0054467e-01
   4.5952815e-01   5.0833854e-01
  -7.2252643e-01  -6.9848494e-02
   2.1444134e-01  -1.8890429e-01
  -4.2783680e-02   2.3360203e-01
   2.2900916e-01  -1.7296286e+00
   6.5265520e-01  -1.9089862e-02
   2.7343870e-01   4.7746477e-02
   1.4008126e+00   1.2661911e+00
   6.2907773e-01  -2.1214236e-02
  -2.2393129e-01   2.0330269e-01
  -6.7217462e-01  -1.4407654e-01
  -4.4918470e-02   2.1888751e+00
  -1.9957649e+00   2.1302269e-01
  -5.8134603e-01  -4.3257955e-01
  -9.3546375e-03  -1.7018463e+00
  -1.7241343e-01   1.6123835e-01
   5.0266154e-02  -7.0151519e-01
   1.4893878e+00  -1.1184661e+00
   2.7539506e-01   1.5588511e+00
  -1.1360616e+00   1.3939028e+00
  -1.9276381e+00   4.7899304e-01
   2.0871024e+00  -9.0071864e-02
   1.6990465e+00  -1.1180757e+00
  -5.2580885e-01  -3.8551605e-01
   7.1107412e-02  -2.6654785e-01
   4.2820799e-01  -4.8126836e-01
   2.2989485e-01   3.1945135e-02
   1.3993531e+00   1.2000941e+00
  -1.4664429e+00  -1.1822138e+00
   1.9477564e+00   2.8919861e-01
   4.9347352e-01   4.0650424e-01
  -9.4988406e-03   7.4047395e-01
   7.2296141e-01   2.8788563e-02
   2.1306448e-02   6.3224794e-01
   1.0401405e+00   1.4203963e+00
   1.7415572e+00   8.9966185e-02
   6.2331810e-01   9.0283876e-03
   4.1525993e-02  -7.4371396e-01
   7.1359478e-01  -1.5936574e+00
  -1.3853626e+00  -1.4546188e+00
  -1.5131391e+00   1.2242101e+00
  -2.5758241e-01  -1.0287847e-02
  -8.8934562e-02   1.6292402e+00
   1.2010931e+00   1.4375693e+00
  -2.2893183e-01   1.4127940e-01
  -1.8614658e+00   1.5672729e-01
   6.2751543e-01  -1.2162032e-01
  -1.3127067e+00   1.2987565e+00
  -1.4110890e-01  -2.1926972e-01
   4.6944344e-01   5.5045619e-01
   9.1105865e-03   2.7867039e-01
  -1.7583682e-01   1.7570792e-01
   1.7796721e-01  -1.5558320e-01
  -1.5928032e-03  -6.8097672e-01
  -1.8869611e-01   1.8286793e-01
   1.9038060e-01  -1.9002545e+00
  -1.3431344e+00   1.0499706e+00
  -1.6017819e-01   2.0539103e-01
  -3.4368356e-02  -2.6270655e-01
   1.8513287e+00  -4.5915378e-01
   5.2519977e-01  -4.5334355e-01
  -2.0422307e-01   1.9368179e-01
   4.5115656e-01   5.4535777e-01
   7.0986175e-01   1.4393631e-02
  -2.4646513e-01  -8.9749280e-03
   7.0103492e-01  -9.8989836e-02
  -7.0425919e-01   7.2837475e-02
   2.4591185e-01  -1.5329760e+00
   4.9929720e-01  -4.7537836e-01
  -1.9202976e-02   2.5345802e-01
  -3.2461578e-04   7.6014023e-01
  -6.7121865e-01   1.7281362e-02
   1.1133138e+00  -1.2332514e+00
  -4.3688018e-01   4.8610917e-01
  -4.5999472e-01   4.3552183e-01
   4.8084680e-01  -4.8411612e-01
  -6.1543924e-01   2.9994506e-02
   1.5126169e-02  -6.4833849e-01
   1.8293576e+00  -7.9757124e-01
  -1.4270800e+00   1.5730500e+00
  -4.9811812e-01  -5.1957370e-01
  -1.2643486e+00  -1.3717489e+00
   9.7007303e-02   6.4423016e-01
   2.1992425e+00  -6.4160864e-02
  -4.3504305e-02   2.8134716e-01
   3.8106646e-02   2.7764476e-01
   1.2726591e+00  -1.3458145e+00
   1.2377559e+00  -1.2345352e+00
  -2.1186063e-01  -1.9328773e-02
  -1.3278411e+00   9.5474238e-01
   1.4278602e-01  -6.5901415e-01
  -1.4458942e-01  -1.9060299e-01
  -2.0493195e-01  -1.7514327e-01
   1.9909829e+00  -1.4601457e-01
  -1.0461932e-01  -2.1204004e+00
   3.4554347e-02   7.4422844e-01
   1.4588607e+00   1.0762626e+00
  -1.0124255e-01   2.3469236e-01
   2.5273082e-01   3.4230057e-02
  -4.7044733e-01   3.6703046e-01
  -5.9548783e-01  -1.1611874e-01
  -2.2211374e-01   1.4837764e-01
  -2.8264283e-01   1.6582332e+00
  -6.5906785e-03   2.4545842e-01
   1.8246608e-01  -1.7405514e-01
  -1.8607394e-01   1.6263744e-01
   1.1470611e-01  -6.7562789e-01
  -1.4407762e-01  -2.3040659e-01
   4.4085370e-01  -5.5652544e-01
   1.1455415e+00  -1.4274818e+00
  -1.5765102e-02  -7.8122373e-01
   7.1202122e-01   1.3562375e-01
  -5.1340655e-01  -4.4279405e-01
  -5.5142393e-01   3.9118262e-01
   4.1479379e-01   1.6845689e+00
  -4.9228512e-02  -6.7314186e-01
   7.7228356e-01   1.5982193e-01
   1.5464607e-01  -6.9692246e-01
  -1.9488846e-01   1.9057413e-01
   4.3445311e-01   5.3704334e-01
  -3.6308734e-01  -1.9040440e+00
  -6.8062545e-01  -4.2601081e-01
  -6.5723344e-02   7.1686675e-01
   3.1894301e-01   5.1671552e-01
   6.1150399e-02  -2.2237980e-01
   2.0314577e-01  -2.0032607e+00
  -5.6086007e-01  -2.3338089e-02
  -2.6126424e-01  -4.9681139e-01
   1.9720229e-01  -1.8680653e-01
  -1.6932802e-03  -2.7283345e-01
  -7.2161865e-03   2.4343528e-01
  -5.6440631e-02  -6.0853236e-01
  -1.6692084e+00  -7.5079117e-01
   1.7000727e-01   1.7238327e-01
   7.2388119e-01   9.3853473e-02
   2.9178911e-01   6.4951624e-01
   1.2222362e+00  -1.1241389e+00
  -1.6987254e+00   5.4263036e-01
   2.2589571e-01  -1.6807418e-01
   6.1991096e-02   7.0164442e-01
  -2.4901335e-02  -2.4123155e-01
  -5.2807996e-01   4.8194740e-01
  -3.3604809e-01   1.6977413e+00
  -7.1716237e-01  -1.1880692e-01
  -1.6139788e-01  -1.6246771e-01
  -1.6094894e+00  -1.6068065e-01
  -9.9124639e-01  -1.4397073e+00
  -9.5046642e-01   1.3170810e+00
   1.5756959e-01   6.3422628e-01
  -1.6751991e+00  -2.4770043e-01
  -1.6646591e-01  -2.0277587e-01
  -1.3906252e+00  -1.0793829e+00
  -5.4493573e-01  -5.1351180e-01
   2.6170295e-01   5.3281940e-03
  -6.7990458e-01  -3.0751402e-02
  -4.9990313e-02   6.5068096e-01
   2.1682832e-01  -1.8387890e-01
  -7.1976551e-01  -2.7958632e-02
  -2.0149138e+00  -2.8978164e-01
   4.4650377e-01  -1.9919278e+00
   1.7081605e+00   1.2013933e+00
  -7.7741671e-01  -7.4923517e-02
  -8.4583600e-02   2.0373563e+00
   7.1296920e-01  -8.6582581e-04
   4.5963735e-01   6.4002497e-01
  -1.3665609e+00   1.4488317e+00
   2.0228407e-03   2.2204249e-01
   7.4568180e-01   1.1755792e-01
   9.1269303e-03   2.4927402e-01
   2.7184697e-01  -1.2974029e-02
  -1.8428058e-01  -1.7318481e-01
  -1.7944035e-01   1.8118616e-01
  -1.1157447e+00  -1.3802536e+00
  -2.8675775e-02  -2.3414013e-01
  -2.5475903e-01   1.3326376e-02
  -3.0705945e-01  -1.8793462e+00
   1.7496902e+00  -1.5489742e-01
   2.5518066e-01  -8.8988333e-03
  -5.2923613e-01   4.8174011e-01
  -1.8274795e-02   7.1631903e-01
   2.1389389e-01  -1.1623361e-01
  -1.8111191e+00   3.4087736e-01
  -4.0756929e-03  -6.4242968e-01
  -1.8733681e+00  -1.6101991e-01
  -3.7913185e-01   6.3968886e-01
  -5.4800652e-01   4.5172799e-01
   2.2048558e+00  -6.7490540e-02
  -8.7347506e-01  -1.2476707e+00
   3.2178469e-02  -2.8662495e-01
  -6.7003408e-01  -9.6072710e-02
  -7.4977731e-01  -2.2073032e-02
   2.6567413e-01  -2.8621800e-03
   2.9033540e-02  -6.6603898e-01
   1.9239825e-02   6.7995681e-01
   1.9070159e-01  -1.4309267e-01
  -7.3833059e-01  -5.9569836e-02
   1.3585681e+00  -1.1780946e+00
   1.1571007e+00   1.3208952e+00
  -2.3107261e-01  -1.6403216e-01
  -1.9199769e-01   1.6739228e-01
  -1.1122786e-02   2.2823086e-01
   1.4344920e+00  -1.1671381e+00
  -4.0647042e-01  -6.2605437e-01
   1.3278675e+00  -1.2979174e+00
   2.7989572e-02   2.6727123e-01
  -1.4406733e-02  -1.7952030e+00
   1.6505173e-01   6.8112015e-01
   3.8604481e-01   5.1984601e-01
   1.7041469e-01   1.3538254e-01
   7.0451485e-01  -6.3389263e-02
  -1.8477305e-01   1.4164412e-01
   1.6676602e-01   1.9286192e-01
  -5.8011026e-01  -9.1721978e-02
   7.5167419e-01   1.9310509e-01
  -1.6363521e-01  -2.1161320e-01
  -7.2089117e-01  -1.8041725e-01
   2.7012129e-01  -1.5889968e-02
   3.6398535e-01  -5.8978276e-01
  -2.0592952e-01  -1.0543998e-01
  -5.8168202e-01   5.3878315e-01
  -3.4419878e-01   7.1772271e-01
   2.6507396e-01  -1.3777004e-01
   2.0820998e-02  -2.6353940e-01
   2.6170402e-01  -4.0440846e-02
   5.1163433e-01   3.9875852e-01
   5.0883174e-01  -4.6302759e-01
  -1.1717457e+00  -1.4021998e+00
   3.7376101e-01  -5.2818680e-01
   1.4439095e-01   1.7841593e-01
  -1.3371982e-02   1.8112778e+00
  -2.2303627e-03  -2.7205040e-01
  -1.6898251e+00   2.4944343e-01
  -1.4889373e-01   6.3138772e-01
  -2.2053293e-01   1.4483087e-02
  -3.8843948e-01   5.0763926e-01
  -6.4778364e-02   6.4716281e-01
   8.4592988e-01   1.5286471e+00
   1.1554386e+00   1.3017193e+00
   5.6673220e-01  -4.7021960e-01
  -5.6355811e-02   2.7641208e-01
  -2.1837845e-01  -4.4989126e-03
   6.8209963e-01   1.0467238e-01
  -5.7368834e-01   4.3905441e-01
  -3.4305250e-01   1.7549903e+00
   6.7755051e-01   1.5509535e-01
   2.0901385e-01  -1.8400215e-01
   1.1361116e+00   1.4642280e+00
  -8.0919895e-01   4.6473596e-02
   2.0144488e+00   3.0191592e-01
   1.8268083e+00   6.1990151e-02
   2.7073673e-01   1.8287460e-02
  -6.5713385e-01  -7.9077555e-02
  -1.3204242e+00   1.1910883e+00
  -4.3097721e-01  -4.7796342e-01
  -1.3828901e-03   2.5099557e-01
   2.6193323e-03  -6.1051382e-01
  -1.2821193e+00  -1.2587324e+00
  -2.5538227e-01  -2.8445424e-02
   1.9608095e+00  -1.0136871e-01
  -1.5291737e-01  -1.6352340e-01
  -1.4447136e+00  -1.4494419e+00
   1.7909694e+00  -5.8868884e-01
  -1.3416223e-01   1.9058481e-01
  -3.3653928e-01  -1.8958269e+00
   2.2168815e-01  -1.6318312e-01
  -2.2284214e-01  -1.8244974e+00
  -1.2854422e+00  -1.1930659e+00
  -1.4485599e+00   1.4250947e+00
   1.1438608e+00  -1.2348832e+00
   1.7092498e-01   1.7968664e-01
  -2.2819745e-01   1.8931036e-02
  -1.8673511e+00   1.7729344e-01
  -1.9484515e+00   1.1931631e-01
   1.8510615e+00   1.2557471e-01
   6.0327237e-01  -4.8970386e-01
  -1.6608675e-01  -2.0309082e-01
  -1.7741249e-01  -1.9632469e-01
  -2.0832295e+00  -2.8949226e-01
  -5.4797096e-01   5.2198007e-01
  -1.6174667e-01  -1.8334702e-01
  -5.7966372e-01  -4.8427801e-01
  -1.7643966e-01   1.8682831e-01
   9.1607680e-02  -1.9714992e+00
  -9.0436755e-01  -1.5681279e+00
   1.1601647e+00  -1.4432731e+00
   1.9301574e-01  -1.6390231e-01
   1.2156904e-01   2.2219209e-01
   2.1572955e-01  -1.8488580e-01
   2.1663408e-01  -1.5309046e-01
  -1.1239832e+00   1.8531238e+00
   4.8692972e-01   5.2329664e-01
   1.0299605e-02   1.7698765e+00
  -1.4841307e-01  -1.8110018e-01
   4.4903290e-01  -5.6930277e-01
   4.9198383e-01   5.3151907e-01
   1.6484712e-01   1.9188741e+00
  -7.2604148e-01  -4.9212787e-01
  -1.6636121e+00  -2.6189805e-01
   1.4983610e+00   1.3745120e+00
   1.4545598e-01   1.6720879e+00
  -6.5801894e-01  -2.7040669e-02
  -6.7041374e-01  -7.8153786e-02
   2.6004011e-01   3.7281141e-03
  -2.4959688e-01  -1.5928135e-02
  -5.5442762e-01  -4.1378000e-01
   1.6971711e+00  -4.8692300e-01
   1.4185474e+00  -9.3024391e-01
   1.7909692e-01  -1.6128933e-01
   1.2549675e-01  -6.4217769e-01
  -1.8144743e+00   2.6491683e-01
   2.5632449e-01  -1.9715887e-02
  -5.1918482e-01  -5.0944003e-01
  -4.6787922e-01  -4.6630769e-01
  -2.8521161e-01   1.8783658e+00
   5.2866480e-02  -2.7196480e-01
  -5.3734794e-01   4.0930377e-01
  -2.2221083e-01   1.5309721e-01
  -1.6583945e-01  -1.7061212e-01
   9.2823688e-01  -1.2726152e+00
   2.0073537e-01   1.5368455e-01
   7.5477037e-01  -9.8456981e-03
   1.8928287e+00   2.4553379e-01
  -1.2922516e+00   1.3246170e+00
  -1.2387336e+00   1.6239461e+00
  -5.2723036e-01  -3.6946254e-01
   1.5342047e-01  -7.0120181e-01
   1.6384764e+00  -1.1597439e+00
   4.0220412e-01  -1.8418099e+00
  -1.3172671e+00  -1.6465490e+00
  -1.9862894e-01  -1.5441484e-01
   3.9653634e-01   1.7448867e+00
  -5.8024308e-01   4.1734924e-01
  -1.2081300e+00  -9.0548072e-01
   1.4830962e-01  -6.9359926e-01
  -4.0247468e-01  -6.8109713e-01
  -6.3846505e-01  -1.1204092e-01
  -4.6448231e-01  -4.9961155e-01
   5.1922757e-01  -4.7354190e-01
   1.6706285e+00   3.8260667e-01
  -5.3117047e-02   6.6749473e-01
  -1.8017638e-01   1.6904322e-01
  -2.8887781e-01  -6.1298203e-01
  -1.8879970e-01   1.8668947e-01
   6.3734124e-01  -4.7134785e-01
   2.1284901e-01   1.5054616e-01
  -1.1245838e+00  -1.4277796e+00
  -1.3751790e-02  -2.2616255e-01
  -6.5447435e-01  -7.3237461e-02
  -1.3046630e-01  -2.2592358e-01
  -1.6753237e+00  -8.8583356e-01
  -1.4939176e+00   1.0551852e+00
   2.4494531e-01  -1.6713198e+00
  -5.4087786e-02  -7.1355277e-01
  -7.4711756e-01   1.2844569e-01
  -6.2393500e-01  -1.2816939e-01
   6.3519309e-01   1.6224683e-02
  -2.4583828e-01   1.5501804e-02
  -1.2388096e+00   1.3841770e+00
  -1.3153489e+00  -1.2400455e+00
   1.8771984e-01  -1.6550477e+00
  -1.5779930e-01   1.5493834e-01
   1.9177596e-01   1.8512570e-01
   3.3670342e-02   6.7489062e-01
   4.3182451e-01  -5.5583624e-01
   1.9602689e+00   2.0057759e-02
  -5.7303126e-01   5.0975940e-01
   4.0430373e-02   3.2337394e-01
   2.0213037e+00   1.5591003e-01
   4.1535546e-01  -6.5896077e-01
  -1.4414414e-01   2.1643205e-01
   7.9509369e-01   1.2675461e+00
   1.4263806e+00   1.3681026e+00
   3.2153932e-01  -1.8902594e+00
   5.5352123e-01  -3.6882589e-01
   4.5198113e-01  -3.7356449e-01
  -4.5388637e-02  -1.8926921e+00
   1.6577016e-01   7.5866380e-01
  -7.0553968e-01   2.9692125e-02
   1.5922440e-01   1.9376112e+00
  -1.4569673e-02   2.6297994e-01
  -4.9881226e-02   7.2622472e-01
  -8.1308722e-02  -1.8752727e+00
  -1.6784822e-01   1.5835060e-01
  -5.5412883e-01   4.1564017e-01
  -6.8013043e-01  -1.6969266e-01
  -5.8414773e-01   5.2690031e-01
  -4.5034295e-01  -3.5333509e-01
   8.8739034e-01   3.8388674e-02
   1.3834514e+00  -1.3860498e+00
  -4.7450194e-01   4.1219684e-01
   9.6888069e-01  -1.3282587e+00
   1.8616225e+00  -1.5429616e-01
   2.3178003e-01  -1.4471028e-01
   5.2411236e-01   5.4004965e-01
   2.0056177e-01   1.9242428e-01
  -1.2799653e+00   1.1411129e+00
   1.4469578e-01   1.8647409e+00
  -4.2261530e-01  -4.7845538e-01
   5.9313209e-01   4.7220997e-01
   1.8890948e-01  -1.6680735e-01
  -6.7838414e-01   4.5865727e-01
   1.7634043e-01   2.1853419e-01
   7.6760216e-01  -9.1573689e-02
   2.4685702e-01  -6.0990001e-02
   4.7564737e-02  -6.2529966e-01
  -1.5946541e-01   1.8932084e-01
  -2.4868890e-01  -3.4008432e-02
  -2.1418769e-01   2.1540015e-01
  -1.7024230e+00   1.2673310e+00
  -1.2458109e+00  -1.3473700e+00
  -1.4873608e-01  -1.9849898e-01
  -1.6022354e-01   1.7382555e-01
   1.2250302e+00   1.3987437e+00
  -5.8099536e-01  -5.5252923e-01
  -2.5944019e-01   1.5629951e-01
  -1.7945155e-01   1.7008003e-01
  -1.1583388e+00   1.2204454e+00
   2.6238042e-03   6.1455537e-01
   1.9970623e-01   1.8776394e-01
   1.4808943e-01  -2.5552863e-01
   1.7688951e-01   1.7228700e-01
   8.6014926e-02  -6.3930376e-01
  -1.2511367e+00   1.4119837e+00
   1.0086715e+00   1.4114677e+00
  -2.5761145e-01   2.1824771e-02
  -7.6714097e-01  -1.4834314e-01
  -1.3881771e+00  -9.2530532e-01
   3.5313610e-01  -4.6708460e-01
  -5.8897524e-01   4.4535743e-01
   2.6815976e-01  -2.7280577e-03
   2.0678333e-01   1.3017087e-01
   4.3797973e-02   2.4366197e-01
  -1.5501830e+00   9.0174155e-01
  -7.1661013e-01   1.4461020e-02
   6.2504345e-02  -2.3398474e-01
   3.6829756e-02  -2.8037031e-01
   1.0141401e-02  -2.4994114e-01
   2.2506111e-01   9.6628976e-02
  -2.0069976e-01  -1.5264176e-01
   3.8587685e-01   6.6613823e-01
  -6.6672084e-01   3.4586850e-02
  -1.2172696e-01  -2.6475683e-01
   4.8918593e-01  -4.3957287e-01
   3.0592648e-01   6.1174583e-01
   7.5557963e-01  -3.2791489e-02
   6.4545084e-01  -8.3662592e-02
  -8.5424176e-02   7.2152617e-01
  -1.4733130e-02   2.2160020e-01
  -1.9624860e-02   2.8191127e-01
  -4.8717199e-01   3.9839440e-01
  -1.2424899e+00  -1.5933302e+00
  -2.2245278e+00   1.3390791e-02
  -1.0712797e+00  -1.7771745e+00
  -1.8285647e-01  -1.8216841e-01
  -3.5324725e-02   5.3425851e-01
  -9.8691639e-02   6.5615448e-01
  -8.9867294e-01  -1.6339794e+00
  -6.9056619e-01  -3.5002100e-02
  -4.5069480e-01  -6.6136777e-01
  -1.3227810e+00   1.7496388e+00
   1.2812874e+00  -1.3169830e+00
   1.8966507e-01  -1.4813323e-01
  -2.1045323e+00   4.0980952e-01
   4.6127420e-01  -6.5258987e-01
   5.7437660e-01  -2.2489054e+00
  -2.7748289e-01   1.6181148e-02
   6.8714542e-01  -1.4600699e-01
   1.1489708e+00   1.5142846e+00
  -1.3152909e+00   1.2506930e+00
  -2.4134564e-01   2.9328613e-02
  -7.8049256e-02  -6.9304117e-01
  -1.4963941e+00  -1.2892050e+00
  -5.4119962e-01   4.5891781e-01
  -5.8858981e-02  -6.1878814e-01
   1.7636768e+00  -1.8652504e-01
  -1.6150773e-04  -2.3031234e-01
  -3.8550355e-02   1.7836544e+00
  -1.2829463e-04  -2.5653041e-01
   2.0600298e-02   2.5708751e-01
   1.8223772e-01  -2.1847805e+00
   7.8328210e-01  -7.7392687e-02
  -1.7379498e-01   1.8789788e-01
  -2.5834908e-01   8.4682350e-02
  -2.1087909e-01   1.7345892e-01
   1.2845436e+00   1.4157462e+00
   4.1867523e-01   5.2887948e-01
  -2.0858785e-01   6.0141151e-01
  -1.0118688e+00   1.4166978e+00
   7.5960682e-01   4.2345931e-02
  -1.4365850e-01   1.4460246e-01
  -2.2775320e+00   8.6812416e-02
  -6.2106362e-01  -1.2291011e-03
   4.8389313e-01   5.4171208e-01
   5.5906149e-01   4.8983601e-01
  -3.9747246e-01  -6.0103316e-01
  -2.4383066e-01   1.9640723e+00
  -4.8059804e-02   2.4795594e-01
  -4.0532256e-01  -4.2212798e-01
   4.7456398e-02   2.5998710e-01
   3.0079421e-01  -1.7084309e-02
  -1.6895759e-01  -2.2207757e-01
   1.9208476e+00   2.6277393e-01
  -2.0985384e-01  -2.0525897e-01
   1.8480260e+00   2.3605581e-01
   4.4519341e-01   5.0073717e-01
  -2.0211245e-01   2.0706452e+00
  -1.4531236e-01   1.9538639e-01
   3.9689701e-02  -2.2268230e-01
   1.1546490e+00  -1.2312130e+00
   4.2678949e-01   4.7103130e-01
  -2.0057686e-01  -2.0379810e-01
  -9.4768592e-02   1.7338427e+00
   1.4157173e-02  -1.5662182e+00
   5.9611866e-02  -7.4317246e-01
   1.8435034e-03   1.6402664e+00
   4.4567753e-01   5.6959052e-01
   4.9091861e-01  -5.4948692e-01
  -1.2856871e+00   1.5251499e+00
  -3.5920571e-01  -2.1952550e+00
   2.5590974e-01  -1.3665823e-01
   2.1418343e-01  -2.0738846e-01
   2.8361515e-01  -1.0559130e-02
  -4.3761549e-03   2.4689628e-01
   5.6447544e-01  -2.5861232e-01
  -4.5231229e-01   4.2040176e-01
  -2.2537768e-01   1.6777233e-01
  -5.7590199e-01  -4.7530172e-01
   1.6546271e-01   1.8093881e-01
  -1.5470807e+00   1.4212846e+00
  -2.6404609e-01  -8.7325634e-02
   1.6322202e-01   2.0613087e-01
   2.1735389e-03  -2.7178152e-01
  -1.2291144e+00  -1.2484655e+00
  -1.9217387e+00   3.0790830e-01
   7.6174117e-01  -8.4502477e-02
   1.2629542e+00   1.3399890e+00
   1.5471163e-01   1.9558713e+00
   1.6292446e-01   1.6927920e-01
  -5.1364428e-01   4.5345391e-01
   1.3727865e+00  -1.2891990e+00
  -6.7229538e-01  -1.3634643e-01
  -1.5977225e-01  -1.3605913e-01
   1.9755101e-01   1.8578728e-01
   1.3860576e-02  -2.1040697e+00
  -1.3600269e+00  -1.2826203e+00
  -5.5193090e-01   3.8232828e-01
   9.4343227e-01   1.4189777e+00
  -1.3805601e+00  -1.2288377e+00
  -1.6786269e-01   1.4296228e-01
  -1.4347541e+00   1.3934045e+00
  -4.4167332e-01   1.8535294e+00
  -3.9699241e-01  -5.8638565e-01
   2.5222970e-01  -2.1572701e+00
  -2.0329986e-01  -6.9886717e-01
  -1.2930599e+00  -1.4105464e+00
  -2.5801544e-01  -7.0874410e-02
   2.2425119e-01   1.4620358e-02
   2.1598755e-01  -2.0908327e-01
   6.5269783e-01  -2.0413123e-02
   1.6210081e+00  -1.1652045e+00
   1.8114429e-01  -1.9504743e-01
  -1.7917887e-01   1.5971614e-01
  -1.8876872e+00   2.2292616e-01
  -1.1965638e+00  -1.2564063e+00
  -3.9844162e-01  -5.0885598e-01
  -1.6941043e+00  -4.0902992e-01
   1.9742184e+00   2.9431377e-01
  -3.3318116e-01   5.1835442e-01
  -2.1580927e-01   1.3283569e-01
   1.2545308e+00  -1.5522680e+00
   1.2444338e+00  -1.2238101e+00
   5.6920186e-01   4.8348655e-01
  -1.9725289e+00   6.7776524e-02
  -1.6722102e-01  -7.4894393e-01
  -1.6404417e+00  -2.1821676e-01
   1.2814653e-02  -2.3707453e-01
  -5.0827214e-01   4.6096365e-01
   2.3518582e-02  -7.7440939e-01
  -5.0062144e-01  -4.8620032e-01
   1.3375615e+00   1.5575744e+00
  -1.3900402e+00  -1.1668254e+00
   3.5219689e-02  -2.4776233e-01
  -1.3581036e-01   1.6288175e-01
   1.0268637e+00  -1.3959069e+00
  -1.5918595e+00  -3.4690477e-01
  -2.2557313e-01  -9.6437690e-03
   2.1768692e-01  -1.3245653e-01
   2.0463410e-01  -1.1645396e-01
  -4.2472410e-01  -5.2565303e-01
   1.3725787e+00   1.0550921e+00
   3.5302397e-01   6.2388592e-01
   1.2168692e+00   1.3554456e+00
  -4.5844365e-01   3.9337794e-01
  -5.1097213e-01   3.8785891e-01
   1.4032743e+00   1.3087862e+00
   1.7172426e+00  -6.1179900e-01
   1.0479903e+00   1.5195888e+00
  -1.4993331e+00  -1.3710276e+00
   4.8270518e-01   4.4119406e-01
  -3.5204012e-02   7.1106969e-01
   2.5506861e-02   6.8422958e-01
  -1.0872557e-01  -2.2028350e-01
   1.6658570e-01   2.0357454e-01
   7.0495946e-01   3.4485922e-02
   2.1812651e-01  -1.4475060e-01
   1.5230359e-02  -6.3780007e-01
   1.4531247e+00  -1.0252788e+00
   5.6793906e-02  -2.8843377e-01
  -1.5911048e-01  -1.8995879e+00
  -1.5834144e+00   1.3914781e+00
   1.8038834e-01   1.9353397e-01
   7.2313167e-01  -5.0204426e-03
  -4.4955584e-02   2.3450450e-01
  -4.1224473e-01   3.7883479e-01
  -2.3425258e-01   1.3014468e-01
   6.5317732e-01  -7.9250146e-03
  -6.6041360e-01   1.5672980e-01
   1.4121223e+00  -1.3630597e+00
  -2.6402704e-01  -2.3952159e-02
  -1.2815627e+00  -1.2369365e+00
  -1.9054116e-01   1.7781709e+00
  -1.8686052e-01  -1.8665663e-01
  -1.4967290e-02  -2.2207282e-01
   2.1665939e+00   1.4186780e-01
  -1.7645995e+00   1.5379848e-02
   6.9754161e-01  -5.7204131e-02
   6.3425922e-01   1.4373216e-01
  -1.7320517e-01  -1.5556817e-01
  -1.9007374e-01  -1.6047461e-01
  -5.9364720e-01   4.0363878e-01
  -1.6517260e-01   1.2026547e-01
  -1.4552500e-01  -7.2816447e-01
  -7.1614866e-01  -2.1586020e-02
   2.1787466e+00  -1.1593498e-01
  -5.7791918e-01  -7.2832779e-02
   4.0944709e-02  -2.5149011e-01
  -1.2218727e-02  -5.8678010e-01
   1.7666607e-01  -1.5662846e-01
  -2.0126630e-01   1.0487857e-01
  -1.8251947e-01  -1.9879788e-01
   1.5227137e+00   1.3721772e+00
  -1.9024417e+00  -4.8472805e-01
  -1.3702333e-01  -2.0328245e-01
   1.7728605e-01  -1.6907816e-01
  -4.2371275e-02  -2.4577977e-01
   2.7360521e-02   7.3931693e-01
   1.9007816e-01  -1.6494683e-01
   2.0160920e+00   1.5644527e-02
  -7.2074787e-02  -1.7897065e+00
  -4.4274282e-01  -1.6557864e+00
  -1.3790474e+00   1.4129237e+00
  -3.5081110e-01  -2.0691688e+00
   1.1993322e-01   1.8864331e+00
   6.6773410e-01   4.7302533e-02
  -2.7034159e-02  -7.8995276e-01
   4.7704849e-01   6.1664780e-01
   2.2919805e+00  -1.0006979e-01
  -9.8764199e-02  -1.9919729e-01
   2.1297699e-01  -1.7565247e-01
  -1.7289201e+00   2.0374941e-01
   4.3342410e-01   5.7945496e-01
   1.1083154e-01   2.2942820e-01
   2.2617977e-01   1.1868845e-01
   1.4390007e-01  -7.9942738e-01
   2.6839336e-01   1.1667575e-01
   1.4194015e+00   1.5989017e+00
  -2.1767754e-01  -1.5085386e-01
   6.9106019e-01  -1.0324297e-01
   3.9585331e-01  -5.2525476e-01
   1.6940809e+00   1.8558545e-01
   1.9540457e-01   1.7359890e-01
  -1.8043795e+00  -4.0845271e-02
  -5.2590931e-01   4.6633576e-01
   4.7738348e-01  -1.8184288e+00
  -1.1631281e+00   1.6787582e+00
  -3.7779158e-01  -5.6494442e-01
  -6.5686503e-01  -5.1221841e-02
  -2.5090150e-01  -3.0833524e-03
   4.9820447e-01  -5.8489750e-01
  -5.1624710e-01   5.0132279e-01
  -3.7585491e-02  -2.3998665e-01
  -6.2117138e-02   7.1199221e-01
   1.7940295e+00   2.3066710e-01
  -6.8217189e-01   7.3125378e-02
   6.5413559e-01   6.4112589e-02
   3.2055602e-02  -2.6547984e-01
  -1.5269985e+00   1.1399779e+00
   8.9044016e-01   1.5990437e+00
  -6.5209254e-01  -8.8671476e-02
  -1.1206786e-01   6.5412618e-01
  -2.2560261e-01   1.3976713e-01
  -1.6255498e+00   1.0242908e-01
   8.4632788e-02   7.5817136e-01
   1.8523220e-01  -2.0027515e-01
  -2.6780491e-01  -1.4675994e-02
  -4.1498017e-01  -5.2201933e-01
   1.3367817e+00  -1.4158814e+00
  -4.9968953e-01   4.4883389e-01
   4.1917415e-01  -5.7389955e-01
  -2.8297406e-01   7.1221905e-02
   1.5299288e-01   1.6267560e-01
   2.6522077e-02   2.4644313e-01
  -5.3680408e-01  -5.2923099e-01
  -1.5674268e-01  -2.0677633e-01
   1.9394444e-01  -1.2821473e-01
   1.2194122e-01  -8.1615885e-01
   6.2625409e-02  -1.6613044e+00
  -2.7065163e-02   2.4358830e-01
  -1.5846600e-01  -2.1476533e-01
   7.0204143e-01  -1.3747786e-01
   3.3580018e-01   1.6617864e+00
  -3.1493559e-02   2.5551632e-01
  -6.2484536e-01  -3.5249209e-01
   1.7687987e-01  -2.0994053e-01
  -7.7368348e-03  -2.2704871e-01
   1.1360017e-01  -2.0664966e-01
   5.7430879e-01   4.7564213e-01
  -4.5568369e-02  -2.6722675e-01
  -4.5036014e-03   7.1899692e-01
  -2.0401483e+00   4.2000211e-01
   2.9000161e-01  -7.0400127e-03
   2.0403156e+00   2.1551508e-01
  -5.5758586e-01  -4.7125969e-01
  -1.0809681e-02   6.9242283e-01
   1.3704028e+00  -1.5022292e+00
  -2.4399887e-01   3.7066847e-02
   4.5909517e-01   4.7144549e-01
  -9.7584346e-01  -1.3774111e+00
   1.7213138e+00   1.1962521e-01
   1.3982871e-01  -7.2707258e-01
   1.4265832e-02  -6.8766140e-01
  -1.6103793e-01   1.4850989e-01
   5.3761055e-01   5.4929620e-01
  -2.1704001e-01   1.6855955e-01
  -2.8053041e-01   3.9817291e-02
   9.4353353e-02   2.3867130e-01
   5.8899575e-01   5.0856212e-01
   1.4911828e+00  -1.4638621e+00
  -2.2659600e-01  -1.4663380e-01
   4.8515118e-01  -5.2510197e-01
   1.5227112e-01   1.5477389e-01
  -1.1231315e-02  -6.3569985e-01
   1.8366555e-01  -1.6211180e-01
  -7.3659264e-01  -2.0424034e-01
   3.9411364e-01   5.5352800e-01
   1.3353598e+00  -1.2348882e+00
   4.1174311e-01   5.1949833e-01
  -1.3488832e-01  -7.2420927e-01
  -1.4903597e-01  -1.6937746e-01
  -3.7161197e-01  -6.0266878e-01
   1.7965152e-01   1.8725346e+00
   3.2926843e-02  -2.4343667e-01
   6.1025556e-01  -4.0858794e-01
   1.4628382e+00   1.2143456e+00
   8.5880874e-02   7.0444853e-01
  -1.8725426e-01  -1.6013291e-01
  -2.5847430e-01  -1.4428407e-01
  -1.8768323e+00  -1.9902888e-01
  -6.8314875e-01  -8.2115225e-03
   2.5654318e-02  -7.7406924e-01
  -1.2686147e+00   1.5500940e+00
  -2.5667275e-01   5.2249129e-02
   1.3037816e+00   1.4217255e+00
  -2.1257059e-02   2.7025375e-01
   2.7620066e-01   1.5572896e-02
   1.5872761e+00   2.2044485e-01
   1.7786457e-01  -1.5838204e-01
   1.7057752e-01  -2.1069218e-01
   2.1748320e+00   6.0557347e-02
   8.5145173e-02   6.8824810e-01
   6.1980152e-01  -4.6400170e-01
   1.0793874e+00   1.4168752e+00
   1.1624636e+00   1.5147750e+00
   1.1230182e+00   1.3609709e+00
  -2.4436795e-01   1.4869057e-01
   1.4557841e+00   1.3486109e+00
   1.1075536e+00  -1.4408033e+00
  -1.8227358e+00   1.3889583e-01
   5.0157139e-01   5.3749381e-01
  -4.2352405e-01   4.2511945e-01
  -1.9010873e-01  -1.7329366e+00
   2.1370136e-01   1.4418693e-01
  -1.1383470e-01  -7.2643415e-01
   1.3633585e-01  -1.9259866e-01
  -1.9869495e-01   1.7548099e-01
  -1.4422600e+00  -1.1531395e+00
   3.8170103e-03   2.2715261e-01
   4.0401691e-02  -1.6614591e+00
   6.8980089e-01  -8.1151369e-02
   2.1479488e-01  -1.3585570e-01
   7.2878019e-01   1.7087160e+00
  -2.6731888e-01  -5.3800161e-02
   1.9211568e-01  -1.1029027e-01
  -9.1707044e-02   1.9245648e+00
   5.8513081e-01  -5.9261276e-01
  -4.0189650e-01   5.1434042e-01
   1.5345502e-01  -1.8213902e-01
   1.5612589e+00  -4.1791774e-01
   9.1161252e-01   1.7342464e+00
   3.5745930e-01   5.7492960e-01
   3.7920975e-01   6.3329111e-01
  -7.6647953e-02  -6.9997184e-01
  -1.2909853e-02  -2.4257298e-01
  -6.9030143e-01  -2.7299392e-02
  -3.9648317e-01   4.8009654e-01
   4.6821220e-01   4.4157845e-01
   5.9012234e-01   4.7327917e-01
  -1.5762187e-02   2.7715911e-01
   1.9764312e+00  -1.0939286e+00
   5.4504756e-01  -4.0029102e-01
   2.3780983e-01   1.9311891e-01
   1.9393922e-01   1.5242729e-01
  -1.8637062e-01   1.8186947e-01
   4.8482125e-01  -5.9468605e-01
  -1.0675754e-02   2.5234600e-01
   1.8409758e+00  -6.0139162e-02
   4.8744892e-01  -4.1147598e-01
  -3.9188477e-01   5.2605583e-01
  -5.5373358e-01   4.5424195e-01
   1.3346612e+00  -1.3954517e+00
   3.8714823e-02  -2.4933583e-01
   1.5014507e+00   1.2558684e+00
   9.3613615e-02  -6.6315714e-01
   1.7973344e-01  -1.9699741e-01
  -2.3015527e-01  -3.0742296e-02
   2.4403716e-02  -2.6484671e-01
  -1.4453180e+00  -1.3186498e+00
   1.2151850e+00   1.4770368e+00
  -8.7937507e-02   6.1664656e-01
   9.6854080e-01   1.6265332e+00
  -5.7608528e-01   4.1480580e-01
   1.1197336e-01  -1.7144086e+00
   2.1715183e-01  -2.0217707e-01
  -4.9649380e-01   4.8366227e-01
  -1.8207780e-01   1.7573424e-01
   2.3959837e-01   3.1853911e-02
  -8.3122572e-04  -7.4932254e-01
  -1.5716131e-01  -1.9793897e+00
   6.9318743e-01   2.7498267e-02
   3.2791819e-01   4.8436656e-02
  -3.8051661e-01   2.0720663e+00
   6.8673961e-03   2.2948942e-01
  -3.3420032e-02   7.7916026e-01
   1.2564523e+00   1.4627385e+00
  -9.1845130e-02   5.5808509e-01
  -1.6453516e+00  -1.8813900e-01
  -1.9984530e-02   2.5563336e-01
   1.7084024e-01  -2.4713489e-01
  -5.9506993e-01   4.7331102e-01
   2.0084565e-01  -1.8663174e-01
  -1.0000615e-01  -6.6612269e-01
  -2.5773245e-01   1.9155358e+00
  -1.6448406e+00   1.0532276e+00
   7.0155412e-01   3.4764648e-03
  -1.8534896e-01  -1.4287850e-01
  -1.9503273e+00   2.8340776e-01
   1.5273895e-01   2.1049314e-01
  -1.6054005e+00  -1.1361394e+00
  -1.9437935e-01  -1.6422265e-01
   1.9293675e+00  -7.4765169e-01
  -4.5949517e-01   5.1183120e-01
  -2.5479066e-01  -1.8562215e-02
  -1.9392687e-01   1.7685408e+00
   1.3686160e-02  -1.9055776e+00
   1.6657830e-01   1.6605814e-01
  -1.1242089e-01  -7.5513145e-01
   1.2888277e+00   1.3480928e+00
  -7.5063487e-01  -2.0349521e-02
   1.0902532e-01   7.1448757e-01
   1.5106205e+00   1.2807384e+00
  -4.4898802e-01   5.1824086e-01
   3.4583684e-01  -1.6040129e+00
  -7.9177417e-02   5.7852182e-01
   5.5877104e-01  -4.9199841e-01
  -1.4654262e-01  -1.9679286e-01
   4.0122497e-02  -2.3632502e-01
   1.8108119e+00  -1.9157541e-01
  -7.0006727e-01  -5.4741641e-02
  -2.2648963e-01  -7.5367745e-02
  -2.4638817e-02  -2.5840751e-01
   1.2072427e+00  -1.3864275e+00
   4.3679052e-01   1.7225632e+00
  -3.7055483e-01   1.7236966e+00
  -1.1852639e-02   2.5959051e-01
  -2.5961446e-01   1.8048280e-02
  -2.0876762e+00  -8.1906313e-02
   7.2796288e-01  -2.2373248e-03
   1.6381633e-01   6.3007972e-01
   5.7047669e-03   2.8938042e-01
   1.1424434e-01   2.5437549e-01
   7.0911089e-01  -5.0083549e-02
  -1.9435949e-01   1.6817258e-01
   1.7210470e-02   2.2084982e-01
   4.7890993e-01  -4.5791336e-01
   2.2015716e-02  -2.6358902e-01
  -1.8890004e-01  -2.1368076e+00
  -6.9205138e-01   4.7939258e-02
   3.3346198e-02   2.3583911e-01
   3.4979068e-02   2.3575409e-01
   2.5061104e-01   2.6949514e-02
   1.3749626e-01  -2.0736474e-01
   1.8581973e+00  -3.0041747e-01
   1.0671060e-01  -6.6711517e-01
   1.7137367e+00  -1.1628172e+00
  -1.7438284e-01   1.7203446e-01
  -2.2879211e-01   2.0374025e+00
  -1.2321364e+00  -1.6080219e+00
  -6.2529592e-01   1.2351876e-01
  -1.2934115e+00  -1.1779906e+00
   3.2607399e-01  -2.2455520e-03
   7.0219206e-01   5.9802926e-02
   2.1690641e-02   2.1314055e+00
  -8.2458667e-01  -1.2335318e+00
   2.3003299e-01  -1.9164567e+00
  -2.5076740e-01   1.2325983e-02
   5.6066834e-01   4.6275610e-01
   4.4322492e-01  -5.3752767e-01
  -2.1220627e-01  -1.5424009e-01
  -2.4589051e-02   7.0533856e-01
  -5.2183948e-01  -4.8903183e-01
  -6.3121550e-03   2.8148940e-01
  -6.4691817e-01  -4.2964518e-03
   5.2512963e-02   2.6480627e-01
  -1.3484069e-01   2.0405917e-01
   1.2762129e+00   1.2978234e+00
  -1.6403453e-01  -2.0599602e-01
  -2.0696222e+00   3.4538351e-01
  -4.9618014e-01   3.9804749e-01
  -1.3452954e-01   7.3453325e-01
   1.6472877e-01  -2.1174964e+00
   1.9458049e-01   8.2744629e-01
   9.7180613e-03  -2.1141801e+00
  -1.8897863e-01  -1.6755074e-01
  -5.2262226e-01  -5.2424328e-01
   1.4223881e+00  -1.1248118e+00
   1.7187237e-01  -1.4582960e-01
  -1.6537716e+00   1.4959086e+00
  -1.1273281e-01   6.7465604e-01
  -1.5959182e+00  -1.3568871e+00
  -4.4856023e-01   5.0125114e-01
   5.1492084e-01  -3.9311614e-01
  -1.5583585e+00   1.4600305e-01
   3.5852899e-01   4.5176420e-01
   5.2686268e-01   4.3820952e-01
   1.9314593e-01   2.0573538e-01
  -1.2583136e-01  -2.3444676e-01
   1.3843773e+00   1.5237502e+00
  -2.9115088e-01  -3.3808654e-03
  -1.7224593e+00   2.3572768e-01
   2.1039517e-02   1.9424937e+00
  -1.5487526e-01  -2.1229518e-01
   7.2873620e-02  -3.0373975e-01
   1.8293435e-01  -2.0408130e-01
   6.9883157e-01  -5.4625452e-03
   1.5019289e+00  -1.2742378e+00
  -7.5190026e-01  -6.3967128e-02
  -1.1694556e+00   1.3387215e+00
  -1.6998706e+00   1.5251022e-01
   1.2860106e-01   1.9037548e-01
   1.4926101e+00   1.2518344e+00
  -2.2779451e-01  -2.4430676e-02
  -4.0698545e-01  -1.8168765e+00
  -1.8819789e-01   1.8392011e+00
   3.2856695e-01   6.8290037e-01
   2.3418212e-02   6.7770963e-01
   1.5117648e-01  -2.1424473e+00
   1.6819953e+00   3.8730710e-01
  -8.4758719e-01   1.6751657e+00
   1.8067085e+00   6.9875519e-02
  -3.8498690e-01  -5.3200928e-01
   5.6840975e-01  -3.5345813e-01
   5.2218850e-01  -4.2075649e-01
   2.4689176e-01   2.1139373e-02
   6.3156964e-01   9.8187076e-02
  -5.7332297e-01  -9.7116056e-02
  -4.8264711e-01   4.7445246e-01
  -1.6477287e+00   9.4430878e-01
  -2.0522929e-01  -1.8675462e-01
   9.2305273e-02  -2.5101743e-01
  -8.7883493e-02   6.9041353e-01
  -1.7880386e-01  -7.6636404e-01
   2.0082125e-01  -1.6176064e-01
  -1.3668171e+00  -1.1512231e+00
   1.4487302e-01   1.7796961e-01
   5.4613701e-01  -4.2165158e-01
   5.9033930e-02  -2.2449900e-01
  -1.2040712e-01  -6.6051056e-01
   4.6225237e-01   4.5616897e-01
  -7.5185700e-01   5.2824313e-02
  -4.5325722e-03   6.6852668e-01
   1.3584381e+00  -1.2516847e+00
   2.0866174e-01  -1.5644936e-01
   7.1493805e-01  -4.3796358e-02
  -1.9038079e-01   1.9030943e-01
  -2.9856852e-01   1.8144805e+00
  -5.2893295e-01  -3.7438242e-01
   5.2483433e-01   6.1579024e-01
   1.0291577e+00   1.5143908e+00
  -5.1666081e-01  -4.9636131e-01
   1.8314558e+00   2.0554799e-01
  -6.9885957e-01  -7.9209108e-02
   9.1100335e-03   2.9146406e-01
  -1.2269092e+00   1.1982673e+00
   7.7609771e-02  -1.8581082e+00
   2.2180639e-01   6.6898341e-01
   1.1410700e+00   1.7628724e+00
   1.8743792e+00   5.4700416e-01
   1.2321672e+00   1.2730118e+00
   2.0948140e-02   7.2269915e-01
   5.3528919e-01   4.5093369e-01
   1.5210160e+00  -1.1984604e+00
   1.6232717e-01  -2.0030071e-01
  -4.3228602e-01  -4.8756455e-01
  -3.0035122e-02   2.3246692e-01
  -1.5381490e-01  -1.8143290e-01
   6.8998870e-02  -2.4555553e-01
   2.0223799e-01  -1.6891293e-01
  -3.5132462e-01  -5.5770295e-01
   5.3414019e-01   4.9127076e-01
  -9.9473085e-01   1.6908812e+00
  -1.0846915e+00  -1.4798922e+00
  -6.3817076e-01  -3.5442641e-01
  -4.2478269e-01  -5.0736659e-01
  -5.6633420e-01   4.3230780e-01
  -1.0941352e+00  -1.4987772e+00
  -7.0818504e-01  -2.3657308e-02
   1.3452863e+00   1.2443303e+00
  -3.4586141e-02   7.0497215e-01
   1.2003310e+00   1.3981296e+00
   1.1481250e+00   1.5297783e+00
  -4.3180240e-01   4.6033541e-01
  -2.4140101e-01   1.6941009e-01
  -2.4293667e-01  -1.7619934e+00
  -4.3848133e-01  -5.2745615e-01
  -1.7291167e+00   1.1653810e+00
   1.2684965e-01   1.8381580e-01
  -2.8890027e-02  -2.2025533e+00
   1.0620699e+00  -1.6279249e+00
   1.7462796e-01  -1.6997388e-01
  -2.4871341e-02  -2.4906617e-01
  -1.8516249e+00  -1.2941674e-01
   1.4161573e-01   1.7911621e+00
  -4.7965007e-01  -5.3416362e-01
  -1.1010744e-01   2.0623186e-01
   1.2200601e+00   1.2689436e+00
   5.9025630e-01  -3.8488872e-01
   7.4092512e-03   2.3465145e-01
   1.9624615e-01  -1.1555655e-01
  -1.9543407e+00  -4.1830806e-01
   4.1052519e-01   4.8635696e-01
  -2.1941426e-02   2.2028908e-01
  -5.3470869e-01  -3.5532083e-01
  -2.6151875e-01  -1.8250908e-02
  -3.3347436e-02   1.9310791e+00
   1.5374844e+00   1.0774531e+00
   1.9269287e-01   1.8662785e-01
  -7.5489478e-02   1.6592104e+00
  -1.9799602e+00  -1.1621051e-01
  -1.0345591e+00  -1.3274258e+00
  -4.9571834e-01  -3.5458898e-01
  -4.9584886e-02   6.7056605e-01
   1.0300913e-01   1.8628458e+00
  -1.2564089e+00  -1.1321492e+00
   1.3137201e+00  -1.4122819e+00
  -1.2557072e-02  -7.3350124e-01
  -5.9744071e-02   2.4517849e-01
   2.0166922e-01  -1.6555243e-01
   2.5570164e-02  -2.5681435e-01
   7.1984454e-02  -1.9586094e+00
   4.0149585e-02  -7.4125999e-01
   1.9573240e-01  -1.4321236e-01
  -1.9573936e+00   2.6943604e-01
  -1.6180119e-01  -1.9366842e-01
  -2.2774321e-02   2.9441086e-01
  -3.5553096e-01  -6.1724998e-01
  -7.4157696e-02   2.5707745e-01
   7.4035459e-01   3.3555709e-02
  -1.8058936e+00   3.5687437e-01
  -1.7276868e-01   1.9710226e-01
   4.3850193e-01   5.8651727e-01
   1.9114676e-01   1.2336838e-01
  -1.4165396e+00   1.1700949e+00
  -7.6333353e-01   1.8984146e+00
  -1.7846583e-01   1.8836079e-01
   1.4898292e+00   9.6618196e-01
   4.4718727e-02   2.4189741e-01
   1.7268819e-01   6.3006906e-01
  -5.4043532e-01  -4.8833830e-01
  -4.9788193e-01   3.4831057e-01
   1.3784088e+00   1.4417598e+00
  -6.2838318e-02   2.7673955e-01
   1.9896821e+00  -1.7439088e-01
   2.0486348e-01  -1.3219091e-01
  -3.5463319e-01  -6.6595366e-01
   2.9056222e-01  -1.9982770e-01
  -1.3966573e+00   1.2767591e+00
  -2.7479956e-01   1.7722720e-02
   2.2748341e-01   2.1064262e+00
   3.0217248e-01   1.8490148e+00
   1.0968160e+00  -1.3146166e+00
   1.2273781e+00  -1.4919548e+00
   1.6898006e-01  -2.0685545e-01
  -1.0769089e-01   6.0577408e-01
  -1.2175041e+00  -1.8107559e+00
   1.2680349e+00   1.6052393e+00
   4.2178694e-02   6.7612759e-01
  -2.5551649e-01  -2.7205179e-02
   1.9065919e-01   1.6775281e-01
  -1.5867300e+00   1.4029218e+00
   1.8470610e+00  -1.4337272e-01
  -1.4154788e+00   1.3055879e+00
  -1.9643606e+00   4.4575458e-01
   5.6471285e-01  -3.9941503e-01
   3.8783481e-01  -1.6410808e+00
   5.2443017e-01   5.6406222e-01
   1.6946170e-01   1.6158423e-01
   1.2204862e+00   1.2533651e+00
   5.6232891e-01  -5.3013527e-01
   5.6341258e-01  -5.7867551e-01
  -2.4727614e-02  -1.6958787e+00
   4.1785503e-01   5.4427127e-01
  -9.5858591e-02   7.1228941e-01
  -8.4876940e-01  -1.5738909e+00
  -5.7041531e-01  -4.7078434e-01
   5.6142687e-01   3.3403113e-01
   2.3466723e-01  -1.3959240e-01
   6.9745118e-01  -3.3615381e-03
   4.8075090e-01  -5.0850796e-01
  -1.3610091e-01  -2.1669209e-01
  -1.8795875e-02   2.8706753e-01
   1.3716351e+00  -1.6999738e+00
  -4.9127872e-01  -4.8793318e-01
   9.4935710e-02  -2.2490765e-01
  -4.5470302e-01  -5.4976774e-01
  -6.6205986e-01  -9.4643543e-02
   1.6714475e-01  -2.1980491e-01
  -3.1100531e-01   1.7856407e+00
  -3.6355923e-02   2.2757871e-01
   1.4962778e-01  -1.7090780e-01
  -6.8270270e-02   6.8808588e-01
   3.9057922e-01   5.4896246e-01
   2.3132254e+00   8.9031563e-02
   4.4429819e-01   3.6744780e-01
  -1.6490637e-01  -2.4664428e-01
  -4.0639359e-02  -2.3215245e-01
  -5.0896743e-01   4.8493429e-01
  -1.6752416e-01   1.6986343e-01
  -1.7829738e+00  -6.2163759e-02
  -1.4636844e+00  -1.2758469e+00
  -2.3459073e-01   1.8233224e-01
   7.1923994e-01  -1.7621023e-01
   2.4505918e-01   4.1453347e-02
  -5.0296158e-01  -3.4597174e-01
  -2.0754433e-01  -1.7342609e-01
   1.6801450e-01   1.6297661e-01
  -2.1232003e-01   2.0574546e-01
   6.8169205e-01   2.1956550e-02
  -4.0513909e-01  -4.5779995e-01
  -2.6356685e-01  -2.6789066e-02
  -2.5380107e-01  -4.9479140e-03
  -2.9440611e-01  -2.1967586e+00
  -1.2756118e+00   1.0687271e+00
  -4.2288331e-01  -5.9917596e-01
  -1.5580201e+00  -8.8329989e-01
  -5.0392979e-01  -4.4887423e-01
  -1.6150240e-01  -2.1888032e+00
   7.1271394e-01  -2.9431034e-01
   3.9638624e-01   5.7301009e-01
  -4.8966414e-01   4.6715149e-01
   1.8439987e+00  -1.1888542e-01
  -2.6965552e-01   6.2850003e-02
   2.0968843e-01   1.0200632e-02
   2.7751729e-02   2.3959317e-01
   3.6295699e-01   5.2179029e-01
  -2.1080693e-02  -6.1296505e-01
  -7.7971897e-01   3.1508157e-01
  -8.6432473e-01  -1.5620693e+00
   1.2210259e+00   1.5187870e+00
   1.2821520e-01   7.3435474e-01
   1.9351547e-01   1.5520550e-01
   7.3349625e-02  -2.6534876e-01
   2.8317899e-02   2.4692524e-01
   5.2296671e-02  -7.0354580e-01
  -1.3245335e-01   7.2628490e-01
  -1.5429450e-01  -1.9375519e-01
   1.8586534e-01  -1.8030595e+00
   2.9755880e-02  -2.6974499e-01
  -6.2129604e-01   7.4360794e-03
  -3.6109130e-01   1.5892820e+00
  -1.2309605e+00   1.3157554e+00
   1.9655272e-02   7.3999374e-01
   2.0502308e-01   1.8044026e+00
  -5.4087426e-01   4.5331781e-01
   1.8805079e+00  -8.8590270e-02
   3.5887355e-01   1.9664399e+00
   2.5369499e-01  -3.9482893e-02
   1.0837940e+00   1.3955256e+00
   1.5616883e+00  -9.2456069e-01
   1.8340517e+00   7.9452154e-02
   1.4747271e+00   1.3201001e+00
  -4.6308235e-01   6.4206133e-01
  -2.7535056e-01   1.9441427e+00
  -2.4232954e-01  -9.0090916e-03
  -1.5530210e-01  -6.8954097e-01
   1.0951553e+00   1.2577088e+00
  -1.8646218e+00  -2.7363789e-01
   2.4663937e-01  -2.0081186e-02
   2.6670886e-01   1.2644473e-02
  -3.8596049e-01  -5.8861895e-01
  -5.8230135e-01  -5.0895159e-01
   1.3050188e+00  -1.5793833e+00
  -1.5242043e-01  -2.0626307e-01
  -1.6929325e-01  -1.8555251e-01
   7.6754464e-01  -2.4291524e-02
   1.8545986e-01  -6.9791333e-01
  -6.7567872e-01  -5.5626788e-02
   1.2607252e+00   1.5155713e+00
   6.3757403e-02   6.5309148e-01
  -1.5682622e+00  -1.1343624e+00
  -7.1536838e-01  -9.0819815e-02
   1.9857069e-01  -1.8340270e-01
  -1.8138985e-01  -2.1960283e-01
  -1.5102344e-01   1.8560660e-01
   1.1292778e-01   2.1083465e-01
   1.0160100e-01   6.1836210e-01
   2.5008040e-01  -2.8439030e-02
   4.2616497e-02  -7.0946261e-01
   5.0774176e-01   5.6863061e-01
   1.3589795e+00   1.5452521e+00
  -4.6181703e-01  -3.2818156e-01
  -1.0941564e-01  -6.8311879e-01
   1.9624069e+00  -9.5131934e-02
  -1.3242507e+00   1.4775005e+00
  -1.9709314e+00  -3.6730844e-01
   6.6379032e-01   2.2775205e-01
   1.6377464e-01   1.7448179e-01
  -1.7897749e+00  -8.5446128e-02
   5.5706952e-01  -5.2201477e-01
  -1.4100060e+00  -1.4472350e+00
  -1.1628261e+00  -1.2681907e+00
  -5.9462533e-01  -4.6418932e-01
  -1.9066898e+00   1.9843914e-03
  -9.5203381e-01  -1.6105729e+00
  -1.3039762e+00  -1.4070254e+00
   1.5977284e+00   9.3363062e-01
   8.6371615e-02  -2.0710050e+00
   5.6904395e-02  -1.8222936e+00
   1.5070561e+00   1.5906467e+00
   6.7223431e-01  -5.9820222e-02
   2.0131953e+00  -2.8951837e-02
   1.1490529e-01   6.8648054e-01
  -2.0728932e-01  -1.9169000e-01
  -6.7947611e-01  -1.2158193e-02
  -1.8413520e-01  -1.6434831e-01
   1.0132626e+00  -1.7259178e+00
  -5.0398722e-01  -4.0273232e-01
  -8.2582205e-02  -6.1776026e-01
  -4.1012726e-01  -4.2594275e-01
  -6.1874686e-02   7.6445697e-01
   7.2201681e-01  -2.5361974e-01
  -5.6717108e-01   3.7424689e-01
  -1.0601213e+00  -1.3416488e+00
   3.6295629e-02  -2.5665367e-01
   2.4785780e-01   7.4128241e-02
   6.9358477e-01   2.7112188e-02
  -2.1462808e-01   6.5824101e-01
  -1.6019698e-01  -1.7079906e-01
  -1.5827908e-01  -1.9077103e-01
  -1.4868890e-01  -1.7220780e-01
   4.5841662e-01  -5.4276800e-01
  -5.4466720e-02  -6.7350227e-01
   7.2741495e-01   6.7146036e-02
  -6.9761897e-01   5.8091333e-02
   1.6610333e-01  -2.4901357e-01
   1.9441204e+00   1.7906741e-02
   4.5454346e-01   4.3374744e-01
   9.4830283e-02  -1.7702481e+00
   5.6429061e-03   6.6604139e-01
  -2.4873388e-01   1.6504911e+00
   1.6774547e-01  -1.9683866e+00
   1.2716432e+00  -1.2231189e+00
   1.4981705e-01   1.9334720e-01
   1.6399317e+00   3.9708803e-01
   7.8675899e-02  -7.5751062e-01
   4.8313850e-01  -3.7383145e-01
  -1.9694989e+00   2.0286497e-01
  -2.2348107e-02   6.8033611e-01
  -5.5953341e-01  -1.8888965e+00
  -2.1977308e-02  -2.6125234e-01
   2.3314425e-01   4.2899118e-02
  -1.6093212e+00  -1.4519877e+00
  -1.8265189e-01   7.3836918e-01
  -4.1783713e-01  -5.4149457e-01
   5.9005501e-01   3.9669324e-01
   2.1729093e-01   2.8473263e-02
   5.7046013e-01  -3.3285152e-01
  -4.1267068e-01  -5.3631037e-01
  -7.1675196e-01  -1.0267942e-01
  -7.3590357e-01  -1.2791368e-01
  -2.1896436e-01   1.6336252e-01
  -1.2325995e+00   1.3517241e+00
   7.2030183e-01   3.8094623e-01
  -2.0097334e-01   1.8576800e+00
  -4.6847618e-01   4.3682243e-01
  -1.8773292e+00   6.9872165e-02
   1.2364267e-01  -1.8065417e-01
   1.5734810e+00  -1.1128289e+00
   3.3751493e-02   1.7516483e+00
  -6.9231724e-01  -1.3979849e-01
  -1.2173118e+00   1.4180840e+00
   2.1786849e-01  -1.2675090e-01
  -2.3518843e-01  -1.3215389e-02
   3.2485387e-01  -1.7760800e+00
   1.9901035e+00  -1.9047973e-01
   7.0366533e-01   1.9095857e-01
  -1.4023548e+00  -1.5808776e+00
  -4.2029503e-01   4.9880358e-01
   1.3392693e+00   1.4217212e+00
  -5.1648230e-01   3.7933373e-01
  -2.3548450e-01   1.7393400e+00
   7.0756708e-01  -1.7425666e+00
  -2.5217310e-01  -2.0537327e-01
  -4.1553073e-01  -4.7615524e-01
   1.9437102e-01  -1.6132891e-01
   2.3191729e-01  -1.3187376e-01
  -7.4192714e-01   8.4111685e-04
   1.7378857e+00   1.0744362e-01
  -4.6204120e-01  -5.2708054e-01
  -1.6645289e+00  -2.0110421e-01
  -5.8426548e-03  -2.4886169e-01
   1.0241570e+00   1.8443862e+00
   2.1368600e+00   5.8127789e-01
  -1.3629727e-01   1.8347182e+00
   2.0975706e-03  -2.5603278e-01
   2.1251166e-01   5.9322857e-02
  -2.5643520e-01   1.7962201e-01
  -1.6815740e+00   1.2073899e+00
  -6.7408430e-01  -4.1984342e-02
  -1.9274553e+00   2.0047091e-01
  -1.2779580e+00   1.5082504e+00
   5.1488868e-01  -3.3612880e-01
   5.6872143e-01  -4.4095949e-01
   1.6287548e+00  -1.0751693e+00
  -4.5316848e-01  -4.6548038e-01
  -4.8056862e-01   4.7844835e-01
   1.1080735e-02   2.2423910e-01
   2.0383770e-01   1.9967794e-01
   1.7588544e+00   4.5166721e-01
  -7.0645803e-01   7.8723136e-02
  -1.4058698e-01   2.0739981e+00
  -6.3420884e-01   7.0080354e-02
   6.9353836e-01   1.2744914e-01
   1.5587820e-02   2.2492923e-01
  -1.6571381e+00   2.4803039e-01
   3.7202700e-02  -7.3782948e-01
   2.5019492e-01  -7.8815274e-02
   1.8574895e-01  -1.6532063e-01
  -2.3413212e-01   1.4653252e-01
   1.1566107e+00  -1.4404535e+00
  -2.0841043e-01  -1.7357267e-01
   1.0821665e+00  -1.8106463e+00
   7.4668873e-03  -7.0540332e-01
  -8.9242263e-01  -1.5011850e+00
   5.7116678e-01   5.9750559e-01
  -1.8706355e+00  -2.1208387e-01
  -5.1791012e-01   4.8935379e-01
   1.5472951e+00  -1.2242189e+00
  -2.6153908e-01   1.4693146e-02
   1.9608247e-01   1.9431448e-01
  -9.7271535e-01   1.5978959e+00
  -6.8504523e-01  -7.0259316e-02
  -3.3057471e-02  -2.8072242e-01
   4.8435902e-01  -5.6780812e-01
   4.7759638e-01   1.9728908e+00
   7.8279584e-01  -1.6947407e-01
  -5.2754206e-01  -1.8723248e+00
   1.5242133e-01   1.9049911e-01
  -7.5747010e-01   9.5383656e-02
  -1.2696385e+00  -1.5414743e+00
  -1.4181940e-02  -7.3173062e-01
  -4.5410424e-02   1.8745212e+00
  -4.8203006e-01  -4.7295881e-01
   1.7784958e+00   1.7992867e-01
   1.4250424e-01  -1.5001552e-01
  -1.4371312e+00   1.2299311e+00
   1.6409707e-01   1.8792884e+00
  -1.9343805e-01   2.5214479e-01
   6.7193965e-01   2.2794344e-01
  -1.4735695e-01  -1.5228508e-01
  -1.7317340e-01   2.4299297e-01
   6.8013771e-02  -2.6528117e-01
  -2.9560130e-02  -2.5665943e-01
  -1.6284203e+00   1.3082572e+00
   1.3680787e+00   1.2056973e+00
  -2.6573047e-01  -4.6335906e-04
  -3.7618691e-01   4.6202485e-01
  -5.2352860e-01   5.4896865e-01
   5.2516111e-01   4.1171819e-01
  -1.3115764e-01  -1.6902646e+00
  -2.3994114e-01  -5.0549412e-02
   1.2575172e-01   2.3733261e-01
   1.9404920e+00   9.2315395e-02
  -2.4580237e-01  -3.5399267e-02
   2.3301076e-01  -1.8412265e-02
  -2.0516101e-01   1.6653256e-01
   2.1406886e+00   2.9030184e-01
   4.9543521e-02   7.0332581e-01
  -7.4236526e-01   6.3221026e-02
   3.5225487e-01  -6.0259291e-01
  -2.4291208e-01  -1.9008119e-02
   1.7401031e+00   1.1650648e+00
  -1.3786746e+00  -1.3302751e+00
   3.6748397e-01   5.5220979e-01
   2.1545495e-01   7.1318144e-01
  -1.9018577e-01  -1.7786465e-01
   3.5306895e-01  -5.2556362e-01
   1.2005104e+00   1.6970106e+00
  -4.2943464e-01   4.9153313e-01
   2.7757807e-01   2.0558600e+00
  -5.3622144e-01   4.7982630e-01
   4.7543468e-02  -2.1328049e-01
   1.8788828e-01  -1.6397381e-01
   5.5397468e-01  -4.1434485e-01
  -1.9436554e+00  -8.4462902e-01
  -6.0914592e-02   6.8003771e-01
   5.1354837e-01  -4.5570309e-01
   3.8303752e-02   2.4269018e-01
  -8.4169449e-01  -7.4826946e-02
   2.0516875e-01   1.6955937e-01
   6.7142185e-01  -5.9262301e-02
  -1.3316327e+00   1.4493118e+00
   1.1555598e+00   1.6177184e+00
   4.8352814e-01   3.7071188e-01
   4.6922475e-02  -2.3306422e-01
  -1.3809274e+00   1.2730120e+00
  -1.9273929e-01   6.8058034e-01
  -4.9744278e-02  -6.8609093e-01
  -1.2543702e+00   1.1317427e+00
  -1.3125103e+00   1.2631691e+00
  -1.3332554e-01  -1.7871561e-01
  -7.3976177e-02   1.8470776e+00
  -1.8654062e-01   1.7220043e-01
  -1.3333501e-02  -2.3915787e-01
  -1.0974442e+00  -1.3601935e+00
  -5.7122755e-01   4.4087229e-01
  -3.6813586e-02  -6.5500107e-01
   4.9783937e-01   3.5869649e-01
   5.9397900e-01  -4.6736574e-01
  -2.8252679e-01  -5.8350825e-02
  -2.5981476e-02   2.1376187e-01
   1.4719653e+00  -1.2849156e+00
   1.7859385e-01   2.2708340e-01
   1.9966955e-01  -1.4617963e-01
  -2.4251566e+00  -5.1368280e-02
   5.2717264e-02  -2.5756036e-01
  -2.1717751e-01  -1.2690929e-01
  -1.4364920e+00  -1.5522333e+00
  -8.6723196e-03  -1.9983581e+00
  -4.2949943e-01   6.2862048e-01
  -1.7994152e-01   1.9862776e-01
  -2.0184857e-01   6.3039266e-01
  -1.2373841e+00   1.1889567e+00
  -1.9453447e-01   1.9461917e+00
  -4.5466938e-01  -4.6743600e-01
  -1.4035596e+00   1.5471967e+00
  -1.8944748e-01   1.5760335e-01
  -2.0710448e+00  -3.1432841e-01
   1.8368510e+00  -4.2250172e-01
  -1.8316529e-01  -2.3615367e-01
   2.1901823e+00  -3.7818980e-01
  -5.9069234e-02  -2.9019187e-01
  -1.5874591e-01   1.8184883e-01
  -1.1011418e-02   2.6583760e-01
  -4.7113516e-01   5.3199700e-01
  -1.2146205e+00   1.3393086e+00
   6.3015147e-01  -6.5905650e-02
  -5.2422089e-02   2.5744942e-01
  -2.6152262e-01   2.0551094e-01
  -3.9511776e-01   6.2120549e-01
  -9.5903140e-02  -1.7026364e+00
   1.8820989e-01   1.9069130e-01
   5.1447371e-01   4.6743228e-01
  -7.5013796e-01  -1.2944887e-01
   2.8505970e-01   1.7113613e-02
   2.3870112e-01   4.6713799e-02
   2.3333543e-01  -4.4122297e-03
  -6.3767451e-02  -1.8275267e+00
  -1.6021539e-01  -1.8731552e-01
  -2.7499087e-01   1.9374308e+00
  -2.0654341e-01  -1.6451268e-01
   1.8424004e-01  -1.8665789e-01
  -5.8238389e-02  -7.8661304e-01
   3.0276885e-01  -1.9753433e+00
   1.8304055e-01   2.1091003e-01
   1.6900410e-01   1.5746323e-01
  -2.1296774e-01  -1.9475077e+00
   1.2324761e+00   1.4483503e+00
  -1.9970011e-01   1.5870800e-01
   1.4415441e-01   1.7720353e-01
  -1.3695004e+00   1.3406782e+00
   1.1722786e+00   1.9643982e+00
   5.2667579e-01  -5.4392214e-01
   5.9892464e-01   2.1178945e+00
  -1.2269667e-01   6.6693739e-01
  -2.7984900e-01   2.3832656e-02
   2.5446385e-01  -5.0732230e-02
  -6.4400021e-01  -1.5540018e-01
  -3.1377065e-02   7.0927914e-01
   1.2543700e-01  -1.8818853e+00
   1.2865357e+00  -1.4565003e+00
   7.1452631e-01  -4.1400030e-01
  -7.7542304e-03  -2.0077311e+00
  -1.3459285e-01  -6.6089402e-01
   2.3595540e-01   1.5853554e-01
   2.4050491e-01  -1.1274960e-02
   1.9301536e-01   1.6324755e-01
   2.0727334e-01   1.6429372e-01
   1.2553024e+00   1.4008680e+00
   2.1549562e-01   1.6521301e-01
  -7.8149321e-01   1.2091579e-01
   4.2059928e-01   5.3466790e-01
   1.2454456e+00   1.7265224e+00
   1.2053621e-01   2.4894415e-01
  -7.5226634e-01   1.2952995e-02
   4.4398437e-01  -5.6293022e-01
   1.0932252e-01   2.3094622e-01
   1.5401589e-01   1.8328004e-01
   2.2212489e-01   2.2892413e-02
  -9.3431992e-01   1.6213174e+00
   4.0672460e-01   5.7875574e-01
  -6.6867910e-01   2.0892857e-01
  -2.1670768e+00   7.3962484e-02
   1.5126538e+00  -1.4218085e+00
   5.3567712e-01  -3.8580980e-01
  -1.1208706e+00   1.2677960e+00
  -1.4008084e+00   1.2919241e+00
   6.5333676e-01   6.9600709e-02
   1.0921147e+00  -1.2984839e+00
  -1.8340759e+00   5.7577362e-01
   1.5410385e+00  -1.1397677e+00
  -1.5341143e-01   1.4183442e-01
   8.1936148e-01   3.8305588e-02
  -1.5002591e+00  -1.2525633e+00
   2.2650509e-01   2.3957599e-01
   3.0920263e-01   5.5874616e-01
  -2.6862519e-01  -1.9602771e+00
  -7.0341688e-01   6.7013639e-02
  -1.4564647e+00  -1.9494161e+00
  -1.5741282e-01  -2.2473452e-01
   1.6298223e-01  -2.0258328e-01
  -6.1719876e-01  -1.3763664e-01
  -7.2869900e-01  -1.3801296e-02
   2.0437612e-01  -1.7026167e-01
  -2.5347919e-01  -8.4808044e-03
  -4.0510909e-01  -4.3509441e-01
  -1.2499216e-01  -7.8790479e-01
   1.9508033e-01   1.4650556e-01
   1.9565976e-02   2.4021204e-01
   1.7653940e+00   1.2553484e+00
  -1.7831548e-01  -1.8516467e-01
   7.3156178e-01   2.1514143e-02
   1.8444266e-01  -2.1100232e-01
  -1.9809563e-01   2.4611045e-01
   2.0957780e+00   3.8477137e-01
   4.2293502e-02  -2.3318106e-01
  -4.5085036e-03  -6.5148786e-01
  -9.7023035e-02   6.8223806e-01
  -5.2718850e-01   3.5738518e-01
   6.6683062e-01  -5.1569270e-02
   4.7828823e-01  -5.3177678e-01
  -1.7592663e-01   1.8794469e+00
  -1.6526220e+00  -1.5016898e+00
   1.3167994e-02  -6.5806460e-01
  -1.4723961e+00   1.1257545e+00
  -1.2295132e-02   2.3045175e-01
  -2.3306695e+00  -1.6693980e-01
   2.4843010e-01  -2.0092225e-03
  -2.2094024e-02   2.0315985e-01
   2.6160512e-01  -5.2726803e-02
   1.2965142e+00  -1.3171444e+00
  -1.5959951e+00  -2.6204705e-01
  -2.0722452e-01  -1.9745193e-01
  -1.2772670e+00  -1.3891195e+00
  -5.3534214e-01  -4.2516015e-01
   4.4501947e-01   5.5693457e-01
   1.0695500e-02   2.6081883e-01
   1.2433306e+00  -1.0601195e+00
  -1.2842476e+00  -1.5040760e+00
  -5.8799512e-01   5.0685210e-01
   1.9430782e+00   1.3362517e-02
   6.5356343e-01   5.9646769e-02
  -6.9357659e-03  -7.1435784e-01
   1.7802162e-01   1.5806309e-01
   1.9590609e-02   1.9983005e+00
   1.9035114e+00  -4.2750795e-01
  -2.7357433e-01  -1.3992163e-02
  -1.1350347e-01   6.5154924e-01
   1.7525215e+00  -2.5090656e-01
   4.8311823e-01   5.5146524e-01
  -1.4586192e+00   1.1101261e+00
  -2.4176446e-01   7.1074230e-03
   6.5992138e-02  -2.3851828e-01
   6.8382310e-01   1.0333263e-01
   5.3398868e-01   6.3014336e-01
  -1.9549810e-01  -1.5884962e-01
  -9.6527854e-01  -1.7054941e+00
   1.0637192e-01  -6.4404071e-01
   1.9689738e+00   4.0436731e-01
  -3.8476652e-01  -3.9960574e-01
   8.9660372e-02   2.0001680e-01
   6.8974333e-01  -1.2973425e-01
  -6.2652136e-01   2.8558226e-03
  -5.2561100e-01   4.3506368e-01
   1.2305790e-01  -2.0837082e+00
   5.2812988e-01   3.3782754e-01
   1.7708340e-01   2.3398557e-01
   1.3855508e+00  -1.5150342e+00
   3.3732569e-01  -1.8135117e+00
  -1.2096505e+00  -1.4578452e+00
  -1.2406818e-01   7.4686607e-01
   1.1323962e+00  -1.3020506e+00
  -8.0414472e-01  -4.2344743e-02
   3.2357113e-01  -4.9905856e-01
  -3.6924057e-01   5.7207932e-01
   2.0112615e-01  -1.7328770e-01
   6.3221605e-01  -3.4369242e-01
  -1.6028502e+00   1.2721383e+00
   1.8508510e+00  -3.2859409e-01
   7.1304927e-01   1.9463311e-01
  -5.7703919e-01   3.9831443e-01
   3.7442425e-01  -6.1651237e-01
  -1.2087470e+00  -1.2392431e+00
  -1.6356877e+00   1.4859449e+00
   1.3148235e-01   2.0875931e-01
   1.7692364e-01   1.6120137e-01
   1.4588725e+00  -1.3208514e+00
  -6.5011590e-01  -7.2529869e-02
   1.8712448e+00   5.0372855e-01
  -1.5195059e-03   2.4446883e-01
  -2.0782307e-01   1.9748219e-01
   5.7017146e-01  -3.7684070e-01
   2.0259112e-01  -1.7729411e-01
  -3.1922902e-01   1.7341121e+00
   1.3423545e-01  -2.1828327e-01
   1.7608013e-01  -6.5988390e-01
  -1.4116257e+00  -1.8025114e+00
   4.3833138e-01  -5.3665663e-01
   1.2350687e+00   1.0910560e+00
   2.7189417e-01  -4.8656660e-02
   7.7383818e-01  -6.3388775e-02
   6.7723694e-02  -6.2167567e-01
  -5.7419772e-01   1.8152805e+00
  -2.3625931e-01  -1.9175287e-02
   1.7289004e-01   1.8398850e-01
  -2.1443121e+00   8.9424894e-02
   1.9307483e+00  -1.3689360e-01
   1.4809965e+00  -1.0831045e+00
  -1.1435219e+00   1.1243590e+00
   3.5250412e-01   6.8624473e-01
  -2.0465379e+00   2.3202356e-01
   2.2956921e-02  -2.4001925e-01
   1.5252181e-01  -1.8608515e-01
   7.8784067e-02   6.8398294e-01
   1.4377887e+00   1.2866751e+00
  -1.6584749e-01   1.7510083e-01
  -2.0209090e-01   1.8319175e-01
   1.1235364e+00  -1.4426146e+00
   1.6452034e-01  -1.8925593e+00
   1.8711840e-01  -2.0213811e-01
   5.8028014e-01   5.2574931e-01
   4.6316375e-01   4.2778040e-01
   3.9979338e-02  -2.5489848e-01
  -5.1445674e-01  -6.3344906e-01
  -5.2796343e-01  -4.6009231e-01
  -4.3615380e-01  -5.6596167e-01
  -2.5069836e-01  -1.6272917e-02
  -1.6696958e-01   6.5005208e-01
   1.9108288e-01  -1.7589285e-01
  -1.6878193e-01  -5.5930184e-01
   8.4636782e-02  -7.5719526e-01
  -2.2771690e-01   1.8469831e-01
   1.2373615e+00  -1.2359415e+00
  -1.8529813e-01   1.5772262e-01
   1.2429945e+00  -1.2864643e+00
  -4.5114798e-01   5.4340467e-01
   6.2737261e-01  -4.3912606e-01
   1.1420441e-01   1.7705294e+00
  -1.0934916e+00   1.3572595e+00
  -6.1792969e-02  -6.3519996e-01
  -6.6133400e-01  -1.4919556e-01
   1.9117654e+00   1.4943108e-01
   4.6184434e-01  -4.6803449e-01
  -3.1638887e-01   1.8222013e+00
   7.5041160e-01   8.6716951e-02
   1.4744388e-01   1.7223878e-01
  -4.2403323e-01   4.2822848e-01
   5.5034257e-01  -1.2064050e-01
   2.5601293e-01  -6.9984962e-03
  -4.6507430e-01   4.8291739e-01
  -2.2467105e-02   2.7259881e-01
   7.4637191e-02  -2.6407813e-01
   2.6463694e-01   2.0338340e-02
   1.5446653e+00   1.3362938e+00
  -1.6948934e-01  -1.9551403e+00
   1.6257561e+00  -1.1464235e+00
   5.0195798e-01   5.7330905e-01
  -2.9784075e-01   1.1578141e-02
   1.5520001e+00   1.4375570e+00
   1.5345761e-01   1.6217113e-01
  -1.2661687e-02   7.6806633e-01
  -2.4357562e-01   2.0163290e-02
  -2.0500958e-01  -1.4578649e-01
  -7.0209522e-01  -1.8134662e-01
  -1.8033612e+00  -4.3096069e-02
   4.2806352e-01   5.9020307e-01
  -5.1553458e-01  -6.3071443e-01
  -1.3739128e-02   1.8978361e+00
  -1.0976009e+00   1.6349429e+00
   4.4166115e-02  -7.2579143e-01
  -2.8215484e-02  -1.7327799e+00
   7.4477448e-01  -1.1126903e-01
   5.4599536e-01   4.0065200e-01
   3.6909778e-01   5.1626835e-01
   4.7046441e-01  -2.1284258e+00
   2.1053527e-01  -1.6114331e-01
  -2.0237027e+00   5.0657904e-02
   2.0660727e-01  -1.8038892e-01
   2.0164684e+00   1.8269484e-01
   4.5422062e-01  -4.7892053e-01
  -1.7751880e+00  -3.4587290e-01
   1.8397696e+00   1.5656334e-01
   1.8827726e-01  -1.9624291e-01
   6.9642567e-01   5.6270585e-02
   5.5073168e-01  -5.3325035e-01
   4.5146478e-01  -3.8124756e-01
  -1.7015591e-01  -1.9865961e-01
   1.7210429e+00   7.1959008e-01
  -2.4078582e-03  -2.5452328e-01
   6.2357187e-01  -4.5443019e-01
  -1.5066360e+00  -1.2777867e+00
  -7.0813628e-01  -3.8808586e-02
   1.0397743e+00  -1.5717353e+00
  -8.7305764e-02   1.7368584e+00
   4.3738667e-01   4.6914233e-01
  -1.5349518e-02  -2.3680770e-01
  -1.8607876e+00  -2.8091623e-01
  -5.0784766e-01  -5.4866876e-01
  -1.5794914e+00  -2.8383539e-01
   4.3414921e-02   2.4739876e-01
  -1.7440462e+00   5.7158599e-01
  -2.2329316e-01   1.5617844e-03
   1.8278926e-01   1.7020981e-01
   6.5925561e-01  -1.2057769e-03
  -3.5268626e-02   2.7317944e-01
   2.2976475e-01  -1.6117801e-02
  -6.0456056e-01  -6.4276120e-02
  -1.6372677e-01  -1.3883966e-01
   2.3405274e-01  -4.2569988e-02
   4.1651411e-01   2.2396042e+00
   6.2364407e-01   1.2549894e-01
   7.7380868e-03   2.6151771e-01
  -4.5973829e-02   2.0311223e-01
  -2.2712913e+00  -3.2681199e-01
  -1.8778977e+00   1.8220942e-01
  -1.0878175e+00   1.2737953e+00
   6.8234996e-01   1.0501557e-02
  -6.8898304e-01   5.1936547e-03
  -1.5199585e+00   1.5423423e+00
  -1.9572991e+00  -3.7419211e-01
  -2.1564877e-01  -1.9657504e-01
   4.3724848e-02  -7.3336099e-01
   5.7935198e-01  -1.6946729e+00
  -1.4181460e+00  -1.2155812e+00
  -7.2899884e-01  -1.1385893e-01
   1.1840902e+00  -1.2480228e+00
  -2.0929489e-02  -1.8363652e+00
   1.2770060e+00   1.5386699e+00
  -1.9578271e-01  -1.6022541e-01
   2.2150184e-01   1.4053365e-01
   1.4662130e+00   1.4548044e+00
   7.7745776e-02   7.2802002e-01
   4.8058101e-01  -4.7751019e-01
  -1.5155634e-01  -1.9864569e-01
  -1.4818699e-01  -1.7230088e-01
   3.3608057e-01  -2.0876524e+00
  -4.1626250e-01  -4.2835564e-01
  -1.2773870e+00  -1.5358055e+00
   1.2584944e+00   1.0794442e+00
  -1.8438814e-01  -2.3630152e-01
   5.1987829e-01   4.9345398e-01
   8.7287899e-03   2.5871402e-01
  -2.7345826e-01  -6.1429664e-01
   2.5811911e-01  -1.7509636e+00
   1.9657032e+00   4.0598698e-01
  -6.3182212e-01   7.0357799e-02
   1.7213594e+00   9.0049692e-03
  -6.4976235e-01   4.0026301e-03
  -1.4624247e+00   1.0194086e+00
  -1.9450755e+00   1.0935533e-01
  -3.8699436e-02  -2.6016206e-01
  -4.0768055e-02   2.5262131e-01
   1.1653299e-01   2.4413501e-01
  -1.8966579e-01  -2.2731778e-01
  -1.8264199e-01  -1.9581888e-01
   2.0291996e+00   3.2294951e-01
   1.2587232e+00  -1.3247630e+00
  -1.5353398e+00   1.4474274e+00
  -1.4390996e+00   1.2752126e+00
   1.6417379e-01  -6.7646262e-01
  -7.1944334e-01  -1.1681050e-01
  -1.3071731e-01   2.2062812e-01
   2.0788966e-01   1.7881562e+00
  -1.9908077e+00  -1.6157135e-01
  -1.8718559e+00  -1.6349742e-01
  -3.9205028e-02  -6.6853351e-01
   2.7169191e-01   1.0263227e-02
   7.3478767e-02   1.8338760e+00
  -4.4614744e-01   1.8212733e+00
   1.4885283e-01  -1.9238529e-01
   8.7428625e-02  -7.6320211e-01
   1.9436691e-01  -2.0871942e-01
   1.0192217e-02   2.4878790e-01
  -2.3884768e-01  -3.9473468e-02
  -1.3534636e-03   6.4995984e-01
   1.0689935e-02  -7.9772817e-01
  -5.1296163e-01   4.3814630e-01
   4.6849489e-01   3.8574158e-01
  -5.9306262e-01   5.3639761e-01
  -1.4805543e+00   1.0841084e+00
  -8.3572247e-02  -1.7564005e+00
  -7.5778929e-01  -2.7182031e-02
   1.9502826e-01  -1.4690217e-01
  -5.2102570e-01   4.8648639e-01
  -1.7337837e+00   9.3209567e-01
  -1.8834140e-02  -7.4064982e-01
   1.6278055e+00  -9.5204759e-01
   2.1540326e-01  -2.0653599e+00
  -2.9834492e-01  -2.0847222e-02
  -9.1510949e-02   6.4738387e-01
  -1.7266678e+00  -2.0958454e-01
   4.8547082e-01   6.5816920e-01
   1.2246066e+00   1.3830417e+00
   2.0139858e-02   2.8530376e-01
   1.8952534e-01  -1.6399398e-01
   1.8827680e-01   1.6507067e-01
  -2.8881794e-01   7.3054689e-03
  -5.9514039e-01   5.1314358e-01
  -7.8181965e-03   2.3860772e-01
   4.5359788e-01  -2.1694661e+00
  -1.8825161e-01   1.5871961e-01
   1.6676637e-01   2.0856668e-01
  -4.4015277e-02  -6.7937271e-01
   1.1367151e+00  -1.2542845e+00
   1.5845425e+00   1.2736921e+00
  -4.1573616e-01   1.8576631e+00
  -5.0877685e-01   5.4532075e-01
  -7.0710394e-01   4.8431020e-02
  -5.7681715e-02   7.6996062e-01
   1.8927429e-01  -8.0364062e-01
   2.7432674e-03  -2.6192975e-01
   1.6087082e+00   1.2282287e-01
   1.1517168e-01   1.6318125e+00
  -2.5046329e-01   3.3581474e-02
   1.3644976e+00   1.0679103e+00
  -1.6593618e-01  -1.8753490e-01
  -7.1389192e-01   1.1048434e-01
  -4.8982012e-01  -4.5884600e-01
  -1.7818787e-01  -1.6840671e+00
   5.6726996e-01  -6.0546680e-01
  -1.5252425e-02  -1.9091444e+00
   5.7836669e-01  -4.6586780e-01
  -1.2289073e+00  -1.3380622e+00
  -7.4697176e-02  -1.8623244e+00
   1.7598484e-01  -1.8441231e-01
   4.7205525e-01   3.9598798e-01
  -2.5569958e-01  -5.9450477e-03
   7.3876639e-01  -7.2803571e-02
  -1.2184385e+00   1.2469024e+00
   2.0771787e-01   2.1423635e-01
  -2.7526688e-01   1.3715487e-02
   4.7055639e-02  -7.2714673e-01
  -4.8063734e-01   4.6958956e-01
   1.5477162e-03   2.3018061e-01
  -1.8610559e-01  -1.5454218e-01
  -4.0977290e-01  -5.4711464e-01
   2.0633648e-01  -2.1982627e+00
   1.6212870e-01   1.9013507e-01
   1.4610423e-01   7.1479163e-01
  -7.0131285e-01   3.9148715e-01
   5.0264868e-01   3.0289532e-01
   4.5821199e-01   5.0854895e-01
  -2.1230123e-01   1.1201698e-01
   1.5252800e+00   1.4000958e+00
  -1.8572578e+00   2.0214837e-01
  -1.2454673e+00  -1.3353644e+00
   4.8569864e-01  -3.9007875e-01
  -1.6841215e+00   2.7311929e-01
  -1.1740521e+00   1.2208586e+00
   5.2042772e-01  -4.6737634e-01
  -3.1961474e-01  -1.9014863e+00
  -3.9621075e-01  -5.6007765e-01
   4.5161175e-01   4.2588810e-01
  -2.7085429e-01  -4.0044800e-02
  -2.6313193e-01  -6.4975588e-02
  -5.7351359e-01   4.5374114e-01
   5.2173643e-01  -1.6545566e+00
   6.5654024e-01   4.6939110e-03
  -1.3255241e-01   2.0713041e-01
   4.4633252e-02  -2.2948294e-01
   1.5928418e-01  -1.8502800e-01
  -3.3488964e-01   1.9441066e+00
   6.3962787e-02   2.4403963e-01
   1.2786144e+00   1.2494862e+00
  -4.0133850e-01  -6.8137276e-01
   3.5534689e-01  -5.8338128e-01
   1.9169125e+00  -3.0101877e-01
  -1.2398657e+00  -1.3337492e+00
  -1.1990316e+00  -1.1345069e+00
  -1.1803618e+00   1.5081326e+00
   2.6548354e-01  -3.5350349e-02
  -2.3489732e-01   2.0214476e+00
  -1.7278279e+00   1.3926469e+00
  -1.8451254e+00  -2.7042523e-01
  -6.1391306e-01  -4.7772566e-01
  -3.6099654e-01  -4.6253874e-01
   1.8835935e-01   1.7070868e-01
   2.6592994e-01  -7.8558922e-03
   2.6453835e-04   6.8665393e-01
  -1.5776313e+00   3.3260538e-01
   1.3278837e+00  -1.1875042e+00
  -1.7889350e+00  -3.6886334e-01
   1.4041462e+00   1.4188206e+00
  -1.8913904e-03  -2.4875062e-01
  -1.9939630e+00  -4.9395203e-01
   3.5093983e-02  -1.9207815e+00
  -3.6450214e-01  -5.8110575e-01
   4.0018005e-01   4.7028617e-01
   1.2575255e+00  -1.2810911e+00
  -7.9751831e-02   7.1563931e-01
  -4.9355223e-01   4.1595488e-01
   1.1552425e-02  -2.4698375e-01
  -1.6342231e+00   1.2713452e+00
   2.5506506e-01  -4.1054625e-02
  -5.8661196e-02   6.9008809e-01
  -2.2089082e+00   9.8115516e-01
  -3.2682911e-01   2.0682476e-02
   2.4972988e-01  -2.5661261e-02
   1.9754883e-02  -7.6002107e-01
   6.6815955e-01  -4.5434506e-01
   1.6624522e-01   1.6248408e-01
   1.7656467e-02   1.7605520e+00
  -2.9314359e-01  -5.1507184e-02
  -7.9183142e-03   2.4790105e-01
   1.1628687e+00   1.5630799e+00
  -1.5193735e-01  -2.0045623e+00
   5.9273191e-01  -4.0908867e-01
  -1.8323894e-01   1.7921306e-01
  -9.2459479e-01  -1.6634158e+00
  -8.1029064e-02   6.9772457e-01
  -1.2293531e+00  -1.3861127e+00
   7.2602137e-02   2.3375481e-01
   2.0438041e+00   2.8125673e-01
   7.5223813e-01   5.6366269e-02
   2.4698244e-01  -2.5311065e-03
   6.8350379e-01  -7.3033495e-02
   2.4699011e-02  -3.0145071e-01
   6.7392865e-02   7.4067118e-01
  -1.7466343e-01   1.6133692e-01
  -5.2641285e-01  -4.8019382e-01
  -1.2179226e-02   2.4106656e-01
   2.0667367e+00   1.5402193e-01
   2.0120424e-01   1.5591693e-02
   2.0249889e+00  -4.0605552e-01
  -3.2657612e-01  -1.7717141e+00
   1.0479970e+00  -1.1631559e+00
   1.8422524e+00   2.1470866e-01
   4.1158806e-02  -6.2855317e-01
  -2.5647309e-01  -1.0344002e-02
   1.3973678e+00  -1.4783868e+00
   1.4346202e-01  -1.9473651e+00
   2.6254600e-01   8.4936175e-02
  -3.3065911e-02   2.8418305e-01
  -4.8196340e-01  -5.7679552e-01
   3.0727155e-01   1.9857914e+00
  -3.7897556e-01   4.6608032e-01
  -1.3967037e-01  -2.2184718e-01
   7.5489906e-01   2.2006616e-02
   3.0282839e-02  -2.4521918e-01
  -2.0048740e-01  -7.6655618e-01
   1.4401101e-01   2.0705540e-01
  -6.7638357e-01  -2.5021362e-02
  -5.2056410e-01   5.8355672e-01
   2.9544216e-02  -2.5823601e-01
  -6.4063604e-01   2.5677349e-02
  -2.6346911e-01  -3.3786384e-02
   1.4240222e-03  -2.6814041e-01
   6.7693458e-01  -9.2678964e-02
  -4.9854762e-01   4.4043958e-01
   1.1594443e-01   2.6003503e-01
   8.6593663e-02   6.3327164e-01
   1.1425189e-02  -2.8577034e-01
  -2.0102281e+00   1.6727169e-01
  -2.4995463e-01  -1.0781868e-01
   5.2927828e-01  -5.1447670e-01
   1.2024240e+00  -1.4595918e+00
  -2.7309792e-01  -3.0327942e-02
   2.2173617e-01   1.4596578e-01
  -1.9909442e+00   3.6764804e-01
  -2.1757320e-01   1.4993766e-01
  -2.9008886e-01   1.6902977e+00
  -1.7769390e-02   2.4697213e-01
  -1.1832525e+00  -1.1627146e+00
  -4.1743863e-01  -1.8395087e+00
  -6.8605348e-01  -7.6648752e-02
  -1.2292034e+00   1.3351890e+00
  -1.9301766e-01   1.9210563e+00
   1.2960249e+00  -1.5127362e+00
   1.7822958e-01   1.8198258e-01
  -1.5999562e+00  -3.5178169e-01
   2.3835556e-02   2.7598642e-01
   6.0871429e-01  -4.3930947e-01
  -2.0792344e-01   1.5993836e-01
  -2.5920061e-01   1.8452000e+00
   1.8637369e-01  -1.7990634e-01
   4.1745508e-01   5.7649571e-01
  -3.1975736e-02   7.1865283e-01
   2.2330697e-01  -2.0277433e-02
   3.5260135e-01   5.6022508e-01
  -2.0516521e-01   1.6917186e-01
  -1.3820112e+00   1.1573998e+00
  -3.8495791e-01   1.8134145e+00
   5.2224020e-01  -3.5199232e-01
  -7.0867188e-01  -1.5385494e+00
   2.0151293e-02  -2.2918723e-01
   2.0201527e-01   2.2530534e-02
  -2.2338562e-01  -5.8788518e-02
  -2.3989520e-01  -7.9655904e-03
  -4.1266586e-02   2.4501150e-01
   2.6577267e-01   3.0672968e-02
  -2.6407210e-01  -5.7636032e-02
  -1.6050944e-01   1.6926487e-01
  -1.4614426e+00  -1.2559868e+00
  -9.9635207e-02   1.9748782e+00
   2.0457461e+00  -4.2207910e-01
  -2.0341524e-01   1.6995277e-01
   4.1342187e-01   5.3208715e-01
  -1.3099322e+00   1.2648690e+00
   5.1830703e-01  -4.5015127e-01
   1.5492292e+00  -1.3635572e+00
   3.3949797e-01   4.6593527e-01
   1.4696484e+00  -9.1480864e-01
  -1.2082155e+00  -1.2818197e+00
  -2.5695021e-01  -6.9870707e-02
   1.0239817e-01   7.0669769e-01
   1.6632825e-01   1.9910380e-01
   5.2881559e-01  -4.9112462e-01
  -1.8715835e+00  -5.2358415e-01
  -1.6061660e+00  -2.4768597e-01
  -5.4457442e-01   4.7595681e-01
   1.8949536e-01  -1.5154798e-01
  -2.4557311e-01  -7.9108554e-02
   2.1438530e-01  -1.1599859e-01
   4.1968717e-01   5.4817548e-01
   7.4063942e-01   1.5520880e-02
   5.2038203e-01   5.2109794e-01
  -5.9280993e-01   4.1899162e-01
   3.5520050e-01  -6.7404135e-01
   1.5524062e-01   2.1009241e-01
  -5.4619462e-01  -3.9696633e-01
   5.6412291e-01   1.9599795e+00
  -8.3507508e-02   7.5280141e-01
   2.0029141e-01   2.0302699e+00
  -1.9433597e+00   4.7645046e-02
   2.8700660e-01  -2.8771010e-02
  -5.7130524e-01  -3.4379258e-01
   7.1451307e-02  -8.8380759e-01
   1.8267561e+00  -7.9576974e-02
  -5.6665777e-01  -4.4393280e-01
  -4.4614790e-01   5.4755075e-01
   6.8306903e-01   1.8049651e-02
  -7.0766063e-01  -1.2645212e-01
   8.3022336e-02  -1.8110595e+00
  -6.1157312e-02   2.5296054e-01
  -1.6075856e-01  -7.2992645e-01
   1.5661252e-01  -7.0376941e-01
   2.8116306e-01   2.8072853e-02
  -9.1505023e-01  -1.5269961e+00
  -4.6626686e-01   3.5590549e-01
  -2.5699617e-01  -3.3137907e-02
  -3.0793441e-01  -2.5325355e-02
   1.2276894e+00  -1.4381458e+00
   6.7007321e-01  -3.5162344e-01
  -5.2333046e-01  -4.4769952e-01
  -1.3087692e+00  -1.5464755e+00
   8.4763560e-02  -2.5794929e-01
  -2.4305344e-01  -1.9300732e-01
  -2.5068579e-01  -8.4362296e-02
   6.3715846e-01  -1.0371779e-01
   2.6366108e-01   1.9011332e+00
   1.2404420e-01  -5.8968310e-01
  -1.8687796e+00   3.4396150e-02
   1.1718994e-01  -6.7469840e-01
   2.2781631e-02   2.6280551e-01
  -2.9572218e-01  -2.9644751e-02
   1.7477258e-01   1.7709193e-01
   4.1694687e-02   2.1154113e+00
   6.8043964e-01   1.2532551e-01
   8.2247454e-01   8.3938270e-02
  -1.2795838e+00  -1.3118959e+00
   2.5826220e-01  -2.6866724e-03
  -1.8918242e-02   6.9331546e-01
   1.1776479e+00   1.3251748e+00
   2.0820801e-01  -1.9360208e-01
  -1.3635944e+00  -1.3975120e+00
   8.2306982e-02  -1.9198913e+00
  -6.4887784e-01  -6.0351330e-02
   1.4197552e-01   1.6842948e-01
  -1.9012714e-01  -1.4962353e-01
   1.9736993e-01  -2.4529209e-01
  -1.9246940e+00   2.0401139e-01
   1.3422186e+00   1.3168862e+00
  -4.5055421e-01  -5.1696775e-01
   1.6557159e-01   2.0268182e+00
  -1.7751747e-01  -1.9757153e-01
  -6.1088344e-01   4.9339157e-01
  -3.9660689e-01  -4.8864346e-01
   1.5897219e-01  -1.8632697e+00
   2.3745161e-01   1.6923067e-01
  -4.3706076e-01  -5.9400825e-01
   1.9259717e-01  -1.7519816e-01
   1.6897995e+00  -1.1414488e+00
   1.4627930e-01  -1.9721210e+00
  -6.2469554e-01  -1.8851311e-01
  -1.4826369e-01  -2.3538029e-01
  -1.2066506e-01   8.0850757e-01
  -2.4939318e-01   2.9885018e-02
   2.5748949e-01   1.5585172e-02
   4.1576327e-01   5.6178295e-01
  -2.2610389e-01   2.4721968e-02
  -4.9415922e-02   2.4550026e-01
  -2.2160512e+00  -1.6363682e-01
  -4.6360442e-01  -5.4306133e-01
   1.8170073e-01   1.9827499e-01
  -1.9397436e-01  -1.7291782e-01
  -3.6760999e-02   2.0908983e-01
  -2.0450144e-02   2.9490059e-01
  -5.8483851e-01  -4.8768954e-01
   1.4283253e+00  -1.4621891e+00
   1.1143990e-01  -1.8050742e+00
  -1.4257740e+00  -1.2335952e+00
  -1.5500816e+00   1.3043187e+00
  -4.6250655e-02  -2.2209236e-01
  -3.0318084e-03   7.0349941e-01
   6.2429495e-01  -2.8705055e-01
   9.2357352e-01   1.7680424e+00
  -5.4917337e-01  -5.5254760e-01
   5.3042658e-01   5.4162757e-01
   8.4531028e-01  -3.8848381e-02
   1.0757504e+00   1.5381653e+00
   4.4524203e-01   4.4570682e-01
  -1.7860243e-01   1.5714319e+00
  -2.0286762e-01  -1.8512208e-02
   1.4316526e-01   2.0736131e-01
   3.9766577e-02   6.4181508e-01
   1.6221846e-01  -2.2072252e-01
  -1.8631765e+00   3.7638556e-01
   4.7437165e-01  -6.4157076e-01
   2.6834979e-01  -1.5866771e+00
   1.4950744e-01   1.5198702e-01
   7.6637747e-01   9.6545585e-02
  -2.3494075e-01   1.5845604e-02
  -3.8056362e-01   6.2010952e-01
  -1.5516784e-01  -1.8925773e+00
   6.2955968e-01   9.7087159e-02
  -2.0136439e+00   3.0254729e-01
   5.2052613e-01  -1.6660253e+00
  -1.0035086e-02  -2.5550684e-01
  -5.4574370e-01  -4.1487760e-01
  -5.1730230e-01   4.3821939e-01
  -1.2605474e+00   1.3840778e+00
  -2.4872315e-01   2.6363986e-02
   1.3737932e+00  -1.0203894e+00
   1.7262470e-01  -1.8655373e-01
  -2.5774914e-01  -1.0460895e-02
  -1.8427038e-02  -5.9902242e-01
   4.9926812e-01  -4.2192089e-01
   1.9270663e+00   3.3118690e-01
   1.4284014e+00  -9.7814078e-01
   5.2168934e-01   5.5042585e-01
   3.0481453e-01  -1.6896116e+00
   4.5741940e-03   3.2190520e-01
   1.1387101e+00  -1.2403029e+00
   4.9176866e-01  -5.4634130e-01
   1.9263725e+00  -2.3462560e-01
   1.7344456e-01   2.1173359e-01
   1.1564937e+00  -1.5627428e+00
   1.8865565e-01   2.3237991e-01
  -4.8473309e-01   4.2736664e-01
  -5.9152933e-01  -9.2086003e-02
  -6.8294055e-03   2.5716751e-01
  -2.7484528e-01   1.9647535e-02
  -1.7132280e-01   1.7959113e-01
  -5.9648744e-01   4.1808922e-01
   3.2406272e-01   1.8456777e+00
  -2.3308071e-01   1.6344398e-01
   9.5903088e-01  -1.4104207e+00
   9.3182461e-02  -2.3064026e+00
   1.5362713e+00  -1.0483213e+00
   5.1133821e-01  -4.5759459e-01
  -1.8486552e-01   1.7084303e-01
  -7.4092684e-01   2.5252057e-02
  -1.1570573e-01  -1.9923691e-01
  -6.0654432e-01  -1.4399069e-01
   6.9013308e-01  -8.2841998e-02
   7.1235238e-03   2.5360028e-01
   1.4599221e+00   1.0705445e+00
   2.3853374e-01   4.5146426e-02
   6.7397199e-01   1.0703139e-01
   4.7496824e-01  -4.5966448e-01
   1.8871554e+00   6.0198220e-01
   1.8290311e+00  -1.3842956e-01
   1.3341174e-01   2.2104889e-01
  -2.4929437e-01  -1.7369450e-02
   1.1855657e+00  -1.5363891e+00
  -7.3398803e-01  -2.9049992e-03
  -1.4673954e+00  -1.4770601e+00
  -2.0093818e-01   1.5701132e-01
   7.0956857e-01  -5.3650070e-02
   1.8388797e-02   2.4881989e-01
   6.9444586e-01   4.6616172e-02
  -3.0683342e-02  -2.3672830e-01
  -1.6593615e-01  -1.6089884e-01
  -5.8490084e-01   4.4569167e-01
  -1.6523628e+00   1.3134161e-01
  -4.2261337e-01   5.3187109e-01
   4.8085332e-01  -6.2384454e-01
  -1.9282864e-01   1.4454625e-01
   5.4354317e-01  -5.7190062e-01
   1.9461536e-01  -2.0817958e-01
  -6.7701503e-02   1.7210032e+00
   1.6216984e+00   8.4995039e-01
  -5.4245993e-01   3.9111502e-01
   2.5602056e-01   4.9181809e-02
  -5.1660800e-01   4.1441324e-01
   5.3865615e-01   4.2914471e-01
   1.9412503e-01  -2.1400294e-01
  -3.6801888e-02  -2.3598317e-01
   2.0458923e+00   5.2333791e-01
   2.0921811e-02   7.0104868e-01
  -6.0634118e-01  -5.1576679e-01
  -7.8501464e-01  -6.5677397e-02
  -1.3780596e+00   1.3666870e+00
   2.3955666e-01  -1.8267375e-01
  -1.6263337e-01  -1.7599207e-01
   9.0846358e-03  -1.7278087e+00
  -6.9108107e-01  -1.7683018e-02
  -2.0889639e-01  -2.0761623e-01
   1.9331025e-01   1.8359367e-01
   5.6037008e-01   5.2803847e-01
  -1.3387571e+00  -1.3522626e+00
   5.2020430e-01  -4.8329747e-01
  -6.7069434e-01   1.1795300e-01
   1.7740635e-01   1.5717028e-01
   5.2545631e-01  -5.4221417e-01
   1.6700726e-01  -1.7385566e-01
   1.4851702e+00  -1.0430074e+00
   5.4879943e-01  -4.0958752e-01
  -2.7368308e-01   1.6208704e-02
   2.5752763e-01  -3.6311889e-03
   1.6754810e-01   6.3524984e-01
   6.1893000e-01  -1.4147598e-02
   2.6020076e-01   2.4270089e-02
   1.2065425e+00  -1.2340496e+00
   1.1052012e+00   1.3304276e+00
  -1.4002140e+00   1.2159555e+00
   1.8347289e+00   6.2398282e-01
  -4.2344139e-01  -5.3543554e-01
  -4.1131540e-02   2.5884023e-01
  -7.2481917e-04   2.0100478e+00
  -5.2506587e-01   4.7014619e-01
   5.7437495e-03   2.4486538e-01
  -2.0580033e-01   1.8433770e-01
   1.0082858e+00   1.3158485e+00
  -2.7473510e-01  -3.5607273e-02
   2.4326606e-01  -1.7178061e-02
  -2.0385866e-01   1.1619293e-01
   2.0425617e+00   6.4665852e-02
  -2.0259882e-01   1.3838009e-01
   2.4234876e-01  -5.9783289e-02
   1.8810537e-01   2.0360328e+00
  -7.1859596e-01  -5.4718630e-02
   1.8522957e-01  -2.0994967e-01
   2.9592610e-01  -2.8911104e-02
  -4.1278557e-01   4.5526830e-01
   1.9237001e-01  -1.4883176e-01
   1.8511598e-01   1.7781199e-01
   1.6180421e-01  -1.9284832e+00
  -4.3965583e-02  -2.5877108e-01
   2.4174340e-01  -4.1580059e-02
   1.5882421e-01   1.8722162e-01
   3.5934184e-01   1.9781164e+00
  -6.5458093e-01  -3.0084829e-02
   1.1009883e-01  -1.9342106e+00
   4.7263176e-01  -4.1382419e-01
  -1.9629937e+00  -2.3438223e-01
   1.8302423e+00   4.0005887e-02
  -1.7606623e-01  -1.5533907e-01
   9.9270761e-02  -6.9833642e-01
  -3.8383909e-01  -6.2766877e-01
   5.7101779e-02   1.7080091e+00
   2.5038394e-01   6.6322681e-02
   8.5448766e-01   1.0228723e-01
   6.8476668e-01  -5.3258858e-02
  -5.4294598e-01  -5.2337272e-01
   5.4845299e-01  -5.7424389e-01
   1.3722709e+00   1.4850276e+00
   2.3068268e-01   5.3280309e-02
  -1.9119984e-01   1.7908668e+00
  -6.9671289e-01  -4.3030157e-03
   1.8018756e+00   1.1515210e+00
  -6.5683065e-01   6.4412487e-02
   1.4427780e-02  -2.6346906e-01
   2.4811511e-01   2.2752531e-02
  -2.2559265e-01  -2.1059546e-01
  -6.0115031e-01   5.3036219e-01
   5.2164273e-01   4.5414953e-01
  -6.5341627e-01   1.5605769e-01
   2.3135499e-01  -1.5150718e-01
   1.2871960e+00  -1.3159076e+00
   8.5763069e-02   6.5530073e-01
  -2.0334165e+00   2.2915829e-01
  -7.2632923e-03  -2.5060980e-01
   7.8765972e-02   5.6855939e-01
   4.8230892e-01  -4.8432929e-01
  -2.6551300e-01   5.0047388e-02
   9.4541914e-02  -7.4096319e-01
   2.1576660e-01  -1.4415706e-01
  -2.4654345e-01  -1.6857237e-02
  -9.6618155e-02   1.6559331e+00
  -4.2583767e-01  -5.4289196e-01
  -2.0006691e+00  -8.2227691e-01
   2.0449381e-02  -2.4656381e-01
  -2.4939136e-01   2.6685269e-02
  -3.8846351e-01  -5.0505476e-01
   9.3546503e-01   1.5851524e+00
  -5.1285806e-02   7.0086653e-01
   4.5588399e-01  -4.8925208e-01
  -1.1771454e+00   1.4119403e+00
   2.0554133e-01  -1.4648967e-01
  -5.4726211e-01   4.7240216e-01
   7.4675474e-01  -6.0754466e-04
  -2.0282337e-01  -1.8470532e-01
  -1.8394314e+00   1.0809091e-01
  -3.7233530e-01  -5.9391694e-01
   2.6500923e-01   2.7033844e-02
  -1.3188181e+00  -1.2233536e+00
   6.7491053e-01   3.0550445e-03
  -1.7347041e+00  -1.8797693e+00
  -2.5800210e-01  -4.7254477e-02
   1.3233932e+00  -1.2237837e+00
  -4.4401182e-01  -5.0966096e-01
  -2.4659665e-01   3.3618080e-02
   2.1798580e-01   1.6967912e-01
  -2.0511746e-02   2.6101950e-01
  -1.6878530e-01   2.2170943e-01
  -8.4814911e-02   2.5405697e-01
  -5.8887531e-02  -7.8934305e-01
  -1.9965816e-01   5.6067792e-02
  -1.9257907e-01  -2.3538552e-01
   1.8631017e+00  -4.2710764e-01
   6.3233192e-01   2.2345131e-02
  -1.6448669e+00   1.2909290e+00
   1.8561384e-01   1.9246522e-01
   1.3431499e+00   1.7443890e+00
   1.7299091e+00  -1.1866264e+00
   2.4487292e-02  -2.4594266e-01
   1.4741919e+00  -1.2989176e+00
  -1.4524176e+00  -1.2691157e+00
  -9.0454961e-01  -1.5144792e+00
   2.9459041e-01   1.7575632e-03
  -3.4105617e-01  -5.0331123e-01
   2.0195964e-01  -1.5957454e-01
   1.3247673e+00   1.3992377e+00
   2.6340969e-01   3.9179810e-02
   5.4040494e-01  -5.1107903e-01
  -1.0009748e-01   1.9108425e+00
  -6.7138186e-01  -1.0082956e-01
  -2.0807851e-01   2.2342573e-01
   1.0995793e+00  -1.3136254e+00
   4.9369338e-01  -4.0757821e-01
   5.8334594e-01  -3.6780719e-01
   6.3412526e-01  -7.9261410e-02
   3.3155081e-02  -2.7501242e-01
  -5.4647665e-01   4.0807690e-01
  -2.8190079e-01   1.8981656e+00
   5.2093393e-01   5.0486318e-01
   5.4498975e-01   3.7589941e-01
   8.0703316e-03   7.1849000e-01
   1.6648506e-01  -2.0201327e-01
  -4.4820020e-01   6.6946653e-01
   5.7840635e-03  -2.6911044e-01
   2.1380275e+00   1.1955724e-01
   2.6584946e-01   1.1514034e-02
   5.3016003e-02   1.6316550e+00
  -2.1161094e-01  -2.1358783e-02
   4.9371618e-01   4.2972029e-01
  -2.3102903e-01   2.9721760e-02
  -2.3391606e-03   2.6749698e-01
   7.9401146e-01   1.6836662e-02
   2.3424862e-01  -1.5512436e-01
  -5.3230169e-01  -3.8866566e-01
   1.3368347e+00   1.3801695e+00
   1.0635141e-01   2.0531362e+00
  -2.5431436e-01   2.0353988e+00
  -1.6601126e+00   9.1004671e-01
   2.9313033e-02  -6.6591995e-01
   7.4702126e-01   1.6409597e+00
   1.9068717e+00  -9.6958028e-02
  -3.9552761e-01  -5.6102979e-01
   1.2431500e+00   1.2833161e+00
   2.8402830e-01  -2.5437221e-02
   4.6675824e-01   1.6889077e+00
   1.4106717e+00   1.4824414e+00
  -2.7839940e-01   5.4313025e-02
   7.0741415e-01   8.0907690e-02
  -6.1076046e-01  -4.4504578e-01
   7.1914872e-02  -1.7770428e+00
  -4.7185751e-01   4.6612352e-01
  -2.4941101e-01  -2.1642916e-02
  -4.7872107e-01   5.3996199e-01
   6.5334742e-01   1.6105402e-01
   1.2427867e-01   1.7579720e-01
  -1.5684976e+00  -1.5778593e+00
   1.3289138e+00   1.6155954e+00
   1.7210795e+00  -1.4803455e-01
  -7.5045971e-01   3.6455391e-03
  -1.2735885e+00  -1.0571312e+00
   7.1416022e-01   1.0592847e-01
  -1.0300186e+00  -1.1692592e+00
  -1.1876983e+00   1.3249573e+00
   1.2842157e-01   6.8335890e-01
  -1.3795570e+00   1.2086742e+00
   6.8689318e-01   1.7144618e-01
   4.1206402e-01  -4.4953521e-01
  -1.2859003e+00  -1.3154901e+00
  -4.6727693e-01   5.3605802e-01
  -1.8245653e+00  -2.7107152e-01
  -4.6998086e-01   5.0020087e-01
   1.0419889e-01   6.4191064e-01
   1.3570383e+00   1.2647009e+00
   2.4826895e-01   5.9316281e-03
   8.2294670e-01   1.6785204e+00
  -1.4948073e+00   1.1243951e+00
  -1.1897433e-01   1.8703500e+00
   7.0886412e-01   1.2842358e-03
   1.5236270e-01  -1.7693661e+00
   3.6461517e-01   5.5314247e-01
  -1.3829110e+00  -1.4713823e+00
   1.8693203e-01  -1.9706224e+00
  -5.0156925e-01  -5.3770924e-01
  -4.5941496e-02   2.5664845e-01
  -4.2644853e-02   2.5244799e-01
   2.2727743e-01   1.8618195e+00
  -1.3023332e+00  -1.0340084e+00
  -3.0505798e-01   1.9963690e+00
  -2.2036914e+00   5.7380603e-01
  -1.7384251e-01   1.7325931e-01
  -1.5110964e+00  -1.7650215e-01
   4.4228036e-01   4.7514394e-01
   6.8042136e-01  -9.4456924e-02
  -1.0576906e-01   2.1303189e+00
   1.9019296e+00   4.8713826e-01


==> 1Sol_independent_b2_Const.dat <==
   1.8393972e-01   1.8393972e-01
   5.0000000e-01   5.0000000e-01
   1.3591409e+00   1.3591409e+00
   1.5928372e-17   2.6013005e-01
   4.3297803e-17   7.0710678e-01
   1.1769563e-16   1.9221155e+00
  -1.8393972e-01   1.8393972e-01
  -5.0000000e-01   5.0000000e-01
  -1.3591409e+00   1.3591409e+00
  -2.6013005e-01   3.1856743e-17
  -7.0710678e-01   8.6595606e-17
  -1.9221155e+00   2.3539126e-16
  -1.8393972e-01  -1.8393972e-01
  -5.0000000e-01  -5.0000000e-01
  -1.3591409e+00  -1.3591409e+00
  -4.7785115e-17  -2.6013005e-01
  -1.2989341e-16  -7.0710678e-01
  -3.5308689e-16  -1.9221155e+00
   1.8393972e-01  -1.8393972e-01
   5.0000000e-01  -5.0000000e-01
   1.3591409e+00  -1.3591409e+00
   2.6013005e-01  -6.3713486e-17
   7.0710678e-01  -1.7319121e-16
   1.9221155e+00  -4.7078252e-16


==> 1Sol_independent_b2_CorrCoef_abs_angle.dat <==
   1.0000000e+00   2.7224974e-02
   2.0000000e+00   3.3270931e-02
   3.0000000e+00   3.7996093e-02
   4.0000000e+00   6.8720730e-02
   5.0000000e+00   1.6767734e-02
   6.0000000e+00   1.6280868e-03
   7.0000000e+00   8.3805240e-02
   8.0000000e+00   3.8565540e-02
   9.0000000e+00   6.6198865e-02
   1.0000000e+01   6.4441547e-02
   1.1000000e+01   9.9041810e-03
   1.2000000e+01   6.2300690e-02
   1.3000000e+01   8.4698470e-02
   1.4000000e+01   2.0659656e-02
   1.5000000e+01   4.0083824e-03
   1.6000000e+01   4.5154181e-02
   1.7000000e+01   1.2180096e-02
   1.8000000e+01   2.0675759e-02
   1.9000000e+01   3.1680498e-02
   2.0000000e+01   5.8626470e-02
   2.1000000e+01   9.0058936e-03
   2.2000000e+01   1.0069746e-01
   2.3000000e+01   5.7576437e-02
   2.4000000e+01   2.3611690e-02


==> 1Sol_independent_b2_CorrCoef_re_im.dat <==
   1.0000000e+00   4.0757216e-01
   2.0000000e+00   4.6865401e-01
   3.0000000e+00   4.8415837e-01
   4.0000000e+00   7.1499539e-02
   5.0000000e+00   2.0057215e-02
   6.0000000e+00   5.3537931e-02
   7.0000000e+00   4.4563122e-01
   8.0000000e+00   5.1897575e-01
   9.0000000e+00   4.9929784e-01
   1.0000000e+01   1.5675491e-02
   1.1000000e+01   5.3771250e-02
   1.2000000e+01   9.7290950e-02
   1.3000000e+01   3.7799289e-01
   1.4000000e+01   4.5946189e-01
   1.5000000e+01   4.8954776e-01
   1.6000000e+01   6.8984497e-02
   1.7000000e+01   4.2295421e-02
   1.8000000e+01   4.6957882e-02
   1.9000000e+01   3.9736877e-01
   2.0000000e+01   5.2905989e-01
   2.1000000e+01   5.5322518e-01
   2.2000000e+01   1.1927586e-01
   2.3000000e+01   2.5453074e-02
   2.4000000e+01   2.8772113e-03


==> 1Sol_independent_b2_scatter.dat <==
  -1.4467186e-01  -2.2066378e-01
   1.1080212e-01   2.3747834e-01
  -2.2939449e-01   1.6173617e-01
   2.0290980e-01   1.5631916e-01
   2.6677629e-01  -3.3232858e-02
   5.3187705e-01   5.3687430e-01
  -3.0576644e-02   2.3601922e-01
   1.7988690e-01  -2.2626428e-01
  -3.7905190e-01   4.9485972e-01
  -2.5217558e-01  -8.0203370e-03
  -1.7092524e-01  -2.1162758e-01
  -3.0842714e-02  -1.8745980e+00
   6.6369246e-02  -2.7117623e-01
   2.1440890e+00   4.0548349e-01
  -3.0669845e-01   1.8187033e+00
   1.1327191e+00  -1.4008329e+00
   6.6828389e-01  -1.7607726e-01
  -4.4209618e-01   4.5180711e-01
  -5.2749883e-02  -1.8584685e+00
  -1.9269462e+00  -3.5520086e-01
  -6.0570061e-02  -2.0298823e+00
  -3.0206052e-01  -1.7584997e+00
  -2.3149253e-01   8.3388695e-02
   7.1316964e-01  -1.6483895e-01
  -5.0056207e-01   5.0744691e-01
  -7.9928091e-01   1.0048089e-01
  -1.4206740e-01   1.5218018e-01
  -8.0972931e-01   2.0495002e+00
  -1.3503571e+00   1.3306129e+00
   5.2754189e-01   6.0289743e-01
   1.5399983e+00   1.3788766e+00
  -1.3173049e+00   1.6101563e+00
  -6.2174156e-02   6.8652627e-01
   1.0677785e-01   2.2677203e-01
   6.6041871e-01   4.5707549e-02
  -2.6253111e-01   3.9315985e-02
   1.2055851e+00   1.5516433e+00
   1.6814523e+00   4.4398913e-01
   2.1662563e+00  -8.5966400e-02
  -7.0075878e-01   2.8491693e-02
  -1.0988694e+00   1.2570724e+00
  -1.7382345e-02   2.5443986e-01
  -2.6610281e-01  -5.8354138e-02
  -1.9045063e-01   1.3172499e-01
  -8.6551286e-02   2.8955348e-01
  -1.1282663e+00   1.2183353e+00
  -6.9559507e-01  -9.8790527e-02
   1.2629355e-01   2.2518992e-01
  -1.0669899e-02   2.5186397e-01
   1.3153034e+00   1.3332981e+00
   9.5319211e-01   1.3216997e+00
  -1.8351941e-01   1.8782853e-01
   1.0790490e+00  -1.4235071e+00
  -5.6908322e-01   4.4106341e-01
   1.5804345e-01   6.9109308e-01
  -2.1330599e-01  -1.7471033e-01
   9.7592858e-03  -6.6691540e-01
   1.6551272e+00  -2.3471393e-01
   3.1094691e-01  -2.0625224e-02
  -5.5576076e-01   4.9838353e-01
   1.4401608e-01  -2.1356919e-01
  -1.6207244e-01  -1.8529790e-01
   1.9300078e-01   1.7289583e-01
  -1.5622492e-01   1.5921861e-01
  -4.1661674e-01  -5.7091399e-01
   2.3681251e-01  -1.9988281e-02
  -1.5275378e-02   6.7824405e-01
  -1.7551073e-02  -2.5884603e-01
   3.1597425e-01  -1.9509313e+00
   1.8998164e+00  -6.3064270e-02
  -2.4991786e-01  -2.0018414e-02
   6.5189710e-01   1.0599165e-01
  -1.8261780e-01   7.1932930e-01
  -1.8939199e+00   1.6393702e-01
  -3.2792612e-01   1.9678002e+00
   1.1852645e+00  -1.3848322e+00
   1.7020370e-01  -1.9504188e-01
   1.8255724e+00   2.2372263e-01
   1.9931500e-01  -1.9205344e-01
   2.1205256e+00  -2.6102873e-01
   1.2249055e+00   1.0648790e+00
  -3.7156449e-01  -5.5575764e-01
  -5.6561212e-01  -4.8834129e-01
  -1.7215108e+00   3.5490948e-01
  -3.6685052e-01   5.0308254e-01
   1.1016056e+00  -1.3979693e+00
  -5.1680934e-02   1.8776990e+00
  -2.6205911e-01   2.6658633e-02
  -1.6771993e-01  -1.9410377e+00
  -1.5413575e-01  -2.0564162e-01
  -6.4230882e-01  -1.1160985e-01
  -4.6032446e-02  -6.7595348e-01
   1.1815432e+00   1.2859356e+00
   1.8941885e-01  -1.3128852e-01
  -1.7601795e+00  -4.4078979e-01
  -2.3920400e-01   2.7314113e-02
  -2.3248403e-01   1.8047138e+00
   2.6285709e-01   2.8253890e-02
  -3.8287553e-01   1.9393754e+00
   1.0593237e+00   1.3592326e+00
   3.5578526e-02   6.3955267e-01
   5.8324356e-01  -4.0538808e-01
   7.1716378e-01   8.5502440e-03
  -9.2190094e-01   1.5645800e+00
  -5.0506641e-01  -5.3383178e-01
   2.3491292e-01  -5.5809173e-02
  -7.1294720e-01   1.0026804e-01
  -6.1987116e-01  -3.5548541e-01
   3.0027476e-01  -5.2882073e-01
   4.6768401e-02  -3.0920635e-01
   4.4724680e-01  -4.1770834e-01
   1.3539285e-01   1.8590850e-01
  -1.9434810e+00   3.0938896e-01
  -5.6431723e-01   3.1614105e-01
  -1.2909603e+00  -1.5526519e+00
   2.1015496e-01  -4.0390703e-02
   6.8135154e-01   9.1123164e-02
  -1.9317399e-01   1.7428210e-01
   5.5795258e-02   1.8572370e+00
   1.8266175e-01  -1.6837945e-01
  -1.2219241e+00  -1.4944252e+00
  -1.1954251e+00  -1.4608427e+00
  -2.4133665e-01  -6.0422444e-02
   7.4168892e-01   2.9795288e-02
  -1.5360935e-01  -1.9426120e-01
  -1.3127888e+00   1.4235688e+00
  -1.2092851e+00  -1.9038557e+00
   1.2950770e-02   1.9122476e+00
   2.0933898e-02   2.6795050e-01
  -1.8383559e+00  -1.0435429e-01
  -1.8673316e-01   1.7151858e-01
   1.8344252e-01   1.9088640e-01
   1.3747955e+00   1.5639849e+00
  -6.3615325e-01   3.5714273e-03
  -3.9691978e-03   2.2547080e-01
   1.5186245e+00   5.1689220e-01
   4.6160231e-01  -4.7298235e-01
   1.4924044e-02  -2.6666016e-01
   4.9037205e-01   4.6391581e-01
   1.0865766e+00   1.9047807e+00
   2.4955160e-01  -1.0026388e-02
   1.5430210e+00  -1.0391044e+00
  -3.3166727e-01  -5.4826018e-01
  -1.2972826e-01  -1.8532137e+00
   5.8405107e-02   1.9399480e+00
  -4.9917043e-01  -4.1605957e-01
  -2.0328803e+00  -1.2144124e-02
   1.2286185e+00   1.2305470e+00
  -4.1356496e-01  -5.3612326e-01
  -9.1020351e-01   1.4464335e+00
   1.8699212e+00   1.7156074e-01
   5.3162809e-01  -5.6379823e-01
   1.0444682e+00   1.1946503e+00
   1.4470111e-02   6.8529265e-01
   2.2230997e-01  -2.1070014e-01
  -2.2003430e-02  -2.7361198e-01
   2.6416972e-02  -3.1721545e-01
   1.9283434e+00  -4.5644772e-01
   6.4667205e-01  -1.8303865e-02
  -1.4900494e-01  -2.5900100e-01
  -1.0406663e+00  -1.4775139e+00
   3.3529309e-01  -1.7339063e+00
   1.1959497e+00  -1.2950450e+00
  -1.2531092e+00   1.4419242e+00
  -1.9292509e-01   1.8343473e+00
  -5.6601145e-01   3.9623045e-01
  -4.3846531e-01   4.6906018e-01
   4.7629700e-01   4.8545846e-01
   3.3165194e-02  -2.5740120e-01
   4.6772651e-03   2.2502929e-01
  -1.2617498e+00   1.3831957e+00
  -1.7838421e-01  -2.4911752e-01
  -1.8127053e-02  -6.5572173e-01
  -4.3565003e-01  -5.6356218e-01
  -2.5017044e-01  -8.0995955e-03
  -1.7208840e+00  -1.8780603e-01
   1.8092626e-01   1.2171745e-01
  -1.9742810e+00  -1.3922499e-01
  -2.9267165e-02   2.7929699e-01
  -1.7208301e+00   8.1128305e-02
  -5.5620673e-01   1.7351781e+00
   2.0344385e+00   2.4431888e-01
  -1.9366828e-01   1.5710768e-01
   3.3652065e-01   5.4862382e-01
   1.2113853e+00  -1.1966366e+00
   1.7743816e+00  -1.8446874e-01
   1.5207064e-01   1.8148882e-01
  -1.2360917e-02   2.3270978e-01
  -6.0686422e-03  -6.5867470e-01
   1.2719618e+00   1.3825829e+00
  -6.9465778e-01  -1.7853430e-01
  -5.0287841e-01   4.7499604e-01
   2.6595542e-01  -3.1293429e-02
   8.1920518e-02  -2.4638544e-01
   2.4822543e-01   1.5009272e-02
  -1.4299087e-01  -1.5879970e-01
  -7.6289911e-02   2.5045070e-01
  -5.4499569e-01   4.1819518e-01
   4.0038882e-01   5.3633925e-01
  -1.4005140e+00  -9.3321903e-01
   7.1378193e-01  -4.1825931e-02
  -3.6856801e-02  -2.6416773e-01
   5.1162907e-01  -4.0131987e-01
  -1.9324695e+00  -9.0663753e-03
  -1.2915261e+00   1.2929160e+00
  -5.2325470e-01  -4.5202089e-01
  -1.6369215e+00  -7.2819210e-02
   1.4282028e+00  -1.0053307e+00
   7.1392669e-01   4.9783132e-02
  -1.3571437e+00   1.2776561e+00
   8.6647689e-02   2.4405011e-01
   1.8097740e+00  -3.0603778e-01
   2.4642214e-02  -1.8063248e+00
   6.0671571e-01   3.8697146e-01
  -2.0181351e-02  -2.5673387e-01
   1.6631101e+00  -9.5210612e-01
   2.6281965e-02  -8.0101454e-01
   2.2739311e-01  -1.4161667e-01
  -1.5457100e+00   1.3577301e+00
   2.5156921e-01  -3.9115604e-02
   5.8132255e-01  -3.4225003e-01
  -5.7302231e-01   3.5665572e-01
   1.6773864e-01   1.9814341e-01
  -3.6055694e-01  -6.2134340e-01
   8.6493697e-04  -2.6095366e-01
  -6.9543888e-01   5.3860464e-01
  -4.8266752e-01  -5.9495983e-01
  -6.8839488e-01  -2.3523987e-01
  -5.2923087e-02   1.7966500e+00
   2.3706757e-01  -2.1787198e+00
   4.2846442e-01  -5.6763988e-01
   7.8393496e-01  -7.4671069e-02
  -6.8586472e-02   7.3540665e-01
   2.0646958e-01  -1.8459680e-01
  -1.5172431e-01  -1.7241263e-01
   1.8685687e-01   1.5920517e-01
   1.9447039e+00  -1.3173450e-01
  -1.6796354e+00   1.0502344e+00
   4.5410318e-01  -6.3050898e-01
   2.5026109e-01  -3.5111504e-03
   1.7636227e-01   1.4256092e-01
   1.4190655e-01   2.1487128e-01
  -2.2925685e-01   1.4839039e-01
  -1.7646792e+00   3.6838751e-02
  -7.8262357e-01  -2.7583014e-03
   2.2661535e-01  -1.3583649e-01
   1.5032754e+00  -9.9478646e-01
  -3.2465968e-01  -1.6199886e+00
  -2.2135253e-03  -6.4471822e-01
   6.6177284e-02   2.2014574e+00
  -2.1791942e+00  -3.4868728e-01
  -5.1575576e-01  -5.8665724e-01
  -5.2057275e-01  -4.3059507e-01
   6.8375144e-01   1.6581102e-01
   1.2425563e+00  -1.4187303e+00
   1.7517360e+00   2.6443984e-03
   2.7222504e-01  -2.2464186e-02
  -1.9831230e+00  -1.7491227e-01
   2.4211004e-01   2.6264219e-02
   9.6821857e-02   7.3698015e-01
   2.6454317e-01  -6.2019533e-03
   1.7599268e-01  -1.5895372e-01
  -1.5741819e+00   1.1127579e+00
  -1.8861842e-01  -2.8693812e-01
  -2.0828411e-01   1.3636522e-01
   1.7365132e+00  -2.5514816e-01
  -4.9117212e-01   4.7905944e-01
   5.2629037e-01  -3.3712529e-01
  -1.1555477e+00   1.6537066e+00
   3.1773051e-02  -2.2864171e-01
   5.2247844e-02  -2.5770512e-01
   1.4242623e+00  -1.2127827e+00
  -3.5993234e-01  -4.8663845e-01
   2.0004773e+00  -4.4681631e-02
   4.7426631e-01   5.7254945e-01
   4.8914790e-01  -1.8671393e+00
  -2.4606802e-01   1.6780310e-03
  -1.8201256e+00   1.2098322e-01
  -1.9058431e+00   7.8493188e-02
  -7.6255524e-01  -1.0270281e-01
   6.5661346e-02   2.4310499e-01
   6.3232601e-01   2.3173153e-01
  -6.7035924e-01  -3.0322662e-02
   1.9486695e-01  -1.9101438e+00
   2.9917350e-01  -3.0367572e-02
  -1.2117174e+00   1.3372467e+00
  -5.7695970e-01   2.6670133e-01
   6.9954105e-01  -5.2373654e-02
  -1.7926788e-01  -1.4608281e-01
  -7.2359296e-02   2.4628063e-01
   2.4197828e-01  -1.1884037e-01
   4.3098767e-01   6.2908414e-01
  -1.2757969e+00  -1.1598568e+00
   1.4703236e+00   1.8223471e+00
  -4.8957286e-01  -5.1387356e-01
  -1.3796749e+00  -1.2306159e+00
  -5.2296407e-01  -4.4229708e-01
  -3.7508453e-02  -2.7958307e-01
   5.0804457e-01  -5.0885182e-01
  -5.0893938e-02   2.6072793e-01
  -1.9088631e+00  -1.4392474e-01
  -4.9030857e-02  -7.4439028e-01
   6.8056663e-01   3.9552151e-02
  -2.4873093e-01   5.0704328e-02
   1.0012083e-01  -6.9133122e-01
   1.4560804e-01  -6.5327796e-01
  -1.6495926e+00   1.2694917e+00
  -4.5220019e-02  -2.3592402e-01
  -4.8568519e-01  -5.3637715e-01
   1.3177711e+00  -1.1822175e+00
   4.0741412e-01   4.3235513e-01
  -1.1717423e+00  -1.3260620e+00
   1.0697380e-01   2.4618189e-01
   2.8433649e-01  -1.8064434e+00
   1.9630029e+00   2.0300222e-01
  -7.1382222e-01   2.3630809e-01
   3.6826666e-02  -2.5656070e-01
   1.2310740e+00  -1.6681969e+00
   1.7583470e+00  -9.3187789e-03
  -1.3744373e+00  -1.3720762e+00
   2.7411140e-02  -2.2896067e-01
   1.0020595e-01   1.9093464e+00
   1.8373238e+00   4.5510597e-01
   7.6407904e-01   1.1734025e-01
   1.7890962e+00  -1.0716942e+00
   5.4403621e-02  -2.5370904e-01
   5.7396848e-01  -4.7861004e-01
  -1.8111132e+00  -7.7934556e-02
   2.2496558e-01   2.7805676e-02
  -3.9076701e-01   1.8667854e+00
  -1.1837924e+00  -1.2117113e+00
  -9.1573714e-02   6.3515430e-01
   3.8737864e-01  -5.5606037e-01
  -1.7838102e-01   1.9353281e-01
  -7.9956720e-03  -6.2289117e-01
  -7.4371504e-01  -1.3972146e-01
   5.7020588e-01  -1.9506658e+00
  -2.3331716e-02   2.2330730e-01
  -6.9706208e-01   1.3948103e+00
   3.4297939e-01   6.3619544e-01
  -9.6245694e-02   5.7094834e-01
  -8.1916361e-03  -2.8873331e-01
  -2.0703205e-01   1.5791722e-01
   2.5784748e-01   1.2370456e-02
  -4.7780992e-01  -4.5250046e-01
  -2.1046546e+00   1.0104256e+00
   5.8460073e-01  -4.6556892e-01
   1.9389724e+00   8.8868351e-02
   2.3363724e-01  -3.7279198e-03
  -4.2197203e-03  -2.7252477e-01
   2.2687683e-01  -3.2713249e-02
  -2.4752916e-02   3.2487595e-01
   1.4298402e-01  -1.9621720e-01
  -2.0494799e+00   1.7408149e-01
  -4.0971992e-01  -5.7891986e-01
  -1.3373152e+00  -1.4670833e+00
   1.7248280e-01   1.8241052e-01
   8.5053439e-02   7.1648076e-01
   5.1709491e-01  -4.3655302e-01
   6.1302214e-01   1.7946366e+00
  -5.4212582e-01  -4.2633535e-01
  -1.9467031e+00  -2.4554617e-01
   1.6493157e-01   2.1243673e-01
  -6.9877197e-01  -1.6680152e-02
  -1.2784186e-01  -1.9528987e+00
   7.5195079e-01  -3.0024976e-02
   2.8585834e-01  -4.1152833e-02
   2.3209922e-01   6.1628566e-02
   5.1371669e-01  -1.7709206e+00
   3.3712474e-01   1.6715121e+00
   4.0702330e-01  -4.8164457e-01
   3.2364642e-01   4.9491076e-01
   1.5791114e+00  -1.1322998e+00
  -1.5059637e+00  -1.5324389e+00
   2.2982777e-01   1.9053222e-02
  -4.1358450e-02   5.7121609e-01
  -7.7059444e-01  -1.0947737e-01
  -1.3209071e+00   1.2906927e+00
  -1.7775379e-01  -2.0953990e-01
   4.8557445e-01  -5.2630024e-01
   5.3699646e-01   5.2011406e-01
   7.1737894e-01   2.6098051e-02
   1.6924465e+00   9.4521167e-01
   6.3132936e-01  -6.6834523e-01
  -1.4336381e-01  -1.8556824e-01
  -1.0702927e+00   1.6303321e+00
   4.0333491e-02   2.5561493e-01
   6.9885154e-01   1.1059978e-01
  -5.4890113e-02   6.7219727e-01
  -5.3799296e-01  -4.5642045e-01
  -6.6369559e-01  -3.4673015e-02
   4.8657672e-01  -4.0845916e-01
   5.3694562e-01   3.9181213e-01
   1.0390647e-01  -1.7005373e+00
   3.7186911e-01  -1.9314380e+00
   6.0903084e-02   1.6812223e+00
   1.2356709e+00   1.4116381e+00
   6.5275134e-01  -5.8329817e-02
  -4.8052800e-01   5.5364546e-01
   2.6277963e-01  -5.4630395e-02
   1.2572005e+00   1.3900853e+00
   1.6767932e+00  -1.2815405e+00
  -1.9234909e-01   1.8566462e-01
   1.5261225e+00  -7.5993120e-01
   6.1274938e-02   1.9748768e+00
   7.3172412e-01   5.0955432e-02
  -6.1308340e-01  -9.4777787e-03
   5.8473923e-01   5.1682573e-01
   5.7513225e-01  -3.7120834e-01
  -2.4798305e-01   1.8568131e+00
  -5.9570856e-01  -4.5394273e-01
  -4.4465746e-01   4.9671428e-01
  -4.1307792e-01  -1.8647356e+00
  -1.7517243e+00   9.9021082e-01
  -2.9687473e-02  -1.8998487e+00
   1.8220684e-01  -2.2265118e-01
   9.2051750e-02   2.0579028e+00
  -6.7196725e-01   1.1046872e-01
  -7.6434736e-02   6.6244103e-01
   2.4696820e-01   3.3701434e-02
  -2.9642941e-01  -3.0717723e-04
   4.9266742e-01   4.9157959e-01
  -2.5257495e-02   2.4757922e-01
  -1.4593781e-01   6.6547836e-01
  -1.1062932e-03   2.4296504e-01
  -1.7282836e-01  -2.0968695e-01
   6.3157975e-01   4.3593887e-02
  -1.7696732e-01  -1.6873096e-01
   5.6882474e-01  -4.3544283e-01
  -1.8254541e+00   2.1108969e-01
  -1.1395000e+00  -1.2854125e+00
   1.6307417e+00   1.3587482e+00
  -7.2984615e-01  -8.0295627e-02
  -5.6464890e-01   1.9077826e+00
  -1.3967263e-01   2.1669909e-01
   1.7857642e-01  -1.8837050e-01
   1.7499031e-01   1.6119697e-01
  -1.4805710e+00  -1.0936925e+00
  -6.4975640e-01  -1.0430692e-02
   3.3229872e-02  -2.0055282e+00
   8.4063012e-03  -2.6759832e-01
  -3.0127739e-01  -1.7598082e+00
   6.2149600e-01   3.8649326e-01
   5.6934247e-01   5.3023974e-01
   1.9279306e-01   2.0078312e+00
  -7.2886767e-01   7.0228651e-02
  -2.6454472e-01   4.0272139e-02
  -7.8955182e-01  -1.8283848e-01
   1.1806830e+00  -1.4216271e+00
  -4.6551864e-01   4.3188685e-01
  -4.2056467e-01  -5.2942434e-01
  -1.1858627e+00   1.2703807e+00
   4.7551486e-02   7.6659250e-01
   1.1877759e+00   1.1765272e+00
  -6.6777016e-03   2.2677898e-01
  -2.1186990e-01   1.4575595e-01
  -1.1055655e-01  -7.4509864e-01
   1.4461695e+00  -1.1061704e+00
   2.2871599e-01  -4.5925492e-02
   6.9468970e-01  -6.4222744e-02
  -3.3600957e-01  -5.4668269e-01
  -2.8508377e-02   2.9610348e-01
   1.5169175e+00  -1.0344133e+00
   1.3855558e+00  -1.2508146e+00
   5.0760828e-01  -3.8040687e-01
  -6.0399112e-01  -4.5712708e-01
   9.8180662e-02  -5.3416902e-01
   8.4188340e-02   5.8298500e-01
   7.6420591e-02  -1.8658728e+00
   1.5409995e-01   2.0711396e-01
   5.1224056e-01  -5.0576042e-01
   2.5208095e-01  -2.8636295e-02
  -6.3329114e-01  -1.0214560e-01
  -3.7370852e-01  -6.9052781e-01
  -2.4469859e-01  -2.4968013e-02
  -5.2028182e-01   5.2880232e-01
   2.8427012e-01   6.2094894e-01
   1.6194694e-01   1.7326083e-01
  -1.4495392e+00  -1.1710311e+00
  -2.0453671e-01  -1.5731251e-01
  -1.7621015e-01  -1.8379060e-01
  -1.8400952e-01  -1.8836703e+00
   1.2237246e+00  -1.4952689e+00
  -2.5056578e-01   3.7153955e-02
   2.3015007e-01  -1.3858022e-01
  -2.9780736e-01   9.3787146e-03
  -5.2537977e-01   4.1628455e-01
   1.7075648e+00  -1.1087217e+00
  -1.7854568e-01  -1.8100370e-01
   4.9302489e-01   1.8541714e+00
  -1.7632435e+00  -4.7884341e-01
   6.9717408e-01   8.9590574e-02
  -5.2260670e-01  -4.4059911e-01
   1.1141905e+00  -1.4197899e+00
   2.3021432e-01  -1.0886038e-01
  -1.2750944e+00  -1.4091413e+00
   2.3885303e-02  -2.4201773e-01
   6.2158501e-02   7.4432228e-01
   2.5757273e-01   1.5020121e-02
   1.3385828e-02  -1.6514073e+00
  -7.2819959e-01   6.4911487e-02
   1.2052268e+00  -1.6161578e+00
  -1.0056707e-03   2.4598733e-01
   8.7812474e-03  -2.1736073e-01
   2.0347645e+00  -1.0817465e-01
   9.4734451e-02  -1.9218242e+00
   2.1621148e-01  -1.8798766e-01
   1.4737389e+00  -1.5575593e+00
  -7.3967033e-01   1.0101582e-01
   7.1770422e-01   4.5664491e-02
  -2.5579692e-01  -1.1255469e-02
   6.8551942e-01  -1.1213232e-01
   1.0415886e+00   1.5527149e+00
   3.6091844e-03   2.4909511e-01
  -1.3294970e+00   1.1462795e+00
   6.9363940e-01   4.4980018e-02
  -1.5328334e+00  -1.0693370e+00
  -1.9713566e+00   5.5314064e-02
  -3.8973942e-01  -5.8928121e-01
  -5.2354632e-01  -5.5257653e-01
   4.8334671e-01  -4.8424875e-01
   1.7563891e+00  -4.9406633e-01
  -6.9215803e-01  -1.2291483e-01
  -1.4488055e+00   1.1557705e+00
   3.1241476e-01  -1.2751354e-02
   6.8698213e-01   7.6149866e-02
   3.8112660e-01   5.6145785e-01
   4.7247094e-01  -5.8230444e-01
   6.4070574e-01   1.6168658e-01
   4.0714435e-01   5.9816290e-01
   1.7064074e+00   8.3562705e-02
   2.4261940e-01  -1.8212424e-01
   1.1658611e-01  -1.8155930e-01
   3.8917881e-01   4.4203579e-01
  -1.3760029e+00  -1.3700860e+00
   1.4841011e+00   1.1716433e+00
  -5.8554339e-01   4.5684096e-01
   2.5246252e-01   6.7318613e-02
   4.5822423e-01  -5.7610978e-01
   6.4145607e-01   7.9122896e-02
  -1.0886425e-02   1.8736091e+00
  -4.0943809e-01  -1.6315182e+00
   2.6832345e-02   6.7156753e-01
   6.3721160e-01  -1.7865338e+00
   1.1991688e+00   1.4464088e+00
   1.5179935e-01   1.8658558e-01
   1.9515226e-01  -1.7916276e-01
   1.1885609e+00  -1.2505507e+00
   5.0157593e-01  -5.2784486e-01
  -1.6139462e-01   1.8546282e+00
  -7.2827422e-02   2.1290470e+00
  -1.5273527e-01  -2.6427034e-01
  -2.8487159e-01   3.6493070e-02
  -6.0871220e-01   2.9937491e-01
  -6.9337825e-01  -7.4918382e-04
   1.7546364e-01   1.6718859e-01
   5.7047739e-01  -3.9305714e-01
   1.1668950e+00   1.4732719e+00
  -1.0804275e+00   1.4095740e+00
  -1.1383550e+00  -1.4985349e+00
  -2.1647910e-02  -1.6625714e+00
   1.5901609e-01   2.4578256e-01
   1.4500803e+00  -1.3245081e+00
  -1.4053193e-01   2.1860956e+00
   1.7688698e-01   1.6011314e-01
  -4.2141114e-01   6.0654679e-01
   7.0413594e-01  -3.8883227e-02
   1.4898552e-01  -1.8882108e-01
   1.7972698e+00  -1.4313409e+00
  -4.0137587e-02  -2.3912103e-01
  -1.9255410e+00  -8.7247520e-02
   1.6107908e+00   3.6554467e-02
  -1.1976077e-01  -1.8055684e+00
  -2.7851624e-03  -2.9518942e-01
   5.6537605e-01   2.0587743e-01
   1.4557330e+00  -1.1034236e+00
  -1.5817812e-01   1.8692207e+00
   3.9129938e-01   6.2816800e-01
  -1.2176595e+00  -1.6708523e+00
   1.7520589e-01   2.1207918e-01
   2.0207310e+00   1.6746332e-01
  -9.4695331e-02   7.0192420e-01
   1.7270344e+00  -8.2771388e-01
  -1.9775443e-01   1.5431989e-01
  -3.8817413e-03  -2.9503473e-01
  -1.6724124e-01  -2.0065818e-01
  -6.8820203e-01  -1.0801246e-01
  -2.8433071e-01  -4.7287992e-02
   2.5771430e-01   3.5428353e-02
   2.0805216e+00   1.0262122e-01
   1.6301211e-02   2.3942521e-01
   1.5842066e+00   1.3509129e+00
  -1.6428065e-02  -2.4020189e-01
  -1.8176380e-01  -1.3978242e-01
  -1.5523724e+00   9.5528752e-01
   3.2586778e-02   2.3278443e-01
  -1.3966011e+00  -1.3674722e+00
  -4.7042363e-01   5.0054940e-01
  -1.1539503e+00  -1.4209388e+00
   1.7087733e-01   1.9682864e-01
   1.9486952e-01   1.4717876e-01
  -6.5179386e-01  -5.9499930e-02
  -7.6686259e-01   1.2114385e-01
   3.8914890e-02  -2.4018846e-01
  -1.7650467e+00   1.0934262e-01
   1.1502964e+00   1.6276323e+00
  -1.5096973e+00   1.4635459e+00
   1.7778860e+00   1.1333534e+00
  -4.5710617e-01  -4.9032248e-01
  -1.7197311e-01  -1.8495207e-01
  -5.8323875e-01  -4.8282046e-01
  -2.0137792e-01  -1.4709151e-01
  -5.4121523e-01  -4.9794569e-01
  -1.1293075e+00   1.5068850e+00
   1.2466535e-01   6.7536525e-01
  -2.2879864e-02  -2.7268016e-01
   7.1819483e-01  -5.7936720e-02
   6.1397798e-01   1.2174926e-01
  -5.4906127e-01   4.9532341e-01
  -1.0551514e-02  -2.7039215e-01
   3.6629848e-01   5.4899694e-01
  -1.1427281e-01  -1.7527956e-01
   4.4257895e-01  -1.8807081e+00
  -1.2248542e-02  -2.9384774e-01
   1.7310567e-01   1.8130240e-01
   6.4395383e-01   9.7173306e-02
  -2.5352950e-01  -2.6485165e-02
   8.2005886e-02  -7.6253840e-01
   2.9114736e-01  -8.4866651e-03
  -4.1637012e-02   2.4219432e-01
   1.8766043e+00  -1.1232966e-01
  -1.0819304e+00  -1.2064579e+00
  -6.4969159e-01  -2.5145769e-03
  -1.9488970e+00   6.7694640e-02
  -6.2646025e-01   1.4351647e-01
   4.5068055e-01   5.4171903e-01
   3.9620695e-02  -6.8977583e-01
   1.2340800e+00  -1.3811758e+00
  -6.0219094e-02  -1.8264390e+00
  -7.5596052e-03   7.4563191e-01
   2.6326209e-01  -7.4901961e-03
  -1.0697645e+00   1.4452692e+00
  -1.3158796e+00   1.2365596e+00
   4.6126246e-01   5.7936401e-01
   2.7508051e-01   7.3415890e-02
   4.3617399e-01  -4.6168776e-01
   1.8522024e-01   1.6556943e-01
   1.9791114e+00   7.1330045e-02
  -2.9196506e-01  -3.7400722e-02
   2.5336246e-01  -4.2323245e-02
  -1.7872502e-01  -2.0617352e-01
   2.6462466e-01   4.2846078e-02
   1.3738167e+00  -1.4682108e+00
  -1.5021398e-01  -2.2571451e-01
   6.4391915e-01  -7.5348461e-02
  -2.7441430e-01  -1.4835912e-01
  -1.0769214e-01  -7.4346637e-01
  -6.2779143e-01  -1.3530280e+00
   1.5683303e-01  -6.1989468e-01
   8.9871232e-01   1.5843199e+00
  -2.0591662e-01   1.7563081e-01
   7.0103476e-01   6.9295901e-02
   1.6242656e+00  -1.3831374e-02
   7.3081419e-01   7.1121365e-03
  -2.7651254e-01  -1.7214135e+00
  -4.1092850e-01  -5.1819103e-01
  -7.2453287e-01  -1.2422250e-01
   1.4586768e+00  -1.2486371e+00
  -1.1557099e+00  -1.3275375e+00
  -1.3783331e-01   1.8639558e+00
   1.6348459e+00   1.0526218e+00
  -1.7005743e+00   8.6243175e-02
   3.9560625e-01   5.0828862e-01
  -1.9026841e-01   1.8014962e-01
   1.9158685e+00  -3.4942522e-01
   1.1849329e+00   1.0306285e+00
  -2.6550202e-01   4.4444296e-02
   2.1502560e-01   2.2251850e+00
   5.5458494e-01   5.5230147e-01
   1.9093491e-01   1.7051450e-01
  -8.0047411e-01   9.0288657e-02
  -1.8286905e-01   1.4626944e-01
   4.8379931e-01   4.3201445e-01
   1.3423116e-01   1.7993664e-01
   1.4482788e-02   8.1948195e-01
  -4.0374251e-01   5.8446168e-01
  -2.8548351e-01  -2.9791931e-02
  -1.8004229e-01   2.1321077e-01
   1.9171604e-01   1.8600755e-01
  -1.2809396e-01   7.4098732e-01
  -1.6081987e-01  -1.5679630e-01
   1.7962139e-01   1.5719505e-01
  -4.2308550e-01  -6.0637734e-01
  -2.4750761e-01  -2.6625337e-02
  -2.0336270e+00  -7.1191462e-01
  -1.7137673e-01   1.6289711e-01
  -1.8076731e+00   2.6098551e-01
   5.7436532e-01   1.3867636e-01
  -7.9091075e-03   6.6236542e-01
  -8.2768241e-01  -1.0560040e-01
  -5.2047886e-01   4.9864359e-01
   4.4072088e-01   5.4823784e-01
  -6.5516586e-03  -7.7235191e-01
   2.6755452e-01   6.3331228e-01
  -6.6184149e-01   9.1472831e-02
  -1.1587438e+00  -1.7842545e+00
   2.7987508e-01   2.2581615e-02
  -1.5963486e-01  -2.2909450e-01
   1.9635648e+00   6.8574081e-01
   7.6044979e-02  -2.8444209e-01
  -6.8113324e-01  -4.1795917e-02
   4.2032547e-01  -4.7008402e-01
   1.3108270e+00   1.4914201e+00
  -1.4263166e+00  -1.5251892e+00
  -1.0422031e-01   7.5371126e-01
   2.0904574e+00   5.2867163e-01
  -1.8189102e+00  -5.0575631e-01
  -3.8656767e-01  -5.9473108e-01
   1.9201895e+00   2.2085106e-01
  -6.5198631e-01   3.5039151e-02
   6.3427284e-01  -1.0498834e-01
  -4.3191639e-02   2.2298697e-01
  -2.6105464e-01   1.0410257e-02
  -1.0047348e-02  -2.6967872e-01
  -6.3492419e-01   3.7796443e-01
   1.6654641e-01  -2.2440889e-01
  -4.1195467e-02  -2.5641502e-01
  -2.8820192e-01  -6.8249335e-04
   3.5737693e-02   2.6128972e-01
  -6.9100594e-01  -2.6362966e-02
  -2.0683168e-01  -1.1352670e-01
  -7.5626487e-01   6.9629891e-02
   1.1593041e-02  -1.9731262e+00
  -2.0970426e-01  -1.7118325e-01
   1.0777410e-01  -6.9208069e-01
  -2.0152262e-01   1.9346851e-01
   4.8742839e-02   7.8043424e-01
  -2.1574114e-01   6.9838652e-01
  -1.9690991e-01  -1.8574859e-01
   1.2385193e+00  -1.3770689e+00
  -1.7597122e+00  -5.8062475e-01
   5.3245183e-01  -4.4332998e-01
  -2.2767266e-01   6.4655849e-01
  -1.9661641e-01   2.1627155e-01
   7.5161915e-02  -2.0263698e+00
  -1.6096976e+00  -3.5709895e-01
   5.5452144e-01   4.3523389e-01
  -3.3170828e-02   2.7376961e-01
  -1.7961270e+00   1.7161396e-02
  -1.0137361e+00  -1.8261442e+00
   2.0627351e+00   4.9378398e-01
   1.5620539e+00  -9.4828894e-01
  -1.9798052e-01   1.5562796e-01
   1.6372472e-01  -6.3268596e-01
   5.1566583e-01   4.8034849e-01
   1.6332847e-02  -1.7099088e+00
  -1.3421967e+00   1.4608073e+00
  -2.1184268e-01   1.4618505e-01
   1.7619432e-01   1.7208909e+00
  -2.3112482e-01   7.4218975e-03
  -1.8664226e+00  -2.2463132e-01
   6.2816678e-01  -5.4592663e-02
   2.1549906e+00   2.9104898e-01
   1.7009544e-01   1.9008551e+00
  -1.7803150e-01   1.5747047e-01
  -7.0562941e-01  -7.9582843e-02
  -1.4981082e+00   1.4895340e+00
   6.8710193e-01  -3.7369545e-02
  -1.2140956e+00   1.3731855e+00
   1.9165674e+00   5.9610815e-02
   5.1465974e-01  -4.4091597e-01
   1.8913771e-01   1.7318161e-01
  -6.5465104e-01  -1.4325809e-01
  -3.0539864e-01  -4.5146430e-01
   5.7161817e-01  -4.6936544e-01
   2.2019868e-01   1.2106613e-02
  -1.2013804e+00  -1.2516783e+00
   2.0457371e-02  -2.5767207e-01
  -3.7939540e-02  -6.9572422e-01
   1.7345556e-02   2.8220666e-01
  -5.0335955e-01   4.7619063e-01
  -8.8727887e-02   1.7597134e+00
  -2.3767915e-01  -4.1617031e-02
   2.2165933e-01  -1.8606036e+00
  -4.5204162e-01  -4.7029935e-01
  -9.4789684e-02  -2.0457924e+00
   1.4107257e-01  -2.1471990e+00
   1.1658424e+00   1.3553887e+00
   4.0240034e-01   5.5807720e-01
  -4.3483573e-01  -5.1015803e-01
   1.2245882e+00   1.4951824e+00
  -2.7387220e-01  -6.4935079e-01
   3.8762555e-02  -2.5701366e-01
   1.2013654e+00   1.3128642e+00
   2.5980941e-01  -7.3873607e-01
   5.1003541e-01   4.3570043e-01
   5.8035760e-01  -4.7468381e-01
   8.3720165e-02  -6.8754178e-01
  -2.2295084e-01   1.8218223e-01
  -7.3029022e-01   3.7935528e-02
   1.6701719e+00   2.7993796e-01
   6.4963277e-01  -3.8777637e-01
   7.7658656e-02   2.1518626e-01
   6.1770883e-01   1.0002995e-01
  -7.6035558e-02   1.7758759e+00
   1.3115762e+00  -1.2516496e+00
   8.9988589e-02  -2.0399454e+00
   6.4888919e-01  -4.0570064e-02
   1.6838055e+00  -2.5108163e-02
  -1.3501557e-01   1.8962290e-01
  -2.0582646e+00   8.9889836e-02
  -4.2996656e-01  -5.5908022e-01
  -6.6568705e-01  -5.7218668e-03
   4.4096706e-02  -7.1093004e-01
  -3.7972971e-01  -5.2405058e-01
   1.7665609e+00  -9.3189077e-01
   1.5352635e+00   1.3178901e+00
  -1.5233710e+00   1.1933050e+00
   3.9519849e-01   5.3740952e-01
   4.4474768e-01  -1.6879102e+00
   1.2556645e+00   1.2641535e+00
   4.1319982e-01   1.7374379e+00
  -3.2260077e-02   2.0763525e+00
   1.3401490e+00   1.1536165e+00
  -4.8675462e-01   5.1152287e-01
   1.1144021e+00   1.3459876e+00
   4.5954576e-01  -5.0388053e-01
  -1.9182198e+00   1.5542371e-01
   2.0736657e-01  -1.5257076e-01
  -1.9862197e+00   2.6267044e-01
  -3.6624865e-01  -5.1954229e-01
  -2.3748075e-02  -1.8923055e+00
   5.7248736e-01   7.7008403e-02
  -5.7076793e-01  -5.0936582e-01
   2.0395344e-01  -2.0556843e+00
  -1.2365915e+00   1.5373763e+00
  -1.4984586e+00   1.0657852e+00
  -1.4390007e-01  -6.7171494e-01
  -9.0943088e-01  -1.3802075e+00
   2.4352593e-01   6.3604080e-02
   3.7153935e-01   5.8482365e-01
  -7.3701312e-02  -2.7148424e-01
   4.6167217e-01   4.3669448e-01
  -1.5162701e-01  -1.8940965e-01
  -4.4539715e-01   1.6728192e+00
   6.3329224e-01   7.2178509e-02
   1.7973282e-01  -2.6307308e-01
   1.9723623e+00   2.9871006e-01
   1.3857648e-01  -1.8453708e-01
  -1.4442241e+00   1.0804072e+00
   1.2747928e+00   1.4840246e+00
  -3.7021435e-02   1.7015817e+00
   9.9216717e-02   6.6186574e-01
   5.1880050e-01  -5.2835412e-01
   1.0637707e-01  -7.7896315e-01
  -5.9916615e-01   3.5497506e-02
   1.4763384e-01  -1.6825579e-01
   2.0144549e-03   2.7984083e-01
  -1.7741314e+00   1.9477052e-01
  -3.8065480e-02  -5.8209327e-01
  -5.3067668e-01  -4.6679203e-01
  -1.4582263e-02  -1.9652121e+00
   1.2003899e-01   7.4769756e-01
  -2.4083872e-01  -2.0689624e-01
  -5.7269051e-01   7.5859248e-02
   1.8390395e+00   1.1889457e+00
  -1.1594179e+00   1.3108538e+00
   4.1981534e-01  -5.2275555e-01
  -1.5898135e-02  -7.8258802e-01
  -2.1030611e+00  -7.5384289e-02
  -1.1100405e+00  -1.3447746e+00
  -1.9566630e-01   1.9569473e-01
  -2.9344033e-03   2.7356742e-01
  -6.2187905e-01   4.0583053e-01
   2.3953860e-01  -2.2658404e-02
   1.9658962e-01  -1.7908176e-01
  -1.6925755e+00  -3.8170517e-01
   1.9410458e-01   1.5815726e-01
   1.7941337e+00  -3.4720909e-02
   2.9464679e-02  -2.2701807e-01
   1.2034312e+00  -1.4398166e+00
  -1.5973849e-01  -2.5111940e-01
   5.7889689e-01  -4.8319185e-01
   1.7394015e-01   1.5606667e-01
  -2.3822874e-01   1.9789201e-02
  -2.3873103e-01  -5.0790890e-02
   4.4568252e-01  -5.6710103e-01
  -2.4407308e-02   2.3601414e-01
   5.2387684e-02   2.2825548e-01
  -7.0192788e-01   1.6127305e-01
  -2.8714034e-01  -1.1107020e-03
   1.8812909e-01  -1.6035841e-01
   1.0062982e-01   1.9410047e+00
   5.0422047e-01   4.1268934e-01
  -1.0449826e+00  -1.2761057e+00
  -1.8395886e+00  -2.6469290e-01
   2.9228161e-01   1.8704283e+00
  -7.5240415e-01   3.8459423e-02
  -1.0163175e+00  -1.2494558e+00
  -1.3305279e+00  -1.2193539e+00
   2.2220599e-02   8.1527514e-01
   3.7907919e-01  -5.6910073e-01
   1.3214501e-01  -5.9287916e-01
   6.1196302e-01  -4.8107223e-01
  -1.7921109e+00  -9.6498646e-02
   1.6979571e-02  -2.8078679e-01
   1.2926559e+00   1.3386763e+00
  -5.4778149e-01  -5.6782956e-01
  -3.1569123e-01  -1.8093859e+00
  -7.2009267e-01   4.7405154e-01
   1.8226341e+00   2.2003555e-01
  -7.5947591e-01  -8.6462848e-02
   1.5298402e-01   2.0816059e-01
   4.3747255e-01   5.1426692e-01
  -1.7389759e-01  -1.9650576e-01
   3.9083555e-01   5.3480509e-01
  -4.4727275e-01  -5.3376019e-01
  -7.3174727e-01  -8.0097139e-02
  -4.2046582e-01  -4.9945199e-01
  -1.9651125e-01  -1.5297903e-01
   1.5290262e-01   2.0163252e-01
  -1.6483516e-01  -2.1576494e-01
  -1.5987983e-01  -1.6341706e-01
  -1.3223420e-01  -2.0521331e-01
   1.1894227e+00   1.2943292e+00
  -4.3178956e-01   4.4613392e-01
  -1.4025147e+00   1.1391273e+00
   1.0341980e-03   1.7746707e+00
  -3.7044419e-01   5.5395314e-01
  -6.0779938e-01   5.0007077e-01
  -1.7019353e-01   2.0578642e-01
  -1.5996564e-01  -1.7769715e-01
   1.6301191e+00   1.4961449e+00
  -7.4821095e-01  -6.3975743e-02
   1.6276392e+00  -1.4370738e+00
  -6.3329282e-01   3.4593225e-01
   1.3427492e+00   1.5335110e+00
   4.6969149e-01  -3.8657568e-01
   1.7567838e-01   1.7948540e-01
  -1.6032622e-01  -1.4458256e-01
   1.9487821e-01   1.5324503e-01
  -1.6558814e-01  -1.3861580e-01
  -1.7516751e-02  -2.6875745e-01
  -2.0676011e+00  -2.2676262e-02
  -5.2122096e-01   4.3228977e-01
   1.9320585e-01   1.7099977e-01
  -2.1189170e-01  -1.6342870e-01
   5.7197060e-01  -4.1555822e-01
  -1.3052711e+00  -1.6059849e+00
   6.6823427e-02  -7.3935892e-01
  -4.3807958e-01   6.2277878e-01
  -9.3519563e-03  -2.0899186e+00
  -6.8557534e-01  -1.6595299e+00
   7.2383455e-01   1.2805632e-01
  -1.1787929e+00  -1.1497267e+00
  -1.8117883e-01  -2.6061574e-01
   3.3872977e-01  -2.0423198e+00
   1.6106739e-01   1.7767885e-01
  -1.7798886e+00   2.0382577e-01
  -1.6792323e+00   6.9578575e-02
   2.1228022e-02   2.2379521e-01
  -3.5464833e-02   2.5308703e-01
  -1.6055885e+00   1.3514707e-01
  -1.7965669e+00  -1.4707399e-01
  -3.9024713e-02  -7.0658156e-01
  -1.2208606e+00  -1.2307599e+00
  -1.4288622e+00  -1.5541017e+00
   2.8139363e-01  -3.7407209e-03
  -1.4865066e-01   1.9462002e+00
  -1.6138709e-01   2.0306600e-01
  -1.8709164e-01   1.7462136e-01
   1.0181402e+00   1.5245294e+00
  -2.2240435e-01  -2.5914473e-02
   1.5040382e+00  -1.3240317e+00
  -7.3493675e-01  -1.4993492e-01
  -2.0212745e-01   1.8896052e-01
  -9.5828851e-02   7.4198722e-01
   1.6147830e+00  -1.1459927e+00
  -1.8662713e-01  -1.8643859e-01
  -1.3739509e+00   1.3650768e+00
   2.2978151e-01   1.8615258e+00
   1.9683903e-01   2.1357377e+00
   2.1868008e-01   1.4952546e-01
   1.1398721e-01  -1.7335169e+00
   1.6898493e-01   2.1640700e-01
   1.3584016e+00   1.2400503e+00
  -2.2290584e-01  -2.0718999e+00
   2.7322150e-01   3.1571082e-02
   1.0751912e+00   1.5430651e+00
  -1.6158879e+00   1.3118140e+00
   7.8108493e-01  -7.6400078e-03
   2.8716638e-02  -2.4499604e-01
   1.1308144e+00   1.3742898e+00
   2.0303538e-02  -2.9118982e-01
   1.8573120e-01  -1.9236592e+00
  -7.1304355e-01  -1.6499655e-01
  -5.0246402e-02   2.7625326e-01
  -2.1667580e-01   1.1417139e-02
   1.8298032e-01   1.8633878e-01
   5.4370171e-01   5.1212257e-01
  -2.4509609e-01   1.8159963e+00
   1.7234513e-01  -1.1608546e-01
  -1.1882881e-01  -2.0619356e-01
   1.3090846e+00  -1.4374039e+00
  -2.4762177e-01  -3.6550571e-02
  -1.5133065e-01   1.6356003e-01
  -1.6727948e-01   1.7436543e-01
   1.3903323e+00   1.4542131e+00
  -2.7544683e-01   3.9013809e-02
   1.5703420e-01  -1.9258288e-01
  -2.2545668e-01  -1.9651240e+00
   2.4721081e-01   1.9705573e-01
   4.3475000e-01   4.8554406e-01
   3.5274701e-01  -1.8868022e+00
  -3.8666976e-01  -5.6600166e-01
  -1.8166519e-01  -2.0226689e-01
  -2.1721796e-01   1.8813591e-01
  -1.8120886e+00   3.0155074e-02
  -1.0138297e+00  -1.6256981e+00
  -1.0974800e+00   1.3852055e+00
   5.8746397e-01   1.0513750e-02
   4.5638356e-01  -4.3643700e-01
   6.8191810e-01  -4.8307043e-02
  -1.6764687e-01  -1.9770053e-01
  -2.1606394e-01  -1.8366772e-01
  -1.3993470e-01  -1.7920131e-01
   5.2147047e-01   3.1196213e-01
  -6.2170534e-02   2.5359338e-01
  -1.4401393e+00  -1.2598281e+00
  -1.6686778e-01   1.7847510e-01
   3.5101310e-01   6.4390189e-01
  -1.9243741e+00  -1.4217280e-01
  -9.7883588e-02   2.6461365e-01
  -2.6596860e-01  -2.5688988e-02
  -1.9908421e-01  -1.8708241e+00
   7.5035334e-01   8.6587183e-02
   5.8536777e-01  -2.0365242e+00
  -1.6069665e+00   1.6611551e+00
   1.2852270e+00   1.4703979e+00
  -1.7888880e+00  -1.0120625e-01
  -1.4980935e-01  -2.1023236e-01
  -1.4947351e-01   1.7276212e+00
   1.5282464e-02   6.7530189e-01
  -2.3575998e-01   5.7543387e-03
   6.5734133e-02   7.0353280e-01
  -1.3418931e+00   1.1985621e+00
   1.9716569e+00   7.3262698e-02
   1.8529770e+00   4.1930382e-01
  -4.9884553e-02  -1.9864969e+00
  -2.0389224e+00  -2.5754122e-01
  -5.0479051e-01  -5.9161584e-01
  -1.1185676e-01  -2.3869531e-01
   1.0858763e-03  -7.5166704e-01
  -1.4947321e+00  -1.2623036e+00
   7.2863199e-01  -2.4794591e-01
  -4.2234163e-01  -5.7325107e-01
  -1.5300807e+00   1.2778978e+00
   2.0829330e-01  -2.0997463e-01
   1.4452890e+00   1.3136544e+00
  -7.9162678e-02   7.2995231e-01
  -1.3480387e+00  -1.4746503e+00
   3.6752679e-01  -1.9266014e+00
  -7.7554049e-01  -1.1248413e-01
  -6.7783326e-02   6.9416549e-01
  -1.2899706e-01   1.7610282e-01
   1.3031841e-01  -5.9015135e-01
  -7.0011324e-01   5.6363753e-02
   1.5264098e+00   1.6541277e+00
   1.8888557e+00  -1.0175646e-03
   1.7451874e+00   2.9845504e-02
  -4.1726932e-01   5.0135480e-01
  -2.4638851e-02   2.6857584e-01
  -1.9727847e+00   9.2361357e-02
   1.5254977e+00  -1.1659684e+00
  -2.1446779e-01  -4.6191742e-02
  -2.6361878e-01   2.2202836e-02
  -1.3950077e+00  -1.3972502e+00
  -1.2916544e-01   2.2992261e-01
   6.8975946e-01  -1.1529238e-02
   1.9746733e-01   1.8179921e-01
  -1.1333890e-01   1.8136080e+00
  -2.5156106e-01   2.3306939e-02
  -7.4751071e-02   7.2605204e-01
   5.9397971e-01   5.0933398e-01
   1.9807155e-01  -1.9943648e-01
   1.2417495e-01  -1.9448336e+00
   1.9169405e+00  -1.1815875e-01
  -2.5629417e-02  -2.7934982e-01
   2.0158263e+00  -3.8414579e-02
   1.5590681e+00   1.2975846e+00
  -7.2042517e-01   8.2834465e-04
   1.5414710e-02  -2.6020649e-01
   1.0829118e-01   6.2431193e-01
   4.0383373e-02   7.0798514e-01
  -6.7380697e-01  -5.0108414e-02
  -5.3516133e-01  -5.6465526e-01
   2.2121140e-01  -1.6109854e-01
  -2.3042951e-01   1.4168758e-02
   6.0166801e-01  -3.1303502e-01
  -7.5466725e-01  -4.5598448e-02
  -1.2918370e+00   1.0837666e+00
   5.2630723e-01  -4.1626806e-01
   4.8249899e-02  -7.1429972e-01
  -1.7311956e+00  -1.2369460e+00
  -5.9419293e-01  -8.1827486e-02
   3.0049411e-01  -7.5712083e-02
   7.2180878e-01  -2.1618703e-01
   6.5392751e-01  -6.4937277e-02
   2.3124064e-02   1.7466056e+00
  -1.6423834e-02   2.8093475e-01
   1.1837248e+00   1.4373093e+00
  -1.3478151e+00  -1.4793581e+00
   1.6196030e+00  -1.1854080e+00
   3.2630990e-02   2.4408877e-01
  -5.3261563e-01   4.5142577e-01
  -2.6802356e-02   2.2330821e-01
  -2.0051238e-01  -1.3774042e-01
  -1.7586917e+00  -4.4444880e-02
  -1.9413189e-01   1.8351416e-01
  -7.8196403e-02   2.4980849e-01
   4.5667378e-01  -4.4924773e-01
   4.4174797e-01  -5.2311470e-01
  -1.8223759e-01  -1.6030423e-01
   7.0701550e-02  -1.9388517e+00
   1.9991257e+00   3.6007693e-01
  -4.8689607e-02  -6.7897902e-01
   1.1356369e+00   1.2034068e+00
  -1.5915641e-01  -1.8015957e-01
   2.7696089e-01   4.7292526e-02
   1.9541722e-01  -1.8893914e+00
   1.9390579e-01  -2.0705815e-01
   4.4039018e-01   4.9339669e-01
   2.2651321e-01  -1.3742099e-01
  -9.5934382e-01  -1.5562637e+00
  -4.6475742e-01   5.9674622e-01
   1.4985085e+00   1.1192684e+00
  -7.4236627e-01  -1.3774263e-01
   3.6424256e-01   5.2986424e-01
   1.1315001e+00  -1.5097999e+00
  -2.8200137e-01   2.5439546e-02
  -1.4342721e+00  -1.3075832e+00
   2.2856152e-01   1.8728939e-01
  -1.5304147e+00   9.8110076e-01
   1.5161067e-01   2.2267430e+00
  -1.9041796e+00   6.8572652e-02
  -6.8686938e-01  -4.9077503e-02
   4.6382690e-01  -4.7209286e-01
   3.8176819e-01  -5.9589392e-01
   4.9496093e-01  -4.4896990e-01
  -7.4203166e-01   2.8748854e-03
   8.5270787e-03  -7.7429169e-01
   2.5122198e-01  -1.7248373e+00
  -1.3537462e-01  -1.9728104e-01
   6.0936476e-01  -4.5445065e-02
   1.9970769e-01  -1.5587973e-01
   4.7814497e-01   4.1173031e-01
  -1.5881564e+00   2.3155009e-01
  -1.1926355e+00  -1.4188354e+00
  -2.9450799e-02  -2.3125177e-01
   1.4864620e-01   6.7309906e-01
   5.2075879e-01   4.7436431e-01
   2.0583964e-01  -1.2620811e-01
  -7.3919941e-03   2.7714497e-01
   2.6155105e-01   4.4745903e-02
  -5.8716029e-01  -5.1727659e-02
   4.0604704e-01   4.0568907e-01
   5.5254578e-02  -1.6203669e+00
   5.4349837e-01   3.5399295e-01
  -1.2760076e+00   1.4983136e+00
  -3.6881641e-02   1.8910709e+00
   2.2269463e-01  -1.4468407e-01
  -5.3632331e-01  -3.7454357e-01
  -1.8642479e-01   2.0315669e+00
  -1.3976276e+00   1.1434254e+00
   2.0681116e+00   4.6023195e-01
   7.9039155e-01  -4.5333919e-02
   1.8170832e+00   2.8086179e-01
   3.3957309e-01  -2.0748654e+00
  -1.7989409e-01   2.0356248e-01
   1.2196942e+00   1.5618499e+00
   3.7414809e-02  -2.4555614e-01
   6.0404213e-01  -5.0147283e-01
   1.7774750e-01  -1.7755545e+00
  -1.4175134e+00  -1.5397676e+00
   3.6354336e-01  -5.6420284e-01
   2.3876771e+00   8.2971630e-02
  -1.2972831e-01   2.0226579e+00
   4.8581235e-01   6.7702539e-01
  -2.4476604e-01   3.6913511e-02
   1.4811380e-01   1.6798727e-01
  -2.4395525e-01  -1.8762445e+00
   2.8466113e-01  -6.8985604e-01
  -1.5289131e-01   2.0462644e-01
   2.1642785e-02   2.4630683e-01
   4.6844600e-01  -4.0581378e-01
   1.9754097e+00   1.8974327e-01
   2.1081310e-01  -1.8773985e-01
   1.8849757e-01   1.5779764e-01
  -1.3196693e+00   1.1769635e+00
   4.4931500e-01  -5.4832298e-01
  -1.5991798e-01  -2.2679718e-01
  -9.8057850e-01   1.2512302e+00
   2.0685608e+00  -2.0559766e-01
  -2.5522583e-01  -2.2098530e-02
  -6.8511386e-01   1.1026592e-01
  -1.0755191e-01   2.3598301e-01
  -1.7814965e+00  -4.4050607e-02
  -3.2564808e-01   1.6583903e+00
  -2.2345671e-01  -1.4659469e-01
   1.2987315e+00  -1.4138841e+00
  -6.4683926e-01   6.1976705e-02
  -6.9819013e-01  -1.4359614e-02
   1.4722763e-01  -1.9469763e-01
  -1.0904576e-01  -7.2384216e-01
   5.2241426e-01  -5.0414790e-01
  -5.6001920e-01   5.2227409e-01
   5.9245594e-01  -5.0077383e-01
   5.7543059e-01  -4.7230221e-01
  -9.9311866e-02   6.7166780e-01
  -4.2740321e-01  -5.1812830e-01
  -3.9821485e-01   4.4783835e-01
  -6.8027836e-01   7.9240054e-02
   2.4374783e-01  -6.7159069e-02
  -4.3320904e-01  -3.9136248e-01
   8.9082056e-02   2.4434489e-01
   1.7580990e+00   1.3921865e-01
   2.6917178e-01  -4.9758912e-02
  -1.0349079e-01  -1.8855979e-01
  -1.9986538e-02   2.7670576e-01
  -7.7135548e-01   1.4774081e-01
   2.3749492e-02   6.9487818e-01
  -1.8072720e-01   2.2502224e-01
   3.7735957e-01   4.7735738e-01
   5.2485866e-02   8.1550385e-01
   2.6260881e-01  -3.5149824e-02
  -1.2907644e+00   1.1546484e+00
   4.0407962e-01  -2.0085864e+00
   6.2121156e-01  -3.4655180e-01
   1.7063736e-01  -6.3766795e-01
   5.4978358e-01  -4.5811277e-01
   1.5581103e+00  -1.1412133e+00
   2.3160258e+00   2.7381902e-01
   2.0647175e-01  -1.6565339e+00
  -2.8383288e-01   1.2695579e-02
  -1.7331978e-01   1.7726842e-01
  -1.8910482e-01  -1.5592126e-01
   4.3219258e-01   4.2265079e-01
   5.1694875e-01  -4.7707524e-01
  -2.4466722e-01   5.7228647e-03
  -5.7251139e-01  -4.8742887e-01
   2.2949489e-02   2.8792586e-01
  -7.4720877e-01   1.8959467e-01
  -6.6369620e-01   9.9758123e-02
  -1.1095272e+00   1.3236221e+00
   2.3800855e-01   1.2992151e-02
   1.7159822e+00  -1.0538765e-01
   1.5040084e-01  -2.0943233e-01
  -4.0937384e-01  -4.8989684e-01
   4.4677132e-01   5.9039762e-01
   5.9195937e-01  -5.7924416e-01
  -8.4305745e-02   1.9824013e+00
  -4.1565622e-01  -5.9113553e-01
  -2.5979049e-01  -3.6257182e-03
   5.1037361e-02  -6.8659269e-01
   1.6771167e-01   1.7946024e-01
  -7.3022529e-01  -1.9026904e-01
   1.8073733e-01  -1.8984963e-01
   6.8815491e-02  -7.1760396e-01
  -2.5032500e-01   1.2716501e-01
   8.3251054e-02   2.6443587e-01
   5.1793091e-02  -2.4736704e-01
   9.6855052e-01   1.9254248e+00
  -3.0037479e-02  -2.2165104e-01
   1.2772629e+00   1.2065347e+00
  -1.0723125e+00  -1.6302788e+00
   7.1652601e-01   1.5708159e-02
   1.5138132e+00   1.2735592e+00
  -1.1565589e+00   1.3350582e+00
   1.7436763e-01  -1.3442709e-01
   9.7629933e-04   7.4490169e-01
   6.2158112e-02   2.4777866e-01
  -2.0137898e-01   6.8018132e-01
   1.9662376e-01  -1.8198221e-01
   2.3707646e-01   1.2161158e-02
  -1.9689517e+00  -1.5969505e-01
   3.4310278e-01  -1.7964815e+00
  -2.2870442e-01  -2.0460816e-02
  -4.7051766e-01   4.7657785e-01
  -1.9096008e-01   1.4831937e-01
   8.3008890e-02  -6.2915952e-01
  -1.8844014e-01   1.5135217e-01
   3.7345510e-01   7.3771017e-01
  -4.0611757e-01   5.6081239e-01
  -3.6792245e-03  -2.6573197e-01
  -1.6415805e+00  -1.1635810e-01
  -4.6253156e-01  -4.7146769e-01
   3.8729455e-03  -2.0102798e+00
  -2.2893770e-01   2.0413805e-02
   1.9869270e-01  -1.2517683e-01
  -1.9521339e-01   1.8063674e-01
  -4.4794695e-01   1.7517812e+00
   1.9201148e-01   1.7054773e-01
  -6.8896166e-01  -3.5547268e-02
   4.0442842e-01   5.8437738e-01
  -4.4148892e-02  -1.7745344e+00
   1.0049369e-01   2.0860057e-01
   1.1002157e+00   1.1971630e+00
  -1.7369911e-01   1.7971461e-01
  -4.3841386e-01  -5.4347688e-01
   1.8002269e-01   2.1213357e-01
   2.7736320e-01   1.1226157e-02
  -4.1716307e-01   5.5785730e-01
   5.9120453e-01  -1.6777168e-01
   6.2666890e-01  -4.1564975e-01
  -1.3934582e+00   1.0559516e+00
   1.6661262e+00  -1.2331354e-01
  -2.1010572e+00  -8.3049266e-02
  -3.2595393e-02  -7.1345590e-01
   1.7357828e-02   2.4449215e-01
   1.5066631e+00  -8.4323074e-01
   1.1151490e+00  -1.5382732e+00
  -4.2736130e-01  -6.4493195e-01
  -3.7535643e-01   5.8198412e-01
  -1.7031106e+00   7.8603723e-01
   5.9930449e-01   1.9799403e-01
   1.7866059e-01   2.3963470e-01
   1.7245761e-02   2.3741189e-01
   1.7913856e+00  -1.4612160e-01
  -4.6919794e-01  -5.7686512e-01
  -2.1229953e+00   3.8455516e-01
  -1.8004236e-01  -1.9594305e-01
   1.4850377e-01   6.8075951e-01
   1.1643421e+00   1.3864976e+00
   1.8552045e-01   1.6814564e-01
  -1.6271546e-01  -2.2316409e-01
   1.8291673e-01   1.6943737e-01
  -1.3059903e+00   1.6281992e+00
  -1.5584729e-02   1.7044106e+00
  -1.2811365e-02   2.8889314e-01
  -3.2532526e-02   2.5390986e-01
   5.0192693e-01  -4.5083481e-01
   5.4797787e-01  -5.4931412e-01
   1.2176378e-01   2.0532065e-01
  -6.8491328e-01  -1.0701646e-01
   6.1656215e-01   4.1981828e-02
  -7.3151847e-03   2.2734918e-01
  -5.6601331e-01   5.2427014e-01
  -1.7572110e+00   9.1037554e-01
   3.1397770e-02  -2.8614396e-01
  -1.1949910e-02   2.5228454e-01
  -1.4481757e+00  -1.3262804e+00
   2.2193641e+00   2.0079383e-01
  -1.7337680e+00  -4.8907183e-02
  -1.5376659e+00   1.3209865e+00
   1.9046702e+00   3.4991493e-02
   1.5226361e+00  -1.1376137e+00
  -9.5709654e-01  -1.5503652e+00
   1.2018954e-01   5.5594035e-01
   1.5733591e+00   1.4642856e+00
   1.8291591e+00  -1.4330163e-01
   2.4961625e-01  -1.7044491e-02
   2.5441924e-01  -3.4598999e-03
   2.4259917e-03  -7.3176509e-01
  -9.4266277e-02  -2.0438637e+00
  -4.7159768e-01   5.4872858e-01
   4.0853934e-01  -2.1060551e+00
  -2.4087855e-01   2.0939280e-01
   2.5154654e-01  -6.5074521e-01
   1.4114678e-01   1.9963456e-01
   1.2670947e+00   1.2681142e+00
   7.6526774e-01  -8.0426960e-02
  -1.3787118e+00   1.1655296e+00
  -7.5177304e-02  -2.7304309e-01
   4.5976302e-01  -5.1280919e-01
   1.2348122e-01   8.1361413e-01
   1.3922603e+00   1.3742545e+00
   5.5790064e-01  -3.8305522e-01
   2.7582935e-01   1.0791552e-02
  -1.9343509e-01   1.7065745e-01
   1.1031757e+00   1.3354987e+00
  -6.2886080e-01   3.0863543e-02
   1.7678674e-01  -1.2429421e-01
   3.2115703e-02  -2.3771344e-01
   7.5672485e-01   5.9762878e-02
  -7.1388352e-02  -6.2004402e-01
  -4.5542401e-01   4.9193485e-01
   1.2662323e-01  -7.3590858e-01
  -1.7228325e+00   9.8729791e-01
  -5.1567003e-01  -5.8276162e-01
   1.7794200e+00   1.8433094e-01
   1.6869131e+00   2.1299740e-01
   1.9642708e-01   1.8646569e-01
   6.5809157e-01   2.1308513e-01
   6.4289997e-01   4.2049636e-02
   1.0744046e+00  -1.3395900e+00
   2.0587787e+00   4.9321533e-02
  -4.3201600e-01  -5.3183554e-01
  -7.6458172e-01  -5.3061651e-02
   2.3392391e-01  -1.8142344e-01
   1.5094701e-01   1.8222808e-01
  -1.5660668e-01  -2.4784431e-01
  -2.4787858e-01   1.9800243e+00
   2.4557587e-01   4.9653516e-02
   7.2761184e-01  -3.9710990e-02
  -1.9315913e-01   1.6611433e+00
   5.6542697e-01  -3.6871010e-01
  -2.3591222e-01   1.5988359e-02
  -1.3731146e+00   1.0036306e+00
   1.4316008e-02  -2.5534468e-01
   2.7761242e-01   3.0463695e-02
   1.0728755e-01  -6.3669393e-01
  -1.3524701e-01   7.3004180e-01
   1.5915754e-01   1.5640565e-01
  -5.8238120e-03  -2.5386898e-01
   2.2006659e-01   2.0123371e-02
  -1.0949450e-02   2.0762180e-01
   1.5899630e-01   1.4805317e-01
   5.6635493e-01   3.8032980e-01
   1.6175462e-01   1.9537956e-01
   2.1010035e-01  -1.1808634e-01
   1.1063652e+00   1.3754966e+00
   2.6137224e-01   8.0587934e-03
   1.1700363e+00   1.1330007e+00
  -7.1710916e-01  -2.4806341e-02
   1.4202316e+00  -1.3141720e+00
   6.3018712e-01   1.2222124e-01
  -6.4327275e-01   5.0142132e-01
   2.0519115e-01  -1.5657924e-01
  -7.1700781e-01   8.0712599e-02
  -7.8071553e-02   1.7395697e+00
   6.5534987e-01   1.0104456e-01
   1.0973582e-01   6.4008147e-01
   2.8478861e-01   7.1538457e-03
  -1.0298956e-02   2.0807759e+00
   5.8977994e-02  -2.8344268e-01
  -1.3174845e-01   2.4886775e-01
  -1.4840255e+00   1.5959782e+00
   2.1322321e-01   2.1174124e+00
  -1.6269414e-01   1.7472465e-01
  -1.1903115e+00   1.5443091e+00
  -2.0218193e+00   4.0327589e-02
   1.0575538e+00   1.3472310e+00
   7.3446385e-01   5.0340889e-02
  -2.2467893e-01  -1.3702679e-01
   4.8560863e-01   5.1865562e-01
  -1.3958828e-01  -2.0465646e-01
  -1.9241790e+00   7.1618702e-02
   1.5451161e-01   2.0265887e-01
   2.0830134e-01  -1.2480956e-01
   1.8521599e-01  -6.4532908e-01
  -6.0335408e-02  -1.8382317e+00
   1.2349985e+00   1.9181320e+00
   2.4778793e-01  -7.9923647e-02
  -4.3913504e-01  -4.8265549e-01
  -6.1571309e-02  -6.4150496e-01
  -1.2907929e+00   1.5593008e+00
   2.2509161e+00  -9.5944991e-02
   8.0247336e-01   1.4319767e+00
  -4.3840367e-01  -5.4238414e-01
   7.4404830e-03   2.5748415e-01
   2.7873808e-01   8.2594504e-03
  -1.8730997e-01   5.7255734e-01
  -2.4669683e-01   1.8059301e+00
   6.5428161e-01   8.7107214e-02
  -3.8923580e-01   5.1568653e-01
   2.0884359e-01   2.4177897e-01
   4.1670495e-01  -6.3771686e-01
  -3.9738523e-01  -6.3073237e-01
  -4.3462527e-03   2.8226872e-01
  -3.8046995e-02   7.3041378e-01
   4.0442039e-02  -2.5525692e-01
  -5.0650223e-01   4.3960545e-01
   4.9632340e-01  -5.2581053e-01
   1.1005291e+00   1.6460679e+00
  -1.3100930e+00  -1.3054202e+00
   1.2357965e-01  -7.1659504e-01
  -2.1102417e-01   1.9389515e-01
  -7.0115378e-01  -1.0920066e-01
  -2.1910422e-01  -3.9232092e-03
  -1.0980021e-01   2.6082422e+00
  -3.5996756e-01  -4.0875026e-01
  -1.9923690e+00   4.1969818e-01
   3.9660620e-04  -2.6592315e-01
   1.1205396e+00  -1.3404187e+00
  -1.5769152e+00  -1.4079083e+00
   2.3249271e-01   1.2635587e-02
  -1.5708034e-01  -1.8449788e+00
  -1.4168939e+00   9.4220473e-01
  -7.6311450e-01   1.9368137e-01
  -5.2880349e-01  -4.8711765e-01
  -1.2441031e+00  -1.5490116e+00
   5.6515028e-01   5.9030695e-01
  -4.6972402e-01  -4.0748715e-01
   1.2040964e+00   1.5933285e+00
  -4.8446458e-01  -5.1806600e-01
   1.4185818e+00  -9.9132576e-01
   3.0681157e-01  -1.8799201e-03
   1.6353281e-01  -1.8290347e+00
  -3.2261186e-01   1.8593306e+00
  -1.6949818e+00   5.0172591e-03
   1.2658362e+00   1.3010587e+00
  -3.1442056e-02  -6.7743363e-01
  -6.2424577e-01  -6.8291616e-01
   4.5250719e-02  -2.4101881e-01
  -1.9442262e+00  -1.8174453e-01
  -2.3897126e-01   2.7893564e-03
  -4.7227612e-01  -5.2393900e-01
  -2.0539796e-01   1.9840095e+00
  -4.7435555e-01  -5.6994508e-01
  -1.4509482e+00  -1.1303393e+00
  -2.0575493e+00   7.2385362e-01
   1.2254067e+00  -1.3321199e+00
  -1.6027809e-02  -6.5033580e-01
   6.3919800e-03   2.5539538e-01
   2.1560258e-01   1.3596663e-01
   3.7722566e-02  -2.5032446e-01
  -1.4139172e+00   1.6049014e+00
   1.9129762e-01  -1.8884950e-01
   1.8955984e-02  -6.6503242e-01
   1.6096336e+00  -1.0133327e+00
  -1.7375623e-01   1.9603867e-01
   2.1103027e+00  -1.5958414e-01
  -1.9985150e+00   4.6604058e-02
  -9.3778631e-02   2.1580107e-01
  -7.1457125e-01  -2.9633891e-02
   8.8304636e-02  -2.4013800e-01
  -1.5425950e+00   1.0372803e-01
  -1.9381690e-01   1.9316707e+00
  -1.2315846e+00   1.2301227e+00
  -3.6175760e-01   1.7104937e+00
   1.3990090e+00   1.0910818e+00
   7.2233465e-01   1.1259073e-02
   1.0595355e-01  -1.7476279e+00
  -5.4568740e-03  -2.0929622e+00
  -7.9133250e-01  -6.6691594e-02
   1.9518508e+00   3.2495085e-02
   2.3973639e-01   6.2007664e-03
  -3.9062575e-01   5.7067247e-01
   1.4418154e+00  -1.3202022e+00
  -4.4791250e-01   5.7203639e-01
   1.8146843e-01   2.1847863e-01
   2.9934440e-02  -2.4405258e-01
  -2.0704180e-02  -2.8758440e-01
  -1.4974727e+00   1.2099208e+00
  -1.8469057e-01  -1.6853428e-01
   4.8074320e-02  -2.6584789e-01
  -1.5936024e-03  -7.4856049e-01
  -1.9501281e-03  -2.4795824e-01
  -3.1552442e-02   2.8002195e-01
  -6.4570401e-03  -2.4382304e-01
   1.2887634e+00   1.5812304e+00
  -1.2134278e+00  -1.5524498e+00
  -1.0851968e-01  -2.0349153e+00
  -6.3259449e-01   4.2556668e-01
   1.5535250e+00   1.0645868e+00
   1.5425183e+00  -1.2590706e+00
  -4.4534603e-01  -5.2578568e-01
   1.3225603e+00   1.3527913e+00
  -1.7336471e-01  -1.9136988e-01
  -1.4896621e-01  -1.7627808e-01
  -1.4089928e+00  -1.2546951e+00
  -2.1240057e-01  -1.5747830e-01
  -2.2490553e-01  -1.8075470e-02
   1.1169031e+00   1.7258173e+00
   4.6778081e-01  -4.2447132e-01
   1.9927338e-01   1.8087632e-01
   5.3153460e-01   4.5025195e-01
   5.0379895e-01  -5.9311511e-01
  -4.6128235e-01   4.5154434e-01
   1.8915758e+00  -2.1721448e-01
  -1.5246071e+00   7.2976801e-01
   1.9282026e+00   1.8753287e-01
  -2.0071131e-01  -6.1349270e-01
   1.1057184e+00   1.3689057e+00
  -1.2121743e+00   1.3825553e+00
   2.3471735e-01   3.0969943e-02
   2.0557185e+00   4.4269178e-01
   1.5857363e+00   1.1032319e+00
   3.5921932e-01   6.0555880e-01
   1.5109605e-01  -1.6051754e-01
  -6.5469992e-01   3.8143237e-01
   1.6544706e-01   1.7297259e-01
   1.0263966e+00   1.3597077e+00
  -4.0058493e-01   5.8358174e-01
   1.3731129e+00  -1.0942351e+00
   8.8444660e-02   1.8475875e+00
   3.8005816e-01  -1.8699270e+00
   2.2202638e-01  -2.0248554e+00
   1.3107423e-01  -1.9077939e-01
   1.5392696e+00   1.2254547e+00
   5.1320468e-01  -5.3377589e-01
   1.5816058e+00   1.2665702e+00
   1.7093624e+00  -9.3649450e-02
  -4.4889673e-01  -5.1690773e-01
  -9.0483554e-01   1.3774163e+00
  -1.2182727e-01  -8.2408173e-01
  -9.7764539e-03   2.6474774e-01
   2.7251586e-01   3.5260389e-02
  -1.4332113e+00   1.1801356e+00
  -1.8265655e-03   5.9661122e-01
   1.4540164e+00  -1.0995073e+00
   2.0373025e-01   1.6107579e-01
  -4.8966544e-02  -2.4909747e-01
  -1.0103850e+00   1.3024084e+00
  -9.7251167e-02   6.8585929e-01
  -4.9819537e-01   4.2501110e-01
   2.2594665e-01   1.8208302e-01
  -2.3317232e-01  -1.7382733e-01
  -1.0654407e+00  -1.8077611e+00
   6.4996444e-02   2.1855459e-01
  -1.4209929e+00  -1.3114164e+00
  -4.3214626e-01  -4.6576494e-01
   2.5547122e-01  -8.2431194e-02
  -2.1192691e+00  -3.0319650e-01
  -1.8323179e+00  -6.6972213e-03
  -1.5951124e+00   1.4940593e+00
  -5.6322953e-01  -5.0837528e-01
   4.4265428e-01   5.1438467e-01
  -1.1114305e+00  -1.3533414e+00
   1.7119205e-01  -1.7909993e+00
   9.9953455e-01   1.3995627e+00
  -5.9694296e-01   3.6461389e-01
  -6.9790506e-01  -7.3094474e-02
   3.8547885e-02  -2.6673693e-01
  -1.9046709e-01  -2.1717561e-01
   3.8806366e-01   4.4934951e-01
   1.0259439e-02  -6.9257685e-01
   2.2635071e-01   1.8646906e-02
  -3.8710184e-01   1.9831297e+00
   1.7286220e+00   1.0627634e-01
  -8.4831279e-03   2.2927930e-01
   5.5261505e-01  -5.4429245e-01
  -1.4911260e-01   1.9228109e+00
  -4.6287090e-01   4.6010560e-01
   8.2376421e-02   1.7388187e+00
   3.5974862e-01   6.0177843e-01
  -1.5486287e-01  -2.1326629e-01
  -5.0066078e-01  -4.7902548e-01
   1.9914983e+00   3.3875088e-01
  -5.1527202e-01  -4.2789084e-01
   7.1513017e-02   7.3396135e-01
  -1.3161158e-02   2.9992034e-01
   6.5677614e-01   6.0280479e-02
   1.3938428e+00  -1.2006957e+00
  -1.9015036e-01   1.3703081e-01
  -1.1074925e+00   1.4077117e+00
   4.4327445e-01  -4.1974659e-01
  -2.7412055e-01   6.1972615e-01
  -1.4266450e+00  -1.2020516e+00
  -5.3514603e-01   5.7620696e-01
   3.4633321e-03  -2.4854574e-01
  -1.5950151e-01   2.2565081e+00
  -2.4772700e-01   2.3204706e-02
  -2.6251298e-02  -2.8943881e-01
   1.5972526e-02   2.8795979e-01
  -2.4932336e-03   2.3768141e-01
  -4.9063509e-01  -5.2436318e-01
  -1.9067489e+00   1.7734693e-01
  -3.7022231e-01   2.0159304e+00
  -2.0314124e-01  -1.8337964e-01
  -1.7990396e-02  -2.5403596e-01
  -5.2620287e-01  -4.4500518e-01
   2.8244849e-01  -1.7687727e+00
  -3.3956159e-01  -2.0446675e+00
   1.2928848e+00   1.2594291e+00
   1.9165624e-01  -1.7267065e-01
   2.6840679e-01  -1.7568632e+00
   1.0849347e+00   1.5666311e+00
   9.1744471e-02  -1.9977299e+00
   4.7753898e-02  -2.8884501e-01
   7.6703267e-02  -2.5177001e-01
  -1.9072660e-01  -1.9277916e-01
  -1.7510167e+00  -1.0375518e-01
  -2.8787955e-02   2.2125994e-01
  -5.4889934e-01   5.0350252e-01
  -1.9587164e+00  -1.4131756e-01
   5.6696800e-01  -3.5563727e-01
   1.7529011e+00  -2.4575642e-03
   1.7500689e-01  -1.7312078e-01
   1.9551230e+00   2.7628415e-01
  -2.2924595e-01  -4.4332652e-02
  -1.6972688e+00  -2.2419507e-01
  -3.4281735e-01   5.6395684e-01
   1.8431440e+00   1.5979791e-01
  -5.7169166e-01   3.7893127e-01
  -4.6339981e-02  -6.4824756e-01
   1.8589880e+00  -2.4175076e-01
  -2.1520793e-01  -1.5102294e-01
   5.5916625e-02   6.8470654e-01
   2.7289210e-01   9.9318893e-03
   6.8830513e-02   2.5226614e-01
  -1.5332093e+00   1.2727414e+00
   2.2815638e-01   2.2945655e-02
   1.8371607e-01   7.7636369e-01
  -1.3517234e+00  -1.0536898e+00
  -4.8057405e-01  -5.3987238e-01
  -2.2340110e-02  -2.6107700e-01
  -5.0926708e-01  -5.2206896e-01
   1.1814795e+00   1.5246302e+00
   1.5689040e+00   1.2967300e+00
   1.8762151e-01   1.4365940e-01
   1.3439949e+00   1.2224173e+00
  -1.7033059e-01  -7.7987397e-01
  -1.9577536e-01  -2.0123788e-01
   5.7770184e-01   5.3246045e-01
  -6.3313780e-01   1.3663539e-02
   2.2465344e-01   1.8310131e-01
   1.9282437e-01   2.3659680e-01
   1.6506937e-01   2.3785875e-01
  -5.3564315e-01   4.4397188e-01
  -1.2461595e+00   1.3693521e+00
  -4.2117764e-01   4.7389046e-01
  -1.6231688e-01   7.1977876e-01
   6.8520746e-01  -4.0768366e-02
  -1.2729549e-01  -1.7380317e+00
   2.0115904e-01  -1.7223454e-01
  -1.9795898e-01  -4.6952893e-02
   1.3489902e+00   1.1008719e+00
   1.9313364e-01  -1.7215927e-01
  -5.5441097e-01   3.6555042e-01
  -2.1160907e-01  -1.9100014e-01
  -4.3511409e-01  -4.7648593e-01
  -1.9391085e+00  -3.4797621e-01
   2.8544380e-01   1.9597337e+00
  -6.6092417e-01  -1.0280607e-02
   2.1174522e-01  -1.7936784e+00
  -4.2521832e-01   2.0756941e+00
  -7.0164283e-03   2.0950928e+00
  -1.5954115e+00  -4.2571090e-01
   1.4748679e+00   1.2047651e+00
   7.3276824e-01   5.5444447e-02
   7.3205294e-02   2.5143204e-01
  -1.7635868e-01   7.6033349e-01
   4.2726791e-01   5.2882612e-01
   1.3955256e+00   1.3952106e+00
   7.4062342e-01   1.6078555e-01
   1.1261748e+00   1.8166052e+00
   1.1645019e+00   1.1161540e+00
  -5.2267079e-01  -4.8474212e-01
   6.9594530e-01  -2.5769733e-02
   2.4996813e-01   5.6140594e-02
  -1.7438589e-01  -1.9889171e-01
  -1.6014266e-01  -2.2412558e-01
  -5.1811829e-01   4.5489593e-01
  -1.2187082e+00   1.2584849e+00
  -1.4998501e-01   2.3159426e-01
   1.1406441e-01  -1.7113636e+00
  -6.5431614e-01   1.4932737e-03
  -2.8903291e-02   2.4622328e-01
   1.8111995e-01   1.8572938e-01
  -1.0516640e+00  -1.8272644e+00
  -4.8786703e-02  -2.4347613e-01
   5.8788276e-01  -4.6942001e-01
  -1.1280481e+00  -1.8118349e+00
   1.5292375e+00  -1.1061162e-01
   5.5338976e-01  -4.3861531e-01
  -2.0539251e-01   1.2888230e-01
   8.8243911e-02  -5.4804048e-01
  -1.9191288e+00  -4.8070007e-01
  -1.3396066e-01   6.4278456e-01
   1.4175585e-01   2.3128918e-01
  -1.0919115e+00  -1.2441958e+00
  -1.9241696e+00   3.0565962e-01
  -2.2127676e-03   2.7801177e-01
  -4.0098037e-01   5.0251077e-01
  -4.7540437e-01   3.0294241e-01
  -5.5813482e-01   5.1901957e-01
   7.7710935e-01   1.2264639e-01
  -6.5784612e-01  -8.6568206e-02
  -4.6128447e-01  -4.5661826e-01
   1.6268245e-01   1.9122856e-01
   1.8484568e-01  -1.9973540e-01
   8.3237160e-01   2.0793625e-01
  -4.2757231e-01  -5.1597313e-01
   7.2632009e-02  -6.2577078e-01
  -1.8907879e+00   2.0908378e-03
   2.8986936e-01  -2.6871337e-03
   1.7332837e-01   1.5777437e-01
   2.2196306e-02   7.1885720e-01
  -7.0574873e-01  -5.7885451e-02
   1.9640220e+00   3.9092012e-01
  -7.0481062e-01  -3.4635120e-01
   1.7177800e-01   1.8415691e-01
  -1.0822310e+00  -1.5033147e+00
  -2.9589475e-01   3.9639468e-02
  -2.2954244e-01   2.1966891e+00
   1.8851345e-01  -1.8943780e-01
  -2.0764217e+00  -4.8317535e-01
   1.9951006e+00   3.6339367e-02
   1.1088467e+00   1.5524870e+00
  -4.9412816e-01   5.5027664e-01
   4.9758596e-01  -5.5194872e-01
   4.7124768e-01   4.3117998e-01
  -1.6467479e+00   1.0692251e+00
   1.8132811e-01  -1.7354687e+00
  -2.5253834e-01  -4.9159765e-03
   5.3818745e-01  -4.8265386e-01
  -1.3933538e-01   2.0721173e-01
   4.7755078e-01   3.8726815e-01
   2.1143853e+00   2.3600280e-01
  -1.2866668e+00   1.2516102e+00
  -1.1380197e+00  -1.7792207e+00
  -1.6058132e+00  -3.7563125e-01
   9.7441837e-02   2.0172372e+00
   1.6248671e-01  -1.9182911e-01
  -4.9412701e-02   2.2717055e-01
   2.6918629e-01  -7.3438577e-03
  -1.5810967e-01   1.7762589e-01
  -2.0213631e+00   2.4995464e-01
   7.1565949e-01   2.4105962e-02
  -6.1281537e-01  -1.4441439e-01
   1.6466644e+00   1.0484202e+00
  -1.8234801e+00  -2.1373154e-01
  -1.0943141e+00  -1.3225255e+00
   4.6201804e-01  -5.0407932e-01
   1.7787266e-01   1.5473401e-01
  -1.2839636e+00   1.1289805e+00
   1.3908820e-01  -7.7088843e-01
  -5.0315985e-03   2.5955925e-01
  -5.9327015e-01   4.1422749e-01
   1.2963962e-02   6.8924151e-01
   5.0869475e-01   4.7147194e-01
   2.0262424e-01   1.8498494e+00
   4.4543168e-01   5.9382839e-01
  -1.1549656e+00   1.2954374e+00
  -5.8297345e-01   4.2759269e-01
  -9.9742466e-02   7.3514938e-01
   5.9962858e-01  -8.1218494e-02
  -2.0336432e-01   1.7288883e-01
  -1.8175586e+00  -4.5962700e-03
   1.3617354e-01  -2.2767375e-01
  -4.1301639e-01  -4.4532202e-01
   1.2008447e+00  -1.1910244e+00
  -1.5467588e-01  -1.9435557e-01
   2.4543003e-01   1.7943807e+00
   1.5518073e+00  -1.2920976e+00
  -1.2480681e+00   1.1150384e+00
  -2.0504119e-01   1.5565207e-01
   1.8384938e+00   4.0472572e-01
  -1.2128045e+00  -1.2989945e+00
   1.6066514e-01  -1.4822454e-01
  -2.6224921e-01  -1.4627647e-01
  -2.0014652e-01  -1.3360000e-01
   1.5308142e+00   1.0295156e+00
   1.1213506e-02   2.6051533e-01
  -4.6890721e-01   5.0306342e-01
   1.8582554e-01  -2.0312777e-01
  -1.5547052e-01  -1.6833513e-01
  -1.3228455e+00   1.3069748e+00
  -5.0400446e-01  -4.6027573e-01
   1.6590241e+00  -1.2449403e-01
   2.4233437e-01   1.7082786e-01
   2.7819088e-02   2.9334298e-01
   7.7042003e-01   2.7452858e-02
  -1.1996428e+00  -1.5559463e+00
  -7.2410607e-01  -1.2118841e-01
  -1.4130988e+00  -1.2277483e+00
   1.3967574e-01   2.0952752e-01
  -6.2188239e-01   3.3594703e-02
   5.9544961e-01  -4.0724550e-01
  -6.3490612e-01  -1.4957045e-01
  -1.8133234e+00  -2.0798113e-01
   1.5701912e-01  -2.0244529e-01
  -3.0970402e-02  -2.7451516e-01
   1.5315934e+00   1.4290459e+00
  -9.9276903e-02   6.9233069e-01
   2.0462467e+00  -8.0984772e-02
   1.9113390e+00   1.2328920e-01
   2.0253346e-01   1.7701310e-01
   1.7041583e-01  -1.9008588e-01
   1.2167638e+00  -1.1504283e+00
   7.1534722e-01  -5.2534340e-02
   1.8353240e-01  -1.7378270e-01
  -1.9436011e-01   2.2570389e-01
  -5.6088153e-01  -4.5449934e-01
  -2.5211376e-01  -5.8763993e-02
   2.4325441e-01   1.6941127e-01
  -1.6095828e-01   1.9262622e-01
  -7.0019684e-02   7.5307878e-01
  -2.2708883e-01  -1.0508346e-02
   5.4718309e-01  -4.1323274e-01
   1.5387451e-01  -1.9253082e-01
   2.6004049e-01   6.7715606e-04
  -2.0714165e+00   2.9115074e-01
   1.9040143e-01  -1.3634925e-01
   2.0301592e+00  -1.2142865e-01
   2.5307924e-01  -8.4288147e-02
   5.3548557e-01  -5.1934663e-01
   1.6798848e-01  -2.1854742e-01
  -1.7007749e-01  -2.0100839e-01
   4.1278477e-01   4.9984212e-01
  -4.9365276e-02   6.6453711e-01
  -1.3248629e-01  -1.8896029e-01
  -5.9376310e-01   2.0242180e-01
   8.1195004e-01  -4.6062634e-02
  -3.8261559e-01  -3.8045428e-01
  -1.5414493e-03  -2.1819849e+00
  -6.3597749e-01  -1.3137431e-01
   3.9295534e-03  -2.6873256e-01
  -1.8987370e+00  -6.9696237e-01
  -9.9267299e-03  -2.7296893e-01
  -2.6180614e-01   1.0182196e-02
   2.6602708e-02   2.4031443e-01
  -6.3414912e-01   3.6561080e-01
  -1.3875668e-01   2.1153199e+00
   8.3295846e-03   2.1836136e+00
  -1.5971036e+00   1.3695919e+00
  -1.9083623e+00  -1.2490778e-02
  -6.1770420e-01  -4.2855535e-02
   1.6338790e+00  -2.5144410e-01
   7.9374395e-01   1.2375246e-01
   4.3770193e-01  -1.8753244e+00
   1.4284242e+00  -1.2876651e+00
  -4.9263768e-01  -5.2890135e-01
   1.0904404e+00   1.5641660e+00
  -1.5707394e+00  -1.3164014e+00
   9.0135820e-01   7.9219345e-02
  -2.1343625e-02   2.3461893e-01
   1.8160625e+00   1.8412665e-01
   4.4988352e-01   5.8604663e-01
  -4.4671137e-01   4.6754091e-01
  -1.0678891e+00  -1.3619046e+00
   1.0278559e-01   7.7939045e-01
   2.0271925e-02  -7.5672968e-01
  -3.3533255e-01  -1.6595826e+00
  -1.7894079e+00  -4.0284599e-01
  -2.5930589e-01  -3.5947588e-02
  -2.1834245e-01   1.4355028e-01
  -1.4321943e+00  -1.0280348e+00
  -1.9061720e-01   1.6289838e-01
   1.9088591e+00  -4.2715952e-02
  -2.5736989e-01  -4.2994867e-02
   2.2232871e-01  -6.8729485e-03
  -6.3433067e-02  -1.9018055e+00
  -1.8853987e-01   1.6069958e-01
  -1.8685269e-02   2.2670281e-01
   1.3390778e+00   1.6875658e+00
   1.8727426e-02   6.6597044e-01
   9.1024209e-03   2.0999944e-01
  -1.7282580e-01   1.8176102e-01
   4.5896295e-01  -3.7446026e-01
   6.0217656e-02   6.8564658e-01
  -2.6425762e-02  -2.0532908e+00
   1.1183717e+00   1.5411195e+00
   1.3746712e-01   1.4581646e-01
  -5.2797072e-01  -3.3798950e-01
  -8.1621132e-02   7.6541578e-01
  -5.3714073e-01   4.5267072e-01
  -2.2584426e-01   2.3549002e-02
   2.3855322e-01   1.9228831e-03
   1.3029615e+00  -1.2927569e+00
  -2.4741723e-01  -1.6878553e-01
  -5.3086234e-01  -5.6465783e-01
  -4.6983081e-02  -2.7201869e-01
  -3.1674872e-01  -5.5914222e-01
  -2.7402594e-01  -5.5682146e-02
   6.5490395e-01  -3.8293006e-02
   2.0843231e+00  -1.7028091e-01
  -2.7019903e-01   3.6582943e-02
   2.7370568e-02   6.5451877e-01
   2.2143645e-01   3.1718400e-02
  -1.6116612e+00  -1.3604046e+00
   1.8193347e-01   1.6828021e-01
  -1.1556202e+00  -1.6034774e+00
  -1.2965155e+00   1.3288483e+00
  -4.3877301e-01   5.6397770e-01
   4.8248846e-01   4.1307139e-01
  -2.4256004e-01  -1.2705884e-01
   1.6033441e+00   1.5039531e-01
   1.3797178e+00   9.6292147e-01
   6.2172775e-01   1.0975442e-01
  -2.4274407e-02  -2.9785389e-01
   5.8600455e-01  -4.2124291e-01
   1.4466792e-01  -2.2465451e-01
   8.1651813e-01   1.8382191e-01
  -1.7985855e+00  -3.7512419e-01
  -1.6486716e-01  -8.1174624e-01
   7.7012827e-01  -3.2517534e-02
  -8.5751330e-02   1.9498108e+00
  -8.7116057e-01  -1.9955187e+00
  -2.2118467e-01  -2.0056734e-01
   6.7326250e-03   2.7005709e-01
   2.6153741e-02  -2.4138373e-01
   1.4938560e-01   2.0944528e-01
  -1.1597288e-01  -2.1239325e+00
   1.4617972e+00   1.0648288e+00
   5.1661743e-01  -3.9679138e-01
   3.8363133e-01   5.5612782e-01
  -5.2616190e-01  -6.1529468e-01
  -4.4729935e-01  -5.6651940e-01
  -9.2191619e-01  -1.7420331e+00
  -6.5306233e-01  -8.3162479e-02
  -6.0927679e-01   3.6984948e-01
   1.0089659e-01  -2.1495152e+00
  -8.6975823e-01   1.4538066e+00
   1.8846376e-02  -2.3451308e-01
  -5.6247816e-02  -1.5622736e+00
   1.1787345e+00   1.6887148e+00
  -2.5343501e-01   9.5381895e-04
   1.9222824e-01  -1.4653681e-01
   1.1854254e-01  -7.1902036e-01
   1.2408141e+00   1.2937333e+00
  -8.1019580e-01  -6.6629982e-02
   2.2700076e-01  -1.7434137e+00
  -2.4874511e-01  -7.7060393e-01
  -1.9002635e+00   1.4084090e-01
   1.1287519e-01  -1.7870485e+00
   8.0238006e-02  -7.0763542e-01
  -6.3334215e-01   2.3974100e-01
   2.6895709e-01  -3.3881516e-02
  -2.1777126e-01  -1.7880794e-01
   4.5340271e-01  -5.3461565e-01
   1.7653789e-01  -1.6996961e-01
  -1.4482995e-01   1.9145397e-01
   1.5244876e-01  -1.7814805e-01
   1.6755654e+00   3.0990492e-01
   2.7890982e-01  -2.9652359e-03
   2.9874669e-01  -7.0539204e-03
   4.9360685e-01   5.2166680e-01
  -1.0360477e-01   2.1233749e+00
  -7.6123380e-01  -1.0376416e-01
   2.1535052e-01   1.6612041e-01
  -2.3319480e-01   2.0899830e+00
  -4.2622630e-01   4.5213882e-01
   4.8350101e-01   3.5055856e-01
  -4.8600046e-01   5.0287975e-01
  -1.8503549e-01   1.4757930e-01
   1.7214858e-01  -1.9367791e-01
   2.6010049e-01   1.1420185e-02
   1.5978689e-01  -2.0363458e-01
  -8.0851111e-02   6.2884473e-01
  -1.7700916e-01   1.6460934e+00
  -1.4209664e-01   1.8279251e+00
  -1.0545125e+00  -1.2372965e+00
  -2.3255352e-01   1.1547786e-01
   1.0508033e+00   1.6164852e+00
   1.9479076e+00   2.1800623e-01
   1.1185250e-03   2.5221346e-01
   2.5798939e-01  -1.9507419e-02
  -1.3177182e+00   1.3996867e+00
   5.1235307e-01  -5.9591492e-01
  -1.9070903e-02  -2.3278015e-01
   2.0576770e-01   1.6186672e-01
   4.5023612e-02  -2.0736483e-01
  -1.9078720e-03  -1.7773990e+00
   5.1068574e-01  -3.3558601e-01
  -3.9103987e-02  -2.5036149e-01
   2.0823388e-01   1.7305167e-01
  -3.0240290e-01   6.2114892e-02
  -2.0336374e+00   1.1359239e-01
  -1.2689434e+00  -1.5548576e+00
  -1.7876534e+00  -3.6928490e-01
   4.4763091e-01  -4.0693518e-01
   2.0499394e-02  -1.6766368e+00
   5.0333770e-01  -4.4018918e-01
  -6.1845862e-01   5.5795445e-01
  -5.7196770e-02  -7.3027323e-01
   2.7212510e-01  -4.1394577e-02
   2.9996762e-01   1.5410862e+00
   5.4614977e-01   4.9230344e-01
   4.4360378e-01  -5.5315060e-01
  -1.8842832e+00  -7.2633859e-02
   1.5951859e+00   2.1838116e-01
  -6.9212233e-01  -5.4072998e-02
   1.7008808e+00   7.6181347e-02
   1.6901220e+00  -1.4787903e-01
   1.9619247e+00  -2.0512013e-02
  -1.9498307e-01  -2.0620289e-01
  -2.6477973e-01  -1.9772047e+00
  -2.8366018e-01  -1.1591719e-02
  -3.8972111e-01  -5.0131268e-01
   4.3414437e-01  -5.3599595e-01
   4.8283618e-02  -2.4831590e-01
  -1.9910326e+00  -1.1390862e-01
  -4.4641519e-01  -1.8176827e+00
   1.4910108e-01   2.0634788e-01
   2.4238694e-01   3.4225376e-02
   2.1303949e-01  -1.7366461e-01
  -7.2452137e-02  -7.6946706e-01
   2.4575614e-01   6.1403526e-02
  -7.8004488e-01   1.3982100e-01
  -1.9264003e-02   2.7622816e-01
  -3.9814088e-01   4.8292594e-01
   4.0504079e-01   1.7408831e+00
  -6.6201855e-01   6.2227561e-02
  -4.3487144e-01  -4.7642044e-01
  -5.4360879e-01   4.6366273e-01
  -5.3890330e-01   1.8719861e+00
   1.8182996e+00   2.8232036e-01
  -2.0801621e-01   1.6495215e-01
  -1.5988305e-01   1.9225568e+00
  -1.9870114e+00   1.4489670e-02
   1.9224527e-01  -7.3644360e-01
  -3.5129482e-01  -4.6563788e-01
  -4.8671965e-01   4.9884883e-01
  -2.2208728e-01  -1.0052916e-02
   1.2764011e-01   1.5304448e-01
  -3.4322296e-02  -2.5086732e-01
  -2.7454254e-01   6.3120091e-01
  -1.9426919e-01  -1.9200509e-01
  -1.0603077e+00  -1.3409848e+00
  -1.3500627e+00  -1.5055423e+00
  -4.5546592e-01  -4.6972394e-01
   4.4940674e-01   5.9375942e-01
  -6.6633099e-03   2.6335991e-01
   1.2283109e+00   1.2004367e+00
  -7.2029561e-03  -6.8574877e-01
  -1.8832845e-01  -1.5108523e-01
   8.4538549e-02  -2.4920609e-01
   2.8016893e-01  -1.6890003e+00
   7.9993896e-02   5.9661892e-01
   1.9715900e+00  -3.1154003e-01
  -2.0678049e-01   1.3321580e-01
  -1.0189420e+00  -1.4854163e+00
   5.7485873e-02   6.7201466e-01
  -1.4927952e+00  -1.5280604e+00
   3.9468522e-01  -5.3990074e-01
  -1.7421121e-01  -1.8187358e-01
   1.8984007e-02   2.5075480e-01
   5.6483878e-01   5.8787738e-01
  -4.3345174e-01   3.6829545e-01
  -1.7974096e+00  -3.0888214e-01
  -6.2034410e-01  -8.9419587e-02
   1.3303934e-01  -1.5566834e-01
   1.6869063e-01   2.3200552e-01
  -2.0506065e-01  -1.5641332e-01
   1.5080683e+00   1.3946689e+00
   5.8509412e-01   3.6543845e-01
   3.6049315e-02   2.2729303e-01
  -6.8772789e-01   4.5047705e-01
  -2.6456280e-01   4.3670060e-02
   3.0941641e-01  -6.4465647e-03
   2.4322659e-01  -7.3266356e-01
   4.2295439e-01  -6.1492422e-01
   1.9889313e-01   1.8592123e+00
  -2.1333295e-01  -1.1538070e-01
   1.8119953e+00   2.1513834e-02
  -1.1878620e+00   1.5272641e+00
  -1.7643164e+00   2.8655516e-01
   3.9366394e-01  -5.1576805e-01
  -5.4342259e-01   4.6386467e-01
   2.1382510e+00   1.5552246e-01
   1.6211198e-02  -2.4412030e-01
   7.1808257e-01   9.2775287e-02
   1.7954295e+00   7.1218495e-02
   6.3335324e-01   5.5477764e-01
  -5.5587178e-01   5.1731705e-01
   1.9802883e-01  -1.8744643e-01
  -3.3148103e-02  -7.8669483e-01
  -5.0938448e-01   4.6847807e-01
   3.5935606e-01  -6.2593275e-01
   1.1848961e-02  -2.8127134e-01
   1.7917232e-01  -1.6316976e-01
   2.5395763e-01  -6.7294320e-02
  -1.0928477e+00   1.5836332e+00
  -1.5706215e-01   6.8058542e-01
   5.5804402e-01   5.6170370e-01
  -4.5074214e-01  -5.0673712e-01
   1.3753385e-01  -6.6448986e-01
   3.2844185e-02  -7.2980657e-01
  -4.3312738e-02   2.9037211e-01
  -7.1220022e-01  -1.7868351e-01
  -2.0486778e-01   1.4980230e-01
   1.4423861e+00   1.2948204e+00
  -3.2032948e-01  -6.4695677e-01
  -1.6995759e-01  -6.8079067e-01
  -5.2395396e-01   5.1981189e-01
  -1.2718103e-01   6.6250624e-01
   6.6153618e-01  -4.5164392e-02
   1.5847311e-01  -1.5325285e-01
   7.6463789e-01  -6.0729379e-02
   6.0584608e-02   6.3345852e-01
   1.8080209e-02   2.6486798e-01
   2.3715670e-01   1.4464270e-01
  -6.0297174e-01   3.8160687e-01
   2.4575035e-01  -3.3476804e-03
   5.3513224e-01  -3.4878896e-01
  -1.8366019e-01   1.5949006e-01
  -5.7434078e-02   6.5236926e-01
   9.2615293e-02   1.7900729e+00
  -1.7576377e-01   2.2764688e-01
  -4.8259569e-01  -4.7734430e-01
   2.5091534e-01   2.9041532e-02
   4.5499129e-01   4.3717591e-01
   7.0697383e-01   1.1914996e-02
  -2.6402039e-01   1.7593005e+00
  -4.8234732e-01  -4.0935088e-01
  -2.6924681e-01  -3.4943655e-02
  -1.0007201e-02   8.0117966e-01
  -6.0166045e-01   4.7431672e-01
   1.8276211e+00  -1.1444572e-01
   2.2506098e-01   4.0962759e-02
  -8.8659290e-01   1.9220251e+00
   5.9034915e-01   3.9919047e-01
  -1.3833205e-02   2.4990653e-01
   5.1757983e-01  -4.7329096e-01
  -2.1212381e-01  -1.9209716e-01
   1.6939385e-01  -2.0860886e-01
   7.1532088e-01   1.1329243e-01
  -5.0479287e-01  -6.0814639e-01
  -6.4793453e-01  -4.5021469e-01
  -1.3437609e-01   1.9976452e-01
  -1.5572293e-01  -6.7085004e-01
  -1.8779015e+00  -8.9434982e-01
  -4.5129773e-01  -5.6836054e-01
   4.2136599e-01   6.1149633e-01
  -7.4436113e-01  -5.0035163e-02
  -1.8141879e-01   6.8443216e-01
  -1.6798051e+00   9.7104279e-01
  -7.0503903e-01   2.6223131e-01
   3.6837546e-01   6.4640320e-01
  -1.4980667e+00  -3.7336284e-02
   1.7569725e-01  -1.8939832e-01
   3.9747268e-03   2.3213004e-01
  -1.6602799e+00  -2.2379780e-01
  -4.9212888e-01   4.8078236e-01
   4.6301722e-01   3.9831030e-01
   1.0367062e-01   1.8426799e+00
   1.9787043e+00   2.2506198e-01
   4.0761869e-02   2.6118263e-01
  -1.8893810e+00  -2.5891513e-01
   1.2813300e-01  -1.7014012e+00
   4.0410845e-02  -6.2750955e-01
  -1.5926761e-01  -2.0983777e-01
   1.5618368e-01  -1.8913813e-01
   1.2156868e+00   1.5094806e+00
   1.3414910e+00  -1.5186247e+00
  -1.4820257e+00   1.1065448e+00
   1.4050891e+00  -1.2745449e+00
   1.5441958e-01   7.0736476e-01
  -1.4259255e-03  -2.6671543e-01
  -1.6659721e-01  -1.9168680e-01
  -6.4385628e-02   8.3715348e-01
  -2.9531408e-02  -2.4228550e-01
  -7.0295495e-01   1.3307579e-02
  -1.3483622e+00  -1.0442333e+00
   6.7223004e-01   1.5511630e-02
  -1.2622856e-01  -6.3126012e-01
  -1.7993306e-01  -1.9342066e-01
  -1.5545996e-01  -1.6652157e+00
   1.0194254e-02   5.7541704e-01
  -2.2211509e+00   3.3630803e-01
  -1.4089992e-02  -7.1316332e-01
   4.9002729e-01   4.6306153e-01
   1.3483558e+00   1.2769845e+00
   1.6371882e-01   1.4379425e-01
  -7.6440779e-01  -1.3534719e-02
  -2.6887042e-01   3.2545556e-02
   9.0836804e-02   7.1541824e-01
  -5.8153433e-02  -2.3845796e-01
   4.3748905e-01   5.2356918e-01
   1.9531897e-01  -1.5123831e-01
  -1.4941586e+00   1.1884670e+00
  -2.1419273e+00  -8.2866463e-02
   2.1672467e-02  -2.3740197e-01
  -1.9269841e+00   1.6543210e-01
  -1.9290221e+00   3.6982604e-01
   3.6284210e-02  -2.4045730e-01
   8.1908154e-01   1.8842391e-01
  -2.1887093e-01  -1.4330879e-01
  -5.2085034e-01  -4.3735954e-01
  -4.5398654e-01   5.3828618e-01
   1.1842703e+00   1.4864208e+00
  -1.4932504e-01  -1.7738189e-01
   4.1961812e-01  -4.8831341e-01
  -4.9364296e-01  -4.9955631e-01
   3.6732531e-01   5.4169915e-01
   1.6006214e-01  -1.7588781e-01
   1.0805482e+00  -1.5072221e+00
  -2.7260718e-01   5.4822815e-02
  -1.1977756e+00  -1.2185790e+00
  -8.8107386e-02  -6.9639366e-01
   2.5189475e-01  -5.4429727e-02
   6.0513760e-01  -3.8448521e-01
  -6.9112071e-01  -2.3327181e-02
   1.9458045e+00  -3.6048152e-02
   2.1124491e-01   6.0392039e-01
  -1.8756034e-01  -1.1351610e-01
   2.4968465e-01   1.2474928e-01
   1.2669335e+00  -1.4058197e+00
   1.6699852e+00   3.6255668e-01
  -1.4976724e-01  -1.5462565e-01
  -1.7867395e-01  -1.7330237e-01
  -1.8729259e+00  -2.9762580e-01
   1.8366212e+00  -3.3777612e-01
   1.3257670e+00   1.1096743e+00
  -6.2953287e-01   1.7646621e-01
   7.4918010e-01   4.2219435e-02
   1.8806039e-01  -1.5479780e-01
  -2.0684177e-01  -1.8309172e-01
   3.4404233e-02   8.2430006e-01
  -5.4160332e-01   4.1637219e-01
  -1.8037231e+00  -3.9861911e-02
   1.4689260e-01   2.2296948e-01
  -1.2063900e+00  -1.3810101e+00
  -1.6554056e+00   1.0362084e-01
   1.6061616e+00  -1.3681674e+00
   4.0747711e-03  -7.5539894e-01
   2.3073486e-01   3.7627918e-03
   6.0776056e-01   1.6917339e-01
  -6.8688518e-01   4.1607681e-03
  -1.8558625e-01   2.2028594e-01
   1.0032184e-01   6.9184420e-01
  -1.9440960e-01   2.4020301e-01
  -2.6288585e-02  -2.5583786e-01
  -1.9167352e-01  -2.2127621e+00
   2.1223258e+00   2.4487423e-01
  -1.6032457e-01  -2.0232822e-01
  -2.5431504e-01  -4.7265458e-02
  -7.2991115e-01  -4.3399320e-01
  -1.0410151e+00  -1.6862376e+00
   1.9333637e-01  -1.2105766e-01
  -2.2647720e-01   1.5283768e+00
  -4.0135035e-02   2.7027291e-01
   1.7498665e+00   2.5346258e-01
   2.1002452e-01  -1.3164629e-01
  -5.7131056e-01   1.6029942e-01
  -7.1389569e-01   8.3455315e-02
  -6.9846129e-01   3.8751173e-02
  -2.5020813e-01  -6.7221496e-02
  -2.5795437e-01  -2.1972951e-02
   1.3478504e-02  -2.7957055e-01
   5.8650334e-01  -4.1386272e-01
   1.3705894e+00   1.3491595e+00
  -1.8364398e-02  -2.4456497e-01
   9.4139896e-01   1.6454785e+00
   7.2832340e-01   6.5816936e-02
   2.3999592e-01   2.6009937e-02
   1.8496879e+00  -1.7300696e+00
   2.1433309e+00  -1.5082857e-01
   6.1622654e-02   1.7736607e+00
  -1.1823697e+00  -1.5134744e+00
  -1.4086881e+00   1.2385503e+00
   1.9996502e-01  -1.7033045e-01
   1.7522634e+00   8.3106891e-02
  -4.5523806e-02   6.8042869e-01
  -1.3588972e-01  -2.0928162e-01
  -6.4794809e-01   3.0748898e-02
  -1.2583884e-01  -2.4108840e-01
   4.0814438e-01   5.5475308e-01
   5.5033394e-01  -5.8807518e-01
   2.2203190e-01   4.3755820e-02
   5.1368894e-01  -5.4885906e-01
   1.6173736e+00   1.7836369e-01
  -5.5149742e-01  -5.3402709e-01
  -1.2638016e+00   1.3262556e+00
  -2.2158280e-02   7.2030535e-01
   6.7361150e-03   2.6156313e-01
   1.7908928e-01   1.4473947e-01
   2.2849290e-01   1.9123571e-01
   8.2436424e-01   5.7756664e-02
  -1.7456109e+00  -1.2907121e+00
   4.4711802e-01   4.8759956e-01
   1.5769201e-01   1.4479761e-01
  -9.0046743e-02   2.5653803e-01
  -1.5526236e-01  -1.9567790e-01
   1.3393185e-01  -1.9702209e+00
   6.2878842e-01  -6.0192128e-03
  -1.9492933e-01   1.6437151e-01
  -1.2982506e+00   1.4188739e+00
  -1.3261618e+00   9.5944610e-01
   2.0180498e-01   1.8576828e-01
   6.7294942e-01   7.6495973e-02
  -7.1197456e-01   1.8880512e-02
  -1.2504532e+00  -1.2693690e+00
  -1.4341209e+00  -1.0385818e+00
   1.8620475e-01   1.9394260e-01
  -3.8644597e-02  -7.8273859e-01
  -2.4720658e-01  -8.3914527e-02
  -1.6351872e-01  -1.8014905e-01
   9.0233734e-01  -1.8820226e+00
  -2.3833261e-01  -7.9217819e-02
  -1.3582935e+00  -1.2609257e+00
  -7.6044798e-01  -1.9764783e-02
  -5.1448683e-01   6.7001410e-01
   1.1318730e+00   1.6917413e+00
   4.5095058e-02   2.5478575e-01
   2.9703533e-01   2.9990021e-02
   9.0579860e-03  -6.4738987e-01
   2.3549899e-01   8.3020593e-02
  -5.2788377e-01  -5.5577285e-01
   1.9036922e+00   9.2455816e-02
   5.4005311e-02   2.4338325e-01
   1.3060401e+00  -1.2244132e+00
   1.0626824e-01   8.8479125e-01
   3.8712073e-01  -4.8490485e-01
  -2.5520490e-01  -5.4334107e-03
   3.2676436e-01   5.3103060e-01
  -6.8873258e-01  -2.0379570e-01
  -3.3591786e-02   2.0538235e-01
   4.9805468e-01  -4.7576555e-01
   9.2949810e-02  -6.0045056e-01
  -2.6756672e-01   4.1885076e-02
   1.7476262e-01  -1.8360173e-01
   1.4831329e+00  -1.3602017e+00
  -1.3149261e+00  -1.3986829e+00
  -1.8236937e+00   2.4834652e-01
   2.3207129e-01   4.4445558e-02
  -9.5679082e-01  -1.5764274e+00
   1.9529399e-01   2.0771699e-01
   2.9307004e-01  -7.5549099e-01
   1.1504507e+00   1.6095115e+00
  -5.1052340e-01   4.4718257e-01
  -2.1724627e-01  -2.1140865e-01
   4.0654511e-01   5.0454475e-01
   7.1202503e-01   9.6150435e-02
   5.6421802e-01   4.4772223e-01
   6.6519162e-01   1.5250177e-01
   1.6360085e-01   1.3311926e-01
   2.7001217e-01   2.2718608e+00
   7.4233809e-01   1.8598474e-02
  -2.6581472e-01   1.7817768e+00
   6.1833310e-02   6.6007915e-01
   1.6714864e+00   1.9344152e-01
  -2.0060610e-01  -1.6857983e-01
  -1.4698903e+00   1.1588792e+00
  -5.7345298e-01  -4.9599515e-01
  -1.8177375e+00  -1.9708477e-01
   4.3817665e-01  -4.9565590e-01
   1.4939531e+00   1.1598872e+00
   2.1807067e-01   1.2549633e-01
   2.6508407e-01   2.7069828e-02
   4.4332635e-01  -5.7302027e-01
  -9.1010776e-01  -1.3529274e+00
  -5.5116496e-02   6.7425341e-01
  -4.2711894e-01   6.2482588e-01
  -6.3134588e-01   3.8845144e-01
  -1.6057106e+00   4.1070658e-02
  -4.8274401e-01   4.8884049e-01
   1.6440531e-02  -7.4648851e-01
  -2.3571448e-02  -2.7796776e-01
   2.7007759e-01   2.0509252e+00
   1.5814044e-01   2.2844640e-01
  -1.1308642e+00   1.5485328e+00
  -5.2335053e-02   6.8782944e-01
  -5.0822593e-03  -2.3938855e-01
  -1.4446216e+00  -1.2318346e+00
   1.2574045e+00   1.4899672e+00
  -1.7900150e+00  -7.7617631e-02
  -3.8030339e-01   5.6690711e-01
  -1.6830059e-01   1.7841156e-01
  -5.1371418e-01  -5.4363730e-01
  -2.0842241e+00  -5.2532009e-02
   2.0223902e+00  -1.2161434e-03
   8.4965913e-02  -6.7297376e-01
  -1.9657859e+00  -8.8149511e-03
   2.2790038e-01   3.4053158e-02
   2.9595845e-01  -2.0950787e+00
   1.5190181e-01  -1.8692002e-01
   2.1502595e-01  -1.4658198e-01
  -1.0896614e+00  -1.4335096e+00
   4.4163543e-01  -4.1468363e-01
   1.8433060e+00  -7.7046431e-02
  -2.7776040e-01   1.5796540e-02
   1.0667125e+00   1.5921692e+00
  -2.6825284e-01   1.3475237e-02
   2.5591320e-01  -1.5425525e-01
  -5.3480108e-01   4.1909209e-01
   1.7200069e+00  -2.5259513e-01
  -4.2594477e-01   4.7309816e-01
   2.0651661e+00  -4.6392954e-01
  -1.6087242e+00  -1.1174583e+00
  -3.3217001e-02  -2.6267548e-01
   1.1055200e-01  -1.6234095e+00
  -4.1683884e-01  -6.3723913e-01
   1.3623581e+00   1.2333549e+00
  -2.2104369e-02  -2.2955595e-01
  -4.3683464e-01   5.2617550e-01
  -5.4531127e-02   1.7291016e+00
  -6.3312500e-01  -3.9606946e-02
  -2.4264597e-01  -4.0968931e-02
   1.3038495e+00   1.6041097e+00
  -1.0446722e+00  -1.4040216e+00
  -1.3122741e+00   1.5554108e+00
  -6.1989232e-01   2.5558389e-02
  -2.6910187e-01  -2.8956801e-02
   4.0995628e-01   4.2065956e-01
   4.4102043e-01   4.9483181e-01
  -4.1697810e-03  -2.2286545e-01
   1.1060400e+00   1.6015719e+00
   2.1190812e+00  -1.3514187e-01
  -6.6791870e-01   3.5180334e-02
   2.1817629e-01   1.7522298e-01
  -5.9607575e-01   4.3502238e-01
  -6.4068306e-01   1.9022066e+00
  -4.5551698e-01   4.5098785e-01
   8.3886741e-03  -2.8858994e-01
   1.8223231e-01  -1.6386607e-01
   4.9844554e-02  -2.4460859e-01
   1.4732118e+00  -1.2049694e+00
  -5.2795133e-01  -4.9654834e-01
   1.4091183e+00   1.5769029e+00
   4.8481680e-01  -5.5842390e-01
  -1.3051238e+00   1.2396678e+00
   7.5709958e-01   1.2827784e-01
   4.3750460e-01   4.8026528e-01
   1.2284925e+00   1.3242284e+00
   1.8517854e+00  -7.7978975e-02
   1.9997338e+00  -4.1660030e-01
   1.7582899e-01  -1.4360165e-01
   5.6579722e-01  -4.8698495e-01
  -1.3713536e+00  -1.4439525e+00
   1.8821422e-02  -2.4696525e-01
   1.4611218e-02   6.9275962e-01
   7.3243750e-01   3.8684491e-02
  -1.6347452e-01  -1.6187102e-01
   6.2958828e-01  -5.2386209e-01
   1.3853575e+00   1.3486221e+00
   5.0326103e-01  -5.4130047e-01
   1.5574161e+00   1.2194332e+00
  -2.1148051e-02  -2.3166314e-01
   1.2028678e+00  -1.1854457e+00
  -6.5045051e-01  -1.6090413e-01
  -1.3092160e+00  -1.4646207e+00
   7.5542401e-01   1.1238932e-01
   4.1594259e-01  -1.9727335e+00
  -7.7879153e-01  -4.5573875e-02
   3.1283256e-02  -1.8910508e-01
  -1.7039019e-01   1.8993089e-01
   4.1969582e-02  -2.4389845e-01
   2.4581014e-01  -8.5582754e-03
   6.6355724e-01   1.0656446e-01
  -1.2636722e-01   1.7722289e-01
   2.4361657e-01   2.1796595e-02
   2.9706692e-02  -8.3473450e-01
  -1.5181004e-01  -1.8923148e-01
   2.9707363e-03  -2.5498997e-01
  -2.0086144e+00   2.2661308e-02
   1.7265724e-01  -1.7520165e-01
  -2.6669012e-01   6.0083234e-02
   1.9415845e+00   1.0610224e-01
  -1.8265893e-01  -1.4997853e-01
  -5.7482809e-01   5.2646419e-02
   6.3948899e-02   1.8812658e+00
   7.6827732e-01  -1.6896952e-01
  -1.3260629e+00  -1.1664894e+00
   6.1623962e-03   6.7884495e-01
   3.2433825e-02   7.2722672e-01
  -1.4135892e-01   2.0314223e-01
  -1.7305627e+00   1.4433252e+00
   1.7351547e-01   1.7916501e-01
  -2.4828412e-02   2.4247204e-01
  -9.4950987e-02   2.4876790e-01
   4.1837838e-01   4.9707913e-01
  -1.3868204e+00  -1.6346053e+00
   5.1307053e-01   4.3476750e-01
  -1.8757277e-01   1.9872804e-01
  -1.8858082e-01  -1.7462462e-01
  -2.8327577e-01  -4.5704763e-02
  -8.9488326e-02  -2.6342791e-01
  -4.8190845e-01   5.5396500e-01
  -1.7455398e+00   3.0154959e-01
   9.1991976e-02   7.3625821e-01
   1.1535201e+00  -1.6455282e+00
  -2.1678204e+00   2.8872032e-02
  -2.1371897e+00  -3.5570361e-01
  -6.2608066e-01   5.8947429e-01
   1.4480934e-01   1.6794100e-01
   2.7570744e-01  -2.3687731e-03
  -1.2631922e+00   1.2287946e+00
   1.8624229e+00   6.8804614e-01
   1.8946058e+00   2.7908956e-01
   2.4322438e-01  -1.8396210e+00
   1.5690440e+00  -1.3856630e+00
  -2.6603223e-01   2.4528757e-02
   1.7903951e-01   1.5517923e-01
  -6.8062884e-02   6.4015914e-01
   6.8281953e-02  -1.6929291e+00
   3.0160480e-01  -1.9894334e+00
   2.7564689e-01   1.5720210e-02
   1.6384312e+00  -1.0697590e-01
  -6.9936909e-01  -1.1707258e-01
   4.0290543e-02  -2.6935404e-01
   2.1181556e+00  -2.0290869e-02
   1.9915124e+00  -9.3546441e-03
   1.7595340e-01   1.8643497e-01
   2.0070037e-01  -6.3104698e-01
  -7.4107937e-02  -2.4506746e-01
  -1.2755220e+00  -1.1266144e+00
   2.6999371e-01  -4.3268731e-02
  -1.7696886e-01   2.1554067e-01
  -6.5651975e-03  -2.6560445e-01
  -1.8797538e-03  -2.5530464e-01
  -4.7541168e-01   4.0404487e-01
   1.1576573e+00   1.4842960e+00
   4.6984436e-01  -4.8561252e-01
  -1.8325027e-02   2.3548946e-01
  -1.4920443e-01  -1.9375741e-01
   1.2428935e+00   1.2910901e+00
  -1.0773000e-01  -1.8804907e+00
   1.9618577e-01   1.9880371e+00
  -1.9076895e-02  -2.7436238e-01
  -2.0617664e-01  -2.2576085e-01
  -5.4987637e-01  -5.5062061e-01
  -1.4470467e-01  -1.9934505e-01
  -1.7608521e-01   1.6823521e-01
  -2.0021405e-01   1.9108343e-01
  -5.6230430e-01   5.7046448e-01
   2.4759367e-02   2.4403173e-01
  -1.3909934e-01   2.2040380e-01
   8.4232315e-02   2.0943178e+00
  -1.4729668e+00  -1.1863650e+00
   1.3424220e+00  -1.1848833e+00
  -2.7635977e-01  -1.8190515e-02
  -2.5424912e-02   2.3052774e-01
  -5.4117508e-01   4.5100164e-01
  -6.7275842e-02   2.6908731e-01
   5.9057024e-02   2.5252188e-01
  -1.6639088e+00   1.4945870e-01
  -4.0584595e-01  -5.2406288e-01
  -1.6726544e-03   7.1169089e-01
   2.5803166e-02  -2.0208036e+00
  -2.0356716e-01   1.1820579e-01
  -1.3324000e+00   1.4469279e+00
  -5.2853919e-02  -1.9762876e+00
  -4.2260105e-01  -5.1711990e-01
   1.3820445e+00   1.2732460e+00
   1.6226290e-01   2.2111487e-01
   1.4673884e+00  -1.4240246e+00
  -3.7089857e-01  -5.1348124e-01
   2.9714231e-02  -1.8848224e+00
  -1.4496049e-01   6.4344487e-01
  -3.6684869e-01  -1.8753177e+00
  -1.6651939e+00   3.6634581e-01
   1.8311546e-01  -2.0565047e-01
  -2.0374524e-01  -1.8118317e-01
   2.2208806e-01   5.0451519e-02
  -1.5072963e+00   1.3232696e+00
   2.5584936e-01  -7.7924400e-03
  -5.3402353e-01  -5.1009214e-01
  -1.5297326e-01  -2.3269857e-01
   1.3160832e-01  -7.3779508e-01
  -7.1168750e-02  -1.7199632e+00
   2.9854253e-01  -1.9781314e+00
   2.3228021e-01  -1.4252305e-01
   6.1441735e-01  -4.3379247e-01
  -2.2494953e-01   1.8645056e-01
   7.1491957e-01   1.2440636e-01
   2.6824827e-01  -2.0101477e-02
   6.4409682e-01  -5.5252833e-02
  -1.9394690e+00   4.6240844e-01
  -1.1378893e+00  -1.4582598e+00
   1.3547799e+00  -1.3896515e+00
  -1.5937875e+00  -1.2793929e+00
  -3.0371587e-01  -2.1389468e+00
  -2.3172319e-02  -8.3103616e-01
  -7.5609365e-03   6.9406722e-01
  -1.5441140e+00  -4.6730080e-01
   2.5428757e-03  -2.9616605e-01
   1.8517436e-02   2.3122030e-01
   4.2896144e-01   4.9146291e-01
   4.7470010e-01  -4.9908899e-01
   1.7033617e-02  -7.4105182e-01
   3.7079606e-01   5.2609198e-01
  -5.8394698e-01  -7.0601386e-02
   2.0011086e-01   1.2022166e-01
  -6.4667828e-02  -7.1686463e-01
   3.5871305e-01  -1.8188496e+00
  -2.5059550e-01  -5.3237664e-03
  -7.1371725e-01  -9.5786084e-02
   4.5026399e-01   5.1215271e-01
   1.3036174e+00   1.2916182e+00
  -2.3694559e-01   2.8115073e-02
  -5.4261879e-01  -4.9151224e-01
  -1.3285329e+00  -1.2411580e+00
   5.1403877e-01   4.8494149e-01
  -5.1299244e-01   3.9515249e-01
   2.2509781e-01  -2.1363465e-01
  -2.1097093e-01   2.0858275e-01
   1.7648450e-01   1.7266623e-01
  -1.7680687e+00  -2.6091636e-01
   1.7996370e-01   2.0888183e-01
   1.8345056e-01   1.9982887e-01
  -1.6647910e+00  -3.0608357e-01
  -5.7277626e-01   5.1947328e-01
   1.8463782e-01  -1.8651333e-01
  -3.9713566e-02   2.4239004e-01
  -3.3343201e-02   2.7287804e-01
  -2.2239802e-01   1.9829273e-01
   3.9765587e-01  -1.8527319e+00
  -2.1857663e-01   1.6339153e-01
  -4.6361564e-02   2.0046194e-01
   2.3876504e-01   2.5297090e-02
   9.5330197e-02  -1.9991061e+00
   1.4522158e-02  -6.2618837e-01
  -1.7253894e+00  -2.3705065e-01
   1.4241561e-01  -1.6896070e-01
   1.7558574e-01  -1.3483936e-01
  -4.3773765e-01   4.8358399e-01
   1.7264991e-01   6.4665739e-01
  -3.7000966e-01   1.7999515e+00
   1.6673863e-01   1.7643549e-01
  -1.9239840e-01   1.4808459e-01
   2.0498383e-01  -2.0848731e-01
   1.2358179e+00  -1.2675946e+00
   1.9076340e+00   6.5686741e-02
  -6.2800288e-01   1.5560060e-01
   2.7611899e-02   7.7771506e-01
   1.6080502e+00  -1.3183441e+00
   1.2783673e+00   1.4728035e+00
  -2.5412434e-01   1.3578172e-01
   1.7017338e-01  -1.6780523e+00
   1.6097620e-01  -1.8736735e-01
  -6.7870124e-01  -4.7797224e-02
  -2.1770643e-01  -1.7013084e-01
   7.9015656e-01   1.2586903e-02
   1.1391634e+00   1.2450070e+00
   7.7086283e-01   1.0630186e-01
  -7.1442583e-01   2.4244954e-01
   2.3296881e-01   2.4824517e-02
   3.8427222e-01   5.7562452e-01
   5.5787443e-01   4.0009285e-01
  -4.1336604e-04   6.4569145e-01
  -1.2034691e-01  -2.1588977e-01
   1.8749065e+00   1.5704049e-01
  -2.9279098e-03   7.6149695e-01
  -2.5839966e-01  -5.2091001e-03
  -1.0930043e-01  -1.9877441e-01
   7.5664010e-02  -2.5592971e-01
  -1.7105244e-01  -1.5612423e-01
   1.8282094e+00   1.0042582e-02
   4.2927180e-04  -7.1906592e-01
   1.6183517e-02   2.5689011e-01
  -2.0398131e-01   1.6621375e-01
  -1.2190358e+00   1.1830555e+00
   4.1282691e-02  -2.6210773e-01
  -2.7036994e-01   3.7754637e-02
  -8.2824368e-01  -1.5498317e-01
  -1.9337686e+00   1.5352453e-01
  -1.3456008e+00   1.4225297e+00
   7.9308497e-01   1.3686919e-01
   1.8855210e-01   1.7907776e-01
  -2.4878937e-01   4.8836016e-02
  -4.2992307e-01   6.0791218e-01
  -1.6696135e-02  -2.4530990e-01
   7.8328467e-01   1.2784759e-02
   1.6064070e-01   2.2465965e-01
   4.7109445e-01   5.0594301e-01
   1.8613573e+00   1.4418947e-01
   1.4164196e+00  -1.0813396e+00
   1.6486767e+00  -9.3431546e-01
  -4.9928550e-01  -4.8337611e-01
   7.7923842e-04  -7.1563972e-01
   1.0101981e-02   6.6298524e-01
  -3.9640682e-01   5.6599449e-01
   4.9161953e-01  -1.6752981e+00
   1.8634664e-01  -1.4161608e-01
   5.3242672e-01  -4.6010559e-01
  -6.8539372e-01  -4.5362250e-02
   1.4579479e-02   2.9068609e-01
   2.1797026e-01   1.9219245e-01
  -6.8793672e-02  -7.5154431e-01
  -1.0263323e+00  -1.2559110e+00
   1.3492999e-01  -2.2650641e-01
   6.2624201e-01  -3.6724443e-01
   2.1743388e-01  -1.5641211e-01
  -6.3909144e-01  -2.4494295e-01
  -6.7759358e-01  -4.4141718e-02
  -6.0138017e-01  -2.0655803e-01
  -1.2045970e+00  -1.1828287e+00
  -5.1499024e-01  -4.1840058e-01
   1.9923541e-01  -1.9836500e-01
   4.2245597e-01   5.1790407e-01
  -8.7721138e-01  -1.4069178e+00
  -5.3972488e-01  -4.0855237e-01
  -5.4420442e-01  -3.9607712e-01
   1.8229267e-02  -2.4102934e-01
   1.8367066e-01   1.4669951e-01
  -2.3734853e-02  -2.5602345e-01
   1.8625560e+00  -4.6460261e-01
  -6.7611662e-02  -2.5352514e-01
  -1.9159249e-01   1.6932260e-01
   2.4682308e-01  -1.8733259e-02
   1.1243895e+00   1.2275256e+00
  -6.5249903e-02   2.5243722e-01
   1.4174156e-02   2.6709182e-01
   2.0490332e-01   1.3377744e-01
   4.0202808e-02   7.7343162e-01
  -2.1534186e-01  -2.7565476e-04
   6.5424501e-01   2.8093393e-02
   1.5333195e+00  -8.4977618e-01
  -5.6525136e-01   2.6960851e-01
  -7.2989796e-01  -9.2499848e-02
  -5.0295951e-01   5.8391737e-01
   1.8095255e+00  -5.4298251e-01
  -2.1732762e-01   1.1462546e-01
  -1.5583769e-01  -2.0178620e-01
  -3.9182038e-01  -5.1011940e-01
   6.0920707e-01  -2.7939006e-01
   6.2348519e-03   2.5248373e-01
   5.4190671e-01   4.4279730e-01
   6.5192796e-01   6.4222527e-02
   2.0920890e+00   5.1067302e-02
   1.0019591e+00  -1.3584866e+00
  -2.3726858e-01  -1.1568769e-01
  -2.5181831e-01   1.2891442e-02
   5.7456784e-02  -2.7893125e-01
   2.0439202e-02  -2.8938155e-01
  -8.8211214e-03   7.5507917e-01
   1.9802042e+00  -2.2743467e-01
   1.2254605e+00  -1.2973013e+00
   2.5295411e-01  -1.5762133e-01
   1.5734536e+00   8.1262815e-01
   1.6813085e+00  -1.1139853e+00
   2.9543901e-01   1.9083178e+00
   1.4599478e-01  -1.3992112e-01
   1.2237331e+00   1.2236206e+00
  -2.2946737e-02   2.2588120e-01
   3.1428051e-01   5.6538796e-01
  -5.5394923e-01  -4.5921274e-01
   5.9081046e-03   2.4109896e-01
   2.1201017e+00   1.9152893e-01
   4.5772922e-01   5.0082609e-01
  -6.2784171e-01   1.5683819e-02
   1.1537673e+00  -1.4012255e+00
   1.3288131e+00   1.5097324e+00
   9.3841216e-02  -7.1158718e-01
  -1.6839848e+00   1.2167866e+00
   1.3517287e+00  -9.3281115e-01
  -1.5013494e-01  -2.0390469e-01
   4.5570866e-01  -6.6281626e-01
  -1.9745926e-01   1.7090384e-01
   1.3399226e-02  -2.4819609e-01
  -1.8669437e+00   1.5683441e-01
   3.9339070e-01  -5.3481883e-01
   1.3168482e-01   1.6598336e-01
   2.0373600e-01  -7.2093269e-01
   2.3983196e-01   4.4762419e-02
  -2.0744394e+00  -1.4116904e-01
  -2.2736552e-01   1.5863753e-01
  -1.2653871e+00  -1.1738984e+00
  -1.5868607e-01   2.0160513e-01
   7.5677106e-01   9.2115233e-02
  -1.3426401e-01  -1.6351521e-01
  -2.3256645e-01   2.0595283e-01
   3.1152283e-01   2.0392249e+00
   1.2076910e-01   7.1091804e-01
  -2.9893090e-02   2.6924551e-01
  -1.2876674e-01  -8.6707385e-01
   1.8043259e-01  -1.7575214e-01
   1.7016194e+00  -1.2833867e+00
  -4.0664141e-02   2.5839512e-01
   2.6244925e-01  -5.5251240e-02
   1.2737355e+00  -1.1001653e+00
  -1.5462498e-02   2.7815234e-01
   5.6463612e-01  -3.7905750e-01
  -2.3018992e-01   1.5303689e-01
   4.1488905e-01   5.1800549e-01
   1.1996915e+00   1.2292158e+00
   2.4215282e-01  -1.3511462e-01
   2.5849643e-02   7.2310558e-01
   8.4423312e-02   6.8895221e-01
  -1.1655532e-01   7.4985028e-01
  -4.4810034e-02  -2.9958370e-01
   6.7311030e-01   8.4376859e-02
   2.0914036e-01   2.7055642e-02
   6.8118461e-01  -4.7407752e-02
   2.7951771e-01   1.3473782e-02
  -7.3891242e-01   2.0505132e-02
  -1.3011488e+00   1.3392653e+00
   1.9836499e-01  -1.9021392e-01
  -1.4291030e+00   1.0768403e+00
   9.8883720e-02  -7.0202333e-01
   2.0053538e-01   1.7216904e-01
   6.6645239e-01   4.0871082e-02
   1.5830928e+00   1.2573358e+00
  -1.8615812e+00  -1.3885910e-01
  -1.5148607e+00   1.2969546e+00
   1.0333458e-02   2.9747300e-01
   2.3097844e-01   2.3389879e-02
   1.8077739e-01   1.9978099e-01
   4.6662624e-01   3.9384290e-01
   2.0122701e-01  -1.6607653e-01
   1.0536691e+00   1.3381466e+00
  -1.1694797e+00  -1.5807072e+00
  -3.6357636e-01   1.8854126e+00
  -1.2762408e-01  -2.1789690e-01
   9.1754153e-02  -6.9893399e-01
  -6.1252197e-01   2.7275581e-02
   5.2505517e-01   4.9476529e-01
  -5.9231554e-01   1.5151267e-01
   2.3416490e-01  -1.2450182e-01
  -2.8445964e-01   3.7056336e-02
  -5.0672050e-01  -4.3405712e-01
  -2.0243367e-01   2.0148920e-01
  -3.5793198e-02  -1.6353752e+00
  -9.3688499e-02  -6.9573738e-01
  -2.5267555e-01   1.9791379e-02
  -1.4834121e+00   1.1305528e+00
   1.0778354e-01   1.8133132e+00
  -1.1605606e+00  -1.4316155e+00
  -2.1223981e-01  -1.0654151e-02
  -5.1399006e-01   2.0295439e+00
  -1.4206209e+00  -1.3478122e+00
  -1.5579116e+00  -4.2900385e-01
   2.9255862e-03  -2.5139914e-01
   6.9676314e-03  -2.9066002e-01
   8.6234445e-02  -7.2146887e-01
  -1.2502949e-01  -1.9515281e-01
  -1.9082745e-01   1.4030568e-01
  -6.1762783e-01  -1.2776854e-02
  -7.6032300e-01  -1.2308841e-01
   1.7928672e+00   4.1640591e-01
   5.0093840e-01   4.1261976e-01
   6.9372908e-01  -1.0956458e-01
   2.2218222e-01  -1.5506182e-01
   2.0267091e-02  -7.6808416e-01
   2.0958325e-01   1.8102961e-01
   3.2031748e-01   1.6908149e+00
  -1.6091757e+00   9.8963469e-01
  -4.2047276e-01   5.1354133e-01
   2.4871174e-01  -7.9753416e-02
   1.9268350e+00  -4.5864955e-02
   1.6357098e-01  -2.3289912e-01
   1.2284557e-01   6.4102888e-01
   2.3046318e-01  -3.8783312e-03
  -1.8727162e+00   4.1520340e-01
  -7.4469161e-01   6.5163270e-02
  -1.8218174e-01   1.2813763e-01
   2.4722218e-01   3.8950981e-02
   5.5777987e-02  -7.6163927e-01
   5.0017277e-01  -4.5057646e-01
   3.0048610e-01   6.1133365e-01
  -1.9101591e-01   1.9047278e+00
  -1.3182814e+00   1.1143667e+00
   5.8704399e-01   5.4050006e-01
   3.0607457e-02   2.6673495e-01
   1.9161721e+00   2.2952424e-01
   2.0429069e+00   1.4884814e-01
   1.5753773e+00  -6.2361254e-02
   1.2639578e+00   1.4259511e+00
   5.4022710e-01   4.2050681e-01
   5.6502327e-01   5.1139955e-01
  -5.3512186e-02   7.0861245e-01
  -1.0334084e+00  -1.7038753e+00
   1.8798945e+00   2.8731755e-01
  -3.7494778e-02   7.7213268e-01
  -2.0492693e-01  -1.9533440e-01
  -2.4462690e-01   5.1165476e-02
  -1.1904853e-01   1.8151654e+00
   2.0860283e-01  -6.5120762e-01
   1.4728975e+00  -1.2741180e+00
   4.2861080e-01   4.6094196e-01
  -5.3587162e-02   6.0923348e-01
  -1.3496834e+00   1.5259199e+00
  -1.6748491e+00  -5.8370852e-01
  -4.8599359e-01  -5.7532363e-01
   3.0508591e-01  -3.9802601e-02
   2.0427463e-01   1.6152343e-01
   1.6290458e-01   2.1280781e-01
   1.8444756e+00   2.2640600e-01
  -1.9459994e-01   1.6082220e-01
   2.4244544e-01  -3.1359417e-02
  -4.2741492e-01  -4.9524017e-01
  -3.0504368e-01   2.0696004e+00
  -4.0471929e-01   4.2347817e-01
   5.9364027e-02   6.2948332e-01
  -1.1687872e-02  -2.2309401e-01
   1.7741758e-01  -1.8893817e-01
  -2.5484756e-01   2.0616763e-01
   2.4390531e-01   2.0236474e-02
  -2.3316513e-02   2.2088667e-01
   1.9305052e-01   2.0604553e-01
   5.7137147e-02  -1.8268502e+00
  -3.2086709e-01  -1.7762622e+00
  -2.0793621e+00  -3.4015750e-01
   4.8026761e-01  -4.4685754e-01
   2.0568855e+00  -1.6002483e-01
  -5.1389596e-01   4.3825315e-01
   1.8432925e-01   1.5275544e-01
  -2.1378355e-01   1.1775770e-01
  -6.7036087e-01  -5.2731331e-02
   2.1009689e-01   1.0589274e-01
  -2.4204829e-01  -6.1841680e-02
  -7.4517505e-01   2.6317640e-02
  -8.7974876e-03   2.7342277e-01
   1.0758494e+00  -1.5623809e+00
  -1.7458026e-01   1.9975786e+00
   3.0655924e-02  -7.3382720e-01
   1.4047190e-01  -1.9049599e+00
   5.2982929e-01   3.9983681e-01
   1.6681427e+00   1.1283601e+00
   1.7141826e-01  -2.2653752e+00
   1.5850703e+00   1.2113627e+00
   1.7433262e-01  -2.5203486e-01
  -2.3395543e-01   3.9314314e-02
  -1.4752630e-01   2.0523738e-01
  -5.5804723e-01   4.0086074e-01
  -2.4600744e-02   2.5527235e-01
  -2.4701536e-02  -2.2781106e-01
   1.0896137e-02   2.6439470e-01
   8.2497129e-01   1.1373056e-01
  -4.8580016e-01  -4.5741027e-01
  -2.8538683e-02   3.1287489e-01
  -1.8110351e+00   9.8769805e-02
  -6.9062740e-01  -3.6785576e-02
   2.6424283e-01   4.3860197e-02
   2.3385873e-01   1.4922075e-01
   6.2642533e-01   3.9655716e-01
   7.8414863e-01  -1.2033770e-01
  -2.8440377e-01  -8.7164173e-02
   1.7528714e-01  -1.6033009e-01
  -4.0563208e-02   6.8237067e-01
   6.4442674e-01  -8.3915871e-02
   1.3870127e-01  -2.1504254e-01
   6.9657888e-03  -2.1503377e+00
   1.2069680e+00  -1.4296295e+00
   2.4798726e-01  -1.9550681e+00
   8.9941105e-01  -1.4684082e+00
  -1.8964771e+00   3.7620408e-01
  -2.0117667e+00  -3.1177814e-01
   2.2759310e-01  -1.4357294e-01
  -6.2514207e-01  -2.2876475e-02
   1.3116101e-02  -7.8058026e-01
   1.7456630e-02   2.6014448e-01
  -1.3819172e+00  -1.5807883e+00
  -5.0255268e-01  -4.8404828e-01
   6.4788709e-01  -3.7810967e-01
  -2.5386775e-02   7.0588247e-01
  -1.6570470e-01   1.9529025e-01
   2.8766341e-01  -1.7619416e+00
   5.3779020e-01  -3.0971678e-01
  -4.0010431e-01  -1.7742136e+00
  -1.9159618e+00   1.8601603e-01
   6.9242450e-01   2.8378877e-02
  -2.0470027e-01  -7.4838131e-01
   1.8187149e+00   7.6145933e-02
   1.3939187e+00  -1.2020283e+00
  -1.6372244e+00   1.0769780e+00
  -1.6612706e-01  -1.8490880e-01
   4.6888469e-02   7.4053369e-01
  -3.3843035e-01   1.8644381e+00
   1.8117076e+00  -2.0599918e-01
   7.4999051e-01   1.2015903e-01
   1.9746736e-01   5.4070207e-02
  -4.5274318e-01  -5.6155066e-01
  -1.4740938e-01  -1.8633615e+00
  -1.8621519e-01   2.1640504e-01
  -6.9021192e-01  -1.0467759e-01
   3.9916910e-01   5.2280756e-01
   1.4851547e+00  -1.4840831e+00
  -2.3300508e-01  -1.3558283e-03
  -2.0765231e-01   1.7246012e-01
  -2.8726792e-02   2.3454423e-01
   2.6467906e-01  -1.3493360e-01
  -2.7483218e-02   2.3701822e-01
   2.6258826e-02  -6.5050491e-01
   8.6284968e-02  -7.8359808e-01
   5.1154813e-01   4.3431146e-01
  -3.5746601e-01  -5.4234364e-01
  -5.4122722e-01   2.1923905e+00
   2.8043847e-01  -1.8972809e+00
   1.8559248e-01  -8.2695438e-01
   4.3169028e-01   5.6356577e-01
   1.6547783e+00  -1.1959534e+00
  -1.2066373e+00  -1.5332362e+00
  -5.1506804e-02  -2.2169773e+00
  -2.7999181e-01   7.0441632e-02
   5.5653689e-02  -2.6225279e-01
   1.5693289e+00  -1.2589125e+00
  -2.6367095e-02  -6.9565643e-01
   7.3913624e-01   4.4776734e-03
  -1.4368689e-01   7.6188450e-01
  -8.9873355e-01   1.3179309e+00
  -1.5957931e+00  -4.0291973e-01
   2.1119768e-01  -1.6513387e-01
   2.1107789e+00   7.2914922e-02
  -1.6935154e+00   5.4614212e-01
  -4.0643637e-01  -5.4009733e-01
  -4.3765337e-01   4.8673223e-01
   2.0164142e-01  -1.3353649e-01
   1.2901678e+00   1.3917966e+00
   1.3521934e-01  -2.0655471e-01
  -2.4029291e-02   2.6943666e-01
  -1.9379379e-01  -1.9175294e+00
   3.1443694e-03  -2.5202000e-01
   3.9092506e-01   4.6666513e-01
   7.6739495e-01   4.2860352e-02
  -5.1679703e-01  -4.6278817e-01
   5.1137290e-01  -4.5362180e-01
  -1.9921330e+00  -4.5894199e-01
  -2.1935805e-02  -6.6117707e-01
   5.0066264e-01   5.0065026e-01
  -7.6346761e-02   6.5159409e-01
  -2.5679903e-01  -1.9283728e-02
   5.3122319e-01   5.2365571e-01
  -2.8622284e-01  -3.0951127e-02
  -1.9226049e-01   1.6493905e-01
   5.7459001e-01   4.7256053e-01
   2.4309870e-01   5.5608160e-02
   5.2816013e-01   6.1568003e-01
   2.4407604e-01  -2.6913842e-02
   2.0491123e-01  -1.9897289e+00
  -1.6345193e+00   9.3513159e-01
  -1.9068932e+00   1.0362706e-03
   1.2041716e+00  -1.5166226e+00
  -2.5755672e-01  -1.2508995e-02
   1.9758302e-02  -7.4247569e-01
  -1.7552554e-01   1.3624741e-01
  -1.8032756e-01  -1.7448000e+00
  -1.7426824e-01   2.3648882e-01
   1.5249155e-01  -1.9866787e-01
  -1.9395634e-01   8.4354002e-02
  -1.5681735e+00   8.8455501e-01
   1.4500713e+00  -1.0088602e+00
  -1.6252004e-01   1.9413047e-01
   1.6578370e+00  -1.2054541e+00
  -2.7485742e-01   1.0107104e-02
  -2.4157133e-02   2.7874752e-01
   1.7039546e-01   2.2280359e-01
   1.5723541e-01   2.3296315e+00
  -1.4898501e-01  -1.8507425e+00
   2.0864541e+00   5.0637978e-02
  -1.9369392e+00   2.6041761e-01
   1.7936829e-01  -1.5360760e+00
   1.6081502e+00   1.3781301e+00
   5.0875663e-01  -1.8627144e+00
   1.4705051e+00  -1.1330537e+00
   1.5736817e+00  -1.1270467e+00
   5.0844425e-01  -5.2261908e-01
  -2.5717032e-01  -9.9173639e-02
   5.9432290e-01  -3.7050786e-01
  -2.0180529e-01   1.9297763e+00
  -1.2906322e+00   1.3488812e+00
  -1.1203605e-01   6.3120948e-01
  -1.3013137e-01   7.1449273e-01
  -6.2363539e-02  -1.8240070e+00
  -8.0075853e-02  -6.6114126e-01
  -1.9397229e-01   2.1516826e+00
  -1.6195175e-01  -1.9173259e+00
   2.4821163e-01   6.0709349e-02
  -2.3219251e-01  -1.3470762e-01
   1.1117383e-01   7.5478274e-01
  -5.2926547e-01  -4.9260906e-01
  -1.6532205e+00   1.2702884e+00
  -1.2845973e-02   6.1817122e-01
   4.7561228e-01   4.1933976e-01
   1.8864813e+00   3.1004647e-04
  -5.4032496e-03  -2.5253613e-01
   6.6503060e-02  -2.7859688e-01
   6.1207972e-01  -1.9031566e+00
  -1.7890705e+00   2.9992420e-03
   7.5504974e-02  -2.4703805e-01
   2.4532894e-01  -1.6849078e-01
   4.7393982e-02  -2.6793380e-01
   5.8189735e-01  -4.6376469e-01
   4.7811831e-02  -2.5823768e-01
   4.6273541e-02   2.3787629e-01
   1.6825537e-01  -2.6885803e-01
  -1.8003591e+00   1.1999904e-01
   1.3902956e+00   1.1348811e+00
  -5.1217701e-01  -4.7142975e-01
   2.1537883e-01  -7.1099300e-01
   1.7914808e+00   1.6476676e-01
  -1.2461989e+00   1.3738859e+00
  -6.9463421e-01   5.5040355e-02
   1.0653806e+00  -1.5983147e+00
   3.8005038e-03   2.2867040e-01
   3.6681096e-01   6.2167115e-01
   1.5884693e-02  -2.3358794e-01
   2.2184119e-01  -2.4934445e-02
  -1.8449232e+00   1.0353385e-01
   1.9888128e-01  -1.9766248e-01
  -4.7334572e-03   2.5727210e-01
  -6.1728207e-01   3.4175290e-01
  -1.1463106e-01  -6.8130472e-01
  -2.0157717e-01  -1.9762855e+00
  -1.4892855e-01   1.7830084e-01
   7.8227725e-01   2.8888690e-02
  -1.4358750e-01   6.2446883e-01
  -1.0755364e+00   1.1448646e+00
  -7.0884291e-02   2.1325763e+00
  -4.4216919e-01   4.3657065e-01
   3.3204890e-03   6.4225950e-01
  -1.6814015e-01  -1.7925260e-01
  -2.1214785e-01   1.6813625e-01
  -4.9820023e-01  -3.9594179e-01
   4.4585125e-02  -6.7221518e-01
  -4.4513516e-01   4.6720090e-01
   9.9916851e-01  -1.5195821e+00
   1.2495061e+00   1.2410478e+00
  -5.4668452e-02   1.9086601e+00
  -2.0866291e+00  -1.0016438e-01
   6.9144509e-01   1.2788289e-01
   1.7776803e+00   6.2830509e-02
  -4.8235490e-01  -1.8398446e+00
   1.7582266e+00  -2.4225209e-02
   1.5546023e+00   9.4739026e-01
   3.2555619e-04  -2.3455619e-01
  -1.3055238e+00   1.1491360e+00
  -1.7773553e+00   7.8103813e-02
   2.2616545e-01  -1.6861163e-01
  -2.3946306e-01   1.1072422e-02
  -1.5411901e-01   1.4210923e-01
  -4.3349767e-02  -2.3069332e-01
  -1.8263194e-01  -1.9358105e-01
  -1.7314263e-01  -1.9007800e-01
  -1.2991887e+00   9.9604558e-01
  -1.9286351e+00   3.0374940e-01
  -1.8573859e+00   1.1949409e-01
  -2.0589178e-01  -1.6628466e-01
  -5.4946596e-01   6.0032777e-01
  -1.6689387e-01   6.0670854e-01
   1.6534411e+00  -6.3904241e-02
  -5.1744704e-01  -5.8218338e-01
   1.7707698e+00  -4.8771529e-01
   2.2858287e-02  -7.4072332e-01
  -1.6892923e-01   1.9492367e-01
  -1.0065160e-01  -2.0230253e+00
  -2.1684974e-01  -1.7584941e-01
  -3.3912515e-03  -6.6388356e-01
  -1.8698918e+00   8.4321164e-02
   2.9603040e-01  -5.7639427e-02
   2.5686128e-01   7.1629791e-03
   2.0381526e-01  -1.8623541e-01
   2.4190124e-01  -8.4503463e-03
   2.3873184e-01  -1.9254362e-02
   2.5388799e-01  -8.1647569e-03
  -7.9045971e-02  -7.2326323e-01
   5.1208876e-01  -5.1540494e-01
  -1.8668254e-01  -1.6691320e-01
   2.1098187e-01   1.8354557e-01
   1.2641617e+00   1.6350955e+00
  -1.1741048e+00  -1.2615114e+00
  -2.4082408e-01   2.4607850e-02
   1.6668841e-01   1.9402505e-01
   1.4912550e+00   1.3248232e+00
  -6.5030116e-01  -6.8707283e-02
  -2.0443209e-01   1.8598848e-01
   2.3697719e-01  -3.1390853e-02
  -5.8066816e-01   2.0489528e-02
   2.0151157e-01  -7.2075947e-01
   1.1711539e+00   1.0742344e+00
   4.3146020e-01  -4.6020795e-01
   1.7525971e+00   1.3130941e+00
  -1.6596659e-01   1.7339312e-01
   1.2003827e-01  -7.2499200e-01
   1.8314412e+00   1.8584131e-01
  -6.1357511e-01  -1.2554119e-01
   2.9497915e-01  -1.7790076e+00
  -4.6272123e-02   8.0906975e-01
  -1.9601005e-01   1.7212586e-01
   1.4383202e-03  -3.0671857e-01
   6.5442060e-01  -6.1934951e-02
  -1.3802363e+00   8.9881197e-01
   7.5906522e-03  -2.6477532e-01
  -4.4264506e-02   7.1307950e-01
  -5.6992173e-01  -5.5150192e-01
   3.8383316e-01   5.7600231e-01
   1.3333309e+00   1.0990964e+00
  -6.8021516e-01   1.6311761e-02
   4.6905204e-01   5.0976094e-01
   6.6933379e-01   4.6505531e-02
  -4.6173663e-01  -5.1897968e-01
  -9.9746098e-02   1.6872845e+00
  -9.3724444e-02   1.9226849e+00
   1.0589807e+00  -1.2981314e+00
   2.2228556e-01  -2.1316326e-02
  -1.8393309e+00  -5.8896739e-01
  -2.4877524e-02  -2.5478128e-01
   2.6742108e-01   6.9467047e-01
  -1.5738914e+00   1.2772393e+00
  -7.1269576e-01  -2.3659357e-02
  -1.5958194e-01  -1.9220176e-01
  -3.4255330e-01   1.7026916e+00
   6.9192227e-01  -4.6330943e-02
   1.8171863e+00  -8.3546444e-02
  -9.4878156e-02  -7.1547215e-01
   4.2882954e-03  -8.0342964e-01
  -2.2204241e-01   6.9161528e-02
  -4.6711693e-01  -5.0908470e-01
  -1.0119678e+00   1.8552074e+00
   4.9208131e-01   5.6418968e-01
  -1.8421028e-01   1.4180421e-01
   3.4869015e-02  -2.5661430e-01
   2.0609809e-02  -6.6671314e-01
   1.9963798e-01   1.5144741e-01
  -1.8622945e+00  -3.4260193e-01
   4.5414446e-02  -6.9979027e-01
   5.6199987e-01   2.7270668e-03
   1.5616419e-01   1.6557767e-01
   1.8951077e-01  -2.0655725e-01
  -6.8556685e-02  -6.4752298e-01
   2.0539352e-01   1.8072950e-01
  -5.7813703e-02   6.2192598e-01
  -4.4600036e-01   4.9921222e-01
  -2.2542856e-01  -6.3743115e-01
  -6.1268435e-01   3.1878931e-01
   1.0144954e+00  -1.4251510e+00
  -2.1367439e+00   1.1333566e-01
  -4.9547229e-03   2.7584459e-01
   1.9246391e+00   2.5622580e-01
  -2.4867336e-01   4.0196198e-02
  -1.9898337e+00   4.5541227e-01
  -1.4202730e+00  -1.2206366e+00
   1.8980143e+00  -4.9853650e-01
   2.5376505e-01   2.8022215e-02
  -1.1506332e-02   2.7554298e-01
  -1.0103850e+00   1.4486276e+00
  -5.4193642e-01   4.1225962e-01
   7.5251760e-01   4.7508624e-02
  -5.1440160e-02   1.8754229e+00
   6.9420995e-01   1.4076053e-02
   1.9946448e-01  -1.7657119e-01
  -3.9089335e-03  -2.6556867e-01
  -5.2844804e-01   5.0004712e-01
   4.2038463e-02  -2.0211063e+00
   2.0374551e-01   2.2023494e-01
  -2.8381852e-01  -1.7472321e-02
   1.5000385e+00   1.6097027e+00
  -5.1777737e-01   4.9906898e-01
   3.0400238e-02   2.4431338e-01
  -1.9391715e+00  -2.6009905e-01
  -6.3731773e-01  -2.0085068e-02
   1.5566884e+00  -4.0173440e-01
  -1.5161662e+00   9.4854553e-01
  -7.1125639e-03  -2.8496591e-01
   4.2385315e-01   4.6076420e-01
   7.2570763e-01   1.8096673e-01
   2.3917344e-01   3.4218835e-02
   5.8630256e-01   5.3093182e-01
  -7.1972905e-02   8.3321029e-01
  -1.7185233e+00   9.8969440e-01
  -1.0926540e+00  -1.3468773e+00
  -2.6047707e-01   2.5815990e-02
   6.8527757e-01   9.8738674e-03
   2.9205251e-02  -2.3189420e-01
  -1.2690748e-01   6.6059850e-01
   3.9480417e-03  -2.7818998e-01
  -1.4968587e+00   1.1615580e+00
  -2.0355527e+00  -4.6574496e-01
  -7.3957912e-02   7.8394741e-01
   1.3095364e+00  -1.2417067e+00
  -1.6297259e-01  -1.8253549e-01
   7.5204892e-01   5.3438327e-02
   2.7457627e-02   1.9361969e+00
  -4.7803679e-01  -4.9756242e-01
   1.2367940e-01  -2.1064146e+00
  -2.0907855e+00   3.5232713e-01
  -1.3384199e-01   1.9094272e-01
  -1.3590544e+00   1.3969872e+00
   7.0222299e-01  -7.0039427e-03
   1.2366899e+00   1.7146879e+00
   7.4004401e-01  -1.1647674e-02
  -1.7128792e+00  -5.5065845e-01
   1.5020648e-01  -2.1595516e-01
  -5.5209317e-01  -5.6202221e-01
  -8.8415434e-03   2.2796555e-01
  -1.3875075e+00   9.6205753e-01
  -6.6438524e-01   1.0203303e-01
   1.2457357e-01  -1.8380358e+00
  -5.8603530e-01   5.1535660e-01
   8.2944577e-02   6.8000630e-01
   1.2549963e-01   1.7710307e+00
  -9.0431935e-01  -1.6167350e+00
   4.6608121e-01   4.6843571e-01
   1.8837727e-01   1.3753373e-01
  -2.3989048e-01   2.0141383e-02
  -6.0026331e-01  -4.4630752e-01
  -2.4019380e-01   1.7345535e-02
   7.4354250e-02   6.0974842e-01
  -3.4028968e-01   1.7441687e+00
  -4.6516381e-01   5.4719715e-01
  -1.3377904e+00  -1.3027961e+00
   4.8735347e-01  -4.7906467e-01
   2.4320256e-01   2.0487599e+00
  -1.4107001e+00   1.4949875e+00
  -1.5039598e-01   1.9735917e-01
  -7.6284701e-01  -3.1002461e-02
  -1.6843680e+00   4.6945435e-02
   1.7386546e-01   2.0964324e-01
  -3.6734985e-02  -2.6976007e-01
   1.9781829e-01  -6.1140666e-01
  -1.9382907e-01   1.3196550e-01
   9.7315695e-02   1.6781764e+00
   6.1171313e-03   2.2708408e+00
   1.8953517e+00   2.6488045e-01
  -2.0163063e-01  -1.7935652e+00
  -1.8807279e-01  -1.5061057e-01
   3.1150226e-01   2.7411282e-02
   6.2722280e-01   1.1410200e-01
  -5.3923183e-01  -4.3198281e-01
  -1.6544696e-01  -2.2293331e-01
  -1.9971840e+00   2.9652701e-01
   7.4349311e-01   3.1824610e-02
   4.6339201e-01   4.8667892e-01
   4.6237056e-01   4.1039806e-01
   2.6727614e-02  -2.6445577e-01
   5.6187681e-01  -5.3396102e-01
   1.4668705e-01   2.2355005e-01
   4.8662597e-01   5.2400803e-01
   5.2021257e-01  -1.9720951e+00
  -1.8005421e+00   2.6269701e-01
   1.8751309e-01  -1.5924286e-01
   3.4127264e-02   2.6575223e-01
   2.4832913e-01  -1.7386085e-01
  -3.1545939e-01  -7.0361683e-01
   6.3221503e-01   6.0357104e-02
  -1.3599999e+00  -1.3747087e+00
  -1.9800309e-01   1.8011030e-01
   4.5462328e-01  -5.2405513e-01
   6.3188731e-01   2.0076330e-02
   7.2987003e-01  -8.2006619e-02
   1.8718911e-01   2.4163189e-01
   1.0325570e-01   7.0744063e-01
   1.1065264e-02  -2.3995981e-01
  -2.7248215e-01  -1.1406842e-02
  -1.9625695e+00  -5.0680166e-02
   8.6954902e-02   2.4038657e-01
  -4.9826024e-01   4.2485091e-01
  -6.7049957e-01  -4.2137504e-02
  -3.5922908e-01   2.1507919e+00
   2.5472512e-01  -1.9179543e+00
  -5.3756545e-01   5.5520330e-01
   6.0954185e-01   4.5866045e-01
   6.1637339e-01   3.2266943e-01
  -6.1491548e-02   2.6472250e-01
   6.7374360e-01   4.6119117e-02
  -6.5742572e-02  -6.6603433e-01
  -4.7070924e-01   3.5204757e-01
   5.9928813e-01  -8.1088057e-02
   3.8650288e-01   5.5522068e-01
   2.6865923e-01  -3.4020869e-02
   1.9999565e-01   1.7106516e-01
  -4.7185813e-01   4.3794053e-01
  -9.9080715e-02   8.0761458e-01
  -7.8355463e-01  -1.6750499e-01
   1.3963038e+00  -1.4368394e+00
  -1.5559272e-01   1.6773802e+00
  -4.6295983e-02   2.6085692e-01
   2.0368033e-01   2.1978452e-01
  -6.7025657e-02  -7.6356568e-01
   2.6252125e-02   2.8940480e-01
   1.1612937e+00  -1.3163453e+00
   2.5959063e-01   2.0403236e-02
   3.4712999e-01   2.3664490e+00
   1.9843004e+00  -2.1670804e-01
  -2.4080800e-01   1.7023086e-01
  -2.2629001e-01   1.4925228e-01
   1.1129295e+00  -1.5670973e+00
  -8.0203340e-02  -7.1273628e-01
  -1.3379483e+00   1.0162128e+00
  -1.3315210e+00   1.5295993e+00
  -6.9074356e-01   2.2424528e-02
   2.5720188e-02  -2.6750893e-01
   2.0346061e-01  -1.7529577e-01
  -2.0200710e-01  -1.4754920e-01
   4.8004729e-02   6.2673685e-01
   1.6030595e+00  -1.2682474e+00
  -1.1913792e-01   3.0130899e-01
  -3.8012656e-01  -5.4027801e-01
  -1.0894215e-01   2.1358241e+00
   1.5229827e+00   9.5685843e-01
   6.5469960e-02  -6.9184202e-01
   1.1914192e+00  -1.5039303e+00
  -1.7051890e-01  -1.7150179e-01
  -2.4028032e-01  -1.9494240e-01
  -3.3018532e-02   2.7309825e-01
   7.4587244e-02   2.4214322e-01
   2.3947509e-01   5.1371566e-03
  -1.9787214e-04  -1.7847336e+00
   4.2901882e-01   4.6240053e-01
   1.9819506e-01  -1.9249099e-01
  -3.9949233e-01  -6.8153072e-01
  -4.6083316e-01   5.4013766e-01
  -8.7159184e-02   6.4318176e-01
   4.7408053e-01   5.7660282e-01
  -1.4698961e+00   1.7124953e+00
  -1.8563733e-01   1.8089969e-01
  -1.9469850e+00   3.4743745e-01
   4.7787468e-01   4.0579299e-01
  -4.8929079e-01   1.4946487e+00
  -1.9070930e+00   1.2974970e+00
  -1.7196605e-01  -2.0782697e-01
   1.3500623e+00   1.5708389e+00
   3.5054515e-02  -2.8547660e-01
   5.5411234e-01   4.8052240e-01
   2.4719046e-01  -1.5934373e-02
  -4.9004185e-01  -5.9932536e-01
   5.9943773e-02  -6.7547417e-01
  -1.6886419e-01  -1.7674515e-01
  -1.8603355e+00  -4.5838156e-01
   1.5588497e+00   3.7621760e-01
   1.2648660e-01   1.6932975e+00
   5.5436021e-01  -3.9933393e-01
  -2.7925676e-01  -3.3087413e-02
  -1.3837824e-01  -2.0665788e+00
  -2.5248529e-01   6.8899504e-02
  -2.4194975e-01   1.7407799e-02
   1.6020574e+00   1.1545595e+00
  -3.5108300e-01   2.1084676e+00
   5.9939555e-01  -3.7210404e-02
  -4.6001759e-01  -4.4136250e-01
  -5.4127851e-01   3.8820770e-01
  -1.6377845e+00  -1.0809346e+00
  -2.4585730e-01  -3.6951253e-02
  -1.4090901e+00  -1.3885219e+00
  -1.3449816e+00   9.6370294e-01
  -1.8942827e+00   3.7594631e-02
  -1.5051454e+00   1.2559675e+00
   4.8587311e-01  -5.1916953e-01
   1.5424529e-01   1.9006155e-01
  -5.2452209e-01   4.3386870e-01
   2.1499837e+00  -1.3320605e-01
  -6.9678484e-02  -2.6518475e-01
  -1.6940329e+00   5.8076815e-02
   2.2104065e-01  -1.5991484e-01
  -5.1090543e-01  -5.4754134e-01
  -2.8243681e-01  -7.2012745e-02
   2.4154345e-01   4.2427904e-02
  -5.6707296e-01   4.6081531e-01
   6.1447075e-01  -2.9977955e-01
  -3.6127857e-01  -4.6471297e-01
   1.4808060e-01   2.2039712e-01
  -1.0439144e-03  -2.5102458e-01
   9.4997477e-01   1.7814830e+00
   3.3478796e-03   2.2719973e-01
   1.7848501e+00   4.4034570e-01
   3.6410401e-01   1.8399328e+00
   1.0025903e-01  -7.6995177e-01
   1.9893795e-03  -2.0263525e+00
  -6.1691442e-02   7.2233356e-01
  -2.5664025e-01   2.9250726e-02
   2.5867007e-01   2.7353314e-02
  -1.5450145e+00   1.0137055e+00
  -6.6731111e-01  -1.4936464e-01
   4.8243508e-01  -3.8660745e-01
  -1.4979970e+00   1.3970344e+00
   1.2085183e+00  -1.7161574e+00
   3.9085757e-01  -1.7507292e+00
  -1.0640639e+00  -1.6350119e+00
   1.6289960e-01  -1.7493023e-01
  -6.8874858e-01  -1.4363740e-02
   2.5580559e-01  -5.1808118e-02
   1.2220676e-01   1.8024852e+00
  -6.0226587e-02  -2.5339662e-01
  -1.7882312e+00   4.2223582e-01
  -5.7143201e-01   1.8912476e+00
   6.5351425e-03  -2.2105792e-01
   2.7131266e-01  -2.0464274e+00
  -2.4528673e-01   1.5051022e-03
  -2.1160275e-01   1.6910801e-01
  -5.3572333e-02   6.7629064e-01
   1.7867025e-01  -1.3671605e-01
  -1.9219591e-02  -2.3369014e-01
  -2.3370184e-02  -2.6789357e-01
   5.1024765e-01  -3.6502887e-01
   4.5038858e-01   3.7856075e-01
   3.4775084e-01   5.4028026e-01
   1.0910503e-01  -2.1193132e-01
  -3.9794677e-01  -5.9448018e-01
  -1.9758972e-01   1.8470603e-01
  -1.3909606e+00   1.3962079e+00
   3.3703242e-02  -2.8086374e-01
   2.5476796e-01   4.2622829e-02
  -2.5491041e-01   2.8741146e-02
   4.9112066e-01  -4.7935894e-01
  -3.8000671e-02   2.6162040e-01
  -2.2780821e-01   9.4808638e-03
   1.2496946e+00  -1.6234622e+00
   1.8523799e-01  -1.8347226e+00
   4.4439565e-02   2.4109201e-01
   3.2724112e-01  -1.9887521e+00
   7.0262548e-01  -4.9951765e-02
  -9.9704369e-02  -1.9886776e+00
   1.3166965e-01  -1.7044063e-01
   4.1809875e-02  -6.7454026e-01
  -1.9474020e+00   1.0660684e-01
  -1.2191207e-02  -2.0779296e-01
   9.4962231e-02   6.8919594e-01
   1.5738206e-01  -1.8928258e+00
  -1.5247245e-01   1.9204123e-01
  -9.9861168e-01  -1.3748909e+00
  -6.3909213e-01  -5.1376596e-02
  -1.1421059e+00  -1.5238877e+00
   9.5444341e-02  -2.0828152e+00
   4.0205946e-01  -5.4695241e-01
  -1.6982387e-01   2.1383636e-01
   4.5305183e-01   5.5255190e-01
  -5.8301065e-01   1.9706940e+00
   4.9023325e-01  -1.6498169e+00
   6.6465372e-02  -6.1247251e-01
  -1.7536537e+00   1.0364729e+00
  -3.9938563e-02   6.4910935e-01
   2.5806870e-01   2.5771403e-02
  -2.6227394e-01  -4.5314515e-02
  -4.9141461e-01  -4.7920646e-01
  -3.1700488e-01   2.0076972e+00
   1.0708851e+00   1.2928854e+00
  -1.3249014e-01  -2.2130453e-01
  -3.8634830e-01   5.1594308e-01
   7.9016405e-01   7.4956803e-04
  -2.8473197e-02   2.0301046e-01
   1.2046299e+00  -1.4687568e+00
   1.7525247e-01  -1.8944235e+00
   1.0263559e-01   2.4746668e-01
  -6.7217018e-01   1.5824665e-01
   1.4537451e-01  -1.8378167e-01
   1.1913347e+00   1.2354407e+00
   5.8618402e-01   3.6003099e-01
  -5.8746215e-02  -8.1040066e-01
  -1.8813119e+00   1.2364135e-01
  -1.4484611e-01  -2.4215024e-01
  -2.2999704e-02   1.8008930e+00
   2.8325408e-01  -1.4405079e-02
  -6.3049532e-01  -1.5685248e-01
   1.8056841e-01  -1.7975007e-01
   1.4682321e+00  -1.2416881e+00
   7.2349436e-01   4.6475322e-02
  -2.6735859e-01  -5.5817773e-01
   5.0885024e-01   4.6566762e-01
   7.7227806e-02  -1.6959986e+00
  -1.1509862e+00   1.7111294e+00
   1.4244415e+00  -1.0963620e+00
   5.2166558e-01   5.3918944e-01
   1.8230463e-01  -1.3335659e-01
   5.9538880e-01   4.5092384e-01
   3.6334172e-02   2.3686850e-01
  -1.2399659e-01   7.6791665e-01
   4.6893317e-01  -5.7878806e-01
   1.2692664e+00  -1.1478026e+00
  -4.5887759e-01   5.3423048e-01
  -1.9014339e-01  -6.9284926e-01
   9.1245342e-01   1.2569944e+00
   1.5560419e+00  -7.8795832e-01
   4.9294027e-02  -2.4817886e-01
   4.6353863e-02  -2.6358377e-01
   3.5580914e-01   5.9162525e-01
  -4.3462506e-02  -6.7680930e-01
  -4.0331367e-01  -5.1736984e-01
  -2.3075509e-01   3.5870374e-02
   1.2230870e+00  -1.3762013e+00
  -3.3603811e-02  -2.4893198e-01
   1.1711685e+00  -1.7322861e+00
  -7.0581063e-01   1.5079559e-02
  -1.9450496e-01   1.7840003e-01
   1.2915476e-01   6.4917911e-01
   7.6988518e-01   2.8460612e-02
   1.1015177e+00   1.2755993e+00
   5.0905591e-01  -4.0910232e-01
   8.9785497e-01   1.5558342e+00
  -1.7048835e+00   1.0067781e+00
  -4.8143067e-01   4.4623156e-01
   1.6920442e-01  -1.9252812e-01
   4.7218215e-02  -8.1601026e-01
  -1.6945379e-01  -1.9281237e-01
   3.8416383e-01   6.0270311e-01
  -2.2806185e-01   1.8999051e+00
  -1.4716898e+00  -1.2105259e+00
  -1.4833026e+00   1.0990507e+00
  -1.8151900e-01   1.8572060e-01
  -1.4945521e-01  -1.7679561e+00
  -5.7994420e-02   7.1016523e-01
  -4.3756952e-01   4.8807516e-01
  -1.9962296e-01  -1.6658702e-01
   1.8714857e+00   2.7950854e-01
   4.8135429e-01   6.1316081e-01
   5.4733323e-01   4.9489442e-01
  -1.5228106e+00  -1.6168578e+00
   1.8070872e+00  -4.1415911e-01
   1.7521689e+00   1.0689362e-01
  -1.3178538e+00  -1.0172763e+00
   2.3234832e-01  -2.8246984e-02
  -4.4651956e-01   5.0532096e-01
  -3.1764831e-02   7.2554609e-01
   3.9916205e-01   7.5409828e-01
   1.5751930e+00  -1.5359482e+00
  -2.0546257e+00  -5.4871825e-02
   1.5265408e+00  -1.3037922e+00
   1.3559894e+00  -1.2996074e+00
   1.3898814e-01  -1.9067947e-01
  -4.9096933e-01   4.7732446e-01
  -2.7300916e-01   2.4259842e-02
   3.8705186e-03  -7.0307307e-01
  -2.9349500e-01  -7.8188539e-02
   4.3810637e-01   4.6622684e-01
   3.3742998e-02  -6.3288903e-01
  -1.8578170e-01   1.3368632e-01
  -3.9495737e-01   1.7492607e+00
   8.3250152e-02  -2.1168000e+00
   8.4190241e-01   1.5735722e+00
   5.0551965e-02  -2.3607163e-01
  -1.4037477e-01  -1.9816194e-01
  -2.1416296e-01   1.9662303e-01
   5.9841338e-02   1.8294899e+00
  -1.5599398e-02   6.6872681e-01
   2.0657860e-01  -1.5720931e-01
   1.4884571e-01  -7.5997178e-01
   1.3798982e+00  -1.2363300e+00
  -2.8768874e-01  -1.9162925e-02
  -6.3832683e-01  -1.2942777e-01
  -4.1303906e-01  -6.3367847e-01
   2.1085745e+00   4.9891716e-02
  -4.4989135e-01   1.7553547e+00
  -4.5471525e-01   5.2670888e-01
  -5.1650785e-01   4.0976547e-01
  -2.0719888e+00  -8.3056463e-02
   4.9380689e-01  -5.7464206e-01
   1.5379305e-01  -2.0705612e-01
  -1.8496095e-01   1.3898455e-01
   6.6564896e-01   1.0242543e-01
   1.4429923e+00   1.5153880e+00
  -1.9388997e+00   2.9201006e-01
  -2.0015022e-01  -1.9063211e-01
  -3.8712378e-01   1.7741932e+00
  -4.4787844e-02  -7.3296759e-01
  -6.4083630e-01  -7.2308417e-02
  -1.9629360e-01  -1.9281633e+00
   1.3986919e+00   1.2182525e+00
   1.9257589e-02  -2.4507757e-01
   1.5734156e-01  -1.4122627e-01
   9.4271912e-03  -2.3466384e-01
  -1.4774895e+00  -1.2764606e+00
   1.4549642e+00   1.1139062e+00
   2.4841488e-02   2.3835120e-01
   4.7969372e-02   7.0151883e-01
   1.9578645e-01  -2.0605793e-01
   3.0902686e-02  -1.9178571e+00
  -2.3219388e-01  -1.4126312e-02
   2.4375375e-01   2.1657011e-02
   2.6514236e-01  -8.3932965e-03
   4.8641931e-01  -4.9779317e-01
  -1.0895605e+00  -1.6104509e+00
  -1.4567473e-01   2.2401814e-01
  -1.4942539e-01  -1.9424285e-01
  -1.7491685e+00  -4.2454822e-02
  -6.6664623e-01  -8.8220959e-03
   2.1606736e-01  -1.4168079e-01
   1.9299431e-02  -7.6381255e-01
  -3.2484787e-02   2.4994107e-01
  -2.2420050e-01   1.2200772e-02
  -1.7524870e-02   6.8120396e-01
   1.7858041e-01  -1.8285600e-01
   4.8844447e-02  -7.8636365e-01
  -4.5663645e-01   4.2980946e-01
  -7.4251431e-02   2.1947742e-01
   2.1460461e-01   1.6472923e-01
  -4.9372841e-01  -4.0952840e-01
  -4.8590328e-01   5.5411448e-01
   1.6342434e+00   1.1339743e+00
  -4.1019863e-01  -1.9901706e+00
  -3.6752667e-02   2.0208904e+00
   5.0946831e-01   4.8108606e-01
  -2.1620280e-02  -2.3164683e-01
   4.1877818e-01   5.4233660e-01
  -1.3951264e-01   1.9109915e+00
   2.2208436e-01  -1.0558514e-01
  -4.9974824e-01   4.9418910e-01
  -2.9850007e-01  -8.3408870e-02
   3.7362388e-01   5.8123338e-01
   8.9342718e-02   2.6358460e-01
   1.4146771e+00   1.5414592e+00
  -4.9995246e-01  -5.1692309e-01
  -3.3439224e-02   2.7563320e-01
  -1.5034913e+00   1.5298154e+00
   1.6442917e-02  -2.2827618e-01
  -5.7543512e-01   4.4506429e-01
   1.0436518e-01   1.9246752e+00
  -1.1388395e-01  -7.2710585e-01
   2.2476857e-02  -2.1828382e-01
   5.2440230e-02   7.1808198e-01
  -1.4752843e+00   1.2670164e+00
  -1.7140449e-01  -1.6739050e-01
   1.5178132e-01  -7.0123702e-01
   5.6105559e-01  -6.2164113e-01
   5.0098908e-01  -1.9326385e+00
  -5.4943674e-01   5.0310138e-01
   1.1610646e-01   2.1081642e-01
   2.8783512e-02   6.7824916e-01
   1.9821053e-01  -1.7027132e-01
  -2.4691648e-01  -8.1055704e-02
   4.5426697e-02  -6.3243658e-01
  -1.2101773e+00   1.1545529e+00
  -2.6788823e-01   4.6080942e-03
   1.7291122e-02  -1.8861080e+00
  -1.5890755e+00   1.0952705e+00
  -1.7927942e-01   1.2813295e-01
  -1.7858037e-02  -2.5186823e-01
   1.3268835e-01  -2.3424437e-01
   2.0112882e-02  -2.7217314e-01
   9.9555820e-03  -2.5062374e-01
   4.2078734e-01   4.4406604e-01
  -3.7713631e-01   5.9873541e-01
   8.5812369e-03   2.5446128e-01
  -1.6750060e-01  -2.2563508e-01
   3.1326501e-02  -1.8153259e+00
  -2.1347683e+00  -4.3419182e-02
   1.0766325e-01  -1.7356969e+00
  -2.1138576e-01   1.1568560e-01
  -2.9843150e-01   2.7676601e-02
  -7.5317227e-01  -1.1253484e-01
   1.2507135e+00  -1.1544939e+00
  -1.4385689e-01   6.8828421e-01
  -5.5705753e-01  -3.6399623e-01
  -1.3108400e+00   1.5329483e+00
  -2.1999292e-01  -2.0343647e-01
  -1.3847972e+00  -1.7309747e+00
  -1.9232068e-01  -2.0310080e-01
  -6.2018016e-01   3.6772436e-01
  -1.4704501e+00   1.4095167e+00
   2.3718992e-01   3.9435388e-02
   2.2876936e-01  -6.7860944e-01
  -1.6256725e-01  -2.2502571e-01
  -3.0289547e-01   1.8728879e+00
  -5.1453470e-01   4.5460413e-01
   3.6697096e-03   2.4168441e-01
   1.9498371e+00  -5.6810335e-02
  -7.6887098e-01  -8.2516951e-03
  -1.8028627e-01   1.6358471e-01
   2.0128880e+00   1.3254441e-01
   1.7484721e+00  -1.0137496e+00
  -7.0060763e-01  -1.1144179e-01
   1.9406377e-02   2.5850598e-01
   2.2042147e-01   1.5891751e-01
  -6.6908569e-01  -6.3090879e-02
   3.1272042e-01   1.9523784e+00
  -1.6580353e+00  -5.3439344e-01
   4.1804512e-01  -5.6452662e-01
  -1.3547604e+00   1.5130815e+00
  -2.7380654e-01   1.7136075e+00
  -1.1730456e+00  -1.3210968e+00
  -2.3484968e-01   1.8521166e-01
  -9.9137857e-02   1.8302517e+00
   2.0051694e-01  -1.6717723e+00
   5.8342489e-01  -4.9007573e-01
  -2.1201032e-01  -1.4359963e-01
   2.4155414e-02   2.8210092e-01
  -6.0222955e-01  -1.7163371e-01
   1.4520621e-01  -6.8202293e-01
   1.1814429e+00   1.3560527e+00
  -1.9136177e-01   2.1363016e+00
  -2.3450628e-01  -1.9311968e-01
   6.4567604e-01  -4.8986612e-01
   8.5129934e-03  -2.6558069e-01
   5.8931168e-01  -3.9346747e-01
   3.0789288e-02   7.2454255e-01
  -1.7667743e+00   6.5902314e-02
   1.5316103e+00  -1.3066098e+00
   7.2306043e-01   3.1985096e-02
   1.3904748e+00   1.2941013e+00
   1.1742653e-01  -1.6695079e+00
   7.2071500e-01  -3.3247701e-03
   1.2351814e+00   1.4155805e+00
   1.8495323e+00   2.2454684e-01
  -1.4343495e-01  -1.8123642e-01
  -2.0201977e-01   1.5406533e+00
   1.7586399e+00  -2.3779421e-02
   2.8757178e-01  -1.8995649e+00
   4.6873979e-02   1.9362144e+00
  -2.1834263e-01  -1.2900479e-01
   1.4474707e+00   1.4253039e+00
  -3.5781690e-02   2.8288206e-01
   2.3743489e-01   9.2280320e-02
  -3.9856833e-01  -1.8852851e+00
  -9.4408260e-04  -2.8853556e-01
  -3.0274053e-02   2.6115201e-01
  -2.6018165e-01  -3.9177642e-02
   4.9193417e-01  -4.4617982e-01
   4.5421058e-01   5.3200076e-01
   6.6026652e-01   1.5667256e-02
  -1.5744821e-01  -1.8407406e-01
   2.1934957e-01   1.2648611e-02
  -4.5856455e-02   7.1707538e-01
  -2.8685619e-02  -2.7505068e-01
  -6.1909863e-04  -2.4933252e-01
   2.7220416e-02   6.8101570e-01
   2.0401375e-01   1.9627979e-01
   2.9820813e-01  -1.8279166e+00
  -1.3566823e-01  -1.9341616e-01
   5.6298927e-01  -4.0289148e-01
  -2.1958564e-01   1.5728371e-01
  -1.5736026e-01  -7.1913621e-01
  -5.6397849e-01  -3.9980958e-01
  -1.1835101e+00  -1.2499797e+00
   2.0929993e-02   1.6692250e+00
   1.4719515e-01   1.7898689e-01
   1.3722161e+00   1.2887557e+00
  -4.4249597e-01  -5.2147823e-01
   5.1951506e-01  -3.9873079e-01
  -9.9891606e-02   6.6702054e-01
  -1.1170624e+00  -1.7528530e+00
  -5.9417172e-01  -5.6670577e-01
  -7.8999061e-03  -6.8919604e-01
   1.9031884e-01  -1.4379509e-01
   2.0638882e+00   8.4221628e-02
  -5.6410078e-01   1.6582474e+00
  -4.7835885e-01  -5.1074088e-01
   3.2269802e-01   1.6524824e+00
   2.0304031e-01   1.9188860e-01
  -1.3964833e+00   1.2095143e+00
   4.8467685e-01  -5.7360152e-01
   1.3774968e-01  -2.0819952e+00
  -2.0596570e-02   1.7626855e+00
  -2.6901681e-01   6.6110632e-01
   4.0503678e-01   4.7116097e-01
   6.5263811e-02   2.4374647e-01
   1.4912351e-01   2.0873862e+00
  -1.5072510e+00   9.7691509e-01
   1.4532136e-01   2.0773815e-01
  -9.3248151e-02  -1.9851532e+00
   1.1980219e-01  -6.8835195e-01
  -1.4845744e+00   1.3526406e+00
  -1.6698490e-01   6.4335959e-01
  -1.8595891e+00  -5.4470469e-02
   4.5956551e-01   5.3512622e-01
  -1.6635405e+00  -1.9881801e-01
   2.0810511e-01  -1.5062641e-01
  -6.3095245e-03   2.4913932e-01
   4.0224376e-02   2.8558577e-01
   2.2927589e-02  -2.5602030e-01
  -1.4662961e+00   1.2456392e+00
  -1.3080759e+00  -1.1804059e+00
   5.8812324e-01   4.1898886e-01
  -2.6168377e-02   1.7647661e+00
  -1.3069899e+00  -1.3859485e+00
  -1.3897123e+00   1.2166384e+00
  -1.7032931e-01  -1.6051215e-01
   2.0310441e-01  -1.5999906e-01
  -1.6620847e-01   7.5918096e-01
   5.8080760e-02  -7.3515962e-01
   1.3238976e-01  -1.8946203e+00
  -1.4848037e-01  -1.6177520e-01
   1.2977509e+00  -1.3826614e+00
   7.2223435e-01   1.9467064e-02
   1.2337284e+00   1.2490124e+00
   2.6732215e-01   1.3256166e-02
   1.9206483e-01  -1.1786653e-01
   1.2500157e+00   1.3458817e+00
  -4.5369143e-01   5.7212336e-01
  -6.7118073e-01  -1.8743298e-02
   6.5496423e-01   3.8530283e-02
   1.4448029e+00  -1.1841686e+00
   1.5762344e+00  -1.4407514e+00
  -2.6399665e-01  -1.0005831e-02
   6.7374077e-02   2.0002519e-01
   1.8104667e-01   1.6508278e-01
   1.0963914e+00  -1.6126762e+00
   7.7943447e-01  -9.2227235e-02
  -2.5161842e-01  -2.1330479e+00
   8.2992304e-02  -7.0241516e-01
  -1.1296488e+00   1.1721736e+00
  -7.2749562e-01  -7.9875187e-02
   1.7341938e+00   2.6438671e-01
  -1.5246338e-01   1.6446837e-01
   2.0766540e-01  -1.9335229e-01
  -1.4037153e-01  -1.8748453e-01
   1.6029434e-01   1.7440601e-01
   7.0682498e-02  -2.4152528e-01
  -5.3224630e-01   5.1521540e-01
   5.0128149e-01  -4.8522753e-01
   2.6126742e-01   6.6301139e-02
   1.5262360e-02   6.8272298e-01
   1.6815516e-01  -1.9786504e-01
  -1.8718105e-01  -1.6883002e-01
   1.3080434e-01   1.8091070e-01
   1.8873374e+00  -5.8715218e-02
   2.3522037e-01   3.0009564e-02
   5.2718910e-01   4.9818944e-01
  -1.0334497e-01  -1.9085358e+00
   4.0140598e-01   5.2829230e-01
  -1.5265948e+00  -1.2868637e+00
   1.4483624e-01  -1.8520481e+00
   3.2747824e-02  -2.4444969e-01
   1.4928141e-01   1.8206709e-01
  -5.0349503e-01   4.4584020e-01
   3.2572112e-01   5.4164325e-01
  -1.1794126e+00  -1.4341949e+00
   1.3546080e+00  -1.1523512e+00
  -1.3884635e-02   1.7074964e+00
   1.1194914e+00   1.5658767e+00
   7.2109828e-01   1.8909085e-01
   2.7363064e-02  -2.7179824e-01
   1.9149594e+00  -5.4381062e-02
   3.9960703e-01   6.0890921e-01
  -5.3071367e-01   4.3607328e-01
   1.8061460e+00  -8.2095803e-01
   2.6104258e-01  -1.0458632e-02
  -7.0848528e-01  -3.4762958e-02
  -2.8253837e-02  -2.3329730e-01
   1.3091623e+00   1.2046613e+00
   6.3130854e-01  -5.1846901e-01
   5.9516553e-01   4.1700936e-01
  -1.3613839e+00   1.5096849e+00
   1.7133281e-01  -1.3068549e-01
   2.5063440e-01  -1.5194554e-02
  -3.1427379e-01   6.4982609e-01
   2.4556431e-01  -4.4953558e-02
  -1.1725912e-01  -2.0020846e+00
  -5.3421678e-01  -4.5654100e-01
   1.3301966e+00  -1.4746974e+00
  -4.7364989e-01  -4.8538611e-01
  -1.5048029e-03  -1.8769354e+00
  -5.9160930e-02   2.5301316e-01
   2.7881974e-01  -1.7066051e-02
  -3.6328215e-01  -5.3294760e-01
  -2.6056604e-02   6.9587699e-01
  -1.0073538e+00   1.6230613e+00
   5.3537206e-01   4.0416421e-01
  -4.4607944e-01  -5.0577569e-01
   1.0299124e+00   1.2783329e+00
   8.6326817e-03   2.4115555e-01
   5.0471988e-01   4.5005885e-01
   1.4653246e-01  -2.4860068e-01
  -1.4452005e+00  -1.3767729e+00
   3.5919784e-01  -1.6393410e+00
  -1.6904731e+00  -1.1348276e+00
   1.6875856e+00   1.3869376e-01
   1.3711036e+00  -1.3114050e+00
   1.5016601e-01  -7.0946237e-01
  -2.5096281e-01   1.6918837e+00
  -7.4008782e-01  -1.1090696e-02
  -1.3915525e+00   1.0623524e+00
   1.2349384e+00   1.3430313e+00
   1.7601120e-01   1.5909835e-01
  -1.8318950e-01  -1.6319620e-01
   5.9900493e-02   2.6993340e-01
  -2.0991234e-01  -1.4905388e-01
   4.3609608e-01  -5.5540464e-01
   7.3096632e-01  -3.4769841e-02
  -1.7216167e-01  -1.7855154e-01
  -1.5586431e+00   9.8990107e-01
   1.1280971e+00  -1.6695446e+00
  -6.4683275e-03  -3.0956946e-01
  -5.5240991e-01   4.1380725e-01
  -1.8183325e-01   1.7173433e-01
   4.3439691e-02  -2.5281961e-01
  -5.0273484e-02   7.7362457e-01
   1.6937220e+00   1.2082861e-01
   2.2214245e-01   1.1867190e-01
  -7.0708259e-01  -4.8219478e-02
  -4.2500852e-01   1.6151767e+00
  -1.8920019e-01   1.9037724e-01
  -2.9103356e-01  -2.2531918e-02
  -1.3371885e+00  -1.3838641e+00
   2.6923753e-01   5.8308966e-02
   2.6008519e-01  -2.0078426e-02
  -2.4064204e-01  -5.7820489e-02
   1.2351905e+00   1.3826923e+00
  -1.4160560e-01   2.1630231e-01
  -1.5850336e-01   1.8066362e-01
  -1.8621235e-01   1.5866878e-01
  -2.4974782e-01   1.9192521e+00
  -2.4156015e-01   1.8048361e+00
  -1.8132811e+00  -3.1931971e-01
  -2.4866007e-01  -7.4333338e-04
   4.3042281e-01  -1.6796367e+00
  -1.9626881e+00   1.8925301e-01
  -6.4716428e-02   6.3729135e-01
   1.8066735e+00  -1.2244089e+00
   4.8792578e-01   6.5587825e-01
   1.6108643e+00  -1.1128914e+00
   2.2260261e-01  -1.4957416e-01
  -2.1923572e-01  -1.1866003e-01
   2.2627829e-02   7.0257957e-01
   1.3920053e+00   9.3829720e-01
   1.7207085e+00  -3.6840093e-01
   1.4776463e-01  -1.6790580e-01
  -1.8443577e-01  -1.8484742e-01
  -1.9284797e+00   8.1296109e-01
   4.6916154e-01  -5.3121734e-01
  -4.0970507e-02   2.8252591e-01
  -1.1917811e+00  -1.3638597e+00
   5.4618424e-01  -4.2987520e-01
   1.8846141e-01  -1.8957933e+00
  -1.4618055e-01   1.6410685e+00
   1.7165403e-01  -1.5312766e-01
   3.7608856e-01  -5.6180708e-01
  -3.0084999e-01  -1.9051887e+00
  -1.7548537e-01  -1.7025039e-01
   4.0603263e-01  -4.9060829e-01
   1.6595512e-01  -2.0764674e-01
   3.0977613e-01  -6.0921681e-01
  -4.0507308e-01   6.0237737e-01
   6.3444693e-01  -1.8145047e-01
  -2.1169704e-01   1.6214318e-01
  -1.8561135e+00  -3.5585111e-01
   1.8033356e-01   1.3240792e-01
   2.2465131e-01  -1.7595605e-01
  -5.3652568e-01  -4.8669625e-01
  -3.9911396e-01   1.8725975e+00
   2.4596372e-01   2.9152265e-02
   1.5038981e+00  -1.2990131e+00
  -4.8950374e-01  -5.2260257e-01
   1.8489082e+00   7.1842268e-02
  -1.5591560e-01  -1.9995797e-01
  -4.2811833e-01  -1.6731324e+00
   1.1168198e+00  -1.2732275e+00
   2.0556599e-01   2.0736046e-01
  -6.0826439e-01   3.9108228e-01
   8.5715121e-03   6.5709470e-01
  -1.2836730e-01  -1.8255061e-01
   7.5299896e-03  -2.5370995e-01
   5.5486253e-01   5.6419276e-01
   4.3534494e-01   5.9432068e-01
  -1.9105601e-01   1.3574062e-01
   2.3962735e-01  -9.3605882e-03
   1.7517452e+00   6.2750867e-02
  -6.4711615e-01   4.1319307e-01
   1.5758781e-02   6.7147593e-01
  -5.0003318e-01   4.5976446e-01
   3.1528488e-01  -1.6246501e+00
  -2.0187481e-01   1.9235321e-01
   2.2444097e-01  -6.1525084e-02
   1.8959657e+00  -6.2317599e-02
  -1.7335065e-01  -2.2705200e-01
   1.8124321e-01  -1.8340549e-01
  -5.4007114e-01   6.3381237e-01
  -1.0996778e+00  -1.5409634e+00
  -1.0526173e+00  -1.6036249e+00
  -4.7791244e-03  -2.6548058e-01
  -1.3979119e-01  -2.0188546e+00
  -2.1339419e-01  -1.6632675e-01
   3.4387315e-01   2.0079974e+00
  -1.8139576e-01  -1.6196375e-01
  -5.0000557e-01  -5.6230577e-01
  -4.4999197e-01   4.8467255e-01
  -2.7676267e-01  -1.8309479e-02
  -1.6542651e+00   1.1815733e+00
   1.9199429e-01   1.9001452e-01
  -1.6854738e+00  -1.0554065e+00
  -1.3323083e+00  -1.1051103e+00
   1.1462458e+00   1.8175097e+00
   1.2797334e+00  -1.4620507e+00
   2.0493640e-01  -1.0593258e-01
  -1.2698971e+00  -1.2986993e+00
  -4.7611162e-02   7.2536451e-01
  -1.8561617e-01   1.8203421e-01
   2.7787042e-01   8.6612184e-02
  -4.4373318e-01   4.8153788e-01
  -1.4461837e+00  -1.2484584e+00
   2.6853057e-01  -4.6952215e-03
   2.3649213e-01  -5.7163007e-02
   4.8974421e-02  -2.6713262e-01
   7.0974523e-01  -2.1843800e-02
   1.8268153e-01  -2.0711254e-01
  -1.1647606e+00  -1.4350450e+00
  -5.3390522e-02  -1.7273820e+00
   6.8895266e-01   6.0687515e-02
   2.0881279e-01   1.6463963e-01
  -2.6396010e-01  -8.6984476e-02
   2.4460368e-01   3.4055819e-02
   1.5158741e+00  -1.0716654e+00
  -2.1774166e-01  -1.6630526e-01
   1.6041035e+00   1.0937224e+00
   5.3579766e-02   8.1541748e-01
   2.9001143e-01   3.8359768e-02
   1.1653866e+00   1.3268532e+00
  -9.0019630e-01  -1.5878146e+00
   2.1133059e-01   1.3874653e-01
  -1.1780196e+00  -1.4071410e+00
   1.5334472e+00  -1.3642151e+00
   5.8004711e-01   4.3638497e-01
  -7.4127646e-01   1.9782723e-01
   1.4527789e+00  -1.1589458e+00
   1.1850395e+00   1.1733399e+00
  -1.2934397e+00   1.4539362e+00
   4.7877402e-01   4.9697785e-01
  -5.9599528e-02   1.8956729e+00
  -2.1687127e-01   1.2822054e-01
  -3.0496909e-02  -2.9910296e-01
   4.2711904e-01   5.1761921e-01
   1.3684239e+00   1.5065398e+00
   1.8839581e+00   1.4385731e-01
   6.9843692e-01  -7.3372268e-02
  -6.9780061e-02   1.9703415e+00
   6.4172232e-01  -4.3428746e-02
  -1.7356288e-02   7.2562381e-01
  -1.9608157e+00  -3.2908204e-01
  -1.0308943e-01   6.4531160e-01
   1.8066887e-01   2.3189261e-01
  -4.7745016e-01  -5.6311016e-01
  -1.7708650e+00   9.7942045e-01
  -1.9834540e-01   1.8333075e+00
  -9.3537143e-01  -1.6476932e+00
  -4.3649653e-01   5.2635359e-01
   1.0977732e+00   1.4354864e+00
  -2.3494728e-01  -7.3050806e-01
   2.7294392e-01   1.6782554e+00
  -4.1692484e-01  -4.8161218e-01
  -2.3531016e-01   1.7347476e-01
   6.1146102e-02  -2.2468322e+00
   1.2395801e-01   2.3004414e-01
   2.0200993e+00   1.6001068e-01
   9.9530333e-01   1.9079629e+00
   1.6380548e-01   2.0055757e-01
  -1.9537509e+00   1.3359293e-01
  -2.2614810e-01  -1.6845313e-01
   1.9148170e+00   7.0732741e-01
   1.0961058e+00   1.3470523e+00
   2.5956285e-01   1.8951854e-01
  -5.3255444e-02  -5.8766648e-01
   1.3527381e+00   1.0091704e+00
   2.0428766e-01  -1.7800439e-01
   7.0525802e-01  -4.8705097e-02
   1.9470190e+00   2.4208258e-01
   1.5188980e-01   7.5965104e-01
   1.1978858e-01  -1.9931966e+00
  -2.3460125e-01   6.9976835e-03
  -7.0857649e-01  -1.0489436e-02
   1.6021543e-01  -1.8745412e+00
  -1.1291138e+00  -1.4755961e+00
  -1.7160061e+00  -3.4121667e-01
   3.8735816e-02  -1.8983411e+00
  -1.2079957e-01   2.4004255e-01
   6.2922144e-01   1.6083532e-01
   1.5021100e-01   1.7737514e-01
  -5.9582631e-02   2.5716566e-01
  -1.9321475e-02  -2.6225838e-01
  -1.4625882e+00   1.1082889e+00
  -8.1523408e-01   9.7516498e-02
   6.5593238e-01  -1.7768252e-02
  -1.7552791e+00  -7.2811867e-02
  -5.5762668e-01  -3.6417324e-01
   6.0562859e-01  -3.0561191e-01
   2.8616863e-01  -1.6829726e+00
  -1.0039709e-02   2.0154019e+00
   1.6418991e-03   2.4925553e-01
   7.0840741e-01  -6.2126729e-02
   2.9595118e-01  -1.9772879e+00
   1.7907565e-01   1.7910734e+00
   5.5212599e-01  -2.7624332e-01
   1.5169230e-01   1.8944649e-01
  -1.9589651e-01  -1.6577007e-01
   2.4699379e-01  -6.8502703e-03
   9.1507955e-02  -6.9611252e-01
   1.4637070e+00  -1.1909307e+00
  -4.7254355e-02   7.3479644e-01
  -1.3504971e+00  -1.1780051e+00
  -5.0854959e-01  -4.4874575e-01
   1.6904528e-01   2.1428916e-01
   1.1935354e+00  -1.3082679e+00
   5.1690990e-01  -4.2481673e-01
  -1.4909240e+00  -1.0820762e+00
   1.9791820e-01   1.6521178e-01
   1.9426320e-01  -7.6482757e-01
   1.5514198e-01   1.7743611e-01
   1.6605639e-02  -7.3511415e-01
  -4.2888791e-01  -5.4051050e-01
   1.3631708e+00   1.3293926e+00
   1.8177600e-01   1.4001436e-01
  -3.9993873e-01  -5.2775497e-01
  -4.5768236e-02   7.3364641e-01
   5.7324654e-02   2.0406412e+00
  -2.6241719e-01  -4.5804419e-02
  -1.6426215e-01  -1.8390353e-01
  -1.4260575e-01   1.7904168e+00
   8.2441240e-02   6.4942272e-01
  -2.8533192e-01  -1.6163005e-02
   1.7683159e-01   1.8143526e-01
  -1.2050490e+00   1.4510011e+00
  -4.4946924e-01   3.6035618e-01
  -4.3191554e-01  -5.5436646e-01
  -3.7914381e-01  -4.4260288e-01
  -1.4202714e+00  -1.3008282e+00
  -6.3972643e-02   2.4270330e-01
   4.8505863e-02  -6.2788206e-01
  -1.5131563e+00   1.4232747e+00
   4.3372746e-01  -4.7178631e-01
   6.9216447e-01  -6.1013106e-02
  -6.9706274e-01   3.1980907e-02
   1.8092525e+00  -4.2550907e-02
   2.5471910e-01   2.5751778e-02
  -3.4396917e-01   7.1542658e-01
   2.0713203e-01  -1.6393272e-01
   1.3336501e+00  -1.1812730e+00
  -9.3475565e-03   7.6969549e-01
  -1.4047466e+00   1.1725366e+00
   1.2938998e-01  -6.9301528e-01
   1.2664748e+00  -1.3679904e+00
   1.3120061e+00  -1.2040583e+00
   2.5501563e-01   3.6054818e-02
   7.0474898e-02  -6.3514976e-01
   1.2688224e+00   1.2847265e+00
  -1.8956364e+00   3.6395388e-01
  -1.9505145e-01   1.8365109e-01
  -1.4335082e+00  -1.1934713e+00
   1.7161071e-01   1.6512436e-01
  -6.9740051e-01   3.1144805e-01
   1.3639353e+00  -1.2214352e+00
   1.4115040e+00  -1.5966040e+00
   7.6019427e-01   1.5283961e-01
   1.7229253e-01  -1.9371187e-01
  -1.7635281e+00  -5.2866112e-01
  -1.2813900e+00   1.3605917e+00
  -1.2505567e-01  -1.7888929e-01
   9.9475830e-02  -6.4152285e-01
  -1.5059744e+00   1.4931663e+00
  -1.9449855e+00   6.3499747e-02
   2.3298693e-01   1.8405577e-02
  -2.1221297e+00  -4.6095833e-02
  -2.5815633e-01  -2.0366489e-02
   2.6544175e-01  -1.1719281e-02
   7.4455763e-01  -3.2846951e-02
  -4.9021995e-01  -5.2157748e-01
   4.4010942e-01   5.0115801e-01
  -2.7207422e-01   7.3353108e-03
  -1.9319457e-01   1.5353648e-01
   1.5277245e+00   8.0448265e-01
  -2.6731354e-01   3.1323331e-02
   4.6248764e-01   4.0918953e-01
   1.4925880e+00  -1.1500883e+00
   1.8076852e-01  -1.4356727e-01
  -1.7246533e-01   1.8918602e-01
  -3.9386638e-02  -6.1834824e-01
   1.2177520e+00   1.3250116e+00
   4.6984289e-02   7.4208814e-01
  -2.3385262e-01   1.4350264e-03
  -1.4606149e-02   2.4195972e-01
   2.3900905e-01  -3.0298906e-02
  -4.5786929e-01   5.0876770e-01
  -2.8125379e-01  -1.7456428e-02
  -2.5395565e-01   1.9049405e+00
  -2.6233282e-01  -6.1156235e-02
   6.3306497e-01  -1.9579019e-03
  -1.1806590e-01  -2.2233418e-01
  -1.5864015e+00  -8.2786635e-01
   1.6211063e+00  -1.7551028e-02
   6.5479241e-02   7.2915770e-01
  -5.9979285e-03  -2.4728332e-01
   2.0372766e-01   1.9132518e-01
  -5.9654379e-01  -2.4372565e-01
  -2.4249613e-02  -6.4812233e-01
  -5.3217731e-03   2.4881581e-01
   5.5709442e-02   2.2518586e-01
   4.9298733e-01  -4.7136807e-01
   2.8703953e-02  -7.2646904e-01
  -4.1663265e-01   4.7294256e-01
  -1.8037743e-02   2.4191230e-01
   6.8847397e-01   5.1272834e-02
   1.5721414e+00  -1.2278583e+00
   5.6349005e-02  -1.9346748e+00
  -2.0657759e-01   1.6488450e-01
  -4.3423480e-01  -6.2285185e-01
   2.9431017e-01  -1.9325753e+00
   2.5429626e-01   1.9030810e+00
   4.2953894e-02  -6.4210984e-01
  -2.5037970e-02   2.3155342e-01
   1.7857780e+00  -6.9875309e-01
  -6.5117112e-01  -2.6208098e-02
  -1.1601673e+00   1.0977589e+00
   2.0715296e-01   7.0082547e-02
   1.8686478e-01  -1.5572193e-01
   6.8339430e-01   9.5758063e-02
   2.4082587e-01  -6.8679667e-01
  -1.3244807e+00  -1.4635985e+00
   1.6865673e+00   8.4389910e-02
  -3.2802039e-01  -6.2874945e-01
  -4.2951094e-01  -6.0323395e-01
   1.4876268e+00  -8.4503613e-01
  -7.1613389e-01  -9.1431736e-02
  -2.5683138e-02  -1.8014925e+00
  -4.2113707e-01   5.2760303e-01
  -4.6632920e-01  -5.8525514e-01
   2.3571113e-01  -1.4800880e+00
  -1.9349814e-02  -2.6955744e-01
  -1.4663003e-01  -1.8746774e-01
   4.8148189e-01   5.7429836e-01
  -1.3798797e+00   1.3388558e+00
   4.8532227e-01  -5.0424671e-01
   2.2612355e-01  -1.3978780e-01
  -2.6428088e-01  -5.1916270e-02
   4.9514079e-01   4.8557353e-01
  -1.5309522e-01  -1.3836404e-01
  -2.3497805e-01   1.5733501e-01
   4.9660222e-01   4.4166224e-01
  -2.3481936e-01  -1.5658570e-01
  -3.1215553e-01  -1.7616450e+00
   3.5578001e-01   4.5084594e-01
  -4.6543257e-01   6.2178069e-01
   1.2913818e-02   2.7991890e-01
   2.9397933e-01  -5.9291576e-02
   1.7793714e-01  -1.6897695e-01
   1.5801789e+00  -1.0717970e+00
  -4.3695785e-01   5.4514110e-01
   2.7429635e-01   3.0922022e-02
   6.1310701e-02   7.7998214e-01
   4.9814005e-01   5.2970519e-01
  -7.3484129e-01  -6.7423366e-02
   1.4418567e-01   2.4500908e-01
   7.6180953e-01   3.9795752e-03
  -1.9334780e+00   2.2355424e-03
  -5.7898838e-01  -1.1559681e-02
  -7.4330718e-03  -2.6444800e-01
   6.9445543e-01  -3.0017998e-01
   1.4139701e+00  -1.1664462e+00
   2.7909440e-02   2.3577548e-01
  -7.7143897e-02  -6.6113659e-01
   1.3227601e+00   1.2280902e+00
   5.2258885e-01   4.5065991e-01
   1.2237538e+00   1.1433016e+00
  -1.7260198e-01  -1.8709154e-01
  -1.5235309e+00   1.4884559e+00
  -1.9598038e-01  -2.0012090e-01
   5.2677320e-01   1.7013238e+00
  -6.9071069e-01  -3.1347390e-02
  -1.2053076e+00   1.3054846e+00
   4.5222084e-01   4.6003499e-01
  -7.1035005e-02   6.5983985e-01
   2.0574723e-01  -1.8182998e-01
  -2.8979301e-01  -4.4014914e-03
   5.0711746e-01  -5.2511738e-01
  -1.6050680e-02   2.6101070e-01
  -1.8079662e-01   1.7433526e-01
  -4.5303362e-01  -5.2557745e-01
   2.2067117e-01   1.2534980e-01
   7.4550997e-02  -2.8139415e-01
   1.8415700e+00   2.7444888e-01
  -1.7781888e-03   1.5777949e+00
  -2.1131768e-01   1.3953158e-01
  -4.4700891e-02  -2.8704854e-01
  -4.1626715e-02   2.8467146e-01
   3.9537212e-01  -5.7454364e-01
  -1.0533058e-02  -2.5905636e-01
  -1.9376510e-01   1.9876012e+00
  -2.3578891e-01  -8.5055525e-03
   1.1384061e+00   1.6154422e+00
   5.6786654e-01   6.1081119e-01
  -1.5322972e-01  -2.1111011e-01
   3.0930681e-02  -6.6492547e-01
   1.2846030e+00  -1.0115084e+00
   5.8201349e-01  -5.9660738e-01
   6.5452302e-01  -4.8527493e-01
  -9.1155090e-01   1.4303532e+00
   1.7217150e-01  -1.3326150e-01
   1.7452356e+00  -4.1767072e-01
  -6.5385851e-01  -9.0599351e-02
  -4.3203012e-01   4.7271264e-01
   2.4197633e-01   3.1245582e-02
  -1.8565606e+00   3.8924258e-02
   1.1982518e+00  -1.4200942e+00
  -1.0167672e-01  -7.2331309e-01
   1.4244627e-01   6.6186032e-01
   7.4760900e-02  -1.9388776e-01
  -7.0440031e-01   6.9527622e-02
   1.7508775e-01   1.9481875e-01
  -1.2864164e+00  -1.4309226e+00
   1.6417553e+00   1.1774231e+00
  -1.6215668e+00   6.4249534e-01
   2.1814883e-01   2.1298892e-01
   1.9734904e+00  -2.2173884e-01
  -2.1161798e-01   1.6506381e-01
   7.4709609e-01   1.7147121e-01
   2.7095223e-01  -5.4401324e-03
  -1.6697970e-01  -1.6529479e+00
  -7.1567571e-01   9.7480357e-02
   1.6171289e+00  -1.2906529e+00
  -5.2666982e-01   3.8359652e-01
  -8.5587949e-01  -4.1938592e-02
   1.5428276e+00  -1.3810532e+00
  -2.0059944e-01   1.7986450e-01
  -1.7949489e-01   1.6760872e-01
  -4.5314129e-01  -5.0030446e-01
  -2.6859757e-01  -5.1830678e-02
   1.7287623e+00   7.6175831e-03
  -2.0157248e-01  -1.8981684e-01
   1.1467377e+00   1.6090635e+00
   1.1487848e+00   1.3098573e+00
   6.8329200e-02   6.4738815e-01
   5.4605020e-01  -3.9374501e-01
  -1.1707891e+00  -1.2730791e+00
   8.8165830e-02  -7.2719942e-01
  -1.9581353e+00   2.8645563e-01
  -6.7514496e-01  -1.8821391e+00
   1.4505432e+00   9.8184300e-01
  -9.8390045e-01   1.6017228e+00
  -5.4007241e-01   4.0192006e-01
   2.0648643e-01  -1.3816446e-01
   5.3887981e-03   2.8543884e-01
  -6.6537253e-02   7.0444573e-01
  -6.0402151e-01  -3.9375419e-01
   2.8106710e-01   2.5259829e-03
  -1.4273735e+00  -1.1920477e+00
  -1.6143480e+00  -2.5045401e-01
  -5.6531396e-02   6.5286027e-01
   4.8740499e-02  -6.6058239e-01
  -1.4182695e-02  -7.0473276e-01
  -2.0456491e-01  -1.8832031e-01
  -4.0058807e-02  -7.1655784e-01
  -1.6253441e-01  -1.8592632e-01
   1.7220222e+00  -1.0476442e-02
   8.2656311e-01  -1.6388555e+00
   1.9826410e-01   1.7582534e-01
   5.0716397e-01  -4.4931738e-01
  -1.9812283e-01   6.2989175e-01
  -1.4415861e+00   1.1911025e+00
   1.4628214e-01   1.8196093e-01
  -1.0849818e+00  -1.2904453e+00
  -1.9508831e+00  -1.3433539e-01
   1.5520909e-01   1.6504363e-01
  -4.7170802e-01  -4.1616421e-01
  -1.2335669e+00   1.6134013e+00
   2.2806785e-01  -4.7478948e-02
   2.7996061e-01  -4.2282113e-02
   5.6887049e-01  -3.8665849e-01
  -1.5946315e-01  -1.7680511e-01
  -1.3491723e-01  -2.2079372e-01
   1.5195243e-01   2.2285492e-01
   1.0826258e-01   1.9732517e-01
   1.8322201e-01   2.1668315e-01
  -1.9814114e+00  -1.9757083e-01
   8.9342718e-02   2.6358460e-01
   1.4146771e+00   1.5414592e+00
  -4.9995246e-01  -5.1692309e-01
  -3.3439224e-02   2.7563320e-01
  -1.5034913e+00   1.5298154e+00
   1.6442917e-02  -2.2827618e-01
  -5.7543512e-01   4.4506429e-01
   1.0436518e-01   1.9246752e+00
  -1.1388395e-01  -7.2710585e-01
   2.2476857e-02  -2.1828382e-01
   5.2440230e-02   7.1808198e-01
  -1.4752843e+00   1.2670164e+00
  -1.7140449e-01  -1.6739050e-01
   1.5178132e-01  -7.0123702e-01
   5.6105559e-01  -6.2164113e-01
   5.0098908e-01  -1.9326385e+00
  -5.4943674e-01   5.0310138e-01
   1.1610646e-01   2.1081642e-01
   2.8783512e-02   6.7824916e-01
   1.9821053e-01  -1.7027132e-01
  -2.4691648e-01  -8.1055704e-02
   4.5426697e-02  -6.3243658e-01
  -1.2101773e+00   1.1545529e+00
  -2.6788823e-01   4.6080942e-03
   1.7291122e-02  -1.8861080e+00
  -1.5890755e+00   1.0952705e+00
  -1.7927942e-01   1.2813295e-01
  -1.7858037e-02  -2.5186823e-01
   1.3268835e-01  -2.3424437e-01
   2.0112882e-02  -2.7217314e-01
   9.9555820e-03  -2.5062374e-01
   4.2078734e-01   4.4406604e-01
  -3.7713631e-01   5.9873541e-01
   8.5812369e-03   2.5446128e-01
  -1.6750060e-01  -2.2563508e-01
   3.1326501e-02  -1.8153259e+00
  -2.1347683e+00  -4.3419182e-02
   1.0766325e-01  -1.7356969e+00
  -2.1138576e-01   1.1568560e-01
  -2.9843150e-01   2.7676601e-02
  -7.5317227e-01  -1.1253484e-01
   1.2507135e+00  -1.1544939e+00
  -1.4385689e-01   6.8828421e-01
  -5.5705753e-01  -3.6399623e-01
  -1.3108400e+00   1.5329483e+00
  -2.1999292e-01  -2.0343647e-01
  -1.3847972e+00  -1.7309747e+00
  -1.9232068e-01  -2.0310080e-01
  -6.2018016e-01   3.6772436e-01
  -1.4704501e+00   1.4095167e+00
   2.3718992e-01   3.9435388e-02
   2.2876936e-01  -6.7860944e-01
  -1.6256725e-01  -2.2502571e-01
  -3.0289547e-01   1.8728879e+00
  -5.1453470e-01   4.5460413e-01
   3.6697096e-03   2.4168441e-01
   1.9498371e+00  -5.6810335e-02
  -7.6887098e-01  -8.2516951e-03
  -1.8028627e-01   1.6358471e-01
   2.0128880e+00   1.3254441e-01
   1.7484721e+00  -1.0137496e+00
  -7.0060763e-01  -1.1144179e-01
   1.9406377e-02   2.5850598e-01
   2.2042147e-01   1.5891751e-01
  -6.6908569e-01  -6.3090879e-02
   3.1272042e-01   1.9523784e+00
  -1.6580353e+00  -5.3439344e-01
   4.1804512e-01  -5.6452662e-01
  -1.3547604e+00   1.5130815e+00
  -2.7380654e-01   1.7136075e+00
  -1.1730456e+00  -1.3210968e+00
  -2.3484968e-01   1.8521166e-01
  -9.9137857e-02   1.8302517e+00
   2.0051694e-01  -1.6717723e+00
   5.8342489e-01  -4.9007573e-01
  -2.1201032e-01  -1.4359963e-01
   2.4155414e-02   2.8210092e-01
  -6.0222955e-01  -1.7163371e-01
   1.4520621e-01  -6.8202293e-01
   1.1814429e+00   1.3560527e+00
  -1.9136177e-01   2.1363016e+00
  -2.3450628e-01  -1.9311968e-01
   6.4567604e-01  -4.8986612e-01
   8.5129934e-03  -2.6558069e-01
   5.8931168e-01  -3.9346747e-01
   3.0789288e-02   7.2454255e-01
  -1.7667743e+00   6.5902314e-02
   1.5316103e+00  -1.3066098e+00
   7.2306043e-01   3.1985096e-02
   1.3904748e+00   1.2941013e+00
   1.1742653e-01  -1.6695079e+00
   7.2071500e-01  -3.3247701e-03
   1.2351814e+00   1.4155805e+00
   1.8495323e+00   2.2454684e-01
  -1.4343495e-01  -1.8123642e-01
  -2.0201977e-01   1.5406533e+00
   1.7586399e+00  -2.3779421e-02
   2.8757178e-01  -1.8995649e+00
   4.6873979e-02   1.9362144e+00
  -2.1834263e-01  -1.2900479e-01
   1.4474707e+00   1.4253039e+00
  -3.5781690e-02   2.8288206e-01
   2.3743489e-01   9.2280320e-02
  -3.9856833e-01  -1.8852851e+00
  -9.4408260e-04  -2.8853556e-01
  -3.0274053e-02   2.6115201e-01
  -2.6018165e-01  -3.9177642e-02
   4.9193417e-01  -4.4617982e-01
   4.5421058e-01   5.3200076e-01
   6.6026652e-01   1.5667256e-02
  -1.5744821e-01  -1.8407406e-01
   2.1934957e-01   1.2648611e-02
  -4.5856455e-02   7.1707538e-01
  -2.8685619e-02  -2.7505068e-01
  -6.1909863e-04  -2.4933252e-01
   2.7220416e-02   6.8101570e-01
   2.0401375e-01   1.9627979e-01
   2.9820813e-01  -1.8279166e+00
  -1.3566823e-01  -1.9341616e-01
   5.6298927e-01  -4.0289148e-01
  -2.1958564e-01   1.5728371e-01
  -1.5736026e-01  -7.1913621e-01
  -5.6397849e-01  -3.9980958e-01
  -1.1835101e+00  -1.2499797e+00
   2.0929993e-02   1.6692250e+00
   1.4719515e-01   1.7898689e-01
   1.3722161e+00   1.2887557e+00
  -4.4249597e-01  -5.2147823e-01
   5.1951506e-01  -3.9873079e-01
  -9.9891606e-02   6.6702054e-01
  -1.1170624e+00  -1.7528530e+00
  -5.9417172e-01  -5.6670577e-01
  -7.8999061e-03  -6.8919604e-01
   1.9031884e-01  -1.4379509e-01
   2.0638882e+00   8.4221628e-02
  -5.6410078e-01   1.6582474e+00
  -4.7835885e-01  -5.1074088e-01
   3.2269802e-01   1.6524824e+00
   2.0304031e-01   1.9188860e-01
  -1.3964833e+00   1.2095143e+00
   4.8467685e-01  -5.7360152e-01
   1.3774968e-01  -2.0819952e+00
  -2.0596570e-02   1.7626855e+00
  -2.6901681e-01   6.6110632e-01
   4.0503678e-01   4.7116097e-01
   6.5263811e-02   2.4374647e-01
   1.4912351e-01   2.0873862e+00
  -1.5072510e+00   9.7691509e-01
   1.4532136e-01   2.0773815e-01
  -9.3248151e-02  -1.9851532e+00
   1.1980219e-01  -6.8835195e-01
  -1.4845744e+00   1.3526406e+00
  -1.6698490e-01   6.4335959e-01
  -1.8595891e+00  -5.4470469e-02
   4.5956551e-01   5.3512622e-01
  -1.6635405e+00  -1.9881801e-01
   2.0810511e-01  -1.5062641e-01
  -6.3095245e-03   2.4913932e-01
   4.0224376e-02   2.8558577e-01
   2.2927589e-02  -2.5602030e-01
  -1.4662961e+00   1.2456392e+00
  -1.3080759e+00  -1.1804059e+00
   5.8812324e-01   4.1898886e-01
  -2.6168377e-02   1.7647661e+00
  -1.3069899e+00  -1.3859485e+00
  -1.3897123e+00   1.2166384e+00
  -1.7032931e-01  -1.6051215e-01
   2.0310441e-01  -1.5999906e-01
  -1.6620847e-01   7.5918096e-01
   5.8080760e-02  -7.3515962e-01
   1.3238976e-01  -1.8946203e+00
  -1.4848037e-01  -1.6177520e-01
   1.2977509e+00  -1.3826614e+00
   7.2223435e-01   1.9467064e-02
   1.2337284e+00   1.2490124e+00
   2.6732215e-01   1.3256166e-02
   1.9206483e-01  -1.1786653e-01
   1.2500157e+00   1.3458817e+00
  -4.5369143e-01   5.7212336e-01
  -6.7118073e-01  -1.8743298e-02
   6.5496423e-01   3.8530283e-02
   1.4448029e+00  -1.1841686e+00
   1.5762344e+00  -1.4407514e+00
  -2.6399665e-01  -1.0005831e-02
   6.7374077e-02   2.0002519e-01
   1.8104667e-01   1.6508278e-01
   1.0963914e+00  -1.6126762e+00
   7.7943447e-01  -9.2227235e-02
  -2.5161842e-01  -2.1330479e+00
   8.2992304e-02  -7.0241516e-01
  -1.1296488e+00   1.1721736e+00
  -7.2749562e-01  -7.9875187e-02
   1.7341938e+00   2.6438671e-01
  -1.5246338e-01   1.6446837e-01
   2.0766540e-01  -1.9335229e-01
  -1.4037153e-01  -1.8748453e-01
   1.6029434e-01   1.7440601e-01
   7.0682498e-02  -2.4152528e-01
  -5.3224630e-01   5.1521540e-01
   5.0128149e-01  -4.8522753e-01
   2.6126742e-01   6.6301139e-02
   1.5262360e-02   6.8272298e-01
   1.6815516e-01  -1.9786504e-01
  -1.8718105e-01  -1.6883002e-01
   1.3080434e-01   1.8091070e-01
   1.8873374e+00  -5.8715218e-02
   2.3522037e-01   3.0009564e-02
   5.2718910e-01   4.9818944e-01
  -1.0334497e-01  -1.9085358e+00
   4.0140598e-01   5.2829230e-01
  -1.5265948e+00  -1.2868637e+00
   1.4483624e-01  -1.8520481e+00
   3.2747824e-02  -2.4444969e-01
   1.4928141e-01   1.8206709e-01
  -5.0349503e-01   4.4584020e-01
   3.2572112e-01   5.4164325e-01
  -1.1794126e+00  -1.4341949e+00
   1.3546080e+00  -1.1523512e+00
  -1.3884635e-02   1.7074964e+00
   1.1194914e+00   1.5658767e+00
   7.2109828e-01   1.8909085e-01
   2.7363064e-02  -2.7179824e-01
   1.9149594e+00  -5.4381062e-02
   3.9960703e-01   6.0890921e-01
  -5.3071367e-01   4.3607328e-01
   1.8061460e+00  -8.2095803e-01
   2.6104258e-01  -1.0458632e-02
  -7.0848528e-01  -3.4762958e-02
  -2.8253837e-02  -2.3329730e-01
   1.3091623e+00   1.2046613e+00
   6.3130854e-01  -5.1846901e-01
   5.9516553e-01   4.1700936e-01
  -1.3613839e+00   1.5096849e+00
   1.7133281e-01  -1.3068549e-01
   2.5063440e-01  -1.5194554e-02
  -3.1427379e-01   6.4982609e-01
   2.4556431e-01  -4.4953558e-02
  -1.1725912e-01  -2.0020846e+00
  -5.3421678e-01  -4.5654100e-01
   1.3301966e+00  -1.4746974e+00
  -4.7364989e-01  -4.8538611e-01
  -1.5048029e-03  -1.8769354e+00
  -5.9160930e-02   2.5301316e-01
   2.7881974e-01  -1.7066051e-02
  -3.6328215e-01  -5.3294760e-01
  -2.6056604e-02   6.9587699e-01
  -1.0073538e+00   1.6230613e+00
   5.3537206e-01   4.0416421e-01
  -4.4607944e-01  -5.0577569e-01
   1.0299124e+00   1.2783329e+00
   8.6326817e-03   2.4115555e-01
   5.0471988e-01   4.5005885e-01
   1.4653246e-01  -2.4860068e-01
  -1.4452005e+00  -1.3767729e+00
   3.5919784e-01  -1.6393410e+00
  -1.6904731e+00  -1.1348276e+00
   1.6875856e+00   1.3869376e-01
   1.3711036e+00  -1.3114050e+00
   1.5016601e-01  -7.0946237e-01
  -2.5096281e-01   1.6918837e+00
  -7.4008782e-01  -1.1090696e-02
  -1.3915525e+00   1.0623524e+00
   1.2349384e+00   1.3430313e+00
   1.7601120e-01   1.5909835e-01
  -1.8318950e-01  -1.6319620e-01
   5.9900493e-02   2.6993340e-01
  -2.0991234e-01  -1.4905388e-01
   4.3609608e-01  -5.5540464e-01
   7.3096632e-01  -3.4769841e-02
  -1.7216167e-01  -1.7855154e-01
  -1.5586431e+00   9.8990107e-01
   1.1280971e+00  -1.6695446e+00
  -6.4683275e-03  -3.0956946e-01
  -5.5240991e-01   4.1380725e-01
  -1.8183325e-01   1.7173433e-01
   4.3439691e-02  -2.5281961e-01
  -5.0273484e-02   7.7362457e-01
   1.6937220e+00   1.2082861e-01
   2.2214245e-01   1.1867190e-01
  -7.0708259e-01  -4.8219478e-02
  -4.2500852e-01   1.6151767e+00
  -1.8920019e-01   1.9037724e-01
  -2.9103356e-01  -2.2531918e-02
  -1.3371885e+00  -1.3838641e+00
   2.6923753e-01   5.8308966e-02
   2.6008519e-01  -2.0078426e-02
  -2.4064204e-01  -5.7820489e-02
   1.2351905e+00   1.3826923e+00
  -1.4160560e-01   2.1630231e-01
  -1.5850336e-01   1.8066362e-01
  -1.8621235e-01   1.5866878e-01
  -2.4974782e-01   1.9192521e+00
  -2.4156015e-01   1.8048361e+00
  -1.8132811e+00  -3.1931971e-01
  -2.4866007e-01  -7.4333338e-04
   4.3042281e-01  -1.6796367e+00
  -1.9626881e+00   1.8925301e-01
  -6.4716428e-02   6.3729135e-01
   1.8066735e+00  -1.2244089e+00
   4.8792578e-01   6.5587825e-01
   1.6108643e+00  -1.1128914e+00
   2.2260261e-01  -1.4957416e-01
  -2.1923572e-01  -1.1866003e-01
   2.2627829e-02   7.0257957e-01
   1.3920053e+00   9.3829720e-01
   1.7207085e+00  -3.6840093e-01
   1.4776463e-01  -1.6790580e-01
  -1.8443577e-01  -1.8484742e-01
  -1.9284797e+00   8.1296109e-01
   4.6916154e-01  -5.3121734e-01
  -4.0970507e-02   2.8252591e-01
  -1.1917811e+00  -1.3638597e+00
   5.4618424e-01  -4.2987520e-01
   1.8846141e-01  -1.8957933e+00
  -1.4618055e-01   1.6410685e+00
   1.7165403e-01  -1.5312766e-01
   3.7608856e-01  -5.6180708e-01
  -3.0084999e-01  -1.9051887e+00
  -1.7548537e-01  -1.7025039e-01
   4.0603263e-01  -4.9060829e-01
   1.6595512e-01  -2.0764674e-01
   3.0977613e-01  -6.0921681e-01
  -4.0507308e-01   6.0237737e-01
   6.3444693e-01  -1.8145047e-01
  -2.1169704e-01   1.6214318e-01
  -1.8561135e+00  -3.5585111e-01
   1.8033356e-01   1.3240792e-01
   2.2465131e-01  -1.7595605e-01
  -5.3652568e-01  -4.8669625e-01
  -3.9911396e-01   1.8725975e+00
   2.4596372e-01   2.9152265e-02
   1.5038981e+00  -1.2990131e+00
  -4.8950374e-01  -5.2260257e-01
   1.8489082e+00   7.1842268e-02
  -1.5591560e-01  -1.9995797e-01
  -4.2811833e-01  -1.6731324e+00
   1.1168198e+00  -1.2732275e+00
   2.0556599e-01   2.0736046e-01
  -6.0826439e-01   3.9108228e-01
   8.5715121e-03   6.5709470e-01
  -1.2836730e-01  -1.8255061e-01
   7.5299896e-03  -2.5370995e-01
   5.5486253e-01   5.6419276e-01
   4.3534494e-01   5.9432068e-01
  -1.9105601e-01   1.3574062e-01
   2.3962735e-01  -9.3605882e-03
   1.7517452e+00   6.2750867e-02
  -6.4711615e-01   4.1319307e-01
   1.5758781e-02   6.7147593e-01
  -5.0003318e-01   4.5976446e-01
   3.1528488e-01  -1.6246501e+00
  -2.0187481e-01   1.9235321e-01
   2.2444097e-01  -6.1525084e-02
   1.8959657e+00  -6.2317599e-02
  -1.7335065e-01  -2.2705200e-01
   1.8124321e-01  -1.8340549e-01
  -5.4007114e-01   6.3381237e-01
  -1.0996778e+00  -1.5409634e+00
  -1.0526173e+00  -1.6036249e+00
  -4.7791244e-03  -2.6548058e-01
  -1.3979119e-01  -2.0188546e+00
  -2.1339419e-01  -1.6632675e-01
   3.4387315e-01   2.0079974e+00
  -1.8139576e-01  -1.6196375e-01
  -5.0000557e-01  -5.6230577e-01
  -4.4999197e-01   4.8467255e-01
  -2.7676267e-01  -1.8309479e-02
  -1.6542651e+00   1.1815733e+00
   1.9199429e-01   1.9001452e-01
  -1.6854738e+00  -1.0554065e+00
  -1.3323083e+00  -1.1051103e+00
   1.1462458e+00   1.8175097e+00
   1.2797334e+00  -1.4620507e+00
   2.0493640e-01  -1.0593258e-01
  -1.2698971e+00  -1.2986993e+00
  -4.7611162e-02   7.2536451e-01
  -1.8561617e-01   1.8203421e-01
   2.7787042e-01   8.6612184e-02
  -4.4373318e-01   4.8153788e-01
  -1.4461837e+00  -1.2484584e+00
   2.6853057e-01  -4.6952215e-03
   2.3649213e-01  -5.7163007e-02
   4.8974421e-02  -2.6713262e-01
   7.0974523e-01  -2.1843800e-02
   1.8268153e-01  -2.0711254e-01
  -1.1647606e+00  -1.4350450e+00
  -5.3390522e-02  -1.7273820e+00
   6.8895266e-01   6.0687515e-02
   2.0881279e-01   1.6463963e-01
  -2.6396010e-01  -8.6984476e-02
   2.4460368e-01   3.4055819e-02
   1.5158741e+00  -1.0716654e+00
  -2.1774166e-01  -1.6630526e-01
   1.6041035e+00   1.0937224e+00
   5.3579766e-02   8.1541748e-01
   2.9001143e-01   3.8359768e-02
   1.1653866e+00   1.3268532e+00
  -9.0019630e-01  -1.5878146e+00
   2.1133059e-01   1.3874653e-01
  -1.1780196e+00  -1.4071410e+00
   1.5334472e+00  -1.3642151e+00
   5.8004711e-01   4.3638497e-01
  -7.4127646e-01   1.9782723e-01
   1.4527789e+00  -1.1589458e+00
   1.1850395e+00   1.1733399e+00
  -1.2934397e+00   1.4539362e+00
   4.7877402e-01   4.9697785e-01
  -5.9599528e-02   1.8956729e+00
  -2.1687127e-01   1.2822054e-01
  -3.0496909e-02  -2.9910296e-01
   4.2711904e-01   5.1761921e-01
   1.3684239e+00   1.5065398e+00
   1.8839581e+00   1.4385731e-01
   6.9843692e-01  -7.3372268e-02
  -6.9780061e-02   1.9703415e+00
   6.4172232e-01  -4.3428746e-02
  -1.7356288e-02   7.2562381e-01
  -1.9608157e+00  -3.2908204e-01
  -1.0308943e-01   6.4531160e-01
   1.8066887e-01   2.3189261e-01
  -4.7745016e-01  -5.6311016e-01
  -1.7708650e+00   9.7942045e-01
  -1.9834540e-01   1.8333075e+00
  -9.3537143e-01  -1.6476932e+00
  -4.3649653e-01   5.2635359e-01
   1.0977732e+00   1.4354864e+00
  -2.3494728e-01  -7.3050806e-01
   2.7294392e-01   1.6782554e+00
  -4.1692484e-01  -4.8161218e-01
  -2.3531016e-01   1.7347476e-01
   6.1146102e-02  -2.2468322e+00
   1.2395801e-01   2.3004414e-01
   2.0200993e+00   1.6001068e-01
   9.9530333e-01   1.9079629e+00
   1.6380548e-01   2.0055757e-01
  -1.9537509e+00   1.3359293e-01
  -2.2614810e-01  -1.6845313e-01
   1.9148170e+00   7.0732741e-01
   1.0961058e+00   1.3470523e+00
   2.5956285e-01   1.8951854e-01
  -5.3255444e-02  -5.8766648e-01
   1.3527381e+00   1.0091704e+00
   2.0428766e-01  -1.7800439e-01
   7.0525802e-01  -4.8705097e-02
   1.9470190e+00   2.4208258e-01
   1.5188980e-01   7.5965104e-01
   1.1978858e-01  -1.9931966e+00
  -2.3460125e-01   6.9976835e-03
  -7.0857649e-01  -1.0489436e-02
   1.6021543e-01  -1.8745412e+00
  -1.1291138e+00  -1.4755961e+00
  -1.7160061e+00  -3.4121667e-01
   3.8735816e-02  -1.8983411e+00
  -1.2079957e-01   2.4004255e-01
   6.2922144e-01   1.6083532e-01
   1.5021100e-01   1.7737514e-01
  -5.9582631e-02   2.5716566e-01
  -1.9321475e-02  -2.6225838e-01
  -1.4625882e+00   1.1082889e+00
  -8.1523408e-01   9.7516498e-02
   6.5593238e-01  -1.7768252e-02
  -1.7552791e+00  -7.2811867e-02
  -5.5762668e-01  -3.6417324e-01
   6.0562859e-01  -3.0561191e-01
   2.8616863e-01  -1.6829726e+00
  -1.0039709e-02   2.0154019e+00
   1.6418991e-03   2.4925553e-01
   7.0840741e-01  -6.2126729e-02
   2.9595118e-01  -1.9772879e+00
   1.7907565e-01   1.7910734e+00
   5.5212599e-01  -2.7624332e-01
   1.5169230e-01   1.8944649e-01
  -1.9589651e-01  -1.6577007e-01
   2.4699379e-01  -6.8502703e-03
   9.1507955e-02  -6.9611252e-01
   1.4637070e+00  -1.1909307e+00
  -4.7254355e-02   7.3479644e-01
  -1.3504971e+00  -1.1780051e+00
  -5.0854959e-01  -4.4874575e-01
   1.6904528e-01   2.1428916e-01
   1.1935354e+00  -1.3082679e+00
   5.1690990e-01  -4.2481673e-01
  -1.4909240e+00  -1.0820762e+00
   1.9791820e-01   1.6521178e-01
   1.9426320e-01  -7.6482757e-01
   1.5514198e-01   1.7743611e-01
   1.6605639e-02  -7.3511415e-01
  -4.2888791e-01  -5.4051050e-01
   1.3631708e+00   1.3293926e+00
   1.8177600e-01   1.4001436e-01
  -3.9993873e-01  -5.2775497e-01
  -4.5768236e-02   7.3364641e-01
   5.7324654e-02   2.0406412e+00
  -2.6241719e-01  -4.5804419e-02
  -1.6426215e-01  -1.8390353e-01
  -1.4260575e-01   1.7904168e+00
   8.2441240e-02   6.4942272e-01
  -2.8533192e-01  -1.6163005e-02
   1.7683159e-01   1.8143526e-01
  -1.2050490e+00   1.4510011e+00
  -4.4946924e-01   3.6035618e-01
  -4.3191554e-01  -5.5436646e-01
  -3.7914381e-01  -4.4260288e-01
  -1.4202714e+00  -1.3008282e+00
  -6.3972643e-02   2.4270330e-01
   4.8505863e-02  -6.2788206e-01
  -1.5131563e+00   1.4232747e+00
   4.3372746e-01  -4.7178631e-01
   6.9216447e-01  -6.1013106e-02
  -6.9706274e-01   3.1980907e-02
   1.8092525e+00  -4.2550907e-02
   2.5471910e-01   2.5751778e-02
  -3.4396917e-01   7.1542658e-01
   2.0713203e-01  -1.6393272e-01
   1.3336501e+00  -1.1812730e+00
  -9.3475565e-03   7.6969549e-01
  -1.4047466e+00   1.1725366e+00
   1.2938998e-01  -6.9301528e-01
   1.2664748e+00  -1.3679904e+00
   1.3120061e+00  -1.2040583e+00
   2.5501563e-01   3.6054818e-02
   7.0474898e-02  -6.3514976e-01
   1.2688224e+00   1.2847265e+00
  -1.8956364e+00   3.6395388e-01
  -1.9505145e-01   1.8365109e-01
  -1.4335082e+00  -1.1934713e+00
   1.7161071e-01   1.6512436e-01
  -6.9740051e-01   3.1144805e-01
   1.3639353e+00  -1.2214352e+00
   1.4115040e+00  -1.5966040e+00
   7.6019427e-01   1.5283961e-01
   1.7229253e-01  -1.9371187e-01
  -1.7635281e+00  -5.2866112e-01
  -1.2813900e+00   1.3605917e+00
  -1.2505567e-01  -1.7888929e-01
   9.9475830e-02  -6.4152285e-01
  -1.5059744e+00   1.4931663e+00
  -1.9449855e+00   6.3499747e-02
   2.3298693e-01   1.8405577e-02
  -2.1221297e+00  -4.6095833e-02
  -2.5815633e-01  -2.0366489e-02
   2.6544175e-01  -1.1719281e-02
   7.4455763e-01  -3.2846951e-02
  -4.9021995e-01  -5.2157748e-01
   4.4010942e-01   5.0115801e-01
  -2.7207422e-01   7.3353108e-03
  -1.9319457e-01   1.5353648e-01
   1.5277245e+00   8.0448265e-01
  -2.6731354e-01   3.1323331e-02
   4.6248764e-01   4.0918953e-01
   1.4925880e+00  -1.1500883e+00
   1.8076852e-01  -1.4356727e-01
  -1.7246533e-01   1.8918602e-01
  -3.9386638e-02  -6.1834824e-01
   1.2177520e+00   1.3250116e+00
   4.6984289e-02   7.4208814e-01
  -2.3385262e-01   1.4350264e-03
  -1.4606149e-02   2.4195972e-01
   2.3900905e-01  -3.0298906e-02
  -4.5786929e-01   5.0876770e-01
  -2.8125379e-01  -1.7456428e-02
  -2.5395565e-01   1.9049405e+00
  -2.6233282e-01  -6.1156235e-02
   6.3306497e-01  -1.9579019e-03
  -1.1806590e-01  -2.2233418e-01
  -1.5864015e+00  -8.2786635e-01
   1.6211063e+00  -1.7551028e-02
   6.5479241e-02   7.2915770e-01
  -5.9979285e-03  -2.4728332e-01
   2.0372766e-01   1.9132518e-01
  -5.9654379e-01  -2.4372565e-01
  -2.4249613e-02  -6.4812233e-01
  -5.3217731e-03   2.4881581e-01
   5.5709442e-02   2.2518586e-01
   4.9298733e-01  -4.7136807e-01
   2.8703953e-02  -7.2646904e-01
  -4.1663265e-01   4.7294256e-01
  -1.8037743e-02   2.4191230e-01
   6.8847397e-01   5.1272834e-02
   1.5721414e+00  -1.2278583e+00
   5.6349005e-02  -1.9346748e+00
  -2.0657759e-01   1.6488450e-01
  -4.3423480e-01  -6.2285185e-01
   2.9431017e-01  -1.9325753e+00
   2.5429626e-01   1.9030810e+00
   4.2953894e-02  -6.4210984e-01
  -2.5037970e-02   2.3155342e-01
   1.7857780e+00  -6.9875309e-01
  -6.5117112e-01  -2.6208098e-02
  -1.1601673e+00   1.0977589e+00
   2.0715296e-01   7.0082547e-02
   1.8686478e-01  -1.5572193e-01
   6.8339430e-01   9.5758063e-02
   2.4082587e-01  -6.8679667e-01
  -1.3244807e+00  -1.4635985e+00
   1.6865673e+00   8.4389910e-02
  -3.2802039e-01  -6.2874945e-01
  -4.2951094e-01  -6.0323395e-01
   1.4876268e+00  -8.4503613e-01
  -7.1613389e-01  -9.1431736e-02
  -2.5683138e-02  -1.8014925e+00
  -4.2113707e-01   5.2760303e-01
  -4.6632920e-01  -5.8525514e-01
   2.3571113e-01  -1.4800880e+00
  -1.9349814e-02  -2.6955744e-01
  -1.4663003e-01  -1.8746774e-01
   4.8148189e-01   5.7429836e-01
  -1.3798797e+00   1.3388558e+00
   4.8532227e-01  -5.0424671e-01
   2.2612355e-01  -1.3978780e-01
  -2.6428088e-01  -5.1916270e-02
   4.9514079e-01   4.8557353e-01
  -1.5309522e-01  -1.3836404e-01
  -2.3497805e-01   1.5733501e-01
   4.9660222e-01   4.4166224e-01
  -2.3481936e-01  -1.5658570e-01
  -3.1215553e-01  -1.7616450e+00
   3.5578001e-01   4.5084594e-01
  -4.6543257e-01   6.2178069e-01
   1.2913818e-02   2.7991890e-01
   2.9397933e-01  -5.9291576e-02
   1.7793714e-01  -1.6897695e-01
   1.5801789e+00  -1.0717970e+00
  -4.3695785e-01   5.4514110e-01
   2.7429635e-01   3.0922022e-02
   6.1310701e-02   7.7998214e-01
   4.9814005e-01   5.2970519e-01
  -7.3484129e-01  -6.7423366e-02
   1.4418567e-01   2.4500908e-01
   7.6180953e-01   3.9795752e-03
  -1.9334780e+00   2.2355424e-03
  -5.7898838e-01  -1.1559681e-02
  -7.4330718e-03  -2.6444800e-01
   6.9445543e-01  -3.0017998e-01
   1.4139701e+00  -1.1664462e+00
   2.7909440e-02   2.3577548e-01
  -7.7143897e-02  -6.6113659e-01
   1.3227601e+00   1.2280902e+00
   5.2258885e-01   4.5065991e-01
   1.2237538e+00   1.1433016e+00
  -1.7260198e-01  -1.8709154e-01
  -1.5235309e+00   1.4884559e+00
  -1.9598038e-01  -2.0012090e-01
   5.2677320e-01   1.7013238e+00
  -6.9071069e-01  -3.1347390e-02
  -1.2053076e+00   1.3054846e+00
   4.5222084e-01   4.6003499e-01
  -7.1035005e-02   6.5983985e-01
   2.0574723e-01  -1.8182998e-01
  -2.8979301e-01  -4.4014914e-03
   5.0711746e-01  -5.2511738e-01
  -1.6050680e-02   2.6101070e-01
  -1.8079662e-01   1.7433526e-01
  -4.5303362e-01  -5.2557745e-01
   2.2067117e-01   1.2534980e-01
   7.4550997e-02  -2.8139415e-01
   1.8415700e+00   2.7444888e-01
  -1.7781888e-03   1.5777949e+00
  -2.1131768e-01   1.3953158e-01
  -4.4700891e-02  -2.8704854e-01
  -4.1626715e-02   2.8467146e-01
   3.9537212e-01  -5.7454364e-01
  -1.0533058e-02  -2.5905636e-01
  -1.9376510e-01   1.9876012e+00
  -2.3578891e-01  -8.5055525e-03
   1.1384061e+00   1.6154422e+00
   5.6786654e-01   6.1081119e-01
  -1.5322972e-01  -2.1111011e-01
   3.0930681e-02  -6.6492547e-01
   1.2846030e+00  -1.0115084e+00
   5.8201349e-01  -5.9660738e-01
   6.5452302e-01  -4.8527493e-01
  -9.1155090e-01   1.4303532e+00
   1.7217150e-01  -1.3326150e-01
   1.7452356e+00  -4.1767072e-01
  -6.5385851e-01  -9.0599351e-02
  -4.3203012e-01   4.7271264e-01
   2.4197633e-01   3.1245582e-02
  -1.8565606e+00   3.8924258e-02
   1.1982518e+00  -1.4200942e+00
  -1.0167672e-01  -7.2331309e-01
   1.4244627e-01   6.6186032e-01
   7.4760900e-02  -1.9388776e-01
  -7.0440031e-01   6.9527622e-02
   1.7508775e-01   1.9481875e-01
  -1.2864164e+00  -1.4309226e+00
   1.6417553e+00   1.1774231e+00
  -1.6215668e+00   6.4249534e-01
   2.1814883e-01   2.1298892e-01
   1.9734904e+00  -2.2173884e-01
  -2.1161798e-01   1.6506381e-01
   7.4709609e-01   1.7147121e-01
   2.7095223e-01  -5.4401324e-03
  -1.6697970e-01  -1.6529479e+00
  -7.1567571e-01   9.7480357e-02
   1.6171289e+00  -1.2906529e+00
  -5.2666982e-01   3.8359652e-01
  -8.5587949e-01  -4.1938592e-02
   1.5428276e+00  -1.3810532e+00
  -2.0059944e-01   1.7986450e-01
  -1.7949489e-01   1.6760872e-01
  -4.5314129e-01  -5.0030446e-01
  -2.6859757e-01  -5.1830678e-02
   1.7287623e+00   7.6175831e-03
  -2.0157248e-01  -1.8981684e-01
   1.1467377e+00   1.6090635e+00
   1.1487848e+00   1.3098573e+00
   6.8329200e-02   6.4738815e-01
   5.4605020e-01  -3.9374501e-01
  -1.1707891e+00  -1.2730791e+00
   8.8165830e-02  -7.2719942e-01
  -1.9581353e+00   2.8645563e-01
  -6.7514496e-01  -1.8821391e+00
   1.4505432e+00   9.8184300e-01
  -9.8390045e-01   1.6017228e+00
  -5.4007241e-01   4.0192006e-01
   2.0648643e-01  -1.3816446e-01
   5.3887981e-03   2.8543884e-01
  -6.6537253e-02   7.0444573e-01
  -6.0402151e-01  -3.9375419e-01
   2.8106710e-01   2.5259829e-03
  -1.4273735e+00  -1.1920477e+00
  -1.6143480e+00  -2.5045401e-01
  -5.6531396e-02   6.5286027e-01
   4.8740499e-02  -6.6058239e-01
  -1.4182695e-02  -7.0473276e-01
  -2.0456491e-01  -1.8832031e-01
  -4.0058807e-02  -7.1655784e-01
  -1.6253441e-01  -1.8592632e-01
   1.7220222e+00  -1.0476442e-02
   8.2656311e-01  -1.6388555e+00
   1.9826410e-01   1.7582534e-01
   5.0716397e-01  -4.4931738e-01
  -1.9812283e-01   6.2989175e-01
  -1.4415861e+00   1.1911025e+00
   1.4628214e-01   1.8196093e-01
  -1.0849818e+00  -1.2904453e+00
  -1.9508831e+00  -1.3433539e-01
   1.5520909e-01   1.6504363e-01
  -4.7170802e-01  -4.1616421e-01
  -1.2335669e+00   1.6134013e+00
   2.2806785e-01  -4.7478948e-02
   2.7996061e-01  -4.2282113e-02
   5.6887049e-01  -3.8665849e-01
  -1.5946315e-01  -1.7680511e-01
  -1.3491723e-01  -2.2079372e-01
   1.5195243e-01   2.2285492e-01
   1.0826258e-01   1.9732517e-01
   1.8322201e-01   2.1668315e-01
  -1.9814114e+00  -1.9757083e-01
   2.3089129e-01  -1.6067606e-01
   2.5111538e-01   2.9801932e-02
   1.2498974e+00  -1.3657121e+00
   1.2152155e+00  -1.4491273e+00
   2.0510987e-01  -2.5118466e-01
   2.1066833e-01   1.7105014e-01
  -6.1129540e-01  -4.8482667e-01
   1.1935192e-01   2.5267960e-01
   8.9915254e-01   1.4136632e+00
  -2.1148456e-01   1.1646210e-01
  -1.0817742e+00  -1.5180246e+00
   6.6013240e-01   4.6426630e-02
   9.6921831e-02  -2.8313338e-01
   3.9043785e-01  -5.6709148e-01
  -1.2563870e+00   1.2193193e+00
   3.3474722e-01   5.0131978e-01
  -3.6267394e-02   2.6309824e-01
  -1.8687336e-01   1.4951972e-01
  -2.2835669e+00  -7.4193699e-02
   1.2205159e+00  -1.2434684e+00
  -1.3525276e+00   1.3911439e+00
   1.6790089e+00  -8.5566086e-01
  -4.8458283e-01  -4.8482986e-01
  -1.1237141e-01  -1.7666175e+00
  -3.9691251e-01   6.0415213e-01
   6.1322690e-01   3.7249257e-01
  -1.9631145e-01   2.0173524e-01
  -1.1786791e+00   1.3140796e+00
  -6.5110582e-01  -4.6968615e-02
   2.5752352e-01  -7.5271044e-02
  -6.8996343e-01   1.4474574e-01
   1.2238768e+00   1.4037083e+00
   2.1774191e-01   1.5536252e-01
   1.4863289e-01  -7.4731606e-01
  -1.1850059e+00  -1.2213811e+00
  -6.7730317e-02   2.0860644e-01
   8.4012252e-01   1.4891294e+00
   2.6691162e-01  -4.7843080e-03
  -9.9430334e-01  -1.4499422e+00
  -1.3196165e+00  -1.0909459e+00
   2.3432134e-02   6.7612117e-01
  -2.0297808e+00   7.2920735e-02
   6.5431885e-02  -6.4145978e-01
  -2.4525087e-01   2.0591831e-03
   2.8252743e-01   9.3914562e-03
   1.6998577e-01  -1.9056447e-01
   5.8657340e-01  -4.6953824e-01
  -7.0144957e-01   1.4248255e-01
   4.8557333e-02  -2.5036641e-01
   5.9747010e-01  -2.7759703e-01
  -5.0170022e-01  -4.6107912e-01
   6.8947656e-01   6.0240717e-02
  -1.5122416e+00   1.1204143e+00
   7.3953394e-03  -2.6728025e-01
  -2.2582949e-01   2.7391286e-02
  -1.3688038e+00  -1.3683992e+00
   4.9149252e-01   4.6008397e-01
  -3.0475335e-02  -7.3304629e-01
  -1.6034715e+00  -1.1220191e+00
   4.0813452e-01   6.2193903e-01
  -4.8948995e-01  -4.9234337e-01
   5.5544608e-01  -5.0547368e-01
   1.5283664e-01  -2.0303747e-01
  -3.6736946e-01  -5.4060169e-01
  -3.2747654e-03  -2.3663541e-01
   5.9818911e-01  -2.7987346e-02
  -2.3486815e-01  -1.1970061e-02
  -4.8619387e-02   6.4296188e-01
   2.9001824e-02  -5.8595227e-01
  -1.6927286e+00  -2.7354034e-02
  -1.2044881e+00   1.2388754e+00
   2.3918591e-01  -1.3969254e-01
  -5.0877673e-01   5.0428799e-01
   1.2560136e+00   1.3957008e+00
   2.8682430e-01  -4.0056462e-02
  -1.9260183e+00   1.3909679e-01
   5.3473096e-01  -3.7224049e-01
   2.9594343e-02  -6.8222934e-01
  -1.4441559e+00  -1.0688465e+00
  -1.5743041e-01   7.7171601e-01
  -2.7385340e-01  -4.1477718e-02
  -2.8240135e-01   1.8185025e+00
   1.6905360e+00   1.3337825e-01
   2.2725164e-02   6.9863378e-01
   7.2462191e-01   4.2784184e-02
  -8.5070804e-02  -7.6590234e-01
   2.0801417e-01  -1.7161488e-01
  -1.7702276e-01   1.6773309e-01
   3.7473923e-01  -6.8864220e-01
  -1.2774264e-01  -1.8923950e-01
   2.3877021e-01   2.8072523e-03
   1.3765588e+00  -1.6239173e+00
  -7.8720573e-01   7.2721909e-02
  -2.0266344e-01   2.0625676e-01
   7.0819753e-01  -1.3329883e-01
   7.5488290e-01   5.6268609e-02
  -4.4912316e-01   4.3035173e-01
  -1.9667446e+00  -7.1124703e-04
   4.2726227e-01   5.0453761e-01
   3.8287183e-02   2.2678803e-01
   7.0053682e-01   1.0750193e-01
   1.1772258e+00  -1.3392517e+00
  -1.5255128e+00  -1.2784449e+00
   1.2554010e+00   1.4277447e+00
   1.4397425e-03   2.4426097e-01
   1.3507021e-01  -2.0892524e-01
  -7.1605207e-01  -1.1239985e-01
  -4.7184893e-01   1.6747979e+00
  -1.6223230e+00   1.1521726e+00
  -1.5762659e+00   1.4900025e+00
  -1.4265800e-01   7.4214754e-01
  -1.8924184e-01  -2.1757428e-01
  -1.3537800e+00  -1.4173204e+00
   9.2933942e-01   1.6262410e+00
   1.8443294e-01  -7.9208388e-01
   8.2649560e-01   1.4220021e-01
   5.0076639e-01   5.2102013e-01
  -1.6001272e-01   1.9653630e-01
  -4.9310144e-01   5.1037085e-01
  -4.8556050e-01   5.0216009e-01
   4.3595280e-01   5.8066005e-01
  -1.5046025e+00  -1.4850357e+00
  -1.2584294e-01  -7.5699979e-01
  -7.0403604e-01   5.5952008e-02
  -2.3293431e-01   1.8613671e+00
   3.4756768e-01   5.6326212e-01
  -1.1560421e+00  -1.4667044e+00
   1.2081236e+00   1.6255916e+00
  -2.5658814e-01  -1.3341842e-02
   3.2678248e-02  -2.3554963e-01
   7.0937032e-01  -4.2922882e-01
   8.9452508e-01  -1.7233968e+00
   2.1240429e+00   1.0484180e-01
   1.4051223e-01  -7.2833519e-01
  -7.4049307e-01   1.8039824e-01
  -2.1733828e-01   1.1743163e-01
   9.8072576e-01   1.6397742e+00
  -1.9936695e+00  -3.7516126e-01
  -3.1347885e-01   1.8481047e+00
  -4.7581523e-01   6.1514615e-01
  -2.6206265e-01  -1.9365446e+00
   7.2439769e-01  -8.4475704e-02
  -6.6095821e-01   5.2255241e-01
  -1.5037759e+00   1.3842545e+00
   1.3680156e-01  -7.0574759e-01
   1.4980553e+00   1.6189436e+00
   5.0311142e-02  -1.9006795e+00
   3.7536134e-03   2.5368497e-01
   1.2107736e+00  -1.5760045e+00
  -5.3123546e-01   5.0717417e-01
  -1.8325908e+00  -9.9256682e-02
  -4.6055852e-01  -6.0778022e-01
   2.7778443e-02  -3.0788280e-01
   4.1137793e-01  -1.7430197e+00
  -4.9631459e-01  -4.4265190e-01
   1.4802716e+00  -1.1090637e+00
   4.4730074e-01   4.6643582e-01
  -1.7827943e-02  -2.7455854e-01
  -2.0472196e+00   5.1312276e-02
   1.9771092e+00   2.4758440e-01
  -2.1685318e-01  -1.5840833e-01
   1.3830769e-01   2.5459881e-01
   5.0868624e-01   4.5357854e-01
  -1.8562267e+00  -5.5822660e-01
  -2.4877834e-01   3.4358419e-02
   3.5634568e-02  -1.8857188e+00
   5.5353101e-01   4.8610427e-01
  -6.1785863e-01  -8.0125914e-02
  -1.7161867e-01  -2.0239781e-01
   2.4641080e-01  -1.8510174e+00
   5.9341365e-01   3.2437911e-01
   7.4240502e-01   6.4337766e-02
  -4.4930439e-01   5.6550356e-01
  -1.4934637e-02   6.9490791e-01
  -1.3137769e+00  -1.3836629e+00
  -8.5915421e-02   7.5864087e-01
  -2.6023813e-01  -7.2122021e-03
   2.8039531e-01   1.7693834e+00
   2.4977236e-01  -2.1344296e-02
  -3.2091756e-02   2.4428129e-01
  -2.4504157e-01  -1.7818988e-02
  -4.3289730e-02  -7.0011116e-01
  -1.7831528e+00   8.3155007e-02
  -1.1825627e+00  -1.4876093e+00
   1.5315225e-01  -1.7825401e-01
  -6.0033816e-01   5.3338442e-02
   4.7438739e-02  -2.6168071e-01
   1.4140621e+00   1.0389974e+00
  -7.1576839e-01  -1.5608219e+00
  -3.3398377e-01   1.8917349e+00
  -8.6376506e-02   6.5216369e-01
   1.0719252e+00   1.5381718e+00
  -2.5873945e-01  -6.7833250e-02
  -6.0278530e-01   4.5743027e-02
   9.1879744e-03  -6.3798367e-01
  -8.2373808e-02  -1.8680909e+00
  -1.7224577e-01   2.1280786e-01
  -5.0604498e-01   4.7908067e-01
   3.7325212e-01   2.2308517e+00
  -1.0336518e+00  -1.4347355e+00
  -7.8506055e-02  -1.6162014e+00
   1.7960217e-01   7.2598139e-01
  -1.6698317e-02  -2.2494010e-01
  -1.9665043e-01  -2.1704382e-01
   6.4061058e-02   1.8903290e+00
   1.8069374e-01   1.6878760e-01
  -5.0618673e-01   4.3483028e-01
   1.8142541e-01  -1.3440928e-01
  -7.0970796e-01  -7.2063718e-02
   6.1296192e-02  -2.4087246e-01
   7.8432900e-01  -1.0475403e-02
  -7.5293553e-02   2.7753828e-01
   8.5546320e-03   2.6811663e-01
   5.5941274e-01  -4.0765133e-01
  -2.2090140e+00  -2.8716460e-01
   6.5690591e-01  -5.6142022e-01
  -1.2095968e+00   1.7173241e+00
   2.3328511e-01   9.0144552e-04
   9.7947660e-01   1.6947318e+00
   1.2393447e+00   1.3451350e+00
  -1.2343079e-02  -2.5827265e-01
   1.8088598e-01  -2.1436784e-01
   1.8571826e+00   1.9986288e-01
  -5.4837892e-01   4.7267614e-01
   5.4644477e-01  -5.5575064e-01
  -7.6441652e-01   8.1163375e-02
   1.8748155e+00  -6.9128807e-02
   4.5304666e-02  -2.4650536e-01
   1.9917240e-02   2.0616498e+00
   2.2183634e-01   8.2763137e-03
   1.3275928e+00  -1.3137886e+00
  -9.9930129e-01  -1.3034091e+00
   1.9434032e-01   2.1692501e-01
  -4.6687105e-01  -5.9360393e-01
   1.6081458e+00  -9.7177648e-01
   1.8547999e+00   2.0856946e-01
  -2.2402322e-01   1.5262965e-01
  -1.8542888e+00   2.1034115e-02
  -1.7197565e-01  -2.1231944e-01
  -5.2652752e-03  -2.4185634e-01
   2.2729920e-02  -6.7697261e-01
  -6.8817275e-01  -9.3713212e-02
   1.6177291e-01   2.0066458e-01
  -1.3541158e-01  -2.3530703e-01
   1.3901460e-01   1.7169296e+00
  -7.9899984e-02   2.1501878e-01
  -5.9330594e-01   4.1457136e-01
   4.7284816e-01   5.3664908e-01
  -1.5367863e+00   2.4684075e-02
  -2.1615430e-01  -7.6040411e-01
   1.6517716e+00   1.3264265e+00
   6.3731277e-01   1.9088404e-01
  -4.7200870e-01   4.0121025e-01
  -1.7705432e-01   2.4171852e-01
   4.3380881e-02  -2.3369678e-01
  -3.3061295e-02   2.0510457e-01
  -6.3293161e-02   2.4970251e-01
  -1.1956090e+00   1.4345546e+00
  -2.1760140e-01   1.6908336e-01
  -1.3911170e-02   2.6722516e-01
  -1.0781175e+00  -1.2606805e+00
  -1.6353242e-02  -2.6785260e-01
   4.6856987e-01  -7.4365636e-01
  -1.4557984e+00  -1.4696591e+00
   2.0438141e-01  -1.7689905e-01
  -3.1441025e-01   6.1410018e-01
   2.2303783e-01   1.3461975e-01
   3.1250219e-02  -6.5310982e-01
  -5.4826862e-01   6.3067025e-01
   1.7353392e-01   1.3908612e-01
   6.6069577e-01   1.4897603e-02
  -1.0545231e+00  -1.8460703e+00
  -1.3325818e-01   2.0137355e-01
  -1.7004030e-01   7.9687702e-01
   5.5010950e-01  -4.4846550e-01
   2.8706990e-02   2.7709842e-01
   1.4075895e-01   2.1840172e-01
  -1.9967402e+00   2.7446838e-01
  -1.9874538e+00  -5.4589428e-01
  -5.8966823e-01   4.9057456e-01
  -4.5566144e-02   7.2564060e-01
  -9.5125265e-01   1.3115571e+00
   1.5301757e+00  -1.6394824e+00
   7.1761401e-01  -8.3066280e-02
  -2.4838008e-01  -5.6382282e-02
  -6.5735322e-01   5.5481370e-02
   1.6159261e-02   6.9119292e-01
  -2.1050449e+00  -1.4250613e-02
  -1.9081659e-01   2.0086187e-01
  -1.2923522e-01   6.2796159e-01
  -3.5801554e-02  -2.4297069e-01
   5.0321302e-02   2.2857455e-01
  -6.7825948e-01  -1.3859584e-01
   1.3641784e+00   1.0255179e+00
  -3.4394704e-01  -4.7984513e-01
   5.7886734e-01   3.8381531e-03
  -4.5030062e-02  -2.8280048e-01
  -1.8197610e+00   4.9461930e-01
   5.1459915e-02   2.7974098e-01
  -1.8223673e+00   2.7112566e-01
   5.5258084e-01  -4.5180220e-01
   3.6740257e-01   5.8564150e-01
   1.5660555e+00   1.0420202e+00
   1.8884413e+00  -1.3578487e-01
   2.0827266e+00  -2.3105721e-01
  -6.0106448e-01  -2.0487435e-01
   1.3133544e+00   1.2685101e+00
   2.1916502e-01   2.2208930e-01
   5.9673722e-01  -4.4227452e-01
   2.2960405e-01   2.6638257e-02
  -8.2732578e-03   2.5517451e-01
  -3.3929041e-01   1.6548612e+00
   3.8822601e-02  -7.0836143e-01
   6.4965804e-01   8.2256772e-03
   2.1360579e-01   1.5833512e-01
   9.0886075e-03   2.3063249e-01
  -2.5295299e-01  -6.4364462e-03
   3.2900996e-02  -2.2939795e-01
  -4.7600027e-01   5.6574050e-01
  -1.4682721e+00   1.1061650e+00
   5.2028568e-01  -4.5151524e-01
   4.6534085e-01  -4.4150731e-01
  -1.7577659e-01  -2.4364624e-01
   1.6014878e+00  -1.2194736e+00
   2.1519735e-01  -1.9143057e-01
   1.6220607e-01  -1.9266983e-01
   1.5658399e-01   2.2327408e-01
   4.0102063e-02  -5.7874584e-01
  -7.0030949e-01   1.9781924e-03
   1.5228497e-01   1.8795770e-01
   1.8728749e+00   2.6408334e-01
   2.2010701e-01  -1.9632536e-01
  -1.5915274e-01   6.0470311e-01
  -5.9648635e-01  -4.5338062e-02
  -9.4519606e-02  -6.1162414e-01
  -1.3681284e-01   7.4079110e-01
   1.0519398e+00   1.4682966e+00
  -2.1006036e-01   3.4046031e-02
   1.8068692e+00  -6.1047538e-01
   4.3936796e-01  -5.8377921e-01
  -4.2180492e-01  -5.1984832e-01
  -1.6279605e-01   2.0495996e-01
   2.0625013e-01  -1.1876726e-01
  -2.9137498e-02  -7.4122042e-01
   1.8618560e+00   2.7221138e-01
  -9.0968562e-02  -2.2730177e-01
  -4.2534823e-01   1.8351650e+00
  -6.5892109e-01  -1.3762224e-01
  -2.6748767e-01   1.2107761e-02
   4.6468563e-01  -4.7237352e-01
   1.2006893e-01  -6.6017921e-01
   1.3927176e+00  -1.5339831e+00
  -7.3182452e-01   5.6503048e-02
  -9.6055059e-03  -2.4418310e-01
  -1.8879811e+00   1.2231137e-01
   7.4417433e-01   1.0749727e-01
   1.7730491e+00   1.0024136e+00
  -2.3601359e-01  -1.5508593e-01
  -2.2710745e+00   4.7803675e-02
   9.8619789e-01   1.3534626e+00
   5.2187845e-01   4.7354132e-01
  -1.8324460e+00  -3.3344838e-01
  -1.0014996e+00  -1.5298382e+00
   5.8178105e-01   4.4769935e-01
  -5.5688524e-01  -4.4538635e-01
   2.2888723e-02   6.9548826e-01
  -6.8941193e-03   2.6248260e-01
   4.0259724e-01   5.9899503e-01
   4.6900395e-02   2.5156284e-01
  -6.0399345e-02   1.9587964e+00
   1.6753997e+00   2.0059794e-01
   4.6997310e-01   4.3383232e-01
   1.3341522e+00  -1.2628116e+00
  -7.0886416e-01  -5.5266012e-03
   1.8206091e-02  -7.2852715e-01
   1.4346858e+00   1.3678548e+00
  -1.6471283e-01   2.0188959e+00
   5.4777128e-01   5.4721118e-01
  -2.6799033e-01   6.2074745e-02
   6.8974895e-01  -1.3303104e-02
   1.7380493e+00   1.3538527e-01
   3.9083208e-02  -2.7073926e-01
  -5.0616986e-02   2.2764459e-01
  -8.0347966e-01   1.0863191e-02
   1.2399188e+00  -1.5694232e+00
  -1.1567453e+00  -1.8022983e+00
   5.7555929e-01  -4.2915829e-01
   1.4639321e+00  -1.1200111e+00
  -5.6872311e-01   4.6438016e-01
  -1.8038746e-01  -2.1366518e+00
  -4.3765676e-02  -6.1284918e-01
  -9.2475464e-02   7.1654162e-01
  -1.7718571e-01   1.8037938e-01
   1.5698306e+00  -1.1292047e+00
   3.5761942e-01   1.7316058e+00
   6.0640168e-01  -3.9364564e-01
   1.4859708e-01  -1.6730555e-01
  -4.4671835e-01   4.9360959e-01
   5.8456626e-01  -3.6442556e-01
   4.8079655e-01   5.8348579e-01
   2.9110972e-01  -1.6371459e+00
   1.4449751e-02  -2.5748068e-01
   7.8653490e-02   7.4971065e-01
   1.5697689e+00   1.3450484e+00
   1.2289433e-01   6.3846684e-01
   6.8661610e-02  -6.7665818e-01
  -1.8967973e-01  -1.8357824e-01
  -1.6922108e+00   2.0626067e-01
  -1.5368565e+00   1.2373961e+00
  -4.4557574e-03  -2.7495206e-01
   4.2109685e-02   2.8934627e-01
  -8.6523740e-04   2.6834883e-01
   1.5765736e-01   2.4974504e-01
   1.5653434e-01  -1.6840966e-01
   1.9973013e-01  -1.9027929e-01
  -1.4582500e+00   1.2993333e+00
   4.1062324e-01   5.1410465e-01
   6.7763770e-01  -1.8491720e+00
  -2.6075173e-01  -6.0039799e-02
   1.4744135e+00  -1.2080722e+00
   1.9165152e-01  -1.7350006e-01
   4.8354111e-04   2.5246893e-01
   3.4362071e-01   5.0285201e-01
  -1.9134102e-01   2.3220396e-01
   6.4228592e-01  -5.2651307e-02
  -1.6010096e-01   2.0884923e+00
   1.6160964e+00   4.5297687e-01
  -6.5903502e-01   9.3970865e-02
   1.0844656e+00   1.5226632e+00
   1.4981297e-01   1.7057315e-01
   2.3846003e-01   3.8596794e-02
  -1.3410923e+00   1.3184517e+00
  -2.1188181e-01   1.6575802e-01
   5.2097256e-01   5.3091867e-01
  -1.7830849e+00   1.8528193e-01
   1.9718925e+00  -1.1773726e-01
  -3.6765616e-01  -4.7031626e-01
  -2.0289428e+00  -1.5887076e-01
  -5.8260639e-01  -3.1937035e-01
   7.1605296e-01  -2.3584301e-02
   1.7177119e-01   1.9142615e-01
   1.0458023e-02   2.7647668e-01
  -1.7731665e+00   2.7378458e-01
   6.0906839e-01  -5.5470632e-02
  -6.1639710e-01  -5.0440531e-02
  -4.2895435e-01   4.8243194e-01
   2.0373982e-01  -1.6046182e-01
   1.0651695e-02   5.9327759e-01
  -2.3360341e-01  -1.3085707e-02
  -7.4491781e-01  -1.5444112e-01
   2.1810999e-03   2.4777303e-01
  -1.5687232e-01  -2.1342247e-01
   1.8906300e+00  -7.0862102e-02
  -5.1186178e-01   5.1097759e-01
  -1.3438844e+00   1.2456050e+00
   3.2106281e-01   5.6265338e-01
   8.6806857e-02   7.1723246e-01
  -2.2148424e-01  -4.6801383e-02
  -7.1517473e-01  -3.4724499e-03
  -6.3538027e-01  -6.9051932e-02
  -1.3116580e+00  -1.4329248e+00
  -1.6567479e+00  -1.0511938e+00
   8.0674464e-01   9.5745299e-02
   6.2409173e-01  -4.5329943e-01
  -6.3359430e-01   5.0615639e-01
  -3.7039337e-01  -5.4199039e-01
   1.3302239e+00   1.4544463e+00
   1.3118691e+00   1.5079164e+00
  -2.6291646e-01  -3.1680368e-02
   2.1380420e-01   1.7551199e-01
  -7.4736763e-01  -1.2853107e-01
   4.5551158e-01   5.4512807e-01
  -2.0363932e+00  -4.2466503e-01
  -2.0360823e-01   2.1064543e-01
  -1.9965820e-01  -2.3791211e-01
  -2.7033066e-01  -4.9758656e-02
   4.0289483e-01  -1.6207211e+00
  -1.9510060e+00   2.6288163e-01
  -1.6356758e-01  -2.5068380e-01
  -2.4863732e-02  -7.0109238e-01
  -5.3763833e-01   3.4373486e-01
  -1.6614681e+00   1.2401724e+00
  -1.2915873e-03   1.8028956e+00
   3.6671976e-01  -5.8370841e-01
  -2.7101052e-01  -2.1861392e-02
   2.3786674e-01   1.5332474e-01
  -1.7240837e-01   2.0710219e-01
   4.2592421e-01  -5.0563366e-01
  -1.4730628e+00   1.2345810e+00
  -5.7306524e-01   3.5744203e-01
  -1.0239475e-01  -6.6492081e-01
   1.2732880e+00   1.4571206e+00
   2.3577061e-02  -2.4348844e-01
  -3.6600018e-02   2.6090857e-01
   2.1711539e-01  -1.6897441e-01
   1.3734673e-02  -1.9997197e+00
   1.4603652e+00   1.2365034e+00
   1.2309906e-01   2.3479581e-01
  -1.2400667e-02   6.4046303e-01
   1.8514836e-01  -1.6936260e-01
  -2.5402608e-01   6.7202670e-03
   3.9367214e-01   5.5060354e-01
  -1.3885256e+00   1.1432338e+00
  -1.1816200e-02   2.7388305e-01
  -1.2977101e+00  -1.3865005e+00
  -1.5485705e+00  -1.2152339e+00
  -2.9067792e-02   6.4948439e-01
   3.3661438e-02  -6.0313855e-01
   7.2260112e-01  -9.6729433e-02
  -7.5340755e-01   1.3069603e-02
  -3.4328395e-01   2.2047667e+00
  -5.6453439e-02  -6.9011597e-01
  -4.5261646e-01  -5.6424722e-01
   4.1511504e-01  -5.1808221e-01
  -2.4407477e-02  -6.3528185e-01
  -1.9501028e-01   1.7372796e-01
  -4.9775167e-01   5.5903307e-01
  -1.3748599e+00  -1.4540696e+00
  -2.3835286e-01   5.6496665e-02
  -2.4326972e-01  -2.1285793e-01
   1.1902675e+00   1.4791507e+00
   6.2330984e-01  -3.8074020e-01
  -1.6767342e-01  -2.2721409e-01
   2.7485661e-01   1.7647324e-02
  -2.3170164e-01   3.7037552e-02
   2.0589562e+00   7.6180122e-01
  -1.0426308e-01   6.8377925e-01
  -1.3346106e+00   1.2411512e+00
   4.9244620e-01  -4.7251902e-01
  -1.2080789e+00  -1.5194392e+00
   2.8055283e-01   2.2290026e-02
  -2.3509565e-01  -3.9593547e-02
   6.2346538e-01   1.0076414e-01
  -1.7240770e-01   1.7806686e-01
   2.3077825e-01  -1.5598395e-01
  -9.9299693e-03  -7.1113415e-01
  -7.9091315e-03   1.6904803e+00
  -2.0626938e-02   2.9780986e-01
  -1.4943295e-01   6.6339946e-01
   7.8851536e-01   1.4245951e-02
  -2.1048533e-01  -1.7325570e-01
   7.1004628e-01  -1.0413347e-01
   1.8066583e-01   1.3590046e-01
   1.7041657e-01  -1.6596585e-01
   5.4103664e-01  -4.5932733e-01
  -1.5964831e-02   2.5046267e-01
   5.5899210e-01  -1.2300200e-01
  -1.5741056e-01   1.5496369e-01
   4.7868320e-01   1.9573780e+00
  -2.6551849e-01   1.6784134e-02
   1.2690619e-01  -7.4433715e-01
  -9.9188966e-02  -6.7418014e-01
  -1.7424663e-01   7.3119751e-01
  -4.8831538e-01  -4.1692165e-01
   1.3142569e-01   1.8674656e-01
  -1.5100280e-01   1.4884539e-01
  -1.9058242e+00   1.8809882e-01
  -2.0798914e-01   1.7243023e-01
   1.9914081e-02   2.3670172e-01
   7.4656558e-01   3.0672000e-02
  -2.0021150e+00  -1.1165010e-01
  -1.5992525e-01   1.7045697e-01
  -1.7287869e+00  -2.5284593e-01
   8.6820098e-03   2.3028555e-01
  -6.1684967e-01   2.0380116e-03
  -1.9593861e+00  -1.7404030e-01
   2.4528313e-01   1.0203993e-01
   1.4459767e+00  -1.3957393e+00
   5.5629619e-01  -4.5073141e-01
   1.8210826e+00  -1.4235072e-01
  -4.6423047e-01   4.0414450e-01
  -1.2261973e+00  -1.4928734e+00
   1.4783262e-01  -6.8792671e-01
   1.2225507e+00  -1.4261796e+00
   1.5065958e+00   1.0073148e+00
  -1.9136608e-03  -7.0508103e-01
   5.1228058e-02  -2.4968927e-01
  -1.9091858e+00  -1.5949824e-01
  -7.3057858e-02   2.0743112e+00
   4.8701686e-01  -4.5691810e-01
   5.8984348e-02  -6.3017622e-01
  -3.3819185e-02  -1.8290775e+00
  -7.1450398e-01   6.3388635e-03
   1.8778326e+00   2.4424779e-01
  -1.0165095e-01   6.0064795e-01
   5.1550693e-01   4.5042167e-01
   1.7870260e-01   2.1931968e+00
   4.9036655e-01   1.8798616e+00
   1.2805207e+00   1.4343134e+00
   1.9537769e+00   1.4153392e-01
  -1.9585620e-01   1.8935709e+00
  -1.9824028e-02   1.8982527e+00
   1.8978021e-01  -1.6797670e-01
   1.0798133e+00  -1.5471287e+00
  -5.4077603e-01  -4.3960764e-01
  -4.7503816e-01   3.1909307e-01
   9.8864224e-03  -2.5352674e-01
  -4.4685438e-02   6.8458432e-01
   5.3986194e-01  -5.2714738e-01
  -1.6492008e-02  -6.5334911e-01
   7.3512847e-02   1.6740179e+00
  -6.7013039e-01   1.9485526e-02
   1.8905858e-02  -6.3657277e-01
  -1.7689998e+00   2.3657468e-02
  -3.3873065e-02  -6.0690231e-01
  -1.2735606e+00   1.2325915e+00
   1.7768192e+00   7.7709535e-01
  -1.8711435e-01   1.9368028e-01
   1.8784021e-01  -1.7605481e-01
   1.2575802e+00   1.3274647e+00
  -2.3145984e-01   3.4024710e-02
   2.2032851e+00  -5.4270098e-02
  -1.6268376e+00   1.2430595e+00
   2.7822152e-01  -4.3643957e-02
   1.2392980e-02   2.6481424e-01
   2.7877787e-02  -2.2878363e-01
   1.9858251e-02  -2.1572830e-01
  -4.6955074e-01   3.6986440e-01
   1.5261438e+00  -9.9040053e-01
   6.3510705e-01   8.5178470e-02
   1.7796122e-01  -1.9832108e-01
   6.0308925e-01   4.5240784e-01
  -7.6626525e-01   2.5904336e-02
  -3.7376553e-02  -7.3594973e-01
  -1.4636388e-01   2.1478065e-01
   8.4837097e-01  -1.7027373e+00
  -9.3451022e-02   6.9922139e-01
  -3.7836377e-01  -4.6594451e-01
  -2.6630611e-01   1.5321784e+00
   5.4009030e-02  -2.5399056e-01
   2.1894111e-02  -2.3163858e-01
   4.7090262e-01  -4.7904096e-01
   1.1158720e+00   1.4274982e+00
   5.1049200e-01  -4.4153585e-01
   1.0639427e+00   1.5333479e+00
  -1.2606366e-01   7.2075295e-01
  -4.2967229e-01   5.7332907e-01
  -4.3443486e-01   4.9540441e-01
   5.5909038e-01   5.3032442e-01
  -1.4591781e-01   7.1039695e-01
   1.7556214e+00  -1.2475092e-01
  -1.7697722e+00  -1.6655710e-01
  -1.9880828e-01  -1.0500460e-01
   1.9064021e+00  -1.5412666e-01
   4.3499178e-02  -2.8858039e-01
  -7.1795907e-01  -1.4512704e-01
  -5.2334723e-01   4.9048074e-01
   5.3515337e-01  -4.4993253e-01
  -2.3661626e-01  -1.5399180e-01
  -4.7093298e-01  -2.1152138e+00
  -7.1729027e-01  -6.8871856e-02
   8.8725363e-01   1.5160006e+00
   1.0819770e-01   2.0034075e-01
  -4.6206427e-01  -5.5401542e-01
  -1.0209110e+00  -1.1507151e+00
   1.4783978e+00   4.7717369e-01
   2.0083732e-01  -1.8891351e-01
   1.0157536e-02  -1.7804689e+00
  -1.1717033e+00  -1.2754073e+00
  -1.2872693e+00  -9.8156212e-01
  -1.6731896e+00   6.4062524e-01
  -4.7119884e-01   4.6815702e-01
  -7.1254566e-01  -1.0235189e-01
   2.4064182e-01  -6.5306105e-01
  -2.5005188e-01   1.0127728e-03
  -2.7122158e-01   5.7893638e-01
  -3.8836214e-02   2.8229070e-01
  -2.6168745e-01   2.1922832e-02
   2.7092222e-02   2.4304512e-01
  -2.9612172e-02   7.3470619e-01
  -2.0719886e-01   1.2715510e-01
   5.9237981e-01  -4.1298939e-01
   6.4534877e-01   8.6610858e-03
   1.6112364e+00   1.4609540e-01
   1.4458598e+00  -1.0264642e+00
  -1.3043867e+00  -9.7792777e-01
   9.6254367e-01  -1.4933897e+00
  -8.2141449e-02   6.2369381e-01
   1.2280017e+00   1.5978362e+00
  -1.7398996e-01  -1.5395449e-01
   1.9289977e-01   1.8405410e-01
  -2.8547422e-02   7.2759580e-01
   2.4821167e-01   4.5361677e-03
   1.7319194e-01  -1.5110309e-01
  -2.1600899e-01   1.7899764e-01
  -7.1130848e-01  -4.2600908e-02
   1.5478878e-01   2.3214575e-01
   1.0791143e+00   1.7324837e+00
  -5.1639938e-02  -2.8046503e-01
   1.2496536e+00   1.6400417e+00
  -1.5518672e+00   1.3589228e+00
  -6.5753378e-03   7.4555926e-01
   1.7221702e+00  -1.3167494e+00
   1.5995870e-01  -2.0858274e-01
   1.1672802e+00   1.2558444e+00
  -5.3456045e-02   2.6475121e-01
   2.4721064e-01  -1.5645800e-02
   1.4427977e+00   1.5447160e+00
   6.4502014e-01  -3.2298705e-04
   1.7308277e+00   2.2212610e-02
   2.0381299e-01  -1.7987372e+00
  -2.9556943e-01  -1.6871948e+00
  -1.9294423e-01  -1.7313487e-01
   5.7391687e-01   4.1074615e-01
   1.1218354e+00  -1.3443227e+00
  -4.5035723e-01   5.1015980e-01
   1.9034149e-01  -1.7599765e-01
   2.6932449e-01   8.5163489e-04
  -1.8023523e-01   6.6603120e-01
   1.7979632e+00  -3.2676801e-01
  -1.2297229e+00  -1.2680406e+00
  -1.6095666e-01   1.9064080e+00
   3.9080136e-01  -6.3662660e-01
  -5.9827126e-02   7.1779771e-01
   3.0501109e-01  -1.1694404e-02
  -5.5633614e-02   2.2442847e-01
   2.2210289e-01  -1.7899541e-01
  -1.1356587e+00  -1.4920044e+00
   2.6655042e-01   1.2837590e-02
   1.8177448e-01   1.8184729e-01
  -4.9601913e-01   4.5080553e-01
  -1.8230890e-01  -1.6551536e-01
   1.4903695e-01   1.9074224e-01
  -2.0001496e+00  -1.9902212e-01
  -2.3226136e-01  -5.4249631e-03
  -4.0456359e-01  -5.1627263e-01
   4.4313099e-01  -6.2746942e-01
  -7.0659002e-01  -5.8620218e-02
   1.3138679e+00  -1.1737362e+00
   1.9223800e-01  -1.8051292e-01
   7.3294524e-01   1.6879373e-01
   7.4665338e-01   1.3955072e-02
  -1.2850206e+00   1.3672938e+00
  -4.5372820e-01   4.4008488e-01
  -3.5393368e-01   6.0776603e-01
   1.4507490e-01   1.8367291e-01
   2.4170347e-02   2.1902783e-01
  -1.6250286e-01   2.0135480e-01
  -1.4429774e-01  -1.7859295e-01
  -4.7092394e-01  -5.2274129e-01
   1.2114568e-01   1.7811481e-01
  -2.8338385e-01  -7.2495109e-02
  -3.5022232e-01   2.1564185e+00
   2.7287209e-01   6.0863756e-02
  -2.0551774e-01  -1.8245585e-01
   6.2405780e-02   2.4923248e-01
   1.6510688e-01   5.9348935e-01
  -5.4271739e-01  -5.5766054e-01
  -1.2525397e-01   2.7171555e-01
  -1.3770022e-01  -2.6590154e-01
   2.0547154e+00   3.3325082e-02
   1.6893341e+00   1.1048118e+00
   5.0139406e-01   4.0629211e-01
  -1.9061743e+00   8.9882204e-03
  -5.8985666e-02   6.8473662e-01
  -1.3241441e-01   1.8661303e-01
   1.6817002e+00   3.1050340e-01
  -4.7597966e-01  -4.9228629e-01
  -1.9785409e-01  -1.8995406e-01
  -5.1238968e-01  -3.8416192e-01
  -2.3708609e-01  -5.1043161e-02
  -1.0930335e+00   1.1553694e+00
   1.5515268e-01  -1.8016713e-01
   2.3803560e-01   2.1529075e-02
  -1.5003113e+00   8.7095626e-01
  -1.7336857e+00  -8.1151071e-02
  -2.0951735e-01   1.7875186e-01
  -1.5287281e+00   1.3811266e+00
  -1.6840862e-02   5.9640357e-01
   5.8076477e-01  -4.1366128e-01
  -7.9117741e-02   7.0410475e-01
  -1.7778867e+00  -3.3981819e-01
   1.4716976e-01  -6.7865015e-01
  -4.1208917e-02   7.4447191e-01
   6.8589943e-02  -2.4400495e-01
  -3.5099714e-02  -7.7813161e-01
  -3.1462987e-01   2.0641666e+00
   1.2959337e+00   1.3541676e+00
  -1.4302227e+00   1.2292875e+00
  -2.1001979e-02   2.4161256e-01
   1.8059985e-01  -1.7756532e-01
  -1.0002186e-01   1.7537434e+00
  -5.3297454e-03   2.5624610e-01
   2.2131241e-01  -4.6095858e-03
  -1.4277419e-01  -1.5275185e-01
   1.5795969e-01   2.0329369e-01
  -1.9467487e+00   1.0735638e-01
   5.0123818e-02  -5.9460452e-01
  -5.0401845e-03   7.5581305e-01
  -1.8030890e+00   5.8936017e-01
   5.4309179e-01   3.7140064e-01
  -1.8325861e-01  -1.4063235e-01
   5.9579500e-01  -4.4026648e-01
  -3.2235287e-02  -2.5277036e-01
   1.2881288e+00   1.1823229e+00
   3.9808566e-03   2.5990730e-01
   2.0683474e-02   2.5154462e-01
  -1.7173790e-01  -1.7357848e-01
   1.8370307e+00   1.2250744e-02
   1.4913305e+00   1.1893780e+00
  -1.9800002e+00   9.7449269e-02
   1.4155323e+00  -1.2116933e+00
  -2.6077110e-02   2.7714267e-01
   1.0670175e-01  -1.9963535e+00
   5.2740651e-01  -4.9137177e-01
  -6.8046180e-02   2.9122381e-01
  -1.6405795e-02   2.7568348e-01
  -3.0202783e-02   6.8492229e-01
  -1.3501835e+00   1.5177641e+00
   1.2847457e+00   1.3242734e+00
  -1.2725453e+00  -1.4331181e+00
  -2.0141956e-01   1.1624207e-01
  -1.7850031e-01  -1.5190107e-01
   1.9154704e-01  -1.5368184e-01
   6.5420845e-01   1.9948640e-01
  -1.7727276e-02   2.8293650e-01
   1.4526736e+00  -1.0823770e+00
   1.8453113e+00   1.1078975e+00
  -2.7816368e-01  -6.6574258e-03
  -6.3092479e-01   8.3305399e-03
   5.3265350e-02  -1.7790697e+00
   1.2017732e+00  -1.5340543e+00
  -1.3637481e+00  -1.4873008e+00
   2.8264829e-01  -4.4994419e-02
  -1.8201578e-01   2.6593264e-01
  -2.5380095e-01  -4.4227390e-02
  -2.0918562e-01   1.8780690e-01
  -1.9914712e-01  -1.8407272e-03
  -1.6410941e-01  -1.7683173e-01
  -1.1571517e+00  -1.4377891e+00
  -1.2457755e+00  -1.3171586e+00
   1.9305336e+00   9.9119091e-02
   9.9939648e-02   6.9209562e-01
  -2.3512807e-01   4.5371606e-02
   5.9730635e-01   1.4236291e-01
   2.3506856e-01   9.7564835e-03
  -1.1804652e-01   6.4300305e-01
  -1.4342270e+00  -1.1326411e+00
   5.4096661e-01   4.1703713e-01
   1.7868636e-01  -1.7813390e-01
   4.7926743e-01  -4.7999818e-01
   5.3760537e-01  -4.0139996e-01
  -1.6341827e+00   1.2484790e+00
   2.0543462e-01  -1.5998323e-01
  -1.9457679e+00  -2.0545195e-01
   6.4322181e-01   1.0603736e-02
   1.5247874e+00  -2.7403100e-01
   2.9376071e-02   2.5183616e-01
  -1.5111922e+00  -1.3944068e+00
  -6.9439162e-02   7.2756732e-01
   1.5726825e-01  -2.1301955e-01
  -5.6919510e-02  -2.5509520e-01
   3.0741547e-01   1.7674029e+00
   3.6516174e-01  -1.9398472e+00
  -1.6650649e-01  -2.1722385e-01
   1.0746633e+00   1.5513078e+00
  -2.1766207e+00  -2.3157491e-01
  -1.7218935e+00   1.4414046e-01
   5.3142735e-01   3.6007565e-01
   5.8755993e-01  -4.3220251e-01
  -1.9812054e-01  -1.0895888e-01
   5.8795100e-02  -2.5889269e-01
  -1.6849224e+00   1.1072005e+00
   3.9613881e-02  -2.3456090e-01
  -4.7270136e-01  -4.8415440e-01
   1.8123041e-01   1.9037872e-01
  -1.6294848e-01   6.1519120e-01
  -1.6851902e-01  -1.9234646e-01
   1.7933978e+00   5.6987396e-02
   1.0945907e-01   2.2058869e-01
   1.4679642e-01   1.9484814e+00
  -6.3075518e-01   4.8806031e-01
   7.0562647e-01  -1.2510511e-01
  -4.3866115e-01  -5.3300672e-01
   2.2842788e-01  -1.5721373e-02
   6.5226649e-01   9.2167429e-02
  -6.4886608e-02   2.4427532e-01
   1.7624331e+00  -5.5329495e-01
   5.3284046e-01  -4.2520615e-01
  -1.8392735e-01   1.3054864e-01
   1.4675753e+00   1.1889916e+00
   2.3262206e-01   1.4821929e-01
  -3.5182607e-01  -5.2870726e-01
  -1.2655473e+00   1.1721645e+00
  -4.3805667e-01   4.9850208e-01
  -2.4073922e-01  -1.6549941e-02
   6.8797048e-01  -3.0467618e-02
  -1.0304495e+00  -1.3129577e+00
   1.1589382e+00  -1.0834974e+00
   5.9166514e-03   2.7219402e-01
  -1.7778391e+00   9.8996284e-02
  -1.6493133e-01   2.1489129e-01
  -2.2413540e-02  -2.2232250e-01
   5.6813719e-02  -7.5514021e-01
  -2.5782549e-01  -1.8791668e-01
   1.9377037e+00   2.1257090e-01
  -2.1117893e+00   4.8593293e-01
   1.2559830e-01   6.8766603e-01
  -7.8414368e-01  -1.2410455e+00
  -6.7924366e-01   6.6587991e-02
   2.6852467e-01  -1.9321516e+00
   1.3694766e-01  -6.3852900e-01
   9.9688085e-01   1.2133733e+00
   4.9537121e-01   4.5294274e-01
  -1.7047141e-01  -7.2316717e-01
   7.2141933e-01  -3.2453496e-02
  -1.6186537e-01   2.3087023e-01
  -1.9274543e-01   1.7534507e-01
  -1.7953104e-01  -1.9529713e-01
  -1.9325891e-01  -1.9369003e-01
   1.6006961e-01   1.6479001e-01
  -6.7243764e-01  -9.9989984e-02
   5.8922585e-01  -3.7217277e-01
   7.8980476e-01   4.1228431e-02
  -1.4159987e-01   1.6985331e-01
   1.6479602e+00   1.7435749e+00
   2.4903228e-01   6.2996738e-03
  -6.2788874e-01  -3.7600281e-02
   1.1342884e-01   5.9324947e-01
   1.1803478e+00  -1.4317241e+00
   4.1170716e-01   5.9879715e-01
   7.6501376e-01  -3.1049006e-03
   1.4148734e-02  -7.5781354e-01
   6.3300243e-01   4.9504325e-02
   2.1092039e-01   1.4702508e-01
  -4.9719421e-01   4.3688436e-01
  -5.8704903e-01  -4.8357715e-01
   5.2970416e-01  -4.4751814e-01
   1.2392030e+00   1.7486215e+00
  -2.9503019e-01   1.9641025e+00
   1.2628348e+00  -1.6406866e+00
  -1.3028021e-01   2.1153498e-01
  -2.1873610e-02   2.2755192e-01
   5.1182217e-01   4.2222065e-01
   1.6206941e+00  -1.2993376e+00
  -1.4208178e+00   1.5542595e+00
   2.5531143e-01   2.2232048e-02
  -5.1780416e-01   4.9793345e-01
  -1.4868831e+00   9.9669302e-01
  -2.3928593e-01   1.2023953e-02
  -1.3881907e+00   1.1930184e+00
   4.0223697e-02   2.1283902e+00
   1.6603655e-01   2.5481750e-01
   1.7286489e-01   1.8217863e-01
  -2.2796974e-01   7.2617196e-03
   1.1448668e+00   1.1799201e+00
  -5.1559250e-01   5.3088530e-01
  -7.6227570e-01   2.0688550e-01
  -1.7605887e-01  -1.7006171e-01
   1.8787159e-01  -1.3891511e-01
   6.8850488e-03  -2.6598602e-01
   1.9935024e-01  -1.4712987e-01
   2.6307145e-01  -3.1238796e-02
   2.0320711e+00   4.1237242e-01
  -9.1931500e-01   1.3550016e+00
   9.0262138e-01  -1.2971212e+00
  -1.5146065e+00   1.2086014e+00
  -1.6684770e-01  -1.9314482e+00
   2.1116734e-01   1.2988601e-01
   4.2794589e-02   2.3719680e-01
   1.1632285e-01   2.1744261e-01
   2.6152986e-01   3.8897325e-03
   9.8677328e-01   1.5314929e+00
  -5.6385058e-01   4.6598514e-01
   6.9267756e-01   3.9365738e-02
   5.6522398e-01  -1.7269556e+00
  -5.2746281e-01  -3.9911259e-01
   3.7766385e-01   6.7749411e-01
  -2.3467942e-01   9.0161178e-03
  -2.6557304e-01   1.2907086e-01
   4.3936601e-01   4.9796423e-01
   5.5163612e-01  -1.7549034e+00
  -1.5423486e+00  -1.4945626e+00
  -1.0657248e+00   1.3765763e+00
   1.5807000e+00  -1.2278387e+00
  -4.3955711e-01  -4.5329767e-01
   1.2563874e+00   1.3950727e+00
   1.1045504e+00   1.3686508e+00
  -1.6200905e-01  -2.1239679e-01
   1.5239718e+00   1.5623831e+00
  -1.9922639e+00  -4.9537442e-01
   9.7963480e-03   2.6056822e-01
   1.0686559e-01  -1.5325581e+00
   5.3361592e-01  -4.2263337e-01
  -2.0253937e-01   6.6032950e-01
  -1.2778704e+00  -1.3989963e+00
   2.8564418e-01   5.8529912e-02
  -1.3015852e+00   1.7349917e+00
  -1.2980501e+00  -1.2777021e+00
   1.4874207e-01  -1.7496372e+00
   5.3211516e-02   3.1089063e-01
   5.9380280e-02   2.8894916e-01
  -1.2256423e+00  -2.0465171e+00
   6.3463444e-02  -1.9716624e+00
   1.0510647e+00  -1.5912179e+00
  -1.1374078e+00  -1.5054159e+00
  -8.9579303e-03  -2.2516976e-01
  -1.6469638e-01  -1.8300391e+00
   2.7477676e-02   2.6320143e-01
   2.7459420e-01  -8.7585533e-03
  -1.8149501e-02   2.5703943e-01
  -1.3555387e-01  -1.6584121e+00
  -2.1335636e-01   9.0787535e-03
  -1.3072848e+00   1.2346056e+00
  -1.2640313e+00  -1.2939516e+00
   2.0298502e+00   1.8416807e-01
  -6.8704726e-01   8.2521278e-02
  -7.8538256e-01  -6.8257495e-02
  -5.0984860e-01   6.1641084e-01
  -4.9620694e-01  -4.9061101e-01
   1.8021741e+00   9.8832401e-01
   1.7518454e-01   2.1096228e-01
  -4.8951256e-01  -5.2947412e-01
  -1.5752331e-01  -1.8510231e-01
   7.7958356e-02  -2.2361913e-01
   2.5860190e-01   1.6912080e+00
  -1.5049061e+00   1.3189021e+00
  -1.4116539e-01  -1.4493884e-01
   1.6412733e+00   1.5658602e+00
  -2.3485094e-03  -6.3558024e-01
  -1.4419829e+00   1.2747548e+00
   4.9318905e-01  -5.4686671e-01
  -1.5832675e-01   7.0958349e-01
  -1.0710210e-01   7.1654767e-01
   3.6682397e-01   5.5636167e-01
   1.5203433e-01   1.5484333e-01
  -2.5722005e-01   4.9099547e-02
  -1.5131477e+00  -1.4605064e+00
   8.0209802e-01   1.2764708e-01
  -2.6953005e-01  -5.6616145e-02
  -1.4989981e-01   2.0834495e+00
  -1.1214124e+00  -1.4707741e+00
  -1.8338177e+00  -4.9255413e-02
  -2.0077872e-01  -2.1681132e-01
  -6.4584404e-01   8.4779166e-02
   3.4070109e-01   4.9872765e-01
   1.4232776e-01  -1.8590120e-01
  -3.5271255e-02   6.3659441e-01
  -3.5535258e-03   2.7668123e-01
   1.5100115e-01   1.6314168e-01
   1.8441717e-01   1.2987779e-02
   2.0435027e+00   1.2657363e-01
  -4.2887248e-01   4.2554769e-01
  -1.5008618e+00   1.2213540e+00
   1.9939809e-01   1.8504694e-01
  -5.3728276e-01  -4.8036165e-01
   4.0576873e-01   2.2219826e+00
  -1.6901980e+00   1.1351558e+00
   2.0563985e-01   2.1783067e-01
  -7.6269393e-01   5.8873466e-02
  -6.6961427e-01  -2.3291718e-02
   1.6092566e+00  -6.5315952e-01
   6.1905573e-01   3.3174856e-02
  -2.8500432e-01  -3.6134363e-02
  -2.2422674e-01  -1.7018136e-01
   1.4149927e+00  -1.3530086e+00
   7.7325538e-01   3.0195250e-02
  -6.6751322e-01  -2.4596027e-01
   1.4288596e+00  -1.3547507e+00
  -7.3104822e-01  -2.2508558e-02
  -1.1820430e+00  -1.2542491e+00
   1.1427033e+00  -1.5821208e+00
  -2.9278864e-02  -2.8338650e-01
  -1.4006144e-04   6.9108686e-01
  -1.9679066e-01   2.1752287e-01
  -1.6379303e-01  -1.6720215e-01
  -5.1290948e-01   4.4667567e-01
   8.4661381e-02  -1.8478663e+00
  -2.5147565e-01  -4.8021554e-02
  -1.5911550e-01  -1.3683890e-01
  -1.7501428e-01  -2.0875436e+00
  -1.8791758e-01   2.1432634e-01
   7.0227481e-01  -4.3184426e-03
   3.8914511e-01   5.5355737e-01
  -1.1772526e-01  -1.8879426e-01
  -4.6897351e-01   5.1229233e-01
  -1.4140661e-01  -1.7220111e-01
   1.4919887e-03  -2.6468992e-01
  -5.7553517e-01   3.7079544e-01
  -1.5825859e+00   1.0588872e+00
   2.2365629e-01  -2.1630514e+00
   1.6980677e+00   1.0243686e+00
  -1.7909548e-01  -1.9011280e-01
  -1.5867943e+00   1.1395716e+00
   1.6935453e+00   7.6699583e-02
  -2.0701973e-01  -2.1993477e-01
   1.5903724e-01  -1.6921738e-01
  -3.1741815e-01   1.9272212e+00
   1.9440266e-01   1.7948909e-01
   4.0197792e-02  -6.6199850e-01
   2.7896731e-01  -2.2185439e-02
   1.9818557e-01  -1.7762074e-01
  -1.4154145e-01  -1.8469189e-01
  -4.1352074e-01   1.6947781e+00
  -3.3960359e-02   2.6791241e-01
   3.3866367e-01   1.7466750e+00
  -1.6623500e-01   6.8128896e-01
  -7.7028904e-01   8.5877931e-02
  -1.2387496e-03   2.5035750e-01
  -2.7290118e-02  -2.7717075e-01
  -1.3004714e+00   1.3952241e+00
   6.1587829e-02   2.7374120e-01
  -1.4819976e-01  -1.5225723e-01
  -2.6704709e-02   1.7173541e+00
   1.3268368e+00  -1.3130179e+00
  -5.3823450e-01   5.2739781e-01
  -1.7653774e-01  -1.7074617e-01
  -7.4463290e-01  -8.3039034e-02
   3.8795878e-02   6.3928192e-01
   1.0648781e-01  -6.5059674e-01
   5.8028973e-01  -3.2776640e-02
  -3.0552946e-02  -2.3105361e-01
   4.4987917e-02  -2.0718707e-01
  -2.7822916e-02   6.0319015e-01
  -3.7633615e-01   1.8582258e+00
   2.3002391e-01   5.7301398e-02
  -1.8191308e+00  -1.5715979e-01
  -1.4173403e+00  -1.0487387e+00
   3.6214115e-01   6.4916503e-01
   1.2300970e+00   1.3780835e+00
  -4.6908669e-01   3.8915917e-01
  -7.9016671e-02   6.3596209e-01
  -5.5680267e-02  -1.8768267e+00
   6.5859430e-01   1.7416839e+00
  -1.8233710e+00  -3.7819484e-01
   6.3211221e-03   2.7430413e-01
  -6.5335798e-01   3.3387936e-02
   7.0076656e-01   4.4351660e-02
   1.3080046e+00   1.2899827e+00
   2.3001329e-01   7.8663098e-02
  -4.3782687e-01  -5.4473983e-01
   2.4471710e-02  -6.9215408e-01
  -5.6714424e-01   3.9062663e-01
  -2.4076238e-01  -1.1004311e-02
   1.5096168e-01   2.1126192e-01
  -6.0421692e-02   2.8981291e-01
  -1.4863742e+00  -1.2768999e+00
  -7.6768208e-01  -6.2902654e-02
   1.9529311e-01  -1.7826311e-01
   1.4158592e+00  -1.4223284e+00
   2.3209161e-01   4.5847440e-02
  -5.7739693e-01  -3.2308768e-02
   6.2791840e-01  -3.4280864e-01
   1.1861113e+00  -1.3002352e+00
   3.4951660e-01  -5.9509219e-01
   5.1925381e-01   5.0145511e-01
  -7.1629487e-01  -7.7769901e-02
   4.3265647e-01   4.5379793e-01
  -2.0267454e-01   1.7878422e+00
   2.4122390e-03   2.6339411e-01
  -1.7898033e-02  -2.2912061e-01
  -8.0469815e-01  -7.1697157e-02
  -1.6198522e-01   1.6915293e-01
  -4.7311593e-01   5.3284261e-01
  -3.6175945e-01   1.7167799e+00
  -2.0090165e+00   6.8451162e-02
  -1.3396514e+00  -1.2330623e+00
  -6.0532326e-01   4.1792066e-01
   2.0100766e-01   2.9752695e-02
  -1.1628473e+00   1.6760542e+00
   5.0057419e-01   5.0676413e-01
   6.1043025e-01   5.3629938e-01
   1.2448883e+00  -9.8608481e-01
  -1.3192756e+00   1.2577202e+00
   2.1627270e-01   1.6661670e-04
  -1.0934152e+00  -1.4377595e+00
  -2.0985996e-01   6.1042144e-01
  -4.8099286e-01  -5.3343629e-01
   2.8079757e-01  -5.2011728e-03
  -7.1649686e-01  -1.6569603e-01
   2.3704414e-01   4.7577324e-02
   9.4978380e-03  -2.4415767e-01
   5.4965305e-01   3.6545204e-01
  -1.9012464e+00   7.5221997e-02
  -3.4886791e-02   6.6879649e-01
  -1.4664608e+00   1.4255474e+00
  -6.5907917e-01   2.9354048e-02
   8.6695548e-01  -1.4915046e+00
  -7.0231301e-01   2.8369692e-02
   2.5693819e-01  -3.9176507e-02
  -5.4166291e-01  -4.6204921e-01
  -4.3860272e-01  -5.0710714e-01
   2.3646688e-02   7.7270476e-01
   1.3284088e+00   1.6703515e+00
   2.3198773e-01   2.0110465e-01
   5.3871145e-01  -2.6917353e-01
  -7.7218919e-02   7.5081937e-01
  -6.3677824e-01   7.5666119e-02
  -2.0997135e-01   1.5016454e-01
   6.1669367e-01  -3.0745581e-01
   6.7436970e-02   2.4303916e-01
   3.0646434e-01  -2.0899580e+00
   1.8313758e+00  -1.0427648e+00
  -1.4568155e+00  -1.5809808e+00
  -4.1545325e-01   5.6235206e-01
   4.0636520e-01  -5.6307977e-01
  -5.1177353e-01  -3.9777792e-01
  -7.9037377e-02   6.2658069e-01
   5.3322453e-02   6.8813684e-01
   4.6883890e-01  -4.3808462e-01
  -3.7084012e-02   7.0065096e-01
   1.8301714e+00   4.5979221e-01
  -2.0012639e+00   3.0431310e-01
   1.2204150e-01  -6.7372340e-01
  -2.1555896e-01   1.8382033e+00
  -4.9870210e-01   4.6301917e-01
   5.7898815e-01   5.0306278e-01
   5.6481241e-03  -7.4972622e-01
  -1.9079668e-01  -1.4549100e-01
  -6.3384355e-02   7.1939896e-01
  -6.1271944e-01  -7.7850702e-02
   1.9107208e-01   1.6069214e-01
  -6.6182343e-02   6.3973091e-01
  -2.0300684e+00  -1.9832331e-01
   5.7300067e-01  -4.3354638e-01
  -1.7746550e+00  -4.5681350e-01
   2.2540921e-01  -1.7548376e+00
   4.1019643e-02  -2.3760295e-01
  -2.5249628e-01  -6.4577784e-02
   3.6595777e-02   2.2618587e-01
  -2.0701512e+00   1.6793447e-01
   5.0214321e-01  -5.2928763e-01
   7.3042892e-01   3.5343004e-02
  -6.5023516e-01  -7.6937524e-02
   2.5912969e-01  -2.1383122e-02
  -1.7972061e+00  -9.3284040e-02
   1.9247267e+00  -2.9493719e-01
  -6.4588462e-01  -4.1107168e-01
   1.0151954e+00   1.4047562e+00
   2.7493642e-01   2.0353364e+00
  -1.8302409e-01   1.9175752e-01
  -4.3305148e-01  -5.7418917e-01
  -3.4659594e-01  -5.1860582e-01
   2.4379572e-01  -1.9709806e-01
   1.4829761e-01   1.5146256e-01
  -1.3250904e+00   1.1510569e+00
   1.5669160e+00  -1.2036036e+00
   1.5643633e+00   1.2227573e+00
   1.7679146e-01   1.2882541e-01
  -1.9912350e-01   1.6475716e-01
   1.6749265e+00   8.9790722e-01
   1.3637087e+00   1.3177955e+00
  -9.6421116e-03  -2.2632771e-01
   2.1136922e-01   1.0670087e-01
   2.7571789e-01  -2.5680876e-02
  -2.7018612e-01  -1.9659726e+00
   5.1572836e-01   5.2451082e-01
  -6.3169298e-01  -4.3991777e-01
   1.3631677e+00  -1.5097476e+00
   1.9368867e-01   2.2525347e-01
   1.9383730e+00  -3.0262088e-01
   6.8448644e-01  -4.4003656e-03
   2.8784480e-02   7.8843642e-01
   3.4734215e-01   1.9639058e+00
   3.5206667e-02   1.8570849e+00
  -2.0309963e-01   1.0594493e-01
  -3.1902808e-02   2.3871498e-01
   1.3513074e-01  -7.1662619e-01
  -6.8691052e-01  -1.8510629e-02
  -1.2069779e+00  -1.3621201e+00
   9.2754190e-05  -7.5015596e-01
  -1.9201318e+00  -3.1750550e-01
  -4.5688481e-01   6.1610232e-01
   1.0535850e+00  -1.7031325e+00
  -6.0262422e-02  -7.9206641e-01
  -2.5601801e-02   8.0324053e-01
   7.3956361e-01  -1.6450952e-01
   2.6114968e-01  -5.2659868e-03
   4.0104924e-01  -4.4244389e-01
  -1.7714034e+00   1.7894734e-02
  -4.5368819e-01  -4.9411764e-01
  -5.4333872e-01   1.9510553e+00
  -2.4524047e-01  -4.5859967e-02
  -3.4998539e-02   2.8472414e-01
   1.2110232e+00   1.3800919e+00
  -5.1432951e-02  -2.6690997e-01
   2.2423220e-01   1.6858435e-02
   4.5891788e-01  -1.9509742e+00
  -6.2982340e-03   2.4189170e-01
  -2.0363840e-01   1.4769785e-01
  -1.4974433e-01   7.2725542e-01
  -6.5282542e-02  -6.9020634e-01
   1.4999360e+00   1.0940073e+00
  -4.0133047e-02  -6.5714062e-01
   2.3437224e+00  -4.4887673e-01
  -4.4501528e-02   2.4275104e-01
   1.3052184e-03   6.8687989e-01
   1.7055639e-01  -2.0607604e+00
  -7.3401954e-02  -6.9382081e-01
  -2.5629693e-01   4.8613468e-02
   1.9666946e-01  -1.6214717e-01
   2.0473479e-01  -1.7151622e-01
   1.7101121e+00  -1.4320214e+00
   1.3285831e+00  -9.8154381e-01
   1.8515352e+00   1.1067310e-01
   5.7162330e-01   4.5307602e-01
   9.3186218e-03  -7.9976761e-01
  -6.9056469e-01   8.5956231e-02
   2.8439600e-01   3.6071639e-02
   1.7989025e+00   2.4010842e-01
  -2.0349379e-01   1.7749582e-01
   1.8509198e-02  -2.5475560e-01
   7.4451566e-01   1.9286701e-01
   1.9026355e+00  -7.8504115e-02
  -1.1256332e+00   1.4335957e+00
   2.0134142e-02   2.6392683e-01
   1.8782136e-01   1.9034271e-01
   1.6556920e+00  -4.7000111e-02
  -1.0691945e+00   1.3700168e+00
  -3.9603435e-01   5.8071532e-01
  -1.9394725e+00   2.9219178e-01
   5.2219456e-01   3.7945103e-01
  -4.6276094e-01  -5.5133289e-01
  -1.4783237e-01  -1.8820533e+00
   1.7933445e+00  -4.6593940e-02
  -2.2634807e-01   1.6951318e-02
   2.0495754e-01   1.5966209e-01
   2.1732509e-01  -1.4006330e-01
   7.6898234e-02   2.2122465e-01
   7.3823093e-01   1.6008041e-01
  -5.0613507e-01   3.1245291e-01
   7.2178829e-01   5.4049314e-02
   2.2334431e+00  -3.9182203e-02
  -4.0041845e-01   5.1685779e-01
  -2.4033478e-01   2.2496789e-02
   5.8268617e-01  -1.4864500e-01
   9.0471641e-01   1.7309879e+00
   1.2104318e-01   2.0984024e-01
  -2.3502283e-01   1.3605154e-01
   4.3950421e-01  -5.5468372e-01
  -5.1593105e-01  -4.3600230e-01
   4.8031387e-01   5.1268361e-01
   1.1743627e+00  -1.3248228e+00
   6.4985297e-01  -3.0850194e-02
  -4.6451380e-01   5.7018115e-01
   5.9501855e-01  -5.0730354e-01
   4.0188676e-01   7.3284325e-01
  -6.7187845e-01  -7.3435500e-02
  -6.5447795e-01  -5.3412232e-01
   2.4467160e-01  -2.7847226e-02
   4.7140801e-02  -6.9896386e-01
  -6.1358340e-01  -4.9496255e-01
  -1.6380583e-01  -1.8748572e-01
  -5.4695551e-03  -6.9522414e-01
  -4.9784601e-01   4.1449916e-01
   4.0463465e-01  -5.0686801e-01
   1.9019161e+00   1.7948747e-01
  -1.8692194e-01  -2.0493627e-01
  -1.9996219e+00  -2.0851829e-01
  -3.9457650e-02  -2.5683807e-01
   1.3772050e-01   2.0264003e-01
  -1.9820798e+00   1.7592562e-02
  -1.5818987e+00  -1.6462366e-01
   2.9138056e-01  -2.0061863e+00
   2.0032422e+00  -8.0782678e-02
  -1.8768833e-01  -1.7461738e-01
   3.7118301e-01   4.9028468e-01
  -5.9653892e-01   3.2339943e-01
  -7.2407699e-01  -1.3033228e-01
  -2.4290099e-01  -1.7462816e-02
   3.0132867e-01   2.1895505e-02
   9.5574578e-03  -2.6101106e-01
   2.0020675e+00  -9.4636511e-02
  -1.1842038e+00  -1.4764680e+00
   1.2210875e-03  -2.6732791e-01
  -2.0552089e-01  -1.6897998e-01
  -1.9287122e-02   2.5398467e-01
  -5.7677257e-02   3.2525491e-01
  -1.1824388e+00  -1.6870923e+00
  -1.1992791e+00  -1.2428800e+00
   1.4384492e+00   1.5818401e+00
  -7.0328310e-01  -2.1466259e-02
   8.6937043e-01   1.3111395e+00
  -2.2220449e-01  -1.6029660e-02
  -1.1870720e+00  -1.2996078e+00
   1.4465813e+00  -1.5512494e+00
   2.2877411e-01  -1.8170561e-01
   1.4185435e+00   1.3088257e+00
   8.7713846e-02   6.6398750e-01
  -1.5557501e+00   1.2013876e+00
  -1.4783864e-01  -2.0718572e-01
  -1.4058391e+00   1.3755918e+00
   1.3771933e+00   9.7063011e-01
   4.2576475e-01  -5.5193282e-01
   5.8632464e-01  -4.2357580e-01
   1.9546976e+00  -3.3637058e-01
   1.8951437e-01   1.6203937e-01
  -1.9452054e+00   7.1844157e-01
  -3.7384545e-02  -6.7653603e-01
   4.4434556e-01   5.1705310e-01
  -1.3745147e+00   1.1184545e+00
   1.3411691e+00   1.4007528e+00
  -1.7625957e+00  -3.1313058e-02
  -4.4656887e-02  -2.7686177e-01
   1.8706275e-01   1.9152050e-01
   1.7613600e-02  -7.3007413e-01
  -2.1460898e-01  -1.6140320e-01
   2.8186465e-01  -5.1980846e-02
   1.8889157e-01   1.6473691e-01
   4.9980364e-01  -3.4408772e-01
  -1.2748125e+00   9.6461599e-01
  -2.6274743e-01  -1.7843885e-02
  -1.4207590e+00   9.7122092e-01
   9.6275510e-02  -6.4161267e-01
   1.3165131e-01  -2.0783185e-01
  -2.5998584e-01  -1.4178237e-02
   5.9854910e-01   1.8707771e-01
   2.6733594e-01  -2.5823054e-02
  -5.2784171e-02  -6.7766905e-01
  -1.4710853e-01  -6.3700885e-01
   3.4967971e-01   5.3244060e-01
   5.3411041e-01  -4.5685236e-01
  -1.4884978e+00   1.3585721e+00
   5.2485128e-01   5.8558079e-01
   5.0209263e-01  -5.2685319e-01
  -3.3165092e-01   5.5929148e-01
  -5.2186590e-03   7.6051631e-01
  -9.3217118e-02   2.6065935e-01
   2.6446609e-01  -1.4346042e-02
   5.3222522e-02  -7.1938258e-01
  -2.8480572e-02  -1.7862588e+00
  -4.6079974e-01   4.3759067e-01
   2.1517319e-02  -6.9614388e-01
  -5.0448831e-01   6.1618840e-01
  -3.9530727e-02  -7.1560785e-01
   3.3084159e-02   2.3877320e-01
  -6.5086000e-01   9.7188686e-02
  -4.1032929e-01  -5.3650692e-01
   1.5852703e+00   1.1447253e+00
   5.8960737e-01   4.1557924e-01
   1.4358967e-01   2.1480683e-01
   4.1856693e-01   6.4162775e-01
  -4.5296214e-01  -4.6917946e-01
   7.2844090e-01   1.0708425e-01
   1.2348700e+00   1.6333043e+00
  -9.8723725e-01   1.4071612e+00
  -1.1434170e+00   1.3121719e+00
   8.3582250e-03   8.5323098e-01
   1.2345166e+00   1.5209864e+00
  -7.8558277e-01   2.8010557e-02
   8.5478569e-01   1.2292434e+00
  -1.6669354e-01  -1.8790271e-01
  -4.2907980e-02  -6.7987122e-01
  -2.7762357e-01   2.8274494e-02
  -1.9533903e-01  -1.7342151e-01
   4.2254698e-02   2.5999107e-01
  -3.2641205e-02   6.9720397e-01
  -2.6436136e-01   1.9188161e-02
   1.5623136e+00  -1.2934599e+00
   1.7193705e-01  -1.6661890e-01
  -1.8521320e+00   2.2516546e-01
  -1.9187545e+00   3.5326822e-01
  -1.3338165e+00  -1.2826125e+00
   9.7216530e-02  -6.7993380e-01
  -3.0805312e-01  -2.0711317e+00
  -1.0634696e+00  -1.3363988e+00
   1.5998555e+00  -1.2393953e+00
  -2.8467015e-01   1.3804625e-02
  -1.7286421e-01   2.6821033e-01
  -2.0834094e+00  -2.0473196e-02
  -2.4634896e-01   1.3642806e-02
  -2.0672983e+00   1.0793581e-02
   5.1509960e-01  -4.3209681e-01
  -2.2648409e-01  -2.4278253e-02
  -5.7542922e-01  -5.8263852e-01
  -1.1083447e+00  -1.5981538e+00
   2.0059573e-01   1.8082215e-01
   1.8905818e+00  -1.2623567e-01
  -3.1411236e-02   2.4474403e-01
   3.5113923e-01  -4.3574465e-01
  -7.6834424e-02   5.7596231e-01
  -1.8561814e-01  -1.5892973e-01
   5.3916452e-01  -5.3233414e-01
   4.9635371e-01  -1.8272211e+00
   4.3812902e-02  -7.4048648e-01
  -5.6069447e-01   5.3214728e-01
   1.1119107e-01   6.3104599e-01
   5.1305464e-03   2.6937455e-01
   5.7161922e-01  -4.2807143e-01
  -3.3092682e-01   2.0849903e+00
  -2.0103915e-01  -1.8752463e-01
   3.8096538e-03  -7.1706436e-01
  -2.0081591e+00  -1.8858702e-01
  -2.1767070e-01   2.0412034e+00
   1.3181876e-02   2.1688251e-01
  -4.2053639e-01   4.6408620e-01
  -1.9094958e-01   1.3008790e-01
  -4.5107298e-01   5.4688112e-01
  -2.7657651e-01   1.6988954e+00
   1.5593823e-01  -1.8979087e-01
  -5.8709251e-02   7.0639566e-01
   1.3022134e-01   2.4399123e-01
  -7.4640785e-02  -1.8787633e+00
  -1.8552903e-01   2.1546554e+00
   8.9764607e-01   1.4263732e+00
  -2.3684784e-01   9.0502394e-02
   3.2855023e-02  -6.9440501e-01
  -3.8582269e-01  -5.1355662e-01
   6.5733142e-01   1.5829802e-01
   1.8428424e+00   2.5112006e-01
  -1.1529040e+00  -1.4832067e+00
   2.5728912e-01  -1.7902038e+00
  -3.4282930e-01  -4.7997856e-01
   1.7273045e-01   1.8167517e-01
   6.8995160e-01   1.9938594e-01
   1.9620310e+00  -3.1246257e-01
   1.2244458e-01   2.4418907e-01
   7.8766453e-02  -7.0261800e-01
   2.7070211e-01  -6.7336883e-02
   2.5937275e-01   3.1999840e-02
   1.3646668e+00   1.1733128e+00
   7.3067501e-02   1.8363301e+00
   1.5783625e-01   1.9854257e-01
  -1.1944002e-01  -2.0269788e-01
   4.0336802e-02   2.4595931e-01
   4.2555706e-01  -4.6069979e-01
   1.8232061e-01  -2.1266901e-01
   1.3603901e+00  -1.2732313e+00
   5.2092140e-01  -4.5753215e-01
   1.9270682e+00   2.7327856e-01
  -1.9618003e+00   1.9120570e-01
  -1.8866669e-01  -1.9215610e-01
   1.5932162e-01   2.2323261e-01
   9.9805158e-01  -1.4614612e+00
  -6.3959440e-01   5.3676609e-01
  -3.9914503e-02   2.3546100e-01
   1.3168834e+00  -1.3884064e+00
   3.6803776e-02  -2.6158422e-01
   2.5793206e-01   3.3842147e-02
  -1.2867136e-02  -2.8917457e-01
   4.3823198e-01  -4.4395003e-01
   4.4059840e-01   4.7410278e-01
  -1.7466081e+00  -8.0717282e-01
  -2.0188338e+00  -4.5609599e-01
   2.1096677e-01  -1.1398251e-01
  -1.2913629e+00   1.2312858e+00
   2.7077506e-01  -2.5607291e-03
  -1.2549016e+00   1.4345196e+00
   1.5153740e+00  -1.1252401e+00
   5.4426115e-01   4.7421485e-01
  -6.4196111e-01  -4.4238688e-02
  -5.1060489e-01   4.2161420e-01
   2.3316791e-01   1.7949130e-02
  -1.2618493e-01  -2.2370363e-01
   2.0555025e-01  -1.6744190e-01
  -9.1689818e-01  -1.5461262e+00
  -1.7535851e-01   2.0657129e-01
  -2.5843931e-01   4.7598691e-02
  -6.5384286e-01  -1.3003989e-01
   6.6355810e-02   2.5779696e-01
   1.4636547e-01  -1.7647593e+00
  -1.1786679e+00  -1.5873555e+00
  -2.2784403e-01  -6.3379703e-02
  -1.0477906e-01   1.9493018e+00
   1.2114862e+00  -1.3180377e+00
  -1.8930276e-01   1.7785461e-01
   1.8989904e-02  -2.5181494e-01
   6.9984655e-01   1.1828924e-01
   1.7459940e+00  -8.7939001e-02
   2.0064311e+00   1.0897370e-01
   2.7679374e-01   1.6892893e+00
  -1.9662896e-01   1.5849468e-01
   1.4241268e-01  -7.7459835e-01
  -5.8209518e-01  -9.5118576e-02
  -2.2400546e+00   3.7491703e-02
   6.7254270e-01  -1.3199231e-01
   4.7993408e-01   4.5453563e-01
  -2.0700701e+00   2.0171646e-01
  -5.0811563e-01   4.8041421e-01
  -1.1677097e+00   1.3753411e+00
   1.9740351e+00   8.5347703e-02
   1.8280475e+00  -3.8605791e-01
   1.2846192e+00  -1.2607688e+00
   1.0259498e+00   1.5481433e+00
  -3.1556163e-02   1.8957766e+00
   8.2464277e-01   1.5017278e+00
  -3.6655164e-01  -5.8851635e-01
  -2.3338265e-01  -1.9321496e-02
  -1.7178083e+00  -2.5356643e-01
  -1.7311608e+00   3.9117911e-01
   1.6704136e-01   1.9761335e-01
  -1.3883485e+00   1.3342662e+00
  -2.9950898e-01  -1.8444944e+00
   1.3315087e+00  -1.3238034e+00
   1.1089255e+00   1.2824643e+00
   6.5902085e-02  -7.6990299e-01
  -6.5482994e-02   5.9593128e-01
  -5.8682827e-01   1.0038952e-01
   1.8097968e+00   6.6167561e-02
   6.4219125e-01  -6.1440976e-02
  -1.6960793e+00   1.4294845e-01
   2.6645669e-01  -1.3709825e-02
  -1.3675855e+00   1.4636794e+00
   5.7306920e-02  -2.4872835e-01
   2.5272348e-01   2.7860136e-02
  -1.6028014e-01   2.0891620e+00
   1.9656179e+00   8.9526554e-02
   7.5738746e-01   5.4069822e-02
   4.2659726e-02  -2.3915109e-01
   4.5025386e-01  -5.8375504e-01
   6.1947869e-02  -6.5516748e-01
  -7.9453830e-01  -3.8655197e-02
  -3.7219993e-01  -6.1534706e-01
  -1.6771777e+00   1.0284084e+00
   7.3570328e-01   2.6334023e-02
   1.8024808e+00  -3.3111052e-01
  -1.4187131e+00   1.4962570e+00
   7.3530205e-01   1.1526428e-01
   1.3685707e+00  -1.4270189e+00
  -5.2121591e-01   4.3776667e-01
  -7.3340108e-01  -2.8848138e-01
   5.5423211e-03  -1.8409813e+00
  -3.9129084e-01  -1.7424184e+00
   9.6118832e-02   6.5745777e-01
   5.5387836e-02   2.2183260e-01
  -4.9164050e-01   5.4159173e-01
   5.9424350e-01   1.0882604e-01
  -1.1053988e-03  -7.3295907e-01
  -4.0019642e-01  -6.4899209e-01
  -3.6802322e-03   2.6562797e-01
  -4.5306996e-02   2.4161934e-01
   6.6621144e-01  -3.3736925e-01
  -9.4035238e-01  -1.3211825e-01
  -4.6205580e-01  -4.8728457e-01
  -4.8045082e-02  -7.8572635e-01
   1.6712318e+00   1.3009274e+00
  -2.4347664e-02  -2.4934670e-01
  -3.5484287e-02  -2.2811560e-01
   1.8265465e-01   1.8724014e+00
   5.6618442e-01   4.6993795e-01
  -1.9236773e-01   1.2144554e-01
  -1.2456859e+00  -1.7831020e+00
   1.5476426e+00  -1.2637449e+00
   4.4208621e-01  -5.1044464e-01
  -2.1825224e-01   2.1209426e+00
   1.2169846e+00  -1.4225743e+00
   1.1973915e-01  -2.0935499e+00
   1.7182806e-01  -1.8818657e-01
   1.8195361e-01   2.2722879e-01
  -1.2284239e-01   2.2981293e-01
  -1.3469830e-01  -2.0856270e-01
   2.1585308e-01  -9.3191458e-02
   1.9507249e-01   2.0941016e-01
  -6.4572271e-01  -5.1973320e-04
   1.2834850e+00  -1.1985159e+00
  -2.1327777e-01   2.0760644e-01
   5.4839216e-01  -5.9401901e-01
   4.9487742e-02   1.7023721e+00
  -2.6585422e-02   2.5599162e-01
  -1.5522947e+00   1.1445581e+00
   8.7555349e-01   1.5695300e+00
  -6.5021580e-02  -7.4866635e-01
   1.5304401e+00   9.0722210e-01
  -7.1760599e-01  -1.6680088e-01
   7.1030367e-01   1.4463685e-02
   2.4590529e-02   1.8987385e+00
   5.7381390e-01  -3.8802825e-01
  -3.5547332e-02   7.6280033e-01
   9.3032978e-02   8.2218804e-01
  -2.4313830e-02  -1.8845679e+00
  -1.6275036e+00   7.6663604e-01
   1.1873290e+00   1.4703739e+00
   4.0214095e-01   5.1584048e-01
   5.9196385e-01   4.7894570e-01
   1.2746815e-01  -6.7270829e-01
  -6.2180632e-01  -9.5830071e-02
   1.2722837e+00   1.0378489e+00
  -1.2069155e+00  -1.4399768e+00
   2.0601775e-01  -1.4481606e-01
  -3.3851154e-01  -1.6988765e-02
   2.4422118e-02   2.1531707e-01
  -2.0302364e+00  -3.2468595e-01
   1.8251519e+00  -1.8537653e-01
   1.9372884e+00   6.6325881e-02
   6.3935925e-01  -2.6202857e-02
   4.7266794e-01  -4.3420835e-01
  -4.2625587e-02  -2.6760433e-01
   1.8317139e-01  -2.1151524e+00
  -4.7704250e-01  -1.8935046e+00
   1.4038053e-01   1.9866072e-01
   1.2499289e-01  -1.8925914e-01
   1.9542779e-01   1.9493337e+00
   4.5492219e-01   4.5688417e-01
  -5.8432486e-01   5.4308375e-01
  -1.8384515e-01   1.5408451e-01
   4.6493324e-01  -4.0938401e-01
  -2.0517343e+00  -1.6447638e-01
   4.8531514e-01   4.7015493e-01
   6.1986355e-01   5.0339860e-01
  -2.1792465e-01  -1.1979921e-02
   1.9470417e+00   4.0358379e-01
   5.2094432e-02   2.4966528e-01
   3.6337788e-03   2.5674241e-01
  -2.1143497e+00   1.5688671e-01
  -7.2665141e-01  -3.0594958e-01
   2.4874186e-01   4.3481318e-02
  -1.2906531e+00   1.2963081e+00
   1.0024244e-01   1.8125017e+00
   2.7173369e-01  -6.1029030e-02
   1.5651437e-01  -1.4481871e-01
   1.5588041e-01  -1.9378556e-01
  -3.7905682e-01  -5.1897384e-01
  -1.7125482e-01  -1.5053931e-01
  -3.2019465e-01   7.9619025e-01
  -2.1895511e-01   1.2223570e-01
   2.0925775e-01  -1.8054992e-01
   2.0501080e+00  -3.9074633e-01
   2.4002065e-01  -2.6004606e-02
   1.3728772e-01   2.3383542e-01
  -2.5999952e-02  -2.5726149e-01
   4.4555244e-01   5.2006848e-01
   5.8314529e-02  -2.5570528e-01
  -3.7634924e-02   2.4679756e-01
   1.8744735e+00   2.4961121e-01
   1.7012888e-01   2.1480876e-01
   2.2150798e-01   7.8158417e-03
   2.3410490e-01   4.2208077e-02
  -1.7996111e+00   4.4048579e-02
   1.9323895e-01   1.8517640e-01
   5.4120203e-01   3.9447600e-01
   1.9568116e-01  -1.6415470e-01
  -1.9203193e-01  -1.6569225e-01
   1.5255362e-01  -2.5482462e-01
  -1.5456197e-01   2.0379801e-01
   2.0895514e-01  -1.7576392e+00
  -5.0716579e-02   2.4748228e-01
  -4.6124053e-01  -4.9028084e-01
   5.3677491e-01   4.9528244e-01
   4.0359033e-02   2.9417778e-01
  -3.0462027e-01   1.9110383e+00
  -4.3533227e-01  -4.9477951e-01
   1.5594738e-01   6.9659558e-01
  -4.7836219e-01   4.0221105e-01
  -1.1306313e+00  -1.5101915e+00
   6.4575367e-01  -3.9005947e-02
   7.2784535e-01   6.0021348e-03
   2.5452895e-01   5.5869295e-02
  -1.5384156e+00  -1.4142137e+00
   2.6379754e-01  -1.8868635e-02
  -3.9937628e-02   2.5547780e-01
  -2.5436138e-01  -6.1916082e-03
  -1.5222594e+00  -1.4264444e+00
   5.9445331e-02  -2.5237289e-01
   4.3101513e-01   5.2012537e-01
   4.8002115e-01   5.5907136e-01
   3.3887330e-02   2.4428832e-01
  -1.8922519e+00   3.1714968e-01
   1.1775142e+00   1.5388417e+00
   7.4318012e-01   5.5366290e-02
  -4.7296084e-01  -5.8115213e-01
   7.8381266e-02   6.5496911e-01
  -6.2732652e-01  -1.8043025e-01
  -6.2270379e-01   8.9722221e-02
   4.1407047e-01  -5.2938173e-01
  -5.3658398e-01   4.6798304e-01
   5.2898890e-02  -7.4422749e-01
   3.0581611e-01   1.2663527e-02
  -2.0800983e-01   3.1625509e-02
   3.4063395e-02   2.4974384e-01
  -1.4189362e+00   1.4868983e+00
  -1.4405816e+00  -1.3300378e+00
   7.5113880e-01   1.4614125e-01
   3.0496963e-01   6.4796484e-01
   1.7126502e-01  -1.6644991e-01
   1.3200701e+00  -1.2238760e+00
  -2.0853292e-01   1.9595113e-01
  -1.5511545e-02  -2.7004040e-01
  -1.7130567e+00  -8.1358127e-02
  -4.5830120e-01   5.7982744e-01
  -6.6388466e-01  -1.2976610e-02
   1.7487201e-01  -6.6609672e-01
  -8.2647536e-03   6.8608448e-01
  -5.6743159e-01  -3.5250676e-01
  -2.0020041e-01   2.2636371e-01
  -6.5282692e-01  -1.0069013e-02
   2.1545812e+00   4.0953114e-02
  -1.9997805e-01  -1.7521933e+00
   5.6287459e-02   2.0333551e+00
  -2.7566371e-01  -1.8903219e+00
  -1.3897459e-01  -1.9142166e+00
  -1.2653448e+00  -1.3351506e+00
  -1.8956708e-01  -1.7380899e-01
   9.6005491e-02   2.2222154e-01
   4.2198480e-01  -5.0059746e-01
  -5.0195097e-01  -3.6640607e-01
   1.6037367e+00   8.5004040e-02
  -1.6045468e+00   1.3708065e+00
   1.8418592e+00   9.5609839e-01
  -1.8346625e+00  -3.1803253e-01
  -1.6806402e+00  -1.9780132e-01
  -6.6279366e-01  -9.1032333e-02
  -2.4852790e-01  -6.9181263e-02
   1.3038753e+00   1.4174646e+00
   8.1902483e-01   1.7031923e+00
  -4.7743546e-01   4.5704699e-01
   2.0848887e-02  -2.4665819e-01
   6.3216756e-01   5.6228401e-02
   1.8716931e+00  -1.6187327e-01
  -6.6609928e-01   6.8232419e-02
   1.5983637e-01   2.0256101e-01
   1.8409500e+00  -1.3607291e-01
   1.1841164e+00  -1.6169322e+00
  -5.3193369e-01   5.1082162e-01
   2.9661789e-02   1.7275538e+00
   1.8100048e-01  -1.8765576e-01
  -1.3669565e+00  -1.1339228e+00
  -2.2822350e-01  -3.6626047e-02
  -1.5151015e+00   1.2716153e+00
  -4.5667523e-01  -4.5493380e-01
   4.2930736e-01   4.9964285e-01
   1.1555972e-01   2.1127737e-01
  -1.9009657e-01  -2.1314610e-01
  -7.2465059e-02   6.0596095e-01
   4.6413093e-01  -5.3433920e-01
   2.4560184e-01   1.3822237e-02
  -6.3883471e-01  -3.6091284e-01
   2.0848830e+00  -1.2410038e-01
   1.1599875e+00   1.5805538e+00
  -5.2743092e-01   5.9657797e-01
   2.0509869e+00   4.4016217e-01
   9.7117393e-02  -6.9842971e-01
  -1.2609217e-01  -6.9701281e-01
  -1.3285759e+00   1.2085688e+00
   6.4924062e-01   1.7409080e-01
  -1.8091548e+00  -2.5860738e-01
  -1.1658446e-01   7.1860490e-01
  -4.1621882e-01  -6.1417618e-01
   1.9896319e+00   2.5210035e-01
   2.5607750e-01  -6.8386560e-03
  -7.9140515e-01   2.3621748e-01
  -1.4926836e+00   1.1879628e+00
  -2.4768993e-02   6.2680193e-01
   4.9856709e-02   7.3215526e-01
   6.1446762e-01  -1.2426585e-01
  -6.9428063e-01  -1.1719049e-01
   1.6813804e+00  -2.8880235e-02
   1.8596997e+00   3.7043439e-01
  -4.4643116e-01   4.9261708e-01
   6.1873957e-01  -1.8345243e+00
   1.8021361e-01  -1.5666512e-01
  -1.0378251e+00  -1.4844741e+00
   1.2711802e-01   1.9942933e+00
  -2.2472981e-01   1.3519191e-01
   1.5556333e+00  -1.3946534e+00
   2.0284098e-02   2.2713363e-01
  -1.7782361e-02  -2.5589810e-01
  -1.3631127e-01  -1.9646808e-01
   1.0757262e+00   1.3978224e+00
   6.9206229e-01  -1.7980538e+00
   1.5739803e-01   2.3139895e+00
  -4.1478879e-01  -4.6532791e-01
   2.2786957e-01  -1.8090878e+00
  -6.9491751e-02   2.5807162e-01
   1.9778453e-01   1.9171286e-01
   3.3608233e-02  -2.4133875e-01
   1.2917176e+00   1.4050126e+00
   6.2390302e-01   5.2409294e-02
   1.1888001e-02  -7.0229112e-01
   9.3697062e-02  -2.8625308e-01
   1.1280783e+00   1.8933447e+00
   6.9047864e-02  -6.9413475e-01
  -6.9864996e-01  -2.2938311e-02
   1.0689197e-01   1.9163033e-01
   3.0606553e-01   5.3105527e-02
  -6.5685982e-02   2.7314881e-01
   5.0255307e-01  -4.4820065e-01
  -1.9879204e-01   2.0532501e-01
  -3.0518218e-01   7.4122107e-03
  -1.3980172e+00   9.2529883e-01
  -1.6344487e+00   1.2453927e+00
   6.6499678e-02  -2.5605522e-01
  -3.9786803e-02   1.7324304e+00
  -1.7876521e+00  -2.7772627e-02
  -1.2189012e-01  -1.6906603e+00
  -7.4602842e-01   1.6717306e-02
  -1.4236726e-01  -2.1255190e-01
   1.6363739e-01  -2.1069495e-01
   1.7855413e-01   2.1300982e-01
  -1.4450521e-01   1.7907773e-01
   2.1709512e-01  -1.4444710e-01
   1.4650656e-01  -1.6968158e-01
  -1.6972583e+00   2.4436592e-01
   7.0272296e-02  -2.0623130e+00
  -6.4387726e-01  -3.5483717e-01
  -3.2328569e-02   6.5712416e-01
   1.8136581e-01  -7.2057209e-01
  -1.7943953e+00   1.7988516e-01
   1.7436380e-01  -2.0603294e-01
  -2.8407699e-01   6.9014053e-02
  -2.5628666e-01   4.2166590e-03
   9.1320843e-01   1.5137447e+00
   2.1842450e-02  -8.1695125e-01
  -1.8616556e+00  -2.2424531e-01
  -7.2329875e-01  -2.2006031e-02
   2.2108056e-01  -1.9883845e+00
  -2.5982009e-01   1.5822161e-02
  -2.5819511e-02  -2.0388400e+00
  -3.5079773e-01   6.0006074e-01
   4.6492644e-01   5.3734442e-01
  -2.2990020e-01  -1.7549748e-01
  -2.7478824e-01   1.1127849e-02
  -6.4024009e-01  -3.9215790e-01
   2.1903503e+00  -5.3225267e-01
   6.5665753e-02   2.4286266e-01
  -1.9484604e-01   1.5875689e-01
  -2.7706350e-01   2.2669578e-02
   5.5967698e-01  -4.9060558e-01
  -2.2963613e-03   2.5792539e-01
  -2.4433253e-02  -2.5716289e-01
   1.6542838e-01   1.8020128e-01
  -3.1548358e-02   2.4064748e-01
  -2.0622603e-01   1.0937021e-02
   1.1921722e+00   1.4763465e+00
   1.5941288e-01  -2.0710829e-01
  -8.2667755e-01   1.0172101e-01
  -1.7498049e+00   8.8630850e-01
  -1.7533447e+00  -1.3159211e-01
  -3.1328574e-01  -2.0082761e+00
  -2.4312569e-01   1.4428461e-01
   2.5342793e-01  -2.7469016e-02
   2.3911383e-01  -1.9376876e-01
  -2.5601902e-01   1.6505770e-02
  -5.0595803e-01   5.0547880e-01
   6.1014532e-01  -6.1043840e-02
  -1.4148971e+00   1.5845920e+00
  -2.5252389e-01   3.9569221e-02
   1.2937001e+00   1.0784192e+00
  -2.4603438e-01  -4.7251768e-02
   6.4093149e-01  -3.6463650e-01
   1.3587695e+00   1.4152514e+00
   1.4645705e-01   2.0184551e-01
  -2.3319690e-01   1.9466847e-02
  -5.5371193e-01   4.7100324e-01
   2.1127405e-01  -1.7440092e-01
   1.7722795e-01  -1.9590011e-01
  -1.1755735e-01  -1.9782067e+00
  -1.5774596e-01  -6.8818311e-01
  -2.0265613e-02   2.4273324e-01
   2.0781550e+00  -3.5129325e-01
  -5.2296586e-01  -5.2112895e-01
   6.6438765e-01   1.4647353e-01
   2.6543681e-01  -6.8021387e-02
  -5.0042451e-01   5.2186039e-01
  -1.2230041e-01  -5.9998259e-01
  -1.2444680e+00  -1.7519716e+00
  -6.4122590e-01   4.9412350e-02
  -4.6925473e-01   6.1239823e-01
   1.9257591e+00   2.0375768e-01
   1.6974988e+00   3.6127563e-01
  -7.3203399e-02   6.7661100e-01
   1.5072581e+00  -1.1072344e+00
  -9.0096086e-01   1.9259501e+00
   1.8984097e-01  -1.4793546e-01
  -4.4439029e-01  -5.0139242e-01
  -2.4060410e-01   3.5436061e-02
   2.8582033e-01  -2.2196841e+00
   2.2816096e-01   1.8870036e+00
  -1.5868316e-01  -1.8278171e+00
  -4.8980823e-01   5.0805813e-01
  -5.8778440e-01   4.4340942e-01
   1.6694443e+00  -1.9490979e-01
   3.5047832e-01   5.4895284e-01
   4.6861145e-01   5.3967402e-01
   3.5254143e-01   6.2109392e-01
  -2.4959629e-01   2.5097833e-02
  -2.0770648e-01   8.5331565e-03
   2.0013403e-02  -6.8415657e-01
  -2.0837772e-01   1.5177992e+00
   1.2570928e+00   1.3702644e+00
  -5.0838120e-01   4.7024742e-01
  -2.3352413e-01   1.3029829e-02
   1.6948509e+00   1.6112792e-01
  -7.1948413e-01  -9.3523300e-02
  -1.5616789e-01   1.8542511e-01
   2.7118776e-01   1.7080569e+00
   1.2423103e+00   1.6342354e+00
   2.8039439e-01   6.1651987e-02
  -2.1573124e-01  -2.6330431e-02
  -2.7019988e-01  -9.4271599e-03
   6.2088549e-01  -4.9708745e-01
  -9.5810813e-01  -1.3909505e+00
   2.3906446e+00  -2.2938940e-02
   2.6047180e-01   5.2551044e-02
  -6.0971024e-01  -3.5881189e-01
   2.3530296e-01  -1.7088461e-01
  -2.5212309e-02  -2.7676148e-01
   1.9925459e+00  -3.6946816e-01
  -2.6242022e-01   6.9315347e-03
   1.5642468e+00  -8.0616405e-01
  -1.4478652e-02   6.4287186e-01
  -2.7495339e-01  -3.1512857e-03
   1.7215464e-01   1.6564993e-01
   2.0335582e-01  -2.2316939e-01
  -1.5816764e-01  -1.8445969e-01
   1.2136591e+00   1.7106280e+00
   5.5519236e-02   2.6149181e-01
   1.8231680e-01   2.3510641e-01
   2.1198747e+00  -3.4673350e-01
   4.1767047e-01  -6.8830695e-01
   1.8367480e-01   1.6398666e-01
   1.6645406e-03  -2.6215634e-01
  -1.3961778e+00  -1.3058819e+00
   6.7674596e-01  -5.2741038e-02
   1.0530759e+00  -1.3516667e+00
   4.5765692e-02  -2.5500907e-01
  -2.2763343e+00  -1.4094502e-01
   1.1512874e+00  -1.7251758e+00
  -7.6174271e-02  -1.7393933e+00
  -5.2533315e-01   4.9352108e-01
  -1.6142895e-02  -2.6363992e-01
   2.8283115e-01   5.3541491e-02
   5.0567919e-01   5.7663731e-01
   1.0084703e+00   1.3708016e+00
   4.5947929e-01  -4.6272923e-01
  -2.6640277e-01   9.9100748e-03
   1.4824615e+00  -1.2737889e+00
   2.4438546e-01   4.0341458e-02
  -1.1307329e-01  -1.9663943e+00
  -1.9253020e-02  -7.1666059e-01
   2.3968098e-01   2.0882288e+00
   2.7634787e-01   4.4148594e-02
  -6.4904917e-02   7.3352941e-01
  -1.5848820e-01   1.6624302e-01
   4.3763483e-01  -5.4360767e-01
   1.4121077e+00  -1.2611378e+00
   5.4712546e-01  -4.3031771e-01
  -1.4340008e-01  -1.7668740e-01
   5.0761267e-01  -5.0772731e-01
   1.1177220e+00   1.9271667e+00
   1.4617555e+00   1.3846761e+00
   8.1491029e-01  -2.3902448e-01
  -2.4746975e-01  -5.0997661e-02
   2.2375397e-01   2.0405912e+00
  -1.5448343e-01  -6.8874905e-01
   1.2353859e-01   2.0222360e-01
   7.1178669e-01   3.8698172e-02
   5.2961001e-01  -4.5456980e-01
   1.4199846e+00   1.3568524e+00
  -1.0056453e+00  -1.9733074e+00
   1.0097414e-02  -1.9517597e+00
  -1.2443542e-01   2.0011677e-01
  -4.0836101e-01   6.5231153e-01
   1.7379991e-01   1.7068609e-01
   1.3953068e+00   1.1937484e+00
   2.2484510e-02   2.6256794e-01
  -2.9897162e-02   6.8035313e-01
   5.8210660e-01   4.4471817e-01
   2.1237637e+00  -3.5560522e-01
   6.8728934e-01   1.0059632e-01
   1.4204894e-01  -7.6335861e-01
   5.2334714e-01  -1.8935331e+00
  -1.9556358e-01  -1.8302456e-01
   4.3828889e-01  -5.6554043e-01
  -1.1566090e-01  -2.3294749e-01
  -4.3771447e-01  -4.9068905e-01
   1.7663200e-01  -1.3886906e-01
   6.0089511e-01   3.3611150e-01
   1.8951429e+00   3.1205981e-01
  -8.5786815e-02  -2.4456299e-01
  -2.3451581e-01  -1.8704377e-01
  -5.2301225e-01  -5.8932328e-01
   3.9225042e-01   5.3443134e-01
   1.6436158e+00  -1.3337951e-01
  -1.1607882e-02   6.6790215e-01
   6.3614402e-01   8.1874835e-02
   1.4063113e-01   1.7085681e+00
   2.2413619e-01   1.3280664e-01
  -1.0882405e-01   6.9281131e-01
  -1.3283996e+00   1.0854677e+00
   1.3442446e-01  -2.1787295e+00
   1.2714411e+00  -1.4769085e+00
  -3.5683966e-02   2.2029518e+00
   5.6311201e-01  -2.9143357e-01
   5.9244650e-01   4.2816201e-01
   2.0053627e+00  -1.5590858e-01
   3.2369362e-01   4.9989321e-02
   2.6924348e-01   5.3092851e-02
   1.8537293e+00  -8.7970059e-02
   1.2232138e-01  -6.3090678e-01
  -7.9516819e-02   2.0449338e+00
   1.9445578e-01  -1.6927470e-01
   1.7699256e-02  -2.5477195e-01
  -4.3250502e-01   4.1246712e-01
  -1.7139422e-01   2.3918804e-01
  -8.7358790e-02  -1.8715687e+00
  -5.0462420e-01  -4.0916149e-01
   2.4576747e-01   1.6771843e-01
  -1.8637637e-01   1.7583073e-01
   1.8573299e-01  -1.9149142e-01
   7.5355292e-01  -5.9083312e-02
  -8.8699766e-01   7.9361241e-02
   1.6712590e+00  -1.2174961e+00
  -5.4336718e-01   3.8124158e-01
  -5.5892919e-02  -1.8257861e+00
   1.1230542e+00   1.5034847e+00
  -1.2862145e-01  -1.8267179e-01
   2.5266020e-01  -8.2921231e-03
  -1.0595182e-01  -1.9337462e+00
  -1.6096706e-01   1.8419977e+00
  -3.2190483e-01   8.4659574e-03
  -1.7715665e+00  -8.6698398e-02
  -1.8511809e+00  -2.5305012e-01
  -6.1564298e-01  -3.2921816e-02
   2.4538246e-01  -2.1405572e-01
  -6.6301660e-01  -1.0640823e-02
  -1.5081196e+00  -1.8797867e-01
   1.6784769e+00   1.1748247e+00
  -1.2990535e+00   1.2986723e+00
   3.0528049e-02  -2.2735262e-01
  -5.3208557e-01  -5.3056323e-01
  -1.8992170e-01  -1.8728626e-01
   2.2082685e-01   1.8191824e+00
  -6.5527120e-02   7.0631845e-01
   5.0201099e-02   1.8703278e+00
   1.2600764e+00  -1.0833759e+00
  -7.3070316e-01  -8.7149551e-02
  -2.1131170e-01   1.9184633e-01
  -1.8555457e-01   1.9179795e-01
  -5.1528651e-01   4.0595285e-01
   2.0036623e-03  -7.2484393e-01
   1.8846876e+00  -1.6355751e-01
  -5.2927250e-01   5.3188907e-01
  -1.6420261e+00  -1.0941048e+00
   1.4449662e-01  -1.9739539e+00
  -4.3504567e-02   2.4375794e-01
   8.5066800e-02   6.4983568e-01
   2.0188439e+00   9.9372278e-02
  -1.9499555e-01   1.5083600e-01
   2.4995602e-01  -7.1093122e-03
   1.1818872e-01   2.1403067e-01
  -2.6103256e-01  -4.0299715e-02
   1.4175053e+00   1.7065723e+00
  -2.6125812e-02  -2.4423782e-01
  -1.0390805e-01  -2.2879244e-01
  -3.8144552e-01  -5.4495208e-01
   7.9743487e-02  -2.4355784e-01
  -3.8102411e-01  -4.0317410e-01
  -1.6033584e+00  -4.8397018e-01
   6.7819842e-01  -1.1158603e-01
   1.1933842e+00  -1.2160384e+00
   1.8631186e+00   1.4998097e-01
  -5.4413912e-01   5.1300412e-01
   5.2223817e-01   3.4110417e-01
   1.6420914e+00  -1.1935337e+00
   5.2309267e-01  -5.7846216e-01
   3.2920170e-01  -1.7824925e+00
   1.4103695e-01   2.0426000e-01
  -1.9770620e+00  -3.3195337e-01
   4.8245480e-01   3.9128875e-01
   2.9015280e-01  -2.4197611e-03
   5.1616682e-02   2.0752103e-01
  -6.7584234e-01   1.4415838e-01
   7.1229933e-01   2.9335987e-02
  -2.2025735e-01   7.0365152e-01
  -3.1917242e-02   2.8376873e-01
   1.2740006e-01  -1.8947950e-01
  -1.9674444e-01   7.1950667e-01
  -2.0771235e-01   1.4315217e-01
  -4.1155130e-01  -1.8146806e+00
  -6.2180164e-03  -1.7179094e+00
   1.2011278e-01  -2.2169561e+00
  -2.4841798e-01  -5.3959561e-02
   2.4052174e-01  -1.7073211e-02
  -4.9727750e-01   4.8171153e-01
  -4.9355355e-01   4.0513549e-01
  -5.8984131e-02   2.2464069e-01
  -1.2307072e+00  -1.3097994e+00
   1.4617537e-02   1.9136913e+00
  -1.0339318e+00  -1.5429576e+00
   1.9981042e+00   8.0783084e-02
  -2.3726749e-01  -4.1983544e-02
  -3.2327088e-01  -1.9019970e+00
   4.4326283e-01  -1.8113135e+00
  -5.0073636e-01  -6.7846618e-01
  -2.5440866e-01   3.1663661e-02
   2.7718484e-02   2.0516545e-01
  -4.7550998e-02  -2.7379659e-01
   2.2030203e-01   1.9083367e-01
  -6.1936384e-01  -7.9626429e-02
  -2.5826921e-01   1.3076019e-01
   6.6550530e-01   6.8187138e-02
  -7.4524832e-03   2.5455578e-01
  -3.1403424e-01   3.6387929e-02
   1.2952811e+00  -1.4541324e+00
   3.2665889e-01  -1.7962667e+00
   2.4790480e-03   2.0107752e-01
  -1.9065901e+00   9.4919763e-01
   1.9776445e-01   2.0286769e+00
   1.4743872e-01   1.8490633e-01
  -6.4745201e-01   3.8791370e-02
  -1.9223623e+00   1.5924382e-01
  -1.9518901e-01  -1.5580053e-01
   4.5750406e-01  -4.8274848e-01
  -2.6720202e-01  -1.4489779e-02
   1.7666646e+00  -2.1008769e-01
  -1.4554409e+00   1.2369018e+00
  -1.4807826e+00  -1.3279197e+00
   5.3478579e-01  -5.8967092e-01
  -1.6757554e-01   1.7288652e-01
  -1.5230374e+00   9.5912084e-01
  -1.2762737e+00  -1.7601899e+00
  -5.1799322e-01  -4.7591417e-01
   1.2201398e+00   1.5227502e+00
  -1.4928525e-02   2.4979173e-01
  -6.7868892e-02   2.3688507e-01
   4.9852686e-02   1.9980651e+00
  -5.8169747e-01   1.5895120e-01
  -1.6660223e+00   1.2916276e+00
   1.2640649e+00   1.6364316e+00
   6.3039262e-01  -2.8197912e-02
  -2.4323881e-01  -1.8770251e-02
  -6.6216615e-01   6.0267936e-03
   2.3361931e-02   2.5216261e-01
  -6.3612493e-01   4.4260221e-01
  -6.5028522e-01   4.2450280e-02
  -2.1184013e-01  -1.7318320e+00
   1.1796866e+00  -1.2834824e+00
   1.3373828e-01   2.1835857e-01
   2.5135155e-01   1.8176830e-02
   1.7488292e-01   1.7351878e-01
   2.0976347e-01  -1.3588372e-01
   5.9136454e-01  -4.7766451e-01
   1.6723895e+00   1.1975379e-01
  -1.6658745e+00   2.4894641e-02
  -1.5086684e+00   3.9166665e-01
  -1.0267300e-01  -2.1743980e+00
  -1.6484269e-01   1.7870951e-01
  -1.9716379e-01   2.3421548e+00
  -2.3880935e-01   1.2844638e-01
  -1.8578210e+00  -1.3149179e-01
   5.6892031e-01   4.9405889e-01
  -4.8813452e-01   5.7205933e-01
   1.6896916e-01   2.1589959e-01
   1.7421879e-01  -2.0146127e+00
  -5.2566653e-01   5.8452460e-01
  -4.9401290e-01   5.5054257e-01
   6.2963963e-01   1.0964414e-02
  -2.1278666e+00   3.5144488e-02
   1.9336331e+00  -6.9808670e-02
  -2.0831566e-01  -1.4136994e-01
   2.5947516e-01   5.4424585e-02
   3.9292820e-02  -1.8308230e+00
   1.1808044e-01  -7.3199264e-01
  -8.0609458e-01  -1.1629485e-01
  -5.0292040e-01   4.9714421e-01
  -5.9771476e-01  -4.0098514e-01
   5.8311841e-02  -7.0916295e-01
   2.8565639e-02   2.5874516e-01
   1.6050949e+00   1.2067548e+00
  -3.9769847e-02  -2.4037000e-01
  -2.8684563e-01   1.6720618e+00
   4.2083191e-01   6.4949377e-01
   3.7877105e-02  -2.5618009e-01
   1.4265570e+00   1.4151255e+00
  -5.7125297e-02   7.4511738e-01
   5.8906446e-01  -4.5918292e-01
   1.8304791e-01   1.7149029e-01
  -1.4449471e+00   1.0201117e+00
  -6.6642211e-01  -5.3550616e-02
   1.9283336e-01  -1.9497113e-01
  -2.5096861e-01  -1.6334823e-02
  -1.9586894e-01  -1.9073358e-01
  -1.7104879e-01   1.3751085e-01
  -1.7153279e-01  -2.0185550e-01
  -1.2894765e-01  -2.2573738e-01
   6.1138192e-03   2.5078694e-01
   3.6598453e-01  -2.0018607e+00
   2.0022798e+00  -1.2374798e-01
  -1.7128839e-01  -1.9743054e-01
  -1.8485707e+00   3.7913172e-01
   2.3388157e-01  -8.3643640e-03
   4.3316850e-01   4.8016214e-01
   1.2568556e+00   1.1023733e+00
   1.1020748e+00   1.5114778e+00
   5.2115287e-02  -2.0055864e+00
  -9.0448960e-01  -1.3639806e+00
   5.8780057e-01   4.1867594e-01
  -2.1573062e-01  -6.4260825e-01
   1.7527650e+00   1.8525953e-01
  -1.6992114e-02  -6.6856777e-01
  -6.7435806e-02   1.8239245e+00
   1.5856418e+00  -1.2350427e+00
   4.7439993e-01   4.2937177e-01
   5.9985438e-01   8.0948030e-02
   2.0902341e-01   1.6408460e+00
   1.3003305e-01  -1.9422682e-01
  -2.8682050e-01  -1.9338168e-01
  -4.0920785e-02   2.3059711e-01
   7.0045163e-03   2.6418942e-01
   5.5160550e-01   1.2333755e-01
  -5.3338362e-01  -6.6494168e-01
   4.4369774e-01  -5.3844928e-01
   4.4050565e-01   3.9547037e-01
  -4.9713717e-01   4.8449232e-01
  -1.9119978e-01  -1.8634095e-01
  -5.4899582e-01   5.8532541e-01
   3.4730253e-01  -1.9428979e+00
  -1.9734311e-01   2.1871152e-01
   3.7472818e-02  -7.5183222e-01
  -3.1617199e-01  -5.9740184e-01
  -1.6991949e-01   1.7123626e-01
  -4.3399190e-01  -5.8568591e-01
   4.4186987e-03   2.2455524e-01
  -1.8571977e-01  -1.7014392e-01
  -2.7248058e-01  -3.1802175e-02
  -6.7195769e-01   6.1725677e-02
   2.1809574e-01   1.4568866e-01
   1.9750412e-01   2.0432569e-01
   4.4890556e-01  -5.8904615e-01
  -4.8498342e-01  -4.9273167e-01
   1.5038318e-01   1.9864998e-01
  -1.5925992e+00  -2.4259788e-01
   9.9369194e-02  -7.3676762e-01
  -1.6302277e+00  -2.2286819e-03
   7.7203501e-02  -7.2665970e-01
   2.3379377e-01  -9.7574529e-03
  -2.9869914e-01  -2.7815122e-02
   1.2708019e+00  -1.4395127e+00
  -2.5806203e-01   3.9719343e-03
  -2.3161432e-01   1.1239699e-01
   1.4482142e+00  -1.0357420e+00
   1.6380827e-01   2.0508225e-01
   5.1142709e-01   4.0630776e-01
   1.2719599e+00  -1.2242646e+00
  -1.3235960e+00  -1.2583360e+00
   2.1503536e-01   2.5571547e-02
  -4.3545186e-03  -2.5464431e-01
  -5.3358076e-01  -4.2433882e-01
   1.3227089e-01  -1.8368833e+00
   2.3739533e-01  -1.1640131e-01
   5.2020688e-01   6.0811106e-01
  -7.3127074e-01  -4.0788526e-02
  -3.1753123e-01   1.9579671e+00
  -2.4560898e-01  -9.2316223e-04
  -1.4864542e+00  -1.5399213e+00
  -1.5200577e-02   2.4286033e-01
  -3.4074025e-01  -6.1155348e-01
   3.6091040e-01  -1.8958067e+00
   1.4550314e+00   1.2264683e+00
  -7.2781201e-02  -6.7789745e-01
  -1.9377833e-02   2.4514310e-01
   6.5544450e-01   6.8007994e-02
  -1.6887424e-01   1.8395950e-01
  -2.7315019e-01  -1.5748671e-02
  -1.6084369e-01   1.6396666e-01
   6.7528756e-01   1.7727525e-01
  -1.1626163e+00   1.4738252e+00
  -4.9075534e-01  -6.1378138e-01
  -1.9354513e-01   2.0488645e-01
  -4.9342277e-02  -1.7380427e+00
  -5.3004994e-01   3.9247865e-01
   1.7592707e-01  -1.6235869e-01
  -3.4054261e-03   2.9580709e-01
   1.8084743e-02  -2.4899103e-01
   6.1608108e-01  -6.1815001e-02
  -4.1972967e-02   7.9858413e-01
  -1.4134909e-01  -1.9951395e-01
   1.7200824e+00  -6.5753167e-02
   5.1841662e-04   2.7908177e-01
  -2.3903517e-01  -3.4342104e-02
  -7.2245266e-02   1.8922646e+00
  -6.3231897e-01   3.4795374e-01
  -3.8021849e-03   2.7819940e-01
  -3.3596152e-01  -6.1739779e-01
   4.8053326e-01   5.8045504e-01
   2.0262254e+00  -7.2050603e-02
  -3.0738499e-02   2.4596037e-01
  -1.7510495e+00  -2.2626302e-01
   1.3071758e+00   1.7881088e+00
  -5.7707296e-02   6.9022607e-01
   2.2177220e-01   1.8458561e-01
  -1.9322894e-01   1.6489076e-01
  -3.6799388e-02  -6.9771488e-01
  -2.0108889e+00   7.5765007e-02
   6.1837199e-01  -4.9222859e-01
   6.6506634e-01   8.3766224e-03
  -1.2663054e+00  -1.8147931e+00
   4.1675238e-02   1.8037132e+00
  -2.6337658e-01  -2.7972988e-02
  -1.8841599e+00   7.7541937e-02
   6.2546814e-01  -4.0816428e-02
  -1.3237706e+00   1.5331597e+00
   2.5401543e-01   6.5356192e-02
  -2.7072626e-01   6.2558394e-03
  -6.4086126e-02  -7.2130681e-01
  -1.6014622e+00   1.3787733e+00
  -4.8580221e-01   2.2140063e+00
   1.3832226e+00  -1.3339089e+00
  -6.1926897e-01  -5.3034931e-02
  -1.2913173e+00  -1.0716156e+00
  -4.0196569e-01   5.4428165e-01
   7.9485431e-02   6.2465227e-01
   4.5641324e-01   4.9988831e-01
   1.1647806e+00  -1.5645257e+00
  -6.6892199e-01   2.9085734e-02
  -6.0689164e-01   5.9478280e-02
  -1.3913226e+00   1.5510312e+00
  -2.1196189e-01  -1.9051503e-01
  -2.8218103e-01  -3.1858672e-02
   5.4322305e-02  -1.7790323e+00
   1.2846367e+00  -1.3822795e+00
   1.7586455e-02   6.6224405e-01
   1.1306552e+00  -1.3266227e+00
  -1.8853943e-03   2.4564306e-01
   2.8166227e-01   1.9645189e+00
  -1.4583414e-03  -1.7653319e+00
  -2.1447501e-01  -2.1519829e-01
  -1.6470281e+00  -1.2675433e+00
  -5.6138830e-01   4.6848444e-01
  -5.4673363e-03   2.5716916e-01
  -1.0789772e+00  -1.1200168e+00
   5.9013059e-02   6.4596213e-01
   4.0623608e-01   5.4701860e-01
  -1.1607903e-01   8.2834043e-01
  -5.0551092e-01   4.6930353e-01
  -7.4166732e-01   1.4660083e-01
   2.5257853e-01  -1.4179585e-01
   2.1327231e-01  -6.6833893e-02
  -1.6553023e-02   2.4824647e-01
   2.3170119e-01   6.2777406e-02
  -1.2351075e-01  -2.0632089e+00
  -1.8776226e+00   2.1370719e-01
   1.9322618e-01  -1.6745722e-01
   1.5592372e-01   1.7507903e-01
  -2.5597815e-03  -2.1895507e-01
   1.6906881e+00  -5.2267558e-02
   1.9689578e-01  -1.7508402e-01
  -6.9036482e-01   1.1658246e-01
  -4.0144138e-01  -5.5107668e-01
   1.2320155e+00   1.1390930e+00
   2.1859623e-01  -1.5437958e-01
  -3.5787203e-01  -6.1842295e-01
  -7.9569841e-02   7.2906896e-01
  -8.2020701e-01  -1.5481060e+00
  -1.2883532e+00   1.2811448e+00
  -5.4936377e-02  -2.3664637e-01
   3.2843889e-01  -1.9350252e+00
   2.5306077e-02   2.4361752e-01
   5.7696266e-01  -4.1671519e-01
  -6.0096095e-02  -2.4877599e-01
   4.6002972e-01   4.5695293e-01
  -4.8458524e-01   2.0714188e+00
   1.2669939e-01  -2.0400214e-01
  -3.7253619e-02  -2.2708301e-01
   8.2706946e-03  -6.5507635e-01
  -1.1461253e+00   1.1647082e+00
  -5.1005291e-02  -2.5021621e-01
   1.5120542e+00   1.0203518e+00
   2.2841564e-01  -1.6830837e-01
  -2.2616806e-01  -2.6484704e-01
   2.7074935e-01  -1.8800558e+00
  -7.7421698e-01   9.1512815e-02
   2.1473405e-01   2.6888324e-02
  -5.1757148e-01  -4.5312872e-01
   4.9773191e-01  -5.1866697e-01
  -1.3607220e+00  -1.3000864e+00
  -1.5543187e+00   3.5772606e-01
   1.3456322e+00  -1.2052892e+00
   3.7986820e-02  -2.3759574e-01
  -8.7176939e-03   1.9252498e+00
  -4.6045470e-01  -4.4917746e-01
  -2.4660247e-01  -6.9623315e-02
  -4.8835617e-01  -4.9048011e-01
   4.0644709e-01  -1.8368942e+00
  -1.4211405e-01  -1.6963759e-01
   1.7821719e+00   1.7933458e-02
   3.1966096e-02  -2.6103422e-01
  -1.3443885e+00   1.0755977e+00
  -3.5354421e-02   7.1003327e-01
  -1.5777885e-01  -2.2307174e-01
  -2.5705255e-01   3.8648482e-02
  -1.8170496e+00  -1.7924232e-01
  -3.7362072e-01  -8.4009899e-01
  -2.4155735e-01  -2.1386406e-01
  -6.8290293e-01   6.3553865e-02
   2.7432979e-01   1.3706579e-02
   2.4094573e-01  -1.6568485e-01
   6.2870360e-01   6.6907124e-04
  -2.4167450e-01   2.6274986e-03
   2.9231152e-01  -2.1140490e+00
   1.2827777e+00   1.4339100e+00
  -3.2837127e-01   1.9704468e+00
   7.1480313e-01  -7.2820451e-02
  -7.0680904e-01  -1.3015202e-01
  -5.2159357e-03   2.5958758e-01
  -2.5772501e-01  -6.3522330e-02
   1.5835991e-01   2.0324533e-01
  -8.8727847e-02   1.8229824e+00
  -8.3441867e-01   1.5527533e+00
  -7.5778623e-01  -1.2224436e-01
  -1.9930016e+00  -1.6652407e-01
   1.7568779e-01   1.7570137e-01
   1.1714752e+00  -1.4538383e+00
  -2.0687198e+00  -4.5486938e-02
   1.9456828e+00  -1.4247290e-01
   1.7584653e-01  -1.6179654e-01
   1.9898217e-01   1.7938681e-01
  -2.9045373e-01  -1.8863505e+00
  -1.6996346e-01  -2.0488289e-01
  -5.4557499e-02   5.5293417e-01
   1.4433767e-01  -2.4578266e-01
   1.7433419e+00  -2.8635020e-01
   2.5936771e-02   5.7390734e-01
  -1.4515030e+00   1.1118940e+00
  -1.3510134e-01   1.7177149e+00
  -8.5022331e-03   2.5483117e-01
   5.2524613e-02   2.0287431e+00
   1.2485066e-01  -1.9832644e+00
   7.1811273e-01   2.1489461e-01
   8.3159958e-02  -7.4836188e-01
  -6.4803393e-02   7.3649428e-01
  -1.6394084e+00  -1.1990537e+00
   6.0032740e-01  -7.2820275e-02
  -1.7504754e+00   7.7706435e-01
   1.5252936e+00  -1.3477911e+00
   1.3979736e+00  -1.0935926e+00
  -1.8540412e+00  -1.0582775e+00
   3.9586947e-02  -2.5657418e-01
  -1.8120029e+00  -1.6975053e-01
   2.9317030e-02   2.8261325e-01
  -1.6418384e+00   1.2631879e+00
  -1.2585114e+00  -1.2627378e+00
   1.4700277e+00  -1.1163444e+00
  -5.2079793e-01   4.8027148e-01
   1.4603965e+00   1.1738919e+00
  -1.3743478e+00   1.1822115e+00
  -2.0591894e+00  -5.3975712e-01
   1.6980357e+00  -1.7824273e-01
  -5.5187106e-01   5.0297733e-01
   3.6004705e-02   3.2090511e-01
   6.4370790e-01  -2.7114727e-01
  -7.5990273e-04   2.7339741e-01
  -7.2194103e-01   8.2098209e-02
   2.0914958e+00   2.3602980e-01
   2.5694112e-01  -4.6037142e-02
   7.3231628e-01  -1.5760262e-01
   4.0182598e-01  -1.8791786e+00
   1.8124245e-01  -1.0624210e-01
  -5.0542694e-01   4.5981020e-01
   1.3892512e-01  -1.5768456e-01
  -1.7037851e-01  -6.8255980e-01
  -2.5446531e-01  -3.0031680e-02
   2.5769601e-01  -2.8149322e-03
   6.8787913e-01   7.4444386e-02
   1.7636550e-01  -2.4252392e-01
  -8.5788860e-05  -6.7926207e-01
  -9.0470326e-01  -1.3961262e+00
   2.7636125e-01  -2.5273923e-02
   3.3578954e-02  -2.7826139e-01
  -1.5722697e-01  -2.0427859e-01
   2.5064083e-01  -1.8238727e+00
  -5.1025285e-01   4.9054823e-01
   7.0661424e-01   1.0806226e-01
  -1.8647898e+00  -1.2280040e-01
   2.2251220e-01  -1.4693095e-02
  -4.3858283e-01   1.7265546e+00
   7.1786199e-02  -7.1410899e-01
  -1.7456786e-01   1.5106797e-01
  -1.0141348e+00  -1.5271341e+00
  -4.6623215e-02   2.2948601e-01
   8.7837194e-02  -2.2508693e-01
   2.2977291e-01   2.3156342e-02
  -1.2488180e+00   1.0419931e+00
   1.1792483e-01   1.9918618e-01
  -8.9640400e-02   1.7996749e+00
   1.4502756e-01   1.9568119e-01
   5.6070017e-01  -4.5687718e-01
  -1.6617853e-01   7.1432247e-01
   1.6095677e-01  -1.7196070e-01
   1.8462570e-01   1.8275893e-01
   2.6893118e-01   7.9212874e-03
   1.1689185e+00  -1.7188365e+00
   1.3230634e+00  -1.3606944e+00
   8.7777617e-02  -6.6757463e-01
  -2.5828136e-01  -7.5434353e-03
   2.4994535e-01   1.9704383e-02
   2.0796226e-01   2.2165530e-01
   1.0070769e-01  -5.6370497e-01
   1.4044220e-01  -6.2696969e-01
   1.2537621e-01   1.5666023e-01
   2.3066664e-01  -1.3439190e-01
   3.0657466e-01   1.8804137e+00
   5.4987309e-01  -4.5729972e-01
   2.7951017e-01   2.1076324e-02
   9.5038203e-01   1.7110086e+00
   1.2852726e-01   1.9253796e-01
  -4.6295519e-02   7.3230188e-01
  -7.6015697e-02   6.5726756e-01
   4.0627619e-01  -1.8632629e+00
   1.8239404e+00   3.6289509e-01
  -9.3492896e-02   6.8946770e-01
  -5.3467378e-01   5.1783904e-01
   1.9454240e-01  -1.9057826e-01
  -2.6331245e-01  -5.3994635e-02
  -2.4822042e-01  -1.3248201e-01
  -2.5864595e-01  -4.1454538e-02
   1.7502781e+00  -2.9462917e-01
  -1.9592007e+00   5.6884162e-01
  -2.7058743e-01  -3.9287510e-02
  -1.5755147e+00  -1.2580714e+00
  -1.0605459e-02  -2.6350049e-01
   1.5356050e+00  -1.4826116e+00
   6.5648104e-01  -1.6884968e-01
  -5.7511923e-01  -6.7783156e-01
  -5.2929699e-01  -4.6054079e-01
  -2.2420866e-02  -2.8297190e-01
  -1.7239473e-01   2.0189809e-01
   3.0451203e-02   1.8145934e+00
   3.5082012e-01  -1.9519038e+00
   2.3880012e-01   3.4188867e-02
   5.9306109e-01  -3.5858200e-01
   6.7040270e-02   2.7921576e-01
   1.6462340e+00  -1.0700428e+00
   1.7792202e-02  -2.7942992e-01
  -9.2642253e-01  -1.5422635e+00
   2.4056087e-01  -1.6112797e+00
   4.4485725e-01   5.6935978e-01
   6.2603914e-01  -5.3261935e-01
   2.2111497e-01   1.9083299e+00
  -1.9954233e+00  -6.0090341e-01
  -2.5893202e-01   1.8034030e-02
   8.1834895e-02  -7.5369384e-01
   2.3962145e-01  -1.2321981e-01
   1.6283363e+00   1.3653736e+00
   1.7374926e+00  -9.0996928e-01
  -1.0202147e-01  -6.2405347e-01
  -1.5051752e+00  -1.1769472e+00
   9.8990836e-01   1.4230638e+00
   1.8257372e-01   2.1132141e-01
  -3.8839542e-01  -5.5055210e-01
   1.4808344e+00  -1.6093689e+00
  -6.1643536e-01   5.1814981e-01
  -1.7076068e-01   1.7223340e-01
  -3.7463297e-02  -2.0910171e+00
  -3.9514798e-01  -5.6821513e-01
   1.7601186e-01  -2.2469541e+00
   1.1628469e-02  -2.3569302e-01
   1.8595609e+00  -5.6451373e-02
   2.5114873e-01   7.5084904e-03
  -2.4362765e-01  -1.3878222e-02
   2.4389532e-01  -2.0691305e+00
  -8.7235102e-03  -1.9487722e+00
  -7.1163754e-01  -3.5774258e-02
   5.0410430e-02  -6.4398489e-01
  -1.0885404e+00  -1.2888922e+00
   2.2573594e-02   2.3789915e-01
   1.6302451e+00   1.4052460e+00
   1.9499892e-01   1.9290922e+00
  -1.7389574e-01  -1.5980397e-01
  -4.4199930e-01  -5.2234766e-01
  -1.9066409e-01  -1.8629453e-01
  -7.2247074e-01  -4.7608202e-02
   8.7841767e-02  -7.8122938e-01
   4.9347491e-01  -4.0121768e-01
  -1.7173790e-01   1.9104333e+00
  -1.0667384e-01  -7.6200199e-01
  -1.6315881e-01  -2.1776464e-01
  -1.0555308e-01   1.9218564e+00
  -3.9018794e-01  -6.3942334e-01
   2.1440974e-01  -2.1233703e-01
   2.3408650e-01   6.8544249e-02
   1.7548003e-01  -7.2738299e-01
  -1.7393323e-01  -2.2130712e-01
   1.5663011e+00   1.1788709e+00
   1.6885255e-01   1.8921051e-01
   2.4186394e-01  -1.8700560e+00
   1.3389278e+00   1.0027421e+00
  -3.4790148e-01  -5.7259380e-01
   1.0382486e-01  -8.0080656e-01
  -1.2543905e+00  -1.4536429e+00
  -1.3850610e-02   2.6693661e-01
  -6.7667498e-01   2.3732542e-02
   4.8000858e-02  -1.6164690e+00
   1.8713444e-02  -8.0967497e-01
   1.5785862e+00   1.2953466e+00
  -1.4556915e+00   1.4356182e+00
   4.5105781e-01   4.9766679e-01
  -3.4446171e-02  -2.3902941e-01
   1.8367220e-01   2.1093218e-01
  -4.9571201e-02  -2.2257609e-01
  -5.2119530e-01   5.0201302e-01
  -1.7692984e+00  -6.1924402e-01
   2.6838928e-01   8.7096022e-02
  -5.5647657e-01  -5.2537154e-01
  -2.0053291e+00   4.6088403e-02
  -3.1523960e-01   1.9688489e-02
  -1.0464973e+00  -1.6116968e+00
  -5.3876694e-03  -1.6706769e+00
   2.0427718e-01   3.1079547e-02
  -1.3392981e-01  -1.6036935e-01
   4.4086691e-02  -2.4775337e-01
  -4.3323792e-01   4.7277706e-01
  -2.5492344e-01  -1.8400297e+00
  -1.2022797e-01  -6.7576428e-01
  -1.2536017e+00   1.7231466e+00
   5.0642202e-01  -3.2704431e-01
  -1.4483427e-01  -1.5120772e-01
  -1.7000602e-01  -2.1190754e-01
   1.3805926e+00   1.1620405e+00
  -1.4218711e-01   2.2995261e-01
   6.8028930e-01  -1.8964722e-02
  -2.5564312e-01   1.6871694e+00
   8.9430301e-02   7.6910602e-01
   2.0462953e-01  -6.0948646e-01
   4.8421200e-01   4.5727497e-01
  -5.4188769e-01  -3.9546831e-01
  -8.8759876e-02   6.8010177e-01
   1.7354460e-02   6.9712101e-01
   1.3410128e+00   1.0513259e+00
   1.0106952e+00   1.3796221e+00
  -1.0750094e-02  -2.5778892e-01
   5.5242785e-01  -4.8508101e-01
  -1.6342735e-02  -2.1128312e-01
   4.1871014e-01   5.1480701e-01
   1.8933133e-01   2.0821674e-01
  -1.0201222e+00  -1.4218056e+00
   7.4642115e-01   8.4263985e-04
  -1.3859095e+00   9.7914651e-01
  -1.4425761e+00   1.5294128e+00
   6.1997598e-01  -4.2225454e-03
   2.7333220e-02   7.2893124e-01
   4.1187689e-02   2.8706128e-01
  -2.1094292e-01   1.7007770e-01
   4.4583132e-01  -5.7767367e-01
  -2.1308611e+00  -3.4616840e-01
   1.6399591e-02  -2.3956373e-01
   1.3586154e+00  -9.5488282e-01
   1.8557994e-01  -1.7515213e-01
   7.6268147e-01  -4.3561126e-02
   4.6066469e-01   4.7540939e-01
  -7.1815358e-01  -1.1295783e-01
  -4.0118646e-01   5.5236300e-01
  -1.2752104e-01   2.1756835e+00
  -2.4418662e-01   4.0786756e-02
  -1.4119948e-01   2.3254056e+00
   3.5404138e-01  -1.8387179e+00
   1.6967212e-01   1.9733299e-01
   1.7904165e+00  -3.9838829e-02
  -1.9061726e-01   1.9808963e-01
  -5.7592993e-01  -1.4415331e-01
  -3.2919864e-01  -5.2331237e-01
  -1.1581329e+00   1.4281189e+00
   2.5530189e-01  -5.1708575e-03
   5.5123011e-01   3.7565592e-01
  -2.4128882e-01  -4.5278094e-02
  -2.6361437e-01   1.8189303e+00
   1.6488811e-01   1.8236906e-01
  -9.4067813e-01  -1.7449156e+00
   1.4087256e+00   1.2401813e+00
  -1.7588356e-01   6.5987376e-01
   4.9681272e-01  -4.5166307e-01
   1.0253264e-01   6.8309733e-01
  -1.4057201e+00   1.3919742e+00
  -9.0642757e-03  -2.0752603e+00
   1.5453914e+00  -1.2342533e+00
  -3.0538742e-02  -2.6109600e-01
   5.0805295e-01   4.1068112e-01
   1.3022110e+00   1.4688441e+00
  -1.8795103e-01  -1.4753913e-01
  -4.5984459e-01  -4.4420167e-01
  -2.3187485e-01   2.0124729e+00
  -5.8372132e-03  -2.2432664e-01
   1.9085760e-01   1.8582089e+00
  -4.8117352e-01   6.2329457e-01
  -3.8609687e-01  -5.0723708e-01
   2.0126205e-01   2.0614713e-01
  -2.0309715e+00   1.9438808e-01
  -1.2226192e+00  -1.2656106e+00
  -1.9680541e-01  -6.3623068e-01
   1.8347193e-01  -1.4541791e-01
   4.0368422e-01   5.8445465e-01
   1.4898994e-01   1.7825982e-01
  -1.6074470e-01   1.9468602e-01
   7.9621265e-01  -5.0181985e-02
   1.1281305e-01   6.5154583e-01
  -3.7954448e-01  -6.4799200e-01
  -1.8732995e+00   6.2040311e-02
   1.4663730e+00  -1.5970059e+00
   1.6300991e+00  -1.4040688e+00
   1.8712841e-01  -1.5579515e-01
  -1.9174066e-01  -2.4245471e-01
   1.8270592e+00   1.4134189e-01
   1.5181336e-01  -1.7855176e-01
  -6.7888168e-01  -6.9608730e-03
   1.9700886e-01  -2.0413021e-01
  -5.0220791e-01  -4.8125361e-01
   2.1014096e-01   2.0257336e-01
  -1.3344863e+00   1.3301523e+00
  -1.8574799e+00  -4.3917127e-02
  -1.3097047e-01   2.0850074e-01
   2.3252334e-01  -1.8750471e-02
   2.0041617e+00   1.9137421e-02
   6.5716461e-01  -9.1652398e-03
  -1.2172816e-01  -1.9683642e-01
   1.5261315e+00  -1.1275379e+00
  -1.4322366e+00   1.4861628e+00
  -2.0818836e-03  -2.5636797e-01
   1.8459382e-01   6.3302813e-01
   1.2090110e+00   1.1283118e+00
  -5.4961971e-01   4.6313030e-01
   1.1780107e+00  -1.2355951e+00
  -1.4973329e-01   1.7430480e+00
   1.2416160e+00   1.3673844e+00
   7.0588604e-01   2.4369918e-01
   1.8766204e+00   2.4216529e-01
  -1.9610376e+00  -2.3415513e-01
  -7.4524869e-01   6.6352700e-03
   5.0525685e-02  -7.2405706e-01
  -4.4984712e-01   4.4514069e-01
   1.4577548e+00  -1.3950882e+00
  -1.3312066e+00   1.0134627e+00
   1.7318909e-01   2.2184159e-01
   2.2095109e-02   6.4656052e-01
   6.1626413e-01   1.6402695e-01
  -1.6186165e-01  -2.1346470e-01
  -4.2098288e-02   2.4186309e-01
   5.9014015e-01   3.6026531e-01
  -4.9529368e-01   5.9667600e-01
   4.4990033e-02  -7.0746829e-01
   7.3826169e-01  -4.3588435e-02
   3.2731660e-02   2.9754580e-01
   1.7772850e-01   1.5198192e-01
   5.4980419e-01  -4.0146318e-01
  -1.8538317e-03  -7.0390978e-01
   4.9996820e-02  -6.9673214e-01
  -1.9199126e-01  -1.9819606e+00
   6.6951271e-01  -7.4454408e-02
   1.6216244e-01   1.9021760e-01
  -1.6204104e+00  -1.1995860e+00
  -5.0382265e-01   4.3335805e-01
  -1.9278755e+00  -1.0517783e-01
  -4.1652179e-01  -4.6927077e-01
  -2.5807289e-01   2.7625666e-03
   3.7134531e-03   6.7622511e-01
  -1.1098736e-01  -1.9384751e+00
  -1.5120096e+00   1.2132524e+00
   7.2537515e-01   1.6320134e-01
   6.4219293e-01  -4.5624428e-03
  -1.2933348e-01  -2.2633193e-01
   5.2705393e-01   6.7863973e-01
  -2.7130918e-01   2.0548140e-02
  -7.5678755e-01  -2.4563199e-03
   1.3779045e-03   3.0101324e-01
  -1.3831277e+00  -1.5009304e+00
  -1.6814013e+00  -3.5901259e-01
   1.6588664e-01   1.7975326e-01
  -1.2791128e+00  -1.3466744e+00
  -2.0380386e+00   4.4736531e-01
  -1.7780285e+00   1.8423919e-01
   1.9719821e+00   4.6810436e-02
   1.5912661e-01   1.8707948e-01
   4.7282903e-02  -2.0317528e+00
  -1.4852251e-02   2.8489855e-01
   4.4139264e-02   1.8492476e+00
   4.3291397e-01   1.7313733e+00
  -6.2466533e-01   3.8598407e-01
  -1.8346656e+00  -2.7330618e-02
   3.9367809e-01  -5.2193055e-01
   7.2466618e-01  -9.3548363e-02
  -1.7600600e-01   1.8726853e-01
   2.0498048e-01   1.5786597e+00
   6.9159360e-01  -3.8917280e-04
  -1.4935525e-01   2.2235256e-01
  -1.8097446e-01  -2.1015224e-01
  -2.1861632e-01   1.3834185e-01
   1.9074778e-02  -2.4509147e-01
   1.5920411e-01  -1.2931332e-01
  -1.8681672e+00  -1.4898347e-01
  -2.6635527e-01  -1.0042721e-01
   1.5352587e-02  -2.4953801e-01
   1.8862601e+00  -1.6445616e-01
  -1.7728035e+00  -1.9121242e-01
   1.2217618e-01   2.0734649e-01
   5.4620107e-01  -4.6005383e-01
  -4.8874172e-01  -4.5628130e-01
  -2.2583540e-01   3.3764490e-02
  -1.4219959e-01  -2.1172885e-01
   1.9256150e+00   1.6549408e-01
  -1.9613836e-01  -1.9619548e-01
   5.0633554e-01  -5.6815311e-01
  -6.7986628e-01   4.4361716e-02
   6.9210795e-01   1.4007508e-01
   7.1302521e-02  -7.2432637e-01
  -4.4605277e-01   4.8503526e-01
   1.0347079e-02  -6.7211270e-01
  -2.7725023e-01   2.0337509e-01
   5.2479209e-02  -2.4745085e-01
   1.2363968e+00   1.3045324e+00
   6.7566920e-01   4.1965512e-02
   1.0491782e+00  -1.3557079e+00
   6.1063619e-01   4.3751057e-01
  -2.6558217e-02   2.7111765e-01
   4.6538804e-01  -5.7625097e-01
   3.1338370e-01   6.5364976e-01
  -2.9144231e-01   1.1691316e-02
   1.5796836e+00  -4.2645045e-01
   2.2413736e-01  -1.8518744e-01
  -5.9201535e-01  -3.6704560e-01
  -4.2052356e-01  -4.5527377e-01
  -5.7585238e-01   4.4305525e-01
   1.3422081e+00   1.4371765e+00
  -1.8155631e-01  -2.4871454e-01
  -4.1754218e-01  -6.5111230e-01
  -1.2350877e+00  -1.3324760e+00
  -2.6041047e-02   2.8660398e-01
   2.7956939e-02   2.7575116e-01
  -2.0254003e-01   1.3918253e-01
  -1.3292103e+00  -1.5149750e+00
   1.0723780e-01  -5.9458031e-01
  -1.5822612e+00   1.1242570e+00
   2.5780398e-02  -2.6306217e-01
  -9.6957151e-02   6.9835621e-01
  -2.5705244e-02   7.4267474e-01
  -6.9436697e-01  -3.3387023e-02
   6.6798513e-01   1.1273733e-01
  -2.0632989e-03  -3.0879110e-01
   1.9934806e-01  -9.2772469e-03
   2.3343868e-02  -2.3870118e-01
   1.3459984e-01   2.1717157e-01
   2.2619343e-01   1.8049798e+00
   7.6348584e-01   8.0418623e-02
  -5.4382676e-01   4.0850346e-01
   5.4580019e-01  -4.0863561e-01
   5.1024905e-01  -5.2887974e-01
  -1.3435264e-01  -6.4341967e-01
   1.3186168e+00  -1.4158941e+00
   2.0057691e-01   1.7119228e-01
   6.3372077e-02   2.9616394e-01
   2.4630668e-01  -1.9994840e+00
   3.4195909e-02  -7.8557524e-01
  -1.2656101e+00  -1.4067198e+00
   3.1232134e-02   1.6111028e+00
   3.5291490e-01   4.5734484e-01
  -4.8984671e-01  -4.3793004e-01
   3.9172309e-01  -4.8951772e-01
  -1.6149863e-01  -1.9096204e+00
  -1.5254536e+00  -1.5264067e+00
  -1.3188428e-01   7.4378673e-01
   3.8726566e-02   2.4093010e-01
  -1.3634217e+00  -1.3398034e+00
  -2.3325043e-01   2.2878214e-01
  -3.0941369e-02   2.6153637e-01
  -1.8256370e+00  -5.4385203e-01
  -2.3802627e-01  -5.9650974e-03
   2.5623710e-01   5.9887614e-01
   5.4780696e-01   4.7119184e-01
   1.4427194e-01   2.0521300e-01
   1.7856765e+00   4.7051997e-02
   2.1511822e-01   1.8300904e-01
  -3.2387242e-01   5.7836284e-01
  -5.2181296e-01  -5.4473560e-01
   5.1447072e-02   2.7891736e-01
  -3.5635846e-02   2.4814200e-01
  -4.4403340e-01   6.1548753e-01
   2.2311221e-02  -6.3965750e-01
   6.9265120e-04   6.5791665e-01
   2.5170888e-01   1.7644285e-02
  -4.4986697e-02  -7.0770988e-01
  -1.7360710e+00  -4.6912090e-01
   1.2382055e+00   1.2720196e+00
   5.8709274e-01   5.6407940e-01
  -1.6666005e-01   2.0717216e+00
   4.6894301e-01   4.4661507e-01
   1.5063541e+00  -1.4965350e+00
  -4.0640966e-02  -2.0332843e-01
  -4.1884702e-01  -5.7935047e-01
   1.4349592e-01   1.5610213e-01
   2.9316361e-02   6.5838206e-01
  -1.8452724e+00   3.3292622e-01
   1.3174666e+00  -1.2312779e+00
   6.1682362e-01  -3.5995572e-01
   2.1082118e-03   2.1913804e-01
  -1.2761192e+00   1.2543849e+00
   3.6536363e-02   7.0595743e-01
   1.4515219e+00  -1.0655515e+00
  -2.5137458e-01   1.6164830e-02
  -2.3229097e-01   3.9010145e-02
   1.2777873e+00  -1.3570048e+00
  -4.7726413e-01   4.5040915e-01
   8.3191835e-01   1.6850730e+00
  -1.5951025e-01  -2.0546373e-01
   1.3808591e-01   1.5700705e-01
  -1.8220420e-01   1.7962855e-01
  -2.4205145e-01  -2.0934833e-02
  -2.3276979e-01  -4.9568071e-02
  -7.0126977e-01  -2.7545180e-02
   2.7311568e-01   1.6883039e-02
   7.3593712e-01   1.9281783e-02
   1.2658570e-01  -6.8740911e-01
  -1.8524221e+00  -4.9611692e-01
  -1.4443416e+00  -1.1809067e+00
   1.7821908e-01   1.2671208e-01
  -1.6434529e-01  -2.0931514e-01
  -7.4285336e-01  -4.3106128e-01
   1.2766033e+00   1.2219185e+00
  -1.5586406e+00  -1.7097304e-01
  -1.1969228e-02   6.5750735e-01
  -4.0768035e-01   5.5545427e-01
   3.2687672e-02  -3.1213349e-01
  -9.7179847e-01  -1.7047428e+00


==> 1Sol_independent_ln_abs_b1_variance.dat <==
   0.0000000e+00   1.4236884e-04
   1.6284400e+00   2.6407070e-04
   3.2568800e+00   4.3673574e-04
   4.8853200e+00   7.0410652e-04
   6.5137600e+00   1.1519994e-03
   8.1422000e+00   1.7833380e-03
   9.7706400e+00   2.6301349e-03
   1.1399080e+01   3.8032356e-03
   1.3027520e+01   5.2304813e-03
   1.4655960e+01   7.0755574e-03


==> 1Sol_independent_ln_abs_b2_variance.dat <==
   0.0000000e+00   1.4236884e-04
   1.6284400e+00   2.6692092e-04
   3.2568800e+00   4.2600894e-04
   4.8853200e+00   6.9714680e-04
   6.5137600e+00   1.1468233e-03
   8.1422000e+00   1.7866354e-03
   9.7706400e+00   2.6327486e-03
   1.1399080e+01   3.8145912e-03
   1.3027520e+01   5.2912872e-03
   1.4655960e+01   7.1152588e-03


==> 1Sol_independent_lnb1_Const.dat <==
  -1.3465736e+00   7.8539816e-01
  -3.4657359e-01   7.8539816e-01
   6.5342641e-01   7.8539816e-01
  -1.3465736e+00   1.5707963e+00
  -3.4657359e-01   1.5707963e+00
   6.5342641e-01   1.5707963e+00
  -1.3465736e+00   2.3561945e+00
  -3.4657359e-01   2.3561945e+00
   6.5342641e-01   2.3561945e+00
  -1.3465736e+00   3.1415927e+00
  -3.4657359e-01   3.1415927e+00
   6.5342641e-01   3.1415927e+00
  -1.3465736e+00  -2.3561945e+00
  -3.4657359e-01  -2.3561945e+00
   6.5342641e-01  -2.3561945e+00
  -1.3465736e+00  -1.5707963e+00
  -3.4657359e-01  -1.5707963e+00
   6.5342641e-01  -1.5707963e+00
  -1.3465736e+00  -7.8539816e-01
  -3.4657359e-01  -7.8539816e-01
   6.5342641e-01  -7.8539816e-01
  -1.3465736e+00  -2.4492936e-16
  -3.4657359e-01  -2.4492936e-16
   6.5342641e-01  -2.4492936e-16


==> 1Sol_independent_lnb1_scatter.dat <==
  -3.9159563e-01  -1.3796642e+00
   5.8421854e-01   1.9393286e+00
  -2.9838848e-01   1.7568299e+00
   7.3165514e-01  -8.5063641e-01
   6.3148409e-01  -9.9393789e-02
  -2.7351461e-01   2.3796761e+00
  -4.3925229e-01   8.6712746e-01
  -1.2385688e+00  -1.2724557e-01
  -1.4943569e+00   3.0106569e+00
  -1.3678023e+00  -7.6433471e-01
  -3.0313191e-01  -1.4578203e+00
   6.2093742e-01   7.7583706e-01
  -2.7288412e-01   1.0165982e+00
   7.8973690e-01   1.7405817e+00
  -1.3046465e+00  -6.5484795e-01
  -1.3306459e+00  -8.7098956e-01
  -3.3526514e-01   2.8673452e+00
  -1.4571200e+00   3.1159806e+00
  -3.3971817e-01   2.3149397e+00
   6.9158552e-01  -2.1877877e+00
   7.0433949e-01  -2.3902187e+00
   5.8385496e-01   2.9711128e+00
   6.2286064e-01   1.2250963e+00
   6.1815660e-01   5.4890719e-01
   6.4854528e-01  -7.8566317e-01
  -1.2246010e+00   3.0249018e+00
  -1.5697267e+00   3.1189445e+00
   7.6788961e-01   1.9340985e+00
  -3.3405541e-01  -1.5499079e+00
  -1.2544565e+00  -2.2889982e+00
  -1.2677190e+00  -2.4544573e+00
   7.2070672e-01  -8.8395849e-01
  -1.3655253e+00   1.0050425e-01
   6.4301980e-01  -2.9222516e+00
   5.7581190e-01   2.4039965e+00
  -1.3383651e+00   2.2227581e+00
   6.7790631e-01  -3.0226401e+00
  -1.4294421e+00   2.5903343e+00
  -2.7107822e-01  -2.3874626e+00
  -3.6028172e-01   7.3571072e-01
  -1.4936957e+00  -2.4124994e+00
  -3.9701431e-01  -2.2862553e+00
  -3.3438664e-01   1.8218662e+00
  -4.3962794e-01  -2.9455577e+00
   7.9181722e-01   1.0826526e+00
  -1.5614197e+00  -6.2623736e-02
  -1.3974436e+00  -6.0560283e-01
  -3.1491878e-01  -4.9254527e-01
  -3.5785941e-01  -7.4162780e-01
  -3.9762321e-01  -2.3414171e+00
  -1.5150061e+00  -1.2810490e+00
   7.0701426e-01   8.7619656e-01
  -1.4107566e+00   1.4358679e+00
   6.5465144e-01   1.6819844e+00
   6.5070732e-01   6.2093101e-01
   7.3119966e-01  -2.5538080e+00
   6.1270466e-01   1.5635248e+00
  -4.7854030e-01   1.4284291e+00
  -1.1612441e+00   3.0947980e+00
   7.0505075e-01   1.6283779e+00
   6.6443184e-01  -9.0782493e-01
  -4.2548074e-01  -1.4899147e+00
  -1.3448033e+00  -5.2912207e-02
  -5.1262445e-01  -1.5741016e+00
  -3.4465630e-01  -6.0821191e-01
  -1.4455502e+00  -1.6713164e+00
  -1.3717309e+00  -8.0228903e-01
   6.0876378e-01  -7.3151049e-01
  -1.3337161e+00  -2.9535595e+00
  -3.4180198e-01  -2.3958060e+00
   6.6780839e-01  -2.3126778e+00
  -4.0078102e-01   1.7403291e+00
  -1.3133141e+00   2.6092689e+00
  -3.6310558e-01  -1.1254782e-01
   6.9016487e-01   9.2411493e-01
  -4.2284536e-01   6.9853115e-01
  -3.6816205e-01   1.4740895e+00
  -4.1782239e-01  -2.2492949e+00
  -2.7203347e-01  -1.5736247e+00
   7.5078882e-01   1.4197643e+00
  -1.4580681e+00  -9.4184927e-02
  -3.8590103e-01  -2.9492216e+00
   7.0774917e-01  -1.6087600e+00
   5.6256599e-01   5.8441728e-01
  -1.4468843e+00  -9.8205926e-01
  -4.2976026e-01   3.0344000e+00
   6.1906830e-01  -1.5604451e+00
  -3.3746821e-01   2.2711504e+00
   6.7862609e-01  -1.6758755e+00
   6.6187909e-01  -1.3927659e+00
  -4.4932876e-01  -1.3825298e+00
   5.8336679e-01   3.1267740e+00
  -4.3065373e-01  -1.5218211e+00
  -4.3303427e-01   9.3865762e-01
   6.0248774e-01   2.5796476e+00
  -1.4441304e+00   3.0326984e+00
  -1.3427300e+00   1.5800606e-01
   6.5701475e-01  -6.3518569e-01
  -1.2224522e+00   1.8246938e+00
   5.1668751e-01   1.2976068e-01
  -1.4170165e+00  -2.4486836e+00
   6.8069447e-01  -5.9842293e-01
  -1.3378969e+00  -7.5581742e-01
  -4.0566720e-01   4.9988873e-01
  -1.3095984e+00   2.4376834e+00
  -1.4240530e+00   2.8876252e+00
  -3.2822693e-01  -2.5007209e+00
  -3.4123828e-01  -1.8522565e+00
  -4.7318535e-01  -2.6315125e+00
  -1.8403827e-01   1.5044619e-01
  -1.5200166e+00   1.6008742e+00
   5.4823896e-01  -6.5224392e-01
   6.6079612e-01  -9.5628052e-01
  -4.3177069e-01   2.7211878e-01
  -2.5801003e-01  -7.4786279e-01
  -5.4147999e-01   2.9012287e+00
  -1.4218574e+00  -2.2189229e+00
  -3.6196176e-01  -7.5834515e-01
  -3.4748174e-01  -2.3826015e+00
  -3.8969665e-01  -3.9299117e-03
  -3.6719994e-01   8.8255194e-01
  -4.0482265e-01  -2.2728896e+00
  -1.3749276e+00  -2.9128127e+00
  -2.9044824e-01  -2.3173830e+00
   6.0416160e-01  -2.9835241e+00
  -3.3773853e-01  -1.5711695e+00
  -1.1236598e+00   1.8172389e+00
  -3.3868915e-01   1.5523087e+00
  -1.3260109e+00  -2.4397622e+00
  -3.8434947e-01  -3.0448299e+00
   6.1790047e-01  -3.0648973e+00
   5.7132643e-01   1.5578543e+00
  -1.2916272e+00  -2.1830448e+00
   5.6141553e-01  -6.9672799e-02
  -1.4753911e+00   6.2691930e-02
  -1.4367371e+00   1.9029582e+00
  -4.1714285e-01  -7.9372017e-01
   6.4666907e-01   9.5109028e-01
  -3.7375763e-01   7.6286521e-01
   8.1563570e-01   1.8587957e+00
  -1.3902969e+00   7.5583982e-01
   6.2156578e-01   9.9412581e-01
   5.5336143e-01  -2.9080920e+00
  -3.6793380e-01   3.0977291e+00
  -1.3119089e+00  -2.4421580e+00
   5.5309752e-01  -1.6616224e+00
   6.9364509e-01  -7.5277313e-01
  -4.0749754e-01   1.5828212e+00
   6.3086390e-01  -2.1994982e+00
   5.3505604e-01   1.3483442e+00
   6.4953501e-01  -2.2681768e+00
   7.5337538e-01  -3.1335907e+00
  -1.5138995e+00  -1.4165225e-02
   6.4647940e-01  -4.4272015e-02
   7.5660729e-01   2.3612730e+00
   7.6956840e-01   1.4945297e+00
  -1.7021987e-01  -2.2460751e+00
  -1.3295603e+00  -9.8193958e-01
  -1.4521243e+00   7.6552617e-01
   6.7152111e-01  -2.1304384e+00
  -1.3540826e+00   9.3268031e-01
   5.7587346e-01   2.0550497e-01
  -1.4297003e+00  -1.5680545e+00
   6.6501711e-01   7.1900277e-01
  -1.5209093e+00  -1.5011840e+00
   6.0291140e-01   2.5623497e+00
  -4.4777098e-01  -3.1319232e+00
  -1.4237766e+00   8.6417930e-01
  -3.2870148e-01   1.6602865e+00
   5.1598751e-01  -8.7433867e-01
  -3.8516354e-01   2.2902293e+00
  -1.1907043e+00   9.4604489e-01
   5.6376957e-01   7.6774451e-01
  -3.3051594e-01  -3.0227671e+00
   6.4642566e-01  -2.3793616e+00
  -1.4700573e+00  -1.4632910e+00
   5.4295120e-01   2.2696722e+00
  -1.3465912e+00   1.7021504e+00
   7.2136408e-01   1.6753828e+00
  -4.4330687e-01   3.0629609e+00
  -3.6297397e-01  -1.3078039e+00
   7.1542846e-01  -1.4332108e+00
   6.6370552e-01  -3.0282362e+00
   5.9659149e-01   1.0141948e+00
  -1.6533673e+00   7.4814512e-01
  -1.3547085e+00   7.1722231e-01
  -1.4243299e+00   1.6389654e+00
  -4.2997362e-01   7.4507008e-02
   5.9245060e-01   1.5749940e+00
  -1.3533899e+00   2.3374361e+00
  -3.1396200e-01   1.0569596e+00
  -1.3479048e+00  -1.5449611e+00
  -3.4367216e-01  -9.0099486e-01
   6.6061005e-01   3.0651649e-01
  -3.8391097e-01  -7.3931523e-01
  -1.5545985e+00   4.8776659e-02
  -1.3309371e+00   1.8733456e+00
   6.4593983e-01   8.9158498e-01
   6.3499506e-01  -6.3407291e-01
  -1.4854024e+00   3.0123432e+00
  -3.2635111e-01  -4.5295709e-02
  -3.2172273e-01  -8.9431320e-01
  -1.4250475e+00   1.3722459e-01
  -3.4085262e-01   2.3739211e+00
  -4.1451935e-01   1.8058996e-03
  -3.6731531e-01   1.4864081e+00
   5.1795334e-01   1.6290470e+00
  -4.3252377e-01   1.7288451e+00
  -1.3374597e+00  -1.4528626e+00
   6.3784454e-01   8.3832729e-01
  -3.6874983e-01   2.0041296e+00
  -1.4479985e+00  -1.6537333e+00
  -3.7769936e-01  -1.5385008e+00
  -1.3185254e+00  -1.0308258e+00
   6.4098485e-01  -1.6236842e+00
  -3.3666581e-01  -1.3152183e+00
  -1.2042163e+00  -7.8774512e-01
  -3.2258667e-01   2.5903576e+00
  -2.5021080e-01  -2.2915403e+00
  -1.3380642e+00   1.3761317e+00
   6.1125677e-01  -2.9441346e+00
   6.3451244e-01  -2.9256118e+00
  -3.6301621e-01   8.6715259e-01
   6.5817159e-01   2.6131893e+00
  -1.3336287e+00   2.3678073e+00
  -1.0994601e+00   1.6495322e+00
   7.3856514e-01  -6.8527523e-01
  -3.4457379e-01  -4.5016376e-01
  -4.3936999e-01  -2.2362591e-02
   7.7661267e-01  -1.4441656e+00
  -1.2979977e+00   2.2174568e+00
   7.5082807e-01   6.8981212e-01
   7.1529573e-01  -2.2951550e+00
  -2.9185336e-01   8.5205308e-01
  -4.6757981e-01  -2.2807894e+00
  -3.9901539e-01  -1.6815629e+00
  -1.2895297e+00  -1.6199557e+00
  -2.9723541e-01   1.7834492e+00
   7.1978483e-01  -1.7551737e-01
  -3.5320036e-01   2.3541535e+00
  -1.5004164e+00  -1.6589637e+00
  -1.3659657e+00   1.9753699e-01
  -1.2720615e+00   1.7840384e+00
  -1.4192168e+00   1.5492359e+00
  -2.3224812e-01   2.3307017e+00
   6.2542552e-01   1.8129020e+00
   6.1272790e-01  -1.3772255e+00
  -1.4872557e+00   2.2775974e+00
   5.7177155e-01   7.9536601e-01
   7.6441464e-01   7.4911814e-01
  -1.2365239e+00  -2.1234322e+00
  -1.2242617e+00   2.3962104e+00
   6.3198290e-01  -1.7205847e+00
   6.6492033e-01  -5.6353483e-01
  -1.3678646e+00   3.0826032e+00
  -1.3556480e+00  -1.3136125e-02
  -1.3165706e+00  -8.7461153e-02
  -2.9953589e-01  -2.2703018e+00
  -1.4075424e+00   9.0699376e-01
   6.7956755e-01   6.6645987e-01
  -3.2202028e-01   1.5928950e+00
  -1.4219416e+00   5.6798413e-02
  -3.5504006e-01  -2.2018030e+00
   9.1974375e-01  -2.1102472e+00
   5.5073167e-01   1.6531189e-01
  -1.4355054e+00  -1.7884359e+00
  -1.3618795e+00   8.2038709e-01
  -4.8337497e-01  -1.3654467e+00
  -1.2762911e+00   6.7812651e-01
  -1.4309181e+00  -3.0069844e+00
  -1.3584738e+00  -1.3627171e+00
   6.5002276e-01  -3.0525199e+00
   4.8921705e-01  -2.2255510e+00
   6.9708123e-01   3.1347249e+00
  -3.0808095e-01  -1.4762257e+00
  -1.3095837e+00   9.5554369e-01
  -1.3984185e+00  -2.3801661e+00
  -4.3245223e-01   1.5153261e+00
  -3.2775231e-01   2.3307344e+00
  -2.6675620e-01   1.4030660e-01
  -1.3520852e+00  -2.6002524e+00
  -1.4113199e+00   1.1214958e+00
  -3.8291412e-01   1.3198447e-02
   6.6844346e-01  -3.0523252e+00
   7.5037904e-01   2.2603231e+00
   6.1749218e-01  -8.1853872e-01
  -1.4233924e+00  -1.1807757e+00
  -1.4068476e+00  -2.4660824e+00
  -4.3704076e-01   3.0720453e+00
  -3.3864287e-01  -2.8620166e+00
  -2.7987639e-01   1.0514233e+00
  -2.8635318e-01   2.5494437e+00
   5.5772710e-01  -6.3326700e-02
  -1.7923951e-01   6.2665985e-02
  -1.3282084e+00  -1.5919062e+00
  -3.4310811e-01  -1.6239768e+00
   6.1827260e-01  -8.6496162e-01
   6.5445298e-01   1.4307224e+00
  -1.3231598e+00  -1.5389763e+00
   7.5486057e-01   1.1160707e-01
  -1.2918593e+00   2.3846118e+00
  -1.2548223e+00   7.2291991e-01
  -1.3455975e+00   2.4336220e+00
  -1.3693758e+00  -2.1535272e-01
  -3.4208156e-01   2.5014104e+00
  -3.9500049e-01   2.3520973e-01
   7.3447487e-01   2.4705496e+00
  -4.1132074e-01  -2.4996631e+00
   6.7507930e-01   2.3770090e+00
  -1.3668765e+00  -7.2864713e-01
   5.1311674e-01   7.7732840e-01
  -4.3707259e-01   8.1117984e-02
  -3.1771120e-01   1.9434268e+00
   6.0187227e-01  -2.2256395e+00
  -1.3841165e+00  -2.3522515e+00
   6.6618236e-01   2.8421558e+00
  -3.3145731e-01  -2.2296845e+00
  -1.3164241e+00  -2.4716329e+00
   5.7310855e-01  -7.9745949e-01
   6.5307438e-01  -2.3716522e+00
   6.2586692e-01   1.7721631e+00
   6.7322592e-01   3.1156107e+00
  -1.2658417e+00   2.6241379e+00
  -2.5498086e-01   1.7269190e+00
  -1.3570109e+00  -5.0409969e-01
  -1.3412911e+00   2.0374725e-01
  -1.2762111e+00   1.1907483e-01
  -3.8435359e-01   2.3436854e+00
  -4.8784140e-01   9.4264140e-02
  -1.4060150e+00  -1.3948118e+00
  -4.7592878e-01  -1.5560721e+00
  -1.4088065e+00   1.9392329e-01
  -1.3914413e+00   2.1940853e+00
   7.4603496e-01   3.0318497e+00
   5.3320854e-01   3.0999232e+00
   7.2715744e-01   1.8110231e-01
  -1.2143725e+00   3.3120948e-01
  -5.0077270e-01  -6.7388930e-01
  -1.5670859e+00   5.0917193e-01
   6.9725457e-01   2.7059255e-01
  -1.5878551e+00  -1.4271374e+00
   7.5071368e-01  -8.4214892e-01
  -1.3518568e+00   1.6711362e+00
   6.3729271e-01  -3.0758705e+00
   6.3002869e-01   7.3406250e-01
  -1.2267755e+00   1.0576307e+00
  -1.2948458e+00  -6.9658978e-01
   6.8259391e-01  -3.1086782e+00
   5.3146011e-01  -1.5611902e+00
  -2.9051488e-01   1.5553628e+00
   5.7406585e-01  -8.6103593e-01
  -1.1237043e+00   2.4345516e+00
   6.2489558e-01   6.0560645e-01
  -1.2676796e+00   2.2664541e+00
  -1.3277231e+00   1.7402127e+00
  -1.2874157e+00   1.6075547e+00
   6.9722182e-01  -2.3025930e+00
  -1.3057264e+00  -1.6756847e+00
  -3.8008908e-01  -7.1828048e-01
   6.1507171e-01   2.7810867e+00
  -1.3675092e+00  -2.4919334e+00
  -3.1558090e-01  -6.1768480e-01
  -3.2244156e-01   2.4753365e+00
   6.2702679e-01  -3.1096198e+00
   6.4479874e-01  -2.4116790e+00
   7.3748895e-01  -4.7241868e-02
  -1.2487019e+00  -9.5407622e-01
   6.5020801e-01   2.4897928e+00
  -4.3008458e-01  -1.2766630e+00
   5.6267059e-01  -2.0392313e-01
  -4.6702529e-01  -6.8818354e-02
   4.7056275e-01   2.5399117e+00
   6.4446841e-01  -5.9625741e-01
   7.8238719e-01   7.8829651e-01
   4.7723989e-01   9.4770542e-01
   4.6406570e-01   2.4129704e+00
  -2.7414766e-01   1.7171266e+00
  -3.9513255e-01  -1.5415716e+00
   6.3919771e-01   1.6810119e+00
   6.8254216e-01  -8.2898764e-01
  -1.2900491e+00   3.1287074e+00
  -1.3386184e+00  -3.1152462e+00
   6.7686262e-01  -2.8354500e-01
  -9.1222650e-02  -8.0760267e-01
  -4.1314814e-01   8.4592356e-01
   6.6674764e-01   2.1321007e+00
  -1.3459537e+00   2.1799843e+00
   6.6566176e-01  -2.9597660e+00
   5.9641056e-01  -7.1671488e-01
  -1.3180423e+00   3.0649679e+00
  -4.0729843e-01  -1.4917013e+00
  -4.6841631e-01  -6.9573937e-01
   6.2823781e-01   5.9957100e-01
   5.3915050e-01   1.6195581e+00
  -3.4731083e-01   2.5418567e+00
   5.3925205e-01   2.2953010e+00
  -3.7700058e-01  -1.4977493e+00
  -4.0246877e-01   1.4740562e+00
  -3.1763026e-01   1.4981305e+00
  -1.3290566e+00   1.3340982e+00
  -1.3776424e+00   7.0983110e-02
  -1.2506102e+00   2.5664079e+00
   6.1489737e-01  -1.4171570e+00
  -4.5073517e-01   1.1379122e+00
   6.7358373e-01  -2.3774860e+00
  -3.0928797e-01   1.6491165e+00
   5.3352068e-01  -2.3031105e+00
  -2.4038399e-01   7.1127846e-01
   6.2747004e-01  -2.9292346e+00
  -1.3031484e+00   2.4323225e+00
  -3.0656530e-01  -1.7279282e+00
  -1.3587398e+00  -2.4353596e+00
  -1.3770478e+00  -9.5854473e-01
  -2.1622027e-01   1.0604945e+00
   6.4738117e-01  -7.9448030e-01
  -1.2432604e+00   2.2615587e+00
  -2.6454511e-01  -1.9155919e-02
  -3.6192466e-01   2.9628259e+00
   5.8140970e-01  -3.0681303e+00
  -1.3891488e+00  -3.0273953e+00
  -2.5625965e-01   1.5877635e+00
  -3.5788383e-01  -2.3610075e+00
  -1.4034626e+00   1.6629148e+00
  -1.4217726e+00  -2.9134380e+00
  -4.2931093e-01  -7.4786207e-01
  -3.4918584e-01  -6.8960913e-01
   5.6400353e-01   1.6199945e+00
  -4.0968766e-01   7.3841367e-01
  -1.2735554e+00   1.6820476e+00
   6.3552914e-01  -1.4047383e-01
  -4.1925224e-01   8.6259852e-01
   7.6230952e-01  -7.0568169e-02
  -2.9733375e-01   1.3146499e-01
   7.0991569e-01   3.0230700e-01
  -1.3245635e+00   2.9278184e+00
  -3.2111209e-01  -7.9549153e-01
   5.4185110e-01   7.8255286e-01
  -1.3842199e+00   3.0207785e+00
  -1.4534119e+00  -7.9894351e-01
   6.8566110e-01   1.6007130e+00
   7.1673056e-01   1.5676152e+00
  -1.5129536e+00  -1.3712142e-01
   6.7549798e-01  -1.0052362e+00
  -2.3637461e-01  -1.6469058e+00
  -3.6526773e-01  -2.4645423e+00
  -2.9584102e-01   2.2494720e+00
   6.5454922e-01   1.5639099e+00
   8.0528831e-01  -2.8797440e+00
  -1.3963567e+00   2.1538564e+00
   5.6416493e-01   2.3894799e+00
  -3.9314651e-01  -6.8542636e-01
   5.2802734e-01  -1.5920576e+00
  -1.2736126e+00  -2.4515339e+00
  -4.9523584e-01  -2.3189447e+00
  -1.4781254e+00   1.6043142e+00
  -3.7899784e-01   2.5592698e+00
  -2.9657610e-01  -1.7292951e+00
  -1.4250708e+00  -6.5233903e-01
   5.6760041e-01  -1.7071544e+00
  -1.3307416e+00   2.2346113e+00
  -4.4951599e-01  -5.4526208e-01
  -1.2199258e+00   1.1761657e-01
  -1.4765299e+00   2.5376914e+00
   6.3111173e-01  -7.3210757e-01
  -4.6765993e-01   1.5211616e-01
   7.1065311e-01  -2.4930288e+00
  -6.1368821e-01  -1.3877366e+00
   4.9123206e-01   1.4087671e+00
  -1.2516823e+00   9.0258427e-01
  -3.4488007e-01  -6.4062847e-01
   6.7394251e-01  -2.3321442e+00
   6.8371443e-01  -2.4274335e+00
  -4.3785488e-01   1.4800921e-01
   7.7196603e-01   2.6048339e+00
  -4.2488965e-01   2.4712321e+00
   6.7635829e-01  -3.1033994e+00
  -1.3697840e+00   3.8622981e-01
  -4.3323081e-01  -2.3654740e+00
  -3.4680339e-01  -2.4378058e+00
  -1.3707627e+00   2.1986110e+00
  -3.7272481e-01  -7.7881727e-01
  -4.0008630e-01   3.0565122e+00
  -1.2792397e+00  -1.7057801e+00
   6.5336253e-01   1.3670371e+00
   6.1167134e-01   2.5263571e+00
  -1.9107869e-01   1.5509080e+00
  -4.0504000e-01  -3.0338538e+00
  -1.3002504e+00  -5.3100484e-01
  -1.3700916e+00  -8.1058389e-01
  -3.6275910e-01   2.0734272e+00
  -3.9451387e-01  -2.0509730e+00
  -3.7578960e-01  -6.6302786e-01
   6.4796735e-01   2.2518210e+00
   5.8978991e-01  -8.8291687e-01
   6.2426030e-01   2.6752909e+00
  -3.6898967e-01   1.6305043e+00
  -4.4769289e-01  -7.1066104e-01
  -2.8935687e-01  -2.4418788e+00
  -3.1773346e-01  -1.5405564e+00
   4.8580604e-01   8.1375758e-01
   6.8599125e-01  -4.2162135e-02
  -3.3865760e-01  -2.4898258e+00
  -1.3847204e+00  -1.5604136e+00
  -1.5371348e+00   4.0295859e-02
   7.1289756e-01  -3.1213833e-02
   6.4492927e-01   1.6014037e+00
  -2.5515158e-01  -2.3010810e+00
  -2.6849967e-01   3.0888944e+00
  -1.2553299e+00  -9.1511075e-01
  -3.5150179e-01  -7.3941643e-01
   6.4237153e-01  -1.4840993e+00
   6.5041649e-01  -2.4824212e+00
  -4.0550729e-01  -1.4098602e+00
  -1.3816905e+00  -1.5689325e+00
  -1.5138849e+00   2.5037376e+00
   6.4495835e-01  -3.0835107e+00
  -3.8227656e-01  -1.6330141e-01
  -3.2218855e-01  -2.9767284e-02
  -3.4082324e-01  -5.7418884e-01
  -2.9261076e-01   2.3802474e+00
   6.3322429e-01   1.7366589e-02
  -4.0711302e-01   5.1786896e-01
  -1.3582858e+00   9.6511334e-01
  -4.4340370e-01  -3.0817472e+00
  -1.7852244e-01  -1.6056034e+00
  -1.4148231e+00  -3.0014826e+00
  -3.7264437e-01   2.5422332e+00
   7.1669845e-01   3.0006063e+00
  -1.4234871e+00   9.8107744e-01
  -3.1946392e-01   1.7431535e-01
   5.2825946e-01   2.4086792e+00
   7.2994616e-01  -6.8626735e-01
  -5.4816396e-01   2.9438834e+00
  -5.4691716e-01   1.6452152e+00
  -1.3325545e+00  -1.6531351e+00
   6.3047163e-01   6.5392640e-01
   7.0815830e-01   1.4074205e-01
  -3.3064793e-01  -2.0790134e+00
  -3.3118439e-01   3.0321979e+00
  -4.1620906e-01   1.1014594e-01
  -3.9996770e-01  -7.7393113e-01
  -1.5025903e+00  -1.0289924e+00
   6.0307050e-01  -2.3943747e-02
  -3.6630940e-01  -2.7502313e+00
  -1.3318180e+00   6.2953224e-04
  -4.3435005e-01   1.6812746e+00
  -1.3093262e+00   5.9846553e-02
  -1.4884671e+00   1.5068400e+00
  -1.2895778e+00   3.0945330e+00
  -1.4358581e+00  -2.2632952e+00
  -2.3916620e-01  -2.3781516e+00
  -1.1697784e+00  -2.0737352e+00
   7.2081585e-01  -8.7213111e-01
   6.2408939e-01   1.9153742e+00
  -1.3938485e+00  -2.3563841e+00
   5.8107070e-01   7.6024052e-01
  -4.1779185e-01   1.5372410e-01
  -1.2969560e+00  -6.5388233e-01
  -4.1775521e-01  -1.2830627e-01
   6.2647728e-01  -2.9989735e+00
  -1.4532733e+00  -1.6043470e+00
   7.4949914e-01   2.5594591e+00
  -2.8742126e-01   1.6379649e+00
  -1.2536055e+00  -3.0986588e+00
   5.4012851e-01  -7.5906032e-01
  -3.3519940e-01   1.3884997e+00
   6.6472896e-01  -1.5810133e+00
  -1.4183236e+00  -2.4561022e+00
  -1.7841148e-01   2.4719259e+00
   4.9792691e-01  -2.4464823e+00
   6.5478064e-01   8.1149163e-01
  -1.4229981e+00   1.2708704e-02
   5.9517834e-01   7.4961332e-01
  -2.4790160e-01   7.8396363e-01
  -1.5242214e+00   2.6766825e+00
  -1.3939987e+00  -2.9826224e+00
   6.4298431e-01  -1.5126662e+00
  -1.2909230e+00  -2.9581985e+00
  -1.3388147e+00   1.6908882e-01
  -1.2784855e+00  -7.0875906e-01
  -1.3056650e+00   1.5810637e+00
  -1.3382726e+00   9.2018171e-01
  -1.3693177e+00   1.8154848e+00
  -1.3892191e+00   1.6879834e+00
   7.0719521e-01   2.4534281e+00
  -3.5967614e-01   2.4262679e+00
   6.5757440e-01   1.5973349e-01
  -1.2362984e+00  -2.9712405e+00
  -1.3408271e+00  -6.4465160e-01
   7.5999559e-01  -2.3118528e+00
   6.0450034e-01   2.9907560e+00
  -2.8245749e-01   2.2932859e+00
  -1.4337534e+00   7.3817417e-01
  -1.4720732e+00   6.7208171e-01
   5.8905823e-01   2.6078116e+00
   5.4625790e-01  -8.2305486e-01
  -1.3723599e+00   1.4873924e+00
   6.2368769e-01   3.1151354e+00
  -4.0665633e-01   8.7595729e-01
  -3.5259811e-01  -2.2934389e+00
  -1.3557121e+00   1.4822080e+00
  -4.5155493e-01  -6.9080832e-01
  -2.6477352e-01   2.2003369e+00
  -3.9233556e-01   9.1652908e-01
  -4.0406120e-01   3.1295445e+00
   7.2419751e-01   1.8579805e-01
  -2.2632338e-01  -2.3852304e+00
   7.3879935e-01  -9.9229031e-01
   6.2280095e-01   2.3769585e+00
   6.9491481e-01  -1.4867137e+00
  -1.2685143e+00  -1.6583998e+00
   5.9432849e-01   2.2660717e+00
   7.0699048e-01   7.2848098e-01
  -1.3798164e+00   3.1097288e+00
  -1.3561932e+00  -2.4917581e+00
  -2.9672663e-01  -8.5238330e-01
  -1.3632864e+00  -9.6652032e-02
   5.3535824e-01   1.7154862e+00
  -2.9554144e-01   8.3471862e-01
  -1.3071756e+00  -7.8120784e-02
  -4.3616674e-01   9.8646846e-01
   3.9870038e-01   1.0036717e+00
  -1.3961866e+00  -4.5383246e-01
   7.1827340e-01   3.0823666e+00
  -3.6931934e-01  -9.2597310e-03
  -4.2969204e-01   2.4886767e+00
   6.8446412e-01   8.4424070e-01
  -2.8639843e-01   1.1852171e-01
  -2.6296643e-01   1.4588028e-02
   6.1488258e-01   1.7368632e-01
  -1.4262248e+00  -1.7656231e+00
  -5.4640548e-01  -3.0723605e+00
   5.5768404e-01   1.6289638e+00
  -1.4017086e+00  -2.3348385e+00
  -1.4611314e+00   5.2134057e-01
  -3.3027406e-01  -3.0697253e+00
   6.1562852e-01   1.5918082e+00
  -1.3529192e+00  -1.5259812e+00
  -3.9015109e-01   3.1307137e+00
  -3.2002495e-01   1.5715405e+00
  -3.3315383e-01   1.5363561e+00
  -1.4007981e+00  -1.6456889e-01
  -1.4613951e+00  -1.5914731e+00
   6.8793954e-01  -6.8331471e-01
   6.6003410e-01   2.5365475e+00
   5.6806642e-01  -2.4000721e+00
  -3.5958808e-01   2.3160845e+00
  -3.1302172e-01  -7.6228650e-01
   6.7270854e-01  -2.2742530e+00
  -1.3675830e+00  -9.0528238e-01
  -3.5758706e-01  -3.0852369e+00
  -1.3262079e+00   1.7253722e+00
   7.0392901e-01   7.5205969e-01
   6.8289903e-01  -1.3350399e+00
   5.9324414e-01  -8.5617631e-02
  -1.5968079e-01   2.0911328e+00
  -2.6886744e-01   2.2333137e+00
   4.2321568e-01   3.5935257e-01
  -1.4470518e+00  -2.1305185e+00
   5.8421646e-01   1.7992421e+00
   6.5304236e-01  -2.3204667e+00
  -1.3381307e+00   2.4094243e+00
   4.7870426e-01   1.9032872e-03
  -1.3256402e+00   2.3471926e+00
   5.6917670e-01   1.4118755e+00
  -1.3907321e+00  -3.0335350e+00
  -3.0827121e-01  -2.9918107e+00
  -3.3907739e-01   2.4183931e+00
  -1.4292226e+00   9.3453310e-01
  -3.6293993e-01  -3.0659892e+00
  -1.3791390e+00  -2.4930757e+00
  -4.4409261e-01   7.5124348e-01
  -1.4225728e+00   9.1011132e-01
  -1.3237746e+00  -7.6082143e-01
   6.7004184e-01  -1.8557140e-01
   4.3339957e-01  -7.1482853e-02
  -3.0086688e-01   2.2339911e+00
  -2.2133410e-01  -1.6691163e+00
   7.5381535e-01   1.5595251e+00
  -3.1124765e-01  -2.3619418e+00
  -2.3011436e-01   2.2593132e+00
  -1.4533191e+00   7.7045092e-02
   5.6628762e-01  -1.6236868e+00
   5.9748977e-01  -1.4294857e+00
   7.9524032e-01  -1.5644852e+00
   6.6812333e-01   1.4054296e+00
   8.1748932e-01   9.1519513e-01
  -2.4117198e-01   1.5069634e+00
  -3.3680605e-01   3.1003430e+00
   7.3632434e-01  -2.9644651e+00
   5.5406080e-01   3.1336646e+00
   5.2683886e-01  -1.5283218e+00
  -3.0344372e-01   1.9764168e-01
   5.3437025e-01  -2.2581107e+00
   7.8630511e-01   3.2433488e-01
  -1.4280319e+00  -3.1067596e+00
   6.0452270e-01   6.2593064e-01
   5.0109350e-01   1.8399822e+00
   5.9390275e-01   7.7226413e-01
  -1.8356870e-01   1.7180502e+00
  -1.3229021e+00  -7.6430515e-01
  -3.6785477e-01   1.6598730e+00
   7.2320454e-01   3.1250790e+00
   5.6900484e-01   3.6969192e-01
  -1.4473237e+00  -1.6795366e+00
  -1.2931430e+00   9.7450693e-01
   6.9581363e-01  -2.2788684e+00
  -3.0609592e-01   2.5450086e+00
  -2.7866119e-01   1.8729168e+00
  -2.7854847e-01   1.8079603e+00
  -3.7861024e-01   2.4245870e+00
   5.3395304e-01  -7.7912745e-02
   6.8445580e-01  -3.0854228e+00
   7.7298613e-01   1.6134471e+00
  -1.2747244e+00   1.5034256e-01
  -1.2786601e+00  -2.1193417e+00
   6.1565646e-01  -5.0328383e-01
  -3.3827028e-01  -1.3772741e+00
   6.5621882e-01   8.7391109e-01
   5.9498021e-01   1.5448636e+00
  -4.2608604e-01   2.2070260e+00
  -4.9134275e-01  -5.7587415e-01
  -1.3449153e+00   2.3052823e+00
   6.2246487e-01   1.5897135e+00
   7.0673039e-01  -1.3144978e+00
  -2.7016399e-01   1.4818543e+00
   7.2508170e-01  -1.6763021e+00
  -2.8728184e-01  -2.3140933e+00
  -1.3516221e+00  -1.7043992e+00
   6.1686345e-01   1.5503275e+00
  -4.3781208e-01  -2.6099210e+00
   7.5696939e-01   1.4840253e+00
   7.0620607e-01   2.3552706e+00
  -1.2983545e+00  -1.0532413e-01
   6.2264613e-01   1.1550720e-01
  -2.6443251e-01   8.3078509e-01
   7.2512217e-01   2.2873323e+00
   6.8676850e-01  -4.5497484e-01
   6.7863075e-01  -1.0659518e-02
  -1.4812055e+00   3.1350745e+00
  -3.8072114e-01  -2.0306442e+00
  -3.5438612e-01   1.6884746e+00
  -1.4051688e+00   2.7126228e+00
  -1.2481254e+00   3.0923151e+00
  -2.7727036e-01  -3.1253433e+00
   5.2808165e-01   1.9457840e-01
  -1.3443096e+00  -2.4623163e+00
   7.0291732e-01   9.9695486e-01
   6.0174523e-01   7.7029132e-01
  -1.1808502e+00   1.9613023e+00
   7.5122605e-01  -5.4159959e-01
   5.8342763e-01   1.0306847e+00
  -1.3387927e+00   1.0451854e-01
   5.9602355e-01   1.1016441e+00
   6.6861075e-01  -2.3697026e+00
   5.5553809e-01  -2.3241361e+00
   6.7548696e-01  -2.3886522e+00
  -1.3649926e+00  -2.9767179e+00
  -4.1766381e-01   1.4798941e+00
   4.9612869e-01  -7.7536611e-01
  -1.3726198e+00   1.1699588e-01
  -1.4957769e+00   7.6432118e-01
  -1.2814740e+00  -2.2381279e+00
  -3.2805968e-01  -1.6366586e+00
   5.5946757e-01  -1.5980495e+00
  -1.3495446e+00   1.6766021e+00
  -2.5104121e-01  -2.3389072e+00
   6.1718033e-01  -8.1636663e-01
  -1.4254193e+00  -2.3776064e+00
  -3.8340516e-01   1.6152372e+00
   6.2860965e-01  -2.2739973e+00
  -3.7388503e-01  -1.6660444e+00
  -3.8688974e-01   1.0078355e+00
   4.2857419e-01  -6.2078105e-01
   6.8484124e-01   1.6605359e+00
  -1.5376601e+00  -7.4317731e-01
  -4.4423198e-01   1.5390765e+00
  -3.8712044e-01   8.6379436e-01
   6.4424352e-01   1.5042989e+00
  -1.2670831e+00   2.2950053e+00
   6.2165771e-01  -2.3318585e+00
  -1.3770278e+00   8.2661879e-01
  -1.4231535e+00   9.5841343e-01
  -3.3916334e-01  -2.1904443e+00
  -4.3578973e-01  -1.5509722e+00
  -1.2231300e+00  -3.4466267e-02
  -1.1958567e+00  -2.9353003e+00
   5.7125273e-01   7.1363081e-02
  -3.7780038e-01   2.5002316e+00
   5.8802858e-01   8.6687203e-01
  -1.4222950e+00   2.5383827e+00
   6.2958242e-01   2.7147316e+00
  -3.2279087e-01   1.6880616e+00
  -4.5291051e-01  -7.2649182e-01
  -2.7427141e-01   3.1963532e-01
   6.0905359e-01  -2.4122742e+00
  -1.2654447e+00   1.7253855e+00
   6.2996074e-01  -1.5042709e+00
   6.8603029e-01  -6.8823117e-01
   7.0741834e-01   1.5298829e+00
  -1.4197868e+00   1.0058711e+00
  -2.8666860e-01   2.5958324e+00
  -4.5844840e-01   4.7321049e-01
  -4.8050289e-01  -3.0141255e+00
  -1.3599751e+00   6.5703301e-02
  -4.2085627e-01  -7.8019779e-01
   7.0387681e-01  -1.5349758e+00
  -4.4194486e-01   3.0882634e+00
  -4.8297749e-01  -1.6186630e+00
  -4.5366921e-01   6.2045046e-01
   7.4856181e-01   2.2913899e+00
  -3.4928218e-01  -2.2216173e+00
  -1.4228695e+00  -2.3372421e+00
  -1.3326036e+00  -7.0398339e-01
  -1.4198355e+00   1.7039709e+00
   6.6753119e-01   2.6303374e+00
  -2.8086875e-01   7.1259226e-01
   6.8555886e-01   8.9902054e-01
   5.7946361e-01   1.7042938e+00
  -4.5010547e-01  -1.3136978e+00
   5.9295154e-01  -3.1322567e+00
  -1.4132944e+00   2.1025405e+00
   7.3446875e-01  -1.5626173e+00
  -4.1879136e-01   7.2509933e-01
  -1.3718494e+00  -1.5864463e+00
  -4.7475850e-01  -1.5017471e+00
  -1.3529221e+00  -8.3170621e-01
  -1.2760189e+00  -1.6239460e+00
  -3.4503344e-01  -2.1780691e+00
   7.1672577e-01  -1.7129018e+00
  -1.4657765e+00   2.5519667e+00
   6.5211785e-01  -7.8856304e-01
  -5.5073944e-01  -3.0411292e+00
  -1.2605868e+00  -2.3772309e+00
  -1.2684449e+00  -3.0534567e+00
  -3.0458719e-01  -8.3575589e-02
   6.1690069e-01  -2.1883028e+00
   6.4541126e-01  -9.6922501e-01
  -4.6936762e-01   1.8268358e+00
   6.4077963e-01  -1.2801245e+00
   6.4984806e-01  -1.3875026e+00
   7.8804225e-01  -2.6188710e+00
   5.2729523e-01   3.1320232e+00
  -1.4075227e+00   1.6984124e+00
  -4.6694808e-01  -2.8512538e+00
  -4.3186953e-01  -2.2309873e+00
  -1.1285240e+00   2.1678702e+00
  -1.3442315e+00  -8.5093960e-01
   5.8099802e-01   2.2779574e+00
  -1.5545469e+00  -2.9255770e+00
   6.9190864e-01  -2.2929331e+00
  -1.4224733e+00  -1.3730202e-03
   5.6333395e-01   6.2078036e-01
  -3.0338792e-01  -5.3809514e-03
   7.2170519e-01   1.1967213e-01
  -1.5106740e+00   3.0379587e+00
   4.9458348e-01  -8.9278989e-01
   7.2545209e-01   8.2862460e-01
   5.6945538e-01   2.2702625e+00
   4.5387732e-01  -8.1735119e-01
   6.7403109e-01   7.0461333e-01
  -1.4565884e+00  -8.1755670e-01
  -2.7135142e-01  -2.5160538e+00
  -1.6114713e-01  -3.2050482e-02
   4.7903180e-01  -2.4555523e+00
   7.6794996e-01   1.3671454e+00
  -1.5009139e+00   1.5050245e+00
   5.8085353e-01   2.2722243e+00
  -2.7895697e-01   2.3532242e+00
  -2.4642105e-01  -3.1374757e+00
  -4.5490490e-01   1.1594202e-01
   6.9308447e-01   1.5139368e+00
   6.8347748e-01   1.5346461e+00
  -1.2940906e+00  -1.3657630e+00
   5.5102793e-01  -2.2101289e-02
  -1.3506633e+00   2.4101181e+00
  -4.3424633e-01   1.7938091e+00
   6.4843153e-01   1.5387648e+00
  -1.4838258e+00   3.0499583e+00
  -1.4805151e+00  -6.6004650e-01
  -1.4745639e+00  -8.0677983e-01
   7.1151282e-01  -6.0474690e-01
   6.9034339e-01  -6.6722397e-01
  -4.4366766e-01  -1.6272940e+00
   6.8641498e-01  -8.6233831e-01
  -1.4208555e+00  -2.1231822e+00
  -2.9749832e-01   2.2492498e+00
  -1.4253459e+00  -6.7223221e-01
   5.4235973e-01  -1.1222530e-01
   6.6796973e-01  -9.5709252e-01
  -2.0763141e-01  -7.9874729e-01
  -4.0236204e-01  -7.1564776e-01
   6.6888718e-01   1.5056829e+00
  -1.4155896e+00  -1.6667498e+00
   5.0043137e-01   6.6872818e-02
   6.3599735e-01  -3.0108375e+00
   6.4927179e-01  -1.7445650e+00
   7.2793596e-01   7.2451914e-01
  -1.5165086e+00   1.7008149e+00
  -1.3184415e+00  -1.6936480e+00
   7.8570658e-01  -8.1793588e-01
   5.9334557e-01   2.9503265e+00
   4.9170318e-01  -2.9283205e+00
   7.4897530e-01   1.3131970e-01
  -4.2965435e-01  -3.0398153e+00
  -2.9841566e-01   7.2660726e-02
   6.1440026e-01   2.3557121e+00
  -2.4426092e-01   2.3656294e+00
  -1.3245282e+00   2.1811096e+00
  -1.3562065e-01   9.6619658e-01
  -4.2670803e-01  -1.4014190e+00
   7.2831421e-01   2.4754093e+00
   6.4381237e-01  -6.7155233e-01
   5.8296322e-01   2.4625332e+00
  -1.2955598e+00   1.6269151e+00
  -1.4169528e+00   1.7639155e+00
   6.2954546e-01   1.6330060e+00
   6.5112558e-01  -3.0513839e+00
  -4.1830232e-01   2.4474939e+00
  -1.4077630e+00  -1.7146698e+00
  -3.8512193e-01  -1.4317811e+00
  -1.2985873e+00   1.6985862e+00
  -4.7027303e-01   8.1753794e-01
  -1.4191438e+00  -1.3553716e+00
  -1.6024988e+00   2.4515024e+00
  -1.4628843e+00  -3.1373545e+00
  -3.8955362e-01   7.6443494e-02
   5.7473340e-01   1.5714287e+00
   5.8671590e-01  -1.8263556e-01
   7.7333046e-01   1.6752847e+00
   6.5515886e-01   7.9234830e-01
  -1.4413985e+00  -1.5373127e+00
  -2.4301108e-01   1.5440587e+00
   7.1474537e-01   1.6405886e+00
  -1.1681685e+00  -1.4722070e+00
  -1.3159866e+00  -2.8735171e+00
  -1.3804641e+00   2.4809860e+00
  -4.9886828e-01   1.1307646e-01
  -3.8740405e-01   3.1203527e+00
   5.0079196e-01   2.3160241e+00
  -1.4150850e+00  -1.0782257e-01
  -1.5033300e+00   7.1073302e-01
  -3.1665892e-01   2.2709191e+00
  -1.2688308e+00   3.8719072e-02
  -1.3551447e+00   9.0059042e-01
  -1.3826078e+00  -8.3387023e-01
   6.4081543e-01  -1.6937788e+00
  -3.5346424e-01   2.5281418e+00
  -3.4309615e-01   1.6644488e+00
  -1.2996562e+00  -2.3382317e+00
  -2.8845177e-01   6.2758168e-01
  -2.8416635e-01  -8.1590450e-01
  -4.2175535e-01   2.7388873e+00
  -3.1494316e-01   2.5246176e+00
   5.2245960e-01  -1.6051525e+00
   8.0186126e-01   1.6439028e-01
  -2.5760830e-01   1.7880601e+00
  -1.4287153e+00  -3.0683190e+00
  -4.6886338e-01  -1.0718312e-01
  -1.4230591e+00   1.5979165e+00
  -1.4945285e+00  -1.1002021e-01
  -1.3577839e+00   9.3732502e-01
   5.0824294e-01  -2.4610518e+00
  -4.0978571e-01   8.2730243e-02
   6.5261623e-01  -5.4214769e-02
  -1.4526383e+00   3.7599477e-03
  -2.6883262e-01  -2.3134490e+00
   7.2870304e-01  -1.5659251e+00
   6.9845860e-01  -1.4981891e+00
  -1.3678096e+00   6.5950525e-01
  -1.3467107e+00   3.7496682e-03
  -1.3553323e+00  -5.6640372e-01
  -1.5000171e+00  -6.7065058e-01
  -1.4474681e+00  -7.4455954e-01
  -3.0362396e-01   9.8369103e-01
  -1.3018535e+00  -1.5399688e+00
   7.3293415e-01  -1.4772592e+00
   6.5186961e-01  -1.3735900e+00
   6.4282547e-01   3.1385975e+00
  -3.5870539e-01  -1.5784760e+00
  -3.3660484e-01   2.9936596e+00
  -2.2847244e-01   3.0639020e+00
  -1.3170406e+00  -9.6508425e-01
  -4.7646798e-01   8.2527201e-01
   6.0950967e-01   1.6306753e+00
  -1.4813740e+00   7.1097676e-01
  -1.2999702e+00  -1.2963540e-02
   7.5254896e-01  -3.0242976e+00
   6.4388552e-01  -1.4005101e+00
   7.4925893e-01  -3.0147614e+00
  -1.2599004e+00  -7.9884848e-01
   6.1026117e-01   1.7168311e+00
  -1.4606080e+00   2.4625631e+00
   6.8666718e-01  -6.5818897e-02
   6.4934249e-01   8.7137205e-01
  -2.8125649e-01  -5.7164039e-01
  -2.8552816e-01  -2.1874026e+00
  -5.2723836e-01   7.2090610e-01
  -1.3368534e+00  -1.5755109e+00
  -3.0662324e-01  -2.3743487e+00
  -1.4720315e+00  -2.9648176e+00
  -1.5729768e+00  -2.1442622e+00
  -1.4438293e+00   2.6191956e+00
  -1.3345707e+00  -8.0555007e-01
  -1.3758834e+00   1.7013352e+00
  -1.4909196e+00  -8.2444680e-01
  -1.4307967e+00   2.3100533e+00
  -2.8859337e-01   2.4272694e+00
  -2.6901111e-01  -1.7135542e+00
  -1.3884719e+00  -2.4541828e+00
  -2.6503606e-01   3.0061395e+00
   7.6604849e-01   1.5006753e+00
  -1.4056137e+00  -1.5382717e+00
   6.4132221e-01  -1.4187907e+00
   6.0105109e-01   2.5250533e+00
  -1.3015056e+00  -2.2975682e+00
  -2.5170400e-01   2.4399846e+00
   5.7803065e-01  -7.9950693e-01
  -1.3034783e+00  -3.0241884e+00
  -1.3992517e+00  -8.5373858e-01
   4.9451981e-01  -3.1089652e+00
  -1.4781291e+00   2.4249421e+00
   6.2746472e-01   3.0390778e+00
   7.5215215e-01   8.3924472e-01
  -1.2941137e+00  -1.6389762e+00
  -1.4682486e+00   1.2130095e-01
  -1.4982939e+00   1.2922535e+00
   6.3327365e-01  -5.9209350e-01
  -3.1211248e-01   2.2663011e+00
   5.8844822e-01   2.3603486e+00
   6.5719291e-01   2.3699178e-01
  -1.3714510e+00  -2.1347929e+00
   7.5574264e-01  -2.8945337e+00
   6.5201288e-01  -3.0910815e+00
  -1.3691921e+00   3.0489808e+00
  -2.8288611e-01  -2.2352186e+00
   7.3052397e-01  -2.8650845e+00
  -1.2412219e+00   2.6812117e-02
  -1.3058864e+00  -1.5832441e+00
  -1.3595185e+00  -6.1516658e-01
   6.0341946e-01   1.8118182e+00
  -1.4591690e+00  -6.6417683e-01
  -3.6417796e-01   1.5665809e+00
   6.0220671e-01  -1.6097927e+00
  -3.5995996e-01   1.4745501e+00
  -1.4164830e+00  -3.0993875e+00
  -3.6306187e-01  -7.5228907e-01
  -3.9520845e-01   1.8023319e+00
  -3.6226989e-01   7.4575443e-01
  -2.9868509e-01  -1.4618070e+00
   7.5537522e-01  -3.0882200e+00
  -3.7348373e-01   1.9312092e+00
  -2.7452640e-01  -3.6340488e-02
  -3.4297630e-01   7.3125100e-01
  -2.2390079e-01   4.5071235e-01
   6.7430515e-01  -6.4294740e-01
   6.8156696e-01  -7.1343128e-01
  -2.4658739e-01  -7.8924711e-01
   6.9794860e-01   2.3032040e+00
  -3.1355061e-01  -1.4369599e+00
  -2.6605355e-01  -3.0937810e+00
  -1.2360579e+00  -5.4685655e-01
  -1.2219964e+00   9.2330572e-01
  -1.3618717e+00   2.4707189e+00
   5.5689594e-01   1.3731404e+00
  -1.5029184e+00   2.4281053e-01
  -1.3713533e+00   2.2803248e+00
  -1.1749793e+00  -1.5941858e+00
  -1.2812180e+00   2.3453226e+00
  -1.4263015e+00   2.5387487e-02
  -1.4052227e+00   3.0540650e+00
   6.1906395e-01  -2.2328203e+00
  -3.5839286e-01   7.7917946e-01
   6.4360186e-01   1.1485109e-01
   5.4281139e-01   1.9454081e-01
  -1.3084958e+00  -8.7846674e-01
   6.8633726e-01   3.1231700e+00
  -1.3282899e+00  -2.6278867e+00
  -3.5046339e-01   3.0994346e+00
  -1.3423365e+00  -8.2213687e-01
  -4.0661172e-01  -3.0475925e+00
   6.4036010e-01  -1.7296331e+00
  -3.2469315e-01  -1.4766613e+00
  -1.2307740e+00  -7.3806647e-02
  -3.1256678e-01  -1.5389317e+00
  -1.2831212e+00   2.4650110e+00
   6.5056934e-01   2.2917414e+00
  -2.8264607e-01  -2.4213706e+00
  -2.9295324e-01  -3.7735443e-02
   6.9197723e-01  -2.4445749e+00
   6.4951880e-01  -1.5910683e+00
   6.4079120e-01   2.3898758e+00
  -4.4792461e-01   2.1980735e+00
  -1.3661187e+00   7.1107986e-01
  -3.9300002e-01  -1.5057230e+00
  -2.6158980e-01  -1.5530633e+00
   5.9084341e-01  -2.1969433e+00
  -1.4796255e+00   2.3291416e+00
  -1.4100553e+00   1.8500095e+00
  -1.2984894e+00  -7.8566505e-01
  -1.4837198e+00   2.4569228e+00
   6.1298345e-01   8.9264303e-01
   5.9059457e-01  -1.4926576e+00
  -1.1706386e+00   2.9648384e+00
   5.3159584e-01  -6.5470490e-01
  -1.6614513e-01   5.4608467e-01
  -1.3049224e+00   2.0516838e+00
  -1.3799825e+00  -1.6479722e+00
   5.2608399e-01   1.5555350e+00
   7.1423699e-01   1.6059683e+00
  -1.3685534e+00   5.0652077e-02
  -1.3666057e+00   8.3203040e-01
  -3.1560927e-01  -5.8915966e-01
   6.2550763e-01   1.5035918e+00
   6.4061084e-01   8.7307268e-01
   5.4017412e-01   2.3645661e+00
  -3.7341745e-01   1.4277444e+00
   5.4318587e-01   3.2302240e-02
  -1.3095899e+00   3.8448721e-02
  -1.3310529e+00  -2.8585122e+00
  -4.4318805e-01   8.0463570e-01
  -1.3758118e+00   2.2524036e+00
   5.3582406e-01   1.4840137e+00
  -2.9266648e-01  -7.2289103e-01
   7.3922152e-01   2.5307962e+00
   6.0362587e-01   7.1642367e-01
  -5.3541845e-01   8.1154997e-01
  -1.4216683e+00   6.6443006e-02
  -2.9600862e-01   2.4782603e+00
  -3.4724352e-01   1.6925091e+00
   7.4354049e-01  -8.8937071e-01
   5.7193718e-01   7.8954348e-01
  -3.3482251e-01   1.0462970e+00
  -1.4065870e+00  -4.4768406e-01
  -1.2739923e+00   1.4326140e+00
  -1.4287477e+00   2.1921620e+00
  -1.3016162e+00  -2.9481407e+00
  -4.4522932e-01  -1.3775620e+00
  -1.3241593e+00   5.7275928e-01
  -1.2278923e+00   1.5002957e+00
  -3.3545373e-01  -1.6252549e+00
  -1.2172294e+00   6.9946681e-01
  -4.1154871e-01  -2.1571174e+00
  -2.1269735e-01   7.3994326e-01
  -3.2306380e-01  -2.3925700e+00
   6.3091641e-01  -3.0825958e+00
   5.5613309e-01  -7.8806147e-01
  -1.3360473e+00  -2.5479587e-01
   6.4697541e-01  -3.0927544e+00
  -1.2739154e+00  -8.0798740e-01
  -2.3991623e-01  -7.8702822e-01
  -1.5155165e+00   1.8430567e+00
  -1.4099776e+00  -2.9849909e+00
  -4.9990890e-01  -8.8474438e-02
  -3.2688441e-01  -1.4289411e+00
   5.3929616e-01   2.2669911e+00
   4.7420553e-01  -1.6718353e-01
   6.2621806e-01  -1.4760757e+00
  -4.6849401e-01   1.4513845e+00
  -1.4020837e+00   5.8909336e-01
   6.2522040e-01  -1.6018475e+00
  -1.4411392e+00  -2.9072341e+00
  -2.4828103e-01  -2.3524754e+00
  -3.1486313e-01   1.6768266e-01
   4.4038881e-01   8.6565091e-01
   5.2340275e-01   7.6271766e-01
   4.4601921e-01   1.5963146e+00
  -4.4130702e-01   2.9683433e+00
  -1.3898457e+00  -7.7878483e-01
   6.2167899e-01   7.8646342e-01
   6.8152683e-01   2.4979128e+00
  -1.4400972e+00   1.4359496e+00
  -1.3450639e+00   8.9125464e-01
  -1.6222977e+00   2.4369740e+00
   7.3747896e-01   1.7759889e+00
  -1.2507633e+00  -1.6169417e+00
  -1.4181127e+00  -5.8863094e-01
  -1.2208485e+00   1.6365473e+00
   6.9448369e-01   1.5745756e+00
  -1.3249765e+00   8.5437288e-01
   6.3185771e-01  -5.7954362e-01
   7.5311429e-01   1.6708445e+00
  -4.1033122e-01   8.7194864e-01
  -2.3411047e-01   2.3856399e+00
   6.0764778e-01   2.1400621e+00
  -1.5045794e-01   2.3577192e+00
  -3.3895458e-01   2.4480018e+00
  -1.1838907e+00  -2.1777414e+00
  -3.7974731e-01  -9.2914667e-01
   6.5696103e-01  -7.0936788e-01
   6.2412100e-01  -1.6977110e+00
   7.3030609e-01  -2.0008906e+00
  -3.6970828e-01   6.3501310e-01
  -3.8186855e-01  -9.0108986e-02
  -1.4926432e+00  -3.1190563e+00
  -3.3021636e-01  -1.4778866e+00
  -1.2821884e+00   1.6180244e+00
  -1.4091567e+00   3.0623272e+00
  -4.4059396e-01   2.3836094e+00
   6.3638818e-01   2.2707276e+00
  -1.2745536e+00  -1.4286960e+00
   4.8093924e-01   2.2394465e+00
  -2.7272382e-01  -1.0694422e-01
  -1.3521316e+00  -3.0635415e+00
  -3.6152137e-01  -2.5218365e+00
   6.9744040e-01   2.0211079e+00
   5.9280542e-01  -3.1107685e+00
  -1.5074471e+00   8.9754051e-01
   6.1943769e-01   6.3036841e-01
  -1.3787473e+00   1.5921063e+00
  -4.1289800e-01  -8.7462851e-01
  -1.3785726e+00  -2.3160352e+00
  -1.4119556e+00   1.4270524e+00
   7.0169409e-01  -1.7355753e-01
   6.6876922e-01  -1.5532649e+00
  -2.7840187e-01   8.1347005e-01
   7.3857742e-01   2.4285079e+00
   6.9732907e-01  -1.4950143e+00
  -3.9658510e-01   1.5982496e-01
  -3.7321665e-01   8.2025637e-02
  -1.5009155e+00   7.3845145e-01
   6.1598838e-01   1.4711825e+00
   6.6966924e-01  -2.5518268e+00
   4.7605270e-01  -1.6430123e+00
  -3.4504988e-01  -1.1041356e+00
  -4.5937988e-01  -3.0605868e+00
   7.4503310e-01  -1.7346162e+00
   6.2197728e-01  -2.1681628e+00
  -2.7440503e-01  -1.5128486e+00
  -2.4732818e-01   2.9443378e+00
  -3.4928536e-01   3.1037473e+00
  -1.2307983e+00  -9.0806076e-01
  -4.9452235e-01  -3.0003963e+00
  -1.1674317e+00  -1.6042858e+00
  -1.3238349e+00  -1.7079408e+00
   5.4433758e-01   1.6487796e+00
  -1.2357507e+00   2.3105929e-01
   7.0857229e-01  -1.2991992e+00
   5.6579610e-01   2.5693875e-01
  -1.3518718e+00  -1.4695721e+00
  -1.3167650e+00  -2.2261209e+00
   8.5503840e-01  -2.2251315e+00
  -4.7171568e-01   2.4606439e+00
  -1.2801305e+00  -8.5903546e-01
  -1.3565180e+00   2.3196880e+00
  -1.4027203e+00   2.2423320e+00
  -5.2157903e-01   3.1258548e+00
   6.1235071e-01  -1.5304747e+00
  -1.4368244e+00   3.0839985e+00
  -1.3232574e+00   2.2771190e+00
  -1.2760582e+00  -8.8542378e-02
   7.3629962e-01   1.3216762e+00
  -1.4227943e+00  -1.1032854e-01
  -1.4631052e+00   1.5791705e+00
   6.3868365e-01  -7.1142210e-01
  -1.4368714e+00   7.2015688e-01
  -3.7308729e-01  -1.7095217e+00
   5.7056474e-01  -2.2643379e+00
   6.9860967e-01   1.1649896e-01
  -1.1569983e+00   7.8643009e-01
   6.7913417e-01   2.4044155e+00
  -3.3895180e-01  -2.1614995e+00
  -3.1324226e-01   4.2364903e-03
  -1.3652640e+00  -7.2510655e-01
   6.2412301e-01  -2.3452046e+00
   7.2028545e-01   2.5059818e-01
  -3.1409915e-01  -1.5976892e+00
  -3.4106375e-01   2.4761901e+00
  -1.2506234e+00  -1.2728600e+00
   6.0589807e-01  -2.7180589e+00
  -1.3384553e+00   2.5675276e+00
  -1.2426941e+00  -4.3276628e-01
   4.6936659e-01   2.1733840e+00
  -4.1873172e-01  -8.1471878e-01
  -3.7014993e-01   2.5875447e+00
  -3.2941076e-01   1.9414080e-02
   6.7909887e-01  -2.4175889e+00
  -4.5457147e-01   3.0975134e+00
   4.7767148e-01   1.0511403e-01
  -1.2590340e+00   9.3243404e-03
   5.9844540e-01  -1.7898067e+00
   6.8104861e-01  -4.9228864e-01
  -3.6804479e-01   2.4167123e+00
  -1.4314840e+00  -1.5277778e+00
  -3.1377585e-01  -1.4371369e+00
  -3.9837317e-01   9.9900100e-01
  -4.6052603e-01   8.4674622e-01
  -3.7823889e-01   8.0047280e-01
  -1.4414818e+00  -6.5922517e-01
  -4.3097110e-01  -2.2122012e+00
  -3.9717842e-01   8.8773000e-01
   7.7143431e-01   3.2621814e-01
   6.3516733e-01   2.1719150e+00
  -3.4393902e-01   1.5614612e+00
  -1.3502534e+00   1.0574156e-01
  -1.4073603e+00   8.1310077e-01
   6.8816988e-01   7.9304491e-01
  -4.5070884e-01   1.4757206e+00
  -1.4402727e+00  -5.8261583e-01
  -1.3204742e+00   8.2326942e-01
  -4.2263985e-01   2.5449009e-01
  -1.3614785e+00   3.0785581e+00
   6.1091853e-01   8.4617992e-01
  -3.3400981e-01   1.6584751e-01
  -4.4452879e-01   7.7081660e-01
  -4.5357967e-01   3.6684950e-01
  -1.4521962e+00   7.1923052e-02
   7.3427763e-01   2.3109822e+00
   6.5875279e-01   9.0264687e-01
  -1.3023325e+00  -6.7965160e-01
   7.7078167e-01   1.5388106e+00
  -3.7950998e-01  -9.1245930e-01
   5.1177200e-01   4.6239557e-01
  -1.2639807e+00  -2.1510941e+00
  -1.3470111e+00   6.5793814e-03
   5.1654254e-01   7.2741108e-01
  -2.6128552e-01   8.6498296e-01
   6.4487030e-01  -1.5745552e+00
   6.2317015e-01   3.0522470e+00
   5.4485499e-01  -2.0944653e+00
  -1.3470403e+00  -1.6388018e+00
  -2.6426302e-01   1.0189644e+00
   5.8692973e-01   2.1528269e+00
  -3.7039703e-01   3.6262534e-01
  -4.5920936e-01   2.6842993e+00
  -1.1970766e+00   9.2312568e-01
  -1.4270759e+00   3.0800111e+00
  -4.3154578e-01  -2.4629533e+00
  -3.0633685e-01   8.8253119e-01
  -2.2558949e-01  -1.7794970e-01
  -3.1682108e-01   2.3811483e+00
   6.5460092e-01  -2.5497978e+00
  -4.0889491e-01   8.2199523e-02
  -3.8620868e-01   7.2022777e-01
  -3.2851721e-01   1.7122971e+00
   6.3358860e-01   1.4599645e+00
  -2.4634832e-01   2.2048833e+00
   5.3389166e-01   2.3813395e+00
   7.3490619e-01  -7.3813137e-01
  -1.3615263e+00   1.6819736e+00
  -3.8420153e-01   8.3544607e-01
  -2.6807724e-01  -8.0187326e-01
  -1.4421310e+00   2.6095748e+00
  -3.4854268e-01  -6.3410464e-01
   5.4823799e-01  -7.5723263e-01
  -1.4945858e+00   8.2025641e-01
   7.9208663e-01   1.5899432e+00
  -3.1579961e-01   1.8954562e+00
   7.5602750e-01  -6.8973278e-01
  -3.5668797e-01   2.3926536e+00
   6.5423781e-01   1.5185252e+00
  -1.9964935e-01  -3.0655853e+00
   5.5126940e-01   1.6295911e+00
  -1.2895748e+00  -2.2073161e+00
  -1.4882321e+00   1.6267722e+00
  -3.3676261e-01  -2.2037875e+00
  -1.5229131e+00   1.7003863e+00
   4.6969286e-01  -2.5881989e+00
  -2.1844311e-01   1.5735180e+00
   6.3249542e-01   1.4701167e+00
  -1.3823633e+00  -1.6398784e+00
  -3.8363226e-01   1.5520472e+00
   6.6228245e-01   2.3885468e+00
  -3.0708450e-01   3.0751970e+00
  -1.3030622e+00  -2.4356391e+00
  -2.4933773e-01   9.9926989e-01
   8.2712058e-01  -3.0566896e+00
  -1.3588386e+00  -1.1907696e+00
  -1.4019955e+00   1.7375854e+00
   5.8588258e-01   1.5820063e+00
  -2.6986566e-01   2.2432569e+00
  -1.4101088e+00  -1.6097184e+00
  -3.1159641e-01   2.0768145e+00
  -3.7092058e-01   3.0626196e+00
   7.6915852e-01   1.3985448e+00
  -1.2790164e+00  -7.9018565e-02
   6.1396645e-01   9.7775666e-01
  -2.9328507e-01  -1.5400825e+00
   6.0543685e-01  -3.0826989e+00
  -4.6061868e-01   7.4883885e-02
  -4.5658957e-01  -8.3858191e-01
   5.9651404e-01  -2.2751384e+00
  -1.4135578e+00  -1.4388428e+00
  -2.5825180e-01  -7.0375827e-01
  -4.7763052e-01  -1.1402990e-01
  -3.9642634e-01  -1.5798718e+00
  -1.2489473e+00   1.5458124e-01
  -3.1815280e-01   1.8450636e+00
  -1.2158170e+00   8.1707931e-01
   5.7187348e-01   2.4457900e+00
   5.0508132e-01   1.6887448e+00
  -3.1922818e-01  -2.6588999e-02
  -3.4347222e-01   2.6785508e+00
  -4.6453356e-01   4.7217086e-02
  -4.6747544e-01  -1.6216456e+00
  -2.8126413e-01   7.9659653e-01
  -1.4058585e+00   1.6640584e+00
  -2.9268621e-01   1.6427101e+00
  -1.2296008e+00  -2.2237120e+00
   5.7884944e-01  -2.3067085e+00
  -2.1584518e-01  -5.7615315e-01
   6.7939070e-01   9.1461277e-01
  -1.3826926e+00  -5.8103687e-01
  -3.2507341e-01  -3.9204105e-02
  -4.6669949e-01   8.8266856e-01
   5.8271565e-01  -2.1532060e+00
  -4.9704326e-01   3.1023592e+00
   5.3380697e-01   1.7393729e+00
   6.0938689e-01  -2.3219291e+00
  -1.2658073e+00  -1.4794289e+00
   5.5815214e-01  -3.0283534e+00
  -1.3218793e+00  -2.9765469e+00
   5.3216776e-01   1.5339763e+00
  -1.3691231e+00  -8.0540371e-01
  -4.8386710e-01  -3.0705353e+00
  -5.6131105e-01  -7.4716286e-01
  -1.5118323e+00   2.3053284e+00
  -1.3669872e+00  -1.9785715e-01
  -1.3953680e+00  -3.0589043e+00
  -1.4260694e+00  -2.8734282e+00
   5.5799693e-01   1.2102070e-01
   5.3959404e-01  -2.3235173e+00
  -1.5944045e+00   3.1249256e+00
  -3.2742152e-01  -3.1342369e+00
  -1.3670660e+00   3.0535543e+00
  -1.4595274e+00  -6.0546456e-01
   7.6673706e-01   9.2484631e-01
  -3.3651707e-01  -1.4571432e+00
  -1.3691783e+00   6.9517318e-01
   5.6781480e-01   1.6216464e+00
  -4.1692791e-01  -2.1940005e+00
  -1.4342829e+00   2.9478358e+00
  -1.2815954e+00   7.9134080e-01
  -1.2615832e+00   8.9503455e-01
   6.7043953e-01   9.5832947e-01
   6.9478618e-01  -2.9113182e-01
  -1.2662741e+00  -2.4466760e+00
  -1.2424305e+00  -5.6109111e-02
   6.2047556e-01  -8.8172971e-01
  -1.3362352e+00  -1.7112991e+00
  -1.2870332e+00   3.1356039e+00
   5.4737003e-01  -6.9163403e-01
   7.1710631e-01  -2.2609735e+00
  -3.3792496e-01   2.8846639e+00
  -3.4372545e-01   1.5915402e+00
  -4.1092043e-01   2.4982241e+00
  -3.5539186e-01   1.5442328e+00
  -1.3892661e+00   9.2436606e-01
  -3.3093243e-01  -5.4891420e-01
  -4.1114763e-01   1.8454589e+00
  -1.3795527e+00   7.1965573e-01
   8.5493608e-01   1.7950998e+00
  -1.3553371e+00  -1.8860565e+00
   5.5440101e-01   5.8712114e-02
  -4.1230992e-01   1.4393540e+00
   6.8642693e-01  -2.4920275e+00
  -1.2173404e+00   2.3450961e+00
   5.1269928e-01   2.6316707e+00
  -1.3463956e+00  -2.2495186e+00
  -1.3728972e+00   3.1122162e+00
  -2.8726720e-01  -2.3088186e+00
  -5.2077958e-01  -2.8263211e+00
  -4.2603837e-01  -3.0150042e+00
  -4.2307214e-01  -1.4375243e+00
  -4.4528118e-01   1.4491401e+00
   7.9123491e-01  -1.5269853e+00
  -2.6117821e-01   2.9480664e+00
  -2.7544563e-01   2.5886197e+00
  -2.5823760e-01  -7.8897024e-01
  -1.3100650e+00   6.3996679e-02
  -1.3476842e+00   2.5370936e+00
   6.2158529e-01  -3.0516956e+00
   6.4674528e-01   1.5286575e+00
  -1.4077944e+00   1.7068778e+00
  -3.3447264e-01   1.5797775e+00
   6.4035858e-01   1.7212028e+00
  -2.9641218e-01   8.3934945e-01
  -3.3191772e-01   9.3951218e-01
  -1.5243556e+00  -7.7860993e-01
  -1.0739913e+00   1.2539012e-02
  -1.6310336e+00   8.7051160e-01
  -2.3995278e-01  -1.7714986e+00
  -1.3154908e+00   3.0143117e-02
  -1.3292485e+00   3.0156363e+00
  -2.6365283e-01  -6.6076320e-02
   5.7628790e-01  -3.0449011e+00
   6.1185891e-01  -2.4707602e+00
  -4.4366550e-01  -2.9466747e+00
  -1.2367977e+00  -2.1870646e-01
  -3.1203323e-01   7.3481384e-01
  -3.4429528e-01  -7.4534124e-01
  -2.0244913e-01  -7.3807634e-01
  -1.4871259e+00  -1.6374595e+00
  -2.8615361e-01   2.4884802e+00
  -1.2973779e+00  -7.6245862e-01
  -1.5570157e+00  -1.3674887e+00
   8.1543881e-01  -1.5550607e+00
  -1.3090228e+00   8.8029180e-01
  -3.7429587e-01  -6.1005631e-01
   5.4054569e-01   1.5585997e+00
   5.7234515e-01   1.5660108e+00
  -3.8702504e-01   7.3361178e-01
  -7.6158035e-02  -3.0805316e+00
  -1.3839522e+00   2.5211630e+00
   6.8958652e-01   8.7465082e-02
  -1.4196069e+00  -2.3570401e+00
  -1.3538620e+00  -7.7047306e-01
   6.4032572e-01   2.4456828e+00
  -1.3116694e+00   1.6597727e+00
  -3.7553094e-01  -1.7559103e-01
  -1.8262831e-01   1.2265945e+00
  -1.3845532e+00   6.3938222e-01
  -4.4073900e-01   2.3419535e+00
  -1.3289359e+00  -2.3664757e+00
  -3.1906275e-01   1.3276450e+00
  -1.3873140e+00   2.4845679e+00
  -1.2878621e+00  -7.4625018e-01
  -1.3086479e+00   1.5540280e+00
  -4.0906523e-01   1.9414007e-02
   6.4476890e-01   2.5954534e+00
   6.6336950e-01   6.6798272e-01
  -1.2391853e+00   1.6199924e+00
   6.9894871e-01  -2.3925160e+00
   6.1288232e-01   2.7270558e+00
  -1.3464314e+00  -7.3863872e-01
  -3.7277368e-01  -2.0310931e+00
   4.4204953e-01  -1.6129612e+00
   6.8781447e-01   2.4364087e+00
   5.7848884e-01   1.5625042e+00
  -4.0504609e-01   1.7793448e+00
  -3.7942544e-01   1.4724989e+00
   6.7486658e-01  -3.1294150e+00
  -1.4125970e+00   1.7482990e-02
   7.2039402e-01   7.7281846e-01
  -1.2614523e+00  -3.0408676e+00
  -3.0541936e-01  -1.5915548e+00
  -4.2408674e-01   1.5556411e+00
  -3.9242498e-01  -1.6149075e-01
   6.7180650e-01  -7.6001708e-01
  -1.2842543e+00  -9.4365995e-02
   7.5024049e-01  -7.1958399e-01
  -4.0092687e-01   2.4900370e+00
   6.7287542e-01  -1.0105742e+00
  -1.4019716e+00  -3.0443187e+00
  -3.9820230e-01   7.5443706e-01
  -1.2937745e+00  -2.1553097e+00
  -2.8487221e-01  -3.1105559e+00
  -1.4188408e+00   2.3559108e+00
  -1.2619118e+00  -1.4661790e+00
  -4.5214853e-01   7.7511518e-01
   7.6013108e-01   2.4903542e+00
  -1.3177789e+00  -2.9624632e+00
  -1.3883724e+00  -2.3836053e+00
  -1.2921579e+00  -5.8647221e-01
   6.2619652e-01   2.1849237e+00
  -3.2274397e-01  -2.2513552e+00
  -3.6336964e-01  -1.5055892e+00
  -1.5105946e+00   3.1380498e+00
  -1.3655437e+00  -2.3195981e+00
  -1.4769949e+00   8.7874996e-01
  -3.6271693e-01   1.5011810e+00
  -3.7011344e-01   2.9915548e+00
   5.8351872e-01   7.3121653e-02
   6.6895020e-01  -2.1344797e+00
  -4.3635573e-01  -2.3036254e+00
   6.9580743e-01   1.5051837e-02
   6.5764310e-01  -1.6549120e+00
  -2.7378435e-01   1.5265062e+00
  -4.2075909e-01  -2.3485428e+00
   6.2521142e-01  -1.6957784e+00
  -4.8532613e-01   3.3332290e-01
  -3.2999251e-01   8.5512261e-01
   5.8803664e-01  -1.8223440e+00
   5.4752168e-01   8.6460186e-01
  -3.9606250e-01  -1.6228751e+00
  -4.4071275e-01  -3.0319145e+00
   7.2322162e-01   1.8952245e-01
  -1.2681694e+00   2.9339898e+00
   6.6035758e-01   1.8292318e+00
   5.2177996e-01   5.5122745e-02
   7.0185904e-01  -5.5788137e-01
  -4.0979961e-01   2.1906822e-02
  -4.9873140e-01  -1.4021203e+00
  -1.3621342e+00   6.0340204e-01
  -4.7104400e-01  -1.4752501e+00
  -3.7953782e-01   2.2835508e+00
  -3.5228323e-01  -2.1134450e+00
   6.8207590e-01   8.9189828e-01
  -1.4402960e+00  -1.7489567e+00
  -1.4069155e+00  -1.6649307e+00
  -1.2746819e+00  -2.3876136e+00
   7.1646423e-01  -1.6557515e+00
   5.3479553e-01  -1.6553903e+00
  -1.3776254e+00   3.9256512e-02
  -1.5122555e+00   1.4059331e+00
  -1.5860484e-01   6.6140290e-01
  -3.0535739e-01   2.7556199e-02
  -3.0477646e-01  -3.0201137e+00
  -1.3289082e+00   1.4426238e-01
   4.9891151e-01   2.0741970e-02
  -1.4086158e+00   9.8190392e-01
   5.3954988e-01  -9.0145080e-01
  -3.8575057e-01   2.1851423e+00
  -1.4643338e+00   1.4116841e+00
  -3.6742976e-01   9.1118612e-01
  -1.4306187e+00   1.6349651e+00
  -1.2493425e+00  -1.3308307e-01
  -2.1962005e-01  -1.6852945e+00
  -1.2236776e+00   2.5349444e-01
  -1.4692636e+00  -1.0707011e+00
   6.6007486e-01  -3.9270608e-02
  -4.3749688e-01  -3.1059685e+00
   6.7528742e-01  -1.1180994e+00
  -1.1785934e+00   8.7196619e-01
  -1.2925025e+00  -1.5661825e+00
  -1.8699048e-01   8.5526658e-01
  -3.0099362e-01  -1.6010144e+00
  -3.8764528e-01  -3.0658138e+00
  -1.4876469e+00   7.9765478e-01
  -3.8136113e-01  -3.0158802e+00
  -1.4737950e+00  -2.1398008e+00
  -1.3623857e+00   2.2324150e-01
  -1.3728214e+00  -2.2402888e+00
   6.2301934e-01   2.5093819e+00
   6.6677711e-01   8.8791093e-01
   5.0532595e-01   1.1933527e-01
  -1.3815223e+00   1.6375254e+00
  -4.6563259e-01   2.4152898e+00
   6.9955742e-01   9.8713713e-01
   5.5556105e-01   4.6962806e-02
   5.2980438e-01  -7.6041847e-01
  -2.4606669e-01  -1.5451994e+00
   6.6860708e-01  -2.2456453e+00
  -3.8219714e-01   2.3549763e+00
  -4.7849077e-01  -1.6393410e+00
   6.2976512e-01   1.8558104e+00
  -1.3575954e+00  -2.1896617e+00
   6.3494820e-01  -4.6781041e-02
   7.0513222e-01   9.4083785e-01
  -4.2344111e-01  -2.4648592e+00
   7.2039761e-01  -2.4656601e+00
   6.5263590e-01   1.1697345e-01
  -4.3667429e-01  -6.8323254e-01
  -4.2645793e-01   2.4650522e+00
  -1.4461341e+00  -2.1801395e+00
  -1.5811984e+00   2.2848307e+00
  -4.7920587e-01  -3.1219366e+00
   6.0056866e-01   1.9816459e+00
  -1.4302382e+00   1.4496900e+00
  -1.2348702e+00   2.3059358e+00
  -3.5476088e-01   1.5818030e+00
  -1.1314666e+00  -2.2538398e+00
  -4.1953618e-01   3.1095614e+00
  -1.2223283e+00   1.4803553e+00
   7.2448314e-01  -2.3582229e+00
  -1.4073833e+00   7.9997724e-01
  -3.2955286e-01   6.8189738e-02
  -3.3865042e-01  -8.1397863e-02
  -1.2466900e+00  -3.0057674e+00
  -3.0953689e-01  -2.4334325e+00
   6.5157565e-01   2.3213754e+00
  -3.6276406e-01  -2.4461313e+00
   5.7556654e-01  -6.2029934e-01
   7.2664017e-01   1.3966843e+00
  -4.3212238e-01   7.9618153e-01
  -1.3267307e+00  -3.0833897e+00
   5.7984481e-01  -6.1603024e-01
  -3.4990589e-01   2.5183820e+00
  -2.6523975e-01  -1.4622781e+00
   7.8840015e-01  -1.5155797e+00
  -3.6150960e-01   1.0632387e+00
  -3.2066075e-01  -2.3561342e+00
  -4.4703267e-01  -7.6234496e-01
   5.8244949e-01   2.4113899e+00
  -1.2673764e+00   2.9969948e-02
  -1.2173920e+00   4.9205090e-02
   5.7698943e-01   1.7892981e+00
   5.5988049e-01   1.5565357e+00
  -1.4089686e+00  -2.3567208e+00
  -1.3572524e+00  -2.1605603e+00
  -1.4479124e+00  -5.9517764e-01
  -4.6550758e-01   9.2458386e-01
   5.7553088e-01   2.9403610e+00
  -4.0350195e-01   5.9407319e-02
   6.2335468e-01   2.5385577e+00
  -1.4265702e+00  -8.2428970e-01
   6.1333016e-01   2.2360838e+00
  -1.3139298e+00  -2.5164278e+00
  -1.3844776e+00  -2.4241693e+00
  -1.2892637e+00   2.4150397e+00
  -1.3106586e+00   1.2899596e+00
  -1.2988120e+00  -1.4878649e+00
   5.2639060e-01   1.2203602e-02
   7.8130131e-01  -1.7814462e+00
   5.0226811e-01   6.7605285e-01
  -3.2333279e-01   5.9506739e-02
  -3.1526689e-01   3.0777533e+00
   6.7619943e-01   2.3583374e+00
   6.7348780e-01   1.4779099e-01
  -2.9110554e-01   1.4496853e+00
  -1.4654884e+00  -1.0574847e-01
  -1.4944964e+00  -9.3639845e-01
   7.7210828e-01  -1.8668289e-01
  -1.2644244e+00  -1.5779226e+00
  -1.1893444e+00  -8.5399433e-01
   5.2521419e-01  -8.9967253e-03
  -1.2405768e+00  -2.4581746e+00
   7.2989063e-01  -1.4668835e+00
  -1.9280423e-01  -6.1056028e-01
  -1.3981975e+00  -6.7573407e-01
   6.2911838e-01   3.0844940e+00
  -1.4600655e+00   7.1180026e-01
  -1.2707479e+00  -1.3419188e+00
  -1.2995716e+00   6.9291870e-01
  -1.4369769e+00   7.8598313e-01
  -3.0534766e-01  -3.0790935e+00
  -5.5623982e-01  -2.9093282e+00
   5.4490648e-01   1.4875632e+00
  -3.4627617e-01   2.3991641e+00
   6.1505666e-01   9.8580338e-01
  -1.2362221e+00  -6.7461384e-02
  -4.3553794e-01  -2.2921992e+00
  -1.2960089e+00  -1.4135019e+00
   7.0849964e-01  -2.4758832e+00
  -1.3875443e+00   2.3862153e+00
  -3.9435716e-01  -3.0478977e+00
  -2.4229851e-01  -5.5768994e-01
  -2.6448092e-01   3.8456632e-03
  -4.8706668e-01   1.8226857e+00
   6.2601251e-01  -1.6467555e+00
  -1.3229366e+00  -2.2650694e+00
   6.4199750e-01  -1.7997315e+00
  -1.2371838e+00   1.0238631e+00
   6.2074592e-01   8.6815038e-02
   6.8107153e-01   3.2097445e-02
  -1.2671565e+00   9.6642042e-01
  -1.1723060e+00  -2.8930858e+00
  -5.5885806e-01   3.1354607e+00
  -3.3599004e-01  -3.2567763e-02
  -1.3125471e+00   2.3128725e+00
  -1.3573354e+00  -2.9500989e+00
  -1.3271285e+00  -2.2843716e+00
   6.7419558e-01   1.7640327e+00
  -1.4571930e+00   2.3838443e+00
  -4.2486243e-01   7.4596321e-01
   6.7584326e-01   2.9929651e+00
  -1.3624777e+00   8.5879568e-01
  -4.0633569e-01   2.3490770e+00
   6.6105305e-01   1.9242813e-01
  -1.3861369e+00   8.1323602e-01
  -2.3700241e-01   2.5977166e+00
  -1.3924578e+00   2.9419176e+00
  -1.2590377e+00   2.4422868e+00
  -1.2568472e+00  -2.9280377e+00
  -5.8175748e-01   3.0533244e+00
   6.3680224e-01   2.4461016e+00
   5.6272012e-01   9.6337562e-01
  -5.5479473e-01  -2.9544077e+00
  -3.1146084e-01   2.6081180e+00
  -4.0681634e-01   9.8529858e-01
  -2.9737181e-01  -1.3221314e+00
  -5.3154998e-01   2.4322338e+00
  -1.4481466e+00  -2.5486161e+00
   6.6619342e-01  -2.3281046e+00
   5.4238157e-01   6.3981755e-01
  -5.9637993e-01   1.8131182e+00
   7.0161356e-01  -1.5019775e+00
  -2.1797237e-01   1.7188382e+00
   6.0900238e-01   2.4433911e+00
   5.5365561e-01  -8.1138512e-01
  -1.3712544e+00   7.9567490e-02
  -3.0030758e-01   3.1000638e+00
  -1.6104321e-01  -2.1127912e+00
  -4.1842576e-01   1.1176422e-01
   5.4947101e-01  -7.0129422e-01
  -1.4150944e+00   8.1044903e-01
  -1.2260613e+00   7.7494058e-01
   6.1656886e-01   2.4033273e+00
  -3.4712508e-01  -8.3832266e-01
   6.2304589e-01  -2.2577579e+00
   6.8879033e-01   1.7530611e+00
  -2.8028201e-01   4.6584186e-01
  -3.5825389e-01  -2.3541843e+00
   6.0494508e-01   1.7206151e+00
  -1.2391850e+00  -1.7011919e+00
   7.9067794e-01  -3.0052673e+00
  -2.6528339e-01   3.1347700e+00
  -1.1588407e+00  -2.1836424e+00
   6.8576207e-01   2.3793515e+00
   6.5176006e-01   9.3874731e-01
  -1.2850078e+00   2.2941944e+00
  -3.2679035e-01  -8.1489131e-01
  -1.4381435e+00   3.0764823e+00
   6.8073694e-01   2.0457163e-01
   5.6637745e-01   8.6130150e-01
  -1.3892496e+00  -2.3294702e+00
   6.9862712e-01  -7.3426194e-01
  -1.3720161e+00  -2.5582709e+00
   5.3003197e-01   1.4984296e+00
  -2.6284595e-01   2.4747185e+00
   5.9295944e-01   8.2710790e-01
   7.4254129e-01   1.7862561e+00
   5.1239078e-01  -2.1178908e+00
   7.1071799e-01   2.3117590e+00
  -3.9031934e-01   3.0733560e+00
  -1.4487532e+00  -2.9281112e+00
  -3.4311525e-01  -2.4054266e+00
   5.8011885e-01  -7.1122108e-02
   7.3085016e-01   6.4900812e-01
  -3.3310390e-01  -3.1044842e+00
   5.5370464e-01   1.0127361e+00
  -3.1397368e-01  -9.9308375e-01
  -3.6752044e-01  -2.2636638e+00
  -4.8888291e-01  -7.3636268e-01
  -1.3849299e+00   7.5686508e-01
  -1.4308340e+00   7.0846084e-01
   5.3417242e-01  -1.5070435e+00
   7.3584933e-01   9.3950340e-01
  -3.8833320e-01   1.1553848e-02
   6.8707986e-01   1.4986484e-01
   6.5833232e-01  -2.3592892e+00
   6.2433795e-01   1.5492507e+00
   6.1694505e-01  -1.6748989e+00
  -1.3599547e+00   9.1636092e-01
  -4.8187822e-01  -5.0557298e-02
  -1.3031885e+00  -6.4793206e-01
   7.3644738e-01   1.7244290e+00
   5.1710291e-01   2.2258053e+00
  -3.1565035e-01   9.3373130e-02
  -4.0472868e-01   3.1236066e+00
  -3.4051942e-01   1.3262540e+00
  -1.4995959e+00  -2.3049741e+00
  -1.4901612e+00   9.5097258e-02
  -1.3890956e+00  -6.5533403e-01
  -1.4918341e+00   1.4497116e+00
  -1.3243165e+00  -3.0950393e+00
  -1.5302729e+00   1.6992471e+00
   6.4096140e-01  -1.4504617e+00
  -1.3132673e+00  -2.8300795e+00
  -1.4098664e+00  -3.0407474e+00
  -1.4933248e+00   5.6442956e-02
   7.9051480e-01   5.5218976e-01
  -3.9229427e-01   2.9257296e+00
  -3.4588217e-01  -9.9098455e-01
  -1.3587711e+00   1.5032298e+00
  -1.3595911e+00  -8.1258412e-01
   7.4569607e-01  -9.1228003e-02
  -4.7059880e-01   2.4374692e+00
  -3.8794984e-01  -8.2509071e-01
  -3.9575925e-01   1.5269898e+00
  -1.5336466e+00  -1.6900490e+00
  -1.2117647e+00   1.4258349e+00
   7.9154149e-01  -2.3564738e+00
   7.3640960e-01   8.2151947e-01
   6.6862703e-01   1.1906977e-01
  -2.9680120e-01  -6.2760285e-01
  -3.8420103e-01  -2.4302297e+00
  -1.3655467e+00  -2.1709835e+00
   5.7816798e-01  -2.4096908e+00
  -3.2940063e-01   1.7740602e+00
  -4.2460614e-01   2.5475737e+00
  -4.3824762e-01   1.0034817e-01
   6.8515948e-01  -2.5319517e+00
   7.0017882e-01  -1.6180248e+00
  -1.2657098e+00   1.5861164e+00
  -3.4029171e-01  -1.4330237e+00
  -1.1761749e+00  -8.2111198e-02
  -1.2943770e+00  -7.6787709e-01
  -1.3112651e+00  -5.4549445e-02
  -1.3395062e+00   7.3145063e-01
  -1.6179333e+00  -8.6489174e-01
  -1.3580939e+00  -2.4436239e+00
  -1.3821071e+00   2.3969285e-02
   7.6173304e-01  -1.6070457e+00
   6.5855258e-01   6.7522336e-01
  -3.6899660e-01  -5.8079457e-01
   6.9006285e-01  -1.3570335e-01
  -3.8796215e-01  -2.4634178e+00
  -2.8116287e-01   8.6890634e-01
   5.3411513e-01  -7.3927691e-01
  -3.6409646e-01   9.3312646e-01
  -1.3762714e+00   2.2252909e+00
  -1.3315775e+00   7.6184430e-01
  -2.5110588e-01   6.1026064e-01
  -1.4787212e+00   1.7450493e+00
  -3.8108560e-01   3.1084142e+00
  -3.5434723e-01  -3.3636743e-01
  -1.2374745e+00  -1.5704839e+00
  -1.2907084e+00   2.2466851e+00
   6.3691415e-01   1.0331439e-01
  -1.4307330e+00   8.9018128e-01
   6.3335188e-01  -2.2994533e+00
   5.5520606e-01  -3.0772482e+00
   5.4795706e-01   1.2838393e+00
  -2.0193061e-01  -4.3348546e-02
  -6.1337365e-01   4.6121655e-03
  -2.0909880e-01  -3.1262397e+00
  -4.2827025e-01  -2.9289656e+00
  -3.2996537e-01  -1.5099521e+00
  -3.1202615e-01   1.9518429e+00
  -1.3050911e+00  -1.6158496e+00
  -3.6330903e-01  -2.3502302e+00
  -3.8329126e-01   3.0156195e+00
  -1.2839086e+00   2.1958228e-01
  -1.2710786e+00   1.6087395e+00
  -1.2805351e+00  -1.5260882e+00
  -2.9625690e-01   2.4144062e+00
  -1.3605185e+00  -1.6389544e+00
   4.9211184e-01  -2.2952944e+00
   4.8228051e-01  -2.5162580e+00
  -1.2293998e+00  -2.2288429e+00
  -1.3703234e+00  -5.6420817e-01
  -1.3535429e+00   1.6319901e+00
  -3.4280678e-01  -2.3200963e+00
   6.5108803e-01  -2.9525526e+00
   6.7736699e-01   2.2733061e+00
   8.8151210e-01   1.7139457e+00
  -1.4527154e+00  -1.4651519e+00
  -1.4356633e+00  -1.5627822e+00
  -1.3244573e+00  -2.2196473e+00
   5.7413845e-01  -2.3357540e+00
  -1.4281205e+00   8.2831155e-01
  -1.2147610e+00  -1.7049422e+00
   6.9648202e-01  -2.3164705e+00
   5.4764285e-01  -2.0524261e-01
  -3.8801433e-01  -5.5835671e-01
   5.5568622e-01   2.4529396e+00
  -3.3870030e-01  -2.9648192e+00
  -1.3805878e+00  -9.4149943e-01
   5.6902161e-01  -2.3996662e+00
   6.4714115e-01   1.5701846e+00
  -1.3524185e+00  -2.1885325e+00
  -1.4976680e+00  -7.8783976e-01
   6.2838408e-01   2.3226889e+00
  -1.3819922e+00  -7.2321383e-01
   5.8977140e-01  -2.2680047e+00
   7.6607045e-01   2.4688852e+00
  -1.3935231e+00   1.5926526e+00
   4.3319106e-01   3.1063767e+00
  -1.3849602e+00   1.5374614e+00
   4.8790658e-01  -3.0193510e+00
  -3.8992444e-01   3.0169282e+00
  -2.9187840e-01  -8.2825036e-01
  -1.2776594e+00   2.5479302e+00
   4.3248719e-01  -1.5894828e+00
  -4.9399910e-01  -9.9887851e-01
  -2.4210125e-01  -2.2285401e+00
  -3.4144273e-01  -6.7189348e-01
   5.8649165e-01  -7.9301469e-02
  -4.1685758e-01  -7.9215033e-01
  -3.6926971e-01  -7.5841847e-01
  -1.2088817e+00  -1.7584521e+00
   7.7538225e-01  -1.5211551e+00
  -1.3170440e+00  -1.7566495e-01
  -1.3998332e+00   1.0492129e+00
  -1.2515289e+00  -2.1341712e+00
  -1.4057812e+00   2.3206055e+00
  -1.3110050e+00   7.7343433e-01
  -1.3160755e+00   1.4436681e+00
  -1.4098890e+00  -2.1791683e-02
  -4.9681214e-01   9.2172788e-01
  -1.4372804e+00  -7.6855175e-02
  -1.4050518e+00  -8.3085988e-01
   6.9349446e-01  -2.9801417e+00
  -3.6466630e-01  -3.1414259e+00
   6.7417552e-01  -9.1350315e-01
   5.1937993e-01  -2.4239412e+00
  -3.1505075e-01   1.2988722e+00
  -1.4466380e+00  -1.4768053e+00
  -5.1124859e-01   2.2029620e+00
  -1.4879160e+00  -2.9739556e+00
  -2.5700265e-01  -1.6529091e+00
   6.6562825e-01   2.5230032e+00
  -1.2936115e+00   5.9526453e-01
  -1.2058407e+00   2.5809164e+00
  -3.8833347e-01  -1.3854068e+00
   7.8941314e-01   5.8705051e-01
   7.1032446e-01  -2.4428068e+00
   6.6386805e-01  -7.4344652e-01
   7.5397778e-01  -4.2936097e-01
   7.6940584e-01  -2.3670513e+00
  -1.3122658e+00  -4.1760646e-03
   5.9011990e-01   7.6817138e-02
  -1.3499018e+00  -6.3147849e-01
   7.8091586e-01   1.5148255e+00
  -4.3640457e-01   1.4233743e+00
  -1.4230779e+00  -1.3863385e+00
  -1.4604599e+00  -1.4214884e+00
  -2.2481886e-01  -3.0403545e+00
  -1.3323449e+00  -3.0678216e+00
   6.6860875e-01  -2.8500408e+00
  -4.3215668e-01   9.1204022e-01
  -3.1887713e-01  -2.8975755e+00
  -2.5495213e-01   8.2078646e-01
   5.3511922e-01  -1.0404815e+00
   5.7399280e-01   2.4522538e+00
  -1.4091883e+00  -2.3892749e+00
   7.2086789e-01  -2.1697136e+00
   6.4994710e-01  -8.0834298e-01
  -4.6152690e-01  -1.4457796e+00
   6.6990613e-01   9.7555670e-01
  -1.4352751e+00   1.5515213e+00
   7.6989596e-01  -2.2529235e+00
  -1.4962449e+00   9.6323671e-01
   7.8971392e-01   4.7515526e-01
   6.5849291e-01  -2.4062227e+00
   6.0785495e-01  -3.0742686e+00
   6.6091471e-01   1.1483398e-01
  -3.7475409e-01  -2.7065941e+00
  -1.3012658e+00  -9.2782913e-02
  -2.5868908e-01   2.3069507e+00
   6.4532475e-01  -9.1068003e-01
  -1.4062834e+00   3.1143645e+00
   5.7769914e-01   6.1421212e-01
  -4.4312159e-01   7.0713556e-01
   5.1928740e-01  -1.3771039e+00
   7.3124300e-01   2.4110132e+00
  -1.9853578e-01  -7.9382141e-01
  -3.1875148e-01   2.3923262e+00
  -2.3188532e-01   2.4202533e+00
   7.3506680e-01   9.2760718e-01
  -2.7088623e-01  -1.6756949e+00
  -2.2063801e-01   2.4581293e+00
   5.6900543e-01   1.5924073e+00
  -1.5262470e+00  -9.3795579e-01
  -3.3418193e-01   1.5478002e+00
  -1.4486780e+00   8.9938339e-01
  -3.7221993e-01   3.1039754e+00
  -3.5446225e-01   6.0521005e-02
  -3.4489742e-01   6.5182688e-01
  -4.3138158e-01  -1.4555393e+00
  -4.9098481e-01   2.4688114e+00
  -1.3441879e+00  -7.5103485e-01
   4.8678701e-01   5.4946789e-02
  -3.4652272e-01   1.8998894e+00
  -3.3831795e-01   1.6562394e-01
  -1.2552708e+00  -6.5172025e-01
  -3.4302235e-01  -3.1392051e+00
   7.1282666e-01  -2.1271113e-02
  -1.3857168e+00   7.3116055e-01
  -2.4893733e-01   3.0713544e+00
  -4.5245790e-01   7.1996256e-01
  -3.6056161e-01   3.0135041e+00
   5.0642814e-01   2.5406085e+00
   5.9614894e-01  -4.0634037e-03
  -4.9845324e-01  -5.7909576e-01
   6.5021122e-01   2.3225831e+00
   6.1204336e-01  -1.6268381e+00
   7.8646768e-01   2.1801976e+00
  -2.7831098e-01  -1.6288627e+00
   6.8786016e-01   9.0319803e-02
  -4.0533670e-01  -2.1478796e+00
  -1.4889979e+00   4.3929977e-02
   5.4067594e-01   7.9802274e-01
  -1.3968958e+00   1.6475625e+00
   8.0398589e-01  -3.1305061e+00
  -3.2447330e-01   1.4980712e+00
  -2.7770433e-01  -9.2101566e-01
  -1.5783559e+00   2.9992567e+00
  -1.2869863e+00   2.3043831e+00
   6.6823926e-01  -2.4618339e+00
  -1.2899892e+00  -1.5073675e+00
  -5.2366455e-01   1.7376022e+00
  -1.3862396e+00  -3.0622970e+00
  -4.4905478e-01   8.7672427e-01
  -4.6867034e-01   3.0433625e+00
  -3.1451997e-01   2.3602091e+00
  -2.6182871e-01  -7.1418439e-01
   6.6733123e-01   3.0254344e+00
   7.9861466e-01   3.1254491e+00
  -1.4648959e+00  -3.0129518e+00
  -3.6769762e-01  -2.4529590e+00
   6.0632306e-01   2.4859141e+00
  -1.3013035e+00  -2.2965664e+00
  -1.3573944e+00   2.0122943e+00
   5.8518138e-01   1.7230491e+00
  -1.3901386e+00  -2.9957891e+00
   7.7780472e-01  -1.3331830e+00
  -2.5323756e-01   2.2852932e+00
   6.6675385e-01   9.6256381e-01
   7.5217183e-01   5.6423236e-01
  -1.2827693e+00  -3.0552904e+00
  -1.4645849e+00  -8.4848112e-01
  -1.3637267e+00   2.9101731e+00
   6.1864672e-01   2.2368538e+00
  -4.2730749e-01  -7.4378991e-01
  -3.4474663e-01  -1.4921249e+00
  -1.3125738e+00  -2.8919947e+00
  -1.4108922e+00   2.5217798e+00
  -1.3176794e+00  -3.0319027e+00
  -3.3097893e-01   8.6119053e-01
  -1.2365560e+00   7.7477878e-01
  -2.9283225e-01  -1.3147763e+00
  -1.5332622e+00   2.4879740e+00
   6.2490900e-01   1.5548283e+00
   6.4783244e-01  -2.2500449e+00
   5.2224452e-01  -2.3534590e+00
  -4.2659179e-01   2.2349408e+00
   6.2420218e-01  -3.8340521e-01
  -1.3044859e+00   1.5608942e+00
  -4.4442287e-01   7.1328994e-02
  -1.3055499e+00   1.9993750e-02
  -4.3578109e-01  -1.5397929e+00
  -2.8292517e-01  -2.2123352e+00
  -3.6608336e-01   2.3869986e+00
  -4.3780763e-01   2.3630383e+00
   6.2279834e-01   7.5000675e-01
  -3.9712171e-01   6.8690148e-01
  -1.3328254e+00  -4.6802500e-01
  -4.3986517e-01  -2.2007635e+00
   5.3089261e-01   1.4263752e+00
   6.8991983e-01   3.0084197e+00
  -1.4023113e+00   1.8666223e-01
  -3.9130173e-01   2.5786088e+00
   6.2585196e-01  -2.4175715e+00
  -1.2607793e+00  -8.0841260e-01
  -1.4333632e+00  -1.5601327e-01
   5.6364894e-01   6.0376104e-02
  -3.7014138e-01   2.3107378e+00
   7.9528168e-01  -7.4495396e-01
  -1.5455650e+00  -1.4793816e+00
  -3.8716817e-01   2.4183975e-01
  -4.9067108e-01  -6.5440516e-01
  -5.8885247e-01  -1.6407951e+00
   6.7844990e-01  -3.0047673e+00
  -1.3367823e+00   3.0196566e+00
  -1.3389477e+00   7.3984682e-01
  -1.3490571e+00  -1.0118810e+00
  -4.1536490e-01  -1.6946396e+00
   7.6523194e-01   1.7725860e+00
  -3.2717317e-01  -1.7572991e+00
   8.0325363e-01   7.9096952e-01
   7.3482292e-01  -4.8009997e-01
  -2.9343889e-01  -1.7746751e+00
  -3.9476735e-01   6.3880650e-01
   5.9589492e-01   2.1162104e+00
   6.0080413e-01  -7.8694542e-01
   6.6573451e-01  -8.7892883e-01
   5.5528272e-01   1.3939726e+00
  -4.1824749e-01   2.2352263e+00
  -1.3507741e+00  -6.9071512e-01
  -1.1961497e+00   5.5725685e-02
  -1.3845498e+00   2.4305501e+00
  -3.2622336e-01   9.0058988e-01
  -1.5168949e+00  -2.2933623e+00
   8.5652076e-01   3.1048598e+00
  -2.6646581e-01   8.1878030e-01
  -3.0026769e-01   1.6196522e+00
   7.0647828e-01  -2.4232118e+00
  -3.4604736e-01   7.8522496e-01
  -3.2415299e-01   2.8758744e+00
  -1.2669075e+00   2.3827927e+00
  -1.4458006e+00  -2.2910953e+00
  -1.3382937e+00  -2.6416823e+00
  -3.4478713e-01  -9.8061154e-01
  -1.4060299e+00  -1.3558337e+00
  -1.1985137e+00   7.9499256e-01
  -4.0657567e-01   8.5864101e-01
   6.0526953e-01   1.7796164e+00
  -1.3163105e+00  -3.0421148e+00
   7.8343630e-01  -2.1701940e+00
  -1.2906195e+00  -2.8711013e+00
  -1.3671348e+00   9.3642370e-01
   6.6129809e-01  -1.6141510e+00
  -3.4809403e-01   3.1484042e-01
  -3.8431334e-01   2.8706377e+00
   7.0307223e-01   5.0677729e-02
   6.0630249e-01  -1.3902999e+00
  -4.0646568e-01   2.2885361e+00
  -5.0514921e-01  -1.5536061e+00
  -2.8030898e-01  -8.5786510e-01
  -1.4438098e+00   2.2805253e+00
  -1.3325231e+00   3.0716539e+00
  -1.2904550e+00  -2.3422375e-01
  -3.5086978e-01  -2.1238905e+00
   6.2878012e-01   2.3890372e+00
  -1.4390865e+00   2.4656706e-01
  -1.4028307e+00  -7.0520173e-01
  -4.3083107e-01  -1.4872114e+00
  -1.5521168e+00  -8.5352978e-01
  -2.3544150e-01  -1.6859914e+00
   6.4927663e-01   1.5616727e+00
  -1.3758009e+00   1.6931887e+00
  -1.4136005e+00  -7.9729880e-01
   6.5660871e-01  -3.0795990e+00
  -3.8126277e-01   9.5611030e-01
  -4.3919322e-01  -1.6437491e+00
   7.1618460e-01  -3.0658321e+00
  -2.0861520e-01  -1.5380774e+00
   7.2942075e-01  -2.2692201e+00
  -1.4261014e+00   2.3217120e+00
  -4.4153375e-01  -6.3888068e-01
  -1.3168738e+00   1.2870639e+00
   6.9958542e-01   2.1691572e+00
   6.4816992e-01   2.4278561e+00
  -1.3348363e+00   3.7014173e-02
  -2.6316445e-01  -2.4174942e+00
  -1.3197931e+00   1.4772542e+00
  -1.3423270e+00  -1.3976205e+00
   7.6225695e-01   8.7646783e-01
  -1.2579795e+00  -1.4984410e-01
   6.4200429e-01   2.9846395e+00
   6.4625974e-01   5.6163459e-01
   7.0645501e-01  -3.3832257e-01
   6.5821758e-01  -1.4848704e+00
  -1.2787941e+00  -2.1583389e+00
   7.0199278e-01  -1.4816945e+00
  -1.3836904e+00  -2.0908854e+00
  -3.2521481e-01   1.0207699e+00
  -2.7459048e-01  -1.1418653e+00
   6.9374489e-01  -2.8995315e+00
  -1.6301525e+00  -3.0660295e+00
  -1.3518573e+00  -1.2492778e-02
  -1.5103445e+00   2.3454438e+00
  -1.3799278e+00  -6.9402380e-01
   6.6393725e-01  -1.5362355e+00
  -1.4918812e+00   3.0360951e+00
  -3.9510851e-01  -1.6488369e+00
  -3.0762819e-01  -1.4820595e+00
   6.3797939e-01   1.4505612e+00
  -3.7246909e-01  -3.0310429e+00
  -1.4820858e+00  -2.2595764e+00
   5.1568366e-01   1.6410205e+00
  -3.5840676e-01   2.4926338e+00
   5.5738229e-01   3.1177939e+00
  -1.3718217e+00  -2.2764701e+00
  -2.6405854e-01   2.2981864e+00
  -1.3996306e+00   7.5650328e-02
   6.6276442e-01  -2.3144049e+00
  -3.0591487e-01   2.9208681e+00
  -3.1763497e-01  -3.0784740e+00
  -3.9169366e-01  -7.6668323e-01
  -1.8472882e-01  -7.1652442e-01
  -4.1011629e-01   2.2441473e+00
  -3.7010823e-01  -1.6055655e+00
  -4.4180336e-01   3.0382670e+00
  -1.3904078e+00  -1.5588696e+00
  -1.4760328e+00   5.9303566e-01
   6.5849579e-01   8.2551438e-01
   5.2000385e-01   6.8639377e-01
  -5.4933440e-01   1.5787747e+00
  -1.9168412e-01   1.4290262e+00
   6.5278080e-01   7.3554962e-01
  -3.7785452e-01   7.5542358e-01
  -1.3421225e+00   7.8826475e-01
   5.7401306e-01   6.7923213e-01
   7.3971005e-01   3.0861956e+00
  -2.9305971e-01  -1.6468705e-01
   6.5576014e-01   6.2956014e-01
  -3.9843404e-01   2.0939992e+00
  -1.3655038e+00  -3.0351087e+00
  -1.3952743e+00  -2.2481107e+00
   6.5028596e-01   1.0299025e-01
  -1.2701508e+00  -1.5395946e+00
  -4.1283017e-01  -7.1560651e-01
   6.6650776e-01  -1.6416837e+00
   6.6558538e-01  -1.8593655e-01
  -4.1648800e-01   1.2291187e-01
  -1.1642802e+00  -2.9131660e+00
   6.1122703e-01  -2.4683122e+00
  -3.6907025e-01   1.4809425e+00
   6.3541135e-01  -6.0543899e-02
  -3.6725567e-01   1.6924726e+00
   5.6483732e-01   1.6275783e+00
  -1.4115277e+00  -9.1719929e-01
  -1.3714430e+00  -7.8610716e-01
  -4.3477975e-01   1.0002758e+00
  -1.4063421e+00  -1.6138159e+00
   6.4123799e-01   2.1887275e+00
  -2.7847283e-01  -1.7233305e+00
  -1.3495926e+00   1.5643107e+00
  -1.3852321e+00  -1.7248233e+00
  -1.3581037e+00  -2.5681699e+00
  -3.2751356e-01   2.5689088e+00
   6.1096849e-01  -3.1134647e+00
   6.6327085e-01   1.5593132e+00
  -1.4578787e+00  -1.1170623e+00
  -1.5080006e+00   5.1887553e-01
  -2.5822282e-01   2.0300819e+00
  -1.3318980e+00   2.3103351e+00
   5.1048138e-01  -2.1367181e+00
  -1.5056479e+00  -7.6966058e-01
  -3.9401255e-01  -1.5908786e+00
   6.5093412e-01   9.5230999e-01
   6.2387822e-01  -1.7850413e+00
  -4.0703367e-01   3.0394736e+00
  -1.4690670e+00   2.8642118e+00
  -2.9220374e-01  -7.1665474e-01
   5.5043940e-01  -3.0627957e+00
  -1.3142364e+00   7.3066178e-01
  -1.2116516e+00   7.2152944e-01
  -3.7260596e-01   2.4545485e+00
  -4.1239358e-01  -1.5908361e+00
  -3.1372387e-01   9.6823676e-01
  -3.7356502e-01  -1.4826681e+00
  -5.1802680e-01   3.0945039e+00
  -2.7281859e-01  -7.1281916e-01
   7.2697346e-01   6.7390028e-03
  -4.5170204e-01  -1.5449928e+00
  -1.4391310e+00  -1.2804324e+00
  -3.6830762e-01   8.0384057e-01
   6.7922385e-01   3.0649242e+00
  -1.3626244e+00   3.0029913e+00
   7.8420506e-01  -1.6816540e+00
   7.4575338e-01   1.5435946e+00
  -1.1805727e+00  -1.3226940e-01
  -2.6896675e-01  -1.4419499e+00
  -1.3350150e+00   1.6668879e+00
  -3.5714833e-01   1.7721562e+00
  -1.1632896e+00  -1.8265176e+00
   7.0631930e-01  -1.3497053e+00
  -1.4746959e+00  -5.4778624e-01
  -5.4109754e-01  -3.0004143e+00
   6.3467615e-01  -6.8173556e-01
  -4.2981128e-01   1.6936429e+00
  -1.4093105e+00   1.7893305e+00
  -1.5026665e+00  -2.6130486e+00
  -1.3555173e+00  -2.4273920e+00
  -1.3791711e+00   1.5119950e+00
   6.5426347e-01  -2.2432711e+00
  -1.3518312e+00   1.6368791e+00
  -2.8252152e-01  -2.3043629e+00
  -1.3114181e+00   1.4650203e-01
  -1.3940342e+00   2.3553306e+00
   5.5940658e-01   3.0130377e+00
  -1.3720787e+00  -2.0181728e+00
  -1.3022268e+00  -1.4972069e+00
   5.8196526e-01   2.4876806e+00
   9.1850530e-01  -1.5410390e+00
  -2.1138854e-01   1.5188599e+00
  -4.3019001e-01  -2.9405469e-02
  -3.7807960e-01  -2.2130741e+00
  -4.1005319e-01   8.5854751e-02
  -3.6574646e-01   1.6859732e+00
   5.6882755e-01   1.6215828e+00
   6.3426746e-01  -7.4189714e-01
   5.8036995e-01  -5.8066895e-01
  -4.2738890e-01  -2.3937866e+00
  -1.2939414e+00   1.0924950e+00
   6.2356164e-01  -1.4599532e+00
  -1.9844358e-01   3.0815227e+00
   6.4621855e-01   1.7220471e+00
   6.8881495e-01  -1.5912651e+00
  -5.0254883e-01   8.8119205e-01
  -2.5957419e-01   7.7324595e-01
   6.1515877e-01   7.6038079e-01
  -1.3231536e+00  -5.9761865e-03
   6.5333214e-01   2.4665880e+00
   4.9960082e-01   1.5172661e+00
   7.3931934e-01   1.5636688e+00
  -1.1547892e+00  -2.2595632e+00
  -2.2340960e-01  -1.7224795e+00
  -3.9716253e-01  -2.3228539e+00
  -1.5260228e+00  -8.3736916e-01
  -1.2788333e+00   1.9178924e+00
   6.4171464e-01   2.4552738e+00
  -1.2991124e+00  -7.1448059e-01
   5.2849585e-01  -2.3620257e+00
  -4.0560794e-01  -2.2546451e+00
  -1.2822547e+00   1.5459814e+00
   4.8236507e-01   2.5197776e+00
   7.1096240e-01   2.3341514e+00
   6.0119715e-01   1.1848251e-01
  -1.3484174e+00  -7.9394737e-01
   5.5300711e-01   3.1172702e+00
  -1.4757654e+00  -5.2202222e-02
   6.0578037e-01   7.7590008e-01
  -2.4253504e-01  -2.3724502e+00
  -1.3353432e+00  -1.2548059e+00
  -1.4155574e+00  -3.1065843e+00
  -2.3762230e-01  -1.1164898e+00
   6.6731510e-01  -1.2493569e+00
  -3.5916095e-01   3.1192917e+00
  -1.3246139e+00   8.4299564e-01
  -1.2130163e+00   3.0138964e+00
  -3.1125151e-01   2.1308239e-01
  -1.3706620e+00  -1.7339737e+00
   7.1380432e-01  -3.0276006e+00
  -1.4206698e+00   1.5328436e+00
   6.4438284e-01  -2.8943180e+00
  -2.7670495e-01  -2.3363361e+00
   6.3347119e-01   2.4097973e+00
  -4.1964231e-01   2.1209399e+00
  -4.1425335e-01  -1.5582427e+00
  -1.1006858e+00   1.4442550e+00
  -4.9612664e-01   1.4444850e+00
  -3.7163720e-01  -3.1176084e+00
   5.0419955e-01  -2.1732752e+00
  -3.3124294e-01  -4.8944455e-01
   6.0502777e-01   1.3680655e-01
  -3.8297932e-01   1.7081090e-02
  -4.8629128e-01   1.2777968e-01
  -1.3131624e+00  -9.3439410e-01
  -1.3696684e+00  -2.3863562e+00
   7.0237574e-01  -3.1113900e+00
  -1.3374253e+00   7.4566670e-02
   6.4234855e-01   1.4145483e+00
  -4.2301452e-01   9.4083760e-01
   6.1312643e-01   1.8037557e+00
  -2.5814720e-01  -2.3369189e+00
   7.8722851e-01   1.1173991e+00
  -1.2225273e+00  -2.9505620e+00
  -4.0106865e-01   2.4022182e+00
  -1.6547742e-01   2.3576724e+00
   5.7514044e-01   7.2606421e-02
   6.4808369e-01   8.8135639e-01
  -1.3234877e+00   2.2676783e+00
  -3.6503690e-01   2.5886652e+00
  -1.5525226e+00  -1.6622445e+00
   8.1650759e-01   2.2380370e+00
  -3.1703439e-01   8.1216054e-01
  -1.3967387e+00   1.7413971e+00
  -1.4039977e+00  -1.6652062e+00
  -1.4106972e+00  -2.9439294e+00
  -3.3859091e-01   7.3051780e-01
  -3.6541885e-01  -2.2411239e+00
  -2.8204005e-01  -1.6390678e+00
  -4.0679304e-01   8.8480133e-01
  -4.0801183e-01  -1.6303945e+00
   6.1116433e-01  -1.6934679e+00
   6.0931138e-01  -1.7386701e+00
  -3.2408319e-01  -2.2769113e+00
  -3.3342788e-01   1.4517898e+00
   4.9056968e-01   9.9790823e-01
  -3.5270262e-01  -7.0471607e-01
  -1.3115749e+00   2.2215810e+00
   6.7381350e-01  -5.6067142e-01
   5.0372503e-01   1.5321894e+00
  -1.3939100e+00  -8.0419388e-01
  -1.2857328e+00  -3.0983875e+00
  -1.3013727e+00  -8.9058474e-01
   7.0251125e-01  -9.0105646e-01
   7.2041798e-01   1.8164046e-01
  -3.5344498e-01   6.1797129e-01
  -3.7640602e-01   2.4420619e+00
  -1.4328735e+00  -7.7893339e-01
   6.3483173e-01  -8.7755771e-01
  -2.7949562e-01   2.4432923e+00
   5.8086098e-01   1.6228536e+00
  -1.4407828e+00  -1.7090988e+00
   6.2734132e-01  -8.5918300e-01
  -1.2699020e+00  -2.3254175e+00
   7.1689513e-01  -3.1385030e+00
  -3.3056539e-01   7.7677080e-01
  -1.3391939e+00  -6.6334456e-01
  -1.3534066e+00  -1.5888202e+00
  -5.1225294e-01   2.4790030e+00
   7.6052527e-01   9.1638627e-01
  -3.8169564e-01   1.4447779e+00
  -3.3514535e-01  -5.8468909e-01
  -1.4224797e+00   1.6234144e+00
   5.2835070e-01  -2.3014194e+00
  -1.4131645e+00   1.4289711e+00
   6.5490312e-01   1.6028127e+00
  -3.2966189e-01  -6.0600712e-01
  -3.1877021e-01  -2.4011572e+00
  -1.1987465e+00   2.5034606e-01
  -1.3663993e+00  -2.2145005e+00
   5.4318025e-01   2.2243622e+00
  -4.5021101e-01   3.0718461e+00
   7.7301655e-01  -1.7780746e+00
  -3.2237705e-01  -2.5148697e+00
  -3.4441079e-01  -9.0776509e-01
   4.7517649e-01  -3.0544139e+00
  -1.2406482e+00  -5.8447343e-01
  -3.7785288e-01   7.7375766e-01
  -4.8517139e-01   2.2955743e+00
  -3.8847213e-01  -9.0454978e-01
  -4.5247040e-01   5.6921067e-02
   5.4728947e-01   1.6265815e+00
   5.9699749e-01  -2.1606331e+00
   7.2619785e-01   1.0704514e-01
  -3.9546363e-01   2.4768814e+00
  -1.2833506e+00   8.0083680e-01
  -1.4533110e+00   1.5197334e+00
  -1.3014175e+00   1.6979690e+00
  -5.1551294e-01  -2.3292065e+00
  -1.4318249e+00   1.6174115e+00
  -1.5058645e+00  -8.0077523e-01
  -3.5612166e-01   2.5276880e+00
   7.2863436e-01   2.3337973e+00
  -3.9811515e-01   1.5196224e+00
  -2.6253944e-01  -2.4353427e+00
  -1.3310781e+00   2.4777269e+00
   7.0806971e-01   2.6798071e+00
  -1.4342440e+00   6.8452616e-03
  -2.5326304e-01   1.2019417e-02
  -1.3890194e+00  -2.3087492e+00
   6.2557505e-01   2.6122667e+00
   6.3902139e-01  -2.2632125e+00
  -1.3209210e+00  -2.4065305e+00
   7.4241806e-01  -1.5059807e+00
   6.9815129e-01  -1.6516089e+00
   5.8109966e-01  -2.3220915e+00
  -2.7026390e-01  -2.1897335e+00
  -1.4113279e+00  -3.0523958e+00
  -4.2797222e-01   6.8007655e-02
  -3.7626091e-01  -2.4359743e+00
  -1.3963155e+00   2.9971592e+00
  -4.6893918e-01   1.6618301e+00
  -1.2913109e+00  -7.3093515e-01
  -1.2103725e+00  -3.0488135e+00
   6.1191796e-01  -7.3932511e-01
  -3.7231645e-01   7.6579394e-01
  -1.3415010e+00   2.4120085e+00
  -4.6930965e-01   3.1249544e+00
   7.8307690e-01   1.3426883e-01
  -1.3269252e+00  -2.4742334e+00
  -2.8048130e-01  -1.6219269e+00
  -1.2596963e+00  -1.7656786e+00
  -4.7565611e-01  -8.7490964e-01
  -1.3803123e+00  -8.5223004e-01
   6.1481919e-01  -5.4040514e-01
  -3.3552430e-01  -3.1205301e+00
   7.6259786e-01  -1.4657855e+00
  -2.8143281e-01  -6.1281200e-01
  -2.4004683e-01  -3.0591725e+00
   4.9750368e-01   1.6954283e+00
  -3.3431229e-01   2.3135127e+00
   6.0602026e-01  -3.0384988e+00
  -4.0197671e-01  -2.4051223e+00
   6.0617669e-01   1.7645870e-01
   4.9100546e-01  -1.7523567e+00
   5.5763907e-01   9.4047106e-02
   7.7065734e-01  -2.3595481e+00
  -1.4236674e+00   2.4671435e+00
  -3.5262614e-01   1.5639315e+00
   6.9345132e-01   1.5577248e+00
   5.8774012e-01   1.6779611e+00
  -1.3029101e+00  -1.7885229e+00
  -1.3336165e+00   1.5658960e+00
  -4.3329448e-01  -1.6331707e+00
  -1.5349892e+00   2.2889293e+00
  -1.3177353e+00  -2.3343768e+00
  -2.4277377e-01  -2.5684182e+00
  -4.5784172e-01   2.2820008e+00
  -4.1629615e-01   1.5472941e+00
  -1.3150623e+00  -7.9494764e-01
   5.7650942e-01   2.9825531e+00
   7.8308376e-01  -2.2477557e+00
   6.1650943e-01   8.3208201e-01
   6.0257591e-01   2.4804090e+00
   6.8076436e-01   2.6620907e+00
  -1.3879516e+00  -3.0610698e+00
  -1.3748457e+00   1.9374909e-01
  -1.3771858e+00   3.0642943e+00
  -2.9333259e-01   3.1360558e+00
   6.3142613e-01  -1.5892309e+00
   6.9497793e-01   2.5094173e+00
   7.0567829e-01  -1.2109195e+00
   7.3897132e-01   1.5205849e+00
  -1.3366706e+00   1.5181755e+00
   7.0827740e-01   1.4993433e+00
   7.2705864e-01   2.1384905e+00
   7.6594677e-01   1.5478371e+00
  -1.2393079e+00  -2.2710449e+00
  -1.1149283e+00   1.6365137e+00
   5.4311947e-01   8.1727856e-01
  -1.2904973e+00  -7.7425025e-01
   5.5046969e-01  -1.5908626e+00
  -3.5638097e-01   1.9762455e+00
   6.5642915e-01   8.8736942e-01
  -1.3395427e+00  -6.7497445e-01
   7.5650456e-01   2.4310504e+00
   6.5489601e-01  -2.4811125e+00
   5.4223212e-01  -1.2065673e-01
   5.5778676e-01  -1.4491707e+00
  -1.4583048e+00  -3.0783066e+00
  -1.4330594e+00   9.6008065e-01
  -2.7986024e-01   4.6975578e-02
  -4.8266035e-01  -8.7341818e-01
   6.3092869e-01   9.5287012e-01
  -3.1093771e-01  -1.4187825e+00
   7.3319531e-01  -2.3480016e+00
  -1.1423615e+00  -1.3837037e-02
   6.6087605e-01  -1.5999359e+00
  -1.4057042e+00   1.1804911e+00
  -3.1985388e-01   2.0320312e+00
   5.1234623e-01   1.5194817e+00
   5.8302549e-01  -9.6069196e-01
  -3.1070032e-01  -7.3934883e-02
  -1.3466723e+00  -2.9065115e-02
  -1.3679146e+00   2.3621929e+00
  -1.5052597e+00   8.6595458e-01
  -1.3744129e+00  -2.1990413e+00
  -3.8350777e-01   7.9579501e-01
  -4.1688982e-01  -3.0864554e+00
  -3.7221145e-01  -3.0306420e+00
  -4.4216414e-01   1.1730566e-02
   6.3941768e-01  -6.2281555e-02
   6.9565741e-01   1.4704075e+00
  -2.9012814e-01  -8.6413769e-01
  -1.1879501e+00  -2.3195733e+00
  -1.2384553e+00  -1.5918291e+00
  -4.0045137e-01   9.8246748e-01
  -1.4236120e+00  -2.3186368e+00
  -2.6545308e-01   2.4034339e+00
  -2.3264710e-01  -1.5764911e+00
   6.0954176e-01  -8.6390381e-01
  -3.4194726e-01   1.3584175e+00
  -1.2105889e+00   4.1880349e-02
   6.4294558e-01  -8.8929950e-01
  -1.5694645e+00  -2.9969360e+00
  -2.8855879e-01  -7.1898513e-01
   5.8690593e-01  -3.0743460e+00
  -3.1762301e-01  -3.0428146e+00
  -2.8018951e-01  -5.4100545e-01
  -2.8840806e-01   2.1316735e+00
   5.1988782e-01  -1.0026617e-01
  -4.2882713e-01   2.4849775e+00
  -1.3156999e+00  -1.5933050e+00
   7.0419473e-01  -2.3004966e+00
  -1.4342695e+00  -2.8680117e+00
  -1.2827833e+00   6.4871959e-01
   6.9723452e-01   3.0900379e+00
   6.1879787e-01   1.7027341e+00
  -1.2931427e+00  -2.4500623e+00
  -1.2815104e+00  -1.4375790e+00
  -3.2174388e-01  -2.3727553e+00
   5.4343249e-01   9.4672877e-01
  -3.9142475e-01   2.3712348e+00
  -1.4182708e+00  -1.3064538e+00
  -1.3124933e+00  -1.8705384e-01
  -1.4434682e+00  -3.2086071e-01
  -3.0072261e-01   6.9407882e-01
  -3.3149158e-01   2.2881327e+00
  -1.4790511e+00  -1.3430050e+00
  -1.3221460e+00  -1.6388783e+00
  -1.3709403e+00  -8.0449011e-01
  -2.8711510e-01  -2.3983054e+00
  -1.2773818e+00   9.8368904e-01
   6.9731170e-01  -2.2041617e+00
   5.8101487e-01  -2.3875296e+00
  -1.3210098e+00  -3.1076733e+00
  -3.3897150e-01   2.4183748e-01
   7.2816025e-01   2.5060395e+00
   6.2881748e-01   7.9857244e-01
  -1.3176443e+00  -6.2790243e-01
  -3.1653351e-01  -1.6048403e+00
  -4.5674603e-01   7.0989462e-01
   6.8941361e-01  -2.5881260e+00
  -3.8103154e-01  -3.0170029e+00
   6.5434522e-01   3.1073564e+00
   7.0009515e-01  -9.0191667e-01
  -1.2609127e+00  -1.6780583e+00
   8.2197967e-01   3.1254175e+00
  -1.3756252e+00   9.3406880e-03
  -1.5837982e+00   1.1661655e+00
   6.8577505e-01  -2.3479100e+00
  -1.4559393e+00  -1.6593640e+00
  -1.4357787e+00  -3.1012830e+00
   6.4355984e-01   7.4067959e-01
  -1.2740163e+00   8.0816582e-01
  -1.4608159e+00  -2.9730823e+00
  -5.4141805e-01  -6.3895688e-01
  -1.4788477e+00  -1.8059740e+00
   6.4720080e-01  -1.6514327e+00
  -4.0935496e-01   2.5196034e-01
   5.4941831e-01  -2.4479540e+00
  -3.6444128e-01  -2.1991733e+00
  -1.3905785e+00  -3.0650630e+00
  -1.4089533e+00   3.1184217e+00
  -1.3968405e+00  -1.6628784e+00
   7.1779233e-01  -8.0765195e-01
   6.1477559e-01   1.5356864e+00
   6.7879737e-01  -3.4329789e-02
  -4.3819095e-01  -2.2162279e+00
  -1.1690361e+00  -2.3515834e+00
  -2.2289298e-01   2.3732783e+00
   6.7742108e-01   3.0876220e+00
  -1.5105323e+00   9.9154639e-01
  -3.1494555e-01   5.4239969e-02
   6.8962226e-01  -2.3610768e+00
  -4.8573156e-01  -2.9843310e+00
   7.5039399e-01  -1.5110528e+00
  -3.0986487e-01  -7.7943173e-01
  -1.3932387e+00   1.4341104e-01
  -3.0165981e-01  -6.6484497e-01
  -1.2075886e+00   1.6104135e+00
  -3.7638153e-01   1.9088134e-01
  -3.1363559e-01  -2.2190782e+00
  -1.5844703e+00   1.8012176e+00
  -4.8278960e-01   1.0737146e-01
   6.8541274e-01   2.7230826e-02
  -1.5014660e+00  -7.8505614e-01
  -4.5669406e-01   1.3154064e-01
  -1.5001956e+00  -2.4296531e+00
  -1.5090663e+00  -3.0138034e+00
  -1.4467219e+00  -8.2054400e-01
  -3.9758370e-01   2.8820806e+00
  -1.4115868e+00   9.1185263e-01
  -4.3028704e-01   7.8940004e-01
   6.0072221e-01  -6.6656151e-01
  -2.6167578e-01  -2.3872912e+00
   5.5996641e-01   2.3278398e+00
  -3.5626664e-01  -3.1303874e+00
   5.6207264e-01  -2.5497060e+00
  -1.2375022e+00   7.3448061e-01
  -2.6650993e-01   1.7046943e+00
   6.5382090e-01  -7.2430066e-01
   8.0954272e-01   2.6006102e+00
   5.5242525e-01  -6.6764668e-01
  -1.4013140e+00  -2.4276845e+00
   6.2554035e-01  -1.5237372e+00
  -1.2867495e+00  -8.9947328e-01
  -2.3760044e-01  -3.1390174e+00
  -1.5577780e+00  -2.3508705e+00
  -1.2478026e+00   2.5020322e+00
   6.8024999e-01   1.2900290e+00
   6.5679993e-01  -2.1624948e+00
  -1.3316054e+00  -5.9618982e-01
  -3.7036324e-01  -9.5387811e-01
   5.5369297e-01   1.5405833e+00
  -3.9130474e-01   1.0092990e+00
  -1.2936081e+00   2.4320321e+00
  -2.6034501e-01   2.3725843e+00
  -3.5986597e-01  -7.7317451e-01
   5.5495768e-01   2.6543746e-01
   6.3453521e-01  -5.5892704e-01
  -4.3744922e-01  -2.7386836e-02
   5.6176854e-01  -7.9254107e-01
   6.8668211e-01  -2.3564415e+00
  -3.9099798e-01   3.0513762e+00
  -1.3330850e+00   9.0150393e-01
  -4.8399513e-01  -2.3335721e+00
   6.4379911e-01   1.6602696e+00
  -2.8718863e-01   1.4549254e+00
  -1.1785634e+00  -1.4054524e+00
  -1.3750486e+00   1.3990048e+00
   6.5552542e-01  -8.0114454e-01
   7.4081009e-01   2.4839676e+00
  -3.5660953e-01   1.5368826e+00
  -1.3839138e+00  -1.7611690e+00
  -1.3029351e+00   6.1072361e-01
  -1.4026420e+00   3.0665124e+00
  -1.2571455e+00  -7.6936307e-01
  -1.2759154e+00   2.5479486e+00
  -3.5799332e-01   8.3412032e-01
  -3.6819858e-01   2.3960231e+00
  -1.3696339e+00  -1.4665472e+00
  -3.3688113e-01  -4.9820620e-01
  -4.0628850e-01   1.5634868e+00
  -3.1438600e-01   1.5678615e+00
  -1.4119392e+00  -1.6144096e+00
  -1.3614446e+00   1.3571462e+00
  -4.4117164e-01  -1.2932999e+00
  -4.2672374e-01  -2.2396906e+00
  -1.3608545e+00  -2.2580332e+00
   6.2910736e-01  -6.9967185e-01
   6.7006106e-01  -2.5123913e+00
   7.6284153e-01  -3.1388256e+00
  -2.6273234e-01  -2.4643808e+00
  -5.3901136e-01   9.0991417e-01
   6.7836463e-01  -1.7774987e+00
  -3.1622133e-01  -5.5380848e-01
  -3.2332721e-01  -1.3938463e+00
  -3.6130303e-01  -1.2203558e+00
   5.8155430e-01   2.4289659e+00
   5.4727540e-01   1.1172425e+00
  -4.5592166e-01   3.1287944e+00
   5.4124838e-01   3.0126783e+00
  -2.8255856e-01  -1.5491879e+00
  -1.4343999e+00   2.4585768e+00
   4.9897780e-01   2.5471810e+00
  -1.3994692e+00  -2.4645192e+00
  -3.7761620e-01  -9.5081242e-01
   6.7922671e-01  -3.1402396e+00
  -3.7856056e-01   1.4824572e+00
  -3.6748118e-01   2.2396988e+00
  -1.2390329e+00  -1.6638908e-01
  -3.2175116e-01   1.3574933e+00
  -3.6656414e-01  -1.4980749e+00
  -4.0326363e-01  -2.4436597e+00
   5.1726114e-01  -1.5093735e+00
  -1.3617301e+00  -5.6045588e-01
   6.4394729e-01   2.3108443e+00
   6.0737836e-01  -2.5160820e+00
  -2.5269953e-01   1.5217647e+00
   4.5237424e-01   3.1171182e+00
  -4.3239685e-01   2.7449504e-02
  -1.4688142e+00   1.0885940e+00
  -1.4702469e+00  -1.2705793e+00
  -1.3237939e+00   2.4862046e+00
   7.1280653e-01   2.2734283e+00
  -1.3862831e+00   1.3610184e+00
  -1.4231761e+00  -2.0501892e+00
  -3.7820511e-01  -1.4455962e+00
  -1.4120416e+00  -2.2151784e+00
  -1.3930805e+00  -4.3464125e-01
  -1.3463208e+00  -1.5744503e+00
  -1.3209264e+00   6.4007742e-01
  -4.1408288e-01  -2.2605538e+00
   7.3600739e-01   1.9753755e-02
   5.2642196e-01  -1.7299983e+00
  -3.0585567e-01   1.2296058e+00
   6.7387251e-01  -2.3869125e+00
  -1.2898034e+00   2.5765573e+00
  -2.1461575e-01   4.1349959e-02
   7.0658264e-01  -2.3781633e+00
  -2.8360774e-01   1.4430702e+00
  -1.4958356e+00  -3.1049699e+00
  -2.6201726e-01   2.1615870e-01
   5.5502292e-01   2.0477494e+00
  -2.8819013e-01   2.5507695e+00
  -3.4899405e-01   2.1123851e+00
   5.4053100e-01  -1.0630783e-02
   5.4941080e-01  -1.5894601e+00
  -1.4744830e+00   9.3681857e-02
  -4.6313215e-01  -1.3079493e+00
   6.7839473e-01   7.0824079e-01
  -1.4428306e+00  -2.3978910e+00
  -2.6113279e-01   2.3972313e+00
  -1.3818781e+00  -7.1358067e-01
  -4.5352956e-01   3.1280646e+00
  -3.7609142e-01   1.4364093e+00
  -3.0913911e-01   5.7653368e-02
   6.5821762e-01   9.6709586e-01
  -1.2049208e+00   1.0117685e+00
  -1.4592915e+00  -1.4866080e+00
  -3.3893774e-01  -6.2545246e-01
  -2.3101840e-01  -1.7441432e+00
   5.9389966e-01  -2.2780393e+00
   6.2781942e-01  -3.0264676e+00
  -1.2454467e+00  -2.4679846e+00
   5.5907096e-01   2.2456877e+00
   4.6566470e-01   1.7286113e+00
  -1.3255865e+00   2.6785273e-01
  -1.3852423e+00   1.7405710e+00
   7.4763103e-01   2.4116443e+00
   7.9399453e-01  -2.8946534e+00
  -4.6769276e-01   7.7416179e-01
  -1.3688903e+00   2.2179980e+00
  -2.7732814e-01   8.3161781e-02
   5.0760446e-01  -2.3881574e+00
  -1.8931329e-01  -2.3117217e+00
  -1.2147246e+00   2.1062580e+00
   6.4262226e-01   2.9688890e+00
   5.7584513e-01  -2.1768770e+00
  -1.1172692e+00   3.0063637e+00
   6.5431230e-01   9.1812369e-01
   7.7119175e-01  -6.6533006e-01
   6.3663415e-01   1.2259086e-01
  -3.1669512e-01  -2.5537581e+00
  -4.8556521e-01  -7.0195248e-01
  -1.2680550e+00   2.3924243e+00
  -3.8290264e-01  -2.9592621e+00
  -2.9771869e-01  -2.1441406e+00
  -1.3954974e+00   2.4842052e+00
  -4.8510403e-01  -2.3110167e+00
  -2.8140123e-01  -1.3068838e+00
  -1.3248445e+00   2.3389122e+00
  -3.5640614e-01  -2.4988497e+00
  -2.6758816e-01   1.5751554e-01
  -2.2258602e-01  -2.4904263e+00
   6.5762326e-01   8.9424544e-01
  -5.1834722e-01   1.6885865e+00
  -1.3761379e+00   7.5035162e-01
  -2.6080959e-01  -7.0818442e-01
  -2.9489701e-01   7.5955392e-01
   6.3421710e-01   2.3511900e+00
  -3.2252382e-01   2.4020228e+00
   5.9977688e-01  -6.6932762e-01
  -1.3162426e+00   8.8353399e-02
  -3.5465417e-01   6.8802578e-01
  -1.3944044e+00   8.5512959e-01
  -1.2138173e+00  -8.2115218e-01
  -1.3446130e+00   2.4312217e+00
  -3.1155625e-01   1.5790033e+00
  -2.0892995e-01  -2.3647576e+00
   5.1831312e-01   1.3305128e-01
  -3.5745853e-01   1.6168764e+00
  -4.6435125e-01  -1.6645393e+00
   6.3211532e-01  -5.7971878e-01
  -4.4319416e-01  -3.0177203e+00
  -1.3029336e+00   2.4785882e+00
  -3.5671760e-01   1.7938321e+00
   7.2919519e-01  -2.1412276e+00
   6.4093618e-01   1.6781169e+00
  -4.8027282e-01  -2.4199674e+00
  -3.4086224e-01   3.0885687e+00
  -4.8014769e-01  -1.8176094e+00
  -1.2905543e+00  -2.8474331e+00
  -2.3521163e-01  -1.7175953e+00
   5.6702823e-01   1.4921526e+00
  -2.3518013e-01   8.0169187e-01
  -5.2282629e-01  -8.1094082e-01
   6.4346397e-01  -9.0496671e-01
  -1.3733441e+00  -9.5500834e-02
  -1.3752463e+00   7.8865066e-01
  -1.3697730e+00  -2.4107294e+00
   5.9715311e-01   2.4582093e+00
  -1.5716016e+00  -7.5616570e-01
   7.3455700e-01   2.6211358e+00
  -3.7667679e-01   2.3539237e+00
  -1.5640358e+00  -5.5954182e-01
  -1.3643528e+00   8.0026670e-01
  -2.2225002e-01   3.1026605e+00
   6.4229855e-01   1.2972733e-01
  -1.4700823e+00  -2.9041979e+00
  -1.4543640e+00   1.7107896e+00
  -4.9664854e-01  -7.5889901e-01
  -2.3271999e-01  -2.2047565e+00
  -1.4347091e+00  -2.8894040e+00
   5.7933912e-01   1.4578343e+00
  -3.7543537e-01  -1.2556630e-01
  -3.5466831e-01   1.7540386e+00
   7.3321166e-01   8.0623953e-01
  -2.9692499e-01  -4.8812253e-02
  -1.3638497e+00   2.8834714e+00
  -1.4031124e+00   2.5618097e+00
  -4.2411173e-01  -2.4643409e+00
   7.1348793e-01  -1.5889168e-01
  -3.3515001e-01  -1.6067510e+00
   7.4137087e-01  -2.5611696e+00
  -1.4234858e+00  -1.5423986e-01
  -5.0248450e-01  -1.5186052e+00
  -1.3749446e+00   2.9035348e+00
  -1.2833807e+00  -1.6724591e+00
  -1.5284411e+00   2.5115442e+00
  -1.3824378e+00   9.1654297e-01
  -2.5937743e-01   1.6487920e+00
  -1.3907161e+00  -2.2902208e+00
   5.9162675e-01   1.9523312e+00
   6.1505574e-01   1.1642250e-01
   5.6370640e-01  -3.0556431e+00
  -1.2340726e+00  -8.4464830e-01
  -2.8128767e-01   2.2838847e+00
  -3.5764179e-01  -3.0419247e+00
  -1.2504150e+00  -2.2429406e+00
  -4.9283649e-01   7.8249692e-01
   6.3821012e-01  -2.2886335e+00
  -1.3750644e+00  -9.1224177e-01
  -2.7583144e-01  -2.4244291e+00
   6.7279103e-01  -2.3093405e+00
  -2.8167074e-01   2.4654941e-01
   6.3976773e-01   1.4212951e-01
   7.5311444e-01   8.9586403e-02
  -2.6613777e-01  -2.3985168e+00
  -1.3854502e+00   2.9475657e+00
   5.7579604e-01  -2.2984536e+00
   5.9475467e-01   2.6444200e+00
   6.6548903e-01  -7.0317207e-01
  -4.8093835e-01  -1.5247756e+00
  -1.5478093e+00   8.5540652e-01
  -2.6638203e-01  -2.4180873e+00
  -4.4376045e-01  -4.5206496e-01
  -1.3244226e+00  -1.5076644e+00
  -1.1781974e+00  -1.4634818e-01
  -1.3592787e+00   1.4545930e+00
   6.8749419e-01   9.9326672e-02
   6.1865626e-01   1.1989056e-01
   6.1487404e-01  -1.5279144e+00
  -1.4283593e+00   3.0279417e+00
   5.7556309e-01  -2.3047228e+00
  -1.3091672e+00   2.2948549e-01
   4.6970853e-01  -7.8812444e-01
  -1.4432033e+00  -1.6590544e+00
   5.4695728e-01  -6.6311299e-01
  -3.4265686e-01  -2.3739613e+00
   7.9726838e-01   2.4691894e+00
  -1.3979942e+00  -7.0102403e-01
  -1.5333894e+00  -3.0347670e+00
  -2.5999928e-01  -2.3037856e+00
   6.3447050e-01  -1.5540920e+00
  -4.1929047e-01   2.1852980e+00
  -2.6788525e-01  -2.1826102e+00
   5.7892354e-01   4.9085304e-02
  -1.3081975e+00   1.4805207e+00
  -3.7208515e-01   8.3633231e-01
   5.8414369e-01  -2.3515466e+00
   6.1629196e-01  -1.3123495e+00
   5.8267461e-01  -6.7132095e-01
   6.4033728e-01   2.8557247e+00
  -1.3771329e+00   2.3229651e-01
   6.7441363e-01   2.3847521e+00
  -2.9728792e-01   8.1102715e-01
  -3.6131637e-01   6.1929168e-01
  -1.3376261e+00   1.6019094e+00
  -3.0739135e-01   2.4131223e+00
  -3.7251404e-01   2.4452744e+00
   6.2025212e-01  -8.9060105e-01
  -1.2942019e+00   2.1532877e+00
  -2.0323272e-01  -7.1020676e-01
  -1.2951137e+00  -1.0138549e-01
   7.1032631e-01  -2.5250067e+00
  -1.4407798e+00   2.9714692e+00
   6.8233287e-01  -1.4344569e-01
  -3.9812966e-01  -2.2192786e+00
  -3.2978858e-01   8.5778987e-02
  -1.5056396e+00   6.9585603e-01
   7.7421425e-01   7.7778005e-01
   8.0362140e-01   1.4284887e-01
  -3.8548909e-01   2.3207401e+00
  -2.1680770e-01  -2.2371943e+00
  -3.7746416e-01   3.0897176e+00
  -3.6493741e-01  -2.2908835e+00
   6.4597430e-01  -2.1830208e+00
  -1.3031048e+00  -2.5734603e+00
  -1.2951408e+00  -2.5369340e+00
  -2.7375485e-01  -2.5165082e+00
   8.1241816e-01  -5.7072215e-01
  -4.6015368e-01  -7.2255425e-01
  -3.6583584e-01  -3.0658789e+00
  -3.9776134e-01   3.0230042e+00
   6.2576208e-01  -1.4015304e-01
  -1.2004327e+00   8.4488659e-01
  -3.6531235e-01   6.9115434e-01
  -1.2291837e+00  -2.9948146e+00
  -4.7832565e-01   5.3328446e-01
  -3.4808763e-01   2.9139698e+00
  -3.4513243e-01   1.7595771e+00
  -2.7503605e-01  -2.1799952e+00
   5.2081443e-01   2.0461416e-02
  -2.5357775e-01   7.7965226e-01
  -3.1483846e-01   2.2736645e+00
  -1.3383247e+00  -6.8873074e-01
  -3.5159234e-01  -2.3699967e+00
  -2.7749730e-01  -5.2950921e-01
  -1.3491930e+00  -2.3086533e+00
   6.6073109e-01   3.1364136e+00
  -4.1280843e-01   2.4765387e+00
  -1.5185011e+00  -2.1150877e+00
  -1.3341107e+00  -1.7676768e+00
   6.5008113e-01  -1.1485398e-01
  -1.3252785e+00   1.5743987e+00
  -2.3747237e-01   2.1098216e+00
  -1.3878084e+00  -6.5996653e-01
   6.2451663e-01   6.8191650e-02
   6.5448253e-01  -2.1840176e+00
  -1.3986500e+00   2.3960940e+00
   7.4579520e-01  -2.4514302e+00
   6.0518371e-01  -1.3821372e+00
  -3.8186724e-01  -1.0480198e-01
  -2.7959827e-01   1.7279374e+00
  -5.6160544e-01  -2.0674647e+00
   6.5657974e-01  -1.4693729e+00
  -3.4547865e-01  -2.4386405e+00
  -1.2590226e+00  -2.4471748e+00
  -1.4050648e+00   2.4932614e+00
  -4.0459271e-01  -2.2326682e+00
  -1.3369734e+00  -7.1907930e-04
  -1.4467233e+00  -3.0827056e-03
  -1.3199886e+00   2.4332167e+00
   5.3811515e-01   1.3065049e-01
   7.5718306e-01  -2.9646975e+00
   6.1495400e-01  -1.5413825e+00
   5.6468115e-01  -7.4179253e-01
  -2.5615643e-01   1.6663974e+00
  -4.0738718e-01   3.0200882e+00
  -4.2577748e-01   1.7750385e+00
  -1.1647930e+00  -1.2653802e+00
  -3.3968895e-01  -6.5116969e-01
  -1.2245610e+00  -2.1643274e+00
   6.6025681e-01   1.5622584e-01
   7.2107578e-01   1.6929820e-01
  -3.4358472e-01  -3.0035918e+00
  -2.0358375e-01   1.5543506e+00
   7.4753892e-01   2.9786917e+00
  -1.3133624e+00   9.9740073e-01
  -1.2859479e+00  -7.4018707e-01
   6.2329423e-01   3.1321239e+00
  -3.0133417e-01  -3.1290302e+00
  -2.6844996e-01  -1.3969182e+00
  -1.4889625e+00   5.2040453e-01
  -1.4836930e+00  -2.1688106e+00
  -2.9278794e-01   8.5142595e-01
   7.5199568e-01  -2.3526824e+00
  -4.0811373e-01   2.8728363e+00
  -3.7594983e-01  -2.2041919e+00
  -1.4843165e+00   1.5027206e+00
  -1.4306443e+00   1.8035592e+00
   6.4326213e-01  -3.1034331e+00
  -1.4222237e+00  -1.8028553e+00
  -1.2873893e+00   2.4752768e+00
  -1.2784731e+00   2.3014052e+00
   5.9897032e-01   2.3794445e+00
  -4.8229154e-01   8.9345805e-01
  -1.2730801e+00   2.3935295e+00
   6.2467338e-01   1.5426836e+00
   6.5764291e-01  -7.2113439e-01
  -1.3178658e+00  -2.2159110e+00
  -1.4111982e+00   1.5527734e+00
   6.7263486e-01   2.7505598e-02
  -4.4056557e-01   1.6888140e+00
  -1.3309263e+00   1.6481947e+00
  -3.0795001e-01  -2.3705008e+00
  -1.2319420e+00   1.6842112e+00
  -3.7219727e-01  -7.2427763e-01
  -2.8885780e-01   3.0255494e+00
  -1.3814542e+00   2.5859116e+00
   7.9493686e-01  -7.5225456e-01
  -4.0582076e-01   1.4277117e+00
  -1.1651411e+00  -3.0236112e+00
  -3.8648486e-01   2.4441718e-01
  -1.3144203e+00  -2.4276805e+00
   6.4252207e-01   1.4766497e+00
  -4.0048917e-01  -1.5171889e+00
  -1.3113697e+00   1.5621152e+00
   5.3967193e-01  -1.4243454e+00
   5.3051966e-01  -1.6752341e+00
   6.6989533e-01   6.6907116e-01
  -3.9903171e-01  -9.2566242e-01
  -1.5413929e+00  -4.2533394e-01
  -1.4461352e+00   1.9605982e+00
  -4.1981027e-01  -1.3971150e+00
  -3.3537080e-01   3.0503246e+00
   7.3194678e-01  -2.2064245e+00
  -1.2938025e+00  -1.6352339e+00
  -1.2688773e+00  -3.0594592e+00
  -2.8142281e-01  -6.7104453e-01
  -1.1271400e+00   6.3565098e-01
  -3.8126831e-01   1.4799455e+00
  -1.2434670e+00   1.1938532e-01
   6.6371773e-01  -9.3179078e-01
   4.3988433e-01  -6.8417407e-01
   7.4555908e-01   2.2644360e+00
  -3.3800358e-01  -2.8519316e+00
  -1.3601979e+00   1.6626629e+00
  -1.4065874e+00   1.7028297e-01
   6.8015349e-01   1.5481071e+00
   6.5046599e-01   1.1032960e+00
  -3.5484158e-01  -5.4250356e-01
  -3.0753361e-01   9.0607789e-01
   6.1280846e-01   3.1233433e+00
  -4.3249270e-01   1.7448285e+00
  -1.3584980e+00  -2.9633346e+00
  -1.3191312e+00  -1.4434507e-02
  -3.9370588e-01   2.2540673e+00
  -1.1866384e+00  -1.4281208e+00
  -3.5074430e-01   6.6913474e-01
  -1.3909144e+00   1.8030104e+00
  -1.3302754e+00  -2.4393563e-01
  -1.3061410e+00  -1.7201657e+00
  -3.0089015e-01   3.0989313e+00
   7.1906248e-01  -2.1986807e+00
  -1.4527039e+00  -1.4993298e+00
   6.0581327e-01   2.2607825e+00
  -1.3617063e+00  -2.3196162e+00
  -1.3970806e+00  -2.3899618e+00
   7.8433252e-01   2.2911902e-01
  -2.9460675e-01   1.0874234e+00
  -1.3812940e+00  -2.3361956e+00
  -1.3655534e+00   1.0923525e+00
  -1.2354242e+00   1.7619705e+00
   6.6497027e-01  -1.4416875e+00
  -3.1152006e-01  -6.5628700e-01
  -3.5087574e-01   1.6534955e-01
  -4.0107123e-01   1.3904420e+00
   8.9136007e-01  -2.5324116e+00
  -4.2560810e-01   6.8850391e-01
   5.7227349e-01  -1.1559276e-01
  -3.6774799e-01   1.4953655e+00
  -2.9981767e-01   1.8687963e+00
  -4.5362313e-01   1.4029303e-01
  -1.3557443e+00  -2.3689180e+00
  -3.6061145e-01  -8.3144338e-02
   6.6087986e-01   2.1341945e+00
  -1.4638201e+00  -8.0097111e-01
  -3.3390424e-01  -2.8779456e+00
  -4.4347899e-01   6.0922611e-02
  -4.9118408e-01  -8.7075174e-01
  -3.6652721e-01   3.0788337e+00
  -2.4124463e-01   7.8481661e-01
  -3.1409954e-01  -7.2709131e-01
  -1.3661603e+00   2.6265745e+00
  -1.3708532e+00   2.9904393e+00
  -1.2813200e+00  -1.7999243e+00
  -4.2849269e-01  -9.3840144e-01
   7.5650719e-01   8.2096793e-01
  -4.5058289e-01   2.5945634e+00
  -1.4366861e+00   8.2257699e-01
   7.8018869e-01  -1.5463271e+00
   5.4789868e-01  -3.1131316e+00
  -4.5428130e-01   2.3490951e+00
  -4.3373600e-01  -3.1012533e+00
  -3.1878668e-01   1.6958651e+00
   5.4332973e-01   6.6836712e-01
  -1.3444403e+00   7.0969419e-02
  -1.4702371e+00  -1.6214395e+00
   5.9662807e-01   1.3766973e+00
  -1.3873686e+00   2.3219901e+00
  -3.8048026e-01  -1.5678916e+00
  -1.1869775e+00  -2.2395292e+00
  -1.2997403e+00  -5.4521313e-01
  -4.0912650e-01  -1.4943150e+00
  -3.5594816e-01  -1.0249492e+00
   5.9339590e-01  -1.5126860e-02
  -1.4702744e+00   1.9916643e+00
   6.7632127e-01  -3.1314094e+00
   5.1899954e-01  -7.4586207e-01
   5.5249072e-01  -3.0299797e-02
  -2.6634161e-01   9.4379146e-01
   6.1157891e-01  -8.4547439e-01
  -5.0954304e-01  -2.3242119e+00
   6.2240101e-01   2.1285685e+00
  -3.5361214e-01  -7.4514361e-01
  -1.3503603e+00  -7.2354969e-01
  -1.6212922e+00   9.2754796e-01
   6.7897531e-01   6.1862067e-01
  -1.3721718e+00  -8.8740986e-01
   6.2806289e-01   2.3419262e+00
  -1.2325757e+00   2.2766716e+00
   5.5171157e-01   1.0518590e+00
  -4.5912584e-01  -2.4400689e+00
  -1.2278390e+00  -3.0939317e+00
  -4.0004238e-01   1.3021713e+00
  -3.1255044e-01   2.3802378e+00
  -1.3569820e+00  -1.6442591e+00
  -1.3683935e+00  -7.6634972e-01
   6.5751312e-01  -2.4683914e+00
   6.0231924e-01  -9.0378826e-03
  -1.3870269e+00   2.5950221e-02
   7.0504184e-01   2.9895244e+00
   6.1178377e-01   1.6005409e+00
   7.0938078e-01   9.3175164e-02
   5.6732160e-01  -2.2928855e+00
  -1.4306841e+00   7.2687885e-01
  -1.3607519e+00   1.5407657e+00
   6.7988568e-01   3.0283032e+00
  -3.0234757e-01   1.5704283e+00
  -3.8745512e-01  -5.4933907e-02
  -1.2618628e+00  -1.6244788e+00
  -1.2424663e+00   2.5009464e+00
   5.6881600e-01   7.9845596e-01
  -1.4060459e+00   6.6465135e-01
  -1.3665802e+00   9.3905175e-02
  -3.2509346e-01  -5.9417624e-02
  -4.0940769e-01   1.6919856e+00
   6.7844288e-01  -7.6679775e-01
  -1.4300404e+00   2.2044540e+00
   4.7051134e-01  -8.1663087e-01
  -2.7966180e-01  -2.0618068e+00
  -5.3821701e-01  -1.6597865e+00
   5.6376285e-01  -8.2814583e-01
  -1.9729457e-01  -2.5137839e+00
   6.2499783e-01  -3.0915325e+00
   7.0317459e-01   1.6091458e-01
  -4.3576867e-01   1.6442342e+00
  -1.5291288e+00   2.2153191e-01
  -1.4509664e+00  -1.5211902e+00
  -1.2259628e+00   3.1412318e+00
   7.1801735e-01   2.3364985e+00
  -1.6792965e-01   1.8463374e-02
  -1.4447197e+00  -4.9038845e-02
  -4.9108094e-01  -1.3206985e+00
  -3.4056408e-01  -3.1173885e+00
   6.7511596e-01  -2.3097573e+00
   8.1268925e-01   2.3431882e+00
  -1.3430482e+00   9.6359578e-01
   5.6741686e-01  -8.7466740e-02
  -1.4221328e+00  -2.4416306e+00
   6.0262772e-01  -3.0821990e+00
   6.2649651e-01   8.8330249e-01
  -3.8356970e-01  -3.0720203e+00
   5.3052725e-01  -3.0682046e+00
  -2.8159627e-01  -7.1657150e-01
  -1.3863848e+00   3.0775674e+00
  -1.4735534e+00  -2.4473409e+00
   6.3966524e-01   1.8695370e+00
  -1.3577724e+00   1.4927145e+00
  -2.8362115e-01   2.7846201e+00
  -1.3303607e+00  -6.4390355e-01
   6.8784886e-01  -2.3307371e+00
   5.9311084e-01   8.1938773e-01
   5.6727829e-01   1.8150414e-01
   5.8819305e-01   7.0155114e-01
  -4.2527947e-01  -8.2262795e-01
  -3.3732129e-01   3.0174292e+00
  -2.0173210e-01  -7.9992560e-01
   6.1668151e-01  -1.9780914e+00
  -3.5524482e-01   8.2790242e-01
   7.7244452e-01   2.0930994e+00
  -1.2820064e+00   9.6087273e-02
   5.6662543e-01   2.5142212e+00
   6.1758300e-01  -2.2634064e+00
  -4.1720309e-01  -7.7030890e-01
  -3.7029285e-01  -9.4094690e-01
   6.4096173e-01  -1.4058670e+00
   6.4947225e-01  -1.4801931e+00
  -1.5995785e+00   2.3711049e+00
  -4.5806325e-01  -2.3243839e+00
   7.3149342e-01   1.5556918e+00
   5.7078105e-01  -1.0713930e-01
   6.6665751e-01  -1.6080729e+00
  -1.5024650e+00  -7.3965213e-01
  -3.9434931e-01  -2.4319322e+00
  -1.3565687e+00   1.2525801e+00
  -3.7011583e-01  -2.0546347e+00
   5.7790527e-01   1.4196202e+00
  -2.0700052e-01  -2.4055700e+00
  -1.2815126e+00  -1.5410158e+00
  -1.3103297e+00  -6.0761990e-01
  -3.7924817e-01  -1.7063019e+00
  -2.5438959e-01   2.1333447e+00
  -1.3915350e+00  -4.2645884e-02
  -1.3357570e+00  -1.8087911e+00
  -1.3775518e+00  -6.7679127e-01
   6.0458189e-01   7.8099118e-01
  -1.4686511e+00   2.9195152e+00
  -1.3928879e+00  -1.4376342e+00
   7.0077634e-01  -2.2907798e+00
  -3.3941424e-01  -2.3602212e+00
  -3.5937662e-01   5.0502397e-02
  -1.3204630e+00  -2.2890183e+00
   5.9343785e-01   1.5559440e+00
  -3.0546443e-01   2.3838086e+00
  -1.2784010e+00   8.1945959e-01
   7.0867147e-01   8.0742240e-01
  -2.6686798e-01   8.1936639e-01
  -2.2209107e-01  -3.1057191e+00
  -3.2291269e-01  -1.5564855e+00
  -3.8445560e-01  -8.7747233e-02
  -2.9926793e-01   1.3725796e-01
  -4.3511407e-01  -2.3486970e+00
   4.8575647e-01  -1.0820429e+00
  -3.9385036e-01   1.0287653e+00
  -1.2539183e+00  -8.0967464e-01
  -1.4524289e+00   2.3893652e+00
  -1.2740409e+00  -2.1411302e+00
  -1.4107258e+00   9.3175214e-01
  -2.3115256e-01   3.0858663e+00
  -1.1790442e+00   8.8885547e-01
   6.9137485e-01   2.4227892e-01
   5.3420987e-01   1.6576989e+00
   6.7288970e-01   3.0760638e+00
  -1.3491028e+00  -2.2133923e-03
   5.6714870e-01   1.6948064e+00
   5.6879363e-01  -2.9489859e+00
  -3.2095017e-01   2.3667773e+00
   6.6049812e-01   1.6895387e+00
  -2.6869472e-01   1.7949190e+00
  -1.2640864e+00  -3.0561445e+00
  -1.3526884e+00   4.7372369e-02
  -3.9291254e-01  -8.0093748e-01
  -1.3029502e+00  -3.1308422e+00
   6.2074744e-01  -7.9751095e-01
  -1.4043496e+00  -7.5341818e-01
  -1.2355434e+00   8.1262164e-01
  -2.4131862e-01  -2.5028676e+00
   6.9416990e-01  -9.7913369e-01
  -3.3233991e-01   7.5413606e-01
  -1.3815677e+00   3.1032655e+00
  -1.3146161e+00   9.6690829e-01
   6.9962116e-01  -1.5511681e+00
   5.8932798e-01   1.1112296e+00
  -3.2105868e-01  -1.7343339e+00
  -2.4411438e-01   8.0711155e-01
  -1.4763577e+00   2.4113731e+00
  -1.4326847e+00   9.1779012e-01
   6.3023092e-01   1.4509470e+00
   6.1980292e-01   8.5946182e-01
  -1.2370245e+00   1.6128605e+00
   5.9498542e-01  -2.4428033e+00
   5.7683465e-01  -8.5328179e-01
  -3.9430234e-01   2.6816261e-01
   5.9228858e-01   7.6709078e-01
   5.4631665e-01  -1.0637820e-01
   5.5234298e-01   2.2684083e+00
  -1.3295275e+00  -1.6230369e-01
  -1.4418597e+00   3.0838987e+00
  -4.6280577e-01   2.2133648e+00
  -1.3851812e+00  -1.3773428e+00
  -3.2810851e-01  -8.7399635e-01
   5.9086037e-01   1.5627681e+00
  -1.3917462e+00   2.3312010e+00
   6.8558765e-01   6.6563340e-01
  -2.8735327e-01  -8.5098030e-01
  -3.9614040e-01  -1.7284148e+00
   6.8510192e-01   7.8229452e-01
  -4.4926706e-01  -8.2633359e-01
  -1.3167076e+00  -6.8759914e-01
   6.8857700e-01  -8.0244986e-01
  -4.3186669e-01   2.6623850e+00
   6.3459279e-01  -6.3356433e-01
   5.2581265e-01   7.2570236e-01
  -1.6484136e-01  -3.1230052e+00
   6.6189108e-01  -6.8686158e-01
  -1.3138251e+00  -8.1983310e-01
  -1.4149749e+00  -2.4782659e+00
   7.1958958e-01   1.6302037e+00
  -4.7801040e-01   1.7657065e+00
  -3.4941368e-01  -9.1323145e-01
  -2.7515857e-01   1.3704417e-01
  -1.3787798e+00   2.2352808e+00
   7.2130497e-01  -8.0198314e-01
  -1.4073773e+00   2.6448244e-02
   5.1688935e-01  -5.8445242e-02
   6.3937213e-01   8.9414254e-01
  -1.2510648e+00  -7.6014069e-01
   6.6450424e-01  -2.1418313e+00
  -1.2983372e+00  -7.5202592e-01
  -1.4209677e+00   2.6363238e+00
  -1.4292184e+00   5.2212132e-01
  -4.1509283e-01  -7.5372877e-01
   6.8875782e-01   6.3074528e-01
   7.2128522e-01   1.7098629e+00
   7.3378829e-01  -1.9990139e+00
  -4.5539858e-01  -6.9647867e-01
   6.3183377e-01   8.2604308e-01
  -1.3291682e+00  -3.0992080e+00
  -1.4051535e+00  -2.4294664e+00
  -1.4207459e+00   1.5597277e-02
  -1.3025209e+00  -2.4797411e+00
  -2.3332220e-01   2.4534458e+00
  -1.3358895e+00  -2.4929217e+00
  -1.4072554e+00   1.6407158e+00
  -1.3094462e+00  -7.3285051e-01
  -3.6564487e-01   1.5832895e+00
   7.0206843e-01   1.3607661e+00
  -4.5439326e-01  -1.4921123e+00
  -4.0329930e-01   8.5713176e-01
  -1.1197551e+00   1.6748918e+00
  -3.0496823e-01   2.5043257e+00
   7.3861025e-01  -7.9676465e-01
   7.2446414e-01   3.0248769e+00
   6.4023404e-01   4.8677415e-01
  -1.2716462e+00   2.5992836e+00
   6.0844027e-01  -3.0561215e+00
  -1.3541143e+00  -9.0847617e-01
   5.2257859e-01  -2.2193591e+00
  -1.5156695e+00   3.0244518e+00
   6.5345729e-01  -2.9169121e+00
  -1.3148446e+00   2.9899134e+00
  -3.4606417e-01   2.2613397e+00
   5.8006935e-01  -1.5765649e+00
   7.8291620e-01  -2.2205837e+00
   7.9381110e-01   2.1595432e-01
  -1.2509086e+00   3.0680044e+00
   5.1951514e-01  -3.0738073e+00
  -3.3879816e-01   2.5572626e+00
  -2.2752636e-01  -3.1032342e+00
  -1.2873345e+00   7.1157875e-01
   6.9764450e-01  -1.2850062e-02
   5.6472191e-01   6.9098433e-01
  -3.1847028e-01  -6.7700249e-01
   8.8584661e-01   2.1834419e+00
  -1.4350886e+00   1.4325393e+00
  -2.7809620e-01  -2.9743351e+00
  -1.3220114e+00   2.5434000e+00
  -3.3864059e-01   1.4013838e+00
  -3.0976209e-01  -1.6841430e+00
  -4.7352210e-01   1.4303837e-01
  -3.0588374e-01  -7.3200329e-02
  -1.3913411e+00  -1.6305910e+00
  -1.3006523e+00   8.7356131e-01
  -1.3164270e+00  -2.2766216e+00
   7.1485687e-01  -1.6889114e+00
  -1.4517235e+00  -9.6176534e-02
  -2.5911408e-01  -2.2300614e+00
   8.4945921e-01   1.1113902e+00
   5.7654143e-01   1.9633655e-01
  -2.1790266e-01   2.4627124e+00
  -1.4526791e+00   6.6289637e-01
   6.6276736e-01  -7.2504954e-01
   6.6789261e-01   6.4943811e-01
   6.2678473e-01  -1.5758100e+00
  -1.1899916e+00   2.2429152e+00
   6.9368705e-01  -1.4725789e+00
   7.4969236e-01   2.8697786e+00
   6.3668830e-01  -1.5724102e+00
   5.8465402e-01  -2.3554386e+00
   5.7971942e-01   8.1138306e-01
  -1.3088772e+00  -3.1147112e+00
  -1.2427848e+00  -5.6657455e-01
   6.6511437e-01   1.4796061e+00
  -4.2807043e-01  -1.4268072e+00
   7.0494428e-01  -3.0376282e+00
   8.2287665e-01   3.0588744e+00
  -3.3885121e-01  -2.3539330e+00
  -3.2368003e-01  -2.0779687e-01
  -1.5203844e+00   1.5317570e+00
  -5.3862589e-01  -2.8369557e+00
  -1.2023210e+00   2.4618657e+00
  -3.1156064e-01   1.1024965e-01
  -2.3229093e-01   2.4526346e+00
  -2.6426507e-01  -6.7019025e-01
  -2.9904169e-01   2.2992117e+00
  -1.3896103e+00  -8.5254604e-01
  -2.6040224e-01   1.4637825e-01
  -1.3783498e+00  -2.2907503e+00
  -1.3949343e+00  -2.3322843e+00
   6.2801198e-01  -5.3706723e-01
  -1.5030940e+00   2.5156423e+00
   5.1797427e-01  -2.4139210e+00
  -3.9959169e-01   2.5316052e+00
  -2.8397183e-01  -2.9981769e+00
  -2.7133803e-01  -8.6317738e-01
  -1.3490158e+00   1.2902748e+00
  -4.1724831e-01  -8.5092773e-01
  -2.6528211e-01   5.8231560e-01
  -2.0606271e-01   9.7164884e-01
  -1.5330789e+00  -2.3997104e+00
   5.4840596e-01   1.5817953e+00
   5.9914017e-01  -1.4194599e+00
  -1.3496168e+00   1.4531940e+00
  -1.3775573e+00   1.7343016e+00
  -3.6182618e-01   1.5454338e+00
  -1.4784144e+00  -5.8972900e-01
  -3.3861511e-01  -2.3785767e+00
  -3.3991436e-01  -6.8885762e-01
  -3.4084174e-01  -3.2229796e-02
  -1.3986753e+00  -6.9656881e-01
   6.1912616e-01   2.4281799e+00
   7.6186017e-01   3.0808348e+00
  -1.3046137e+00   2.0713793e+00
  -4.9114204e-01  -8.1189993e-01
  -2.7723457e-01  -2.2108659e+00
  -2.7887559e-01   4.6299426e-02
   6.8682126e-01  -1.3605421e+00
  -1.4202405e+00  -2.1955800e+00
   6.5759690e-01  -6.7643285e-01
  -1.3898062e+00  -1.2347235e+00
  -5.1908267e-01  -2.2243681e+00
  -1.3370074e+00  -5.6291104e-01
   6.1388888e-01   9.2309512e-01
  -2.9730021e-01  -2.8845676e+00
   5.6545316e-01  -7.5168448e-01
  -1.3133243e+00   2.6129320e+00
  -1.4174089e+00  -1.1069947e+00
   7.5719413e-01  -1.4504286e+00
   6.8272302e-01   6.1631060e-03
   6.9852882e-01   9.1038690e-01
  -1.3592437e+00   3.0262834e+00
   6.0608520e-01   9.2245462e-01
   6.0282144e-01   9.7429499e-01
  -3.6038438e-01  -2.9163405e+00
  -4.5828568e-01   2.4732090e+00
  -1.1747592e+00  -3.0975937e+00
  -2.6513269e-01   6.1560593e-01
  -4.4026972e-01   1.7711082e+00
  -3.3439681e-01   1.7385000e+00
  -4.4823670e-01  -2.0805997e-02
   6.2182988e-01   1.6205011e+00
  -3.5089627e-01  -2.5313734e+00
   5.8613303e-01  -8.3123908e-01
  -1.3452470e+00  -1.0220666e+00
  -3.8236808e-01   5.8357897e-01
  -3.5645580e-01   1.0581600e+00
  -4.5540587e-01   4.4327309e-02
  -1.3355837e+00  -6.4309589e-01
  -3.7258462e-01   7.5951928e-01
  -1.2984498e+00  -2.2440275e+00
  -1.3909676e+00   2.4498035e+00
  -1.4752375e+00   2.5238467e+00
  -1.4627899e+00   3.0632425e+00
  -2.8056148e-01   3.0640875e+00
  -1.4327359e+00  -2.1628850e+00
   4.8510583e-01  -8.2910712e-01
  -4.4038221e-01   2.5559964e+00
   6.1896643e-01  -2.2816540e-01
  -3.5475932e-01  -2.9550024e+00
  -3.2587571e-01  -7.8563039e-01
   6.8013117e-01   2.3530024e+00
  -1.2348455e+00   1.6899556e+00
  -3.4759656e-01   9.5311965e-01
  -1.3361852e+00  -2.4801327e+00
  -1.3761387e+00   1.5813595e+00
  -1.3436650e+00   1.4671153e-01
  -4.6117940e-01  -1.6323005e+00
   7.0993816e-01  -8.7945208e-02
  -1.3835911e+00   1.6589785e+00
  -3.6368450e-01  -2.4822876e+00
  -1.3669749e+00  -3.1024651e+00
  -1.3291611e+00   7.0763146e-01
  -3.3546165e-01   1.5389955e+00
   5.1405351e-01  -2.4615977e+00
   5.8419439e-01  -3.0665574e+00
   6.5376345e-01   3.0840546e+00
   4.8166077e-01  -2.4537206e+00
   6.1551780e-01  -1.7042608e+00
   6.3752503e-01   1.6402481e+00
  -3.7708421e-01  -1.6842146e+00
  -4.8978631e-01  -2.9920668e+00
  -4.1789822e-01   2.4184081e+00
  -1.3162282e+00   1.1891431e-01
   7.2816582e-01   8.2745183e-01
  -1.3790860e+00  -9.6627392e-01
  -1.2966309e+00   3.0322962e+00
   6.5176593e-01   8.6381389e-02
  -1.3132237e+00   1.7475947e+00
  -4.3737537e-01  -4.7675050e-01
  -1.5006104e+00   8.7876601e-02
  -1.2948965e+00  -1.4267187e+00
  -4.1021663e-01   8.8628473e-01
   6.2822373e-01   1.7303270e-01
  -1.3124959e+00   1.7651907e+00
  -3.8020081e-01   2.3582943e+00
   6.8166968e-01   2.5109797e+00
  -1.4602860e+00   2.5264465e+00
  -3.6181629e-01  -1.3073372e+00
   5.9007742e-01   6.4571468e-01
  -1.2781029e+00   2.3618837e+00
  -1.6065244e+00   9.1340773e-01
   6.1554437e-01   3.0393095e+00
  -3.8855150e-01  -6.9244470e-01
  -3.1685649e-01  -3.8944596e-01
  -1.3538721e+00  -2.2920703e-01
  -4.7296308e-01   1.4720781e+00
  -4.2184910e-01  -7.3881539e-01
   6.1019756e-01  -2.6025306e+00
  -1.1901479e+00   3.0924413e+00
  -3.4367261e-01   1.4855130e+00
   7.4772878e-01   2.4439895e+00
  -1.3463159e+00   9.9878855e-03
  -2.6173017e-01  -5.7103415e-02
  -1.4246319e+00  -2.1211962e+00
  -3.6713123e-01   1.5946929e+00
  -1.2338010e+00  -3.0737428e+00
  -2.9135469e-01  -1.4994470e+00
   4.9801864e-01   1.1320879e+00
  -1.3770518e+00   2.2942835e+00
  -4.5706343e-01   5.0521757e-02
  -2.9936947e-01  -1.7365603e+00
   5.8946701e-01   9.2174386e-01
   7.3850103e-01  -7.7297860e-01
  -4.6866542e-01  -6.2998356e-01
   6.6231437e-01   3.0366235e+00
   5.2901111e-01  -1.1095374e-01
  -2.4888989e-01  -2.1877131e+00
   6.7554552e-01   3.0367714e+00
  -1.5282945e+00  -8.1115661e-01
  -3.6545740e-01  -1.6490024e+00
  -1.3407689e+00   1.3441402e+00
   3.9139763e-01  -2.2093795e+00
  -1.5251191e+00   1.0815273e+00
  -3.6728544e-01  -5.5810753e-01
   7.2732944e-01   9.4366818e-01
  -1.3622807e+00  -1.2934611e+00
   6.0552456e-01   1.5360027e+00
  -1.4180107e+00  -1.4455578e+00
  -4.5297768e-01   2.1747593e+00
  -4.1762324e-01   6.9894758e-01
   6.8163105e-01   6.0480961e-03
  -1.2904595e+00  -1.4651611e-01
   6.8820593e-01  -1.5435412e+00
  -3.4280162e-01   7.6797596e-01
  -1.3908408e+00  -1.8878502e-01
  -2.4765819e-01  -3.0940241e+00
  -5.0382402e-01   1.6336600e+00
  -1.4410104e+00   8.9344027e-01
  -1.5178101e+00  -2.1049180e+00
  -1.1816880e+00  -2.8897908e+00
  -1.4411756e+00  -1.5403461e+00
  -1.3675641e+00   7.1868861e-01
  -2.0909162e-01  -2.3354963e+00
   6.5760471e-01  -1.4858878e+00
   6.8470409e-01  -5.9432818e-01
  -3.6456339e-01  -6.4741395e-01
   6.5839164e-01  -1.6624101e+00
  -1.2855229e+00   1.4542798e-01
   7.4731758e-01   9.8923702e-02
  -1.3541346e+00  -1.6203180e+00
  -1.3181858e+00   2.4396470e+00
  -3.9809126e-01   2.2954591e+00
   6.5983986e-01   3.0305775e+00
  -3.8216131e-01  -3.0221692e+00
  -2.3435891e-01   1.3528187e-01
  -1.3157113e+00  -1.6094904e+00
  -1.2192447e+00   2.4069018e+00
   6.0350237e-01  -1.7966448e+00
   5.6278996e-01   1.6061573e+00
   5.1112938e-01   2.1977190e+00
  -1.4718493e+00  -1.0994241e-01
   5.8693133e-01  -2.4335415e+00
  -3.2635447e-01   3.7387612e-02
   8.4079589e-01  -5.2452979e-01
  -2.1725428e-01   1.6339625e+00
   7.3289785e-01  -3.1160956e+00
   7.0742929e-01   2.4624587e+00
  -3.3749573e-01  -2.3510253e+00
  -1.4653595e+00   2.1754676e+00
   6.1618172e-01   3.0273587e-02
  -1.2783629e+00   2.2684703e+00
  -1.3385632e+00   2.2750816e-02
   8.1049752e-01  -6.0628230e-01
  -1.4291044e+00   8.4202085e-01
  -4.6929589e-01   5.3121708e-02
  -4.5156613e-01   2.4999154e+00
   6.0977038e-01  -5.3485865e-01
   7.3607887e-01  -7.2774227e-01
   5.5440123e-01   2.6461017e+00
   5.9181396e-01   9.4647737e-01
   5.6212254e-01   8.6319371e-01
   7.2542069e-01  -1.5010929e+00
  -1.4535356e+00   3.0251050e+00
   5.6671351e-01   1.5711095e+00
  -1.3274856e+00   9.0693931e-01
   7.2247023e-01  -5.9742502e-01
  -1.4654312e+00   1.6811652e+00
  -2.3864460e-01  -2.2691696e+00
   5.8054686e-01  -6.0673678e-01
  -2.7868200e-01  -5.6348676e-01
  -1.3653255e+00   1.4799680e+00
  -1.4092848e+00  -5.4822765e-01
   6.4562057e-01  -1.6995863e+00
  -3.9931106e-01   1.6966732e+00
   7.4126326e-01  -7.5815659e-01
   7.1496319e-01  -2.4805351e+00
  -3.5125083e-01  -1.5763145e-01
   5.2308784e-01   9.2668001e-01
   5.6960274e-01   9.3354633e-01
  -2.5719129e-01  -7.5300129e-01
  -1.3945536e+00  -1.2526346e-01
   7.8226812e-01  -3.1329100e+00
  -1.3731614e+00  -2.1634917e+00
  -1.3363548e+00  -1.6214672e+00
  -4.4250312e-01  -1.4494416e+00
   6.5606635e-01   6.9600926e-01
   6.0520696e-01   2.2673150e+00
  -1.4270787e+00  -7.3104814e-01
  -1.5486252e+00  -7.6506704e-01
   6.3174377e-01  -6.7008033e-01
  -1.5613107e+00  -2.4022744e+00
  -3.8498282e-01  -1.6713549e+00
  -1.4333985e+00  -2.4578631e+00
  -3.6430666e-01  -1.0285089e-01
  -1.2644637e+00  -7.8450088e-01
  -3.6058414e-01  -7.6961211e-01
  -1.4718865e+00  -1.4882547e+00
  -1.4044473e+00   1.2418583e-01
   5.9992626e-01  -8.2910150e-01
   6.6715585e-01   1.5368651e+00
   6.5427201e-01  -2.9258690e+00
   6.7402997e-01  -9.8180235e-01
   5.7436510e-01   1.7658802e-01
  -1.4933155e+00   9.1040264e-02
  -1.3991213e+00  -2.3398839e+00
   7.1665639e-01   1.0159737e+00
  -2.7291018e-01   3.1369572e+00
  -3.7215385e-01   1.6906884e+00
  -4.5050525e-01  -1.5571496e-02
  -1.3760441e+00   4.5175215e-02
   6.4391611e-01   1.5982686e+00
  -1.2207634e+00   1.6424114e+00
   5.5375122e-01   1.5761443e+00
   5.2755488e-01  -1.2394430e+00
  -1.3003364e+00  -1.7120877e+00
  -1.4656311e+00   6.7840501e-01
  -3.0726354e-01   1.5381997e+00
  -3.6397166e-01  -2.0774635e-01
  -1.2556936e+00  -9.3333315e-01
  -1.3600349e+00  -2.3842951e+00
  -3.5924906e-01  -8.1453546e-01
   6.4678411e-01  -2.3537673e+00
  -1.3811850e+00  -1.4330075e+00
  -1.2863584e+00   1.6204274e+00
  -1.3851040e+00  -4.3762818e-01
  -1.3617352e+00   1.5804555e+00
  -2.1272655e-01   1.0323630e+00
  -3.7587453e-01  -2.9140041e+00
  -2.6755032e-01  -1.1106004e+00
  -1.3416488e+00   8.2652835e-01
  -1.3213625e+00   1.7906818e-02
   8.1670032e-01  -1.4670696e+00
   7.5732512e-01   1.5852608e+00
  -1.4887659e+00  -3.0556915e+00
  -1.3763225e+00  -1.4236182e+00
  -3.3356847e-01   3.0623494e+00
   6.8077322e-01   6.5611564e-01
  -5.3870645e-01   2.4487966e+00
  -3.4550890e-01  -2.4477075e+00
   6.8192526e-01  -7.2071321e-01
   5.8638259e-01  -3.0667806e+00
   6.5212172e-01   2.5697992e+00
  -1.6075063e-01   7.3722973e-01
   6.8211535e-01   1.8192028e+00
  -1.2842973e+00   1.6106905e+00
  -1.4249031e+00   1.8795726e+00
  -1.3668067e+00  -1.6102404e+00
  -3.4684638e-01   2.4099406e+00
  -3.1680861e-01  -2.0435519e+00
  -4.5382602e-01  -1.4837660e+00
  -5.0627103e-01   2.3689718e+00
   6.1882379e-01  -8.0476304e-01
   6.4176392e-01   5.7464126e-03
   6.7488684e-01  -1.3989099e+00
  -4.6642252e-01   1.4854740e-01
   6.6995800e-01  -2.4059299e+00
   6.7089485e-01   1.3010693e+00
  -3.3154254e-01  -2.2416070e+00
   6.8123484e-01  -2.3253625e+00
   5.0770475e-01   1.6436676e+00
  -3.3643283e-01  -1.7762056e+00
  -1.3928823e+00   2.3090266e+00
  -2.6003692e-01  -1.4458557e+00
   5.8093446e-01  -3.1049273e+00
  -1.1827001e+00  -7.2475289e-01
  -4.6587012e-01   1.6304919e+00
  -1.4251518e+00  -1.2788964e+00
   7.9323304e-01   6.9771209e-01
  -2.5887049e-01  -2.9960683e+00
  -1.5604222e+00   1.6877714e+00
  -3.5201763e-01   2.6057738e+00
  -1.3261700e+00   1.3719706e+00
  -3.1566721e-01   2.2666465e+00
  -2.1707143e-01  -2.4350933e+00
   8.0696089e-01   2.4725799e+00
  -1.2857062e+00  -3.1183197e+00
   6.7289151e-01   2.6857886e-01
   6.7947147e-01   1.8825584e-02
   5.0857845e-01   1.6590294e+00
  -1.3315567e+00   1.8965003e+00
  -1.2800342e+00   1.7458145e+00
  -4.0579648e-01  -2.1823417e+00
  -3.8061460e-01  -3.0750863e+00
   5.6018570e-01  -8.4159159e-01
  -1.3956196e+00   1.5926866e+00
  -1.2519116e+00   2.4076740e+00
   5.3663733e-01  -2.3813138e+00
   6.8714483e-01  -3.0747404e+00
  -1.3253825e+00   1.9931817e-01
  -1.3325102e+00   1.9492456e-01
  -3.4599628e-01  -8.4850305e-01
  -1.2536933e+00  -2.5168194e+00
   6.0420419e-01   1.6837020e+00
  -3.3612952e-01   6.0279463e-01
  -4.9925795e-01  -2.0345545e+00
   6.8106815e-01  -9.2684850e-01
  -1.3741975e+00   2.3381922e+00
  -4.5751462e-01   1.6827126e+00
   5.7938928e-01  -7.2006187e-01
  -1.1805156e+00  -2.2445154e+00
  -1.3952699e+00  -2.3731102e+00
   5.2844955e-01   1.6932387e+00
   6.9599155e-01  -1.4679970e+00
  -1.3687319e+00   2.1594938e+00
  -1.2542892e+00  -1.6525741e+00
   5.2358201e-01  -1.3258488e+00
  -3.6456539e-01  -5.5553841e-01
  -1.4293333e+00  -1.5746409e+00
  -2.6911626e-01   8.7501276e-01
  -1.9279017e-01  -9.0043186e-02
   7.9429279e-01   2.4475676e+00
  -3.1769315e-01  -7.8158210e-01
  -3.7167959e-01  -6.0504617e-01
  -1.3338865e+00   7.6515381e-01
  -1.5270115e+00  -1.5548563e+00
   7.1400927e-01  -3.0763782e+00
   6.7783678e-01  -2.3269687e+00
  -3.5402852e-01  -2.3936885e+00
  -5.0168691e-01  -3.0846332e+00
   6.5092411e-01   2.3137024e+00
  -1.3789818e+00   8.8512894e-01
  -1.4549209e+00   2.5174141e+00
  -1.4543278e+00   8.8464969e-02
   4.6382522e-01  -2.9999666e+00
  -4.4192325e-01  -8.0292759e-01
  -1.4505631e+00  -3.0785757e+00
  -1.3808216e+00   2.2222864e+00
  -3.1136266e-01   2.0731228e+00
   6.9380244e-01   1.5583825e+00
  -2.1716838e-01  -1.4621160e+00
   6.2253383e-01  -2.8100634e+00
  -1.3214274e+00  -1.7292127e+00
  -1.2630278e+00  -2.3695056e+00
  -1.3457275e+00   1.6567315e+00
  -1.3421625e+00  -6.1926539e-01
   5.5487644e-01  -2.2963777e+00
  -1.3713060e+00  -6.9440023e-01
   6.1098331e-01  -1.5557286e+00
  -1.4427559e+00   1.1205875e-01
  -1.5055135e+00   7.4238976e-02
   6.8643902e-01  -7.2580719e-01
  -2.9427313e-01   1.4862827e+00
  -3.8353449e-01   3.1087865e+00
   6.1791541e-01  -8.4448323e-01
   7.0610563e-01   3.1125640e+00
  -3.7296341e-01   2.5318335e+00
   5.8804715e-01   1.0475210e-01
  -1.3371561e+00   1.4822250e-01
  -1.2772699e+00   2.5555260e+00
   6.8441289e-01  -2.1491967e-01
   6.0879232e-01  -2.5282959e+00
   5.3327089e-01  -7.3790995e-01
   5.2555088e-01  -7.0281111e-03
  -4.3870990e-01  -1.5026510e+00
   6.2540950e-01   2.3198849e+00
  -3.8872045e-01  -3.0742322e+00
  -4.3884674e-01   9.2309809e-01
  -1.3800337e+00  -2.2007371e+00
  -1.3361780e+00  -5.6161396e-01
  -1.2094982e+00   7.5213324e-01
  -1.3666728e+00  -2.4145161e+00
   5.6389758e-01   9.0833377e-02
   7.0184137e-01  -2.3301487e+00
   5.8228268e-01  -4.6681807e-01
  -3.4869975e-01  -2.3114347e+00
  -1.5663536e+00   2.9618832e+00
  -1.2855656e+00  -8.0644267e-01
   6.1801319e-01  -7.1507369e-01
  -2.7559472e-01   7.0327498e-01
  -2.5253996e-01   2.4395211e+00
  -1.3968346e+00  -7.7788226e-01
   6.3169236e-01  -3.7614311e-01
  -4.6410160e-01  -3.0788469e+00
  -3.9771673e-01   5.2373592e-01
  -1.2820124e+00   7.6251365e-01
  -4.0432129e-01  -2.1582655e+00
  -3.1894692e-01   1.2357023e-01
  -2.8491582e-01  -2.3833048e+00
   6.7489204e-01  -2.1780648e+00
  -3.0992923e-01  -3.0852293e+00
  -1.3573990e+00  -1.3239700e+00
  -3.2462004e-01  -2.3123979e+00
   6.3772290e-01  -1.5216229e+00
  -5.0053718e-01   1.6576435e+00
  -3.9459928e-01   1.6604589e+00
   6.0517903e-01   8.0963286e-01
  -1.2584230e+00   6.5114571e-01
  -1.3443966e+00   9.0239317e-02
  -3.6062328e-01   1.6063683e+00
  -4.6306136e-01   7.3993976e-01
   6.5693884e-01   6.2792766e-01
  -1.4028030e+00  -7.0729879e-01
  -3.0909359e-01  -3.0882759e+00
  -1.3493877e+00  -3.0822475e+00
  -1.4795033e+00  -2.3754324e+00
  -2.9140909e-01  -3.0448512e+00
   7.5890528e-01  -1.3241038e+00
   6.9445728e-01   7.0496876e-02
   6.2131476e-01   8.7959242e-01
  -5.1648370e-01  -3.1003758e+00
  -3.5033340e-01   2.3512026e+00
  -1.3331658e+00  -7.8661779e-01
  -4.0493610e-01  -8.2921901e-03
  -3.3247646e-01  -7.7004930e-01
   4.7532309e-01  -1.3132336e+00
   6.0107301e-01  -3.1101156e+00
  -1.3068544e+00  -1.6855196e+00
  -1.3985875e+00   7.8011512e-01
  -1.3714768e+00   3.2303951e-02
   6.2780602e-01  -1.4402147e+00
  -1.8314348e-01  -3.0905829e+00
  -1.3507644e+00   1.6189098e+00
   5.0105586e-01   2.8663468e+00
  -3.8533693e-01   7.3777616e-01
  -1.2162814e+00  -1.6366813e+00
  -2.5197330e-01  -8.9403243e-01
   7.8089790e-01  -1.2218317e-01
  -3.8079599e-01   1.3133630e-01
   4.7816937e-01   2.8008830e-03
  -1.2897579e+00  -2.2721802e+00
  -4.0482849e-01  -1.4114305e+00
  -1.4887935e+00   3.1314120e+00
  -2.6562967e-01   2.3786352e+00
   5.8994974e-01  -2.3237675e+00
  -1.4200836e+00   4.6653725e-02
  -1.3964138e+00  -1.3055094e+00
  -3.0023039e-01   2.3602632e+00
  -1.3722804e+00  -7.8750311e-01
   6.2974336e-01   1.7590283e-01
  -3.4528527e-01  -2.3924859e+00
  -1.3595140e+00   2.2897516e+00
  -1.3913592e+00   7.3157315e-01
  -1.5028516e+00   2.5184089e+00
  -3.6398870e-01  -2.3829507e+00
  -4.0341100e-01  -6.8481022e-01
  -3.0639252e-01   2.3268413e+00
  -1.3811976e+00   3.0829848e+00
  -1.4265149e+00  -6.8363346e-01
  -1.3454337e+00  -2.4932769e+00
   5.9512322e-01  -6.9641231e-01
  -3.7350388e-01   1.7037216e+00
  -4.5280293e-01  -6.6911216e-01
   5.8937390e-01  -3.0601112e+00
  -4.5871075e-01   1.7975881e+00
   6.0570968e-01   2.4493221e+00
  -1.4903185e+00   8.6728438e-01
   5.4270016e-01   1.5616939e+00
  -3.3993418e-01  -3.0052077e+00
  -1.3102672e+00  -5.3698885e-01
  -1.2844664e+00  -7.1025254e-01
   6.6017531e-01   2.3207330e+00
  -3.1544967e-01  -6.2123629e-01
  -3.7420134e-01   8.9079127e-02
  -3.3111523e-01   1.9139050e+00
  -1.3214626e+00   1.5397915e+00
   6.7297762e-01   1.5858035e+00
  -4.4090347e-01   1.4542057e+00
  -4.1310537e-01  -9.5290533e-02
   7.7886394e-01  -3.0653822e+00
   7.0498595e-01  -1.4804832e-01
   7.0232667e-01  -1.6189447e+00
   5.4429645e-01   1.1277642e-01
  -1.3800975e+00  -8.4500665e-01
  -3.3508107e-01   2.0238181e+00
  -3.8328526e-01   2.9286887e+00
  -1.2535359e+00   3.0224379e+00
   6.3571541e-01  -2.4309855e+00
  -2.8518373e-01   7.3243347e-01
  -1.3628747e+00  -1.5756186e+00
  -1.2848133e+00   2.3686534e+00
  -3.3948699e-01  -2.1042818e+00
  -1.2819371e+00  -8.5383134e-01
  -4.4344297e-01  -2.1503179e+00
  -3.8166814e-01   1.6010170e+00
  -1.2609143e+00   6.2630469e-01
   6.1759292e-01   2.2175976e+00
  -1.4124474e+00   5.4590861e-02
  -1.5654668e+00   2.4547316e+00
  -3.6716964e-01   1.5241646e+00
  -1.3503763e+00  -8.2669213e-01
  -1.2552383e+00  -2.4620287e-01
  -3.1007506e-01  -2.3477717e+00
  -1.4935723e+00  -1.3637755e+00
   7.2289060e-01  -1.0094665e+00
   5.4002214e-01  -2.2666175e+00
  -3.2211270e-01   8.0744365e-01
   7.0911009e-01   1.7807936e+00
   5.4384300e-01  -2.2409443e+00
   7.0983868e-01   8.0358191e-01
  -1.4680306e+00  -2.9482411e+00
  -1.3241987e+00  -2.3266574e+00
  -4.5723191e-01  -1.6414367e+00
  -4.1321421e-01  -2.4013485e+00
  -2.8697847e-01   2.9254962e+00
   5.8103316e-01   1.4798504e+00
   6.3105152e-01  -8.9516328e-01
   6.8387452e-01  -2.3768085e+00
  -4.0382010e-01   3.9392116e-03
   6.3342377e-01  -2.9694976e+00
  -1.3555440e+00   6.0505474e-01
  -1.1584184e+00  -1.5843688e+00
   5.9930783e-01  -1.3963894e+00
  -1.3471796e+00   2.3754226e+00
  -3.7980428e-01  -6.1034059e-01
   7.4396350e-01   4.9768713e-02
   5.2030080e-01  -3.0790843e+00
   6.3276136e-01   2.8854887e+00
  -1.3021829e+00  -3.1004202e+00
  -1.5289715e+00   2.6529338e+00
  -1.3279609e+00   2.3248681e+00
   6.4996585e-01  -1.3998406e+00
   6.7045112e-01   7.8056987e-01
   6.8790074e-01  -2.0878683e+00
   6.4147624e-01   2.3413554e+00
   5.5307615e-01  -1.3600298e+00
   6.2553812e-01  -3.0757063e+00
  -3.6116002e-01   2.9482638e+00
  -1.4098885e+00  -2.4019408e+00
  -1.3918451e+00   2.4355581e+00
  -1.2977078e+00   1.0228221e-01
  -3.8716112e-01   2.4805714e+00
  -1.4414789e+00  -6.4834679e-01
  -4.1417934e-01  -2.3709427e+00
  -4.2572634e-01  -2.0655633e+00
  -3.2059466e-01  -2.4404140e+00
  -1.4303714e+00  -1.4728186e+00
   7.6332828e-01   1.9903366e-01
  -1.9912294e-01  -2.2269788e+00
   6.7084496e-01   1.7372425e+00
  -3.2751865e-01   2.5544745e+00
  -3.5837091e-01   1.3373375e+00
  -3.6375506e-01  -4.1574620e-02
   5.4926596e-01  -1.7728418e+00
  -4.6925940e-01   2.9775655e+00
  -4.8241095e-01  -8.2752407e-01
   6.2183796e-01  -7.5681906e-01
   7.2951627e-01  -2.7569898e+00
  -3.2962161e-01   2.2756623e+00
  -1.2329122e+00  -1.4374288e+00
  -3.6930933e-01  -2.2809437e+00
   6.2834746e-01   9.1361291e-01
   6.4634913e-01  -2.2427765e+00
  -5.1329941e-01   1.6682540e+00
  -1.4645739e+00   2.4108120e+00
  -4.0376746e-01  -2.1756150e-01
  -1.3964982e+00  -2.2603392e-01
  -4.0443470e-01  -8.5063914e-01
   5.8546247e-01   7.6422481e-01
  -3.0998362e-01  -1.6634609e+00
  -3.8862520e-01   4.6558487e-01
  -3.0361777e-01   1.4083190e+00
  -1.4392135e+00  -1.8716878e+00
  -3.4540539e-01   1.7009800e+00
  -1.3336080e+00   2.5140240e+00
  -4.9482631e-01  -1.7522092e+00
   6.2673861e-01   9.1961752e-01
  -3.3513695e-01  -8.2427668e-01
  -3.5833458e-01   1.7983667e+00
  -3.7717725e-01  -6.5911331e-01
   6.9128927e-01  -2.3005399e+00
  -3.3993081e-01   1.5958739e+00
  -1.3472700e+00   1.4931462e+00
  -3.2923854e-01   8.9112898e-01
   5.4328370e-01  -1.8244055e+00
  -4.8174970e-01   7.2118595e-01
   7.4016082e-01   1.6754847e+00
  -1.3463922e+00  -5.9084444e-01
  -1.3722278e+00   7.3616237e-01
   4.6385220e-01  -2.1947273e+00
  -3.6331234e-01  -7.6497566e-01
  -2.1071453e-01   5.8935242e-03
  -2.8166366e-01   1.6825477e+00
  -1.4473209e+00   2.5176812e+00
  -4.3480229e-01  -4.2800749e-02
  -4.3151785e-01   2.4019361e+00
  -1.3000127e+00   1.7717378e+00
  -3.8198895e-01  -2.4887594e-02
  -1.3937607e+00  -1.5464146e+00
  -4.9804948e-01  -2.1582420e+00
  -1.2895889e+00   1.5864190e+00
  -4.4392335e-01  -1.8225185e+00
  -1.3629291e+00  -1.5179123e+00
  -1.2356433e+00  -3.0111566e+00
  -1.3418455e+00  -1.2502428e-02
   8.1173038e-01  -1.6026637e+00
   6.2668620e-01  -6.3716200e-01
  -1.3589335e+00   2.6792485e+00
  -3.1474483e-01   7.6275705e-01
  -1.2389068e+00  -1.0956767e-01
  -1.3060726e+00  -1.4695977e-01
   7.0028481e-01  -1.7382789e+00
  -1.3992461e+00  -2.3859832e+00
  -1.3301868e+00   8.8341519e-01
  -1.3984482e+00  -3.8410053e-02
  -1.2894139e+00   2.4270866e+00
   6.7294088e-01   1.7361466e+00
  -1.3162277e+00   1.5299336e+00
  -1.3253174e+00   2.8757464e+00
   5.8044490e-01  -1.6519455e+00
   7.5750256e-01  -5.9869420e-01
  -3.3307585e-01   2.3034481e+00
  -1.4507891e+00  -1.2678646e+00
   5.9900590e-01   2.7685591e-02
   6.7502724e-01   1.6477301e+00
   6.7038221e-01   8.2970899e-01
  -1.2610855e+00  -2.8323773e+00
  -1.4704100e+00   3.0757022e+00
  -1.3483673e+00   2.2070894e+00
  -3.2581840e-01   2.3236034e+00
   5.8276824e-01   1.3835057e+00
   6.9129204e-01   2.2871639e-01
  -3.4517766e-01   2.3187375e+00
  -2.8134336e-01   7.6100906e-01
  -1.3402024e+00   8.5894481e-01
  -4.4294088e-01  -8.2255943e-01
  -1.3611854e+00  -1.5074059e+00
  -1.3212060e+00  -2.4990102e+00
  -1.2720668e+00  -2.8387295e+00
  -4.3374081e-01   1.2908039e-01
  -1.3007822e+00  -1.3200261e+00
  -2.9481329e-01   3.0502948e+00
   6.8011462e-01   2.1748867e+00
  -1.2087158e+00   2.3245947e+00
  -2.4962491e-01   8.8978179e-01
  -4.3195767e-01  -2.3009219e+00
  -3.6534255e-01   2.6711573e+00
  -1.3662147e+00   5.8479712e-01
   6.1795794e-01  -7.0717064e-01
   6.8110456e-01  -1.5116452e+00
   6.4892619e-01  -1.7094161e+00
   7.3581882e-01   1.3400865e+00
  -1.4087057e+00  -7.1861576e-01
   5.1697841e-01   2.3182202e-02
   6.9426122e-01   1.5001105e+00
  -1.3149576e+00  -2.3688765e+00
  -3.5606617e-01   2.9007803e-02
   6.6990299e-01  -2.1378930e+00
   7.2549130e-01  -7.9421454e-01
  -1.4068431e+00   1.3051246e-01
  -1.2521266e+00  -3.0914707e+00
   6.2431452e-01  -7.0368558e-01
  -1.3719429e+00   2.2845634e+00
  -1.2807024e+00   8.4433909e-01
  -1.4188028e+00  -2.4159891e+00
   6.7927419e-01  -7.8018741e-01
   7.0451874e-01  -2.9423860e+00
   5.8418342e-01   1.7347719e+00
  -2.6480319e-01  -6.8593480e-01
   7.2993816e-01   8.8082899e-01
   6.9112028e-01  -1.2604741e+00
  -1.3775385e+00   1.6635450e+00
  -3.9217729e-01  -1.3158785e+00
   5.7222466e-01  -1.6674835e+00
   5.9999838e-01  -6.2753972e-01
  -1.2420915e+00   2.8045154e+00
  -4.8332399e-01   2.1730027e+00
  -1.4518210e+00   7.2777138e-02
  -1.2357868e+00  -3.0005698e+00
   8.2798386e-01  -7.6428340e-01
  -3.4081308e-01   1.8614060e+00
  -1.3462457e+00  -1.0315001e-03
  -1.2282147e+00  -1.2186540e+00
  -1.3552324e+00  -6.7861749e-01
   6.6872037e-01  -1.6183544e+00
  -1.2610249e+00  -1.3965617e-01
  -2.9327845e-01   2.6964651e+00
   5.4359191e-01  -2.2276506e+00
  -1.1287242e+00   2.9968259e+00
  -1.5318627e+00  -8.8580335e-01
   5.2092067e-01   2.2129047e+00
  -3.4435326e-01  -3.0661651e+00
  -3.0868231e-01   3.0565759e+00
   6.9090210e-01  -2.2145579e+00
   7.3008036e-01   2.1472650e+00
   6.9979222e-01   8.3166469e-01
  -1.4331317e+00   2.3205253e+00
  -1.3305639e+00   8.4414963e-01
   6.5594241e-01  -6.7170705e-01
   6.4280538e-01   9.2254757e-01
  -1.4304903e+00  -1.3572505e+00
   6.3427655e-01  -1.5477159e+00
   7.2963138e-01   2.9081335e+00
   6.2596255e-01   1.0032460e+00
  -4.6836053e-01   8.4956746e-02
   6.1527149e-01  -5.2442452e-01
   7.2060514e-01   3.1133546e+00
   6.0695445e-01   2.5089178e+00
  -1.1439343e+00   3.0762448e+00
   5.5704204e-01   1.5492400e+00
   5.5438972e-01   1.6138881e+00
   5.9674147e-01  -1.7698765e+00
  -3.6444910e-01   1.9119820e+00
  -1.4835427e+00   8.8460398e-01
  -1.2276380e+00  -1.5204530e+00
  -1.3855875e+00   2.3686262e+00
   6.4608481e-01   1.5066130e+00
   6.8708060e-01  -2.2099421e+00
  -1.4169260e+00   6.9274029e-01
  -4.9745984e-01   1.1246788e+00
   5.2850102e-01   1.6704778e-01
  -3.7085994e-01  -8.7493340e-01
  -1.3860394e+00  -1.5935903e+00
  -3.3996859e-01  -2.2363730e+00
  -1.4380189e+00   2.3975871e+00
  -3.2325640e-01  -2.2766102e+00
  -1.3959656e+00  -3.1311793e+00
  -1.3508504e+00   2.2411489e+00
  -3.0370288e-01   8.9463062e-01
  -3.9285034e-01   3.0719391e+00
   6.1039398e-01  -2.2640503e+00
  -3.6647440e-01   3.0100532e+00
  -1.3381663e+00   6.8745907e-01
   7.0559488e-01   1.0403958e+00
  -1.4046327e+00   1.6364314e+00
  -1.3321491e+00  -7.6268427e-01
  -1.3745940e+00  -3.0063209e+00
   6.3595004e-01   2.3534181e+00
  -1.4738876e+00   2.2254526e+00
  -1.3765107e+00   2.5073439e+00
  -1.3780454e+00  -6.9847253e-01
  -1.1864247e+00  -7.8513283e-01
   6.3071121e-01  -6.9763940e-01
  -1.3872522e+00  -7.1234982e-01
   5.8465623e-01   8.5135631e-01
  -1.4358140e+00   1.4291322e+00
  -1.2442891e+00  -1.4975462e+00
  -3.5137766e-01  -1.5319714e+00
   5.9594219e-01  -1.6549150e+00
  -5.2682238e-01   1.6557543e+00
  -1.3249569e+00   2.4885298e+00
   4.9224250e-01  -1.5286261e+00
  -1.1942159e+00   3.1238867e+00
  -3.8688383e-01  -2.8510980e+00
   5.5913263e-01   1.6668639e+00
  -1.2529620e+00   1.6193085e+00
  -1.4152787e+00   1.5164130e+00
   6.3415484e-01   3.0266410e+00
  -3.7133200e-01   7.3530796e-01
  -1.3312050e+00  -1.6306169e+00
  -1.3538749e+00  -2.2712548e+00
  -2.5252215e-01   2.0319742e+00
  -1.3383394e+00  -6.8718486e-01
  -1.5275986e+00   1.7478338e+00
  -1.2435255e+00  -7.4479100e-01
  -1.3192686e+00   7.9258682e-01
  -1.3204324e+00   1.7916573e-01
   6.1148593e-01   7.1616832e-01
  -3.9736015e-01  -2.3418506e+00
  -1.3787917e+00   1.3014262e-01
  -4.2845884e-01   2.4730443e+00
   5.8304873e-01  -2.3626910e+00
   6.3913914e-01  -2.5566631e+00
   5.9468409e-01  -6.9317854e-01
  -1.4466322e+00   2.0169892e-02
   6.2826748e-01  -8.4598293e-01
   7.2000136e-01  -1.2079266e+00
  -1.4337366e+00   2.3926092e+00
  -2.8739278e-01   3.0086157e+00
   7.4376961e-01  -5.7038285e-01
   7.1666937e-01   1.5795448e+00
   6.2558137e-01   1.0561248e+00
   6.3328036e-01  -2.3837780e+00
   5.4306189e-01  -1.4018885e+00
  -1.4489140e+00  -2.2245375e+00
  -2.5251055e-01  -4.3190505e-03
  -1.4141563e+00  -8.0922120e-01
  -1.4569514e+00  -2.2786902e+00
  -2.4479388e-01  -2.3253108e+00
  -1.3462498e+00  -2.2834008e+00
   6.6288964e-01  -8.6289481e-02
  -2.8988628e-01  -2.5649203e-02
  -3.2433012e-01   8.1613653e-01
  -3.8101258e-01   2.4257659e+00
  -1.2966159e+00   2.3085255e+00
   5.4502399e-01   2.4596705e+00
  -1.4085767e+00   2.9219570e+00
   7.3899469e-01   1.4712586e+00
   5.0367964e-01   3.1033506e+00
  -3.9612717e-01   8.9826611e-01
   5.6363281e-01   1.7031756e+00
  -3.6442575e-01  -1.6115999e+00
  -1.5153095e+00  -2.3877113e+00
  -4.1644947e-01  -1.5018066e+00
  -2.8788175e-01   7.1622903e-01
   6.9440840e-01  -1.5489206e+00
  -1.4355783e+00  -3.0763850e+00
   5.3570016e-01   6.2368287e-01
  -3.7616736e-01   3.0797729e+00
  -2.3033677e-01  -1.4923439e+00
  -3.6733701e-01   1.7692305e+00
   6.7332029e-01   1.7424740e+00
  -4.5972915e-01   2.3234412e+00
  -3.9144279e-01   3.1834458e-01
  -1.4553477e+00  -9.9677353e-01
  -1.3477374e+00  -1.6088175e+00
   6.9726285e-01  -2.4498074e+00
  -1.3988140e+00  -3.1414711e+00
  -1.2509998e+00  -8.1998238e-01
  -1.3902926e+00  -1.9770205e+00
  -1.3863071e+00  -8.4386642e-01
   7.0573030e-01   2.5023522e+00
  -1.4542305e+00   2.1173264e+00
  -3.9121372e-01   7.9677796e-01
   6.6455152e-01   1.6172344e+00
  -1.4695373e+00   7.4851368e-01
   6.3930864e-01  -3.1145428e+00
   5.8518211e-01  -7.1450118e-01
   6.8554422e-01  -3.0198401e+00
  -3.1502795e-01   3.0909287e-02
  -3.4151908e-01  -7.5087073e-01
   7.4411996e-01  -1.4253303e+00
  -1.2774136e+00  -6.9462009e-01
  -1.4101027e+00  -8.6592532e-01
  -1.4243275e+00  -2.3163789e+00
   5.6812395e-01   1.6124747e+00
   6.5380787e-01  -3.9761640e-01
  -4.3884372e-01   5.7773422e-02
  -1.5242065e+00  -2.3476298e+00
   6.0221945e-01  -2.1366291e+00
  -1.4011241e+00   8.6902468e-01
   6.3789615e-01   8.9306566e-01
   6.8315264e-01   1.1261242e+00
   6.9721670e-01  -7.4730230e-01
  -1.3806179e+00  -1.6119387e+00
  -1.3984587e+00   2.6505311e+00
   6.6348077e-01  -1.3839346e+00
  -1.3722490e+00   1.8794226e-01
  -1.3485653e+00  -2.2039537e+00
  -1.3838637e+00  -2.2892230e+00
  -1.3600603e+00   6.9078699e-01
  -1.2957484e+00  -1.4674988e+00
  -1.6061883e+00  -3.0861990e+00
  -3.0291647e-01  -9.9885056e-02
   5.8626691e-01   1.6863564e+00
  -3.1330272e-01  -1.5156276e+00
  -1.3754467e+00   7.6298154e-01
  -3.8212655e-01   1.5825353e+00
  -1.3349456e+00   2.5819335e+00
  -1.3326343e+00   9.7904583e-01
   6.2667229e-01   2.3207122e+00
   5.9198725e-01   1.5055879e+00
  -1.2841606e+00   1.7357859e+00
  -4.2044066e-01   7.3506878e-01
  -3.0790157e-01   2.1627693e+00
  -4.5426938e-01  -1.7842841e+00
  -5.6070355e-01  -3.0082900e+00
   7.5251568e-01   3.0328138e+00
  -2.6425128e-01   3.0713157e+00
  -2.3560260e-01  -1.7740107e+00
  -1.4110720e+00  -1.5625501e+00
   6.5799135e-01   1.7719828e+00
   6.1155434e-01  -9.4102472e-01
   7.0413089e-01   2.2033687e-01
  -1.2606477e+00   2.3024590e+00
  -1.3098551e+00   3.1893952e-02
  -1.3148793e+00  -1.4713395e+00
   7.1176858e-01  -2.2049375e+00
  -1.2923876e+00   7.9265313e-01
  -1.2998819e+00   7.8019323e-01
  -1.5117013e+00   2.3762435e+00
  -3.5462295e-01  -8.1898886e-01
  -1.2655351e+00   1.9590351e+00
  -1.3807146e+00  -1.4167732e+00
  -1.4460240e+00   2.9865997e+00
   5.8332838e-01   3.0098066e+00
  -1.4954692e+00  -9.1861001e-01
   6.3212065e-01  -2.4131917e+00
  -1.5574810e+00  -2.4574616e+00
  -1.3690224e+00  -7.4617894e-01
   7.7329705e-01   2.3435300e+00
   7.3072931e-01  -1.6147683e+00
  -1.3924495e+00   2.0512524e+00
   6.2289814e-01   7.9781796e-01
  -1.4269567e+00   7.5002378e-01
  -1.4464055e+00  -2.3408488e+00
  -1.4134278e+00  -3.0287080e+00
  -3.2109563e-01  -1.5350804e+00
  -2.3918578e-01  -1.5583993e+00
  -1.3481468e+00  -2.4214089e+00
   6.4984561e-01   1.6195753e+00
   5.6475502e-01   1.5252995e+00
   6.9666989e-01  -2.2699224e+00
  -3.4977765e-01   2.8831097e+00
   7.2177511e-01   2.5535677e+00
  -1.3914992e+00   2.5206299e+00
  -5.6482592e-01   8.1290030e-01
  -1.3617833e+00   1.7799204e+00
   7.5133284e-01  -2.5544536e+00
  -2.5829354e-01   1.6486241e-01
   6.2710227e-01   2.2009532e+00
   5.8843319e-01  -2.3380182e+00
  -3.0715752e-01   1.6606234e+00
   6.2644671e-01   2.3418595e+00
   6.8099579e-01  -6.1464423e-01
  -1.1564745e+00  -2.3426593e+00
   6.9815054e-01  -1.3803706e+00
  -1.4279810e+00   8.3325184e-01
  -1.4604542e+00   9.3658800e-01
  -1.9431563e-01  -1.5628782e+00
   7.5690523e-01   1.6766703e+00
   5.4419062e-01   2.9458365e+00
   5.2494029e-01  -2.1281951e+00
  -3.7871582e-01  -1.0139557e+00
   5.8314765e-01  -2.3039353e+00
   5.5188118e-01  -1.6134140e+00
  -1.4172932e+00  -6.4158028e-01
  -3.3436145e-01  -8.2659760e-01
  -1.2911926e+00   2.3000470e+00
  -3.3482384e-01  -2.5264357e+00
  -1.3774794e+00   5.3879367e-01
   4.9157248e-01  -5.8726573e-01
  -1.3568132e+00   3.0158525e+00
  -3.7456186e-01  -7.4455743e-01
  -1.4708832e+00   8.5223929e-01
   6.9432016e-01  -2.5247123e+00
  -4.2997999e-01   1.9985254e+00
  -1.8739926e-01  -8.0310909e-01
   7.1064244e-01   2.2713756e+00
   6.1810413e-01   8.2242040e-01
   6.8963514e-01   2.2953591e-01
   6.6485767e-01  -1.5377305e+00
  -5.0953110e-01   3.0666993e+00
  -1.3451034e+00   3.0217035e+00
   7.5553137e-01   1.6780273e+00
  -1.3935687e+00  -2.2371303e+00
  -1.1637820e+00  -7.5844690e-01
  -2.5081759e-01  -3.0846137e+00
   7.0447871e-01  -1.5411772e+00
  -1.4055281e+00   2.4336833e-02
   5.7147157e-01   7.8436015e-01
  -1.3092845e+00   1.9558116e-01
  -4.5899759e-01   2.3309174e+00
  -1.3052910e+00  -2.3648273e+00
  -1.2155054e+00  -3.0128198e+00
   5.8386225e-01  -3.0840001e+00
  -4.1856251e-01  -8.6821184e-01
  -3.8955051e-01  -2.1876819e+00
   5.3779273e-01  -1.5337232e+00
   6.9398289e-01   1.6754020e+00
  -1.2981298e+00  -1.6882894e+00
   7.3035905e-01  -1.9285643e+00
  -1.4204458e+00   1.3596638e+00
   6.2883122e-01  -2.7221622e-01
  -1.3975373e+00   9.4399703e-01
  -3.7616184e-01   1.7583970e+00
  -2.5031434e-01   3.1235811e+00
  -1.3730547e+00   9.0127158e-01
  -3.3766905e-01  -1.7614226e+00
   7.2647038e-01  -7.4984261e-01
   6.4109870e-01  -9.8745337e-02
  -1.4482976e+00   7.9030721e-01
  -1.4177046e+00  -2.9990641e+00
  -1.4041970e+00   1.5735666e+00
  -3.4555288e-01  -4.8304550e-03
  -2.8212359e-01   7.2759726e-01
  -1.3354075e+00   1.5602776e+00
  -1.4222424e+00   1.6172980e+00
  -1.4245953e+00   4.6170901e-02
   6.2461080e-01   1.2715883e+00
  -3.4726639e-01   2.3332051e+00
  -3.8805109e-01   1.5913811e+00
  -1.3781879e+00  -2.0525355e+00
   6.4105185e-01   2.4775474e+00
   5.7139394e-01   2.4544259e+00
   5.0106420e-01  -2.2562941e+00
  -3.5108041e-01  -2.3032169e+00
   6.2696427e-01   1.6261733e+00
   5.6018766e-01   2.2980101e+00
   7.0410093e-01  -1.7215755e+00
  -1.4829176e+00   1.3573239e+00
  -2.5281486e-01  -2.4915942e+00
  -1.3567216e+00   9.8219501e-01
  -1.4205347e+00   2.4245343e+00
  -1.3315971e+00   2.1240547e-01
  -3.0045817e-01  -1.4348965e+00
   4.8290383e-01   2.4757236e-01
  -1.2718805e+00  -3.0868662e+00
  -1.3218965e+00  -1.4987188e+00
  -2.6755032e-01  -1.1106004e+00
  -1.3416488e+00   8.2652835e-01
  -1.3213625e+00   1.7906818e-02
   8.1670032e-01  -1.4670696e+00
   7.5732512e-01   1.5852608e+00
  -1.4887659e+00  -3.0556915e+00
  -1.3763225e+00  -1.4236182e+00
  -3.3356847e-01   3.0623494e+00
   6.8077322e-01   6.5611564e-01
  -5.3870645e-01   2.4487966e+00
  -3.4550890e-01  -2.4477075e+00
   6.8192526e-01  -7.2071321e-01
   5.8638259e-01  -3.0667806e+00
   6.5212172e-01   2.5697992e+00
  -1.6075063e-01   7.3722973e-01
   6.8211535e-01   1.8192028e+00
  -1.2842973e+00   1.6106905e+00
  -1.4249031e+00   1.8795726e+00
  -1.3668067e+00  -1.6102404e+00
  -3.4684638e-01   2.4099406e+00
  -3.1680861e-01  -2.0435519e+00
  -4.5382602e-01  -1.4837660e+00
  -5.0627103e-01   2.3689718e+00
   6.1882379e-01  -8.0476304e-01
   6.4176392e-01   5.7464126e-03
   6.7488684e-01  -1.3989099e+00
  -4.6642252e-01   1.4854740e-01
   6.6995800e-01  -2.4059299e+00
   6.7089485e-01   1.3010693e+00
  -3.3154254e-01  -2.2416070e+00
   6.8123484e-01  -2.3253625e+00
   5.0770475e-01   1.6436676e+00
  -3.3643283e-01  -1.7762056e+00
  -1.3928823e+00   2.3090266e+00
  -2.6003692e-01  -1.4458557e+00
   5.8093446e-01  -3.1049273e+00
  -1.1827001e+00  -7.2475289e-01
  -4.6587012e-01   1.6304919e+00
  -1.4251518e+00  -1.2788964e+00
   7.9323304e-01   6.9771209e-01
  -2.5887049e-01  -2.9960683e+00
  -1.5604222e+00   1.6877714e+00
  -3.5201763e-01   2.6057738e+00
  -1.3261700e+00   1.3719706e+00
  -3.1566721e-01   2.2666465e+00
  -2.1707143e-01  -2.4350933e+00
   8.0696089e-01   2.4725799e+00
  -1.2857062e+00  -3.1183197e+00
   6.7289151e-01   2.6857886e-01
   6.7947147e-01   1.8825584e-02
   5.0857845e-01   1.6590294e+00
  -1.3315567e+00   1.8965003e+00
  -1.2800342e+00   1.7458145e+00
  -4.0579648e-01  -2.1823417e+00
  -3.8061460e-01  -3.0750863e+00
   5.6018570e-01  -8.4159159e-01
  -1.3956196e+00   1.5926866e+00
  -1.2519116e+00   2.4076740e+00
   5.3663733e-01  -2.3813138e+00
   6.8714483e-01  -3.0747404e+00
  -1.3253825e+00   1.9931817e-01
  -1.3325102e+00   1.9492456e-01
  -3.4599628e-01  -8.4850305e-01
  -1.2536933e+00  -2.5168194e+00
   6.0420419e-01   1.6837020e+00
  -3.3612952e-01   6.0279463e-01
  -4.9925795e-01  -2.0345545e+00
   6.8106815e-01  -9.2684850e-01
  -1.3741975e+00   2.3381922e+00
  -4.5751462e-01   1.6827126e+00
   5.7938928e-01  -7.2006187e-01
  -1.1805156e+00  -2.2445154e+00
  -1.3952699e+00  -2.3731102e+00
   5.2844955e-01   1.6932387e+00
   6.9599155e-01  -1.4679970e+00
  -1.3687319e+00   2.1594938e+00
  -1.2542892e+00  -1.6525741e+00
   5.2358201e-01  -1.3258488e+00
  -3.6456539e-01  -5.5553841e-01
  -1.4293333e+00  -1.5746409e+00
  -2.6911626e-01   8.7501276e-01
  -1.9279017e-01  -9.0043186e-02
   7.9429279e-01   2.4475676e+00
  -3.1769315e-01  -7.8158210e-01
  -3.7167959e-01  -6.0504617e-01
  -1.3338865e+00   7.6515381e-01
  -1.5270115e+00  -1.5548563e+00
   7.1400927e-01  -3.0763782e+00
   6.7783678e-01  -2.3269687e+00
  -3.5402852e-01  -2.3936885e+00
  -5.0168691e-01  -3.0846332e+00
   6.5092411e-01   2.3137024e+00
  -1.3789818e+00   8.8512894e-01
  -1.4549209e+00   2.5174141e+00
  -1.4543278e+00   8.8464969e-02
   4.6382522e-01  -2.9999666e+00
  -4.4192325e-01  -8.0292759e-01
  -1.4505631e+00  -3.0785757e+00
  -1.3808216e+00   2.2222864e+00
  -3.1136266e-01   2.0731228e+00
   6.9380244e-01   1.5583825e+00
  -2.1716838e-01  -1.4621160e+00
   6.2253383e-01  -2.8100634e+00
  -1.3214274e+00  -1.7292127e+00
  -1.2630278e+00  -2.3695056e+00
  -1.3457275e+00   1.6567315e+00
  -1.3421625e+00  -6.1926539e-01
   5.5487644e-01  -2.2963777e+00
  -1.3713060e+00  -6.9440023e-01
   6.1098331e-01  -1.5557286e+00
  -1.4427559e+00   1.1205875e-01
  -1.5055135e+00   7.4238976e-02
   6.8643902e-01  -7.2580719e-01
  -2.9427313e-01   1.4862827e+00
  -3.8353449e-01   3.1087865e+00
   6.1791541e-01  -8.4448323e-01
   7.0610563e-01   3.1125640e+00
  -3.7296341e-01   2.5318335e+00
   5.8804715e-01   1.0475210e-01
  -1.3371561e+00   1.4822250e-01
  -1.2772699e+00   2.5555260e+00
   6.8441289e-01  -2.1491967e-01
   6.0879232e-01  -2.5282959e+00
   5.3327089e-01  -7.3790995e-01
   5.2555088e-01  -7.0281111e-03
  -4.3870990e-01  -1.5026510e+00
   6.2540950e-01   2.3198849e+00
  -3.8872045e-01  -3.0742322e+00
  -4.3884674e-01   9.2309809e-01
  -1.3800337e+00  -2.2007371e+00
  -1.3361780e+00  -5.6161396e-01
  -1.2094982e+00   7.5213324e-01
  -1.3666728e+00  -2.4145161e+00
   5.6389758e-01   9.0833377e-02
   7.0184137e-01  -2.3301487e+00
   5.8228268e-01  -4.6681807e-01
  -3.4869975e-01  -2.3114347e+00
  -1.5663536e+00   2.9618832e+00
  -1.2855656e+00  -8.0644267e-01
   6.1801319e-01  -7.1507369e-01
  -2.7559472e-01   7.0327498e-01
  -2.5253996e-01   2.4395211e+00
  -1.3968346e+00  -7.7788226e-01
   6.3169236e-01  -3.7614311e-01
  -4.6410160e-01  -3.0788469e+00
  -3.9771673e-01   5.2373592e-01
  -1.2820124e+00   7.6251365e-01
  -4.0432129e-01  -2.1582655e+00
  -3.1894692e-01   1.2357023e-01
  -2.8491582e-01  -2.3833048e+00
   6.7489204e-01  -2.1780648e+00
  -3.0992923e-01  -3.0852293e+00
  -1.3573990e+00  -1.3239700e+00
  -3.2462004e-01  -2.3123979e+00
   6.3772290e-01  -1.5216229e+00
  -5.0053718e-01   1.6576435e+00
  -3.9459928e-01   1.6604589e+00
   6.0517903e-01   8.0963286e-01
  -1.2584230e+00   6.5114571e-01
  -1.3443966e+00   9.0239317e-02
  -3.6062328e-01   1.6063683e+00
  -4.6306136e-01   7.3993976e-01
   6.5693884e-01   6.2792766e-01
  -1.4028030e+00  -7.0729879e-01
  -3.0909359e-01  -3.0882759e+00
  -1.3493877e+00  -3.0822475e+00
  -1.4795033e+00  -2.3754324e+00
  -2.9140909e-01  -3.0448512e+00
   7.5890528e-01  -1.3241038e+00
   6.9445728e-01   7.0496876e-02
   6.2131476e-01   8.7959242e-01
  -5.1648370e-01  -3.1003758e+00
  -3.5033340e-01   2.3512026e+00
  -1.3331658e+00  -7.8661779e-01
  -4.0493610e-01  -8.2921901e-03
  -3.3247646e-01  -7.7004930e-01
   4.7532309e-01  -1.3132336e+00
   6.0107301e-01  -3.1101156e+00
  -1.3068544e+00  -1.6855196e+00
  -1.3985875e+00   7.8011512e-01
  -1.3714768e+00   3.2303951e-02
   6.2780602e-01  -1.4402147e+00
  -1.8314348e-01  -3.0905829e+00
  -1.3507644e+00   1.6189098e+00
   5.0105586e-01   2.8663468e+00
  -3.8533693e-01   7.3777616e-01
  -1.2162814e+00  -1.6366813e+00
  -2.5197330e-01  -8.9403243e-01
   7.8089790e-01  -1.2218317e-01
  -3.8079599e-01   1.3133630e-01
   4.7816937e-01   2.8008830e-03
  -1.2897579e+00  -2.2721802e+00
  -4.0482849e-01  -1.4114305e+00
  -1.4887935e+00   3.1314120e+00
  -2.6562967e-01   2.3786352e+00
   5.8994974e-01  -2.3237675e+00
  -1.4200836e+00   4.6653725e-02
  -1.3964138e+00  -1.3055094e+00
  -3.0023039e-01   2.3602632e+00
  -1.3722804e+00  -7.8750311e-01
   6.2974336e-01   1.7590283e-01
  -3.4528527e-01  -2.3924859e+00
  -1.3595140e+00   2.2897516e+00
  -1.3913592e+00   7.3157315e-01
  -1.5028516e+00   2.5184089e+00
  -3.6398870e-01  -2.3829507e+00
  -4.0341100e-01  -6.8481022e-01
  -3.0639252e-01   2.3268413e+00
  -1.3811976e+00   3.0829848e+00
  -1.4265149e+00  -6.8363346e-01
  -1.3454337e+00  -2.4932769e+00
   5.9512322e-01  -6.9641231e-01
  -3.7350388e-01   1.7037216e+00
  -4.5280293e-01  -6.6911216e-01
   5.8937390e-01  -3.0601112e+00
  -4.5871075e-01   1.7975881e+00
   6.0570968e-01   2.4493221e+00
  -1.4903185e+00   8.6728438e-01
   5.4270016e-01   1.5616939e+00
  -3.3993418e-01  -3.0052077e+00
  -1.3102672e+00  -5.3698885e-01
  -1.2844664e+00  -7.1025254e-01
   6.6017531e-01   2.3207330e+00
  -3.1544967e-01  -6.2123629e-01
  -3.7420134e-01   8.9079127e-02
  -3.3111523e-01   1.9139050e+00
  -1.3214626e+00   1.5397915e+00
   6.7297762e-01   1.5858035e+00
  -4.4090347e-01   1.4542057e+00
  -4.1310537e-01  -9.5290533e-02
   7.7886394e-01  -3.0653822e+00
   7.0498595e-01  -1.4804832e-01
   7.0232667e-01  -1.6189447e+00
   5.4429645e-01   1.1277642e-01
  -1.3800975e+00  -8.4500665e-01
  -3.3508107e-01   2.0238181e+00
  -3.8328526e-01   2.9286887e+00
  -1.2535359e+00   3.0224379e+00
   6.3571541e-01  -2.4309855e+00
  -2.8518373e-01   7.3243347e-01
  -1.3628747e+00  -1.5756186e+00
  -1.2848133e+00   2.3686534e+00
  -3.3948699e-01  -2.1042818e+00
  -1.2819371e+00  -8.5383134e-01
  -4.4344297e-01  -2.1503179e+00
  -3.8166814e-01   1.6010170e+00
  -1.2609143e+00   6.2630469e-01
   6.1759292e-01   2.2175976e+00
  -1.4124474e+00   5.4590861e-02
  -1.5654668e+00   2.4547316e+00
  -3.6716964e-01   1.5241646e+00
  -1.3503763e+00  -8.2669213e-01
  -1.2552383e+00  -2.4620287e-01
  -3.1007506e-01  -2.3477717e+00
  -1.4935723e+00  -1.3637755e+00
   7.2289060e-01  -1.0094665e+00
   5.4002214e-01  -2.2666175e+00
  -3.2211270e-01   8.0744365e-01
   7.0911009e-01   1.7807936e+00
   5.4384300e-01  -2.2409443e+00
   7.0983868e-01   8.0358191e-01
  -1.4680306e+00  -2.9482411e+00
  -1.3241987e+00  -2.3266574e+00
  -4.5723191e-01  -1.6414367e+00
  -4.1321421e-01  -2.4013485e+00
  -2.8697847e-01   2.9254962e+00
   5.8103316e-01   1.4798504e+00
   6.3105152e-01  -8.9516328e-01
   6.8387452e-01  -2.3768085e+00
  -4.0382010e-01   3.9392116e-03
   6.3342377e-01  -2.9694976e+00
  -1.3555440e+00   6.0505474e-01
  -1.1584184e+00  -1.5843688e+00
   5.9930783e-01  -1.3963894e+00
  -1.3471796e+00   2.3754226e+00
  -3.7980428e-01  -6.1034059e-01
   7.4396350e-01   4.9768713e-02
   5.2030080e-01  -3.0790843e+00
   6.3276136e-01   2.8854887e+00
  -1.3021829e+00  -3.1004202e+00
  -1.5289715e+00   2.6529338e+00
  -1.3279609e+00   2.3248681e+00
   6.4996585e-01  -1.3998406e+00
   6.7045112e-01   7.8056987e-01
   6.8790074e-01  -2.0878683e+00
   6.4147624e-01   2.3413554e+00
   5.5307615e-01  -1.3600298e+00
   6.2553812e-01  -3.0757063e+00
  -3.6116002e-01   2.9482638e+00
  -1.4098885e+00  -2.4019408e+00
  -1.3918451e+00   2.4355581e+00
  -1.2977078e+00   1.0228221e-01
  -3.8716112e-01   2.4805714e+00
  -1.4414789e+00  -6.4834679e-01
  -4.1417934e-01  -2.3709427e+00
  -4.2572634e-01  -2.0655633e+00
  -3.2059466e-01  -2.4404140e+00
  -1.4303714e+00  -1.4728186e+00
   7.6332828e-01   1.9903366e-01
  -1.9912294e-01  -2.2269788e+00
   6.7084496e-01   1.7372425e+00
  -3.2751865e-01   2.5544745e+00
  -3.5837091e-01   1.3373375e+00
  -3.6375506e-01  -4.1574620e-02
   5.4926596e-01  -1.7728418e+00
  -4.6925940e-01   2.9775655e+00
  -4.8241095e-01  -8.2752407e-01
   6.2183796e-01  -7.5681906e-01
   7.2951627e-01  -2.7569898e+00
  -3.2962161e-01   2.2756623e+00
  -1.2329122e+00  -1.4374288e+00
  -3.6930933e-01  -2.2809437e+00
   6.2834746e-01   9.1361291e-01
   6.4634913e-01  -2.2427765e+00
  -5.1329941e-01   1.6682540e+00
  -1.4645739e+00   2.4108120e+00
  -4.0376746e-01  -2.1756150e-01
  -1.3964982e+00  -2.2603392e-01
  -4.0443470e-01  -8.5063914e-01
   5.8546247e-01   7.6422481e-01
  -3.0998362e-01  -1.6634609e+00
  -3.8862520e-01   4.6558487e-01
  -3.0361777e-01   1.4083190e+00
  -1.4392135e+00  -1.8716878e+00
  -3.4540539e-01   1.7009800e+00
  -1.3336080e+00   2.5140240e+00
  -4.9482631e-01  -1.7522092e+00
   6.2673861e-01   9.1961752e-01
  -3.3513695e-01  -8.2427668e-01
  -3.5833458e-01   1.7983667e+00
  -3.7717725e-01  -6.5911331e-01
   6.9128927e-01  -2.3005399e+00
  -3.3993081e-01   1.5958739e+00
  -1.3472700e+00   1.4931462e+00
  -3.2923854e-01   8.9112898e-01
   5.4328370e-01  -1.8244055e+00
  -4.8174970e-01   7.2118595e-01
   7.4016082e-01   1.6754847e+00
  -1.3463922e+00  -5.9084444e-01
  -1.3722278e+00   7.3616237e-01
   4.6385220e-01  -2.1947273e+00
  -3.6331234e-01  -7.6497566e-01
  -2.1071453e-01   5.8935242e-03
  -2.8166366e-01   1.6825477e+00
  -1.4473209e+00   2.5176812e+00
  -4.3480229e-01  -4.2800749e-02
  -4.3151785e-01   2.4019361e+00
  -1.3000127e+00   1.7717378e+00
  -3.8198895e-01  -2.4887594e-02
  -1.3937607e+00  -1.5464146e+00
  -4.9804948e-01  -2.1582420e+00
  -1.2895889e+00   1.5864190e+00
  -4.4392335e-01  -1.8225185e+00
  -1.3629291e+00  -1.5179123e+00
  -1.2356433e+00  -3.0111566e+00
  -1.3418455e+00  -1.2502428e-02
   8.1173038e-01  -1.6026637e+00
   6.2668620e-01  -6.3716200e-01
  -1.3589335e+00   2.6792485e+00
  -3.1474483e-01   7.6275705e-01
  -1.2389068e+00  -1.0956767e-01
  -1.3060726e+00  -1.4695977e-01
   7.0028481e-01  -1.7382789e+00
  -1.3992461e+00  -2.3859832e+00
  -1.3301868e+00   8.8341519e-01
  -1.3984482e+00  -3.8410053e-02
  -1.2894139e+00   2.4270866e+00
   6.7294088e-01   1.7361466e+00
  -1.3162277e+00   1.5299336e+00
  -1.3253174e+00   2.8757464e+00
   5.8044490e-01  -1.6519455e+00
   7.5750256e-01  -5.9869420e-01
  -3.3307585e-01   2.3034481e+00
  -1.4507891e+00  -1.2678646e+00
   5.9900590e-01   2.7685591e-02
   6.7502724e-01   1.6477301e+00
   6.7038221e-01   8.2970899e-01
  -1.2610855e+00  -2.8323773e+00
  -1.4704100e+00   3.0757022e+00
  -1.3483673e+00   2.2070894e+00
  -3.2581840e-01   2.3236034e+00
   5.8276824e-01   1.3835057e+00
   6.9129204e-01   2.2871639e-01
  -3.4517766e-01   2.3187375e+00
  -2.8134336e-01   7.6100906e-01
  -1.3402024e+00   8.5894481e-01
  -4.4294088e-01  -8.2255943e-01
  -1.3611854e+00  -1.5074059e+00
  -1.3212060e+00  -2.4990102e+00
  -1.2720668e+00  -2.8387295e+00
  -4.3374081e-01   1.2908039e-01
  -1.3007822e+00  -1.3200261e+00
  -2.9481329e-01   3.0502948e+00
   6.8011462e-01   2.1748867e+00
  -1.2087158e+00   2.3245947e+00
  -2.4962491e-01   8.8978179e-01
  -4.3195767e-01  -2.3009219e+00
  -3.6534255e-01   2.6711573e+00
  -1.3662147e+00   5.8479712e-01
   6.1795794e-01  -7.0717064e-01
   6.8110456e-01  -1.5116452e+00
   6.4892619e-01  -1.7094161e+00
   7.3581882e-01   1.3400865e+00
  -1.4087057e+00  -7.1861576e-01
   5.1697841e-01   2.3182202e-02
   6.9426122e-01   1.5001105e+00
  -1.3149576e+00  -2.3688765e+00
  -3.5606617e-01   2.9007803e-02
   6.6990299e-01  -2.1378930e+00
   7.2549130e-01  -7.9421454e-01
  -1.4068431e+00   1.3051246e-01
  -1.2521266e+00  -3.0914707e+00
   6.2431452e-01  -7.0368558e-01
  -1.3719429e+00   2.2845634e+00
  -1.2807024e+00   8.4433909e-01
  -1.4188028e+00  -2.4159891e+00
   6.7927419e-01  -7.8018741e-01
   7.0451874e-01  -2.9423860e+00
   5.8418342e-01   1.7347719e+00
  -2.6480319e-01  -6.8593480e-01
   7.2993816e-01   8.8082899e-01
   6.9112028e-01  -1.2604741e+00
  -1.3775385e+00   1.6635450e+00
  -3.9217729e-01  -1.3158785e+00
   5.7222466e-01  -1.6674835e+00
   5.9999838e-01  -6.2753972e-01
  -1.2420915e+00   2.8045154e+00
  -4.8332399e-01   2.1730027e+00
  -1.4518210e+00   7.2777138e-02
  -1.2357868e+00  -3.0005698e+00
   8.2798386e-01  -7.6428340e-01
  -3.4081308e-01   1.8614060e+00
  -1.3462457e+00  -1.0315001e-03
  -1.2282147e+00  -1.2186540e+00
  -1.3552324e+00  -6.7861749e-01
   6.6872037e-01  -1.6183544e+00
  -1.2610249e+00  -1.3965617e-01
  -2.9327845e-01   2.6964651e+00
   5.4359191e-01  -2.2276506e+00
  -1.1287242e+00   2.9968259e+00
  -1.5318627e+00  -8.8580335e-01
   5.2092067e-01   2.2129047e+00
  -3.4435326e-01  -3.0661651e+00
  -3.0868231e-01   3.0565759e+00
   6.9090210e-01  -2.2145579e+00
   7.3008036e-01   2.1472650e+00
   6.9979222e-01   8.3166469e-01
  -1.4331317e+00   2.3205253e+00
  -1.3305639e+00   8.4414963e-01
   6.5594241e-01  -6.7170705e-01
   6.4280538e-01   9.2254757e-01
  -1.4304903e+00  -1.3572505e+00
   6.3427655e-01  -1.5477159e+00
   7.2963138e-01   2.9081335e+00
   6.2596255e-01   1.0032460e+00
  -4.6836053e-01   8.4956746e-02
   6.1527149e-01  -5.2442452e-01
   7.2060514e-01   3.1133546e+00
   6.0695445e-01   2.5089178e+00
  -1.1439343e+00   3.0762448e+00
   5.5704204e-01   1.5492400e+00
   5.5438972e-01   1.6138881e+00
   5.9674147e-01  -1.7698765e+00
  -3.6444910e-01   1.9119820e+00
  -1.4835427e+00   8.8460398e-01
  -1.2276380e+00  -1.5204530e+00
  -1.3855875e+00   2.3686262e+00
   6.4608481e-01   1.5066130e+00
   6.8708060e-01  -2.2099421e+00
  -1.4169260e+00   6.9274029e-01
  -4.9745984e-01   1.1246788e+00
   5.2850102e-01   1.6704778e-01
  -3.7085994e-01  -8.7493340e-01
  -1.3860394e+00  -1.5935903e+00
  -3.3996859e-01  -2.2363730e+00
  -1.4380189e+00   2.3975871e+00
  -3.2325640e-01  -2.2766102e+00
  -1.3959656e+00  -3.1311793e+00
  -1.3508504e+00   2.2411489e+00
  -3.0370288e-01   8.9463062e-01
  -3.9285034e-01   3.0719391e+00
   6.1039398e-01  -2.2640503e+00
  -3.6647440e-01   3.0100532e+00
  -1.3381663e+00   6.8745907e-01
   7.0559488e-01   1.0403958e+00
  -1.4046327e+00   1.6364314e+00
  -1.3321491e+00  -7.6268427e-01
  -1.3745940e+00  -3.0063209e+00
   6.3595004e-01   2.3534181e+00
  -1.4738876e+00   2.2254526e+00
  -1.3765107e+00   2.5073439e+00
  -1.3780454e+00  -6.9847253e-01
  -1.1864247e+00  -7.8513283e-01
   6.3071121e-01  -6.9763940e-01
  -1.3872522e+00  -7.1234982e-01
   5.8465623e-01   8.5135631e-01
  -1.4358140e+00   1.4291322e+00
  -1.2442891e+00  -1.4975462e+00
  -3.5137766e-01  -1.5319714e+00
   5.9594219e-01  -1.6549150e+00
  -5.2682238e-01   1.6557543e+00
  -1.3249569e+00   2.4885298e+00
   4.9224250e-01  -1.5286261e+00
  -1.1942159e+00   3.1238867e+00
  -3.8688383e-01  -2.8510980e+00
   5.5913263e-01   1.6668639e+00
  -1.2529620e+00   1.6193085e+00
  -1.4152787e+00   1.5164130e+00
   6.3415484e-01   3.0266410e+00
  -3.7133200e-01   7.3530796e-01
  -1.3312050e+00  -1.6306169e+00
  -1.3538749e+00  -2.2712548e+00
  -2.5252215e-01   2.0319742e+00
  -1.3383394e+00  -6.8718486e-01
  -1.5275986e+00   1.7478338e+00
  -1.2435255e+00  -7.4479100e-01
  -1.3192686e+00   7.9258682e-01
  -1.3204324e+00   1.7916573e-01
   6.1148593e-01   7.1616832e-01
  -3.9736015e-01  -2.3418506e+00
  -1.3787917e+00   1.3014262e-01
  -4.2845884e-01   2.4730443e+00
   5.8304873e-01  -2.3626910e+00
   6.3913914e-01  -2.5566631e+00
   5.9468409e-01  -6.9317854e-01
  -1.4466322e+00   2.0169892e-02
   6.2826748e-01  -8.4598293e-01
   7.2000136e-01  -1.2079266e+00
  -1.4337366e+00   2.3926092e+00
  -2.8739278e-01   3.0086157e+00
   7.4376961e-01  -5.7038285e-01
   7.1666937e-01   1.5795448e+00
   6.2558137e-01   1.0561248e+00
   6.3328036e-01  -2.3837780e+00
   5.4306189e-01  -1.4018885e+00
  -1.4489140e+00  -2.2245375e+00
  -2.5251055e-01  -4.3190505e-03
  -1.4141563e+00  -8.0922120e-01
  -1.4569514e+00  -2.2786902e+00
  -2.4479388e-01  -2.3253108e+00
  -1.3462498e+00  -2.2834008e+00
   6.6288964e-01  -8.6289481e-02
  -2.8988628e-01  -2.5649203e-02
  -3.2433012e-01   8.1613653e-01
  -3.8101258e-01   2.4257659e+00
  -1.2966159e+00   2.3085255e+00
   5.4502399e-01   2.4596705e+00
  -1.4085767e+00   2.9219570e+00
   7.3899469e-01   1.4712586e+00
   5.0367964e-01   3.1033506e+00
  -3.9612717e-01   8.9826611e-01
   5.6363281e-01   1.7031756e+00
  -3.6442575e-01  -1.6115999e+00
  -1.5153095e+00  -2.3877113e+00
  -4.1644947e-01  -1.5018066e+00
  -2.8788175e-01   7.1622903e-01
   6.9440840e-01  -1.5489206e+00
  -1.4355783e+00  -3.0763850e+00
   5.3570016e-01   6.2368287e-01
  -3.7616736e-01   3.0797729e+00
  -2.3033677e-01  -1.4923439e+00
  -3.6733701e-01   1.7692305e+00
   6.7332029e-01   1.7424740e+00
  -4.5972915e-01   2.3234412e+00
  -3.9144279e-01   3.1834458e-01
  -1.4553477e+00  -9.9677353e-01
  -1.3477374e+00  -1.6088175e+00
   6.9726285e-01  -2.4498074e+00
  -1.3988140e+00  -3.1414711e+00
  -1.2509998e+00  -8.1998238e-01
  -1.3902926e+00  -1.9770205e+00
  -1.3863071e+00  -8.4386642e-01
   7.0573030e-01   2.5023522e+00
  -1.4542305e+00   2.1173264e+00
  -3.9121372e-01   7.9677796e-01
   6.6455152e-01   1.6172344e+00
  -1.4695373e+00   7.4851368e-01
   6.3930864e-01  -3.1145428e+00
   5.8518211e-01  -7.1450118e-01
   6.8554422e-01  -3.0198401e+00
  -3.1502795e-01   3.0909287e-02
  -3.4151908e-01  -7.5087073e-01
   7.4411996e-01  -1.4253303e+00
  -1.2774136e+00  -6.9462009e-01
  -1.4101027e+00  -8.6592532e-01
  -1.4243275e+00  -2.3163789e+00
   5.6812395e-01   1.6124747e+00
   6.5380787e-01  -3.9761640e-01
  -4.3884372e-01   5.7773422e-02
  -1.5242065e+00  -2.3476298e+00
   6.0221945e-01  -2.1366291e+00
  -1.4011241e+00   8.6902468e-01
   6.3789615e-01   8.9306566e-01
   6.8315264e-01   1.1261242e+00
   6.9721670e-01  -7.4730230e-01
  -1.3806179e+00  -1.6119387e+00
  -1.3984587e+00   2.6505311e+00
   6.6348077e-01  -1.3839346e+00
  -1.3722490e+00   1.8794226e-01
  -1.3485653e+00  -2.2039537e+00
  -1.3838637e+00  -2.2892230e+00
  -1.3600603e+00   6.9078699e-01
  -1.2957484e+00  -1.4674988e+00
  -1.6061883e+00  -3.0861990e+00
  -3.0291647e-01  -9.9885056e-02
   5.8626691e-01   1.6863564e+00
  -3.1330272e-01  -1.5156276e+00
  -1.3754467e+00   7.6298154e-01
  -3.8212655e-01   1.5825353e+00
  -1.3349456e+00   2.5819335e+00
  -1.3326343e+00   9.7904583e-01
   6.2667229e-01   2.3207122e+00
   5.9198725e-01   1.5055879e+00
  -1.2841606e+00   1.7357859e+00
  -4.2044066e-01   7.3506878e-01
  -3.0790157e-01   2.1627693e+00
  -4.5426938e-01  -1.7842841e+00
  -5.6070355e-01  -3.0082900e+00
   7.5251568e-01   3.0328138e+00
  -2.6425128e-01   3.0713157e+00
  -2.3560260e-01  -1.7740107e+00
  -1.4110720e+00  -1.5625501e+00
   6.5799135e-01   1.7719828e+00
   6.1155434e-01  -9.4102472e-01
   7.0413089e-01   2.2033687e-01
  -1.2606477e+00   2.3024590e+00
  -1.3098551e+00   3.1893952e-02
  -1.3148793e+00  -1.4713395e+00
   7.1176858e-01  -2.2049375e+00
  -1.2923876e+00   7.9265313e-01
  -1.2998819e+00   7.8019323e-01
  -1.5117013e+00   2.3762435e+00
  -3.5462295e-01  -8.1898886e-01
  -1.2655351e+00   1.9590351e+00
  -1.3807146e+00  -1.4167732e+00
  -1.4460240e+00   2.9865997e+00
   5.8332838e-01   3.0098066e+00
  -1.4954692e+00  -9.1861001e-01
   6.3212065e-01  -2.4131917e+00
  -1.5574810e+00  -2.4574616e+00
  -1.3690224e+00  -7.4617894e-01
   7.7329705e-01   2.3435300e+00
   7.3072931e-01  -1.6147683e+00
  -1.3924495e+00   2.0512524e+00
   6.2289814e-01   7.9781796e-01
  -1.4269567e+00   7.5002378e-01
  -1.4464055e+00  -2.3408488e+00
  -1.4134278e+00  -3.0287080e+00
  -3.2109563e-01  -1.5350804e+00
  -2.3918578e-01  -1.5583993e+00
  -1.3481468e+00  -2.4214089e+00
   6.4984561e-01   1.6195753e+00
   5.6475502e-01   1.5252995e+00
   6.9666989e-01  -2.2699224e+00
  -3.4977765e-01   2.8831097e+00
   7.2177511e-01   2.5535677e+00
  -1.3914992e+00   2.5206299e+00
  -5.6482592e-01   8.1290030e-01
  -1.3617833e+00   1.7799204e+00
   7.5133284e-01  -2.5544536e+00
  -2.5829354e-01   1.6486241e-01
   6.2710227e-01   2.2009532e+00
   5.8843319e-01  -2.3380182e+00
  -3.0715752e-01   1.6606234e+00
   6.2644671e-01   2.3418595e+00
   6.8099579e-01  -6.1464423e-01
  -1.1564745e+00  -2.3426593e+00
   6.9815054e-01  -1.3803706e+00
  -1.4279810e+00   8.3325184e-01
  -1.4604542e+00   9.3658800e-01
  -1.9431563e-01  -1.5628782e+00
   7.5690523e-01   1.6766703e+00
   5.4419062e-01   2.9458365e+00
   5.2494029e-01  -2.1281951e+00
  -3.7871582e-01  -1.0139557e+00
   5.8314765e-01  -2.3039353e+00
   5.5188118e-01  -1.6134140e+00
  -1.4172932e+00  -6.4158028e-01
  -3.3436145e-01  -8.2659760e-01
  -1.2911926e+00   2.3000470e+00
  -3.3482384e-01  -2.5264357e+00
  -1.3774794e+00   5.3879367e-01
   4.9157248e-01  -5.8726573e-01
  -1.3568132e+00   3.0158525e+00
  -3.7456186e-01  -7.4455743e-01
  -1.4708832e+00   8.5223929e-01
   6.9432016e-01  -2.5247123e+00
  -4.2997999e-01   1.9985254e+00
  -1.8739926e-01  -8.0310909e-01
   7.1064244e-01   2.2713756e+00
   6.1810413e-01   8.2242040e-01
   6.8963514e-01   2.2953591e-01
   6.6485767e-01  -1.5377305e+00
  -5.0953110e-01   3.0666993e+00
  -1.3451034e+00   3.0217035e+00
   7.5553137e-01   1.6780273e+00
  -1.3935687e+00  -2.2371303e+00
  -1.1637820e+00  -7.5844690e-01
  -2.5081759e-01  -3.0846137e+00
   7.0447871e-01  -1.5411772e+00
  -1.4055281e+00   2.4336833e-02
   5.7147157e-01   7.8436015e-01
  -1.3092845e+00   1.9558116e-01
  -4.5899759e-01   2.3309174e+00
  -1.3052910e+00  -2.3648273e+00
  -1.2155054e+00  -3.0128198e+00
   5.8386225e-01  -3.0840001e+00
  -4.1856251e-01  -8.6821184e-01
  -3.8955051e-01  -2.1876819e+00
   5.3779273e-01  -1.5337232e+00
   6.9398289e-01   1.6754020e+00
  -1.2981298e+00  -1.6882894e+00
   7.3035905e-01  -1.9285643e+00
  -1.4204458e+00   1.3596638e+00
   6.2883122e-01  -2.7221622e-01
  -1.3975373e+00   9.4399703e-01
  -3.7616184e-01   1.7583970e+00
  -2.5031434e-01   3.1235811e+00
  -1.3730547e+00   9.0127158e-01
  -3.3766905e-01  -1.7614226e+00
   7.2647038e-01  -7.4984261e-01
   6.4109870e-01  -9.8745337e-02
  -1.4482976e+00   7.9030721e-01
  -1.4177046e+00  -2.9990641e+00
  -1.4041970e+00   1.5735666e+00
  -3.4555288e-01  -4.8304550e-03
  -2.8212359e-01   7.2759726e-01
  -1.3354075e+00   1.5602776e+00
  -1.4222424e+00   1.6172980e+00
  -1.4245953e+00   4.6170901e-02
   6.2461080e-01   1.2715883e+00
  -3.4726639e-01   2.3332051e+00
  -3.8805109e-01   1.5913811e+00
  -1.3781879e+00  -2.0525355e+00
   6.4105185e-01   2.4775474e+00
   5.7139394e-01   2.4544259e+00
   5.0106420e-01  -2.2562941e+00
  -3.5108041e-01  -2.3032169e+00
   6.2696427e-01   1.6261733e+00
   5.6018766e-01   2.2980101e+00
   7.0410093e-01  -1.7215755e+00
  -1.4829176e+00   1.3573239e+00
  -2.5281486e-01  -2.4915942e+00
  -1.3567216e+00   9.8219501e-01
  -1.4205347e+00   2.4245343e+00
  -1.3315971e+00   2.1240547e-01
  -3.0045817e-01  -1.4348965e+00
   4.8290383e-01   2.4757236e-01
  -1.2718805e+00  -3.0868662e+00
  -1.3218965e+00  -1.4987188e+00
  -1.2787623e+00   1.7256313e+00
   5.8557248e-01   1.6157825e+00
  -1.4381943e+00  -1.0795943e-02
   6.4345416e-01  -2.4451576e+00
  -1.2275373e-01  -1.6693343e+00
  -1.3190723e+00  -2.4474180e+00
   7.3039284e-01  -1.6558149e+00
  -1.2690089e+00  -4.2839751e-01
  -1.4812711e+00   2.5859718e+00
  -1.4423960e+00   1.8522456e+00
  -1.3592375e+00   2.4461441e+00
  -4.0519949e-01   4.5174630e-02
  -2.3988035e-01  -2.0107761e+00
   5.9071664e-01  -2.5374203e+00
  -1.3811524e+00  -8.4798949e-01
   5.2282194e-01   9.5734641e-01
  -3.5754546e-01  -2.2345590e+00
   6.8153376e-01  -2.2563033e+00
   8.0115143e-01  -7.5287802e-01
   5.6736544e-01   2.3366230e+00
  -3.1323904e-01  -1.1008884e-02
  -1.2840141e+00   2.5682779e+00
  -3.5505991e-01   8.1460515e-01
   5.8406262e-01   2.3115843e+00
  -3.0858445e-01  -2.5541860e+00
  -3.1898695e-01  -2.3289755e-01
   7.1909209e-01   3.1036615e+00
  -1.5387296e+00  -2.3194233e+00
  -4.2135467e-01  -1.5317445e+00
  -3.2769990e-01   4.9858517e-01
  -1.3143769e+00   1.4108422e+00
   6.2560385e-01   1.6487935e+00
  -1.2923290e+00  -1.6350661e-01
  -1.2708334e+00  -1.3139605e+00
  -4.7033193e-01   1.5213379e+00
  -4.7564675e-01  -4.7607082e-01
  -4.8543743e-01   1.8189028e+00
   6.5538604e-01  -8.6531635e-01
   5.6240224e-01  -1.3744923e+00
   5.0580542e-01  -1.6570394e+00
   6.2542583e-01  -8.1400600e-01
   7.3813944e-01   7.6765133e-01
   5.4934575e-01  -1.4554063e+00
  -1.4067254e+00  -1.5732092e+00
  -2.7601957e-01   1.6300063e+00
  -3.2336113e-01   7.3460100e-01
   6.9809561e-01   9.4770772e-01
  -1.3486026e+00   2.1384257e+00
  -1.3564167e+00  -2.1816413e+00
   5.8803598e-01   2.6850499e-01
  -3.9112356e-01  -8.1805304e-01
  -1.3639080e+00  -7.1158409e-01
  -1.3873407e+00  -2.9817626e+00
  -2.8240508e-01   8.1192172e-01
  -4.7907147e-01   6.5011679e-01
  -3.4169380e-01  -2.3697190e+00
  -1.3940229e+00   1.5517907e+00
   6.9885468e-01   2.2752375e+00
  -3.0978858e-01  -9.7583078e-01
  -1.2715962e+00   1.9997377e-01
  -3.8582464e-01  -3.1188793e+00
  -1.3240566e+00  -2.3327280e+00
   6.2444666e-01  -1.7118509e+00
   5.9372236e-01   2.5039244e+00
   5.7965714e-01   1.5787363e+00
  -1.5247602e+00   2.3156285e+00
  -4.1979022e-01  -3.0768729e+00
   6.0755726e-01   2.4440019e+00
  -5.0757787e-01  -1.5423629e+00
   5.2451855e-01   1.5965985e+00
  -4.2946713e-01   7.7594310e-01
  -2.9247180e-01   1.0355613e+00
   6.4001796e-01  -1.5627547e+00
  -1.4148167e+00   3.1079129e+00
  -2.5995093e-01   1.4743016e+00
  -1.4369010e+00  -1.3426678e-01
   6.1728843e-01   1.7574730e+00
  -3.8710140e-01   8.1858133e-01
   5.9340166e-01  -1.6177522e-01
  -2.7017846e-01   9.7030845e-01
  -1.2792427e+00   9.3010167e-01
  -1.3504311e+00  -2.9617529e+00
   5.1904330e-01  -1.4756119e+00
  -1.3422204e+00  -7.7612293e-01
   6.8329930e-01   4.1787005e-02
  -1.3060953e+00   2.2865617e+00
  -3.5334873e-01   2.4290293e+00
  -3.7857010e-01   8.0145052e-01
   7.3981223e-01  -2.8525407e-01
   5.9799482e-01   2.4852224e+00
  -4.1788682e-01  -2.3100663e+00
  -1.1941655e+00   2.2157856e+00
  -1.2375952e+00   3.0598214e+00
  -1.2509246e+00  -2.3465542e+00
  -3.1438378e-01  -9.8265153e-01
   7.2177240e-01  -2.2870755e+00
  -1.4337211e+00  -1.6027008e+00
  -3.2606624e-01   2.9436916e-02
  -1.4299390e+00   1.0082324e-01
   6.1500020e-01  -2.4946394e+00
  -1.3601125e+00  -6.6221805e-01
   5.6005295e-01   3.0976544e+00
  -2.8803417e-01   2.2476204e+00
   6.4008369e-01   8.3571524e-01
  -4.2329426e-01   3.0969184e+00
  -1.3881022e+00   1.3790376e+00
  -3.3560875e-01  -2.2260367e+00
  -1.3814236e+00  -6.0963165e-01
   7.0754837e-01  -2.9444139e+00
   7.9353972e-01  -3.1020054e+00
   7.4752005e-01  -3.0124664e+00
  -1.2305553e+00  -1.5377740e+00
  -1.3896744e+00   2.3656202e+00
  -3.7885127e-01  -2.0377789e+00
  -1.2081782e+00  -2.9199462e+00
   8.0461756e-01   1.8261933e-01
   6.7779227e-01   8.3571108e-01
   6.1171369e-01   2.2757362e+00
  -1.2686920e+00   2.3319529e+00
   6.2269319e-01  -7.9656333e-01
  -3.4864725e-01   1.5668456e-01
  -1.1947582e+00   2.4487406e+00
  -1.2705352e+00   3.0195421e+00
   6.5873284e-01   1.5055301e+00
  -1.4462317e+00   1.6163314e+00
  -4.2176231e-01   1.7981940e+00
  -3.6979128e-01   1.6601279e+00
  -1.3218923e+00   1.4092212e-01
  -3.7736993e-01  -1.5151867e+00
  -1.4547631e+00   1.3413761e-01
   7.8622605e-01  -2.1240422e+00
  -2.8750696e-01   2.8713975e+00
   7.4472852e-01   4.1785083e-02
   6.4363167e-01   1.7875104e+00
   7.1874427e-01  -1.7734066e+00
   5.7334681e-01  -2.8623705e+00
  -1.2776390e+00  -1.3218564e+00
  -2.5531850e-01  -1.4432503e+00
  -3.4494923e-01  -2.9656665e+00
   7.2540836e-01   2.2894008e+00
   6.9262038e-01  -2.4927865e+00
  -3.4923884e-01  -2.4772599e+00
  -1.1994122e+00   2.4632168e+00
  -1.2470472e+00   1.7406993e+00
  -1.2932863e+00   2.5420372e+00
  -1.1870953e+00   4.7838647e-02
   6.2533950e-01   1.6176770e+00
  -3.9258630e-01  -1.5669471e+00
  -3.1355357e-01   3.0006806e+00
  -3.1551337e-01   5.0447242e-02
  -3.8351876e-01  -2.2493670e+00
   7.1024087e-01   9.3387079e-01
   7.7237680e-01   1.5993551e+00
   5.8129526e-01   1.0072606e+00
   5.9031992e-01  -8.4029494e-01
   6.0704720e-01   1.7120940e+00
  -1.4207864e+00   3.1348455e+00
  -2.7739545e-01   6.6242689e-01
   7.1724392e-01  -8.1907783e-01
   6.9107138e-01   1.3571152e-01
  -1.3483174e+00  -9.1106493e-01
  -2.2217735e-01  -1.2830175e+00
   6.2879462e-01   7.5243276e-01
  -1.3662663e+00  -2.0161684e+00
  -1.3658203e+00   3.0279190e+00
  -3.6211611e-01  -3.1393925e+00
   6.7030288e-01  -1.6208032e+00
   5.2494964e-01  -2.9958498e+00
   6.4104953e-01  -1.5589417e+00
  -3.6739097e-01  -2.9915431e+00
  -3.8725041e-01   2.8348647e+00
  -1.2795244e+00   1.7061092e+00
  -3.5949716e-01  -1.3485264e-01
   6.3542102e-01   1.6058274e+00
  -3.6150295e-01   2.2703584e-02
   6.8466229e-01   2.4578835e+00
  -3.7065566e-01  -3.0837095e+00
   5.8320797e-01  -9.6894469e-01
  -1.3930089e+00   2.2556361e+00
   5.8523043e-01  -7.1317796e-01
   6.5315632e-01  -2.2169391e+00
   6.4508085e-01  -8.4199715e-01
   5.8108999e-01   3.1117316e+00
   6.7430733e-01   1.6819499e+00
  -4.1988089e-01   1.5287736e+00
  -5.0986755e-01   3.0609237e+00
   6.4426428e-01  -2.1550431e+00
   5.8765762e-01   2.2053412e+00
  -1.5187991e+00  -1.2788198e+00
  -3.1042197e-01   1.7722576e+00
   5.8361887e-01  -2.9992370e+00
  -1.3649627e+00   2.5763461e+00
  -2.8371385e-01  -2.9163168e+00
  -1.4987288e+00  -2.4128266e+00
   5.6698867e-01   2.5467589e-02
  -3.7092682e-01  -1.6006295e+00
  -1.2857791e+00  -1.6745233e+00
  -1.3245805e+00  -1.5162508e+00
   8.1448298e-01  -1.7193475e+00
  -1.5138589e+00   1.3468556e-01
  -5.0636959e-01  -1.5455614e-02
   7.1281197e-01  -2.6138148e+00
   4.7771699e-01   1.5586581e+00
  -1.2163465e+00   5.5014370e-02
  -1.3153121e+00  -4.8016534e-02
  -1.4005191e+00  -1.6217373e+00
   5.7875948e-01  -1.4991068e+00
   5.2071799e-01   9.2986329e-01
   6.6441107e-01   5.4038000e-02
  -3.6229071e-01  -2.1414837e+00
  -2.5599414e-01   3.1222794e+00
   7.2721698e-01   3.1978400e-01
  -1.2945692e+00  -8.0573085e-01
  -1.3314196e+00   1.6952525e+00
  -1.7022363e-01  -6.3889346e-01
   8.5459279e-01  -7.1601987e-01
   7.1778081e-01  -9.5747887e-01
  -4.5340908e-01   2.4392919e+00
  -3.5508341e-01  -1.2714400e+00
  -3.9312205e-01   1.6194887e+00
  -1.3783218e+00  -8.3791910e-01
  -1.2849052e+00   3.0751101e+00
  -3.8427382e-01  -6.7681105e-01
   6.3306003e-01  -7.5716465e-01
  -1.2243446e+00   7.8498528e-01
  -2.6438195e-01   1.4484373e+00
  -3.3525188e-01  -3.1285395e+00
   6.6500669e-01   1.7725446e+00
  -3.0629599e-01   3.1270514e+00
   5.7341523e-01   8.6377343e-02
  -3.7841690e-01   1.5378442e+00
   4.8147241e-01   1.3516545e-01
   7.1487482e-01   1.6054928e+00
  -1.3011180e+00  -3.0016305e+00
  -3.6988938e-01  -1.2611646e+00
  -3.9162079e-01   1.7103481e+00
   6.6241923e-01  -2.9209454e+00
  -1.4082340e+00   3.1017096e+00
   5.8916766e-01   2.4235171e+00
  -1.4433220e+00   1.5431167e+00
  -3.9950764e-01  -2.3268923e+00
  -3.5406670e-01   9.1456785e-01
  -1.3793500e+00   1.0074642e-01
  -1.3034015e+00  -2.8896591e+00
  -4.8998664e-01   1.4867415e+00
  -1.4684159e+00  -2.8011115e+00
  -1.3521213e+00   2.5369463e+00
  -1.3483505e+00  -2.3021830e+00
  -1.5607683e+00   7.8009039e-01
   7.8589629e-01  -2.6183558e+00
  -2.5221655e-01   6.7987662e-01
  -3.9531100e-01  -2.0528228e+00
   5.2347318e-01  -3.0658757e+00
  -1.7671412e-01  -1.7301534e+00
   5.7370954e-01   1.0524469e-01
  -5.6324731e-01   1.2084995e-01
  -3.4066635e-01  -2.8648618e+00
   6.3958806e-01   1.4677768e+00
  -2.8335568e-01  -2.2037032e+00
  -3.2754394e-01   8.1321272e-01
  -1.3995229e+00  -1.5045341e+00
  -1.3300649e+00  -8.2737734e-01
  -1.2965489e-01  -2.5556224e+00
  -1.2668778e+00  -8.1327994e-01
  -1.3164955e+00   8.6767080e-01
  -1.3821121e+00  -1.9021862e+00
  -1.3258841e+00  -2.6522707e-01
  -3.9908209e-01   2.4019648e+00
   8.0396305e-01  -8.1542323e-01
  -1.4832442e+00   7.0112061e-01
  -3.9774714e-01   7.8323254e-01
  -2.7698355e-01  -5.1672173e-01
  -1.4309784e+00   1.3653153e+00
  -1.1640252e+00  -2.1648955e+00
  -1.3249435e+00  -2.2488362e+00
   6.9230287e-01  -1.6925918e+00
  -3.8778640e-01   1.7806898e+00
  -1.2633348e+00   3.0077601e+00
  -2.5953065e-01  -5.3826622e-01
  -1.2615774e+00   1.2146480e-01
  -3.3703169e-01  -1.4990187e+00
  -1.5638933e+00   5.4580373e-01
  -1.1678466e+00   2.1889998e+00
   6.9588096e-01   1.4384843e+00
   5.8971322e-01  -1.3764112e+00
  -1.4129519e+00   3.0340962e+00
  -1.3849661e+00  -3.7239197e-02
  -2.6632417e-01   1.6075046e+00
  -1.2771897e+00   7.4042207e-01
  -1.4744434e+00  -2.1973799e+00
  -1.3882957e+00   6.5510186e-01
  -4.5349337e-01  -1.4464471e-01
  -3.9083606e-01   1.7864555e+00
  -4.6719506e-01   3.0125008e+00
  -5.2664789e-01  -2.1929302e+00
  -5.4235666e-01   1.5602951e+00
  -1.2588483e+00  -9.5296204e-01
  -1.3201702e+00   1.1583454e+00
  -1.2275104e+00   6.0220039e-01
  -4.0605296e-01   6.3386534e-01
   6.6055389e-01   1.6536651e+00
  -1.3531463e+00   1.8230570e+00
  -1.3625433e+00  -1.7886559e+00
  -3.3805406e-01   6.8349325e-01
  -1.2698365e+00  -8.2976315e-01
  -1.4567386e+00  -4.3806287e-01
  -4.1870759e-01  -3.1172214e+00
   7.0299011e-01   8.1571769e-01
   7.2464968e-01  -3.0032896e+00
  -1.4880896e+00   8.8912486e-01
   6.2087397e-01  -1.5376498e+00
   5.3626589e-01   2.5492212e+00
   6.2837593e-01   1.6350353e+00
   5.2298746e-01   2.3391456e+00
   6.7409486e-01  -1.6438025e+00
  -1.4706632e+00   3.0980044e+00
  -1.3492323e+00  -2.3326486e+00
  -1.4525686e+00   9.4502046e-01
   7.1204873e-01  -8.9184928e-01
   6.2399708e-01  -1.4476055e+00
  -3.5876031e-01  -2.3112350e+00
  -1.4439671e+00   8.3720464e-01
  -1.6884395e-01   1.7082697e-01
   6.8848120e-01  -1.4148481e+00
   7.0208312e-01  -1.5547889e+00
  -1.4010375e+00  -9.0155583e-01
   6.5638845e-01   2.3145271e-01
   4.5909572e-01  -2.3207522e+00
   6.5747193e-01  -3.1226834e+00
  -1.3855353e+00   2.4355148e+00
   6.2754900e-01  -2.1757518e+00
  -2.1131031e-01  -1.4964605e+00
   5.2808777e-01  -2.1238657e+00
  -1.4991037e+00   7.1723394e-02
   5.2795910e-01   2.2285647e+00
  -1.2929511e+00   1.9633266e-01
  -4.1967677e-01  -2.1794960e+00
   5.5463639e-01   7.5111444e-01
  -1.4480254e+00  -2.5921480e+00
  -3.1784800e-01  -1.4362850e-01
   5.8280428e-01  -1.4064669e+00
  -1.3380455e+00   1.4667416e+00
   5.8551007e-01   2.2917447e-01
   6.3362830e-01  -1.5808038e+00
  -3.7293671e-01  -1.3743312e+00
   6.1471876e-01  -3.8605659e-01
   6.3012168e-01  -2.1316311e+00
  -1.4176668e+00   2.5888393e+00
  -1.3265213e+00  -1.6153324e+00
  -1.3562823e+00  -7.9027356e-01
   6.2436383e-01  -2.1738560e+00
   7.3072870e-01  -1.6194242e+00
  -2.9022515e-01  -7.2946963e-02
  -3.7540019e-01   2.2986452e+00
  -1.4712424e+00  -8.3966635e-01
   7.0454715e-01  -6.1935729e-01
  -1.3201978e+00   2.8445711e+00
  -1.2584554e+00   5.8330266e-01
   8.0387812e-01   2.3398951e+00
   5.4245097e-01   1.7243825e+00
   6.4789426e-01   2.3243159e+00
  -3.9054805e-01  -1.4012410e+00
  -3.8048445e-01   2.5419079e+00
  -1.3188272e+00   3.0228135e+00
  -1.3233657e+00   2.2445082e+00
  -3.6028544e-01   3.1384056e+00
  -3.4876896e-01   2.3671242e+00
   6.6170037e-01  -2.9365803e+00
   6.6985065e-01   5.9114895e-01
  -1.3666480e+00   2.4524600e+00
   5.2638002e-01   1.6773449e+00
  -4.7230896e-01   1.5219122e+00
   6.3659137e-01   1.5939975e+00
  -1.3546655e+00  -1.5530717e+00
   6.3990915e-01  -1.5207854e+00
  -1.3131561e+00   1.4756107e+00
  -3.0268573e-01   1.6631836e+00
  -1.3077724e+00   3.1313488e+00
  -1.2859812e+00   2.9332853e+00
  -1.3997647e+00  -2.3708541e+00
  -1.5845023e+00   1.6355247e+00
  -1.2919761e+00   1.7361118e+00
  -1.4532531e+00  -2.1485508e+00
   7.6441462e-01  -3.1415592e+00
  -2.4773862e-01  -1.6891420e+00
   7.8355967e-01   2.5526428e+00
  -1.3374576e+00   1.4498660e-01
  -4.1896987e-01   1.6989916e-01
  -1.3107603e+00   1.6602010e+00
  -1.2240780e+00  -9.8091584e-01
  -4.8811545e-01   3.0677927e+00
  -1.3676490e+00   2.4870129e+00
  -3.8030126e-01   7.4881651e-01
  -3.4054386e-01  -1.4067901e+00
   5.6924291e-01  -1.7763546e+00
   6.7273186e-01   2.0234962e-01
   5.9018470e-01  -1.6319533e+00
   5.7524468e-01  -2.3278262e+00
  -3.7182559e-01  -1.3201268e+00
  -2.9783333e-01  -1.5066733e+00
  -4.7537823e-01  -2.1937509e+00
  -1.3568991e+00   6.3061069e-02
  -2.9280429e-01   1.4840185e+00
  -2.4827254e-01  -1.6651319e+00
  -4.1197462e-01   2.1676879e+00
   5.8154735e-01  -6.9578030e-01
  -1.3350889e+00  -2.7791205e-02
  -4.5794786e-01  -9.4510383e-01
   6.7486595e-01  -1.4603343e+00
  -1.3204050e+00  -1.5593075e+00
  -1.2191040e+00   1.3890385e+00
   6.7765411e-01  -7.7544377e-01
   7.4494634e-01  -1.3680489e+00
   5.9718554e-01  -1.6005276e+00
  -3.0577763e-01   2.3897911e+00
   6.5162696e-01  -1.5357483e+00
  -1.4228242e+00   1.6902574e+00
  -3.2234100e-01   1.9331328e+00
   7.0770167e-01   1.0264236e+00
  -1.3719540e+00  -7.6093557e-01
  -3.4003166e-01   8.2273991e-01
   6.1673620e-01  -2.2169562e+00
  -1.4495251e+00   2.5026956e+00
   7.6649654e-01  -1.6750225e+00
  -1.4350685e+00   3.0805674e+00
  -2.8051524e-01  -1.5137459e+00
  -1.5409566e+00   2.8794875e-01
  -1.3874214e+00  -2.4830638e+00
   6.2816946e-01   9.4581030e-01
   5.4311895e-01   7.7270621e-02
   6.2665911e-01  -2.1649152e+00
  -3.7459111e-01  -7.8426376e-01
  -1.3183576e+00   1.1816711e-01
  -2.9078969e-01   3.1299148e+00
  -1.3599553e+00  -1.3718108e-01
  -1.4196544e+00  -8.3702695e-01
   5.0102713e-01   1.4334020e-01
  -3.0098162e-01   2.4545598e+00
  -1.4198122e+00   2.0780724e+00
  -3.5621766e-01  -1.6247754e+00
  -3.2372372e-01   1.6638966e+00
   6.4138458e-01  -1.0409170e-01
   5.7065729e-01   2.2036338e+00
   4.9638389e-01   6.6031509e-01
  -1.4897681e+00   8.4479226e-01
  -4.3748287e-01  -1.6073670e+00
  -1.3591974e+00  -6.6600129e-01
  -1.4986278e+00  -2.1443389e-03
   5.2735759e-01   2.4098168e+00
  -2.9203912e-01   9.8450334e-01
  -3.6127719e-01  -2.5797006e-02
   6.1036037e-01   1.6515965e+00
  -3.8480835e-01   7.3969249e-01
  -1.3056911e+00   2.3414338e+00
  -1.4545478e+00   7.2426794e-01
   5.7272732e-01   1.8022298e+00
  -1.3144451e+00  -1.6753818e+00
  -4.9279152e-01   2.5470967e+00
   6.3150903e-01  -3.1233308e+00
  -1.4691033e+00   2.4190365e+00
   6.6374998e-01  -3.0907050e+00
   6.9106595e-01  -2.3232389e-01
  -2.1296206e-01  -2.2599103e+00
  -2.4643129e-01  -2.2273697e+00
   7.7749265e-01   8.6321690e-01
  -4.2031057e-01  -1.3990255e+00
  -3.3029601e-01  -3.0546736e+00
  -2.6828653e-01   2.4379988e+00
  -1.3233122e+00   1.6852502e+00
  -2.7737693e-01  -1.1793748e-01
  -1.2554603e+00   1.5146978e-01
  -3.3220698e-01  -7.0113766e-01
  -1.2331315e+00   1.9021647e-01
  -2.3872816e-01  -8.1855905e-01
   8.1824723e-01   1.4462469e-01
   7.2727260e-01   1.9312573e-01
  -4.6298669e-01   1.8050452e+00
  -1.2999692e+00  -9.2456061e-01
  -1.9852360e-01   9.8884495e-01
  -1.3190413e+00  -2.4037947e+00
  -4.2125829e-01  -2.1038943e+00
  -2.9072701e-01   2.4870362e+00
  -1.3785788e+00  -1.5053110e+00
  -1.3668133e+00   5.3466470e-01
  -1.3068390e+00   8.4012832e-02
  -1.2646872e+00   2.9163868e+00
  -1.3077655e+00   2.2497953e+00
  -1.4142091e+00  -1.0072099e-01
  -1.2683396e+00  -7.0984694e-01
  -4.0161312e-01  -2.1296411e+00
  -3.7822834e-01   2.2068575e+00
  -3.3531759e-01  -2.2987384e+00
  -1.3876729e+00  -6.9762697e-01
  -1.3422168e+00   1.4062219e-01
   6.3168305e-01   2.4989603e+00
   6.8077347e-01   7.8835842e-01
   6.6585551e-01   1.5086442e+00
   6.8082903e-01   2.6129388e+00
  -1.4704992e+00   2.4300011e-02
   6.5626197e-01   3.1095525e+00
  -3.5896313e-01   7.5654284e-01
  -1.3809100e+00   1.7418647e+00
  -1.4638075e+00   2.3408221e+00
  -1.2682900e+00   3.4775331e-02
  -3.7148532e-01  -3.1222778e+00
   6.7047635e-01  -9.1000371e-01
  -4.3663674e-01  -2.3030902e+00
   5.3675736e-01  -2.3053278e+00
   6.8996978e-01  -1.1554805e-01
   7.2412556e-01   2.3151765e+00
  -2.0081183e-01   1.4407182e-01
  -3.6040934e-01   2.2778794e+00
  -3.3679437e-01   9.0254731e-01
  -3.8259931e-01  -1.0306318e-01
  -1.4527526e+00   3.0817699e+00
   6.5134240e-01   8.5123658e-01
  -3.1371263e-01   1.5119092e+00
  -1.2521268e+00  -1.4788554e+00
   5.9865719e-01  -1.1419714e+00
   8.6427906e-01  -8.7254535e-01
  -3.7620410e-01   2.4566799e+00
   6.7261971e-01  -2.9098774e+00
  -2.6451758e-01  -3.0208330e+00
  -1.2617366e+00   2.4312763e+00
   6.0922422e-01   2.2945594e+00
   8.0041730e-01  -4.3293326e-01
  -3.7264377e-01  -2.9911977e+00
  -3.8859211e-01  -2.3111134e+00
  -3.7796448e-01   8.3578638e-01
  -3.2035018e-01  -3.0452196e+00
  -1.2525348e+00  -7.2216947e-01
  -1.4376399e+00   1.7519365e+00
   5.5659612e-01  -1.4391583e+00
  -4.2627873e-01  -2.9241200e-02
  -1.2816604e+00   1.7287200e-01
   6.3565437e-01   7.3496431e-01
  -4.6293216e-01  -3.3709983e-02
  -1.1958327e+00   2.4044411e+00
  -3.7477753e-01  -2.9304437e+00
   7.8359827e-01   1.5913147e+00
   6.9669159e-01   3.0352579e+00
  -3.2209444e-01  -2.5018783e+00
   5.3172885e-01  -1.5762930e+00
  -1.4436704e+00   2.3896752e+00
  -3.5195216e-01  -1.4992649e+00
   6.2196814e-01  -6.4411324e-01
   4.5931584e-01   1.3959352e+00
   5.8679818e-01   2.2546302e+00
   6.8625275e-01   2.8980385e+00
   7.3670707e-01  -4.3129655e-02
   7.0996760e-01  -5.8202091e-01
  -4.2771829e-01  -2.5089392e+00
  -1.2878271e+00  -1.3100959e+00
  -4.3976089e-01  -8.4367377e-01
  -1.4605710e+00   1.3807130e-01
   6.1165455e-01   7.0889338e-01
   6.3320391e-01  -2.4630960e+00
   6.7758124e-01   1.4740092e-01
  -4.4731132e-01   6.8906237e-01
  -3.0038255e-01   1.5836237e+00
  -3.2360724e-01   3.9799304e-02
  -4.5790615e-01   1.5371096e+00
   5.6560714e-01   9.3872697e-01
   5.5611216e-01   5.1612595e-02
  -4.7259340e-01   1.4483385e-02
  -2.9454237e-01  -1.5150183e+00
   5.5740050e-01  -1.1497969e+00
   6.9752118e-01  -2.3318132e+00
   6.6595607e-01   2.4613558e+00
  -1.3556186e+00  -3.1016738e+00
   4.8960138e-01   1.6253287e+00
   6.2769831e-01   8.7477911e-01
  -1.3129841e+00   2.5886768e+00
   6.2489621e-01   3.0575951e+00
  -4.4754954e-01  -1.9143901e-01
   6.1335136e-01   2.3615363e+00
  -1.3441905e+00  -2.1426170e+00
  -3.2372455e-01   8.6466381e-01
  -1.2771915e+00   1.5381149e+00
  -1.3919918e+00   2.3565612e+00
  -1.4422881e+00  -7.1839031e-01
  -3.8422442e-01  -1.5731353e+00
  -1.3364846e+00   2.3718788e+00
   6.4698149e-01  -1.4709426e+00
   5.3346591e-01   2.4780907e+00
  -1.3452830e+00   2.2331414e+00
  -1.3282326e+00  -1.7008817e+00
   6.4575006e-01  -2.4310777e-01
  -3.6557493e-01  -7.1209791e-01
  -1.2677652e+00   2.3826803e+00
  -3.4561717e-01   8.7964881e-01
  -3.4247952e-01   2.0273890e-02
  -1.3998722e+00  -3.1051941e+00
  -3.4532621e-01  -1.4027786e-01
  -3.4528893e-01   3.0385348e+00
   4.3991461e-01  -1.4117368e+00
  -3.7192319e-01  -7.6086278e-01
  -1.3696952e+00   1.6464158e+00
  -2.7425225e-01   1.5712234e+00
  -3.9832902e-01   3.1158521e+00
   5.0768356e-01  -8.3646572e-01
  -4.2529080e-01   2.3029085e+00
  -4.5655490e-01   2.3835159e+00
  -3.8223345e-01  -7.8878618e-01
  -4.8423283e-01   3.0928944e+00
  -4.3307027e-01  -1.5474699e+00
   6.9097609e-01  -4.1113757e-01
   7.5326425e-01   2.3075783e+00
  -3.2881426e-01  -2.3351150e+00
   6.2355528e-01  -2.3154749e+00
  -4.2848888e-01   1.4213405e+00
   7.8853838e-01  -2.9165801e-02
  -1.2563516e+00   1.7242099e+00
  -1.2720817e+00   1.4343989e+00
   6.1640806e-01  -8.1332907e-01
   5.5857256e-01  -7.8409543e-01
  -1.5476821e+00  -3.0506111e+00
   4.9191770e-01   2.5182163e+00
  -3.9407245e-01  -1.3574282e+00
  -1.4302896e+00  -2.2197721e+00
  -1.3108977e+00  -2.4344103e+00
   6.9131047e-01  -7.3206871e-02
   7.5282064e-01  -1.6200958e+00
  -2.9433054e-01   1.5243999e+00
   5.9492920e-01   6.3560963e-01
  -1.3641477e+00   1.9780619e+00
  -1.3663413e+00   1.3462158e-01
  -5.1636726e-01   2.4790586e+00
  -4.9971483e-01  -2.9490116e+00
  -1.3200759e+00   2.5526499e+00
   5.2007198e-01   1.7396220e+00
  -1.4042674e+00   1.5976404e+00
  -1.3776569e+00  -7.6181084e-01
  -1.3978308e+00   2.4233025e+00
  -3.7790449e-01  -1.4026229e+00
  -1.3028897e+00  -2.1296250e+00
  -3.4251754e-01  -9.0085804e-01
   6.0447564e-01  -8.9453823e-01
  -2.4669013e-01  -1.5909736e+00
  -3.2182814e-01   1.8822239e-01
  -3.8864187e-01  -2.4299076e+00
  -3.9143509e-01   2.5245828e+00
   5.5094118e-01   1.3293677e+00
  -3.9313213e-01  -1.6437988e+00
  -2.3743577e-01   2.0406656e-01
  -3.3704857e-01  -1.3524359e+00
  -1.2998221e+00   2.3673866e+00
  -3.6994641e-01   8.9060844e-01
   6.6183913e-01  -1.7592268e+00
  -2.1945701e-01  -2.5823387e+00
  -3.2868013e-01   1.6622221e+00
  -4.9885945e-01   1.0177890e+00
  -1.4669222e+00  -1.3024470e+00
   6.9989169e-01  -1.4697343e+00
  -5.7741883e-01  -3.1000054e+00
  -5.7746345e-01  -2.0549346e+00
  -1.3032971e+00  -7.5833310e-01
  -1.2988745e+00  -1.5770025e+00
  -1.4124650e+00   1.6004308e+00
  -4.9242242e-01  -1.6632805e+00
   6.0447182e-01  -2.7189144e+00
  -1.4183528e+00   7.9233750e-01
  -3.1479289e-01   1.2893390e-01
  -3.3961008e-01   1.1485740e+00
   5.0717123e-01  -7.4361449e-01
   5.7845877e-01   2.8324034e+00
  -1.2673986e+00  -6.3967217e-01
  -3.5044071e-01   1.4826740e+00
  -1.4166984e+00  -1.6736579e+00
  -3.3555417e-01   2.4018373e+00
   5.4851448e-01   1.7662087e+00
  -3.1891590e-01  -2.9774211e+00
  -1.4739948e+00  -2.3528912e+00
   4.8087568e-01  -3.0420890e+00
   5.5844325e-01  -2.1737661e+00
   4.8502735e-01   2.1959027e+00
  -4.2540233e-01   1.3272828e+00
   5.2674599e-01  -2.9947931e+00
  -1.3380654e+00  -2.2581731e+00
   5.6552454e-01  -2.4815425e+00
  -2.8932984e-01  -2.3858745e+00
  -1.3403380e+00   2.0356889e-02
  -3.8478102e-01  -3.0963945e+00
  -4.2679326e-01   1.6474734e+00
  -1.2577285e+00  -7.0335459e-01
  -3.2807594e-01  -3.1027681e+00
   7.1081278e-01  -2.9987537e+00
   7.1361519e-01  -1.3502848e+00
   7.3636884e-01   6.1295456e-01
  -2.4715613e-01  -3.0455144e+00
   7.1251408e-01   1.6122889e+00
  -3.3831632e-01  -1.2143938e-03
  -2.3829387e-01   9.4798920e-01
   6.8895493e-01   2.3269810e+00
  -1.5048450e+00   1.5616864e+00
  -2.8118121e-01   1.5636463e-01
  -1.3885327e+00   1.5341986e+00
  -1.3013784e+00  -4.7689300e-02
  -1.3748088e+00  -2.3872247e+00
  -1.3664743e+00   2.3513535e+00
   5.7369905e-01  -2.2506153e+00
  -1.4443914e+00  -1.6926621e+00
  -1.3660709e+00   3.0893306e+00
   6.4409644e-01  -1.7327516e+00
   5.6334209e-01  -8.8298293e-02
  -1.3651758e+00  -3.4858553e-02
  -3.3455479e-01   2.4031403e+00
  -3.3330432e-01   1.5963029e+00
  -1.4129032e+00  -4.9777516e-01
   6.1135061e-01   2.9555554e+00
  -4.4247780e-01  -1.5771404e+00
   6.3141825e-01  -3.0558513e+00
  -2.9625036e-01   2.1058173e+00
  -3.4222324e-01   2.4522025e+00
   7.9113038e-01  -3.0600402e-02
   4.2070619e-01  -2.1815791e+00
  -1.2433182e+00  -1.4589976e+00
  -3.9025134e-01  -2.9991785e+00
  -2.8754588e-01  -3.1121617e+00
  -1.3254268e+00  -1.0772856e-02
  -4.0545788e-01  -1.5272326e+00
  -3.8532584e-01   1.5425082e+00
  -1.4337345e+00  -6.4372415e-01
  -3.0011937e-01  -3.0610852e+00
   5.8680024e-01  -7.1437180e-01
   5.6305638e-01   8.5140172e-01
  -1.2609860e+00  -2.5242713e+00
  -1.3675826e+00   2.4245522e+00
  -1.4762115e+00   1.6194926e+00
   6.1481718e-01  -6.8299364e-01
  -2.9244937e-01  -2.1466493e+00
   6.1887132e-01  -7.7399250e-01
  -1.3140376e+00   1.4664532e+00
   5.8515031e-01  -1.5788213e+00
  -3.5548581e-01   1.3330551e+00
  -4.3461953e-01   9.3203919e-01
  -1.5248873e+00   6.7133535e-01
  -3.4621434e-01  -8.9734134e-02
  -1.4574990e+00   2.4875618e+00
  -1.3666330e+00   8.5783479e-01
  -5.3219119e-01  -2.9847795e+00
  -2.5349677e-01   2.5146215e-01
  -1.3186331e+00  -2.2290278e+00
  -2.9689128e-01  -2.8963601e+00
  -1.3071570e+00  -5.8757594e-02
  -3.6664196e-01  -1.0178608e+00
  -1.4638074e+00  -2.6683755e+00
  -2.3209726e-01   2.3944625e+00
  -2.2816976e-01   2.0179673e+00
  -1.2081861e+00  -4.7931609e-01
  -1.3304412e+00  -1.4919548e+00
  -1.3287418e+00  -1.5331626e-01
  -4.3282489e-01   6.6204186e-01
  -3.7400839e-01  -7.3830259e-01
   6.0285846e-01  -2.2668992e+00
  -4.3532587e-01  -9.5496766e-01
  -1.4717503e+00   8.9041393e-01
   5.9405983e-01   1.5781788e+00
  -1.3017343e+00  -1.5789945e+00
   5.3540308e-01   2.9950361e+00
  -4.3277529e-01   1.8023850e+00
  -1.5095564e+00   3.0760137e+00
  -4.4753029e-01   2.2239471e+00
  -4.3017271e-01   1.6705600e+00
   5.5795742e-01   1.0653582e+00
   5.5420070e-01   8.4486048e-01
  -3.0597547e-01  -6.9259216e-01
  -1.2654986e+00   1.7719230e+00
  -1.5213135e+00  -3.1209941e+00
  -3.7094165e-01   1.5226832e-01
  -3.2515202e-01   2.4883594e+00
   5.8121213e-01   1.7638348e+00
  -3.6373553e-01   2.2502906e-01
  -1.2784576e+00  -7.2184348e-01
   6.1696671e-01   9.1091692e-01
  -2.1006398e-01   3.0842241e+00
   7.1145263e-01   1.4876789e-01
   6.0314578e-01   3.3920566e-02
  -1.3043323e+00   6.7444571e-02
  -4.1267897e-01  -3.0218315e+00
   5.7563577e-01   2.4076463e+00
  -4.4071477e-01  -2.3045471e+00
  -1.3823048e+00   1.5763059e+00
  -4.9344515e-01  -1.5665060e+00
   5.8596813e-01  -2.3653986e+00
  -1.3588287e+00  -3.0306662e+00
   6.7469191e-01  -5.1651395e-02
  -1.4966314e+00  -2.3226904e+00
   7.1612108e-01  -2.3545607e+00
   6.3405458e-01  -3.1757336e-01
  -1.4564123e+00   2.1841685e+00
   6.5516790e-01  -1.7464820e+00
  -1.2899976e+00  -6.3454112e-01
   6.0870841e-01  -1.6923333e+00
   5.6177728e-01  -2.3934482e+00
   7.0904435e-01   2.3643599e+00
   5.2073057e-01  -8.2364439e-01
  -1.3943376e+00   8.1038261e-01
  -1.4741147e+00   3.0588232e+00
   6.2900790e-01   3.0469326e+00
   6.6890643e-01   3.0804325e+00
   6.1805508e-01   6.7735514e-02
  -2.5229968e-01  -6.8186214e-01
  -1.3380528e+00  -2.2562944e+00
  -1.3294973e+00  -2.3056347e+00
   7.4348268e-01  -3.0035137e+00
  -2.7866575e-01   2.3804814e+00
  -1.4085578e+00  -2.2936833e+00
  -2.8059019e-01  -2.4456086e+00
  -1.3587794e+00   2.3276045e+00
   6.7987263e-01  -1.5243637e+00
   5.9344983e-01  -2.0939207e+00
   6.1613716e-01  -8.9371658e-01
  -1.3735069e+00  -7.0400938e-01
  -1.3732784e+00   1.0701555e+00
  -1.2583721e+00  -7.0855883e-01
  -1.3270153e+00  -6.1519355e-01
   7.7350521e-01   2.1160067e+00
  -3.3575164e-01   8.2138141e-01
   5.7092673e-01   1.5649770e+00
  -1.4518162e+00  -2.2573198e+00
  -3.2147787e-01  -9.0295794e-01
  -3.2259716e-01   8.2400635e-01
   6.5541518e-01   1.4850985e+00
  -1.3112019e-01  -2.5459059e+00
   5.2123182e-01  -2.9854468e+00
   7.0966734e-01   7.4231501e-01
   5.1784254e-01   1.4840241e+00
  -4.1767791e-01  -3.1005217e+00
  -3.9311107e-01  -3.0255410e+00
  -1.3468166e+00   1.4335706e-02
  -1.3858761e+00  -3.0778636e+00
  -3.6844100e-01  -2.5004514e+00
   5.6851309e-01  -2.7939805e-01
   5.2848362e-01  -5.8042228e-01
  -1.4228813e+00  -7.3313000e-01
  -4.2415063e-01  -1.3778049e+00
   6.0634204e-01   2.9966150e+00
  -1.3583616e+00  -7.6766534e-02
  -3.1830590e-01  -2.3656678e+00
  -4.1465091e-01  -2.3578767e+00
   6.4179899e-01   1.7214856e+00
  -1.2835377e+00  -1.3788035e+00
  -3.9233266e-01   2.4906386e+00
  -1.3099070e+00   2.5383059e+00
  -1.4357740e+00  -2.3420101e+00
   4.5436574e-01  -9.4061453e-01
  -1.3751113e+00   6.5341544e-01
  -2.8125665e-01  -1.3043887e-02
   6.4641574e-01   1.2899760e-01
   6.1548130e-01   2.3438271e+00
   7.1415723e-01   2.2224344e+00
  -4.4037201e-01  -2.5303561e+00
  -3.3157888e-01  -1.3553943e+00
   6.9683490e-01  -6.1595405e-01
   6.3404137e-01  -1.3557971e+00
   7.4603797e-01  -2.2455476e+00
  -1.3799555e+00  -2.4807827e+00
   5.8186759e-01   1.3473354e+00
  -3.3582748e-01   2.5180530e+00
   4.1197221e-01  -2.4984183e+00
  -3.4350733e-01  -1.3601425e+00
  -2.3429898e-01  -2.1045134e+00
  -4.3352320e-01  -2.9678766e+00
  -3.8247681e-01  -2.3197730e+00
  -3.5277265e-01  -7.3941220e-01
   5.3876031e-01   2.2513704e-01
  -4.0106754e-01   1.6502057e+00
  -1.3981200e+00   2.3880638e+00
  -3.8913760e-01  -2.0111940e+00
  -1.3260834e+00   2.3618144e+00
  -2.3231094e-01  -6.3678165e-01
  -1.3443529e+00   6.1560240e-01
   5.9745239e-01  -2.2379583e+00
  -1.4846561e+00  -1.6315264e+00
  -4.1770066e-01  -3.0301535e+00
  -1.3436613e+00  -2.0944922e+00
   6.3927252e-01  -2.6552076e+00
   6.0376409e-01   2.5266371e+00
   5.2423955e-01  -1.4252743e+00
  -3.3463424e-01  -1.6464523e+00
  -2.7696840e-01   2.9713354e+00
  -4.5104319e-01  -2.9389900e+00
  -4.5350013e-01   2.5537362e-02
  -1.4010972e+00   3.0786191e+00
   6.1927336e-01   2.3008306e+00
   5.9206701e-01  -2.3856544e+00
   5.1022113e-01  -1.4578564e+00
  -1.5089224e+00   2.3653424e+00
  -1.3221889e+00   7.6775543e-01
  -3.9196168e-01   1.5209476e+00
  -3.5116830e-01  -9.1030555e-01
   6.7313398e-01   1.0231790e-02
  -2.6532758e-01   2.4145622e+00
  -1.1211905e+00   1.4464151e+00
   7.0670869e-01   7.6980973e-02
  -2.4981966e-01  -1.0083813e+00
  -1.3469230e+00   2.1583385e+00
   4.0298055e-01   1.0105663e+00
   6.8129103e-01   7.6454652e-01
   6.5097628e-01  -1.4023058e+00
  -4.0774974e-01  -5.8776710e-01
  -5.3379325e-01  -6.9069465e-01
   6.3828769e-01  -1.5947727e+00
  -2.5287716e-01   1.3556746e+00
  -3.4790750e-01   3.0995332e+00
   6.6482092e-01   1.4888049e+00
  -1.3341452e+00   1.6261420e+00
  -3.1754247e-01   1.6393743e+00
   6.2969316e-01  -1.6141275e+00
  -1.4663981e+00   2.3853023e+00
  -3.6717681e-01   2.4980413e+00
  -3.5527589e-01  -2.8970845e+00
  -2.3994416e-01   2.4076746e+00
  -5.5789786e-01  -2.4763182e+00
  -1.1853548e-01   4.3233233e-02
   6.7209407e-01  -7.8633639e-01
  -4.6436094e-01   2.4263456e+00
   4.9718130e-01  -9.4058611e-01
   6.2487142e-01  -8.2693616e-02
  -1.2973850e+00  -5.5812686e-01
  -2.8427381e-01   8.0037341e-01
  -1.2803404e+00   7.6469428e-01
   5.3928126e-01   2.4134832e+00
   6.2612365e-01   1.4933559e+00
  -4.4882866e-01  -2.2943028e+00
  -2.7687706e-01   6.7237644e-01
  -1.3782673e+00  -7.2334389e-01
  -1.9981245e-01   2.5470859e+00
  -1.2700841e+00   8.9184782e-01
  -2.5741782e-01  -1.1873720e-01
  -1.3693204e+00  -2.4221544e-01
  -4.6663952e-01  -1.4948754e+00
  -1.3962194e+00   2.2708046e+00
  -1.3822885e+00  -3.0056848e+00
  -1.1914986e+00   2.3533721e+00
   7.5252423e-01   2.5016673e+00
   6.0707801e-01  -2.3170506e+00
  -1.3941618e+00  -2.2138518e+00
  -1.4422126e+00   2.3154984e+00
   6.2022702e-01   8.5150919e-01
  -2.2092647e-01  -2.3813021e+00
  -1.1944052e+00   2.5993743e+00
  -1.3973757e+00   2.3829997e+00
   5.2035664e-01   2.3300919e+00
  -4.8684714e-01   1.5665269e+00
  -1.2942153e+00   7.5458673e-01
  -1.2196301e+00  -1.0455557e+00
  -1.3986645e+00   7.7221790e-01
  -4.3840538e-01  -1.4370548e+00
   6.3474559e-01   2.2958698e+00
   5.5091344e-01   9.5032160e-01
  -1.3527269e+00   3.0570748e+00
  -2.4672952e-01  -2.9505788e+00
   5.1180527e-01  -2.5536629e+00
  -5.3519740e-01  -9.2343882e-01
  -3.0326913e-01   2.4941630e+00
  -1.3161206e+00  -1.0172904e-02
  -1.4091798e+00   5.6183137e-01
  -1.3960740e+00   1.3929466e+00
   5.8410109e-01   2.6147377e+00
  -3.3301977e-01   3.1214156e+00
  -1.4180357e+00  -1.3097614e+00
  -1.2630898e+00  -1.4401831e+00
  -1.3857073e+00  -1.5302434e+00
  -1.4067915e+00   4.0554557e-01
  -1.3777289e+00  -2.4913751e+00
  -2.6158316e-01   1.0457556e+00
  -4.0404009e-01   3.0897631e+00
  -1.2330603e+00  -2.0017443e+00
  -4.1905506e-01  -7.3203022e-01
  -3.7983158e-01   1.1070787e+00
  -2.7932924e-01  -4.3371900e-02
  -4.2947549e-01  -1.2890016e-01
  -3.1942675e-01   1.6886415e+00
  -1.5046751e+00   1.6371838e+00
  -1.2637457e+00   1.6402978e+00
  -4.6310155e-01   2.4561102e+00
   7.0335259e-01  -2.2331026e+00
   7.9956277e-01   3.1355731e+00
   7.3000345e-01  -2.1132717e+00
  -1.3543616e+00  -2.3580795e+00
  -6.2469434e-01   1.6368194e+00
  -4.1017363e-01   1.7200864e+00
   6.2315706e-01  -2.0736321e+00
  -3.6896056e-01  -3.0909499e+00
  -2.2272722e-01  -2.1689698e+00
   7.8545099e-01   2.2181461e+00
   6.0836679e-01  -7.9913553e-01
  -1.4243783e+00  -6.6306348e-01
   7.6270198e-01   2.9492723e+00
  -2.2420137e-01  -9.5549697e-01
   8.4203926e-01  -1.3207392e+00
  -1.2802986e+00   3.0833446e+00
  -3.5312951e-01  -2.0936950e-01
   6.4229578e-01   9.2171561e-01
   5.9608520e-01   2.3813639e+00
  -1.4141955e+00   3.0206644e+00
  -3.6036428e-01  -1.6829423e+00
   6.8064786e-01  -2.4304364e+00
  -3.4308321e-01   2.4382818e+00
  -4.7548878e-01  -1.6656308e+00
   5.7296219e-01  -1.0536751e-01
  -1.4683187e+00  -1.5714976e+00
   5.7889782e-01   1.5924061e+00
  -1.3605080e+00  -1.5712964e+00
  -1.3551387e+00   1.4908376e+00
   7.8498211e-01  -1.4875766e+00
  -2.3940477e-01  -9.8485976e-02
  -1.3627739e+00   2.3172229e+00
  -1.3024174e+00   2.8248460e+00
  -1.2980890e+00   2.4532512e+00
   6.4796451e-01   8.3394831e-01
  -3.9372623e-01   9.0118182e-01
  -4.5168146e-01   1.9046448e+00
   5.5443162e-01   2.1910186e+00
  -2.7340286e-01   5.5689529e-02
  -1.5904573e+00   2.3529198e+00
   8.2381833e-01   3.1034942e+00
  -4.7631980e-01  -3.1396136e+00
  -3.1970413e-01   8.4171399e-01
  -2.9666083e-01   7.1949541e-01
  -3.2770878e-01  -2.1550850e+00
   6.8266727e-01   1.6943098e+00
  -1.3760646e+00   1.7622464e+00
  -5.3577333e-01  -2.3358874e+00
  -1.3307355e+00   1.3902503e+00
  -1.1997186e+00  -5.6736377e-02
  -1.2763886e+00  -2.2211764e+00
   6.6203731e-01   1.3595710e-01
  -1.2257173e+00  -2.3672630e+00
   6.2221018e-01   1.2704606e-01
  -4.0043871e-01   8.4404945e-01
   7.3260140e-01   1.6680965e+00
  -1.4126445e+00   2.2102648e+00
  -1.4863725e+00  -1.3944139e+00
   5.2350152e-01  -8.1747787e-01
  -4.5314576e-01   8.3463522e-01
  -1.2519546e+00  -2.3482287e+00
   5.5183170e-01   1.6254001e+00
   4.4870477e-01  -1.5617575e+00
  -2.9362042e-01  -1.4907550e+00
   4.9485932e-01   1.5696724e+00
  -3.2402780e-01   9.0684703e-01
  -3.0538104e-01  -8.4163254e-01
   6.9052453e-01   2.2712070e+00
   7.9950924e-01  -1.7329872e+00
  -1.2374865e+00  -4.9048359e-01
  -1.2102087e+00  -7.6928139e-01
  -1.2594445e+00  -3.7213299e-02
  -1.3986299e+00   1.5885191e+00
  -4.7659038e-01  -4.2960769e-01
  -4.8205287e-01   2.3927429e+00
  -1.2695168e+00   2.5016818e+00
  -2.9207928e-01  -2.4516040e+00
  -1.4057333e+00   8.3004526e-01
   7.4233502e-01   2.3985481e+00
  -1.2797325e+00  -2.8221949e+00
  -1.3358734e+00   9.0105278e-01
  -1.3027248e+00  -1.5627991e+00
   5.6073916e-01  -2.3483842e+00
   6.6590418e-01   2.9827192e+00
  -2.6603291e-01  -1.1048159e-01
   6.1050695e-01   8.1498478e-01
   6.7395454e-01   1.4918596e+00
  -1.4483978e+00   8.0452488e-01
  -3.7809578e-01   2.4183524e+00
   6.3299144e-01  -7.5400808e-01
  -3.7690376e-01  -2.9414992e+00
  -1.5613369e+00  -2.4361810e+00
  -1.3049404e+00   7.5472020e-01
   7.4389510e-01  -1.5642089e+00
   6.2563636e-01  -2.3854775e+00
  -3.9836283e-01   2.5357758e+00
   5.3296914e-01   9.8404027e-01
   6.1423344e-01  -2.4142737e+00
  -1.5119003e+00   2.4361345e+00
   6.9315910e-01   2.3708141e+00
   6.4470538e-01   1.8047217e+00
  -3.4512459e-01  -2.1659296e+00
   7.7563252e-01  -1.4544040e+00
  -3.1767867e-01  -1.8538829e+00
   6.4895623e-01  -2.3127663e+00
  -1.3183640e+00  -2.8735141e+00
  -1.4928677e+00   6.5104207e-02
  -1.2019412e+00  -7.6915694e-01
  -4.2615218e-01  -3.1264807e-02
   6.9131495e-01  -6.2324201e-01
  -1.3235475e+00  -8.2233895e-01
  -1.4269921e+00   2.4135614e+00
   6.4227741e-01   3.0240422e+00
   5.5102347e-01  -2.3318034e+00
  -4.3650772e-01  -2.2350941e+00
   5.5548364e-01  -2.9046835e+00
   6.9116310e-01   1.4798873e-01
  -4.8418560e-01   2.1420701e+00
  -1.3727284e+00   2.5898369e+00
   6.9106580e-01  -8.9108009e-01
   5.5696825e-01  -7.7704273e-01
  -2.9192222e-01   7.0415225e-01
   6.7990638e-01   3.1072459e+00
  -2.6476653e-01  -1.7904690e+00
   5.0373578e-01  -3.0093459e+00
  -1.4379220e+00  -1.5167956e+00
  -3.7663116e-01   2.4049659e+00
  -2.5519368e-01  -1.5404360e+00
  -3.5973267e-01  -2.3708072e+00
   7.1933769e-01   8.6124634e-01
   5.9600477e-01  -2.4432739e+00
  -1.3852826e+00  -1.4295913e+00
  -1.5508252e+00   2.2658083e+00
   5.4980674e-01  -9.3655900e-01
   4.8810170e-01  -2.9270231e+00
  -1.4881978e+00  -3.0988664e+00
  -1.3672048e+00  -5.4662608e-01
  -1.4462573e+00  -5.1737679e-01
  -3.9186245e-01  -2.2503922e+00
   5.4883787e-01   6.5535791e-01
  -3.3290264e-01   1.0558680e+00
   5.9968160e-01   8.3921840e-01
  -5.0404296e-01   2.4324307e+00
  -4.4394027e-01   2.4923178e+00
   6.5174160e-01   7.5057227e-01
   6.0046710e-01  -3.4224806e-01
   6.1297974e-01   9.6704789e-01
   7.0886220e-01  -2.4008649e+00
  -4.2471751e-01   7.4049801e-01
  -3.3976079e-01   1.6202645e+00
  -3.7876743e-01   1.5335354e+00
  -1.4038297e+00  -2.0292876e+00
  -1.3354250e+00   8.8499409e-01
  -3.4841988e-01   4.8880049e-02
  -1.3402279e+00  -5.8588241e-01
  -4.4944538e-01  -1.5469213e+00
   5.7572383e-01  -6.1445336e-01
  -1.2242705e+00  -1.3763790e+00
   6.4513262e-01  -1.6543618e+00
   7.4571132e-01   2.4206239e+00
  -1.3296632e+00   8.2053973e-01
  -3.2413986e-01  -6.9425281e-03
  -1.4322348e+00   1.7602029e+00
  -5.8003933e-01   2.3984028e+00
  -1.3168525e+00   2.6344799e+00
  -4.2583304e-01  -1.2132426e-02
  -3.8749287e-01   2.9085826e+00
   6.7429898e-01  -7.6772097e-01
  -1.3276057e+00  -3.0511217e+00
   5.7724654e-01  -2.3739120e+00
   5.8129374e-01   1.6775447e+00
  -1.3313648e+00  -2.3567404e+00
  -1.5024838e+00  -1.6380927e+00
   7.7529552e-01   6.5386302e-02
   5.6796173e-01   3.1328771e+00
  -3.5684169e-01  -8.1825093e-02
  -4.3025812e-01   2.2285036e-01
  -1.4575235e+00  -2.4097880e+00
  -1.3912781e+00  -2.4404313e+00
  -3.3146297e-01   2.5444636e+00
  -1.5880786e+00   2.5122424e+00
  -2.9764647e-01  -1.7680494e+00
  -3.3341345e-01  -3.1114600e+00
   7.8016349e-01  -5.3161638e-02
  -5.4044239e-01  -3.0162277e+00
  -1.3672709e+00  -1.4094039e+00
  -5.3288839e-01  -1.5916167e+00
  -1.4434983e+00  -7.2535061e-01
  -1.4830126e+00   2.6612129e+00
  -1.3097865e+00  -2.3135305e+00
   7.1772403e-01   7.3344420e-01
   6.7458768e-01  -2.8921084e+00
  -1.4058798e+00  -2.1638958e+00
  -1.4065573e+00  -7.6170531e-01
  -1.3886759e+00  -1.7415136e+00
  -3.0134427e-01   1.5338054e+00
  -1.3796415e+00  -7.1472854e-01
   7.0119109e-01   7.7596720e-03
   5.8286192e-01  -1.6110464e+00
   5.3880491e-01  -1.8320751e+00
   6.8024786e-01   2.3440616e+00
   7.4131653e-01  -1.7387414e+00
   6.3670471e-01   1.5073051e+00
  -4.0136233e-01   7.0722228e-02
  -2.3519689e-01  -1.6050055e+00
  -2.4893021e-01   9.1235161e-01
   8.3036853e-01  -4.3633124e-02
  -1.5035591e+00  -2.0310871e+00
  -1.2871117e+00  -6.8965043e-01
   5.5439324e-01   3.0242859e+00
  -3.2349023e-01   9.2858554e-01
  -1.3672926e+00   1.1207784e+00
  -1.3648088e+00   4.8325312e-01
  -2.0791580e-01  -1.3926996e+00
  -1.2287534e+00   4.1007402e-01
   7.5988649e-01   8.4479878e-01
  -1.3286282e+00  -2.5355698e+00
  -3.5849120e-01  -1.4830109e-01
  -4.1897966e-01  -9.2496931e-01
   5.3310516e-01   1.0911424e-01
  -1.3417799e+00   7.2637340e-01
   5.9047289e-01  -3.1189598e+00
  -3.5255964e-01   2.4161617e+00
   6.3129700e-01  -1.3140644e+00
   7.1408943e-01   2.1767077e+00
  -3.8621568e-01  -2.1602215e+00
  -4.1724555e-01  -3.0637709e+00
  -1.3826193e+00  -3.1293042e+00
  -2.6355137e-01  -8.6526931e-01
  -3.2904873e-01   2.3708601e+00
  -1.4150559e+00  -1.7261493e+00
  -3.3589695e-01   1.6578201e+00
   5.9266239e-01   1.2787330e-01
  -3.7676099e-01   3.0348055e+00
  -4.1966046e-01   9.7699121e-02
  -1.3189792e+00  -1.4506322e+00
   6.4479177e-01   2.5003044e+00
   6.0445398e-01   1.0627032e+00
  -4.1840796e-01  -3.0064417e+00
  -4.0999023e-01   1.7404735e+00
  -1.3265581e+00   2.5869380e+00
   4.8782742e-01   3.0786639e+00
  -2.7065400e-01   1.4596290e+00
  -1.2990079e+00  -8.2439955e-01
  -1.3159972e+00  -3.0868463e+00
  -4.0516339e-01  -2.2424515e+00
   6.6640795e-01  -8.1412597e-01
  -3.9798714e-01   2.4097588e+00
  -3.4153144e-01  -9.3996004e-01
  -1.2316888e+00   2.8950235e+00
  -1.4991661e+00   8.1606227e-01
  -1.3948663e+00   1.4635895e+00
  -2.8260214e-01  -2.3632983e+00
  -1.3491139e+00  -2.2194169e+00
  -1.4588909e+00  -5.8413189e-01
  -1.9210755e-01  -1.4224847e+00
   5.0831307e-01  -1.5331176e+00
  -1.4061408e+00   1.6814527e+00
  -1.3208811e+00  -2.2064802e+00
  -3.3494748e-01  -1.9337875e-01
   5.2790384e-01   1.3714094e+00
  -1.3569303e+00   1.6934324e+00
  -3.3210263e-01  -2.6279682e+00
  -1.2927293e+00  -8.7065868e-01
  -1.4820104e+00  -1.6048588e+00
  -1.4447044e+00  -1.0681654e+00
  -2.9343412e-01   6.9170068e-01
  -1.3053260e+00  -1.7396950e+00
  -3.2987859e-01   1.5770600e+00
   7.3377666e-01   2.9385608e+00
  -1.2375742e+00  -2.4271004e-02
   7.1865228e-01   1.0523807e-01
  -3.1462848e-01  -2.4399043e+00
  -3.6743664e-01   1.5864064e+00
   7.0970694e-01  -8.3125643e-01
  -1.3991839e+00   2.9908313e+00
  -4.1847503e-01   7.9866958e-01
   5.2357735e-01  -2.1871790e+00
   5.4549689e-01   6.9384900e-02
  -3.0056976e-01  -1.3807987e+00
  -3.7424358e-01  -1.5500539e+00
  -1.5183980e+00   2.3966445e+00
  -2.6317998e-01   7.9614904e-01
  -1.2916876e+00   2.4812657e+00
  -1.2611004e+00   3.0005987e+00
  -1.3600623e+00   1.1943244e+00
  -2.5080789e-01   7.1224475e-01
   7.3698300e-01  -7.7615298e-01
  -1.3096955e+00  -2.5672478e+00
  -3.3559133e-01  -8.2492289e-01
  -1.5273013e+00   7.9354913e-01
  -4.5287272e-01  -1.5884621e+00
  -1.4065948e+00  -7.2314454e-01
  -2.6868506e-01  -2.8711106e+00
  -3.8639960e-01   9.5205995e-01
   5.9819223e-01  -7.4632782e-01
  -4.1116015e-01   9.0059721e-01
  -3.0562333e-01  -1.7549423e+00
  -1.4889418e+00  -2.2923973e+00
  -3.4527018e-01  -2.1233401e+00
   6.3187414e-01   1.4751488e+00
  -1.4038337e+00  -1.4363539e+00
  -3.0868977e-01  -5.8998629e-01
   6.4248105e-01   6.9284468e-01
  -3.4296340e-01   1.4494828e+00
  -1.4008506e+00  -2.4341088e+00
  -1.2173339e+00  -2.6324647e+00
   6.3517681e-01  -3.0359424e+00
  -3.8097042e-01  -3.1295731e+00
  -2.5554506e-01  -1.5376663e+00
   6.9466669e-01   2.2566634e+00
  -1.3396521e+00   2.9407733e+00
   6.5701636e-01   8.2864529e-01
  -1.3053101e+00   1.6492906e+00
  -1.2850407e+00   5.6322912e-02
   4.7157176e-01   1.3799974e-01
  -1.4348082e+00  -7.2752168e-01
  -1.3053174e+00  -8.9022581e-01
   7.7733892e-01   2.7837417e-02
  -3.6601142e-01   1.4477088e+00
  -2.5587010e-01  -6.4262341e-01
   5.7727772e-01   9.1978059e-01
   6.4679683e-01   9.1624139e-01
   5.6785957e-01   8.8090130e-01
  -1.2515888e+00   2.5949685e+00
   6.8534393e-01   7.4720058e-01
   5.9735337e-01  -9.1543073e-01
   6.0323352e-01   3.0655378e+00
  -3.0765488e-01   8.1995626e-01
  -5.1068790e-01   2.3543146e+00
   5.5579893e-01  -1.6800626e+00
  -1.3555915e+00   5.9355199e-01
  -3.0747779e-01  -1.7262356e+00
  -1.4440518e+00  -9.5480441e-01
  -1.3276819e+00   2.4181553e+00
   6.1333335e-01  -2.4671344e+00
  -1.4819921e+00   1.5539942e+00
   5.0799173e-01  -1.5464841e+00
  -3.6447961e-01  -1.1710635e-01
  -1.3698199e+00  -5.6396754e-01
   6.1930753e-01   1.1676495e+00
  -1.2994600e+00  -2.9429874e+00
  -1.5072295e+00  -5.2114454e-01
   6.5583387e-01   1.6184111e+00
  -1.8295303e-01  -7.9175086e-01
  -4.2657950e-01   2.2340815e+00
  -1.4347872e+00  -8.7066325e-01
   4.8009346e-01  -2.6154818e-01
   6.7256012e-01   1.0868372e+00
  -3.9009252e-01   1.0145415e+00
  -3.0361534e-01   1.0312654e+00
  -3.5075554e-01  -1.6798633e+00
  -1.4150385e+00  -1.6239667e+00
  -3.6984555e-01  -3.1020662e+00
  -4.7377256e-01   2.2610963e+00
  -4.4068603e-01   7.5613193e-01
  -2.7910055e-01   6.7596035e-01
  -1.2815490e+00   1.6276057e+00
   8.1491041e-01  -5.0551629e-01
  -3.9119717e-01  -6.3345176e-01
  -1.1830371e+00   6.8205922e-01
  -1.3997005e+00   6.6611741e-01
  -1.3455190e+00   2.3684173e+00
  -2.6491662e-01  -8.8682205e-01
  -1.3760600e+00   1.6130771e+00
   6.1082903e-01  -3.2655391e-02
  -4.4957065e-01  -7.0108319e-01
  -4.2162655e-01   2.2110570e+00
  -3.3378200e-01   2.4545802e+00
   6.5801723e-01  -8.0766114e-01
  -1.3770429e+00  -1.4167546e+00
   6.7163597e-01   6.9656693e-01
  -4.0087770e-01  -1.4305594e+00
  -1.3217490e+00  -8.3119188e-01
  -1.4601590e+00  -3.0088066e+00
  -1.3243768e+00  -1.4789130e+00
   6.7114268e-01  -2.4019908e+00
   6.4850096e-01   8.8235552e-01
  -4.7339303e-01   1.7124473e+00
   6.3819531e-01   1.0337193e+00
  -3.4265092e-01   2.5175417e+00
   5.4119655e-01  -1.5055758e+00
  -1.2150361e+00  -7.4970207e-01
  -3.6653137e-01   2.3692851e+00
  -1.3741639e+00   2.3739214e+00
  -1.4200309e+00   1.3217204e-01
  -2.8858514e-01  -1.5719056e+00
   6.8593075e-01  -1.6500290e+00
  -3.6566865e-01   3.9648521e-02
  -1.1041994e+00   1.4664917e-01
   7.4513026e-01   1.7524139e+00
  -1.4714508e+00   1.5408806e+00
  -2.4861950e-01   1.6136624e+00
   6.5663011e-01   8.6111623e-01
  -5.6988202e-01   1.7339062e+00
   5.0444922e-01  -3.0277414e+00
  -1.3609646e+00   1.6488142e+00
  -1.2025191e+00  -9.6594443e-01
  -2.7397693e-01   2.4696707e+00
  -1.2939990e+00  -7.4873142e-01
  -3.9513676e-01  -1.7198151e+00
   6.5896805e-01   1.7045416e+00
   6.6944269e-01   2.5720511e+00
  -3.5444495e-01   4.9553359e-03
  -1.4523200e+00  -2.4848729e+00
   6.7844522e-01   2.9972898e+00
  -1.3468034e+00   9.4307900e-01
   6.7638472e-01  -2.5257186e+00
  -1.3685922e+00  -2.4400923e+00
   7.2714491e-01  -3.6969412e-01
  -3.7421686e-01   2.3023656e+00
  -1.3646663e+00  -3.0688683e+00
   5.7613089e-01   1.6800136e+00
   6.4481097e-01  -1.5636143e+00
  -1.4472775e+00   7.8383439e-01
  -2.6990245e-01  -1.7185867e+00
   6.2329067e-01   8.0786947e-01
  -2.8646861e-01  -3.1144895e+00
  -3.2468095e-01   1.4193721e+00
   6.8333466e-01   7.0322867e-01
  -3.7733704e-01   2.2847172e+00
   4.9522772e-01  -1.3584398e+00
  -5.3800010e-01   1.7068129e+00
  -2.9503588e-01  -7.2193708e-01
  -1.4050234e+00  -2.2108673e+00
  -1.4283389e+00  -1.4026231e+00
   5.9934053e-01  -1.0540323e-01
  -3.5353095e-01  -3.0635566e+00
  -1.4325463e+00  -2.8203540e+00
  -1.3486923e+00  -1.6658576e+00
   6.0888106e-01  -8.5437401e-01
   5.7497105e-01   1.3224604e+00
   5.6706064e-01   1.7825503e+00
  -1.3476086e+00   1.6164236e+00
  -1.3461469e+00   3.0721848e+00
   7.3682063e-01  -3.1023795e+00
  -3.1750050e-01  -3.0733954e-03
  -4.2920406e-01   1.3164348e+00
  -1.2398188e+00   1.5510852e+00
  -1.2770727e+00   1.1486770e+00
  -3.4125536e-01  -7.0511564e-02
  -1.3586139e+00   2.4283026e+00
  -1.5072451e+00   1.4930251e+00
  -4.1158309e-01  -7.6298940e-01
  -1.3298882e+00  -1.4874669e+00
   7.6320531e-01  -1.6589700e+00
  -3.6570157e-01   3.0724319e+00
  -1.4347079e+00   1.4303336e+00
  -1.4340784e+00   1.4234999e+00
  -1.3781044e+00   1.0712357e-01
  -1.3910743e+00  -9.8529147e-01
   6.3250779e-01  -1.6028457e-01
  -3.9216018e-01  -1.4121817e+00
   7.2803116e-01  -5.9616896e-01
  -1.4066618e+00   2.3629734e+00
   7.1794150e-01   1.6826238e+00
   7.0596823e-01  -2.2246125e+00
  -4.5039096e-01   2.9465670e+00
   5.5930141e-01  -2.4028632e+00
  -1.1206073e+00  -6.8865244e-03
  -3.4993479e-01   8.4961034e-02
   7.5683341e-01   1.5606200e+00
   3.9457942e-01  -2.1600507e+00
   6.5763023e-01  -1.4513375e+00
  -1.3820229e+00   3.0924791e+00
  -3.1886362e-01   6.9001727e-01
  -3.6140713e-01  -8.8125692e-01
  -1.3381195e+00  -2.5130792e+00
  -3.4847007e-01   1.6056436e+00
  -3.3523457e-01  -2.3886379e+00
  -1.2674091e+00   1.5932167e+00
  -4.3551342e-01  -3.1349513e+00
  -1.3094707e+00   1.3750291e+00
  -1.4081896e+00   2.1547209e+00
   5.9893687e-01   7.9379357e-01
  -1.3343545e+00  -2.2432768e+00
   7.4110057e-01   2.9762341e+00
  -4.5238304e-01   2.4654972e+00
  -2.9202326e-01   1.7519384e+00
   7.5325131e-01  -1.4931586e+00
  -1.6249891e-01   1.3398348e+00
   7.4867766e-01  -1.5661997e+00
  -1.3761094e+00  -2.4162236e+00
  -3.0077189e-01  -2.3546460e+00
   5.9519895e-01  -6.6910047e-01
  -1.4898667e+00  -7.0360871e-01
   8.0198179e-01   2.4062729e+00
  -3.7978298e-01   1.7363634e+00
   7.3944791e-01  -2.4369689e+00
  -3.9652908e-01   2.3007762e+00
  -4.3412689e-01  -6.5205347e-01
   4.4800279e-01   3.0481751e+00
  -5.5035636e-01   8.9995791e-01
  -3.7792437e-01   6.9379358e-01
  -1.2651671e+00   8.1694957e-01
  -1.3239565e+00  -2.0633836e+00
   7.2208291e-01   8.3328685e-01
  -1.2338462e+00  -3.1299811e+00
   5.5303118e-01   3.0055823e+00
   6.6403122e-01   1.5599656e+00
  -1.3364217e+00  -2.2010661e+00
  -1.1636008e+00  -1.3353258e+00
  -1.2943731e+00  -8.3998496e-01
  -3.5831498e-01  -7.8165243e-03
   6.7784958e-01  -7.0356498e-01
  -2.8154585e-01  -3.0567231e+00
   5.7525462e-01   2.2888110e+00
   5.3456073e-01   3.0521135e+00
  -1.4708015e+00   9.7669449e-01
   6.6683879e-01   6.9789019e-01
  -1.4735930e+00  -3.0347523e+00
   6.2159828e-01  -1.7911614e+00
   6.1453936e-01   1.6727673e+00
  -2.7729371e-01   1.1223547e+00
  -3.8843969e-01   1.5362551e+00
   7.6443214e-01  -1.5003506e+00
   5.4581312e-01   2.2632145e-01
   6.2988125e-01   2.0392102e+00
   5.9225400e-01   3.8656326e-02
  -4.2053506e-01  -2.1972171e+00
  -4.0145614e-01  -5.5632146e-01
  -3.9956856e-01  -6.7824084e-01
  -1.3951531e+00   8.5413711e-02
  -4.4760609e-01   1.5423052e-01
  -5.4216131e-01  -2.9737939e+00
  -3.9038478e-01   2.3647562e+00
   6.4140063e-01   2.6211895e+00
  -1.2819986e+00  -2.4032908e+00
  -1.3188191e+00  -1.2184193e+00
  -3.6242797e-01   1.6974065e+00
  -2.3959513e-01  -1.8000104e+00
  -1.3553092e+00  -6.7808297e-01
   5.8055934e-01  -2.4416059e+00
  -1.4719365e+00   8.8755744e-01
  -3.7111022e-01  -6.5747186e-01
  -1.4604534e+00  -1.3136591e+00
  -3.9839672e-01  -1.7511104e+00
  -4.3165067e-01   7.7877449e-01
  -2.8274708e-01   3.0714495e+00
  -4.0265598e-01   1.5775762e+00
   6.1365938e-01  -7.4452119e-01
  -1.3440052e+00  -6.4335709e-01
  -3.3368656e-01  -6.1182500e-02
  -1.3123429e+00   2.3563819e+00
   6.0915716e-01   1.7338826e+00
  -4.3383094e-01  -2.5256463e+00
  -2.1182827e-01   8.6497198e-01
   6.0485988e-01   9.7390332e-01
  -3.3343480e-01  -2.3762304e+00
   6.1136984e-01   1.1176433e-01
  -3.5192333e-01  -3.0287338e+00
  -1.2323503e+00   1.5395504e+00
   5.3940042e-01   2.3680042e+00
   6.2043043e-01  -1.5290524e+00
  -3.4984741e-01   1.2506450e+00
   7.4191014e-01   9.9633642e-01
   6.6914402e-01   2.8394663e-01
   5.7191952e-01   8.0170078e-01
  -3.2434234e-01   1.5418185e+00
  -3.5680179e-01   7.0007194e-01
   6.6085085e-01  -6.6734029e-01
  -1.3554986e+00  -8.8973556e-01
  -4.2831518e-01  -2.2961716e+00
  -1.4507297e+00   1.6992862e+00
  -1.4360771e+00  -2.2739992e+00
  -1.3662353e+00  -1.2968690e+00
  -1.3337053e+00  -6.9584987e-01
  -4.1682390e-01  -2.1329468e+00
  -3.2060698e-01   7.4361542e-01
   6.7385067e-01   2.1025621e+00
   6.0695713e-01  -2.2032978e+00
  -3.1472951e-01  -2.6346293e+00
  -4.1292667e-01  -2.2678301e+00
  -3.3900667e-01   2.4896060e+00
   6.1823911e-01  -2.2013862e+00
  -3.4449221e-01  -3.1081995e+00
   6.0569556e-01   7.4643297e-01
  -3.4839497e-01   1.6198173e+00
   6.1123448e-01   8.6137311e-01
   6.4851468e-01   9.2696425e-01
  -4.6019707e-01   2.3242227e+00
  -1.2210717e+00   2.5296739e+00
   5.7586149e-01  -1.7078085e+00
  -3.7700530e-01  -2.2643413e+00
   7.3485309e-01   2.5485476e+00
  -1.4990768e+00   9.6675163e-01
   7.8970328e-01  -1.5839122e+00
   6.6461484e-01  -9.9273071e-01
  -1.4118480e+00  -7.7189329e-01
  -1.3850755e+00  -1.6703247e+00
   6.1850020e-01  -3.0718125e+00
   5.8598044e-01   1.4918969e+00
  -3.3141088e-01  -2.3024754e+00
  -1.4533552e+00   2.0611957e+00
   5.6550175e-01   8.0503542e-01
  -3.5004378e-01  -5.7782938e-01
  -1.4491558e+00   1.5392313e+00
  -1.4795472e+00  -5.3216929e-01
   6.9245036e-01  -2.9307338e+00
  -4.5184274e-01   8.6974797e-01
  -1.5078787e+00   1.6700718e+00
  -4.4316421e-01  -2.5550826e+00
  -1.3388200e+00  -3.0719175e+00
   6.5822804e-01   1.5880634e+00
   6.2990667e-01   6.1125573e-01
  -1.3158190e+00   7.6941035e-01
   5.0737575e-01   1.6162622e+00
   6.8479622e-01  -3.0829666e+00
   5.2055721e-01  -2.2328323e+00
  -4.9514357e-01  -2.5206697e+00
  -3.9690660e-01   1.6446068e+00
   6.2363184e-01   1.5155559e+00
   5.2546766e-01  -2.4081705e+00
   6.5691569e-01  -8.2153856e-01
  -3.0977948e-01  -1.5879140e+00
  -1.3769279e+00   1.8098140e+00
  -1.3435500e+00  -6.8736198e-01
  -1.3544695e+00  -1.4715567e+00
   6.7290965e-01  -1.5340600e+00
  -2.9793913e-01  -1.5166852e+00
  -1.4166286e+00  -6.3166908e-01
   6.8099900e-01   3.0048019e+00
  -1.3768867e+00  -2.2667852e+00
  -1.2197960e+00   1.6479982e+00
  -3.3922802e-01  -2.0933757e+00
  -1.3184127e+00   1.8516367e+00
  -2.9959997e-01   4.5292838e-02
   6.1021003e-01   2.9464900e+00
  -1.3390153e+00   2.2904998e+00
  -3.1154343e-01   9.2880935e-01
  -1.4805993e+00   5.7314304e-01
   6.0830228e-01   2.4511840e+00
   7.1595116e-01   1.9531031e+00
  -1.3490759e+00   2.3292265e+00
   5.7419282e-01   5.7533312e-01
  -1.4024393e+00   1.3879937e+00
  -4.2571024e-01   1.3032873e+00
  -3.1692559e-01  -2.4067912e+00
  -4.9819936e-01   2.5311455e+00
   6.9047532e-01   8.0785795e-01
  -1.2595414e+00   1.7940769e+00
   6.9180125e-01  -8.7424197e-02
  -1.4113646e+00  -5.7303826e-01
  -2.8170990e-01  -2.0601197e+00
  -1.0422974e+00  -6.0244198e-01
   6.3778830e-01   2.4010128e+00
  -1.2896380e+00   3.0771886e+00
   7.5079050e-01   1.4632183e+00
   6.2783138e-01   1.4088048e+00
   5.3770973e-01  -8.7547375e-01
   6.5852388e-01  -8.8238760e-01
  -1.3201250e+00  -8.8583559e-01
  -4.8569093e-01   1.7467323e+00
   7.8024494e-01  -2.1627394e+00
   7.1571819e-01   9.0222269e-01
  -3.8943145e-01   1.5084943e+00
  -1.3588321e+00  -3.0355209e+00
  -1.3706076e+00   7.2157420e-01
   7.5046979e-01   2.4175987e+00
   6.1659929e-01  -7.7466748e-02
   6.5526522e-01   2.3965578e+00
   7.0027239e-01   2.9184506e+00
  -3.6861958e-01  -6.1560099e-01
   5.2252878e-01  -1.3387254e+00
  -2.6111758e-01   8.2179213e-01
  -1.4517887e+00   7.6160696e-01
   5.5929088e-01   7.9868797e-01
  -2.5770371e-01  -7.5593787e-01
  -2.1362605e-01  -7.9876143e-01
   5.2830731e-01  -1.5853763e+00
  -3.7662479e-01   9.1604234e-01
  -3.3029636e-01   1.7045707e+00
   5.8119120e-01  -2.0653727e+00
  -3.0164271e-01  -2.4515927e+00
  -4.2574691e-01   5.3671143e-01
  -1.2981108e+00  -5.3662602e-01
  -3.6031115e-01  -4.8197095e-03
  -3.5697935e-01  -8.1344924e-01
  -1.3630135e+00  -2.1316105e+00
  -1.2458989e+00   1.6361784e+00
   7.8130874e-01  -8.9188849e-01
  -3.6757497e-01  -2.3596110e+00
  -1.4100814e+00  -1.1713763e+00
  -3.3765422e-01  -2.2618340e+00
  -4.0228450e-01  -2.9996015e+00
  -1.2868587e+00  -9.2065770e-01
   5.9471940e-01   1.7432367e+00
  -1.4676590e+00   1.7292088e+00
  -1.4821367e+00  -8.5168982e-01
  -3.6894361e-01   1.6696903e+00
  -3.9492606e-01   9.5240303e-01
   8.3938293e-01   3.8469075e-02
  -5.5067987e-01   6.9100654e-01
  -1.2150529e+00  -2.1601362e+00
  -1.4452690e+00  -1.7440950e+00
  -3.5239827e-01   2.3803704e+00
  -1.4330725e+00   2.3492611e+00
   5.7889005e-01  -3.1067416e+00
   6.6355840e-01  -2.4246529e+00
  -1.2136330e+00   2.4808875e+00
  -3.0041516e-01  -2.4026261e-01
  -1.3921495e+00   1.6757021e-01
  -4.9353528e-01  -2.5390547e+00
  -1.3076130e+00  -2.4455123e+00
  -1.4521215e+00   7.7017870e-01
  -1.2185671e+00   2.3719194e+00
  -3.8265883e-01   3.2197768e-02
  -4.9212625e-01  -2.2952451e+00
  -1.3283094e+00  -3.0403000e+00
  -1.3710145e+00  -3.1220999e+00
   7.9588370e-01  -1.7040209e+00
   5.0930868e-01   2.4442151e+00
  -3.1009510e-01  -2.1853875e+00
   5.8276857e-01  -2.6258387e+00
  -3.9325300e-01  -2.4139130e+00
   7.8606971e-01  -1.6444486e+00
  -2.5995022e-01  -3.9161422e-01
  -3.6132650e-01   9.6562108e-01
  -3.9044143e-01   2.3797189e+00
   6.1401041e-01  -6.4382425e-02
  -1.2841601e+00   2.9126056e+00
  -1.5609507e+00   4.8608294e-02
  -1.4221494e+00   1.4554816e+00
  -4.5316663e-01   9.6302993e-01
  -4.8885632e-01  -1.6051741e+00
  -1.7319397e-01   2.7575600e+00
   5.7955847e-01  -2.0761852e+00
   6.6718705e-01   8.9365266e-01
  -2.9374893e-01   1.3979430e+00
  -1.3940585e+00   6.7597845e-01
  -1.2898936e+00  -1.3011037e+00
  -1.3921365e+00   1.4566131e+00
  -3.4886721e-01  -1.4965998e+00
  -3.0345387e-01   1.7511850e+00
  -1.3955974e+00  -2.2433000e+00
   5.9476999e-01  -1.4680758e+00
  -1.3042307e+00  -1.4609294e+00
  -4.7587597e-01   3.1296246e+00
   4.8844905e-01   1.7942076e+00
   5.8878506e-01   2.3229110e+00
  -3.0076093e-01   1.5442412e+00
   5.9664342e-01   1.4576577e+00
  -3.4853544e-01   2.4440358e+00
   6.3265034e-01  -4.7074952e-02
   6.9260642e-01   1.3902838e+00
  -1.3596563e+00  -1.5439277e-01
   5.6925312e-01   9.1047455e-01
   5.9600314e-01  -5.3453594e-01
   6.0746501e-01   4.3293496e-02
   6.8272487e-01   7.3012838e-01
  -2.3365323e-01   2.1956376e+00
   6.7475147e-01   1.7114914e+00
  -1.4167661e+00  -3.1044327e+00
  -3.4698827e-01  -1.7923252e+00
   5.1144066e-01   8.5437607e-01
   6.3371210e-01  -2.9958803e+00
  -1.3965244e+00  -8.1240023e-02
  -1.3204751e+00   4.7373802e-02
  -3.5115676e-01  -2.1511718e+00
  -2.5699315e-01  -2.4233096e+00
   7.1724761e-01  -8.8023288e-01
  -1.3607468e+00  -2.2071952e+00
  -1.3815970e+00  -2.3104059e+00
  -2.6405808e-01  -3.1637793e-02
  -3.2554373e-01  -1.3110641e+00
  -3.8866012e-01  -3.0594506e+00
   6.7873962e-01   8.7693518e-01
  -4.2129540e-01   1.4734807e+00
   6.6037425e-01  -2.5153836e+00
  -3.2696308e-01  -3.0153129e+00
  -1.3081901e+00  -7.4570947e-01
  -1.2558655e+00  -2.2611855e+00
  -1.4300949e+00   2.2538202e+00
  -1.4305663e+00   1.0790585e+00
  -4.6736173e-01   1.4079448e+00
  -1.3795482e+00  -1.1323311e-01
  -3.4144661e-01  -1.5107997e+00
  -2.7137968e-01   8.4190651e-01
   7.2164790e-01   8.4944874e-01
  -5.6819118e-01  -2.5237673e+00
  -3.6842096e-01  -1.7296181e+00
   6.7534539e-01  -4.8439249e-02
   6.8516476e-01   2.3015511e+00
   6.9557700e-01  -2.9573434e+00
  -3.5414200e-01   3.3052218e-01
  -1.4300238e+00   8.1704155e-01
   5.8322816e-01  -3.0938876e+00
  -2.6993341e-01  -7.5292394e-01
   7.0336774e-01  -2.3431655e+00
   5.4267439e-01  -2.3128798e+00
  -2.8189261e-01  -2.4787675e+00
   6.4536921e-01   3.1405519e+00
   6.2642627e-01  -2.1046571e+00
   6.5146651e-01  -2.3182013e+00
   6.1546345e-01   5.2883174e-01
   7.2890290e-01  -1.5291153e+00
   6.0058322e-01  -1.5395797e+00
   7.8445117e-01   8.1237633e-01
  -3.9320457e-01  -8.8753382e-02
   6.9982657e-01  -1.4380046e-02
  -3.6236148e-01   1.4049506e+00
  -1.2646555e+00  -2.3952726e+00
  -3.8627314e-01  -3.1237011e+00
  -1.3991286e+00  -2.4129136e+00
   6.9383337e-01  -1.0399264e+00
  -4.3829896e-01  -2.4674054e+00
  -4.7279854e-01  -1.7036885e+00
  -5.2543763e-01  -2.3372803e+00
  -2.6532463e-01   1.6515597e+00
  -2.6753247e-01  -3.3780195e-01
  -3.8637258e-01   2.5583253e+00
   5.3645552e-01  -2.2395103e+00
  -1.3501267e+00  -1.4303092e+00
  -1.3520653e+00   2.9060858e-01
  -3.6511838e-01   3.9070049e-02
  -3.6766584e-01   1.8859894e+00
  -1.4517097e+00  -2.3241746e+00
  -1.3947995e+00  -2.2633752e+00
  -1.4805310e+00  -2.2830341e+00
  -3.4185305e-01  -8.6945123e-01
  -3.9200451e-01  -1.6514916e+00
  -3.1401589e-01   9.2046905e-02
  -3.5662716e-01   3.0585135e+00
  -1.2062107e+00  -9.8253164e-01
   6.6485206e-01   9.2104553e-03
  -4.6475562e-01   7.6199117e-01
   5.7255248e-01  -1.5172786e+00
  -4.0636758e-01   1.5623242e+00
   5.1230154e-01   1.7203737e+00
   6.8083233e-01  -1.4857820e+00
   5.6780888e-01  -7.6595013e-01
  -1.4081383e+00   9.1157361e-01
   5.2314255e-01   2.3756455e-01
  -2.7235304e-01  -1.4673063e+00
  -4.9285690e-01  -6.5853258e-01
   6.8305604e-01   3.0389513e+00
  -3.8462910e-01   1.6036331e+00
   6.7804741e-01  -1.8587838e+00
  -1.3387427e+00  -1.6547216e+00
  -1.4394497e+00   1.8196707e-01
   7.7358792e-01  -2.4075435e+00
  -2.7361450e-01   1.8133001e+00
  -3.7985269e-01  -2.2280018e+00
  -3.4107351e-01   5.9189160e-01
  -1.5180056e+00   1.3029514e-01
  -4.1481014e-01  -5.2818314e-01
  -3.9052395e-01  -2.2266375e+00
  -3.2286810e-01  -2.9993042e+00
  -2.9177346e-01  -2.9694936e+00
  -1.2975882e+00   2.5006121e+00
   6.0395146e-01   2.3101320e+00
  -2.0477063e-01   4.8647619e-01
   6.2514640e-01   1.6785623e+00
  -4.4545312e-01   2.3911452e+00
   6.3054228e-01   3.1043909e+00
  -1.5190753e+00  -9.7060595e-01
   6.5608578e-01  -6.1556862e-01
   5.6074284e-01   1.5515303e+00
  -3.4772815e-01  -2.9423436e+00
   6.2535333e-01   2.2801584e+00
  -1.3781021e+00  -5.2691252e-01
  -1.4457920e+00  -3.0854610e+00
   5.9086211e-01  -1.3898910e+00
   6.9274632e-01  -9.5422798e-02
  -3.1592251e-01   2.6499481e-01
   7.4822117e-01  -2.2964237e+00
  -4.2730049e-01   2.2709823e+00
   6.6946158e-01   8.1525244e-01
  -4.4500938e-01   2.5081139e+00
   5.6258763e-01   1.7053654e+00
   6.3166624e-01  -1.1850864e+00
  -1.1232468e+00  -2.4581244e+00
  -4.5890895e-01  -2.2883103e+00
  -1.3759453e+00  -6.9277079e-01
  -1.3212976e+00  -5.1702943e-01
  -2.9850359e-01   3.1404590e+00
   5.5457676e-01   6.1745742e-02
  -3.5535427e-01  -2.2905344e+00
   5.1678779e-01  -3.0213579e+00
  -1.3905825e+00  -1.5942695e+00
   7.4652596e-01   1.0639058e+00
   7.9503117e-01   2.6559765e-01
   6.0964265e-01   1.6449480e+00
  -1.3624162e+00  -1.5626039e+00
  -1.5112393e+00   2.7222132e-01
  -1.1612762e+00   2.5305596e+00
   7.2761643e-01   2.5188803e+00
  -3.9246424e-01  -3.0793895e+00
   6.6158041e-01   3.0379572e+00
   6.8151236e-01   2.2737275e+00
  -4.8630764e-01  -5.7835396e-01
  -3.2899684e-01  -6.5953015e-01
   6.6866120e-01  -5.8345473e-01
  -4.3133510e-01  -2.3427931e+00
  -3.8841765e-01   2.3584054e+00
  -1.4938230e+00   1.5214217e+00
  -1.2540605e+00   7.7508973e-01
   5.9659322e-01   2.5136484e-01
  -3.4132100e-01   3.0306169e+00
   7.3177035e-01   1.6384783e+00
  -4.4930878e-01   3.0315387e+00
  -3.4934250e-01   1.8173885e-01
  -1.4895739e+00   1.5016060e+00
   5.1616959e-01   2.9930216e+00
  -3.0277297e-01  -1.5204172e+00
  -1.3382079e+00  -3.0517491e-01
  -1.3916543e+00  -7.2727490e-01
  -1.2866091e+00   2.5823795e+00
   6.1374523e-01  -8.9425978e-01
  -1.3048108e+00  -2.4471452e+00
   7.4639863e-01  -1.0320928e+00
  -3.4892953e-01  -1.5602114e+00
   5.5756664e-01  -2.1071462e+00
  -1.9045132e-01   8.0793173e-01
   6.3266423e-01  -3.0286994e+00
  -3.3893423e-01   2.3845373e+00
   6.7956874e-01  -6.6935162e-01
  -1.3395960e+00   3.0854721e+00
  -1.2871546e+00   7.8086951e-01
   6.2630242e-01   2.1176231e+00
  -3.7303845e-01  -3.0393884e+00
  -1.2635030e+00  -1.6880151e+00
  -2.9258630e-01  -8.6454413e-01
   7.0797470e-01   1.3332861e+00
  -2.2198023e-01  -2.1320795e-01
   6.6537772e-01  -1.8454343e+00
  -1.4107032e+00   8.9598484e-01
  -2.6990499e-01   3.0163280e+00
   6.9166061e-01  -2.2597938e+00
  -3.1215505e-01  -1.5901753e+00
   6.2864658e-01   1.5950167e+00
  -3.9258408e-01  -2.3656930e+00
   5.8085952e-01   1.0082596e-01
  -1.5754671e+00  -8.1107037e-01
   6.3741269e-01   2.4337273e+00
   6.3469102e-01   1.4836985e+00
  -1.1463408e+00   2.2251963e+00
  -3.4312441e-01   3.2704993e-01
  -1.5516051e+00  -2.3397492e+00
  -1.2093651e+00   2.1899741e+00
  -1.2951338e+00  -1.3198185e+00
  -1.3534165e+00  -1.6854637e+00
   7.3661314e-01   2.4647878e+00
   6.0078679e-01   7.2239096e-01
  -1.3252712e+00  -3.1398489e+00
  -5.1784191e-01   2.2541442e+00
  -2.7630254e-01   2.3324786e+00
  -4.0449673e-01   6.6489884e-01
   5.2788660e-01  -1.6482371e+00
  -1.4056482e+00  -2.9339548e+00
  -1.3145715e+00   1.0835514e+00
   6.6407188e-01   4.7537350e-02
  -1.3929633e+00  -2.9985609e+00
  -1.4535584e+00  -7.8855097e-02
  -1.3308878e+00   2.4597483e+00
   7.7023926e-01   1.3478917e-01
  -3.4946016e-01   1.5004707e+00
  -2.9430073e-01   3.0566360e+00
  -3.5953853e-01  -1.0418032e+00
  -1.4120034e+00  -3.0635008e+00
   7.3913299e-01   5.8998765e-01
   6.5014699e-01  -2.3740591e+00
  -4.1051286e-01   9.8361646e-01
  -2.9434980e-01   1.2774104e+00
  -1.3455489e+00  -2.3896587e+00
  -4.5705306e-01  -9.7925444e-01
   7.3175154e-01   9.5510346e-01
  -4.2663574e-01   2.2888690e+00
   7.2972709e-01   1.4365899e+00
  -3.2911526e-01   2.4116420e+00
  -1.5208991e+00  -1.3514671e+00
  -1.3887852e+00  -7.1753706e-01
  -3.6847681e-01  -6.4218722e-01
   7.5105934e-01  -2.7316551e+00
  -3.8161117e-01   1.6601332e+00
  -3.7602707e-01  -7.2578850e-01
  -1.4036671e+00   1.4142578e+00
  -1.6840206e-01  -3.0529254e+00
  -1.3236333e+00   6.9065541e-01
  -3.9447749e-01  -8.8035744e-02
   6.7711156e-01   2.3139035e+00
   6.8715278e-01   9.5052774e-01
  -4.9547109e-01   6.5409180e-01
  -1.4365746e+00  -1.3721237e+00
   6.3029757e-01   2.3968344e+00
  -3.4623567e-01   1.8467685e+00
  -3.7412359e-01  -1.6431736e+00
   5.2441087e-01   2.4075415e+00
   5.9972323e-01   2.3753487e+00
  -1.5007246e+00  -2.2117458e+00
   6.1440609e-01   1.6108253e+00
  -1.3709297e+00   2.3961469e+00
  -1.4290797e+00  -1.6264906e+00
   5.5830960e-01  -2.2496878e+00
  -3.2632010e-01   2.4842861e+00
  -4.2154146e-01  -1.6269411e+00
  -4.8840904e-01   6.2435653e-01
  -2.7997135e-01  -6.6666415e-01
  -1.2430965e+00  -2.9379243e+00
  -1.5355602e+00   1.6917471e+00
   6.6982275e-01  -7.1765368e-01
  -1.2416781e+00   9.0436118e-01
  -1.3965066e+00  -6.3195142e-01
   8.8612038e-01  -3.1204144e+00
  -1.3359812e+00  -1.3689056e+00
  -1.3801559e+00  -2.6127544e+00
   7.4902265e-01  -2.3174879e+00
   6.9233533e-01  -1.5751360e+00
  -2.7267966e-01   2.1701860e+00
  -1.3167130e+00   2.3068744e+00
  -4.1261096e-01   1.8806761e+00
   5.4000981e-01   2.3761508e+00
   6.7084534e-01   1.6704219e+00
  -4.2757352e-01  -2.3423503e+00
   7.3667129e-01   2.3075548e+00
  -1.4006656e+00   2.4476946e+00
   7.3944005e-01  -2.9909693e+00
   6.3382991e-01  -2.2608183e-01
  -1.2077757e+00  -2.2304931e+00
   7.9867519e-01  -1.7098889e-01
  -1.2169139e+00  -1.7716053e+00
  -1.4213403e+00   2.2884671e+00
  -1.3240125e+00   1.6121943e+00
  -3.4160917e-01   2.2955970e+00
   5.9224978e-01   2.3074112e+00
  -4.5635553e-01  -1.0420814e-01
  -1.3366195e+00   1.7716711e+00
  -1.1007873e+00   2.4755551e+00
  -3.0623145e-01   2.1373023e+00
   5.3376171e-01  -1.6270631e+00
  -1.3170320e+00   7.9194705e-01
  -3.6368701e-01   7.3752648e-01
  -2.7282590e-01  -2.9707089e+00
  -1.2532578e+00   5.9963216e-02
  -1.4137514e+00   1.9325751e-01
  -1.4550995e+00  -1.8907133e-02
   6.0357190e-01  -1.6056749e+00
  -1.4004441e+00  -2.2783729e+00
   6.7133556e-01   1.7117904e+00
  -1.3316010e+00  -2.4689870e+00
  -1.3383807e+00  -7.9191699e-01
  -2.3728560e-01  -1.6446984e+00
   6.9235282e-01  -1.4187059e+00
  -1.2756073e+00   8.5602410e-01
  -1.4653745e+00   7.5006212e-01
   6.7249412e-01  -1.6797175e+00
   6.4278318e-01   8.6575002e-01
  -1.3661584e+00   2.4700724e+00
  -1.4765128e+00   8.8787997e-01
   6.5049747e-01   2.3668289e+00
   8.2750168e-01   1.0327610e+00
  -2.7822654e-01  -8.0150585e-01
   7.8888980e-01   1.2952000e+00
  -3.8841664e-01   1.7527323e+00
  -1.2698918e+00   3.0566351e+00
  -1.3491073e+00  -1.9678886e-01
  -4.1175838e-01  -2.9048145e+00
  -3.4252858e-01   1.6150055e+00
   6.3449061e-01  -1.5042398e+00
   6.6440771e-01  -8.4728126e-01
  -1.9140380e-01  -5.2513865e-01
   6.9701273e-01  -1.5746585e+00
  -3.9384307e-01  -1.7717016e+00
  -1.2578368e+00   5.9160849e-01
  -1.4239171e+00  -4.6846076e-02
  -1.3751812e+00   7.0203606e-01
  -1.3299540e+00   6.7023872e-01
   6.3181122e-01   8.4014623e-01
  -1.3036477e+00   6.5408184e-01
  -2.3472008e-01   2.9880858e+00
  -3.8525875e-01   9.0424559e-01
   7.5558326e-01   9.4587763e-01
  -1.2852181e+00   1.1198767e+00
  -2.8451663e-01   3.1243757e+00
  -3.3275380e-01  -9.0298228e-01
  -1.3644768e+00   1.1286805e+00
  -1.4296185e+00   8.7194251e-01
  -1.4992327e+00   1.0269842e-01
   6.2661342e-01   2.0935861e+00
  -3.4619063e-01   9.5822248e-01
  -3.5587672e-01   2.8387536e+00
   7.7396126e-01   3.1074758e+00
   7.3042961e-01  -7.5445000e-01
  -4.1528688e-01  -6.2417336e-01
   5.2604984e-01   2.2947625e+00
   6.4479979e-01   2.3966088e+00
  -4.2002009e-01   1.0613086e-01
   5.2868240e-01  -8.7150999e-01
   6.5353762e-01   2.8374045e+00
   6.5062281e-01  -6.3681834e-01
  -1.5657523e+00   2.3953858e+00
  -1.9813831e-01   4.6716521e-02
   6.7008492e-01  -2.4459317e+00
  -1.1095762e+00   8.1343508e-01
  -4.4848488e-01   1.0653568e+00
   6.8238796e-01  -1.7069824e+00
  -3.4728797e-01   3.0466106e+00
   8.8929595e-01  -2.2124573e+00
  -1.2932412e+00  -2.1818168e+00
  -1.3470500e+00  -8.9330557e-01
  -4.5829770e-01  -2.9221806e+00
  -3.1631521e-01  -3.1226553e+00
  -1.3242403e+00  -6.9458876e-01
  -1.3719142e+00  -3.1081475e+00
  -5.2004833e-01  -2.3205215e+00
  -2.2595063e-01  -1.7281239e+00
  -1.4107196e+00   6.4414154e-01
  -1.4229269e+00   1.4895228e+00
   7.7298438e-01   6.1812810e-01
  -1.3584267e+00  -2.3373533e+00
  -3.1214136e-01   2.9400037e-02
  -1.2720668e+00  -8.5246144e-01
  -1.1522323e+00   2.2485212e+00
   7.5650033e-01   1.8157154e-01
  -1.4397561e+00  -1.3913707e+00
  -4.2847257e-01  -1.5777165e+00
  -3.7236526e-01   1.7120619e+00
  -4.5112996e-01   2.5458481e+00
  -4.0223778e-01  -7.7181265e-02
  -3.3515872e-01  -8.3830430e-01
   6.3533946e-01   1.6641299e+00
   8.0334022e-01  -2.4040075e+00
  -4.1825201e-01  -1.5507888e+00
   6.1704827e-01   2.4888298e+00
  -1.4662925e+00   1.6240981e+00
   8.4871427e-01  -3.0700874e+00
  -1.3925611e+00  -8.0875010e-03
  -1.5878834e+00   1.6791225e+00
  -1.3210094e+00  -1.9888657e-01
   6.1420854e-01  -7.9329123e-01
   4.8079819e-01  -2.9788543e+00
  -1.2509495e+00  -2.3803389e+00
   6.3502969e-01  -2.3142700e+00
  -3.8033589e-01  -2.4704081e+00
  -3.3842196e-01   8.9663393e-01
  -1.3430891e+00   1.5298119e+00
   4.9098762e-01  -7.0602754e-01
   6.8196515e-01  -2.2775183e+00
  -2.5321987e-01   2.4301728e+00
   6.6429708e-01   6.8768753e-03
  -4.2116838e-01   9.1011809e-02
  -3.3632414e-01  -1.5805051e+00
  -1.4352054e+00   7.2608243e-01
   6.9234511e-01   1.5609930e+00
   6.6830500e-01  -2.2092332e-01
  -1.2948757e+00  -3.0904914e+00
  -4.1345422e-01   1.7432710e+00
   5.7120063e-01  -1.4220256e-01
  -3.1039732e-01   8.5136466e-01
   6.0596304e-01   2.4910379e+00
  -1.4193594e+00   3.1122030e+00
  -1.3964289e+00  -1.3008732e+00
  -3.6876727e-01   1.4997551e-01
  -1.9119821e-01   8.6780884e-01
  -1.3787302e+00  -2.4592533e+00
   6.7279775e-01  -2.0858267e+00
  -4.2653660e-01  -1.4071107e+00
   6.9816823e-01   2.0255324e-01
  -5.8926621e-01  -2.3372782e+00
  -1.5178013e+00   1.1493868e+00
  -3.5405241e-01  -1.8591844e-01
  -4.6756202e-01   3.1370345e+00
  -3.8227075e-01   2.4501707e+00
   7.3588993e-01  -1.5118077e+00
  -4.6691099e-01   5.6907730e-01
  -1.2260778e+00   9.2294893e-01
   7.1933424e-01  -8.3000899e-01
   6.1227187e-01  -1.3868912e+00
   6.3887648e-01  -2.2634175e+00
  -2.7825869e-01   1.7354115e+00
   5.4556838e-01  -8.5497475e-01
  -2.1659151e-01  -3.0889831e+00
  -5.1957149e-01  -9.9557272e-01
  -3.8435219e-01   2.1439564e+00
  -1.3262106e+00  -7.1118264e-01
  -3.2906223e-01  -4.9794046e-01
   7.1604772e-01   2.4707218e+00
   6.3116194e-01  -1.7570598e-01
  -3.0227399e-01   2.6646759e-01
  -3.5501585e-01   2.5374249e+00
  -3.2669310e-01  -1.0250072e+00
   5.4877134e-01  -2.3437375e+00
   7.9293175e-01   2.4041271e+00
  -1.3995234e+00   1.0087331e+00
  -1.4298333e+00   7.3893324e-01
   6.7700920e-01  -7.3578609e-01
  -4.2441971e-01  -3.0304876e+00
   6.6158402e-01   2.6296079e-01
  -1.4086482e+00   1.5770118e+00
  -1.2493630e+00   2.3817028e+00
  -3.8060124e-01  -5.8401722e-01
  -1.3122474e+00  -7.1890515e-01
   5.6715890e-01   1.7528460e+00
  -1.3615813e+00  -1.0194495e+00
  -3.8130119e-01  -1.3100368e+00
   8.2832624e-01  -2.2351743e+00
  -3.6684425e-01  -8.8590601e-01
   4.9954289e-01   7.2356611e-01
  -1.2865811e+00  -1.7707998e-01
  -2.5304869e-01  -8.1732285e-02
  -4.6943802e-01  -1.4622869e+00
   6.4391975e-01   1.8771516e+00
  -1.4395425e+00  -3.0606081e+00
  -1.3764500e+00   8.1648685e-01
   7.6368765e-01   3.0999135e+00
   6.6041487e-01  -7.0783386e-02
   6.0693175e-01  -6.3144807e-01
   4.7230798e-01   2.3646440e+00
  -2.5943648e-01   1.0962717e+00
   7.2253539e-01   3.0287010e+00
  -1.4224829e+00  -1.4754402e+00
  -1.4246003e+00  -8.8419728e-01
  -3.7323222e-01   1.4561175e+00
   6.5723388e-01   7.2998951e-01
  -1.4222298e+00   2.3290611e+00
  -1.2991500e+00   2.4052079e+00
   6.0350475e-01  -9.0910440e-01
   6.4169425e-01  -1.4840842e+00
  -1.2893465e+00  -8.2396469e-01
  -2.4458313e-01   7.3613482e-01
  -4.6125912e-01   7.4570458e-01
  -1.3547387e+00  -1.4152196e+00
  -2.0329029e-01  -2.2529031e+00
  -3.5623604e-01  -2.4247783e+00
  -3.3614045e-01  -2.2273779e+00
  -1.3814025e+00  -3.0767732e+00
  -3.9875793e-01   1.8222169e+00
  -1.3481772e+00  -7.4402932e-01
  -5.3748809e-01  -1.8638785e+00
  -2.7192580e-01  -1.4594817e+00
  -1.2268874e+00   2.4601276e+00
   5.5898106e-01  -7.8482402e-01
  -1.4133170e+00   2.4364122e+00
   5.8157941e-01  -8.0258189e-01
  -3.4775184e-01   2.2636972e+00
  -2.6685261e-01  -6.1068877e-01
   5.7335461e-01   1.5063826e+00
   5.5557948e-01   2.2489798e+00
  -4.4910587e-01  -1.6677723e+00
  -3.8867545e-01  -2.9197092e+00
   6.5107260e-01   7.8005320e-02
  -4.1925243e-01  -7.9205501e-01
   6.1489620e-01   1.7427124e+00
  -2.8050065e-01   1.1504888e-01
  -1.4840012e+00   8.6280419e-01
  -5.0642311e-01   2.3512720e+00
  -5.7374729e-01  -2.1579649e-01
  -1.3621538e+00  -2.7329689e-02
  -3.9980603e-01   2.3373747e+00
  -1.2963692e+00   1.6530287e+00
  -1.2930847e+00  -1.2953477e+00
  -1.3264519e+00   7.6702968e-02
   7.1415845e-01   7.1319676e-01
   6.7420539e-01  -1.6572692e+00
   6.8778979e-01  -6.1418288e-01
  -2.7180779e-01   8.5165763e-01
  -1.2104413e+00   3.1027386e+00
   7.4928385e-01   7.4713590e-01
  -1.4993813e+00   8.1299802e-01
  -2.6374332e-01   1.5872800e+00
  -1.4089132e+00   3.0590006e+00
  -1.3800722e+00  -2.5234423e+00
  -3.2139409e-01  -2.8888237e+00
   5.8993770e-01  -3.1176996e+00
  -3.1595264e-01   9.4330348e-01
  -2.0505549e-01  -2.2560465e+00
   6.4074057e-01   1.5780356e+00
   6.7762961e-01   2.1620266e+00
  -3.1864451e-01  -1.5100189e+00
   5.4985956e-01  -1.5870783e+00
  -2.8363642e-01  -1.4830273e-01
  -3.8975253e-01   6.3305295e-01
  -4.5469953e-01   9.5011772e-01
   7.7923365e-01  -1.3532555e+00
  -1.3275468e+00  -6.5328331e-01
   7.0524206e-01   3.1165656e+00
  -1.2936244e+00  -7.1775317e-01
   7.0543522e-01   9.0354702e-02
  -4.1542219e-01  -8.1186162e-01
   5.9253573e-01  -2.9491661e+00
   6.1324825e-01   8.4894891e-02
  -1.3021181e+00  -8.0611102e-01
  -3.5854057e-01   8.0623978e-02
  -2.6580224e-01  -7.6927261e-01
  -5.2609796e-01  -7.0127368e-01
  -1.3410547e+00  -2.2790634e+00
   6.2348719e-01   3.9602270e-01
  -1.3683182e+00  -1.5802563e+00
  -2.5930402e-01  -6.2976412e-01
   6.8083314e-01  -2.4381993e+00
  -3.4361924e-01  -3.0868436e+00
   6.3368256e-01  -9.8634760e-01
   5.5333975e-01   1.6210205e+00
  -4.4409267e-01   8.2041379e-01
  -1.4384105e+00  -1.6355243e+00
   6.3226735e-01  -2.9917578e+00
  -2.9085063e-01  -2.3175762e+00
   4.7299384e-01  -2.9637898e+00
  -1.3815885e+00   1.3970795e+00
   6.0722009e-01   2.8248885e+00
  -1.4992453e+00   3.1345984e+00
  -1.3872289e+00   7.4977731e-01
  -4.1664227e-01  -1.8289955e-03
  -1.2893611e+00   1.6991904e+00
  -1.4682449e+00  -7.0034419e-02
  -4.9763331e-01  -3.0356718e+00
  -1.5386566e+00  -2.4382631e+00
  -1.4359360e+00  -1.7991531e-01
   8.2330045e-01   1.3869204e+00
  -4.5232697e-01   1.9858266e-01
  -1.3408157e+00   1.5412158e+00
  -1.5690147e+00   1.7933924e+00
   8.3059473e-01  -2.9986853e+00
   6.3483817e-01   3.0448670e+00
   5.1586241e-01   2.2776063e+00
  -3.8209419e-01   1.5389064e-02
  -3.7251021e-01   3.1340547e+00
   7.7261966e-01   2.3488852e+00
   6.8951397e-01  -2.9526942e+00
  -1.2316931e+00  -2.4024318e+00
  -3.0834295e-01  -1.5112443e+00
   5.8275603e-01  -1.2413856e+00
   6.2477544e-01  -2.4329552e+00
  -3.0403260e-01  -2.9866590e+00
   5.4253223e-01  -8.1167896e-01
   6.0785313e-01  -1.5821931e+00
   6.9292832e-01   8.7806315e-01
  -1.3744122e+00  -2.4557421e+00
  -1.3381829e+00   5.6537179e-01
   7.2536603e-01   7.8149247e-01
  -3.1175687e-01   1.4644088e+00
  -3.8938077e-01  -7.8219303e-01
  -1.3868592e+00  -2.2225328e+00
  -1.4816618e+00  -2.2810948e+00
   7.4883320e-01  -1.4111809e+00
  -5.1534175e-01  -2.3418776e+00
   6.9194778e-01  -2.2645921e+00
   5.0562004e-01   7.0896275e-01
  -1.2048770e+00  -2.2334145e+00
  -3.3298952e-01   7.5932742e-01
  -1.3514632e+00   1.5370700e+00
  -3.9688195e-01  -1.9896153e+00
   5.7091553e-01  -1.4244350e+00
   6.9673609e-01   2.0367147e-01
  -4.5298532e-01   3.0306926e+00
   5.4312803e-01   5.2312648e-03
  -4.3112962e-01   3.1354326e+00
   5.7810715e-01   2.5328376e+00
   6.6687874e-01   3.0854301e+00
  -1.3355077e+00  -1.7184648e+00
  -1.3630086e+00   1.7307970e+00
  -1.3074040e+00   1.1254486e+00
  -1.2172219e+00  -2.2661426e+00
  -1.3176104e+00  -2.3213915e+00
   7.2014826e-01   1.5782752e-01
   6.0289272e-01  -8.1095490e-01
   7.4671202e-01   2.3856594e+00
   6.5378450e-01   2.4165001e+00
  -3.6226247e-01  -1.3327051e+00
  -3.1626748e-01  -2.9806349e+00
  -1.3608430e+00   2.1056666e+00
   5.8789787e-01   1.4550567e+00
   6.9182298e-01  -3.0606114e+00
   6.3073052e-01  -3.0544687e+00
  -4.0095219e-01  -1.6293726e+00
  -1.3023735e+00   3.7757286e-02
   6.0723383e-01   1.5307503e+00
   6.2867394e-01   1.8110302e+00
  -1.4136765e+00  -9.1228486e-01
  -2.6371365e-01  -1.4567385e+00
  -1.2545446e+00  -8.2098966e-01
  -1.3903161e+00   1.5298517e+00
  -1.4184560e+00  -2.9778068e+00
  -4.3084253e-01   1.5728787e+00
  -2.2589760e-01  -1.5573967e+00
  -3.9361706e-01   2.4346941e+00
  -4.9945042e-01   6.8882551e-01
  -2.2357681e-01   2.4063224e+00
   6.0706037e-01   2.5095607e+00
   5.6439728e-01  -1.6183420e+00
  -2.7670699e-01  -3.1057379e+00
  -1.4099134e+00  -6.4556849e-01
  -3.3850230e-01   2.3904629e+00
   6.7724808e-01   2.6483133e+00
  -2.9990412e-01  -1.5962201e+00
   6.3433861e-01  -5.2921699e-01
   7.3071368e-01  -1.4668787e+00
  -1.2070696e+00  -3.0718298e+00
  -4.2492374e-01   1.7112210e+00
   5.5350633e-01  -3.0208026e+00
  -2.0108382e-01   9.3527343e-01
   6.1371755e-01   8.4608144e-01
  -1.2517155e+00   1.5003223e+00
  -1.3837896e+00  -7.1330278e-01
  -1.3847250e+00   7.1981726e-01
  -1.2416390e+00   3.1163037e+00
  -2.4103130e-01   2.4300453e+00
  -1.4323979e+00   1.6035505e+00
   7.9587459e-01  -1.3646828e+00
  -1.4014779e+00   2.4411036e+00
  -1.3203518e+00   8.9630973e-01
  -3.8449104e-01  -1.6354940e+00
   5.2634541e-01  -8.3453024e-01
   7.0950983e-01   6.7706784e-01
   6.4375453e-01   1.7909638e+00
  -2.9328795e-01   2.3215400e+00
  -3.4423751e-01   3.0732074e+00
  -2.5861762e-01   1.6455718e+00
  -1.9160993e-01  -1.3394906e+00
  -1.3396241e+00  -1.5603234e+00
   4.7833758e-01   7.6200922e-02
   4.9217587e-01   1.5003342e+00
  -1.3755344e+00   3.0083101e+00
   5.4968701e-01   6.6406557e-01
  -1.3846638e+00  -2.2951658e+00
  -3.2518902e-01   2.9880474e+00
  -3.9873922e-01  -2.3888331e+00
   5.2677834e-01  -1.6762122e+00
  -1.8670332e-01  -8.1795734e-01
   6.4668711e-01  -1.5787853e+00
  -2.9751970e-01  -6.7807873e-01
   5.9705570e-01  -2.3136972e+00
   6.2262913e-01  -1.6108845e+00
  -1.3668489e+00  -8.0877773e-01
  -4.8426245e-01   6.9799070e-01
  -1.3634818e+00  -3.1183467e+00
  -2.9794115e-01  -9.8230315e-02
   5.5582313e-01   2.3446494e+00
  -1.2093128e+00   8.0084524e-01
  -1.2887744e+00   3.0918077e+00
  -3.1653750e-01  -1.5061737e+00
  -3.9756049e-01   2.3678204e+00
  -1.4688684e+00   1.5640725e+00
  -1.4192055e+00  -2.4485877e+00
  -3.8044728e-01  -2.2136384e+00
   7.9205323e-01  -1.4772071e+00
  -1.3867981e+00   8.6473527e-01
  -3.1529889e-01   1.3691725e+00
  -2.1917349e-01   2.6324601e+00
  -5.3297391e-01   5.4232794e-01
  -3.7902394e-01   8.3741883e-01
  -1.4269461e+00   2.6560844e+00
   7.2776414e-01   7.4263173e-01
   6.2498964e-01   3.0331770e+00
   6.0214444e-01  -2.3213760e+00
  -4.7329172e-01  -6.7664606e-01
   5.3422416e-01   2.9808192e+00
   5.2696330e-01   2.3366528e+00
  -3.5740440e-01  -7.3174333e-01
   6.5656653e-01  -1.7373264e+00
  -3.7679910e-01  -2.1864856e+00
  -4.7682260e-01   7.5609185e-01
  -1.2953627e+00  -2.9948097e+00
  -1.3055055e+00  -2.8995040e+00
  -3.1293228e-01   2.4722651e+00
   5.5093122e-01  -1.2653325e+00
  -4.2074573e-01   7.1493424e-03
  -1.4027779e+00   2.1400717e+00
  -1.4533614e+00  -1.3786997e+00
  -1.4099927e+00  -8.6002812e-01
   6.7942326e-01   1.7413811e+00
  -1.3772049e+00   1.3144622e+00
   5.8096108e-01   7.7387691e-01
  -2.3472875e-01  -2.1030992e+00
  -3.8113597e-01  -1.0237008e+00
   6.6289597e-01  -1.5576111e-01
   5.9940285e-01  -2.3197314e+00
   5.0119433e-01  -2.3838384e+00
   6.4978484e-01   2.2348771e+00
  -1.3174150e+00  -1.3237590e-01
   7.1052021e-01   1.6864800e+00
   7.9714739e-01   2.4631977e+00
   6.2317374e-01  -2.9960668e+00
  -2.5117165e-01  -2.4803083e+00
  -5.3317820e-01  -2.2335133e+00
  -1.3696103e+00   7.3628078e-01
  -1.3240862e+00  -2.9532621e-02
  -3.7592478e-01   1.5704111e+00
   4.7766854e-01   2.9338097e+00
   5.7740831e-01  -7.2964769e-01
   6.0243847e-01  -2.9382508e+00
   6.9122833e-01   7.9059633e-01
  -1.3912755e+00  -1.5783997e+00
   7.1990299e-01  -2.8987575e+00
   6.5289902e-01  -1.5525277e+00
  -3.7693109e-01  -2.1310164e+00
  -4.8206716e-01   8.6576328e-01
   5.8508880e-01  -7.9468076e-01
  -3.2840764e-01   1.6817798e+00
  -4.3779965e-01   2.4413064e+00
  -1.3973400e+00  -1.5240564e+00
   7.2779402e-01   2.4804417e+00
  -1.3534479e+00  -1.5958868e-01
  -3.6733605e-01   1.6555978e+00
   8.8253154e-01   2.7235883e+00
  -1.1163195e+00   3.0783947e+00
  -1.3821237e+00  -1.0239668e-01
  -2.7407143e-01  -1.5448096e+00
  -2.1319122e-01  -5.9717314e-01
  -1.4590288e+00   7.7395722e-01
   5.6567766e-01   1.5607677e+00
  -1.2118898e+00  -2.9676617e+00
  -1.3942157e+00   1.6027269e+00
   6.6690574e-01   9.3117214e-01
   6.9828999e-01  -1.6464474e+00
  -3.2822959e-01  -6.0410144e-01
  -1.3613751e+00   2.3673014e+00
   6.4348937e-01  -2.0781130e+00
  -3.5323246e-01   1.6864117e+00
   6.1666155e-01  -2.2963305e+00
  -1.4074361e+00   1.2696516e+00
   7.2419312e-01   1.3675537e-01
  -2.8190283e-01   7.4791648e-02
  -1.3983855e+00  -1.0247764e-02
  -3.7484679e-01  -1.0644774e-01
  -1.1958034e+00  -1.4890451e+00
  -2.9607606e-01   1.4800573e+00
  -1.4364307e+00   2.3958359e+00
  -3.3893563e-01  -2.4020779e+00
  -1.4214076e+00   1.6212757e+00
   7.2874012e-01   7.4386706e-02
  -1.6004413e+00   7.7337318e-02
   7.2527513e-01  -1.9789776e-01
   5.8865364e-01  -1.7530780e+00
   4.4829487e-01  -8.3743208e-01
   6.1773480e-01   1.1602339e-01
  -4.6219531e-01  -1.5054079e+00
  -1.3599189e+00  -3.1012828e+00
   7.1013822e-01  -8.1356385e-01
   6.6918350e-01  -1.4972594e+00
  -1.2875609e+00   3.1288338e-01
  -1.2514130e+00   1.6866297e+00
  -2.8548089e-01  -2.2668637e+00
   6.9784791e-01   1.4172788e+00
  -5.0964183e-01   2.2534815e+00
  -1.3388285e+00  -2.1326818e+00
  -2.8074650e-01   2.9143479e-02
  -1.3980352e+00  -1.4479255e+00
  -2.3276397e-01  -1.8266091e+00
  -1.3774836e+00   9.6308396e-01
  -3.9031118e-01  -3.1046167e+00
  -2.4589937e-01   2.2992040e+00
  -1.3473792e+00  -1.4568838e+00
  -4.4449118e-01   3.1015331e+00
  -1.3256637e+00  -3.0140521e+00
  -1.3162304e+00  -1.5654856e+00
  -3.8089526e-01  -1.3606385e-01
  -4.0761588e-01   2.4179994e+00
  -1.2562746e+00   1.1513738e+00
  -4.4759322e-01   1.4348990e+00
  -1.2517682e+00  -1.5308373e+00
   7.0169827e-01   3.0585736e+00
  -1.3011551e+00  -2.7343533e+00
  -3.0364828e-01  -7.7121802e-01
   6.3715482e-01  -8.8170570e-01
  -1.2917964e+00  -3.0309943e+00
  -1.3262633e+00   5.8217802e-01
   7.0537443e-01   2.9589895e+00
  -1.3309217e+00   2.5381948e+00
   5.3941865e-01   1.7407605e+00
  -1.3958981e+00   1.6426215e+00
   5.0616245e-01  -2.3649489e+00
   6.3460592e-01  -1.7939465e+00
  -3.7059718e-01  -3.0303299e+00
   5.9600133e-01   2.3148883e+00
   6.5789748e-01   1.6709350e+00
   6.8913756e-01  -8.6240107e-01
  -1.3675814e+00   7.9581664e-01
   4.9358149e-01  -2.9251668e+00
  -1.2836880e+00   1.4846451e+00
  -2.8677100e-01  -6.2514215e-01
  -1.3381854e+00   2.4859053e+00
   6.2235791e-01   1.7103561e+00
  -1.3507749e+00  -7.6774317e-01
  -3.4000093e-01   9.4406176e-01
  -3.2938801e-01   1.6152610e+00
  -1.4951020e+00  -9.0556843e-02
  -4.1256291e-01   1.0090447e+00
  -1.3245708e+00   2.4520520e+00
   5.8925506e-01   2.4444151e+00
   6.1725071e-01   1.7799745e+00
  -4.6237140e-01  -5.9306554e-01
   5.2704277e-01  -2.0024388e+00
  -1.4693655e+00  -1.4830968e+00
  -1.5932310e+00   1.1106986e-01
  -1.4653729e+00  -2.8842571e+00
  -1.4270022e+00  -3.1084004e+00
  -1.3924637e+00   1.7376574e+00
  -1.3184981e+00   1.1490219e-01
  -1.3082646e+00  -2.9267039e+00
  -1.4555680e+00   2.3296510e+00
   6.5596281e-01  -2.4316576e+00
   6.8177778e-01   1.6212049e+00
   7.3660607e-01  -2.0346539e-01
  -1.3277642e+00   2.4455790e+00
  -3.9479119e-01   9.1024949e-01
   5.9935186e-01   2.3736943e+00
  -3.7615320e-01  -7.1513848e-01
   7.2456409e-01  -7.2174050e-01
  -5.5077649e-01   9.4110790e-01
   5.4876275e-01  -5.5677624e-01
   5.6615993e-01  -2.3266436e+00
  -1.3232049e+00  -2.8760892e+00
  -3.3676346e-01   1.4269011e+00
  -1.3492425e+00   8.7484867e-01
  -3.2614724e-01  -7.4846087e-01
   6.6446043e-01  -2.8688115e+00
   4.8560106e-01  -2.9885884e+00
  -3.2399496e-01   2.4233306e+00
  -1.4161670e+00  -6.7458549e-01
  -1.3547933e+00  -2.8299511e+00
  -1.4115897e+00  -4.9596541e-01
  -3.7050353e-01   9.1738112e-01
  -3.0002186e-01   2.0952987e-02
  -3.0593060e-01   7.8608555e-01
  -3.2029862e-01   2.5263247e+00
  -2.7193348e-01  -1.0858052e+00
  -1.3423734e+00   9.3442689e-01
  -3.9272902e-01  -2.5131151e+00
   7.1272801e-01   1.2905502e+00
  -2.7783874e-01   1.6812737e+00
   7.1301137e-01   1.4724619e+00
   6.6471873e-01   3.1170807e+00
  -1.2432506e+00  -9.9911334e-02
  -4.0530924e-01  -2.5998750e+00
  -1.2025859e-01  -1.4901269e+00
   6.0348968e-01  -4.3534381e-02
  -3.2871886e-01  -2.4770416e+00
  -3.4771512e-01   2.2545006e+00
  -3.8081036e-01   2.6418196e-02
  -3.3007511e-01  -2.9647686e+00
   5.9496165e-01  -1.5249865e+00
  -1.3461186e+00   1.8080107e+00
  -2.9112864e-01  -1.7875750e+00
  -3.2713743e-01  -1.3518304e+00
  -1.2638606e+00   9.9515633e-02
   5.7671341e-01  -2.1106631e+00
  -5.3344998e-01   2.4896283e+00
  -1.3504493e+00  -3.0133570e+00
  -1.1744979e+00  -3.0595346e+00
   6.3705035e-01  -8.6418051e-01
  -2.7875150e-01  -4.8325396e-01
  -3.7294747e-01  -2.4339249e+00
   7.0603749e-01  -2.2731335e+00
  -1.3037223e+00  -1.2533068e+00
  -1.1700044e+00  -2.4704632e+00
  -1.3299132e+00  -2.8169714e+00
  -4.3766044e-01  -1.6136643e-01
   6.5197577e-01   1.4329891e+00
  -5.0652042e-01  -1.3634619e+00
   6.2545498e-01   3.1231891e+00
  -3.7862806e-01  -1.3988198e+00
  -1.3325978e+00   1.4843262e+00
  -1.2133354e+00  -3.0416812e+00
  -1.3910610e+00   7.9198968e-01
   7.4944345e-01   1.5510889e+00
  -3.6833580e-01   1.8214182e-01
  -1.9025700e-01   1.0170365e-01
   6.0573317e-01  -2.3437266e+00
  -1.3537258e+00  -1.0402512e-02
  -3.6589804e-01   1.5980762e+00
   5.7257980e-01   8.4427427e-01
  -1.2576891e+00  -7.4906383e-01
   6.6913334e-01  -2.3439111e+00
   6.5318666e-01  -1.5279519e+00
  -4.2820409e-01  -3.0488507e+00
  -1.5128325e+00   8.7041675e-01
  -1.4190607e+00  -2.4748501e+00
  -1.1556964e+00  -8.9323721e-01
   6.6035333e-01   3.0359902e+00
   6.3146134e-01   7.7587179e-01
  -3.7724035e-01  -2.2876591e+00
   7.0979273e-01   1.4892869e+00
  -1.3257384e+00  -2.3027805e+00
  -2.4175618e-01   2.4621930e+00
  -4.6308285e-01  -2.2526000e+00
   6.2595932e-01  -1.4856835e+00
  -1.2324209e+00   6.1919564e-01
  -3.0452444e-01  -2.2051358e+00
  -1.3456846e+00  -7.3812717e-01
   7.1255653e-01  -5.9408871e-01
   6.8185295e-01  -1.4967583e+00
  -4.2691425e-01  -2.8485147e+00
  -1.2794747e+00  -2.1329043e+00
  -2.0155054e-01   1.7189470e+00
  -1.3815959e+00   3.0223304e+00
  -1.3549479e+00   6.0453657e-02
  -3.5824968e-01   9.3367552e-01
  -1.4808186e+00   3.0326863e+00
  -1.3845987e+00   1.7694287e+00
   7.9844576e-01  -3.0678848e+00
  -3.3682459e-01  -2.2774270e+00
  -1.3132711e+00   8.2898981e-01
  -1.3476167e+00  -2.4135232e+00
  -1.5497700e+00   1.7448321e+00
  -1.2187183e+00   1.6400314e+00
  -2.7246949e-01  -2.4465274e+00
   7.1492951e-01  -7.9711310e-01
   5.9250382e-01  -1.5091376e+00
   6.3411966e-01  -2.4283339e+00
   7.0598111e-01   2.4420823e+00
  -1.4834350e+00  -1.7761115e+00
  -3.5167895e-01   1.5751059e+00
  -3.7523752e-01  -4.3097330e-01
   6.9051047e-01   1.0894127e+00
  -2.4969542e-01  -2.3531318e+00
  -2.7694244e-01   7.9584593e-01
  -1.6699659e-01  -4.5925226e-02
   6.2968364e-01   9.6049167e-01
  -4.6204172e-01   7.8591985e-01
   4.5840469e-01   1.6839665e+00
  -1.5910554e+00  -3.0505920e+00
  -1.3783970e+00   9.6653258e-01
  -4.4153924e-01   1.5089159e+00
  -1.2949119e+00  -9.3700158e-01
   6.4228205e-01   2.9422624e+00
  -2.2577429e-01  -9.3411962e-01
   4.7574317e-01  -1.4032549e+00
  -1.5455434e+00   7.9362227e-01
  -2.5820772e-01   1.2531640e-01
  -1.4461527e+00   3.0742495e+00
  -3.1803904e-01   2.1212313e+00
   6.4128931e-01  -1.6526009e+00
  -4.5098278e-01   1.5300903e-01
   7.1110778e-01   2.9924595e+00
   5.5701108e-01  -1.2679698e+00
  -1.3637354e+00  -1.6100514e+00
  -3.7755426e-01  -2.4915917e+00
  -3.8865813e-01   2.4387704e+00
   6.2704549e-01   2.3095184e+00
  -1.3858285e+00   3.0359897e+00
   5.3724555e-01  -6.3884709e-01
  -1.3697582e+00  -8.2415898e-01
  -1.3549456e+00  -3.1010293e+00
  -5.1198333e-01  -1.6015485e+00
  -4.2515097e-01  -7.0163009e-01
   6.7055296e-01   1.7019800e-01
   5.4882089e-01  -6.0043803e-01
  -2.7658099e-01   8.1219531e-01
   5.4051246e-01  -1.3923110e+00
  -1.1333973e+00   1.5565875e+00
   5.2102310e-01  -8.2807597e-01
  -3.0779202e-01  -8.3791905e-01
   6.6300140e-01  -1.2119963e-01
  -1.2957064e+00   8.8447870e-01
   6.6481474e-01  -9.3369951e-01
  -1.2062481e+00   8.8887656e-01
  -4.3660555e-01   2.4190067e+00
  -5.1307125e-01  -2.9871578e+00
  -1.3576751e+00   1.5973463e+00
  -1.2889984e+00   3.0702283e+00
  -1.3935104e+00   2.3326366e+00
  -3.1687732e-01   2.5302504e+00
   6.2802776e-01   1.3969887e+00
  -1.2564028e+00   2.5300394e+00
   5.3390930e-01  -9.7364644e-01
   8.3650449e-01  -1.5304166e+00
   6.2050522e-01  -5.9880253e-01
  -3.7659769e-01  -7.2998812e-01
  -1.3794407e+00   2.3955954e+00
  -2.9927295e-01   3.1075241e+00
  -1.4679478e+00  -2.0969370e+00
  -4.7256464e-01  -2.9085121e+00
  -3.6371772e-01  -1.1946610e-01
  -1.3716016e+00   1.5427141e+00
   5.9353105e-01   6.3271987e-01
  -1.4156470e+00   1.8705383e-01
  -3.8211330e-01   1.5749171e-01
  -4.1404119e-01  -7.6902554e-01
   6.8352239e-01   3.0878577e-01
   6.0664227e-01  -7.5540623e-02
  -1.3540653e+00   1.0277783e+00
  -1.3866995e+00  -3.0720306e+00
   6.6301435e-01  -9.1357811e-01
  -3.0925473e-01  -3.1376348e+00
   7.3335570e-01  -2.3529122e+00
  -1.3664632e+00   2.4783020e+00
  -3.4024789e-01  -7.5465834e-02
  -1.3883025e+00   1.4970264e+00
  -3.6239311e-01   6.7026596e-02
  -1.4325121e+00  -1.6996919e+00
  -1.4647547e+00  -2.3716057e+00
  -3.0739905e-01   2.4904587e+00
   5.0535544e-01   3.0622723e+00
  -3.8664862e-01   2.2422228e+00
  -2.3869387e-01  -9.1412167e-01
  -1.4229971e+00   2.4983413e+00
  -2.3699820e-01  -8.1081526e-01
  -1.2553346e+00  -8.1906067e-01
   5.4368053e-01   1.6101144e+00
   6.0482655e-01   4.8275003e-01
  -4.0233697e-01   2.5169096e+00
  -1.3443784e+00   1.8978897e-01
  -4.1205847e-01   2.4655231e+00
  -3.7294115e-01   6.7272251e-01
  -1.2415634e+00  -8.3406480e-01
  -1.4319799e+00  -1.7255015e+00
   7.4752483e-01   2.5042937e-01
  -3.5473283e-01   1.5409616e+00
  -2.2811742e-01  -2.4367379e+00
  -2.3856528e-01  -3.0581231e+00
   6.6312375e-01   2.3603379e+00
  -1.1997843e+00  -6.5148436e-01
  -1.4286567e+00  -2.3167652e+00
   5.4686779e-01  -1.5655385e+00
  -3.6917089e-01  -3.1160108e+00
  -1.2224074e+00  -2.3592680e+00
  -1.3220064e+00   7.5962388e-01
  -2.6141600e-01   7.5570150e-01
   6.4335919e-01  -2.3511758e+00
  -3.4240208e-01  -7.4863669e-01
  -3.8421151e-01   2.9675059e+00
  -1.4396372e+00   7.2498911e-01
  -2.8097127e-01  -8.0109259e-01
  -1.4226467e+00  -8.0548683e-01
   5.9598985e-01  -6.1225548e-01
  -3.7863729e-01  -6.4115056e-01
  -1.2940338e+00   3.0824374e+00
  -1.3565289e+00  -1.4099257e-02
  -4.2011096e-01   1.3129175e+00
  -4.7950192e-01  -2.2854176e-02
  -1.3419705e+00   9.3005377e-02
   5.4573060e-01  -7.9666836e-01
   5.4788869e-01   8.7760752e-01
   6.1761172e-01   2.4265090e+00
   6.6162202e-01   3.2782399e-01
  -3.8179144e-01  -2.2399241e+00
  -1.3390753e+00   1.7283857e+00
   6.9815855e-01   1.5711569e+00
  -3.4985271e-01   2.4113225e+00
  -1.4067717e+00   1.5473439e+00
  -1.2863174e+00   2.4111520e+00
   5.0545443e-01   9.1696800e-01
  -1.2836188e+00  -3.0127053e+00
  -1.4111126e+00  -7.0497274e-02
  -1.4496736e+00   2.6235482e+00
   7.1470566e-01   3.1648620e-02
  -1.4050802e+00   2.5423503e+00
  -1.3878411e+00  -2.4185424e-01
   7.1525291e-01   1.4786697e+00
  -3.2756525e-01  -3.0655927e+00
  -1.2730367e+00  -8.4787092e-01
  -1.2128958e+00  -9.7387978e-02
  -4.8687896e-01   2.3072933e+00
  -1.4137792e+00  -6.5848140e-01
  -1.3599220e+00   7.6527570e-01
   6.6024125e-01  -1.4870901e+00
  -1.3375826e+00  -1.7390907e+00
  -1.4053009e+00  -1.7033412e-01
  -1.4044018e+00   8.6727728e-01
   6.9837859e-01   1.3910973e+00
  -4.2270499e-01  -3.0956645e+00
   6.6131670e-01  -1.5139358e+00
  -4.6490176e-01  -7.1915513e-01
   6.8154862e-01  -3.0227549e+00
   6.0468719e-01   2.1854766e-02
  -1.4490348e+00  -2.4186564e+00
  -3.4905127e-01  -1.4295892e+00
  -3.0689032e-01  -2.1196516e+00
   5.3588697e-01   1.5373770e+00
  -1.3508541e+00   2.5893727e-01
  -1.5013932e-01   1.1913900e-01
  -3.7566162e-01  -7.7620388e-02
  -2.8219290e-01  -2.3745484e+00
  -2.3057608e-01  -8.0836640e-01
   7.0408105e-01   8.2484041e-01
  -1.4407262e+00   2.2698753e-01
   5.8836677e-01   1.6771573e+00
  -3.6136281e-01  -3.1354166e+00
   7.6005807e-01   5.6865173e-01
  -4.1554360e-01   3.0438396e+00
  -1.3323222e+00  -1.5160902e+00
  -1.3896755e+00   9.1445755e-02
  -1.1756645e+00  -2.3905633e+00
  -2.2106525e-01   2.4186737e+00
  -3.6869277e-01   7.1634056e-01
  -3.9780392e-01   2.9071509e+00
  -1.2853659e+00  -5.7979036e-01
   6.1019168e-01  -7.9642748e-01
  -4.1416929e-01   1.4406601e+00
   7.1602759e-01   3.0293700e+00
  -1.3834383e+00  -1.5997707e+00
  -5.5514431e-01   1.4331365e+00
  -3.8050239e-01  -7.8748826e-01
  -1.3086349e+00   2.9552854e+00
  -2.9172987e-01  -1.4438888e+00
  -1.3490265e+00  -5.8900514e-01
  -1.3978850e+00  -3.0733246e+00
   5.0606393e-01   1.6290769e+00
  -3.7109582e-01  -2.2359447e+00
   7.7152257e-01  -2.7516388e+00
  -1.3967069e+00  -1.4880482e+00
  -1.3830397e+00   3.0349967e+00
  -4.5072050e-01  -2.2264420e+00
   6.1009082e-01   1.0376569e+00
  -3.5276767e-01   1.6438410e+00
  -4.0237713e-01  -8.2068857e-01
   6.0882638e-01   2.2657555e+00
  -1.3767346e+00  -6.1919989e-01
  -3.2441243e-01   2.4294793e+00
  -2.9201814e-01  -8.1357973e-04
  -1.2934473e+00  -2.4029133e+00
   6.1118011e-01   3.0828969e+00
  -3.5527801e-01  -2.1307714e+00
  -1.3228144e+00   1.0165929e-01
   5.8714971e-01  -2.3937292e+00
  -3.9316490e-01   4.5265609e-03
   9.3917733e-01  -2.3160815e+00
  -1.3382898e+00  -2.9604450e+00
   5.8917611e-01  -7.4631221e-01
  -3.9164450e-01  -2.2874647e+00
  -1.3907939e+00   3.0060997e+00
  -1.2864834e+00   6.6142781e-01
  -1.3400820e+00   1.6492184e+00
  -1.2778134e+00   2.2214843e+00
  -1.3173638e+00   1.8930047e+00
  -2.3377915e-01  -1.6452616e+00
  -1.5731964e+00   2.8678247e+00
  -1.1903109e+00  -2.2565027e+00
   6.4785221e-01  -2.2535166e-01
  -4.5771685e-01   3.5322962e-02
   7.3762000e-01   2.4761749e+00
  -1.3190614e+00   8.0351772e-01
   7.8917426e-01   9.1462826e-01
   7.4087815e-01  -6.0123217e-01
  -1.3977247e+00  -1.4715583e+00
   6.7538911e-01  -7.2227717e-01
   6.5688491e-01  -2.4234453e+00
   5.6760985e-01  -2.1092044e+00
  -1.2221515e+00   5.9660542e-03
  -4.9761082e-01  -2.1663470e+00
  -1.3571469e+00  -6.6869411e-01
   6.5590320e-01   8.1272995e-01
  -1.3231034e+00   1.4765839e-01
  -2.9598235e-01  -7.5751537e-01
   6.4891442e-01   1.6231324e+00
  -3.8726517e-01  -2.9925246e+00
  -1.1864194e+00   2.3206427e+00
   5.3830030e-01  -8.7386449e-01
  -4.4597817e-01  -6.9013883e-01
  -3.7161575e-01  -5.6255388e-01
  -4.4775751e-01  -1.2434840e-01
  -1.2837242e+00  -1.4508169e+00
  -3.8268318e-01   2.5001801e+00
   6.5179604e-01   1.7182309e+00
  -3.2098091e-01   7.6973285e-01
  -4.1240964e-01   6.0380455e-01
  -3.3054041e-01   1.5595644e+00
  -1.3402664e+00  -8.8151456e-01
  -2.1610824e-01   2.1607500e+00
  -1.3124025e+00  -1.5493064e+00
   7.6144474e-01   5.5861236e-02
  -1.3238881e+00   4.3283302e-02
   4.9012240e-01   1.5383156e+00
  -1.5479378e+00  -3.0409991e+00
  -4.2383123e-01   7.1620690e-01
  -1.4570043e+00   3.0136460e+00
  -1.3186088e+00   1.5795407e+00
  -2.3043261e-01   2.1201380e-02
  -1.2695591e+00  -5.8491854e-01
  -4.1688775e-01  -2.5109102e+00
   6.5308345e-01   8.0134630e-01
   7.2070825e-01   1.5190431e+00
   7.1843720e-01   1.6950979e+00
   6.3826192e-01   2.6401450e+00
  -4.0561791e-01  -1.5268059e+00
   5.8944894e-01   1.1435980e+00
   6.4675509e-01  -5.0802893e-02
  -3.7624001e-01  -2.1848720e+00
   5.8037427e-01   8.0129497e-01
  -1.2546870e+00  -8.9320456e-02
   5.6088317e-01   1.3011597e+00
   7.1606714e-01   8.1020016e-01
  -1.2600216e+00   2.9489224e+00
  -3.3964105e-01   1.1387623e-01
  -2.8010066e-01  -2.5118799e+00
   5.7576882e-01  -1.5303496e+00
  -4.1058046e-01   2.3623075e+00
  -1.3849022e+00  -3.0550334e+00
  -3.2625910e-01   2.2961490e+00
  -3.9615100e-01   2.4168745e-01
  -1.5357687e+00   9.5542554e-01
   7.9967608e-01  -2.3532191e+00
   7.3808586e-01   8.8245371e-01
   5.4663716e-01  -8.5801441e-02
  -2.8705751e-01   3.1367350e+00
   5.0389759e-01  -2.4488003e+00
  -3.2576691e-01   1.4725231e-01
   4.4355561e-01  -2.2929669e+00
   5.7625647e-01   2.3016217e+00
  -3.6338147e-01   1.3850359e+00
   6.0657591e-01   2.4221218e+00
  -3.4535904e-01   2.4459893e-01
  -4.9459383e-01  -8.2886106e-01
   6.0953720e-01  -2.3448204e+00
  -3.4089997e-01   2.2877491e+00
   6.1225793e-01  -2.9941038e+00
  -3.7636057e-01   2.3250557e+00
  -4.3030187e-01   1.4098738e+00
   6.1788418e-01   7.5019283e-01
  -1.3929573e+00   2.3887401e-02
   6.2561974e-01   1.1149541e+00
   6.2619761e-01   2.4966846e+00
   6.2814465e-01   1.6343215e+00
  -3.4408977e-01   1.8116793e-03
   5.7431526e-01  -1.4848968e+00
  -4.1172953e-01   9.8800139e-01
   7.0273083e-01  -2.3252085e+00
   6.8282847e-01  -1.4762199e+00
  -3.0744262e-01  -2.3214344e+00
  -1.3442779e+00   1.7479259e+00
  -1.3624819e+00   1.7381418e+00
   6.2895014e-01   1.4493246e+00
   5.0856464e-01  -2.4705418e+00
   7.0287070e-01   1.7224298e+00
   8.2293401e-01   2.8868649e+00
  -1.4047093e+00   2.3578747e+00
   4.1961098e-01  -3.0253155e+00
  -4.3211761e-01   8.2120442e-01
  -3.7549903e-01  -1.3793963e-01
   7.5750269e-01   1.6204050e+00
   6.7463878e-01   2.5073824e-01


==> 1Sol_independent_lnb2_Const.dat <==
  -1.3465736e+00   7.8539816e-01
  -3.4657359e-01   7.8539816e-01
   6.5342641e-01   7.8539816e-01
  -1.3465736e+00   1.5707963e+00
  -3.4657359e-01   1.5707963e+00
   6.5342641e-01   1.5707963e+00
  -1.3465736e+00   2.3561945e+00
  -3.4657359e-01   2.3561945e+00
   6.5342641e-01   2.3561945e+00
  -1.3465736e+00   3.1415927e+00
  -3.4657359e-01   3.1415927e+00
   6.5342641e-01   3.1415927e+00
  -1.3465736e+00  -2.3561945e+00
  -3.4657359e-01  -2.3561945e+00
   6.5342641e-01  -2.3561945e+00
  -1.3465736e+00  -1.5707963e+00
  -3.4657359e-01  -1.5707963e+00
   6.5342641e-01  -1.5707963e+00
  -1.3465736e+00  -7.8539816e-01
  -3.4657359e-01  -7.8539816e-01
   6.5342641e-01  -7.8539816e-01
  -1.3465736e+00  -2.4492936e-16
  -3.4657359e-01  -2.4492936e-16
   6.5342641e-01  -2.4492936e-16


==> 1Sol_independent_lnb2_scatter.dat <==
  -1.3323341e+00  -2.1511131e+00
  -1.3391991e+00   1.1342421e+00
  -1.2705454e+00   2.5274809e+00
  -1.3620283e+00   6.5642191e-01
  -1.3136453e+00  -1.2393356e-01
  -2.8007165e-01   7.9007392e-01
  -1.4355199e+00   1.6996303e+00
  -1.2411262e+00  -8.9909321e-01
  -4.7264549e-01   2.2244455e+00
  -1.3771242e+00  -3.1097988e+00
  -1.3018338e+00  -2.2501966e+00
   6.2852954e-01  -1.5872478e+00
  -1.2758988e+00  -1.3307689e+00
   7.8028497e-01   1.8690949e-01
   6.1214437e-01   1.7378603e+00
   5.8861705e-01  -8.9083101e-01
  -3.6948398e-01  -2.5762189e-01
  -4.5867228e-01   2.3453314e+00
   6.2015541e-01  -1.5991722e+00
   6.7264366e-01  -2.9593054e+00
   7.0842280e-01  -1.6006267e+00
   5.7900029e-01  -1.7409079e+00
  -1.4022051e+00   2.7958406e+00
  -3.1201320e-01  -2.2714674e-01
  -3.3857318e-01   2.3493645e+00
  -2.1620259e-01   3.0165346e+00
  -1.5693171e+00   2.3218397e+00
   7.9011914e-01   1.9470595e+00
   6.3963219e-01   2.3635589e+00
  -2.2175037e-01   8.5196009e-01
   7.2614584e-01   7.3025420e-01
   7.3254070e-01   2.2564903e+00
  -3.7202665e-01   1.6611134e+00
  -1.3836847e+00   1.1307314e+00
  -4.1249194e-01   6.9099765e-02
  -1.3262960e+00   2.9929399e+00
   6.7546729e-01   9.1025472e-01
   5.5335769e-01   2.5815878e-01
   7.7378729e-01  -3.9663503e-02
  -3.5476569e-01   3.1009567e+00
   5.1261652e-01   2.2891445e+00
  -1.3663626e+00   1.6390065e+00
  -1.3003884e+00  -2.9257180e+00
  -1.4628894e+00   2.5364934e+00
  -1.1966251e+00   1.8612555e+00
   5.0713064e-01   2.3178306e+00
  -3.5300268e-01  -3.0005131e+00
  -1.3540709e+00   1.0596754e+00
  -1.3779696e+00   1.6131347e+00
   6.2748126e-01   7.9219209e-01
   4.8830994e-01   9.4599223e-01
  -1.3371221e+00   2.3445910e+00
   5.8012317e-01  -9.2218117e-01
  -3.2851116e-01   2.4822563e+00
  -3.4399289e-01   1.3459761e+00
  -1.2883587e+00  -2.4553375e+00
  -4.0498503e-01  -1.5561639e+00
   5.1383316e-01  -1.4087090e-01
  -1.1659380e+00  -6.6233348e-02
  -2.9236512e-01   2.4105710e+00
  -1.3563875e+00  -9.7750718e-01
  -1.4017072e+00  -2.2894331e+00
  -1.3504707e+00   7.3050628e-01
  -1.5003042e+00   2.3467044e+00
  -3.4706154e-01  -2.2012021e+00
  -1.4369370e+00  -8.4205920e-02
  -3.8799455e-01   1.5933145e+00
  -1.3492284e+00  -1.6384978e+00
   6.8125343e-01  -1.4102299e+00
   6.4230788e-01  -3.3182745e-02
  -1.3834252e+00  -3.0616633e+00
  -4.1482256e-01   1.6117914e-01
  -2.9820636e-01   1.8194162e+00
   6.4238101e-01   3.0552482e+00
   6.9061240e-01   1.7359249e+00
   6.0037563e-01  -8.6289251e-01
  -1.3514520e+00  -8.5329770e-01
   6.0934692e-01   1.2194128e-01
  -1.2845073e+00  -7.6684600e-01
   7.5918349e-01  -1.2248009e-01
   4.8432031e-01   7.1562447e-01
  -4.0268031e-01  -2.1601175e+00
  -2.9134498e-01  -2.4293788e+00
   5.6401440e-01   2.9382795e+00
  -4.7379868e-01   2.2008555e+00
   5.7652706e-01  -9.0341286e-01
   6.3042575e-01   1.5983129e+00
  -1.3340375e+00   3.0402138e+00
   6.6694196e-01  -1.6569896e+00
  -1.3586996e+00  -2.2140003e+00
  -4.2781261e-01  -2.9695470e+00
  -3.8931758e-01  -1.6387914e+00
   5.5751745e-01   8.2768026e-01
  -1.4676369e+00  -6.0608834e-01
   5.9582776e-01  -2.8962157e+00
  -1.4239613e+00   3.0278976e+00
   5.9863130e-01   1.6989112e+00
  -1.3304011e+00   1.0707654e-01
   6.8148350e-01   1.7657119e+00
   5.4422711e-01   9.0877164e-01
  -4.4544132e-01   1.5152233e+00
  -3.4208128e-01  -6.0740145e-01
  -3.3237997e-01   1.1921738e-02
   5.9662960e-01   2.1032607e+00
  -3.0802970e-01  -2.3285132e+00
  -1.4210873e+00  -2.3324973e-01
  -3.2855481e-01   3.0018703e+00
  -3.3607446e-01  -2.6208994e+00
  -4.9737444e-01  -1.0543751e+00
  -1.1624366e+00  -1.4206811e+00
  -4.9106845e-01  -7.5126115e-01
  -1.4697403e+00   9.4134362e-01
   6.7699405e-01   2.9837242e+00
  -4.3565977e-01   2.6309379e+00
   7.0271827e-01  -2.2644251e+00
  -1.5417736e+00  -1.8987948e-01
  -3.7481289e-01   1.3294993e-01
  -1.3464051e+00   2.4075619e+00
   6.1954094e-01   1.5407633e+00
  -1.3925983e+00  -7.4473507e-01
   6.5772202e-01  -2.2562101e+00
   6.3531587e-01  -2.2566038e+00
  -1.3911640e+00  -2.8962697e+00
  -2.9801912e-01   4.0150628e-02
  -1.3957166e+00  -2.2398630e+00
   6.6087291e-01   2.3157321e+00
   8.1334777e-01  -2.1366804e+00
   6.4830221e-01   1.5640239e+00
  -1.3139105e+00   1.4928287e+00
   6.1048018e-01  -3.0848885e+00
  -1.3721919e+00   2.3986379e+00
  -1.3289963e+00   8.0528149e-01
   7.3348898e-01   8.4968631e-01
  -4.5230002e-01   3.1359786e+00
  -1.4894097e+00   1.5883986e+00
   4.7261358e-01   3.2806894e-01
  -4.1415253e-01  -7.9757414e-01
  -1.3202166e+00  -1.5148881e+00
  -3.9297936e-01   7.5768172e-01
   7.8522777e-01   1.0523904e+00
  -1.3872831e+00  -4.0156015e-02
   6.2072849e-01  -5.9266486e-01
  -4.4507715e-01  -2.1148439e+00
   6.1936541e-01  -1.6406841e+00
   6.6311417e-01   1.5406989e+00
  -4.3104727e-01  -2.4467548e+00
   7.0947150e-01  -3.1356189e+00
   5.5324880e-01   7.8618236e-01
  -3.8993661e-01  -2.2278527e+00
   5.3590146e-01   2.1324634e+00
   6.3008749e-01   9.1491436e-02
  -2.5499892e-01  -8.1475741e-01
   4.6175295e-01   8.5236987e-01
  -3.7768643e-01   1.5496842e+00
  -1.1832085e+00  -7.5859265e-01
  -1.2928212e+00  -1.6510420e+00
  -1.1447185e+00  -1.4877103e+00
   6.8391916e-01  -2.3242672e-01
  -4.3551558e-01  -2.8297156e-02
  -1.2079666e+00  -2.0928609e+00
   5.9178815e-01  -2.1844265e+00
   5.6873257e-01  -1.3797796e+00
   5.6689915e-01  -8.2515862e-01
   6.4728525e-01   2.2862484e+00
   6.1218910e-01   1.6755848e+00
  -3.6973429e-01   2.5308401e+00
  -4.4303927e-01   2.3224948e+00
  -3.8552328e-01   7.9492364e-01
  -1.3488868e+00  -1.4426560e+00
  -1.4913088e+00   1.5500142e+00
   6.2712993e-01   2.3103105e+00
  -1.1828665e+00  -2.1922227e+00
  -4.2163681e-01  -1.5984337e+00
  -3.3923444e-01  -2.2288740e+00
  -1.3850890e+00  -3.1092277e+00
   5.4875799e-01  -3.0328894e+00
  -1.5229926e+00   5.9219968e-01
   6.8268460e-01  -3.0711899e+00
  -1.2700192e+00   1.6752040e+00
   5.4391690e-01   3.0944827e+00
   6.0001389e-01   1.8809957e+00
   7.1737936e-01   1.1951918e-01
  -1.3887787e+00   2.4600473e+00
  -4.4066183e-01   1.0205890e+00
   5.3225077e-01  -7.7927341e-01
   5.7882707e-01  -1.0359013e-01
  -1.4406336e+00   8.7336525e-01
  -1.4565544e+00   1.6238638e+00
  -4.1748305e-01  -1.5800095e+00
   6.3056708e-01   8.2704639e-01
  -3.3235379e-01  -2.8900269e+00
  -3.6854124e-01   2.3847000e+00
  -1.3175516e+00  -1.1712564e-01
  -1.3484308e+00  -1.2498056e+00
  -1.3915932e+00   6.0392763e-02
  -1.5432255e+00  -2.3038589e+00
  -1.3401273e+00   1.8664775e+00
  -3.7548613e-01   2.4870881e+00
  -4.0151339e-01   9.2952512e-01
   5.2055114e-01  -2.5538160e+00
  -3.3546389e-01  -5.8530701e-02
  -1.3215316e+00  -1.7094219e+00
  -4.3040207e-01  -6.6515372e-01
   6.5880973e-01  -3.1369011e+00
   6.0293624e-01   2.3556567e+00
  -3.6894847e-01  -2.4291047e+00
   4.9380582e-01  -3.0971365e+00
   5.5764505e-01  -6.1334742e-01
  -3.3454966e-01   6.9618741e-02
   6.2268849e-01   2.3863537e+00
  -1.3510221e+00   1.2296381e+00
   6.0729922e-01  -1.6751799e-01
   5.9138735e-01  -1.5571550e+00
  -3.2903399e-01   5.6776050e-01
  -1.3566351e+00  -1.6492431e+00
   6.5042831e-01  -5.1994239e-01
  -2.2133819e-01  -1.5379972e+00
  -1.3171938e+00  -5.5700382e-01
   7.2141418e-01   2.4208481e+00
  -1.3680929e+00  -1.5425130e-01
  -3.9365092e-01  -5.3210174e-01
  -3.9311627e-01   2.5848568e+00
  -1.3485769e+00   8.6830759e-01
  -3.3075747e-01  -2.0965942e+00
  -1.3434070e+00  -1.5674818e+00
  -1.2826602e-01   2.4826065e+00
  -2.6641197e-01  -2.2523659e+00
  -3.1817052e-01  -2.8123111e+00
   5.8635750e-01   1.6002443e+00
   7.8462255e-01  -1.4624122e+00
  -3.4081014e-01  -9.2421924e-01
  -2.3891324e-01  -9.4965102e-02
  -3.0300145e-01   1.6637907e+00
  -1.2838899e+00  -7.2952526e-01
  -1.4711301e+00  -2.2924551e+00
  -1.4045286e+00   7.0566370e-01
   6.6739885e-01  -6.7636805e-02
   6.8357711e-01   2.5827954e+00
  -2.5229649e-01  -9.4663049e-01
  -1.3851522e+00  -1.4029029e-02
  -1.4837934e+00   6.7980650e-01
  -1.3567289e+00   9.8712675e-01
  -1.2979521e+00   2.5671411e+00
   5.6818679e-01   3.1207201e+00
  -2.4509724e-01  -3.1380682e+00
  -1.3310172e+00  -5.3998878e-01
   5.8924088e-01  -5.8458824e-01
   5.0210815e-01  -1.7685848e+00
  -4.3893603e-01  -1.5742296e+00
   7.8957123e-01   1.5407447e+00
   7.9159525e-01  -2.9829301e+00
  -2.4700825e-01  -2.2919681e+00
  -3.9218396e-01  -2.4505109e+00
  -3.5158934e-01   2.3790927e-01
   6.3442244e-01  -8.5150053e-01
   5.6060843e-01   1.5095861e-03
  -1.2977329e+00  -8.2334097e-02
   6.8854747e-01  -3.0536199e+00
  -1.4125133e+00   1.0805795e-01
  -2.9663806e-01   1.4401680e+00
  -1.3294761e+00  -2.3439718e-02
  -1.4390661e+00  -7.3457127e-01
   6.5636141e-01   2.5262641e+00
  -1.0689152e+00  -2.1523203e+00
  -1.3904899e+00   2.5619151e+00
   5.6255875e-01  -1.4588744e-01
  -3.7671618e-01   2.3686782e+00
  -4.6999081e-01  -5.6971673e-01
   7.0182593e-01   2.1806911e+00
  -1.4660356e+00  -1.4327163e+00
  -1.3357982e+00  -1.3707649e+00
   6.2629077e-01  -7.0537375e-01
  -5.0205813e-01  -2.2076275e+00
   6.9363519e-01  -2.2331772e-02
  -2.9643250e-01   8.7901146e-01
   6.5759716e-01  -1.3145772e+00
  -1.4021240e+00   3.1347734e+00
   6.0110974e-01   3.0752206e+00
   6.4577191e-01   3.1004304e+00
  -2.6209192e-01  -3.0077158e+00
  -1.3790554e+00   1.3069963e+00
  -3.9534066e-01   3.5127563e-01
  -3.9891954e-01  -3.0963900e+00
   6.5235536e-01  -1.4691311e+00
  -1.2016064e+00  -1.0115842e-01
   5.9032460e-01   2.3069871e+00
  -4.5315523e-01   2.7085960e+00
  -3.5453598e-01  -7.4729174e-02
  -1.4642503e+00  -2.4578408e+00
  -1.3598842e+00   1.8565630e+00
  -1.3108684e+00  -4.5651840e-01
  -2.7107454e-01   9.7013822e-01
   5.4477324e-01  -2.4037598e+00
   8.5080801e-01   8.9190484e-01
  -3.4283995e-01  -2.3319820e+00
   6.1451583e-01  -2.4132369e+00
  -3.7845035e-01  -2.4395709e+00
  -1.2655366e+00  -1.7041586e+00
  -3.2981805e-01  -7.8619200e-01
  -1.3255804e+00   1.7635717e+00
   6.4934223e-01  -3.0663369e+00
  -2.9302527e-01  -1.6365685e+00
  -3.8314363e-01   5.8051203e-02
  -1.3710259e+00   2.9404959e+00
  -3.5875781e-01  -1.4269730e+00
  -4.0151027e-01  -1.3514927e+00
   7.3310293e-01   2.4856783e+00
  -1.4262058e+00  -1.7601715e+00
  -3.2352265e-01  -2.3066374e+00
   5.7118044e-01  -7.3122953e-01
  -5.2076087e-01   8.1508927e-01
   5.7074334e-01  -2.2944908e+00
  -1.3152050e+00   1.1608801e+00
   6.0359658e-01  -1.4146760e+00
   6.7979426e-01   1.0304782e-01
  -2.8512535e-01   2.8219020e+00
  -1.3501928e+00  -1.4282304e+00
   7.2912424e-01  -9.3504102e-01
   5.6438819e-01  -5.2996888e-03
   6.6375909e-01  -2.3570542e+00
  -1.4670895e+00  -1.4516436e+00
   6.4813624e-01   1.5183626e+00
   6.3808347e-01   2.4281324e-01
  -2.5742894e-01   1.5238036e-01
   7.3501822e-01  -5.3969443e-01
  -1.3490893e+00  -1.3595621e+00
  -2.9124372e-01  -6.9504972e-01
   5.9486669e-01  -3.0985879e+00
  -1.4842272e+00   1.2297599e-01
   6.4566024e-01   1.7771430e+00
   5.2708783e-01  -2.3445403e+00
  -4.4360057e-01   1.7139852e+00
  -3.8906357e-01  -9.6232321e-01
  -1.3348375e+00   2.3154769e+00
  -4.7330108e-01  -1.5836320e+00
  -2.7875413e-01  -2.9558877e+00
   7.0916675e-01  -1.2864062e+00
  -1.4937777e+00   1.6749011e+00
   4.4423184e-01   2.0342471e+00
  -3.2468047e-01   1.0763523e+00
  -5.4644648e-01   1.7377979e+00
  -1.2418495e+00  -1.5991597e+00
  -1.3455957e+00   2.4899706e+00
  -1.3542375e+00   4.7939109e-02
  -4.1844066e-01  -2.3833932e+00
   8.4785649e-01   2.6939988e+00
  -2.9123920e-01  -6.7253453e-01
   6.6320738e-01   4.5800652e-02
  -1.4538583e+00  -1.5954663e-02
  -1.2999059e+00  -1.5862789e+00
  -1.4730593e+00  -1.4320249e-01
  -1.1214177e+00   1.6468413e+00
  -1.4155700e+00  -9.4106535e-01
   7.2118047e-01   3.0568567e+00
  -3.4356405e-01  -2.1866925e+00
   6.8568493e-01  -2.3099544e+00
  -1.3821205e+00   8.1336470e-01
  -3.2640703e-01   1.4526393e+00
  -3.9048051e-01  -7.0114148e-01
   6.3998289e-01   1.2416371e+00
  -3.7152364e-01  -2.4751909e+00
   6.7402957e-01  -3.0161209e+00
  -1.3132458e+00   9.1062485e-01
  -3.5814598e-01  -3.1177265e+00
   6.7145286e-01  -1.6361657e+00
  -2.8428785e-01  -3.9908242e-02
  -1.2420022e+00  -1.4297997e-01
  -1.4265253e+00   2.5953791e-01
   6.1189722e-01  -1.2884609e+00
   5.3366498e-01   1.3717778e+00
  -4.6109222e-01  -8.6917145e-01
  -5.2536316e-01   9.9164998e-01
   6.6429232e-01  -6.2207664e-01
   7.6479629e-01  -2.3474812e+00
  -1.4670004e+00   8.2713031e-02
  -5.5737336e-01   1.6430744e+00
  -2.5060179e-01  -3.0004683e+00
   6.1345630e-01   2.3677633e+00
  -1.2917890e+00  -2.2743057e+00
  -3.3395955e-01  -8.2562431e-01
  -2.9090682e-01   7.6942919e-01
  -3.3148977e-01   3.6363691e-02
   6.6191687e-01   5.0933682e-01
  -8.4054253e-02  -8.1387134e-01
  -1.4503133e+00  -2.2285843e+00
   6.6796206e-01   2.1517187e+00
  -1.3517867e+00   1.4142966e+00
  -3.4594820e-01   1.5695758e-01
  -3.9388049e-01   1.6522733e+00
  -3.4882258e-01  -2.4380420e+00
  -4.0856891e-01  -3.0893978e+00
  -4.5367071e-01  -6.9834008e-01
  -4.0841804e-01   6.3038556e-01
   5.3280750e-01  -1.5097701e+00
   6.7646436e-01  -1.3805890e+00
   5.2017678e-01   1.5345867e+00
   6.2917436e-01   8.5177076e-01
  -4.2258228e-01  -8.9123216e-02
  -3.1047796e-01   2.2856106e+00
  -1.3152834e+00  -2.0497461e-01
   6.2821955e-01   8.3555270e-01
   7.4689921e-01  -6.5257820e-01
  -1.3192421e+00   2.3738758e+00
   5.3348260e-01  -4.6200548e-01
   6.8098711e-01   1.5397791e+00
  -3.0993289e-01   6.9525250e-02
  -4.8913482e-01  -3.1261347e+00
  -2.4794485e-01   7.2382426e-01
  -3.7903196e-01  -5.7315676e-01
   6.2770126e-01   1.7035637e+00
  -2.8907718e-01  -2.4904421e+00
  -4.0546410e-01   2.3009518e+00
   6.4707200e-01  -1.7887969e+00
   6.9924184e-01   2.6270956e+00
   6.4189635e-01  -1.5864213e+00
  -1.2458274e+00  -8.8496540e-01
   7.2268681e-01   1.5260953e+00
  -3.8421204e-01   2.9786541e+00
  -4.0521099e-01   1.6856718e+00
  -1.3892706e+00   1.3562293e-01
  -1.2159456e+00  -3.1405564e+00
  -3.6245136e-01   7.8429293e-01
  -1.3908478e+00   1.6724624e+00
  -3.8376373e-01   1.7866766e+00
  -1.4148273e+00   1.5753496e+00
  -1.3029391e+00  -2.2601326e+00
  -4.5715458e-01   6.8914263e-02
  -1.4084788e+00  -2.3800152e+00
  -3.3357206e-01  -6.5335584e-01
   6.0847042e-01   3.0264672e+00
   5.4102893e-01  -2.2960947e+00
   7.5265109e-01   6.9466473e-01
  -3.0890595e-01  -3.0320161e+00
   6.8792788e-01   1.8585530e+00
  -1.3555253e+00   2.1433282e+00
  -1.3487556e+00  -8.1208255e-01
  -1.4358195e+00   7.4439242e-01
   6.1015732e-01  -2.5053652e+00
  -4.3102892e-01  -3.1255408e+00
   6.9604474e-01  -1.5542287e+00
  -1.3177751e+00  -1.5393928e+00
   5.7964874e-01  -1.7403516e+00
  -3.1215179e-01   5.5634947e-01
  -2.5101138e-01   7.4985170e-01
   7.0164398e-01   1.4750693e+00
  -3.1164254e-01   3.0455361e+00
  -1.3182899e+00   2.9905207e+00
  -2.1017113e-01  -2.9140313e+00
   6.1409402e-01  -8.7772350e-01
  -4.5411930e-01   2.3936537e+00
  -3.9135569e-01  -2.2421017e+00
   5.5265117e-01   2.3217986e+00
  -2.6387976e-01   1.5088460e+00
   5.1392101e-01   7.8064048e-01
  -1.4833461e+00   1.6002337e+00
  -1.3580388e+00   2.5389996e+00
  -2.8335002e-01  -1.7181000e+00
   5.9923170e-01  -6.5296707e-01
  -1.4555103e+00  -1.9816182e-01
  -3.6003485e-01  -9.2186071e-02
  -4.4365197e-01  -2.1219064e+00
  -1.2124329e+00   1.6667789e+00
   6.0761207e-01  -5.9848698e-01
   6.2413388e-01  -7.3433399e-01
  -4.5518471e-01  -6.4312358e-01
  -2.7776295e-01  -2.4937257e+00
  -6.1043068e-01  -1.3890244e+00
  -5.2927406e-01   1.4273787e+00
   6.2456694e-01  -1.5298622e+00
  -1.3542027e+00   9.3112401e-01
  -3.2871245e-01  -7.7903269e-01
  -1.3715939e+00  -1.1311469e-01
  -4.4398359e-01  -2.9816767e+00
  -2.4185925e-01  -2.0668525e+00
  -1.4025493e+00  -3.0399088e+00
  -2.9862308e-01   2.3480728e+00
  -3.8136967e-01   1.1414753e+00
  -1.4390091e+00   8.1913725e-01
   6.2243419e-01  -2.4620747e+00
  -1.3546568e+00  -2.4859690e+00
  -1.3680011e+00  -2.3351408e+00
   6.3797090e-01  -1.6681741e+00
   6.5865043e-01  -8.8493753e-01
  -1.3731594e+00   2.9943850e+00
  -1.3143409e+00  -5.4198407e-01
  -1.2108128e+00   3.1101105e+00
  -4.0001361e-01   2.4715339e+00
   7.1095637e-01  -5.7588290e-01
  -1.3694540e+00  -2.3493582e+00
   6.5159564e-01   1.3109095e+00
   6.0273366e-01  -2.8764184e+00
  -3.5253077e-01   1.2780488e-01
  -3.8045041e-01  -2.4411299e+00
   5.9043764e-01  -9.0541906e-01
  -1.3678452e+00  -4.4170521e-01
   6.4206782e-01  -2.3062974e+00
  -1.4138977e+00  -1.4724225e+00
  -2.9180629e-01   1.4874795e+00
  -1.3547558e+00   5.8248130e-02
   5.0166069e-01  -1.5626908e+00
  -3.1322287e-01   3.0526879e+00
   7.0115000e-01  -9.3002988e-01
  -1.4024669e+00   1.5748846e+00
  -1.5253816e+00  -1.5304189e+00
   7.1179125e-01  -5.3113227e-02
   6.5448830e-01  -1.5215422e+00
  -1.2499892e+00  -7.1568480e-01
   7.6279955e-01  -8.1304278e-01
  -2.9231109e-01   3.0058636e+00
  -3.2967772e-01   6.3540131e-02
  -1.3624043e+00  -3.0976194e+00
  -3.6437627e-01  -1.6213692e-01
   6.2578547e-01   9.7992547e-01
  -1.3898155e+00   1.5563082e+00
   5.6271131e-01   2.4300639e+00
  -3.6370493e-01   6.4755734e-02
   6.2538908e-01  -2.5324650e+00
   6.7911541e-01   3.1135411e+00
  -3.4742516e-01  -2.1551307e+00
  -2.7284522e-01  -2.3292244e+00
  -3.7951435e-01  -7.8633041e-01
   6.0133663e-01  -2.7421066e-01
  -3.5241681e-01  -2.9658428e+00
   6.1698557e-01   2.4682311e+00
  -1.1625913e+00  -4.0792823e-02
  -3.6934091e-01   1.1039626e-01
  -3.8772945e-01   9.7442971e-01
  -2.8785343e-01  -8.8915399e-01
  -4.1431578e-01   2.4719579e-01
  -3.2354669e-01   9.7316987e-01
   5.3558782e-01   4.8930873e-02
  -1.1928018e+00  -6.4392220e-01
  -1.5335486e+00  -9.9996793e-01
  -5.2942310e-01   8.4890271e-01
   6.6360641e-01  -2.3583492e+00
   6.3702512e-01   6.6828302e-01
  -2.9749804e-01   2.4790420e+00
  -1.3421489e+00   2.6058491e-01
  -3.0636281e-01  -8.9888091e-01
  -4.3646440e-01   1.2272896e-01
   6.2788347e-01   1.5766067e+00
   5.2004844e-01  -1.8166739e+00
  -3.9734314e-01   1.5308628e+00
   6.4015315e-01  -1.2281875e+00
   6.3066372e-01   8.7858159e-01
  -1.4248885e+00   8.8783905e-01
  -1.3283196e+00  -7.4270742e-01
   5.4538313e-01  -8.1080760e-01
  -3.1725181e-01  -8.1091080e-01
   6.2145645e-01   1.6576003e+00
   7.5625914e-01   1.6049896e+00
  -1.1866815e+00  -2.0948454e+00
  -1.2475781e+00   3.0141830e+00
  -3.8809499e-01   2.6845130e+00
  -3.6617903e-01  -3.1405122e+00
  -1.4173213e+00   7.6125285e-01
  -3.6704879e-01  -6.0330308e-01
   6.3095680e-01   9.0092596e-01
   5.7437101e-01   2.2247692e+00
   6.3226941e-01  -2.2204419e+00
   5.0845018e-01  -1.5838163e+00
  -1.2284793e+00   9.9654797e-01
   6.7495192e-01  -7.4017108e-01
   7.8417910e-01   1.6349924e+00
  -1.4330084e+00   7.3566520e-01
  -3.0303874e-01   2.1780043e+00
  -3.4926147e-01  -5.5165166e-02
  -1.4249502e+00  -9.0278023e-01
   8.3186034e-01  -6.7254037e-01
  -1.4168926e+00  -1.7371007e+00
   6.5623247e-01  -3.0963130e+00
   4.7698265e-01   2.2689597e-02
   5.9307038e-01  -1.6370279e+00
  -1.2200935e+00  -1.5802312e+00
  -5.0800638e-01   3.4921793e-01
   6.0249150e-01  -6.4859186e-01
   6.2908933e-01   1.6552177e+00
  -3.0100444e-01   1.0136930e+00
   7.2632680e-01  -2.2005683e+00
  -1.2906558e+00   8.8032172e-01
   7.0688152e-01   8.2683704e-02
  -3.4491157e-01   1.7048949e+00
   6.4979031e-01  -4.4692560e-01
  -1.3829341e+00   2.4789418e+00
  -1.2205757e+00  -1.5839525e+00
  -1.3424110e+00  -2.2656113e+00
  -3.6150563e-01  -2.9859139e+00
  -1.2439750e+00  -2.9767878e+00
  -1.3465426e+00   1.3661512e-01
   7.3383360e-01   4.9284815e-02
  -1.4272018e+00   1.5028165e+00
   7.3332349e-01   7.0608137e-01
  -1.4239422e+00  -1.6390827e+00
  -1.4727363e+00  -2.4860211e+00
   6.0034888e-01   2.5899464e+00
  -1.4479390e+00   1.4317132e+00
   6.7018734e-01  -2.3667325e+00
  -3.7554909e-01   2.3251781e+00
   6.0457992e-01  -2.2528744e+00
  -1.3445609e+00   8.5585758e-01
  -1.4097503e+00   6.4686426e-01
  -4.2387758e-01  -3.0505585e+00
  -2.5312301e-01   2.9849141e+00
  -1.4133758e+00  -1.4101739e+00
   5.7009229e-01   3.0797229e+00
   6.8968130e-01   9.5556792e-01
   7.4320021e-01   2.3717155e+00
   7.4593137e-01   5.6751807e-01
  -3.9996303e-01  -2.3211494e+00
  -1.3761420e+00  -2.3198473e+00
  -2.7818787e-01  -2.4501132e+00
  -1.3887887e+00  -2.5107375e+00
  -3.0729386e-01  -2.3978094e+00
   6.3291542e-01   2.2139337e+00
  -3.7574880e-01   1.3882615e+00
  -1.2959479e+00  -1.6545076e+00
  -3.2777112e-01  -8.0495610e-02
  -4.6851230e-01   1.9575638e-01
  -3.0182370e-01   2.4076032e+00
  -1.3071212e+00  -1.6097995e+00
  -4.1554733e-01   9.8241486e-01
  -1.5642754e+00  -2.1485383e+00
   6.5859795e-01  -1.3396757e+00
  -1.2238255e+00  -1.6124555e+00
  -1.3836125e+00   8.0852199e-01
  -4.2887038e-01   1.4977105e-01
  -1.3668481e+00  -3.0375044e+00
  -2.6535282e-01  -1.4636648e+00
  -1.2335011e+00  -2.9140786e-02
  -1.4034516e+00   1.7410478e+00
   6.3125220e-01  -5.9786599e-02
   4.8275259e-01  -2.3018310e+00
  -4.3125002e-01  -3.1377223e+00
   6.6786645e-01   3.1068718e+00
  -4.4209401e-01   2.9163877e+00
  -3.5001293e-01   8.7687783e-01
  -3.6974166e-01  -1.5134194e+00
   6.1636757e-01  -8.4158424e-01
   6.0291139e-01  -1.6037552e+00
  -2.9347183e-01   1.5809345e+00
  -1.3342006e+00  -2.8443807e-02
   5.8673602e-01   2.2079853e+00
   5.9095849e-01   2.3872607e+00
  -3.0035172e-01   8.9840546e-01
  -1.2562879e+00   2.6080971e-01
  -4.5390918e-01  -8.1380666e-01
  -1.3925755e+00   7.2943786e-01
   6.8329702e-01   3.6025857e-02
  -1.2229829e+00  -3.0141865e+00
  -1.3591730e+00  -1.6551796e-01
  -1.2988127e+00  -2.2850014e+00
  -1.3165039e+00   1.6051961e-01
   6.9849536e-01  -8.1859960e-01
  -1.3051582e+00  -2.1579938e+00
  -4.3338225e-01  -1.1648567e-01
  -1.1649081e+00  -2.6459647e+00
  -2.8604933e-01  -1.7146472e+00
   3.9983507e-01  -2.0052232e+00
  -4.4718389e-01  -1.3229966e+00
   5.9964394e-01   1.0548026e+00
  -1.3069533e+00   2.4354047e+00
  -3.5033605e-01   9.8527952e-02
   4.8509202e-01  -8.5152574e-03
  -3.1354869e-01   9.7314913e-03
   5.5588327e-01  -1.7300669e+00
  -4.1347167e-01  -2.2412580e+00
  -3.0774216e-01  -2.9717918e+00
   6.5238383e-01  -7.0797093e-01
   5.6538182e-01  -2.2871099e+00
   6.2542763e-01   1.6446086e+00
   6.6495904e-01   5.7205105e-01
   5.3225035e-01   3.0909219e+00
  -4.3990513e-01   9.0942146e-01
  -1.3393237e+00   2.3835049e+00
   6.6653252e-01  -1.8040189e-01
   4.5135162e-01   7.1586473e-01
  -1.3123146e+00   2.9757333e+00
   8.0448733e-01   1.4744627e+00
  -2.4502042e-01   7.8333520e-01
  -1.3626134e+00   7.2896227e-01
  -2.1622997e-01   3.0292734e+00
  -1.4517057e+00   2.4669377e+00
  -4.3291972e-01   7.2891313e-01
  -1.4939297e+00   9.2986578e-01
  -1.9892676e-01   1.5531251e+00
  -3.4199118e-01   2.1753169e+00
  -1.2481553e+00  -3.0376130e+00
  -1.2763312e+00   2.2720498e+00
  -1.3200520e+00   7.7028644e-01
  -2.8504878e-01   1.7419739e+00
  -1.4934050e+00  -2.3688619e+00
  -1.4325790e+00   7.1891302e-01
  -3.0193227e-01  -2.1799948e+00
  -1.3905611e+00  -3.0344309e+00
   7.6762235e-01  -2.8048542e+00
  -1.4420467e+00   2.3815564e+00
   6.0235561e-01   2.9982070e+00
  -5.2616025e-01   2.3690873e-01
  -4.1186659e-01   1.5827365e+00
  -1.8105224e-01  -3.0146926e+00
  -3.2740220e-01   2.3776168e+00
  -3.5180120e-01   8.9369019e-01
  -2.5827901e-01  -1.5792789e+00
  -3.7467905e-01   1.1710718e+00
  -4.0326832e-01   3.0042531e+00
   7.5494706e-01  -2.1467689e+00
  -1.2701675e+00   8.0510217e-02
  -1.2757311e+00  -2.1793767e+00
   7.3230171e-01   3.3599098e-01
  -1.2227076e+00  -1.3095581e+00
  -3.8211820e-01  -3.0803072e+00
  -4.6108840e-01  -8.4122287e-01
   6.8592037e-01   8.4975498e-01
   7.3630267e-01  -2.3227080e+00
  -2.7327603e-01   1.7082012e+00
   7.6838049e-01   2.4770393e-01
   6.3547313e-01  -2.8703888e+00
  -3.4344378e-01  -2.1471626e+00
   6.5899478e-01   1.1451207e-01
  -4.2628969e-01   3.0879021e+00
  -4.4176104e-01  -1.6403816e-01
  -1.4822262e+00   1.7621229e+00
  -1.3422311e+00   3.1017361e+00
  -1.3098304e+00  -1.6080358e+00
  -3.0258112e-01   2.6046431e+00
  -1.2749015e+00  -9.3233429e-01
  -1.3482160e+00  -1.7300944e+00
  -1.2440911e+00  -3.1392245e+00
  -1.3328583e+00   1.4348656e+00
  -3.6887962e-01  -3.1034596e+00
  -1.4441780e+00  -2.6396063e+00
  -2.7514296e-01   3.0497807e+00
   6.7963642e-01  -1.5649209e+00
  -1.3067366e+00  -2.4569866e+00
  -3.5607231e-01  -1.4163123e+00
  -1.2752577e+00   2.3765823e+00
  -2.4595821e-01   1.5084213e+00
  -3.1341016e-01   1.8704106e+00
  -1.3067607e+00  -2.3853540e+00
   6.1631641e-01  -8.3831945e-01
   6.1682095e-01  -2.8228862e+00
  -3.6693624e-01  -6.9431707e-01
  -3.7764671e-01   1.9093675e+00
  -1.2300208e+00   2.3086263e+00
   7.0693334e-01  -1.5337214e+00
   5.0006699e-01  -2.9232858e+00
  -3.4966053e-01   6.6545443e-01
  -1.2881814e+00   1.6913719e+00
   5.8567832e-01   3.1320383e+00
   7.3651848e-01  -2.0775648e+00
   7.5189409e-01   2.3496162e-01
   6.0287526e-01  -5.4560784e-01
  -1.3790168e+00   2.4753991e+00
  -4.2537170e-01  -1.3175740e+00
  -3.4993897e-01   7.4995435e-01
   5.3648565e-01  -1.5612447e+00
   6.8501261e-01   2.3139042e+00
  -1.3571796e+00   2.5375662e+00
   5.4805625e-01   1.4687663e+00
  -1.4642820e+00   3.1094916e+00
   6.3121412e-01  -3.0218148e+00
  -4.6118728e-01  -8.6690094e-02
   7.7682454e-01   1.3424581e-01
   6.4629153e-01   1.4815504e+00
  -1.4368267e+00   2.4174023e+00
  -3.4234522e-01  -3.0292845e+00
   7.4791505e-01   2.3590644e+00
  -3.7379582e-01  -5.4333662e-02
   6.0592087e-01   2.2947826e+00
   6.5101924e-01   3.1092882e-02
  -3.8904594e-01  -7.0837873e-01
  -1.3608342e+00   7.4138781e-01
  -4.0026502e-01  -2.9261574e+00
  -6.0686286e-01  -2.1655500e+00
  -3.0160640e-01  -6.8748523e-01
  -1.5117159e+00   5.4925106e-02
   5.5097226e-01  -2.3356932e+00
  -1.3529258e+00  -1.4915695e+00
  -3.6131724e-01  -1.6252748e+00
  -1.2632303e+00   1.5094095e+00
  -3.6685091e-01   2.3839235e+00
   5.6642051e-01   1.6211754e+00
  -1.4217344e+00  -2.9682524e+00
   6.2794740e-01  -1.4522222e+00
  -4.2721801e-01  -2.3364021e+00
   7.1685748e-01  -1.6170972e+00
   7.6631787e-01  -1.5051899e+00
   5.8099179e-01   8.6043705e-01
  -3.7393244e-01   9.4608354e-01
  -3.9998401e-01  -2.2766560e+00
   6.5889887e-01   8.8456338e-01
  -3.4992235e-01  -1.9699221e+00
  -1.3473803e+00  -1.4211055e+00
   5.7637521e-01   8.2971621e-01
  -2.4450605e-01  -1.2326127e+00
  -3.9928609e-01   7.0695927e-01
  -2.8800248e-01  -6.8557030e-01
  -3.6727345e-01  -1.4496255e+00
  -1.2450755e+00   2.4564870e+00
  -3.1296589e-01   3.0896935e+00
   5.2677946e-01   1.6606664e-01
  -2.7896451e-01  -5.3814897e-01
  -1.4750355e+00   1.2244527e+00
  -4.6879524e-01   1.6054340e-01
   5.7520951e-01   1.6135860e+00
   5.9496617e-01  -7.6202305e-01
   7.1389510e-01  -1.5267117e+00
  -4.3054260e-01  -6.2441053e-02
   5.2116756e-01  -1.4910453e-02
  -1.4576659e+00   2.1895449e+00
   7.2281592e-01   3.0979478e+00
  -3.4913821e-01  -2.2263850e+00
  -4.0689867e-01  -3.1329974e+00
  -3.3926127e-01  -1.5088489e+00
  -4.3515264e-01  -2.1978456e+00
   6.9179009e-01  -4.8541804e-01
   7.0474516e-01   7.0935798e-01
   6.6016221e-01   2.4770982e+00
  -4.0485080e-01   9.3671994e-01
   5.5705269e-01  -1.3131619e+00
   5.7761877e-01   7.8876707e-01
   5.7992028e-01   1.3373124e+00
   7.3073345e-01   1.5863320e+00
   5.7000992e-01   7.1073767e-01
  -3.4798989e-01   2.3313886e+00
   5.5815646e-01   8.7924716e-01
  -3.8277518e-01  -8.3138353e-01
   6.5466934e-01   3.0607443e+00
  -1.3569431e+00  -6.3432106e-01
   6.9490217e-01   3.0101092e+00
  -4.5309315e-01  -2.1848333e+00
   6.3787465e-01  -1.5833455e+00
  -5.4879829e-01   1.3371283e-01
  -2.6787555e-01  -2.4129801e+00
   7.2550648e-01  -1.4719056e+00
   6.7954949e-01   2.2481852e+00
   6.0912663e-01   2.5233533e+00
  -3.7548541e-01  -1.7818344e+00
   5.0252382e-01  -2.1534088e+00
  -1.3795374e+00   2.5547294e-01
  -3.6692189e-01   1.0048235e+00
  -1.2682964e+00  -1.8358829e+00
  -4.5336422e-01   7.5760188e-01
  -1.4162393e+00  -2.2458568e+00
   5.4875626e-01   1.8310147e+00
  -4.5037014e-01   1.1348377e-01
  -1.1437924e+00  -9.7143139e-01
   6.9057065e-01   1.5030565e-01
  -1.4663095e+00  -9.2669319e-01
   5.8979852e-01   2.4993161e+00
   6.7109623e-01   8.6109438e-01
   5.3179487e-01   1.5925500e+00
  -4.0158124e-01   1.4219997e+00
  -3.0045537e-01  -7.9452132e-01
  -2.4055278e-01  -1.4350735e+00
  -5.1046444e-01   3.0824170e+00
  -1.4968096e+00  -8.5058780e-01
  -1.2735084e+00   1.5635979e+00
   5.7930115e-01   3.0322470e+00
  -5.3899094e-01  -1.6360975e+00
  -3.4706129e-01  -2.4201539e+00
   6.7562771e-01  -1.5782164e+00
  -2.7803268e-01   1.4116099e+00
  -1.1472621e+00  -2.4318591e+00
  -5.4871294e-01   3.0098982e+00
   7.8385545e-01   5.7391337e-01
   5.5963011e-01   2.2949678e+00
  -3.9978938e-01  -8.9417920e-01
  -2.4494258e-01  -1.5911084e+00
   7.4403596e-01  -3.1057630e+00
   5.5602884e-01  -2.2608625e+00
  -1.2846984e+00   2.3561218e+00
  -1.2961497e+00   1.5815224e+00
  -2.9761840e-01   2.5634006e+00
  -1.4245868e+00  -9.4311251e-02
  -1.3245293e+00  -7.3882769e-01
   5.5105487e-01  -2.9197858e+00
  -1.3847742e+00   6.8370304e-01
   5.8470952e-01  -1.9350049e-02
  -1.4743731e+00  -1.4417278e+00
   6.2941775e-01  -8.7459080e-01
  -1.2119396e+00  -2.1373420e+00
  -2.8229258e-01  -6.9553066e-01
  -1.4537510e+00   7.3129007e-01
  -1.4310857e+00   3.0587149e+00
  -1.4102830e+00  -2.9319646e+00
  -3.2673589e-01  -9.0471465e-01
  -1.4385447e+00   1.6738446e+00
  -1.4516218e+00   1.3451902e+00
  -3.2820347e-01   2.9157548e+00
  -1.2477767e+00  -3.1377245e+00
  -1.3975614e+00  -7.0587702e-01
   6.6454783e-01   1.5189985e+00
  -4.2836183e-01   6.8590213e-01
   5.0039576e-01  -2.2569463e+00
   6.1978801e-01  -2.9986865e+00
   6.3823004e-01   1.4157854e+00
  -2.8317698e-01   3.0905217e+00
   4.7660844e-01  -2.2536596e+00
   5.9042299e-01  -2.3997666e+00
  -2.0385833e-01   1.5435477e+00
  -3.8009596e-01  -9.8318468e-01
  -4.9852268e-01  -1.3514940e+00
  -2.5049604e-01  -6.6621586e-01
   5.8484181e-01  -3.0877982e+00
  -1.2683346e+00  -1.5103985e+00
   6.2106957e-01   8.0288580e-01
  -2.3700986e-01  -2.3382259e+00
   6.0798109e-01  -1.7435318e+00
  -1.4835581e-01   2.5593907e+00
   6.0751730e-01   1.2014252e-01
  -2.6868792e-01  -3.0282353e+00
  -1.3535133e+00   9.3700826e-01
  -3.9279278e-01   8.6591217e-01
  -1.3378771e+00  -2.2952335e+00
  -4.1189121e-01   9.3969690e-01
  -3.6185181e-01  -2.2682623e+00
  -3.0636493e-01  -3.0325666e+00
  -4.2637191e-01  -2.2705424e+00
  -1.3901552e+00  -2.4801154e+00
  -1.3741636e+00   9.2198961e-01
  -1.3037057e+00  -2.2231703e+00
  -1.4756980e+00  -2.3452538e+00
  -1.4100634e+00  -2.1432066e+00
   5.6408788e-01   8.2761018e-01
  -4.7663597e-01   2.3398570e+00
   5.9157757e-01   2.4594547e+00
   5.7361505e-01   1.5702136e+00
  -4.0586067e-01   2.1602249e+00
  -2.3942867e-01   2.4531291e+00
  -1.3203321e+00   2.2618088e+00
  -1.4309043e+00  -2.3037302e+00
   7.9418249e-01   7.4256994e-01
  -2.8642807e-01  -3.0562952e+00
   7.7530980e-01  -7.2329760e-01
  -3.2626285e-01   2.6416379e+00
   7.1211187e-01   8.5162403e-01
  -4.9705742e-01  -6.8863369e-01
  -1.3816924e+00   7.9611681e-01
  -1.5329849e+00  -2.4077827e+00
  -1.3946717e+00   6.6637027e-01
  -1.5327151e+00  -2.4446285e+00
  -1.3118265e+00  -1.6358811e+00
   7.2644917e-01  -3.1306257e+00
  -3.8984762e-01   2.4491926e+00
  -1.3547550e+00   7.2450227e-01
  -1.3182810e+00  -2.4846083e+00
  -3.4673461e-01  -6.2831539e-01
   7.2731755e-01  -2.2532660e+00
  -2.9790409e-01  -1.4806610e+00
  -2.7256438e-01   2.1838188e+00
   7.3713511e-01  -1.5752711e+00
   5.8531964e-01  -1.9625567e+00
  -3.0778310e-01   1.7510199e-01
   4.9873704e-01  -2.3686765e+00
  -1.1475747e+00  -2.1782904e+00
   7.2765455e-01  -1.4064371e+00
  -1.4278767e+00   8.3439700e-01
   5.8306510e-01   3.0275733e+00
   5.1919438e-01   3.1001816e+00
  -1.4925453e+00   1.4762246e+00
  -1.3642990e+00   1.7100188e+00
   4.7702038e-01   3.0576177e+00
   5.8921722e-01  -3.0599109e+00
  -3.4579377e-01  -1.6259706e+00
   5.5018376e-01  -2.3521567e+00
   7.4722439e-01  -2.3142342e+00
  -1.2679124e+00  -1.3292769e-02
   6.6878735e-01   1.6470283e+00
  -1.3494343e+00   2.2423290e+00
  -1.3628839e+00   2.3906564e+00
   6.0608943e-01   9.8198253e-01
  -1.4965154e+00  -3.0255961e+00
   6.9504243e-01  -7.2183397e-01
  -2.8758208e-01  -2.9403437e+00
  -1.2848299e+00   2.3898492e+00
  -2.9015198e-01   1.6992370e+00
   6.8315086e-01  -6.1719867e-01
  -1.3325741e+00  -2.3566999e+00
   6.6103464e-01   2.3594344e+00
   6.2895739e-01   1.4479804e+00
   7.6304134e-01   1.4788915e+00
  -1.3283542e+00   5.9974568e-01
   5.5230943e-01  -1.5051360e+00
  -1.2925543e+00   9.0783165e-01
   6.0937844e-01   7.3988277e-01
   7.3422008e-01  -1.6779693e+00
  -1.2908406e+00   1.1504103e-01
   6.3165161e-01   9.6222850e-01
   7.3300887e-01   2.4596844e+00
  -2.4702355e-01  -9.7809646e-03
  -1.3996906e+00  -1.4541161e+00
   5.7645768e-01   8.8228556e-01
  -1.2313549e+00  -1.5011829e+00
   6.5886867e-01  -1.4745437e+00
  -3.1213252e-01  -2.9141973e+00
  -1.2701638e+00   1.7507148e+00
  -1.5279667e+00   3.0889491e+00
  -1.3426265e+00   7.9449158e-01
  -2.9180473e-01   7.5549761e-01
   6.0566009e-01   1.7049508e+00
  -1.5712043e+00  -5.9276242e-01
  -1.4355546e+00  -2.0936051e+00
   6.6483982e-01  -8.3208543e-01
  -1.3850760e+00  -2.9950444e+00
  -1.5013497e+00   2.3173771e+00
  -1.4203419e+00   2.3354568e+00
   6.9908176e-01   8.0785168e-01
  -1.2794293e+00   3.0008903e+00
  -1.3923476e+00  -8.8672881e-01
   6.8209379e-01  -1.6850259e+00
  -1.1515719e+00   6.7298002e-01
  -4.2811479e-01   8.4053551e-01
   6.5206105e-01  -1.3859750e+00
  -3.7764814e-01  -2.1701307e+00
  -1.3024256e+00  -2.3025861e+00
  -1.2470014e+00   2.4278166e+00
   5.9461855e-01   3.1249531e+00
   6.5019731e-01  -2.1284079e+00
   5.6943811e-01   2.2408164e+00
  -5.3178024e-01   1.7894932e-02
  -4.5969376e-01  -7.6306082e-01
  -3.8034284e-01  -7.0721806e-02
  -1.3501082e+00  -2.2741188e+00
  -1.2602620e+00  -2.4370627e+00
  -1.4811987e+00  -2.2337694e+00
  -4.9813821e-01   5.3912104e-01
  -1.3428403e+00   1.8112130e+00
   6.4889111e-01  -2.4228782e+00
  -1.4092266e+00   2.3225961e+00
  -3.1011582e-01   1.0716963e+00
   6.5732249e-01  -3.0678466e+00
  -1.2653607e+00   1.9250983e+00
  -1.3197342e+00  -3.0453048e+00
   6.3200931e-01  -1.6768126e+00
  -2.8059698e-01   1.1488706e-01
   7.5093596e-01  -1.2909068e+00
   8.3777924e-01   2.3396150e+00
   6.6932330e-01   8.5249471e-01
   5.8319202e-01  -3.0850779e+00
  -1.3542215e+00  -2.1899217e+00
   5.5047434e-01   1.6571012e+00
  -3.9233944e-01   1.5481696e+00
  -1.4446432e+00   3.1171899e+00
  -3.4729473e-01   1.4776325e+00
   5.8735873e-01   2.4125541e+00
   6.7956414e-01   3.7140847e-02
   6.4176241e-01   2.2253868e-01
   6.8668791e-01  -1.5959029e+00
   7.2033586e-01  -3.0159456e+00
  -2.5140991e-01  -2.2771686e+00
  -1.3333050e+00  -2.0090241e+00
  -2.8546077e-01  -1.5693517e+00
   6.7112347e-01  -2.4402994e+00
  -2.6180200e-01  -3.2799810e-01
  -3.3963275e-01  -2.2057621e+00
   6.8990791e-01   2.4457636e+00
  -1.2181986e+00  -7.8941789e-01
   6.6941112e-01   7.3772236e-01
  -3.0892978e-01   1.6788232e+00
   6.9212136e-01  -2.3113696e+00
   6.7362977e-01  -1.3822968e+00
  -2.4378594e-01  -2.9975574e+00
  -3.6029999e-01   1.6681349e+00
  -1.5219107e+00   2.2030095e+00
  -5.0357087e-01  -1.3534621e+00
  -3.5328298e-01   3.0612593e+00
   8.1128223e-01   8.2553266e-01
   6.3597137e-01  -5.3872009e-04
   5.5700818e-01   1.7099937e-02
  -4.2728004e-01   2.2649147e+00
  -1.3104315e+00   1.6622792e+00
   6.8054087e-01   3.0948091e+00
   6.5235580e-01  -6.5260310e-01
  -1.5169237e+00  -2.9294548e+00
  -1.3297170e+00   3.0575677e+00
   6.8027731e-01  -2.3553914e+00
  -1.3328682e+00   2.0826371e+00
  -3.7127267e-01  -1.6713311e-02
  -1.3152371e+00   7.4411000e-01
   5.9726715e-01   1.6332088e+00
  -1.3757959e+00   3.0492072e+00
  -3.1486156e-01   1.6733904e+00
  -2.4532118e-01   7.0882860e-01
  -1.2691078e+00  -7.8883185e-01
   6.6721061e-01  -1.5070343e+00
   6.5262652e-01  -6.1561349e-02
  -1.2710993e+00  -1.6622869e+00
   7.0121073e-01  -1.9054187e-02
   7.0724885e-01   6.9411758e-01
  -3.2791306e-01   3.1404429e+00
  -1.3445281e+00  -1.5116252e+00
  -4.5628338e-01   1.3990484e+00
  -3.4370804e-01   1.5138182e+00
  -3.9205406e-01  -3.0673632e+00
  -2.5107071e-01  -2.3293838e+00
  -1.2958860e+00  -6.2943912e-01
  -1.4659234e+00   3.0801815e+00
  -3.8826948e-01  -4.7973860e-01
  -2.7965627e-01  -3.0812441e+00
   5.2249899e-01   2.4435579e+00
  -3.9894461e-01  -6.6918112e-01
  -3.3417642e-01  -1.5033502e+00
   7.5503788e-01  -2.5211987e+00
  -5.1115772e-01  -3.0047414e+00
  -1.1715524e+00  -2.4682122e-01
  -2.8304168e-01  -2.9100475e-01
  -4.1985233e-01  -9.8978981e-02
   5.5776190e-01   1.5575577e+00
  -1.2679269e+00   1.6291912e+00
   6.2165382e-01   8.8184777e-01
   6.9378503e-01  -2.3096999e+00
   6.9667296e-01  -6.3182438e-01
  -1.4013664e+00   1.4378994e+00
  -3.5926877e-01   2.4385146e+00
  -1.4920509e+00   1.6902490e+00
  -1.4136058e+00  -2.5396842e+00
   5.6488939e-01  -3.1163265e+00
  -1.3199764e+00   2.3843027e+00
  -1.3403224e+00   1.8741598e+00
  -4.4534260e-01  -7.7720112e-01
  -3.7879991e-01  -8.6952897e-01
  -1.4158893e+00  -2.4201384e+00
   6.6276032e-01  -1.5343468e+00
   7.0867346e-01   1.7820646e-01
  -3.8460047e-01  -1.6423838e+00
   5.0358813e-01   8.1436340e-01
  -1.4254850e+00  -2.2943748e+00
  -1.2695088e+00   1.6912410e-01
   6.4157508e-01  -1.4677341e+00
  -1.2599197e+00  -8.1818825e-01
  -4.1347210e-01   8.4210241e-01
  -1.3282550e+00  -5.4531664e-01
   6.0332917e-01  -2.1232167e+00
  -2.7921592e-01   2.2324881e+00
   6.2613706e-01   6.4152805e-01
  -2.8098867e-01  -2.9581336e+00
  -4.4163504e-01   9.6855909e-01
   6.3485054e-01  -9.2765556e-01
  -1.2617908e+00   3.0516255e+00
   6.6312754e-01  -2.4023672e+00
  -1.2191011e+00   6.8647468e-01
   5.9767705e-01   2.5715218e+00
   8.0285249e-01   1.5028150e+00
   6.4469925e-01   3.1055966e+00
  -3.7306501e-01  -3.0702629e+00
  -4.1276012e-01  -7.9422985e-01
  -3.4573778e-01  -1.0010117e+00
  -4.0309043e-01  -7.3671378e-01
  -2.9835586e-01   3.1377183e+00
  -2.5574598e-01  -1.5597840e+00
   5.5562872e-01  -1.4261637e+00
  -1.4301979e+00  -2.1722016e+00
  -4.9256502e-01  -7.4439966e-02
  -1.3730190e+00  -6.6276159e-01
  -4.6047019e-01   7.1090261e-01
   4.7309099e-01   2.9968147e+00
   6.1707736e-01  -2.2697923e+00
  -1.4562038e+00  -1.6974683e+00
  -3.7205392e-01   1.3534464e+00
  -3.5037680e-01   7.3881005e-01
  -1.4210899e+00  -5.5002386e-01
  -1.2828590e+00   1.5974619e+00
  -1.3267018e+00   1.6943870e-01
  -5.2859179e-01  -3.0537215e+00
  -5.5515348e-01   7.8495717e-01
   4.8323364e-01  -1.5367095e+00
  -4.3291588e-01   5.7730467e-01
   6.7703263e-01   2.2762355e+00
   6.3733345e-01   1.5902969e+00
  -1.3258843e+00  -5.7616231e-01
  -4.2440299e-01  -2.5319722e+00
   7.1300004e-01   1.6623041e+00
   5.9098392e-01   2.4559009e+00
   7.5080376e-01   2.1896916e-01
  -2.3358465e-01  -5.7293508e-02
   6.0903765e-01   1.5335381e-01
   7.4311239e-01  -1.4085742e+00
  -1.3032012e+00   2.2945489e+00
   6.8394159e-01   9.0779259e-01
  -1.3927544e+00  -1.4195916e+00
  -2.4197672e-01  -6.9288336e-01
   5.7909866e-01  -1.4710206e+00
   7.3855046e-01  -2.3148780e+00
  -3.9871124e-01  -9.9840417e-01
   8.7092440e-01   3.4735960e-02
   7.0646502e-01   1.6348461e+00
  -1.8237011e-01   9.4837623e-01
  -1.3962078e+00   2.9919093e+00
  -1.4962944e+00   8.4818614e-01
   6.3765454e-01  -1.7000941e+00
  -2.9265488e-01  -1.1794424e+00
  -1.3647820e+00   2.2124856e+00
  -1.3973316e+00   1.4831522e+00
  -4.7839171e-01  -7.1388007e-01
   6.8536773e-01   9.5758843e-02
  -1.2648155e+00  -7.2757015e-01
  -1.4031230e+00   6.9697683e-01
   5.7000028e-01   2.4132916e+00
  -3.4403796e-01  -8.8431666e-01
  -1.2819053e+00  -2.1849466e+00
   4.6353842e-01   2.2355137e+00
   7.3176823e-01  -9.9066284e-02
  -1.3618721e+00  -3.0552238e+00
  -3.6538343e-01   2.9820157e+00
  -1.3496290e+00   1.9984310e+00
   5.7775937e-01  -3.1168709e+00
   5.2476443e-01   1.7646933e+00
  -1.3195683e+00  -2.5609889e+00
   6.5224000e-01  -8.2782345e-01
  -4.3108817e-01   3.0460696e+00
  -3.5905236e-01  -3.1210286e+00
  -1.4101913e+00  -9.2334789e-01
  -3.1196128e-01  -1.7203205e+00
  -3.2019979e-01  -7.6760632e-01
  -2.6688362e-01   2.3910555e+00
  -2.5393294e-01  -7.0173042e-01
  -2.9512407e-01  -6.8728417e-01
  -3.8717810e-01   1.7175913e+00
  -3.9799938e-01  -2.2605359e+00
  -5.1202949e-01   2.2976087e+00
  -3.7851482e-01   3.0256334e+00
  -1.3750353e+00  -2.6885594e-01
  -5.3817889e-01  -2.4069005e+00
  -1.3467776e+00   1.2211965e+00
   5.6735864e-01   7.9022140e-02
  -1.2956045e+00  -1.8279574e-01
  -1.5366833e+00  -2.0727552e+00
  -1.2821987e+00   1.6429014e+00
  -2.4159175e-01   2.9523506e+00
  -3.6343500e-01   1.5366317e+00
  -1.2426694e+00   2.2474566e+00
  -4.9676098e-01   9.0186393e-01
  -2.0188230e-01   1.5065249e+00
  -1.3282113e+00  -1.3305777e-01
   5.4918706e-01   2.4117989e+00
   7.1726835e-01  -1.3722701e+00
  -3.4060737e-01  -5.0886106e-01
  -4.1535762e-01  -1.3093266e+00
  -3.3458908e-01  -6.9469511e-01
   6.5821425e-01  -6.3216387e-01
   8.4679325e-01   1.1768168e-01
   5.1243536e-01  -1.4467950e+00
  -1.2583703e+00   3.0968934e+00
  -1.3946531e+00   2.3449321e+00
  -1.4061051e+00  -2.4520765e+00
  -5.0334832e-01   7.7423659e-01
  -3.5176364e-01  -7.4530644e-01
  -1.4075828e+00   3.1182065e+00
  -2.8514965e-01  -2.4362938e+00
  -1.2418858e+00   1.4912582e+00
  -2.6021321e-01   2.8930997e+00
  -3.9876039e-01   2.9924026e+00
   5.4646912e-01   2.2684297e+00
  -1.4339610e+00   5.4532786e-02
   5.4186802e-01  -6.1338306e-02
  -1.3554096e+00  -9.4800215e-01
  -4.4875184e-01  -2.2668901e+00
  -3.0058130e-01   9.2300220e-01
  -1.8848278e-01  -7.7454205e-01
   6.8521236e-01   1.6132978e+00
  -3.2484148e-01  -2.1836324e+00
  -1.3477824e+00  -3.1276372e+00
  -3.7325885e-01  -1.4965985e+00
  -1.4039365e+00   8.1922605e-01
  -2.8155858e-01  -2.8866981e+00
  -1.3389385e+00  -8.0998203e-01
  -3.2726042e-01  -1.4751925e+00
  -1.2702083e+00   2.6715659e+00
  -1.2829039e+00   1.2657946e+00
  -1.3754295e+00  -1.3644004e+00
   7.6793344e-01   1.1047260e+00
  -1.4975519e+00  -1.7054927e+00
   5.6362036e-01   7.5693003e-01
   6.6850781e-01  -2.1525990e+00
  -3.3310048e-01   2.1919152e-02
   6.8222672e-01   6.9941696e-01
   5.6891795e-01   2.2846767e+00
  -1.5133565e+00  -6.5676897e-01
  -2.9450217e-01   1.5694857e+00
  -1.3647041e+00   1.3250071e+00
  -3.4338367e-01   1.8586406e+00
  -1.3170856e+00  -7.4674514e-01
  -1.4380586e+00   5.1251432e-02
   6.8077964e-01  -3.0606632e+00
   6.0374313e-01  -1.3820829e+00
  -1.4713389e+00  -3.0523662e+00
  -4.0090845e-01   2.3497959e+00
  -1.4196687e+00   2.4812192e+00
  -4.5474175e-01  -1.4396178e+00
  -1.4200727e+00   2.4649131e+00
  -1.9012899e-01   1.1021727e+00
  -3.6756616e-01   2.1975533e+00
  -1.3251713e+00  -1.5846411e+00
   4.9816529e-01  -3.0708293e+00
  -4.1480747e-01  -2.3466272e+00
   6.9827579e-01  -1.5688698e+00
  -1.4703457e+00   3.0526603e+00
  -1.4488672e+00  -5.6218827e-01
  -1.3243869e+00   2.3949582e+00
   5.9230230e-01   1.8211413e+00
  -1.3593918e+00   7.2626650e-01
  -3.7124037e-01  -3.0900429e+00
  -3.4153974e-01   9.6541425e-01
   5.7384747e-01  -1.5956703e+00
  -1.4629802e+00   1.1218536e+00
   4.8608475e-01   8.2757222e-01
  -1.3865446e+00   2.3391750e+00
  -3.5915678e-01  -2.2495993e+00
  -1.2793273e+00   8.6709877e-01
  -1.2816090e+00   4.0452492e-02
  -3.6156635e-01   2.2128849e+00
  -4.8686706e-01  -2.7650991e-01
  -2.8504139e-01  -5.8564635e-01
   5.5867769e-01   2.4931232e+00
   5.1323274e-01  -7.3877425e-02
   7.4322123e-01  -3.1020858e+00
  -3.3659211e-01  -1.6164512e+00
  -1.4060582e+00   1.4999198e+00
   5.4614144e-01  -5.1023536e-01
   6.4183197e-01  -9.4353037e-01
  -2.5660181e-01  -2.1560099e+00
  -3.6740354e-01   2.1436203e+00
   6.2900890e-01   2.7091916e+00
  -4.6019016e-01   3.1908391e-01
  -1.2076284e+00   9.3014678e-01
  -1.4353273e+00   1.4982830e+00
   5.8630516e-01  -8.1388848e-02
  -2.9627091e-01  -2.2536296e+00
   7.6897007e-01   2.9623976e+00
  -1.3238851e+00  -2.3139290e+00
  -3.6130151e-01   1.3560168e+00
   5.9362715e-01   8.7227010e-01
  -1.3847703e+00   7.3630991e-01
  -1.2866819e+00  -2.2008058e+00
  -1.3889610e+00   7.4716167e-01
   7.3585095e-01   2.2468208e+00
   5.3326115e-01   1.5799398e+00
  -1.2407161e+00   1.6151137e+00
  -1.3626344e+00   1.6982283e+00
  -3.9352823e-01  -7.3182419e-01
  -2.5372753e-01  -7.8661594e-01
  -1.4325013e+00   1.0355087e+00
  -3.6640292e-01  -2.9865977e+00
  -4.8128337e-01   6.7985243e-02
  -1.4807508e+00   1.6029612e+00
  -2.5940349e-01   2.3944623e+00
   6.8260868e-01   2.6635860e+00
  -1.2452762e+00  -1.4615064e+00
  -1.3760772e+00   1.6181277e+00
   6.7484531e-01  -2.4001011e+00
   8.0129680e-01   9.0227934e-02
   5.5069478e-01  -3.1133915e+00
   7.0664114e-01   2.4318476e+00
   6.4447759e-01   1.8369352e-02
   6.4221191e-01  -6.4166456e-01
   5.9993211e-01  -2.1238656e+00
  -5.6425459e-01   1.3578817e+00
   7.6515312e-01   7.4950631e-01
   6.0691577e-01  -7.8183211e-02
  -1.3855047e+00  -6.8176950e-02
  -1.3686794e+00  -1.3598369e-02
  -3.1229023e-01  -1.5674811e+00
   7.1590446e-01  -1.6168853e+00
  -3.2360203e-01   2.2807436e+00
   7.6328597e-01  -1.3791928e+00
  -1.1420396e+00   2.4260070e+00
  -3.6000747e-01  -1.2019370e+00
  -1.4085724e+00   9.5537062e-01
   5.8370254e-01   7.8580028e-01
  -2.6203716e-01  -1.0471210e-01
   5.9075707e-01   2.4397893e+00
  -1.2615900e+00  -1.8394705e+00
  -3.7289934e-01  -8.3988632e-01
  -1.9488282e-01   1.4201770e+00
   6.7103594e-01   7.7888979e-01
  -3.9046005e-01  -6.0167673e-01
  -1.2872081e+00   3.9104071e-02
  -1.3549677e+00   2.4186731e+00
   5.4939839e-01   8.8037760e-01
  -4.6264246e-01   3.0925535e+00
  -1.5319777e+00  -6.1278629e-01
  -1.4276453e+00  -1.4365068e+00
  -2.7564668e-01   7.8812121e-02
  -4.7138039e-01  -1.6854259e+00
  -3.9990881e-01   2.3176739e+00
  -2.9206130e-01  -1.4004010e+00
   6.8595937e-01   2.6212125e+00
  -2.5082832e-01  -2.2951908e+00
   5.8162436e-01   1.0322229e-01
   5.3080878e-01   1.2559994e-01
  -1.3062356e+00   7.5938789e-01
  -3.6856021e-01   3.1313940e-01
  -4.3963170e-01   6.5313157e-02
   5.4070707e-01  -8.9481279e-01
   7.2239982e-01   2.3952113e-02
  -3.7805748e-01  -2.2529992e+00
  -2.6602400e-01  -3.0723042e+00
  -1.2172882e+00  -6.5966361e-01
  -1.4412726e+00   8.7901153e-01
  -1.2269805e+00  -2.1343243e+00
   6.9088459e-01   1.6953381e+00
  -1.3841153e+00   1.9950252e-01
  -3.1650044e-01  -5.4523070e-02
   5.1422141e-01   1.6865573e+00
  -3.9300989e-01  -5.7784409e-01
  -1.4420042e+00   3.0739236e+00
   5.3109830e-01   2.5104180e+00
  -1.3635718e+00  -1.5147895e+00
  -1.2755444e+00   1.0929732e-01
  -4.3746671e-01  -1.4038573e+00
  -2.9778090e-01   1.7539788e+00
  -1.4999319e+00   7.7667781e-01
  -1.3706739e+00  -1.5937325e+00
  -1.5096616e+00   9.1188591e-02
  -1.5706484e+00   1.6234850e+00
  -1.5266853e+00   7.4977362e-01
  -3.8241971e-01   5.9136864e-01
  -1.3718045e+00   8.7927353e-01
  -1.4229107e+00  -5.1204555e-01
   5.6828065e-01   8.9341542e-01
  -1.3413346e+00   3.0822865e-02
   4.8778436e-01   7.6931833e-01
  -3.3192925e-01  -3.1070143e+00
   6.6009142e-01  -7.4663046e-01
  -4.4327636e-01   1.9156611e-01
  -2.0381635e-01   2.4794868e+00
  -1.3543717e+00  -6.5182598e-01
  -3.2637250e-01   3.0294959e+00
   5.5464389e-01   1.6156460e+00
  -4.1083874e-01   1.5297949e-01
  -4.3167575e-01   1.4010066e+00
  -1.2556927e+00   2.5114564e-02
   7.3275309e-01   1.5757459e+00
  -1.2395528e+00  -1.3656463e+00
  -1.2673039e+00   2.0576797e+00
   7.7901739e-01   2.3198623e+00
   7.5523949e-01   1.4704348e+00
  -1.4323688e+00   2.3205550e+00
   6.6772839e-01   2.2274601e+00
   7.0419662e-01   3.1216491e+00
   5.3808985e-01   9.0527923e-01
  -3.0627107e-01   6.8433973e-02
  -1.3349658e+00  -2.5939414e+00
  -3.4177727e-01   8.1829296e-01
  -1.3954240e+00  -2.1693813e+00
   6.5519158e-01   3.1043894e+00
  -1.3671115e+00   9.1939232e-01
  -1.4153897e+00  -5.3981478e-01
  -3.9841613e-01  -1.2912990e+00
   6.0934245e-01  -1.6036071e+00
   8.2475716e-01   9.9875324e-01
  -1.3456950e+00  -3.1201308e-01
  -4.2689757e-01  -2.3090166e+00
  -4.3935342e-01  -1.6664827e+00
   7.0519649e-01   2.2622615e+00
   8.1224490e-01  -4.2599077e-02
   4.9561019e-01   1.0600069e+00
  -3.6038425e-01  -2.2505717e+00
  -1.3563798e+00   1.5419075e+00
  -1.2770439e+00   2.9622914e-02
  -5.0680444e-01   1.8869682e+00
   6.0032007e-01   1.7065598e+00
  -4.1543270e-01   1.3235580e-01
  -4.3681070e-01   2.2173569e+00
  -1.1410349e+00   8.5835706e-01
  -2.7208280e-01  -9.9201185e-01
  -2.9372885e-01  -2.1330101e+00
  -1.2647772e+00   1.5861927e+00
  -3.1278925e-01   1.6228389e+00
  -1.3530886e+00  -1.4136658e+00
  -3.9947894e-01   2.4267844e+00
  -3.2426512e-01  -8.1423876e-01
   6.8313558e-01   9.8146984e-01
   6.1488836e-01  -2.3579810e+00
  -3.1859105e-01  -1.4000221e+00
  -1.2497471e+00   2.3984716e+00
  -3.4304467e-01  -2.9870897e+00
  -1.5180475e+00  -3.1236889e+00
   9.5956183e-01   1.6128689e+00
  -6.0759538e-01  -2.2928196e+00
   7.1103352e-01   2.9339753e+00
  -1.3245468e+00  -1.5693049e+00
   5.5795281e-01  -8.7450847e-01
   7.4856748e-01  -2.4127562e+00
  -1.4574217e+00   5.4294900e-02
   6.1607906e-01  -1.6557309e+00
   5.3155095e-01   2.5547593e+00
  -2.3913387e-01   2.8930371e+00
  -3.2993673e-01  -2.3972040e+00
   6.8650696e-01  -2.2474607e+00
  -2.0184050e-01   8.0716678e-01
  -4.7507058e-01  -2.4270244e+00
   6.9171312e-01   9.2364997e-01
  -3.4348485e-01  -2.3226904e+00
   5.4848899e-01  -6.0993000e-01
  -1.1815027e+00  -6.1272024e-03
   6.0776949e-01  -1.4816241e+00
   6.3504719e-01   1.7425956e+00
   5.2767639e-01   3.1386326e+00
   5.9621750e-01   7.9911916e-01
  -3.8836774e-01  -1.6171765e+00
  -7.7709003e-02  -2.3113408e+00
  -1.4055592e+00  -1.3852091e+00
   6.6921423e-01  -3.0483844e+00
  -1.4313439e+00   3.1299208e+00
  -3.4902277e-01  -2.3043817e+00
   6.9045019e-01   1.6739555e+00
  -2.9905436e-01  -2.2649144e+00
   6.0936927e-01  -2.4797666e+00
   7.7985835e-01   2.8033118e+00
   5.9333675e-01  -8.2709913e-01
  -4.2996283e-01  -1.5954368e+00
  -1.3646293e+00   1.5457738e+00
  -1.3669041e+00   5.6264150e-01
  -1.3737699e+00  -1.4212270e+00
   7.6028918e-01   2.2930142e+00
  -1.3137498e+00  -7.7895832e-01
  -4.0751342e-01  -1.5423002e+00
   6.4292800e-01  -5.6185911e-01
  -1.3395682e+00   2.2960111e+00
   7.4968254e-01  -7.5477791e-02
   6.9267620e-01   3.1182775e+00
  -1.4469080e+00   1.9807369e+00
  -3.3521339e-01  -3.1001455e+00
  -1.3631277e+00  -1.2184193e+00
   4.3572174e-01   3.0744512e+00
   6.6339378e-01   1.6707980e+00
   5.5428171e-01   2.3567883e+00
   5.5866094e-01   1.7792181e+00
   5.7333372e-01   6.6236174e-01
  -3.2514528e-01   1.5585797e-02
   5.6009386e-01  -1.5102434e+00
   7.3858379e-01  -1.5734036e+00
  -2.3049824e-01  -3.0575138e+00
   6.6891660e-01   1.6646807e-02
  -1.4278809e+00   2.5859170e-02
  -3.6880503e-01   2.1710442e+00
   6.7035622e-01  -7.4139602e-01
  -3.1947039e-01   2.2350938e+00
  -1.2587333e+00   8.7767313e-01
  -1.4029054e+00  -1.4487502e+00
  -1.2436541e+00  -1.6426657e+00
   6.5502146e-01   2.4620076e+00
  -1.3861791e+00  -2.4019020e+00
  -1.3087422e+00  -1.3918957e+00
  -2.8960100e-01  -1.5729252e+00
  -1.3944640e+00  -1.5786609e+00
  -1.2665790e+00   1.6830015e+00
  -1.4109620e+00  -1.5972726e+00
   7.1290186e-01   8.8695269e-01
   6.7824061e-01  -2.2342298e+00
   7.1187416e-01  -1.6240747e+00
  -2.7125896e-01   2.5494026e+00
   6.3302077e-01   6.0077270e-01
   6.8870517e-01  -6.8456734e-01
  -3.7244801e-01  -2.2735523e+00
   6.3757106e-01   7.9669747e-01
  -1.3539420e+00  -2.3068694e+00
  -1.4662389e+00  -2.2724176e+00
   6.3481293e-01  -2.4140562e+00
  -1.3302488e+00  -2.5036046e+00
  -1.4888556e+00  -3.0613959e+00
   7.2061827e-01   9.9641072e-01
  -4.5940346e-01  -7.3689671e-01
  -1.3125941e+00   7.3704164e-01
  -3.6153950e-01   7.0279600e-01
  -2.5076869e-01  -8.6664387e-01
  -4.3772593e-01   2.3668621e+00
   6.4396038e-01  -1.1433176e-01
   5.2488399e-01   2.6951625e+00
   6.6129557e-01   9.6952939e-02
  -4.3774438e-01  -1.8869822e+00
   5.6513880e-01   8.9135433e-01
   6.0906000e-01   2.2906244e+00
  -1.4407433e+00   1.3118788e-01
   7.4329090e-01   2.1210733e-01
   6.5842930e-01   6.0784917e-01
  -3.5085186e-01   1.0353896e+00
  -1.5121081e+00  -8.1562347e-01
  -2.7745612e-01   2.6140607e+00
  -1.4297950e+00   8.0763175e-01
   5.3275092e-01   9.2418850e-01
  -3.4553873e-01   2.1723531e+00
   5.6291743e-01  -6.7284849e-01
   6.1502520e-01   1.5229625e+00
   6.4613898e-01  -1.3702800e+00
   7.1147406e-01  -1.4615821e+00
  -1.4633156e+00  -9.6881729e-01
   6.7676806e-01   6.7237514e-01
  -3.0047023e-01  -8.0504377e-01
   7.0618531e-01   6.7523637e-01
   5.3761893e-01  -5.4731474e-02
  -3.7889419e-01  -2.2858915e+00
   4.9958067e-01   2.1520123e+00
  -1.8267582e-01  -1.7175672e+00
  -1.3282965e+00   1.6077070e+00
  -1.2917571e+00   1.2867351e-01
   6.1872527e-01   2.4527331e+00
  -5.1648491e-01   1.5738579e+00
   6.0044604e-01  -6.4744863e-01
  -1.3481738e+00   6.6900300e-01
  -1.3709539e+00  -1.7648973e+00
   4.9979096e-01   2.2305948e+00
  -3.6712965e-01   1.7116520e+00
  -4.2334378e-01   2.4353009e+00
  -1.2372439e+00   6.7830836e-01
  -1.2349976e+00  -2.5009850e+00
   7.4116170e-01  -2.1033632e+00
  -1.4783457e+00   1.2817337e+00
   6.5941362e-01  -2.3962755e+00
  -4.5355727e-01  -2.3187710e+00
  -1.3151250e+00  -3.1211701e-01
   7.6120196e-01  -2.9994904e+00
   6.0558844e-01  -3.1379376e+00
   7.8186418e-01   2.3888949e+00
  -2.7610780e-01  -2.4073387e+00
  -3.8768386e-01   8.6020863e-01
   5.6031910e-01  -2.2583605e+00
   5.8732123e-01  -1.4755012e+00
   5.4223052e-01   9.5061929e-01
  -3.5740590e-01   2.5932684e+00
  -3.5421745e-01  -3.0372390e+00
  -1.3111574e+00  -1.4272735e+00
  -1.2417960e+00  -2.2907686e+00
  -5.2134044e-01   8.5845265e-01
  -3.6722636e-01  -1.5559840e+00
  -1.4822879e+00   8.2194989e-02
   7.0337329e-01   1.7635698e+00
   5.4921094e-01   6.1403096e-02
  -1.4721304e+00   1.6077786e+00
  -2.5404995e-01  -7.7781097e-01
   6.5678605e-01   1.6481907e+00
  -4.2672060e-01   2.3591905e+00
   5.5432690e-01   1.5234568e+00
  -3.5508935e-01   1.0319893e+00
  -1.3334660e+00  -2.1988565e+00
  -3.6685271e-01  -2.3782748e+00
   7.0314869e-01   1.6848589e-01
  -4.0081648e-01  -2.4485777e+00
  -3.0457457e-01   1.4736686e+00
  -1.2032765e+00   1.6146504e+00
  -4.1621769e-01   9.1525953e-02
   6.0959836e-01  -7.1109152e-01
  -1.4508059e+00   2.5171453e+00
   5.8285375e-01   2.2373948e+00
  -4.9351833e-01  -7.5814270e-01
  -3.8913190e-01   1.9872497e+00
   6.2355124e-01  -2.4414266e+00
  -2.4031334e-01   2.3192645e+00
  -1.3920313e+00  -1.5568628e+00
   8.1631051e-01   1.6413641e+00
  -1.3910600e+00   3.0481947e+00
  -1.2357152e+00  -1.6612461e+00
  -1.2433984e+00   1.5153852e+00
  -1.4367691e+00   1.5812858e+00
  -3.3113488e-01  -2.3229770e+00
   6.4970647e-01   3.0488494e+00
   7.1766605e-01   1.7524209e+00
  -1.2958377e+00  -2.4072769e+00
  -1.3677781e+00  -1.6414966e+00
  -3.7230543e-01  -2.4396054e+00
   5.8287593e-01  -1.4124471e+00
   7.2883837e-01  -1.7353661e+00
   5.9051267e-01   7.7229094e-01
  -1.3549214e+00  -7.3333384e-01
   5.7506609e-01  -1.4191924e+00
   6.4481135e-01   9.6510328e-01
   6.9306492e-01  -1.5249042e+00
  -1.2283819e+00  -1.4069513e+00
  -1.3348607e+00  -1.2750734e+00
  -1.3049599e+00  -2.3508424e+00
   5.6194907e-01  -3.0824076e+00
  -1.5000237e+00   1.7001787e+00
  -2.9456904e-01   2.3993041e+00
   6.7488528e-01  -3.0695694e+00
  -4.0155850e-01  -5.6022400e-01
   5.6127316e-01  -1.4019973e-03
  -1.4017449e+00  -7.7998034e-01
   6.8033940e-01   1.4038339e-01
  -1.4546022e+00  -2.9505660e+00
   5.3766923e-01  -3.0102613e+00
  -4.1554867e-01   2.1169889e+00
   6.1521710e-01   8.6482296e-02
  -3.7706440e-01   2.5562547e+00
  -4.3093407e-01  -1.6421599e+00
   6.2841729e-01  -1.2931855e-01
  -1.3359383e+00  -2.5296907e+00
  -3.7544142e-01   1.4893121e+00
  -1.2980170e+00   3.6378875e-02
  -1.3413678e+00   1.3044312e+00
   6.8945879e-01   2.4487562e+00
  -1.4726923e+00   1.0023284e-01
  -2.2589158e-01   1.3384340e+00
   5.3876554e-01  -2.4794674e+00
  -3.2464782e-01  -2.2981496e+00
  -1.3392922e+00  -1.6561574e+00
  -3.1564146e-01  -2.3437822e+00
   6.5691442e-01   9.1153088e-01
   7.1070625e-01   6.9070360e-01
  -1.4426337e+00   6.5346561e-01
   5.9705614e-01   7.3806094e-01
  -2.2532336e-01  -1.7858275e+00
  -1.2702646e+00  -2.3424363e+00
  -2.4123771e-01   7.4466865e-01
  -4.5683438e-01   3.1200153e+00
  -1.2384975e+00   6.8384400e-01
  -1.1867223e+00   8.8698086e-01
  -1.2395139e+00   9.6412164e-01
  -3.6280976e-01   2.4495016e+00
   6.1599415e-01   2.3091285e+00
  -4.5569790e-01   2.2973699e+00
  -3.0400958e-01   1.7925956e+00
  -3.7626676e-01  -5.9427784e-02
   5.5542823e-01  -1.6439070e+00
  -1.3287045e+00  -7.0808870e-01
  -1.5923298e+00  -2.9087111e+00
   5.5456072e-01   6.8446386e-01
  -1.3519836e+00  -7.2804320e-01
  -4.0935675e-01   2.5586731e+00
  -1.2550541e+00  -2.4073383e+00
  -4.3809877e-01  -2.3108418e+00
   6.7807597e-01  -2.9640309e+00
   6.8330526e-01   1.4261591e+00
  -4.1399520e-01  -3.1260390e+00
   5.9118839e-01  -1.4532893e+00
   7.5085025e-01   1.7728567e+00
   7.3960347e-01   1.5741453e+00
   5.0152177e-01  -2.8808335e+00
   6.4416079e-01   6.8493901e-01
  -3.0807143e-01   7.5520468e-02
  -1.3398984e+00   1.2874753e+00
  -2.4779661e-01   1.7987151e+00
  -3.8586264e-01   8.9122332e-01
   6.7973186e-01   7.8528527e-01
  -2.7723635e-01   2.1377762e-01
   7.5957323e-01   1.0158485e+00
   4.7811414e-01   7.6420222e-01
  -3.3847978e-01  -2.3938263e+00
  -3.6179913e-01  -3.7011480e-02
  -1.3618168e+00   2.2092512e-01
  -1.3298561e+00  -2.2906382e+00
  -1.2893146e+00  -2.1912023e+00
  -3.7182369e-01   2.4210791e+00
   5.6068141e-01   2.3401387e+00
  -1.2876472e+00   2.1454964e+00
   5.3950674e-01  -1.5042436e+00
  -4.2416204e-01   3.1393105e+00
  -1.3946738e+00   1.6876481e+00
  -1.3492987e+00   7.9796242e-01
   7.4587783e-01  -2.0930364e+00
  -1.3930537e+00  -1.7685531e+00
  -2.8461480e-01  -6.7382109e-01
   7.5813890e-01  -2.1276678e+00
   4.2737831e-01  -7.2205477e-02
  -3.4795187e-01  -6.7021086e-01
  -1.4168345e+00   2.5812029e+00
  -5.8860807e-01  -1.4111495e+00
   6.8229626e-01  -2.8961639e+00
  -4.2068736e-01   1.7762621e+00
  -1.3046271e+00   1.0209495e+00
   5.0403257e-01  -2.2910994e+00
   6.6695501e-01   2.9840562e+00
  -1.2800602e+00   1.5787554e+00
  -4.4178796e-01   2.2442883e+00
  -5.7319260e-01   2.5742463e+00
  -2.7159195e-01   2.3924920e+00
  -2.3987260e-01   1.5653271e-01
  -4.1019994e-01  -3.0107511e+00
  -4.3222453e-01  -2.3612780e+00
  -1.3820410e+00   8.6588292e-01
  -1.3014253e+00  -8.2409556e-01
  -1.5320826e-01   2.4480153e-01
  -4.0031458e-01  -2.2627771e+00
  -4.6208021e-01  -1.4552453e+00
   6.3699425e-01   3.1404869e+00
  -1.2382820e+00  -9.2698885e-03
  -1.4507980e+00   7.3845632e-01
  -3.2961608e-01   1.5399289e+00
  -3.4514364e-01  -3.0597559e+00
   6.9442066e-01   1.9647289e-01
  -2.4167239e-01  -2.6848404e+00
  -1.3789766e+00   8.2016273e-01
   6.1645197e-01  -2.1947512e+00
  -1.2088578e+00   3.0084208e+00
   7.9238124e-01   1.6749132e+00
  -1.3195606e+00  -7.8784384e-01
   7.5701229e-01  -2.9129651e+00
   6.9086031e-01   1.8212290e-02
   6.4595844e-01   9.5057777e-01
  -3.0168339e-01   2.3024850e+00
  -2.9688702e-01  -8.3714892e-01
  -4.4825563e-01   7.4102741e-01
   6.7468822e-01   2.5657132e+00
   5.5670638e-01  -1.4666904e+00
  -1.3760028e+00  -3.1221289e+00
  -3.2446900e-01  -7.3105191e-01
  -1.3874874e+00   2.1627783e+00
  -4.8638905e-01   6.8138010e-01
   7.5495491e-01   1.1115759e-01
   5.8500731e-01   2.3700048e+00
   7.4765455e-01  -2.1398377e+00
   5.0026723e-01  -2.9118048e+00
   7.0289416e-01   1.5225292e+00
  -1.3807228e+00  -8.6802386e-01
  -1.4589407e+00   1.7849739e+00
  -1.3119796e+00  -2.7274928e-02
  -1.4363183e+00   2.2981301e+00
   7.1135971e-01   3.0185607e+00
  -3.3398382e-01   3.3670833e-02
  -4.6266801e-01  -2.9101579e+00
   6.6890495e-01   5.6696383e-01
   6.0756924e-01  -3.0249142e+00
   5.4032547e-01  -2.2620481e+00
  -3.8011740e-01  -8.2890799e-01
  -1.4449543e+00   7.1594245e-01
   5.3633252e-01   2.4203363e+00
  -2.4419421e-01  -1.3922909e+00
  -1.3485824e+00   1.5901791e+00
  -3.2355767e-01   2.5320687e+00
  -3.7198669e-01   1.5519895e+00
  -3.6588565e-01   7.4744040e-01
   6.2106755e-01   1.4616957e+00
  -2.9797254e-01   9.2723013e-01
   5.5131933e-01   2.2989312e+00
  -3.2437996e-01   2.5087559e+00
  -2.9856120e-01   1.7056493e+00
  -5.0235490e-01  -1.3462869e-01
  -1.3207971e+00   2.4370154e+00
   5.9749738e-01  -3.1390638e+00
  -1.3269332e+00  -1.0317690e+00
  -4.9862265e-01  -2.3185748e+00
   5.2550998e-01  -7.8129248e-01
  -1.3927461e+00  -2.2429953e+00
   5.9392751e-01   1.4348628e+00
   7.0275699e-01  -6.9432927e-01
   5.1498549e-01   2.4124295e+00
  -1.3570131e+00   2.4922765e+00
   6.3260859e-01   2.1668368e-01
   5.7501403e-01  -2.3218939e+00
  -1.5205343e+00  -7.4514469e-01
  -1.2030212e+00  -2.6327985e+00
  -1.4244534e+00  -2.5530057e+00
   6.1237197e-01   5.9204954e-01
  -1.3441681e+00   1.5277793e+00
  -3.7438622e-01   2.3210677e+00
  -1.2898811e+00  -8.2985293e-01
  -1.4733968e+00  -2.3164860e+00
   6.2036010e-01   2.3622293e+00
  -3.8191977e-01  -2.4015120e+00
   5.0903716e-01  -7.4900140e-02
  -1.2157316e+00   6.1402451e-01
  -1.2219361e+00   1.4762444e+00
  -2.6018494e-01   3.5618554e-02
   6.7534805e-01  -2.2276058e+00
  -3.0900479e-01  -2.9757667e+00
   6.2698314e-01  -2.4262656e+00
  -1.3790582e+00   9.8282436e-01
  -4.7354728e-01   3.0876241e+00
  -3.2656999e-01  -5.9985871e-01
  -4.2727207e-01  -2.9102322e+00
   6.0169601e-01  -3.0273956e+00
  -1.3617919e+00  -9.1110364e-01
  -1.2864249e+00  -1.6831398e+00
   7.3943115e-01   7.5077507e-01
  -3.5751474e-01   1.7132206e+00
   7.1678981e-01  -3.9556583e-02
   6.4988012e-01   6.4414858e-02
  -1.3130961e+00   7.1826015e-01
  -1.3653458e+00  -8.3990710e-01
   5.1552335e-01  -7.5738262e-01
  -3.3229784e-01  -7.3307338e-02
  -1.3753387e+00  -7.5811895e-01
  -1.2111457e+00   2.2817158e+00
  -3.2585126e-01  -2.4605844e+00
  -1.3514227e+00  -2.9125960e+00
  -1.2159320e+00   6.0833039e-01
  -1.3822117e+00   2.2668702e+00
  -2.7928157e-01   1.6635077e+00
  -1.4813445e+00  -3.0953515e+00
  -3.7732980e-01  -6.4682090e-01
  -1.4005313e+00  -8.9653108e-01
  -1.3469145e+00   2.6040350e-03
   7.3801441e-01   3.0019511e+00
  -1.4516329e+00  -6.2145948e-01
   7.0989979e-01  -5.9741203e-02
  -1.3214572e+00  -3.2149591e-01
  -2.9307486e-01  -7.7009935e-01
  -1.2886221e+00  -9.1545991e-01
  -1.3344336e+00  -2.2730343e+00
  -4.3347249e-01   8.8050245e-01
  -4.0591299e-01   1.6449453e+00
  -1.4662979e+00  -2.1822823e+00
  -4.6630000e-01   2.8130356e+00
  -2.0670986e-01  -5.6670129e-02
  -6.1697525e-01  -2.3590269e+00
   7.8023524e-01  -1.5715028e+00
  -4.3169905e-01  -2.9378872e+00
  -1.3139317e+00  -1.5561748e+00
   7.0438966e-01  -2.7897956e+00
  -1.2977365e+00  -1.6071461e+00
  -1.3393952e+00   3.1027201e+00
  -1.4197171e+00   1.4605456e+00
  -3.1198189e-01   2.6186036e+00
   7.5135287e-01   1.6362986e+00
   7.8098842e-01   1.5669818e+00
   7.4380707e-01   2.4327333e+00
   6.4626687e-01  -3.1350475e+00
  -4.7934465e-01  -3.0723249e+00
   5.0266057e-01  -1.5269602e-01
  -2.1898579e-01   1.5466464e-01
   6.5530357e-01  -1.3415006e+00
   6.5396055e-01  -7.3362029e-01
  -3.2463355e-01  -2.3207103e+00
   6.4539748e-01   9.6199337e-01
   7.1755833e-01  -2.4440611e+00
  -1.0000516e-01   8.7663606e-02
  -1.4456718e+00   1.6615181e+00
   6.0178418e-01   1.0104256e-01
  -3.0270935e-01   9.1608941e-01
  -4.3596286e-01   2.3334153e+00
   5.4850073e-01  -2.2357756e+00
  -2.4062180e-01   1.4396735e+00
  -2.7839049e-01  -1.5440139e+00
   5.2657421e-01  -1.7701703e+00
   6.0660481e-01  -2.9201563e+00
  -1.3402289e+00  -3.0038406e+00
  -1.3420684e+00   2.5599947e+00
   5.6699552e-01  -2.5190173e+00
  -1.3833367e+00   2.4344434e+00
   6.4675608e-01  -2.2374005e-02
  -1.3434785e+00  -2.9760664e+00
  -1.5031207e+00  -3.0903613e-02
   6.4335965e-01  -1.6041381e+00
  -1.3954037e+00   2.4357432e+00
  -1.4807301e+00   1.6530323e+00
   7.6746574e-01   9.0003345e-01
  -4.0611476e-01   1.5426832e+00
  -1.5597119e+00   1.5274785e+00
  -1.3830583e+00   2.3310008e+00
  -5.2367334e-01  -6.8435119e-01
  -3.7355107e-01   1.4831950e+00
   7.1952658e-01  -1.5836656e+00
   6.4403810e-01   9.4303742e-01
  -1.6074463e+00   8.1486304e-01
  -4.6698558e-01  -2.5721609e+00
  -2.6168252e-01   1.6770312e+00
  -3.5318618e-01   2.4413277e+00
  -1.4825028e+00   3.0376971e+00
  -1.4331304e+00   8.0604296e-03
   6.0729744e-01  -7.8146688e-01
  -1.2056208e+00  -2.5429201e+00
  -2.5486871e-01  -2.3253555e+00
  -1.2871866e+00  -1.7418289e+00
  -4.4219044e-01  -2.0862119e+00
  -1.2743022e+00  -2.9411218e+00
  -4.2156017e-01  -5.8404679e-02
   7.3777018e-01  -8.1514995e-02
  -1.2995139e+00   3.0070184e+00
  -4.2298142e-01   1.5290028e+00
  -1.4974647e+00   1.4227154e-01
   7.4624443e-01  -2.4405333e+00
  -1.3950260e+00   7.4643238e-01
   6.8133344e-01  -2.1952778e+00
   6.1872174e-01   2.3438795e+00
  -3.3609164e-01   2.2319761e+00
  -4.5388471e-01   7.0804036e-01
  -1.2952715e+00  -2.6590678e+00
   4.7647160e-01   9.3527356e-02
   5.2028657e-01   6.0932317e-01
  -4.5990918e-01   1.7473109e-01
  -1.2078423e+00  -1.6521143e+00
  -3.2614955e-01  -6.2325799e-01
  -1.3197395e+00  -9.9868077e-01
  -1.7798592e-01   2.2143723e-01
   6.0829069e-01  -2.9359741e+00
  -1.8835637e-01  -1.7711726e+00
  -2.6030757e-01  -4.2198464e-02
   6.6869847e-01   1.6147473e+00
   7.7812571e-01  -1.9824162e+00
  -1.2087179e+00  -2.4050406e+00
  -1.3088112e+00   1.5458711e+00
  -1.4155318e+00  -1.4628681e+00
  -1.3576629e+00   9.5123694e-01
   7.5475783e-01  -1.6253451e+00
   5.9250377e-01   6.2955811e-01
  -4.2861371e-01  -6.5495747e-01
  -3.9213679e-01   9.6693136e-01
  -2.1122892e-01  -2.2782657e+00
  -3.2598253e-01  -2.2391371e+00
   6.7851113e-01  -2.0575446e+00
  -4.1803970e-01  -3.0149320e+00
  -3.3863018e-01   2.5960198e+00
   7.6634278e-01  -1.5238915e+00
   5.2716178e-01   2.1099374e+00
  -1.4470251e+00  -1.4906048e+00
   4.4678991e-01  -1.6067846e+00
   7.2241990e-01   9.6140929e-01
  -1.3726408e+00   3.1378291e+00
  -1.4200080e+00  -6.5133076e-01
  -3.1645650e-01  -1.4073994e+00
   5.8365941e-01   8.0627431e-01
  -2.0710906e-01  -3.0595380e+00
   5.6425069e-01  -1.4413200e+00
  -2.1102249e-01  -1.8830303e+00
   6.4473167e-01   3.0676114e+00
   5.8255620e-01  -1.5077172e+00
  -3.3943871e-01  -1.4578897e+00
  -3.8979061e-01   2.7797280e+00
  -1.3053311e+00  -1.2531359e-01
  -1.2666499e+00  -2.4541287e+00
  -3.5526071e-01  -8.6741159e-01
  -1.4062448e+00  -7.6644477e-01
  -1.4268531e+00   2.2184279e+00
  -1.4504170e+00  -8.6297820e-01
   5.3296886e-01   1.8288867e-01
  -1.2768103e+00  -1.0631121e-02
  -1.2078806e+00  -2.3607324e-02
  -3.3103363e-01   8.1302895e-01
   7.5419571e-01   1.6195502e+00
  -2.6360971e-01  -3.0061171e+00
  -1.3020354e+00   6.5705418e-01
   7.4334224e-01   1.6819141e+00
  -4.7583155e-01   2.3267022e+00
  -5.1547981e-01   6.2733575e-01
  -3.5761001e-01   2.3391271e+00
  -1.4410430e+00   2.4683334e+00
  -1.3504410e+00  -8.4418158e-01
  -1.3457243e+00   4.3878636e-02
  -1.3515396e+00  -9.0547023e-01
  -4.5567324e-01   1.6986657e+00
   5.0415336e-01   1.6779176e+00
   6.0619391e-01   1.6483769e+00
   4.8593822e-01  -2.2766076e+00
  -1.3484344e+00   2.6806971e+00
   6.5648695e-01   9.9438286e-01
   6.7297969e-01   1.1145436e-01
  -1.3774697e+00   1.5663615e+00
  -1.3519863e+00  -7.5469650e-02
   6.5355849e-01   2.3260394e+00
  -2.4094074e-01  -8.6065437e-01
  -1.4543161e+00  -1.6525404e+00
  -1.3401603e+00   6.6654619e-01
  -1.5502432e+00  -1.3569921e+00
   5.7515166e-01  -1.5718697e+00
  -4.9252856e-01  -5.8136996e-01
  -1.3727982e+00  -1.7257346e+00
  -1.3065412e+00   6.9338611e-01
  -1.1753325e+00   2.9390060e+00
   7.1138357e-01   3.0857939e+00
   6.9661009e-01  -2.2552868e+00
   6.0179778e-01  -2.9378828e+00
  -5.0260240e-01  -7.3781260e-01
   5.1686462e-01  -1.5585704e+00
  -4.0246933e-01  -7.1856967e-01
  -1.8278272e-01   2.4075803e+00
  -3.1127870e-01  -1.6489592e+00
  -1.2900556e+00  -1.5095872e-01
   4.5108117e-01   1.3785533e+00
  -3.0749875e-01   7.3359212e-01
  -3.4382129e-01  -8.9486237e-01
   6.3428986e-01  -3.1030645e+00
   4.7627439e-01   1.3605437e-01
  -3.6494998e-01  -3.0636247e+00
   5.3214829e-01   4.4759435e-02
   5.2861393e-01  -8.7273808e-02
   6.7398064e-01  -1.0454665e-02
  -1.2595129e+00  -2.3282351e+00
   6.9057140e-01  -1.7039205e+00
  -1.2591440e+00  -3.1007506e+00
  -4.5416506e-01  -2.2316049e+00
  -3.7140722e-01  -8.9000141e-01
  -1.3744979e+00  -1.3787484e+00
   6.9028727e-01  -3.0844441e+00
   6.2684655e-01  -1.8116256e+00
  -1.3681432e+00   9.4508186e-01
  -1.4073490e+00   1.4027405e-01
  -1.2915119e+00  -6.8392613e-01
  -2.5764372e-01  -1.6646784e+00
  -1.3731372e+00   2.4484267e-01
  -2.3259169e-01   2.9642288e+00
  -1.2841022e+00   1.6404231e+00
  -4.6858660e-01   2.2602599e+00
   5.8075162e-01   1.3421993e+00
  -4.0806342e-01   3.0478713e+00
  -4.3842732e-01  -2.3106325e+00
  -3.3618855e-01   2.4353974e+00
   6.6680912e-01   1.8510951e+00
   6.0981259e-01   1.5403618e-01
  -1.3262135e+00   2.4711485e+00
   6.5710200e-01   1.6537671e+00
   6.8665826e-01   3.1343006e+00
  -2.7296099e-01  -1.3154492e+00
  -5.3907158e-01  -2.2171316e+00
  -3.6103453e-01   2.3438883e+00
  -1.5036614e+00  -3.0963579e+00
  -1.6130181e+00   8.7566081e-01
  -1.3735585e+00  -1.7067667e+00
  -3.7349745e-01   1.9810667e+00
  -1.2977640e+00  -2.3620558e+00
   5.3621842e-01  -2.2398366e+00
   7.0419017e-01  -2.3018010e+00
  -4.2421117e-01  -2.3407848e+00
  -2.9482921e-01   9.2290429e-01
  -1.3339137e+00   1.5960921e+00
   5.4086799e-01   7.7392189e-01
  -3.7718878e-01  -1.5812997e+00
  -1.4211250e+00  -2.4654854e+00
  -1.3350129e+00  -1.2437469e+00
   5.3770879e-01  -1.4064146e+00
  -5.0756798e-01   1.4375125e+00
   6.9117133e-01  -1.5671884e-01
  -1.4025178e+00   2.5692789e+00
   5.8851212e-01  -2.1720398e+00
  -3.9382967e-01   1.4854615e+00
   7.5903465e-01  -2.3445211e+00
  -4.0229728e-01  -9.3954506e-01
  -1.3789285e+00  -2.3346794e+00
  -1.3804221e+00   1.4952330e+00
  -2.0425287e-01   8.0538186e-01
  -5.6424417e-01   2.4372842e+00
   6.0089866e-01  -2.9714065e+00
  -4.6719851e-01  -2.9984336e+00
  -1.5858518e+00  -8.6361854e-01
  -1.2487948e+00   9.4211468e-01
  -1.3551639e+00  -2.4899711e+00
   7.1984306e-01   7.4635165e-01
  -3.7129437e-01   5.5829768e-01
  -1.4690934e+00   1.4135037e+00
  -1.9585565e-01   2.5616950e+00
  -1.3162357e+00   2.9780028e+00
  -1.1728503e+00  -2.0831578e-02
  -2.5879501e-01  -1.2502680e+00
  -2.9257507e-01  -9.6829480e-01
   6.2584245e-01   1.4642245e+00
  -1.4166056e+00  -2.6458031e+00
   5.9449910e-01   1.1872450e-02
   6.6001739e-01   2.2318354e+00
   5.8078201e-01   2.9805815e+00
  -4.3257549e-01  -9.1886414e-01
  -3.3620334e-01   2.4350132e+00
   7.6262632e-01   7.2605638e-02
  -1.4078941e+00  -1.5044871e+00
  -3.2289346e-01   1.2848687e-01
   5.8603035e-01   3.9645767e-02
  -1.7201014e-01   7.1936054e-01
  -2.7529426e-01   2.3921044e+00
  -1.2994752e+00  -7.5795218e-01
  -2.3902794e-01  -1.6129073e+00
  -3.6808554e-01   2.3980026e+00
  -3.2607116e-01  -1.0496290e+00
  -1.2675489e+00  -1.5286948e+00
  -1.4174271e+00  -7.3868782e-01
  -1.3366577e+00  -2.5902935e-01
   6.5446501e-01   2.1748395e+00
  -3.5885823e-01   1.7976007e+00
  -2.3346484e-01   7.8866646e-01
  -3.8831768e-01  -2.2977794e+00
  -3.8776211e-01  -1.3667016e+00
  -3.1396410e-01  -1.5258227e+00
  -1.2255892e+00   1.7188675e+00
  -3.0887429e-01  -2.8957770e+00
  -1.3712313e+00   2.5102230e+00
   6.6181541e-01   7.3153925e-01
  -3.2584521e-01  -2.0305426e+00
  -3.5427102e-01  -1.8154431e+00
  -3.0373053e-01   2.3601629e+00
  -3.9363055e-01   1.7604585e+00
  -4.1086548e-01  -6.8166213e-02
  -1.5120642e+00  -7.6865342e-01
  -2.6520886e-01  -7.9256037e-02
  -4.5200795e-01   1.4754454e+00
  -1.3261994e+00   1.5026408e+00
  -1.2809059e+00   5.4766968e-01
  -3.3745846e-01   2.5773491e+00
  -1.4033463e+00  -1.3621439e-02
  -4.4821924e-01  -5.7762613e-01
  -1.4136860e+00   2.4265143e+00
  -4.2328402e-01   1.6586091e+00
   5.8359298e-01   1.5191041e+00
  -1.2461711e+00   2.2282855e+00
  -3.8744312e-01  -2.3616650e+00
  -1.3759860e+00   1.1522963e-01
  -4.6047599e-01   7.6543216e-01
  -3.4661963e-01   1.6851922e-02
   5.7605202e-01   1.7197559e+00
  -4.5786159e-01  -2.4378746e+00
  -1.3037751e+00  -3.0125311e+00
  -2.2159207e-01   1.5832863e+00
  -2.6638939e-01   2.4739982e+00
   6.0497200e-01  -6.2538390e-02
  -1.4750890e+00   1.8003664e-01
   7.4983689e-01   2.0029915e+00
  -3.3876966e-01   5.9456938e-01
  -1.3851386e+00   1.6260934e+00
  -3.5474682e-01  -7.4073097e-01
  -1.2511414e+00  -2.4056978e+00
  -1.3140750e+00  -8.8877105e-01
  -3.2263668e-01   1.5707517e-01
  -2.3527559e-01  -2.2635947e+00
  -2.3699585e-01  -2.5343342e+00
  -1.4239770e+00   2.1629453e+00
  -3.7296880e-01  -1.7988846e+00
   7.3236507e-01  -2.6971253e+00
  -3.2055889e-01  -2.2418890e+00
  -2.9757752e-01   9.6744121e-01
  -2.9297487e-01  -3.0744747e+00
  -3.4521528e-01   1.8299025e+00
   6.6283001e-01   2.6174552e+00
  -2.8471729e-01   2.7855085e+00
  -2.9571282e-01   1.0528146e+00
   4.0448591e-01  -3.1166748e+00
  -1.3534661e+00  -8.2290794e-01
  -1.4603110e+00   1.5536752e+00
   5.1598955e-01  -3.0076050e+00
  -3.7396801e-01   2.3678564e+00
  -4.9304012e-01   7.1041437e-01
   6.1280112e-01   1.5145948e+00
   6.8886939e-01   1.1325536e-01
  -1.3305029e+00   1.4159787e+00
   6.4555175e-01  -3.0054039e+00
   5.3427995e-01  -1.4956279e+00
  -4.6392707e-01  -1.5064864e+00
  -1.3339482e+00  -2.2200348e+00
  -1.4053191e+00  -8.8054116e-01
   6.6173400e-01   8.9279099e-01
   7.0620263e-01  -8.4725154e-01
   6.1494329e-01   2.5002432e+00
   6.4029190e-01  -7.3671950e-01
  -3.2293116e-01   1.3558656e+00
  -1.3215587e+00  -1.5761425e+00
  -1.3705570e+00  -2.2862815e+00
  -1.7479898e-01   1.6475554e+00
  -1.4102649e+00  -1.6920849e+00
  -3.5228332e-01   3.1226640e+00
   5.3381940e-01  -2.4826290e+00
  -3.9688852e-01   2.3070789e-02
  -4.4043405e-01  -1.7681561e+00
  -1.3311505e+00  -2.3200847e+00
   5.1429359e-01  -1.6638838e+00
  -5.5250331e-01   1.5530819e+00
   8.0935880e-01   2.9913224e+00
  -3.3784969e-01  -1.5905508e+00
  -3.9422068e-01   7.5711269e-01
   6.1900633e-01   7.5821933e-01
  -1.5237166e+00   7.2069601e-01
  -2.6849715e-01  -3.1238884e+00
  -1.3062529e+00   3.0211332e+00
  -3.2689153e-01   1.4445019e+00
  -1.4046760e+00  -1.8100000e+00
  -3.8229866e-01   8.7472786e-01
  -1.3982561e+00  -6.5888166e-01
   6.4667320e-01   2.4696574e+00
   7.6245385e-01  -3.1029241e+00
  -1.4338508e+00  -1.4797585e+00
   6.5962777e-01   3.0559524e+00
   6.7506116e-01   2.9521742e+00
  -1.4139555e+00  -1.4210295e+00
  -1.7378814e-01   2.2610915e-01
  -1.3408851e+00  -2.5618757e+00
  -3.8548037e-01  -2.4431070e+00
  -3.5073506e-01   2.2714419e+00
   6.4212292e-01   8.9805484e-01
  -1.4615914e+00  -2.2705269e+00
  -4.4030575e-01  -8.6091559e-01
  -3.5337983e-01  -2.3502407e+00
  -4.2388883e-01   9.7492117e-01
  -1.4362584e+00  -8.3247058e-01
   6.1763437e-01  -9.4880884e-01
  -1.2798999e+00   2.9431343e+00
   5.3572352e-01  -2.3475853e+00
  -3.5389997e-01  -1.6966472e+00
  -1.3559270e+00  -2.1280939e-01
  -3.3274618e-01  -5.6602041e-01
  -3.6887149e-01  -3.1078528e+00
   6.6584708e-01  -1.8523973e-02
  -4.4659939e-01   1.2343092e+00
  -1.5176027e+00  -2.5973405e+00
  -1.2761338e+00   4.6334944e-01
   6.3788382e-01  -8.3731519e-01
   5.3584279e-01   2.1378417e-01
  -1.5358823e+00  -2.3402349e+00
  -1.3906485e+00  -2.3714545e+00
   6.3997121e-01  -2.9840008e+00
   6.2455961e-01  -1.8187928e-01
   5.4747532e-01   6.9690153e-01
  -4.2495669e-01   2.8682938e+00
  -2.8719049e-01   5.6294644e-02
  -1.4123280e+00  -6.8868524e-01
  -1.2865012e+00  -2.4170273e+00
  -1.9235042e-01   1.5290830e+00
  -3.8103437e-01   2.4861822e+00
   5.9009704e-01  -3.1194965e+00
  -1.3204798e+00   9.8825871e-01
   6.0635217e-01  -2.2888080e+00
   5.0600134e-01   3.0790788e+00
   7.4663598e-01  -7.0555218e-01
  -2.8049473e-01  -1.5654022e+00
  -1.4663531e+00   1.6306415e-02
  -4.6066102e-01   2.7148295e-01
  -3.7556979e-01   3.1355353e+00
  -1.2446492e+00   2.2709077e+00
  -3.5799007e-01   1.4267936e+00
  -1.1743534e+00   2.2512158e+00
  -1.3579598e+00  -1.6731918e+00
   7.9797922e-01  -1.6572025e+00
   7.5912492e-01   1.1487218e-01
  -1.3542201e+00  -2.2408850e+00
  -1.3522022e+00  -2.9578353e+00
  -1.6347459e-01  -2.6051653e+00
   6.8395183e-01  -2.1238826e+00
  -1.4779298e+00  -5.5942622e-01
   4.3506631e-01   1.7179073e+00
  -1.2974170e+00   1.7182172e+00
   5.6992129e-01   1.4384638e-01
  -1.3948386e+00  -5.5990262e-01
  -5.2193188e-01   2.8680444e+00
  -3.3023174e-01   3.0252196e+00
  -3.5733883e-01   3.0861687e+00
  -1.3506155e+00  -2.8791280e+00
  -1.3513577e+00  -3.0566162e+00
  -1.2733398e+00  -1.5226222e+00
  -3.3153355e-01  -6.1450403e-01
   6.5399703e-01   7.7751896e-01
  -1.4054630e+00  -1.6457457e+00
   6.3960948e-01   1.0511347e+00
  -3.1294352e-01   9.0122943e-02
  -1.4212948e+00   1.0795524e-01
   9.2927945e-01  -7.5199538e-01
   7.6483105e-01  -7.0255292e-02
   5.7364881e-01   1.5360671e+00
   6.5262390e-01  -2.2339861e+00
   6.2900445e-01   2.4203761e+00
  -1.3368355e+00  -7.0553885e-01
   5.6203180e-01   4.7392794e-02
  -3.8279914e-01   1.6376014e+00
  -1.3881794e+00  -2.1466899e+00
  -4.3281994e-01   3.0941724e+00
  -1.3021220e+00  -2.0518583e+00
  -3.7292303e-01   9.3649554e-01
  -2.1639257e-01  -8.1853864e-01
  -1.4858835e+00   1.9457665e-01
  -2.8535630e-01  -8.1848588e-01
   4.8684775e-01   1.0983600e-01
  -2.6438080e-01  -2.3722870e+00
   6.0539700e-01   2.3320862e+00
  -3.2760712e-01   1.6015490e+00
  -1.3407481e+00   1.5450487e+00
  -1.4685196e+00   6.7971934e-01
  -1.2107964e+00   6.9686525e-01
  -1.9069446e-01   6.9947768e-02
   7.7517240e-01  -2.5049074e+00
  -4.1314749e-01   8.2867996e-01
  -1.5413742e+00   7.4279637e-01
  -1.3023847e+00   1.9083683e+00
  -1.3871251e+00  -2.2415360e+00
   6.8045083e-01  -1.5029227e+00
  -4.6391463e-01  -9.5724233e-03
  -1.3665653e+00   2.4410383e+00
   6.5398498e-01   2.3118299e+00
   4.9276696e-01   2.5152842e+00
  -1.2935687e+00   7.4404455e-01
  -3.8966575e-01   1.1318685e-01
  -3.3936161e-01   3.1150803e+00
   5.7764294e-01  -2.3486878e+00
   5.7137117e-01  -2.5148129e+00
  -1.3135628e+00   8.0575023e-01
  -2.4373923e-01  -1.6201273e+00
  -1.3430019e+00  -2.8143463e+00
  -1.4134840e+00  -2.3078415e+00
   7.3580255e-01  -1.1237228e+00
  -1.3816924e+00  -2.8206972e+00
   6.1699317e-01  -2.3933517e+00
  -2.7350992e-01  -3.1156075e+00
  -1.6870543e-01   2.2256394e+00
   7.1072517e-01   9.8114004e-01
  -1.3519095e+00   1.3956184e+00
  -1.2088331e+00   1.0062350e-01
  -4.3470871e-01  -1.5568057e+00
  -1.3874782e+00   3.3892745e-01
  -2.6590144e-01  -2.3304641e+00
   6.4497322e-01   4.8528448e-02
  -1.3890863e+00   1.3524401e+00
   5.8234489e-01  -7.5315155e-01
  -1.1524241e-01   1.4512635e+00
  -4.7726223e-01  -8.9706614e-01
  -1.3654619e+00  -3.1203055e+00
  -4.7238568e-01   1.0191737e+00
  -3.3093546e-01  -2.8539019e+00
  -1.5696822e+00   1.7329182e+00
  -3.7284028e-01  -7.6251382e-01
  -4.9823474e-01  -1.4172152e+00
  -1.3062815e+00   2.9863122e+00
  -1.3724746e+00  -8.1005829e-01
   6.9933769e-01  -7.4219021e-01
   6.5218201e-01  -2.3253388e+00
   6.1005121e-01   3.0062474e+00
  -1.4426997e+00   1.8922552e-01
   6.1197184e-01  -2.1163004e+00
  -1.2548902e+00   8.1621388e-01
  -2.1029698e-01  -1.2007469e+00
   6.8228811e-01   9.5021794e-01
  -3.8760571e-01   2.4222364e+00
  -1.1935839e+00  -2.3698121e+00
  -4.3393563e-01   8.9254928e-01
  -3.3060672e-01   1.3422605e-01
  -3.2812114e-01   6.7078150e-01
  -3.8206743e-01   2.2536537e-01
  -1.5562906e+00   6.8302884e-01
   8.2761254e-01   1.4525006e+00
  -2.9763674e-01   2.5048672e-02
   5.8861716e-01   1.7188893e+00
  -4.1102711e-01   1.4773933e+00
   5.2036558e-01   1.1521768e-01
  -1.3392799e+00  -2.4427262e+00
   6.2689245e-01   2.4739576e+00
  -2.7681480e-01  -2.4284961e+00
   6.0343611e-01  -3.0335914e+00
  -4.1314098e-01  -8.4687260e-01
   6.3729498e-01   6.6017660e-01
  -1.3799022e+00   5.2219843e-01
  -1.3225212e+00   1.0176514e-01
  -3.2228282e-01  -9.1232017e-01
   4.8892026e-01  -2.1629609e+00
  -3.9081930e-01   1.6523595e+00
  -2.7857619e-01   2.1704175e+00
  -2.9938040e-01   2.5900171e+00
   4.7389338e-01   3.1160204e+00
  -3.7538093e-01   2.3499198e+00
  -2.9213259e-01  -1.5487761e+00
  -1.2766675e+00  -1.6553932e+00
   7.2688726e-01   1.4398640e+00
  -1.2807028e+00   9.6529533e-01
   6.5102243e-01   2.2015574e+00
  -3.7132810e-01   1.6467373e+00
  -1.4294420e+00  -1.5920233e+00
   6.4107043e-01  -2.4355309e+00
   6.6764108e-01   8.6984597e-01
   5.8316324e-01  -3.0982584e+00
  -3.8176943e-01   2.1616819e+00
  -1.4054089e+00   2.3270403e+00
  -2.9040613e-01  -2.3279020e+00
   7.3471416e-01  -3.1163934e+00
   7.0428028e-01  -6.0133955e-04
  -3.8814171e-01  -1.4452064e+00
   6.7590217e-01  -3.1371085e+00
  -1.4678061e+00   1.4832388e-01
   7.4947059e-01  -1.4304613e+00
  -1.4235419e+00  -8.8838538e-01
  -1.3461689e+00  -5.9833436e-01
   5.8814329e-01  -2.2207526e+00
  -5.0119078e-01  -7.5393453e-01
   6.1243347e-01  -4.1773645e-02
  -1.2793818e+00   3.0847827e+00
   6.5048783e-01   9.8050732e-01
  -1.3145652e+00   3.0914015e+00
  -1.2079539e+00  -5.4244935e-01
  -3.8647372e-01   2.4769066e+00
   5.5299717e-01  -1.4581475e-01
  -4.5162455e-01   2.3037941e+00
   7.4982733e-01  -2.2097666e-01
   6.7230716e-01  -2.5344839e+00
  -1.3289036e+00  -1.6965851e+00
   4.8684193e-01  -1.5028026e+00
  -2.7251161e-01  -2.1500712e+00
   6.0852107e-01   7.3574045e-01
  -1.4669938e+00  -1.6667922e+00
  -3.7997998e-01   2.2636868e+00
   5.4809902e-01   1.6023231e+00
  -4.5513448e-01  -3.0791162e+00
  -1.4020973e+00  -2.9743278e+00
   7.2618048e-01   8.8828813e-01
   5.5963482e-01  -2.2104831e+00
   7.1051283e-01   2.2716118e+00
  -4.7736025e-01   3.1003856e+00
  -1.3069091e+00  -3.0343998e+00
  -5.3207845e-01   7.9828342e-01
  -4.1122088e-01   8.4283478e-01
  -1.5010120e+00  -1.5895040e+00
   6.6596620e-01   9.6640935e-01
   7.5301201e-01  -6.3687559e-02
  -4.0220359e-01   3.0889697e+00
  -1.2735784e+00   6.7664395e-01
  -3.0389705e-01   2.5111385e+00
   6.9674231e-01   1.8956730e+00
  -4.4472003e-01   2.3611907e+00
  -1.2423262e+00  -1.5417367e+00
  -1.4061998e+00  -7.3238138e-01
  -1.3877537e+00  -1.3697758e+00
   6.4355520e-01  -6.8557268e-01
  -3.2189967e-01  -2.3868369e+00
   7.4894436e-01   8.4152916e-01
  -3.0175876e-01  -8.5583763e-01
   5.8780586e-01   2.3819104e+00
  -2.6410884e-01   1.6783927e-01
  -4.3129795e-01   8.3195643e-01
   5.9128900e-01   8.2288408e-01
   6.1703609e-01  -4.2085294e-02
   7.1425661e-01  -2.0539016e-01
  -1.4827251e+00  -6.8484847e-01
  -2.9234299e-01  -7.1067660e-01
   6.8882979e-01  -2.3304130e+00
  -1.3956120e+00  -1.4947325e+00
  -3.6684983e-01   1.5497081e+00
  -3.0998444e-01   5.2767070e-02
  -1.4694289e+00  -2.3611231e+00
  -1.9963252e-01  -6.9399277e-01
   6.5927493e-01   7.7196237e-01
  -3.0231376e-01  -8.2179874e-01
   6.8209624e-01   6.6427939e-01
  -1.4583215e+00  -1.6618319e+00
   5.2404045e-01  -7.7810356e-01
  -4.0039291e-01  -2.8990877e+00
   6.7522483e-01  -2.3002278e+00
  -2.6952957e-01   1.4769314e-01
   7.0116821e-01  -1.3629942e+00
  -2.4830259e-01  -3.0831406e+00
  -1.6519531e+00  -1.4068532e+00
  -1.3658650e+00   2.3020162e+00
  -1.3964129e+00  -1.4003871e+00
  -1.4025901e+00  -3.4802551e-02
  -3.9740815e-01   1.5923607e-01
  -1.5248131e+00   2.1902213e+00
  -1.4081731e+00   8.9233306e-02
  -1.8000871e-01  -1.5352231e+00
  -1.4163406e+00  -2.2469048e+00
  -1.3664632e+00  -1.5591464e+00
   6.9750877e-01   3.1303111e+00
  -1.4025052e+00  -7.9271252e-01
  -1.2969126e+00   2.9200000e+00
   6.6499532e-01   5.4592943e-02
  -1.4424727e+00  -2.4541265e+00
  -5.4950772e-01   3.0502611e+00
   6.3252226e-01   1.5368169e+00
  -2.3998598e-01  -2.1648638e-01
   5.6877875e-01  -2.4201274e+00
  -3.8732133e-01   1.5617188e+00
  -3.1752343e-01   1.5262265e+00
  -1.3964030e+00   2.1787396e+00
   8.1246219e-01   2.4464488e+00
  -1.3886381e+00   8.0141567e-01
  -1.4116536e+00   1.6728377e+00
  -1.3232343e+00   1.9354149e+00
  -4.3122320e-01   8.7115608e-01
   7.6250673e-01  -2.2743684e+00
  -3.9674443e-01   7.0297309e-01
  -1.2972957e+00   2.3273254e+00
  -1.3586226e+00  -2.3946007e+00
  -1.2484850e+00  -2.9816275e+00
  -1.2793686e+00  -1.8982722e+00
  -3.0891506e-01   2.2867452e+00
   5.7176756e-01   2.9705267e+00
  -2.9842903e-01   1.4464952e+00
   6.9792080e-01  -9.5939755e-01
   7.7381094e-01   3.1282750e+00
   7.7315373e-01  -2.9766692e+00
  -1.5091962e-01   2.3863003e+00
  -1.5061959e+00   8.5922580e-01
  -1.2883781e+00  -8.5914071e-03
   5.6660195e-01   2.3699969e+00
   6.8584749e-01   3.5388377e-01
   6.4974452e-01   1.4625561e-01
   6.1822440e-01  -1.4393443e+00
   7.3874818e-01  -7.2341367e-01
  -1.3199051e+00   3.0496504e+00
  -1.4399913e+00   7.1412789e-01
  -4.4041802e-01   1.6767202e+00
   5.2727297e-01  -1.5304846e+00
   6.9921159e-01  -1.4203387e+00
  -1.2870110e+00   5.6968537e-02
   4.9586620e-01  -6.5199121e-02
  -3.4375842e-01  -2.9757331e+00
  -1.3006646e+00  -1.4223151e+00
   7.5059160e-01  -9.5792056e-03
   6.8890538e-01  -4.6972217e-03
  -1.3611943e+00   8.1431370e-01
  -4.1219668e-01  -1.2628692e+00
  -1.3624707e+00  -1.8644518e+00
   5.3170260e-01  -2.4181049e+00
  -1.2966774e+00  -1.5890710e-01
  -1.2769628e+00   2.2582393e+00
  -1.3254417e+00  -1.5955092e+00
  -1.3652707e+00  -1.5781590e+00
  -4.7174295e-01   2.4371658e+00
   6.3252993e-01   9.0840923e-01
  -3.9200307e-01  -8.0189993e-01
  -1.4430705e+00   1.6484566e+00
  -1.4083422e+00  -2.2270114e+00
   5.8339987e-01   8.0441594e-01
   6.3317106e-01  -1.6280220e+00
   6.9199338e-01   1.4724316e+00
  -1.2908940e+00  -1.6402163e+00
  -1.1850212e+00  -2.3108851e+00
  -2.5081148e-01  -2.3555182e+00
  -1.4010880e+00  -2.1986945e+00
  -1.4124964e+00   2.3789891e+00
  -1.2845886e+00   2.3795245e+00
  -2.2188275e-01   2.3489909e+00
  -1.4053363e+00   1.4696827e+00
  -1.3446648e+00   2.1337782e+00
   7.4003603e-01   1.5305985e+00
   6.3727524e-01  -2.4635522e+00
   5.8251910e-01  -7.2314403e-01
  -1.2838902e+00  -3.0758656e+00
  -1.4613388e+00   1.6806424e+00
  -3.5031460e-01   2.4468299e+00
  -1.2824036e+00   1.8157890e+00
  -1.3496317e+00   1.3410565e+00
   5.1318752e-01   3.0520092e+00
  -4.1122623e-01  -2.2297453e+00
  -3.4010885e-01   1.5731466e+00
   7.0357677e-01  -1.5580283e+00
  -1.4464778e+00   2.6155060e+00
   6.7648386e-01   2.3150107e+00
   6.8157765e-01  -1.5975340e+00
  -4.0371297e-01  -2.2559498e+00
   6.3081923e-01   7.4444683e-01
  -1.2936622e+00   9.3771820e-01
   7.1528418e-01  -7.7040183e-01
  -4.5661180e-01  -2.1963467e+00
   6.3395787e-01  -1.5550326e+00
  -4.1616457e-01   1.7923850e+00
   6.4755456e-01  -1.7639763e+00
   5.3357456e-01   2.9250405e+00
  -1.2896743e+00  -8.4329887e-01
  -1.2995567e+00  -2.4147412e+00
  -1.4795222e+00   2.2337795e-01
   6.9601201e-01   2.4211172e+00
  -1.3627028e+00  -3.0447728e-02
  -3.0314071e-01  -2.3791107e+00
  -1.2784198e+00  -2.1523477e+00
  -2.8842722e-01  -1.3942724e+00
   5.4315822e-01  -1.6121508e+00
   6.9341357e-01  -1.4210053e+00
  -1.3000448e+00  -5.5034676e-01
  -2.8485931e-01  -6.1475648e-01
  -1.2304031e+00   2.4495031e+00
  -3.2066943e-01   1.7228928e-01
  -1.3130425e+00  -7.4796295e-02
  -4.3624029e-01  -8.5573930e-02
   6.9005785e-01   2.9075420e+00
   6.1501229e-01  -2.2334130e+00
   6.6308103e-01  -7.9810378e-01
   7.1479721e-01  -2.4651848e+00
   7.7029431e-01  -1.7118466e+00
  -1.8469337e-01  -1.5986728e+00
  -3.6512713e-01   1.5816896e+00
   4.7826663e-01  -2.8477215e+00
  -1.2167982e+00  -1.5622106e+00
  -1.4611877e+00   1.4908812e+00
  -4.2719381e-01   8.5319914e-01
  -3.7282059e-01  -8.1043828e-01
  -2.9942062e-01  -1.5478146e+00
  -4.4062774e-01   9.5684798e-01
  -5.3068914e-01  -3.0212729e+00
  -1.4547993e+00   5.4098938e-01
  -3.2881587e-01  -1.6607621e+00
   6.1728334e-01  -1.3760755e+00
  -1.3836896e+00  -3.1203514e+00
  -3.2834274e-01  -3.0081825e+00
  -3.8281801e-01   8.4961528e-01
   6.0711440e-01   7.8077461e-01
  -1.4329342e+00   3.0234886e+00
  -3.1179243e-01  -2.4055741e+00
   5.9778976e-01  -2.3901835e+00
  -3.4716985e-01   7.5627941e-01
  -4.3457628e-01   2.4852325e+00
  -1.1700979e+00  -7.5927621e-01
  -1.2151212e+00   2.3618866e+00
  -1.3987654e+00   7.7446272e-01
   5.8065961e-01  -2.9950787e+00
  -1.2883889e+00   8.5963071e-01
  -1.3046524e+00   8.2810422e-01
   5.2632189e-01  -2.9597662e+00
  -2.5714486e-01   2.4049569e+00
  -1.3377067e+00  -7.9045135e-01
  -1.4039621e+00   1.7331950e+00
  -1.2913202e+00   1.6923844e+00
  -1.2107920e+00   2.4134312e+00
   6.3917995e-01  -1.3593718e+00
  -1.2986624e+00   2.4996773e+00
  -1.5810778e+00   1.7980740e+00
  -1.4266939e+00   1.0555593e-01
   6.9383585e-01  -1.5231460e+00
  -4.6783520e-01  -1.5476091e+00
   5.5480276e-01  -3.0050578e+00
  -1.5097060e+00  -8.7044337e-01
  -1.5078450e+00  -6.5488436e-01
  -4.2728309e-01   2.3064740e+00
  -4.0151029e-01   1.3098937e+00
   6.0845429e-01   1.7735385e+00
  -1.4156919e+00   8.1364703e-01
  -1.4155652e+00   2.4856169e+00
  -1.2297053e+00  -7.9387129e-01
   5.7116174e-01  -7.9809083e-01
   6.4645624e-01   3.4420018e-02
  -4.3542073e-01   2.8987134e+00
  -2.5076520e-01   1.5353074e+00
   7.3207388e-01  -6.8672206e-01
   6.6794416e-01   8.5595482e-01
  -1.2443618e+00   2.6508736e+00
   5.2274962e-01  -1.4697306e+00
  -1.3982779e+00  -8.6101554e-01
  -3.8510057e-01  -3.0712842e+00
  -1.2862752e+00  -2.4782536e+00
  -2.3539732e-01   1.5928285e-02
   5.2326212e-01   8.2976333e-01
  -2.5082593e-01   1.3703556e-01
  -2.8177396e-01   2.8144254e+00
  -1.4512055e+00   1.0615668e-01
  -3.6801823e-01   9.8216552e-01
  -3.7613216e-01   6.2215916e-01
  -4.3743332e-01   1.5714365e+00
  -1.3976891e+00  -2.0793383e+00
   6.3205436e-01   8.3564048e-02
  -2.7246172e-01   1.5746412e+00
  -1.3530447e+00  -3.1214363e+00
  -1.4834961e+00  -2.0735411e+00
  -1.3209553e+00  -1.2833409e+00
  -1.4627887e+00  -2.4017902e+00
   6.0335210e-01   5.4930692e-03
  -3.2980207e-01  -1.5701993e+00
  -1.3571264e+00   1.5078817e+00
  -1.3351216e+00   2.4578634e+00
   5.2987834e-01   2.3711721e+00
  -1.3267475e+00  -1.4145769e+00
  -1.2983082e+00   3.0028492e+00
  -1.7123996e-01  -2.9566092e+00
   6.6261236e-01   3.0623675e+00
   6.7198462e-01   2.3284107e+00
  -2.1715075e-01   1.7089489e-01
  -1.3469203e+00   7.5963246e-01
  -1.3722448e+00   2.9477625e+00
  -2.9494248e-01   2.1863465e+00
  -1.4029221e+00  -1.6387529e+00
  -2.4412590e-01   1.6320534e-02
  -1.2866893e+00   9.5004738e-01
  -3.6916820e-01   8.2105063e-01
   6.2429736e-01   7.7310297e-02
   5.7773881e-01  -6.5204210e-01
   6.3922653e-01  -5.1557900e-01
  -3.6393301e-01  -2.3723832e+00
  -3.3457782e-01  -1.5697075e+00
  -4.1088647e-01   1.5555604e+00
  -3.6960799e-01   2.1817721e+00
   5.5729426e-01  -1.2853577e+00
  -1.4522134e+00  -6.4984540e-01
  -3.5142165e-01  -7.1266144e-01
  -3.7557644e-01  -3.0755048e+00
  -1.2342551e+00   1.5206829e+00
  -1.2358039e+00   7.2263294e-01
  -2.8145311e-01  -1.6620784e+00
   4.8361938e-01  -2.2559383e+00
  -1.3331333e+00  -1.0335442e+00
  -3.2023228e-01  -5.3037863e-01
  -1.3173378e+00  -6.2359800e-01
  -3.7917905e-01  -2.7755936e+00
  -3.8709017e-01  -3.0765397e+00
  -4.5276897e-01  -2.8107441e+00
   5.2368367e-01  -2.3653121e+00
  -4.1017901e-01  -2.4593100e+00
  -1.2688790e+00  -7.8320900e-01
  -4.0294111e-01   8.8655338e-01
   5.0560358e-01  -2.1283153e+00
  -3.9020513e-01  -2.4936494e+00
  -3.9589236e-01  -2.5124454e+00
  -1.4199848e+00  -1.4953091e+00
  -1.4478923e+00   6.7395357e-01
  -1.3582074e+00  -1.6632379e+00
   6.5213125e-01  -2.4445489e-01
  -1.3379392e+00  -1.8314170e+00
  -1.3637861e+00   2.4178203e+00
  -1.3962115e+00  -7.5752285e-02
   5.0961692e-01   8.2922208e-01
  -1.3442554e+00   1.8237398e+00
  -1.3187567e+00   1.5177776e+00
  -1.4076916e+00   5.7839771e-01
  -2.5556889e-01   1.5188633e+00
  -1.5355277e+00  -3.1403126e+00
  -4.2335229e-01   4.2913809e-02
   5.6135778e-01  -5.0606730e-01
  -4.6799442e-01   2.6965374e+00
  -3.0688411e-01  -3.0155348e+00
  -2.6049879e-01   2.2818451e+00
   6.3617250e-01  -2.9152009e-01
  -1.4036291e+00   2.6562414e+00
  -1.3666605e+00  -2.2284118e+00
  -4.4125270e-01  -2.2257783e+00
  -4.0015237e-01  -4.2999307e-01
  -1.3761037e+00   1.5461073e+00
  -3.5694816e-01   6.8508704e-01
  -4.2299233e-01   9.8194865e-02
   7.3846093e-01   2.4404871e-02
   5.2355562e-01  -9.3530748e-01
  -1.3319208e+00  -2.6879294e+00
  -1.3777388e+00   3.0904439e+00
  -1.2560120e+00  -1.3676488e+00
  -1.2375211e+00  -1.5002828e+00
  -2.8086444e-01   1.5824782e+00
   6.8975257e-01  -1.1435308e-01
   5.7918600e-01  -8.1386752e-01
  -1.2105139e+00  -5.5724787e-01
   5.7149330e-01   4.7672989e-01
   7.0154645e-01  -5.8516138e-01
   6.5806485e-01   1.4171993e+00
  -1.5984056e+00  -7.6415851e-01
   5.4843373e-01   7.8535217e-01
  -1.4826125e+00   1.6720366e+00
  -4.3561593e-01   1.0634599e+00
  -3.2914482e-01  -2.4494292e+00
  -1.4222477e+00   1.5462963e+00
   7.5552813e-01   9.0094935e-02
  -3.8789191e-01   8.3032814e-01
  -4.6515529e-01   3.1166173e+00
   5.9614420e-01  -8.8194983e-01
   6.9874526e-01   8.4904868e-01
  -3.3163646e-01  -1.4396770e+00
   7.3120790e-01   2.5158831e+00
   4.9612697e-01  -6.0404228e-01
  -1.3735180e+00  -2.2054714e+00
  -2.1770776e-01  -9.6848595e-01
  -1.3426680e+00   2.4281603e+00
  -1.3920810e+00  -1.5168622e+00
   6.2781882e-01   3.0577835e+00
  -4.0959627e-01  -9.3660183e-01
  -1.5517549e+00   9.0011633e-01
  -2.8879237e-01  -1.2953777e+00
  -1.4106959e+00   1.8451776e-01
   7.3200112e-01  -3.0736458e+00
  -1.2828787e+00   2.5323984e+00
   5.4583447e-01  -2.3936833e+00
  -1.3603710e+00   2.2376300e+00
  -2.7134080e-01   1.2112554e-01
  -1.5531750e+00  -2.2582774e+00
  -1.1690868e+00   2.4168099e+00
   7.2410433e-01   1.4192030e+00
  -3.2697321e-01   1.4025251e+00
  -1.3060060e+00   1.6813689e+00
  -1.3172377e-01  -1.7182260e+00
  -1.3787931e+00  -7.7225842e-01
   7.5674868e-01  -6.4619317e-01
  -1.3410333e+00   1.7268881e+00
  -1.3160149e+00  -2.0749172e-01
   5.2062681e-01  -7.1241202e-01
  -1.2780436e+00   1.6263292e+00
  -3.8555594e-01  -5.9122453e-01
  -1.2858360e+00   2.5548635e+00
  -4.0996485e-01   8.9548515e-01
   5.4094173e-01   7.9755295e-01
  -1.2826640e+00  -5.0894353e-01
  -3.2356148e-01   1.5350635e+00
  -3.6513131e-01   1.4488655e+00
  -2.7594484e-01   1.7250004e+00
  -1.1942985e+00  -1.7192700e+00
  -3.8805039e-01   1.2470323e-01
  -1.5564512e+00   1.2865145e-01
  -3.8150596e-01  -6.9484001e-02
  -1.2735292e+00   4.8166396e-02
  -3.0219098e-01   3.1138494e+00
   6.2446637e-01   2.3417597e+00
  -1.2916127e+00  -7.6442462e-01
   5.8187539e-01   2.4958503e+00
  -3.4396566e-01  -1.4308616e+00
  -1.3306552e+00   7.0943514e-01
  -4.0390965e-01   6.1249627e-02
   7.0391491e-01   6.7121118e-01
   6.2420049e-01  -3.0671385e+00
   6.9025057e-01   2.4335365e+00
  -1.2118288e+00   1.5360728e+00
  -1.4603298e+00   1.0092031e-01
  -1.3114440e+00   8.3529280e-01
  -4.9328649e-01   7.0101338e-01
  -1.3435820e+00  -6.8998998e-01
   5.3250272e-01   9.0377992e-01
   6.7615134e-01  -2.2077671e+00
   6.5240229e-01   1.7612945e+00
  -1.3762600e+00  -2.1006411e+00
  -3.4965553e-01  -1.4402655e+00
  -4.8917999e-01   3.0970921e+00
  -3.2650611e-01   7.5570570e-01
  -4.9202551e-01   2.8911653e+00
  -1.3272507e+00  -4.8867266e-01
  -1.2487501e+00   3.0120529e+00
  -4.0464812e-01  -2.4332790e+00
  -1.2531022e+00   2.3585327e+00
   4.9211171e-01  -1.5926797e+00
  -3.5379749e-01  -1.7046518e+00
  -1.3725908e+00   3.0634250e+00
   6.2332373e-01   2.4903734e+00
   5.9691911e-01   1.5114261e+00
   6.1136150e-01  -2.2520066e+00
  -1.5487801e+00  -3.0914361e+00
   7.3889342e-01   1.8188352e+00
   6.7205360e-01  -2.3824880e+00
   4.7989208e-01  -2.8728815e+00
  -1.3806457e+00  -1.5591596e+00
  -1.2353138e+00  -1.5468292e+00
  -3.1937334e-01  -1.4518345e+00
  -1.4620129e+00  -2.1405881e+00
  -1.4403026e+00   2.5075993e+00
  -4.8165529e-01  -3.1209086e+00
  -2.6107659e-01  -2.9810955e+00
   6.1008547e-01   2.2821091e-01
  -4.3233047e-01   6.8902222e-01
  -3.5335494e-01  -1.5664183e-01
  -1.3058536e+00  -6.0931775e-01
  -2.6350797e-01  -1.5444159e+00
  -1.2839473e+00   7.1242835e-01
   5.4284092e-01   1.3835695e+00
   6.3611796e-01   2.5902205e+00
  -4.0989740e-01   2.2568787e+00
  -1.3425224e+00  -3.1030703e-01
   6.5616197e-01  -2.3798766e-02
  -1.2566687e+00  -9.5851137e-01
  -4.2664734e-01   1.3814538e+00
  -1.4675226e+00  -1.6826831e-02
   6.5138297e-01   2.9234101e+00
  -2.9097123e-01   3.0543113e+00
  -1.5017871e+00   2.5286215e+00
  -1.3852077e+00   1.5626996e-01
  -2.6960778e-01  -1.4976927e+00
  -3.9571976e-01  -7.3327990e-01
  -3.8391302e-01   1.1139512e+00
   6.4934257e-01   1.6707473e+00
   5.4590778e-01   2.4398231e+00
  -2.2568048e-01   7.4414255e-01
  -1.3149592e+00   1.4565474e+00
   6.5745244e-01   1.1921469e-01
   7.1702106e-01   7.2732429e-02
   4.5527764e-01  -3.9564309e-02
   6.4474384e-01   8.4554810e-01
  -3.7892680e-01   6.6142387e-01
  -2.7169094e-01   7.3562272e-01
  -3.4160321e-01   1.6461701e+00
   6.8952460e-01  -2.1159850e+00
   6.4276094e-01   1.5166342e-01
  -2.5742123e-01   1.6193182e+00
  -1.2619241e+00  -2.3801556e+00
  -1.3866126e+00   2.9354078e+00
   5.9832273e-01   1.6362880e+00
  -3.8008545e-01  -1.2607920e+00
   6.6655278e-01  -7.1316207e-01
  -4.6295000e-01   8.2172758e-01
  -4.9170026e-01   1.6585289e+00
   7.1156342e-01   2.2949843e+00
   5.7303969e-01  -2.8062422e+00
  -2.8353307e-01  -2.2722234e+00
  -1.1787231e+00  -1.2973086e-01
  -1.3454642e+00   6.6905493e-01
  -1.3167609e+00   9.1744819e-01
   6.1967235e-01   1.2213720e-01
  -1.3765270e+00   2.4509455e+00
  -1.4086825e+00  -1.2863210e-01
  -4.2437874e-01  -2.2828155e+00
   7.3810153e-01   1.7171352e+00
  -5.3482082e-01   2.3335481e+00
  -4.5842878e-01   1.4767685e+00
  -1.4987916e+00  -1.6231384e+00
  -1.3502298e+00  -8.1683425e-01
  -1.1153538e+00   2.4613976e+00
  -1.4075451e+00   8.2778968e-02
  -1.5045650e+00   1.6759656e+00
  -1.2645969e+00   8.1794777e-01
   6.0308212e-01  -1.5395302e+00
   5.9056643e-01  -1.7495108e+00
   7.4526568e-01  -2.9794415e+00
  -4.2159142e-01  -7.4937755e-01
   7.2421021e-01  -7.7643179e-02
  -3.9246145e-01   2.4354723e+00
  -1.4296270e+00   6.9200338e-01
  -1.4102992e+00   2.6381149e+00
  -3.9685484e-01  -3.0630932e+00
  -1.4470034e+00   4.6685733e-01
  -1.3870007e+00  -2.8914507e+00
  -2.9351285e-01   3.1062899e+00
  -1.2962187e+00   1.6029606e+00
   6.4025660e-01  -9.6776504e-01
   6.9574024e-01   1.6579708e+00
  -3.0860987e-01  -1.5290452e+00
   6.4717242e-01  -1.4971895e+00
  -4.0982191e-01   6.4647184e-01
   7.0008588e-01   5.9472250e-01
   8.2059512e-01  -1.4952714e+00
   6.9062174e-01   6.5254803e-01
  -1.1826909e+00  -9.6566229e-01
  -1.4387013e+00   2.9751062e+00
  -1.3753245e+00   2.1940340e+00
  -3.7527583e-01   2.5186719e+00
  -1.3608020e+00   1.6668702e+00
  -1.4733944e+00  -1.6788043e+00
  -1.3294637e+00   1.5296080e+00
  -1.8299317e-01   1.3699648e-01
  -4.0458668e-01  -2.3862846e+00
  -1.1578091e+00   1.6617590e+00
   5.9538355e-01   3.0871089e+00
  -3.6873830e-01  -3.0883789e+00
  -1.3172977e+00   1.6448481e-01
  -1.2822559e+00   5.6795043e-01
  -2.9922198e-01   5.6436556e-01
  -2.3151779e-01  -1.5227489e-01
  -1.2124719e+00  -2.8442012e+00
  -1.4373655e+00  -7.4086184e-01
  -3.8041855e-01   1.6301710e+00
  -4.3098687e-01  -1.2948924e-01
  -1.3629951e+00  -9.9794790e-01
   7.6563013e-01  -1.5675569e+00
   6.2646894e-01  -8.6964859e-01
   6.7840559e-01  -1.4446268e+00
   5.4346598e-01  -1.0212309e+00
   6.5929609e-01   2.9457649e+00
   7.1088034e-01  -2.9878385e+00
  -1.3126929e+00  -5.6278192e-01
  -4.6910722e-01  -3.1050149e+00
  -2.4757657e-01  -1.5539949e+00
  -1.3442717e+00   1.5037932e+00
   7.4177709e-01  -2.2891702e+00
  -3.5988736e-01  -2.3749480e+00
  -2.8748247e-01  -5.2827657e-01
  -3.4766022e-01   1.6067454e+00
  -1.3621178e+00   2.2744217e+00
   5.7956959e-01  -1.4089592e+00
  -4.7707057e-01  -5.2251514e-01
   5.9815940e-01  -1.7925969e+00
   6.5491066e-01   3.0448084e+00
  -3.6671691e-01   4.0961871e-02
  -2.5376820e-01  -1.8377898e+00
   5.9900587e-01   4.1843549e-02
   6.1010237e-01  -7.1161311e-01
   6.7278637e-01   2.5597486e+00
  -1.3920112e+00  -2.3027417e+00
  -2.9838362e-01   1.5075636e+00
   6.3916865e-01   1.7503599e+00
   6.0069276e-01  -1.1321818e-01
  -2.7502240e-01   1.5886398e-01
  -1.5860325e+00   2.6726740e-01
  -3.2665993e-01  -2.2493290e+00
   6.2550153e-01  -1.6497413e+00
  -1.2535317e+00   2.2813511e+00
  -3.5938647e-01  -2.9910796e+00
  -4.1889724e-01   9.1870437e-01
   7.4173179e-01  -7.8503727e-01
  -1.4566781e+00  -3.1357738e+00
  -1.3095942e+00   2.4485149e+00
  -1.4426662e+00   1.6926685e+00
  -1.2137223e+00  -4.7145748e-01
  -1.4329404e+00   1.6862348e+00
  -4.2919236e-01  -1.5304514e+00
  -2.3783298e-01  -1.4611244e+00
  -3.9891182e-01   7.0392128e-01
  -4.3147147e-01  -2.1535516e+00
   8.1457153e-01   1.8128234e+00
   6.5122813e-01  -1.4240482e+00
  -1.6543530e-01  -1.3500255e+00
  -3.4262634e-01   9.1713484e-01
   7.1378963e-01  -6.2581690e-01
   6.6839275e-01  -2.2375521e+00
   7.9641452e-01  -1.5940250e+00
  -1.2423087e+00   2.8951231e+00
  -1.3164213e+00  -1.3616847e+00
   6.9906873e-01  -6.7607975e-01
  -3.6218159e-01  -1.6086807e+00
  -3.0225467e-01   6.0579071e-03
  -2.5448540e-01   1.7572010e+00
   4.6699930e-01   2.1692899e+00
   4.9827131e-01  -2.8942731e+00
  -1.3164228e+00  -6.6360181e-01
   7.4765332e-01   3.4530352e-02
   5.7627642e-01   2.8296325e+00
  -3.9165013e-01  -2.2159110e+00
  -4.2379209e-01   2.3031508e+00
  -1.4194390e+00  -5.8493681e-01
   6.4069335e-01   8.2327345e-01
  -1.3988580e+00  -9.9116493e-01
  -1.3074608e+00   1.6597445e+00
   6.5611870e-01  -1.6715186e+00
  -1.3781690e+00  -1.5583203e+00
  -4.9631767e-01   8.7348694e-01
  -2.6319640e-01   5.5793785e-02
  -3.6568206e-01  -2.4112732e+00
  -3.8041869e-01  -7.2562343e-01
   7.1506251e-01  -2.9151661e+00
  -4.1318354e-01  -1.6039611e+00
  -3.4526155e-01   7.8538580e-01
  -4.2151585e-01   1.6874337e+00
  -1.3566499e+00  -3.0666406e+00
  -2.9312189e-01   7.7822449e-01
  -1.2451718e+00  -3.0338748e+00
  -1.3731176e+00   2.4325337e+00
  -2.9577645e-01   6.8826941e-01
  -1.3887866e+00   2.2487826e-01
  -2.0926376e-01   8.6176347e-01
  -1.4042326e+00  -1.0982458e-01
   6.9327340e-01  -1.4681736e+00
   6.3292766e-01   2.6219299e+00
   6.4547547e-01   3.1410492e+00
   6.6090103e-01  -8.9973547e-01
  -1.3553373e+00  -3.0930629e+00
  -2.9741120e-01  -1.5441912e+00
  -1.5041801e+00   2.4815174e+00
   5.6195237e-01  -1.6737821e+00
  -1.2249838e+00   2.2058596e+00
  -1.3845167e+00  -9.1614477e-01
  -1.5535034e+00   2.7313562e+00
   5.8803438e-01   2.6280136e+00
   5.6899750e-01  -6.0785541e-01
  -1.3736601e+00   2.2677941e+00
   7.1772592e-01  -6.2869940e-01
  -1.2908272e+00   3.1048370e+00
  -1.2737076e+00   1.6572435e+00
  -1.2712082e+00   9.1790370e-01
   8.4798263e-01   1.5034049e+00
   6.1881657e-01  -1.6511232e+00
   7.3576044e-01   2.4265111e-02
   6.7006642e-01   3.0079461e+00
   4.3600269e-01  -1.4545523e+00
   7.5041268e-01   7.0852434e-01
   6.5800812e-01  -1.3041727e+00
   6.1863548e-01  -6.5650515e-01
   6.6043886e-01  -6.2150577e-01
  -3.1588847e-01  -7.9914507e-01
  -1.2886953e+00  -2.7735317e+00
  -3.5616929e-01  -5.5745637e-01
   6.6284231e-01   1.6749921e+00
   6.2426442e-01   2.3341300e+00
  -4.4460843e-01   1.7464611e+00
  -3.1986574e-01   1.7509528e+00
   6.0161986e-01  -1.6049734e+00
  -4.0650629e-01  -1.6913269e+00
   7.7029713e-01   1.6607024e+00
   6.5448617e-01  -1.6550638e+00
  -1.3644227e+00   2.3987766e-01
  -1.3151315e+00  -2.6158929e+00
  -2.7059379e-01   1.4245554e+00
  -3.2429190e-01  -2.3920509e+00
   7.3471657e-01   2.4864368e+00
  -4.8077393e-01   1.5915739e+00
  -4.5558583e-01   7.2260314e-01
   6.3471336e-01   1.6435173e-04
  -1.3759721e+00  -1.5921890e+00
  -1.2502810e+00  -1.3364742e+00
   6.9272784e-01  -1.2596310e+00
   5.8169764e-01   3.1399162e+00
  -1.3535593e+00  -1.2741723e+00
  -1.2119504e+00  -6.0180871e-01
  -1.3016106e+00  -1.3957204e+00
  -2.9558219e-01  -6.7290111e-01
  -1.3370225e+00  -1.3877228e+00
  -1.4174332e+00   1.3786680e+00
  -1.1483288e+00  -1.0116112e+00
   5.9020251e-01   3.0750383e+00
   5.8482685e-01   6.8459383e-01
  -3.6224535e-01  -2.3975972e+00
  -2.9719504e-01  -1.2766566e+00
   5.8725420e-01   9.1714367e-02
   6.1781918e-01   2.3074991e+00
  -3.6124049e-01   3.0625214e+00
   6.5276522e-01  -9.8286413e-01
  -1.4753355e+00   1.5541778e+00
  -3.2597834e-01   1.0377324e+00
  -1.4518898e+00  -1.5028978e+00
  -1.4995165e+00  -1.1192797e-01
   6.1400982e-01   3.0855332e+00
  -1.2715377e+00  -7.8232460e-01
  -1.3574518e+00   1.5891929e+00
  -3.4874610e-01   2.6359580e+00
  -3.6978785e-01  -1.7374874e+00
   6.8639398e-01  -1.6724428e+00
  -1.4596551e+00   2.2666738e+00
  -2.4486466e-01   3.6912192e-02
  -4.4509384e-01   1.7968034e+00
   4.5160146e-01   2.3249814e+00
   7.5788288e-01   1.6040229e+00
  -4.7581969e-01   2.3625655e+00
  -4.4274949e-01   1.5656264e+00
  -1.4033615e+00  -2.3242173e+00
  -1.3067576e+00   2.4714154e+00
  -4.5196698e-01  -2.4700646e+00
  -3.9498206e-01  -1.5045677e+00
  -4.3802806e-01   2.3320132e+00
   5.9809141e-01  -9.8914688e-01
   5.6593733e-01   7.8200203e-01
   6.4681150e-01   1.5994308e+00
   7.3670071e-01  -3.0936265e+00
  -3.5215427e-01   1.8288359e-01
   5.7593355e-01   3.5329392e-02
   6.4291848e-01  -1.8271973e+00
   5.6440060e-01  -1.3777335e-02
   5.9912873e-01   5.4730995e-01
  -1.4500591e+00  -1.5694084e+00
   5.5344002e-01   2.4198191e+00
   5.7609107e-01   3.0976771e+00
  -1.2654919e+00  -6.4062989e-01
  -1.4282883e+00   3.0953870e+00
  -1.5623775e+00   2.3967146e+00
  -1.4493154e+00  -1.7565411e+00
  -1.3237501e+00  -2.3270992e+00
  -1.3582326e+00  -2.3096027e+00
   4.9290803e-01   2.4875095e+00
   6.6906350e-01   2.9853813e+00
   6.2123528e-01   3.0773466e+00
  -1.3293300e+00  -2.4622157e+00
  -2.0601359e-01   2.3119877e+00
  -4.6323516e-01   1.8392377e+00
   5.0360498e-01  -3.8630011e-02
  -2.4986955e-01  -2.2973914e+00
   6.0797418e-01  -2.6876182e-01
  -2.9965218e-01  -1.5399467e+00
  -1.3550337e+00   2.2848735e+00
   7.0583020e-01  -1.6205083e+00
  -1.2758642e+00  -2.4602241e+00
  -4.0963545e-01  -1.5759045e+00
   6.2689630e-01   3.0965290e+00
  -1.1986880e+00  -1.9230176e-01
  -1.3588304e+00   2.7879341e-02
  -1.2870376e+00  -7.4035798e-01
  -1.4186160e+00  -3.4918844e-02
  -1.4291725e+00  -8.0478480e-02
  -1.3703453e+00  -3.2147815e-02
  -3.1804520e-01  -1.6796550e+00
  -3.1944585e-01  -7.8862560e-01
  -1.3846141e+00  -2.4120458e+00
  -1.2742279e+00   7.1596776e-01
   7.2599916e-01   9.1264783e-01
   5.4426970e-01  -2.3203230e+00
  -1.4184951e+00   3.0397642e+00
  -1.3633815e+00   8.6103850e-01
   6.9051501e-01   7.2636626e-01
  -4.2476918e-01  -3.0363286e+00
  -1.2859897e+00   2.4033998e+00
  -1.4310942e+00  -1.3169690e-01
  -5.4295367e-01   3.1063212e+00
  -2.8981896e-01  -1.2981750e+00
   4.6323555e-01   7.4226114e-01
  -4.6071539e-01  -8.1762741e-01
   7.8387159e-01   6.4300660e-01
  -1.4270288e+00   2.3343141e+00
  -3.0807216e-01  -1.4067131e+00
   6.1022522e-01   1.0112658e-01
  -4.6794706e-01  -2.9397721e+00
   5.8961676e-01  -1.4064802e+00
  -2.1023737e-01   1.6279259e+00
  -1.3437765e+00   2.4209824e+00
  -1.1818137e+00  -1.5661070e+00
  -4.1954650e-01  -9.4359840e-02
   4.9901190e-01   2.5643733e+00
  -1.3284629e+00  -1.5421359e+00
  -3.3623941e-01   1.6327919e+00
  -2.3183972e-01  -2.3726184e+00
  -3.6791613e-01   9.8299613e-01
   5.4693124e-01   6.8939758e-01
  -3.8505867e-01   3.1176170e+00
  -3.6712416e-01   8.2696428e-01
  -3.9906446e-01   6.9368845e-02
  -3.6434508e-01  -2.2978920e+00
   5.2486474e-01   1.6298440e+00
   6.5490929e-01   1.6195044e+00
   5.1598426e-01  -8.8651136e-01
  -1.4992154e+00  -9.5603791e-02
   6.5820691e-01  -2.8317016e+00
  -1.3626054e+00  -1.6681304e+00
  -2.9522211e-01   1.2033214e+00
   7.0652585e-01   2.4598686e+00
  -3.3814994e-01  -3.1084078e+00
  -1.3870316e+00  -2.2637320e+00
   5.5204884e-01   1.7693295e+00
  -3.6604486e-01  -6.6859946e-02
   5.9834508e-01  -4.5943365e-02
  -3.2609643e-01  -1.7026363e+00
  -2.1885141e-01  -1.5654589e+00
  -1.4585886e+00   2.8396383e+00
  -3.6973647e-01  -2.3132301e+00
   7.4823240e-01   2.0701582e+00
  -2.8950405e-01   8.5355933e-01
  -1.4589982e+00   2.4855424e+00
  -1.3510335e+00  -1.4357424e+00
  -4.0491784e-01  -1.5398936e+00
  -1.3839666e+00   6.4898891e-01
   6.3845131e-01  -2.9596593e+00
  -3.5487320e-01  -1.5059900e+00
  -5.7624189e-01   4.8523951e-03
  -1.4801515e+00   8.1464768e-01
  -1.2718175e+00  -8.2841089e-01
  -4.2902739e-01  -1.6762787e+00
  -1.2961369e+00   7.2160876e-01
  -4.7063206e-01   1.6634891e+00
  -4.0133689e-01   2.2999577e+00
  -3.9138662e-01  -1.9107206e+00
  -3.7011024e-01   2.6618249e+00
   5.5924935e-01  -9.5216078e-01
   7.6068785e-01   3.0886010e+00
  -1.2877564e+00   1.5887564e+00
   6.6352254e-01   1.3235103e-01
  -1.3787186e+00   2.9813362e+00
   7.1357881e-01   2.9165982e+00
   6.2739888e-01  -2.4316448e+00
   6.7416602e-01  -2.5686001e-01
  -1.3652864e+00   1.0998024e-01
  -1.2881405e+00   1.6125308e+00
   5.6882029e-01   2.1798273e+00
  -3.8430933e-01   2.4912686e+00
  -2.8234197e-01   6.3049230e-02
   6.2921022e-01   1.5982180e+00
  -3.6477532e-01   2.0273584e-02
  -1.3227951e+00  -7.2459258e-01
  -1.3257735e+00  -1.5855144e+00
  -3.1809575e-01   2.3838015e+00
   7.0386131e-01  -1.5499996e+00
  -1.2038858e+00   8.2427052e-01
  -1.2575289e+00  -3.0801087e+00
   7.8858734e-01   8.2064828e-01
  -3.2969835e-01   2.3745909e+00
  -1.4016213e+00   1.4470013e+00
   6.7117615e-01  -3.0082595e+00
  -4.4999060e-01  -3.1100881e+00
   4.7479876e-01  -2.5255932e-01
   5.8134074e-01   2.5825468e+00
  -1.2550743e+00  -1.5957505e+00
  -4.6830393e-01   8.2709942e-01
  -2.9044478e-01   2.4438177e-01
  -1.4204349e+00   1.4210684e-01
  -2.3449064e-01   7.3587814e-01
  -1.7875229e-01   1.6569627e+00
   6.8467802e-01   2.6190836e+00
   5.5063289e-01  -2.2523594e+00
  -1.3403530e+00   3.0428049e+00
  -3.7782752e-01   1.4407569e-02
  -1.4536056e+00  -1.4455138e+00
  -3.9648830e-01   1.7605938e+00
  -1.2793503e+00  -1.5566054e+00
   6.3904864e-01   2.4816599e+00
   7.3628112e-01  -2.9166594e+00
  -2.3898297e-01   1.6648583e+00
   5.9036046e-01  -7.5881752e-01
  -1.4077125e+00  -2.2996342e+00
  -2.8243570e-01   7.0937752e-02
   6.6082624e-01   1.5566161e+00
  -3.7107677e-01  -2.3361832e+00
   7.4670807e-01  -1.5121481e+00
   7.5154051e-01   2.9746469e+00
  -1.4559456e+00   2.1821620e+00
   6.6731658e-01   2.3424318e+00
  -3.5345454e-01  -9.9736274e-03
   7.4864461e-01   9.4596156e-01
  -3.0092177e-01  -1.5737864e-02
   5.8735127e-01  -2.8305467e+00
  -1.3353872e+00  -9.6306672e-01
  -2.3847317e-01  -2.3472827e+00
  -1.4778092e+00   1.6095615e+00
   5.2378787e-01   2.5353295e+00
  -3.9723738e-01   2.9892081e+00
   6.1098898e-01  -1.5031244e+00
  -2.4794404e-01   2.4202788e+00
  -3.7826892e-01   1.4494197e+00
   5.7406616e-01   1.5000521e+00
   6.1651702e-01  -2.0807891e+00
  -4.1429596e-01   7.8791765e-01
  -1.4556816e+00   6.3064120e-01
  -1.4240605e+00   3.0578284e+00
  -2.9035012e-01  -2.5022519e+00
  -1.4237085e+00   3.0695030e+00
  -4.8732859e-01   1.4494529e+00
   5.7495706e-01   1.7634772e+00
  -3.3101606e-01   2.2753394e+00
   6.2451525e-01  -2.3694462e+00
  -3.8069549e-01  -7.7682155e-01
   7.2423122e-01   1.4526420e+00
   7.2051702e-01   2.3271949e+00
  -1.3937936e+00   2.2219599e+00
  -2.6987263e-01  -3.1009745e+00
   5.2177866e-01   3.1137286e+00
  -1.3006338e+00   8.7841959e-01
  -1.3010353e+00  -1.7061403e+00
  -4.4221416e-01  -1.2578799e+00
  -1.4503511e+00   2.5438456e+00
   5.1938626e-01   1.5128722e+00
   8.2015379e-01   1.5681026e+00
   6.4907566e-01   1.3885336e-01
   5.9048476e-01  -1.6827452e+00
  -1.4231829e+00  -2.4663580e+00
  -1.1624919e+00   8.7770971e-02
  -4.5017460e-01   1.7994840e-01
  -3.6972111e-01  -2.4661766e+00
  -1.2815079e+00  -2.2092458e+00
   7.0264050e-01   2.9941969e+00
  -2.9548052e-01   4.2778063e-02
  -3.9749193e-01   8.0990396e-01
  -4.8088849e-01   7.2591940e-01
  -1.3250000e+00  -1.4700719e+00
  -2.5473001e-01  -7.5992929e-01
  -1.3190868e+00   9.9009522e-01
  -3.3531212e-01   8.2237003e-01
   7.1273113e-01  -1.3128846e+00
   5.9861933e-01   2.9967160e+00
  -1.4023953e+00  -7.0405032e-01
  -1.3170126e+00   1.4430777e+00
  -1.1935546e+00  -6.1080828e-01
  -2.5994052e-01  -1.9922687e+00
  -4.5398916e-01   9.5180794e-02
   6.5946577e-01  -2.3508160e+00
  -1.3180163e+00   2.4034804e+00
  -3.6561552e-01  -8.5622400e-01
  -4.5853973e-01   3.1761326e-02
  -3.0861617e-01  -1.1188857e-01
  -1.1852942e+00   9.1168177e-01
  -3.3556176e-01   1.4258630e+00
  -1.4262218e+00  -1.5247160e+00
  -1.2993067e+00  -3.0997544e+00
   6.7458791e-01  -3.1157750e+00
  -1.3640230e+00   1.2237106e+00
  -4.2342715e-01   2.4355513e+00
  -3.9776137e-01  -3.0788303e+00
   7.7959321e-01   1.7362905e+00
   6.6000162e-01  -1.4387582e+00
  -2.5772874e-01   2.3400554e+00
  -2.7071916e-01   6.4507845e-01
  -3.6280243e-01   4.8226779e-01
  -1.3027973e+00   1.7990356e+00
  -3.9256829e-01   6.8345414e-02
  -4.0156606e-01  -1.6691851e+00
  -5.3137454e-01   2.4994313e+00
  -5.0294153e-01  -1.3449051e-01
  -3.9082039e-01   9.6267592e-01
  -1.3063573e+00  -1.2596161e-01
  -1.3349327e+00   7.0758860e-01
  -4.4041112e-01   2.3934576e+00
  -2.0620083e-01   1.6928695e+00
  -2.2157120e-01  -2.9309869e+00
   6.9491551e-01  -7.9970483e-01
   5.2151690e-01   1.6632910e+00
  -1.3282772e+00   1.7464439e+00
  -1.2051358e+00   8.2340942e-01
  -2.6591825e-01  -1.6583517e+00
  -1.2358315e+00   1.4803332e+00
   5.6268684e-01  -8.4789707e-01
  -1.3455701e+00   7.8436485e-02
   8.7203512e-01   1.4251469e+00
   6.9119466e-01  -1.0878020e-01
  -1.2211130e+00   2.5262406e+00
  -1.3053478e+00   2.5585248e+00
   6.5340989e-01  -9.5326721e-01
  -3.3235219e-01  -1.6828537e+00
   5.1886359e-01   2.4920197e+00
   7.0703043e-01   2.2870738e+00
  -3.6945994e-01   3.1091397e+00
  -1.3140014e+00  -1.4749439e+00
  -1.3146785e+00  -7.1117339e-01
  -1.3856737e+00  -2.5107436e+00
  -4.6430372e-01   1.4943509e+00
   7.1494637e-01  -6.6931621e-01
  -1.1269882e+00   1.9473319e+00
  -4.1460199e-01  -2.1839182e+00
   7.6015174e-01   1.6217592e+00
   5.8702285e-01   5.6095396e-01
  -3.6394002e-01  -1.4764459e+00
   6.5163108e-01  -9.0082731e-01
  -1.4194535e+00  -2.3533207e+00
  -1.1730743e+00  -2.4599919e+00
  -1.2906677e+00   1.6911158e+00
  -1.3729026e+00   1.2719894e+00
  -1.4290758e+00   2.1448447e-02
   5.7926914e-01  -1.5709072e+00
  -4.6081321e-01   8.2282849e-01
  -1.2863180e+00  -7.7079905e-01
  -2.3573976e-01  -2.1009841e+00
  -3.4247455e-01   2.2771321e+00
  -4.3222938e-01   1.7054884e+00
  -2.9239473e-01   8.8266701e-01
   8.1395656e-01   2.2801099e+00
  -1.3501458e+00   2.3691192e+00
   6.8195579e-01   2.9650025e+00
  -4.6693191e-01   7.0400733e-01
   4.5279284e-01   1.8871629e+00
   8.3578386e-01   2.5441745e+00
  -1.3102644e+00  -2.2620513e+00
   7.2816702e-01   8.6083980e-01
  -1.2461124e+00  -1.4486150e+00
  -3.1000202e-01   7.1439125e-01
  -1.3955228e+00  -6.4372861e-02
  -2.5596987e-01  -2.2562107e+00
  -3.8841811e-01  -1.4822849e+00
  -1.4087599e+00  -2.3333954e+00
   6.5022688e-01  -2.9000077e+00
   4.7225480e-01   2.3681454e-01
   5.2945996e-01   1.4962364e+00
  -3.8094558e-01  -6.2425417e-01
  -1.2686532e+00  -3.0236586e+00
   7.2813128e-01  -1.6376566e+00
  -1.3404902e+00   2.8751936e+00
  -1.4164437e+00   3.0697684e+00
   6.8043642e-01   6.2446615e-01
   7.5963568e-01   1.7357935e+00
  -5.0991029e-01  -6.2000314e-02
  -4.5018773e-01  -2.3768877e+00
  -4.0631723e-01   2.5194127e+00
   6.7413498e-01  -2.5582210e+00
  -1.3918353e+00  -2.9924137e+00
   6.8221964e-01  -2.3635464e+00
   5.0355887e-01   2.5198669e+00
   6.3903716e-01   3.1217489e+00
   6.7311587e-01   2.4461962e+00
  -3.4099515e-01  -8.1851540e-01
  -1.4074142e+00   8.8904962e-01
  -3.8461959e-01   2.4505031e+00
   7.6737592e-01  -6.1877677e-02
  -1.2939480e+00  -1.8277427e+00
   5.2769937e-01   3.1073229e+00
  -1.2989365e+00  -6.2630032e-01
  -2.8917239e-01  -2.3215954e+00
  -1.2328086e+00  -2.8919424e+00
  -1.4055121e+00   1.7387948e-01
  -3.1375230e-01   2.4592033e+00
  -3.8023992e-01  -4.5389359e-01
  -5.2996459e-01  -2.2316184e+00
  -1.3260517e+00   9.7919259e-01
  -1.3821958e+00  -1.5749549e+00
   7.0257448e-01   1.0809043e+00
  -1.4818172e+00   1.5560620e+00
   6.0887782e-01   2.4188262e-01
   6.2893561e-01   1.3754306e+00
  -2.5302055e-01  -1.4413102e+00
   7.0623786e-01  -1.5698146e+00
  -3.2163441e-01   1.6559953e+00
  -1.3536266e+00   3.0281068e+00
  -1.3466418e+00   1.0535442e-01
   6.1404022e-01   2.5609315e+00
  -3.8005614e-01  -2.9213915e+00
  -4.8089395e-01  -6.7557379e-01
   7.1703010e-01   2.3910548e+00
   7.4145101e-01  -9.5725703e-01
   5.8435241e-01  -1.3511442e+00
   6.6822315e-01  -2.1477329e+00
  -1.4311529e+00  -8.2099464e-01
  -3.7266156e-01  -3.1207408e+00
  -1.3432379e+00  -1.9982636e-01
   5.9145944e-01   1.5031009e+00
  -1.3453231e+00  -1.8041438e+00
   6.0835376e-01   2.9097203e+00
   6.8091783e-01   1.8642203e+00
  -1.5088937e+00  -1.5412419e+00
   7.2480776e-01  -1.4389863e+00
  -1.4053086e+00   3.1354566e+00
  -1.3060980e+00   2.4673539e+00
  -3.8800465e-01   1.6498462e+00
  -1.4917602e+00  -6.5314977e-01
  -1.4503886e+00  -1.6528556e+00
  -1.3133748e+00  -1.6578129e+00
  -4.6621165e-01  -6.2098395e-01
  -5.3042982e-01   6.9896481e-01
  -4.4235558e-01   9.9889876e-01
  -1.4339441e+00  -1.0953685e+00
  -3.3494162e-01  -2.1606909e+00
  -1.3075668e+00   2.3898826e+00
   6.7845439e-01   2.3543118e+00
  -1.2627372e+00  -1.4513688e+00
  -1.3535996e+00   1.6576540e-01
  -1.3605269e+00   3.0293168e+00
  -3.7646506e-01  -7.7327926e-01
  -1.3304215e+00   1.7150387e+00
  -1.4783859e+00   3.0999989e+00
   7.1722863e-01  -9.1476120e-01
   6.1196422e-01  -1.4701749e+00
  -1.4058708e+00   1.3885162e+00
   7.0086500e-01  -1.4077117e+00
  -3.5041053e-01  -7.0973605e-02
   6.8872512e-01  -1.6208904e+00
  -1.5353690e+00  -9.1303438e-01
  -3.9180667e-01  -1.5088927e+00
   6.6799234e-01   3.0869041e+00
  -1.5694949e+00  -1.6293991e+00
  -3.6282602e-01   1.4338715e+00
   6.4151561e-01  -1.4878405e+00
  -1.4056425e+00   2.2418416e+00
   5.3020422e-01  -2.1989696e+00
  -4.4448578e-01  -3.0613752e+00
   6.4415325e-01  -2.2139572e+00
   7.3476929e-01  -1.5250037e+00
  -3.8738609e-01  -9.3690586e-01
  -1.2980344e+00   2.2419764e+00
  -3.3611420e-01   8.8402275e-01
   7.2033638e-01   1.8584325e+00
   5.4297023e-01  -1.2819617e+00
  -4.8439735e-01  -1.4626996e+00
   7.1150324e-01   2.6077902e+00
  -4.3026480e-01   1.6322471e+00
  -1.3495679e+00   9.9532579e-02
  -1.3236585e+00  -2.9705062e+00
  -3.7631364e-01  -2.3687715e+00
   7.0930092e-01   1.7273982e+00
   5.1807534e-01   8.7904135e-01
  -1.3550562e+00  -2.1102432e+00
  -4.3918174e-01   2.2135416e+00
  -2.3551424e-01   9.4862301e-04
  -1.5847576e+00   1.7101422e+00
   6.4162945e-01  -8.8387718e-01
   6.4317538e-01  -1.4785492e+00
  -1.3171177e+00   1.1776437e+00
  -3.7027167e-01   2.9103766e+00
  -1.4510349e+00  -9.0155660e-01
   5.4015490e-01   8.0357091e-01
  -3.7408262e-01   5.5079129e-01
  -2.0760596e-01  -1.6431601e+00
   6.3412430e-01   3.0759662e+00
  -1.2652630e+00  -2.1098664e+00
   5.8836419e-01   1.5835669e+00
  -1.2601195e+00  -5.0811905e-02
  -4.3122448e-01  -2.8977658e+00
  -1.3673380e+00  -7.8312701e-01
   6.5382776e-01  -7.0199404e-01
  -3.2160355e-01   6.4149157e-02
  -4.7980403e-01  -2.0174908e+00
  -3.7140522e-01   7.4111535e-01
   5.2930737e-01  -1.5252925e+00
   7.2378093e-01   2.1629278e+00
   5.8640253e-01  -6.5597682e-01
  -2.8736197e-01   8.0191528e-01
  -1.4877790e+00  -6.3155828e-01
  -2.9185935e-01   6.4819508e-01
  -1.4286216e+00   1.4185889e+00
  -2.5120462e-01   1.7308860e+00
  -2.9448915e-01  -8.8986770e-01
   5.3724310e-01  -7.3518789e-01
  -3.5061906e-01   2.2804638e+00
  -3.3063572e-01  -1.8386389e+00
   4.4035379e-01   9.4289785e-01
   5.5628136e-01  -4.6874361e-01
  -1.3742592e+00  -1.3747252e+00
  -1.3181550e+00  -1.3967163e+00
  -3.7051728e-01   1.0293410e+00
  -3.8830807e-01  -1.6349250e+00
  -4.2159744e-01  -2.2329404e+00
  -1.4544600e+00   2.9873791e+00
   6.1039604e-01  -8.4423642e-01
  -1.3815462e+00  -1.7049771e+00
   7.3766186e-01  -9.7630329e-01
  -3.4818013e-01   3.1202310e+00
  -1.3320735e+00   2.3993554e+00
  -4.1263753e-01   1.3744097e+00
  -2.6083107e-01   3.6950520e-02
   5.2198912e-01   8.5849990e-01
  -4.2606837e-01  -6.7696205e-01
   5.8573984e-01   1.0473935e+00
   6.8307516e-01   2.6081684e+00
  -4.2094183e-01   2.3941202e+00
  -1.3613494e+00  -8.4978679e-01
  -2.0165699e-01  -1.5129960e+00
  -1.3598752e+00  -2.2918046e+00
  -3.3585638e-01   1.0033288e+00
   6.4895717e-01   1.6902633e+00
   6.4478764e-01  -2.4532572e+00
   6.1307732e-01   2.5039098e+00
  -1.3482489e+00   2.3447540e+00
   5.7338457e-01  -1.6551314e+00
  -3.3893424e-01   1.6522788e+00
  -4.2235209e-01   2.3016859e+00
  -1.3470695e+00  -2.4461613e+00
   6.3776293e-01   1.4825531e-01
  -2.4906319e-01   9.0524562e-01
  -3.0394904e-01   7.3512639e-01
   7.9799203e-01  -2.3262490e+00
   6.1731289e-01  -2.2529516e-01
   5.6271185e-01   6.0930944e-02
   5.0971054e-01  -2.4842104e+00
  -1.4521819e+00  -1.2097804e-01
  -3.9402684e-01   2.2944964e+00
  -3.1987322e-01   1.6145490e+00
  -1.5873085e-01   1.0839659e+00
   7.8849556e-01  -7.7278454e-01
   7.2045018e-01  -3.1148925e+00
   6.9690813e-01  -7.0685956e-01
   6.3032116e-01  -7.6416997e-01
  -1.4440998e+00  -9.4093011e-01
  -3.7869405e-01   2.3702852e+00
  -1.2943173e+00   3.0529645e+00
  -3.5227930e-01  -1.5652912e+00
  -1.1916115e+00  -2.8812346e+00
  -4.4664775e-01   8.1648339e-01
  -4.5604091e-01  -1.5175309e+00
  -1.4745496e+00   2.5178409e+00
   5.8405428e-01   1.7928581e+00
   7.5067828e-01  -1.5314883e+00
   5.7921501e-01   1.0795219e+00
  -1.4212025e+00  -1.3598440e+00
  -1.4153358e+00  -2.1871271e+00
  -1.2353457e+00   2.3988670e+00
   6.0457185e-01   1.5380987e+00
  -4.0210766e-01   1.5941191e+00
  -1.3486331e+00  -6.5051320e-01
  -2.5565275e-01  -1.3773877e+00
   6.1666351e-01  -7.3057712e-01
  -1.2436626e+00  -3.0750810e+00
  -4.2876016e-01  -2.9415437e+00
  -2.7917733e-01  -2.1484441e+00
   7.4629198e-01   2.3656934e-02
   5.9448120e-01   1.8216923e+00
  -3.6264080e-01   2.2829694e+00
  -4.1656326e-01   2.4709269e+00
   7.2931170e-01  -3.1015287e+00
  -2.7751178e-01  -8.6091086e-01
  -1.3550922e+00  -9.3194480e-01
  -1.4637822e+00   2.4971792e+00
  -3.9529235e-01   1.5267559e-01
   7.3836764e-01   8.0986469e-01
   6.7333504e-01   2.9921100e+00
  -1.2858816e+00  -2.3805462e+00
   5.9660148e-01   1.7856263e+00
  -3.0879038e-01  -1.6318253e+00
  -4.3865561e-01  -3.0292334e+00
   6.6172320e-01  -1.6722502e+00
   6.1780524e-01   7.1655672e-01
  -1.4031028e+00  -1.4923799e+00
  -1.5538772e+00  -7.3147519e-01
  -1.4487949e+00  -1.5306447e+00
   6.6911989e-01  -2.4290618e+00
   6.0562929e-01   6.5340437e-01
  -1.4286082e+00   1.4669490e+00
  -3.5217512e-01   1.5025233e+00
  -1.2579374e+00  -8.1095344e-01
   6.5133829e-01  -1.5546846e+00
  -1.4583353e+00  -3.0808291e+00
  -1.4076653e+00   8.8615225e-02
  -1.3269876e+00  -3.1645244e-02
  -3.6242029e-01  -7.9695396e-01
   6.6495380e-01  -2.1656143e+00
  -1.3196919e+00   2.1473690e+00
  -1.4062203e+00  -2.2265172e+00
   5.5943497e-01  -3.1173260e+00
  -4.0540820e-01  -3.1283599e+00
  -1.3533365e+00  -5.8038938e-01
  -2.6911375e-01  -1.5455345e+00
  -1.3781546e+00   1.7000416e+00
  -1.4937360e+00   3.0872273e+00
  -3.8356270e-01   1.5965170e+00
  -1.3641728e+00  -7.9722706e-01
  -2.3841055e-01  -1.5087617e+00
  -4.6665103e-01   2.3864488e+00
  -1.4623238e+00   1.8970193e+00
  -1.3073424e+00   6.5466656e-01
  -4.4399592e-01  -2.4491441e+00
  -3.0518961e-01   2.2907017e+00
   6.8769876e-01   6.0660902e-01
   7.0902268e-01  -1.7740621e+00
   7.0370356e-01   1.5889807e+00
  -3.5565378e-01   7.5675311e-01
  -1.4582047e+00  -1.6638597e+00
  -3.7803907e-01   9.1325429e-01
   6.5028003e-01   1.6436724e+00
  -1.4028065e+00  -4.4379754e-01
  -3.5263907e-01   2.3617875e+00
  -1.1713946e+00  -2.8691157e+00
  -3.6967196e-01   9.9949068e-01
  -1.2790035e+00   1.2439969e+00
   7.3822837e-01   8.2825967e-01
  -3.2969960e-01  -2.3395070e+00
  -1.2813789e+00   1.6915242e+00
   7.6311740e-01   2.3475163e+00
  -1.4746116e+00  -1.4988897e+00
  -3.1818705e-01   2.4832582e+00
   6.5622522e-01   1.5166245e+00
  -3.0656534e-01  -1.7261604e+00
  -1.5166855e+00  -1.4681872e+00
  -3.2851207e-01   1.4978975e+00
   6.6509932e-01   2.4319954e+00
  -1.4288635e+00  -2.3680418e+00
  -3.3201665e-01  -1.3576366e+00
  -1.7746604e-01  -8.3658003e-01
   6.9140437e-01  -1.3171539e+00
  -2.9440103e-01   2.4001886e+00
  -1.4243094e+00   1.0673800e+00
  -3.8734088e-01   1.5283838e+00
  -1.3420711e+00  -7.0972049e-01
  -1.3475341e+00  -2.8244044e+00
  -4.5560233e-01  -1.4990914e+00
   5.1436689e-01   2.3797127e+00
  -1.3170375e+00   3.1243928e+00
   6.3455749e-01  -1.5616290e+00
   6.5750368e-01   2.5381179e+00
  -1.5124862e+00   2.5210617e+00
  -1.3763420e+00  -1.6415802e+00
  -1.3122456e+00  -1.0554093e+00
  -1.2985939e+00  -1.4970330e+00
  -1.3830142e+00  -1.5310940e+00
  -4.9140677e-01   8.1230803e-01
  -3.4585821e-01   2.1329030e+00
  -1.3680383e+00   1.5370859e+00
  -1.2693586e+00  -2.2093846e+00
   5.9641387e-01  -1.5535414e+00
   7.5856490e-01  -3.1212564e+00
   5.5332908e-01  -1.5088469e+00
  -1.4230780e+00   2.6408459e+00
  -1.2049329e+00   3.0491170e+00
  -2.7242173e-01  -2.9932754e+00
   5.3186213e-01  -7.4541479e-01
  -3.5217489e-01   1.7768382e+00
  -4.0731137e-01  -2.5628123e+00
   7.0160427e-01   2.2782498e+00
  -1.2051782e+00  -2.3952754e+00
   7.9603770e-01  -2.2455434e+00
  -1.2740052e+00  -2.3289389e+00
  -3.2711265e-01   2.6063868e+00
   7.1142893e-01   2.3773490e+00
  -1.4252603e+00   1.6475376e-01
  -3.3388965e-01  -1.2456462e+00
  -1.2815551e+00  -2.1964235e+00
   6.4039117e-01   1.7311345e+00
  -3.7601261e-01   2.4179548e+00
  -1.4200072e+00   1.5556136e+00
   6.6817009e-01  -2.9127699e-02
  -2.6277451e-01  -3.1308608e+00
  -1.4128842e+00   2.4047256e+00
   7.0173377e-01   6.5752959e-02
   7.0364163e-01  -5.2542793e-01
  -3.4331392e-01  -2.9838497e+00
  -1.3500265e+00   1.4958656e+00
  -1.3029246e+00   6.2466233e-01
  -3.9741710e-01  -3.0475765e+00
   6.8171439e-01   1.4119713e+00
   5.5504928e-01  -2.8298000e+00
  -3.5316481e-01  -9.3338794e-01
   7.0850775e-01   2.3010448e+00
   5.5120596e-01   1.7292407e+00
   5.6913003e-01  -2.2969045e+00
  -1.2069945e+00   2.4738175e+00
   6.0591835e-01   1.6249097e+00
   5.2102619e-01  -1.4514239e+00
  -2.7188208e-01  -6.9865864e-01
  -1.3623244e+00  -2.5462483e+00
  -1.2618378e+00   1.4853778e+00
  -4.6807001e-01  -2.8639561e+00
  -3.6052636e-01  -1.3610233e+00
   5.8696594e-01   8.5410173e-01
   7.6307206e-01   1.6601341e+00
  -1.1914184e+00  -2.4526762e+00
  -2.1013734e-01  -6.4903774e-01
  -1.3253231e+00  -1.5387530e+00
  -3.4447310e-01  -5.8869894e-01
  -3.2131271e-01   1.5283271e+00
   5.6985068e-01   3.1043090e+00
   6.9973599e-01  -7.0628837e-01
  -3.2328503e-01   4.4206897e-02
   6.4159319e-01   7.4951460e-01
   5.1499639e-01  -1.5005760e+00
  -3.2750087e-01  -4.6131224e-03
   6.3058397e-01   8.5334894e-01
   6.2224890e-01   1.2081608e-01
  -1.4647829e+00  -2.2402864e+00
   4.4073047e-01   1.7011785e+00
   5.6463215e-01  -1.3520659e-02
   6.5295474e-01  -1.4205490e+00
   6.6102767e-01   1.5465920e+00
  -1.3719754e+00  -2.6079383e+00
   7.0873449e-01   7.7768214e-01
  -1.2547887e+00   1.6966179e+00
  -1.3675233e+00   3.7068834e-01
   6.5594117e-01  -1.7791387e+00
  -1.2429316e+00  -1.5740683e+00
  -1.3359781e+00   1.6862062e+00
  -1.3351650e+00  -2.9921374e+00
  -4.0926943e-01  -7.3666409e-01
  -3.5735698e-01   8.6411298e-01
  -4.1483027e-01   2.3724233e-02
  -1.4178861e+00  -2.2783896e+00
  -1.5154288e+00   5.7600382e-02
  -3.3053373e-01   1.6346586e+00
  -1.2853908e+00  -1.6747128e+00
  -1.3889648e+00  -1.5732793e+00
  -3.8337175e-01   1.5308473e+00
  -1.2619441e+00   7.6607986e-01
   6.1631034e-01  -1.4090800e+00
  -1.4428502e+00  -2.1824826e+00
  -3.6773676e-01  -6.2113843e-01
  -1.3089493e+00   2.5200272e+00
  -3.0631924e-01  -1.7862193e+00
  -3.6915655e-01  -2.5249123e+00
   5.4312567e-01  -2.3288868e+00
   5.1243804e-01   1.5582582e+00
  -1.4621458e+00   8.8255753e-01
   6.3260944e-01   7.5404381e-01
  -3.7991896e-01  -2.2744431e+00
  -4.2328656e-01  -6.5461097e-01
  -3.9384462e-01   1.7194495e+00
   7.3166497e-01  -2.1381792e+00
  -1.9711761e-01  -2.3798497e+00
  -3.7216384e-01  -1.5822583e+00
  -1.4332450e+00  -6.4704260e-01
   7.2542359e-01   4.0784635e-02
   5.6051201e-01   1.8986952e+00
  -3.5699807e-01  -2.3234673e+00
   5.2099133e-01   1.3779426e+00
  -1.2752246e+00   7.5716839e-01
   6.1380907e-01   2.4278174e+00
  -2.8641226e-01  -8.6922891e-01
   7.3551063e-01  -1.5047303e+00
   5.6690675e-01   1.5824806e+00
  -3.3722983e-01   1.9572532e+00
  -4.7589749e-01   8.6072259e-01
  -1.3770075e+00   1.3091801e+00
   7.3845804e-01   1.4994772e+00
   5.8564763e-01   2.5665236e+00
  -1.3723044e+00   9.6037845e-01
   6.8679812e-01  -1.6177346e+00
  -3.5853455e-01  -1.3984803e+00
   6.9732938e-01   2.4026622e+00
  -4.0845407e-01   1.8247442e+00
   6.2078435e-01  -3.1123094e+00
  -3.4901903e-01   8.6121650e-01
   5.1603955e-01  -3.0226419e+00
  -1.3590802e+00  -6.2652098e-01
  -1.3894224e+00   1.5961162e+00
  -1.2433908e+00   1.4308681e+00
  -1.3585046e+00  -1.4814808e+00
   6.5438816e-01   2.4373807e+00
   5.6641355e-01  -2.4074540e+00
  -3.2557995e-01   6.1901085e-01
   5.6812811e-01   1.5856235e+00
   6.4448903e-01  -2.3268823e+00
   6.1357741e-01   2.4225018e+00
  -1.4522495e+00  -2.3858591e+00
  -1.3526438e+00  -6.6723747e-01
  -2.5210628e-01   1.7863270e+00
  -3.0455649e-01  -1.4919558e+00
   6.4145390e-01  -1.5010331e+00
  -1.5160152e+00  -2.3133695e+00
   6.3989854e-01  -8.1706573e-01
  -3.2504248e-01   2.6947419e-02
   5.6280850e-01   7.9155419e-01
  -1.3180728e+00   4.9548142e-02
  -1.4901124e+00  -5.5041832e-01
   6.0804014e-01   8.2231122e-01
  -3.1446586e-01   2.2412518e+00
  -3.9832705e-01  -3.1136741e+00
  -4.2144727e-01   5.8760350e-02
   6.2490943e-01  -6.8658180e-01
   7.5869194e-01  -7.4052157e-01
  -1.3311011e+00  -3.1037094e+00
  -1.5555789e+00   1.2459039e+00
  -1.4064536e+00   7.3930966e-01
   6.6786862e-01  -9.7371653e-01
  -2.4223471e-01  -1.1777820e-01
   7.6446142e-01  -1.6882156e+00
  -3.4629889e-01  -1.4531888e+00
   4.8729820e-01   2.3377222e+00
  -3.1215590e-01  -3.0322359e+00
   5.6203089e-01   1.5129017e-01
  -1.4949256e+00   2.3183338e+00
  -1.2596868e+00  -7.4972134e-01
  -1.4515345e+00  -2.2134713e+00
  -1.4402052e+00   8.2753531e-01
  -1.3796943e+00  -1.2860957e+00
  -3.0007162e-01   2.3724523e+00
  -3.6002400e-01  -7.6912609e-01
  -1.3110062e+00   2.4852124e-01
  -3.8141628e-01   1.5484449e+00
  -1.3483569e+00  -8.6639067e-01
  -1.3780403e+00  -2.4076951e+00
  -1.4994842e+00   9.4477891e-01
   6.3565076e-01  -3.1100049e-02
  -1.4391596e+00   1.2689511e-01
  -3.2111196e-01   7.5712379e-01
   6.4780027e-01  -1.6248923e+00
  -4.1024089e-01   9.2104128e-01
   6.9145807e-01  -2.4411978e+00
   6.1934070e-01  -1.4927519e+00
  -1.3998519e+00  -1.4376237e+00
  -1.4462868e+00   8.8402336e-01
  -3.9672611e-01   2.4168518e+00
  -4.5880622e-01   1.0293794e+00
   6.1888692e-01  -2.2590185e+00
   5.7574090e-01  -7.0489437e-01
   5.3506128e-01   1.5789277e+00
   6.5487278e-01   9.5012071e-01
  -2.9372909e-01   2.5645214e-01
  -1.2976531e+00  -1.4704602e+00
   6.5009950e-01  -2.8390393e-02
  -3.1700894e-01   9.9002808e-01
  -3.7558214e-01   2.4537753e+00
   6.8509972e-01  -4.2661949e-01
  -1.3422698e+00  -4.0043433e-02
  -3.4342367e-01  -3.0925654e+00
  -1.4481615e+00  -1.6913160e+00
   5.7609466e-01   7.4385153e-01
  -2.0221238e-01  -6.8757112e-01
  -3.1921700e-01   6.1116955e-01
   7.0944304e-01   2.3045867e+00
  -1.5348657e+00  -6.5161644e-01
  -1.3819257e+00  -6.0550270e-02
  -3.2596235e-01   2.0212604e+00
  -1.3877152e+00  -1.8105750e-01
   6.9590113e-01  -1.6292980e+00
  -3.5279488e-01  -2.4344348e+00
   6.8611741e-01  -8.3687003e-01
  -3.8832539e-01  -2.3439576e+00
   6.2964066e-01  -1.5715981e+00
  -1.3476977e+00   1.8004950e+00
  -1.2753201e+00  -6.1131920e-02
  -4.3852652e-01  -2.1690984e+00
  -3.6188183e-01   1.6082231e+00
   6.4723885e-01   2.1262618e+00
  -3.9928501e-01   6.4664383e-01
  -3.9395325e-01  -2.2935608e+00
   4.9567211e-01   8.9260860e-01
  -1.4216728e+00   1.5350145e+00
  -3.9121316e-01   7.2821064e-01
  -1.2428091e+00  -1.0381858e+00
   6.9115674e-01  -2.3804379e+00
   5.1774073e-01  -1.3550940e+00
   7.1101571e-01  -2.5503839e+00
   5.2666468e-01   8.2000440e-02
   6.4042640e-01  -7.6314706e-01
  -3.2133476e-01  -1.3622132e+00
   5.3672464e-01   1.7180559e+00
  -3.0087415e-01  -3.1266081e+00
   5.6002560e-01   2.4895518e+00
   6.0130684e-01   8.2730309e-01
  -1.4385994e+00   7.3497132e-01
  -1.4051129e+00  -2.4138503e+00
  -1.2855454e+00   1.3524264e+00
  -1.3569317e+00  -2.5241357e+00
  -3.4792130e-01  -9.0515367e-01
  -3.1225787e-01  -4.7531128e-02
  -1.3941941e+00  -2.3379769e+00
   6.1324945e-01   2.5757602e+00
   7.0058931e-01  -9.7657179e-01
  -1.1723545e+00  -1.5916879e+00
  -3.7075591e-01   2.4986713e+00
  -1.3858465e+00   2.3847496e+00
  -1.3605315e+00  -1.4006370e+00
  -2.5456154e-01   1.6356894e+00
   5.2946666e-01   7.1218448e-02
  -1.3789069e+00   4.9064375e-01
  -3.4428792e-01  -3.0735031e+00
   5.1291825e-01   1.8280981e+00
  -1.3152655e+00   2.3530935e+00
  -1.2313287e+00  -3.0643264e+00
   6.5459230e-01  -2.3390427e+00
  -1.2892432e+00   2.1327700e-01
  -1.3437750e+00  -7.7046603e-02
  -1.3963810e+00  -2.9057868e+00
   6.1737709e-01   8.4168259e-01
  -1.3527355e+00   2.1504441e+00
  -1.4257064e+00   2.2909499e+00
  -1.4079501e+00   2.4358893e+00
   6.6033132e-01   1.7001969e+00
   5.9934714e-01   1.7038461e+00
   6.1040808e-01  -2.9672794e+00
  -1.3916640e+00  -3.1386033e+00
   5.5037886e-01  -1.3199351e+00
   6.7894245e-01   3.0454644e+00
  -4.4539864e-01   1.6719986e+00
   7.8046473e-01  -5.9561218e-01
  -2.0154807e-01   9.3119305e-01
   6.7187752e-01  -6.0456940e-01
  -1.3160702e+00  -5.9164003e-01
  -1.3891464e+00  -2.6454967e+00
  -3.5247825e-01   1.5386007e+00
   5.1802795e-01   5.9310467e-01
   5.6514540e-01  -2.1091423e-01
  -1.4975988e+00  -8.4911623e-01
  -1.3427644e+00  -2.3550798e+00
   7.3851749e-01   2.7426432e+00
  -3.4427448e-01  -8.4735108e-01
  -1.2535794e+00   1.7148075e+00
   5.9399113e-01  -2.2889631e+00
  -3.6375554e-01  -6.6679559e-01
   6.4455435e-01  -1.4717116e+00
   4.9929923e-01   1.6596383e+00
  -1.4695514e+00  -7.2841740e-01
  -3.9145958e-01  -9.8088548e-01
   6.5689605e-01  -1.7274139e+00
  -1.4085395e+00  -2.3713349e+00
  -4.5124447e-01  -8.7944491e-01
  -1.3249501e+00  -8.9653208e-01
  -3.8059913e-01  -1.1003857e+00
  -3.2033173e-01   2.1627971e+00
  -4.1569088e-01  -2.7856182e-01
  -1.3217914e+00   2.4879798e+00
   6.3653307e-01  -2.9521727e+00
  -1.4973459e+00   6.3333747e-01
  -1.2540135e+00  -6.6443800e-01
  -3.2243281e-01  -2.4048546e+00
   6.4953874e-01   1.7807881e+00
  -1.3955963e+00   1.1797227e-01
   6.8674947e-01  -7.1243072e-01
  -3.3400552e-01  -2.3235032e+00
   6.1534965e-01   3.8837052e-02
  -1.3721533e+00  -2.2330621e+00
   5.4640730e-01  -1.8212998e+00
   5.2687627e-01  -8.5074625e-01
  -1.2310499e+00   7.8974387e-01
  -3.2415296e-01   2.5701910e+00
  -4.1984206e-01   1.5577525e+00
  -1.4998412e+00  -2.1836583e+00
  -1.3711234e+00  -1.5411255e+00
  -2.3405400e-01   7.9373557e-01
  -3.0556035e-01   9.3858409e-01
  -1.4508668e+00   2.5238707e+00
  -1.4279079e+00  -3.9043254e-02
   5.6125372e-01   3.5806605e-02
  -2.6425061e-01   2.5733340e+00
  -3.9800179e-01   1.5473318e+00
  -3.8672704e-01   2.3981253e+00
   5.0377681e-01  -1.3791156e+00
  -1.2771078e+00   2.3803423e+00
  -1.4579148e+00  -2.6755339e-01
   6.4026822e-01  -3.2856697e-02
  -1.2529443e+00  -2.2228717e+00
  -1.3553769e+00  -7.9132787e-01
  -1.8307776e-01   2.2765079e+00
   6.3822015e-01  -2.1906115e+00
   6.5140420e-01  -2.1516566e+00
  -1.3260516e+00  -1.5887962e+00
   7.0492186e-01  -1.6399288e+00
  -1.3072685e+00  -2.4795182e+00
   7.1159059e-01   1.4011898e+00
  -1.4139519e+00  -2.4127279e+00
  -2.8440983e-01  -2.2976157e+00
  -4.1345329e-01   2.3191067e+00
  -1.2824114e+00  -3.0755330e+00
   7.0946647e-01   2.5213610e+00
  -1.3088718e+00   7.8021570e-01
   6.8745297e-01  -2.5821467e+00
   5.4869148e-01  -2.4491385e+00
   7.6489649e-01   1.0081313e+00
   6.6424124e-01  -8.5179628e-01
  -1.4666545e+00  -4.7707969e-01
   5.9684886e-01  -2.3449818e+00
  -3.1893146e-01   1.6363399e+00
  -1.3471490e+00   2.3659370e+00
  -1.2342393e+00   3.0215579e-01
  -4.2340815e-01   2.3153592e+00
   6.4737669e-01  -2.4294404e+00
  -1.3146377e+00  -1.7483086e-02
  -1.4134495e+00  -2.3716320e-01
  -1.3034807e+00  -1.3894762e+00
  -3.4237582e-01  -3.0767247e-02
  -1.2867500e+00  -8.4799298e-01
   6.1423829e-01  -2.2526033e+00
   5.4708440e-01  -1.6016948e+00
  -3.6871807e-01   8.7859853e-02
  -1.3245913e+00   6.6766198e-01
  -1.2804109e+00  -2.8232632e+00
  -1.3985164e+00   1.3833925e-01
   6.1865658e-01  -6.1538319e-01
  -1.2946747e+00  -2.4893348e+00
   6.6345481e-01   5.9842547e-01
  -2.0190091e-01   1.5051823e+00
  -1.2291629e+00   1.3150648e-01
   5.6870258e-01   8.5009547e-01
   6.0171263e-01  -2.0865525e+00
  -1.3751302e+00   5.8095752e-01
   6.0712629e-01  -2.2677960e+00
   7.1903326e-01  -7.2706146e-01
  -3.2038507e-01   6.4498858e-01
  -2.6498180e-01   2.8807969e+00
   6.1972622e-01  -6.7336389e-01
   5.1141338e-01   7.8043736e-01
   6.6577608e-01   2.2978427e+00
  -3.7094655e-01   8.0405221e-01
   6.4006787e-01   1.6022257e+00
  -1.3785652e+00   2.6076475e+00
  -1.2017962e+00  -1.6724064e+00
  -3.9885365e-01   8.8090065e-01
   7.1061907e-01   8.3340218e-01
   6.3628182e-01   7.6211190e-02
  -3.5342266e-01  -1.0466819e-01
   6.7883359e-01   1.6061967e+00
  -4.4131485e-01  -6.7572261e-02
  -3.2043758e-01   1.5947109e+00
   6.8724920e-01  -2.9753131e+00
  -4.2542183e-01   1.7292092e+00
  -1.2242945e+00   9.0892626e-01
  -3.0343730e-01  -2.2740587e+00
   7.0491112e-01   2.6363920e+00
   6.1194025e-01   1.6785671e+00
   6.3905002e-01  -2.0871161e+00
  -3.8009527e-01   2.2631400e+00
   5.9174124e-01   9.1792843e-01
  -2.6479847e-01  -1.8819697e+00
   5.3080809e-01   1.4095724e+00
  -4.5097624e-01  -2.2843266e+00
  -1.2298279e+00   2.5063227e+00
   8.0989148e-01  -1.5435887e+00
  -1.3420260e+00   1.0765582e+00
   7.0627391e-01   7.9044280e-02
   7.6638115e-01   1.0899731e+00
  -1.3511168e+00   8.8592486e-01
   6.7208338e-01   3.0733213e+00
  -1.2658770e+00  -2.5013766e+00
   7.1357854e-01   3.5384931e-01
   5.5196536e-01   8.8775320e-01
  -1.1351066e+00   6.3067239e-01
  -5.2750631e-01  -1.6611714e+00
   5.2336561e-01   6.4094935e-01
  -1.3057862e+00  -7.1675436e-01
  -3.4681258e-01  -6.8950493e-02
   6.7396995e-01   1.2370015e-01
  -2.5529599e-01   1.3734519e+00
   6.9154237e-01  -1.5107698e+00
  -1.4494234e+00   3.1117735e+00
  -3.4438771e-01  -3.1267902e+00
   6.3200316e-01  -1.4855344e+00
   6.1951770e-01  -2.2239494e+00
   5.5938813e-01  -2.9453094e+00
   6.4118852e-01  -1.5503941e+00
  -1.3140679e+00   2.0370344e+00
  -4.3162668e-01   2.5025170e-01
  -1.4591516e+00   8.6813100e-01
  -1.3318904e+00   1.7984689e+00
  -1.3357185e+00  -1.6443369e+00
   6.0708065e-01   2.4931444e+00
  -1.9717648e-01   3.0225405e+00
  -4.2133082e-01  -2.7081920e-02
   5.6348748e-01  -3.1001348e+00
  -4.0645021e-01  -2.5630573e+00
  -3.8806375e-01  -4.6733627e-01
   5.3481298e-01  -1.4023696e+00
   7.0083103e-01   1.5757778e+00
  -1.3892550e+00   1.5642092e+00
  -3.4090506e-01  -8.7475349e-02
   6.9280390e-01  -1.4222239e+00
   5.8778850e-01   1.4711452e+00
  -4.8227657e-01  -4.6390886e-01
  -1.4159526e+00   8.9562068e-01
  -1.3601487e+00  -2.4393015e+00
  -1.3980076e+00  -2.7727477e-02
  -3.5367747e-01  -1.4400901e+00
   6.3498615e-01  -6.8300291e-01
  -3.0609818e-01   1.6350173e+00
   5.8337505e-01  -2.4243080e+00
  -3.8826936e-01  -2.4185851e+00
  -1.2985039e+00   9.0288180e-01
   5.7148868e-01  -8.3122596e-01
  -4.0185493e-01  -6.8791628e-01
   6.1096679e-01  -2.5137763e+00
  -1.3555282e+00   6.9557246e-01
  -2.3684569e-01  -1.3220602e+00
  -1.4452124e+00   8.5233232e-01
  -3.0747441e-01  -1.5482110e+00
  -3.7106742e-01  -2.2415531e+00
   6.4399878e-01   7.7285385e-01
  -1.4720774e+00   6.5634047e-01
  -4.1222477e-01  -2.2192780e+00
  -3.0778595e-01   1.6331002e+00
   7.1365848e-01   1.5427122e+00
  -1.3228136e+00  -2.9687855e+00
  -1.4000617e+00  -2.2998403e+00
   5.8561045e-01   1.6502780e+00
  -4.2367810e-01   1.4445263e+00
  -1.2525003e+00  -3.0850068e+00
  -1.3729682e+00   7.9824731e-01
   6.3453567e-01   2.2638571e+00
  -5.5149216e-01   2.4657934e+00
  -3.5273823e-01  -2.2326725e+00
  -5.3992371e-01  -2.2791228e+00
   6.5542496e-01  -2.4000615e+00
  -1.3823310e+00   1.8285183e+00
  -4.6242778e-01  -1.4936963e+00
   7.3108957e-01   2.3867941e+00
  -4.4494389e-01  -8.2740356e-01
  -3.6406164e-01  -8.7921029e-02
  -3.5982851e-01   3.0957453e+00
   5.9319026e-01  -2.3514167e-02
  -1.3625094e+00   1.0075639e-01
  -2.3089870e-01   2.0189573e+00
  -1.3312210e+00  -6.6950001e-01
   5.7750078e-01  -7.2488298e-01
  -2.6168657e-01   1.5829402e+00
   6.0420473e-01   2.4460506e+00
  -3.4957060e-01  -1.3862157e+00
   6.2284846e-01  -8.2391276e-01
   5.7704186e-01  -7.4252105e-01
  -1.3565345e+00   1.4045188e-01
  -4.4777622e-01  -1.4602904e+00
   5.9092991e-01   7.9162631e-01
   6.5765420e-01   2.9519053e+00
  -1.3171249e+00   2.3862891e+00
   6.2341836e-01  -2.4473152e+00
  -1.4348469e+00   7.6613807e-01
  -2.6946908e-01   2.7215829e+00
   6.0481193e-01  -7.3033602e-01
   7.5662735e-01  -8.4685435e-01
  -2.5436784e-01   1.9840819e-01
  -1.3499740e+00  -8.4385357e-01
   6.1034326e-01  -2.8503426e+00
   6.2540480e-01   2.3262253e+00
  -1.5220382e+00  -2.1808961e+00
  -4.3203062e-01  -1.4169595e+00
   7.5176135e-01   2.3604651e+00
   6.6578718e-01   3.1089563e+00
  -1.4536622e+00   7.8834601e-02
   7.5265600e-01  -3.1198746e+00
  -1.3510876e+00  -3.0628636e+00
  -1.3253862e+00  -4.4121453e-02
  -2.9399285e-01  -4.4087476e-02
  -3.3436518e-01  -2.3252125e+00
  -4.0500271e-01   8.5016531e-01
  -1.3013171e+00   3.1146385e+00
  -1.3992808e+00   2.4700767e+00
   5.4615196e-01   4.8469171e-01
  -1.3125143e+00   3.0249464e+00
  -4.8204390e-01   7.2432986e-01
   6.3354734e-01  -6.5651324e-01
  -1.4660144e+00  -6.7119742e-01
  -1.3625806e+00   2.3099931e+00
  -4.7867896e-01  -1.6344069e+00
   5.8756682e-01   8.2755545e-01
  -2.9628695e-01   1.5075671e+00
  -1.4530454e+00   3.1354563e+00
  -1.4171653e+00   1.6310892e+00
  -1.4232826e+00  -1.2609626e-01
  -3.7912148e-01   2.3035879e+00
  -1.2665754e+00  -3.0796057e+00
   6.5325906e-01   1.7033291e+00
  -1.3116804e+00  -2.9125587e+00
  -4.5717745e-01  -3.0927247e-03
  -1.3793662e+00  -2.0589579e+00
   5.8189288e-01  -2.6606169e+00
   4.8316745e-01  -1.0826151e-02
  -3.1184930e-01   1.4812354e+00
  -1.3969265e+00  -1.5950469e+00
  -1.2748168e+00   7.5401400e-01
  -4.3941717e-01  -2.7537264e+00
  -4.3297636e-01  -1.6081941e+00
  -1.3908137e+00   1.5921815e+00
  -1.4611274e+00   1.3282727e+00
  -3.8261774e-01  -7.6298356e-01
  -3.1877944e-01  -1.5313053e+00
  -4.6158538e-01   2.2929791e+00
  -1.4164079e+00   1.6452218e+00
  -3.7051231e-01   7.4335937e-02
   6.9054851e-01  -6.6305401e-01
   6.6036320e-01  -1.5416787e+00
  -1.3306224e+00   2.4679672e+00
  -2.7538625e-01  -2.1796217e+00
   6.7031702e-01  -1.4196684e+00
   6.5232299e-01   1.4379598e+00
  -4.4076343e-01  -1.5040009e+00
  -1.4571325e+00   1.6785083e+00
   6.5108381e-01  -3.7297334e-01
  -4.2817354e-01  -3.1013667e+00
   4.6825502e-01   2.3838271e+00
  -1.5201148e+00   3.2622557e-01
  -1.4136892e+00  -6.9474233e-01
  -3.7096142e-01   1.3921486e-01
  -3.1773473e-01  -1.2335418e+00
   6.8002265e-01  -2.3063385e+00
   5.2394555e-01   4.9994795e-02
  -3.4365885e-01  -2.0516551e+00
  -3.0040176e-01  -2.1895399e+00
   5.3700943e-01  -5.1659026e-01
  -3.2580352e-01  -3.0146056e+00
   5.8871712e-01  -1.5850519e+00
  -3.9293682e-01   2.2444438e+00
  -2.8992130e-01  -2.2435808e+00
   4.0462445e-01  -1.4128677e+00
  -1.3084039e+00  -1.6424570e+00
  -1.4354800e+00  -2.2345650e+00
  -2.8844407e-01   8.7308540e-01
   6.5370710e-01   2.3712827e+00
  -3.5687657e-01  -8.0451976e-01
  -1.3248494e+00  -5.5368880e-01
  -1.3118108e+00  -2.9476191e+00
  -3.6600008e-01   7.7564306e-01
  -1.5781530e+00  -2.4066944e+00
  -1.2630582e+00   2.5515805e+00
  -4.0858562e-01   7.2691004e-01
  -1.2649988e+00  -2.5534737e+00
   5.8170571e-01  -1.7461714e+00
  -5.5457155e-01   9.0271326e-01
  -2.5272115e-01   2.2133674e+00
  -1.2721923e+00   1.5246949e+00
  -1.2043099e+00  -1.9901639e-01
  -1.4049183e+00  -7.5957565e-01
   6.4677615e-01  -5.9599666e-01
  -3.5860624e-01   2.2464817e+00
  -1.2872320e+00   1.1225823e-01
  -2.4540437e-01   1.4923524e+00
  -3.1863765e-01   8.1609852e-01
  -3.0390911e-01  -3.0500965e+00
  -1.2577719e+00   1.0388822e+00
  -2.7204507e-01   5.2237979e-03
   6.5932113e-01   3.1404364e+00
  -5.4627361e-01  -3.1216300e+00
  -1.3297158e+00  -1.5988968e+00
  -2.7897927e-01  -4.0799736e-01
   6.0595681e-01  -6.8976677e-01
  -1.4379178e+00   1.4529717e+00
  -4.0703320e-01  -1.6869548e+00
   5.9054139e-01   7.4830209e-01
  -3.7096553e-01   7.1162626e-01
   5.1565041e-01   7.5142296e-01
  -1.3682658e+00  -2.3159332e+00
   7.5609413e-01   2.3678391e+00
  -1.2726043e+00  -2.3457417e+00
   5.7718000e-01   1.2705324e+00
  -3.6900542e-01  -3.0962395e+00
   5.7482004e-01   2.3163171e+00
  -4.3837172e-01   7.9396370e-01
  -4.0999666e-01   1.6780382e+00
  -1.2925134e+00  -7.2376669e-01
  -1.2384730e+00  -3.1264054e+00
  -3.1469537e-01  -8.0283422e-01
  -1.3413067e+00   1.6322133e+00
  -1.3816742e+00   2.3743867e+00
  -3.6545452e-01  -2.2822004e+00
  -1.3712561e+00   5.1658706e-01
  -1.2340807e+00  -1.3118119e+00
   6.2160191e-01   1.4794100e-01
   4.5602886e-01   1.5719233e+00
  -1.3734665e+00   2.5580156e+00
  -1.2361234e+00  -1.7252814e+00
  -1.2458410e+00   1.7159945e+00
  -3.6034193e-01  -9.6806784e-01
  -1.3498837e+00  -1.6114333e+00
   6.9165788e-01   1.6679762e+00
  -1.4441681e+00  -3.1055355e+00
   6.8120854e-01   9.5692132e-01
  -1.8151705e-01   8.2181665e-01
  -1.3437796e+00  -2.1986473e+00
  -4.0699954e-01  -1.5243123e+00
   4.9166693e-01  -6.6701642e-01
  -1.8215193e-01  -7.9777971e-01
  -2.0481779e-01  -6.3798575e-01
   5.2834542e-01   2.1381852e+00
  -1.5245491e+00  -6.5868778e-01
   5.8473666e-01  -2.3490242e-01
  -4.1535570e-01  -3.0039082e+00
  -4.4566827e-01   2.3112589e+00
  -1.4106473e+00   1.2841603e-01
   6.1894535e-01   3.1206299e+00
   6.1954567e-01  -8.6992247e-01
  -3.1412938e-01  -1.7104521e+00
  -3.9006108e-01   1.3588089e+00
  -1.5711698e+00  -1.2027750e+00
  -3.4556073e-01   3.0432066e+00
  -1.3396580e+00   8.3868817e-01
   6.5449150e-01  -2.3030652e+00
   7.0325502e-01   6.2215894e-01
   5.5630346e-01   2.7643501e+00
  -1.1878296e+00   7.7343061e-01
   6.8607647e-01  -1.1188944e-01
  -1.3153486e+00   2.4791611e+00
  -2.6589276e-01   2.2560955e-01
  -1.3056112e+00  -2.0075131e-02
   5.0763688e-01  -1.6714741e+00
  -3.2533690e-01   3.0062183e+00
   7.2708054e-01  -6.7358975e-01
  -4.2838939e-01   2.5120964e+00
  -1.5442660e-01  -3.0926312e+00
   7.2786646e-01  -7.3012587e-01
  -1.3114546e+00   2.4106397e+00
  -1.4041196e+00   2.3904250e+00
  -3.9302439e-01  -2.3067688e+00
  -1.2962610e+00  -2.9509679e+00
   5.4741542e-01   4.4063512e-03
  -1.2841752e+00  -2.3862211e+00
   6.8101273e-01   9.5161488e-01
   5.5517700e-01   8.5081745e-01
  -4.2927006e-01   1.4656397e+00
  -3.9570431e-01  -6.2473291e-01
   5.4788369e-01  -2.3143631e+00
  -3.1125843e-01  -1.4501449e+00
   6.8258015e-01   2.9963330e+00
   6.9293068e-01  -1.9152108e+00
   5.6052780e-01   5.9503977e-01
   6.3115521e-01   2.1216471e+00
  -3.9569109e-01   2.5018161e+00
  -1.3925245e+00  -5.8970003e-01
  -1.2535493e+00   1.5519196e+00
  -3.4590305e-01   1.6649703e+00
  -3.2707445e-01  -2.5638916e+00
  -1.2691215e+00   8.9868753e-03
   6.2039910e-01  -2.4457928e+00
   4.9082319e-01  -2.9876772e+00
  -4.2265719e-01   1.6571712e+00
  -4.1191875e-01  -1.4971457e+00
  -3.4973415e-01  -1.5909185e+00
  -1.2799573e+00  -2.3975179e+00
  -3.3173609e-01  -1.6266427e+00
  -1.3985552e+00  -2.2891658e+00
   5.4351780e-01  -6.0837267e-03
   6.0731597e-01  -1.1036717e+00
  -1.3280382e+00   7.2548760e-01
  -3.8924209e-01  -7.2499320e-01
  -4.1503786e-01   1.8755338e+00
   6.2593778e-01   2.4510526e+00
  -1.4547017e+00   8.9366934e-01
   5.2233046e-01  -2.2699139e+00
   6.7064728e-01  -3.0728424e+00
  -1.4847471e+00   8.1609721e-01
  -4.6354806e-01  -2.4186714e+00
   7.0850283e-01   2.2235606e+00
  -1.4568993e+00  -2.0524752e-01
  -1.2618296e+00  -1.4989595e-01
  -3.7420478e-01  -5.9696815e-01
  -1.4350916e+00  -2.3046683e+00
  -1.3518857e+00  -2.1193053e+00
  -1.3103367e+00   9.7235937e-01
  -1.4913290e+00   1.0689897e+00
  -1.2596131e+00   8.6887640e-01
   6.8875613e-01  -3.0422090e+00
  -1.2790035e+00   1.2439969e+00
   7.3822837e-01   8.2825967e-01
  -3.2969960e-01  -2.3395070e+00
  -1.2813789e+00   1.6915242e+00
   7.6311740e-01   2.3475163e+00
  -1.4746116e+00  -1.4988897e+00
  -3.1818705e-01   2.4832582e+00
   6.5622522e-01   1.5166245e+00
  -3.0656534e-01  -1.7261604e+00
  -1.5166855e+00  -1.4681872e+00
  -3.2851207e-01   1.4978975e+00
   6.6509932e-01   2.4319954e+00
  -1.4288635e+00  -2.3680418e+00
  -3.3201665e-01  -1.3576366e+00
  -1.7746604e-01  -8.3658003e-01
   6.9140437e-01  -1.3171539e+00
  -2.9440103e-01   2.4001886e+00
  -1.4243094e+00   1.0673800e+00
  -3.8734088e-01   1.5283838e+00
  -1.3420711e+00  -7.0972049e-01
  -1.3475341e+00  -2.8244044e+00
  -4.5560233e-01  -1.4990914e+00
   5.1436689e-01   2.3797127e+00
  -1.3170375e+00   3.1243928e+00
   6.3455749e-01  -1.5616290e+00
   6.5750368e-01   2.5381179e+00
  -1.5124862e+00   2.5210617e+00
  -1.3763420e+00  -1.6415802e+00
  -1.3122456e+00  -1.0554093e+00
  -1.2985939e+00  -1.4970330e+00
  -1.3830142e+00  -1.5310940e+00
  -4.9140677e-01   8.1230803e-01
  -3.4585821e-01   2.1329030e+00
  -1.3680383e+00   1.5370859e+00
  -1.2693586e+00  -2.2093846e+00
   5.9641387e-01  -1.5535414e+00
   7.5856490e-01  -3.1212564e+00
   5.5332908e-01  -1.5088469e+00
  -1.4230780e+00   2.6408459e+00
  -1.2049329e+00   3.0491170e+00
  -2.7242173e-01  -2.9932754e+00
   5.3186213e-01  -7.4541479e-01
  -3.5217489e-01   1.7768382e+00
  -4.0731137e-01  -2.5628123e+00
   7.0160427e-01   2.2782498e+00
  -1.2051782e+00  -2.3952754e+00
   7.9603770e-01  -2.2455434e+00
  -1.2740052e+00  -2.3289389e+00
  -3.2711265e-01   2.6063868e+00
   7.1142893e-01   2.3773490e+00
  -1.4252603e+00   1.6475376e-01
  -3.3388965e-01  -1.2456462e+00
  -1.2815551e+00  -2.1964235e+00
   6.4039117e-01   1.7311345e+00
  -3.7601261e-01   2.4179548e+00
  -1.4200072e+00   1.5556136e+00
   6.6817009e-01  -2.9127699e-02
  -2.6277451e-01  -3.1308608e+00
  -1.4128842e+00   2.4047256e+00
   7.0173377e-01   6.5752959e-02
   7.0364163e-01  -5.2542793e-01
  -3.4331392e-01  -2.9838497e+00
  -1.3500265e+00   1.4958656e+00
  -1.3029246e+00   6.2466233e-01
  -3.9741710e-01  -3.0475765e+00
   6.8171439e-01   1.4119713e+00
   5.5504928e-01  -2.8298000e+00
  -3.5316481e-01  -9.3338794e-01
   7.0850775e-01   2.3010448e+00
   5.5120596e-01   1.7292407e+00
   5.6913003e-01  -2.2969045e+00
  -1.2069945e+00   2.4738175e+00
   6.0591835e-01   1.6249097e+00
   5.2102619e-01  -1.4514239e+00
  -2.7188208e-01  -6.9865864e-01
  -1.3623244e+00  -2.5462483e+00
  -1.2618378e+00   1.4853778e+00
  -4.6807001e-01  -2.8639561e+00
  -3.6052636e-01  -1.3610233e+00
   5.8696594e-01   8.5410173e-01
   7.6307206e-01   1.6601341e+00
  -1.1914184e+00  -2.4526762e+00
  -2.1013734e-01  -6.4903774e-01
  -1.3253231e+00  -1.5387530e+00
  -3.4447310e-01  -5.8869894e-01
  -3.2131271e-01   1.5283271e+00
   5.6985068e-01   3.1043090e+00
   6.9973599e-01  -7.0628837e-01
  -3.2328503e-01   4.4206897e-02
   6.4159319e-01   7.4951460e-01
   5.1499639e-01  -1.5005760e+00
  -3.2750087e-01  -4.6131224e-03
   6.3058397e-01   8.5334894e-01
   6.2224890e-01   1.2081608e-01
  -1.4647829e+00  -2.2402864e+00
   4.4073047e-01   1.7011785e+00
   5.6463215e-01  -1.3520659e-02
   6.5295474e-01  -1.4205490e+00
   6.6102767e-01   1.5465920e+00
  -1.3719754e+00  -2.6079383e+00
   7.0873449e-01   7.7768214e-01
  -1.2547887e+00   1.6966179e+00
  -1.3675233e+00   3.7068834e-01
   6.5594117e-01  -1.7791387e+00
  -1.2429316e+00  -1.5740683e+00
  -1.3359781e+00   1.6862062e+00
  -1.3351650e+00  -2.9921374e+00
  -4.0926943e-01  -7.3666409e-01
  -3.5735698e-01   8.6411298e-01
  -4.1483027e-01   2.3724233e-02
  -1.4178861e+00  -2.2783896e+00
  -1.5154288e+00   5.7600382e-02
  -3.3053373e-01   1.6346586e+00
  -1.2853908e+00  -1.6747128e+00
  -1.3889648e+00  -1.5732793e+00
  -3.8337175e-01   1.5308473e+00
  -1.2619441e+00   7.6607986e-01
   6.1631034e-01  -1.4090800e+00
  -1.4428502e+00  -2.1824826e+00
  -3.6773676e-01  -6.2113843e-01
  -1.3089493e+00   2.5200272e+00
  -3.0631924e-01  -1.7862193e+00
  -3.6915655e-01  -2.5249123e+00
   5.4312567e-01  -2.3288868e+00
   5.1243804e-01   1.5582582e+00
  -1.4621458e+00   8.8255753e-01
   6.3260944e-01   7.5404381e-01
  -3.7991896e-01  -2.2744431e+00
  -4.2328656e-01  -6.5461097e-01
  -3.9384462e-01   1.7194495e+00
   7.3166497e-01  -2.1381792e+00
  -1.9711761e-01  -2.3798497e+00
  -3.7216384e-01  -1.5822583e+00
  -1.4332450e+00  -6.4704260e-01
   7.2542359e-01   4.0784635e-02
   5.6051201e-01   1.8986952e+00
  -3.5699807e-01  -2.3234673e+00
   5.2099133e-01   1.3779426e+00
  -1.2752246e+00   7.5716839e-01
   6.1380907e-01   2.4278174e+00
  -2.8641226e-01  -8.6922891e-01
   7.3551063e-01  -1.5047303e+00
   5.6690675e-01   1.5824806e+00
  -3.3722983e-01   1.9572532e+00
  -4.7589749e-01   8.6072259e-01
  -1.3770075e+00   1.3091801e+00
   7.3845804e-01   1.4994772e+00
   5.8564763e-01   2.5665236e+00
  -1.3723044e+00   9.6037845e-01
   6.8679812e-01  -1.6177346e+00
  -3.5853455e-01  -1.3984803e+00
   6.9732938e-01   2.4026622e+00
  -4.0845407e-01   1.8247442e+00
   6.2078435e-01  -3.1123094e+00
  -3.4901903e-01   8.6121650e-01
   5.1603955e-01  -3.0226419e+00
  -1.3590802e+00  -6.2652098e-01
  -1.3894224e+00   1.5961162e+00
  -1.2433908e+00   1.4308681e+00
  -1.3585046e+00  -1.4814808e+00
   6.5438816e-01   2.4373807e+00
   5.6641355e-01  -2.4074540e+00
  -3.2557995e-01   6.1901085e-01
   5.6812811e-01   1.5856235e+00
   6.4448903e-01  -2.3268823e+00
   6.1357741e-01   2.4225018e+00
  -1.4522495e+00  -2.3858591e+00
  -1.3526438e+00  -6.6723747e-01
  -2.5210628e-01   1.7863270e+00
  -3.0455649e-01  -1.4919558e+00
   6.4145390e-01  -1.5010331e+00
  -1.5160152e+00  -2.3133695e+00
   6.3989854e-01  -8.1706573e-01
  -3.2504248e-01   2.6947419e-02
   5.6280850e-01   7.9155419e-01
  -1.3180728e+00   4.9548142e-02
  -1.4901124e+00  -5.5041832e-01
   6.0804014e-01   8.2231122e-01
  -3.1446586e-01   2.2412518e+00
  -3.9832705e-01  -3.1136741e+00
  -4.2144727e-01   5.8760350e-02
   6.2490943e-01  -6.8658180e-01
   7.5869194e-01  -7.4052157e-01
  -1.3311011e+00  -3.1037094e+00
  -1.5555789e+00   1.2459039e+00
  -1.4064536e+00   7.3930966e-01
   6.6786862e-01  -9.7371653e-01
  -2.4223471e-01  -1.1777820e-01
   7.6446142e-01  -1.6882156e+00
  -3.4629889e-01  -1.4531888e+00
   4.8729820e-01   2.3377222e+00
  -3.1215590e-01  -3.0322359e+00
   5.6203089e-01   1.5129017e-01
  -1.4949256e+00   2.3183338e+00
  -1.2596868e+00  -7.4972134e-01
  -1.4515345e+00  -2.2134713e+00
  -1.4402052e+00   8.2753531e-01
  -1.3796943e+00  -1.2860957e+00
  -3.0007162e-01   2.3724523e+00
  -3.6002400e-01  -7.6912609e-01
  -1.3110062e+00   2.4852124e-01
  -3.8141628e-01   1.5484449e+00
  -1.3483569e+00  -8.6639067e-01
  -1.3780403e+00  -2.4076951e+00
  -1.4994842e+00   9.4477891e-01
   6.3565076e-01  -3.1100049e-02
  -1.4391596e+00   1.2689511e-01
  -3.2111196e-01   7.5712379e-01
   6.4780027e-01  -1.6248923e+00
  -4.1024089e-01   9.2104128e-01
   6.9145807e-01  -2.4411978e+00
   6.1934070e-01  -1.4927519e+00
  -1.3998519e+00  -1.4376237e+00
  -1.4462868e+00   8.8402336e-01
  -3.9672611e-01   2.4168518e+00
  -4.5880622e-01   1.0293794e+00
   6.1888692e-01  -2.2590185e+00
   5.7574090e-01  -7.0489437e-01
   5.3506128e-01   1.5789277e+00
   6.5487278e-01   9.5012071e-01
  -2.9372909e-01   2.5645214e-01
  -1.2976531e+00  -1.4704602e+00
   6.5009950e-01  -2.8390393e-02
  -3.1700894e-01   9.9002808e-01
  -3.7558214e-01   2.4537753e+00
   6.8509972e-01  -4.2661949e-01
  -1.3422698e+00  -4.0043433e-02
  -3.4342367e-01  -3.0925654e+00
  -1.4481615e+00  -1.6913160e+00
   5.7609466e-01   7.4385153e-01
  -2.0221238e-01  -6.8757112e-01
  -3.1921700e-01   6.1116955e-01
   7.0944304e-01   2.3045867e+00
  -1.5348657e+00  -6.5161644e-01
  -1.3819257e+00  -6.0550270e-02
  -3.2596235e-01   2.0212604e+00
  -1.3877152e+00  -1.8105750e-01
   6.9590113e-01  -1.6292980e+00
  -3.5279488e-01  -2.4344348e+00
   6.8611741e-01  -8.3687003e-01
  -3.8832539e-01  -2.3439576e+00
   6.2964066e-01  -1.5715981e+00
  -1.3476977e+00   1.8004950e+00
  -1.2753201e+00  -6.1131920e-02
  -4.3852652e-01  -2.1690984e+00
  -3.6188183e-01   1.6082231e+00
   6.4723885e-01   2.1262618e+00
  -3.9928501e-01   6.4664383e-01
  -3.9395325e-01  -2.2935608e+00
   4.9567211e-01   8.9260860e-01
  -1.4216728e+00   1.5350145e+00
  -3.9121316e-01   7.2821064e-01
  -1.2428091e+00  -1.0381858e+00
   6.9115674e-01  -2.3804379e+00
   5.1774073e-01  -1.3550940e+00
   7.1101571e-01  -2.5503839e+00
   5.2666468e-01   8.2000440e-02
   6.4042640e-01  -7.6314706e-01
  -3.2133476e-01  -1.3622132e+00
   5.3672464e-01   1.7180559e+00
  -3.0087415e-01  -3.1266081e+00
   5.6002560e-01   2.4895518e+00
   6.0130684e-01   8.2730309e-01
  -1.4385994e+00   7.3497132e-01
  -1.4051129e+00  -2.4138503e+00
  -1.2855454e+00   1.3524264e+00
  -1.3569317e+00  -2.5241357e+00
  -3.4792130e-01  -9.0515367e-01
  -3.1225787e-01  -4.7531128e-02
  -1.3941941e+00  -2.3379769e+00
   6.1324945e-01   2.5757602e+00
   7.0058931e-01  -9.7657179e-01
  -1.1723545e+00  -1.5916879e+00
  -3.7075591e-01   2.4986713e+00
  -1.3858465e+00   2.3847496e+00
  -1.3605315e+00  -1.4006370e+00
  -2.5456154e-01   1.6356894e+00
   5.2946666e-01   7.1218448e-02
  -1.3789069e+00   4.9064375e-01
  -3.4428792e-01  -3.0735031e+00
   5.1291825e-01   1.8280981e+00
  -1.3152655e+00   2.3530935e+00
  -1.2313287e+00  -3.0643264e+00
   6.5459230e-01  -2.3390427e+00
  -1.2892432e+00   2.1327700e-01
  -1.3437750e+00  -7.7046603e-02
  -1.3963810e+00  -2.9057868e+00
   6.1737709e-01   8.4168259e-01
  -1.3527355e+00   2.1504441e+00
  -1.4257064e+00   2.2909499e+00
  -1.4079501e+00   2.4358893e+00
   6.6033132e-01   1.7001969e+00
   5.9934714e-01   1.7038461e+00
   6.1040808e-01  -2.9672794e+00
  -1.3916640e+00  -3.1386033e+00
   5.5037886e-01  -1.3199351e+00
   6.7894245e-01   3.0454644e+00
  -4.4539864e-01   1.6719986e+00
   7.8046473e-01  -5.9561218e-01
  -2.0154807e-01   9.3119305e-01
   6.7187752e-01  -6.0456940e-01
  -1.3160702e+00  -5.9164003e-01
  -1.3891464e+00  -2.6454967e+00
  -3.5247825e-01   1.5386007e+00
   5.1802795e-01   5.9310467e-01
   5.6514540e-01  -2.1091423e-01
  -1.4975988e+00  -8.4911623e-01
  -1.3427644e+00  -2.3550798e+00
   7.3851749e-01   2.7426432e+00
  -3.4427448e-01  -8.4735108e-01
  -1.2535794e+00   1.7148075e+00
   5.9399113e-01  -2.2889631e+00
  -3.6375554e-01  -6.6679559e-01
   6.4455435e-01  -1.4717116e+00
   4.9929923e-01   1.6596383e+00
  -1.4695514e+00  -7.2841740e-01
  -3.9145958e-01  -9.8088548e-01
   6.5689605e-01  -1.7274139e+00
  -1.4085395e+00  -2.3713349e+00
  -4.5124447e-01  -8.7944491e-01
  -1.3249501e+00  -8.9653208e-01
  -3.8059913e-01  -1.1003857e+00
  -3.2033173e-01   2.1627971e+00
  -4.1569088e-01  -2.7856182e-01
  -1.3217914e+00   2.4879798e+00
   6.3653307e-01  -2.9521727e+00
  -1.4973459e+00   6.3333747e-01
  -1.2540135e+00  -6.6443800e-01
  -3.2243281e-01  -2.4048546e+00
   6.4953874e-01   1.7807881e+00
  -1.3955963e+00   1.1797227e-01
   6.8674947e-01  -7.1243072e-01
  -3.3400552e-01  -2.3235032e+00
   6.1534965e-01   3.8837052e-02
  -1.3721533e+00  -2.2330621e+00
   5.4640730e-01  -1.8212998e+00
   5.2687627e-01  -8.5074625e-01
  -1.2310499e+00   7.8974387e-01
  -3.2415296e-01   2.5701910e+00
  -4.1984206e-01   1.5577525e+00
  -1.4998412e+00  -2.1836583e+00
  -1.3711234e+00  -1.5411255e+00
  -2.3405400e-01   7.9373557e-01
  -3.0556035e-01   9.3858409e-01
  -1.4508668e+00   2.5238707e+00
  -1.4279079e+00  -3.9043254e-02
   5.6125372e-01   3.5806605e-02
  -2.6425061e-01   2.5733340e+00
  -3.9800179e-01   1.5473318e+00
  -3.8672704e-01   2.3981253e+00
   5.0377681e-01  -1.3791156e+00
  -1.2771078e+00   2.3803423e+00
  -1.4579148e+00  -2.6755339e-01
   6.4026822e-01  -3.2856697e-02
  -1.2529443e+00  -2.2228717e+00
  -1.3553769e+00  -7.9132787e-01
  -1.8307776e-01   2.2765079e+00
   6.3822015e-01  -2.1906115e+00
   6.5140420e-01  -2.1516566e+00
  -1.3260516e+00  -1.5887962e+00
   7.0492186e-01  -1.6399288e+00
  -1.3072685e+00  -2.4795182e+00
   7.1159059e-01   1.4011898e+00
  -1.4139519e+00  -2.4127279e+00
  -2.8440983e-01  -2.2976157e+00
  -4.1345329e-01   2.3191067e+00
  -1.2824114e+00  -3.0755330e+00
   7.0946647e-01   2.5213610e+00
  -1.3088718e+00   7.8021570e-01
   6.8745297e-01  -2.5821467e+00
   5.4869148e-01  -2.4491385e+00
   7.6489649e-01   1.0081313e+00
   6.6424124e-01  -8.5179628e-01
  -1.4666545e+00  -4.7707969e-01
   5.9684886e-01  -2.3449818e+00
  -3.1893146e-01   1.6363399e+00
  -1.3471490e+00   2.3659370e+00
  -1.2342393e+00   3.0215579e-01
  -4.2340815e-01   2.3153592e+00
   6.4737669e-01  -2.4294404e+00
  -1.3146377e+00  -1.7483086e-02
  -1.4134495e+00  -2.3716320e-01
  -1.3034807e+00  -1.3894762e+00
  -3.4237582e-01  -3.0767247e-02
  -1.2867500e+00  -8.4799298e-01
   6.1423829e-01  -2.2526033e+00
   5.4708440e-01  -1.6016948e+00
  -3.6871807e-01   8.7859853e-02
  -1.3245913e+00   6.6766198e-01
  -1.2804109e+00  -2.8232632e+00
  -1.3985164e+00   1.3833925e-01
   6.1865658e-01  -6.1538319e-01
  -1.2946747e+00  -2.4893348e+00
   6.6345481e-01   5.9842547e-01
  -2.0190091e-01   1.5051823e+00
  -1.2291629e+00   1.3150648e-01
   5.6870258e-01   8.5009547e-01
   6.0171263e-01  -2.0865525e+00
  -1.3751302e+00   5.8095752e-01
   6.0712629e-01  -2.2677960e+00
   7.1903326e-01  -7.2706146e-01
  -3.2038507e-01   6.4498858e-01
  -2.6498180e-01   2.8807969e+00
   6.1972622e-01  -6.7336389e-01
   5.1141338e-01   7.8043736e-01
   6.6577608e-01   2.2978427e+00
  -3.7094655e-01   8.0405221e-01
   6.4006787e-01   1.6022257e+00
  -1.3785652e+00   2.6076475e+00
  -1.2017962e+00  -1.6724064e+00
  -3.9885365e-01   8.8090065e-01
   7.1061907e-01   8.3340218e-01
   6.3628182e-01   7.6211190e-02
  -3.5342266e-01  -1.0466819e-01
   6.7883359e-01   1.6061967e+00
  -4.4131485e-01  -6.7572261e-02
  -3.2043758e-01   1.5947109e+00
   6.8724920e-01  -2.9753131e+00
  -4.2542183e-01   1.7292092e+00
  -1.2242945e+00   9.0892626e-01
  -3.0343730e-01  -2.2740587e+00
   7.0491112e-01   2.6363920e+00
   6.1194025e-01   1.6785671e+00
   6.3905002e-01  -2.0871161e+00
  -3.8009527e-01   2.2631400e+00
   5.9174124e-01   9.1792843e-01
  -2.6479847e-01  -1.8819697e+00
   5.3080809e-01   1.4095724e+00
  -4.5097624e-01  -2.2843266e+00
  -1.2298279e+00   2.5063227e+00
   8.0989148e-01  -1.5435887e+00
  -1.3420260e+00   1.0765582e+00
   7.0627391e-01   7.9044280e-02
   7.6638115e-01   1.0899731e+00
  -1.3511168e+00   8.8592486e-01
   6.7208338e-01   3.0733213e+00
  -1.2658770e+00  -2.5013766e+00
   7.1357854e-01   3.5384931e-01
   5.5196536e-01   8.8775320e-01
  -1.1351066e+00   6.3067239e-01
  -5.2750631e-01  -1.6611714e+00
   5.2336561e-01   6.4094935e-01
  -1.3057862e+00  -7.1675436e-01
  -3.4681258e-01  -6.8950493e-02
   6.7396995e-01   1.2370015e-01
  -2.5529599e-01   1.3734519e+00
   6.9154237e-01  -1.5107698e+00
  -1.4494234e+00   3.1117735e+00
  -3.4438771e-01  -3.1267902e+00
   6.3200316e-01  -1.4855344e+00
   6.1951770e-01  -2.2239494e+00
   5.5938813e-01  -2.9453094e+00
   6.4118852e-01  -1.5503941e+00
  -1.3140679e+00   2.0370344e+00
  -4.3162668e-01   2.5025170e-01
  -1.4591516e+00   8.6813100e-01
  -1.3318904e+00   1.7984689e+00
  -1.3357185e+00  -1.6443369e+00
   6.0708065e-01   2.4931444e+00
  -1.9717648e-01   3.0225405e+00
  -4.2133082e-01  -2.7081920e-02
   5.6348748e-01  -3.1001348e+00
  -4.0645021e-01  -2.5630573e+00
  -3.8806375e-01  -4.6733627e-01
   5.3481298e-01  -1.4023696e+00
   7.0083103e-01   1.5757778e+00
  -1.3892550e+00   1.5642092e+00
  -3.4090506e-01  -8.7475349e-02
   6.9280390e-01  -1.4222239e+00
   5.8778850e-01   1.4711452e+00
  -4.8227657e-01  -4.6390886e-01
  -1.4159526e+00   8.9562068e-01
  -1.3601487e+00  -2.4393015e+00
  -1.3980076e+00  -2.7727477e-02
  -3.5367747e-01  -1.4400901e+00
   6.3498615e-01  -6.8300291e-01
  -3.0609818e-01   1.6350173e+00
   5.8337505e-01  -2.4243080e+00
  -3.8826936e-01  -2.4185851e+00
  -1.2985039e+00   9.0288180e-01
   5.7148868e-01  -8.3122596e-01
  -4.0185493e-01  -6.8791628e-01
   6.1096679e-01  -2.5137763e+00
  -1.3555282e+00   6.9557246e-01
  -2.3684569e-01  -1.3220602e+00
  -1.4452124e+00   8.5233232e-01
  -3.0747441e-01  -1.5482110e+00
  -3.7106742e-01  -2.2415531e+00
   6.4399878e-01   7.7285385e-01
  -1.4720774e+00   6.5634047e-01
  -4.1222477e-01  -2.2192780e+00
  -3.0778595e-01   1.6331002e+00
   7.1365848e-01   1.5427122e+00
  -1.3228136e+00  -2.9687855e+00
  -1.4000617e+00  -2.2998403e+00
   5.8561045e-01   1.6502780e+00
  -4.2367810e-01   1.4445263e+00
  -1.2525003e+00  -3.0850068e+00
  -1.3729682e+00   7.9824731e-01
   6.3453567e-01   2.2638571e+00
  -5.5149216e-01   2.4657934e+00
  -3.5273823e-01  -2.2326725e+00
  -5.3992371e-01  -2.2791228e+00
   6.5542496e-01  -2.4000615e+00
  -1.3823310e+00   1.8285183e+00
  -4.6242778e-01  -1.4936963e+00
   7.3108957e-01   2.3867941e+00
  -4.4494389e-01  -8.2740356e-01
  -3.6406164e-01  -8.7921029e-02
  -3.5982851e-01   3.0957453e+00
   5.9319026e-01  -2.3514167e-02
  -1.3625094e+00   1.0075639e-01
  -2.3089870e-01   2.0189573e+00
  -1.3312210e+00  -6.6950001e-01
   5.7750078e-01  -7.2488298e-01
  -2.6168657e-01   1.5829402e+00
   6.0420473e-01   2.4460506e+00
  -3.4957060e-01  -1.3862157e+00
   6.2284846e-01  -8.2391276e-01
   5.7704186e-01  -7.4252105e-01
  -1.3565345e+00   1.4045188e-01
  -4.4777622e-01  -1.4602904e+00
   5.9092991e-01   7.9162631e-01
   6.5765420e-01   2.9519053e+00
  -1.3171249e+00   2.3862891e+00
   6.2341836e-01  -2.4473152e+00
  -1.4348469e+00   7.6613807e-01
  -2.6946908e-01   2.7215829e+00
   6.0481193e-01  -7.3033602e-01
   7.5662735e-01  -8.4685435e-01
  -2.5436784e-01   1.9840819e-01
  -1.3499740e+00  -8.4385357e-01
   6.1034326e-01  -2.8503426e+00
   6.2540480e-01   2.3262253e+00
  -1.5220382e+00  -2.1808961e+00
  -4.3203062e-01  -1.4169595e+00
   7.5176135e-01   2.3604651e+00
   6.6578718e-01   3.1089563e+00
  -1.4536622e+00   7.8834601e-02
   7.5265600e-01  -3.1198746e+00
  -1.3510876e+00  -3.0628636e+00
  -1.3253862e+00  -4.4121453e-02
  -2.9399285e-01  -4.4087476e-02
  -3.3436518e-01  -2.3252125e+00
  -4.0500271e-01   8.5016531e-01
  -1.3013171e+00   3.1146385e+00
  -1.3992808e+00   2.4700767e+00
   5.4615196e-01   4.8469171e-01
  -1.3125143e+00   3.0249464e+00
  -4.8204390e-01   7.2432986e-01
   6.3354734e-01  -6.5651324e-01
  -1.4660144e+00  -6.7119742e-01
  -1.3625806e+00   2.3099931e+00
  -4.7867896e-01  -1.6344069e+00
   5.8756682e-01   8.2755545e-01
  -2.9628695e-01   1.5075671e+00
  -1.4530454e+00   3.1354563e+00
  -1.4171653e+00   1.6310892e+00
  -1.4232826e+00  -1.2609626e-01
  -3.7912148e-01   2.3035879e+00
  -1.2665754e+00  -3.0796057e+00
   6.5325906e-01   1.7033291e+00
  -1.3116804e+00  -2.9125587e+00
  -4.5717745e-01  -3.0927247e-03
  -1.3793662e+00  -2.0589579e+00
   5.8189288e-01  -2.6606169e+00
   4.8316745e-01  -1.0826151e-02
  -3.1184930e-01   1.4812354e+00
  -1.3969265e+00  -1.5950469e+00
  -1.2748168e+00   7.5401400e-01
  -4.3941717e-01  -2.7537264e+00
  -4.3297636e-01  -1.6081941e+00
  -1.3908137e+00   1.5921815e+00
  -1.4611274e+00   1.3282727e+00
  -3.8261774e-01  -7.6298356e-01
  -3.1877944e-01  -1.5313053e+00
  -4.6158538e-01   2.2929791e+00
  -1.4164079e+00   1.6452218e+00
  -3.7051231e-01   7.4335937e-02
   6.9054851e-01  -6.6305401e-01
   6.6036320e-01  -1.5416787e+00
  -1.3306224e+00   2.4679672e+00
  -2.7538625e-01  -2.1796217e+00
   6.7031702e-01  -1.4196684e+00
   6.5232299e-01   1.4379598e+00
  -4.4076343e-01  -1.5040009e+00
  -1.4571325e+00   1.6785083e+00
   6.5108381e-01  -3.7297334e-01
  -4.2817354e-01  -3.1013667e+00
   4.6825502e-01   2.3838271e+00
  -1.5201148e+00   3.2622557e-01
  -1.4136892e+00  -6.9474233e-01
  -3.7096142e-01   1.3921486e-01
  -3.1773473e-01  -1.2335418e+00
   6.8002265e-01  -2.3063385e+00
   5.2394555e-01   4.9994795e-02
  -3.4365885e-01  -2.0516551e+00
  -3.0040176e-01  -2.1895399e+00
   5.3700943e-01  -5.1659026e-01
  -3.2580352e-01  -3.0146056e+00
   5.8871712e-01  -1.5850519e+00
  -3.9293682e-01   2.2444438e+00
  -2.8992130e-01  -2.2435808e+00
   4.0462445e-01  -1.4128677e+00
  -1.3084039e+00  -1.6424570e+00
  -1.4354800e+00  -2.2345650e+00
  -2.8844407e-01   8.7308540e-01
   6.5370710e-01   2.3712827e+00
  -3.5687657e-01  -8.0451976e-01
  -1.3248494e+00  -5.5368880e-01
  -1.3118108e+00  -2.9476191e+00
  -3.6600008e-01   7.7564306e-01
  -1.5781530e+00  -2.4066944e+00
  -1.2630582e+00   2.5515805e+00
  -4.0858562e-01   7.2691004e-01
  -1.2649988e+00  -2.5534737e+00
   5.8170571e-01  -1.7461714e+00
  -5.5457155e-01   9.0271326e-01
  -2.5272115e-01   2.2133674e+00
  -1.2721923e+00   1.5246949e+00
  -1.2043099e+00  -1.9901639e-01
  -1.4049183e+00  -7.5957565e-01
   6.4677615e-01  -5.9599666e-01
  -3.5860624e-01   2.2464817e+00
  -1.2872320e+00   1.1225823e-01
  -2.4540437e-01   1.4923524e+00
  -3.1863765e-01   8.1609852e-01
  -3.0390911e-01  -3.0500965e+00
  -1.2577719e+00   1.0388822e+00
  -2.7204507e-01   5.2237979e-03
   6.5932113e-01   3.1404364e+00
  -5.4627361e-01  -3.1216300e+00
  -1.3297158e+00  -1.5988968e+00
  -2.7897927e-01  -4.0799736e-01
   6.0595681e-01  -6.8976677e-01
  -1.4379178e+00   1.4529717e+00
  -4.0703320e-01  -1.6869548e+00
   5.9054139e-01   7.4830209e-01
  -3.7096553e-01   7.1162626e-01
   5.1565041e-01   7.5142296e-01
  -1.3682658e+00  -2.3159332e+00
   7.5609413e-01   2.3678391e+00
  -1.2726043e+00  -2.3457417e+00
   5.7718000e-01   1.2705324e+00
  -3.6900542e-01  -3.0962395e+00
   5.7482004e-01   2.3163171e+00
  -4.3837172e-01   7.9396370e-01
  -4.0999666e-01   1.6780382e+00
  -1.2925134e+00  -7.2376669e-01
  -1.2384730e+00  -3.1264054e+00
  -3.1469537e-01  -8.0283422e-01
  -1.3413067e+00   1.6322133e+00
  -1.3816742e+00   2.3743867e+00
  -3.6545452e-01  -2.2822004e+00
  -1.3712561e+00   5.1658706e-01
  -1.2340807e+00  -1.3118119e+00
   6.2160191e-01   1.4794100e-01
   4.5602886e-01   1.5719233e+00
  -1.3734665e+00   2.5580156e+00
  -1.2361234e+00  -1.7252814e+00
  -1.2458410e+00   1.7159945e+00
  -3.6034193e-01  -9.6806784e-01
  -1.3498837e+00  -1.6114333e+00
   6.9165788e-01   1.6679762e+00
  -1.4441681e+00  -3.1055355e+00
   6.8120854e-01   9.5692132e-01
  -1.8151705e-01   8.2181665e-01
  -1.3437796e+00  -2.1986473e+00
  -4.0699954e-01  -1.5243123e+00
   4.9166693e-01  -6.6701642e-01
  -1.8215193e-01  -7.9777971e-01
  -2.0481779e-01  -6.3798575e-01
   5.2834542e-01   2.1381852e+00
  -1.5245491e+00  -6.5868778e-01
   5.8473666e-01  -2.3490242e-01
  -4.1535570e-01  -3.0039082e+00
  -4.4566827e-01   2.3112589e+00
  -1.4106473e+00   1.2841603e-01
   6.1894535e-01   3.1206299e+00
   6.1954567e-01  -8.6992247e-01
  -3.1412938e-01  -1.7104521e+00
  -3.9006108e-01   1.3588089e+00
  -1.5711698e+00  -1.2027750e+00
  -3.4556073e-01   3.0432066e+00
  -1.3396580e+00   8.3868817e-01
   6.5449150e-01  -2.3030652e+00
   7.0325502e-01   6.2215894e-01
   5.5630346e-01   2.7643501e+00
  -1.1878296e+00   7.7343061e-01
   6.8607647e-01  -1.1188944e-01
  -1.3153486e+00   2.4791611e+00
  -2.6589276e-01   2.2560955e-01
  -1.3056112e+00  -2.0075131e-02
   5.0763688e-01  -1.6714741e+00
  -3.2533690e-01   3.0062183e+00
   7.2708054e-01  -6.7358975e-01
  -4.2838939e-01   2.5120964e+00
  -1.5442660e-01  -3.0926312e+00
   7.2786646e-01  -7.3012587e-01
  -1.3114546e+00   2.4106397e+00
  -1.4041196e+00   2.3904250e+00
  -3.9302439e-01  -2.3067688e+00
  -1.2962610e+00  -2.9509679e+00
   5.4741542e-01   4.4063512e-03
  -1.2841752e+00  -2.3862211e+00
   6.8101273e-01   9.5161488e-01
   5.5517700e-01   8.5081745e-01
  -4.2927006e-01   1.4656397e+00
  -3.9570431e-01  -6.2473291e-01
   5.4788369e-01  -2.3143631e+00
  -3.1125843e-01  -1.4501449e+00
   6.8258015e-01   2.9963330e+00
   6.9293068e-01  -1.9152108e+00
   5.6052780e-01   5.9503977e-01
   6.3115521e-01   2.1216471e+00
  -3.9569109e-01   2.5018161e+00
  -1.3925245e+00  -5.8970003e-01
  -1.2535493e+00   1.5519196e+00
  -3.4590305e-01   1.6649703e+00
  -3.2707445e-01  -2.5638916e+00
  -1.2691215e+00   8.9868753e-03
   6.2039910e-01  -2.4457928e+00
   4.9082319e-01  -2.9876772e+00
  -4.2265719e-01   1.6571712e+00
  -4.1191875e-01  -1.4971457e+00
  -3.4973415e-01  -1.5909185e+00
  -1.2799573e+00  -2.3975179e+00
  -3.3173609e-01  -1.6266427e+00
  -1.3985552e+00  -2.2891658e+00
   5.4351780e-01  -6.0837267e-03
   6.0731597e-01  -1.1036717e+00
  -1.3280382e+00   7.2548760e-01
  -3.8924209e-01  -7.2499320e-01
  -4.1503786e-01   1.8755338e+00
   6.2593778e-01   2.4510526e+00
  -1.4547017e+00   8.9366934e-01
   5.2233046e-01  -2.2699139e+00
   6.7064728e-01  -3.0728424e+00
  -1.4847471e+00   8.1609721e-01
  -4.6354806e-01  -2.4186714e+00
   7.0850283e-01   2.2235606e+00
  -1.4568993e+00  -2.0524752e-01
  -1.2618296e+00  -1.4989595e-01
  -3.7420478e-01  -5.9696815e-01
  -1.4350916e+00  -2.3046683e+00
  -1.3518857e+00  -2.1193053e+00
  -1.3103367e+00   9.7235937e-01
  -1.4913290e+00   1.0689897e+00
  -1.2596131e+00   8.6887640e-01
   6.8875613e-01  -3.0422090e+00
  -1.2683469e+00  -6.0796553e-01
  -1.3748496e+00   1.1812573e-01
   6.1590289e-01  -8.2964756e-01
   6.3722291e-01  -8.7296709e-01
  -1.1261181e+00  -8.8603305e-01
  -1.3042882e+00   6.8197944e-01
  -2.4818287e-01  -2.4710649e+00
  -1.2749347e+00   1.1295165e+00
   5.1604369e-01   1.0042944e+00
  -1.4211697e+00   2.6382211e+00
   6.2274460e-01  -2.1899417e+00
  -4.1284785e-01   7.0213658e-02
  -1.2064324e+00  -1.2409809e+00
  -3.7323763e-01  -9.6783580e-01
   5.6006424e-01   2.3711660e+00
  -5.0615690e-01   9.8205661e-01
  -1.3258160e+00   1.7077804e+00
  -1.4299211e+00   2.4667831e+00
   8.2626617e-01  -3.1091138e+00
   5.5524947e-01  -7.9471307e-01
   6.6282245e-01   2.3421207e+00
   6.3364652e-01  -4.7131600e-01
  -3.7763842e-01  -2.3559397e+00
   5.7108561e-01  -1.6343190e+00
  -3.2452751e-01   2.1520589e+00
  -3.3199040e-01   5.4586502e-01
  -1.2676667e+00   2.3425693e+00
   5.6828944e-01   2.3019303e+00
  -4.2648800e-01  -3.0695807e+00
  -1.3156551e+00  -2.8436667e-01
  -3.4958176e-01   2.9348039e+00
   6.2182816e-01   8.5373141e-01
  -1.3186860e+00   6.1974017e-01
  -2.7186985e-01  -1.3744693e+00
   5.3166709e-01  -2.3410795e+00
  -1.5171945e+00   1.8847387e+00
   5.3635864e-01   1.0571390e+00
  -1.3206771e+00  -1.7922771e-02
   5.6424272e-01  -2.1718969e+00
   5.3776579e-01  -2.4507734e+00
  -3.9078280e-01   1.5361535e+00
   7.0857271e-01   3.1056827e+00
  -4.3883320e-01  -1.4691433e+00
  -1.4054384e+00   3.1331966e+00
  -1.2634275e+00   3.3228630e-02
  -1.3650714e+00  -8.4241214e-01
  -2.8587688e-01  -6.7503144e-01
  -3.3439046e-01   2.9411933e+00
  -1.3663675e+00  -1.3792295e+00
  -4.1732008e-01  -4.3494584e-01
  -3.8361534e-01  -2.3983610e+00
  -3.6802017e-01   8.7150355e-02
   6.3237442e-01   2.5039434e+00
  -1.3190749e+00  -1.5431345e+00
  -1.4806728e+00   3.0208904e+00
   6.6036303e-01  -2.3563423e+00
  -3.9566437e-01   7.5240329e-01
  -3.0968300e-01  -1.6123459e+00
   6.7143862e-01  -2.5310387e+00
  -2.9585343e-01   9.9005454e-01
  -3.6490309e-01  -2.3532883e+00
  -2.8632925e-01  -7.3833005e-01
  -1.3699001e+00  -9.2553697e-01
  -4.2523919e-01  -2.1676697e+00
  -1.4411389e+00  -1.5846343e+00
  -5.1275503e-01  -4.6752692e-02
  -1.4474340e+00  -3.0906717e+00
  -4.3881895e-01   1.6462705e+00
  -5.3329356e-01  -1.5213415e+00
   5.2647233e-01  -3.1254343e+00
   5.4690101e-01   2.3421217e+00
  -1.2837710e+00  -5.2859655e-01
  -3.3358365e-01   2.3606253e+00
   6.3001833e-01   8.3802757e-01
  -1.2392276e+00  -1.3875761e-01
   6.5805588e-01   3.0694980e+00
  -4.2842142e-01  -6.0812168e-01
  -3.8144943e-01  -1.5274446e+00
   5.8593434e-01  -2.5044458e+00
  -2.3875190e-01   1.7720355e+00
  -1.2838219e+00  -2.9912756e+00
   6.0992830e-01   1.7248591e+00
   5.2814837e-01   7.8733925e-02
  -3.5809984e-01   1.5382798e+00
  -3.2036523e-01   5.8974990e-02
  -2.6056978e-01  -1.6814156e+00
  -1.3105587e+00  -6.8980917e-01
  -1.4111295e+00   2.3831336e+00
  -2.4334498e-01  -1.0724392e+00
  -1.4770095e+00  -2.1645677e+00
  -1.4321845e+00   1.1756588e-02
   7.5558405e-01  -8.6765190e-01
  -2.3501674e-01   3.0494743e+00
  -1.2407702e+00   2.3474074e+00
  -3.2762490e-01  -1.8604598e-01
  -2.7842226e-01   7.4401928e-02
  -4.7477612e-01   2.3775352e+00
   6.7637975e-01  -3.1412310e+00
  -4.1378378e-01   8.6814008e-01
  -1.4696881e+00   1.4035497e+00
  -3.4427040e-01   1.5226867e-01
   5.7835498e-01  -8.4969542e-01
   6.8832534e-01  -2.4440815e+00
   6.4247491e-01   8.4954204e-01
  -1.4095007e+00   1.5649021e+00
  -1.3911683e+00  -9.9688537e-01
  -3.2183168e-01  -2.9858916e+00
   5.5388336e-01   1.8454130e+00
   6.8805051e-01   2.5240543e+00
   7.7428331e-01   2.3843201e+00
  -2.8006548e-01   1.7607032e+00
  -1.2435483e+00  -2.2866624e+00
   6.7293369e-01  -2.3332688e+00
   6.2757028e-01   1.0516229e+00
  -2.0668888e-01  -1.3420274e+00
  -1.7597458e-01   1.7038383e-01
  -3.2482459e-01   8.0521746e-01
  -1.3726379e+00   2.2541142e+00
  -3.4295925e-01   2.3389865e+00
  -3.5878781e-01   2.3393901e+00
  -3.2006780e-01   9.2679086e-01
   7.4860021e-01  -2.3627392e+00
  -2.6476207e-01  -1.7355289e+00
  -3.4777767e-01   3.0622861e+00
   6.2908073e-01   1.6952907e+00
  -4.1269112e-01   1.0179256e+00
   6.2461482e-01  -2.2382946e+00
   7.0575081e-01   9.3166782e-01
  -1.3589330e+00  -3.0896423e+00
  -1.4363018e+00  -1.4329443e+00
  -1.8738772e-01  -5.4414955e-01
   6.6357351e-01  -1.0920270e+00
   7.5453803e-01   4.9319522e-02
  -2.9872232e-01  -1.3802152e+00
  -2.7161113e-01   2.9026285e+00
  -1.3982267e+00   2.6462138e+00
   6.4745705e-01   1.0317855e+00
   7.0737579e-01  -2.9555915e+00
   6.2834332e-01   1.7388189e+00
  -2.5142467e-01   2.2291683e+00
   6.6997883e-01  -1.7053041e+00
  -3.1566102e-01  -1.1609075e-01
  -1.7129672e-01   2.4726108e+00
   7.1485678e-01   2.3975560e+00
  -3.3005515e-01  -1.3793316e+00
   7.9104857e-01   8.2416230e-01
   6.4256167e-01  -1.5443324e+00
  -1.3715526e+00   1.5560010e+00
   6.8682778e-01  -9.1571395e-01
  -3.0861487e-01   2.3793616e+00
   6.0719533e-01  -3.0874836e+00
  -2.7106275e-01  -2.2192527e+00
  -1.1739824e+00  -1.4808159e+00
   5.8272244e-01  -1.3390232e+00
  -4.0791863e-01  -2.4132832e+00
   6.1499954e-01  -6.4300806e-01
  -4.3656734e-01   8.0633667e-01
  -1.2904870e+00  -1.6356384e+00
   7.1679661e-01   3.1165335e+00
   6.8941566e-01   1.2457697e-01
  -1.3147223e+00  -2.5106976e+00
  -1.2387695e+00   1.0731597e+00
  -3.8340205e-01   7.2819190e-01
   6.6183628e-01  -2.8494645e+00
  -1.3817458e+00   3.0043523e+00
   6.3448758e-01  -1.5519015e+00
  -3.0560489e-01   7.2063272e-01
  -4.7315666e-01  -3.0126292e+00
  -1.3266543e+00  -2.2740860e+00
   6.2451857e-01  -1.4384526e+00
  -3.9114051e-01   5.0025402e-01
  -2.9411928e-01   8.6445301e-02
  -3.2536127e-01   2.2421874e+00
  -3.6374506e-01   1.5922846e+00
   6.4606504e-01  -2.3302920e+00
  -2.6985487e-01   1.6835650e+00
  -1.3457743e+00  -3.1138859e+00
   5.8303255e-01   1.4136326e+00
  -1.3835673e+00  -8.5247890e-02
  -1.4008792e+00   1.7014204e+00
  -1.4036904e+00  -3.0690022e+00
  -3.5460817e-01  -1.6325504e+00
   5.7946921e-01   3.0949927e+00
   6.4205273e-01  -2.2424454e+00
  -1.4481235e+00  -8.6099697e-01
  -5.0633075e-01   3.0529780e+00
  -1.3244623e+00  -1.3914592e+00
   5.6231659e-01   6.3367650e-01
   5.4064650e-01  -2.0007660e+00
   6.5284113e-01   1.7455445e+00
  -4.1876475e-01   1.7024760e+00
   6.2851922e-01   9.6216563e-01
  -1.3186972e+00  -2.8851948e+00
  -5.0332310e-01   3.0658517e+00
  -4.4933890e-01  -1.5563957e+00
   6.2588826e-01  -1.6148630e+00
  -1.2954284e+00   2.2512402e+00
  -3.6118521e-01   2.3835591e+00
   8.1618805e-01   1.4050181e+00
   5.7002137e-01  -2.1951141e+00
   4.8125690e-01  -1.6193326e+00
  -2.9052935e-01   1.3282735e+00
  -1.4891733e+00  -1.6448949e+00
  -1.2279881e+00  -2.3069386e+00
   6.3732477e-01   1.5369204e+00
  -1.3972987e+00   7.5134332e-01
  -4.0450087e-01   2.4318787e+00
  -1.4881508e+00  -6.3762027e-01
  -3.3777294e-01  -3.0403995e+00
  -1.3921140e+00  -1.3216097e+00
  -2.4283752e-01  -1.3355084e-02
  -1.2462883e+00   1.8357108e+00
  -1.3158245e+00   1.5389008e+00
  -3.6789978e-01  -6.2973764e-01
   8.0092526e-01  -3.0123209e+00
  -1.4603381e-01  -7.0718356e-01
   7.4220107e-01   2.1844356e+00
  -1.4554865e+00   3.8641173e-03
   6.7162693e-01   1.0467451e+00
   6.0378769e-01   8.2630823e-01
  -1.3525988e+00  -1.6185509e+00
  -1.2712257e+00  -8.6990618e-01
   6.2481794e-01   1.0720359e-01
  -3.2299615e-01   2.4302008e+00
  -2.4923393e-01  -7.9384100e-01
  -2.6303723e-01   3.0358121e+00
   6.2918956e-01  -3.6855629e-02
  -1.3837616e+00  -1.3890369e+00
   7.2355320e-01   1.5611358e+00
  -1.5051199e+00   3.7290901e-02
   6.2474211e-01  -7.8017207e-01
   4.9615869e-01  -2.2248892e+00
  -1.2335847e+00   8.4025818e-01
  -2.8076638e-01  -2.2372528e+00
   6.3071728e-01  -5.4356340e-01
   6.2405949e-01   1.1197811e-01
  -1.3053560e+00   2.5435196e+00
   6.1756554e-01   3.1302496e+00
  -1.2974377e+00  -2.2515964e+00
  -1.4191745e+00  -1.5925631e+00
  -3.8956111e-01  -1.5372331e+00
  -3.6452823e-01  -3.0062483e+00
  -1.3557525e+00   8.9229500e-01
  -1.3038376e+00  -2.0929820e+00
   5.4380470e-01   1.4900056e+00
  -1.4723572e+00   1.9265788e+00
  -3.2324502e-01   2.5317074e+00
  -3.3512798e-01   8.4851491e-01
   4.2982239e-01   3.1255319e+00
  -2.3505214e-01  -1.8477532e+00
   7.5067648e-01   6.7658735e-01
  -4.0753959e-01   2.9101079e-01
  -4.7886652e-01   2.4370951e+00
  -1.2052184e+00   2.2029909e+00
  -1.4367920e+00  -1.3872565e+00
  -1.5714098e+00   1.7306140e+00
  -1.3563502e+00   1.8190422e+00
   6.2458223e-01   2.2655950e+00
  -1.2889088e+00   2.4810140e+00
  -1.3183105e+00   1.6228072e+00
   5.0610082e-01  -2.2782940e+00
  -1.3154582e+00  -1.6317738e+00
  -1.2900824e-01  -1.0085457e+00
   7.2688852e-01  -2.3514566e+00
  -1.3082027e+00  -7.1344349e-01
  -3.7119725e-01   2.0439861e+00
  -1.3450927e+00   5.4304302e-01
  -4.2486656e-01  -1.5229845e+00
  -1.7952213e-01   2.2864132e+00
  -1.5033059e+00   6.7565027e-01
  -4.1420765e-01   2.2544534e-02
   7.5425538e-01  -2.0897896e+00
  -1.4209990e+00   2.1553847e+00
  -2.0479177e-01   1.7810268e+00
  -3.4284576e-01  -6.8395849e-01
  -1.2780448e+00   1.4675661e+00
  -1.3477221e+00   9.9830035e-01
   7.0087520e-01   3.0049905e+00
   7.2322098e-01  -2.8735331e+00
  -2.6519793e-01   2.4476712e+00
  -3.1873274e-01   1.6335084e+00
   4.8255255e-01   2.1982913e+00
   8.0764441e-01  -8.1986983e-01
  -3.2516850e-01  -1.1524055e-01
  -1.3676725e+00  -2.9183754e+00
  -4.1598463e-01   3.0573911e+00
  -3.6906309e-01   1.5474218e+00
   7.4435972e-01  -3.1348230e+00
  -1.2835588e+00   2.3305534e+00
  -4.4453541e-01   1.7737636e+00
  -1.4040747e+00  -1.7170929e+00
  -1.4522282e+00   1.3541004e+00
  -3.6777195e-01  -2.9400271e+00
   5.3453501e-01   6.4461866e-01
  -5.2698548e-01  -2.1927005e+00
  -5.4665996e-01   6.6303565e-03
  -1.2504947e+00  -1.7286998e+00
   6.3434323e-01   2.8761997e+00
  -1.2572513e+00   1.3888746e+00
   6.1108289e-01   2.9938994e+00
  -3.3719136e-01  -6.8539404e-01
  -3.6911347e-01   1.0105085e+00
   6.3182828e-01   5.8711051e-01
   6.3833015e-01  -7.1779612e-02
   7.3979414e-01  -1.1048797e-01
  -4.5409678e-01  -2.8130902e+00
   6.0208902e-01   7.6803095e-01
  -1.1646855e+00   7.9202526e-01
  -2.9737356e-01  -6.3781596e-01
  -1.4647138e+00   1.1550186e-01
  -1.3652823e+00   1.6032069e+00
   5.2430533e-01   1.7730204e+00
  -3.4330122e-01  -1.5160449e+00
  -4.3122899e-01   1.2660872e-02
  -1.3246729e+00   6.3787701e-01
  -1.4661539e+00   1.5314094e+00
  -1.3742280e+00  -3.1161529e+00
  -1.4621162e+00  -1.4283445e+00
  -3.0198372e-01   2.2702621e+00
   6.0885264e-01   2.4959327e+00
  -3.7268025e-01  -7.1474996e-01
  -4.4400860e-01  -7.5912248e-01
  -1.2025255e+00  -2.1957683e+00
   6.9959038e-01  -6.5079710e-01
  -1.2447251e+00  -7.2701610e-01
  -1.3788897e+00  -8.7103165e-01
  -1.2993523e+00   9.5919276e-01
  -5.4449696e-01  -1.5016156e+00
  -3.5622892e-01   3.1387679e+00
  -1.4192035e+00   8.8986149e-01
   6.3731818e-01   1.4008076e-01
  -1.2209768e+00  -7.2835207e-01
  -4.6952969e-01   1.8281515e+00
  -5.1381858e-01  -3.0657300e+00
  -4.7983659e-01  -1.7241221e+00
  -2.8326678e-01   1.7534233e+00
   5.9124261e-01   9.4912478e-01
  -1.5473954e+00   2.9809125e+00
   6.4564233e-01  -3.2582226e-01
  -3.1382733e-01  -9.2561610e-01
  -4.0130063e-01  -2.2524499e+00
  -1.3403795e+00   2.2420411e+00
  -1.4354777e+00  -5.2246601e-01
  -2.9868518e-01  -1.6100863e+00
   6.3214907e-01   1.4517573e-01
  -1.4071942e+00  -1.9514842e+00
   6.3329796e-01   1.7985514e+00
  -3.9580258e-01  -2.9356926e+00
  -1.3176584e+00   3.0963588e+00
  -4.1154881e-01  -7.9360225e-01
  -3.9897267e-01  -1.3908895e+00
   7.2846570e-01  -8.3362855e-01
  -3.0924280e-01   3.0645371e+00
  -1.4090638e+00  -1.6101134e+00
   6.3760217e-01   3.0768988e+00
  -2.8515416e-01   1.4345941e-01
   7.1137776e-01   5.1456046e-01
  -1.2644038e+00  -2.5602382e+00
   8.2047454e-01   3.1205468e+00
   5.1560321e-01   9.4110107e-01
  -3.4998671e-01   7.3687674e-01
   6.2193984e-01  -2.9615932e+00
   6.0349506e-01  -2.1504294e+00
  -3.0910900e-01   6.5588508e-01
  -3.3815470e-01  -2.4669851e+00
  -3.6259990e-01   1.5378979e+00
  -1.3372257e+00   1.5970553e+00
  -3.2611819e-01   9.7902703e-01
  -1.3629785e+00   1.3864763e+00
   6.7280540e-01   1.6016215e+00
   5.2316868e-01   1.1916413e-01
  -4.4691592e-01   7.4543211e-01
   6.0814659e-01  -7.5793427e-01
  -3.4406097e-01  -3.1337964e+00
  -3.1641822e-01  -1.5458113e+00
   6.8423703e-01   7.6155609e-01
   7.0586787e-01   1.6522016e+00
  -2.5583511e-01   7.8488665e-01
  -1.2906729e+00   2.9139762e+00
  -3.7124162e-01  -1.9284487e-02
   5.5578805e-01   7.7737978e-02
  -1.2962866e+00  -1.4274294e+00
  -1.4558414e+00   1.7895879e+00
  -2.1871201e-01   3.1280733e+00
   6.9320816e-01  -9.0215352e-01
   7.6154104e-01  -2.1413973e+00
  -3.3136201e-01  -6.4070292e-01
   6.1152318e-01  -6.5307659e-01
  -3.0893182e-01   2.4568527e+00
   7.6279119e-01  -1.6550219e+00
  -4.8709295e-01  -1.6420887e+00
  -3.2505955e-01   1.6991449e+00
  -1.3749716e+00   2.3472630e+00
   6.5947211e-01  -6.2357260e-01
   5.6993317e-01   1.3671349e+00
  -3.2439303e-01  -5.7577744e-01
  -1.4971443e+00  -8.4455133e-01
  -4.0685838e-01   2.3063689e+00
  -3.7272185e-01  -5.5745650e-01
  -2.7963955e-01   8.8158724e-01
   5.0851877e-01  -1.3948202e+00
  -1.3552383e+00  -1.5147354e+00
  -2.8259478e-01   1.4662669e+00
   7.2619663e-01   7.0845447e-01
  -4.3049552e-01   1.3806385e+00
  -3.8546711e-01  -1.4696708e+00
  -1.3319255e+00  -2.3725396e+00
   5.3340960e-01   3.0203027e+00
   6.7959992e-01   2.4637209e+00
  -1.2910272e+00  -1.5870005e+00
  -1.2296517e+00   1.4262771e+00
  -1.3154623e+00   1.5740206e+00
  -1.2196125e+00   1.0076986e+00
  -1.4700087e+00  -8.2192766e-01
  -1.2878645e+00  -7.6117057e-01
   6.6943890e-01   2.4137598e+00
  -4.1860690e-01   8.9683924e-01
   6.7774101e-01  -1.2195384e+00
  -1.3183564e+00  -2.9152806e+00
   6.4507529e-01  -6.8643355e-01
  -1.3527823e+00  -7.3572967e-01
  -1.3764653e+00   1.5688811e+00
  -4.9586376e-01   9.7133683e-01
  -1.2010366e+00   2.2600138e+00
  -4.3937302e-01  -8.1791991e-02
   7.3937209e-01   1.6473053e+00
   5.1782837e-01   2.7327829e-01
  -4.0691482e-01   2.9999588e+00
   6.2560502e-01   9.5191844e-01
  -1.4827070e+00   8.5010508e-01
  -1.4206231e+00   1.6046689e-01
   6.3161735e-01   2.3647072e+00
  -1.3129843e+00   2.4777295e+00
  -2.9593917e-01   7.9485333e-01
   5.8371475e-01   3.0380534e+00
   6.8077310e-01  -5.9636943e-02
  -5.1589508e-01  -2.2342918e+00
   7.1057112e-01  -3.0634499e+00
  -4.0887060e-01  -2.6401516e+00
  -3.3345903e-01  -3.2924629e-02
  -1.3579204e+00   8.3946189e-01
  -1.2849139e+00   1.5329883e+00
   5.8454742e-01   2.9883981e+00
  -4.9169454e-01  -9.0823992e-02
  -4.8052687e-01  -3.0599434e+00
  -4.3764348e-01   2.2975845e+00
  -1.3496103e+00  -6.6712300e-01
  -5.2193174e-01   1.5528443e+00
  -1.4525639e+00  -3.0856344e+00
  -2.7343836e-01  -2.9371625e+00
  -1.3952034e+00   1.5619937e+00
  -1.3285022e+00  -2.2046488e+00
   6.3761202e-01  -3.7463146e-02
  -3.2399076e-01   2.3570589e+00
   6.0560685e-01   2.3941295e+00
  -4.3415503e-01   1.0522579e+00
  -3.2508423e-01   1.4503519e+00
  -1.4855624e+00  -2.9333481e+00
  -3.3521660e-01  -3.1367373e+00
  -4.4766074e-01  -3.0333394e+00
   6.6403062e-01  -2.3120392e+00
   6.7401345e-01  -2.5761965e+00
  -2.0775463e-01   1.1812849e-01
  -2.5962142e-01  -6.2818244e-01
  -2.0955182e-01   2.4675441e+00
  -4.2088760e-01  -2.1702907e+00
   6.7854988e-01   8.2997798e-01
   6.9249834e-01   8.5481206e-01
  -1.3287115e+00  -3.0216748e+00
  -1.2851232e+00   6.8735592e-01
  -2.7662427e-01  -2.9712803e+00
  -3.4193972e-01   8.7471906e-01
   7.3246468e-01  -2.9360013e+00
  -1.2277061e+00   2.3392085e+00
  -1.1692846e+00  -2.2689927e+00
  -1.2914499e+00  -2.9595642e+00
   5.1285252e-01  -1.3271453e+00
   6.7734137e-01   3.0076577e+00
  -1.2062183e+00  -2.1489169e+00
  -3.5448716e-01  -1.6062457e+00
  -4.4921481e-01   2.5727463e+00
   7.2913353e-01   2.5003792e+00
   5.8939430e-01   1.5715127e+00
  -3.7201093e-01  -1.0098573e+00
  -1.3023547e+00  -3.0611007e+00
  -1.2623080e+00   5.7255738e-01
  -1.3112853e+00   2.2650306e+00
  -4.1382313e-01  -8.7075601e-01
   6.5336906e-01   2.4440450e+00
  -3.9244642e-01   2.5839020e+00
  -3.9636845e-01  -1.7235914e+00
   6.6013907e-01   8.5262456e-01
  -1.4080196e+00  -1.4742670e+00
  -1.3338417e+00   1.7101660e+00
  -1.2905451e+00  -6.6134985e-01
   6.9303059e-01  -1.5639281e+00
   6.4895109e-01   7.0257996e-01
  -1.3276166e+00   1.0879129e+00
  -4.4537647e-01   1.5901559e+00
  -1.3825992e+00  -7.4089931e-01
  -1.3699685e+00   3.1151438e+00
  -3.9028804e-01   9.5008531e-01
   5.8701247e-01   2.4527789e+00
  -1.2941243e+00   1.6139128e+00
   6.4135987e-01  -2.3231278e+00
   6.7725528e-01  -2.4762226e+00
  -4.3057596e-01   1.6155217e+00
  -5.0405336e-01  -1.5150437e+00
  -3.1601761e-01  -1.3307175e-01
  -2.8299852e-01   3.1242471e+00
   8.0259846e-01   1.7252569e+00
  -3.6756091e-01  -1.6524174e+00
  -3.2386078e-01  -2.2468529e+00
  -4.0966179e-01  -8.9529169e-01
  -4.5294903e-01  -1.6091974e+00
  -1.3425790e+00   2.4138471e+00
  -2.8966404e-01   2.2982708e+00
   6.9371663e-01  -2.3282019e+00
  -1.4066724e+00   2.9088583e+00
  -1.1293384e+00  -2.4227698e+00
   6.4110868e-01   8.9319817e-01
  -3.1416848e-01  -5.4834920e-01
  -1.2644881e+00  -2.2065430e+00
  -1.2894488e+00   6.4117556e-02
  -1.4496892e+00   2.9830835e+00
   7.8634979e-01   3.5437455e-01
  -3.6862806e-01   1.7221114e+00
   6.0022958e-01   2.3924628e+00
  -3.8202363e-01  -7.6475042e-01
   6.6329210e-01  -2.2425314e+00
  -1.2678470e+00   7.9283827e-02
  -1.4337785e+00  -2.9747437e+00
  -4.5956928e-01   1.6023391e-01
  -1.3949104e+00   2.3400488e+00
  -1.2781610e+00  -5.9437047e-01
  -3.4079671e-01  -1.5847590e+00
   5.2502365e-01   1.5754749e+00
  -1.2089072e+00   1.6399480e+00
  -3.8563107e-01   1.7923519e+00
  -2.3744021e-01   1.8064836e-02
  -1.2996767e+00  -2.4529094e+00
  -3.3178497e-01  -1.4561922e-01
  -1.4868966e+00   6.4492044e-01
  -1.4359927e+00  -7.7216781e-01
  -3.4288498e-01  -7.0389950e-01
  -1.3824180e+00   1.6344516e+00
  -5.5797843e-01  -2.1659081e-01
  -1.5100962e+00   2.3640275e+00
   7.0064892e-01   1.3309505e+00
  -1.3240769e+00   3.0784640e+00
  -2.8093406e-01  -1.4019246e+00
  -3.8355048e-01  -1.7168737e+00
  -2.8545443e-01   1.8047362e+00
  -4.4303164e-01  -2.4348990e+00
  -1.4768444e+00   9.5754800e-01
  -1.5510267e+00   2.3633894e+00
   6.4976153e-01   3.0432144e+00
  -1.3087050e+00   2.4493966e+00
  -1.4374279e+00   1.4868624e+00
  -2.9142858e-01   4.1061042e-02
   6.9575665e-01  -3.0858843e+00
  -1.4535708e+00   2.3243279e+00
   5.5800260e-01  -2.9963660e+00
  -1.4677250e+00   1.5331131e+00
  -4.8312447e-01   3.1382888e+00
   6.7656058e-01  -3.0530013e+00
  -1.3255328e+00   3.9423040e-01
   6.9799075e-01  -7.6772146e-01
  -3.3410607e-01  -6.8095154e-01
   6.0247700e-01  -7.8009553e-02
  -4.8531710e-01   2.4252780e+00
   6.5850306e-01  -2.2584310e+00
  -3.5150013e-01  -1.3591197e+00
   6.3045321e-01  -8.6212515e-01
   5.9460934e-01   5.8934208e-01
  -3.4943886e-01  -1.5735104e+00
  -1.3669222e+00  -1.3684372e+00
   6.5015444e-01  -3.0582437e+00
   7.3024900e-01   1.6060021e+00
  -4.0376348e-01  -7.5352249e-01
  -4.5739440e-01  -1.4774685e+00
   6.0398264e-01  -1.5892840e+00
  -3.3612736e-01   3.1327212e+00
   6.3850648e-01   1.2934285e-01
  -4.9562721e-01   1.7384434e+00
  -3.7897399e-01   7.1811884e-01
   7.8866876e-01   1.4894955e+00
   6.6411261e-01   1.3156299e+00
   6.5375927e-01   8.4198669e-01
   6.7238135e-01   7.2314868e-02
   6.4378510e-01   1.6738620e+00
   6.4098834e-01   1.5812393e+00
  -1.3726214e+00  -7.2452842e-01
   6.3482466e-01  -9.6144978e-01
  -3.6108866e-01  -2.4590232e+00
  -5.5816164e-01   2.5500991e+00
  -1.3715262e+00  -1.5318205e+00
  -3.7681764e-01   1.6359777e+00
  -2.8164289e-01  -7.7348266e-01
  -4.2532518e-01  -1.5960332e+00
   5.1618996e-01   1.5269105e+00
  -3.9986040e-01   3.1125236e+00
  -4.5121570e-01  -1.5411056e+00
   5.7050372e-01   3.1282201e+00
  -4.9783231e-01  -1.6265515e+00
   5.7230856e-01   2.3725405e+00
   6.6233762e-01   4.1228617e-01
  -1.3119200e+00   2.3389535e+00
  -1.3569393e+00  -7.5302268e-01
   6.0353455e-01   8.1242572e-01
  -1.4526594e+00   2.9956375e+00
   7.9025273e-01  -2.4626467e-02
   7.1656481e-01   2.4891312e+00
  -1.2671829e+00  -1.5559962e-01
  -1.3276328e+00   1.5240317e+00
  -1.4676092e+00  -1.4495419e+00
  -1.5295166e+00  -1.4790029e+00
  -5.1462114e-01   2.4743978e+00
   5.9847531e-01  -5.7564112e-01
  -4.4504799e-01   1.3332115e-01
  -1.3225275e+00  -8.3945338e-01
  -2.8247417e-01   6.4359757e-01
  -2.6565579e-01   3.1077996e+00
  -3.0530548e-01  -1.6215396e+00
  -1.3474206e+00   2.1689689e+00
   6.4310545e-01  -1.1085581e+00
  -3.4893552e-01   1.7036591e+00
  -5.1045989e-01  -2.2528334e+00
   4.4157158e-01   1.7428860e+00
  -1.3483461e+00  -1.3612752e+00
  -1.4581299e+00  -1.4765579e+00
  -3.9788957e-01  -7.9396514e-01
   5.9436688e-01   9.0731540e-01
  -3.9311833e-01  -7.1309361e-01
   6.2396565e-01   9.6419692e-01
  -3.1239219e-01   1.7439503e+00
  -3.3342354e-01   2.2139351e+00
  -4.1717203e-01   2.2907182e+00
  -2.6058443e-01   7.5899933e-01
  -3.2126902e-01   1.7733818e+00
   5.6534111e-01  -7.0938749e-02
   5.7525989e-01  -3.0477569e+00
  -1.4923893e+00  -2.6556637e+00
   6.4847520e-01  -8.0671422e-02
  -1.2315482e+00  -1.4211876e+00
  -3.1131912e-01  -2.9421419e+00
  -3.3231516e-01   2.3886014e+00
  -3.5787188e-01  -6.9910195e-01
  -1.2647383e+00  -2.5646495e+00
   7.7334569e-01  -1.7898642e+00
  -3.2768619e-01  -3.0458694e+00
   5.6335311e-01   1.0412860e+00
  -1.4797662e+00   1.0756101e+00
  -3.2654372e-01  -2.2659443e+00
   4.3068586e-01  -2.2964927e+00
   4.4050891e-01   3.1220825e-01
  -1.2883535e+00  -7.5481428e-01
   5.7689301e-01  -1.5650914e+00
   5.4923151e-01  -2.3138417e+00
   4.8168760e-01  -2.4901299e+00
   5.8312987e-01   2.7759344e+00
  -4.0912924e-01   2.3594327e+00
  -3.2869968e-01  -2.9989260e+00
  -3.6242501e-01  -1.2177515e+00
  -1.3860787e+00   3.1375424e+00
  -4.4735210e-01   2.0089136e+00
  -1.2554428e+00   1.7075133e+00
  -1.3371076e+00   3.0580129e+00
  -1.4083337e+00   1.4597847e+00
  -3.0747302e-01   1.6110793e+00
  -1.4142640e+00   2.5911704e+00
  -3.2554785e-01  -6.0882406e-01
  -4.3787433e-01   1.3419977e-02
   4.8109581e-01   9.0425579e-02
   5.7277011e-01  -6.1736163e-01
   4.8874322e-01  -2.4982693e+00
   5.7476410e-01  -9.9827172e-01
  -4.6349743e-01   1.7017442e+00
   7.0072307e-01   9.1553455e-01
  -1.4596219e+00  -2.4172127e+00
  -1.3219308e+00   7.6193629e-01
  -3.1724049e-01   1.6100115e+00
  -1.3933064e+00   1.8273366e-02
  -1.4703608e+00  -7.1738976e-01
  -1.2710558e+00   2.4496198e+00
  -3.3885882e-01  -3.0817732e+00
  -1.2764779e+00   9.8271933e-01
   7.1347666e-01   1.0137292e+00
  -1.2546367e+00  -1.7528796e+00
   7.2362074e-01   9.1968178e-01
   7.2404302e-01   2.4223836e+00
  -2.9358177e-01   1.5796154e+00
   7.7374923e-01  -6.5277177e-01
  -1.3361470e+00  -9.1657693e-01
   5.3915177e-01   8.2193146e-01
  -1.3089853e+00   1.7700282e+00
  -1.3955157e+00  -6.3205046e-02
   7.4844949e-01   8.1949968e-01
  -4.3847361e-01  -5.0073944e-04
   5.4868205e-01   1.2832815e-02
   5.9346345e-01  -1.4579686e+00
   5.3818120e-01  -1.7442205e+00
  -1.3500175e+00  -2.4102540e+00
  -3.4848426e-01   6.2117825e-01
   5.6014090e-01  -8.7537076e-01
  -3.8492269e-01   2.2940139e+00
  -1.3500034e+00  -7.4626362e-01
  -1.3118333e+00   3.1621040e-03
  -3.7108227e-01   1.8350774e+00
   6.0290293e-01  -1.7978114e-01
   5.6893980e-01  -2.3408549e+00
   6.4877234e-01   1.6550258e+00
  -2.9168101e-01  -1.0202459e+00
  -3.2810604e-01   1.6539523e+00
  -1.1866727e+00  -3.8322144e-02
  -1.4643805e+00   1.8137883e+00
  -1.2543801e+00  -6.7833551e-01
   6.2863322e-01  -2.2214036e+00
  -1.3210334e+00   4.8124771e-02
  -1.3582146e+00   7.8559839e-01
  -4.0007607e-01   2.4039111e+00
  -1.4014673e+00  -2.4044387e+00
  -1.4185562e+00   9.0752961e-01
   6.9814814e-01  -3.0424155e+00
  -1.4596193e+00  -3.1182398e+00
  -4.2174192e-01  -2.2354718e+00
  -2.6374608e-01  -9.5590855e-01
  -3.4387510e-01  -3.0588201e+00
   5.6633058e-01  -7.2912563e-01
  -1.3329240e+00  -7.5395302e-01
  -2.8484565e-01   2.2634869e-01
  -2.9197959e-01   1.8687985e-02
   6.2933991e-01   2.3251850e+00
  -4.5871572e-01   2.3714575e+00
  -3.5195384e-01   2.0981382e+00
  -1.4521926e+00   9.0227226e-01
  -1.5125044e+00   1.4608882e+00
  -1.3518976e+00   2.2498197e+00
  -1.4714060e+00  -2.2503782e+00
  -3.5157067e-01  -2.3040940e+00
  -1.5352154e+00   9.7351370e-01
  -1.2292573e+00  -2.8911444e+00
   7.8146620e-01   1.7317998e+00
  -1.2744758e+00   2.1945636e-01
  -1.2916280e+00  -2.4155665e+00
  -1.3589646e+00   1.3254489e+00
  -4.8446366e-01   1.2994604e+00
  -2.5082770e-01  -2.3426153e+00
  -1.2066584e+00   2.0027392e+00
  -1.2058375e+00  -2.0486310e+00
   7.2026886e-01   1.6217409e-02
   7.0236898e-01   5.7917676e-01
  -4.3797129e-01   6.8100500e-01
   6.4510937e-01   3.1368774e+00
  -3.7502435e-01   1.6567278e+00
  -1.4748253e+00   2.1879142e+00
   5.3656654e-01   1.8258036e-01
  -3.7868029e-01  -2.3393550e+00
  -1.2936106e+00  -2.3765627e+00
  -4.4564840e-01  -2.4982544e+00
  -1.4166773e+00  -2.9295357e+00
   4.6403072e-01   2.3284770e+00
  -1.4364694e+00  -8.5985901e-01
  -1.4312615e+00   9.0199352e-02
   5.5088676e-01   2.6156221e+00
   5.5134392e-01  -3.0948184e+00
  -1.2895004e+00   2.4352668e+00
   7.2281438e-01   2.4068758e+00
  -5.1643919e-01   1.5990262e+00
  -3.3824006e-01  -6.1891343e-01
  -3.4455456e-01   1.6826934e+00
   5.9336612e-01  -2.9527345e+00
  -3.6467226e-01  -1.3572463e+00
  -2.9355051e-01   1.6260931e+00
  -1.3725413e+00  -1.2967673e+00
  -2.4984329e-01  -1.6158735e+00
   7.3621033e-01   1.7220567e+00
   6.2826565e-01   8.0736881e-01
   6.3441445e-01   2.4316047e+00
  -1.4166561e+00   1.6575026e+00
  -1.3732987e+00  -7.7692591e-01
   5.6337633e-01   1.6277680e+00
  -1.3614007e+00   1.5915927e+00
  -1.5079631e+00  -2.0825400e-02
  -1.5650023e+00  -2.3224449e+00
  -1.3569366e+00   9.1023644e-01
   6.6767889e-01   3.0865020e+00
  -5.1631827e-01  -1.4866974e+00
  -2.7993899e-01   1.5774648e+00
   6.4025512e-01   2.8256781e+00
  -4.1863913e-01   5.9981380e-01
  -1.4653359e+00  -2.4870493e+00
  -3.0000491e-01  -6.3639560e-01
  -1.3672076e+00  -1.6976396e+00
   5.5874372e-01   7.4259579e-01
  -1.3473130e+00   1.5554811e+00
  -1.3767657e+00   1.4887550e+00
  -1.4098536e+00  -2.3508644e+00
   6.0817277e-01   6.6686757e-03
   6.4581138e-01   6.7323187e-01
   6.8430665e-01   3.0924155e+00
   6.2235567e-01  -7.0796609e-01
  -1.2788156e+00   1.6646128e+00
   6.9274861e-01  -1.5173988e+00
  -3.2734430e-01  -7.5004236e-01
  -1.2070847e+00   1.8003342e+00
  -1.2867343e+00   1.6302358e+00
  -3.7747857e-01   1.6148644e+00
   7.0872729e-01   2.2978286e+00
   6.1251550e-01   8.0054742e-01
   6.5053145e-01  -2.2969171e+00
  -1.4586264e+00   2.6181710e+00
  -1.4507905e+00  -2.4365271e+00
  -1.4041421e+00  -6.7615342e-01
  -3.7987482e-01   2.9597164e-01
  -1.2605738e+00   1.6333691e+00
   5.9419612e-01  -6.4035327e-01
   7.6656028e-01   5.4070265e-01
  -1.2792593e+00  -3.1176637e+00
  -4.6048145e-01   3.1283897e+00
   5.7653858e-01  -1.5408653e+00
   6.6718219e-01  -9.0626163e-01
   7.0205151e-01  -2.3128857e+00
  -1.2510393e+00  -1.5786413e-01
  -1.1324043e+00   2.1710050e+00
  -1.3562477e+00  -2.9690649e+00
  -1.2689635e+00   2.4099942e+00
  -1.6136687e+00  -3.1323499e+00
  -1.4219233e+00  -2.3188965e+00
   6.1280417e-01  -2.2484653e+00
   5.9496688e-01  -2.3283496e+00
   6.5911275e-01   5.1297803e-02
  -3.5771247e-01   1.4273861e+00
  -1.4293454e+00   2.9509701e+00
  -4.8769924e-01   2.3397624e-01
  -1.4470175e+00   4.1481035e-02
  -4.2503161e-01   1.7523608e+00
   6.0296786e-01  -2.4731501e+00
  -3.8117913e-01   6.5675040e-01
  -1.3770955e+00  -7.8384989e-01
  -3.8816058e-01  -7.8615994e-01
  -3.9909669e-01  -6.4134996e-01
   7.2101270e-01   2.4892057e+00
  -1.3456112e+00  -6.6165176e-01
   6.7120038e-01  -3.0363933e+00
  -4.4112979e-01   1.6483856e-02
   4.3774884e-01  -1.7781931e-01
  -1.3722191e+00   1.4546736e+00
   7.2087308e-01  -2.3963661e+00
  -3.1351495e-01   1.6659483e+00
  -1.3288404e+00  -9.3483778e-01
  -1.3418247e+00  -1.7903306e+00
   5.8441378e-01   1.3985830e+00
   6.8002013e-01  -1.3847312e+00
  -1.2957298e+00  -2.2247869e+00
   6.3508489e-01   9.6495499e-01
   7.8340135e-01  -3.0355994e+00
   5.4691608e-01   3.0580769e+00
  -4.4328162e-01   5.9550852e-01
  -3.1553176e-01  -6.3421398e-01
  -1.4867527e+00  -2.6387782e+00
  -1.3261969e+00  -1.3474819e+00
   7.0118919e-01   2.5602267e+00
  -1.4359785e+00  -1.4034898e+00
  -3.9060459e-01  -2.3442256e+00
  -1.3361834e+00   8.1001131e-01
  -4.5191878e-01   1.8297248e+00
  -1.3636485e+00  -2.2902616e+00
   5.8461662e-01   3.1765528e-02
  -1.4013948e+00   1.1101825e+00
   6.6988024e-01   1.4955995e+00
  -2.2623515e-01   2.4830506e+00
  -3.3319420e-01  -1.7547306e-01
  -3.7062304e-01  -2.2594014e+00
  -1.4741720e+00  -6.8715868e-02
  -4.1741712e-01   1.4037399e-01
  -1.3753690e+00   1.8304297e+00
   6.1369409e-01  -3.0419452e-01
  -3.8316094e-01  -6.7351962e-01
  -1.4892192e+00   2.5243306e+00
   6.3592948e-01   6.8091398e-01
  -1.2879719e+00   5.6730139e-01
  -4.5402124e-01  -2.1579533e+00
   5.4521939e-01   2.3944833e+00
  -4.1003824e-01   2.2917440e+00
  -1.4216835e+00  -3.0729543e+00
  -3.7302968e-01  -4.4257311e-02
   5.1224673e-01  -2.2362190e+00
   4.6155460e-01  -7.5176849e-01
  -1.3010040e+00   1.5490629e+00
   5.7694656e-01   3.0859666e+00
  -1.3060478e+00   2.2254103e+00
  -1.4985700e+00  -1.6712723e+00
  -2.7802959e-01  -1.4957018e+00
  -1.1424381e+00  -2.5117641e+00
   6.6748501e-01   1.0926556e-01
   7.7333265e-01   2.9154247e+00
  -3.5804467e-01   1.3901432e+00
   3.8391283e-01  -2.1343000e+00
  -3.8199312e-01   3.0438723e+00
   6.6819944e-01  -1.4327038e+00
  -4.2610200e-01  -1.3595233e+00
   4.5130808e-01   8.8303584e-01
  -3.9864337e-01   7.4068703e-01
  -2.9707530e-01  -1.8022989e+00
  -3.2552389e-01  -4.4955311e-02
  -1.2659900e+00   2.1822667e+00
  -1.3448840e+00   2.4034313e+00
  -1.3269773e+00  -2.3141571e+00
  -1.2960355e+00  -2.3550803e+00
  -1.4708302e+00   7.9992772e-01
  -3.8591084e-01  -2.9939765e+00
  -3.6108240e-01  -5.6335282e-01
  -2.3460890e-01   5.2153452e-02
  -1.5089821e+00   2.2657272e+00
   8.7510629e-01   8.1358286e-01
  -1.3898529e+00   2.5291221e-02
  -4.6360248e-01  -3.0817804e+00
  -5.0418788e-01   1.3818772e+00
   6.1817954e-01  -8.8133908e-01
  -3.1927192e-01   9.6847029e-01
  -2.6785323e-01  -4.0585984e-03
  -2.7714365e-01  -1.5521280e+00
  -4.5423227e-01   7.8046729e-02
  -1.3582646e+00   6.0875299e-01
  -4.1268826e-01   2.4206711e+00
  -2.7368134e-01  -2.4525414e+00
  -3.6609061e-01  -7.0149394e-01
   7.6229947e-01   9.5427242e-01
   6.8619172e-01   1.7198928e+00
   7.2774742e-01  -9.1480661e-01
  -1.3925738e+00   2.1228107e+00
  -1.4757780e+00   1.6666277e+00
  -4.1022647e-01   6.8976210e-01
   7.3104028e-01  -6.7578686e-01
   7.4470131e-01   2.3113714e+00
  -1.3614942e+00   8.6859056e-02
  -3.3076721e-01   2.3757548e+00
   5.8223408e-01   2.5510625e+00
  -1.4288352e+00   3.0913856e+00
   6.0453484e-01   2.4316636e+00
   7.5554446e-01   1.5518999e+00
  -1.1902728e+00   9.9330413e-01
  -1.3817445e+00   8.1162484e-01
  -1.4780353e+00   3.1097495e+00
   4.9716844e-01   8.0047511e-01
  -3.0103678e-01   2.3415819e+00
  -2.3590995e-01   2.8765717e+00
  -1.4073916e+00  -2.3735195e+00
  -1.4539235e+00  -6.3669236e-01
  -1.3239766e+00  -1.5449171e+00
  -1.3952728e+00  -6.3580729e-01
  -1.3283285e+00  -1.1819297e-01
   7.2923354e-01   2.0021328e-01
   4.9312651e-01   2.1669195e+00
   4.5759479e-01  -9.6285084e-01
   6.6151086e-01   2.4680945e+00
   6.6198742e-01  -1.6569672e+00
  -1.3946679e+00   5.5143813e-01
  -1.4228490e+00   1.3922985e+00
  -1.3999817e+00   1.0795743e+00
  -1.3410962e+00   1.4871899e-02
   5.9986069e-01   9.9842363e-01
  -3.1267919e-01   2.4509401e+00
  -3.6557837e-01   5.6770193e-02
   5.9724205e-01  -1.2544901e+00
  -4.1333029e-01  -2.4938396e+00
  -2.5405777e-01   1.0622572e+00
  -1.4487974e+00   3.1031927e+00
  -1.2198424e+00   2.6892004e+00
  -4.0934289e-01   8.4783300e-01
   6.0952751e-01  -1.2662362e+00
   7.6439114e-01  -2.3719283e+00
   5.5440202e-01   2.2295971e+00
   6.9392164e-01  -6.6041427e-01
  -4.5978652e-01  -2.3408062e+00
   6.2990292e-01   8.3765581e-01
   5.6460896e-01   8.9177987e-01
  -1.3200136e+00  -2.2224177e+00
   7.8049459e-01   7.9784306e-01
   7.1926683e-01  -2.8978859e+00
  -1.3441843e+00   1.5332179e+00
   4.2936355e-01  -1.5011788e+00
  -3.8462019e-01  -6.6985484e-01
  -3.7005940e-01   1.8684111e+00
   6.3909606e-01  -2.3109762e+00
  -1.2324441e+00   2.0210740e-01
   7.7424066e-01   2.2144234e+00
   5.9959922e-01  -2.3640942e+00
   5.6300909e-01  -1.4859872e+00
  -1.1538770e+00   1.4012806e+00
  -1.2208222e+00   1.3681139e+00
   8.6939303e-01  -2.1104006e+00
   6.7939480e-01  -1.5386197e+00
   6.4553993e-01  -9.8704655e-01
   6.3487656e-01  -2.2178361e+00
  -1.4901100e+00  -1.6105584e+00
   6.0837067e-01  -1.6605506e+00
  -1.3294157e+00   1.4667752e+00
  -1.2919525e+00  -3.1885542e-02
  -1.3560391e+00   1.6412891e+00
   5.0918998e-01  -1.6523522e+00
  -1.5438870e+00   3.0990662e+00
   5.8674306e-01   2.3847793e+00
   5.9271383e-01  -2.3444982e+00
   7.1206111e-01   9.0482146e-02
  -3.6819052e-01   3.0220552e+00
  -2.3782187e-01  -3.0549006e+00
  -2.2321549e-01   2.2618593e+00
  -3.5982722e-01  -2.3618651e+00
   7.2046416e-01   5.0161898e-01
  -1.2938372e+00   8.7778760e-01
  -3.2699651e-01  -2.3169976e+00
  -1.4144614e+00  -2.2758746e+00
  -1.4404611e+00  -1.2353504e+00
   5.3699915e-01   1.4190620e+00
   6.9367754e-01   2.4219694e+00
  -1.5978857e+00  -2.3430062e+00
   8.1908036e-01   7.6188832e-01
  -4.5321011e-01  -1.5744914e+00
   6.5474912e-01   2.4176717e+00
  -3.0596921e-01  -8.3696278e-01
  -3.1878425e-01   1.7903267e+00
  -3.2226287e-01   1.7191675e+00
  -4.0585486e-01   9.8789264e-01
  -1.5278378e+00   7.9455141e-01
  -1.3399288e+00   2.9529763e+00
   7.4337461e-01  -2.3738952e+00
  -2.0801914e-01   1.5781808e-01
  -1.2894867e+00  -2.9345477e+00
   7.3660651e-01   1.6426205e+00
   6.1492880e-01  -2.2222268e+00
   6.0676057e-01  -3.1147396e+00
  -1.2190922e+00  -2.3178202e+00
  -4.2865488e-01   3.0110701e+00
  -5.0419410e-01   9.7147526e-01
  -1.4518825e+00  -9.1737963e-01
  -4.5008997e-01   1.6261459e+00
  -1.2848067e+00   1.5836390e+00
  -1.5037349e+00   8.2402546e-01
  -1.6880811e+00   7.0309994e-02
   7.1657995e-01   6.1860515e-02
  -5.0389822e-01   2.3600858e+00
   6.6011623e-01   2.4585125e+00
  -1.3018318e+00   7.4808597e-01
  -3.2752116e-01  -2.4120705e+00
   8.1480211e-01   1.3901710e+00
   7.1099339e-01   2.5501747e+00
  -1.2054308e+00   8.1417811e-01
  -2.6792805e-01   3.0645540e+00
  -4.0044885e-01  -3.1068229e+00
   5.5201945e-01  -3.8556209e-01
  -4.7812611e-01   5.3538238e-02
  -1.2472776e+00  -3.0154802e+00
  -1.2676413e+00  -2.4923754e+00
   6.7180258e-01  -7.6300882e-01
  -2.5638406e-01   3.9029688e-02
  -3.4053978e-01  -2.7885570e+00
   6.7752942e-01  -7.5878116e-01
  -3.1280209e-01  -3.1108129e+00
   5.4434265e-01  -2.3265655e+00
   6.6866720e-01  -9.4528612e-01
  -1.2556346e+00  -1.6737488e+00
  -3.6948974e-01   1.5709990e+00
  -1.2264554e+00   2.3061963e+00
  -1.4521720e+00  -2.3458953e+00
  -3.8545136e-01   2.4251086e+00
   6.1508005e-01  -1.5250126e+00
  -1.3625010e+00  -2.9529052e+00
  -1.5612986e+00  -2.4313232e+00
   7.3949014e-01  -1.6544382e+00
  -1.2551196e+00   2.2906350e+00
  -3.5341158e-01  -6.1491429e-03
  -3.9059626e-01   9.5806670e-01
  -1.5028660e+00  -2.1283622e+00
  -3.6451197e-01   2.3120773e+00
  -1.5013880e+00  -2.2583139e+00
  -1.3291804e+00  -1.5651596e+00
  -3.7886420e-01   2.5692618e+00
   6.4404025e-01   2.5519165e+00
   7.7683715e-01  -1.4677640e+00
   6.8467137e-01   5.4280980e-01
  -1.3425229e+00  -2.3263630e+00
   6.6967206e-01   2.5187827e+00
   5.2784866e-01   4.5258434e-02
  -1.1971941e+00  -2.3259545e+00
  -1.4600586e+00  -8.1640119e-01
   6.6946191e-01   1.7340333e+00
  -1.3295677e+00   7.4553191e-01
  -4.1065181e-01  -1.5101489e+00
  -1.2735083e+00  -7.9359994e-02
  -1.3237600e+00  -7.3073079e-01
  -1.4580441e+00  -2.2246892e+00
   5.5646664e-01   1.8101172e+00
  -1.3091251e+00   1.6968831e+00
   5.7616604e-01   1.3792821e+00
  -3.5485304e-01   1.8101207e+00
  -2.5481299e-01   3.0305632e+00
  -1.3848531e+00   1.5757442e+00
  -1.2782977e+00  -1.6689396e+00
   6.4570000e-01   2.3210593e+00
  -1.2708826e+00   1.3494956e+00
  -1.5489331e+00  -2.3426910e+00
   5.4090566e-01   1.5863450e+00
   6.2416400e-01  -7.8016348e-01
  -2.8295354e-01   2.3663634e+00
  -1.4040472e+00  -2.3728697e+00
  -2.8868429e-01  -3.0305348e+00
  -4.4557168e-01   1.5101840e+00
  -4.1664646e-01  -1.4085578e+00
  -5.4263512e-01  -5.6423281e-02
  -1.4564383e+00  -1.7022667e+00
  -1.5510979e+00  -1.3569788e+00
  -5.0446011e-01   1.6168899e+00
   6.3972082e-01   1.7706181e+00
  -1.4394686e+00   2.4414142e-01
   6.0207682e-01  -3.0554138e+00
   5.6710333e-01  -2.5045648e+00
  -2.9659532e-01   1.0619410e+00
   6.1368632e-01   8.4207676e-01
  -4.9512046e-01   2.4490556e+00
  -4.4495659e-01   1.6944103e+00
   6.3002229e-01  -1.6004549e+00
   6.2167499e-01   1.2092787e+00
   6.2174769e-01  -2.9370774e+00
  -1.2932524e+00   1.5477562e+00
  -4.2432609e-01   3.0905350e+00
  -3.5358164e-01   6.3205903e-02
   6.0818752e-01   7.7846141e-01
  -1.4143130e+00   3.2952454e-01
  -3.5827562e-01  -2.2478110e+00
  -3.6732206e-01  -1.5354552e+00
  -3.7301903e-01   2.5384498e+00
  -1.4229014e+00  -3.0959183e+00
  -1.3483992e+00   9.5035785e-01
  -1.2172457e+00   1.7763372e+00
   6.7270774e-01  -2.4318563e+00
  -2.6103386e-01  -3.0598369e+00
  -1.3302223e+00  -7.3984085e-01
   6.9659470e-01  -7.8767749e-01
  -1.4414831e+00   1.9502933e-01
  -5.4766224e-01  -3.0856950e+00
  -3.3491138e-01  -4.9972430e-01
   5.6529306e-01  -8.3126623e-01
  -3.7085728e-01  -1.0397437e+00
  -3.2592418e-01   7.6796234e-01
  -3.2780384e-01  -3.0334438e+00
  -4.6681487e-01   8.0924311e-01
   5.8739400e-01   1.6836771e+00
  -1.3340619e+00   1.5616383e+00
  -1.4704649e+00  -1.6487542e+00
  -2.1333447e-01  -3.0527291e+00
  -1.4515590e+00   2.3345522e+00
  -3.3887326e-01   2.2968912e+00
   5.6217299e-01   1.7784778e+00
   6.9822539e-01   3.1075339e+00
   5.9924519e-01  -2.3976014e+00
  -3.0709968e-01   2.5373326e+00
  -1.5935759e+00   1.4695072e-01
   7.1292234e-01   2.1773495e+00
  -3.3924319e-01   7.9154294e-01
  -2.0757433e-01   7.2084252e-01
   4.6254794e-01  -6.6990962e-01
   6.0033592e-01   2.3800764e+00
  -1.5312149e+00   7.7040083e-04
   5.9127896e-01  -2.2209832e+00
  -4.3774773e-01   1.9019328e+00
  -3.3091302e-01  -2.3045430e+00
  -1.2699497e+00  -1.8520737e-02
  -3.0733168e-01  -2.9143293e+00
  -1.4197616e+00   1.9807895e-01
  -1.4091850e+00  -1.5319155e+00
  -4.1543089e-01   5.8676305e-01
   6.4329173e-01   3.1020487e+00
  -4.0091679e-01   1.6229126e+00
   7.1547761e-01   2.3703406e+00
  -4.1592079e-01   3.0970841e+00
   5.4532330e-01  -1.0442685e+00
  -3.5256089e-01   3.1012199e+00
  -1.3474286e+00  -1.5130906e-01
  -3.3973242e-01  -2.4353480e+00
  -3.9977634e-01  -2.2838837e+00
  -2.5739021e-01   1.5402034e+00
   7.5808467e-01   8.9893581e-01
  -1.1808418e+00   7.1421036e-01
  -5.0713867e-01  -4.6337701e-01
  -2.8132927e-01   1.6732822e+00
  -4.4432332e-01   3.0233207e+00
  -1.3542450e+00   2.5207600e+00
  -3.7238852e-01  -4.6249107e-01
  -1.3774469e+00   1.3001318e+00
   7.4778116e-01  -1.4251974e+00
   7.4547306e-01  -5.1760705e-01
   7.6539339e-01  -2.3153438e+00
  -3.5785876e-01   2.2070765e+00
  -3.6470697e-01  -9.4566564e-01
  -4.3358434e-01  -2.4808760e+00
  -4.5958460e-01   1.6962744e+00
  -3.7077434e-01   1.4934627e+00
  -4.4369611e-01  -7.5150060e-01
  -3.5434670e-01   1.6236749e+00
   6.3501174e-01   2.4613507e-01
   7.0520849e-01   2.9906882e+00
  -3.7879235e-01  -1.3915947e+00
   6.1561743e-01   1.6875293e+00
  -3.8491635e-01   2.3932807e+00
  -2.6525960e-01   7.1534496e-01
  -2.8801880e-01  -1.5632629e+00
  -1.4273681e+00  -2.4901112e+00
  -3.2547273e-01   1.6586768e+00
  -4.8184076e-01  -3.0152122e+00
  -1.3876522e+00   6.9924745e-01
  -4.4138478e-01   1.6738830e+00
   7.1281881e-01  -3.0442088e+00
  -3.3054116e-01  -6.4772737e-01
   6.0568454e-01  -2.8896524e+00
   5.7055870e-01  -1.4430457e+00
  -1.4224698e+00  -1.3998420e+00
  -1.3446781e+00  -2.8912027e+00
  -1.4734777e+00   1.4103912e+00
   7.3090126e-01   3.0606481e+00
  -3.1528041e-01  -8.1170933e-01
  -3.1295409e-01   4.8348935e-02
  -4.2346963e-01  -3.0238176e+00
  -1.3470335e+00  -8.2332459e-02
   5.8757855e-01  -3.0897342e+00
   6.6638889e-01  -1.5205311e-01
  -2.6709245e-01  -2.5748037e+00
   5.4996598e-01   9.4500761e-01
   7.1970237e-01   1.4365275e+00
  -1.3277139e+00   2.3328960e+00
  -3.2963692e-01  -2.2169778e+00
  -4.7198419e-01  -2.1599444e+00
  -1.1599470e+00  -6.7987568e-01
  -1.5512904e+00   7.9595604e-01
   5.6259407e-01   2.4263631e+00
   6.8098639e-01  -6.5500707e-01
   6.8589079e-01   6.6344051e-01
  -1.5198295e+00   6.2971982e-01
  -1.3530628e+00   2.4503592e+00
   6.4207770e-01   4.9209914e-01
   6.3995088e-01   7.6827764e-01
  -1.4848646e+00  -1.6133730e+00
  -1.4406483e+00   4.6748659e-01
  -1.2840581e+00  -9.2873899e-02
   6.8534266e-01  -1.7073720e+00
  -3.0708728e-01   7.9384070e-01
  -2.6164848e-01  -2.5332797e+00
   7.1005360e-01  -8.3637527e-01
  -1.2137657e+00   8.6060015e-01
   6.7388973e-01  -1.5487089e-01
  -3.7906578e-01  -6.4286226e-03
  -2.3703752e-01   1.5343042e+00
   6.9033586e-01   1.3957437e+00
   6.1918769e-01   1.5518406e+00
  -1.4737208e+00   2.6607832e+00
  -1.4236334e+00   1.7036530e+00
  -3.1573128e-01  -1.3844196e+00
  -3.7518828e-01  -3.1146515e+00
   5.9880133e-01  -2.2958799e+00
  -2.8747415e-01  -1.5706727e+00
   6.6588156e-01  -2.9777194e+00
  -2.6523720e-01   2.2088823e+00
   6.9448311e-01  -1.0168009e+00
  -2.3022411e-01  -1.6467326e+00
  -2.1859338e-01   1.6026587e+00
  -2.7754750e-01  -2.1887774e-01
  -1.3424583e+00  -2.0161898e-02
  -5.1557437e-01  -8.3443409e-01
   5.7182313e-01   3.1314910e+00
  -3.9927028e-01  -2.3135645e+00
   7.0571706e-01   1.8423992e+00
  -1.3883303e+00  -2.9567278e+00
  -1.2487362e+00   1.6931037e+00
   6.0763894e-01   8.5055518e-01
  -1.3026140e+00  -1.7611607e+00
  -1.4922549e+00   7.5041757e-02
   6.9525595e-01  -1.3397712e+00
  -1.4189263e+00   1.5968279e+00
  -1.3800673e+00   2.5140913e+00
  -2.9771649e-01   1.7738617e+00
  -3.6631149e-01  -1.6650999e+00
   6.1870283e-01   6.3016618e-01
  -4.1799581e-01  -1.6317928e+00
   8.6975261e-01  -1.8923146e-01
  -1.3991917e+00   1.7521048e+00
  -3.7559403e-01   1.5688961e+00
   7.2648830e-01  -1.4882207e+00
  -3.5997647e-01  -1.6761981e+00
  -1.3437461e+00   2.9541431e+00
  -1.3669104e+00  -6.8948191e-01
  -1.3201901e+00  -6.9733818e-01
   8.0222962e-01  -6.9712440e-01
   5.0188722e-01  -6.3628799e-01
   6.1779840e-01   5.9702657e-02
  -3.1552669e-01   6.7022038e-01
  -2.2336621e-01  -1.5591452e+00
  -3.6255834e-01   3.0177572e+00
  -1.2494080e+00   1.2616230e-01
   5.9600611e-01   1.3269068e-01
  -1.3092339e+00   2.4243269e+00
  -1.3648182e+00  -1.4982690e+00
  -2.6254574e-01   2.5347829e-01
   6.4409054e-01  -4.1237331e-02
   6.0032062e-01   2.2364362e+00
  -1.3291820e+00   1.4946570e+00
  -1.3189785e+00   7.9206541e-01
   5.0462180e-01  -2.8379368e-02
   5.5264876e-01   2.2334864e+00
  -3.5253551e-01   2.1693235e+00
   6.7363766e-01   2.9920619e+00
  -4.3773008e-01   6.2838681e-01
  -3.2877841e-01  -2.2690746e+00
   6.3543883e-01  -1.6491838e+00
   5.8441972e-01  -2.5975745e-02
  -1.4828849e+00   3.0668417e+00
  -1.3478170e+00   6.6180478e-01
  -1.3526675e+00  -5.7249021e-01
  -1.4515430e+00   1.2362590e+00
  -2.8052410e-01   2.1353733e-01
  -5.1951242e-01   2.5885271e+00
  -3.2322755e-01   7.4743008e-02
   8.0369826e-01  -1.7541608e-02
  -4.2492750e-01   2.2299295e+00
  -1.4213605e+00   3.0482586e+00
  -5.0858273e-01  -2.4977571e-01
   6.6944816e-01   1.0891863e+00
  -1.4177909e+00   1.0475842e+00
  -1.3035659e+00   2.6168425e+00
  -3.4573631e-01  -9.0073683e-01
  -3.9232118e-01  -2.4399627e+00
  -3.5306971e-01   8.1798463e-01
   5.7120027e-01  -8.4552922e-01
  -4.2988359e-01  -4.7436962e-02
  -3.0727927e-01   2.2544232e+00
  -2.4599870e-01  -7.0599253e-01
  -1.7935837e-01   1.0691871e+00
  -3.9174012e-01  -3.0327260e+00
  -1.6869670e-01  -2.4571088e+00
  -1.4014031e+00  -1.1332705e-01
  -3.5588706e-01  -1.5034545e+00
  -2.3783180e-01  -2.4627947e+00
  -1.3904456e+00  -2.2888882e+00
  -3.6349004e-01  -1.5786635e+00
  -4.3415497e-01   2.4472961e+00
  -4.3298375e-01  -8.9709052e-01
   6.4729515e-01   9.4093249e-02
  -1.2823732e+00  -2.3102553e+00
   6.9836581e-01  -3.0376893e+00
  -1.3476457e+00  -1.7232330e+00
  -1.4064561e+00   9.7387184e-01
   6.8418607e-01   3.1327171e+00
   4.6401168e-01  -3.0378988e+00
   7.0667335e-01  -1.4265639e+00
   6.9557938e-01  -4.0304130e-02
  -1.3611902e+00  -2.3922560e+00
  -4.8622438e-01   9.2278162e-01
  -3.8777998e-01   2.6448146e+00
  -3.0691484e-01  -2.9635018e+00
  -1.4125238e+00  -3.0698234e+00
  -1.1969207e+00   7.2535717e-02
  -1.3425225e+00  -1.5341956e+00
   6.9529635e-01  -4.7234232e-02
   6.3800205e-01  -2.2467871e+00
  -1.3192688e+00  -1.5662286e+00
  -1.3239971e+00  -2.4534589e+00
  -1.3676063e+00   1.6465890e+00
  -1.1076654e+00   1.7463013e+00
   7.2280519e-01  -2.1821085e+00
   5.4646827e-01  -2.3383429e+00
   7.5990474e-01   8.3283841e-01
  -3.5153016e-01  -3.1110792e+00
   4.5309833e-01   9.8529148e-01
  -1.5015619e+00  -3.0695782e+00
   5.6539779e-01  -2.3109699e+00
   7.5192446e-01  -8.2029861e-01
  -1.2304709e+00  -6.7122974e-01
   6.5757241e-01   7.4519140e-01
  -4.0084180e-01   1.4394552e+00
   6.7581142e-01   2.4840192e+00
  -1.3683623e+00  -2.1905625e+00
   6.7645105e-01   2.3670688e+00
   5.2168793e-01   6.1393255e-01
  -3.6087060e-01  -9.1373502e-01
  -3.2390238e-01  -6.2561854e-01
   6.8482682e-01  -1.7041412e-01
  -1.3889216e+00   7.0740365e-01
   7.2930544e-01   2.7877936e+00
  -3.8924513e-01  -1.6259989e+00
  -3.8308815e-01   8.6088131e-01
   5.7214818e-01   2.4585485e+00
   6.6232155e-01   8.0712538e-01
   5.6694532e-01  -3.1238292e+00
  -1.2713949e+00  -1.7307157e+00
  -1.3178236e+00   7.9717242e-01
  -3.1431826e-01  -1.5466752e+00
  -1.3147951e+00  -2.4967614e+00
  -1.2496061e+00  -1.8236873e-01
  -1.3837546e+00   7.1719892e-01
  -4.9956444e-01  -6.0292931e-01
   4.6914955e-01   2.4938346e+00
  -1.3342613e+00  -3.0737841e+00
   5.4290304e-01   2.5419632e+00
  -4.3263748e-01  -1.4218552e+00
  -1.4023399e+00  -1.0061429e+00
  -1.3456433e+00  -3.0871120e+00
  -4.6664331e-01   3.0293222e-01
  -1.3146057e+00  -9.6295276e-02
  -3.8607191e-01  -1.6485302e+00
  -4.2499267e-01  -1.7977539e+00
  -4.5098576e-01   9.8969142e-01
  -3.5262202e-01  -7.0759292e-01
   7.0075695e-01   2.4017978e+00
  -2.4033114e-01   8.4003372e-01
  -3.1774933e-01  -8.0945753e-01
  -4.3042885e-01   2.1060411e+00
  -2.7373418e-01   1.5776582e+00
  -1.2843655e+00   1.9142438e+00
  -1.3285731e+00  -5.4192186e-02
  -3.2663264e-01  -1.4969473e+00
   5.8025050e-01  -1.5867392e+00
  -4.5339055e-01   2.3820228e+00
  -3.6172145e-01  -1.5398969e+00
  -2.2769814e-01   2.2568506e+00
  -3.3309951e-01  -1.6259810e+00
  -1.4227328e+00   1.4331140e+00
  -4.1843444e-01   2.9933644e+00
  -3.9240125e-01  -2.2237127e+00
   6.7058026e-01   6.2540538e-01
  -3.2663358e-01   6.1396734e-01
  -1.3533258e+00   9.8155353e-01
  -2.6646366e-01   9.9276969e-01
  -4.2747545e-01  -2.3386097e+00
  -3.0615868e-01   1.4595929e-01
   7.1665897e-01   9.2343045e-01
   5.4170532e-01   2.1825824e+00
   5.5414884e-01   2.2875796e+00
  -1.5867700e-01   1.5610007e+00
   6.7240152e-01   8.8898882e-01
  -2.4069419e-01   3.1059520e+00
   4.0361681e-01   9.6318085e-01
  -1.3815635e+00  -2.2964535e+00
  -3.8386428e-01  -1.6338247e+00
  -1.2763297e+00   3.0400979e+00
  -1.3424182e+00  -2.4155603e+00
  -1.3340724e+00   1.4096814e+00
  -3.5958254e-01   1.6175795e+00
  -1.3278111e+00   3.0691366e+00
   7.0718116e-01  -6.9153088e-01
  -1.4295161e+00  -7.6969114e-01
   6.2367306e-01   3.0206154e+00
   6.6834420e-01   2.9595184e+00
   6.1542825e-01  -2.3757622e+00
  -3.7564136e-01  -1.4287795e+00
   7.3903587e-01  -1.7184505e+00
   5.3526575e-01  -2.2429543e+00
   7.0496132e-01  -6.5911764e-01
  -1.2552497e+00   3.0931372e+00
  -1.1422802e+00   2.1433024e+00
   7.3405397e-01  -3.1317662e+00
  -1.3994751e+00   3.0862692e+00
   7.2625622e-01   3.1363716e+00
  -3.9699756e-01  -6.9799147e-01
  -1.4793678e+00  -3.0348042e+00
  -1.9980134e-01  -2.3499693e+00
   6.6519571e-01  -2.1771571e+00
  -1.3090913e+00   7.3360223e-01
   6.3910882e-01  -6.6671843e-02
  -1.3993735e+00   1.6984417e+00
  -5.8050111e-01  -8.9250626e-01
  -5.4289328e-01   1.7034152e+00
  -1.4091048e+00  -2.4334994e+00
  -2.7749498e-01  -7.7902365e-01
   6.3839376e-01  -1.3055528e+00
  -2.9870055e-01  -1.5116975e+00
  -2.5745112e-01   2.3823105e+00
  -4.4508921e-01   1.3963854e+00
  -1.3114711e+00   1.5517525e+00
  -3.3667847e-01  -6.4278082e-01
   7.4720399e-01   1.7282020e+00
  -1.2912671e+00  -2.3909612e+00
  -3.3257557e-01  -1.5654835e+00
   7.0160867e-01  -3.0479569e+00
   7.1919334e-01   1.6770333e+00
  -1.5265558e+00   1.5100921e+00
  -4.6795745e-01   2.3070044e+00
  -1.4651164e+00   2.5435492e+00
  -3.4403426e-01   2.2604833e+00
   5.4305730e-01   1.7321784e+00
  -1.4039023e+00  -8.8300370e-01
  -3.4413793e-01   1.6537168e+00
  -1.2853021e+00   1.0805433e+00
   6.3140231e-01  -1.6105041e+00
   7.7132426e-01   1.6566906e+00
   5.2195644e-01   1.0090961e+00
  -1.3721944e+00   2.7766015e+00
  -3.6358185e-01  -1.5235177e+00
  -4.4263888e-01  -2.2151135e+00
  -3.9137967e-01   2.3631941e-01
   6.2050848e-01   1.3543361e-01
   6.3052001e-01  -2.2315448e+00
   5.9255207e-01  -1.4280532e+00
  -5.2790380e-01  -2.1910285e+00
  -1.3835684e+00   8.1063145e-01
  -3.3102977e-01   2.8132128e-01
   6.8650303e-01  -1.5792844e-01
  -1.2976668e+00   1.1060026e+00
  -3.4669740e-01  -1.4591582e+00
  -1.2767177e+00  -2.4380092e-01
  -1.3419358e+00   1.2275364e-01
   5.8762899e-01   7.1014435e-01
   6.0856005e-01   1.5310273e+00
  -1.3718535e+00   8.9912730e-01
  -1.4470181e+00  -2.1032750e+00
  -1.3893192e+00   1.4082454e+00
  -4.6653649e-01  -8.2503039e-01
  -1.2725264e+00  -8.6208093e-01
   6.2233358e-01  -7.5231559e-01
  -3.6626139e-01  -7.2070343e-01
   6.6595513e-01   1.4087122e-01
   6.7858979e-01   3.0444351e+00
  -1.3119527e+00  -2.3470319e+00
  -1.2936945e+00   9.5093329e-01
   5.7083201e-01  -9.7163008e-01
  -1.8034232e-01   2.4433851e+00
  -1.4320446e+00   1.7387164e+00
   6.4898484e-01  -8.1183022e-01
  -1.3311980e+00  -1.4310181e+00
  -1.3465248e+00   1.3046044e-01
  -1.2397357e+00  -1.6152631e+00
  -4.7190946e-01  -7.9187979e-01
  -4.3506105e-01   8.2201056e-01
   6.5445925e-01  -2.7086913e+00
   7.2741012e-01  -2.9194022e+00
  -1.4279939e+00  -4.9535509e-01
   5.7901932e-01   2.3800051e+00
  -1.3064221e+00  -9.4567525e-03
   6.4497769e-01   2.2895066e+00
   6.3523456e-01  -6.3871566e-01
  -3.2590674e-01   7.1673070e-01
  -4.4085876e-01  -3.0727896e+00
  -4.1222523e-01   2.4513672e+00
  -1.4530423e+00   7.6827902e-02
  -1.3593083e+00  -2.0843791e+00
  -1.3275793e+00  -6.8358216e-01
   5.8642810e-01  -2.1060746e+00
  -1.3057638e+00   2.2746518e+00
  -1.3364150e+00   2.9594563e+00
  -4.0549164e-01  -2.9452689e+00
  -1.3235079e+00   1.3188693e+00
   5.7144189e-01  -1.4880478e+00
   6.8163509e-01  -2.2095031e+00
  -1.4418282e+00  -2.8702804e+00
   6.6891384e-01   1.6244967e+00
   5.8234391e-01  -8.2749643e-01
  -1.3480524e+00   2.3873649e+00
  -1.3762254e+00  -1.4955267e+00
  -3.4281026e-01   1.6743917e-01
   5.5859077e-01  -5.0323630e-02
   6.9783033e-01   5.4258898e-02
   5.3755464e-01   1.4083873e+00
  -1.3761303e+00   2.4631677e+00
  -2.3878894e-01  -1.3889733e+00
  -5.2794547e-01  -2.9796170e+00
   8.0664029e-01   3.1248573e+00
  -3.7779259e-01  -1.9379552e-01
  -4.1398043e-01   7.5822532e-01
   7.3230774e-01   3.0444551e+00
  -3.5771756e-01   2.3842100e+00
   5.9011289e-01   2.2747286e+00
   6.8101349e-01   4.3208240e-02
   6.2506521e-01  -2.0812777e-01
   5.8775341e-01  -7.7602838e-01
   6.1908865e-01   9.8554704e-01
   6.3976707e-01   1.5874403e+00
   5.3839156e-01   1.0686218e+00
  -3.6624389e-01  -2.1278410e+00
  -1.4516606e+00  -3.0589921e+00
   5.5182664e-01  -2.9950405e+00
   5.7369151e-01   2.9193614e+00
  -1.3518758e+00   8.6904076e-01
   6.5521635e-01   2.3760560e+00
   6.2521801e-01  -1.7317713e+00
   6.2999283e-01  -7.8249631e-01
   5.2792729e-01   8.5783934e-01
  -2.5784062e-01  -1.4854066e+00
  -5.1162890e-01   1.6802407e+00
  -5.1860038e-01   2.9721614e+00
   5.9388248e-01   3.6544490e-02
  -4.3831319e-01  -9.5383629e-02
   5.3185845e-01   3.0575097e+00
  -1.3212216e+00  -5.1407028e-02
   6.9472563e-01   2.3222672e+00
  -1.3655325e+00  -1.3443484e+00
  -1.3694196e+00   1.0979626e-01
   7.3969738e-01   1.6473662e+00
   6.7684280e-01   4.5514810e-02
  -2.7533854e-01   7.1268999e-02
  -1.4149979e+00  -1.3942732e+00
  -3.0486418e-01  -9.1379813e-01
  -4.1841413e-01  -1.4765239e+00
  -2.2881201e-01  -3.0929798e+00
  -3.2967752e-01  -2.1147830e+00
   6.7669813e-01   2.5915398e+00
  -3.0628819e-01   3.5779078e-02
   6.0575782e-01  -1.8167170e-01
   7.2363966e-01   2.3295988e+00
  -2.9533595e-01   1.5549234e-01
   6.8168793e-01  -8.0630239e-01
  -3.8468411e-01   2.4429944e+00
  -2.3813268e-01  -2.7668344e+00
   6.1030327e-01  -1.5677858e+00
   5.7987416e-01  -1.7916992e+00
  -4.0880046e-01   1.4256270e+00
  -1.4755945e+00   1.3261160e+00
  -3.1271438e-01   2.3078875e+00
  -5.0397219e-01   1.8112668e-01
  -3.1066428e-01  -1.5723045e+00
  -2.7120294e-01  -2.1233635e+00
  -1.3255626e+00   1.5846503e+00
  -1.4031131e+00   1.7561578e+00
  -2.9200677e-01  -4.6875423e-01
  -5.1726817e-02  -3.0020077e+00
  -3.9820848e-01  -2.3296257e+00
  -2.3928069e-01  -1.6318676e+00
   7.5041692e-01   6.6144586e-01
  -1.3841662e+00  -1.6681336e+00
  -1.4659483e+00  -1.7251136e+00
   6.3195736e-01   1.4735530e+00
  -3.0679247e-01   6.9277294e-01
  -1.4806233e+00   2.5784617e+00
   7.7708798e-01  -2.1805862e+00
   6.9217734e-01  -6.8475795e-01
  -3.9263787e-01  -8.5704039e-01
   7.5712731e-01   1.6733388e+00
   6.2706233e-01  -8.6312915e-01
   7.4049407e-01  -1.5136643e+00
  -1.3671529e+00  -8.3080536e-01
  -1.2340835e+00   8.9559781e-01
  -1.3448284e+00   2.0616865e+00
  -1.3932056e+00  -2.1442421e+00
  -1.4476974e+00  -4.0756189e-01
  -1.2510922e+00   8.2083027e-01
  -4.3738478e-01  -3.1407878e+00
   5.6307710e-01  -7.5117745e-01
  -1.2118803e+00   2.3696685e+00
  -2.1263557e-01  -8.2531602e-01
   5.3244497e-01   1.5417346e+00
  -1.3572468e+00   1.6742781e+00
   6.5681241e-01   2.5062478e+00
   5.8624393e-01   1.0619505e+00
  -2.8570456e-01  -1.6574288e+00
   5.7612373e-01   5.3509755e-01
  -3.0552477e-01  -2.9132074e+00
  -3.4185542e-01   2.0359864e-02
   6.4127355e-01   1.5578461e+00
  -3.6716346e-01  -5.9459188e-01
  -2.6967432e-01   1.6173637e+00
  -1.8942500e-01   1.4581227e+00
   6.3378176e-01  -1.5836972e+00
   5.8724608e-01   2.7013719e+00
   6.3652775e-01   8.9149806e-01
  -4.2453952e-01   9.0862876e-01
  -2.7252724e-01   6.8025264e-01
  -3.7880598e-01  -1.3835315e+00
  -4.6338964e-01  -2.9886801e+00
   4.9585419e-01   6.8426328e-01
   6.3067416e-01  -2.2683701e+00
  -1.3790274e+00  -6.1268970e-01
  -1.0819393e+00  -3.0914481e+00
  -1.5292521e+00   1.4578550e+00
   7.2077948e-01  -2.9830103e+00
   6.0679478e-01  -1.0122062e-01
   6.6187498e-01   3.4223085e-02
  -4.4644967e-01  -4.0960073e-02
  -4.4342438e-01  -7.4301471e-01
  -1.3057180e+00  -1.7287552e+00
   7.5286262e-01  -1.4844122e+00
   6.6919886e-01  -1.8175965e+00
  -1.4136469e+00   9.5563151e-01
  -1.4836478e+00  -9.8712211e-01
   6.7248795e-01   1.4708766e+00
  -4.3889891e-01   7.8754991e-01
  -2.2598323e-01   2.3927586e+00
  -1.4276281e+00   2.4440354e+00
  -4.7887133e-01  -7.2194904e-01
   7.2188831e-01  -3.0615992e+00
  -3.9199957e-01   7.6953274e-01
  -2.2498995e-01   6.8208278e-01
  -1.5220972e+00  -3.0866752e+00
   6.8734506e-01   2.0438615e-01
  -1.3663258e+00   1.3650907e+00
  -1.3595819e+00   1.5566439e+00
   7.5149261e-01   3.0675275e+00
  -2.3770718e-01  -2.7430806e+00
  -1.3762900e+00   1.7305645e-01
   6.0391270e-01   2.3540085e+00
   5.9623507e-01   1.5155465e+00
  -1.2783276e+00  -2.2092543e-01
  -1.5453600e+00  -7.4660456e-01
  -1.3915091e+00  -8.9338039e-01
  -4.4213215e-01  -2.2016329e+00
  -1.4783491e+00  -2.4204808e+00
  -1.5296136e-01   1.9531621e+00
  -1.3832405e+00   2.6324236e+00
  -1.2859708e+00  -7.1188474e-01
   7.3573412e-01  -1.8833897e-01
  -1.4211954e+00  -1.0792224e-01
  -1.3050518e+00   1.0399067e+00
  -1.3525812e+00  -1.6715186e+00
  -3.7858884e-01   8.6241457e-01
  -1.3383792e+00  -1.3465773e+00
  -1.3876929e+00   1.7221236e+00
   6.3711636e-01   1.3238454e-01
  -1.2945563e+00   9.0095153e-01
  -1.5066745e+00   3.5270063e-02
  -1.4359913e+00   1.7837922e-01
   5.8787004e-01   3.1171208e+00
  -1.3181096e+00   7.6409532e-01
  -4.0091110e-01   6.2985236e-01
  -1.3648575e+00  -6.9800787e-01
  -1.3718632e+00  -2.4296931e+00
  -1.2140277e+00  -1.0313618e+00
  -1.3634405e+00   2.2196566e+00
   5.7098876e-01  -1.4524677e+00
  -1.3758471e+00   1.7729279e+00
  -3.9580121e-01  -2.3256841e+00
  -3.1421184e-01   7.4521615e-01
  -1.2142476e+00   1.4344548e+00
   6.6019222e-01   1.7288669e+00
  -4.1698575e-01  -2.2923672e+00
  -3.3709894e-01   1.3505570e+00
  -4.7003037e-01   2.4424589e+00
   6.3474057e-01  -2.2134441e+00
  -4.3551618e-01  -6.0330453e-02
  -3.1763269e-01   8.2462555e-03
  -1.3448128e+00   2.1607405e-01
   7.3700641e-01  -2.3982345e+00
  -1.3300218e+00  -7.1405351e-02
  -1.3525479e+00   1.7258665e+00
  -1.3687031e+00  -3.1172557e+00
   7.3531974e-01  -2.3886770e+00
  -1.3498489e+00  -1.3394674e+00
  -3.9229753e-01   8.7881327e-01
  -3.0534039e-01   8.6132811e-01
  -1.3998761e+00   1.4329574e+00
   6.5161957e-01   2.9755318e+00
   6.6148732e-01   9.1764105e-01
  -2.9404945e-01   7.4361785e-02
  -2.8863430e-01  -2.2539154e+00
  -4.1605733e-01   1.4516911e+00
  -4.2654808e-01  -2.8615341e+00
  -4.6341038e-01   2.9984926e+00
  -3.9736922e-01  -9.0701765e-01
  -3.3969069e-01   2.4243777e+00
  -2.9288878e-01  -1.4998367e+00
  -1.1839147e+00   4.1385318e-02
  -1.5587436e+00   2.9907096e+00
  -1.3781034e+00   1.4352395e+00
   7.2042045e-01   2.3328106e+00
   6.7329266e-01  -2.3960719e+00
  -2.6758754e-01   1.9215896e-01
  -3.3387141e-01   1.1308969e+00
  -1.4320251e+00  -7.7114123e-01
   5.8785727e-01  -7.4760323e-01
  -1.2512330e+00   2.3872902e+00
  -1.3075366e+00  -1.6281748e+00
   5.3940586e-01  -3.0941354e+00
  -3.0234855e-01   2.2396621e+00
  -4.0945585e-01  -3.1220487e+00
  -3.7299446e-01  -1.3140576e+00
  -3.7668195e-01   1.5828420e+00
  -4.0344960e-01  -2.5857074e+00
  -1.1966887e+00   2.2949363e+00
  -4.2632431e-01  -3.1261702e+00
   7.6777697e-01   1.9005171e-02
   5.6733911e-01  -1.6844348e+00
   7.1007020e-01   1.5431213e+00
   6.4726871e-01  -1.7156046e+00
   6.5193701e-01  -1.6432705e+00
   6.0948852e-01  -2.3293577e+00
  -1.3579512e+00  -2.3995331e+00
  -1.4185148e+00   1.1629896e+00
  -4.2353512e-01  -8.7040220e-01
  -4.7568936e-01  -2.5110385e+00
   4.7373910e-01   5.2954184e-02
   7.4686546e-01   2.4345923e+00
   7.3007081e-01   4.7880601e-01
   6.2166377e-01  -2.9699517e+00
   5.2605318e-01  -3.0244376e+00
  -4.0194740e-01  -3.0051002e+00
  -1.3548846e+00  -2.8701015e+00
   6.5542115e-01   8.2711415e-01
   6.3651603e-01   1.1225644e+00
  -4.1409807e-01   2.3780090e+00
  -1.3961922e+00  -1.4864713e+00
  -4.5466072e-01   8.8711956e-02
   6.3056935e-01  -8.6270277e-02
  -4.0109734e-01   3.0395129e+00
  -1.3546858e+00   9.0275090e-01
   6.1300597e-01  -7.3780339e-02
   6.9521807e-01  -9.3870490e-01
  -3.0450213e-01   2.3764382e+00
   5.4685383e-01   1.5536282e+00
  -1.3443013e+00  -8.0344902e-01
   5.7439138e-01  -2.4491069e+00
  -1.4647155e+00  -2.9824662e+00
   6.8209313e-01   2.4433470e+00
  -4.3911585e-01  -2.3581048e+00
  -4.1741553e-01   8.6096901e-01
  -1.4237236e+00   1.0702921e+00
  -1.2531593e+00  -2.2990962e+00
  -4.9383986e-01   1.6898181e+00
  -3.4563857e-01  -8.5559846e-01
  -1.4024624e+00   5.6219737e-02
  -3.0960660e-01  -2.6273403e+00
   7.3648117e-01  -5.9453756e-02
   6.7322048e-01   9.3767127e-01
  -2.2778325e-01   2.2947537e+00
   7.4083521e-01   2.1140331e-01
  -3.4934541e-01  -1.4326312e+00
  -3.4485047e-01  -1.7497644e+00
   5.8558313e-01   2.4034593e+00
  -3.9723462e-01   2.6198232e-01
   6.0297328e-01  -2.9996107e+00
  -3.1745334e-01   1.7316322e+00
  -2.9850913e-01  -2.1663892e+00
   6.9591322e-01   1.2603541e-01
  -1.3619187e+00  -2.6699069e-02
  -1.9127425e-01   2.8515322e+00
   6.4590389e-01   2.4693830e+00
  -4.6634453e-01   1.6102922e+00
  -3.0944953e-01   1.5028055e+00
  -4.6695698e-01  -1.9954209e-01
  -3.5083247e-01  -2.9743747e+00
   5.1976262e-01  -1.7174814e-02
   6.3987001e-01   1.9661701e-01
  -4.0825396e-01   2.3070503e+00
   6.6065359e-01  -1.2455023e+00
  -1.4321686e+00  -7.1560970e-01
   5.9403514e-01  -2.1809313e+00
   6.9231710e-01   1.5071416e+00
  -1.3384187e+00   2.6000156e+00
   7.3681517e-01  -7.3088805e-01
  -1.4782449e+00   1.4817279e+00
  -1.3605673e+00  -1.6401748e+00
  -1.4307714e+00  -2.1773550e+00
   5.6748727e-01   9.1488584e-01
   6.5577838e-01  -1.2033788e+00
   8.4128115e-01   1.5028807e+00
  -4.7262836e-01  -2.2988343e+00
   6.0069323e-01  -1.4454979e+00
  -1.3195182e+00   1.8338306e+00
  -1.2893502e+00   7.6981095e-01
  -1.4119502e+00  -1.4324287e+00
   6.4634814e-01   8.2738546e-01
  -4.6824453e-01   8.3805556e-02
  -3.5326402e-01  -1.5538705e+00
  -1.1999889e+00  -1.2544653e+00
   7.9024288e-01   1.0334616e+00
  -3.6016603e-01  -1.4716492e+00
  -3.5806674e-01  -3.1087721e+00
  -1.5167370e+00   1.0619821e+00
  -1.1691253e+00   1.7179988e-01
  -1.2696291e+00   1.8067922e+00
  -3.9544240e-01  -7.2829260e-01
  -1.2524937e+00   2.3400299e+00
  -1.1865515e+00   3.1173096e+00
   5.1670433e-01   2.5569216e+00
   7.2020487e-01   2.4904778e+00
  -1.3297266e+00  -1.3167015e+00
   5.4978895e-01   1.5937582e+00
   5.8102374e-01  -3.1260581e+00
   5.2771139e-01  -1.6427680e+00
  -2.9274058e-01   3.1191880e+00
  -1.3632592e+00  -2.1609650e+00
  -1.3213451e+00  -9.1045282e-01
  -1.2803234e+00   8.7316713e-01
  -1.4691980e+00   2.2497554e+00
  -1.3441587e+00  -5.8709965e-01
  -1.4953126e+00  -8.5856235e-01
   5.3927291e-01   2.9985985e+00
   7.2440839e-01  -1.5367350e+00
  -3.0764203e-01  -2.6379096e+00
  -4.1867359e-01   1.6199537e+00
  -2.9699702e-01  -1.3242212e+00
   5.8966784e-01   3.0416781e+00
  -1.3096605e+00  -8.6845955e-01
  -1.2298378e+00   2.9032684e+00
  -1.3613234e+00   3.1251412e+00
   5.6977676e-01   1.0279702e+00
  -2.0181856e-01  -1.5440662e+00
   6.2866877e-01  -3.0217154e+00
  -3.2347032e-01  -3.1111775e+00
   6.9346579e-01  -1.4600651e+00
  -1.3459151e+00   3.0807712e+00
   7.1246120e-01  -1.5834595e+00
  -3.6373275e-01   2.0998181e+00
  -3.4170178e-01   8.5752672e-01
  -1.2405362e+00  -2.4895934e+00
  -1.2909352e+00   3.1011187e+00
  -2.8662081e-01  -2.5920203e+00
   8.1274689e-01  -2.3837860e-01
  -1.3799803e+00   1.3067282e+00
  -1.3809729e+00   2.4579035e+00
  -1.2801724e+00   3.0599536e+00
  -2.9535653e-01  -7.1972814e-01
  -1.3550453e+00   1.5796993e+00
  -1.3535523e+00  -1.6655228e+00
  -1.4080484e+00   8.2811415e-01
  -1.4159019e+00   1.7011507e+00
  -1.5773781e+00   3.0886081e+00
   6.4058821e-01   8.9148972e-01
  -1.3418765e+00  -9.1480103e-01
  -1.8282690e-01   3.0191601e+00
   6.7369360e-01   2.6727439e+00
   5.6433373e-01  -3.0666810e+00
   7.0929860e-01  -1.7255464e+00
  -1.2633136e+00   2.6059982e+00
  -1.3668359e+00  -1.0796835e-01
  -1.1784058e+00  -6.8102737e-01
  -1.3604296e+00   3.0772109e+00
  -3.3520155e-01   2.3566683e+00
  -4.8907821e-01  -9.9716212e-02
   7.5346615e-01   2.2996801e+00
  -1.3641211e+00   2.9861616e+00
   5.2131150e-01   6.9489144e-01
  -1.3841737e+00  -2.9518495e+00
  -3.0463014e-01  -5.1725035e-01
   6.7393152e-01   8.0575638e-01
  -1.3887703e+00   9.4310164e-01
  -1.4523999e+00   3.0583076e+00
  -3.1891210e-01   2.4367337e+00
  -1.2947843e+00  -6.9008114e-01
  -1.3311566e+00  -8.3539869e-01
   6.8395334e-01  -1.6301527e+00
  -3.4809612e-01  -1.7961246e+00
  -1.4123191e+00   1.6540924e+00
   7.4556759e-01  -1.6745787e-01
  -3.0342174e-01  -2.3579538e+00
  -3.8515945e-01   2.1699280e-01
  -1.2945765e+00  -2.5086364e-01
  -3.2431357e-01   2.3352290e+00
  -4.9049930e-01  -1.7718814e+00
   7.6499224e-01  -2.1884178e+00
  -4.4141318e-01   3.0646854e+00
  -2.5940236e-01   2.2246213e+00
   6.6088662e-01   1.0541422e-01
   5.5130583e-01   2.0969941e-01
  -3.8484008e-01   1.6785684e+00
   6.2606640e-01  -6.3357318e-01
   7.5436817e-01   2.0083543e+00
  -1.4243075e+00  -6.6196602e-01
  -4.0050309e-01  -2.2959975e+00
  -1.4138727e+00   2.9953644e+00
   8.0558727e-01  -1.4427348e+00
   6.4224710e-01   1.4504687e+00
   6.0687678e-01  -1.6573949e+00
  -3.4854229e-01   2.3379076e+00
  -3.0615018e-01   2.4952979e+00
   5.1926020e-01  -1.1622513e-01
  -4.2879365e-01   1.0025843e+00
  -3.3584479e-01   8.5576043e-01
  -3.3663001e-01   1.0545307e+00
  -1.3828804e+00   3.0413758e+00
  -1.5707862e+00   3.1005330e+00
  -3.7914081e-01  -1.5415520e+00
   4.2659789e-01   1.7072328e+00
   6.2033172e-01   8.2844584e-01
  -3.6741802e-01   2.3951413e+00
  -1.4529156e+00   3.0858539e+00
   5.3209353e-01   9.4784209e-02
  -3.2084314e-01  -3.0123308e+00
  -1.4170544e+00   2.2707537e+00
   5.4780408e-01   1.4133408e+00
   7.1921330e-01   9.2081284e-01
  -1.2479516e+00   2.1643200e-01
  -1.5263285e+00  -3.0201413e+00
  -1.3079850e+00  -3.1067172e+00
  -2.2896266e-01  -6.7511309e-01
   5.2413548e-01  -2.1739764e+00
   8.7160905e-01  -9.5950005e-03
  -1.3253118e+00   1.9908086e-01
  -3.4608128e-01  -2.6096751e+00
  -1.2350936e+00  -6.2811545e-01
  -1.2804670e+00  -1.6616432e+00
   7.0631549e-01  -1.8334283e-01
  -1.3374594e+00   3.1151849e+00
   5.6517956e-01  -4.7586695e-01
  -4.4155630e-01   1.5933144e+00
  -1.2910880e+00  -3.1301320e+00
  -1.4316760e+00   7.6614471e-01
  -1.1975796e+00  -8.3181825e-01
  -1.4147499e+00  -2.2796080e+00
   7.4071324e-01   9.5373518e-01
  -1.3193062e+00   1.3615857e+00
  -1.2122948e+00   9.1119577e-01
   7.6455765e-01  -1.6212758e-01
  -2.1676637e-01  -1.0253856e+00
  -1.4014988e+00   7.2882839e-01
  -1.3387941e+00  -1.5644470e+00
   6.4799880e-01  -2.3895995e+00
  -3.8743171e-01  -7.7776082e-02
   5.3851925e-01  -9.0893335e-01
  -1.3506059e+00  -1.3932198e+00
   8.2447962e-01  -3.0797541e+00
   7.2950448e-01  -9.8232429e-01
   5.5449438e-01  -1.6145619e+00
  -3.2740768e-01   2.3874077e+00
  -1.3313000e+00  -1.6319508e+00
  -1.2453005e+00   1.8709156e-01
  -2.6532540e-01   8.5086581e-01
   5.3168414e-01   9.3652369e-01
  -4.2755130e-01  -7.8892224e-01
  -1.3220545e+00   3.1044102e+00
   6.7015538e-01  -7.0983345e-01
  -1.3955663e+00   1.6359775e-01
   6.7785214e-01  -1.6282359e+00
  -3.3279220e-01  -1.5976548e+00
   7.4286013e-01   1.4565192e+00
  -1.2734937e+00   1.5841863e-01
  -3.0598821e-01   1.6590495e+00
  -1.4710460e+00   2.3323183e+00
  -3.5971114e-01  -8.9297982e-01
   6.3831182e-01  -7.2898369e-01
  -3.6229870e-01  -6.6645885e-01
  -1.4803561e+00  -2.2525725e+00
  -3.3135007e-01  -7.8551107e-01
   8.0103280e-01   1.0452260e+00
   6.9985906e-01   7.5832544e-01
  -1.6341143e-01  -2.8531148e-01
  -1.3756717e+00  -2.9383613e+00
   7.1921545e-01   1.4615811e+00
  -3.4833630e-01  -1.7914403e+00
  -1.4398094e+00   1.0224000e+00
  -3.3850126e-01   5.4314181e-02
  -3.5962190e-01  -7.0929896e-01
   6.7499731e-01   7.6266681e-01
   7.9515451e-01  -2.0421137e+00
   6.6874478e-01  -1.5656229e+00
  -1.4454079e+00   2.1271013e+00
  -2.6189714e-01   2.1301298e+00
  -1.4122346e+00   7.7635938e-01
   6.0774059e-01   7.0770469e-01
  -1.3335923e+00   1.4853716e+00
  -3.8417872e-01   1.6147117e+00
  -3.1123035e-01   6.5238884e-01
   7.6701517e-01  -1.6590204e-01
  -3.6440142e-01   1.4533478e-01
  -2.5300672e-01  -1.3868165e+00
   6.7525068e-01  -1.3011415e+00
  -1.3173318e+00  -2.3893028e+00
  -3.3478064e-01  -9.1149172e-01
  -1.3467633e+00  -2.0316485e+00
  -4.1923713e-01  -2.2991964e+00
  -1.4930546e+00  -6.6627293e-01
  -3.7322559e-01   5.0999440e-01
   6.5267065e-01   1.6319848e-01
  -1.3502611e+00  -1.9081623e+00
  -1.2040671e+00  -2.4683326e+00
  -2.3833792e-01  -2.2966507e+00
  -4.1108466e-01   9.3764108e-01
   5.0018047e-01  -8.0972617e-02
  -4.0346259e-01   1.5881742e+00
  -4.4411568e-01   1.2800119e-01
   5.3903166e-01   1.4886721e+00
  -1.3450464e+00   5.3490618e-01
  -3.5481088e-01   1.7265993e+00
   5.3969531e-01   2.4564969e+00
   7.8064165e-01  -1.5091759e+00
   6.6721377e-01  -8.6001965e-01
   7.8992938e-01   1.5869932e+00
  -4.5561595e-01  -4.7758176e-01
  -3.1338433e-01   6.2579999e-01
   6.9883807e-01  -7.7589746e-02
  -1.1161729e+00   1.5322359e-01
  -1.2930652e+00   1.9469479e-01
   6.1832420e-01  -4.7420145e-02
  -4.4214672e-01  -1.3792904e+00
   7.1612085e-01   1.6096615e+00
  -1.3555250e+00  -7.1627842e-01
  -1.3649791e+00  -1.5014368e+00
  -5.1474410e-01   2.3799043e+00
  -1.2233034e+00   2.1925547e+00
   6.2786515e-01  -1.6174392e+00
  -4.3130544e-01  -2.4602864e+00
  -1.2122006e+00   5.9883460e-01
  -1.3616891e+00   2.3853012e+00
  -1.3213721e+00  -8.0066224e-01
  -2.7989167e-01  -7.8246242e-02
  -1.1592628e-01   3.0523585e+00
   7.2643921e-01  -6.2959223e-01
  -4.0981682e-01   2.5297750e+00
   6.0247899e-01  -1.6013998e+00
   6.2947432e-01   9.2923887e-01
  -1.4987423e+00  -2.1842769e+00
  -1.3751715e+00  -3.2807494e-02
   6.6095792e-01  -1.6255326e+00
   6.1465445e-01   1.6579621e+00
  -1.1331536e+00   3.1152991e+00
   5.7306024e-01  -3.0926928e+00
   6.2508050e-01  -3.0057381e+00
  -4.8366028e-01  -3.0881680e+00
  -1.1220053e+00  -7.1731865e-01
  -4.1082648e-01  -3.1255449e+00
   4.1857199e-01  -3.0175878e+00
   7.1724429e-01   6.1068233e-01
   6.0806280e-01   2.3563413e+00
  -1.4723183e+00  -1.4373185e+00
  -2.8580790e-01  -2.3576271e+00
  -1.3215078e+00  -2.3631811e+00
   6.0570095e-01   1.4499994e+00
  -3.4340410e-01   1.6633043e+00
   6.2647377e-01   1.5439620e+00
   5.0788625e-01  -7.1013882e-01
  -3.0668566e-01  -3.0228853e+00
  -1.2538360e+00   2.4044392e+00
  -1.3210122e+00   2.3396508e+00
  -4.2161552e-01   2.4743230e+00
  -3.2179509e-01  -1.5680321e+00
   6.3751354e-01  -8.6565416e-02
  -2.8720642e-01   2.3537287e+00
   6.7963046e-01  -2.5538343e+00
   6.8271065e-01  -1.4977250e+00
  -1.3959014e+00   1.7474112e+00
  -4.2254026e-01   1.4406314e+00
   7.0373498e-01   4.9182673e-02
  -1.4002903e+00   2.4831981e+00
  -1.3860660e+00  -2.8434587e-02
  -1.4085613e+00   1.0662621e+00
  -1.3313325e+00  -2.9884162e+00
   7.9682803e-01   8.7766418e-01
  -1.4039242e+00  -1.6773599e+00
  -1.3811777e+00  -1.9971031e+00
  -4.0768741e-01  -2.1814965e+00
  -1.3614846e+00  -1.2543854e+00
  -5.8926833e-01  -2.3279566e+00
   5.1569915e-01  -2.8484415e+00
  -3.7495980e-01  -1.6307197e-01
   5.3285777e-01  -7.9480022e-01
   6.2548144e-01   8.0326742e-02
  -2.9056986e-01   2.3856380e+00
  -4.7197903e-01   5.7859223e-01
   7.0804633e-01  -6.2851160e-01
  -2.4858925e-01  -8.3562075e-01
   5.9478277e-01  -1.3881680e+00
  -1.3934366e+00   9.6648987e-01
   6.9551246e-01  -2.9752419e+00
  -4.7612801e-01   6.8143475e-01
  -1.2373128e+00  -8.3394163e-03
  -1.5425085e+00   1.3270134e+00
  -3.6954896e-01   2.9314402e+00
  -3.3840966e-01   4.1161652e-02
  -3.0473515e-01   1.8741553e+00
  -1.2533099e+00   1.6828018e+00
  -1.4769761e+00  -9.7885662e-01
  -2.9313551e-01   1.8377149e+00
  -1.3772804e+00   2.5381622e+00
   6.2098677e-01  -1.7938138e+00
   5.4111462e-01  -1.5744158e+00
   7.9760067e-01  -1.5166701e+00
  -1.3695915e+00  -2.9277024e+00
  -1.4224317e+00  -7.0865201e-02
  -3.6768204e-01   2.3720932e+00
  -4.4857521e-01   2.4542645e+00
  -1.4599177e+00   1.8275711e+00
   5.8627430e-01  -2.3250721e+00
   6.4906318e-01   1.5631581e+00
   6.1914841e-01  -2.1611703e+00
   6.9301546e-01   4.0407858e-02
  -1.4231523e+00  -2.9664594e+00
   6.5714355e-01  -1.7391514e+00
   6.2313360e-01  -1.3307942e+00
  -1.7050398e-01  -2.2066001e+00
  -1.3611277e+00   3.0177695e+00
  -1.5748944e+00   1.4365064e+00
  -1.2805117e+00  -1.7427539e+00
  -1.2328434e+00   7.1384502e-01
  -4.7086590e-01  -3.0137324e+00
  -1.2396539e+00   2.6729224e+00
  -4.0198710e-01   1.0210290e-01
  -1.3678069e+00   1.6000644e+00
  -1.1515847e+00   3.0262346e+00
   6.6648030e-01  -8.4311042e-01
   6.0197843e-01  -1.3909078e+00
  -1.6039888e+00   1.5584681e+00
   7.5602960e-01   2.6796658e+00
   7.1211299e-01   1.4736189e+00
  -1.4418404e+00   8.9766122e-01
  -4.3291899e-01   3.0817503e+00
   6.5697412e-01   3.0589438e+00
  -1.3873150e+00  -2.4679482e+00
  -4.0782008e-01  -8.1224027e-01
  -1.3182821e+00  -3.0874179e+00
   5.7611452e-01  -1.1836185e-01
   6.4712163e-01   2.4371875e+00
   6.8762782e-01  -2.4105656e+00
  -2.2808379e-01  -8.3416981e-01
  -1.4239035e+00   2.3405964e+00
   5.8771811e-01   2.5795905e+00
   7.7666052e-01  -2.1981552e+00
  -3.5178943e-01  -2.3985062e+00
   6.6848763e-01   8.9527917e-01
  -1.3853451e+00   1.6304892e+00
  -1.4007351e+00   1.8498274e+00
   6.9249045e-01   1.5458510e+00
  -5.0579900e-01   2.8748503e+00
   7.4576979e-01   2.4821100e+00
   7.2648194e-01   9.1308008e-01
  -4.6041303e-01  -4.4700917e-02
  -1.4107430e+00  -3.0645773e+00
  -4.1219736e-01   3.1324913e+00
  -1.3734078e+00   1.4784138e+00
  -2.5495331e-01   2.5337054e+00
  -4.2821803e-01   3.0764057e+00
   5.5660568e-01  -1.6925131e+00
   5.5576220e-01  -8.2751241e-01
  -1.3623460e+00   1.0212575e+00
  -1.3782947e+00   7.2190695e-02
  -1.4009651e+00   7.8148276e-01
  -1.3865737e+00  -5.7482356e-01
  -2.7419850e-01  -6.7943828e-01
   5.1681065e-01   7.1484388e-02
   5.1046185e-01   3.1266499e+00
   4.4383926e-01   2.8875892e+00
   7.7786541e-01  -1.6179803e+00
  -1.4141759e+00   2.3158533e+00
   8.5460206e-01   1.6547788e+00
  -1.3050419e+00   2.6481165e+00
   6.2190275e-01  -3.0709331e+00
  -2.8302427e-01   7.1508821e-01
  -2.8499845e-01   2.2771993e+00
  -1.2940467e+00   9.0673792e-01
   7.0415222e-01  -1.4845334e+00
  -2.4063801e-01   2.3032279e+00
  -3.0151992e-01   2.3021288e+00
  -4.6245604e-01   1.7412033e-02
   7.5525625e-01   3.1250779e+00
   6.6005194e-01  -3.6086662e-02
  -1.3792965e+00  -2.5453512e+00
  -1.3275672e+00   2.0675152e-01
   6.0499587e-01  -1.5493378e+00
  -2.9914017e-01  -1.4108604e+00
  -2.0525418e-01  -2.9983118e+00
  -3.4649231e-01   2.3619702e+00
  -3.2883981e-01  -2.5506900e+00
  -3.4030074e-01  -1.4887546e+00
  -1.3458543e+00   1.4608409e+00
   6.9720402e-01   6.4466983e-01
  -1.4120726e+00  -1.7347635e+00
   5.2856015e-01   1.7406946e+00
  -2.5629555e-01   9.9587180e-01
  -1.3510621e+00  -1.4240064e+00
   6.9783080e-01   7.8137538e-01
  -2.9128327e-01   1.6473128e+00
  -2.9183627e-01  -6.6212293e-01
  -1.3829817e+00   7.5281063e-01
   5.7027681e-01   2.5268609e+00
  -4.0261389e-01  -3.0614095e+00
  -1.2938124e+00  -7.9091060e-01
  -1.3803137e+00  -3.0765972e+00
  -1.2968436e+00  -2.3694770e+00
  -1.5165414e+00   2.4644614e+00
  -1.3284233e+00  -2.2751627e+00
  -1.3471856e+00  -2.0897917e+00
  -1.3828545e+00   1.5464226e+00
   7.1051586e-01  -1.3899711e+00
   6.9619263e-01  -6.1725029e-02
  -1.3417871e+00  -2.2854130e+00
   6.3501429e-01   2.9393033e+00
  -1.4523013e+00  -3.5748010e-02
  -4.3590895e-01   8.3680588e-01
   5.1390047e-01   7.2001152e-01
   6.2625774e-01   9.4078160e-01
   6.9627401e-01  -1.5448171e+00
   4.9263677e-01  -2.1563430e+00
  -3.2619550e-01   6.1891712e-01
  -3.8882441e-01  -1.8946852e+00
   5.6674936e-01   1.0530461e-01
  -4.0229464e-01  -1.5962066e+00
   6.0167354e-01   1.6077524e+00
   6.9807165e-01  -6.6173665e-01
  -4.4651249e-01   7.3561683e-01
  -5.0204503e-01   1.3413583e-01
   5.0326065e-01   1.4440912e+00
  -1.4535618e+00  -9.8084116e-01
  -1.0615401e+00  -2.5483753e+00
  -1.4515807e+00   1.7464238e+00
  -1.3307376e+00   1.5442893e+00
  -5.7052908e-01   2.1997901e-01
  -1.5965826e-01  -2.2468475e+00
  -3.5995578e-01  -8.8157440e-01
  -5.2427997e-01   7.3157868e-01
  -3.6503197e-01   2.3690753e+00
  -1.3205676e+00  -2.3690635e+00
  -2.2002654e-01   2.3241778e+00
   6.7990735e-01  -1.3939097e+00
  -1.2221951e+00   2.3048799e+00
  -2.8400152e-01  -1.5209955e+00
  -3.9169604e-01  -2.0575654e+00
  -1.4219823e+00   2.3523347e+00
  -3.1614181e-01  -2.2085110e+00
  -1.4934400e+00   1.5511213e+00
  -1.3788241e+00  -2.3999357e+00
  -1.2934229e+00  -3.0254048e+00
  -3.9335852e-01   3.0499903e+00
  -1.3383416e+00   5.8892735e-01
  -1.2581562e+00   8.0237282e-01
  -3.0029168e-01  -9.1960309e-01
  -3.6907916e-01  -2.3482698e+00
  -1.3896905e+00   9.2281379e-01
   4.7683681e-01  -2.9904265e+00
  -2.9646927e-01  -1.4367335e+00
   4.8872065e-01  -3.1402256e+00
  -3.1368469e-01  -1.4649490e+00
  -1.4524457e+00  -4.1711092e-02
  -1.2040014e+00  -3.0487396e+00
   6.5242475e-01  -8.4756562e-01
  -1.3544369e+00   3.1262025e+00
  -1.3569465e+00   2.6897931e+00
   5.7687931e-01  -6.2084514e-01
  -1.3376085e+00   8.9682156e-01
  -4.2590306e-01   6.7135303e-01
   5.6838830e-01  -7.6629353e-01
   6.0228372e-01  -2.3814648e+00
  -1.5299316e+00   1.1836202e-01
  -1.3677414e+00  -1.5878951e+00
  -3.8310431e-01  -2.4697448e+00
   6.1065620e-01  -1.4989121e+00
  -1.3303033e+00  -4.5587921e-01
  -2.2282001e-01   8.6314839e-01
  -3.1141836e-01  -3.0858728e+00
   6.8488700e-01   1.7315705e+00
  -1.4040074e+00  -3.1378340e+00
   7.6094816e-01  -2.3385293e+00
  -1.4133139e+00   1.6333046e+00
  -3.5657131e-01  -2.0791289e+00
   6.5744476e-01  -1.3826744e+00
   6.4342220e-01   7.0036664e-01
  -3.8302879e-01  -1.6777498e+00
  -1.4027987e+00   1.6496793e+00
  -4.1708750e-01   1.0338862e-01
  -1.3874188e+00   2.3134659e+00
  -1.2960741e+00  -3.0840007e+00
  -1.4710412e+00   2.3465800e+00
  -3.5929424e-01   2.5672532e-01
   6.2977527e-01   2.2386970e+00
  -2.4098274e-01  -2.2452692e+00
  -1.2663881e+00   2.3277373e+00
   5.5316244e-01  -1.5991783e+00
  -4.1621333e-01   2.5042277e+00
  -1.4296341e+00  -7.4531043e-01
  -1.2179815e+00   1.5823081e+00
  -1.3877076e+00  -1.4982915e+00
  -4.7936823e-01  -1.0000114e-01
  -2.2353562e-01   1.6233072e+00
  -1.4084970e+00  -2.1871824e+00
   5.4310228e-01  -3.8208151e-02
  -1.2762487e+00   1.5689387e+00
  -1.4209291e+00  -2.9988994e+00
   6.3850259e-01   1.6089571e+00
  -3.2609948e-01   2.6385330e+00
  -1.2793238e+00   1.5844626e+00
  -3.5255909e-01  -2.0691427e+00
  -2.8295757e-01   8.7929922e-01
   7.0680646e-01  -3.5544051e-02
  -1.3948360e+00   1.6951251e+00
   5.6849476e-01  -3.0130890e+00
   7.9523372e-01   9.3954164e-01
  -3.6725324e-01   1.6542087e+00
  -1.2429250e+00   6.9414041e-01
  -1.3703405e+00   2.4351604e+00
  -3.5855577e-01  -1.6234902e+00
   6.9928614e-01   3.1039331e+00
  -2.3526356e-01  -6.7230160e-01
  -4.0778916e-01   1.2594502e-02
   7.9431171e-01  -2.1800231e+00
   5.9011431e-01   1.5476952e+00
  -1.3285618e+00  -3.0357802e+00
   6.3432819e-01   3.1004612e+00
  -4.6713013e-01  -6.5165008e-02
   7.0585277e-01   2.2830337e+00
  -1.3383102e+00   2.5183006e-01
  -1.3063802e+00   3.1184891e+00
  -3.2275927e-01  -1.6594109e+00
   7.4821265e-01   2.4307778e+00
   8.1831519e-01   1.7867955e+00
   6.5316781e-01  -7.6725101e-01
  -4.7556175e-01  -3.0561599e+00
   5.1763391e-01  -2.4489063e+00
  -3.9064075e-01   2.2069130e+00
  -4.6252903e-01   1.4442290e+00
  -3.9022326e-01   8.3082856e-01
   6.6808633e-01  -9.3082814e-01
  -4.0114341e-01   3.0981385e+00
  -4.9462547e-01   3.0438999e+00
   7.3410724e-01   2.3019685e+00
  -1.2552734e+00  -2.4094313e+00
  -1.2588733e+00  -3.0291672e+00
   5.7653551e-01  -1.5402711e+00
   6.3501902e-01  -8.2199443e-01
  -4.1176866e-01   1.5442467e+00
   5.5565057e-01  -8.6497955e-01
  -1.4038463e+00   1.5784715e+00
   6.8542130e-01   1.4283921e+00
   5.6833904e-01  -1.5716224e+00
  -1.1913023e+00  -2.3545112e+00
   7.3155450e-01  -2.4856687e+00
  -3.1308597e-01   2.4461600e+00
  -1.3577953e+00   1.5920528e+00
   4.4160055e-01  -2.3375338e+00
  -4.3285868e-01   1.4796924e+00
  -3.8365839e-01   9.3202441e-01
  -1.7860739e-01   1.7100241e+00
  -3.7139240e-01   2.3933203e+00
  -2.7969097e-01   2.9464444e+00
  -1.2390531e+00  -5.1154823e-01
  -1.4983479e+00  -3.0368048e-01
  -1.3911150e+00   1.6373776e+00
  -1.4268869e+00   2.6458891e-01
   7.2605110e-01  -1.6305884e+00
   6.3644206e-01   3.0282624e+00
  -1.3637826e+00  -7.1407453e-01
  -1.4505305e+00   8.4320424e-01
  -1.5188204e+00  -1.5824867e+00
   5.2561327e-01  -3.0905118e-02
  -1.3337731e+00  -7.2682829e-01
  -3.5647595e-01   2.9743002e+00
  -3.8303027e-01  -2.2003735e+00
   5.1755127e-01   7.4622873e-01
  -1.3182088e+00  -6.1489606e-01
  -3.3616338e-01  -2.0953955e+00
  -3.1006649e-01   1.6795050e+00
   5.6073642e-01  -2.0580091e+00
   5.9714089e-01   2.3589999e+00
  -1.4149436e+00  -1.7989014e+00
   6.7432149e-01  -1.4026650e+00
  -1.4067896e+00   1.4672913e+00
  -3.4007849e-01  -6.2550775e-01
  -1.3628447e+00  -1.8078225e+00
  -4.3323469e-01   7.8204284e-01
   7.5487494e-01   1.8006024e+00
  -1.4265125e+00  -1.0150288e+00
  -1.4691609e+00  -1.7334008e+00
  -4.2292379e-01  -1.5581715e+00
   4.9106698e-01   2.3481530e+00
  -1.3650736e+00  -1.7718861e+00
   6.0109947e-01   5.9362024e-01
  -1.2597403e+00  -6.3503271e-01
  -1.0547610e+00  -2.2775833e+00
   6.4156503e-01  -1.4277683e+00
  -2.4896579e-01   3.0239381e+00
  -1.5305762e+00   1.2456851e-01
  -3.7411236e-01  -2.4224851e+00
  -3.3009564e-01  -8.0599254e-01
   6.3231596e-01  -2.3789790e+00
   4.6684415e-01   2.9153820e+00
   5.9139219e-01  -7.3043697e-01
  -1.4245644e+00  -1.4122580e+00
   6.5506598e-01   1.5753244e+00
  -4.4121173e-01  -2.3685914e+00
  -1.3616313e+00  -2.8664245e+00
  -3.6796212e-01  -2.3540246e+00
   6.3197572e-01  -1.3530363e+00
  -1.5082399e+00  -2.2681361e+00
   5.7788344e-01   1.0062358e-02
  -1.3356613e+00  -1.4489436e+00
   5.4331891e-01   2.4668123e+00
  -3.4120533e-01   1.6205479e+00
  -1.2974378e+00  -2.1864055e+00
  -1.3472977e+00   2.9923580e+00
   6.0205593e-01  -3.0432661e+00
  -8.3997085e-02  -1.9892626e+00
  -1.1312603e+00  -2.4169278e+00
  -3.7709072e-01   3.0487957e+00
  -1.2921777e+00   4.9922360e-02
  -1.2295825e+00  -6.0238503e-01
  -4.6409479e-01   1.0642073e-03
  -1.4201044e+00   3.1307210e+00
   7.5807428e-01  -1.4333966e+00
   6.5438480e-01   8.4097199e-01
   6.9195678e-01   1.7359270e+00
  -3.3058562e-01  -1.0152458e-01
  -3.3032202e-01  -2.9594923e+00
  -1.3484593e+00   1.5908868e+00
  -1.3263745e+00  -2.8999360e+00
  -1.3561306e+00   9.0889472e-01
   6.0165689e-01   1.6194298e+00
   5.6687667e-01   2.0638989e+00
  -2.6450867e-01  -2.9816528e+00
   6.9312039e-01  -3.0582319e+00
  -1.3924345e+00   7.8543681e-01
   6.2437749e-01  -8.9254033e-01
   7.2717163e-01  -3.1196082e+00
   6.6828675e-01  -7.3094687e-02
  -1.4314745e+00  -7.4381021e-01
  -1.3171197e+00   7.3365537e-01
   6.4636006e-01  -1.7235730e+00
  -1.3234923e+00  -2.2633059e+00
  -5.8767207e-01   1.6691471e+00
  -1.2551585e+00  -1.0397991e+00
   5.6911479e-01  -1.6279992e-01
  -5.5426715e-01   1.5256337e+00
   6.0345961e-01   2.4879114e+00
   5.4407839e-01   1.6492865e+00
  -1.3665977e+00   1.6041481e+00
   7.0775146e-01   1.5449119e+00
   6.8672175e-01  -1.5079272e+00
  -2.8824632e-01   2.9076778e-01
  -2.8373231e-01  -1.4601277e+00
  -3.0199768e-01   1.6585593e+00
   7.0858027e-01  -2.5101060e+00
  -5.0297675e-01  -1.2071120e-01
   6.4982236e-01   2.7238095e+00
   7.1071750e-01  -7.2369540e-01
   5.7374484e-01  -6.6383599e-01
   7.5837834e-01  -2.6229242e+00
  -1.3485741e+00  -1.4177130e+00
   5.9880172e-01  -3.0481841e+00
  -1.2583241e+00   1.4674305e+00
   7.2829219e-01   2.4858070e+00
   5.7818232e-01  -2.3545182e+00
   6.1294632e-01  -6.4949231e-01
  -3.4468598e-01   2.3966555e+00
   6.2791914e-01   6.7706424e-01
   5.9490487e-01   2.4312077e+00
   7.5553738e-01  -2.8852388e+00
   5.3495132e-01  -1.0458694e-01
  -2.9210346e-01   2.4025128e+00
  -1.1303550e+00   1.4590662e+00
  -3.5884219e-01  -3.9867070e-01
  -1.2968249e+00   1.5735758e+00
  -3.1938730e-01   3.0283604e+00
   7.4420709e-01   1.1237670e-01
  -1.3431089e+00  -1.7729264e-01
  -2.8890515e-01  -2.1197796e-01
   6.5318930e-01  -1.3601381e+00
  -1.5602374e+00  -5.3020151e-01
  -3.8083957e-01   2.4034190e+00
  -1.5599158e+00  -8.4856025e-01
  -3.5168289e-01  -1.8154145e+00
  -1.3616746e+00  -3.0241173e+00
  -1.3559150e+00  -1.0923026e-02
  -3.6832005e-01   1.0780350e-01
  -1.2044028e+00  -9.4204193e-01
  -3.8674826e-01  -1.5709226e+00
   5.0900046e-01  -2.1457711e+00
  -1.2818820e+00  -9.1198800e-02
  -1.2719658e+00  -1.4507029e+00
  -1.3556523e+00  -2.2267674e+00
   6.1031650e-01  -1.4342294e+00
  -3.4557904e-01   2.3758808e+00
  -3.3571130e-01   1.5175388e-01
   6.2531191e-01  -3.0758355e+00
  -1.5005979e+00  -6.5937037e-02
   5.7739321e-01   1.8195568e+00
  -3.3169235e-01  -1.4706074e+00
  -1.4659520e+00   2.4282358e+00
   6.0606098e-01  -2.1570040e+00
  -1.4516900e+00   1.7712320e+00
  -1.4203952e+00  -1.1987348e+00
  -1.4656112e+00   1.0044013e-01
   4.8639149e-01   2.4462350e+00
  -1.4632766e+00   1.0362554e+00
   5.8884499e-01   1.6205644e+00
  -1.4123696e+00   9.3298843e-01
  -3.2397082e-01  -6.8372043e-01
  -3.1006743e-01   1.7993687e+00
  -1.4458883e+00  -8.1843917e-01
  -1.3479066e+00   7.8031697e-01
  -1.3128662e+00   2.9446186e-02
   7.3171672e-01  -9.7357605e-01
   6.4074268e-01  -7.9941903e-01
  -3.9553351e-01  -1.4400590e+00
  -1.3532794e+00  -3.1123947e+00
  -1.3834152e+00   7.8672053e-02
  -1.1909258e+00   8.1726000e-01
  -5.5751517e-01  -1.3940082e+00
  -4.4237785e-01  -1.3504324e+00
  -1.6061783e+00   8.9586847e-01
  -1.3206520e+00  -5.2754497e-01
   6.4460857e-01   1.4091825e+00
  -3.3522003e-01  -6.9374160e-01
  -1.2718817e+00   7.5262073e-02
   6.7153375e-01   1.0637775e+00
  -1.4631953e+00   9.8218768e-01
  -3.0956810e-01   1.6339315e+00
  -4.1302049e-01   1.6859389e+00
   6.4555333e-01  -1.3561110e+00
   6.2041046e-01   1.9639742e-01
  -3.6272504e-01   1.7055758e+00
  -2.9526522e-01   2.3721879e+00
  -1.3007192e+00  -7.7510530e-01
  -1.3138193e+00  -2.9393373e+00
  -1.2681114e+00  -2.6513287e+00
  -1.3396132e+00  -2.9826690e+00
   5.7374563e-01  -1.6676932e-01
   7.1300364e-01   2.8590182e+00
  -1.2967290e+00  -2.9974068e+00
   7.0120569e-01  -2.4677581e+00
  -1.3328907e+00  -1.6110230e+00
   7.5824665e-01  -7.6784210e-01
  -3.8883258e-01  -2.5174751e-01
  -1.1772337e-01  -2.2744010e+00
  -3.5438110e-01  -2.4255452e+00
  -1.2592785e+00  -1.6498647e+00
  -1.3261934e+00   2.2775329e+00
   5.9600219e-01   1.5540166e+00
   6.8470167e-01  -1.3929627e+00
  -1.4219833e+00   1.4220304e-01
  -3.6666957e-01  -5.4381631e-01
  -1.2477462e+00   1.3351549e+00
   6.7469564e-01  -5.7637126e-01
  -1.2729807e+00  -1.5072090e+00
   5.8729808e-01  -2.1117231e+00
   4.8805123e-01  -1.4225930e+00
  -3.2497821e-01   9.0754434e-01
  -1.9607085e-01  -7.0494466e-01
   6.5289652e-01   1.4554424e+00
   7.3425954e-01  -2.8490896e+00
  -1.3487702e+00   3.0720572e+00
  -2.7690888e-01  -1.4626416e+00
  -1.3113844e+00  -4.7496428e-01
   7.5378277e-01   6.9778462e-01
   6.7363703e-01  -4.8244740e-01
  -4.5833151e-01  -1.7328448e+00
   6.4746731e-01  -2.4779652e+00
   5.5014362e-01   9.6301756e-01
  -1.2755880e+00   8.5825211e-01
  -3.9487462e-01  -2.1851809e+00
   7.8252756e-01  -8.2696838e-01
  -2.1656839e-01   2.4426056e+00
  -1.4166065e+00   2.3519008e+00
   7.3781105e-01  -1.5887107e+00
  -3.6801654e-01  -2.1784416e+00
   8.1263426e-01  -1.4926224e+00
  -1.4440095e+00  -1.5214990e+00
   6.2080093e-01  -3.0348048e-02
  -1.3812633e+00   2.9887687e-02
  -1.4104944e+00  -3.0846893e+00
   7.3402771e-01  -1.4534644e+00
   6.6720953e-01  -1.5752727e+00
  -3.3892462e-01  -3.0913646e+00
  -4.3702557e-01  -1.4926767e+00
   5.2298590e-01  -2.2721208e+00
  -1.4314268e+00   1.4761923e+00
   7.6653920e-01   7.1141067e-01
   6.6213253e-01   1.4700553e+00
  -1.4431965e+00  -2.3983983e+00
  -3.7941870e-01  -2.2730676e+00
  -1.3221263e+00  -2.3677856e+00
  -3.2291189e-01  -3.0757914e+00
  -2.4060467e-01  -1.4588262e+00
  -4.5256029e-01  -6.8264521e-01
   6.5135436e-01   1.6604501e+00
  -2.6210207e-01  -1.7098840e+00
  -1.3015598e+00  -2.2138133e+00
   6.5479754e-01   1.6256637e+00
  -2.8892019e-01  -2.1186956e+00
  -1.1981263e+00  -7.8054120e-01
  -1.4109332e+00   2.8485291e-01
  -2.9001707e-01  -1.3340712e+00
  -1.2677026e+00  -2.2369026e+00
   6.7313127e-01   6.4519266e-01
  -1.3720061e+00   8.4219281e-01
   6.3426301e-01  -1.4421752e+00
   5.1449164e-01   6.4280588e-01
  -4.0047857e-01  -2.1167770e+00
  -2.1380110e-01  -1.4418652e+00
   6.5234868e-01  -2.2827486e+00
  -1.3193997e+00   1.6226371e+00
  -3.8994956e-01   3.1065347e+00
   4.8068483e-01  -1.5411102e+00
  -2.1085537e-01  -1.5476881e+00
   7.1394092e-01   6.8716070e-01
   7.1516006e-01   2.3631370e+00
  -3.9800498e-01   8.3448674e-01
  -1.4208914e+00  -1.7139195e+00
  -1.2740647e+00   8.5437036e-01
  -1.4782806e+00  -1.7899355e+00
  -3.2345479e-01   2.3749395e+00
   6.2836041e-01  -2.8049231e+00
  -1.2652543e+00   3.1379207e-01
  -2.6748963e-01  -2.3849383e+00
   6.9607223e-01   3.1186137e+00
  -1.1524757e+00   3.0792180e+00
   6.5318209e-01  -2.1466891e+00
   5.1323406e-01  -1.5740212e+00
  -1.5768355e+00   1.5098610e-01
  -1.5657127e+00  -2.2665960e+00
  -1.3797346e+00  -1.3946938e+00
  -4.4432167e-01   2.3125814e+00
   6.1928787e-01  -1.7084631e+00
  -3.7632957e-01  -1.7468681e+00
   7.5654625e-01   2.1997460e+00
  -5.0609634e-01  -5.7341278e-01
  -1.5635959e+00  -2.3346689e+00
  -1.3031518e+00  -2.2469169e+00
   5.9030718e-01   6.9965387e-01
  -1.3079951e+00   2.1245865e+00
  -3.8484870e-01  -2.7870219e-02
   5.3440187e-01   1.7211744e+00
  -2.5581143e-01   1.4550379e+00
  -4.4173393e-01  -1.2468805e+00
  -4.0645923e-01   7.5679481e-01
  -3.9921224e-01  -2.5111470e+00
  -3.7706815e-01   1.7005725e+00
  -3.6048650e-01   1.5459070e+00
   5.3297592e-01   6.6489541e-01
   5.3662363e-01   9.3853205e-01
  -1.3547454e+00  -1.6124733e+00
  -3.0764871e-01  -7.2057704e-01
  -1.5515737e+00  -1.6479925e+00
  -4.1009902e-01   8.8797750e-01
  -1.2678859e+00   8.3286720e-01
   5.5956363e-01  -2.1931602e+00
  -2.9246465e-01   1.1289062e-03
   5.2880363e-01   2.5265169e+00
   7.4308448e-01   2.3269844e+00
  -4.7805135e-01  -6.8107156e-03
  -3.1547333e-01   1.5333162e+00
  -1.2378708e+00   1.4282885e+00
  -1.3057567e+00   2.4630381e+00
  -3.1511208e-01  -9.1350726e-01
   7.6955083e-01  -2.9805449e+00
  -1.4265981e+00  -1.5024469e+00
   5.0718708e-01  -6.1262630e-01
  -1.3657757e+00  -7.5649884e-01
  -2.6928636e-01  -5.7053766e-02
  -4.1251021e-01   8.0114850e-01
  -3.1885243e-01  -2.9855816e+00
  -3.8172532e-01   2.1989623e+00
   7.7905763e-01   1.6293413e+00
  -1.3960639e+00   2.9760894e+00
   8.4573457e-01   1.6314422e+00
   6.2727053e-01  -1.3805764e+00
  -1.3461209e+00   8.6062510e-01
   5.8269577e-01  -2.2247480e-02
  -1.2913186e+00   2.3369732e+00
  -5.2138713e-01  -2.8963348e+00
  -4.8086955e-01  -2.1323150e+00
   6.0905551e-01   2.2521785e+00
  -1.3651035e+00  -2.0251126e-02
  -4.0487196e-01   5.9819249e-01
  -1.4044571e+00  -2.9560988e+00
   6.0864192e-01   1.7147225e+00
  -1.4029978e+00   8.3569577e-01
   6.8426954e-01  -2.0652299e+00
   6.2959365e-01   7.2185595e-01
  -3.8138969e-01   1.8312816e+00
  -3.9834089e-01  -7.3783174e-01
  -3.6997800e-01   1.4218090e+00
   6.8223410e-01   2.3611077e+00
   7.3009615e-01  -1.5751641e+00
   6.8197525e-01  -6.7392768e-01
  -1.3360732e+00  -1.6872309e+00
  -4.2574707e-01   6.7980756e-01
   6.7445933e-01   8.4545928e-01
  -1.4315335e+00  -2.4760732e+00
  -4.4729866e-01  -2.3734960e+00
   7.0595830e-01   1.6855094e+00
  -1.4943136e+00  -1.5968115e+00
   6.2486017e-01   1.4684447e+00
  -2.3899848e-01   2.2282195e+00
  -4.5025760e-01  -2.2214120e+00
  -1.2444389e+00   7.9738819e-01
   7.1307376e-01   3.0461714e+00
   5.6514717e-01  -2.3389183e+00
  -4.0650411e-01  -1.8707909e+00
  -1.4519567e+00  -6.7020593e-01
  -3.4204596e-01   9.6633767e-01
  -1.4596212e+00   8.7460281e-01
  -1.3764597e+00   2.2609897e+00
  -2.2590679e-01  -6.2942604e-02
  -4.1363794e-01   1.3993494e+00
  -2.8639694e-01  -2.1006526e+00
   6.2824941e-01   3.1084866e+00
   7.7385333e-01  -8.2801574e-01
   7.6613071e-01  -7.1104050e-01
  -1.4126643e+00  -6.9428019e-01
  -1.1740593e+00  -2.2399212e+00
   6.0569105e-01   7.7206554e-02
  -1.4508658e+00  -8.6615803e-01
  -3.8725586e-01  -3.1313396e+00
  -1.2598631e+00  -8.0314913e-01
  -3.6302342e-01  -2.3774979e+00
  -1.2314052e+00   7.6706406e-01
   6.3349617e-01   2.3578209e+00
   6.1950009e-01  -3.1179537e+00
  -1.4015172e+00   2.1316601e+00
  -1.4555239e+00  -8.0464979e-02
   6.9527144e-01   9.5485508e-03
  -4.1972349e-01  -1.3945738e-02
  -1.4634547e+00  -2.1246521e+00
   6.4052515e-01  -6.3630804e-01
   7.2463241e-01   2.3377186e+00
  -1.3611085e+00  -1.5789168e+00
  -4.1643515e-01   1.2870596e+00
   5.0302824e-01   7.5088554e-01
  -3.3027079e-01   2.4413883e+00
   5.3483276e-01  -8.0925186e-01
   5.5931146e-01   1.6564891e+00
   6.1355411e-01   8.3356650e-01
  -2.9199897e-01   3.3242685e-01
   6.3773003e-01   1.2833409e-01
   6.8055202e-01  -3.0227516e+00
  -2.9399767e-01   3.1326895e+00
  -3.2045627e-01  -1.5011279e+00
  -4.5750494e-01   2.3614531e+00
   7.0198367e-01  -7.6343534e-01
   5.1466997e-01   2.4908915e+00
  -1.2678380e+00   9.0794235e-01
  -4.3550491e-01   1.5366363e+00
  -4.4985656e-01   2.6013247e-01
  -1.3171696e+00  -2.2195626e+00
  -1.4044602e+00   1.7431282e+00
  -3.6901318e-01   5.4808551e-01
  -2.5429899e-01   2.2636164e+00
  -3.4404451e-01  -1.5072888e+00
  -3.0171697e-01  -5.8973522e-02
  -1.2061728e+00   1.4612314e+00
  -1.4530745e+00   7.0746785e-01
  -3.8452047e-01  -6.3070367e-01
  -3.5110162e-01  -1.5734299e+00
  -3.5878618e-01  -1.4991601e+00
   6.8875653e-01  -1.6673644e+00
  -3.9505956e-01  -1.1075180e-01
  -1.3864593e+00   8.6484677e-01
   7.0117446e-01  -2.5043300e+00
  -4.0863410e-01   2.4312411e+00
   6.5790459e-01  -3.0870903e+00
  -4.6607611e-01  -2.2967147e+00
  -1.3544559e+00   3.1308885e+00
  -3.9121418e-01   1.5653049e+00
   6.6353804e-01  -1.6279889e+00
   6.6196400e-01   2.4653836e+00
  -2.9637607e-01   2.2130386e-01
  -4.4284127e-01  -7.1043541e-03
  -1.3444674e+00  -2.0899456e+00
  -1.5167697e-01   9.1046691e-01
  -1.3016364e+00   3.0660000e+00
  -2.7866744e-01  -3.1383469e+00
  -1.2005905e+00   1.5662188e+00
   7.1345828e-01  -2.3153710e+00
   5.4191854e-01  -2.9312317e+00
  -1.4081273e+00   8.2549535e-01
   6.1913806e-01  -2.3304701e+00
   7.3551727e-01   2.9255119e+00
   5.8084512e-01   3.0383412e+00
   6.7932086e-01   2.3733301e-02
  -1.4040457e+00   8.6596397e-01
   7.0916958e-01  -1.5475286e+00
  -1.2542651e+00   1.6228809e+00
   6.1506363e-01   1.5469321e+00
   5.7923683e-01   1.3257793e+00
  -3.0884319e-01   2.5881114e+00
   6.0697315e-01  -3.1266970e+00
  -4.2502456e-01  -9.2456614e-01
  -3.1378051e-01  -1.2838166e-01
  -1.3586897e+00   2.3252016e+00
   4.6493573e-01   1.4416741e+00
  -3.6875662e-01  -5.6271886e-04
  -1.3173001e+00   2.1622787e+00
  -1.2825225e+00  -2.2817331e+00
  -1.3520423e+00   2.5773993e+00
  -1.4031044e+00  -1.4931257e+00
  -1.5842353e+00  -6.8216513e-01
   6.2812767e-01  -3.0620126e+00
  -1.2564633e+00  -2.7810327e+00
  -1.3862550e+00  -1.5093497e+00
   6.3838244e-01  -8.6966454e-02
   5.7834536e-01  -3.0341492e+00
  -1.4243498e+00   1.0383285e+00
  -3.3668685e-01  -6.9999467e-01
  -4.0253000e-01  -2.3905298e+00
  -1.4768954e+00   2.9931827e+00
  -1.3663008e+00  -2.1622147e+00
   6.5892495e-01   8.5732825e-02
  -1.2822157e+00  -2.3560489e+00
  -2.7307648e-01  -8.4286690e-01
  -3.8373484e-01   3.0764344e+00
  -3.4794102e-01   1.9969168e-01
  -3.1769133e-01  -1.4726727e+00
  -4.1709936e-01   2.3143513e+00
  -3.9721076e-01  -1.5554027e+00
  -1.0675654e+00   2.5087072e+00
  -1.3745456e+00  -1.3618135e+00
   5.8631566e-01   8.1220695e-01
  -3.9012658e-01   6.2029873e-02
   5.3898683e-01  -9.1217576e-01
  -2.8609167e-01   6.2170307e-01
  -1.3004274e+00   1.6684431e+00
  -3.0014618e-01  -8.9143025e-01
  -3.2173361e-01   1.1237342e+00
  -1.2321092e+00   3.1014988e+00
   4.9239702e-01  -2.6367399e-01
  -1.2353129e+00  -6.9052732e-01
  -3.6159225e-01  -2.5866017e+00
  -4.7840760e-01  -2.3165369e+00
  -3.1942049e-01   2.4857968e+00
   6.7623937e-01   8.1955374e-01
  -1.1778789e+00  -2.2013602e+00
  -2.5684093e-01  -2.1410137e+00
   5.9710269e-01  -2.3182824e+00
  -1.2455430e+00   1.6614082e+00
  -1.2831432e+00   1.4697569e+00
  -1.4034308e+00   2.5395190e+00
   7.0083149e-01  -2.2909733e+00
  -5.0389376e-01  -1.3923559e+00
   6.6320641e-01   2.5238290e+00
  -1.3305857e+00  -1.4731071e+00
  -3.4947993e-01   1.7087507e+00
  -2.9689847e-01   1.6053942e+00
  -3.6360005e-01  -3.0935470e+00
  -3.8944639e-01   1.6719662e-01
  -1.1750680e+00  -1.5774781e+00
  -1.6116212e+00  -4.6504381e-02
  -1.4277836e+00  -1.4733110e+00
  -1.3645301e+00   1.0159554e+00
   5.9834046e-01   1.4461299e+00
  -2.6434395e-01   1.0494390e-01
  -3.8542182e-01   2.4973466e+00
  -3.8298701e-01  -6.4266273e-01
  -3.0803023e-01  -8.0332539e-01
  -4.1961913e-01  -1.7766488e+00
   6.6001136e-01  -8.2095711e-01
  -1.3329417e+00   7.0652217e-01
  -1.1944578e+00   1.3599988e+00
   7.0041943e-01  -1.4482287e+00
  -2.4039252e-01  -1.5272940e+00
   6.3776932e-01  -2.3034395e+00
   4.7710677e-01   1.5514132e+00
  -5.4873662e-01   9.1357607e-01
  -4.1997452e-01  -2.4120943e+00
  -4.6687796e-01  -8.9591973e-01
   6.5046789e-01  -1.6551666e+00
   7.6917779e-01  -2.3558822e+00
  -2.8052276e-01   1.7462870e+00
  -1.4104942e+00   1.4114218e+00
   6.4791014e-01  -2.3649314e+00
  -1.1186467e+00   2.3658651e+00
  -1.3342323e+00   1.6885551e+00
   6.4444074e-01  -2.8520662e+00
  -1.4350603e+00  -3.1165372e+00
  -4.2864538e-01   1.1665030e+00
  -3.2493446e-01   7.1035270e-01
  -1.3828918e+00   9.5803627e-01
   5.8014437e-01   2.6343580e-02
  -1.2643154e+00   7.0492183e-01
  -4.1117606e-01   2.0812705e+00
  -2.8191489e-01  -2.3347054e+00
  -1.2601113e+00   1.3883938e+00
  -1.3835470e+00   1.7134318e+00
  -2.7583200e-01   2.1957629e+00
  -4.4621446e-01  -1.5359305e+00
  -4.1867647e-01   1.5697435e+00
  -1.3770313e+00   6.9983509e-02
  -3.4370475e-01  -1.6342775e+00
   5.8686248e-01  -2.8776759e+00
   5.7388957e-01   7.9886789e-01
  -2.0559313e-01   7.6540961e-01
   7.3160525e-01   1.6510687e+00
  -4.3449778e-01   7.6101575e-01
   7.5300661e-01  -7.8212831e-01
  -1.5733457e+00  -1.7680750e+00
  -3.3561478e-01  -2.1967658e+00
  -1.5510027e+00   8.2745043e-01
  -4.1697949e-01   1.5262978e+00
   6.2864353e-01   2.9630918e+00
   5.8959871e-01  -7.5159492e-01
  -3.3663355e-01  -5.2824613e-01
  -1.5180072e+00   1.5611761e+00
   5.8188184e-01   2.3647832e+00
  -3.4686287e-01   1.5190881e+00
   5.8814394e-01  -6.3324240e-01
  -1.3787477e+00   3.0773753e+00
  -1.4458583e+00   2.9752087e+00
   6.2268245e-01  -8.1545507e-01
  -4.2123042e-01   2.3851352e+00
   6.3086974e-01   1.1122025e+00
  -1.3466385e+00  -2.2309447e+00
  -1.5649870e+00   8.4942977e-01
  -1.3631214e+00   2.3633127e+00
  -1.4148787e+00  -3.0553182e+00
  -1.4355308e+00  -2.9317778e+00
  -3.5409180e-01  -3.1023338e+00
  -1.2959528e+00   6.1737880e-02
  -3.0626749e-01   2.6194320e-02
  -3.5815139e-01  -1.3886875e+00
   6.5113013e-01  -2.8799132e+00
   6.2361142e-01  -2.4562064e+00
  -1.5201767e+00   6.1806414e-01
  -1.3237914e+00  -2.2364210e+00
  -1.5214634e-01  -2.6158010e+00
   5.6936513e-01   7.6351479e-01
   4.4979445e-01  -3.0323358e+00
  -4.1913367e-01   1.5889983e+00
  -3.7250167e-01   2.2039515e+00
  -1.1588707e+00  -1.4664533e+00
   6.7410674e-01  -2.0889069e+00


==> 1Sol_ldvImz-1.dat <==
   0.0000000e+00   4.9994426e-01
   1.1241325e+00   5.0009604e-01
   2.2482650e+00   4.9965875e-01
   3.3723975e+00   4.9953264e-01
   4.4965300e+00   4.9924856e-01
   5.6206624e+00   4.9929439e-01
   6.7447949e+00   4.9973572e-01
   7.8689274e+00   4.9972139e-01
   8.9930599e+00   4.9962217e-01
   1.0117192e+01   4.9983074e-01
   1.1241325e+01   4.9964709e-01
   1.2365457e+01   4.9974285e-01
   1.3489590e+01   4.9971093e-01
   1.4613722e+01   5.0019375e-01
   1.5737855e+01   5.0046841e-01
   1.6861987e+01   5.0061016e-01
   1.7986120e+01   5.0074183e-01
   1.9110252e+01   5.0040225e-01
   2.0234385e+01   5.0051817e-01
   2.1358517e+01   5.0020652e-01
   2.2482650e+01   5.0022613e-01
   2.3606782e+01   5.0033222e-01
   2.4730915e+01   5.0040392e-01
   2.5855047e+01   5.0076508e-01
   2.6979180e+01   5.0109850e-01
   2.8103312e+01   5.0093705e-01
   2.9227445e+01   5.0104620e-01
   3.0351577e+01   5.0093672e-01
   3.1475710e+01   5.0092721e-01
   3.2599842e+01   5.0073491e-01
   3.3723975e+01   5.0091364e-01
   3.4848107e+01   5.0095058e-01
   3.5972240e+01   5.0119044e-01
   3.7096372e+01   5.0111035e-01
   3.8220505e+01   5.0111614e-01
   3.9344637e+01   5.0135659e-01
   4.0468770e+01   5.0134730e-01
   4.1592902e+01   5.0081573e-01
   4.2717035e+01   5.0083624e-01
   4.3841167e+01   5.0094285e-01
   4.4965300e+01   5.0038422e-01
   4.6089432e+01   5.0069603e-01
   4.7213564e+01   5.0026832e-01
   4.8337697e+01   5.0025314e-01
   4.9461829e+01   4.9999269e-01
   5.0585962e+01   5.0014729e-01
   5.1710094e+01   5.0027293e-01
   5.2834227e+01   4.9990750e-01
   5.3958359e+01   4.9992519e-01
   5.5082492e+01   5.0010458e-01
   5.6206624e+01   4.9998669e-01
   5.7330757e+01   5.0008966e-01
   5.8454889e+01   5.0020139e-01
   5.9579022e+01   5.0032042e-01
   6.0703154e+01   5.0040387e-01
   6.1827287e+01   5.0036217e-01
   6.2951419e+01   5.0043581e-01
   6.4075552e+01   5.0047001e-01
   6.5199684e+01   5.0067370e-01
   6.6323817e+01   5.0083879e-01
   6.7447949e+01   5.0040944e-01
   6.8572082e+01   5.0009991e-01
   6.9696214e+01   5.0083938e-01
   7.0820347e+01   5.0045034e-01
   7.1944479e+01   5.0020753e-01
   7.3068612e+01   5.0008789e-01
   7.4192744e+01   4.9957917e-01
   7.5316877e+01   4.9943620e-01
   7.6441009e+01   4.9926445e-01
   7.7565142e+01   4.9904770e-01
   7.8689274e+01   4.9903551e-01
   7.9813407e+01   4.9897727e-01
   8.0937539e+01   4.9889039e-01


==> 1Sol_ldvImz-2.dat <==
   0.0000000e+00   5.0002222e-01
   2.0371399e-01   4.9970881e-01
   4.0717679e-01   4.9933972e-01
   6.1089078e-01   5.0130837e-01
   8.1435358e-01   5.0061440e-01
   1.0178164e+00   5.0149022e-01
   1.2215304e+00   5.0089383e-01
   1.4249932e+00   5.0085128e-01
   1.6284560e+00   4.9981560e-01
   1.8321700e+00   4.9905404e-01
   2.0356328e+00   5.0076278e-01
   2.2393468e+00   5.0349311e-01
   2.4428096e+00   5.0210846e-01
   2.6462724e+00   5.0125586e-01
   2.8499863e+00   5.0055538e-01
   3.0534491e+00   5.0141085e-01
   3.2569119e+00   5.0141367e-01
   3.4606259e+00   5.0193178e-01
   3.6640887e+00   5.0081349e-01
   3.8675515e+00   5.0150417e-01
   4.0712655e+00   5.0152195e-01
   4.2747283e+00   5.0076205e-01
   4.4784423e+00   5.0098365e-01
   4.6819051e+00   4.9962993e-01
   4.8853679e+00   5.0299467e-01
   5.0890819e+00   5.0253405e-01
   5.2925447e+00   5.0392159e-01
   5.4960075e+00   5.0551275e-01
   5.6997215e+00   5.0557084e-01
   5.9031843e+00   5.0679438e-01
   6.1066471e+00   5.0640948e-01
   6.3103611e+00   5.0670533e-01
   6.5138239e+00   5.0993176e-01
   6.7175379e+00   5.1005496e-01
   6.9210007e+00   5.0868031e-01
   7.1244635e+00   5.0903722e-01
   7.3281775e+00   5.0716399e-01
   7.5316403e+00   5.0649491e-01
   7.7351031e+00   5.0807896e-01
   7.9388171e+00   5.0737327e-01
   8.1422799e+00   5.0483239e-01
   8.3459939e+00   5.0409216e-01
   8.5494567e+00   5.0506505e-01
   8.7529195e+00   5.0400546e-01
   8.9566334e+00   5.0391518e-01
   9.1600962e+00   5.0544940e-01
   9.3635591e+00   5.0388219e-01
   9.5672730e+00   5.0520256e-01
   9.7707358e+00   5.0465475e-01
   9.9741986e+00   5.0384870e-01
   1.0177913e+01   5.0421810e-01
   1.0381375e+01   5.0414065e-01
   1.0585089e+01   5.0402838e-01
   1.0788552e+01   5.0443174e-01
   1.0992015e+01   5.0516630e-01
   1.1195729e+01   5.0508946e-01
   1.1399192e+01   5.0737679e-01
   1.1602655e+01   5.0707624e-01
   1.1806369e+01   5.0639670e-01
   1.2009831e+01   5.0592187e-01
   1.2213294e+01   5.0261614e-01
   1.2417008e+01   5.0150051e-01
   1.2620471e+01   4.9874609e-01
   1.2824185e+01   4.9826809e-01
   1.3027648e+01   4.9584863e-01
   1.3231111e+01   4.9599944e-01
   1.3434825e+01   4.9625695e-01
   1.3638287e+01   4.9800142e-01
   1.3841750e+01   4.9797938e-01
   1.4045464e+01   4.9793977e-01
   1.4248927e+01   4.9947826e-01
   1.4452390e+01   4.9915551e-01
   1.4656104e+01   4.9843151e-01


==> 1Sol_ldvImz-3.dat <==
   0.0000000e+00   5.0002222e-01
   2.0355500e-01   4.9961145e-01
   4.0711000e-01   4.9798683e-01
   6.1066500e-01   4.9819719e-01
   8.1422000e-01   4.9841344e-01
   1.0177750e+00   4.9818094e-01
   1.2213300e+00   4.9785100e-01
   1.4248850e+00   4.9687098e-01
   1.6284400e+00   4.9556605e-01
   1.8319950e+00   4.9436543e-01
   2.0355500e+00   4.9646506e-01
   2.2391050e+00   4.9584679e-01
   2.4426600e+00   4.9625782e-01
   2.6462150e+00   4.9797161e-01
   2.8497700e+00   4.9710666e-01
   3.0533250e+00   4.9534053e-01
   3.2568800e+00   4.9344195e-01
   3.4604350e+00   4.9251703e-01
   3.6639900e+00   4.9286010e-01
   3.8675450e+00   4.9419199e-01
   4.0711000e+00   4.9709279e-01
   4.2746550e+00   4.9691474e-01
   4.4782100e+00   4.9774263e-01
   4.6817650e+00   4.9855819e-01
   4.8853200e+00   4.9965149e-01
   5.0888750e+00   5.0124731e-01
   5.2924300e+00   4.9970202e-01
   5.4959850e+00   4.9961549e-01
   5.6995400e+00   4.9897877e-01
   5.9030950e+00   4.9810118e-01
   6.1066500e+00   4.9934072e-01
   6.3102050e+00   4.9991385e-01
   6.5137600e+00   4.9920120e-01
   6.7173150e+00   4.9949236e-01
   6.9208700e+00   4.9916897e-01
   7.1244250e+00   4.9738152e-01
   7.3279800e+00   4.9711834e-01
   7.5315350e+00   4.9654638e-01
   7.7350900e+00   4.9679770e-01
   7.9386450e+00   4.9859766e-01
   8.1422000e+00   4.9909772e-01
   8.3457550e+00   4.9905243e-01
   8.5493100e+00   4.9880735e-01
   8.7528650e+00   4.9797520e-01
   8.9564200e+00   4.9888884e-01
   9.1599750e+00   5.0014972e-01
   9.3635300e+00   5.0036171e-01
   9.5670850e+00   5.0201929e-01
   9.7706400e+00   5.0291629e-01
   9.9741950e+00   5.0320309e-01
   1.0177750e+01   5.0310081e-01
   1.0381305e+01   5.0314755e-01
   1.0584860e+01   5.0293389e-01
   1.0788415e+01   5.0355370e-01
   1.0991970e+01   5.0387930e-01
   1.1195525e+01   5.0379949e-01
   1.1399080e+01   5.0478813e-01
   1.1602635e+01   5.0443936e-01
   1.1806190e+01   5.0503553e-01
   1.2009745e+01   5.0566313e-01
   1.2213300e+01   5.0720687e-01
   1.2416855e+01   5.0781375e-01
   1.2620410e+01   5.0805279e-01
   1.2823965e+01   5.0814498e-01
   1.3027520e+01   5.0677196e-01
   1.3231075e+01   5.0627805e-01
   1.3434630e+01   5.0712946e-01
   1.3638185e+01   5.0749793e-01
   1.3841740e+01   5.0930004e-01
   1.4045295e+01   5.1003229e-01
   1.4248850e+01   5.1033578e-01
   1.4452405e+01   5.1005431e-01
   1.4655960e+01   5.0959055e-01


==> 1Sol_ldvRez-1.dat <==
   0.0000000e+00   6.4716123e-18
   1.1241325e+00   1.8568544e-04
   2.2482650e+00   3.5767114e-04
   3.3723975e+00   4.4854893e-04
   4.4965300e+00   5.4348249e-04
   5.6206624e+00   5.0329742e-04
   6.7447949e+00   5.7128501e-04
   7.8689274e+00   4.1687506e-04
   8.9930599e+00   5.3864613e-04
   1.0117192e+01   4.2797328e-04
   1.1241325e+01   5.4407651e-04
   1.2365457e+01   3.2371126e-04
   1.3489590e+01   3.8835133e-04
   1.4613722e+01   3.3874300e-04
   1.5737855e+01   2.9884971e-04
   1.6861987e+01   1.9962726e-04
   1.7986120e+01   4.0745628e-04
   1.9110252e+01   7.1668758e-04
   2.0234385e+01   5.5568056e-04
   2.1358517e+01   3.9709488e-04
   2.2482650e+01   3.3359232e-04
   2.3606782e+01   3.8231158e-04
   2.4730915e+01   4.9680457e-04
   2.5855047e+01   2.7670628e-04
   2.6979180e+01   2.6764841e-04
   2.8103312e+01   2.4077090e-05
   2.9227445e+01  -8.1283886e-05
   3.0351577e+01  -2.2046103e-05
   3.1475710e+01   2.7935006e-05
   3.2599842e+01   2.1632644e-05
   3.3723975e+01  -3.7872637e-04
   3.4848107e+01  -4.2991458e-04
   3.5972240e+01  -3.6811762e-04
   3.7096372e+01  -1.6101460e-04
   3.8220505e+01  -1.0912186e-05
   3.9344637e+01   2.9756125e-06
   4.0468770e+01   2.5439004e-04
   4.1592902e+01   2.8226594e-04
   4.2717035e+01   2.5180912e-04
   4.3841167e+01   2.6572876e-04
   4.4965300e+01   2.8834448e-04
   4.6089432e+01   1.7226474e-04
   4.7213564e+01   1.4280133e-04
   4.8337697e+01   2.8675778e-04
   4.9461829e+01   3.2312507e-04
   5.0585962e+01   4.0251272e-04
   5.1710094e+01   3.7323991e-04
   5.2834227e+01   3.3214786e-04
   5.3958359e+01   1.6082827e-04
   5.5082492e+01   5.2435450e-06
   5.6206624e+01  -1.7486778e-04
   5.7330757e+01  -3.6822397e-04
   5.8454889e+01  -1.6314703e-05
   5.9579022e+01   1.5133785e-04
   6.0703154e+01   3.2184310e-04
   6.1827287e+01   5.0226197e-04
   6.2951419e+01   2.4700468e-04
   6.4075552e+01   2.0183565e-04
   6.5199684e+01   1.6772660e-04
   6.6323817e+01   1.7490050e-04
   6.7447949e+01   5.7041214e-05
   6.8572082e+01   1.0285181e-05
   6.9696214e+01  -9.6646941e-05
   7.0820347e+01  -4.4183155e-05
   7.1944479e+01   2.9726684e-05
   7.3068612e+01  -1.1399862e-05
   7.4192744e+01   1.8246474e-04
   7.5316877e+01   2.3839073e-04
   7.6441009e+01   4.3781450e-04
   7.7565142e+01   1.2428908e-04
   7.8689274e+01   2.2082835e-04
   7.9813407e+01   3.7653246e-04
   8.0937539e+01   2.8683480e-04


==> 1Sol_ldvRez-2.dat <==
   0.0000000e+00  -1.9342581e-24
   2.0371399e-01  -1.3834379e-04
   4.0717679e-01  -1.5328428e-04
   6.1089078e-01  -5.4952869e-04
   8.1435358e-01   5.0211121e-04
   1.0178164e+00   2.1832104e-04
   1.2215304e+00   6.7780186e-04
   1.4249932e+00   1.3847116e-03
   1.6284560e+00   3.4278718e-04
   1.8321700e+00   1.0071010e-04
   2.0356328e+00   1.6413884e-04
   2.2393468e+00  -5.5458292e-04
   2.4428096e+00  -1.4004899e-03
   2.6462724e+00  -2.2957139e-03
   2.8499863e+00  -2.6393570e-03
   3.0534491e+00  -3.2031807e-03
   3.2569119e+00  -3.5280010e-03
   3.4606259e+00  -2.5614395e-03
   3.6640887e+00  -2.1550344e-03
   3.8675515e+00  -1.8438979e-03
   4.0712655e+00  -4.2407828e-03
   4.2747283e+00  -3.3414878e-03
   4.4784423e+00  -4.2313042e-03
   4.6819051e+00  -3.7429220e-03
   4.8853679e+00  -3.5821949e-03
   5.0890819e+00  -4.1745652e-03
   5.2925447e+00  -4.6301107e-03
   5.4960075e+00  -3.3770626e-03
   5.6997215e+00  -4.5412463e-03
   5.9031843e+00  -2.9947325e-03
   6.1066471e+00  -3.3352494e-03
   6.3103611e+00  -2.1425197e-03
   6.5138239e+00  -2.5499127e-03
   6.7175379e+00  -2.9070768e-03
   6.9210007e+00  -2.9336217e-03
   7.1244635e+00  -2.5645430e-03
   7.3281775e+00  -3.4085512e-03
   7.5316403e+00  -3.7477410e-03
   7.7351031e+00  -3.3126759e-03
   7.9388171e+00  -2.5724226e-03
   8.1422799e+00  -2.3976290e-03
   8.3459939e+00  -2.6231334e-03
   8.5494567e+00  -3.2273956e-03
   8.7529195e+00  -3.1239470e-03
   8.9566334e+00  -3.1749633e-03
   9.1600962e+00  -2.5623446e-03
   9.3635591e+00  -1.7828365e-03
   9.5672730e+00  -1.7674816e-03
   9.7707358e+00  -1.6580170e-03
   9.9741986e+00  -2.4299562e-03
   1.0177913e+01  -2.4670527e-03
   1.0381375e+01  -3.0444142e-03
   1.0585089e+01  -3.7449521e-03
   1.0788552e+01  -4.6228217e-03
   1.0992015e+01  -4.7300574e-03
   1.1195729e+01  -3.6709118e-03
   1.1399192e+01  -4.8574815e-03
   1.1602655e+01  -5.3208782e-03
   1.1806369e+01  -6.6317436e-03
   1.2009831e+01  -7.2450367e-03
   1.2213294e+01  -7.0075755e-03
   1.2417008e+01  -8.0405775e-03
   1.2620471e+01  -8.5019274e-03
   1.2824185e+01  -7.8968734e-03
   1.3027648e+01  -8.1534574e-03
   1.3231111e+01  -7.4647166e-03
   1.3434825e+01  -7.6521896e-03
   1.3638287e+01  -5.1116371e-03
   1.3841750e+01  -5.4873493e-03
   1.4045464e+01  -3.8762379e-03
   1.4248927e+01  -3.9119905e-03
   1.4452390e+01  -2.3006733e-03
   1.4656104e+01  -1.9151860e-03


==> 1Sol_ldvRez-3.dat <==
   0.0000000e+00   5.1791546e-25
   2.0355500e-01   5.2040081e-05
   4.0711000e-01   4.3033180e-04
   6.1066500e-01   1.3757474e-03
   8.1422000e-01   1.3770298e-03
   1.0177750e+00   1.4871396e-03
   1.2213300e+00   2.2923931e-03
   1.4248850e+00   2.2501691e-03
   1.6284400e+00   1.9365358e-03
   1.8319950e+00   1.9306527e-03
   2.0355500e+00   1.6228242e-03
   2.2391050e+00   1.8547239e-03
   2.4426600e+00   1.9191538e-03
   2.6462150e+00   2.3087327e-03
   2.8497700e+00   1.9223112e-03
   3.0533250e+00   2.3103719e-03
   3.2568800e+00   2.6223196e-03
   3.4604350e+00   2.6080972e-03
   3.6639900e+00   2.6511126e-03
   3.8675450e+00   3.1123095e-03
   4.0711000e+00   3.2950532e-03
   4.2746550e+00   3.6318463e-03
   4.4782100e+00   3.8764016e-03
   4.6817650e+00   4.7665847e-03
   4.8853200e+00   4.4865638e-03
   5.0888750e+00   4.8630180e-03
   5.2924300e+00   4.3416602e-03
   5.4959850e+00   3.9541314e-03
   5.6995400e+00   3.6847065e-03
   5.9030950e+00   3.4742339e-03
   6.1066500e+00   3.0474830e-03
   6.3102050e+00   2.7477239e-03
   6.5137600e+00   3.0819913e-03
   6.7173150e+00   2.0881704e-03
   6.9208700e+00   1.4482342e-03
   7.1244250e+00   1.0326853e-03
   7.3279800e+00   1.3428090e-03
   7.5315350e+00   1.7383933e-03
   7.7350900e+00   1.8851894e-03
   7.9386450e+00   9.4618555e-04
   8.1422000e+00   6.6316030e-04
   8.3457550e+00   5.5140771e-04
   8.5493100e+00   4.0455986e-04
   8.7528650e+00   1.0630769e-03
   8.9564200e+00   1.1909711e-03
   9.1599750e+00   2.3311227e-03
   9.3635300e+00   2.3457460e-03
   9.5670850e+00   2.5761748e-03
   9.7706400e+00   1.4365216e-03
   9.9741950e+00   7.4537003e-04
   1.0177750e+01   6.5213718e-04
   1.0381305e+01   1.0580399e-03
   1.0584860e+01   1.2518715e-03
   1.0788415e+01   1.7812410e-03
   1.0991970e+01   7.7915379e-04
   1.1195525e+01   1.3894602e-03
   1.1399080e+01   7.7885524e-04
   1.1602635e+01   1.6589920e-05
   1.1806190e+01   2.7568219e-04
   1.2009745e+01   9.0469186e-04
   1.2213300e+01   1.1437846e-04
   1.2416855e+01   1.5310056e-04
   1.2620410e+01  -1.0556782e-03
   1.2823965e+01  -1.0769919e-03
   1.3027520e+01  -1.0139493e-03
   1.3231075e+01  -1.3553302e-03
   1.3434630e+01  -1.6987886e-03
   1.3638185e+01  -1.5865608e-03
   1.3841740e+01  -2.0441268e-03
   1.4045295e+01  -1.7935447e-03
   1.4248850e+01  -8.4683058e-04
   1.4452405e+01  -1.4197761e-03
   1.4655960e+01  -1.2306399e-03


==> 2SolEDFA_relCov_vs_z_ldv1.dat <==
   1.6284400e+00   2.2240450e-02
   3.2568800e+00   2.1422042e-01
   4.8853200e+00   4.7992683e-01
   6.5137600e+00   6.0125722e-01
   8.1422000e+00   6.2460636e-01
   9.7706400e+00   6.9868870e-01
   1.1399080e+01   7.8079800e-01
   1.3027520e+01   7.9382748e-01
   1.4655960e+01   8.0279794e-01


==> 2SolEDFA_relCov_vs_z_ldv2.dat <==
   1.6284400e+00   9.2159841e-01
   3.2568800e+00   9.2570352e-01
   4.8853200e+00   9.7555767e-01
   6.5137600e+00   9.8774768e-01
   8.1422000e+00   9.8575143e-01
   9.7706400e+00   9.9035854e-01
   1.1399080e+01   9.9478883e-01
   1.3027520e+01   9.9542144e-01
   1.4655960e+01   9.9538644e-01


==> 2Sol_b1z_abs_idealIST.dat <==
   0.0000000e+00   7.0485503e-01
   2.0355500e-01   7.0123341e-01
   4.0711000e-01   7.1372636e-01
   6.1066500e-01   7.2035744e-01
   8.1422000e-01   7.2148348e-01
   1.0177750e+00   7.2170422e-01
   1.2213300e+00   7.2459470e-01
   1.4248850e+00   7.2172656e-01
   1.6284400e+00   7.0938699e-01
   1.8319950e+00   6.9431035e-01
   2.0355500e+00   6.9093134e-01
   2.2391050e+00   7.1377404e-01
   2.4426600e+00   7.1450508e-01
   2.6462150e+00   7.1417235e-01
   2.8497700e+00   7.0637119e-01
   3.0533250e+00   7.0741969e-01
   3.2568800e+00   7.0338108e-01
   3.4604350e+00   6.9895166e-01
   3.6639900e+00   6.9490448e-01
   3.8675450e+00   6.9664413e-01
   4.0711000e+00   6.9311144e-01
   4.2746550e+00   6.9592103e-01
   4.4782100e+00   6.9775050e-01
   4.6817650e+00   6.9365604e-01
   4.8853200e+00   6.9081742e-01
   5.0888750e+00   6.9187274e-01
   5.2924300e+00   6.9464419e-01
   5.4959850e+00   6.9617101e-01
   5.6995400e+00   6.9221151e-01
   5.9030950e+00   6.9323508e-01
   6.1066500e+00   6.9449501e-01
   6.3102050e+00   6.9409610e-01
   6.5137600e+00   6.9132985e-01
   6.7173150e+00   6.8924399e-01
   6.9208700e+00   6.7829821e-01
   7.1244250e+00   6.7265084e-01
   7.3279800e+00   6.8575887e-01
   7.5315350e+00   6.8359499e-01
   7.7350900e+00   6.8321530e-01
   7.9386450e+00   6.7477363e-01
   8.1422000e+00   6.7465036e-01
   8.3457550e+00   6.6393344e-01
   8.5493100e+00   6.6977913e-01
   8.7528650e+00   6.8691866e-01
   8.9564200e+00   6.8487182e-01
   9.1599750e+00   7.0001827e-01
   9.3635300e+00   6.9453857e-01
   9.5670850e+00   6.9923258e-01
   9.7706400e+00   6.9862803e-01
   9.9741950e+00   6.9852325e-01
   1.0177750e+01   7.0115620e-01
   1.0381305e+01   7.0193224e-01
   1.0584860e+01   7.0072635e-01
   1.0788415e+01   6.9925353e-01
   1.0991970e+01   7.0317081e-01
   1.1195525e+01   7.0045722e-01
   1.1399080e+01   7.0301058e-01
   1.1602635e+01   7.0860606e-01
   1.1806190e+01   7.1683886e-01
   1.2009745e+01   7.1606202e-01
   1.2213300e+01   7.2053297e-01
   1.2416855e+01   7.2506792e-01
   1.2620410e+01   7.2292204e-01
   1.2823965e+01   7.2038983e-01
   1.3027520e+01   7.1300196e-01
   1.3231075e+01   7.2129979e-01
   1.3434630e+01   7.1739346e-01
   1.3638185e+01   7.3075425e-01
   1.3841740e+01   7.3171345e-01
   1.4045295e+01   7.2785467e-01
   1.4248850e+01   7.2301913e-01
   1.4452405e+01   7.1723820e-01
   1.4655960e+01   7.3112130e-01


==> 2Sol_b1z_abs_naiveIST.dat <==
   0.0000000e+00   7.0485503e-01
   2.0355500e-01   7.0166854e-01
   4.0711000e-01   7.1316990e-01
   6.1066500e-01   7.1978040e-01
   8.1422000e-01   7.2071914e-01
   1.0177750e+00   7.2175128e-01
   1.2213300e+00   7.2194369e-01
   1.4248850e+00   7.2042819e-01
   1.6284400e+00   7.0493514e-01
   1.8319950e+00   6.8514894e-01
   2.0355500e+00   6.8041374e-01
   2.2391050e+00   7.1009894e-01
   2.4426600e+00   7.1137320e-01
   2.6462150e+00   7.1790805e-01
   2.8497700e+00   7.0985629e-01
   3.0533250e+00   7.1061109e-01
   3.2568800e+00   7.0695842e-01
   3.4604350e+00   6.9227101e-01
   3.6639900e+00   6.6997728e-01
   3.8675450e+00   6.8177388e-01
   4.0711000e+00   6.7716601e-01
   4.2746550e+00   6.7719668e-01
   4.4782100e+00   6.8026406e-01
   4.6817650e+00   6.8940867e-01
   4.8853200e+00   6.7783650e-01
   5.0888750e+00   6.7193056e-01
   5.2924300e+00   6.6069501e-01
   5.4959850e+00   6.6767773e-01
   5.6995400e+00   6.5897138e-01
   5.9030950e+00   6.6887304e-01
   6.1066500e+00   6.6141394e-01
   6.3102050e+00   6.5650494e-01
   6.5137600e+00   6.4512456e-01
   6.7173150e+00   6.3902689e-01
   6.9208700e+00   6.3481951e-01
   7.1244250e+00   6.3418963e-01
   7.3279800e+00   6.6839201e-01
   7.5315350e+00   6.6450658e-01
   7.7350900e+00   6.4801915e-01
   7.9386450e+00   6.3505156e-01
   8.1422000e+00   6.4592262e-01
   8.3457550e+00   6.2832542e-01
   8.5493100e+00   6.4944053e-01
   8.7528650e+00   6.9528077e-01
   8.9564200e+00   6.8460229e-01
   9.1599750e+00   7.2278661e-01
   9.3635300e+00   7.2394099e-01
   9.5670850e+00   7.1835918e-01
   9.7706400e+00   7.2871349e-01
   9.9741950e+00   7.3091499e-01
   1.0177750e+01   7.5099561e-01
   1.0381305e+01   7.5538001e-01
   1.0584860e+01   7.5815792e-01
   1.0788415e+01   7.3584925e-01
   1.0991970e+01   7.0439537e-01
   1.1195525e+01   7.0506528e-01
   1.1399080e+01   7.0938339e-01
   1.1602635e+01   7.3137588e-01
   1.1806190e+01   7.3247799e-01
   1.2009745e+01   7.4512635e-01
   1.2213300e+01   7.3568681e-01
   1.2416855e+01   7.6054376e-01
   1.2620410e+01   7.6296564e-01
   1.2823965e+01   7.8210474e-01
   1.3027520e+01   7.7247489e-01
   1.3231075e+01   7.9768389e-01
   1.3434630e+01   8.0950655e-01
   1.3638185e+01   8.3168207e-01
   1.3841740e+01   8.1144290e-01
   1.4045295e+01   8.1255282e-01
   1.4248850e+01   7.7458564e-01
   1.4452405e+01   7.7657118e-01
   1.4655960e+01   8.1183005e-01


==> 2Sol_b1z_phase_idealIST.dat <==
   0.0000000e+00  -1.5708026e+00
   2.0355500e-01  -1.5689475e+00
   4.0711000e-01  -1.5682343e+00
   6.1066500e-01  -1.5621832e+00
   8.1422000e-01  -1.5606447e+00
   1.0177750e+00  -1.5585183e+00
   1.2213300e+00  -1.5691545e+00
   1.4248850e+00  -1.5727063e+00
   1.6284400e+00  -1.5700900e+00
   1.8319950e+00  -1.5720438e+00
   2.0355500e+00  -1.5710107e+00
   2.2391050e+00  -1.5805698e+00
   2.4426600e+00  -1.5781083e+00
   2.6462150e+00  -1.5778122e+00
   2.8497700e+00  -1.5755269e+00
   3.0533250e+00  -1.5701614e+00
   3.2568800e+00  -1.5712115e+00
   3.4604350e+00  -1.5625014e+00
   3.6639900e+00  -1.5623915e+00
   3.8675450e+00  -1.5548142e+00
   4.0711000e+00  -1.5457130e+00
   4.2746550e+00  -1.5549485e+00
   4.4782100e+00  -1.5482349e+00
   4.6817650e+00  -1.5463453e+00
   4.8853200e+00  -1.5534445e+00
   5.0888750e+00  -1.5539730e+00
   5.2924300e+00  -1.5491773e+00
   5.4959850e+00  -1.5510320e+00
   5.6995400e+00  -1.5541202e+00
   5.9030950e+00  -1.5453102e+00
   6.1066500e+00  -1.5454010e+00
   6.3102050e+00  -1.5374076e+00
   6.5137600e+00  -1.5250564e+00
   6.7173150e+00  -1.5318739e+00
   6.9208700e+00  -1.5438025e+00
   7.1244250e+00  -1.5470757e+00
   7.3279800e+00  -1.5429412e+00
   7.5315350e+00  -1.5326710e+00
   7.7350900e+00  -1.5430768e+00
   7.9386450e+00  -1.5436694e+00
   8.1422000e+00  -1.5503476e+00
   8.3457550e+00  -1.5363315e+00
   8.5493100e+00  -1.5411455e+00
   8.7528650e+00  -1.5428456e+00
   8.9564200e+00  -1.5459976e+00
   9.1599750e+00  -1.5481582e+00
   9.3635300e+00  -1.5512868e+00
   9.5670850e+00  -1.5377649e+00
   9.7706400e+00  -1.5355736e+00
   9.9741950e+00  -1.5346179e+00
   1.0177750e+01  -1.5372858e+00
   1.0381305e+01  -1.5410299e+00
   1.0584860e+01  -1.5528924e+00
   1.0788415e+01  -1.5535153e+00
   1.0991970e+01  -1.5509055e+00
   1.1195525e+01  -1.5577933e+00
   1.1399080e+01  -1.5500459e+00
   1.1602635e+01  -1.5628845e+00
   1.1806190e+01  -1.5722701e+00
   1.2009745e+01  -1.5759736e+00
   1.2213300e+01  -1.5762563e+00
   1.2416855e+01  -1.5757292e+00
   1.2620410e+01  -1.5718931e+00
   1.2823965e+01  -1.5650116e+00
   1.3027520e+01  -1.5539373e+00
   1.3231075e+01  -1.5521108e+00
   1.3434630e+01  -1.5536716e+00
   1.3638185e+01  -1.5609469e+00
   1.3841740e+01  -1.5616700e+00
   1.4045295e+01  -1.5473673e+00
   1.4248850e+01  -1.5466339e+00
   1.4452405e+01  -1.5463167e+00
   1.4655960e+01  -1.5503854e+00


==> 2Sol_b1z_phase_naiveIST.dat <==
   0.0000000e+00  -1.5708026e+00
   2.0355500e-01  -1.5685340e+00
   4.0711000e-01  -1.5693404e+00
   6.1066500e-01  -1.5662039e+00
   8.1422000e-01  -1.5626651e+00
   1.0177750e+00  -1.5616874e+00
   1.2213300e+00  -1.5742360e+00
   1.4248850e+00  -1.5722301e+00
   1.6284400e+00  -1.5687822e+00
   1.8319950e+00  -1.5693558e+00
   2.0355500e+00  -1.5685072e+00
   2.2391050e+00  -1.5697029e+00
   2.4426600e+00  -1.5758266e+00
   2.6462150e+00  -1.5658274e+00
   2.8497700e+00  -1.5626653e+00
   3.0533250e+00  -1.5715585e+00
   3.2568800e+00  -1.5762035e+00
   3.4604350e+00  -1.5806531e+00
   3.6639900e+00  -1.5683152e+00
   3.8675450e+00  -1.5607847e+00
   4.0711000e+00  -1.5519809e+00
   4.2746550e+00  -1.5563596e+00
   4.4782100e+00  -1.5315486e+00
   4.6817650e+00  -1.5157300e+00
   4.8853200e+00  -1.5325511e+00
   5.0888750e+00  -1.5529795e+00
   5.2924300e+00  -1.5300706e+00
   5.4959850e+00  -1.5032534e+00
   5.6995400e+00  -1.5633031e+00
   5.9030950e+00  -1.6391960e+00
   6.1066500e+00  -1.6327378e+00
   6.3102050e+00  -1.6307032e+00
   6.5137600e+00  -1.6529394e+00
   6.7173150e+00  -1.6688054e+00
   6.9208700e+00  -1.6356594e+00
   7.1244250e+00  -1.6097778e+00
   7.3279800e+00  -1.6204096e+00
   7.5315350e+00  -1.6224265e+00
   7.7350900e+00  -1.5884141e+00
   7.9386450e+00  -1.5734188e+00
   8.1422000e+00  -1.5225478e+00
   8.3457550e+00  -1.5127848e+00
   8.5493100e+00  -1.4747404e+00
   8.7528650e+00  -1.4954744e+00
   8.9564200e+00  -1.4668044e+00
   9.1599750e+00  -1.4524648e+00
   9.3635300e+00  -1.4541188e+00
   9.5670850e+00  -1.4613478e+00
   9.7706400e+00  -1.5011077e+00
   9.9741950e+00  -1.4585867e+00
   1.0177750e+01  -1.4361918e+00
   1.0381305e+01  -1.4282729e+00
   1.0584860e+01  -1.4128695e+00
   1.0788415e+01  -1.3919928e+00
   1.0991970e+01  -1.3828592e+00
   1.1195525e+01  -1.3689055e+00
   1.1399080e+01  -1.3095813e+00
   1.1602635e+01  -1.3615139e+00
   1.1806190e+01  -1.3561226e+00
   1.2009745e+01  -1.3995490e+00
   1.2213300e+01  -1.3730202e+00
   1.2416855e+01  -1.3119154e+00
   1.2620410e+01  -1.3046418e+00
   1.2823965e+01  -1.2284224e+00
   1.3027520e+01  -1.1614530e+00
   1.3231075e+01  -1.2175126e+00
   1.3434630e+01  -1.1993441e+00
   1.3638185e+01  -1.1495838e+00
   1.3841740e+01  -1.1706286e+00
   1.4045295e+01  -1.2410289e+00
   1.4248850e+01  -1.2428667e+00
   1.4452405e+01  -1.2257959e+00
   1.4655960e+01  -1.1919827e+00


==> 2Sol_b2z_abs_idealIST.dat <==
   0.0000000e+00   7.0395583e-01
   2.0355500e-01   7.1645956e-01
   4.0711000e-01   7.1224645e-01
   6.1066500e-01   7.1983745e-01
   8.1422000e-01   7.2162240e-01
   1.0177750e+00   7.2180131e-01
   1.2213300e+00   7.2982237e-01
   1.4248850e+00   7.3031480e-01
   1.6284400e+00   7.4132781e-01
   1.8319950e+00   7.4311696e-01
   2.0355500e+00   7.5915875e-01
   2.2391050e+00   7.6142084e-01
   2.4426600e+00   7.5778209e-01
   2.6462150e+00   7.5119858e-01
   2.8497700e+00   7.4969552e-01
   3.0533250e+00   7.5241120e-01
   3.2568800e+00   7.5037213e-01
   3.4604350e+00   7.5305057e-01
   3.6639900e+00   7.5780407e-01
   3.8675450e+00   7.5780443e-01
   4.0711000e+00   7.5584305e-01
   4.2746550e+00   7.6008412e-01
   4.4782100e+00   7.5937805e-01
   4.6817650e+00   7.6355914e-01
   4.8853200e+00   7.5955828e-01
   5.0888750e+00   7.6057081e-01
   5.2924300e+00   7.5664505e-01
   5.4959850e+00   7.5310717e-01
   5.6995400e+00   7.4983320e-01
   5.9030950e+00   7.4298233e-01
   6.1066500e+00   7.3634394e-01
   6.3102050e+00   7.3466420e-01
   6.5137600e+00   7.3308258e-01
   6.7173150e+00   7.3369995e-01
   6.9208700e+00   7.2240845e-01
   7.1244250e+00   7.2845332e-01
   7.3279800e+00   7.1934036e-01
   7.5315350e+00   7.3275895e-01
   7.7350900e+00   7.4636686e-01
   7.9386450e+00   7.4298315e-01
   8.1422000e+00   7.3880217e-01
   8.3457550e+00   7.3835856e-01
   8.5493100e+00   7.3143531e-01
   8.7528650e+00   7.2711824e-01
   8.9564200e+00   7.3331388e-01
   9.1599750e+00   7.2664037e-01
   9.3635300e+00   7.2808077e-01
   9.5670850e+00   7.3613561e-01
   9.7706400e+00   7.3814590e-01
   9.9741950e+00   7.3975818e-01
   1.0177750e+01   7.4019007e-01
   1.0381305e+01   7.3979163e-01
   1.0584860e+01   7.3885103e-01
   1.0788415e+01   7.4041871e-01
   1.0991970e+01   7.3815896e-01
   1.1195525e+01   7.3570412e-01
   1.1399080e+01   7.3561034e-01
   1.1602635e+01   7.3658711e-01
   1.1806190e+01   7.3196856e-01
   1.2009745e+01   7.3193453e-01
   1.2213300e+01   7.1788997e-01
   1.2416855e+01   7.2746541e-01
   1.2620410e+01   7.2524177e-01
   1.2823965e+01   7.3428932e-01
   1.3027520e+01   7.5278442e-01
   1.3231075e+01   7.5242510e-01
   1.3434630e+01   7.5948522e-01
   1.3638185e+01   7.4159235e-01
   1.3841740e+01   7.3391405e-01
   1.4045295e+01   7.3415475e-01
   1.4248850e+01   7.4082764e-01
   1.4452405e+01   7.4748279e-01
   1.4655960e+01   7.3488654e-01


==> 2Sol_b2z_abs_naiveIST.dat <==
   0.0000000e+00   7.0395583e-01
   2.0355500e-01   7.1666205e-01
   4.0711000e-01   7.1192758e-01
   6.1066500e-01   7.2071912e-01
   8.1422000e-01   7.2215324e-01
   1.0177750e+00   7.2260956e-01
   1.2213300e+00   7.2893346e-01
   1.4248850e+00   7.3124691e-01
   1.6284400e+00   7.5107246e-01
   1.8319950e+00   7.5885536e-01
   2.0355500e+00   7.7943654e-01
   2.2391050e+00   7.7444970e-01
   2.4426600e+00   7.5246297e-01
   2.6462150e+00   7.4212556e-01
   2.8497700e+00   7.4883697e-01
   3.0533250e+00   7.5167040e-01
   3.2568800e+00   7.4604340e-01
   3.4604350e+00   7.5919753e-01
   3.6639900e+00   7.9831417e-01
   3.8675450e+00   7.7684186e-01
   4.0711000e+00   7.5909802e-01
   4.2746550e+00   7.5491195e-01
   4.4782100e+00   7.4965916e-01
   4.6817650e+00   7.2568256e-01
   4.8853200e+00   7.1565750e-01
   5.0888750e+00   7.0631570e-01
   5.2924300e+00   6.9452216e-01
   5.4959850e+00   7.0192826e-01
   5.6995400e+00   7.0330559e-01
   5.9030950e+00   6.9598161e-01
   6.1066500e+00   6.8928848e-01
   6.3102050e+00   6.7931189e-01
   6.5137600e+00   6.6506174e-01
   6.7173150e+00   6.6153066e-01
   6.9208700e+00   6.5216807e-01
   7.1244250e+00   6.7123747e-01
   7.3279800e+00   6.5156499e-01
   7.5315350e+00   6.6552854e-01
   7.7350900e+00   6.9873455e-01
   7.9386450e+00   6.9279703e-01
   8.1422000e+00   6.8735105e-01
   8.3457550e+00   6.8228833e-01
   8.5493100e+00   6.3941255e-01
   8.7528650e+00   5.9395082e-01
   8.9564200e+00   6.1476817e-01
   9.1599750e+00   5.6331117e-01
   9.3635300e+00   5.6574147e-01
   9.5670850e+00   6.0248399e-01
   9.7706400e+00   5.7278839e-01
   9.9741950e+00   5.5939500e-01
   1.0177750e+01   5.7472840e-01
   1.0381305e+01   5.5464659e-01
   1.0584860e+01   5.7606202e-01
   1.0788415e+01   6.0521039e-01
   1.0991970e+01   6.0750396e-01
   1.1195525e+01   6.1614113e-01
   1.1399080e+01   6.3377813e-01
   1.1602635e+01   6.3887778e-01
   1.1806190e+01   6.5704413e-01
   1.2009745e+01   6.5515778e-01
   1.2213300e+01   6.5244157e-01
   1.2416855e+01   6.5312071e-01
   1.2620410e+01   6.4265367e-01
   1.2823965e+01   6.2572997e-01
   1.3027520e+01   6.3585737e-01
   1.3231075e+01   6.3841708e-01
   1.3434630e+01   6.6657618e-01
   1.3638185e+01   6.3240684e-01
   1.3841740e+01   6.2086992e-01
   1.4045295e+01   6.0502710e-01
   1.4248850e+01   6.4797011e-01
   1.4452405e+01   6.6117543e-01
   1.4655960e+01   5.8049126e-01


==> 2Sol_b2z_phase_idealIST.dat <==
   0.0000000e+00  -7.8537172e-01
   2.0355500e-01  -7.8707270e-01
   4.0711000e-01  -7.8916558e-01
   6.1066500e-01  -7.9156663e-01
   8.1422000e-01  -7.9561124e-01
   1.0177750e+00  -8.0087135e-01
   1.2213300e+00  -7.8888977e-01
   1.4248850e+00  -7.8205788e-01
   1.6284400e+00  -7.9158898e-01
   1.8319950e+00  -7.8787128e-01
   2.0355500e+00  -7.8612435e-01
   2.2391050e+00  -7.7350531e-01
   2.4426600e+00  -7.7103191e-01
   2.6462150e+00  -7.7098759e-01
   2.8497700e+00  -7.7851164e-01
   3.0533250e+00  -7.8260019e-01
   3.2568800e+00  -7.8212959e-01
   3.4604350e+00  -7.9925697e-01
   3.6639900e+00  -7.9579896e-01
   3.8675450e+00  -8.0106661e-01
   4.0711000e+00  -8.0863059e-01
   4.2746550e+00  -7.9762759e-01
   4.4782100e+00  -8.0360859e-01
   4.6817650e+00  -8.0641967e-01
   4.8853200e+00  -8.0369835e-01
   5.0888750e+00  -7.9840898e-01
   5.2924300e+00  -8.0494918e-01
   5.4959850e+00  -8.0659262e-01
   5.6995400e+00  -8.0676211e-01
   5.9030950e+00  -8.1703374e-01
   6.1066500e+00  -8.0800709e-01
   6.3102050e+00  -8.1206910e-01
   6.5137600e+00  -8.2215693e-01
   6.7173150e+00  -8.2329086e-01
   6.9208700e+00  -8.1272448e-01
   7.1244250e+00  -8.0399623e-01
   7.3279800e+00  -8.0532589e-01
   7.5315350e+00  -8.1491402e-01
   7.7350900e+00  -8.0644365e-01
   7.9386450e+00  -8.0106444e-01
   8.1422000e+00  -8.0025586e-01
   8.3457550e+00  -8.1249458e-01
   8.5493100e+00  -7.9587994e-01
   8.7528650e+00  -7.9340762e-01
   8.9564200e+00  -7.8918518e-01
   9.1599750e+00  -7.9140069e-01
   9.3635300e+00  -7.8959185e-01
   9.5670850e+00  -8.0347923e-01
   9.7706400e+00  -8.0026809e-01
   9.9741950e+00  -8.0021326e-01
   1.0177750e+01  -7.9526672e-01
   1.0381305e+01  -7.9442088e-01
   1.0584860e+01  -7.7301778e-01
   1.0788415e+01  -7.7016688e-01
   1.0991970e+01  -7.7047574e-01
   1.1195525e+01  -7.6181234e-01
   1.1399080e+01  -7.6536816e-01
   1.1602635e+01  -7.5349264e-01
   1.1806190e+01  -7.4288864e-01
   1.2009745e+01  -7.3727213e-01
   1.2213300e+01  -7.3876089e-01
   1.2416855e+01  -7.4280366e-01
   1.2620410e+01  -7.4515844e-01
   1.2823965e+01  -7.5334133e-01
   1.3027520e+01  -7.6182600e-01
   1.3231075e+01  -7.6407294e-01
   1.3434630e+01  -7.6851181e-01
   1.3638185e+01  -7.6068422e-01
   1.3841740e+01  -7.6456650e-01
   1.4045295e+01  -7.7244557e-01
   1.4248850e+01  -7.7035421e-01
   1.4452405e+01  -7.6800951e-01
   1.4655960e+01  -7.5498174e-01


==> 2Sol_b2z_phase_naiveIST.dat <==
   0.0000000e+00  -7.8537172e-01
   2.0355500e-01  -7.8637861e-01
   4.0711000e-01  -7.9006708e-01
   6.1066500e-01  -7.9393424e-01
   8.1422000e-01  -7.9670258e-01
   1.0177750e+00  -8.0319805e-01
   1.2213300e+00  -7.9980516e-01
   1.4248850e+00  -7.9151069e-01
   1.6284400e+00  -7.9736538e-01
   1.8319950e+00  -7.9186480e-01
   2.0355500e+00  -7.9265345e-01
   2.2391050e+00  -7.7394866e-01
   2.4426600e+00  -7.7861922e-01
   2.6462150e+00  -7.6763558e-01
   2.8497700e+00  -7.7359828e-01
   3.0533250e+00  -7.9384727e-01
   3.2568800e+00  -7.9442281e-01
   3.4604350e+00  -8.3482682e-01
   3.6639900e+00  -8.1986854e-01
   3.8675450e+00  -8.3388113e-01
   4.0711000e+00  -8.6697604e-01
   4.2746550e+00  -8.2456942e-01
   4.4782100e+00  -8.1727029e-01
   4.6817650e+00  -8.1971211e-01
   4.8853200e+00  -7.8882808e-01
   5.0888750e+00  -7.6911581e-01
   5.2924300e+00  -7.7817615e-01
   5.4959850e+00  -7.9751013e-01
   5.6995400e+00  -7.0643072e-01
   5.9030950e+00  -6.1333745e-01
   6.1066500e+00  -5.9028829e-01
   6.3102050e+00  -5.4012924e-01
   6.5137600e+00  -4.8064078e-01
   6.7173150e+00  -5.1388674e-01
   6.9208700e+00  -5.2738029e-01
   7.1244250e+00  -5.1679238e-01
   7.3279800e+00  -5.3120491e-01
   7.5315350e+00  -5.0623599e-01
   7.7350900e+00  -4.9844433e-01
   7.9386450e+00  -4.9717770e-01
   8.1422000e+00  -4.7076118e-01
   8.3457550e+00  -4.8002161e-01
   8.5493100e+00  -4.6020578e-01
   8.7528650e+00  -4.9089721e-01
   8.9564200e+00  -4.6849861e-01
   9.1599750e+00  -4.6888309e-01
   9.3635300e+00  -4.7535283e-01
   9.5670850e+00  -5.1140849e-01
   9.7706400e+00  -5.5939345e-01
   9.9741950e+00  -5.2998621e-01
   1.0177750e+01  -5.0713650e-01
   1.0381305e+01  -5.1059072e-01
   1.0584860e+01  -4.5420953e-01
   1.0788415e+01  -4.5943181e-01
   1.0991970e+01  -4.8270004e-01
   1.1195525e+01  -4.4170208e-01
   1.1399080e+01  -4.2631022e-01
   1.1602635e+01  -4.0108472e-01
   1.1806190e+01  -3.3440301e-01
   1.2009745e+01  -3.3516408e-01
   1.2213300e+01  -3.2712757e-01
   1.2416855e+01  -2.8479081e-01
   1.2620410e+01  -2.9220914e-01
   1.2823965e+01  -3.7825460e-01
   1.3027520e+01  -5.3038967e-01
   1.3231075e+01  -3.9127995e-01
   1.3434630e+01  -5.1758489e-01
   1.3638185e+01  -6.6096816e-01
   1.3841740e+01  -5.7656046e-01
   1.4045295e+01  -3.8496554e-01
   1.4248850e+01  -3.5555177e-01
   1.4452405e+01  -2.8607542e-01
   1.4655960e+01  -3.7067009e-01


==> 2Sol_c1z_abs_idealIST.dat <==
   0.0000000e+00   7.0485503e-01
   2.0355500e-01   7.0488783e-01
   4.0711000e-01   7.1173854e-01
   6.1066500e-01   7.0793219e-01
   8.1422000e-01   7.1223361e-01
   1.0177750e+00   7.1283131e-01
   1.2213300e+00   7.1134043e-01
   1.4248850e+00   7.1332446e-01
   1.6284400e+00   7.0600855e-01
   1.8319950e+00   7.0502748e-01
   2.0355500e+00   7.0679362e-01
   2.2391050e+00   7.0663826e-01
   2.4426600e+00   7.0680291e-01
   2.6462150e+00   7.0516647e-01
   2.8497700e+00   7.1078802e-01
   3.0533250e+00   7.1118384e-01
   3.2568800e+00   7.1449989e-01
   3.4604350e+00   7.2360622e-01
   3.6639900e+00   7.3797747e-01
   3.8675450e+00   7.3033675e-01
   4.0711000e+00   7.3659347e-01
   4.2746550e+00   7.4002781e-01
   4.4782100e+00   7.4182535e-01
   4.6817650e+00   7.4287180e-01
   4.8853200e+00   7.3904861e-01
   5.0888750e+00   7.4005094e-01
   5.2924300e+00   7.4386962e-01
   5.4959850e+00   7.3917309e-01
   5.6995400e+00   7.3642943e-01
   5.9030950e+00   7.3851634e-01
   6.1066500e+00   7.4382974e-01
   6.3102050e+00   7.4468893e-01
   6.5137600e+00   7.4744343e-01
   6.7173150e+00   7.4579010e-01
   6.9208700e+00   7.4398057e-01
   7.1244250e+00   7.3747265e-01
   7.3279800e+00   7.4079982e-01
   7.5315350e+00   7.4217417e-01
   7.7350900e+00   7.3787717e-01
   7.9386450e+00   7.3447488e-01
   8.1422000e+00   7.3391907e-01
   8.3457550e+00   7.3163026e-01
   8.5493100e+00   7.3274805e-01
   8.7528650e+00   7.3497027e-01
   8.9564200e+00   7.3836042e-01
   9.1599750e+00   7.3903718e-01
   9.3635300e+00   7.3567608e-01
   9.5670850e+00   7.4100886e-01
   9.7706400e+00   7.3022321e-01
   9.9741950e+00   7.2620232e-01
   1.0177750e+01   7.3090008e-01
   1.0381305e+01   7.3099331e-01
   1.0584860e+01   7.2923328e-01
   1.0788415e+01   7.2237419e-01
   1.0991970e+01   7.3365361e-01
   1.1195525e+01   7.2749762e-01
   1.1399080e+01   7.2740869e-01
   1.1602635e+01   7.3324484e-01
   1.1806190e+01   7.4513837e-01
   1.2009745e+01   7.4540172e-01
   1.2213300e+01   7.5026110e-01
   1.2416855e+01   7.5162378e-01
   1.2620410e+01   7.4838753e-01
   1.2823965e+01   7.4382166e-01
   1.3027520e+01   7.3600459e-01
   1.3231075e+01   7.3632362e-01
   1.3434630e+01   7.3428854e-01
   1.3638185e+01   7.4327502e-01
   1.3841740e+01   7.4283076e-01
   1.4045295e+01   7.4287282e-01
   1.4248850e+01   7.3834527e-01
   1.4452405e+01   7.3508766e-01
   1.4655960e+01   7.3805200e-01


==> 2Sol_c1z_abs_naiveIST.dat <==
   0.0000000e+00   7.0485503e-01
   2.0355500e-01   7.0532523e-01
   4.0711000e-01   7.1118363e-01
   6.1066500e-01   7.0736511e-01
   8.1422000e-01   7.1147907e-01
   1.0177750e+00   7.1287779e-01
   1.2213300e+00   7.0873791e-01
   1.4248850e+00   7.1204121e-01
   1.6284400e+00   7.0157790e-01
   1.8319950e+00   6.9572467e-01
   2.0355500e+00   6.9603456e-01
   2.2391050e+00   7.0299990e-01
   2.4426600e+00   7.0370480e-01
   2.6462150e+00   7.0885506e-01
   2.8497700e+00   7.1429490e-01
   3.0533250e+00   7.1439221e-01
   3.2568800e+00   7.1813378e-01
   3.4604350e+00   7.1668991e-01
   3.6639900e+00   7.1150518e-01
   3.8675450e+00   7.1474732e-01
   4.0711000e+00   7.1964771e-01
   4.2746550e+00   7.2011674e-01
   4.4782100e+00   7.2323434e-01
   4.6817650e+00   7.3832308e-01
   4.8853200e+00   7.2516139e-01
   5.0888750e+00   7.1872009e-01
   5.2924300e+00   7.0751465e-01
   5.4959850e+00   7.0891980e-01
   5.6995400e+00   7.0106595e-01
   5.9030950e+00   7.1256300e-01
   6.1066500e+00   7.0839868e-01
   6.3102050e+00   7.0435773e-01
   6.5137600e+00   6.9748777e-01
   6.7173150e+00   6.9145315e-01
   6.9208700e+00   6.9629165e-01
   7.1244250e+00   6.9530501e-01
   7.3279800e+00   7.2203905e-01
   7.5315350e+00   7.2145001e-01
   7.7350900e+00   6.9986509e-01
   7.9386450e+00   6.9123836e-01
   8.1422000e+00   7.0266757e-01
   8.3457550e+00   6.9239153e-01
   8.5493100e+00   7.1049733e-01
   8.7528650e+00   7.4391733e-01
   8.9564200e+00   7.3806984e-01
   9.1599750e+00   7.6307463e-01
   9.3635300e+00   7.6682001e-01
   9.5670850e+00   7.6127820e-01
   9.7706400e+00   7.6166927e-01
   9.9741950e+00   7.5987758e-01
   1.0177750e+01   7.8285374e-01
   1.0381305e+01   7.8665390e-01
   1.0584860e+01   7.8900129e-01
   1.0788415e+01   7.6017995e-01
   1.0991970e+01   7.3493126e-01
   1.1195525e+01   7.3228357e-01
   1.1399080e+01   7.3400267e-01
   1.1602635e+01   7.5680639e-01
   1.1806190e+01   7.6139491e-01
   1.2009745e+01   7.7565692e-01
   1.2213300e+01   7.6604017e-01
   1.2416855e+01   7.8839893e-01
   1.2620410e+01   7.8984170e-01
   1.2823965e+01   8.0754395e-01
   1.3027520e+01   7.9739621e-01
   1.3231075e+01   8.1429871e-01
   1.3434630e+01   8.2857095e-01
   1.3638185e+01   8.4593214e-01
   1.3841740e+01   8.2377158e-01
   1.4045295e+01   8.2931858e-01
   1.4248850e+01   7.9100485e-01
   1.4452405e+01   7.9589722e-01
   1.4655960e+01   8.1952583e-01


==> 2Sol_c1z_phase_idealIST.dat <==
   0.0000000e+00   3.1415864e+00
   2.0355500e-01   3.1483755e+00
   4.0711000e-01   3.1471419e+00
   6.1066500e-01   3.1484525e+00
   8.1422000e-01   3.1523357e+00
   1.0177750e+00   3.1574412e+00
   1.2213300e+00   3.1483987e+00
   1.4248850e+00   3.1431976e+00
   1.6284400e+00   3.1465301e+00
   1.8319950e+00   3.1444508e+00
   2.0355500e+00   3.1428763e+00
   2.2391050e+00   3.1335053e+00
   2.4426600e+00   3.1322442e+00
   2.6462150e+00   3.1331440e+00
   2.8497700e+00   3.1380364e+00
   3.0533250e+00   3.1426930e+00
   3.2568800e+00   3.1427495e+00
   3.4604350e+00   3.1490915e+00
   3.6639900e+00   3.1480625e+00
   3.8675450e+00   3.1533138e+00
   4.0711000e+00   3.1630941e+00
   4.2746550e+00   3.1562127e+00
   4.4782100e+00   3.1572485e+00
   4.6817650e+00   3.1605244e+00
   4.8853200e+00   3.1540242e+00
   5.0888750e+00   3.1504986e+00
   5.2924300e+00   3.1551279e+00
   5.4959850e+00   3.1525690e+00
   5.6995400e+00   3.1499944e+00
   5.9030950e+00   3.1589033e+00
   6.1066500e+00   3.1557924e+00
   6.3102050e+00   3.1607103e+00
   6.5137600e+00   3.1688119e+00
   6.7173150e+00   3.1612972e+00
   6.9208700e+00   3.1523796e+00
   7.1244250e+00   3.1457822e+00
   7.3279800e+00   3.1496557e+00
   7.5315350e+00   3.1598625e+00
   7.7350900e+00   3.1483690e+00
   7.9386450e+00   3.1498064e+00
   8.1422000e+00   3.1467319e+00
   8.3457550e+00   3.1578481e+00
   8.5493100e+00   3.1490609e+00
   8.7528650e+00   3.1502229e+00
   8.9564200e+00   3.1424910e+00
   9.1599750e+00   3.1433869e+00
   9.3635300e+00   3.1451170e+00
   9.5670850e+00   3.1545893e+00
   9.7706400e+00   3.1547510e+00
   9.9741950e+00   3.1564719e+00
   1.0177750e+01   3.1565500e+00
   1.0381305e+01   3.1541041e+00
   1.0584860e+01   3.1433373e+00
   1.0788415e+01   3.1432366e+00
   1.0991970e+01   3.1446255e+00
   1.1195525e+01   3.1359913e+00
   1.1399080e+01   3.1414230e+00
   1.1602635e+01   3.1295389e+00
   1.1806190e+01   3.1218955e+00
   1.2009745e+01   3.1208355e+00
   1.2213300e+01   3.1197389e+00
   1.2416855e+01   3.1215669e+00
   1.2620410e+01   3.1238127e+00
   1.2823965e+01   3.1303447e+00
   1.3027520e+01   3.1396624e+00
   1.3231075e+01   3.1379682e+00
   1.3434630e+01   3.1401858e+00
   1.3638185e+01   3.1294905e+00
   1.3841740e+01   3.1309540e+00
   1.4045295e+01   3.1412024e+00
   1.4248850e+01   3.1432603e+00
   1.4452405e+01   3.1425818e+00
   1.4655960e+01   3.1336514e+00


==> 2Sol_c1z_phase_naiveIST.dat <==
   0.0000000e+00   3.1415864e+00
   2.0355500e-01   3.1487890e+00
   4.0711000e-01   3.1460359e+00
   6.1066500e-01   3.1444318e+00
   8.1422000e-01   3.1503152e+00
   1.0177750e+00   3.1542721e+00
   1.2213300e+00   3.1433173e+00
   1.4248850e+00   3.1436738e+00
   1.6284400e+00   3.1478379e+00
   1.8319950e+00   3.1471388e+00
   2.0355500e+00   3.1453798e+00
   2.2391050e+00   3.1443723e+00
   2.4426600e+00   3.1345259e+00
   2.6462150e+00   3.1451288e+00
   2.8497700e+00   3.1508980e+00
   3.0533250e+00   3.1412958e+00
   3.2568800e+00   3.1377575e+00
   3.4604350e+00   3.1309397e+00
   3.6639900e+00   3.1421388e+00
   3.8675450e+00   3.1473434e+00
   4.0711000e+00   3.1568262e+00
   4.2746550e+00   3.1548016e+00
   4.4782100e+00   3.1739348e+00
   4.6817650e+00   3.1911397e+00
   4.8853200e+00   3.1749176e+00
   5.0888750e+00   3.1514921e+00
   5.2924300e+00   3.1742345e+00
   5.4959850e+00   3.2003477e+00
   5.6995400e+00   3.1408115e+00
   5.9030950e+00   3.0650175e+00
   6.1066500e+00   3.0684555e+00
   6.3102050e+00   3.0674147e+00
   6.5137600e+00   3.0409290e+00
   6.7173150e+00   3.0243657e+00
   6.9208700e+00   3.0605226e+00
   7.1244250e+00   3.0830801e+00
   7.3279800e+00   3.0721872e+00
   7.5315350e+00   3.0701070e+00
   7.7350900e+00   3.1030317e+00
   7.9386450e+00   3.1200571e+00
   8.1422000e+00   3.1745317e+00
   8.3457550e+00   3.1813948e+00
   8.5493100e+00   3.2154661e+00
   8.7528650e+00   3.1975940e+00
   8.9564200e+00   3.2216842e+00
   9.1599750e+00   3.2390803e+00
   9.3635300e+00   3.2422850e+00
   9.5670850e+00   3.2310065e+00
   9.7706400e+00   3.1892170e+00
   9.9741950e+00   3.2325031e+00
   1.0177750e+01   3.2576440e+00
   1.0381305e+01   3.2668611e+00
   1.0584860e+01   3.2833602e+00
   1.0788415e+01   3.3047591e+00
   1.0991970e+01   3.3126718e+00
   1.1195525e+01   3.3248791e+00
   1.1399080e+01   3.3818876e+00
   1.1602635e+01   3.3309095e+00
   1.1806190e+01   3.3380430e+00
   1.2009745e+01   3.2972601e+00
   1.2213300e+01   3.3229750e+00
   1.2416855e+01   3.3853807e+00
   1.2620410e+01   3.3910639e+00
   1.2823965e+01   3.4669338e+00
   1.3027520e+01   3.5321467e+00
   1.3231075e+01   3.4725664e+00
   1.3434630e+01   3.4945133e+00
   1.3638185e+01   3.5408535e+00
   1.3841740e+01   3.5219954e+00
   1.4045295e+01   3.4475408e+00
   1.4248850e+01   3.4470274e+00
   1.4452405e+01   3.4631026e+00
   1.4655960e+01   3.4920541e+00


==> 2Sol_c2z_abs_idealIST.dat <==
   0.0000000e+00   7.0395583e-01
   2.0355500e-01   7.2035750e-01
   4.0711000e-01   7.1187306e-01
   6.1066500e-01   7.1646809e-01
   8.1422000e-01   7.2175292e-01
   1.0177750e+00   7.2426221e-01
   1.2213300e+00   7.2470446e-01
   1.4248850e+00   7.3120204e-01
   1.6284400e+00   7.3737062e-01
   1.8319950e+00   7.4341304e-01
   2.0355500e+00   7.5155389e-01
   2.2391050e+00   7.5290038e-01
   2.4426600e+00   7.5267556e-01
   2.6462150e+00   7.5218655e-01
   2.8497700e+00   7.5038839e-01
   3.0533250e+00   7.4963574e-01
   3.2568800e+00   7.5583410e-01
   3.4604350e+00   7.5163905e-01
   3.6639900e+00   7.3195928e-01
   3.8675450e+00   7.3662575e-01
   4.0711000e+00   7.5220978e-01
   4.2746550e+00   7.4716073e-01
   4.4782100e+00   7.4739660e-01
   4.6817650e+00   7.6074510e-01
   4.8853200e+00   7.5906275e-01
   5.0888750e+00   7.6061409e-01
   5.2924300e+00   7.5077833e-01
   5.4959850e+00   7.4133184e-01
   5.6995400e+00   7.4821169e-01
   5.9030950e+00   7.4143037e-01
   6.1066500e+00   7.3704097e-01
   6.3102050e+00   7.3942413e-01
   6.5137600e+00   7.4614546e-01
   6.7173150e+00   7.4699469e-01
   6.9208700e+00   7.5028261e-01
   7.1244250e+00   7.5228135e-01
   7.3279800e+00   7.3853884e-01
   7.5315350e+00   7.4686026e-01
   7.7350900e+00   7.4774067e-01
   7.9386450e+00   7.5139447e-01
   8.1422000e+00   7.5087618e-01
   8.3457550e+00   7.5394920e-01
   8.5493100e+00   7.5214036e-01
   8.7528650e+00   7.4518001e-01
   8.9564200e+00   7.4813626e-01
   9.1599750e+00   7.4941675e-01
   9.3635300e+00   7.5197590e-01
   9.5670850e+00   7.4447829e-01
   9.7706400e+00   7.4665509e-01
   9.9741950e+00   7.5784998e-01
   1.0177750e+01   7.6747954e-01
   1.0381305e+01   7.8140714e-01
   1.0584860e+01   7.6905006e-01
   1.0788415e+01   7.5067725e-01
   1.0991970e+01   7.4180765e-01
   1.1195525e+01   7.3163305e-01
   1.1399080e+01   7.3213847e-01
   1.1602635e+01   7.2122810e-01
   1.1806190e+01   7.2279090e-01
   1.2009745e+01   7.2839750e-01
   1.2213300e+01   7.1156282e-01
   1.2416855e+01   7.1121309e-01
   1.2620410e+01   7.0900871e-01
   1.2823965e+01   7.0478820e-01
   1.3027520e+01   7.1612094e-01
   1.3231075e+01   7.0597762e-01
   1.3434630e+01   7.1672631e-01
   1.3638185e+01   7.0458564e-01
   1.3841740e+01   6.9583536e-01
   1.4045295e+01   6.9870313e-01
   1.4248850e+01   6.9399741e-01
   1.4452405e+01   6.9749079e-01
   1.4655960e+01   6.8562801e-01


==> 2Sol_c2z_abs_naiveIST.dat <==
   0.0000000e+00   7.0395583e-01
   2.0355500e-01   7.2056109e-01
   4.0711000e-01   7.1155436e-01
   6.1066500e-01   7.1734563e-01
   8.1422000e-01   7.2228385e-01
   1.0177750e+00   7.2507322e-01
   1.2213300e+00   7.2382178e-01
   1.4248850e+00   7.3213528e-01
   1.6284400e+00   7.4706326e-01
   1.8319950e+00   7.5915771e-01
   2.0355500e+00   7.7162854e-01
   2.2391050e+00   7.6578344e-01
   2.4426600e+00   7.4739228e-01
   2.6462150e+00   7.4310159e-01
   2.8497700e+00   7.4952904e-01
   3.0533250e+00   7.4889767e-01
   3.2568800e+00   7.5147385e-01
   3.4604350e+00   7.5777449e-01
   3.6639900e+00   7.7108779e-01
   3.8675450e+00   7.5513113e-01
   4.0711000e+00   7.5544910e-01
   4.2746550e+00   7.4207651e-01
   4.4782100e+00   7.3783106e-01
   4.6817650e+00   7.2300812e-01
   4.8853200e+00   7.1519061e-01
   5.0888750e+00   7.0635590e-01
   5.2924300e+00   6.8913711e-01
   5.4959850e+00   6.9095314e-01
   5.6995400e+00   7.0178469e-01
   5.9030950e+00   6.9452782e-01
   6.1066500e+00   6.8994096e-01
   6.3102050e+00   6.8371318e-01
   6.5137600e+00   6.7691255e-01
   6.7173150e+00   6.7351768e-01
   6.9208700e+00   6.7733201e-01
   7.1244250e+00   6.9319394e-01
   7.3279800e+00   6.6895462e-01
   7.5315350e+00   6.7833606e-01
   7.7350900e+00   7.0002069e-01
   7.9386450e+00   7.0064019e-01
   8.1422000e+00   6.9858421e-01
   8.3457550e+00   6.9669504e-01
   8.5493100e+00   6.5751268e-01
   8.7528650e+00   6.0870469e-01
   8.9564200e+00   6.2719440e-01
   9.1599750e+00   5.8096804e-01
   9.3635300e+00   5.8430872e-01
   9.5670850e+00   6.0931199e-01
   9.7706400e+00   5.7939138e-01
   9.9741950e+00   5.7307577e-01
   1.0177750e+01   5.9591760e-01
   1.0381305e+01   5.8584713e-01
   1.0584860e+01   5.9960737e-01
   1.0788415e+01   6.1359561e-01
   1.0991970e+01   6.1050684e-01
   1.1195525e+01   6.1273167e-01
   1.1399080e+01   6.3078688e-01
   1.1602635e+01   6.2555616e-01
   1.1806190e+01   6.4880589e-01
   1.2009745e+01   6.5199177e-01
   1.2213300e+01   6.4669126e-01
   1.2416855e+01   6.3852932e-01
   1.2620410e+01   6.2826917e-01
   1.2823965e+01   6.0059037e-01
   1.3027520e+01   6.0488869e-01
   1.3231075e+01   5.9900736e-01
   1.3434630e+01   6.2904803e-01
   1.3638185e+01   6.0084867e-01
   1.3841740e+01   5.8865646e-01
   1.4045295e+01   5.7581092e-01
   1.4248850e+01   6.0700971e-01
   1.4452405e+01   6.1695570e-01
   1.4655960e+01   5.4158165e-01


==> 2Sol_c2z_phase_idealIST.dat <==
   0.0000000e+00  -2.3561681e+00
   2.0355500e-01  -2.3541558e+00
   4.0711000e-01  -2.3576710e+00
   6.1066500e-01  -2.3643358e+00
   8.1422000e-01  -2.3662976e+00
   1.0177750e+00  -2.3693827e+00
   1.2213300e+00  -2.3559621e+00
   1.4248850e+00  -2.3500448e+00
   1.6284400e+00  -2.3593142e+00
   1.8319950e+00  -2.3559506e+00
   2.0355500e+00  -2.3567142e+00
   2.2391050e+00  -2.3443057e+00
   2.4426600e+00  -2.3440593e+00
   2.6462150e+00  -2.3436791e+00
   2.8497700e+00  -2.3490308e+00
   3.0533250e+00  -2.3534034e+00
   3.2568800e+00  -2.3521267e+00
   3.4604350e+00  -2.3708901e+00
   3.6639900e+00  -2.3677935e+00
   3.8675450e+00  -2.3746283e+00
   4.0711000e+00  -2.3814058e+00
   4.2746550e+00  -2.3684852e+00
   4.4782100e+00  -2.3792802e+00
   4.6817650e+00  -2.3815432e+00
   4.8853200e+00  -2.3782392e+00
   5.0888750e+00  -2.3749772e+00
   5.2924300e+00  -2.3816323e+00
   5.4959850e+00  -2.3840960e+00
   5.6995400e+00  -2.3840890e+00
   5.9030950e+00  -2.3943239e+00
   6.1066500e+00  -2.3875660e+00
   6.3102050e+00  -2.3947673e+00
   6.5137600e+00  -2.4083524e+00
   6.7173150e+00  -2.4101570e+00
   6.9208700e+00  -2.3965628e+00
   7.1244250e+00  -2.3904526e+00
   7.3279800e+00  -2.3917048e+00
   7.5315350e+00  -2.4013005e+00
   7.7350900e+00  -2.3935122e+00
   7.9386450e+00  -2.3863709e+00
   8.1422000e+00  -2.3817150e+00
   8.3457550e+00  -2.3967957e+00
   8.5493100e+00  -2.3835638e+00
   8.7528650e+00  -2.3787751e+00
   8.9564200e+00  -2.3779269e+00
   9.1599750e+00  -2.3774261e+00
   9.3635300e+00  -2.3717355e+00
   9.5670850e+00  -2.3893175e+00
   9.7706400e+00  -2.3879146e+00
   9.9741950e+00  -2.3866589e+00
   1.0177750e+01  -2.3795103e+00
   1.0381305e+01  -2.3771157e+00
   1.0584860e+01  -2.3550303e+00
   1.0788415e+01  -2.3518565e+00
   1.0991970e+01  -2.3533838e+00
   1.1195525e+01  -2.3457678e+00
   1.1399080e+01  -2.3514857e+00
   1.1602635e+01  -2.3385184e+00
   1.1806190e+01  -2.3265895e+00
   1.2009745e+01  -2.3189710e+00
   1.2213300e+01  -2.3209075e+00
   1.2416855e+01  -2.3238623e+00
   1.2620410e+01  -2.3276383e+00
   1.2823965e+01  -2.3359072e+00
   1.3027520e+01  -2.3453063e+00
   1.3231075e+01  -2.3503944e+00
   1.3434630e+01  -2.3514740e+00
   1.3638185e+01  -2.3461761e+00
   1.3841740e+01  -2.3483994e+00
   1.4045295e+01  -2.3604245e+00
   1.4248850e+01  -2.3574943e+00
   1.4452405e+01  -2.3558358e+00
   1.4655960e+01  -2.3474067e+00


==> 2Sol_c2z_phase_naiveIST.dat <==
   0.0000000e+00  -2.3561681e+00
   2.0355500e-01  -2.3534617e+00
   4.0711000e-01  -2.3585725e+00
   6.1066500e-01  -2.3667034e+00
   8.1422000e-01  -2.3673889e+00
   1.0177750e+00  -2.3717094e+00
   1.2213300e+00  -2.3668775e+00
   1.4248850e+00  -2.3594976e+00
   1.6284400e+00  -2.3650906e+00
   1.8319950e+00  -2.3599441e+00
   2.0355500e+00  -2.3632433e+00
   2.2391050e+00  -2.3447491e+00
   2.4426600e+00  -2.3516467e+00
   2.6462150e+00  -2.3403271e+00
   2.8497700e+00  -2.3441174e+00
   3.0533250e+00  -2.3646505e+00
   3.2568800e+00  -2.3644199e+00
   3.4604350e+00  -2.4064599e+00
   3.6639900e+00  -2.3918631e+00
   3.8675450e+00  -2.4074428e+00
   4.0711000e+00  -2.4397513e+00
   4.2746550e+00  -2.3954270e+00
   4.4782100e+00  -2.3929419e+00
   4.6817650e+00  -2.3948356e+00
   4.8853200e+00  -2.3633689e+00
   5.0888750e+00  -2.3456840e+00
   5.2924300e+00  -2.3548593e+00
   5.4959850e+00  -2.3750135e+00
   5.6995400e+00  -2.2837577e+00
   5.9030950e+00  -2.1906276e+00
   6.1066500e+00  -2.1698472e+00
   6.3102050e+00  -2.1228274e+00
   6.5137600e+00  -2.0668363e+00
   6.7173150e+00  -2.1007529e+00
   6.9208700e+00  -2.1112186e+00
   7.1244250e+00  -2.1032487e+00
   7.3279800e+00  -2.1175838e+00
   7.5315350e+00  -2.0926225e+00
   7.7350900e+00  -2.0855128e+00
   7.9386450e+00  -2.0824841e+00
   8.1422000e+00  -2.0522203e+00
   8.3457550e+00  -2.0643228e+00
   8.5493100e+00  -2.0478896e+00
   8.7528650e+00  -2.0762647e+00
   8.9564200e+00  -2.0572404e+00
   9.1599750e+00  -2.0549085e+00
   9.3635300e+00  -2.0574965e+00
   9.5670850e+00  -2.0972467e+00
   9.7706400e+00  -2.1470399e+00
   9.9741950e+00  -2.1164319e+00
   1.0177750e+01  -2.0913801e+00
   1.0381305e+01  -2.0932856e+00
   1.0584860e+01  -2.0362220e+00
   1.0788415e+01  -2.0411214e+00
   1.0991970e+01  -2.0656081e+00
   1.1195525e+01  -2.0256576e+00
   1.1399080e+01  -2.0124277e+00
   1.1602635e+01  -1.9861105e+00
   1.1806190e+01  -1.9181038e+00
   1.2009745e+01  -1.9168629e+00
   1.2213300e+01  -1.9092742e+00
   1.2416855e+01  -1.8658495e+00
   1.2620410e+01  -1.8746890e+00
   1.2823965e+01  -1.9608205e+00
   1.3027520e+01  -2.1138700e+00
   1.3231075e+01  -1.9776014e+00
   1.3434630e+01  -2.1005471e+00
   1.3638185e+01  -2.2464601e+00
   1.3841740e+01  -2.1603934e+00
   1.4045295e+01  -1.9729445e+00
   1.4248850e+01  -1.9426918e+00
   1.4452405e+01  -1.8739018e+00
   1.4655960e+01  -1.9630950e+00


==> 2Sol_corr_coef_b1b2_ldv1.dat <==
   1.6284400e+00   4.1969612e-02
   3.2568800e+00   3.1176081e-02
   4.8853200e+00   2.7157199e-01
   6.5137600e+00   4.2364252e-01
   8.1422000e+00   4.1987383e-01
   9.7706400e+00   5.0964050e-01
   1.1399080e+01   6.5743567e-01
   1.3027520e+01   6.7946534e-01
   1.4655960e+01   6.8310040e-01


==> 2Sol_corr_coef_b1b2_ldv2.dat <==
   1.6284400e+00   9.2204389e-01
   3.2568800e+00   9.2982930e-01
   4.8853200e+00   9.7844921e-01
   6.5137600e+00   9.8834590e-01
   8.1422000e+00   9.8644225e-01
   9.7706400e+00   9.9112162e-01
   1.1399080e+01   9.9545675e-01
   1.3027520e+01   9.9566852e-01
   1.4655960e+01   9.9572580e-01


==> 2Sol_corr_coef_b1bd_ldv1.dat <==
   1.6284400e+00   7.2135018e-01
   3.2568800e+00   6.9710580e-01
   4.8853200e+00   5.9910934e-01
   6.5137600e+00   5.2993352e-01
   8.1422000e+00   5.3287850e-01
   9.7706400e+00   4.9266790e-01
   1.1399080e+01   4.0884165e-01
   1.3027520e+01   3.9623875e-01
   1.4655960e+01   3.9784988e-01


==> 2Sol_corr_coef_b1bd_ldv2.dat <==
   1.6284400e+00   2.0455672e-01
   3.2568800e+00   1.9769422e-01
   4.8853200e+00   1.1839167e-01
   6.5137600e+00   8.1186958e-02
   8.1422000e+00   8.4684445e-02
   9.7706400e+00   7.2667076e-02
   1.1399080e+01   5.4643530e-02
   1.3027520e+01   4.8837076e-02
   1.4655960e+01   5.0513615e-02


==> 2Sol_ldv1_b1_phaseVariance.dat <==
   0.0000000e+00   1.2789911e-06
   1.6284400e+00   3.5496948e-04
   3.2568800e+00   5.6427282e-04
   4.8853200e+00   8.7242184e-04
   6.5137600e+00   1.4617542e-03
   8.1422000e+00   1.9593787e-03
   9.7706400e+00   2.6265048e-03
   1.1399080e+01   4.0364117e-03
   1.3027520e+01   5.2067127e-03
   1.4655960e+01   6.0957081e-03


==> 2Sol_ldv1_b2_phaseVariance.dat <==
   0.0000000e+00   1.2951710e-06
   1.6284400e+00   3.5438527e-04
   3.2568800e+00   5.5982922e-04
   4.8853200e+00   8.9375499e-04
   6.5137600e+00   1.4970860e-03
   8.1422000e+00   1.9809794e-03
   9.7706400e+00   2.6544839e-03
   1.1399080e+01   4.1059803e-03
   1.3027520e+01   5.2449069e-03
   1.4655960e+01   6.0982682e-03


==> 2Sol_ldv1_bd_phaseVariance.dat <==
   0.0000000e+00   4.8427588e-06
   1.6284400e+00   7.6854733e-04
   3.2568800e+00   1.1371857e-03
   4.8853200e+00   1.3494610e-03
   6.5137600e+00   1.7893626e-03
   8.1422000e+00   2.3867607e-03
   9.7706400e+00   2.7175133e-03
   1.1399080e+01   2.9315051e-03
   1.3027520e+01   3.5197492e-03
   1.4655960e+01   4.0493931e-03


==> 2Sol_ldv1_z_Im.dat <==
   0.0000000e+00   5.0000156e-01
   2.0355500e-01   5.0130882e-01
   4.0711000e-01   4.9976727e-01
   6.1066500e-01   4.9922981e-01
   8.1422000e-01   4.9794215e-01
   1.0177750e+00   4.9949323e-01
   1.2213300e+00   5.0116609e-01
   1.4248850e+00   4.9909696e-01
   1.6284400e+00   5.0053501e-01
   1.8319950e+00   5.0202020e-01
   2.0355500e+00   5.0117936e-01
   2.2391050e+00   5.0218257e-01
   2.4426600e+00   5.0363266e-01
   2.6462150e+00   5.0527268e-01
   2.8497700e+00   5.0718492e-01
   3.0533250e+00   5.0553073e-01
   3.2568800e+00   5.0497488e-01
   3.4604350e+00   5.0273597e-01
   3.6639900e+00   5.0381075e-01
   3.8675450e+00   5.0232862e-01
   4.0711000e+00   5.0031818e-01
   4.2746550e+00   5.0307938e-01
   4.4782100e+00   5.0412126e-01
   4.6817650e+00   5.0430856e-01
   4.8853200e+00   5.0624983e-01
   5.0888750e+00   5.0395599e-01
   5.2924300e+00   5.0469379e-01
   5.4959850e+00   5.0462397e-01
   5.6995400e+00   5.0480031e-01
   5.9030950e+00   5.0331325e-01
   6.1066500e+00   5.0431406e-01
   6.3102050e+00   5.0474088e-01
   6.5137600e+00   5.0465347e-01
   6.7173150e+00   5.0435954e-01
   6.9208700e+00   5.0523615e-01
   7.1244250e+00   5.0604495e-01
   7.3279800e+00   5.0280395e-01
   7.5315350e+00   5.0426567e-01
   7.7350900e+00   5.0380447e-01
   7.9386450e+00   5.0500784e-01
   8.1422000e+00   5.0447227e-01
   8.3457550e+00   5.0610217e-01
   8.5493100e+00   5.0882100e-01
   8.7528650e+00   5.0350862e-01
   8.9564200e+00   5.0505315e-01
   9.1599750e+00   5.0467502e-01
   9.3635300e+00   5.0813200e-01
   9.5670850e+00   5.0698859e-01
   9.7706400e+00   5.0817452e-01
   9.9741950e+00   5.0835371e-01
   1.0177750e+01   5.1031671e-01
   1.0381305e+01   5.1053301e-01
   1.0584860e+01   5.1303245e-01
   1.0788415e+01   5.1603593e-01
   1.0991970e+01   5.1496240e-01
   1.1195525e+01   5.1453926e-01
   1.1399080e+01   5.1354787e-01
   1.1602635e+01   5.1555235e-01
   1.1806190e+01   5.1464054e-01
   1.2009745e+01   5.1494976e-01
   1.2213300e+01   5.1449361e-01
   1.2416855e+01   5.1560032e-01
   1.2620410e+01   5.1547697e-01
   1.2823965e+01   5.1652207e-01
   1.3027520e+01   5.1642986e-01
   1.3231075e+01   5.1881273e-01
   1.3434630e+01   5.1860864e-01
   1.3638185e+01   5.1929978e-01
   1.3841740e+01   5.1883117e-01
   1.4045295e+01   5.1673974e-01
   1.4248850e+01   5.1669388e-01
   1.4452405e+01   5.1687555e-01
   1.4655960e+01   5.1846244e-01


==> 2Sol_ldv1_z_Re.dat <==
   0.0000000e+00   7.4653495e-17
   2.0355500e-01  -1.5205624e-03
   4.0711000e-01  -5.6596810e-04
   6.1066500e-01  -7.3748986e-04
   8.1422000e-01  -7.6355118e-04
   1.0177750e+00  -1.4671475e-03
   1.2213300e+00  -1.8350398e-04
   1.4248850e+00  -8.6508563e-04
   1.6284400e+00   4.0776598e-04
   1.8319950e+00   2.3554966e-03
   2.0355500e+00   3.0986102e-03
   2.2391050e+00   1.1103469e-03
   2.4426600e+00   1.0446182e-03
   2.6462150e+00  -6.8257323e-04
   2.8497700e+00  -6.7900945e-04
   3.0533250e+00  -6.5761658e-04
   3.2568800e+00  -7.8689338e-04
   3.4604350e+00   1.2792626e-03
   3.6639900e+00   5.0096651e-03
   3.8675450e+00   3.3542499e-03
   4.0711000e+00   3.7383758e-03
   4.2746550e+00   4.3720821e-03
   4.4782100e+00   4.3568573e-03
   4.6817650e+00   2.5011523e-03
   4.8853200e+00   3.9058739e-03
   5.0888750e+00   5.0792397e-03
   5.2924300e+00   7.2336902e-03
   5.4959850e+00   6.7512823e-03
   5.6995400e+00   7.6415234e-03
   5.9030950e+00   6.7848202e-03
   6.1066500e+00   8.0676864e-03
   6.3102050e+00   8.8690049e-03
   6.5137600e+00   1.0180396e-02
   6.7173150e+00   1.0974920e-02
   6.9208700e+00   1.0614771e-02
   7.1244250e+00   1.0398310e-02
   7.3279800e+00   8.4646551e-03
   7.5315350e+00   8.8584206e-03
   7.7350900e+00   1.0679711e-02
   7.9386450e+00   1.1430352e-02
   8.1422000e+00   1.0676239e-02
   8.3457550e+00   1.1612683e-02
   8.5493100e+00   1.0452387e-02
   8.7528650e+00   8.3121218e-03
   8.9564200e+00   9.1833676e-03
   9.1599750e+00   7.6325570e-03
   9.3635300e+00   7.2724156e-03
   9.5670850e+00   8.1894806e-03
   9.7706400e+00   7.5822439e-03
   9.9741950e+00   7.5806256e-03
   1.0177750e+01   6.5849283e-03
   1.0381305e+01   6.4904629e-03
   1.0584860e+01   6.3503128e-03
   1.0788415e+01   7.7203697e-03
   1.0991970e+01   1.0084323e-02
   1.1195525e+01   1.0065459e-02
   1.1399080e+01   1.0153525e-02
   1.1602635e+01   9.3567816e-03
   1.1806190e+01   9.9510217e-03
   1.2009745e+01   9.3746384e-03
   1.2213300e+01   1.0305365e-02
   1.2416855e+01   9.3991141e-03
   1.2620410e+01   9.3167825e-03
   1.2823965e+01   8.3747003e-03
   1.3027520e+01   8.5890889e-03
   1.3231075e+01   7.9430817e-03
   1.3434630e+01   7.3336326e-03
   1.3638185e+01   7.1336536e-03
   1.3841740e+01   8.1657971e-03
   1.4045295e+01   8.0726704e-03
   1.4248850e+01   9.6136390e-03
   1.4452405e+01   9.3914643e-03
   1.4655960e+01   8.6663172e-03


==> 2Sol_ldv2_b1_phaseVariance.dat <==
   0.0000000e+00   3.5685767e-06
   1.6284400e+00   4.9256029e-04
   3.2568800e+00   8.6130808e-04
   4.8853200e+00   2.1138859e-03
   6.5137600e+00   4.7251184e-03
   8.1422000e+00   7.0968108e-03
   9.7706400e+00   1.1148267e-02
   1.1399080e+01   1.8905838e-02
   1.3027520e+01   2.6808120e-02
   1.4655960e+01   3.4426178e-02


==> 2Sol_ldv2_b1_scatter2.dat <==
  -3.2740207e+00   3.6601855e+00
  -4.1354934e+00   2.5990814e+00
  -3.8015695e+00   3.0453203e+00
  -3.5011548e+00   2.9845382e+00
  -2.6562098e+00   4.0354371e+00
  -2.1381207e+00   3.2114495e+00
  -5.2649307e+00   1.3854948e+00
  -3.3025688e+00   3.6088080e+00
  -2.2882602e+00   3.7622110e+00
  -2.6458692e+00   4.7437031e+00
  -3.8883298e+00   3.2069554e+00
  -3.6466361e+00   2.4189488e+00
  -2.9398209e+00   3.6027049e+00
  -3.6015543e+00   3.6653922e+00
  -3.1184675e+00   4.2569085e+00
  -2.5296294e+00   3.5708231e+00
  -2.6221372e+00   4.3329370e+00
  -3.6765335e+00   3.1391020e+00
  -3.9942488e+00   3.0752891e+00
  -3.6055422e+00   3.5407540e+00
  -2.3247847e+00   3.3555264e+00
  -2.7118136e+00   3.3412252e+00
  -4.0048408e+00   3.0012073e+00
  -3.1483496e+00   4.2161599e+00
  -2.2913499e+00   3.5187806e+00
  -3.6616979e+00   3.3059368e+00
  -4.0369733e+00   1.6983212e+00
  -3.9393344e+00   4.4499348e+00
  -3.4485452e+00   3.6908704e+00
  -4.3317063e+00   4.3741877e+00
  -4.2618229e+00   3.4223172e+00
  -3.5812840e+00   3.4705221e+00
  -3.9918455e+00   3.4978622e+00
  -3.3181992e+00   3.1225852e+00
  -2.1866695e+00   3.1612744e+00
  -4.1726161e+00   2.1087531e+00
  -3.7701795e+00   4.3898877e+00
  -3.5842246e+00   3.0414440e+00
  -3.1406999e+00   3.1285725e+00
  -2.8546314e+00   3.8780569e+00
  -2.3883304e+00   4.7682983e+00
  -3.5773398e+00   3.6788569e+00
  -3.7913965e+00   3.8658574e+00
  -4.6239312e+00   3.9569415e+00
  -4.6889059e+00   3.9375978e+00
  -3.7083465e+00   3.3043265e+00
  -4.6651234e+00   3.3677959e+00
  -4.6053939e+00   2.6160791e+00
  -4.3823945e+00   2.8707762e+00
  -5.3996233e+00   2.2772040e+00
  -4.2311480e+00   3.4950049e+00
  -4.6383201e+00   2.6398338e+00
  -2.6519199e+00   3.8135898e+00
  -2.0796580e+00   6.2058906e+00
  -4.2188526e+00   3.2070930e+00
  -3.3129265e+00   4.4582028e+00
  -3.2538364e+00   2.9921990e+00
  -2.1800012e+00   3.4632303e+00
  -3.2496026e+00   4.0380130e+00
  -5.5614968e+00   1.3808700e+00
  -3.0456041e+00   4.3979832e+00
  -3.9216715e+00   2.4142349e+00
  -3.8148332e+00   3.2485078e+00
  -3.7247955e+00   3.7456438e+00
  -3.0739091e+00   3.3600220e+00
  -1.6945229e+00   3.5859192e+00
  -1.9655544e+00   4.8887565e+00
  -4.9536984e+00   3.5047000e+00
  -4.2420424e+00   2.1864512e+00
  -3.2350017e+00   3.2988554e+00
  -3.7108181e+00   3.7148000e+00
  -3.5428180e+00   2.6116771e+00
  -2.7183798e+00   3.9906059e+00
  -4.3533872e+00   2.2061789e+00
  -2.5453926e+00   3.9453059e+00
  -3.5153969e+00   3.4373002e+00
  -3.2223453e+00   3.2002186e+00
  -4.0623474e+00   3.0862295e+00
  -3.4827774e+00   2.8331744e+00
  -3.1601558e+00   2.7679723e+00
  -2.4300892e+00   2.0113546e+00
  -2.7768914e+00   3.4875800e+00
  -3.0987371e+00   3.7275590e+00
  -4.2370441e+00   3.0195301e+00
  -2.8718972e+00   4.9608365e+00
  -2.8218802e+00   4.2162990e+00
  -3.2087161e+00   4.1160162e+00
  -2.8929063e+00   3.2920586e+00
  -3.8349386e+00   3.2830352e+00
  -2.2040496e+00   4.3420721e+00
  -4.8961209e+00   2.8841501e+00
  -3.5440607e+00   2.6690579e+00
  -2.9842094e+00   2.9726599e+00
  -3.4765398e+00   4.0562748e+00
  -3.9186583e+00   3.5793607e+00
  -2.7549679e+00   4.0550048e+00
  -2.5964492e+00   2.8620110e+00
  -2.5960725e+00   3.6474113e+00
  -3.7006070e+00   3.8078355e+00
  -2.8859224e+00   2.9363746e+00
  -4.0878387e+00   2.5483837e+00
  -3.5763946e+00   4.4159841e+00
  -3.5126177e+00   3.6359426e+00
  -3.8196475e+00   3.3092698e+00
  -4.7071822e+00   3.7054925e+00
  -4.3637953e+00   4.2317070e+00
  -2.0490231e+00   5.7518705e+00
  -3.5187586e+00   4.0677227e+00
  -4.1152869e+00   3.2713927e+00
  -2.6091592e+00   5.6072773e+00
  -3.9917162e+00   3.0740956e+00
  -3.9274667e+00   2.0834876e+00
  -3.4347049e+00   2.4182122e+00
  -3.3902825e+00   3.7866796e+00
  -3.3445020e+00   3.1749611e+00
  -3.7379115e+00   2.5566651e+00
  -2.6917389e+00   4.1826721e+00
  -4.0211004e+00   1.6286199e+00
  -5.1756848e+00   4.0770863e+00
  -4.5605611e+00   3.9496556e+00
  -3.0532026e+00   3.3555053e+00
  -4.3755651e+00   3.1762232e+00
  -3.7021333e+00   5.1795959e+00
  -4.2855729e+00   3.2466513e+00
  -3.8066249e+00   2.9578483e+00
  -3.5076686e+00   2.7040843e+00
  -2.3440261e+00   4.0409115e+00
  -2.7898860e+00   3.3663222e+00
  -2.3744847e+00   4.3409414e+00
  -3.0081568e+00   2.3408899e+00
  -2.8726875e+00   3.4631297e+00
  -3.9818238e+00   3.5213436e+00
  -4.2433846e+00   3.8674240e+00
  -4.1070941e+00   3.6118942e+00
  -2.0983895e+00   6.1149883e+00
  -4.6225361e+00   2.8277361e+00
  -3.5538200e+00   4.0686466e+00
  -2.4725354e+00   4.4502926e+00
  -3.1626976e+00   3.8546128e+00
  -3.5083015e+00   4.1662324e+00
  -2.8880997e+00   3.0880474e+00
  -2.9916641e+00   3.8068476e+00
  -3.5629921e+00   3.0932458e+00
  -3.0652088e+00   3.4236241e+00
  -4.5804734e+00   2.5736091e+00
  -3.6110044e+00   2.9125147e+00
  -3.0851044e+00   3.3520817e+00
  -2.0509972e+00   3.6734804e+00
  -4.2966227e+00   3.2131178e+00
  -3.8799618e+00   3.6693537e+00
  -2.3927847e+00   4.0768252e+00
  -1.9005790e+00   3.4516713e+00
  -3.3861344e+00   3.8622144e+00
  -3.2733240e+00   3.4969704e+00
  -3.5320500e+00   3.3746766e+00
  -3.7227090e+00   3.4667172e+00
  -4.1712486e+00   3.1958878e+00
  -3.3486327e+00   2.3551803e+00
  -2.3030656e+00   4.3344533e+00
  -3.4934807e+00   3.2737284e+00
  -1.7007500e+00   4.5712124e+00
  -1.2974286e+00   5.6682853e+00
  -3.7217565e+00   3.8089219e+00
  -3.8002173e+00   3.4697526e+00
  -4.0967099e+00   3.4958448e+00
  -4.4206331e+00   2.8536049e+00
  -3.3033814e+00   4.9602532e+00
  -4.1842994e+00   3.5688363e+00
  -2.6699312e+00   5.0413939e+00
  -3.6720732e+00   2.2996972e+00
  -3.5819276e+00   3.3930630e+00
  -3.1286882e+00   2.3793441e+00
  -3.8294021e+00   3.1909622e+00
  -3.5624803e+00   2.6028172e+00
  -4.1770891e+00   2.9124517e+00
  -2.7385275e+00   3.8787708e+00
  -2.4033540e+00   4.2038904e+00
  -3.0761596e+00   4.6084677e+00
  -3.0449941e+00   3.8551775e+00
  -3.5876015e+00   2.5341822e+00
  -3.6241766e+00   3.6855879e+00
  -3.1777525e+00   3.0250060e+00
  -3.4476918e+00   3.6963517e+00
  -2.4551985e+00   2.9784166e+00
  -4.0460830e+00   3.1743859e+00
  -3.7126188e+00   5.0878578e+00
  -2.4864493e+00   3.8470005e+00
  -3.1578442e+00   5.4575494e+00
  -2.6878629e+00   2.8117600e+00
  -2.2491138e+00   3.5166132e+00
  -3.4728639e+00   2.2799466e+00
  -2.4295698e+00   4.7612973e+00
  -1.6326274e+00   3.7054060e+00
  -2.9177126e+00   3.4460550e+00
  -2.8004653e+00   3.3697651e+00
  -5.6614614e+00   1.8597961e+00
  -3.4343790e+00   3.4785983e+00
  -4.9571789e+00   9.8064175e-01
  -2.6142969e+00   3.7948737e+00
  -3.7440559e+00   4.9404318e+00
  -2.6858597e+00   3.5968067e+00
  -4.2328563e+00   3.4241667e+00
  -4.5128790e+00   2.0618414e+00
  -3.0608507e+00   3.6466890e+00
  -2.2009259e+00   3.7180206e+00
  -3.8232933e+00   3.3899676e+00
  -4.2238320e+00   4.3752082e+00
  -2.1353007e+00   3.1919674e+00
  -3.5484691e+00   3.3832609e+00
  -3.3484348e+00   7.3448482e-01
  -2.4840157e+00   4.5746790e+00
  -3.8799796e+00   2.5394653e+00
  -2.1935372e+00   2.5038137e+00
  -2.9001040e+00   3.1553620e+00
  -4.9984878e+00   2.8067007e+00
  -2.4812043e+00   4.0651306e+00
  -4.5369407e+00   2.5066494e+00
  -2.9104809e+00   4.1864662e+00
  -1.8322894e+00   3.4718901e+00
  -4.9577636e+00   2.7077930e+00
  -3.9204180e+00   3.7934820e+00
  -2.2491064e+00   4.0161984e+00
  -2.5166457e+00   4.4353798e+00
  -4.5233905e+00   3.4615857e+00
  -2.7385416e+00   3.2372007e+00
  -3.8649718e+00   2.6187522e+00
  -4.0405957e+00   2.0941954e+00
  -4.1962521e+00   3.1582485e+00
  -1.6816223e+00   4.6087603e+00
  -3.1308975e+00   3.4304001e+00
  -3.1103148e+00   4.1860811e+00
  -2.6398705e+00   4.1604705e+00
  -3.3871198e+00   3.7428757e+00
  -4.5273616e+00   2.7418636e+00
  -3.1008249e+00   4.1250600e+00
  -3.1671464e+00   3.1800240e+00
  -4.0287293e+00   3.5522737e+00
  -3.0854349e+00   3.8894741e+00
  -3.5324669e+00   4.0477589e+00
  -3.5849177e+00   2.7649521e+00
  -2.7103818e+00   3.5441990e+00
  -2.5415528e+00   4.3031791e+00
  -2.7097500e+00   4.1816780e+00
  -2.3267590e+00   4.9761598e+00
  -2.4311102e+00   3.8465796e+00
  -2.9874213e+00   3.9605415e+00
  -5.0535934e+00   3.4241031e+00
  -2.9891799e+00   4.1590186e+00
  -2.5899939e+00   3.1129350e+00
  -3.9520526e+00   3.2386612e+00
  -3.9084994e+00   3.4119101e+00
  -3.1164838e+00   3.7267044e+00
  -2.7285591e+00   4.1090514e+00
  -4.5495847e+00   2.7599644e+00
  -3.5991254e+00   2.4357009e+00
  -4.7104582e+00   2.6353944e+00
  -2.5268081e+00   3.6931193e+00
  -2.9859762e+00   5.8973025e+00
  -3.6473443e+00   3.6565556e+00
  -4.6374982e+00   3.9746075e+00
  -4.3262525e+00   2.5458530e+00
  -2.3103023e+00   3.5450760e+00
  -2.6558524e+00   4.0808403e+00
  -2.5939988e+00   4.6119507e+00
  -3.9254151e+00   3.3823003e+00
  -4.1847635e+00   2.3146747e+00
  -4.4009602e+00   3.3368754e+00
  -4.1619638e+00   2.3315006e+00
  -1.1421896e+00   4.6651632e+00
  -1.2792971e+00   4.2009376e+00
  -2.1182806e+00   3.6418723e+00
  -3.3640105e+00   2.4476713e+00
  -1.8542841e+00   3.4922939e+00
  -3.1345420e+00   2.6228865e+00
  -3.7773929e+00   2.9944946e+00
  -3.3833950e+00   3.6192587e+00
  -4.6892036e+00   4.7141543e+00
  -2.8622120e+00   3.8107335e+00
  -2.9616725e+00   3.1162500e+00
  -3.3796853e+00   3.4480559e+00
  -2.7160555e+00   3.0065421e+00
  -3.2403629e+00   3.2230970e+00
  -2.8204016e+00   3.8379625e+00
  -3.7688330e+00   3.4002127e+00
  -2.6491574e+00   3.7686967e+00
  -4.1093743e+00   2.5096065e+00
  -3.4184533e+00   3.2785492e+00
  -4.0218358e+00   3.6330652e+00
  -4.2960903e+00   3.7126665e+00
  -3.2016387e+00   4.2805509e+00
  -2.3822394e+00   4.1371752e+00
  -2.5641494e+00   3.8253166e+00
  -2.9995598e+00   3.9546009e+00
  -3.6361938e+00   3.1237427e+00
  -3.6566744e+00   3.9492261e+00
  -3.5059110e+00   3.1584530e+00
  -3.4237748e+00   3.1959447e+00
  -3.8099189e+00   2.2424530e+00
  -5.6663807e+00   3.2076177e+00
  -4.2473562e+00   1.5995634e+00
  -3.2945590e+00   3.5661608e+00
  -3.3222148e+00   3.0896075e+00
  -3.2252541e+00   3.3196090e+00
  -3.5970076e+00   2.3093855e+00
  -3.6433965e+00   3.3243369e+00
  -2.4478038e+00   2.0078020e+00
  -1.7619693e+00   4.5410825e+00
  -2.9858862e+00   3.1076946e+00
  -4.0445902e+00   1.7016735e+00
  -4.1769906e+00   3.0359171e+00
  -3.1822055e+00   3.0775064e+00
  -3.7765613e+00   2.1235350e+00
  -3.5544473e+00   2.2513246e+00
  -3.3319364e+00   2.9597477e+00
  -4.5785768e+00   2.5854049e+00
  -1.8685238e+00   4.1036229e+00
  -2.5988631e+00   2.5728934e+00
  -2.7279124e+00   4.0869875e+00
  -4.0105243e+00   4.4811342e+00
  -3.4202632e+00   3.9202995e+00
  -4.2836962e+00   3.7520920e+00
  -4.5672476e+00   4.0838290e+00
  -4.2474446e+00   4.2716095e+00
  -4.4034837e+00   3.0839620e+00
  -2.9801402e+00   3.8823996e+00
  -5.0394347e+00   3.7247439e+00
  -3.3057551e+00   3.6053807e+00
  -3.9583299e+00   2.7824950e+00
  -3.8787785e+00   3.5044472e+00
  -2.7656093e+00   3.8106013e+00
  -3.5447864e+00   2.7437712e+00
  -2.4334717e+00   3.7241905e+00
  -3.5699834e+00   2.2734664e+00
  -2.6561397e+00   3.1236664e+00
  -3.8781428e+00   3.7577637e+00
  -2.9032004e+00   3.4501338e+00
  -4.2816956e+00   3.6014977e+00
  -3.6734709e+00   4.1645517e+00
  -4.8919726e+00   4.1591212e+00
  -2.5916006e+00   4.8248711e+00
  -2.0110563e+00   3.0742465e+00
  -4.0128367e+00   2.0798231e+00
  -5.3513002e+00   2.8920492e+00
  -2.9894107e+00   2.6321486e+00
  -2.5552720e+00   4.2496443e+00
  -1.6148937e+00   4.1412250e+00
  -2.1837204e+00   3.6104039e+00
  -5.1509887e+00   4.1156997e+00
  -2.8854579e+00   4.0076125e+00
  -3.6411178e+00   3.5690825e+00
  -3.0096807e+00   4.1615871e+00
  -4.2846592e+00   2.9807953e+00
  -3.1126245e+00   3.9154443e+00
  -2.7115842e+00   2.4107728e+00
  -2.4357573e+00   3.9660303e+00
  -3.0823068e+00   2.4621946e+00
  -4.0887854e+00   1.8923128e+00
  -2.8478430e+00   3.9552822e+00
  -3.7905281e+00   2.2853131e+00
  -3.2563978e+00   4.3729597e+00
  -3.5240049e+00   3.8024056e+00
  -3.7628487e+00   3.3186559e+00
  -2.8732555e+00   2.8444035e+00
  -5.0310981e+00   1.2605432e+00
  -3.1858036e+00   3.4103357e+00
  -2.6392315e+00   3.5180021e+00
  -4.0098709e+00   3.9283376e+00
  -2.9527645e+00   3.9124524e+00
  -2.8913213e+00   3.5295213e+00
  -2.7067256e+00   3.4995538e+00
  -2.4369418e+00   3.9031109e+00
  -4.4334876e+00   2.5922236e+00
  -3.6880829e+00   2.9289871e+00
  -3.0715569e+00   3.5981464e+00
  -3.8450608e+00   2.6648228e+00
  -1.9648165e+00   4.6171224e+00
  -3.4425797e+00   2.7019897e+00
  -3.1104470e+00   3.9833639e+00
  -2.6175228e+00   4.0260965e+00
  -3.1219948e+00   3.3230526e+00
  -1.2699994e+00   3.8552597e+00
  -4.2230402e+00   3.6936417e+00
  -2.9044721e+00   2.7447022e+00
  -2.4475461e+00   3.5830026e+00
  -4.0738822e+00   3.1382470e+00
  -4.1857278e+00   3.6704292e+00
  -4.0275321e+00   3.8015094e+00
  -3.1068201e+00   3.3861271e+00
  -4.4387807e+00   3.4731267e+00
  -3.8772203e+00   3.7889623e+00
  -2.5499316e+00   3.1333871e+00
  -3.2934445e+00   2.9882513e+00
  -3.1181903e+00   2.7636488e+00
  -4.2923667e+00   3.5427920e+00
  -3.8504059e+00   3.3172509e+00
  -3.3180874e+00   3.9552026e+00
  -4.1320235e+00   2.4255428e+00
  -4.6980663e+00   3.2564695e+00
  -3.4682147e+00   2.9017310e+00
  -4.6357654e+00   6.5359980e-01
  -3.8956299e+00   2.8880333e+00
  -4.4378937e+00   3.7080863e+00
  -3.9403751e+00   2.3418345e+00
  -2.7099145e+00   3.3517955e+00
  -3.6694137e+00   2.8921119e+00
  -2.9485627e+00   3.5411510e+00
  -1.5370595e+00   4.6814736e+00
  -4.1280604e+00   2.9954275e+00
  -3.4153113e+00   4.7850516e+00
  -2.8631198e+00   4.8199113e+00
  -4.2037004e+00   4.3648656e+00
  -3.8273418e+00   4.2239898e+00
  -2.5590061e+00   3.6502968e+00
  -3.2483724e+00   3.7385385e+00
  -3.0338210e+00   3.7955083e+00
  -3.6535163e+00   5.4544046e+00
  -3.7624526e+00   3.0179037e+00
  -3.5878765e+00   2.6854797e+00
  -3.8061787e+00   2.0291477e+00
  -4.3419565e+00   3.1119548e+00
  -2.4605323e+00   5.5239431e+00
  -3.9344922e+00   3.5568200e+00
  -3.2829484e+00   3.1325092e+00
  -2.6926623e+00   3.5849203e+00
  -3.0458364e+00   5.1385942e+00
  -2.3069041e+00   3.3517126e+00
  -4.0642018e+00   2.8108745e+00
  -2.4906598e+00   3.4862385e+00
  -2.9305637e+00   3.9269713e+00
  -4.0518101e+00   3.7826516e+00
  -3.0740700e+00   4.3006343e+00
  -4.5028518e+00   3.0758221e+00
  -3.5332286e+00   3.4186116e+00
  -3.0589240e+00   3.7886693e+00
  -2.6995254e+00   3.1992880e+00
  -1.8589065e+00   5.4993727e+00
  -1.9739993e+00   3.4500151e+00
  -2.8428837e+00   3.0383460e+00
  -3.0841606e+00   3.5651565e+00
  -3.3638472e+00   4.2109957e+00
  -2.7438880e+00   3.6959051e+00
  -3.6816616e+00   1.7174041e+00
  -3.1613283e+00   3.1675346e+00
  -3.1830021e+00   3.2906988e+00
  -4.0259862e+00   3.1128753e+00
  -3.1766186e+00   4.1387648e+00
  -3.7898413e+00   3.7206409e+00
  -2.6653780e+00   4.6908768e+00
  -2.8257465e+00   4.1880493e+00
  -3.9638002e+00   2.2643838e+00
  -3.0088249e+00   4.6235273e+00
  -2.9440523e+00   3.9448894e+00
  -3.8123627e+00   3.4360260e+00
  -3.2615242e+00   2.9534027e+00
  -4.0008722e+00   2.5223371e+00
  -4.0473792e+00   2.2355180e+00
  -3.1969972e+00   2.4201111e+00
  -3.4553893e+00   4.2021232e+00
  -3.0866128e+00   4.0853320e+00
  -3.3241009e+00   4.4411404e+00
  -3.3467146e+00   4.0322150e+00
  -2.0448607e+00   4.7824858e+00
  -2.5997392e+00   3.6772917e+00
  -4.9428122e+00   1.8076241e+00
  -2.6058728e+00   3.4566760e+00
  -3.5617122e+00   3.1997680e+00
  -3.6835310e+00   4.8304535e+00
  -3.3692016e+00   4.7560742e+00
  -2.1967600e+00   4.4146428e+00
  -3.8085211e+00   4.1543665e+00
  -2.4926886e+00   2.7582821e+00
  -4.9622485e+00   2.8060946e+00
  -4.2504474e+00   2.2776827e+00
  -2.2593649e+00   3.6616100e+00
  -4.0558401e+00   3.7302630e+00
  -2.5738305e+00   4.5207255e+00
  -5.1325569e+00   2.7496353e+00
  -3.3140954e+00   3.5793472e+00
  -4.0092966e+00   4.6742654e+00
  -4.7894203e+00   3.3578016e+00
  -4.4536236e+00   3.7873286e+00
  -3.2605602e+00   3.0632490e+00
  -2.8286201e+00   3.6617868e+00
  -3.2667097e+00   3.2451964e+00
  -4.0172929e+00   3.1065714e+00
  -3.9089790e+00   3.2281860e+00
  -3.9864600e+00   3.4444339e+00
  -4.7707139e+00   2.1147403e+00
  -3.9132793e+00   4.2387413e+00
  -4.0712889e+00   3.5808040e+00
  -3.1038184e+00   4.1137886e+00
  -4.4322185e+00   1.4895929e+00
  -3.2735365e+00   3.0467214e+00
  -4.0206702e+00   3.5078932e+00
  -3.0615360e+00   3.1948749e+00
  -4.8155253e+00   2.8242651e+00
  -1.6731240e+00   4.5726425e+00
  -3.5652062e+00   3.0039405e+00
  -7.9257936e-01   3.6319640e+00
  -2.1199518e+00   3.5605812e+00
  -3.4538114e+00   3.1559955e+00
  -2.1970040e+00   4.6033999e+00
  -4.4671553e+00   2.7513170e+00
  -3.9156042e+00   3.6078249e+00
  -3.6655296e+00   3.5627967e+00
  -4.0746167e+00   3.8567311e+00
  -3.3050912e+00   2.5638087e+00
  -3.9859080e+00   3.0688315e+00
  -1.8913685e+00   3.9728126e+00
  -3.1896841e+00   4.0448484e+00
  -3.3670345e+00   2.5854880e+00
  -3.5918399e+00   3.5344194e+00
  -4.1847325e+00   2.0710669e+00
  -3.8391499e+00   3.8903477e+00
  -4.6641592e+00   3.9935613e+00
  -2.6423080e+00   4.0342579e+00
  -2.7541034e+00   4.5844391e+00
  -3.3474152e+00   3.3127839e+00
  -3.8921529e+00   2.4575433e+00
  -3.0396479e+00   4.2528823e+00
  -3.2621771e+00   6.2325007e+00
  -1.7520948e+00   4.1291428e+00
  -3.5377609e+00   3.3498372e+00
  -5.1805427e+00   2.1561172e+00
  -4.2996799e+00   3.9908321e+00
  -4.2249690e+00   4.7114504e+00
  -4.8342105e+00   3.0141380e+00
  -4.1638351e+00   2.4863003e+00
  -4.3235044e+00   2.9708607e+00
  -3.3020191e+00   2.8931791e+00
  -3.1302358e+00   2.7059247e+00
  -3.8301888e+00   3.8814694e+00
  -4.1364188e+00   2.9918626e+00
  -4.0016689e+00   3.3386922e+00
  -3.8366308e+00   3.3313174e+00
  -2.7259158e+00   4.0313707e+00
  -3.4104475e+00   2.1646312e+00
  -4.2777196e+00   2.3693211e+00
  -4.8949504e+00   1.8967418e+00
  -3.8661088e+00   3.3337316e+00
  -4.4938332e+00   3.1078434e+00
  -3.6143954e+00   3.6618392e+00
  -3.9718254e+00   2.8288258e+00
  -4.3857986e+00   2.8831959e+00
  -2.7134381e+00   4.0328050e+00
  -3.0214743e+00   3.2712974e+00
  -4.4604262e+00   1.0844140e+00
  -4.5013151e+00   1.8108727e+00
  -3.5596913e+00   3.3867213e+00
  -3.5581566e+00   2.7828880e+00
  -3.7590617e+00   2.4674164e+00
  -3.9936800e+00   3.8343803e+00
  -3.0213488e+00   3.9006131e+00
  -3.2635623e+00   3.8435596e+00
  -3.0972104e+00   3.5837944e+00
  -1.8259404e+00   4.0295832e+00
  -4.3502618e+00   3.8922969e+00
  -2.7960940e+00   4.2993314e+00
  -3.6903553e+00   4.0882856e+00
  -3.2039416e+00   3.5557627e+00
  -2.7774694e+00   3.0074507e+00
  -3.1513476e+00   2.9384781e+00
  -2.6629787e+00   4.2873248e+00
  -4.1987600e+00   3.6565943e+00
  -3.1060213e+00   2.8238058e+00
  -2.7572084e+00   4.5617346e+00
  -3.6801058e+00   4.1409595e+00
  -4.5639427e+00   4.4919795e+00
  -2.9526788e+00   2.8835362e+00
  -2.4083900e+00   3.9598225e+00
  -3.0695737e+00   3.4941441e+00
  -3.9623602e+00   3.2485699e+00
  -3.3056349e+00   3.9965400e+00
  -3.9187014e+00   1.4701428e+00
  -2.1600249e+00   4.0442945e+00
  -4.0630032e+00   3.4509655e+00
  -4.0073237e+00   3.6517524e+00
  -5.3357838e+00   2.9854887e+00
  -4.5390676e+00   2.5118400e+00
  -2.1321419e+00   4.3400334e+00
  -4.6239511e+00   2.2952737e+00
  -3.6043087e+00   4.2514569e+00
  -3.8655721e+00   2.7038834e+00
  -3.2108153e+00   3.8323472e+00
  -3.2559249e+00   4.4182580e+00
  -3.3242074e+00   4.5795616e+00
  -2.3129377e+00   3.5168751e+00
  -4.0605510e+00   2.3645727e+00
  -4.1862717e+00   2.9426049e+00
  -3.6050220e+00   3.7364815e+00
  -4.6089762e+00   2.9610638e+00
  -3.9458777e+00   4.6833434e+00
  -3.5111660e+00   3.6735998e+00
  -3.8587002e+00   4.0681155e+00
  -2.8316118e+00   3.6686420e+00
  -2.1956643e+00   4.0580232e+00
  -4.2654710e+00   3.5076923e+00
  -4.3065750e+00   3.1859536e+00
  -3.6201248e+00   3.2055301e+00
  -3.1196191e+00   3.4082968e+00
  -3.2821467e+00   3.5220912e+00
  -4.3064429e+00   3.6577070e+00
  -1.4445078e+00   3.4223681e+00
  -4.7814068e+00   2.2563784e+00
  -3.0314143e+00   3.0372759e+00
  -3.7540726e+00   4.3474808e+00
  -3.9931152e+00   1.9363961e+00
  -3.7959333e+00   2.9055351e+00
  -3.8806151e+00   3.8163127e+00
  -2.7273854e+00   4.3269777e+00
  -3.3480726e+00   3.4166597e+00
  -3.8360114e+00   4.1883915e+00
  -2.4933340e+00   4.4848622e+00
  -3.2302518e+00   3.6555777e+00
  -3.2302886e+00   2.9073124e+00
  -4.2005469e+00   4.0183226e+00
  -4.4544845e+00   2.3028759e+00
  -3.4766047e+00   3.1551807e+00
  -2.9120789e+00   2.6974873e+00
  -1.7598262e+00   4.0985390e+00
  -3.4479151e+00   2.9305349e+00
  -3.2045237e+00   3.3506397e+00
  -3.7589752e+00   2.1883905e+00
  -4.3074287e+00   2.5989708e+00
  -2.5562900e+00   3.8498042e+00
  -3.0077525e+00   4.2160962e+00
  -4.2324777e+00   3.5268514e+00
  -2.8762495e+00   3.1565699e+00
  -4.2061997e+00   2.3617397e+00
  -3.3910663e+00   2.7214946e+00
  -2.2750447e+00   2.9943116e+00
  -3.7703575e+00   3.5506088e+00
  -3.4319508e+00   3.4604873e+00
  -3.3914808e+00   3.2662537e+00
  -2.7372700e+00   4.2239182e+00
  -2.8534450e+00   3.4891878e+00
  -1.9624184e+00   3.4167627e+00
  -2.5605568e+00   2.6095447e+00
  -2.5606761e+00   2.7278718e+00
  -2.5250680e+00   4.8939477e+00
  -2.5441266e+00   2.6150633e+00
  -3.5759750e+00   2.3239232e+00
  -2.4912279e+00   3.6477346e+00
  -4.7261698e+00   3.2103319e+00
  -3.4555162e+00   2.9777515e+00
  -2.5996792e+00   4.3332153e+00
  -3.0886507e+00   2.5301764e+00
  -3.5448139e+00   2.8461804e+00
  -4.0208289e+00   2.6052496e+00
  -2.4157820e+00   3.1040638e+00
  -3.3395938e+00   3.2893811e+00
  -4.1651565e+00   3.4345565e+00
  -2.4364230e+00   3.5717314e+00
  -3.6705358e+00   4.0905006e+00
  -2.0445416e+00   3.4409736e+00
  -2.5962840e+00   2.9010594e+00
  -2.8981978e+00   3.6224097e+00
  -3.6034534e+00   3.6479901e+00
  -3.3575756e+00   3.4012500e+00
  -3.7998961e+00   3.4815376e+00
  -2.5813108e+00   3.8749536e+00
  -2.8613447e+00   4.0792310e+00
  -3.3606916e+00   4.1929165e+00
  -3.3181159e+00   2.7756137e+00
  -3.5314436e+00   4.1257333e+00
  -3.9789255e+00   2.4980814e+00
  -2.9292236e+00   2.9856495e+00
  -2.2586879e+00   4.3219242e+00
  -3.3757431e+00   2.4823926e+00
  -3.8290750e+00   3.2707511e+00
  -4.6397262e+00   3.9665125e+00
  -3.9077943e+00   2.8153854e+00
  -2.6398225e+00   4.6593309e+00
  -3.1140949e+00   3.4193864e+00
  -4.6026495e+00   2.7463077e+00
  -2.6069452e+00   3.7348565e+00
  -2.4065512e+00   4.1330262e+00
  -3.4694202e+00   3.2973188e+00
  -2.5689771e+00   3.3126799e+00
  -4.2685506e+00   3.4024211e+00
  -4.4255903e+00   3.1161230e+00
  -3.1047645e+00   3.7137092e+00
  -2.9818956e+00   2.8710541e+00
  -2.7857055e+00   3.8488571e+00
  -3.9010170e+00   3.2757935e+00
  -3.7590197e+00   3.4338483e+00
  -3.2222501e+00   2.8901908e+00
  -3.8343549e+00   3.8426558e+00
  -2.3567643e+00   2.9911755e+00
  -3.4376516e+00   3.5073362e+00
  -2.8576785e+00   3.5630200e+00
  -3.6030536e+00   2.6845698e+00
  -2.7386368e+00   2.6819187e+00
  -2.9665272e+00   4.3485670e+00
  -4.0254265e+00   2.6265155e+00
  -3.7766572e+00   3.1917875e+00
  -2.4112403e+00   3.7740330e+00
  -3.6890913e+00   2.8257765e+00
  -2.5541437e+00   2.0357524e+00
  -4.3878649e+00   2.7501792e+00
  -3.6786654e+00   2.5307577e+00
  -3.7666370e+00   2.6933968e+00
  -3.6907469e+00   3.4763622e+00
  -4.0289160e+00   3.5010133e+00
  -3.9775641e+00   3.4097000e+00
  -3.1095001e+00   4.2240854e+00
  -3.0616158e+00   3.6260248e+00
  -4.8264779e+00   3.4057831e+00
  -3.7291923e+00   3.3310002e+00
  -3.3438131e+00   2.6793392e+00
  -2.3288724e+00   4.3575996e+00
  -3.4164629e+00   2.1833382e+00
  -2.9514940e+00   3.5047716e+00
  -2.2686040e+00   3.8604962e+00
  -3.1496493e+00   3.8697650e+00
  -3.7350000e+00   2.7619229e+00
  -3.7770869e+00   2.7176034e+00
  -2.5287755e+00   3.7583220e+00
  -3.8353923e+00   3.0425181e+00
  -2.8487862e+00   3.2998457e+00
  -4.8784861e+00   2.2415896e+00
  -4.3465720e+00   1.8878278e+00
  -4.2243995e+00   1.6152776e+00
  -3.6917407e+00   2.6192531e+00
  -4.4667212e+00   2.8607810e+00
  -3.6884726e+00   4.0913589e+00
  -2.8725721e+00   4.5716687e+00
  -2.8274146e+00   1.5972570e+00
  -3.1649466e+00   3.4464458e+00
  -2.7278149e+00   3.4066434e+00
  -4.0122307e+00   3.5443091e+00
  -3.3346079e+00   4.1790959e+00
  -3.2877594e+00   3.8877305e+00
  -2.0862431e+00   4.7441984e+00
  -3.2216808e+00   3.2559745e+00
  -2.0494630e+00   3.8570964e+00
  -4.1034279e+00   3.5241379e+00
  -3.1614056e+00   3.8035318e+00
  -3.1203043e+00   3.1673028e+00
  -3.5160695e+00   2.6490161e+00
  -3.0793094e+00   3.3186635e+00
  -4.4014171e+00   3.9417180e+00
  -2.7449573e+00   4.1781135e+00
  -4.0658799e+00   2.7463158e+00
  -1.6707297e+00   3.9487315e+00
  -2.4231823e+00   4.9513296e+00
  -3.3975360e+00   3.8602038e+00
  -2.9879866e+00   4.1737358e+00
  -3.8257093e+00   3.7553785e+00
  -3.3721299e+00   4.2043957e+00
  -3.0274630e+00   3.1000381e+00
  -2.1809416e+00   4.4946026e+00
  -2.4773312e+00   3.8734351e+00
  -4.0206448e+00   4.0943289e+00
  -4.0961664e+00   3.6225616e+00
  -3.2235107e+00   2.8041427e+00
  -2.4784139e+00   3.9547438e+00
  -2.1978903e+00   2.2741784e+00
  -4.6387962e+00   2.3907848e+00
  -2.4326008e+00   3.7519739e+00
  -4.3704654e+00   2.6032134e+00
  -3.4932991e+00   3.0671863e+00
  -4.2149988e+00   3.4850360e+00
  -3.4736393e+00   3.7645462e+00
  -4.8453504e+00   3.1563825e+00
  -3.5740444e+00   3.0726205e+00
  -3.6632563e+00   2.0660498e+00
  -2.3575301e+00   3.6749105e+00
  -2.2657990e+00   3.0581009e+00
  -2.9625382e+00   3.0036530e+00
  -2.8437998e+00   3.9875983e+00
  -3.1297843e+00   4.1019428e+00
  -2.9205931e+00   3.2370321e+00
  -2.8495517e+00   2.3362816e+00
  -3.7029670e+00   2.4636043e+00
  -3.6845251e+00   3.2800228e+00
  -3.8478574e+00   3.7504645e+00
  -4.4223140e+00   3.9444398e+00
  -1.5312597e+00   4.5995696e+00
  -3.3562979e+00   2.6804438e+00
  -2.6853254e+00   2.8333100e+00
  -3.3423374e+00   4.2443309e+00
  -3.2199904e+00   2.2114855e+00
  -4.1634576e+00   1.5736951e+00
  -4.2624175e+00   2.9117658e+00
  -4.0839615e+00   2.3407917e+00
  -3.4700569e+00   3.8232908e+00
  -3.7068634e+00   3.2299777e+00
  -3.9986311e+00   3.8361377e+00
  -3.5690009e+00   4.5444770e+00
  -2.9604872e+00   2.4328567e+00
  -2.9541413e+00   3.6679799e+00
  -4.3208900e+00   3.0690096e+00
  -2.4976852e+00   4.9794401e+00
  -2.9900123e+00   3.6472793e+00
  -3.3212331e+00   4.4176702e+00
  -3.7465660e+00   4.3913636e+00
  -2.4985270e+00   4.6257712e+00
  -3.1668753e+00   3.3933357e+00
  -3.9771739e+00   3.4905400e+00
  -3.3082516e+00   4.5583994e+00
  -3.7267249e+00   2.8945413e+00
  -5.3697682e+00   4.0495465e+00
  -4.6869012e+00   1.8456674e+00
  -4.2475428e+00   2.5444815e+00
  -3.0046388e+00   5.1033258e+00
  -3.0195233e+00   4.8963243e+00
  -3.0358566e+00   3.1820593e+00
  -2.6082868e+00   3.6989927e+00
  -4.2923978e+00   3.0066496e+00
  -3.0096417e+00   2.9557204e+00
  -2.9140523e+00   3.7525354e+00
  -2.9813447e+00   3.6906773e+00
  -3.6215549e+00   1.8314495e+00
  -3.1434701e+00   3.5547736e+00
  -2.6586080e+00   3.6549753e+00
  -3.3759461e+00   2.4764412e+00
  -2.0661080e+00   3.9736580e+00
  -3.7305028e+00   3.3762029e+00
  -3.4218158e+00   2.9622363e+00
  -3.4723018e+00   3.3420116e+00
  -3.5728824e+00   1.5023101e+00
  -1.7346776e+00   4.4273579e+00
  -2.7824810e+00   3.1062943e+00
  -2.6212489e+00   4.5212109e+00
  -2.3567969e+00   1.9819387e+00
  -2.1219716e+00   3.5704513e+00
  -3.1177534e+00   3.7899488e+00
  -4.8632299e+00   2.2512759e+00
  -3.2022767e+00   2.7898244e+00
  -2.4752440e+00   3.0499284e+00
  -5.4198010e+00   2.5595206e+00
  -3.3893316e+00   1.7896418e+00
  -2.7667831e+00   4.2460527e+00
  -1.2267468e+00   2.9971642e+00
  -4.1777543e+00   3.4631045e+00
  -4.5681662e+00   2.8438596e+00
  -2.5234358e+00   4.1386723e+00
  -3.4061462e+00   4.5319848e+00
  -3.1993753e+00   2.6127301e+00
  -3.5776481e+00   3.9126485e+00
  -3.8731842e+00   3.5674041e+00
  -3.3873951e+00   3.3799784e+00
  -4.3606504e+00   3.3918975e+00
  -3.9325322e+00   2.6060858e+00
  -2.2533588e+00   4.2921306e+00
  -3.8158104e+00   3.9942519e+00
  -3.1096626e+00   2.5185145e+00
  -4.2193124e+00   1.9154667e+00
  -2.2145177e+00   4.8181554e+00
  -4.1637626e+00   3.7663424e+00
  -4.4649578e+00   2.3782403e+00
  -3.6398139e+00   3.0220476e+00
  -3.8802950e+00   2.2745426e+00
  -4.3918884e+00   3.9060017e+00
  -4.1882939e+00   3.6952462e+00
  -2.8278457e+00   3.8406025e+00
  -5.0712592e+00   2.7810997e+00
  -3.8748595e+00   3.3064210e+00
  -2.7371037e+00   3.0108368e+00
  -3.6797003e+00   2.9897326e+00
  -3.1318364e+00   2.1777328e+00
  -2.0786266e+00   3.7571416e+00
  -3.6901153e+00   3.4929706e+00
  -3.8260173e+00   2.4418985e+00
  -3.0647930e+00   3.4575563e+00
  -2.6566397e+00   4.1424124e+00
  -2.9908123e+00   3.9183021e+00
  -4.2937167e+00   2.2996335e+00
  -3.1944034e+00   4.5576211e+00
  -2.9010152e+00   3.1745547e+00
  -3.3772882e+00   3.4424148e+00
  -3.5988015e+00   3.2223166e+00
  -3.6276144e+00   4.6358265e+00
  -3.3242072e+00   3.6733647e+00
  -3.7358785e+00   2.9533698e+00
  -4.2104642e+00   3.6053776e+00
  -5.3967396e+00   3.1596680e+00
  -2.5206879e+00   3.4715113e+00
  -3.4742097e+00   5.3011959e+00
  -3.7284708e+00   2.8382303e+00
  -3.8547053e+00   2.7717102e+00
  -4.0335783e+00   3.5594621e+00
  -3.7697901e+00   2.0542981e+00
  -4.0245250e+00   3.3343802e+00
  -2.7841359e+00   4.4524668e+00
  -4.5835498e+00   3.1810540e+00
  -2.0278440e+00   4.9198561e+00
  -3.0915726e+00   2.8908970e+00
  -2.4212948e+00   4.3764700e+00
  -2.9037026e+00   4.1408782e+00
  -2.5638458e+00   3.2938524e+00
  -5.0514799e+00   2.3226287e+00
  -1.8096656e+00   3.6093006e+00
  -3.9119584e+00   2.2415404e+00
  -3.4760997e+00   3.6680719e+00
  -2.9764081e+00   3.7714457e+00
  -3.4707178e+00   3.2994567e+00
  -2.2036499e+00   5.1893161e+00
  -2.3909326e+00   2.2835209e+00
  -3.8658316e+00   3.9223244e+00
  -3.4238571e+00   3.6759165e+00
  -3.4491534e+00   2.1788445e+00
  -3.5320342e+00   3.3678731e+00
  -3.2556321e+00   2.8036790e+00
  -3.9070807e+00   3.0065622e+00
  -4.1292654e+00   3.7192540e+00
  -2.5847865e+00   3.3128531e+00
  -3.9188351e+00   2.9440971e+00
  -3.4876435e+00   4.0134229e+00
  -4.2672087e+00   3.8158415e+00
  -2.9291022e+00   4.7236312e+00
  -4.2853487e+00   2.3285054e+00
  -3.9048695e+00   3.7896928e+00
  -6.1740564e-01   4.2121985e+00
  -3.2167307e+00   3.4048180e+00
  -3.2880242e+00   3.9814348e+00
  -4.8675776e+00   2.4824957e+00
  -3.8550004e+00   2.7761145e+00
  -4.2373895e+00   1.2187692e+00
  -5.2019809e+00   2.4285980e+00
  -4.4874809e+00   3.5009956e+00
  -2.6032794e+00   4.0492432e+00
  -3.7989769e+00   3.5227964e+00
  -3.7895298e+00   2.6389783e+00
  -3.3952984e+00   2.7143657e+00
  -4.2168600e+00   2.8536712e+00
  -3.6828894e+00   3.0873322e+00
  -4.3966059e+00   3.6146573e+00
  -2.7943768e+00   2.9873640e+00
  -1.9757004e+00   4.0191102e+00
  -3.5671677e+00   2.6440074e+00
  -4.6036492e+00   2.8612892e+00
  -3.0971415e+00   1.9989394e+00
  -3.1309398e+00   2.6442752e+00
  -3.3282561e+00   5.4454011e+00
  -4.1404103e+00   3.1634921e+00
  -1.5580843e+00   3.6536210e+00
  -4.0848546e+00   4.1257335e+00
  -3.1729377e+00   4.2164839e+00
  -5.7185805e+00   2.6726430e+00
  -3.2983025e+00   3.6694926e+00
  -3.6088258e+00   2.9147951e+00
  -3.1114532e+00   3.3110859e+00
  -3.1264789e+00   4.0302188e+00
  -3.5288007e+00   4.2631701e+00
  -3.6022919e+00   4.1195735e+00
  -4.2645155e+00   4.2699042e+00
  -3.5971866e+00   3.4090351e+00
  -1.9979261e+00   4.5376284e+00
  -3.0747919e+00   4.2542884e+00
  -4.0270363e+00   2.0110900e+00
  -3.4403028e+00   3.2583760e+00
  -3.5155831e+00   3.8267338e+00
  -4.1673534e+00   3.6274830e+00
  -2.3800645e+00   4.4107353e+00
  -4.0221849e+00   2.8112086e+00
  -3.3087046e+00   3.1837693e+00
  -2.9302311e+00   3.6126959e+00
  -4.4950871e+00   4.1244754e+00
  -3.5619683e+00   3.6931196e+00
  -3.3644534e+00   3.6276493e+00
  -2.3431057e+00   3.0452016e+00
  -4.9460572e+00   4.4123349e+00
  -4.4340501e+00   3.0240528e+00
  -3.4945060e+00   3.9806485e+00
  -3.2180644e+00   3.3382950e+00
  -5.3241240e+00   4.4868220e+00
  -3.6606975e+00   2.9455309e+00
  -4.9066676e+00   4.4729953e+00
  -3.1348287e+00   3.8359897e+00
  -2.6244734e+00   3.6065138e+00
  -3.5228264e+00   2.5910614e+00
  -3.0689134e+00   2.8303695e+00
  -3.2621267e+00   2.9903380e+00
  -3.9376711e+00   3.1385872e+00
  -4.9525484e+00   2.9566572e+00
  -3.3122740e+00   3.0281015e+00
  -3.5374007e+00   3.3862719e+00
  -2.3978527e+00   4.4927180e+00
  -3.5239362e+00   3.8279865e+00
  -3.5013155e+00   3.9071695e+00
  -4.1507904e+00   5.5957826e+00
  -4.5709959e+00   2.1183959e+00
  -4.1451836e+00   3.1756146e+00
  -2.4060371e+00   3.6185943e+00
  -2.4912436e+00   3.3113374e+00
  -3.8280548e+00   2.3440492e+00
  -3.1388139e+00   3.7802960e+00
  -4.1923606e+00   3.7705271e+00
  -3.8663989e+00   4.0294514e+00
  -2.7330782e+00   2.8646181e+00
  -4.4354981e+00   2.3411853e+00
  -3.2273925e+00   2.9851205e+00
  -2.5457205e+00   4.5637781e+00
  -2.7102646e+00   4.4319995e+00
  -3.7976180e+00   3.0100206e+00
  -3.5973704e+00   3.3433561e+00
  -3.6613905e+00   3.5804780e+00
  -3.9054151e+00   3.4975822e+00
  -3.3251267e+00   3.9735749e+00
  -3.0447989e+00   3.1559414e+00
  -3.2727562e+00   2.2281187e+00
  -2.8511150e+00   2.9963514e+00
  -3.2955015e+00   3.5479727e+00
  -4.3825708e+00   3.1724952e+00
  -3.3572057e+00   2.8472235e+00
  -3.2895062e+00   3.0652954e+00
  -3.1068745e+00   2.0991424e+00
  -3.1135555e+00   4.4564206e+00
  -2.7298193e+00   3.8543769e+00
  -5.1751846e+00   4.4761729e+00
  -4.0579260e+00   1.9107943e+00
  -3.1394179e+00   2.7958239e+00
  -3.3645139e+00   2.7058425e+00
  -3.3814132e+00   3.0527694e+00
  -3.0638380e+00   3.1611363e+00
  -3.1612663e+00   3.3691266e+00
  -2.0374572e+00   3.4171291e+00
  -1.9841550e+00   3.7231336e+00
  -2.4926427e+00   4.1736757e+00
  -3.9659426e+00   3.3790918e+00
  -1.6768811e+00   3.5492564e+00
  -3.2332428e+00   3.8826702e+00
  -4.7122092e+00   2.7975866e+00
  -4.5620759e+00   2.8896204e+00
  -2.7894114e+00   4.9501700e+00
  -2.0776019e+00   3.8033230e+00
  -3.9230287e+00   3.3480043e+00
  -3.5019798e+00   2.3337762e+00
  -3.4373731e+00   4.8408528e+00
  -3.7183038e+00   4.3446040e+00
  -3.4828073e+00   2.7541935e+00
  -4.2396606e+00   2.9075070e+00
  -3.4082295e+00   2.7237636e+00
  -3.4922940e+00   3.8152922e+00
  -4.3822896e+00   2.5472514e+00
  -3.1063906e+00   3.4125301e+00
  -3.8847282e+00   4.0080669e+00
  -2.3353792e+00   3.8800421e+00
  -2.0778028e+00   3.4261310e+00
  -2.2037870e+00   4.2527504e+00
  -4.9692650e+00   2.5611334e+00
  -3.2998898e+00   4.1690660e+00
  -2.6275034e+00   4.6695309e+00
  -2.6877286e+00   5.5732543e+00
  -3.4169203e+00   4.2662509e+00
  -5.3139452e+00   2.2825015e+00
  -3.8415004e+00   3.5508598e+00
  -2.8889114e+00   3.8582188e+00
  -3.0244230e+00   3.3992186e+00
  -3.8990051e+00   3.0651085e+00
  -3.9633681e+00   3.7651894e+00
  -3.9674894e+00   3.0697645e+00
  -2.5289945e+00   3.2321707e+00
  -3.2797117e+00   4.0367670e+00
  -3.6194158e+00   3.4949634e+00
  -4.9500557e+00   2.9137853e+00
  -3.8021123e+00   2.9124248e+00
  -3.1089876e+00   4.1992666e+00
  -4.8941660e+00   2.4632018e+00
  -3.2621353e+00   2.3502064e+00
  -4.1415844e+00   3.8640076e+00
  -2.6039281e+00   3.1122906e+00
  -3.8548084e+00   2.3086537e+00
  -3.4979893e+00   2.7510249e+00
  -3.7458509e+00   2.7255206e+00
  -2.9826723e+00   3.2586562e+00
  -4.3030880e+00   3.6817400e+00
  -3.1921086e+00   3.0927536e+00
  -3.6086740e+00   3.7245482e+00
  -3.6126500e+00   3.1675643e+00
  -2.9806707e+00   4.0439064e+00
  -3.6791428e+00   2.1600135e+00
  -3.8152700e+00   5.1446326e+00
  -3.2801115e+00   3.6011617e+00
  -3.7195183e+00   3.0237995e+00
  -2.0221681e+00   3.7352133e+00
  -4.2024667e+00   2.5439090e+00
  -3.5791238e+00   3.1013205e+00
  -4.5010465e+00   2.3397177e+00
  -2.8852212e+00   4.3847671e+00
  -2.6887100e+00   3.5070147e+00
  -3.0632788e+00   4.0329423e+00
  -4.3579347e+00   3.1339416e+00
  -3.6452091e+00   3.3579993e+00
  -4.4179497e+00   2.9611300e+00
  -2.7974531e+00   6.4200186e+00
  -4.5455871e+00   2.3359719e+00
  -3.3842502e+00   3.2722829e+00
  -4.2967354e+00   3.0632089e+00
  -3.7768992e+00   3.6741955e+00
  -3.9197688e+00   3.7643977e+00
  -1.7357814e+00   3.9619856e+00
  -3.6410113e+00   2.5845690e+00
  -3.9042988e+00   3.5431504e+00
  -3.4014233e+00   4.2726394e+00
  -1.6673965e+00   3.0756643e+00
  -2.5991328e+00   3.5307100e+00
  -3.6297426e+00   4.3495855e+00
  -2.0992074e+00   3.1130686e+00
  -3.9821242e+00   4.0660034e+00
  -5.4028536e+00   3.3695216e+00
  -4.3198775e+00   3.4026917e+00
  -2.6976684e+00   4.9495485e+00
  -3.4928730e+00   3.4955166e+00
  -2.9497047e+00   3.1700070e+00
  -4.0540966e+00   2.7280207e+00
  -2.7739465e+00   2.6866870e+00
  -2.7758885e+00   3.4725947e+00
  -3.0508353e+00   5.5237387e+00
  -2.6838631e+00   3.9773541e+00
  -3.4121420e+00   3.2758029e+00
  -3.2752578e+00   2.6493009e+00
  -3.5958968e+00   3.1738165e+00
  -4.1687957e+00   4.8010965e+00
  -3.1281148e+00   3.2817997e+00
  -1.9681879e+00   3.5637747e+00
  -3.9344343e+00   2.9465381e+00
  -1.8750645e+00   4.0186489e+00
  -4.7351095e+00   2.3977536e+00
  -3.8422342e+00   3.3907791e+00
  -2.7639405e+00   3.3497814e+00
  -2.5656593e+00   2.8131991e+00
  -3.4732895e+00   3.7166162e+00
  -2.9491089e+00   2.7502057e+00
  -3.5762892e+00   2.8010600e+00
  -3.0753584e+00   2.8224005e+00
  -3.3336824e+00   3.0682307e+00
  -2.9936658e+00   4.1504299e+00
  -3.1496736e+00   2.2873186e+00
  -3.0319443e+00   2.7738332e+00
  -4.2312870e+00   2.7798119e+00
  -2.1505935e+00   4.0057667e+00
  -3.6334204e+00   2.1138564e+00
  -4.1522719e+00   2.9306445e+00
  -4.2819968e+00   3.0460942e+00
  -2.6085541e+00   2.8569943e+00
  -2.2104619e+00   3.8504743e+00
  -4.2508537e+00   3.6677818e+00
  -2.4134459e+00   4.6343972e+00
  -2.6854316e+00   3.6556378e+00
  -2.9128298e+00   3.1404110e+00
  -2.5399665e+00   3.6228889e+00
  -2.3342279e+00   4.2708511e+00
  -4.3756424e+00   2.9520775e+00
  -3.4716352e+00   3.7743168e+00
  -4.2533130e+00   2.5652747e+00
  -2.8990690e+00   2.3623676e+00
  -4.1923556e+00   3.3636540e+00
  -3.0557315e+00   2.6881060e+00
  -3.1551039e+00   3.6924196e+00
  -3.1598493e+00   3.3359496e+00
  -4.1126757e+00   3.7895462e+00
  -2.9711431e+00   3.4879749e+00
  -4.6874588e+00   2.6257798e+00
  -3.5027917e+00   2.6450587e+00
  -3.9593760e+00   3.0768480e+00
  -3.0564099e+00   3.1219129e+00
  -2.1772369e+00   4.6089196e+00
  -3.0743885e+00   3.3411170e+00
  -3.4369836e+00   3.6877864e+00
  -2.6215392e+00   3.7782715e+00
  -3.3593234e+00   3.5000188e+00
  -3.3420077e+00   3.9543707e+00
  -4.3221811e+00   3.9046395e+00
  -3.3242708e+00   2.9842446e+00
  -3.7768354e+00   5.2131097e+00
  -2.7736796e+00   2.4119188e+00
  -3.4247999e+00   4.1806242e+00
  -2.0660861e+00   3.0522299e+00
  -3.5007904e+00   3.0818490e+00
  -2.7195233e+00   4.8202392e+00
  -3.4114256e+00   3.8240266e+00
  -2.3788796e+00   5.0676312e+00
  -3.1785263e+00   3.6284726e+00
  -2.8711288e+00   3.2481863e+00
  -2.8098392e+00   3.4234455e+00
  -4.6548550e+00   3.4646618e+00
  -1.7436847e+00   5.8629863e+00
  -2.6702595e+00   3.5487506e+00
  -3.3843516e+00   3.4577759e+00
  -3.0752495e+00   3.3137845e+00
  -1.9534395e+00   3.4936122e+00
  -4.6190212e+00   3.0632895e+00
  -2.9441914e+00   4.4596234e+00
  -2.8878080e+00   1.8269275e+00
  -4.1894776e+00   3.4715552e+00
  -2.8762129e+00   5.0727002e+00
  -2.6226816e+00   3.0535926e+00
  -3.1782952e+00   2.9667038e+00
  -2.8214059e+00   3.4976355e+00
  -3.6989075e+00   2.6615390e+00
  -3.6886286e+00   4.0081964e+00
  -3.0357343e+00   3.2304136e+00
  -5.0575557e+00   3.4378018e+00
  -3.4708788e+00   2.1134638e+00
  -2.4125417e+00   3.3168146e+00
  -3.0201872e+00   3.5721218e+00
  -3.7922280e+00   3.5218443e+00
  -3.3330999e+00   3.6806799e+00
  -4.7459198e+00   3.8610402e+00
  -4.8491837e+00   3.8236750e+00
  -2.5357211e+00   4.6338179e+00
  -4.5396026e+00   2.0551316e+00
  -2.9415916e+00   2.3191946e+00
  -3.0988998e+00   2.6074502e+00
  -2.3436426e+00   4.3099139e+00
  -5.1408369e+00   3.3053488e+00
  -3.3588781e+00   3.1200033e+00
  -4.0361420e+00   3.0096932e+00
  -4.0411985e+00   2.7758820e+00
  -3.5599584e+00   3.8457553e+00
  -3.5759791e+00   3.1132950e+00
  -3.2211177e+00   3.7143847e+00
  -2.9125986e+00   3.3715764e+00
  -2.8752452e+00   3.3843601e+00
  -1.2932282e+00   4.4314081e+00
  -4.2088353e+00   1.5551211e+00
  -4.3323887e+00   2.1576000e+00
  -4.3330394e+00   3.6730728e+00
  -2.2204193e+00   3.0807529e+00
  -3.9941981e+00   4.0339104e+00
  -3.2486499e+00   2.9820639e+00
  -3.2777381e+00   3.3062611e+00
  -3.3978150e+00   4.3812053e+00
  -4.7056525e+00   2.5052090e+00
  -2.5845612e+00   4.6021212e+00
  -2.3528066e+00   3.8722936e+00
  -2.5555854e+00   3.4035203e+00
  -2.9508543e+00   3.7402115e+00
  -3.2142158e+00   3.6842429e+00
  -4.4937548e+00   2.7997273e+00
  -2.0088324e+00   4.4861442e+00
  -2.8622102e+00   2.9753640e+00
  -3.7490838e+00   4.1207854e+00
  -3.4242789e+00   3.8150517e+00
  -4.4578535e+00   2.9047491e+00
  -2.9402778e+00   5.4727128e+00
  -3.0807673e+00   3.3505083e+00
  -3.0540976e+00   2.5337699e+00
  -3.9723988e+00   2.6273444e+00
  -2.4323307e+00   3.8029690e+00
  -3.3983035e+00   4.7191809e+00
  -4.4330777e+00   2.7615215e+00
  -3.1771592e+00   5.0469553e+00
  -4.0155125e+00   1.7526483e+00
  -4.4219898e+00   2.8464086e+00
  -3.8152727e+00   4.5560709e+00
  -2.7442636e+00   2.9059976e+00
  -4.4253924e+00   3.0290664e+00
  -4.7363481e+00   1.9456890e+00
  -4.0341507e+00   2.9777272e+00
  -3.8516212e+00   1.6260227e+00
  -3.9612862e+00   2.3705713e+00
  -3.5423738e+00   1.4570489e+00
  -3.7190791e+00   2.6615422e+00
  -4.0477035e+00   3.9228938e+00
  -2.0218171e+00   4.9101448e+00
  -3.4716998e+00   3.4064722e+00
  -1.8143128e+00   4.8201260e+00
  -4.2203401e+00   3.2389259e+00
  -4.6806360e+00   3.6263835e+00
  -3.7689033e+00   3.7883064e+00
  -3.8280056e+00   2.6037832e+00
  -2.9421479e+00   3.4640937e+00
  -3.4492027e+00   3.2898215e+00
  -3.0761238e+00   3.8691767e+00
  -2.7417424e+00   3.9522464e+00
  -3.5551153e+00   3.5373791e+00
  -2.8655109e+00   3.0025528e+00
  -3.7536872e+00   5.6519064e+00
  -4.3135967e+00   3.6161446e+00
  -4.4547312e+00   3.2350305e+00
  -3.4578217e+00   2.8711694e+00
  -3.8360604e+00   3.0748712e+00
  -4.0287478e+00   2.8455743e+00
  -4.3512816e+00   2.9058082e+00
  -2.9922876e+00   4.7288293e+00
  -4.0065754e+00   2.9347041e+00
  -3.3300672e+00   5.1676224e+00
  -4.3518315e+00   2.5911748e+00
  -3.9153833e+00   2.9834069e+00
  -3.5802415e+00   2.8155733e+00
  -3.0736835e+00   2.3539320e+00
  -4.2470216e+00   2.8981841e+00
  -3.1636419e+00   3.5706186e+00
  -4.3262448e+00   4.5230831e+00
  -3.6942739e+00   2.6081630e+00
  -3.6265368e+00   2.5739172e+00
  -2.7943878e+00   3.3716625e+00
  -4.8377498e+00   3.6724587e+00
  -1.4058612e+00   3.9914897e+00
  -3.6619268e+00   3.4379886e+00
  -4.4442077e+00   3.8046809e+00
  -3.5255413e+00   4.1534049e+00
  -1.5362327e+00   4.4014828e+00
  -2.7910475e+00   3.9989557e+00
  -4.5610192e+00   3.7422754e+00
  -5.2585745e+00   1.2750992e+00
  -3.6759788e+00   4.1877331e+00
  -3.3278501e+00   1.7446354e+00
  -3.8500381e+00   3.3437973e+00
  -2.9683872e+00   4.0691727e+00
  -3.2354670e+00   4.1162364e+00
  -2.9820915e+00   3.1070020e+00
  -3.2812290e+00   2.7571159e+00
  -1.9522099e+00   2.6989579e+00
  -2.7504758e+00   2.4737192e+00
  -4.1741906e+00   2.8550354e+00
  -4.4101606e+00   2.3564570e+00
  -3.7865435e+00   3.3030909e+00
  -3.7699077e+00   3.8621724e+00
  -3.3195988e+00   3.2717163e+00
  -3.9927266e+00   3.0036823e+00
  -2.9074004e+00   4.3505412e+00
  -3.4374068e+00   4.6339713e+00
  -2.7621121e+00   3.8298073e+00
  -4.0692081e+00   3.4132860e+00
  -5.5918562e+00   3.3083942e+00
  -3.5980748e+00   3.4782347e+00
  -4.4341119e+00   2.2923109e+00
  -4.2935836e+00   3.0991767e+00
  -3.4080504e+00   2.6345954e+00
  -3.6328601e+00   2.9840256e+00
  -3.2309170e+00   3.6437792e+00
  -3.7147200e+00   3.1977337e+00
  -4.0272591e+00   3.3220235e+00
  -4.2823220e+00   3.2623866e+00
  -2.5769346e+00   3.3713753e+00
  -3.6436660e+00   2.4241702e+00
  -3.0599568e+00   3.7078041e+00
  -2.7650260e+00   4.9204877e+00
  -3.8015140e+00   3.6364809e+00
  -3.3684508e+00   4.2546282e+00
  -3.8171013e+00   3.5143793e+00
  -2.2766422e+00   3.1125264e+00
  -4.2197348e+00   3.0704493e+00
  -3.1093310e+00   3.3354538e+00
  -4.5891506e+00   2.3422098e+00
  -2.5953936e+00   3.4794261e+00
  -1.4191066e+00   4.3084513e+00
  -3.0605526e+00   3.6247540e+00
  -2.9588639e+00   2.7983407e+00
  -3.6047366e+00   3.3795061e+00
  -2.5741203e+00   3.9913120e+00
  -4.4529766e+00   3.2701248e+00
  -3.2209148e+00   4.2417075e+00
  -4.2963143e+00   2.7759796e+00
  -4.1185125e+00   3.8134097e+00
  -2.2536629e+00   3.6837367e+00
  -3.4981599e+00   3.0373866e+00
  -1.5715786e+00   4.4884651e+00
  -3.7196146e+00   3.0629245e+00
  -5.1093038e+00   3.0264918e+00
  -3.8434147e+00   2.7187496e+00
  -3.5876642e+00   3.0150911e+00
  -3.3270820e+00   3.8536294e+00
  -4.3276105e+00   2.9496503e+00
  -4.4431460e+00   2.6132439e+00
  -5.9839214e+00   7.9211320e-01
  -1.9164085e+00   6.1251169e+00
  -4.8443955e+00   2.9239650e+00
  -2.6980184e+00   3.4872557e+00
  -4.8874880e+00   2.0115575e+00
  -2.4498042e+00   4.5626650e+00
  -4.2377241e+00   3.9075153e+00
  -4.2070271e+00   3.1328521e+00
  -3.1289102e+00   2.5748845e+00
  -3.8774671e+00   2.6534038e+00
  -2.6627670e+00   4.1779112e+00
  -3.3832709e+00   3.0503866e+00
  -2.4917226e+00   4.8290931e+00
  -3.9358863e+00   2.2683670e+00
  -2.9792348e+00   2.4461553e+00
  -3.4987400e+00   4.5901916e+00
  -4.5959097e+00   3.1483386e+00
  -3.8738792e+00   1.7044916e+00
  -3.8486128e+00   3.7088759e+00
  -4.0395745e+00   2.8987123e+00
  -3.4005409e+00   3.1875117e+00
  -3.2321314e+00   2.3371367e+00
  -3.9457934e+00   3.7363421e+00
  -2.8909391e+00   3.9791943e+00
  -3.4102912e+00   3.5680724e+00
  -3.1891456e+00   3.1141605e+00
  -3.4012291e+00   3.0086487e+00
  -2.5373100e+00   3.4492319e+00
  -3.5366558e+00   3.5744023e+00
  -2.7663972e+00   2.9731395e+00
  -3.8771849e+00   3.7034216e+00
  -4.5118259e+00   2.4901510e+00
  -3.3461907e+00   3.7950311e+00
  -2.0253390e+00   5.4517538e+00
  -3.9075725e+00   2.0925760e+00
  -3.8289816e+00   3.4979083e+00
  -5.5031624e+00   2.9392610e+00
  -4.3099139e+00   1.7858945e+00
  -3.3371975e+00   3.6975445e+00
  -4.0394655e+00   3.9028737e+00
  -5.4020650e+00   3.4357247e+00
  -4.2550490e+00   2.8792695e+00
  -3.0016780e+00   3.7533831e+00
  -3.4075841e+00   2.5107488e+00
  -3.6719685e+00   3.2041282e+00
  -2.2730900e+00   4.3466339e+00
  -3.3241198e+00   3.9548920e+00
  -3.1576541e+00   2.7231962e+00
  -3.0230424e+00   3.8274822e+00
  -3.3634126e+00   3.1868795e+00
  -2.6751167e+00   4.9486432e+00
  -2.9477133e+00   2.5207811e+00
  -4.3421160e+00   3.8291500e+00
  -4.2026432e+00   3.8370833e+00
  -3.4387103e+00   1.8670997e+00
  -2.8908883e+00   2.3939116e+00
  -3.0762944e+00   3.0934431e+00
  -3.3418930e+00   3.0155931e+00
  -2.5623463e+00   3.9553110e+00
  -2.6048905e+00   4.4864815e+00
  -4.0994925e+00   1.1112108e+00
  -2.8507376e+00   4.2919365e+00
  -4.2213486e+00   4.5489987e+00
  -2.7447876e+00   3.2388778e+00
  -4.4155494e+00   4.2036875e+00
  -3.3851363e+00   2.9235717e+00
  -2.9700002e+00   4.1981872e+00
  -3.4966321e+00   3.5094084e+00
  -2.7420052e+00   3.5326696e+00
  -3.5877125e+00   2.7085395e+00
  -2.6276513e+00   2.3578105e+00
  -3.1302282e+00   3.6322255e+00
  -3.0535550e+00   3.7852539e+00
  -3.6430963e+00   3.2190751e+00
  -2.6859592e+00   2.8036381e+00
  -4.5842190e+00   3.4836417e+00
  -4.1028428e+00   3.6889144e+00
  -2.5218428e+00   3.5500626e+00
  -3.2626481e+00   2.6690499e+00
  -3.9842666e+00   3.5072207e+00
  -3.5562688e+00   3.5256264e+00
  -2.1009322e+00   4.7625232e+00
  -3.0300916e+00   4.1156484e+00
  -3.0466693e+00   1.9088132e+00
  -2.7648865e+00   4.5838249e+00
  -3.6178528e+00   3.5046379e+00
  -3.1371585e+00   3.3448657e+00
  -4.5170722e+00   3.5271027e+00
  -3.5386845e+00   3.9825291e+00
  -4.4179291e+00   2.9226956e+00
  -3.2368430e+00   2.8071785e+00
  -2.5662651e+00   3.2988248e+00
  -2.3376056e+00   3.4298753e+00
  -2.9749810e+00   3.2335594e+00
  -2.6935166e+00   3.7058202e+00
  -4.7637791e+00   2.5105207e+00
  -2.3382764e+00   3.5264843e+00
  -2.7264134e+00   4.2326583e+00
  -2.8923337e+00   2.4234388e+00
  -3.4897088e+00   4.2288639e+00
  -2.8646999e+00   3.3455614e+00
  -2.5824366e+00   4.0121275e+00
  -3.4495413e+00   2.9411067e+00
  -4.2222159e+00   3.3235038e+00
  -2.9864810e+00   3.4345507e+00
  -3.1277201e+00   3.6698065e+00
  -2.6739376e+00   4.5366501e+00
  -2.0395023e+00   3.0474325e+00
  -3.9008897e+00   3.9020011e+00
  -2.8387744e+00   5.0441958e+00
  -4.2683805e+00   4.2471124e+00
  -2.3071918e+00   3.8178036e+00
  -3.5052750e+00   3.5023951e+00
  -2.0419299e+00   3.5139946e+00
  -4.9421221e+00   2.7631877e+00
  -3.6323934e+00   2.3668936e+00
  -3.7251573e+00   3.7289182e+00
  -3.4468270e+00   3.3089061e+00
  -2.9259861e+00   4.0584300e+00
  -4.1915248e+00   4.0942934e+00
  -3.4500855e+00   3.4404032e+00
  -4.8135316e+00   3.7988612e+00
  -2.9044406e+00   3.8697499e+00
  -3.8063950e+00   3.7422510e+00
  -3.5008107e+00   3.6815068e+00
  -3.0368089e+00   4.1631167e+00
  -3.9670107e+00   2.6880864e+00
  -4.0054742e+00   3.4600062e+00
  -4.0109340e+00   2.3863730e+00
  -3.1943495e+00   2.7174033e+00
  -2.7154221e+00   3.2005947e+00
  -2.6745761e+00   4.5289079e+00
  -3.9907076e+00   3.2672880e+00
  -4.1709771e+00   4.2934704e+00
  -3.0401358e+00   2.5969872e+00
  -3.4671128e+00   3.2173024e+00
  -3.1322014e+00   2.6557240e+00
  -3.6889546e+00   2.1899118e+00
  -3.3819978e+00   2.6133930e+00
  -4.0876242e+00   3.0193746e+00
  -2.7319118e+00   3.9950760e+00
  -2.9322430e+00   2.9811034e+00
  -2.0991899e+00   4.1167054e+00
  -3.6336581e+00   3.6465280e+00
  -2.4646817e+00   3.8208696e+00
  -4.4178161e+00   3.3719084e+00
  -4.6969451e+00   3.2726814e+00
  -4.0214602e+00   4.2867330e+00
  -3.4505000e+00   2.5630043e+00
  -2.3643742e+00   2.1962329e+00
  -3.3130535e+00   3.1949852e+00
  -4.2506154e+00   3.0862480e+00
  -1.8171879e+00   2.9658799e+00
  -3.0130651e+00   4.0516613e+00
  -2.9729738e+00   3.1225813e+00
  -3.9494468e+00   3.0843422e+00
  -2.8407054e+00   2.0108426e+00
  -2.0775885e+00   3.1209077e+00
  -3.3874118e+00   2.3543012e+00
  -3.3740199e+00   2.4696642e+00
  -3.6668565e+00   4.2610505e+00
  -5.3187958e+00   1.4214391e+00
  -3.0081715e+00   4.0471934e+00
  -3.0458180e+00   3.4249242e+00
  -2.3345010e+00   3.7228955e+00
  -5.6432143e+00   3.2428330e+00
  -3.0733631e+00   3.4801248e+00
  -3.2018373e+00   2.4883639e+00
  -2.3830759e+00   4.8189968e+00
  -2.9389207e+00   2.4602733e+00
  -2.8970728e+00   4.7188777e+00
  -2.5336489e+00   2.9034944e+00
  -2.4370252e+00   4.6460045e+00
  -3.5685672e+00   3.7355256e+00
  -3.5672111e+00   3.5337014e+00
  -3.0140855e+00   3.6217095e+00
  -2.9586875e+00   4.4776270e+00
  -3.2065819e+00   3.0829423e+00
  -3.6543009e+00   3.7780863e+00
  -3.1278185e+00   3.8489452e+00
  -3.8992479e+00   2.8936620e+00
  -3.5162959e+00   4.1288996e+00
  -2.5127832e+00   3.4331324e+00
  -1.5644912e+00   3.4259386e+00
  -2.6170919e+00   3.3745981e+00
  -2.9033232e+00   4.0535905e+00
  -3.0283404e+00   5.7184325e+00
  -3.4441973e+00   3.7688029e+00
  -2.8283046e+00   3.1446787e+00
  -3.8624624e+00   3.9918526e+00
  -2.8203676e+00   2.9436325e+00
  -3.6743931e+00   3.2896187e+00
  -2.8586687e+00   4.5834031e+00
  -2.5517554e+00   4.4331654e+00
  -1.8727442e+00   4.0160913e+00
  -4.3642600e+00   2.5025908e+00
  -2.3501958e+00   3.8698618e+00
  -3.3452325e+00   3.2525413e+00
  -4.8119743e+00   2.7156121e+00
  -3.4849579e+00   2.9076088e+00
  -2.7170775e+00   3.5264567e+00
  -2.7702193e+00   2.5076513e+00
  -3.2114881e+00   3.3185616e+00
  -5.2413177e+00   3.6831674e+00
  -3.4513100e+00   3.3726159e+00
  -5.1242768e+00   1.8442787e+00
  -3.7441008e+00   2.1360711e+00
  -1.9407100e+00   3.7805485e+00
  -3.3741956e+00   3.2259269e+00
  -4.2817359e+00   2.3195146e+00
  -3.6679535e+00   3.3378031e+00
  -4.0552512e+00   3.6290483e+00
  -3.5842594e+00   2.5601760e+00
  -2.9681183e+00   3.8276640e+00
  -2.4237742e+00   3.0526129e+00
  -4.5685044e+00   1.8829432e+00
  -3.0499006e+00   3.4371543e+00
  -4.5269877e+00   2.9476265e+00
  -3.7252894e+00   4.0974416e+00
  -3.6972262e+00   1.9548460e+00
  -4.1470258e+00   2.7026785e+00
  -4.0350364e+00   2.3112140e+00
  -5.3756307e+00   2.6655667e+00
  -2.4092341e+00   3.5455520e+00
  -2.7116338e+00   2.8289399e+00
  -4.4604219e+00   3.0327468e+00
  -3.7526703e+00   3.4902636e+00
  -3.2150545e+00   3.2518549e+00
  -4.5223437e+00   2.3847964e+00
  -2.5133801e+00   4.7160588e+00
  -2.5735432e+00   3.9261974e+00
  -3.5098374e+00   3.2785423e+00
  -3.0868485e+00   2.9146727e+00
  -3.9333196e+00   2.5901863e+00
  -2.8500111e+00   3.4503325e+00
  -4.0311410e+00   2.8441347e+00
  -2.4161540e+00   4.2117678e+00
  -3.5680906e+00   2.8240746e+00
  -3.3496483e+00   3.9044069e+00
  -2.7731077e+00   3.2676451e+00
  -4.3823471e+00   2.8463104e+00
  -3.5083408e+00   3.1857217e+00
  -3.1380605e+00   4.6576264e+00
  -3.8324276e+00   3.5662352e+00
  -3.5264537e+00   3.6944980e+00
  -3.1037334e+00   3.0441536e+00
  -3.4302821e+00   4.0020174e+00
  -4.0134235e+00   3.3535620e+00
  -2.1214572e+00   3.3759203e+00
  -3.8827516e+00   2.9630006e+00
  -2.1807158e+00   3.8002508e+00
  -2.4240886e+00   3.9106843e+00
  -3.5340037e+00   2.5854057e+00
  -3.0663642e+00   3.2933729e+00
  -4.5436531e+00   1.9275070e+00
  -3.2494453e+00   2.3464872e+00
  -3.3125030e+00   3.7342848e+00
  -3.2448346e+00   2.7545937e+00
  -3.6174521e+00   3.5483516e+00
  -3.8869081e+00   2.7350895e+00
  -3.1697563e+00   3.9273474e+00
  -5.7797479e+00   3.2910954e+00
  -3.1800295e+00   3.3748667e+00
  -2.6912039e+00   4.2534869e+00
  -3.2372284e+00   4.3820245e+00
  -2.3855213e+00   4.0079715e+00
  -3.8695146e+00   2.2338542e+00
  -3.5681847e+00   2.6293551e+00
  -4.4007211e+00   1.7806172e+00
  -5.7622835e+00   2.8127134e+00
  -3.7131632e+00   3.5569909e+00
  -3.0009375e+00   2.6118102e+00
  -4.0841916e+00   2.4386721e+00
  -4.5297254e+00   3.8326072e+00
  -4.3686000e+00   3.3806589e+00
  -4.6021299e+00   3.1210114e+00
  -4.1762045e+00   3.6114991e+00
  -3.8102388e+00   4.4740031e+00
  -3.1794618e+00   3.0187771e+00
  -3.4142793e+00   3.3560548e+00
  -3.3154604e+00   2.5078732e+00
  -3.7081711e+00   2.4420231e+00
  -4.6079264e+00   2.5401512e+00
  -1.5724460e+00   4.3352671e+00
  -3.4480316e+00   2.6786086e+00
  -4.0144781e+00   3.0150995e+00
  -4.2917488e+00   3.0700153e+00
  -2.6653297e+00   5.2123841e+00
  -3.1244131e+00   1.5445452e+00
  -4.2025452e+00   3.2952502e+00
  -4.4482416e+00   2.3266610e+00
  -4.0627565e+00   3.5036537e+00
  -5.1019753e+00   2.2348912e+00
  -3.5419504e+00   3.4547031e+00
  -4.0865836e+00   3.6212000e+00
  -3.3709166e+00   1.9891546e+00
  -3.3654856e+00   3.1603143e+00
  -2.9712561e+00   2.8439748e+00
  -4.0358254e+00   2.4482584e+00
  -3.8448671e+00   2.5022696e+00
  -2.9992880e+00   2.2793031e+00
  -3.8360296e+00   2.5462946e+00
  -3.5107744e+00   3.2399232e+00
  -2.5571567e+00   3.6748616e+00
  -4.1690129e+00   2.6916063e+00
  -3.1495918e+00   3.6962423e+00
  -2.1368650e+00   4.1673464e+00
  -4.4119330e+00   3.7010581e+00
  -3.8176573e+00   1.9087740e+00
  -2.6662272e+00   2.9422259e+00
  -3.0236217e+00   3.5839724e+00
  -3.2129492e+00   3.1756454e+00
  -3.1003574e+00   4.1725202e+00
  -5.3998212e+00   2.3313128e+00
  -2.6440224e+00   3.1812735e+00
  -2.6868533e+00   3.7040414e+00
  -3.1610003e+00   4.9788394e+00
  -3.4171704e+00   3.2165166e+00
  -5.1090117e+00   4.6214140e+00
  -4.2401895e+00   3.4293135e+00
  -4.3579483e+00   3.8118066e+00
  -3.9683583e+00   3.1517391e+00
  -3.4912115e+00   2.3252036e+00
  -6.1993591e-01   5.2848983e+00
  -2.9764561e+00   4.4296346e+00
  -3.4353254e+00   4.3658959e+00
  -3.3671567e+00   2.6538144e+00
  -3.8413580e+00   2.3322113e+00
  -3.4075417e+00   4.6400644e+00
  -1.2774038e+00   5.9430033e+00
  -3.8153481e+00   2.3049092e+00
  -2.2313819e+00   3.7716739e+00
  -2.9709760e+00   3.6122492e+00
  -4.3370603e+00   4.1098699e+00
  -3.1926237e+00   3.1830352e+00
  -2.7558537e+00   3.4796819e+00
  -3.0466822e+00   3.3971107e+00
  -4.1894312e+00   2.8257847e+00
  -4.2555869e+00   3.1723991e+00
  -3.5057150e+00   2.9741654e+00
  -2.9605296e+00   4.1325535e+00
  -3.0770869e+00   4.0724062e+00
  -3.1551697e+00   4.4125964e+00
  -3.3590422e+00   2.9603297e+00
  -3.5809108e+00   3.2582823e+00
  -3.0438479e+00   4.4841527e+00
  -3.6690112e+00   4.4859934e+00
  -3.7361266e+00   3.5407136e+00
  -3.8303346e+00   3.2985699e+00
  -2.1071496e+00   3.3818210e+00
  -2.2410536e+00   4.0571036e+00
  -3.2350763e+00   2.7312220e+00
  -3.9117942e+00   3.2417206e+00
  -3.1959288e+00   3.1682793e+00
  -3.9870006e+00   3.3513330e+00
  -2.9091891e+00   3.1865231e+00
  -3.1732785e+00   3.0639271e+00
  -3.3807420e+00   3.4878663e+00
  -3.5500374e+00   3.3488220e+00
  -2.3977041e+00   4.1145405e+00
  -3.7258489e+00   3.2902021e+00
  -3.5990476e+00   4.4985423e+00
  -3.6132273e+00   2.4929896e+00
  -3.4691424e+00   4.6859408e+00
  -3.5369084e+00   2.7249841e+00
  -4.0819035e+00   2.6304119e+00
  -2.8212749e+00   3.5444409e+00
  -3.2545252e+00   4.0243700e+00
  -2.6475077e+00   4.6667694e+00
  -2.6694391e+00   3.7856252e+00
  -4.3518570e+00   4.5883952e+00
  -2.6804436e+00   4.3352348e+00
  -4.1197195e+00   3.3912436e+00
  -4.5064257e+00   3.5131286e+00
  -3.2713018e+00   3.3803932e+00
  -4.2432812e+00   3.2367485e+00
  -3.4914747e+00   4.6755830e+00
  -4.1185661e+00   3.1100105e+00
  -1.7128965e+00   4.7075181e+00
  -2.2344617e+00   4.0583916e+00
  -4.7344821e+00   2.5908644e+00
  -1.6877543e+00   4.2446403e+00
  -4.4331724e+00   2.5458225e+00
  -4.3411905e+00   3.1019413e+00
  -2.7924435e+00   3.4825972e+00
  -3.5909045e+00   4.4378013e+00
  -3.3350032e+00   2.6712510e+00
  -2.6190312e+00   3.5918425e+00
  -2.9605279e+00   4.0703663e+00
  -2.4392031e+00   3.0935875e+00
  -3.7916613e+00   3.7584304e+00
  -3.8179639e+00   4.8469512e+00
  -3.3238118e+00   3.4010639e+00
  -3.6343037e+00   3.1242210e+00
  -3.2275292e+00   3.9015966e+00
  -3.1313504e+00   3.5599015e+00
  -4.1612244e+00   2.7515160e+00
  -2.5991347e+00   4.7951216e+00
  -3.7102069e+00   3.9048891e+00
  -2.5243694e+00   3.3578749e+00
  -3.7837424e+00   4.5863126e+00
  -2.8358338e+00   2.8912431e+00
  -2.8512648e+00   3.8869248e+00
  -4.1726856e+00   2.4019739e+00
  -4.5374894e+00   2.5934399e+00
  -4.6385500e+00   2.1139742e+00
  -4.5774468e+00   2.4287922e+00
  -2.7584318e+00   2.5188768e+00
  -3.4285987e+00   3.8100531e+00
  -3.2463272e+00   2.6835776e+00
  -3.7337769e+00   3.9574619e+00
  -3.8141909e+00   4.4252283e+00
  -4.3396456e+00   2.1665857e+00
  -3.1711159e+00   2.9082136e+00
  -3.9451318e+00   2.8095433e+00
  -2.6861507e+00   3.9000581e+00
  -2.3015192e+00   3.9906983e+00
  -3.1575445e+00   2.7436704e+00
  -3.3948548e+00   2.6530292e+00
  -4.2932474e+00   2.1436087e+00
  -3.9464042e+00   3.0014655e+00
  -3.8028602e+00   3.8104826e+00
  -4.2244136e+00   3.6269006e+00
  -3.8376713e+00   3.6341536e+00
  -3.4620744e+00   4.2696499e+00
  -1.7682638e+00   4.0504344e+00
  -3.2126261e+00   3.7453528e+00
  -4.4732973e+00   3.5925864e+00
  -1.8393074e+00   4.7637428e+00
  -3.2353674e+00   3.8119157e+00
  -4.7989910e+00   2.8935760e+00
  -2.5453309e+00   3.6547019e+00
  -4.0433285e+00   3.0969513e+00
  -3.9917907e+00   3.3821322e+00
  -2.6275602e+00   4.5028329e+00
  -2.3582909e+00   3.1851435e+00
  -2.9042238e+00   4.4297297e+00
  -3.7764877e+00   3.7520746e+00
  -3.2230866e+00   3.9014399e+00
  -3.5017003e+00   3.0507597e+00
  -2.5294042e+00   2.6121084e+00
  -3.2054183e+00   3.2945548e+00
  -4.8589174e+00   2.4012320e+00
  -3.5147708e+00   4.4098681e+00
  -5.7668323e+00   2.2719728e+00
  -3.1211185e+00   4.0563375e+00
  -1.7213903e+00   3.7805933e+00
  -3.4995337e+00   2.4813430e+00
  -2.6053224e+00   3.6058284e+00
  -3.5941825e+00   3.1136306e+00
  -3.4902709e+00   3.1789502e+00
  -2.2722927e+00   4.4163008e+00
  -2.6315657e+00   3.9359619e+00
  -4.0423630e+00   3.4579053e+00
  -3.8156540e+00   3.1262213e+00
  -4.0767946e+00   3.7833010e+00
  -3.6721323e+00   3.5618422e+00
  -3.9020283e+00   4.5496472e+00
  -4.5277885e+00   3.8296882e+00
  -3.6805897e+00   2.8746755e+00
  -3.2539261e+00   2.6456754e+00
  -3.6115722e+00   3.5986309e+00
  -5.2243919e+00   2.4428063e+00
  -5.2237035e+00   3.0192558e+00
  -2.6905291e+00   3.8277311e+00
  -2.9783208e+00   3.2231574e+00
  -3.1411738e+00   3.7543894e+00
  -2.3015091e+00   3.0172785e+00
  -3.8629383e+00   2.4310443e+00
  -2.8229858e+00   3.0669824e+00
  -4.5591862e+00   2.5176858e+00
  -2.4227108e+00   4.4203550e+00
  -1.9794916e+00   3.6593206e+00
  -1.5629456e+00   5.1622324e+00
  -2.0861527e+00   3.1112839e+00
  -3.2539513e+00   3.1772880e+00
  -4.5734693e+00   3.0754949e+00
  -1.7445538e+00   3.4558823e+00
  -4.1574366e+00   3.3307913e+00
  -2.1004405e+00   3.0529477e+00
  -3.6806270e+00   2.8772572e+00
  -4.8328439e+00   3.8928868e+00
  -2.9524343e+00   2.8103992e+00
  -4.1186568e+00   3.7484713e+00
  -3.5199271e+00   2.5986321e+00
  -2.8323279e+00   4.1291665e+00
  -2.4356051e+00   3.0536249e+00
  -3.6335631e+00   4.3519567e+00
  -3.8171544e+00   3.2502739e+00
  -3.4501279e+00   3.2221826e+00
  -3.9614005e+00   4.7465156e+00
  -2.7760031e+00   2.5752767e+00
  -1.9504620e+00   4.9502965e+00
  -2.0687128e+00   5.0875557e+00
  -4.3345796e+00   2.8444998e+00
  -7.5620477e-01   4.2261512e+00
  -2.4362442e+00   3.8828206e+00
  -2.6899995e+00   3.3100352e+00
  -3.6681074e+00   3.0714485e+00
  -4.9567973e+00   3.0366386e+00
  -5.0013462e+00   1.9498882e+00
  -3.1249182e+00   3.3835805e+00
  -3.5237213e+00   2.6888230e+00
  -3.2452400e+00   4.0637911e+00
  -3.6661795e+00   1.9737096e+00
  -3.2831321e+00   3.8404691e+00
  -3.4571797e+00   2.3974879e+00
  -3.8617571e+00   3.0840048e+00
  -2.5065916e+00   3.1084925e+00
  -3.3264274e+00   3.4507953e+00
  -4.2138724e+00   3.2142773e+00
  -3.3516612e+00   3.0796888e+00
  -2.2757982e+00   3.4881104e+00
  -3.2791286e+00   4.0421843e+00
  -3.4598821e+00   3.5855805e+00
  -3.9961415e+00   1.5355687e+00
  -3.5924092e+00   2.3566537e+00
  -3.8540674e+00   4.3534515e+00
  -4.5282119e+00   1.7189205e+00
  -3.8073243e+00   2.4517402e+00
  -5.9403537e+00   3.2687789e+00
  -2.2815235e+00   3.8131272e+00
  -5.5416376e+00   2.5891394e+00
  -3.5727983e+00   2.8681260e+00
  -3.2484111e+00   2.7846720e+00
  -3.3306851e+00   5.1708279e+00
  -2.9539245e+00   3.5729000e+00
  -3.4143935e+00   4.5503429e+00
  -3.9475417e+00   3.1932849e+00
  -3.3651909e+00   5.0066921e+00
  -3.8623583e+00   2.2857992e+00
  -3.0186592e+00   3.8019565e+00
  -3.2916170e+00   3.4057963e+00
  -3.0265372e+00   3.1754256e+00
  -3.7525144e+00   2.9469256e+00
  -3.4987736e+00   2.8162509e+00
  -4.4946380e+00   3.2844799e+00
  -4.5838601e+00   3.0525477e+00
  -3.0940740e+00   4.4348647e+00
  -3.4802181e+00   4.6170005e+00
  -3.6862778e+00   3.0676621e+00
  -4.2084067e+00   2.5526333e+00
  -3.8173017e+00   3.8557827e+00
  -3.7176877e+00   2.4258165e+00
  -2.4487782e+00   3.7853071e+00
  -3.4948964e+00   3.4764921e+00
  -3.1964927e+00   3.6387616e+00
  -2.6353506e+00   3.5185559e+00
  -3.1445715e+00   4.1679971e+00
  -3.4253038e+00   3.1643223e+00
  -5.4455032e+00   2.3521904e+00
  -2.9817058e+00   3.2419737e+00
  -4.2176044e+00   2.9697931e+00
  -3.0167918e+00   3.3113875e+00
  -2.9639405e+00   2.7999712e+00
  -3.8139268e+00   4.7774407e+00
  -2.1313209e+00   3.7669392e+00
  -2.2229835e+00   4.4180868e+00
  -3.2045791e+00   3.0484778e+00
  -4.8616110e+00   1.9106800e+00
  -3.5701473e+00   2.7598314e+00
  -3.4444486e+00   2.5681943e+00
  -1.9828895e+00   3.5648979e+00
  -3.9701707e+00   3.2110594e+00
  -2.9965912e+00   2.4800119e+00
  -3.8204699e+00   3.5982086e+00
  -4.3678766e+00   3.1293268e+00
  -4.3657983e+00   3.7333437e+00
  -3.5355108e+00   3.5921713e+00
  -1.7342816e+00   4.7872691e+00
  -3.2061996e+00   3.3527093e+00
  -4.1428023e+00   3.2221202e+00
  -3.3220810e+00   2.9719190e+00
  -2.7638181e+00   3.5096424e+00
  -4.1031822e+00   3.6901105e+00
  -3.1172904e+00   3.4496025e+00
  -4.1447191e+00   2.0471938e+00
  -3.5812972e+00   3.2572990e+00
  -2.2289588e+00   3.8068775e+00
  -4.4149635e+00   3.8811730e+00
  -2.8048013e+00   3.0280825e+00
  -5.1645127e+00   3.0746343e+00
  -3.5976912e+00   2.9242351e+00
  -5.3358631e+00   3.4828881e+00
  -4.2658389e+00   2.3912462e+00
  -2.8827148e+00   3.4571802e+00
  -3.9085909e+00   3.5110792e+00
  -1.2043132e+00   5.0862594e+00
  -3.8207215e+00   2.7085581e+00
  -2.7887546e+00   3.4686111e+00
  -5.2382855e+00   1.8350237e+00
  -3.1464242e+00   3.6069486e+00
  -2.6122142e+00   3.3286333e+00
  -3.7732107e+00   2.6245144e+00
  -2.7711383e+00   3.7343915e+00
  -3.7759909e+00   3.3976917e+00
  -3.4761085e+00   3.3232422e+00
  -3.1560379e+00   3.0910593e+00
  -1.9873548e+00   4.1780563e+00
  -3.8687020e+00   3.9991743e+00
  -2.9669651e+00   2.6894454e+00
  -2.0483699e+00   3.9924963e+00
  -4.5905751e+00   2.2968403e+00
  -3.6542651e+00   4.5779671e+00
  -3.9882121e+00   2.3810887e+00
  -4.0189125e+00   3.1311896e+00
  -3.2994206e+00   4.9225226e+00
  -2.1704271e+00   3.0669665e+00
  -1.9662810e+00   3.0116647e+00
  -2.8307635e+00   4.3040650e+00
  -5.1053283e+00   2.0937779e+00
  -2.6507801e+00   4.5245096e+00
  -3.1256516e+00   2.2892586e+00
  -4.4286611e+00   2.5341001e+00
  -4.3443064e+00   1.3945406e+00
  -3.1033184e+00   3.3814051e+00
  -3.8723497e+00   2.1932677e+00
  -4.6500062e+00   2.1949212e+00
  -4.9589285e+00   2.5822475e+00
  -3.2099698e+00   3.4362974e+00
  -3.2490326e+00   4.5555134e+00
  -3.7678532e+00   3.5457915e+00
  -4.0775970e+00   3.5137942e+00
  -2.1636237e+00   4.1910963e+00
  -2.4228735e+00   3.5007330e+00
  -2.5424810e+00   2.7890118e+00
  -3.9670479e+00   3.1426011e+00
  -4.1298897e+00   2.6499377e+00
  -2.3994297e+00   2.4149328e+00
  -2.9233599e+00   5.3711292e+00
  -3.6289939e+00   2.6979008e+00
  -3.9785545e+00   3.3214005e+00
  -3.2872579e+00   4.3290905e+00
  -1.9082018e+00   3.0786529e+00
  -3.7927107e+00   1.8755703e+00
  -3.4934549e+00   3.0735986e+00
  -4.2412597e+00   3.8272553e+00
  -8.8347533e-01   4.0060187e+00
  -4.0599244e+00   3.6339198e+00
  -2.9259678e+00   4.0606350e+00
  -2.2388522e+00   2.8091309e+00
  -4.5108522e+00   2.4087387e+00
  -2.2850011e+00   3.3357879e+00
  -2.2448252e+00   4.1636950e+00
  -4.0421864e+00   2.5818408e+00
  -2.8192599e+00   4.8054769e+00
  -4.4422143e+00   2.9844341e+00
  -3.6744250e+00   2.7615661e+00
  -3.7263618e+00   2.7154695e+00
  -2.4944589e+00   2.2434786e+00
  -4.3448021e+00   3.3512504e+00
  -4.4066593e+00   2.2136601e+00
  -2.8636878e+00   3.6171941e+00
  -3.1359811e+00   4.4692727e+00
  -3.6490251e+00   4.5472483e+00
  -4.7493928e+00   2.3287262e+00
  -4.1074921e+00   3.3611790e+00
  -3.6865028e+00   3.8762194e+00
  -3.8736901e+00   3.3050030e+00
  -2.6348685e+00   3.8661130e+00
  -3.7329899e+00   2.2101715e+00
  -3.7238551e+00   2.7901397e+00
  -3.8736231e+00   3.5429841e+00
  -3.6018905e+00   3.8185629e+00
  -3.8030499e+00   3.2034798e+00
  -3.5556152e+00   2.2206920e+00
  -4.0314070e+00   3.1529361e+00
  -3.0983719e+00   2.1039925e+00
  -3.2706771e+00   2.7876048e+00
  -3.1046304e+00   4.2852321e+00
  -3.2397418e+00   3.9870439e+00
  -3.3721517e+00   2.7141119e+00
  -4.0994471e+00   4.4523832e+00
  -4.2208437e+00   4.1914653e+00
  -4.0422303e+00   4.8206598e+00
  -3.5008861e+00   2.9045270e+00
  -3.0597329e+00   3.2866394e+00
  -4.2607264e+00   2.7433473e+00
  -3.1275016e+00   3.6253838e+00
  -4.1357736e+00   3.0087255e+00
  -2.5896698e+00   3.5460827e+00
  -3.2341487e+00   3.5426211e+00
  -3.9409427e+00   4.1052254e+00
  -2.4572391e+00   4.2907750e+00
  -3.7523017e+00   4.3568600e+00
  -3.9757943e+00   2.9161969e+00
  -1.8897377e+00   4.7764346e+00
  -4.2126832e+00   4.0301398e+00
  -3.6349179e+00   3.0262630e+00
  -3.9302919e+00   2.8354221e+00
  -3.6504281e+00   4.4558873e+00
  -3.9446120e+00   3.1366139e+00
  -3.5911382e+00   3.5685442e+00
  -2.3096485e+00   3.4345899e+00
  -4.5575530e+00   3.7545915e+00
  -4.5059412e+00   3.3853689e+00
  -3.9336579e+00   4.0331603e+00
  -4.4962351e+00   2.7538403e+00
  -1.8236327e+00   4.0892143e+00
  -3.3576473e+00   2.9251820e+00
  -2.7049214e+00   4.8364588e+00
  -2.5254698e+00   4.4765454e+00
  -1.8149821e+00   4.0969898e+00
  -3.1104897e+00   3.8396064e+00
  -3.3090333e+00   3.5917124e+00
  -2.7103057e+00   2.7929175e+00
  -3.7992827e+00   4.1919312e+00
  -4.8876725e+00   4.3115578e+00
  -4.0249342e+00   4.2263468e+00
  -3.2226315e+00   3.1773482e+00
  -2.9323092e+00   2.0990374e+00
  -4.7784706e+00   2.2576443e+00
  -2.7928143e+00   4.4357877e+00
  -3.3162784e+00   3.4708729e+00
  -3.5114410e+00   4.1898753e+00
  -3.6937820e+00   1.6946113e+00
  -2.6896305e+00   3.8113265e+00
  -1.8497852e+00   4.2282030e+00
  -4.0748475e+00   2.5357771e+00
  -3.1486275e+00   2.7523109e+00
  -3.4829389e+00   2.8852225e+00
  -3.3047372e+00   2.9863952e+00
  -3.7425750e+00   2.5196164e+00
  -2.8586629e+00   3.0553162e+00
  -3.6299381e+00   2.7869426e+00
  -3.2724984e+00   4.9554095e+00
  -2.8684138e+00   3.3684022e+00
  -4.3146651e+00   3.7264989e+00
  -4.3519617e+00   3.6239502e+00
  -3.8209656e+00   3.8338201e+00
  -3.6846374e+00   3.7356696e+00
  -3.6551926e+00   4.2797952e+00
  -3.3762785e+00   2.2903551e+00
  -3.3759740e+00   3.0556273e+00
  -4.0128019e+00   3.9238475e+00
  -2.6290144e+00   4.5150986e+00
  -3.2508216e+00   2.8184372e+00
  -3.3868844e+00   3.8267463e+00
  -4.0101478e+00   1.9125868e+00
  -4.5154623e+00   3.5585799e+00
  -3.3432074e+00   3.8359796e+00
  -3.0803976e+00   3.8630520e+00
  -3.2994673e+00   3.9340596e+00
  -4.7740240e+00   2.9238403e+00
  -5.9564813e+00   4.1782414e+00
  -3.3913043e+00   2.4049637e+00
  -2.8279461e+00   3.1465119e+00
  -2.7826458e+00   3.5347083e+00
  -3.5965454e+00   3.5076851e+00
  -3.0339638e+00   4.0579097e+00
  -2.8148302e+00   3.3451945e+00
  -4.0970621e+00   2.9278786e+00
  -4.2830945e+00   1.7265119e+00
  -3.4648507e+00   3.6726411e+00
  -3.8830700e+00   2.6722357e+00
  -2.7508877e+00   3.0727581e+00
  -4.1407843e+00   3.1484232e+00
  -2.5610240e+00   2.6363793e+00
  -3.5601154e+00   3.4719803e+00
  -4.5012327e+00   3.9365022e+00
  -3.1170489e+00   4.0143304e+00
  -2.7454764e+00   3.9385418e+00
  -3.3590151e+00   3.6048247e+00
  -4.4913756e+00   4.3668453e+00
  -2.9387411e+00   3.6473094e+00
  -2.9642338e+00   3.5934924e+00
  -3.7064661e+00   3.7110605e+00
  -3.6029268e+00   3.2460598e+00
  -4.1190640e+00   1.7061615e+00
  -3.2806760e+00   3.0349031e+00
  -4.4938153e+00   5.4077746e+00
  -2.9803943e+00   4.5886590e+00
  -3.6174943e+00   3.4995595e+00
  -3.4415036e+00   4.2680685e+00
  -3.7288477e+00   1.9602810e+00
  -2.8782900e+00   2.9708752e+00
  -2.6435550e+00   2.8445228e+00
  -4.1909307e+00   3.5730617e+00
  -3.5701020e+00   1.7281373e+00
  -1.9074694e+00   2.9087320e+00
  -4.0106177e+00   2.3395752e+00
  -3.6829032e+00   3.0279235e+00
  -2.2326199e+00   3.8727359e+00
  -3.9614792e+00   2.7423486e+00
  -3.5420169e+00   4.5723186e+00
  -1.8063746e+00   4.0196826e+00
  -4.1090470e+00   2.9525276e+00
  -3.9403594e+00   2.7884980e+00
  -3.7174417e+00   2.9114150e+00
  -4.6427025e+00   3.3717449e+00
  -3.4632721e+00   3.5972217e+00
  -3.6832366e+00   2.3467407e+00
  -2.9440295e+00   4.4520817e+00
  -3.1032739e+00   2.7422776e+00
  -3.1666229e+00   4.0601451e+00
  -3.3828797e+00   2.1103937e+00
  -2.1223062e+00   4.6436149e+00
  -2.1340780e+00   4.4963635e+00
  -3.9808070e+00   4.0646114e+00
  -3.4171220e+00   2.8906970e+00
  -2.8243793e+00   4.2262847e+00
  -3.6581235e+00   4.7463738e+00
  -3.5431241e+00   2.3023089e+00
  -2.4555791e+00   2.5985510e+00
  -5.4162333e+00   7.2443004e-01
  -4.2941894e+00   3.8399759e+00
  -3.3641043e+00   3.3795367e+00
  -4.2116947e+00   2.9339735e+00
  -3.7876971e+00   4.2048110e+00
  -2.5712875e+00   5.0949365e+00
  -3.9094834e+00   3.2294607e+00
  -4.7355972e+00   3.0196894e+00
  -4.9694827e+00   4.4937819e+00
  -3.4345999e+00   3.2492173e+00
  -4.0601667e+00   2.2398024e+00
  -4.6443050e+00   3.9798847e+00
  -2.9732999e+00   3.0531400e+00
  -4.5982149e+00   2.8326798e+00
  -4.5977035e+00   3.5876306e+00
  -3.9738398e+00   3.9810195e+00
  -3.8770933e+00   2.2414962e+00
  -3.6699457e+00   3.0617304e+00
  -3.8685455e+00   4.9659790e+00
  -1.9000501e+00   5.7849903e+00
  -3.5963537e+00   4.4531334e+00
  -2.2808637e+00   3.3579887e+00
  -3.1486840e+00   4.9430406e+00
  -2.8185343e+00   3.8422757e+00
  -3.7557099e+00   2.2304929e+00
  -4.2531965e+00   2.0530501e+00
  -4.7432324e+00   2.1539574e+00
  -4.7938213e+00   2.4516124e+00
  -4.2520377e+00   1.2453352e+00
  -3.3398658e+00   3.6632228e+00
  -3.8254975e+00   2.7362589e+00
  -2.7156191e+00   3.6696901e+00
  -5.1452827e+00   4.4850411e+00
  -1.9661437e+00   3.7698350e+00
  -3.1550170e+00   2.8374645e+00
  -3.4819334e+00   4.3718302e+00
  -4.3510871e+00   2.8997163e+00
  -2.7176181e+00   2.9878397e+00
  -3.5268062e+00   2.6504557e+00
  -2.4643157e+00   3.4229309e+00
  -3.0011515e+00   3.8965906e+00
  -4.1660549e+00   1.7169065e+00
  -3.8801698e+00   3.4331461e+00
  -3.5052373e+00   4.4646902e+00
  -3.1130477e+00   2.9109896e+00
  -4.1543630e+00   3.2354698e+00
  -3.4397536e+00   4.2346041e+00
  -3.2468965e+00   2.7907620e+00
  -3.9404333e+00   2.4138282e+00
  -3.2988331e+00   2.9394655e+00
  -4.0373802e+00   2.7313430e+00
  -3.5628863e+00   3.9855557e+00
  -3.4792013e+00   4.9702912e+00
  -4.0721163e+00   3.3530293e+00
  -3.7744940e+00   2.7871323e+00
  -2.6854081e+00   4.6555730e+00
  -3.7637715e+00   3.4134197e+00
  -1.9944789e+00   3.6366577e+00
  -3.6207372e+00   3.0430921e+00
  -3.9301616e+00   1.6920783e+00
  -3.8188371e+00   3.1083934e+00
  -2.8706231e+00   3.9095868e+00
  -3.9033355e+00   3.0216627e+00
  -3.4397163e+00   2.6532640e+00
  -4.5510207e+00   3.6346130e+00
  -2.6913058e+00   4.9423033e+00
  -3.1394973e+00   3.3186811e+00
  -3.9809172e+00   3.8472444e+00
  -3.6537212e+00   2.3146274e+00
  -2.8202762e+00   2.8218544e+00
  -3.9211421e+00   3.1740402e+00
  -3.9185109e+00   2.1023900e+00
  -3.2297012e+00   2.9436097e+00
  -2.5221709e+00   4.3263041e+00
  -1.8227373e+00   3.4795822e+00
  -2.7437636e+00   3.7122816e+00
  -3.2086924e+00   2.8260845e+00
  -2.0748515e+00   3.4331290e+00
  -3.2085507e+00   3.3703160e+00
  -2.7745054e+00   4.0517432e+00
  -3.3938705e+00   3.3688552e+00
  -2.9804668e+00   2.7975290e+00
  -5.2694469e+00   3.2949596e+00
  -3.5313139e+00   2.8327071e+00
  -2.6034233e+00   4.4641128e+00
  -2.5620185e+00   3.8140453e+00
  -4.1695903e+00   3.3083314e+00
  -4.2287464e+00   2.5350279e+00
  -3.7613909e+00   2.5897749e+00
  -2.9235579e+00   3.5329925e+00
  -2.5909773e+00   3.4635197e+00
  -3.0461724e+00   3.2239597e+00
  -2.8699242e+00   3.2552487e+00
  -3.0499794e+00   2.4948542e+00
  -3.8568967e+00   3.2957751e+00
  -3.6855723e+00   2.7057819e+00
  -2.6597293e+00   4.3863941e+00
  -4.2684368e+00   3.3023576e+00
  -4.2458798e+00   2.2243760e+00
  -3.2168683e+00   2.6684551e+00
  -2.9954528e+00   4.0773150e+00
  -4.3305457e+00   3.3661329e+00
  -3.1271400e+00   5.2193693e+00
  -3.2841376e+00   4.7467464e+00
  -2.8945029e+00   3.3133289e+00
  -4.4078821e+00   1.9204338e+00
  -4.4286117e+00   4.0837158e+00
  -3.9776712e+00   2.5650020e+00
  -1.6908946e+00   3.7548049e+00
  -2.9843621e+00   4.1700727e+00
  -2.7205461e+00   4.0092042e+00
  -3.5528144e+00   3.9476230e+00
  -3.6559394e+00   2.7026612e+00
  -3.6843926e+00   2.8166404e+00
  -3.7155788e+00   3.1916941e+00
  -2.5299073e+00   3.0870030e+00
  -3.5217897e+00   2.9157757e+00
  -2.2887595e+00   3.0845973e+00
  -4.8819053e+00   3.3662108e+00
  -1.7865190e+00   4.6366081e+00
  -2.8932954e+00   2.9813897e+00
  -3.0611499e+00   3.6455587e+00
  -3.1942941e+00   4.0004833e+00
  -4.3943535e+00   2.2835489e+00
  -4.3464002e+00   1.3369351e+00
  -4.3251654e+00   3.3481877e+00
  -2.7677968e+00   3.4365210e+00
  -4.5160540e+00   2.7457657e+00
  -3.4550560e+00   3.3807318e+00
  -2.8987039e+00   2.7020910e+00
  -2.7744851e+00   3.4223155e+00
  -3.8390690e+00   2.6178369e+00
  -4.2589270e+00   2.8358724e+00
  -3.3270791e+00   3.3029487e+00
  -3.6951309e+00   2.6080363e+00
  -2.6663749e+00   3.4466454e+00
  -3.4793965e+00   2.3570732e+00
  -3.5659880e+00   2.0308324e+00
  -2.1308236e+00   3.9375426e+00
  -3.0352824e+00   3.2062642e+00
  -3.6616874e+00   3.2159023e+00
  -3.0508719e+00   2.8590646e+00
  -3.2126771e+00   3.7437503e+00
  -3.6670598e+00   3.9911084e+00
  -3.0926262e+00   3.6761568e+00
  -2.9943028e+00   4.0395817e+00
  -3.1770062e+00   3.5920551e+00
  -4.0538276e+00   1.7939733e+00
  -3.9607571e+00   3.9419210e+00
  -4.2861379e+00   3.2491886e+00
  -3.2027262e+00   2.9218244e+00
  -3.4035092e+00   4.1034795e+00
  -3.8526913e+00   4.0878384e+00
  -3.0169681e+00   4.1251191e+00
  -4.2234921e+00   2.5267017e+00
  -2.1502546e+00   5.4016980e+00
  -2.3885490e+00   5.4427377e+00
  -2.7921858e+00   3.6751226e+00
  -2.9685464e+00   4.2852919e+00
  -4.0862795e+00   2.1228224e+00
  -3.0164488e+00   3.7777697e+00
  -2.4887585e+00   4.1733081e+00
  -4.1467799e+00   3.4534712e+00
  -4.1584886e+00   3.6836818e+00
  -2.2522454e+00   4.2661179e+00
  -4.1100887e+00   2.8459788e+00
  -2.7750680e+00   3.1801897e+00
  -2.6126537e+00   3.5125659e+00
  -2.7662885e+00   3.9652906e+00
  -2.1576773e+00   4.4616618e+00
  -4.6405953e+00   2.8833332e+00
  -3.0678854e+00   2.5952905e+00
  -4.1827581e+00   2.6854108e+00
  -3.7121969e+00   2.4429519e+00
  -3.1495864e+00   2.1536370e+00
  -2.6679944e+00   3.6517121e+00
  -3.5607803e+00   3.7020632e+00
  -3.2931151e+00   3.4904205e+00
  -1.1953135e+00   3.8266873e+00
  -5.0782426e+00   1.9854290e+00
  -4.2980849e+00   3.1159289e+00
  -4.4660424e+00   2.6064907e+00
  -3.5157677e+00   3.0716787e+00
  -3.7296711e+00   2.7049836e+00
  -3.3703330e+00   2.7299186e+00
  -3.5899524e+00   2.0944059e+00
  -3.7005508e+00   3.2318770e+00
  -2.2119710e+00   4.1754185e+00
  -2.7817479e+00   4.0795588e+00
  -3.2890622e+00   2.3302070e+00
  -3.5574806e+00   3.0539946e+00
  -2.6518594e+00   3.7170083e+00
  -2.9158777e+00   4.8148629e+00
  -3.6645316e+00   3.2681484e+00
  -3.8942169e+00   1.5973632e+00
  -2.3415651e+00   3.5367325e+00
  -2.6320326e+00   4.2209729e+00
  -3.2625172e+00   3.9432114e+00
  -3.0363275e+00   3.5459745e+00
  -3.0115588e+00   3.2096889e+00
  -3.2889176e+00   2.6806928e+00
  -2.9284921e+00   2.4429759e+00
  -2.8781012e+00   2.8788774e+00
  -3.8446352e+00   3.3248395e+00
  -3.5316503e+00   4.0862797e+00
  -2.8722576e+00   4.5482132e+00
  -3.0519040e+00   4.0115468e+00
  -3.2304470e+00   2.6616301e+00
  -2.9983888e+00   3.4820714e+00
  -3.8676327e+00   2.6385194e+00
  -3.3881383e+00   4.3022395e+00
  -4.0271518e+00   2.2806506e+00
  -4.2035032e+00   2.6381325e+00
  -4.3452228e+00   2.5489318e+00
  -3.0178919e+00   4.6476013e+00
  -3.7551381e+00   3.6578919e+00
  -4.4930629e+00   3.1913284e+00
  -3.3954215e+00   2.3419568e+00
  -2.7850935e+00   3.0611986e+00
  -3.4086602e+00   2.0958886e+00
  -3.0889064e+00   3.0530039e+00
  -3.2574340e+00   2.4684671e+00
  -3.5692903e+00   1.7573959e+00
  -3.2108646e+00   3.1032907e+00
  -3.5090400e+00   2.9951819e+00
  -4.2154421e+00   3.0036248e+00
  -3.7314085e+00   2.5712424e+00
  -2.4856105e+00   4.0093880e+00
  -3.0301194e+00   3.8701944e+00
  -3.2582284e+00   3.6362408e+00
  -4.1869338e+00   3.4193715e+00
  -3.6207251e+00   2.2174895e+00
  -2.4618410e+00   4.1683034e+00
  -3.7692841e+00   2.3557731e+00
  -3.6157786e+00   2.8254482e+00
  -3.4807774e+00   3.5154912e+00
  -2.0290664e+00   3.5015898e+00
  -3.1414937e+00   3.3548947e+00
  -3.4472119e+00   3.5572531e+00
  -4.7017359e+00   2.1364499e+00
  -2.2140076e+00   4.4619740e+00
  -4.3288983e+00   3.4019247e+00
  -3.4349882e+00   4.4181615e+00
  -3.6939624e+00   3.1404656e+00
  -2.3742435e+00   3.5427455e+00
  -2.2761842e+00   3.3783389e+00
  -4.1986212e+00   3.5559771e+00
  -3.7346966e+00   3.7472912e+00
  -2.4867791e+00   4.3005095e+00
  -2.1959897e+00   3.0165194e+00
  -4.1879311e+00   2.9832297e+00
  -3.1528461e+00   3.9495329e+00
  -2.2019488e+00   3.3990255e+00
  -3.3648925e+00   4.0567687e+00
  -3.4222234e+00   3.5116519e+00
  -2.6932279e+00   3.0119494e+00
  -4.9665138e+00   3.6660145e+00
  -3.7114474e+00   3.8663557e+00
  -2.6966080e+00   4.5690213e+00
  -3.0707166e+00   3.7799275e+00
  -4.8098357e+00   4.1673368e+00
  -3.3930176e+00   3.5715353e+00
  -4.2552776e+00   3.7157383e+00
  -3.0660239e+00   3.7340849e+00
  -3.0414874e+00   3.4810046e+00
  -4.7238861e+00   2.9711719e+00
  -2.9942537e+00   3.2175434e+00
  -2.7812817e+00   3.7920880e+00
  -3.7975097e+00   2.9723599e+00
  -3.0336166e+00   4.0829641e+00
  -2.7919867e+00   3.8978917e+00
  -2.5888360e+00   3.5241835e+00
  -3.7593130e+00   3.8162964e+00
  -3.2842898e+00   3.5847633e+00
  -5.5545959e+00   1.6172344e+00
  -4.5007211e+00   3.5101675e+00
  -3.4989258e+00   4.0615517e+00
  -3.5445404e+00   3.3631446e+00
  -4.9896227e+00   2.5751900e+00
  -2.6728906e+00   3.0136575e+00
  -3.8587437e+00   3.1253793e+00
  -4.7244908e+00   2.8242991e+00
  -2.7991840e+00   3.2431237e+00
  -4.3359066e+00   2.5343085e+00
  -3.0882350e+00   4.7311677e+00
  -1.7102731e+00   3.9451238e+00
  -3.2576135e+00   3.8691865e+00
  -2.8850777e+00   4.0898920e+00
  -2.0671758e+00   3.3682474e+00
  -3.4154530e+00   3.2342714e+00
  -2.3031083e+00   2.6314582e+00
  -2.8476534e+00   4.3245561e+00
  -4.1635538e+00   3.3685592e+00
  -3.5889539e+00   1.9286606e+00
  -4.3130880e+00   2.7292919e+00
  -4.1068493e+00   4.9147053e+00
  -3.1207205e+00   2.4581480e+00
  -2.7495258e+00   4.5761627e+00
  -4.9307778e+00   2.8976872e+00
  -3.6663556e+00   4.5587594e+00
  -3.4032470e+00   4.8862201e+00
  -4.7993011e+00   1.3609913e+00
  -3.5935285e+00   3.0394193e+00
  -3.2897863e+00   3.8705852e+00
  -3.6090276e+00   2.9281578e+00
  -3.6013930e+00   3.1001712e+00
  -3.4095229e+00   2.5798634e+00
  -4.3152671e+00   2.7355814e+00
  -3.8742962e+00   3.2270394e+00
  -2.5442297e+00   3.9353724e+00
  -3.9753985e+00   2.3604400e+00
  -4.5577813e+00   2.1674958e+00
  -4.6509238e+00   3.4609263e+00
  -1.4892591e+00   3.6719202e+00
  -3.9287770e+00   2.4824965e+00
  -4.0525716e+00   4.0674829e+00
  -2.7084585e+00   3.2287658e+00
  -1.9493409e+00   3.8830552e+00
  -2.9555153e+00   2.6356241e+00
  -4.5906111e+00   3.7073493e+00
  -3.7235433e+00   3.6800990e+00
  -3.4950128e+00   4.2892513e+00
  -4.6664389e+00   4.9028439e+00
  -3.9227639e+00   3.3812344e+00
  -3.3092534e+00   4.9420420e+00
  -4.0741377e+00   3.0730264e+00
  -2.3956829e+00   2.8030008e+00
  -1.7475217e+00   4.2177338e+00
  -2.4966925e+00   3.7762934e+00
  -4.2790654e+00   2.7781294e+00
  -2.5908142e+00   4.7802998e+00
  -4.5790267e+00   4.5815285e+00
  -3.0772353e+00   3.6169151e+00
  -4.1676984e+00   3.6225374e+00
  -2.8377488e+00   2.6051110e+00
  -2.6591988e+00   4.1228245e+00
  -3.0138869e+00   2.8283488e+00
  -3.0340393e+00   3.8622014e+00
  -2.7267846e+00   3.3008943e+00
  -3.0213208e+00   4.3224072e+00
  -2.8465377e+00   4.1405058e+00
  -2.2807818e+00   3.4313388e+00
  -3.6580832e+00   3.1076321e+00
  -3.8668770e+00   4.4969397e+00
  -3.1574396e+00   3.6124922e+00
  -3.7543973e+00   3.1934214e+00
  -3.1002806e+00   3.7413106e+00
  -1.0782791e+00   4.1722146e+00
  -2.8791100e+00   4.1508355e+00
  -3.0221735e+00   2.8208150e+00
  -3.0612913e+00   3.5939180e+00
  -3.5158124e+00   3.0608659e+00
  -3.5387281e+00   3.3331171e+00
  -2.9385148e+00   4.4715643e+00
  -3.3367497e+00   3.6175975e+00
  -3.1096982e+00   3.4025314e+00
  -3.1477311e+00   2.4718470e+00
  -3.5017827e+00   3.1170166e+00
  -2.0040125e+00   5.0921873e+00
  -5.4581296e+00   2.3758420e+00
  -3.0777486e+00   3.3582304e+00
  -3.7661386e+00   3.3742155e+00
  -4.0511283e+00   3.2435428e+00
  -3.6964310e+00   4.0126002e+00
  -3.1378684e+00   5.1402031e+00
  -3.4683604e+00   3.4412856e+00
  -3.8739048e+00   2.1501189e+00
  -3.9996007e+00   3.5419646e+00
  -3.9325825e+00   3.6069471e+00
  -3.4346998e+00   2.7933204e+00
  -4.0594509e+00   3.4812711e+00
  -2.8974258e+00   4.5734956e+00
  -3.0395694e+00   3.1878273e+00
  -2.3282016e+00   4.1246659e+00
  -4.3070726e+00   2.8003559e+00
  -3.8144809e+00   2.3595797e+00
  -3.7246468e+00   3.9628928e+00
  -3.5044075e+00   3.0032968e+00
  -3.9378766e+00   3.7903249e+00
  -2.9064786e+00   3.1575148e+00
  -5.0356475e+00   2.6398415e+00
  -2.4999525e+00   5.1318214e+00
  -4.2644859e+00   2.8386015e+00
  -4.2724817e+00   3.0835582e+00
  -1.7843956e+00   3.9966181e+00
  -2.9675289e+00   4.2428236e+00
  -3.1476638e+00   3.4212144e+00
  -4.8440553e+00   4.9338316e+00
  -2.8592319e+00   4.1270397e+00
  -4.1189427e+00   4.0501813e+00
  -2.9680803e+00   3.9615524e+00
  -3.1292016e+00   3.1101169e+00
  -4.1491730e+00   3.5008081e+00
  -3.5043831e+00   3.0840560e+00
  -4.6020102e+00   4.3310456e+00
  -3.4806460e+00   4.1480568e+00
  -3.6287433e+00   3.6227731e+00
  -4.8017744e+00   3.5904966e+00
  -3.3621701e+00   2.5329919e+00
  -4.1443391e+00   4.1761506e+00
  -1.7906201e+00   3.2529746e+00
  -2.8166634e+00   2.6110157e+00
  -3.3576650e+00   3.2423595e+00
  -3.6334859e+00   3.5931247e+00
  -4.7664045e+00   1.9111414e+00
  -2.1967585e+00   4.2088628e+00
  -3.0709250e+00   4.3436792e+00
  -3.6276549e+00   3.1559213e+00
  -2.5589390e+00   3.4549766e+00
  -2.0430163e+00   4.6696279e+00
  -2.8113673e+00   4.3385250e+00
  -4.4818787e+00   2.0186961e+00
  -4.4867006e+00   2.7423251e+00
  -3.5637698e+00   4.4421171e+00
  -3.6771697e+00   2.4896143e+00
  -4.5893930e+00   2.6322303e+00
  -4.3470634e+00   2.1662895e+00
  -2.5883669e+00   3.7347230e+00
  -2.8073212e+00   4.2670987e+00
  -4.4063058e+00   1.6889600e+00
  -2.8862902e+00   5.0234195e+00
  -4.1491883e+00   3.0052443e+00
  -3.7979706e+00   3.4257436e+00
  -3.5535601e+00   4.0154787e+00
  -4.7084607e+00   3.4240764e+00
  -4.0242774e+00   2.8222215e+00
  -1.8427619e+00   4.0958700e+00
  -3.9457823e+00   2.6669611e+00
  -1.8804109e+00   2.7378991e+00
  -3.5345769e+00   3.8190190e+00
  -3.9235143e+00   4.2243314e+00
  -3.9050645e+00   3.4890061e+00
  -3.6086130e+00   3.2929314e+00
  -4.2651043e+00   2.8663620e+00
  -2.1964892e+00   4.8771900e+00
  -3.9377339e+00   2.0430598e+00
  -2.6065444e+00   3.5641016e+00
  -3.2606248e+00   2.2705915e+00
  -3.9140218e+00   3.2173553e+00
  -2.4757980e+00   4.0301801e+00
  -2.5292124e+00   3.0646152e+00
  -2.1762465e+00   3.2909080e+00
  -4.0704067e+00   4.1935682e+00
  -3.8820885e+00   3.0799356e+00
  -2.6591340e+00   3.0539903e+00
  -3.8456791e+00   4.5492038e+00
  -3.8598242e+00   3.6363025e+00
  -4.1625245e+00   2.6399218e+00
  -4.0757776e+00   3.2146986e+00
  -4.7627650e+00   1.9181267e+00
  -2.0457631e+00   4.3698944e+00
  -3.0543352e+00   4.6102501e+00
  -3.1860185e+00   3.9762273e+00
  -3.8651642e+00   3.7588198e+00
  -2.2189540e+00   4.2397511e+00
  -3.3302034e+00   2.2382114e+00
  -4.5399286e+00   3.0408821e+00
  -3.1453992e+00   4.5646713e+00
  -3.3600993e+00   3.6527297e+00
  -4.0819869e+00   3.0102512e+00
  -3.6824153e+00   5.0620631e+00
  -3.7684082e+00   3.1877669e+00
  -2.9497676e+00   3.6686040e+00
  -4.5990293e+00   1.7315104e+00
  -3.1194667e+00   4.3173314e+00
  -2.3741441e+00   4.0332251e+00
  -3.5625481e+00   2.9896171e+00
  -1.7375631e+00   3.5316164e+00
  -2.1720254e+00   3.1798264e+00
  -3.0209657e+00   3.5751283e+00
  -3.8118400e+00   2.3155560e+00
  -3.2738014e+00   4.8645614e+00
  -4.1465727e+00   2.2571726e+00
  -2.8121121e+00   3.9862507e+00
  -3.6912393e+00   4.5808448e+00
  -3.3836689e+00   2.5916477e+00
  -3.3230945e+00   2.5241201e+00
  -3.1796393e+00   3.7260113e+00
  -2.7235898e+00   4.7037131e+00
  -2.5978371e+00   4.7382882e+00
  -3.1286411e+00   3.4150772e+00
  -5.3294851e+00   3.9630957e+00
  -3.9988120e+00   2.8400820e+00
  -4.6105742e+00   3.0435863e+00
  -3.0968064e+00   3.1366913e+00
  -3.3757700e+00   2.5810230e+00
  -3.4901150e+00   3.6598095e+00
  -3.5134095e+00   2.8955610e+00
  -3.8229590e+00   4.4682498e+00
  -3.9108191e+00   3.2231056e+00
  -3.8606801e+00   4.1853369e+00
  -2.9899268e+00   4.3816516e+00
  -3.3546954e+00   3.3990882e+00
  -3.6276005e+00   3.0626925e+00
  -3.9670139e+00   4.0421717e+00
  -2.6869573e+00   2.9129562e+00
  -2.7816035e+00   3.0214090e+00
  -2.1646145e+00   4.0328912e+00
  -3.4938158e+00   2.4981620e+00
  -2.7993689e+00   3.0801625e+00
  -2.6504801e+00   2.7408566e+00
  -3.6895911e+00   2.8301376e+00
  -2.6558271e+00   2.8012800e+00
  -5.3475641e+00   2.0091718e+00
  -3.2407947e+00   4.1876527e+00
  -2.3683352e+00   3.3711562e+00
  -3.9160960e+00   3.7254374e+00
  -3.1384496e+00   4.2963119e+00
  -3.1965379e+00   4.3728290e+00
  -4.2359942e+00   3.5637923e+00
  -4.4134097e+00   1.6689036e+00
  -3.6831364e+00   1.8733420e+00
  -2.3082294e+00   3.6931130e+00
  -4.0895432e+00   2.9816579e+00
  -3.9223507e+00   3.9977945e+00
  -3.3275311e+00   1.9389616e+00
  -2.8944852e+00   3.6236723e+00
  -3.8040890e+00   3.8912711e+00
  -3.1380844e+00   4.3601185e+00
  -3.0008186e+00   4.4377025e+00
  -2.7695521e+00   3.5424409e+00
  -4.0215639e+00   2.2265395e+00
  -4.5993686e+00   4.1516956e+00
  -2.7134298e+00   3.7281976e+00
  -3.7644220e+00   3.1712717e+00
  -3.7054595e+00   3.8980989e+00
  -3.3817635e+00   3.5036901e+00
  -3.2789312e+00   3.6542118e+00
  -4.2278288e+00   2.9389074e+00
  -3.6824209e+00   4.1184210e+00
  -2.8543212e+00   3.4115907e+00
  -4.0980421e+00   2.7661991e+00
  -5.7772869e+00   3.4517211e+00
  -3.1296203e+00   3.5382163e+00
  -3.0854846e+00   3.7134633e+00
  -3.5539316e+00   2.9452341e+00
  -3.5471200e+00   2.8113068e+00
  -3.7943204e+00   3.8283526e+00
  -2.4518559e+00   2.9179030e+00
  -4.3433613e+00   2.6330725e+00
  -2.8413610e+00   3.9317479e+00
  -3.2892902e+00   3.6806417e+00
  -6.8464455e-01   4.3868039e+00
  -2.9362425e+00   4.2403761e+00
  -3.4578510e+00   2.9825817e+00
  -3.4062897e+00   4.0469053e+00
  -4.9764022e+00   2.5008444e+00
  -3.2938624e+00   3.3604088e+00
  -5.7168178e+00   3.8842910e+00
  -3.6584676e+00   2.4236447e+00
  -3.3233552e+00   3.7350790e+00
  -3.7455637e+00   3.2361308e+00
  -3.5055615e+00   3.1887463e+00
  -4.0534066e+00   9.4593416e-01
  -2.5471918e+00   3.6546474e+00
  -3.4372001e+00   2.5340115e+00
  -3.5626989e+00   3.0239369e+00
  -3.1568636e+00   4.0054106e+00
  -3.6171490e+00   2.9556810e+00
  -3.0251214e+00   4.8662553e+00
  -1.1347048e+00   4.0714298e+00
  -4.4382696e+00   1.8290470e+00
  -2.9997353e+00   3.2100013e+00
  -2.7218045e+00   4.0479113e+00
  -3.0838676e+00   3.0230329e+00
  -3.3669486e+00   2.7975022e+00
  -3.7815034e+00   4.4876896e+00
  -2.1481696e+00   4.9204009e+00
  -3.6356360e+00   3.7026272e+00
  -3.9063891e+00   3.6177921e+00
  -3.5116684e+00   2.1258550e+00
  -2.3805819e+00   3.6463763e+00
  -4.0825989e+00   4.1265879e+00
  -3.0968064e+00   3.1366913e+00
  -3.3757700e+00   2.5810230e+00
  -3.4901150e+00   3.6598095e+00
  -3.5134095e+00   2.8955610e+00
  -3.8229590e+00   4.4682498e+00
  -3.9108191e+00   3.2231056e+00
  -3.8606801e+00   4.1853369e+00
  -2.9899268e+00   4.3816516e+00
  -3.3546954e+00   3.3990882e+00
  -3.6276005e+00   3.0626925e+00
  -3.9670139e+00   4.0421717e+00
  -2.6869573e+00   2.9129562e+00
  -2.7816035e+00   3.0214090e+00
  -2.1646145e+00   4.0328912e+00
  -3.4938158e+00   2.4981620e+00
  -2.7993689e+00   3.0801625e+00
  -2.6504801e+00   2.7408566e+00
  -3.6895911e+00   2.8301376e+00
  -2.6558271e+00   2.8012800e+00
  -5.3475641e+00   2.0091718e+00
  -3.2407947e+00   4.1876527e+00
  -2.3683352e+00   3.3711562e+00
  -3.9160960e+00   3.7254374e+00
  -3.1384496e+00   4.2963119e+00
  -3.1965379e+00   4.3728290e+00
  -4.2359942e+00   3.5637923e+00
  -4.4134097e+00   1.6689036e+00
  -3.6831364e+00   1.8733420e+00
  -2.3082294e+00   3.6931130e+00
  -4.0895432e+00   2.9816579e+00
  -3.9223507e+00   3.9977945e+00
  -3.3275311e+00   1.9389616e+00
  -2.8944852e+00   3.6236723e+00
  -3.8040890e+00   3.8912711e+00
  -3.1380844e+00   4.3601185e+00
  -3.0008186e+00   4.4377025e+00
  -2.7695521e+00   3.5424409e+00
  -4.0215639e+00   2.2265395e+00
  -4.5993686e+00   4.1516956e+00
  -2.7134298e+00   3.7281976e+00
  -3.7644220e+00   3.1712717e+00
  -3.7054595e+00   3.8980989e+00
  -3.3817635e+00   3.5036901e+00
  -3.2789312e+00   3.6542118e+00
  -4.2278288e+00   2.9389074e+00
  -3.6824209e+00   4.1184210e+00
  -2.8543212e+00   3.4115907e+00
  -4.0980421e+00   2.7661991e+00
  -5.7772869e+00   3.4517211e+00
  -3.1296203e+00   3.5382163e+00
  -3.0854846e+00   3.7134633e+00
  -3.5539316e+00   2.9452341e+00
  -3.5471200e+00   2.8113068e+00
  -3.7943204e+00   3.8283526e+00
  -2.4518559e+00   2.9179030e+00
  -4.3433613e+00   2.6330725e+00
  -2.8413610e+00   3.9317479e+00
  -3.2892902e+00   3.6806417e+00
  -6.8464455e-01   4.3868039e+00
  -2.9362425e+00   4.2403761e+00
  -3.4578510e+00   2.9825817e+00
  -3.4062897e+00   4.0469053e+00
  -4.9764022e+00   2.5008444e+00
  -3.2938624e+00   3.3604088e+00
  -5.7168178e+00   3.8842910e+00
  -3.6584676e+00   2.4236447e+00
  -3.3233552e+00   3.7350790e+00
  -3.7455637e+00   3.2361308e+00
  -3.5055615e+00   3.1887463e+00
  -4.0534066e+00   9.4593416e-01
  -2.5471918e+00   3.6546474e+00
  -3.4372001e+00   2.5340115e+00
  -3.5626989e+00   3.0239369e+00
  -3.1568636e+00   4.0054106e+00
  -3.6171490e+00   2.9556810e+00
  -3.0251214e+00   4.8662553e+00
  -1.1347048e+00   4.0714298e+00
  -4.4382696e+00   1.8290470e+00
  -2.9997353e+00   3.2100013e+00
  -2.7218045e+00   4.0479113e+00
  -3.0838676e+00   3.0230329e+00
  -3.3669486e+00   2.7975022e+00
  -3.7815034e+00   4.4876896e+00
  -2.1481696e+00   4.9204009e+00
  -3.6356360e+00   3.7026272e+00
  -3.9063891e+00   3.6177921e+00
  -3.5116684e+00   2.1258550e+00
  -2.3805819e+00   3.6463763e+00
  -4.0825989e+00   4.1265879e+00
  -3.8879864e+00   4.3165605e+00
  -3.1186882e+00   2.6816767e+00
  -1.9920009e+00   4.0170893e+00
  -1.7339023e+00   4.5940171e+00
  -3.3297054e+00   3.2459873e+00
  -3.1794355e+00   2.7349960e+00
  -3.6366336e+00   3.7170219e+00
  -5.4276095e+00   2.7038736e+00
  -3.8989055e+00   3.0535668e+00
  -4.9921311e+00   3.0050504e+00
  -2.8245700e+00   3.1858556e+00
  -4.5341620e+00   4.0509515e+00
  -4.4921926e+00   5.2979764e+00
  -2.9042606e+00   4.1411069e+00
  -4.6484830e+00   2.8659320e+00
  -3.1848108e+00   3.4660942e+00
  -4.5640283e+00   3.5890025e+00
  -2.5520809e+00   3.8915232e+00
  -3.7605331e+00   2.5002930e+00
  -3.5892854e+00   3.1644104e+00
  -2.5755215e+00   3.4274756e+00
  -2.5541263e+00   3.4551520e+00
  -2.9654067e+00   2.3406808e+00
  -2.9834415e+00   4.0551795e+00
  -3.7438531e+00   3.1578623e+00
  -4.6010443e+00   3.2115875e+00
  -3.5707905e+00   3.1252561e+00
  -4.1157544e+00   1.9216563e+00
  -3.7319434e+00   2.8280370e+00
  -2.5787749e+00   4.1932353e+00
  -3.4460325e+00   2.9488304e+00
  -3.4973580e+00   4.7143563e+00
  -3.6523173e+00   3.0242937e+00
  -3.9724667e+00   2.6994173e+00
  -3.7532759e+00   2.8598166e+00
  -1.9967564e+00   3.6109576e+00
  -2.9237176e+00   4.0371797e+00
  -3.1037697e+00   3.3829658e+00
  -3.1055178e+00   4.0013226e+00
  -3.6199888e+00   3.0974848e+00
  -3.2464467e+00   4.2613787e+00
  -5.2436140e+00   3.1346929e+00
  -3.1696547e+00   3.3838549e+00
  -4.7380007e+00   2.2726394e+00
  -4.5356290e+00   4.0236001e+00
  -2.7680082e+00   3.9249369e+00
  -3.2261035e+00   3.7673766e+00
  -2.6815726e+00   3.7056034e+00
  -2.6842308e+00   3.5569721e+00
  -3.7498965e+00   4.0986335e+00
  -2.1052667e+00   4.4160827e+00
  -2.3816935e+00   3.1889783e+00
  -2.6564187e+00   3.8971046e+00
  -3.3528437e+00   2.8684619e+00
  -3.2654442e+00   4.7611993e+00
  -2.3138387e+00   3.5189372e+00
  -4.2924142e+00   3.8800160e+00
  -3.7548220e+00   2.4575461e+00
  -3.3385146e+00   2.9579537e+00
  -3.1538894e+00   3.3082297e+00
  -3.2405510e+00   3.1347343e+00
  -4.1024925e+00   3.3556243e+00
  -3.4589804e+00   3.6306018e+00
  -3.4371386e+00   4.1963411e+00
  -2.8644917e+00   2.4397496e+00
  -3.8599059e+00   2.8692169e+00
  -4.0970421e+00   3.5247596e+00
  -4.0510610e+00   3.2297206e+00
  -3.3855102e+00   3.5840625e+00
  -2.1275125e+00   5.0488990e+00
  -3.8071801e+00   2.8397461e+00
  -2.8416985e+00   3.5118360e+00
  -3.6908545e+00   3.7028276e+00
  -2.6498945e+00   3.2726056e+00
  -2.3025939e+00   3.3364366e+00
  -2.9677305e+00   3.5752862e+00
  -2.7345718e+00   4.6380709e+00
  -2.9684805e+00   4.5594825e+00
  -3.4945310e+00   3.1832311e+00
  -5.2533454e+00   3.1308422e+00
  -3.3579096e+00   3.1949322e+00
  -3.5574148e+00   3.4918242e+00
  -4.8865139e+00   2.2764527e+00
  -3.3103007e+00   1.7306770e+00
  -3.6522252e+00   3.2088808e+00
  -4.0242476e+00   2.4896023e+00
  -4.5767522e+00   2.0943049e+00
  -3.4946455e+00   2.7424428e+00
  -3.4523388e+00   3.6530881e+00
  -2.6012208e+00   3.7084789e+00
  -3.8266233e+00   3.0751243e+00
  -2.3085640e+00   3.9111969e+00
  -3.5679281e+00   3.4264409e+00
  -2.7327203e+00   4.3512632e+00
  -1.4504033e+00   4.7706159e+00
  -3.1554793e+00   3.5984044e+00
  -4.4118913e+00   3.2798244e+00
  -3.9760488e+00   3.6195609e+00
  -9.9601319e-01   4.3135199e+00
  -3.3801299e+00   4.4031051e+00
  -3.5914468e+00   3.0803120e+00
  -3.3222740e+00   2.7548683e+00
  -2.0802923e+00   3.2139005e+00
  -2.3736627e+00   4.3569141e+00
  -3.9527345e+00   1.3821420e+00
  -3.1591540e+00   3.3177266e+00
  -3.0646250e+00   2.2886409e+00
  -4.1035168e+00   2.2047040e+00
  -4.6767136e+00   3.8912910e+00
  -3.8055355e+00   4.2295755e+00
  -3.6569688e+00   3.8581416e+00
  -3.9146052e+00   2.9445355e+00
  -4.2947070e+00   2.0215055e+00
  -4.4107903e+00   3.7853640e+00
  -4.4964897e+00   3.0522964e+00
  -3.5473197e+00   3.8383247e+00
  -3.8226236e+00   2.8040166e+00
  -2.4009709e+00   2.9210636e+00
  -4.0000511e+00   3.2788430e+00
  -3.7829344e+00   3.6385237e+00
  -3.4575107e+00   3.5748572e+00
  -3.6082337e+00   1.7589788e+00
  -4.1336960e+00   4.1511723e+00
  -3.8081823e+00   2.2914850e+00
  -4.5856874e+00   2.9441142e+00
  -4.9858737e+00   2.7642494e+00
  -2.5079919e+00   3.4941334e+00
  -3.1174169e+00   2.4489411e+00
  -4.2112647e+00   2.7322102e+00
  -3.2590279e+00   4.8253556e+00
  -4.2558714e+00   2.1816850e+00
  -4.2092634e+00   3.7172317e+00
  -4.3241928e+00   3.2833711e+00
  -4.3251903e+00   3.0472512e+00
  -4.7025492e+00   3.1127064e+00
  -3.2605777e+00   3.2905187e+00
  -4.5133580e+00   3.8739710e+00
  -2.5204558e+00   3.8391985e+00
  -3.6210374e+00   3.1920396e+00
  -3.1782069e+00   3.9475469e+00
  -3.2305548e+00   2.9285052e+00
  -3.5138016e+00   2.0754166e+00
  -1.7246627e+00   5.9555046e+00
  -3.8214740e+00   3.3380279e+00
  -5.1316951e+00   3.3106046e+00
  -4.3948235e+00   3.0744161e+00
  -2.8843398e+00   3.3705136e+00
  -3.0443929e+00   3.3667005e+00
  -4.1566493e+00   3.6500711e+00
  -4.4833211e+00   2.8736400e+00
  -4.3169647e+00   3.4055447e+00
  -4.5057905e+00   4.1808079e+00
  -3.4812242e+00   3.3898043e+00
  -3.8840823e+00   2.6868728e+00
  -2.8900881e+00   3.7707607e+00
  -5.4160824e+00   3.3126108e+00
  -4.7719516e+00   3.5762379e+00
  -3.7446478e+00   3.7885829e+00
  -4.3991688e+00   3.6104678e+00
  -2.8079455e+00   4.8774022e+00
  -4.0100481e+00   2.2271500e+00
  -3.7092804e+00   4.0083257e+00
  -2.6895621e+00   3.8903273e+00
  -4.3745458e+00   3.6029621e+00
  -3.7052824e+00   3.9228014e+00
  -4.8635516e+00   4.9957727e+00
  -4.7785802e+00   2.9996041e+00
  -2.6793341e+00   5.4443269e+00
  -2.7793527e+00   3.2736223e+00
  -4.1702120e+00   2.8157946e+00
  -2.1273357e+00   3.5945561e+00
  -3.0942577e+00   5.0209016e+00
  -1.5622307e+00   3.9812449e+00
  -3.5776139e+00   2.5066624e+00
  -2.9333861e+00   3.1848155e+00
  -3.0424309e+00   2.7832522e+00
  -4.4454337e+00   3.4468195e+00
  -2.8540457e+00   2.8016322e+00
  -2.9888936e+00   4.7923570e+00
  -5.9489094e+00   3.1913205e+00
  -4.3286048e+00   3.0150436e+00
  -3.7672447e+00   2.7731735e+00
  -3.1685640e+00   4.4963843e+00
  -3.0173208e+00   3.9058496e+00
  -2.6632430e+00   3.7387545e+00
  -3.9585344e+00   3.5119869e+00
  -3.4308638e+00   3.2486821e+00
  -4.2360661e+00   2.5715908e+00
  -3.7613096e+00   3.4221873e+00
  -3.8738452e+00   1.9320903e+00
  -3.3648695e+00   4.0327278e+00
  -3.1600752e+00   3.7563482e+00
  -3.6376327e+00   1.6201302e+00
  -2.9939167e+00   2.6235530e+00
  -4.7300768e+00   3.3117328e+00
  -2.7397382e+00   4.3911360e+00
  -4.0913758e+00   3.1406495e+00
  -3.6488140e+00   2.8599415e+00
  -3.4934016e+00   4.7543811e+00
  -3.7406683e+00   2.6442936e+00
  -3.0181768e+00   2.8525150e+00
  -5.1800546e+00   1.8716005e+00
  -4.1188424e+00   2.0156680e+00
  -4.0912307e+00   3.0147008e+00
  -2.4120773e+00   3.3115630e+00
  -2.7420182e+00   3.3405729e+00
  -3.8203623e+00   4.1390823e+00
  -2.6146416e+00   2.9036035e+00
  -4.3612749e+00   2.6101573e+00
  -2.2959564e+00   3.1652866e+00
  -3.1548689e+00   4.4396570e+00
  -3.0908762e+00   3.8906551e+00
  -3.3103143e+00   2.8227824e+00
  -3.5095641e+00   3.1822684e+00
  -2.0105356e+00   3.1382849e+00
  -3.6625622e+00   5.0935055e+00
  -3.0961788e+00   3.0285561e+00
  -4.3165623e+00   4.0630975e+00
  -4.0492846e+00   3.5028082e+00
  -2.9332686e+00   3.6140797e+00
  -2.5693829e+00   3.4079318e+00
  -2.7755909e+00   2.5518696e+00
  -2.8316402e+00   3.1689307e+00
  -3.1983209e+00   3.1026317e+00
  -3.2815810e+00   4.1655075e+00
  -3.5632846e+00   2.2957732e+00
  -3.6741737e+00   3.1764986e+00
  -4.2597272e+00   1.8570226e+00
  -3.6452329e+00   3.6691550e+00
  -3.8578669e+00   2.3144120e+00
  -4.9815723e+00   3.3583528e+00
  -3.2590746e+00   4.5382820e+00
  -4.7719516e+00   3.5762379e+00
  -3.7446478e+00   3.7885829e+00
  -4.3991688e+00   3.6104678e+00
  -2.8079455e+00   4.8774022e+00
  -4.0100481e+00   2.2271500e+00
  -3.7092804e+00   4.0083257e+00
  -2.6895621e+00   3.8903273e+00
  -4.3745458e+00   3.6029621e+00
  -3.7052824e+00   3.9228014e+00
  -4.8635516e+00   4.9957727e+00
  -4.7785802e+00   2.9996041e+00
  -2.6793341e+00   5.4443269e+00
  -2.7793527e+00   3.2736223e+00
  -4.1702120e+00   2.8157946e+00
  -2.1273357e+00   3.5945561e+00
  -3.0942577e+00   5.0209016e+00
  -1.5622307e+00   3.9812449e+00
  -3.5776139e+00   2.5066624e+00
  -2.9333861e+00   3.1848155e+00
  -3.0424309e+00   2.7832522e+00
  -4.4454337e+00   3.4468195e+00
  -2.8540457e+00   2.8016322e+00
  -2.9888936e+00   4.7923570e+00
  -5.9489094e+00   3.1913205e+00
  -4.3286048e+00   3.0150436e+00
  -3.7672447e+00   2.7731735e+00
  -3.1685640e+00   4.4963843e+00
  -3.0173208e+00   3.9058496e+00
  -2.6632430e+00   3.7387545e+00
  -3.9585344e+00   3.5119869e+00
  -3.4308638e+00   3.2486821e+00
  -4.2360661e+00   2.5715908e+00
  -3.7613096e+00   3.4221873e+00
  -3.8738452e+00   1.9320903e+00
  -3.3648695e+00   4.0327278e+00
  -3.1600752e+00   3.7563482e+00
  -3.6376327e+00   1.6201302e+00
  -2.9939167e+00   2.6235530e+00
  -4.7300768e+00   3.3117328e+00
  -2.7397382e+00   4.3911360e+00
  -4.0913758e+00   3.1406495e+00
  -3.6488140e+00   2.8599415e+00
  -3.4934016e+00   4.7543811e+00
  -3.7406683e+00   2.6442936e+00
  -3.0181768e+00   2.8525150e+00
  -5.1800546e+00   1.8716005e+00
  -4.1188424e+00   2.0156680e+00
  -4.0912307e+00   3.0147008e+00
  -2.4120773e+00   3.3115630e+00
  -2.7420182e+00   3.3405729e+00
  -3.8203623e+00   4.1390823e+00
  -2.6146416e+00   2.9036035e+00
  -4.3612749e+00   2.6101573e+00
  -2.2959564e+00   3.1652866e+00
  -3.1548689e+00   4.4396570e+00
  -3.0908762e+00   3.8906551e+00
  -3.3103143e+00   2.8227824e+00
  -3.5095641e+00   3.1822684e+00
  -2.0105356e+00   3.1382849e+00
  -3.6625622e+00   5.0935055e+00
  -3.0961788e+00   3.0285561e+00
  -4.3165623e+00   4.0630975e+00
  -4.0492846e+00   3.5028082e+00
  -2.9332686e+00   3.6140797e+00
  -2.5693829e+00   3.4079318e+00
  -2.7755909e+00   2.5518696e+00
  -2.8316402e+00   3.1689307e+00
  -3.1983209e+00   3.1026317e+00
  -3.2815810e+00   4.1655075e+00
  -3.5632846e+00   2.2957732e+00
  -3.6741737e+00   3.1764986e+00
  -4.2597272e+00   1.8570226e+00
  -3.6452329e+00   3.6691550e+00
  -3.8578669e+00   2.3144120e+00
  -4.9815723e+00   3.3583528e+00
  -3.2590746e+00   4.5382820e+00
  -3.2197097e+00   4.2403688e+00
  -3.2865191e+00   2.5130384e+00
  -2.4161765e+00   4.4857196e+00
  -3.7554273e+00   2.8193466e+00
  -1.8107303e+00   4.8523478e+00
  -3.3201195e+00   2.9123822e+00
  -2.9872950e+00   2.4824924e+00
  -4.8275970e+00   3.7444020e+00
  -2.6433591e+00   3.1921938e+00
  -3.7515122e+00   1.8724448e+00
  -4.0965859e+00   3.9217809e+00
  -4.2174913e+00   2.6247512e+00
  -4.4003337e+00   3.7457449e+00
  -3.4188403e+00   3.1118979e+00
  -3.1769403e+00   3.3045708e+00
  -1.8806179e+00   4.2350932e+00
  -3.8480317e+00   3.6741425e+00
  -2.9187322e+00   3.1110015e+00
  -4.1583149e+00   2.9698404e+00
  -2.6105133e+00   3.0410702e+00
  -3.2554691e+00   3.7436492e+00
  -3.2401688e+00   3.4366465e+00
  -3.6140324e+00   3.1915729e+00
  -3.1870680e+00   2.7262209e+00
  -4.5082745e+00   2.3844239e+00
  -2.8906552e+00   4.2656664e+00
  -2.5497999e+00   2.7432482e+00
  -3.8442091e+00   3.2138307e+00
  -2.5728334e+00   3.1609843e+00
  -3.8144475e+00   3.5795499e+00
  -4.2575328e+00   3.2379512e+00
  -2.9101320e+00   3.5507639e+00
  -4.5987220e+00   2.0358326e+00
  -3.1696200e+00   3.1859548e+00
  -2.4530826e+00   3.7717116e+00
  -3.5220469e+00   3.6375453e+00
  -3.0697190e+00   4.2625441e+00
  -3.2413339e+00   3.2564848e+00
  -3.4338133e+00   1.3652369e+00
  -1.5302527e+00   3.8569319e+00
  -4.5175754e+00   3.1110405e+00
  -3.8267431e+00   4.4127603e+00
  -2.5379531e+00   4.2105523e+00
  -3.3519139e+00   3.1257068e+00
  -3.1858933e+00   3.7129942e+00
  -2.5139198e+00   3.3576746e+00
  -3.3729061e+00   2.6037547e+00
  -2.7394247e+00   3.2575892e+00
  -2.7675553e+00   3.2182633e+00
  -3.8056990e+00   3.5196920e+00
  -2.1168329e+00   3.3376808e+00
  -2.0058663e+00   4.5292894e+00
  -2.7741420e+00   2.7627700e+00
  -3.2178465e+00   3.4216762e+00
  -2.7988027e+00   2.3954581e+00
  -2.5774018e+00   2.9368899e+00
  -3.4620942e+00   2.6307537e+00
  -3.2987435e+00   2.9516898e+00
  -4.0249400e+00   3.1452649e+00
  -1.8955319e+00   4.5387141e+00
  -4.2125841e+00   4.4492951e+00
  -3.3177373e+00   2.9377535e+00
  -2.6995833e+00   3.7594052e+00
  -3.5874734e+00   3.4755055e+00
  -3.9220069e+00   3.0724010e+00
  -4.5400914e+00   2.6759312e+00
  -4.1171781e+00   2.3571489e+00
  -2.7435352e+00   2.8221927e+00
  -3.4191288e+00   3.5716179e+00
  -3.7009234e+00   3.1726469e+00
  -4.0005216e+00   3.8704604e+00
  -3.8735350e+00   4.2691734e+00
  -3.3163096e+00   2.1445246e+00
  -2.6417821e+00   3.7407738e+00
  -4.6871691e+00   3.1730804e+00
  -3.1591971e+00   2.5279105e+00
  -3.2197097e+00   4.2403688e+00
  -3.2865191e+00   2.5130384e+00
  -2.4161765e+00   4.4857196e+00
  -3.7554273e+00   2.8193466e+00
  -1.8107303e+00   4.8523478e+00
  -3.3201195e+00   2.9123822e+00
  -2.9872950e+00   2.4824924e+00
  -4.8275970e+00   3.7444020e+00
  -2.6433591e+00   3.1921938e+00
  -3.7515122e+00   1.8724448e+00
  -4.0965859e+00   3.9217809e+00
  -4.2174913e+00   2.6247512e+00
  -4.4003337e+00   3.7457449e+00
  -3.4188403e+00   3.1118979e+00
  -3.1769403e+00   3.3045708e+00
  -1.8806179e+00   4.2350932e+00
  -3.8480317e+00   3.6741425e+00
  -2.9187322e+00   3.1110015e+00
  -4.1583149e+00   2.9698404e+00
  -2.6105133e+00   3.0410702e+00
  -3.2554691e+00   3.7436492e+00
  -3.2401688e+00   3.4366465e+00
  -3.6140324e+00   3.1915729e+00
  -3.1870680e+00   2.7262209e+00
  -4.5082745e+00   2.3844239e+00
  -2.8906552e+00   4.2656664e+00
  -2.5497999e+00   2.7432482e+00
  -3.8442091e+00   3.2138307e+00
  -2.5728334e+00   3.1609843e+00
  -3.8144475e+00   3.5795499e+00
  -4.2575328e+00   3.2379512e+00
  -2.9101320e+00   3.5507639e+00
  -4.5987220e+00   2.0358326e+00
  -3.1696200e+00   3.1859548e+00
  -2.4530826e+00   3.7717116e+00
  -3.5220469e+00   3.6375453e+00
  -3.0697190e+00   4.2625441e+00
  -3.2413339e+00   3.2564848e+00
  -3.4338133e+00   1.3652369e+00
  -1.5302527e+00   3.8569319e+00
  -4.5175754e+00   3.1110405e+00
  -3.8267431e+00   4.4127603e+00
  -2.5379531e+00   4.2105523e+00
  -3.3519139e+00   3.1257068e+00
  -3.1858933e+00   3.7129942e+00
  -2.5139198e+00   3.3576746e+00
  -3.3729061e+00   2.6037547e+00
  -2.7394247e+00   3.2575892e+00
  -2.7675553e+00   3.2182633e+00
  -3.8056990e+00   3.5196920e+00
  -2.1168329e+00   3.3376808e+00
  -2.0058663e+00   4.5292894e+00
  -2.7741420e+00   2.7627700e+00
  -3.2178465e+00   3.4216762e+00
  -2.7988027e+00   2.3954581e+00
  -2.5774018e+00   2.9368899e+00
  -3.4620942e+00   2.6307537e+00
  -3.2987435e+00   2.9516898e+00
  -4.0249400e+00   3.1452649e+00
  -1.8955319e+00   4.5387141e+00
  -4.2125841e+00   4.4492951e+00
  -3.3177373e+00   2.9377535e+00
  -2.6995833e+00   3.7594052e+00
  -3.5874734e+00   3.4755055e+00
  -3.9220069e+00   3.0724010e+00
  -4.5400914e+00   2.6759312e+00
  -4.1171781e+00   2.3571489e+00
  -2.7435352e+00   2.8221927e+00
  -3.4191288e+00   3.5716179e+00
  -3.7009234e+00   3.1726469e+00
  -4.0005216e+00   3.8704604e+00
  -3.8735350e+00   4.2691734e+00
  -3.3163096e+00   2.1445246e+00
  -2.6417821e+00   3.7407738e+00
  -4.6871691e+00   3.1730804e+00
  -3.1591971e+00   2.5279105e+00
  -3.9503413e+00   3.5860509e+00
  -4.1275255e+00   3.1852263e+00
  -3.0895439e+00   2.7871388e+00
  -4.0671753e+00   3.3463487e+00
  -3.5527638e+00   2.0996637e+00
  -4.6530998e+00   3.4490292e+00
  -3.5580445e+00   2.1634812e+00
  -3.7223066e+00   2.9483246e+00
  -2.3861048e+00   4.6647621e+00
  -3.4447066e+00   2.6454557e+00
  -3.8365123e+00   2.8763117e+00
  -3.9623156e+00   2.8037256e+00
  -1.7635254e+00   4.7827284e+00
  -3.1567197e+00   4.9583828e+00
  -2.9262220e+00   3.7618636e+00
  -3.6645711e+00   3.1981930e+00
  -3.1113551e+00   2.7995148e+00
  -2.9633063e+00   3.0677334e+00
  -4.5964798e+00   1.9293209e+00
  -3.3672219e+00   3.4813041e+00
  -3.2862811e+00   3.4594254e+00
  -2.0491699e+00   3.7249526e+00
  -4.0896392e+00   2.5870088e+00
  -4.6136378e+00   3.5472773e+00
  -2.3722057e+00   2.6849588e+00
  -3.0923958e+00   2.6768373e+00
  -4.1963230e+00   2.7313608e+00
  -3.4405457e+00   3.1942047e+00
  -3.9264378e+00   3.0442502e+00
  -4.3096341e+00   2.3870637e+00
  -2.4202896e+00   3.5880980e+00
  -3.2755144e+00   3.6495044e+00
  -3.4610710e+00   2.3104834e+00
  -3.0554655e+00   2.7181478e+00
  -2.4266127e+00   4.3836802e+00
  -3.9103063e+00   2.7492898e+00
  -2.6670404e+00   4.7434218e+00
  -3.2698577e+00   2.3210289e+00
  -2.9796436e+00   2.3438675e+00
  -3.9053107e+00   2.6051268e+00
  -2.7988270e+00   2.8006263e+00
  -1.9183898e+00   3.7928523e+00
  -3.8087752e+00   2.9451512e+00
  -3.3279577e+00   4.0157994e+00
  -3.6954989e+00   3.0540757e+00
  -3.4339133e+00   3.8807151e+00
  -3.1963262e+00   4.0431469e+00
  -2.5952505e+00   3.1849135e+00
  -4.3144008e+00   3.8564767e+00
  -3.6371313e+00   3.1531414e+00
  -3.2412924e+00   2.5001898e+00
  -3.1796858e+00   2.3170049e+00
  -2.8018793e+00   3.5924504e+00
  -5.1178912e+00   1.9117860e+00
  -2.6328628e+00   4.4731721e+00
  -2.4819065e+00   3.2682694e+00
  -2.4593180e+00   3.5492636e+00
  -3.3939686e+00   3.1799264e+00
  -2.9712001e+00   3.4615466e+00
  -3.1357171e+00   2.7806464e+00
  -2.4288301e+00   2.6364091e+00
  -3.0791705e+00   4.8450139e+00
  -2.8874376e+00   3.8497934e+00
  -3.4144028e+00   2.2779159e+00
  -4.8207156e+00   2.1825043e+00
  -3.5861086e+00   4.0956569e+00
  -3.2847573e+00   2.7299127e+00
  -3.9377565e+00   4.1489282e+00
  -4.4350417e+00   3.5146502e+00
  -3.4202841e+00   3.9739514e+00
  -3.7686262e+00   3.7073876e+00
  -3.8955334e+00   3.4743697e+00
  -6.4308281e+00   3.6469275e+00
  -3.3329164e+00   3.6530247e+00
  -2.9956649e+00   2.7946706e+00
  -4.5113858e+00   3.8159303e+00
  -2.8079589e+00   3.8181531e+00
  -4.9302570e+00   3.2229881e+00
  -2.1659799e+00   5.0413803e+00
  -3.3286021e+00   3.7844951e+00
  -1.7425063e+00   4.3570974e+00
  -3.1293960e+00   3.4365174e+00
  -4.4278635e+00   2.3406200e+00
  -2.6235173e+00   4.8372443e+00
  -2.3003400e+00   3.3425750e+00
  -3.1938297e+00   3.7092245e+00
  -2.8790199e+00   4.0970401e+00
  -2.4123518e+00   4.6055268e+00
  -3.6126040e+00   3.4285071e+00
  -2.4453661e+00   4.1366022e+00
  -3.0604750e+00   3.2476663e+00
  -2.7575723e+00   3.6998219e+00
  -3.7206402e+00   3.4422701e+00
  -2.1807239e+00   4.1248506e+00
  -2.4474006e+00   3.5938005e+00
  -3.3397129e+00   2.7473474e+00
  -2.4825520e+00   3.7215513e+00
  -3.7803410e+00   3.5483584e+00
  -3.6029881e+00   2.4471420e+00
  -3.8797981e+00   3.8311944e+00
  -3.1654117e+00   3.0813672e+00
  -2.4132248e+00   3.9736230e+00
  -2.6349855e+00   4.8042810e+00
  -3.3527785e+00   3.4631902e+00
  -2.8456986e+00   4.2894620e+00
  -4.3919108e+00   3.2446722e+00
  -2.2547546e+00   4.2953660e+00
  -3.7558213e+00   2.6188129e+00
  -1.9885470e+00   3.8327249e+00
  -3.9586449e+00   3.4330370e+00
  -3.2302711e+00   4.0568979e+00
  -3.3792993e+00   2.7033590e+00
  -2.7441099e+00   4.2066215e+00
  -2.7441021e+00   3.1971169e+00
  -3.3776701e+00   3.5411323e+00
  -2.5093698e+00   3.6641996e+00
  -5.1026074e+00   2.4291307e+00
  -3.0598554e+00   4.8836896e+00
  -4.5432963e+00   3.4665152e+00
  -3.3412253e+00   3.2202580e+00
  -3.4366242e+00   3.4306506e+00
  -3.6658785e+00   2.9565282e+00
  -4.1657523e+00   3.6127722e+00
  -3.6129290e+00   3.1536727e+00
  -4.1668931e+00   3.5683100e+00
  -3.6121195e+00   4.5620413e+00
  -3.5898781e+00   3.6234089e+00
  -3.9455597e+00   3.1701872e+00
  -2.2944240e+00   3.1325214e+00
  -3.0566359e+00   4.1748214e+00
  -4.4120213e+00   2.9955881e+00
  -3.1808569e+00   3.4644535e+00
  -3.5580395e+00   3.6006241e+00
  -3.4044189e+00   4.8471256e+00
  -4.5968939e+00   2.6738945e+00
  -4.5836459e+00   3.5530054e+00
  -4.5211699e+00   1.9278430e+00
  -4.0717219e+00   2.4626449e+00
  -3.8461908e+00   4.6890949e+00
  -2.9439311e+00   4.1386886e+00
  -4.6317085e+00   2.4759508e+00
  -2.7913190e+00   3.0861955e+00
  -3.1226967e+00   2.8458160e+00
  -2.4639166e+00   3.2852406e+00
  -3.9936359e+00   2.9310018e+00
  -3.5234824e+00   3.9471434e+00
  -3.5521989e+00   3.0344518e+00
  -2.9505259e+00   3.9067190e+00
  -3.6369172e+00   3.1770610e+00
  -4.0031379e+00   4.2809539e+00
  -2.7916679e+00   3.3420867e+00
  -4.1484436e+00   3.1798754e+00
  -3.2475103e+00   2.7504639e+00
  -3.8448790e+00   3.1117270e+00
  -3.1084062e+00   2.9232865e+00
  -3.0503101e+00   3.2971602e+00
  -4.1189075e+00   3.8117592e+00
  -2.6163158e+00   2.3332909e+00
  -3.7866899e+00   2.5255389e+00
  -2.2611693e+00   4.6631785e+00
  -3.3644345e+00   3.7854857e+00
  -3.3031542e+00   3.5204615e+00
  -3.2080438e+00   3.4935122e+00
  -3.4586590e+00   2.7460127e+00
  -2.9444581e+00   3.7326859e+00
  -3.0346613e+00   2.2906553e+00
  -5.0092431e+00   1.7712805e+00
  -2.9647598e+00   3.8446034e+00
  -4.0947832e+00   5.2198842e+00
  -3.8054931e+00   2.9024995e+00
  -4.3592124e+00   2.6550344e+00
  -3.3538896e+00   3.8538536e+00
  -2.7624228e+00   4.6381930e+00
  -1.9907720e+00   3.2170790e+00
  -3.8648763e+00   3.6020670e+00
  -2.8268908e+00   3.9708184e+00
  -5.3817020e+00   2.3016491e+00
  -4.5052940e+00   3.2292659e+00
  -3.6424719e+00   2.9701785e+00
  -3.6911975e+00   3.5960742e+00
  -3.4942104e+00   2.4180484e+00
  -2.7657594e+00   3.8100020e+00
  -1.5069572e+00   3.4947006e+00
  -3.0820476e+00   4.1382139e+00
  -2.4114878e+00   4.8649233e+00
  -4.7664810e+00   2.2964837e+00
  -1.9308931e+00   4.8143943e+00
  -1.8506422e+00   4.2205089e+00
  -3.5234141e+00   2.0785551e+00
  -4.5185502e+00   2.8665460e+00
  -4.3959738e+00   2.9926703e+00
  -3.7155308e+00   3.7160323e+00
  -3.2814813e+00   2.7451603e+00
  -3.5082632e+00   2.3940197e+00
  -3.8888376e+00   2.8292026e+00
  -3.9471917e+00   3.7315998e+00
  -3.1496819e+00   5.1058550e+00
  -2.4367038e+00   3.4440469e+00
  -2.9700977e+00   2.3110980e+00
  -2.4111246e+00   3.5515328e+00
  -3.4383283e+00   4.3250144e+00
  -3.7227958e+00   3.3403112e+00
  -2.5312520e+00   3.5902628e+00
  -3.1799595e+00   3.5765557e+00
  -3.5008767e+00   3.2048089e+00
  -3.9357895e+00   2.2905964e+00
  -3.8377225e+00   2.9619111e+00
  -2.7773650e+00   3.7296863e+00
  -3.4966748e+00   3.9393047e+00
  -3.7319889e+00   4.2677977e+00
  -4.1513924e+00   2.1766974e+00
  -3.8281068e+00   4.2534102e+00
  -4.2650007e+00   1.5764055e+00
  -4.4916552e+00   2.7454174e+00
  -1.2559728e+00   4.5263704e+00
  -3.0899587e+00   3.8027510e+00
  -4.5990021e+00   2.7977847e+00
  -2.9420418e+00   3.8727471e+00
  -1.7795940e+00   4.0181292e+00
  -3.2159317e+00   3.3236292e+00
  -4.3473042e+00   2.9772806e+00
  -3.7679963e+00   3.6790655e+00
  -3.3658176e+00   3.6944866e+00
  -2.8056128e+00   4.3441421e+00
  -2.7553455e+00   4.1943047e+00
  -3.3557171e+00   4.0435217e+00
  -3.1789575e+00   2.7623550e+00
  -3.4134480e+00   4.1301373e+00
  -3.5162078e+00   4.7112786e+00
  -3.6680572e+00   2.8485574e+00
  -3.1635357e+00   3.3964340e+00
  -3.1961921e+00   3.4595894e+00
  -3.6331314e+00   3.8111653e+00
  -4.0526221e+00   3.9643251e+00
  -3.1378680e+00   3.6090478e+00
  -3.6200454e+00   2.4005306e+00
  -4.6077046e+00   3.4795383e+00
  -3.9398081e+00   2.9726465e+00
  -4.0407439e+00   2.7571603e+00
  -4.5153292e+00   3.1112839e+00
  -4.5861177e+00   3.0041385e+00
  -3.2871853e+00   2.4731656e+00
  -2.9077008e+00   2.9460328e+00
  -2.7261851e+00   3.8441275e+00
  -3.1604892e+00   3.6194197e+00
  -3.2204795e+00   3.6373330e+00
  -3.2978688e+00   4.8429403e+00
  -3.2189205e+00   2.8124523e+00
  -3.1838171e+00   2.5791318e+00
  -2.5072947e+00   4.8708896e+00
  -2.2836018e+00   4.5640433e+00
  -1.8716322e+00   4.1854763e+00
  -2.6175226e+00   3.4920006e+00
  -3.2868582e+00   2.4508459e+00
  -3.4835657e+00   3.8221316e+00
  -2.9642971e+00   4.3050454e+00
  -1.0162668e+00   4.4929641e+00
  -4.0797493e+00   2.7653680e+00
  -2.6753668e+00   3.2456514e+00
  -4.7092285e+00   3.0270307e+00
  -3.1849616e+00   3.5026379e+00
  -3.0966088e+00   2.9337276e+00
  -3.7395503e+00   3.3541757e+00
  -3.9726410e+00   2.8534828e+00
  -4.3193350e+00   1.9881452e+00
  -4.1016747e+00   3.9102093e+00
  -4.6224373e+00   2.8356475e+00
  -2.9694374e+00   4.3474557e+00
  -3.3210183e+00   3.4040179e+00
  -3.6779729e+00   2.4039521e+00
  -2.8438080e+00   2.9106850e+00
  -4.2774663e+00   1.6234794e+00
  -3.5664605e+00   2.6086137e+00
  -3.7386036e+00   3.9243492e+00
  -3.9596645e+00   2.7099986e+00
  -3.9600915e+00   4.4198114e+00
  -3.9507565e+00   3.4911890e+00
  -3.5575409e+00   1.6870153e+00
  -3.9616326e+00   3.3920928e+00
  -2.7352362e+00   4.1214402e+00
  -2.3308150e+00   3.3196320e+00
  -4.1109524e+00   2.8360933e+00
  -4.5030836e+00   3.3031035e+00
  -3.4125887e+00   3.9038208e+00
  -3.6768637e+00   3.6421104e+00
  -3.2404437e+00   3.5947319e+00
  -4.2058515e+00   3.6283113e+00
  -3.2607254e+00   2.1160785e+00
  -5.1233135e+00   2.0709457e+00
  -3.0523190e+00   2.9151210e+00
  -1.5193906e+00   5.3725241e+00
  -3.8305976e+00   2.3920621e+00
  -3.3258808e+00   3.1851596e+00
  -3.3886668e+00   3.5570548e+00
  -3.3304514e+00   3.2522941e+00
  -2.5291058e+00   3.4505461e+00
  -3.1094632e+00   4.3026671e+00
  -3.0714649e+00   4.0385202e+00
  -3.2428345e+00   4.1657541e+00
  -3.1631026e+00   2.7377314e+00
  -2.8284452e+00   4.0049550e+00
  -1.4800544e+00   4.1291345e+00
  -3.8108122e+00   3.3837246e+00
  -3.9539623e+00   3.7626784e+00
  -3.3405736e+00   3.6628361e+00
  -2.3735046e+00   4.2932971e+00
  -2.1806459e+00   2.8361771e+00
  -3.3507129e+00   3.8531913e+00
  -3.2811473e+00   2.3957140e+00
  -3.6322496e+00   3.6307464e+00
  -2.3662831e+00   4.4115415e+00
  -2.4592631e+00   3.3351612e+00
  -2.2068915e+00   4.1980927e+00
  -3.1304092e+00   3.8543384e+00
  -3.5343583e+00   3.0636081e+00
  -3.7786679e+00   3.5643421e+00
  -2.7526235e+00   3.7165940e+00
  -3.6771739e+00   2.9180727e+00
  -3.3368133e+00   2.0901509e+00
  -3.4659757e+00   2.7648698e+00
  -3.2627763e+00   5.0177654e+00
  -3.4191199e+00   3.2324469e+00
  -4.5181977e+00   4.2505194e+00
  -3.9470388e+00   2.3995602e+00
  -4.9603108e+00   2.3295832e+00
  -3.9664178e+00   3.7758336e+00
  -4.2573154e+00   4.0386996e+00
  -3.5674430e+00   3.7619297e+00
  -3.4876768e+00   4.3120353e+00
  -2.7610542e+00   4.4361666e+00
  -4.5623842e+00   3.2342647e+00
  -2.2788232e+00   4.0479034e+00
  -4.1037450e+00   3.2929498e+00
  -6.1911413e+00   5.1261610e+00
  -2.2795362e+00   2.8202067e+00
  -3.1275951e+00   3.0316105e+00
  -3.7622018e+00   4.7286755e+00
  -3.2418386e+00   3.7080227e+00
  -3.3374811e+00   5.1991442e+00
  -4.7315152e+00   2.8077303e+00
  -2.2613237e+00   3.3701200e+00
  -3.0422719e+00   3.9966310e+00
  -3.1849877e+00   1.8530530e+00
  -2.5288532e+00   4.3090178e+00
  -3.2134397e+00   3.3499049e+00
  -2.8756260e+00   3.3000420e+00
  -3.3666516e+00   2.1350781e+00
  -3.3593849e+00   3.2002887e+00
  -3.6348521e+00   3.6026033e+00
  -3.1828300e+00   2.8004316e+00
  -2.2604103e+00   3.9014365e+00
  -2.1342456e+00   4.2183788e+00
  -2.7127178e+00   2.9623307e+00
  -4.0849257e+00   2.6645034e+00
  -3.4547853e+00   3.8679698e+00
  -4.7366616e+00   2.0282414e+00
  -2.9085058e+00   4.4571025e+00
  -3.6056188e+00   4.9279366e+00
  -3.3314499e+00   3.0019109e+00
  -3.3551579e+00   2.4234770e+00
  -3.2886625e+00   2.7180715e+00
  -3.0316489e+00   3.8328583e+00
  -3.6709909e+00   3.8075654e+00
  -2.8639572e+00   4.8257746e+00
  -3.8171203e+00   3.5079739e+00
  -4.2477207e+00   2.4392859e+00
  -3.0164863e+00   3.8692204e+00
  -4.0887840e+00   3.0784321e+00
  -4.7190699e+00   2.8081034e+00
  -4.2520379e+00   4.3253633e+00
  -2.5569363e+00   4.5206692e+00
  -4.4837447e+00   3.5270201e+00
  -3.6035456e+00   3.2701199e+00
  -2.8099158e+00   2.7821181e+00
  -3.2410931e+00   3.2657278e+00
  -3.2723947e+00   3.5754058e+00
  -4.5507909e+00   2.6509190e+00
  -2.6990772e+00   3.6238464e+00
  -4.1166261e+00   5.8363913e+00
  -3.6900949e+00   2.1328350e+00
  -2.0087060e+00   4.1923912e+00
  -3.3105657e+00   3.9603092e+00
  -4.7118597e+00   3.6297458e+00
  -3.9890240e+00   3.4457491e+00
  -2.2945923e+00   3.6096111e+00
  -4.8283978e+00   2.6194033e+00
  -3.1730173e+00   4.3392516e+00
  -2.8365770e+00   3.6328848e+00
  -2.4778167e+00   4.5375409e+00
  -3.4014826e+00   3.1621549e+00
  -2.9945238e+00   1.9876471e+00
  -3.7542332e+00   4.6323441e+00
  -3.5656124e+00   3.3685194e+00
  -3.4049555e+00   3.9231716e+00
  -2.8312823e+00   3.3101627e+00
  -2.3189652e+00   3.5831056e+00
  -3.2263774e+00   3.0375906e+00
  -3.6563177e+00   3.5876485e+00
  -3.0146821e+00   5.3796840e+00
  -3.5813064e+00   3.3589835e+00
  -2.8005178e+00   2.9909967e+00
  -3.8514834e+00   3.8874729e+00
  -3.2959421e+00   4.6183147e+00
  -3.5156984e+00   4.8448341e+00
  -2.9309912e+00   4.0331217e+00
  -3.8075823e+00   2.8539951e+00
  -2.7835275e+00   3.9997767e+00
  -2.5724501e+00   3.6091016e+00
  -3.7852271e+00   2.2404686e+00
  -3.2424427e+00   4.0838463e+00
  -3.8133274e+00   3.4411128e+00
  -2.9349678e+00   3.5213378e+00
  -3.4703906e+00   2.3117148e+00
  -3.9962513e+00   5.4857776e+00
  -5.1445370e+00   2.1131051e+00
  -3.1319881e+00   3.7903989e+00
  -2.9837788e+00   2.7956591e+00
  -3.2461886e+00   3.6463754e+00
  -3.2954710e+00   3.6715224e+00
  -4.3141610e+00   3.5506302e+00
  -3.3473819e+00   1.7560029e+00
  -2.8574803e+00   3.3740280e+00
  -3.7574427e+00   3.7631343e+00
  -4.0615709e+00   3.8068814e+00
  -2.5975840e+00   3.4766277e+00
  -4.5986495e+00   3.5652716e+00
  -2.2322293e+00   3.2180351e+00
  -2.6640240e+00   3.6990704e+00
  -3.2094765e+00   2.8383746e+00
  -3.4895960e+00   3.6285994e+00
  -3.9327730e+00   3.7214576e+00
  -3.7699385e+00   3.1331907e+00
  -3.3934637e+00   2.6908695e+00
  -4.4418099e+00   3.4130127e+00
  -3.8818611e+00   4.0775416e+00
  -4.1588874e+00   3.0982308e+00
  -1.6051515e+00   4.7341067e+00
  -3.2959360e+00   3.9000686e+00
  -3.1504141e+00   3.3819455e+00
  -3.6900759e+00   4.2203574e+00
  -2.3256128e+00   4.6366543e+00
  -2.6886993e+00   3.9926157e+00
  -3.9959775e+00   2.7138427e+00
  -3.3320493e+00   3.4515294e+00
  -2.7272145e+00   3.4383608e+00
  -3.6724798e+00   4.6573304e+00
  -3.5782694e+00   4.6901039e+00
  -3.1989648e+00   2.5681459e+00
  -2.5442278e+00   3.4194149e+00
  -2.5985925e+00   4.0430271e+00
  -3.1640076e+00   3.4554701e+00
  -2.6934095e+00   2.2937244e+00
  -3.2120879e+00   2.9054582e+00
  -2.9486612e+00   3.2986750e+00
  -3.2920174e+00   2.5040394e+00
  -2.7989532e+00   3.3743198e+00
  -4.6992080e+00   2.2594861e+00
  -4.2215958e+00   1.2762533e+00
  -3.7459468e+00   3.2860546e+00
  -3.0550241e+00   3.2521397e+00
  -5.1743045e+00   3.6671057e+00
  -4.5856918e+00   2.8598112e+00
  -3.8205471e+00   3.8970939e+00
  -2.7796669e+00   3.9390544e+00
  -2.9397606e+00   3.5497886e+00
  -3.6332084e+00   3.1773917e+00
  -3.9971581e+00   2.1013585e+00
  -3.6311347e+00   2.0821189e+00
  -3.2582898e+00   4.4997871e+00
  -3.7127052e+00   4.0460155e+00
  -5.2841838e+00   1.8935470e+00
  -3.5478062e+00   3.7358999e+00
  -2.9136768e+00   4.1903001e+00
  -2.0382477e+00   3.6865642e+00
  -2.1244650e+00   3.9386712e+00
  -3.4735617e+00   2.7569044e+00
  -2.7930702e+00   3.9536067e+00
  -3.0572079e+00   3.6218771e+00
  -4.2280054e+00   3.0792068e+00
  -4.2890294e+00   3.3065793e+00
  -3.0410110e+00   3.8825422e+00
  -4.3384380e+00   3.2852353e+00
  -4.5681321e+00   3.2784395e+00
  -2.4599723e+00   3.6529332e+00
  -2.2400013e+00   2.9219023e+00
  -4.6293080e+00   2.9090347e+00
  -2.9123922e+00   3.3476924e+00
  -4.5364275e+00   4.6898860e+00
  -3.6781733e+00   2.9913896e+00
  -3.7820408e+00   3.9110525e+00
  -2.8337725e+00   3.3686687e+00
  -4.2286142e+00   4.2529433e+00
  -4.1250596e+00   4.5063913e+00
  -3.0511288e+00   2.6128679e+00
  -2.4628036e+00   3.3424168e+00
  -4.7392636e+00   3.8189038e+00
  -3.3355104e+00   3.4844683e+00
  -3.3200829e+00   1.7310760e+00
  -2.4833898e+00   2.9850352e+00
  -4.1330676e+00   3.3153323e+00
  -3.2686267e+00   2.2508125e+00
  -2.4563540e+00   4.4668063e+00
  -4.0071690e+00   1.9982211e+00
  -2.1446298e+00   3.8612348e+00
  -3.2722351e+00   3.8214168e+00
  -4.0298009e+00   3.3409595e+00
  -3.9001945e+00   3.5736616e+00
  -3.8457838e+00   4.4191091e+00
  -3.1070962e+00   1.8771809e+00
  -4.0364281e+00   1.7106670e+00
  -3.1602124e+00   2.6168728e+00
  -3.7577316e+00   2.0990356e+00
  -4.1353697e+00   1.7421018e+00
  -3.1607275e+00   3.5994596e+00
  -3.9749158e+00   3.4317861e+00
  -3.2778655e+00   2.8562711e+00
  -3.7887342e+00   3.3517929e+00
  -3.3858237e+00   3.3933566e+00
  -3.1367220e+00   3.2406431e+00
  -4.0822423e+00   4.8844945e+00
  -4.6022392e+00   2.9307808e+00
  -4.0643950e+00   3.9854894e+00
  -2.2390154e+00   3.7779952e+00
  -2.4507140e+00   3.4879970e+00
  -2.5105231e+00   5.0304622e+00
  -3.9885789e+00   2.4855016e+00
  -4.2579748e+00   3.2835345e+00
  -2.7666605e+00   2.7434875e+00
  -4.0085894e+00   4.9648496e+00
  -3.0367805e+00   4.1423694e+00
  -2.9749209e+00   3.8944084e+00
  -3.9358428e+00   2.0695013e+00
  -3.1573521e+00   3.8774950e+00
  -4.7862469e+00   2.7403640e+00
  -2.4864404e+00   4.7205101e+00
  -3.7680982e+00   2.5676907e+00
  -2.9410782e+00   3.7439331e+00
  -3.2889922e+00   4.4421276e+00
  -3.7008081e+00   3.8446191e+00
  -5.3166126e+00   3.9701793e+00
  -4.3762991e+00   3.5151625e+00
  -2.9400184e+00   3.5005736e+00
  -3.1069217e+00   4.2863820e+00
  -3.2123261e+00   2.6976192e+00
  -2.6317866e+00   3.3859549e+00
  -3.3725618e+00   4.9685267e+00
  -3.5210801e+00   3.5738656e+00
  -4.4112429e+00   2.5826794e+00
  -2.2377756e+00   4.4844160e+00
  -3.5966609e+00   3.2059186e+00
  -2.0485236e+00   3.8337777e+00
  -3.2362502e+00   4.2565075e+00
  -4.7620061e+00   3.1542423e+00
  -3.8422551e+00   4.4273161e+00
  -2.3649007e+00   3.7905892e+00
  -3.1648329e+00   2.9786234e+00
  -2.1151887e+00   4.3966779e+00
  -3.3880814e+00   4.0309887e+00
  -3.2157278e+00   4.6854421e+00
  -2.7343076e+00   3.4409132e+00
  -3.1908235e+00   2.3952653e+00
  -2.6691803e+00   3.2039131e+00
  -2.0158910e+00   4.6463737e+00
  -3.6222215e+00   3.1198753e+00
  -3.4760287e+00   2.8090225e+00
  -3.9891321e+00   3.0488731e+00
  -3.0782548e+00   2.3683780e+00
  -2.9443951e+00   4.0436748e+00
  -3.1206597e+00   3.2364120e+00
  -3.1775467e+00   2.8592705e+00
  -4.7346727e+00   4.0630502e+00
  -3.5373564e+00   3.2921882e+00
  -3.4308539e+00   2.7674009e+00
  -3.7096483e+00   3.0980735e+00
  -3.5297500e+00   3.2722167e+00
  -3.9501047e+00   2.2659646e+00
  -2.8582803e+00   3.9890103e+00
  -3.2621836e+00   3.6181589e+00
  -3.9433527e+00   2.7186541e+00
  -3.6299641e+00   3.6063643e+00
  -4.2801123e+00   2.3478558e+00
  -3.4271166e+00   3.9440336e+00
  -2.3159384e+00   4.5977968e+00
  -2.5224535e+00   4.9147996e+00
  -3.4651788e+00   2.8872645e+00
  -3.1477476e+00   2.7256106e+00
  -3.3330703e+00   3.2432550e+00
  -3.5176750e+00   2.5770885e+00
  -3.7858115e+00   3.8370239e+00
  -2.8275446e+00   5.4308372e+00
  -2.9428122e+00   3.2193179e+00
  -3.6332728e+00   4.6133360e+00
  -2.5043502e+00   3.7532938e+00
  -3.9580101e+00   2.8103519e+00
  -3.8581125e+00   3.1975155e+00
  -3.5967634e+00   3.1605596e+00
  -2.2770435e+00   2.6566596e+00
  -4.3125765e+00   3.7556008e+00
  -3.5567636e+00   2.2655962e+00
  -3.3092001e+00   3.2881232e+00
  -4.5716367e+00   3.1205412e+00
  -4.6572160e+00   3.3917980e+00
  -4.5523025e+00   2.8567204e+00
  -1.7074305e+00   3.8746712e+00
  -2.9546041e+00   3.3073448e+00
  -3.0340217e+00   2.8030813e+00
  -3.1550000e+00   3.7666950e+00
  -2.6830945e+00   4.1354072e+00
  -4.4030356e+00   2.0630391e+00
  -3.5226208e+00   3.8392161e+00
  -3.0163905e+00   4.1327030e+00
  -2.2777421e+00   3.0636024e+00
  -3.2552224e+00   4.6669740e+00
  -3.2488024e+00   3.8339797e+00
  -4.1819351e+00   3.4912507e+00
  -2.6721202e+00   4.3871832e+00
  -2.1746665e+00   3.8305056e+00
  -3.9308427e+00   2.9828130e+00
  -4.1767440e+00   2.9095186e+00
  -3.6751286e+00   2.8082992e+00
  -3.1779342e+00   3.6442086e+00
  -3.3509269e+00   4.7867184e+00
  -4.8667860e+00   4.0147764e+00
  -3.1834188e+00   4.2998435e+00
  -4.6604810e+00   2.6646394e+00
  -3.1781024e+00   3.2551251e+00
  -3.4837703e+00   3.3834134e+00
  -3.0360425e+00   4.8182301e+00
  -4.1749059e+00   2.6609594e+00
  -3.1952321e+00   3.6172226e+00
  -3.7587439e+00   3.3670721e+00
  -1.6435068e+00   4.3127327e+00
  -3.1633769e+00   3.4593468e+00
  -2.6680469e+00   3.6193023e+00
  -4.5162183e+00   4.0290623e+00
  -4.7227831e+00   5.3790420e+00
  -3.8861046e+00   3.7565893e+00
  -4.8526053e+00   4.1199020e+00
  -2.6999503e+00   2.9315864e+00
  -2.3820451e+00   3.2356842e+00
  -4.0241466e+00   4.1823693e+00
  -4.0613802e+00   2.6194814e+00
  -5.3034068e+00   2.6173982e+00
  -2.7508980e+00   3.8968909e+00
  -2.4501513e+00   2.7969428e+00
  -2.6829239e+00   2.7595929e+00
  -2.5928857e+00   4.0004249e+00
  -3.4414713e+00   4.1269262e+00
  -3.9665171e+00   2.7412225e+00
  -2.7006778e+00   3.2337860e+00
  -2.7055213e+00   3.2252446e+00
  -3.6292418e+00   3.2408955e+00
  -2.4456970e+00   4.3459344e+00
  -2.1314548e+00   2.9393969e+00
  -4.3348663e+00   2.6691998e+00
  -4.1812166e+00   3.3965041e+00
  -3.9421527e+00   1.7378195e+00
  -3.5912864e+00   2.7308615e+00
  -3.4906596e+00   2.8044114e+00
  -2.5637441e+00   3.3505956e+00
  -3.2666049e+00   2.3457627e+00
  -3.1897620e+00   4.3451234e+00
  -2.9256345e+00   2.3875972e+00
  -2.7482355e+00   4.0465867e+00
  -2.2803355e+00   3.6687320e+00
  -3.8190717e+00   3.9607617e+00
  -4.2199932e+00   3.1467113e+00
  -2.7633078e+00   1.4548628e+00
  -2.6329399e+00   4.5176929e+00
  -3.6984027e+00   3.5822225e+00
  -2.0575101e+00   4.1509575e+00
  -2.5517782e+00   3.8837137e+00
  -3.4331756e+00   5.0891417e+00
  -3.5959154e+00   3.7770995e+00
  -3.5385140e+00   3.8129036e+00
  -3.6216612e+00   4.1878653e+00
  -3.3519335e+00   2.7400514e+00
  -3.0454646e+00   2.8569546e+00
  -2.9186389e+00   3.0242550e+00
  -5.4578423e+00   3.0919022e+00
  -3.3426085e+00   2.9877105e+00
  -4.5623627e+00   3.8551559e+00
  -3.6992534e+00   3.3089516e+00
  -3.0917029e+00   2.9148456e+00
  -2.8874951e+00   4.2826396e+00
  -3.6856121e+00   2.4024487e+00
  -2.6997872e+00   4.9787463e+00
  -2.9260076e+00   3.4064044e+00
  -2.9050228e+00   3.3957739e+00
  -3.2723962e+00   2.9256347e+00
  -2.9041822e+00   3.5799338e+00
  -3.6641525e+00   5.9328051e+00
  -3.2775768e+00   2.6967998e+00
  -2.4619655e+00   3.5656435e+00
  -3.7298355e+00   3.6166748e+00
  -2.3789895e+00   3.1577414e+00
  -2.9320843e+00   3.3915641e+00
  -4.1510596e+00   2.8890511e+00
  -2.8185503e+00   3.8724760e+00
  -4.3655858e+00   3.4236525e+00
  -3.4638922e+00   3.2115903e+00
  -3.0220128e+00   2.5529387e+00
  -3.4061755e+00   3.1685785e+00
  -2.7822147e+00   4.4999646e+00
  -4.0414271e+00   2.5240153e+00
  -3.4584990e+00   3.1731042e+00
  -3.0645841e+00   2.7866185e+00
  -3.6264506e+00   2.6578230e+00
  -3.9012594e+00   2.7922539e+00
  -3.8938758e+00   3.8821084e+00
  -3.5547660e+00   3.1257753e+00
  -3.5283191e+00   3.0485054e+00
  -3.2084334e+00   4.2629197e+00
  -2.4777382e+00   3.7055725e+00
  -2.6980034e+00   3.7068961e+00
  -2.1384143e+00   3.8396776e+00
  -4.0237154e+00   3.1721998e+00
  -3.6038589e+00   2.8875369e+00
  -3.4983982e+00   3.4881656e+00
  -2.4681755e+00   2.7981653e+00
  -3.8255800e+00   2.4346110e+00
  -3.1284625e+00   3.9656250e+00
  -3.1827810e+00   2.0382205e+00
  -1.7410198e+00   2.8309415e+00
  -3.2749479e+00   3.9979776e+00
  -4.1947919e+00   2.7286045e+00
  -3.7477445e+00   4.5990015e+00
  -1.6452379e+00   4.1344816e+00
  -3.1994634e+00   3.4420880e+00
  -3.3349636e+00   4.3777044e+00
  -4.1513728e+00   3.7030166e+00
  -4.4825210e+00   2.9006999e+00
  -3.8523861e+00   2.1897712e+00
  -3.9374070e+00   2.9561245e+00
  -3.5747261e+00   4.6434939e+00
  -3.6923537e+00   2.4020142e+00
  -3.0751732e+00   2.7721932e+00
  -3.3333241e+00   2.8344689e+00
  -2.6627875e+00   3.3000816e+00
  -2.9151066e+00   3.4089399e+00
  -2.9328914e+00   3.7416857e+00
  -2.8865718e+00   4.6231244e+00
  -3.3529672e+00   3.4285831e+00
  -3.6469579e+00   2.1641873e+00
  -2.8974585e+00   2.4015600e+00
  -4.2338577e+00   3.1706080e+00
  -3.2272157e+00   3.9713050e+00
  -3.9313844e+00   2.7069786e+00
  -4.1896111e+00   2.8782642e+00
  -3.9015557e+00   4.6229683e+00
  -3.7933678e+00   3.5468294e+00
  -4.1925374e+00   2.1910153e+00
  -3.5320643e+00   2.4523095e+00
  -2.4248568e+00   3.2500492e+00
  -3.2363992e+00   3.6918598e+00
  -3.5132624e+00   3.9063808e+00
  -3.0886555e+00   2.9060589e+00
  -2.3975847e+00   3.6721569e+00
  -2.0947490e+00   3.6901394e+00
  -3.8224368e+00   4.0228050e+00
  -5.1192378e+00   3.0816798e+00
  -3.2980050e+00   2.9887841e+00
  -3.4437473e+00   4.0757025e+00
  -2.3212140e+00   3.5145022e+00
  -2.8792759e+00   3.5044075e+00
  -3.3436123e+00   2.5869980e+00
  -3.9669731e+00   3.1007868e+00
  -3.0200513e+00   3.7879795e+00
  -2.9078849e+00   3.3650673e+00
  -3.8629517e+00   4.9816168e+00
  -5.2422659e+00   1.6950952e+00
  -3.0416344e+00   3.3453524e+00
  -2.0599139e+00   3.5172988e+00
  -3.5143526e+00   5.2730080e+00
  -3.0136776e+00   2.9928178e+00
  -3.5821812e+00   2.9441601e+00
  -4.3869943e+00   2.6294846e+00
  -2.4159994e+00   3.1859468e+00
  -2.7498840e+00   3.9114048e+00
  -3.5699847e+00   2.9936973e+00
  -4.3350802e+00   3.3609678e+00
  -2.9740293e+00   5.5293231e+00
  -3.6479812e+00   4.5632698e+00
  -3.9440491e+00   3.8242147e+00
  -3.6293811e+00   3.6201450e+00
  -4.2050470e+00   2.5848513e+00
  -2.9054294e+00   3.0665057e+00
  -2.7251731e+00   2.6441909e+00
  -1.8401747e+00   3.4974797e+00
  -3.4038289e+00   2.1410848e+00
  -3.2812225e+00   3.8680571e+00
  -2.3046830e+00   3.1894280e+00
  -3.7740304e+00   4.6815093e+00
  -2.8594626e+00   4.5286058e+00
  -3.6367581e+00   4.0932941e+00
  -4.2228677e+00   3.3945447e+00
  -2.8829751e+00   4.2160279e+00
  -2.1590389e+00   4.1200112e+00
  -3.0664294e+00   3.4021345e+00
  -3.8594957e+00   3.9967676e+00
  -3.9092048e+00   2.5220970e+00
  -2.9904155e+00   4.0616437e+00
  -4.3307752e+00   3.0637335e+00
  -3.6138436e+00   3.6332562e+00
  -3.4027402e+00   3.9422025e+00
  -2.9436536e+00   2.7874615e+00
  -4.2494571e+00   3.8724151e+00
  -3.5830529e+00   4.2515453e+00
  -2.8967873e+00   4.2004090e+00
  -3.6347314e+00   3.9859230e+00
  -3.7321373e+00   2.9571627e+00
  -1.8801210e+00   2.4206578e+00
  -3.8466883e+00   3.4820995e+00
  -3.8748945e+00   2.8699386e+00
  -4.2968369e+00   3.5065464e+00
  -3.7077398e+00   2.3979264e+00
  -3.8577996e+00   3.7934535e+00
  -1.9528301e+00   5.6540238e+00
  -3.7420132e+00   3.4793543e+00
  -4.7753996e+00   3.2002700e+00
  -2.6471095e+00   4.1839019e+00
  -4.8513728e+00   2.9111990e+00
  -3.5619694e+00   3.3217314e+00
  -4.4513356e+00   4.6805145e+00
  -3.6289479e+00   3.0592026e+00
  -2.1394037e+00   3.7316462e+00
  -2.5354398e+00   3.8044650e+00
  -3.1315466e+00   2.7055235e+00
  -2.5134514e+00   3.5184103e+00
  -3.8366437e+00   2.7532253e+00
  -3.7900871e+00   3.0631515e+00
  -3.8617321e+00   2.4728095e+00
  -3.3072458e+00   3.1314836e+00
  -4.5424577e+00   2.7730664e+00
  -3.8248994e+00   3.5500093e+00
  -3.0042800e+00   3.4269258e+00
  -3.9051953e+00   3.2108124e+00
  -3.0808995e+00   3.5238366e+00
  -3.6697298e+00   3.1783358e+00
  -2.7916535e+00   2.7048528e+00
  -2.8515184e+00   2.5940733e+00
  -4.1161092e+00   4.0198251e+00
  -2.4612557e+00   4.3436265e+00
  -3.6250801e+00   3.4751673e+00
  -4.6613383e+00   4.1408399e+00
  -3.7032613e+00   4.2064487e+00
  -2.8869343e+00   2.5595444e+00
  -3.5896854e+00   3.5502506e+00
  -4.1200336e+00   2.9714945e+00
  -3.2278971e+00   4.2434813e+00
  -3.4110223e+00   3.9748104e+00
  -3.1737397e+00   4.9950043e+00
  -3.2910352e+00   3.3535101e+00
  -3.4136820e+00   3.5806821e+00
  -3.1838074e+00   2.0914506e+00
  -3.0336373e+00   3.2483239e+00
  -4.6714160e+00   2.8862416e+00
  -1.6265293e+00   4.0246133e+00
  -4.3630696e+00   2.6555867e+00
  -4.5640534e+00   2.3411388e+00
  -2.7209308e+00   2.9970565e+00
  -3.2339197e+00   3.6783586e+00
  -2.9420740e+00   4.4144892e+00
  -3.0037603e+00   3.5234522e+00
  -3.7993963e+00   1.7811991e+00
  -3.9596036e+00   3.2128961e+00
  -2.8744469e+00   3.2284470e+00
  -3.5119832e+00   3.1105257e+00
  -2.3752667e+00   4.0920522e+00
  -4.6029855e+00   2.9546310e+00
  -4.0197849e+00   3.2372614e+00
  -4.7042062e+00   2.6291064e+00
  -3.5802525e+00   3.5938246e+00
  -4.2651277e+00   3.3895249e+00
  -1.8713414e+00   3.4949917e+00
  -5.3029061e+00   2.7908944e+00
  -3.5490463e+00   2.8686818e+00
  -2.2770259e+00   3.1444908e+00
  -4.4758945e+00   3.4526584e+00
  -3.3318442e+00   3.6746740e+00
  -3.9502675e+00   2.7225569e+00
  -3.6945449e+00   4.0911518e+00
  -4.0495882e+00   2.5238947e+00
  -3.8757250e+00   3.0754697e+00
  -4.9932685e+00   1.7534064e+00
  -2.8835710e+00   2.8189337e+00
  -3.4379648e+00   3.4294359e+00
  -4.6449850e+00   3.2788348e+00
  -3.1212492e+00   3.5654168e+00
  -4.1663203e+00   5.0345388e+00
  -3.4144511e+00   2.3221378e+00
  -2.9819565e+00   4.8232884e+00
  -1.8948952e+00   3.6203681e+00
  -3.6585368e+00   3.1865447e+00
  -3.0436987e+00   3.1101387e+00
  -3.4647155e+00   2.8755327e+00
  -2.7831751e+00   5.7732411e+00
  -3.4984103e+00   2.3116251e+00
  -4.6205730e+00   1.8473307e+00
  -3.4398737e+00   3.1842582e+00
  -2.8478416e+00   4.0674590e+00
  -3.3591975e+00   2.8849630e+00
  -4.9763662e+00   3.2550983e+00
  -2.7480418e+00   3.2093453e+00
  -3.7043628e+00   3.3844038e+00
  -2.6084049e+00   3.0531605e+00
  -2.5765680e+00   3.8158420e+00
  -3.4595291e+00   3.5932297e+00
  -3.7390696e+00   2.4681989e+00
  -3.8726940e+00   1.9981095e+00
  -4.9559792e+00   2.0760184e+00
  -4.0863930e+00   3.0000426e+00
  -3.6309236e+00   2.9430542e+00
  -4.2046012e+00   4.0842699e+00
  -3.7910741e+00   3.3790982e+00
  -2.8043308e+00   3.8845779e+00
  -3.8332118e+00   3.4093314e+00
  -3.5028259e+00   2.3802018e+00
  -2.2402644e+00   5.1044746e+00
  -4.2551183e+00   3.3975964e+00
  -4.3146008e+00   2.5217115e+00
  -3.5529067e+00   4.0500963e+00
  -3.0211389e+00   3.6294528e+00
  -3.3145393e+00   3.0998619e+00
  -3.1784228e+00   2.8957595e+00
  -1.8042350e+00   3.0017382e+00
  -4.0991476e+00   3.9729309e+00
  -3.2184738e+00   2.8514567e+00
  -1.7282021e+00   3.8156696e+00
  -3.1454959e+00   4.6790358e+00
  -5.0722367e+00   2.8836807e+00
  -3.5547488e+00   4.3934999e+00
  -4.8150632e+00   3.5301761e+00
  -3.3633240e+00   3.4019984e+00
  -3.0365469e+00   3.9720596e+00
  -3.6937187e+00   2.6185585e+00
  -4.4692633e+00   3.8496206e+00
  -1.7435237e+00   4.7737604e+00
  -3.3385425e+00   2.8191828e+00
  -2.0100842e+00   3.5284820e+00
  -3.4607266e+00   3.8375837e+00
  -3.2957495e+00   3.4288163e+00
  -2.9827756e+00   4.3500464e+00
  -4.0364271e+00   1.5654892e+00
  -2.6935516e+00   4.5923502e+00
  -3.8854329e+00   3.3368741e+00
  -4.2703670e+00   1.1828614e+00
  -1.0601899e+00   4.6154663e+00
  -3.1482410e+00   4.3542692e+00
  -3.9468622e+00   4.2139870e+00
  -2.6622268e+00   3.5828316e+00
  -3.3413985e+00   2.9063494e+00
  -3.5503367e+00   2.9652462e+00
  -2.5956892e+00   4.2106820e+00
  -4.1484470e+00   2.9258366e+00
  -3.3616448e+00   3.0715045e+00
  -2.4574544e+00   4.7938219e+00
  -2.8991779e+00   4.1868757e+00
  -3.7467306e+00   2.8995433e+00
  -2.0246276e+00   4.2796951e+00
  -3.4007434e+00   3.0880178e+00
  -2.2323554e+00   4.0363511e+00
  -2.8910862e+00   3.7645906e+00
  -2.8987776e+00   3.5670996e+00
  -3.6047347e+00   3.3109583e+00
  -2.8055162e+00   3.7414796e+00
  -3.2707537e+00   2.9607160e+00
  -3.8313024e+00   3.2802335e+00
  -3.2539458e+00   2.3640292e+00
  -3.5755752e+00   2.5458755e+00
  -3.9170509e+00   2.7069218e+00
  -2.2939038e+00   3.1259124e+00
  -3.7266495e+00   3.1020077e+00
  -2.6318293e+00   4.2508968e+00
  -3.1434353e+00   3.3362868e+00
  -2.4362012e+00   4.1791068e+00
  -4.2404481e+00   2.7529995e+00
  -3.3338500e+00   3.8511128e+00
  -3.8862600e+00   2.5449358e+00
  -3.5942519e+00   3.9672940e+00
  -2.9582260e+00   4.0338307e+00
  -2.9100053e+00   3.7629402e+00
  -3.8676475e+00   4.8642804e+00
  -3.0705793e+00   4.0345839e+00
  -3.5695242e+00   3.0813227e+00
  -4.3478986e+00   1.3272626e+00
  -3.0818186e+00   3.6045778e+00
  -4.0469259e+00   3.1188330e+00
  -2.7934597e+00   2.6488621e+00
  -4.1472493e+00   2.6927845e+00
  -2.7208843e+00   3.7168548e+00
  -4.2114841e+00   3.5966342e+00
  -3.5266840e+00   2.3190258e+00
  -3.2687666e+00   3.8692124e+00
  -3.0171057e+00   5.6331694e+00
  -3.9808193e+00   2.2602762e+00
  -3.4377677e+00   2.7909471e+00
  -3.3770714e+00   3.8252988e+00
  -3.0415564e+00   3.7980251e+00
  -2.4146025e+00   3.8029459e+00
  -3.1902287e+00   3.6939097e+00
  -3.1278247e+00   3.8064884e+00
  -2.4996216e+00   3.3495559e+00
  -3.6939021e+00   3.0361573e+00
  -4.9029102e+00   3.7086381e+00
  -2.6734868e+00   3.7759610e+00
  -4.0131721e+00   2.6711502e+00
  -4.0035967e+00   3.2524166e+00
  -3.6439423e+00   4.6118704e+00
  -4.6231936e+00   3.5196170e+00
  -2.6504705e+00   2.6197169e+00
  -3.6923797e+00   4.5040281e+00
  -4.2132545e+00   2.7484788e+00
  -2.9682523e+00   3.3025871e+00
  -3.0819946e+00   3.1285612e+00
  -3.3968840e+00   3.7114027e+00
  -3.6714472e+00   4.9794155e+00
  -3.5312938e+00   4.6240094e+00
  -4.0860390e+00   3.4550049e+00
  -2.3998241e+00   5.0472614e+00
  -2.9582648e+00   3.0425665e+00
  -4.1538687e+00   2.4102755e+00
  -3.1126913e+00   2.9675339e+00
  -3.7144570e+00   3.6134496e+00
  -3.6774932e+00   3.5104784e+00
  -3.1206402e+00   3.0157821e+00
  -1.9156936e+00   4.1310232e+00
  -2.3170531e+00   3.3790870e+00
  -3.0192063e+00   3.8350566e+00
  -3.2408402e+00   3.0572221e+00
  -3.1778882e+00   4.2761127e+00
  -3.3707882e+00   3.5779889e+00
  -3.4179094e+00   3.3090397e+00
  -4.1332714e+00   3.8962485e+00
  -3.3032467e+00   3.4218371e+00
  -2.9950564e+00   3.8921798e+00
  -3.4853452e+00   3.3400737e+00
  -3.0405432e+00   3.4816013e+00
  -4.2022505e+00   2.8411845e+00
  -2.8670922e+00   3.1051374e+00
  -4.0426749e+00   3.0763348e+00
  -4.2528660e+00   4.3356460e+00
  -3.3722110e+00   2.5031589e+00
  -3.7889275e+00   3.3532719e+00
  -2.9159291e+00   3.3624372e+00
  -4.3684285e+00   3.0784199e+00
  -4.0348441e+00   3.0540044e+00
  -3.9930697e+00   4.5670512e+00
  -4.0194185e+00   3.6295318e+00
  -3.9745327e+00   2.6347574e+00
  -4.9885687e+00   3.4988381e+00
  -3.8857301e+00   4.6700974e+00
  -3.9238249e+00   4.2978500e+00
  -2.2205144e+00   3.3180887e+00
  -4.1970457e+00   3.6605437e+00
  -4.8394117e+00   3.7873387e+00
  -2.9111847e+00   3.5854242e+00
  -2.5879033e+00   2.9977518e+00
  -3.1579409e+00   3.7752715e+00
  -2.6514905e+00   4.5082878e+00
  -3.1731360e+00   3.7620279e+00
  -2.3394606e+00   4.8535359e+00
  -3.5159055e+00   3.7552757e+00
  -1.6484759e+00   3.7143905e+00
  -3.3394697e+00   2.5823140e+00
  -4.0106994e+00   3.7999338e+00
  -2.5276770e+00   3.9645806e+00
  -4.1422304e+00   2.8984718e+00
  -3.0907111e+00   3.1183424e+00
  -4.2422227e+00   1.4787705e+00
  -2.6146241e+00   4.4548226e+00
  -4.4428109e+00   3.1446446e+00
  -1.9125625e+00   4.5085661e+00
  -3.3620818e+00   3.4743108e+00
  -4.0022792e+00   3.3090196e+00
  -1.7174990e+00   3.9533715e+00
  -3.4135952e+00   3.2146616e+00
  -2.8734729e+00   3.6657765e+00
  -2.8709513e+00   4.3814136e+00
  -3.2348642e+00   3.1266297e+00
  -3.8709117e+00   3.2089063e+00
  -3.5634299e+00   2.8437037e+00
  -2.9711361e+00   2.3332831e+00
  -4.7628574e+00   3.4457594e+00
  -3.9345136e+00   5.1787916e+00
  -2.8290941e+00   3.6260961e+00
  -1.9098015e+00   4.5704671e+00
  -4.5348889e+00   4.2551047e+00
  -3.2766675e+00   3.7093197e+00
  -2.2751244e+00   3.8279652e+00
  -3.4814220e+00   3.8881140e+00
  -3.0287380e+00   3.0417701e+00
  -3.8925602e+00   2.8069614e+00
  -1.8705891e+00   2.8717896e+00
  -4.8932319e+00   2.3876088e+00
  -3.1980886e+00   3.1582423e+00
  -3.5431956e+00   3.4994962e+00
  -3.4463443e+00   3.2740500e+00
  -2.8368954e+00   3.8402787e+00
  -2.3872938e+00   4.0331104e+00
  -2.4805049e+00   3.7720021e+00
  -3.0095077e+00   3.2128792e+00
  -3.7146651e+00   2.8550638e+00
  -4.6940994e+00   3.1359040e+00
  -2.3171047e+00   3.8036955e+00
  -3.7467231e+00   3.5246980e+00
  -3.5252345e+00   3.8937695e+00
  -4.2817318e+00   4.4459053e+00
  -2.2653051e+00   2.9027570e+00
  -3.1955440e+00   2.7007670e+00
  -2.7265909e+00   3.1015251e+00
  -2.6637053e+00   3.6028470e+00
  -3.7692732e+00   3.7080697e+00
  -3.7481442e+00   3.4345843e+00
  -3.8002722e+00   2.4181681e+00
  -2.9788505e+00   4.2078211e+00
  -3.1161549e+00   4.3472582e+00
  -3.1907537e+00   3.6408445e+00
  -3.1932104e+00   3.4777780e+00
  -3.9450802e+00   4.0152380e+00
  -3.5904935e+00   3.0556356e+00
  -1.7118710e+00   4.5507630e+00
  -3.7929664e+00   4.6480577e+00
  -3.6984265e+00   3.8766300e+00
  -5.4990524e+00   1.9556525e+00
  -3.5323544e+00   2.7949727e+00
  -2.9868652e+00   3.3484627e+00
  -3.4775177e+00   3.8287511e+00
  -3.4816939e+00   3.0678786e+00
  -3.7471288e+00   2.8692797e+00
  -2.7581889e+00   4.3849332e+00
  -3.1435405e+00   4.7101745e+00
  -3.3646378e+00   3.1265838e+00
  -2.4802617e+00   3.4758644e+00
  -5.4728943e+00   2.6579514e+00
  -3.8449318e+00   4.3059987e+00
  -3.1749743e+00   2.9804047e+00
  -3.5620734e+00   3.7753450e+00
  -2.4399431e+00   4.0438628e+00
  -3.3624956e+00   4.1634277e+00
  -2.6588685e+00   3.6073316e+00
  -3.5274708e+00   3.8705898e+00
  -4.0006339e+00   3.1038752e+00
  -3.4295469e+00   2.9975548e+00
  -2.8529964e+00   3.6339741e+00
  -2.9279239e+00   2.5717737e+00
  -4.0591000e+00   3.1062685e+00
  -3.2067368e+00   3.3971583e+00
  -1.8035624e+00   5.1833093e+00
  -2.9027345e+00   3.2276533e+00
  -3.2552329e+00   3.2464295e+00
  -4.2788641e+00   3.3873211e+00
  -2.4433636e+00   3.9077083e+00
  -3.5155012e+00   4.1563919e+00
  -3.1944691e+00   3.7422972e+00
  -2.9253330e+00   4.2752319e+00
  -2.7592635e+00   3.8822662e+00
  -3.2641598e+00   4.6155487e+00
  -2.4923385e+00   4.1530793e+00
  -2.6532783e+00   3.9856758e+00
  -2.1591550e+00   4.6646825e+00
  -2.3349875e+00   4.1325015e+00
  -4.3275479e+00   1.7287320e+00
  -2.7320188e+00   4.1885470e+00
  -2.2704814e+00   4.1534716e+00
  -2.1158017e+00   3.9059020e+00
  -4.7952436e+00   3.3062472e+00
  -3.9320375e+00   3.4637939e+00
  -5.4269121e+00   1.6958049e+00
  -4.2303726e+00   3.7037622e+00
  -3.1282480e+00   3.5667063e+00
  -2.0143146e+00   4.9236172e+00
  -4.3500023e+00   2.8718808e+00
  -4.1483719e+00   2.9190984e+00
  -3.9119669e+00   1.3322974e+00
  -3.2322810e+00   4.1506022e+00
  -3.2861183e+00   2.9552930e+00
  -3.3914563e+00   3.6286408e+00
  -3.5869830e+00   4.4413109e+00
  -4.5318285e+00   3.5687769e+00
  -4.3509531e+00   3.6389435e+00
  -4.5294874e+00   3.6921917e+00
  -3.3003919e+00   4.2804637e+00
  -2.3629442e+00   4.4297140e+00
  -2.5428883e+00   4.3394307e+00
  -2.9613383e+00   3.2695530e+00
  -4.3149433e+00   3.3500403e+00
  -3.5765394e+00   2.3657753e+00
  -3.0064159e+00   3.5186287e+00
  -2.5258748e+00   3.7707015e+00
  -2.9255673e+00   4.2275169e+00
  -2.7712373e+00   4.4868514e+00
  -3.0495847e+00   5.0341202e+00
  -3.6843411e+00   3.4527348e+00
  -3.1663561e+00   2.7941565e+00
  -3.5973504e+00   3.3359983e+00
  -3.7363506e+00   3.7397345e+00
  -3.7983922e+00   3.6505057e+00
  -3.8411383e+00   3.5256165e+00
  -3.8150417e+00   2.0351234e+00
  -3.3838098e+00   2.8711945e+00
  -4.1112545e+00   2.7040957e+00
  -3.0898417e+00   3.8028334e+00
  -3.9392902e+00   2.8354279e+00
  -4.0956198e+00   4.0165056e+00
  -2.6011712e+00   4.1646816e+00
  -4.4038042e+00   1.7529691e+00
  -2.8350198e+00   3.9347291e+00
  -3.6286804e+00   2.9364798e+00
  -2.8151915e+00   3.9621355e+00
  -3.9621059e+00   3.3975144e+00
  -3.6388454e+00   2.4735961e+00
  -3.7662169e+00   3.6928055e+00
  -3.2977799e+00   4.2121651e+00
  -3.7470422e+00   3.9468777e+00
  -4.1001039e+00   4.3117270e+00
  -2.8757616e+00   4.4729926e+00
  -2.9462697e+00   4.0507909e+00
  -3.1498446e+00   3.6737635e+00
  -2.2699252e+00   5.3058232e+00
  -4.1691781e+00   3.0094679e+00
  -5.5848217e+00   2.7252447e+00
  -3.8597886e+00   2.2953567e+00
  -3.4913764e+00   4.3973630e+00
  -4.1163848e+00   3.3536211e+00
  -1.7358568e+00   4.3836057e+00
  -3.5360039e+00   3.1109247e+00
  -4.1260600e+00   4.1905092e+00
  -3.0401234e+00   2.4397371e+00
  -3.6812417e+00   3.5011127e+00
  -3.1571954e+00   2.7973157e+00
  -3.8833126e+00   3.3687209e+00
  -3.8356794e+00   4.2864194e+00
  -4.1598625e+00   2.6252276e+00
  -4.6256852e+00   2.3019112e+00
  -3.2022788e+00   3.9070378e+00
  -4.3915050e+00   3.8255213e+00
  -3.7188465e+00   4.6646563e+00
  -2.2823983e+00   3.6902026e+00
  -4.5638242e+00   2.1837189e+00
  -3.4480052e+00   3.0771361e+00
  -2.3503680e+00   2.8309909e+00
  -2.9407818e+00   4.0055977e+00
  -1.9950545e+00   3.3337597e+00
  -3.5598891e+00   3.6375379e+00
  -3.5291999e+00   3.6122352e+00
  -2.9831220e+00   2.6427305e+00
  -2.6287675e+00   3.6643286e+00
  -2.6407774e+00   4.0534049e+00
  -4.4923248e+00   2.2536525e+00
  -3.6872839e+00   4.1870914e+00
  -1.8193712e+00   3.1432103e+00
  -4.1638672e+00   4.2117787e+00
  -3.3923741e+00   2.2119990e+00
  -3.1157842e+00   2.9574657e+00
  -3.3592118e+00   5.0705891e+00
  -3.4393501e+00   2.4810229e+00
  -4.3543165e+00   2.5632012e+00
  -1.8454752e+00   4.3676270e+00
  -2.8241791e+00   3.2764373e+00
  -3.4360142e+00   3.2015100e+00
  -2.4889292e+00   3.0934608e+00
  -2.5118616e+00   2.5570787e+00
  -2.4925466e+00   3.4340420e+00
  -3.6528252e+00   3.9360922e+00
  -3.1481431e+00   3.0394175e+00
  -1.9062953e+00   5.1622546e+00
  -3.7454707e+00   2.1256622e+00
  -2.4245477e+00   4.7368904e+00
  -3.3694453e+00   3.0785547e+00
  -3.9690642e+00   3.2215241e+00
  -3.9851599e+00   3.8501688e+00
  -1.4913485e+00   4.8335364e+00
  -3.6564233e+00   3.0206546e+00
  -3.3161723e+00   4.0328728e+00
  -4.2156772e+00   4.3503882e+00
  -3.4073377e+00   3.8890978e+00
  -3.8279941e+00   3.4931753e+00
  -2.6257261e+00   2.8761230e+00
  -4.2605097e+00   1.5991223e+00
  -3.5007773e+00   3.2345397e+00
  -4.6676997e+00   3.5607234e+00
  -3.4948625e+00   4.9521482e+00
  -1.9353517e+00   3.8790836e+00
  -2.5759361e+00   3.6734688e+00
  -4.0905892e+00   3.4140639e+00
  -3.4411230e+00   2.7658737e+00
  -2.6999046e+00   2.7366052e+00
  -3.2424954e+00   4.3183405e+00
  -3.1310894e+00   2.5781502e+00
  -3.4259523e+00   2.3994201e+00
  -4.0636403e+00   3.5217203e+00
  -4.1744774e+00   1.1900664e+00
  -3.2944997e+00   2.6303486e+00
  -5.0727144e+00   1.3776295e+00
  -3.9004145e+00   4.3656248e+00
  -4.6154886e+00   2.8221033e+00
  -4.0987729e+00   1.3074641e+00
  -4.9072125e+00   3.3410975e+00
  -1.9828486e+00   4.4937749e+00
  -4.3922104e+00   3.9928171e+00
  -4.7006471e+00   2.8389913e+00
  -3.0983061e+00   2.7405559e+00
  -2.5851590e+00   4.4457223e+00
  -2.8127675e+00   4.2748324e+00
  -5.3666454e+00   4.2694075e+00
  -3.2181221e+00   3.3687468e+00
  -3.1997035e+00   3.6483884e+00
  -3.6197403e+00   3.5044756e+00
  -4.2523006e+00   3.0523285e+00
  -4.1919679e+00   1.6849745e+00
  -1.9239486e+00   4.1732999e+00
  -3.0537898e+00   2.9857577e+00
  -3.0198244e+00   3.9204307e+00
  -2.8426973e+00   3.0730327e+00
  -3.6256786e+00   2.7228305e+00
  -3.6739494e+00   2.2048175e+00
  -4.7903129e+00   2.7219569e+00
  -2.2978446e+00   4.4419827e+00
  -4.1470761e+00   2.5308133e+00
  -5.1045560e+00   3.2707674e+00
  -3.3466379e+00   4.0125553e+00
  -4.2197781e+00   3.0573955e+00
  -3.2618343e+00   3.2944229e+00
  -4.4169740e+00   2.0127758e+00
  -3.3115201e+00   2.5931764e+00
  -4.2927754e+00   2.1655128e+00
  -4.1502909e+00   4.4784407e+00
  -3.5135873e+00   3.8028799e+00
  -3.9732423e+00   3.6766221e+00
  -3.8458347e+00   2.8049050e+00
  -2.5449857e+00   2.5745947e+00
  -2.9876840e+00   2.7614774e+00
  -2.7369354e+00   4.4713963e+00
  -3.2072922e+00   4.5859834e+00
  -2.9034772e+00   3.2294252e+00
  -4.5788814e+00   2.1871423e+00
  -4.2411301e+00   3.1422158e+00
  -3.3706924e+00   4.5100334e+00
  -3.4059187e+00   4.2042361e+00
  -3.5216858e+00   2.6505752e+00
  -4.1329760e+00   2.0100556e+00
  -2.9363957e+00   2.9317027e+00
  -4.8020167e+00   2.9926064e+00
  -3.1443602e+00   4.3611478e+00
  -4.1237175e+00   1.8102574e+00
  -3.9511692e+00   3.7283793e+00
  -3.9354235e+00   2.8543288e+00
  -4.1174448e+00   2.9046995e+00
  -2.7580026e+00   4.5033426e+00
  -3.7126881e+00   2.3487801e+00
  -3.3630723e+00   2.7824032e+00
  -3.2246557e+00   4.2975370e+00
  -3.0698803e+00   4.4874925e+00
  -3.1566940e+00   3.7580118e+00
  -2.7925939e+00   3.6241963e+00
  -2.2675289e+00   3.9309366e+00
  -2.5564101e+00   3.4668989e+00
  -3.7309121e+00   4.2660278e+00
  -5.3005074e+00   2.8049657e+00
  -4.3151867e+00   2.1065347e+00
  -2.6971829e+00   4.5927759e+00
  -4.4149755e+00   3.8658603e+00
  -3.4540104e+00   3.8727210e+00
  -2.2915834e+00   3.2057260e+00
  -3.7217289e+00   3.2543120e+00
  -2.5747742e+00   2.8826147e+00
  -3.2366049e+00   4.6201732e+00
  -1.9420676e+00   3.9778931e+00
  -3.4569204e+00   4.2673012e+00
  -4.4223737e+00   4.1917098e+00
  -2.6453184e+00   3.2416901e+00
  -2.6883938e+00   5.4146591e+00
  -3.8476989e+00   2.7788188e+00
  -2.0318548e+00   3.9152331e+00
  -3.4698231e+00   3.7424994e+00
  -4.6814322e+00   2.8197481e+00
  -3.0422322e+00   3.2590937e+00
  -3.8263921e+00   3.3510240e+00
  -2.9071649e+00   3.9720166e+00
  -2.9583851e+00   3.0700136e+00
  -3.1998510e+00   3.3437867e+00
  -3.3124101e+00   3.2737887e+00
  -3.8246802e+00   2.7831633e+00
  -2.0452183e+00   4.1178966e+00
  -3.3202346e+00   2.2202910e+00
  -3.1452286e+00   3.6210588e+00
  -2.0595113e+00   3.5951531e+00
  -3.5416791e+00   2.5961567e+00
  -1.8074347e+00   4.1830408e+00
  -2.6259454e+00   3.2907830e+00
  -3.1926557e+00   4.3729753e+00
  -2.5508925e+00   3.9814574e+00
  -4.1044873e+00   3.2549810e+00
  -3.0729435e+00   4.2153745e+00
  -3.7675415e+00   3.5916529e+00
  -5.3870630e+00   2.4982133e-01
  -3.3035121e+00   3.7061452e+00
  -2.5825488e+00   3.4987272e+00
  -2.3318266e+00   4.3741720e+00
  -4.5213807e+00   1.9130029e+00
  -3.6516803e+00   1.7726466e+00
  -3.0617241e+00   3.6694512e+00
  -3.3495623e+00   3.5616663e+00
  -3.4508989e+00   3.8711524e+00
  -2.9990260e+00   2.5818674e+00
  -2.7401128e+00   3.5162492e+00
  -2.5549403e+00   3.8008334e+00
  -3.1455464e+00   3.3305347e+00
  -4.7467843e+00   3.2239117e+00
  -2.5241093e+00   2.0075886e+00
  -4.8534978e+00   2.3753048e+00
  -3.2171508e+00   3.6290459e+00
  -2.3560903e+00   3.0856053e+00
  -3.8084831e+00   3.0122728e+00
  -1.5459438e+00   4.9669519e+00
  -2.2993571e+00   2.8205141e+00
  -2.0747925e+00   3.9656656e+00
  -3.1972402e+00   2.7334020e+00
  -4.6686288e+00   2.8727076e+00
  -3.8221320e+00   2.6053273e+00
  -3.6156639e+00   2.4582650e+00
  -2.6128597e+00   3.9800011e+00
  -2.6140892e+00   3.7456061e+00
  -2.4537592e+00   3.3753768e+00
  -3.3078570e+00   3.4169096e+00
  -3.8351032e+00   2.4221588e+00
  -2.3551073e+00   5.2758022e+00
  -2.2402710e+00   3.5875016e+00
  -5.0682188e+00   2.0090756e+00
  -3.5877787e+00   3.9664222e+00
  -3.7846708e+00   3.8814085e+00
  -2.9807824e+00   3.0138266e+00
  -2.0167066e+00   3.9567016e+00
  -2.8715563e+00   4.0345078e+00
  -2.6670401e+00   3.2580587e+00
  -3.1341476e+00   4.1259138e+00
  -4.6518596e+00   2.9015157e+00
  -2.7093144e+00   3.4084152e+00
  -4.0669963e+00   3.1915911e+00
  -3.7959692e+00   2.4815125e+00
  -3.3149059e+00   2.7517137e+00
  -3.4346603e+00   3.3926072e+00
  -4.3999263e+00   4.4616974e+00
  -1.9773453e+00   3.1803847e+00
  -3.2840173e+00   2.6320036e+00
  -2.4863196e+00   3.4868283e+00
  -3.0127070e+00   3.9533589e+00
  -3.1037435e+00   2.0076728e+00
  -4.3641560e+00   2.9545701e+00
  -3.3422055e+00   3.7093732e+00
  -3.8656751e+00   3.5937825e+00
  -3.0153716e+00   2.9815476e+00
  -3.8027557e+00   3.4431097e+00
  -2.8135838e+00   3.8133147e+00
  -3.5000163e+00   4.3509106e+00
  -2.9592168e+00   2.5766322e+00
  -4.4119813e+00   2.7057876e+00
  -4.5483342e+00   2.8535178e+00
  -2.4140596e+00   3.0979918e+00
  -3.0746367e+00   3.1345756e+00
  -4.4020473e+00   3.8299981e+00
  -3.7136949e+00   2.6977776e+00
  -3.0342345e+00   3.4733717e+00
  -4.7749907e+00   2.8472937e+00
  -2.5678062e+00   4.4971034e+00
  -5.5586883e+00   3.1580472e+00
  -2.2330079e+00   4.2021963e+00
  -3.7702827e+00   1.7291534e+00
  -4.8895908e+00   4.0790689e+00
  -2.9438764e+00   2.6241887e+00
  -3.6656300e+00   2.5821534e+00
  -2.8633796e+00   3.3364633e+00
  -3.7250609e+00   2.9819573e+00
  -2.7922238e+00   3.5924833e+00
  -3.1236250e+00   3.4820714e+00
  -2.5301683e+00   4.0731397e+00
  -3.1763045e+00   3.3115598e+00
  -2.4621296e+00   3.2957048e+00
  -4.5342296e+00   3.1708677e+00
  -2.3629667e+00   3.6920184e+00
  -3.3454350e+00   4.1764884e+00
  -3.0265637e+00   3.7784867e+00
  -4.6679888e+00   2.9057186e+00
  -3.8045109e+00   5.1967322e+00
  -3.3182610e+00   3.4440611e+00
  -3.8898829e+00   5.0702863e+00
  -4.5281298e+00   3.2047946e+00
  -3.0999189e+00   3.1071185e+00
  -1.9719357e+00   3.6449004e+00
  -2.2007025e+00   4.0538388e+00
  -3.6165492e+00   1.9472725e+00
  -4.4048181e+00   2.8796786e+00
  -3.6030011e+00   2.1654771e+00
  -3.2173669e+00   2.0948791e+00
  -3.9560412e+00   2.4603010e+00
  -2.9319856e+00   4.2125232e+00
  -2.8252881e+00   3.6217576e+00
  -3.1617698e+00   2.6220445e+00
  -1.8817417e+00   3.8838406e+00
  -1.7674759e+00   3.8027480e+00
  -4.4833286e+00   2.2963141e+00
  -4.1083373e+00   2.9279978e+00
  -3.3181747e+00   4.2979937e+00
  -3.8795296e+00   2.5779044e+00
  -3.3809757e+00   3.3060678e+00
  -3.0166258e+00   3.3215445e+00
  -2.4375394e+00   5.5036932e+00
  -3.9630879e+00   3.9097280e+00
  -2.8786411e+00   3.8632535e+00
  -3.4856368e+00   3.1565006e+00
  -3.5746952e+00   3.1046329e+00
  -2.9501019e+00   3.5534036e+00
  -2.8735178e+00   3.2005556e+00
  -3.7915797e+00   2.5158641e+00
  -2.5488463e+00   3.8356757e+00
  -3.2803267e+00   2.8496189e+00
  -2.7881877e+00   2.5230764e+00
  -4.3084288e+00   1.9450871e+00
  -2.3680494e+00   4.7943792e+00
  -3.6497070e+00   4.7555269e+00
  -4.1524544e+00   4.5132359e+00
  -2.5716066e+00   4.7553612e+00
  -5.6227699e+00   1.9996246e+00
  -4.4954465e+00   3.6113581e+00
  -3.2843347e+00   3.3213016e+00
  -4.2383334e+00   3.2317991e+00
  -3.8242109e+00   3.0680644e+00
  -2.4684551e+00   4.0215979e+00
  -3.1418726e+00   3.7700395e+00
  -3.4558622e+00   3.4830288e+00
  -3.8616017e+00   3.0420132e+00
  -3.8879540e+00   2.9794196e+00
  -2.2923239e+00   3.2497500e+00
  -2.8318457e+00   3.1005787e+00
  -3.7234020e+00   3.2535736e+00
  -3.1363012e+00   3.5798336e+00
  -3.6261498e+00   2.3179593e+00
  -3.9163267e+00   3.1463465e+00
  -2.7854514e+00   4.3715944e+00
  -3.8539499e+00   3.2591183e+00
  -3.4163315e+00   2.6083240e+00
  -4.7021751e+00   2.1851995e+00
  -2.0578060e+00   3.7349661e+00
  -3.4507735e+00   2.8452299e+00
  -2.3510216e+00   3.9888568e+00
  -3.8081172e+00   3.2276659e+00
  -3.8818459e+00   1.4159844e+00
  -3.2789768e+00   3.4745952e+00
  -2.7692779e+00   4.8074753e+00
  -2.1976523e+00   3.7097179e+00
  -3.1866368e+00   3.9480508e+00
  -4.8362588e+00   2.4418632e+00
  -4.1365498e+00   3.5360388e+00
  -4.8978170e+00   3.1306100e+00
  -4.0090366e+00   2.0652737e+00
  -4.3080880e+00   3.3284809e+00
  -2.4352427e+00   4.4997531e+00
  -1.9912736e+00   3.4423066e+00
  -2.7117223e+00   2.6527839e+00
  -3.0247340e+00   3.0689787e+00
  -4.0038036e+00   1.8427622e+00
  -3.4603930e+00   3.3021091e+00
  -3.0429133e+00   2.3780695e+00
  -3.6405406e+00   3.3981127e+00
  -3.4988441e+00   4.0539823e+00
  -3.0647597e+00   4.2684846e+00
  -2.5365606e+00   2.6768980e+00
  -2.7914559e+00   4.4677833e+00
  -3.2866182e+00   4.2471564e+00
  -2.3436292e+00   3.8711639e+00
  -2.9126751e+00   3.5148617e+00
  -2.5720441e+00   3.9244905e+00
  -3.8935875e+00   2.9822702e+00
  -3.9809298e+00   3.4719906e+00
  -2.5768115e+00   3.9877072e+00
  -3.6948707e+00   1.7612529e+00
  -3.1721042e+00   3.9423881e+00
  -3.4258748e+00   2.0036389e+00
  -3.0895950e+00   3.4892172e+00
  -2.6110425e+00   3.9599566e+00
  -2.7976944e+00   4.4823769e+00
  -4.1350180e+00   2.0729173e+00
  -3.2932703e+00   3.7039822e+00
  -1.9225783e+00   4.2280588e+00
  -1.9060464e+00   3.8038086e+00
  -2.7698463e+00   2.4741515e+00
  -4.2649525e+00   3.6037920e+00
  -3.0657180e+00   4.3990925e+00
  -3.2586564e+00   3.1195603e+00
  -4.0696876e+00   4.0226004e+00
  -3.9686731e+00   2.4444226e+00
  -2.9799668e+00   3.0388029e+00
  -5.5115483e+00   2.9662300e+00
  -2.9538520e+00   3.4258004e+00
  -2.7594918e+00   3.0491431e+00
  -4.9427195e+00   2.8694189e+00
  -4.4269991e+00   2.4384511e+00
  -2.2638742e+00   3.3751745e+00
  -3.4541026e+00   3.7577617e+00
  -3.0795991e+00   2.6248666e+00
  -4.6795984e+00   3.4057510e+00
  -3.1408132e+00   4.2182568e+00
  -3.9118122e+00   4.1011709e+00
  -3.4712240e+00   4.3489477e+00
  -3.9024839e+00   2.1709888e+00
  -3.7889403e+00   3.3777518e+00
  -3.4041775e+00   3.7851874e+00
  -4.3547472e+00   2.8655186e+00
  -3.3114415e+00   3.5260736e+00
  -2.0516795e+00   4.9457767e+00
  -2.1150603e+00   3.2657649e+00
  -2.2418679e+00   3.2168095e+00
  -3.1053852e+00   2.9661209e+00
  -2.1161265e+00   3.0411762e+00
  -3.7504940e+00   2.8090790e+00
  -4.4414790e+00   3.8120687e+00
  -5.1373323e+00   3.3299544e+00
  -2.8484273e+00   4.2335713e+00
  -3.9527151e+00   2.7626388e+00
  -3.9326519e+00   1.9534155e+00
  -3.5472082e+00   3.6208469e+00
  -3.8850837e+00   3.2282451e+00
  -3.7092430e+00   3.0949441e+00
  -3.0573152e+00   3.8917862e+00
  -2.7405715e+00   3.8744463e+00
  -3.3044434e+00   2.2030933e+00
  -3.8556329e+00   2.8389308e+00
  -2.7749402e+00   3.9931144e+00
  -3.6197603e+00   3.8884951e+00
  -3.1426740e+00   3.3042919e+00
  -4.8643153e+00   4.4088411e+00
  -3.0049376e+00   4.3723241e+00
  -3.1477228e+00   2.9687320e+00
  -4.5919953e+00   3.0829562e+00
  -3.5861507e+00   3.5411878e+00
  -3.4140219e+00   2.5483950e+00
  -3.4312556e+00   4.4078628e+00
  -3.7203821e+00   4.5345556e+00
  -2.3107665e+00   4.6434170e+00
  -3.9211231e+00   4.3413679e+00
  -3.6003612e+00   2.8733383e+00
  -2.6556277e+00   4.5306417e+00


==> 2Sol_ldv2_b1_scatter3.dat <==
   4.2024538e+00   3.6097234e+00
   3.8553297e+00   3.2439535e+00
   3.6088967e+00   2.5724730e+00
   3.7927573e+00   3.1779448e+00
   3.1990077e+00   4.0831806e+00
   4.0527908e+00   3.1164403e+00
   3.3839032e+00   3.6163781e+00
   2.3688765e+00   3.7298546e+00
   2.5478383e+00   4.0927033e+00
   3.3292323e+00   4.1208275e+00
   2.6376680e+00   2.5668556e+00
   3.9282790e+00   3.2999919e+00
   3.0125238e+00   4.2857488e+00
   2.7662352e+00   3.2026890e+00
   3.0498735e+00   3.0866373e+00
   3.1334667e+00   3.5092804e+00
   3.6497604e+00   3.9233868e+00
   3.0607984e+00   3.1280857e+00
   2.6943676e+00   4.0530452e+00
   4.1710286e+00   5.6923826e+00
   2.8155969e+00   2.7280381e+00
   4.2377131e+00   1.7970371e+00
   2.3148668e+00   3.4041677e+00
   3.9418932e+00   4.4036097e+00
   4.4518705e+00   3.4026937e+00
   3.2449801e+00   3.8662458e+00
   4.0134662e+00   3.3907467e+00
   4.6192141e+00   2.5256241e+00
   5.0255135e+00   3.1824253e+00
   2.4953367e+00   3.2432649e+00
   1.8788773e+00   4.1196972e+00
   2.7001880e+00   3.5782240e+00
   3.3679825e+00   4.5421900e+00
   3.1180216e+00   4.0853150e+00
   2.5643433e+00   4.2070722e+00
   3.0445184e+00   3.6494375e+00
   3.2014926e+00   3.3221368e+00
   4.9672430e+00   1.3811175e+00
   2.7369336e+00   4.7709072e+00
   2.6049565e+00   3.9334186e+00
   4.5186489e+00   2.4037674e+00
   3.3149028e+00   4.3928063e+00
   4.6582207e+00   3.3613101e+00
   2.9759180e+00   4.1915144e+00
   2.8392746e+00   3.5412231e+00
   3.8967016e+00   3.3938520e+00
   3.2709411e+00   3.0136660e+00
   3.8585425e+00   3.6115870e+00
   1.9364251e+00   4.4246279e+00
   3.9714769e+00   2.6811572e+00
   2.6802105e+00   4.1823131e+00
   3.8811923e+00   3.4470361e+00
   3.5906900e+00   2.5789242e+00
   3.0490417e+00   3.6889761e+00
   4.3546828e+00   4.5993577e+00
   1.9898649e+00   3.8089663e+00
   3.1721722e+00   3.3714882e+00
   4.3310514e+00   3.5100312e+00
   3.4282432e+00   2.9221072e+00
   3.7366048e+00   2.1912738e+00
   1.6031241e+00   4.4871573e+00
   4.2220362e+00   2.9831483e+00
   4.5388494e+00   6.3841856e+00
   2.8080061e+00   2.9765069e+00
   3.5063643e+00   4.5535733e+00
   2.9347053e+00   2.5067403e+00
   4.2002272e+00   2.7188906e+00
   4.3210528e+00   1.3806566e+00
   3.0765883e+00   4.1792587e+00
   3.7783975e+00   2.9123040e+00
   3.3275806e+00   3.0462357e+00
   4.1068122e+00   4.0792348e+00
   2.3251889e+00   4.0395139e+00
   2.6862882e+00   4.0842713e+00
   3.2092136e+00   2.6631325e+00
   4.2521041e+00   2.4325365e+00
   2.7496566e+00   2.1917725e+00
   4.5949532e+00   2.9021462e+00
   3.8367640e+00   3.5988276e+00
   5.4074605e+00   3.4223610e+00
   4.2556831e+00   2.2520654e+00
   3.4191100e+00   3.2164506e+00
   3.0889107e+00   3.0470793e+00
   2.7618821e+00   3.0943977e+00
   3.8089303e+00   5.1685997e+00
   3.5215022e+00   3.8393862e+00
   2.4522462e+00   3.0176008e+00
   2.6093471e+00   3.9808497e+00
   3.0060571e+00   3.5207972e+00
   1.7801990e+00   4.4185832e+00
   3.5652021e+00   3.3564198e+00
   1.7917075e+00   3.9506682e+00
   3.8743966e+00   3.1692507e+00
   3.1083810e+00   3.1155435e+00
   4.4157900e+00   2.4983316e+00
   2.2280301e+00   2.9786836e+00
   2.3299589e+00   4.4415409e+00
   3.5836241e+00   3.2358825e+00
   2.7886237e+00   4.2563203e+00
   3.4293431e+00   2.4677492e+00
   4.6912721e+00   3.5491243e+00
   3.5299916e+00   2.3084741e+00
   3.6507620e+00   2.8452185e+00
   2.8057578e+00   3.4181971e+00
   3.0744838e+00   2.8954755e+00
   3.2620620e+00   2.4020580e+00
   4.2529068e+00   3.0586211e+00
   3.5228502e+00   3.0378317e+00
   3.7965097e+00   3.1044323e+00
   2.9083497e+00   3.9276607e+00
   4.0532860e+00   2.8648178e+00
   2.5729520e+00   3.1709112e+00
   2.7154387e+00   3.5368954e+00
   4.3873591e+00   3.3787406e+00
   2.3247629e+00   3.2231044e+00
   3.8763688e+00   3.7002898e+00
   3.4471997e+00   3.5324586e+00
   3.9294985e+00   3.2035151e+00
   2.6277781e+00   3.6153537e+00
   2.7589736e+00   3.3994160e+00
   3.4247913e+00   4.1815681e+00
   1.6637297e+00   4.4817539e+00
   2.6593985e+00   2.5977473e+00
   3.8718553e+00   3.3091502e+00
   3.2354353e+00   3.4816532e+00
   4.4074340e+00   3.3625297e+00
   2.9150975e+00   3.4225739e+00
   2.6086542e+00   4.5626269e+00
   3.8002347e+00   3.1110376e+00
   2.2374386e+00   2.9688029e+00
   3.8837677e+00   4.5176679e+00
   4.1518923e+00   3.2168308e+00
   3.2783947e+00   3.9576778e+00
   4.5094242e+00   5.0295435e+00
   3.2146612e+00   2.8938026e+00
   1.7227010e+00   4.6982060e+00
   3.2732140e+00   3.5911574e+00
   2.3419877e+00   3.1936375e+00
   4.3014351e+00   2.8073121e+00
   2.3951947e+00   4.0715393e+00
   4.0815010e+00   3.1655850e+00
   5.2962713e+00   2.4975290e+00
   4.5550222e+00   2.3843310e+00
   3.3812819e+00   3.5321606e+00
   3.9201811e+00   2.1227955e+00
   4.3934793e+00   3.9018321e+00
   4.5496771e+00   3.9292558e+00
   3.9387477e+00   3.3036799e+00
   3.5635772e+00   3.4588209e+00
   4.3380712e+00   5.1284349e+00
   4.4849502e+00   2.0299535e+00
   3.1754027e+00   4.1090375e+00
   3.5167482e+00   3.4072323e+00
   3.3434787e+00   3.1231680e+00
   2.8827313e+00   3.2089728e+00
   3.3984088e+00   1.8515520e+00
   3.4494816e+00   3.3195644e+00
   3.8581771e+00   1.8409828e+00
   3.4921186e+00   4.8858971e+00
   3.4242394e+00   3.3872291e+00
   3.1874866e+00   3.3484197e+00
   2.9043230e+00   3.4529969e+00
   3.6127537e+00   3.5433557e+00
   3.1536227e+00   2.8818616e+00
   3.5841165e+00   2.3577909e+00
   3.2705384e+00   3.6956574e+00
   3.3909743e+00   3.1425755e+00
   3.4784990e+00   4.5805617e+00
   2.7230791e+00   3.5233621e+00
   4.4170051e+00   2.7854445e+00
   3.6445875e+00   4.9004358e+00
   1.9887353e+00   4.1739932e+00
   2.3820890e+00   3.0440358e+00
   3.2661520e+00   3.2921150e+00
   3.6396137e+00   2.6398088e+00
   2.8474936e+00   2.6836882e+00
   3.9866316e+00   4.6460877e+00
   3.1348920e+00   2.7150431e+00
   2.9467992e+00   3.3908630e+00
   2.8685689e+00   3.9841117e+00
   3.3111466e+00   1.8754971e+00
   4.8908940e+00   4.3372243e+00
   4.2119604e+00   2.7734753e+00
   3.5136463e+00   3.6008468e+00
   3.6775039e+00   2.5333655e+00
   3.0343398e+00   2.2776262e+00
   4.0638793e+00   3.2516789e+00
   3.1468796e+00   3.8813381e+00
   3.9830440e+00   2.2284480e+00
   3.3788754e+00   4.5966999e+00
   1.7063876e+00   5.2177323e+00
   3.3010008e+00   2.5889922e+00
   4.1605268e+00   4.8521913e+00
   2.9919501e+00   2.7567580e+00
   4.4653055e+00   3.9753540e+00
   2.7164124e+00   3.9623743e+00
   1.6681659e+00   6.0711299e+00
   3.9060451e+00   2.6676801e+00
   5.1430690e+00   2.7242528e+00
   2.7235913e+00   3.3682454e+00
   3.4806592e+00   3.4784319e+00
   2.9246054e+00   3.3122161e+00
   4.2940825e+00   2.2512618e+00
   3.6325771e+00   3.5187353e+00
   2.4843548e+00   3.4478340e+00
   3.0108149e+00   3.8129908e+00
   3.9192370e+00   2.9323714e+00
   2.4514617e+00   4.8637682e+00
   4.2613205e+00   3.3245497e+00
   3.2371048e+00   3.3795507e+00
   3.5831014e+00   3.8025503e+00
   2.5326801e+00   4.3011829e+00
   3.1683765e+00   3.6940304e+00
   3.0441425e+00   3.9808470e+00
   2.1593736e+00   4.0337668e+00
   3.9347316e+00   3.5171870e+00
   2.9117282e+00   3.9592756e+00
   3.7665854e+00   4.0598077e+00
   3.6174068e+00   3.2370691e+00
   3.2651633e+00   3.8626814e+00
   2.6722346e+00   3.4604023e+00
   2.2313577e+00   3.8262739e+00
   3.7682027e+00   4.0063899e+00
   5.4214618e+00   1.7020486e+00
   2.3877934e+00   3.1587703e+00
   3.3228159e+00   2.2249895e+00
   3.8105506e+00   2.2901075e+00
   3.6464558e+00   3.5787924e+00
   3.2293818e+00   5.4334580e+00
   3.8521975e+00   2.9579488e+00
   3.3202683e+00   2.5522135e+00
   3.3461913e+00   2.9839987e+00
   3.6815146e+00   3.7439888e+00
   3.0822496e+00   3.4845623e+00
   2.5510178e+00   2.9210504e+00
   3.6350066e+00   2.8494281e+00
   2.0176250e+00   3.5485786e+00
   3.6088015e+00   4.3610483e+00
   2.9396495e+00   3.8858120e+00
   3.2301667e+00   3.5272037e+00
   3.9587872e+00   3.8528747e+00
   3.5605266e+00   4.0164666e+00
   3.4982448e+00   2.3471827e+00
   3.6360219e+00   3.1556185e+00
   4.3330971e+00   2.8644948e+00
   4.0557318e+00   2.6680978e+00
   2.9505884e+00   3.0630410e+00
   3.0525347e+00   4.5722413e+00
   4.4511730e+00   4.7764816e+00
   2.7330222e+00   2.8935967e+00
   2.9428183e+00   3.1617590e+00
   3.8628241e+00   3.6787103e+00
   2.3409451e+00   5.6207814e+00
   3.7411139e+00   3.3888853e+00
   2.2927923e+00   4.9429175e+00
   2.9759292e+00   3.1403900e+00
   2.0579147e+00   3.6251148e+00
   4.2181372e+00   2.5326528e+00
   3.2582440e+00   3.4705849e+00
   4.8656787e+00   3.2504027e+00
   2.8589431e+00   4.2983033e+00
   2.2535623e+00   3.6215851e+00
   5.1511271e+00   3.6909123e+00
   3.0463089e+00   3.2369725e+00
   4.4939841e+00   3.5494286e+00
   3.8793473e+00   3.8801806e+00
   3.6828952e+00   3.2715285e+00
   3.2058333e+00   2.9929535e+00
   3.3626150e+00   2.7613552e+00
   3.2344595e+00   3.5138339e+00
   3.7056696e+00   4.5286690e+00
   3.6415433e+00   4.4366360e+00
   2.9537677e+00   5.0129660e+00
   2.7025502e+00   4.9070995e+00
   3.6557900e+00   4.0722585e+00
   2.2232227e+00   3.7284796e+00
   3.7108807e+00   2.6265928e+00
   3.6467118e+00   3.8851086e+00
   3.3340203e+00   3.6503437e+00
   3.0784113e+00   2.5722436e+00
   3.8488404e+00   3.5358211e+00
   2.6698935e+00   4.0069741e+00
   4.1209230e+00   1.7700729e+00
   3.9867007e+00   2.7492503e+00
   1.5068837e+00   4.5801333e+00
   4.3814010e+00   4.3135793e+00
   3.3387762e+00   3.4498242e+00
   3.4026489e+00   3.3929947e+00
   2.5310100e+00   3.8819195e+00
   2.6635931e+00   3.6983508e+00
   3.7040242e+00   2.6972069e+00
   3.7633913e+00   4.4648092e+00
   2.1442200e+00   4.6146065e+00
   3.0788526e+00   2.1957167e+00
   2.4724949e+00   3.4283758e+00
   3.5798496e+00   3.6295201e+00
   3.9957955e+00   1.9652136e+00
   2.9625236e+00   2.8853177e+00
   3.0632831e+00   3.8449201e+00
   3.2385519e+00   3.5250568e+00
   3.2527614e+00   3.9487938e+00
   2.5867813e+00   2.6685142e+00
   5.8121265e+00   3.1513813e+00
   2.6406287e+00   3.4101236e+00
   2.2234252e+00   4.8721742e+00
   3.6780398e+00   2.3068297e+00
   2.9753601e+00   3.7761160e+00
   4.1568662e+00   2.5457521e+00
   3.9745920e+00   3.2550129e+00
   3.7605082e+00   2.6145740e+00
   2.4481169e+00   3.6223338e+00
   6.1946359e+00   2.7460035e+00
   2.8316376e+00   4.4907087e+00
   3.4392473e+00   3.9798829e+00
   3.9646070e+00   3.0156245e+00
   4.2140085e+00   2.4595033e+00
   2.7439326e+00   3.0209940e+00
   3.5291278e+00   4.6288292e+00
   3.5266365e+00   2.9918365e+00
   4.5330488e+00   2.6235927e+00
   3.4587136e+00   2.6427353e+00
   1.4415269e+00   4.6437320e+00
   2.8722687e+00   3.5763067e+00
   2.1681772e+00   4.1300073e+00
   5.5169104e+00   3.2084297e+00
   4.6613124e+00   3.6391731e+00
   2.9626100e+00   3.0821008e+00
   3.3934005e+00   4.3672934e+00
   4.0605734e+00   4.0791191e+00
   2.1299512e+00   3.5857321e+00
   3.9260011e+00   2.2287379e+00
   3.0362949e+00   3.2449279e+00
   3.9947053e+00   3.2481199e+00
   4.3828892e+00   3.7281335e+00
   3.8128936e+00   4.7331775e+00
   3.6528631e+00   3.7759196e+00
   3.2568423e+00   3.8235944e+00
   3.7317432e+00   2.8786784e+00
   2.7083064e+00   2.5967510e+00
   2.9290094e+00   3.1483909e+00
   3.4033100e+00   3.2707929e+00
   5.8551419e+00   2.9032161e+00
   3.4710341e+00   4.2001588e+00
   4.2236332e+00   3.5545871e+00
   3.8997901e+00   4.1135968e+00
   2.8493049e+00   2.6476065e+00
   4.1694042e+00   4.5743924e+00
   5.7675448e+00   1.1287518e+00
   1.8139348e+00   4.8512676e+00
   3.1445593e+00   2.6953703e+00
   2.8859204e+00   3.2074020e+00
   3.4033897e+00   3.5670177e+00
   4.7786769e+00   3.7958807e+00
   2.8405655e+00   3.3509510e+00
   3.5680633e+00   3.4957129e+00
   3.1246967e+00   3.6306121e+00
   4.5524520e+00   2.2582504e+00
   4.3657392e+00   3.4359267e+00
   3.4516332e+00   2.9118318e+00
   3.3344421e+00   4.0150784e+00
   3.7214871e+00   3.1997814e+00
   4.6144935e+00   5.3263723e+00
   2.2742114e+00   3.6471185e+00
   2.5936568e+00   3.8804395e+00
   3.1057981e+00   2.6095785e+00
   2.5785824e+00   3.3807538e+00
   3.6961779e+00   3.1903369e+00
   3.7523945e+00   1.9422560e+00
   3.1998470e+00   4.1239152e+00
   3.8080492e+00   3.1074609e+00
   2.9076055e+00   3.6453325e+00
   5.2590835e+00   2.3031183e+00
   3.6820134e+00   2.4159534e+00
   3.9101509e+00   3.7698986e+00
   3.5448789e+00   3.6729534e+00
   3.8818609e+00   4.0612899e+00
   3.7081187e+00   2.9788126e+00
   2.6011537e+00   3.8292873e+00
   3.6897580e+00   3.5659275e+00
   3.3416351e+00   2.8766372e+00
   3.7725717e+00   2.4142737e+00
   2.8172845e+00   3.2822987e+00
   3.7948618e+00   2.6536242e+00
   3.9215108e+00   2.4153927e+00
   2.9114284e+00   3.7132925e+00
   3.5264800e+00   3.0609021e+00
   2.6152394e+00   2.9541279e+00
   3.6210673e+00   3.6811912e+00
   4.1794244e+00   5.3855903e+00
   2.8950210e+00   4.6827505e+00
   3.5971194e+00   3.4890870e+00
   3.3628106e+00   2.5852399e+00
   1.7639757e+00   4.5189315e+00
   3.3787895e+00   2.9500586e+00
   2.3155358e+00   4.1714802e+00
   3.3078897e+00   3.7601801e+00
   3.5562456e+00   2.5076690e+00
   3.2771628e+00   3.8888921e+00
   3.6503843e+00   3.7921061e+00
   4.1310467e+00   3.3849414e+00
   3.0766257e+00   2.8425500e+00
   3.6414910e+00   2.7975633e+00
   3.4334515e+00   3.5118680e+00
   2.9266826e+00   3.2805364e+00
   2.8787210e+00   4.2272586e+00
   3.8165934e+00   3.5425470e+00
   3.0814246e+00   2.9639604e+00
   4.2491482e+00   3.3626381e+00
   3.1714173e+00   3.8047238e+00
   3.1635126e+00   3.3474845e+00
   3.1768366e+00   4.2719419e+00
   3.1561210e+00   2.9937099e+00
   3.6930216e+00   3.8615548e+00
   3.5133615e+00   4.5093188e+00
   4.0310629e+00   3.9258666e+00
   2.5764343e+00   3.2943748e+00
   4.3261043e+00   4.2949039e+00
   3.0426085e+00   3.9440903e+00
   3.6169395e+00   3.6043253e+00
   4.8944719e+00   3.5229420e+00
   2.9038195e+00   3.5000140e+00
   3.3006306e+00   2.7061233e+00
   2.9483022e+00   4.3500139e+00
   4.1882166e+00   2.2431451e+00
   3.4295235e+00   3.1702921e+00
   2.6202574e+00   3.8942603e+00
   2.9629361e+00   3.1312697e+00
   4.1013646e+00   3.3788063e+00
   3.9686970e+00   3.6851631e+00
   3.6489264e+00   4.0165558e+00
   3.3659882e+00   3.7313338e+00
   3.0619997e+00   4.2214788e+00
   3.1396982e+00   4.0351868e+00
   1.8507606e+00   3.8549837e+00
   3.2608870e+00   3.4311072e+00
   3.3718327e+00   3.3266238e+00
   3.3575748e+00   3.5354710e+00
   3.8649140e+00   3.1674567e+00
   2.6370861e+00   3.5680562e+00
   2.1567796e+00   5.4861740e+00
   2.7372336e+00   4.0795027e+00
   3.4663952e+00   3.4628920e+00
   3.9236309e+00   4.5443118e+00
   2.9007356e+00   2.7324069e+00
   3.9796941e+00   3.4484838e+00
   4.0166547e+00   3.5586225e+00
   3.6413446e+00   2.2930111e+00
   3.5690301e+00   3.7027205e+00
   3.8771820e+00   4.0059929e+00
   3.7719214e+00   2.8090195e+00
   3.9755631e+00   4.0869761e+00
   3.6581604e+00   3.1424417e+00
   2.6108378e+00   3.6761915e+00
   3.7673905e+00   3.7224876e+00
   3.6078717e+00   3.7882917e+00
   2.9372310e+00   3.9775211e+00
   3.8080177e+00   5.0599885e+00
   2.8998797e+00   4.2071501e+00
   3.6214760e+00   3.7728339e+00
   3.9947282e+00   2.6092497e+00
   3.7327801e+00   2.5003952e+00
   3.4443445e+00   2.0457584e+00
   3.3997519e+00   4.2689411e+00
   3.1259806e+00   2.9399347e+00
   3.3352060e+00   2.2580759e+00
   3.5261511e+00   3.8394979e+00
   5.0425135e+00   3.0595295e+00
   3.3671568e+00   3.0492453e+00
   3.5249816e+00   3.4903243e+00
   2.4993665e+00   3.9322278e+00
   2.2786441e+00   3.1817117e+00
   4.5515344e+00   4.3535240e+00
   4.1565245e+00   3.9211979e+00
   3.2969949e+00   2.6829010e+00
   3.6451419e+00   3.3552680e+00
   1.9925717e+00   3.4120726e+00
   3.1048909e+00   3.7613332e+00
   3.5918116e+00   3.2200596e+00
   9.2707191e-01   4.0930193e+00
   3.5892611e+00   4.1921744e+00
   3.8746308e+00   4.2833293e+00
   3.3956001e+00   2.3983087e+00
   3.1969434e+00   1.9167778e+00
   3.5738149e+00   2.7104741e+00
   4.8806740e+00   1.9151662e+00
   3.8627123e+00   2.7791406e+00
   2.0819411e+00   3.4046311e+00
   2.6745489e+00   3.6859922e+00
   3.1210710e+00   3.9740441e+00
   3.5830698e+00   4.5215368e+00
   3.7442935e+00   4.8924590e+00
   2.3119201e+00   3.6039267e+00
   3.8976160e+00   4.8198578e+00
   3.4794655e+00   3.2304903e+00
   3.4046018e+00   4.3805769e+00
   2.9999066e+00   3.0459052e+00
   3.4272081e+00   2.7317586e+00
   4.0992752e+00   4.3109902e+00
   2.8309734e+00   5.1468552e+00
   2.6732795e+00   4.0757591e+00
   3.1514445e+00   3.4370806e+00
   1.9044741e+00   4.7354518e+00
   4.9150124e+00   3.8774537e+00
   2.6446286e+00   3.0990224e+00
   3.7063262e+00   3.3761703e+00
   4.8323916e+00   3.3552274e+00
   3.3041878e+00   3.4683054e+00
   1.8023514e+00   2.7071134e+00
   3.5246187e+00   3.3569869e+00
   4.3799242e+00   1.7861695e+00
   1.5756018e+00   4.1246454e+00
   3.6408667e+00   3.4718883e+00
   3.8872277e+00   2.4266564e+00
   3.2031470e+00   3.3203974e+00
   3.6892001e+00   1.8460866e+00
   1.9671443e+00   3.3332099e+00
   4.7661129e+00   2.5187941e+00
   3.2694979e+00   3.0071022e+00
   3.0262477e+00   3.0560659e+00
   2.8577095e+00   4.1855482e+00
   2.9487477e+00   4.3970157e+00
   2.1893084e+00   3.4394189e+00
   3.9754686e+00   3.7599887e+00
   3.4857752e+00   4.3722442e+00
   3.7504677e+00   4.5836556e+00
   3.9338121e+00   5.7814815e+00
   3.6686910e+00   5.0593688e+00
   3.3308078e+00   4.9724680e+00
   3.5513585e+00   4.5626961e+00
   3.5376667e+00   3.1620402e+00
   4.1549287e+00   3.2229226e+00
   3.6749002e+00   3.5632573e+00
   3.1407621e+00   2.9747889e+00
   3.5145072e+00   3.0098917e+00
   2.7115558e+00   4.2795134e+00
   4.4535427e+00   1.9832653e+00
   4.3354671e+00   3.8182385e+00
   2.2924315e+00   3.5225834e+00
   4.1582354e+00   3.5873253e+00
   2.9140687e+00   4.8056566e+00
   3.4488389e+00   4.5207365e+00
   3.8362223e+00   3.3775865e+00
   4.2034803e+00   3.2555729e+00
   3.0090659e+00   2.7485817e+00
   2.4444969e+00   3.4661287e+00
   3.9154662e+00   3.2566650e+00
   2.6548738e+00   3.8921812e+00
   3.8086159e+00   4.0142121e+00
   4.0117427e+00   3.2710090e+00
   4.6188630e+00   3.6467822e+00
   3.1315161e+00   2.4336271e+00
   2.7380918e+00   2.5530416e+00
   3.1338929e+00   3.5638620e+00
   2.5661068e+00   3.1065851e+00
   4.1303660e+00   1.3089443e+00
   4.5309729e+00   3.8336124e+00
   4.7564077e+00   2.7927173e+00
   2.4521206e+00   4.0279083e+00
   4.8080576e+00   3.1476103e+00
   3.0734476e+00   4.1359736e+00
   3.1187931e+00   3.0694067e+00
   1.4051774e+00   5.0041645e+00
   3.0729139e+00   3.3937699e+00
   3.4637196e+00   3.9788713e+00
   2.2688695e+00   3.6728981e+00
   4.4828471e+00   3.6932131e+00
   3.9753565e+00   3.4295018e+00
   2.8621726e+00   2.8963648e+00
   2.9800431e+00   2.9346634e+00
   2.3097001e+00   4.4911801e+00
   4.0301503e+00   3.2156799e+00
   3.9794635e+00   3.6637200e+00
   3.1584181e+00   2.6850811e+00
   4.2205215e+00   3.8652274e+00
   4.5613152e+00   4.3433189e+00
   4.0583339e+00   3.2696901e+00
   2.7246707e+00   4.3007209e+00
   3.6998458e+00   2.8915847e+00
   4.2971225e+00   2.5987508e+00
   2.4800617e+00   3.7517145e+00
   2.7101090e+00   3.8101572e+00
   4.4441801e+00   3.1026863e+00
   4.0011209e+00   2.9658555e+00
   4.4622235e+00   3.3013293e+00
   2.4024917e+00   3.0447419e+00
   3.2213068e+00   2.7987586e+00
   5.2660612e+00   2.6045981e+00
   3.9501825e+00   2.2852908e+00
   5.0664793e+00   2.2700222e+00
   3.0854509e+00   2.2016802e+00
   2.0130842e+00   3.9765033e+00
   2.1563617e+00   3.9616253e+00
   5.0765804e+00   4.4511201e+00
   4.3592850e+00   2.3924775e+00
   3.4716658e+00   2.3760005e+00
   1.7007767e+00   3.8475540e+00
   3.7608935e+00   2.4858303e+00
   3.8183288e+00   2.4523601e+00
   3.1807038e+00   2.6521605e+00
   2.1510321e+00   3.7239185e+00
   2.9887905e+00   3.4735764e+00
   3.1580387e+00   2.9674959e+00
   3.2131747e+00   3.6571125e+00
   1.9974001e+00   3.4063533e+00
   4.3078826e+00   1.7429317e+00
   4.3304009e+00   3.2759334e+00
   4.8266865e+00   3.5651692e+00
   4.2623131e+00   2.7014673e+00
   4.2436029e+00   3.1976560e+00
   2.8839134e+00   4.3436197e+00
   3.0631794e+00   4.1763850e+00
   1.0249208e+00   4.1530918e+00
   3.7621457e+00   4.1376626e+00
   3.4017115e+00   3.0267047e+00
   4.3354718e+00   1.2250250e+00
   2.9899988e+00   4.3348193e+00
   3.2494182e+00   4.0625343e+00
   4.1447265e+00   3.5321171e+00
   3.7531875e+00   2.8090294e+00
   3.4798552e+00   3.6629493e+00
   3.3171798e+00   3.5976369e+00
   3.4750702e+00   2.8818155e+00
   4.2006094e+00   3.5712622e+00
   2.7770041e+00   3.4378191e+00
   3.8698673e+00   3.1018205e+00
   3.0094230e+00   4.1810117e+00
   4.0831811e+00   2.6307932e+00
   2.9027261e+00   2.7533909e+00
   3.9636849e+00   3.1091123e+00
   2.6194480e+00   4.4673923e+00
   2.9952045e+00   2.4191384e+00
   3.3905165e+00   3.5978235e+00
   2.2840648e+00   3.4026755e+00
   2.6671946e+00   3.5984137e+00
   2.8355042e+00   3.2931756e+00
   2.4971443e+00   3.6837891e+00
   3.9955530e+00   3.1284514e+00
   3.4650999e+00   3.0001253e+00
   2.5415576e+00   4.8538930e+00
   2.6099454e+00   3.8343119e+00
   3.6839304e+00   3.1781052e+00
   4.9488481e+00   3.9230872e+00
   2.4753623e+00   3.8445965e+00
   3.4785755e+00   3.4966858e+00
   2.9539436e+00   3.1680319e+00
   3.3965153e+00   2.5960710e+00
   3.7069266e+00   3.3397230e+00
   3.2550276e+00   2.8741827e+00
   2.0804650e+00   4.1326450e+00
   4.0565982e+00   5.2286323e+00
   3.2330316e+00   3.1435578e+00
   2.5413330e+00   4.5369093e+00
   3.7932363e+00   4.0299536e+00
   3.9490403e+00   2.8223480e+00
   2.6549548e+00   4.7260144e+00
   2.6972076e+00   3.1421183e+00
   3.3379132e+00   3.4786690e+00
   3.7618050e+00   2.2907768e+00
   5.4593552e+00   3.6320979e+00
   4.0739688e+00   2.9032868e+00
   2.2270324e+00   4.1726893e+00
   4.1183515e+00   1.9204057e+00
   2.9260266e+00   3.7968993e+00
   2.8181132e+00   3.1833053e+00
   4.1739910e+00   2.5583871e+00
   3.2929647e+00   3.6827122e+00
   2.8492821e+00   3.6672438e+00
   1.8830940e+00   4.9796545e+00
   2.2518708e+00   5.2629066e+00
   3.2463665e+00   3.3450159e+00
   2.4613296e+00   4.0414428e+00
   3.3095909e+00   3.4947181e+00
   3.6241643e+00   4.3914243e+00
   2.8081000e+00   3.2398341e+00
   3.3516594e+00   3.3724406e+00
   3.1192503e+00   2.4138298e+00
   3.8155889e+00   2.7280044e+00
   3.7702708e+00   4.7927340e+00
   3.5247764e+00   2.7879867e+00
   3.4335775e+00   3.4651624e+00
   4.2499402e+00   3.2882026e+00
   2.0979478e+00   3.0484747e+00
   3.3423840e+00   3.1781525e+00
   2.7700841e+00   5.4103491e+00
   3.0465851e+00   3.5777017e+00
   5.0570450e+00   2.9363325e+00
   3.5143535e+00   4.8072529e+00
   4.9976017e+00   4.2293283e+00
   4.8986437e+00   3.1454571e+00
   4.5720317e+00   4.0053930e+00
   3.1658649e+00   2.8211066e+00
   3.0286628e+00   4.2988486e+00
   4.5952293e+00   3.4267850e+00
   3.0477942e+00   3.5763692e+00
   3.7703840e+00   3.3145698e+00
   5.0301141e+00   2.5416669e+00
   4.0833656e+00   3.3631662e+00
   4.6843681e+00   3.7626618e+00
   3.6915257e+00   3.7032999e+00
   3.2743289e+00   3.8341873e+00
   2.6720311e+00   4.2647654e+00
   2.8419115e+00   3.3309519e+00
   3.1717230e+00   2.9489264e+00
   2.7864716e+00   3.1032911e+00
   2.1763731e+00   3.8828766e+00
   2.2959186e+00   2.9880259e+00
   3.1272984e+00   2.5861418e+00
   3.8185458e+00   3.6557877e+00
   2.6852320e+00   3.1474789e+00
   3.0031711e+00   3.2567601e+00
   3.3507857e+00   2.4480296e+00
   4.0135002e+00   2.6395409e+00
   2.8123947e+00   3.1721855e+00
   3.8420841e+00   3.6012168e+00
   3.1845973e+00   3.0949872e+00
   4.3869026e+00   6.0776112e-01
   2.7705101e+00   4.4313404e+00
   4.1261552e+00   4.0048182e+00
   2.6890186e+00   4.4003036e+00
   2.7344760e+00   4.6804379e+00
   3.1360050e+00   3.6005107e+00
   3.0408525e+00   3.1859542e+00
   4.9849821e+00   3.0117337e+00
   3.0644011e+00   3.0067439e+00
   2.8683592e+00   3.3157327e+00
   2.6127816e+00   3.9166887e+00
   3.0200388e+00   2.7253520e+00
   2.7953861e+00   4.2727442e+00
   2.3070915e+00   3.1476180e+00
   4.3942799e+00   2.5576297e+00
   3.8808296e+00   2.1005598e+00
   2.8650439e+00   4.4663973e+00
   2.9777984e+00   4.8827072e+00
   5.6703617e+00   3.1540294e+00
   1.8705844e+00   2.9265672e+00
   4.4265204e+00   1.6130970e+00
   3.4597065e+00   3.7233203e+00
   3.1588553e+00   2.6903665e+00
   1.4882230e+00   4.0947536e+00
   3.1209197e+00   3.5377371e+00
   3.0380914e+00   2.6216024e+00
   3.5209829e+00   2.7975991e+00
   1.3652685e+00   3.7725482e+00
   3.8295070e+00   4.2083650e+00
   3.6594534e+00   3.0031358e+00
   4.5459802e+00   2.9680959e+00
   4.0563029e+00   3.3652304e+00
   4.6251192e+00   1.8702628e+00
   2.6823008e+00   5.0931075e+00
   2.7538342e+00   3.1255203e+00
   4.2677745e+00   1.8815443e+00
   4.1932227e+00   3.1345467e+00
   4.2404574e+00   3.1560124e+00
   3.0696497e+00   3.5553490e+00
   3.1087582e+00   3.9387518e+00
   4.2502019e+00   3.0975248e+00
   3.6967173e+00   3.2362085e+00
   3.9562114e+00   2.7802610e+00
   3.8603287e+00   3.4420580e+00
   3.1217712e+00   2.8999794e+00
   3.1314486e+00   3.5042935e+00
   2.4478723e+00   3.6812524e+00
   4.7358228e+00   3.6456197e+00
   3.0390627e+00   2.7665703e+00
   3.5610189e+00   2.9898404e+00
   3.9985098e+00   3.0220248e+00
   3.0152244e+00   3.1728519e+00
   2.2592484e+00   3.5436240e+00
   3.6239038e+00   2.9302825e+00
   3.1666603e+00   3.5864314e+00
   3.1565986e+00   3.0695947e+00
   2.2373878e+00   3.5726374e+00
   2.7753576e+00   3.5818879e+00
   3.8996651e+00   2.2421104e+00
   3.2791842e+00   2.0520132e+00
   3.0228215e+00   2.2044212e+00
   3.3183928e+00   4.0057966e+00
   2.1505719e+00   5.3282510e+00
   4.1493099e+00   3.8088264e+00
   4.4859458e+00   2.9389900e+00
   3.7991276e+00   2.3655444e+00
   3.9257588e+00   5.4098602e+00
   3.8494783e+00   3.1643345e+00
   3.1580657e+00   3.1260368e+00
   4.1994402e+00   1.6159145e+00
   3.0845895e+00   3.4130319e+00
   4.9039098e+00   3.4688529e+00
   4.2054068e+00   4.8245631e+00
   4.8007128e+00   3.0926399e+00
   2.9380629e+00   3.1415081e+00
   2.6895314e+00   2.5065993e+00
   4.2719436e+00   2.6243418e+00
   2.3872173e+00   3.7078644e+00
   4.1685067e+00   4.4939777e+00
   2.6907619e+00   2.8634326e+00
   3.0987208e+00   3.6900334e+00
   3.8830983e+00   4.5609881e+00
   3.7808925e+00   2.7681505e+00
   2.3737777e+00   3.6972864e+00
   3.9353758e+00   2.4620235e+00
   4.1162064e+00   2.2984491e+00
   3.9474282e+00   3.1959268e+00
   2.4744233e+00   3.2222792e+00
   4.1308196e+00   2.5822934e+00
   2.5985764e+00   3.8925122e+00
   3.3515562e+00   3.2180367e+00
   3.6612852e+00   2.8353062e+00
   2.9322538e+00   2.8912049e+00
   4.1825782e+00   3.1287056e+00
   3.8965398e+00   3.2703016e+00
   3.0323791e+00   3.9729680e+00
   2.4196901e+00   4.1188399e+00
   3.7615433e+00   4.2572000e+00
   5.3574619e+00   4.3864082e+00
   3.1354016e+00   3.7838425e+00
   3.0382666e+00   2.4098274e+00
   4.0085829e+00   3.5214610e+00
   3.4786314e+00   2.8810694e+00
   4.4334428e+00   2.9701001e+00
   2.4863210e+00   4.1902459e+00
   3.7851011e+00   3.1878565e+00
   3.0245360e+00   4.1525856e+00
   3.2037813e+00   3.7036958e+00
   2.8761853e+00   3.3088075e+00
   5.4261530e+00   2.0149631e+00
   2.8353777e+00   3.0999742e+00
   4.4311667e+00   3.0261924e+00
   3.9954005e+00   3.2027251e+00
   2.8574486e+00   3.2295988e+00
   2.1233909e+00   3.8355689e+00
   3.6888169e+00   2.4397838e+00
   3.2922138e+00   4.6784903e+00
   3.6326168e+00   3.0792695e+00
   2.8758431e+00   3.8880186e+00
   2.5747761e+00   4.5606889e+00
   4.4630323e+00   3.9983082e+00
   3.9264536e+00   3.8440535e+00
   3.1800314e+00   4.6429568e+00
   1.1222575e+00   4.3454650e+00
   2.5334868e+00   3.8142316e+00
   4.4486186e+00   1.9263733e+00
   3.1227962e+00   2.9801317e+00
   3.5573444e+00   3.0696350e+00
   4.6337215e+00   3.0538556e+00
   5.2950477e+00   3.1935689e+00
   1.9951191e+00   3.8317182e+00
   4.2661038e+00   3.0722996e+00
   2.4685110e+00   3.0004779e+00
   3.1076617e+00   3.7628054e+00
   4.3206904e+00   1.8972056e+00
   2.8971518e+00   4.1881222e+00
   2.8267206e+00   4.1336773e+00
   3.5327386e+00   3.7157463e+00
   2.4417563e+00   4.5420673e+00
   2.3034104e+00   3.6241593e+00
   3.4311593e+00   3.5693515e+00
   3.3935924e+00   3.5384885e+00
   3.1205625e+00   3.2334257e+00
   3.6856471e+00   3.4523077e+00
   3.6848409e+00   4.3265253e+00
   1.6815115e+00   3.8039950e+00
   5.2466171e+00   4.0397201e+00
   2.7403068e+00   2.7877968e+00
   2.2953852e+00   3.3896646e+00
   4.3675313e+00   3.1386065e+00
   2.9655810e+00   2.9141907e+00
   3.8969924e+00   2.9804149e+00
   5.8301146e+00   3.5931013e+00
   2.2825595e+00   3.7481852e+00
   2.0225680e+00   3.6363857e+00
   4.2971240e+00   3.1687432e+00
   3.0275403e+00   3.7116878e+00
   3.2203877e+00   3.8137121e+00
   2.7026913e+00   3.2242402e+00
   3.4086369e+00   4.4640901e+00
   2.9442305e+00   3.0603338e+00
   4.6109050e+00   3.6385545e+00
   4.7576966e+00   4.1246244e+00
   3.9609383e+00   3.4614863e+00
   4.1408967e+00   4.6450769e+00
   2.8080779e+00   2.7345522e+00
   3.3542109e+00   3.1809312e+00
   3.5912456e+00   2.8513670e+00
   1.4298952e+00   3.5393068e+00
   4.4426167e+00   1.5575076e+00
   3.4256535e+00   3.2494733e+00
   4.0290830e+00   2.9306436e+00
   2.7330221e+00   4.0100601e+00
   4.3320343e+00   3.5251606e+00
   3.0778579e+00   2.8101839e+00
   3.8927298e+00   3.1584531e+00
   3.5630267e+00   3.4543534e+00
   4.1051143e+00   4.7006624e+00
   1.7831414e+00   4.9133080e+00
   3.0195537e+00   3.9070733e+00
   3.6022679e+00   3.3270881e+00
   3.9757364e+00   2.7387406e+00
   2.6290597e+00   3.3426482e+00
   3.5657676e+00   3.2448862e+00
   4.2276867e+00   2.2568633e+00
   4.8475478e+00   2.7445488e+00
   4.5734955e+00   2.6977730e+00
   3.4654140e+00   3.6801137e+00
   2.9751058e+00   3.8095127e+00
   3.3685119e+00   2.1933203e+00
   3.3250015e+00   2.2905355e+00
   3.6423001e+00   3.4811470e+00
   2.2121387e+00   2.8280003e+00
   2.4917504e+00   3.9214023e+00
   3.5059544e+00   3.3313468e+00
   2.5864453e+00   3.1616569e+00
   4.1330942e+00   4.9458930e+00
   4.3662476e+00   1.6467553e+00
   3.4200367e+00   2.7574385e+00
   3.5688326e+00   2.8542980e+00
   3.9962185e+00   2.4396774e+00
   1.7058926e+00   5.6997652e+00
   5.2247693e+00   4.0132509e+00
   3.5572329e+00   2.9981149e+00
   4.5603110e+00   3.2419675e+00
   3.5825428e+00   2.6633003e+00
   3.6913613e+00   3.7001862e+00
   3.7907335e+00   3.1430222e+00
   2.8780827e+00   3.3417542e+00
   3.0056317e+00   4.2400680e+00
   2.8726753e+00   3.7742907e+00
   2.7048067e+00   3.7912381e+00
   2.7520908e+00   3.3167117e+00
   2.3361768e+00   3.6292137e+00
   3.6518495e+00   1.5930991e+00
   3.6673540e+00   2.3123760e+00
   1.7606979e+00   3.6583791e+00
   2.8534846e+00   3.9073097e+00
   2.3787071e+00   3.0618364e+00
   4.4233232e+00   4.7400001e+00
   2.5453182e+00   3.4305349e+00
   3.5142830e+00   2.4512600e+00
   4.1658786e+00   3.1510490e+00
   2.9697695e+00   3.4776817e+00
   4.0994495e+00   2.8615879e+00
   2.1738839e+00   3.7982530e+00
   3.5046002e+00   1.4264144e+00
   1.4495312e+00   4.3529676e+00
   3.5480143e+00   4.3700812e+00
   3.9905205e+00   3.3775098e+00
   4.2531476e+00   2.4636768e+00
   3.7139672e+00   2.8917910e+00
   2.5955467e+00   5.2515927e+00
   2.4755651e+00   5.0816946e+00
   3.0556175e+00   4.2377817e+00
   3.4556453e+00   3.7604050e+00
   4.7518725e+00   2.5104522e+00
   4.0733762e+00   2.7970753e+00
   3.6189801e+00   2.8166081e+00
   2.8772073e+00   2.4363792e+00
   3.8762600e+00   2.6298113e+00
   5.3199396e+00   3.1697797e+00
   2.6322067e+00   5.1713150e+00
   1.5639915e+00   3.9259215e+00
   2.6100938e+00   3.0429815e+00
   3.9793231e+00   2.5214881e+00
   2.9563587e+00   4.7366779e+00
   2.9648776e+00   2.4910146e+00
   2.4365409e+00   4.7393682e+00
   2.4164347e+00   3.1831777e+00
   4.0340863e+00   1.6354482e+00
   4.0265174e+00   3.7664284e+00
   3.0217356e+00   3.2887227e+00
   3.1511353e+00   3.2190880e+00
   3.0884803e+00   3.7865739e+00
   2.4517406e+00   3.7256213e+00
   3.5636417e+00   2.8711761e+00
   2.6683202e+00   3.2491690e+00
   4.0214514e+00   1.8611524e+00
   5.0484646e+00   2.2424036e+00
   3.3537750e+00   3.5555731e+00
   2.7988988e+00   3.0622029e+00
   2.8543253e+00   3.9662623e+00
   2.8093261e+00   3.0298520e+00
   3.2977771e+00   3.2994883e+00
   2.7125107e+00   2.7800194e+00
   3.3215618e+00   2.9889667e+00
   3.1669393e+00   5.1373910e+00
   3.2750189e+00   4.1805641e+00
   3.3523576e+00   2.7709787e+00
   4.6889198e+00   3.3099365e+00
   3.1267342e+00   2.6861780e+00
   3.7998025e+00   2.6698659e+00
   4.3831033e+00   3.0904794e+00
   4.0243901e+00   1.9837563e+00
   3.8436409e+00   4.5067828e+00
   2.5934922e+00   2.5993047e+00
   3.2930330e+00   3.1670311e+00
   3.9057885e+00   4.0507837e+00
   3.3571657e+00   2.9009439e+00
   3.1685154e+00   2.9348808e+00
   3.6704979e+00   2.5446474e+00
   2.8427321e+00   3.6838759e+00
   2.9687263e+00   2.8621079e+00
   4.6873485e+00   3.7472170e+00
   3.2144444e+00   3.8254525e+00
   3.4138524e+00   3.9040789e+00
   2.6858345e+00   2.9370058e+00
   4.0363421e+00   3.1648150e+00
   3.2046720e+00   3.4445659e+00
   3.4666997e+00   3.5673476e+00
   2.4229975e+00   3.6234966e+00
   3.8163682e+00   3.3114285e+00
   4.1542936e+00   3.2141719e+00
   2.7738062e+00   4.2666899e+00
   3.3325997e+00   2.6921220e+00
   3.1796373e+00   3.7462008e+00
   3.5611563e+00   5.1203431e+00
   2.9837486e+00   1.8303672e+00
   3.7802212e+00   3.3929923e+00
   3.7189743e+00   2.1875253e+00
   3.3576216e+00   3.3322951e+00
   3.3257728e+00   3.7527430e+00
   1.5233650e+00   5.4368711e+00
   2.9771924e+00   2.7825237e+00
   4.0215335e+00   3.7702453e+00
   3.7001938e+00   2.8820290e+00
   2.0341255e+00   3.9937993e+00
   3.0782266e+00   4.6271997e+00
   3.1947798e+00   4.8061102e+00
   2.4934895e+00   4.3952180e+00
   3.5662086e+00   4.6338853e+00
   3.2187357e+00   2.3313627e+00
   2.7677602e+00   3.0641304e+00
   3.1062138e+00   4.0719302e+00
   3.4483339e+00   2.7152367e+00
   3.8815807e+00   3.2820404e+00
   2.7155270e+00   4.6920519e+00
   2.9016331e+00   3.5464769e+00
   2.8532327e+00   3.7902508e+00
   2.8992811e+00   3.5735454e+00
   2.5550604e+00   2.9471859e+00
   3.4721813e+00   2.8184901e+00
   3.2093764e+00   4.6191803e+00
   3.1984565e+00   4.0437005e+00
   2.7120478e+00   3.3483098e+00
   3.4653811e+00   3.2989225e+00
   2.4590437e+00   3.0028664e+00
   3.2790031e+00   4.1216324e+00
   3.7510058e+00   3.2101370e+00
   3.9210662e+00   3.8305759e+00
   2.5607704e+00   3.1748195e+00
   3.0579318e+00   2.8835136e+00
   4.7623235e+00   1.3368257e+00
   2.9920545e+00   4.6935128e+00
   4.8403636e+00   3.9478185e+00
   3.8144328e+00   3.4782456e+00
   3.9573380e+00   2.5941153e+00
   3.6461199e+00   3.8067987e+00
   3.0231279e+00   2.9218320e+00
   2.7452127e+00   3.2481590e+00
   3.7101616e+00   3.3130427e+00
   2.5948072e+00   3.8457942e+00
   3.2129799e+00   3.6454191e+00
   4.2732486e+00   3.5314736e+00
   4.4233280e+00   4.3456664e+00
   3.1199689e+00   5.0359061e+00
   4.5002806e+00   4.1304022e+00
   2.1472477e+00   4.3505570e+00
   2.6512715e+00   3.0147598e+00
   2.7270494e+00   3.5273127e+00
   2.9261799e+00   2.5907788e+00
   3.6077937e+00   2.8964798e+00
   5.1629615e+00   3.0369745e+00
   3.1908704e+00   3.6035945e+00
   2.7336417e+00   4.8293162e+00
   3.6653146e+00   4.5811149e+00
   2.1105880e+00   3.9585485e+00
   3.3896258e+00   2.8320530e+00
   3.5705649e+00   2.1542653e+00
   5.1943044e+00   1.1086117e+00
   4.0394833e+00   2.6845745e+00
   2.5836484e+00   4.8030396e+00
   2.7363257e+00   4.1285071e+00
   2.0580836e+00   4.6199801e+00
   3.6222216e+00   3.0908095e+00
   2.4121046e+00   4.1429751e+00
   3.5722385e+00   3.1812099e+00
   3.5187873e+00   2.9854540e+00
   4.4759900e+00   2.2894441e+00
   2.9214423e+00   2.2129373e+00
   3.9407667e+00   2.3185276e+00
   2.3352745e+00   4.4963475e+00
   3.8047968e+00   4.2165401e+00
   4.7717312e+00   3.6775525e+00
   3.0429732e+00   4.1308325e+00
   3.4557683e+00   2.9129335e+00
   1.4786593e+00   3.7841762e+00
   2.3083553e+00   3.9251795e+00
   3.4568946e+00   3.4521629e+00
   3.6012474e+00   2.7810957e+00
   5.3648970e+00   1.7852017e+00
   4.4397697e+00   4.5143130e+00
   3.2447851e+00   3.1552701e+00
   2.8163860e+00   4.3529773e+00
   1.9491134e+00   3.5556722e+00
   3.8677148e+00   1.7451301e+00
   3.0616460e+00   2.9279587e+00
   2.9674265e+00   3.6748585e+00
   3.0289053e+00   4.2344875e+00
   4.4906299e+00   3.2634860e+00
   4.6325678e+00   3.2562542e+00
   3.8039350e+00   3.7857196e+00
   2.9628407e+00   3.9239254e+00
   3.9969143e+00   2.8209299e+00
   4.2930121e+00   2.0395835e+00
   2.2099224e+00   4.4784683e+00
   2.8323795e+00   2.6180579e+00
   2.4453877e+00   3.7477587e+00
   3.6625797e+00   3.7409231e+00
   3.8927758e+00   1.9068981e+00
   2.2001673e+00   5.6357769e+00
   4.2267017e+00   2.9677789e+00
   3.1787915e+00   3.2261651e+00
   3.3266586e+00   3.0488744e+00
   4.0044121e+00   3.8626844e+00
   2.1136573e+00   3.3605117e+00
   3.6326283e+00   3.0608797e+00
   4.6509586e+00   3.5876934e+00
   4.5989441e+00   3.5177572e+00
   2.5718123e+00   4.7338340e+00
   3.1840618e+00   3.2969666e+00
   3.5146913e+00   3.7267410e+00
   3.4443611e+00   2.3374405e+00
   2.6374569e+00   3.3659386e+00
   2.2801395e+00   3.4376049e+00
   4.1313780e+00   2.7914673e+00
   2.2342184e+00   3.6948443e+00
   3.6175849e+00   4.0437016e+00
   1.5289634e+00   4.5047399e+00
   5.1243011e+00   3.8627449e+00
   5.2180848e+00   3.2588279e+00
   4.7686188e+00   2.7866886e+00
   3.0969879e+00   3.1878833e+00
   4.1575168e+00   3.0774493e+00
   3.5207629e+00   3.0280686e+00
   2.5078915e+00   4.5313761e+00
   3.8681734e+00   3.1041644e+00
   4.0654738e+00   2.6380696e+00
   2.4301927e+00   3.3683629e+00
   4.3070787e+00   2.9638399e+00
   2.8539215e+00   3.1416418e+00
   4.9108828e+00   3.4644350e+00
   3.0917253e+00   3.6186725e+00
   2.6899339e+00   5.2438188e+00
   4.7932452e+00   3.5291874e+00
   3.6306284e+00   3.8759330e+00
   4.2289536e+00   2.9189494e+00
   2.9686079e+00   4.1061292e+00
   3.8409110e+00   4.1649112e+00
   3.4677107e+00   4.7443357e+00
   3.0803777e+00   3.6716761e+00
   3.2308535e+00   2.1416646e+00
   4.3692968e+00   1.8783755e+00
   3.1732738e+00   4.1149043e+00
   2.7323424e+00   3.2476290e+00
   3.0660249e+00   4.2340889e+00
   4.1157255e+00   2.2212393e+00
   3.8812643e+00   1.6496022e+00
   3.4507186e+00   2.3153778e+00
   3.4209060e+00   2.9115474e+00
   3.1617899e+00   3.8206478e+00
   4.2174763e+00   2.6618477e+00
   4.1039158e+00   3.7752788e+00
   1.8193093e+00   3.3421379e+00
   3.8517790e+00   2.5310723e+00
   3.1508401e+00   2.8853605e+00
   3.2254379e+00   3.9890549e+00
   2.6220606e+00   3.9305976e+00
   2.4883831e+00   5.6737137e+00
   4.4513339e+00   4.2955053e+00
   3.2970745e+00   2.8977041e+00
   2.6136324e+00   2.8224815e+00
   2.7891489e+00   1.9586929e+00
   2.4900131e+00   4.9393613e+00
   2.8922895e+00   3.4468848e+00
   3.2816301e+00   1.8600584e+00
   3.9255747e+00   3.1580497e+00
   3.5514179e+00   4.1103334e+00
   4.5466334e+00   4.8218191e+00
   2.9957629e+00   2.7690761e+00
   4.3461325e+00   2.3157255e+00
   3.6114398e+00   4.6482298e+00
   3.1694623e+00   3.2450251e+00
   4.3393061e+00   3.0266430e+00
   3.5026638e+00   3.8313115e+00
   2.7891512e+00   2.2331964e+00
   2.1261349e+00   5.0576801e+00
   3.8020646e+00   3.7618161e+00
   1.9957424e+00   3.7762927e+00
   2.3317585e+00   4.1959239e+00
   3.0815657e+00   3.8824470e+00
   2.2414288e+00   3.8536718e+00
   2.1434932e+00   4.4402961e+00
   4.0613720e+00   3.2685640e+00
   4.4399462e+00   5.2900503e+00
   4.0268127e+00   3.0085810e+00
   3.9493781e+00   3.2870110e+00
   3.6827506e+00   2.1044224e+00
   3.0001509e+00   4.0147757e+00
   3.7865103e+00   3.3103268e+00
   3.8700426e+00   2.6376383e+00
   4.7379416e+00   4.4174536e+00
   3.8987890e+00   2.8958541e+00
   3.3096854e+00   3.8873227e+00
   2.4619274e+00   3.7351727e+00
   3.3310561e+00   3.5873837e+00
   2.7720774e+00   4.4835306e+00
   4.2853740e+00   1.5308325e+00
   3.7242568e+00   3.7403467e+00
   4.6980481e+00   1.9870341e+00
   3.7068588e+00   3.8582516e+00
   4.4346014e+00   3.5118376e+00
   3.7670664e+00   3.5653968e+00
   3.7038653e+00   2.9888770e+00
   1.4398807e+00   3.3890873e+00
   2.8004836e+00   2.5932075e+00
   2.5448722e+00   4.2209545e+00
   3.5339430e+00   1.2844874e+00
   3.4729307e+00   3.2865856e+00
   2.9668379e+00   3.6101133e+00
   3.9872868e+00   2.7842154e+00
   3.9657594e+00   3.0605097e+00
   4.0778793e+00   2.3686975e+00
   3.1252506e+00   3.4760240e+00
   3.4850509e+00   4.3186780e+00
   4.2630742e+00   3.2820914e+00
   3.4251311e+00   3.5038347e+00
   3.8914945e+00   4.4662681e+00
   4.0089058e+00   2.5778298e+00
   2.9130989e+00   3.2955290e+00
   3.6754729e+00   2.8761751e+00
   3.0770874e+00   5.6730917e+00
   3.0503290e+00   3.7178458e+00
   2.7477052e+00   3.3843258e+00
   3.1430387e+00   3.4779141e+00
   3.8524200e+00   4.2740387e+00
   1.8299401e+00   4.5893184e+00
   2.8931310e+00   5.2664155e+00
   3.9671497e+00   3.3273430e+00
   5.1819515e+00   1.6250205e+00
   3.6302499e+00   3.1412731e+00
   3.3391894e+00   2.8842310e+00
   3.9281115e+00   2.0632674e+00
   2.5242698e+00   3.2590846e+00
   4.9596471e+00   4.6240677e+00
   3.3566131e+00   4.9365241e+00
   3.8264665e+00   1.9056479e+00
   4.0839424e+00   4.5129688e+00
   2.9533085e+00   3.9176895e+00
   4.0811974e+00   2.8576678e+00
   5.0034380e+00   4.2192546e+00
   3.5099659e+00   4.9826846e+00
   3.6218006e+00   4.5739711e+00
   2.4582715e+00   3.4606034e+00
   3.0974046e+00   3.1077809e+00
   4.3256775e+00   2.8954302e+00
   4.0489300e+00   2.9195642e+00
   3.5180172e+00   4.4281771e+00
   4.1301802e+00   3.1286675e+00
   3.3926490e+00   2.3286475e+00
   2.7721435e+00   2.8813880e+00
   3.3570892e+00   2.5430243e+00
   2.8481945e+00   2.2598578e+00
   3.4792545e+00   2.5455653e+00
   2.2326007e+00   4.1074773e+00
   2.6087966e+00   2.9753558e+00
   4.8886774e+00   3.9734426e+00
   1.3898604e+00   3.9811079e+00
   3.8104656e+00   1.7516397e+00
   3.6025354e+00   3.0650131e+00
   3.9278365e+00   3.0815493e+00
   2.6858420e+00   3.5393289e+00
   3.6515346e+00   4.2411631e+00
   3.0122932e+00   2.9341399e+00
   2.2666623e+00   2.8140709e+00
   4.4282701e+00   2.6936166e+00
   4.1698750e+00   3.9203130e+00
   4.6305320e+00   3.4245209e+00
   2.8270764e+00   2.9632987e+00
   4.7143899e+00   2.5018639e+00
   3.2737142e+00   3.2505697e+00
   3.5556700e+00   3.8559211e+00
   3.1914914e+00   3.9453622e+00
   3.3449601e+00   3.9300896e+00
   3.5905284e+00   3.2650534e+00
   3.3008497e+00   2.8383114e+00
   3.4246849e+00   3.2790497e+00
   4.0598042e+00   2.4088796e+00
   3.4382569e+00   4.0001684e+00
   2.0204655e+00   3.8386062e+00
   3.0754547e+00   3.8808513e+00
   3.1283288e+00   4.6723340e+00
   2.4762359e+00   3.9361268e+00
   1.9671610e+00   2.8720436e+00
   3.3629101e+00   4.6928302e+00
   2.5996290e+00   2.7599147e+00
   4.3629724e+00   2.8094489e+00
   3.0200601e+00   5.0905850e+00
   3.5665756e+00   2.9553172e+00
   3.1498461e+00   3.6186078e+00
   3.1349883e+00   3.3973782e+00
   2.9119270e+00   4.0735666e+00
   3.8646476e+00   3.5057335e+00
   4.3233838e+00   2.5708291e+00
   3.9909528e+00   2.8960992e+00
   2.6300181e+00   4.1557206e+00
   3.0812545e+00   3.8686056e+00
   2.9730574e+00   3.7643071e+00
   3.2476078e+00   3.2249301e+00
   2.9652646e+00   3.6033003e+00
   2.5982724e+00   4.0802829e+00
   4.4222279e+00   3.1184464e+00
   2.6717940e+00   3.6854167e+00
   4.1715383e+00   2.5775381e+00
   3.0311272e+00   3.1716729e+00
   3.6702182e+00   3.6299835e+00
   2.8954183e+00   4.2819952e+00
   3.4009506e+00   2.4057699e+00
   3.2087578e+00   3.6308711e+00
   2.7609449e+00   4.0123308e+00
   3.1488305e+00   3.4770471e+00
   5.0811141e+00   2.4437862e+00
   2.2491384e+00   3.7041334e+00
   3.8147910e+00   3.3604857e+00
   9.2655058e-01   4.8877920e+00
   3.4593474e+00   3.5596180e+00
   4.5472686e+00   4.1547343e+00
   5.1061538e+00   1.3093272e+00
   3.3956687e+00   3.5910039e+00
   2.9992153e+00   4.2536196e+00
   4.0117962e+00   3.3019796e+00
   4.3824569e+00   2.8921831e+00
   4.7672470e+00   3.0891290e+00
   2.1738434e+00   3.8170072e+00
   2.7205032e+00   4.4595733e+00
   2.5721304e+00   4.1901119e+00
   4.8146522e+00   3.2540836e+00
   2.2263269e+00   4.0495696e+00
   3.9412886e+00   3.5232910e+00
   2.4947218e+00   3.9844573e+00
   3.9332027e+00   3.0763740e+00
   4.7949758e+00   2.9515285e+00
   3.2882856e+00   4.0701707e+00
   2.9581817e+00   3.2122882e+00
   4.1805496e+00   4.3519939e+00
   3.3210842e+00   3.5908846e+00
   2.6248579e+00   2.3367355e+00
   3.8449679e+00   3.8354912e+00
   2.5493309e+00   3.3665476e+00
   4.2296548e+00   3.8276244e+00
   3.8866088e+00   3.1539582e+00
   3.0124939e+00   2.9394689e+00
   3.1845587e+00   3.6869787e+00
   3.5379910e+00   3.2385965e+00
   3.3341329e+00   2.2329957e+00
   3.6221573e+00   3.1622484e+00
   3.4679488e+00   3.3431436e+00
   4.6462748e+00   2.4404154e+00
   3.1375116e+00   4.1024196e+00
   3.2791926e+00   2.6986109e+00
   2.3513090e+00   3.9152987e+00
   3.3444702e+00   3.1285765e+00
   2.4666152e+00   2.9518973e+00
   3.1422918e+00   3.3179738e+00
   3.4444472e+00   4.7720852e+00
   2.7307616e+00   2.9980579e+00
   2.8183538e+00   3.1416148e+00
   3.7898753e+00   2.7001704e+00
   3.7844763e+00   3.2208614e+00
   3.0159355e+00   2.6296775e+00
   3.5061527e+00   2.5766220e+00
   3.7974623e+00   1.9131629e+00
   3.9837931e+00   3.5879527e+00
   3.3355441e+00   3.3411373e+00
   3.3894352e+00   2.3295320e+00
   3.1876138e+00   3.5051654e+00
   2.5546782e+00   3.4771009e+00
   5.1724259e+00   2.8534266e+00
   3.9785355e+00   2.9703366e+00
   4.0287782e+00   3.5521654e+00
   4.4131044e+00   3.0729086e+00
   3.6687632e+00   3.4333703e+00
   4.2049619e+00   2.9331387e+00
   2.8884343e+00   3.6489245e+00
   2.5458793e+00   5.5440411e+00
   2.0409899e+00   3.4455828e+00
   3.3986920e+00   3.2527277e+00
   2.4253775e+00   3.8434286e+00
   3.9862096e+00   2.2918591e+00
   3.4688217e+00   4.0970891e+00
   4.0488094e+00   2.7241446e+00
   3.0908657e+00   3.9128854e+00
   2.6523334e+00   4.4749438e+00
   2.4037157e+00   3.2777792e+00
   3.8658472e+00   3.1752805e+00
   2.8290570e+00   3.8276402e+00
   3.4861213e+00   3.6596431e+00
   3.5625856e+00   3.9400858e+00
   3.2244563e+00   3.6965268e+00
   3.7070210e+00   4.6830991e+00
   2.3410448e+00   4.1138708e+00
   2.9793886e+00   3.8929904e+00
   2.9633789e+00   4.2222917e+00
   2.6371065e+00   3.5183362e+00
   3.4645779e+00   3.0810465e+00
   2.7265815e+00   3.6247081e+00
   5.0983509e+00   2.4608647e+00
   4.5681094e+00   2.1632929e+00
   3.7031787e+00   5.4105549e+00
   3.1435940e+00   2.4594580e+00
   2.6213809e+00   3.0175764e+00
   2.8008048e+00   5.0408833e+00
   3.1654446e+00   3.8244005e+00
   2.5272907e+00   3.8329318e+00
   3.6603553e+00   2.3057773e+00
   3.6239841e+00   2.8588893e+00
   3.8739406e+00   2.9014817e+00
   3.3900507e+00   4.7607768e+00
   3.7666371e+00   3.8609401e+00
   2.7575060e+00   5.0290798e+00
   2.7990599e+00   3.7923260e+00
   4.1862638e+00   3.0252051e+00
   3.3305521e+00   2.7977484e+00
   3.0113938e+00   2.9846794e+00
   3.2026305e+00   3.4345285e+00
   3.5295911e+00   2.2756902e+00
   4.8987659e+00   2.5556003e+00
   2.6070415e+00   3.3780543e+00
   2.5504292e+00   4.3972555e+00
   3.6053984e+00   2.7376069e+00
   4.0988976e+00   3.8929720e+00
   4.5074088e+00   3.2321431e+00
   2.5240447e+00   4.4419955e+00
   2.5852311e+00   4.3356560e+00
   2.7101780e+00   4.4583740e+00
   3.7892119e+00   2.7113289e+00
   3.6681619e+00   2.6006304e+00
   4.7819623e+00   3.4667418e+00
   2.8341816e+00   3.2071579e+00
   3.0395815e+00   4.7706104e+00
   3.8994975e+00   2.7695774e+00
   4.7756563e+00   3.2673670e+00
   2.3068999e+00   3.6680733e+00
   3.5124514e+00   3.4779293e+00
   2.3718704e+00   3.3983677e+00
   2.7541042e+00   3.2049172e+00
   3.3163783e+00   3.9770146e+00
   3.6180949e+00   3.5426104e+00
   3.9901508e+00   3.9340687e+00
   4.1014937e+00   3.8421230e+00
   3.6979500e+00   3.7932917e+00
   3.2041502e+00   3.8568604e+00
   4.1465469e+00   4.7235044e+00
   3.2390639e+00   2.9100856e+00
   2.9232028e+00   3.8541599e+00
   1.8728174e+00   4.6205725e+00
   3.2576018e+00   3.7141597e+00
   2.6276108e+00   3.0546154e+00
   3.6007741e+00   3.6450752e+00
   2.8138348e+00   4.1487374e+00
   2.3370955e+00   3.8054071e+00
   1.8793390e+00   4.1804023e+00
   4.2302105e+00   2.2774886e+00
   3.5518700e+00   3.5253903e+00
   3.4098308e+00   3.8250238e+00
   3.6796771e+00   2.3057920e+00
   3.6844277e+00   3.3649850e+00
   3.2422858e+00   3.5647793e+00
   3.5662280e+00   2.9619612e+00
   4.6120227e+00   3.1735989e+00
   3.4754963e+00   3.6715329e+00
   3.0897879e+00   4.7551898e+00
   2.2685964e+00   4.1229905e+00
   2.6906984e+00   3.8316314e+00
   4.2610684e+00   4.6177354e+00
   3.3359768e+00   4.1785981e+00
   3.2263125e+00   3.5084468e+00
   3.7211194e+00   4.3230760e+00
   2.5423627e+00   3.5755991e+00
   4.3435339e+00   3.8166967e+00
   3.8266079e+00   3.5623738e+00
   2.9377637e+00   3.0810745e+00
   4.8094680e+00   3.4111105e+00
   3.9903792e+00   2.3176597e+00
   3.4838561e+00   2.2542716e+00
   4.1101624e+00   2.9232416e+00
   4.3881971e+00   3.0436009e+00
   3.6402961e+00   2.3627271e+00
   4.1526668e+00   3.5930415e+00
   3.8810148e+00   2.3462143e+00
   3.0603081e+00   2.6710381e+00
   3.2238215e+00   1.6951173e+00
   2.3322886e+00   4.0319741e+00
   4.4324015e+00   2.9206166e+00
   3.3390304e+00   2.1006064e+00
   3.0822708e+00   3.9565322e+00
   4.6598892e+00   3.8696870e+00
   3.5701585e+00   3.3819202e+00
   4.4733541e+00   2.8132164e+00
   4.2276166e+00   3.4426579e+00
   3.3060687e+00   4.2584236e+00
   2.8305022e+00   3.8088011e+00
   3.1863391e+00   3.7352353e+00
   2.8685694e+00   3.0939792e+00
   3.3201164e+00   4.1022588e+00
   2.7223808e+00   4.2290142e+00
   3.0120772e+00   4.1317162e+00
   2.6336889e+00   3.2201103e+00
   5.4539343e+00   2.2979360e+00
   2.1708095e+00   4.6350536e+00
   4.1023690e+00   2.9754309e+00
   4.6393855e+00   3.1981298e+00
   4.2466000e+00   4.0094074e+00
   2.5231389e+00   4.1923514e+00
   3.5629190e+00   2.5676452e+00
   3.5336828e+00   3.4808553e+00
   3.6952758e+00   3.2411824e+00
   3.8249343e+00   2.4252915e+00
   2.7165216e+00   3.7705706e+00
   4.9061330e+00   3.6099072e+00
   3.3931309e+00   3.0539293e+00
   4.0855374e+00   3.4531139e+00
   4.4452695e+00   4.7632700e+00
   3.1958681e+00   3.3159575e+00
   3.0730747e+00   3.0659605e+00
   2.8716028e+00   3.2353502e+00
   3.4075961e+00   2.5259088e+00
   4.4837520e+00   3.0773221e+00
   4.2732302e+00   4.4729542e+00
   3.6985776e+00   4.1622559e+00
   3.1537878e+00   2.4096807e+00
   4.6791330e+00   2.6802667e+00
   4.1299407e+00   2.1545113e+00
   3.9614725e+00   3.1489410e+00
   2.6445266e+00   3.3130479e+00
   3.8332705e+00   4.6823923e+00
   4.0093988e+00   4.9995119e+00
   4.2950682e+00   3.4715164e+00
   3.9294438e+00   4.0086416e+00
   2.2698617e+00   4.5991479e+00
   2.7329507e+00   2.8161136e+00
   3.2930736e+00   3.4248212e+00
   2.2725995e+00   3.7496367e+00
   1.9369229e+00   3.5300482e+00
   4.6800577e+00   4.2524558e+00
   3.7157570e+00   3.2602537e+00
   2.7444314e+00   3.6930772e+00
   3.6595427e+00   3.5528443e+00
   4.0331894e+00   3.3614925e+00
   2.5119552e+00   3.5644158e+00
   3.5435096e+00   3.1966012e+00
   1.7662319e+00   3.7194635e+00
   3.3427576e+00   3.8706955e+00
   4.3858560e+00   2.8161976e+00
   5.3550454e+00   2.6331254e+00
   2.8574686e+00   3.5679565e+00
   5.3202318e+00   2.1043945e+00
   3.7831168e+00   2.5959565e+00
   2.3504662e+00   3.1050147e+00
   3.7041354e+00   2.2876705e+00
   3.8503423e+00   2.5331634e+00
   2.7352834e+00   4.3839101e+00
   2.6395953e+00   4.4438593e+00
   2.4956953e+00   3.4227195e+00
   4.2139405e+00   2.3586689e+00
   3.3290112e+00   3.9487646e+00
   3.5203118e+00   3.0115847e+00
   1.6351318e+00   3.9462715e+00
   3.9174836e+00   1.9801106e+00
   4.1696783e+00   2.4791282e+00
   3.7490841e+00   2.0667301e+00
   4.4093047e+00   4.1433114e+00
   4.7041932e+00   3.2869449e+00
   2.4083797e+00   2.8577433e+00
   4.9327645e+00   3.4227380e+00
   2.7452874e+00   2.7896302e+00
   3.6222482e+00   1.8083966e+00
   2.7695953e+00   3.4567911e+00
   6.7740031e+00   3.9090798e+00
   3.9783131e+00   2.0551028e+00
   2.3776890e+00   4.0809729e+00
   3.7165621e+00   3.4562266e+00
   3.2855488e+00   3.8537776e+00
   1.8403858e+00   4.5425725e+00
   4.3027391e+00   2.8058525e+00
   2.2609272e+00   3.8753276e+00
   3.6465796e+00   2.9589556e+00
   4.1178604e+00   3.6280739e+00
   4.6062279e+00   5.4132361e+00
   2.0823978e+00   3.8538388e+00
   3.7881745e+00   3.3785952e+00
   2.2411136e+00   5.1008734e+00
   3.7354133e+00   3.1335836e+00
   2.9711811e+00   2.6942141e+00
   3.9292595e+00   4.2780465e+00
   4.3492715e+00   3.5176816e+00
   3.9842345e+00   4.8262329e+00
   4.1813237e+00   3.6154612e+00
   4.3182192e+00   2.2517702e+00
   3.6256411e+00   3.7169900e+00
   3.5949090e+00   3.8519239e+00
   4.5550747e+00   3.2465394e+00
   3.8422786e+00   2.4601131e+00
   3.3593307e+00   3.4424423e+00
   2.1333906e+00   3.1417915e+00
   2.6515713e+00   4.4246923e+00
   3.2774974e+00   2.6422096e+00
   3.2720199e+00   3.4577204e+00
   2.1703796e+00   4.2714556e+00
   3.4020854e+00   2.0222741e+00
   3.0578216e+00   4.0887504e+00
   1.6789930e+00   4.8524653e+00
   3.7247063e+00   3.0238441e+00
   2.9299748e+00   4.4629886e+00
   3.2075408e+00   3.9034472e+00
   4.3229421e+00   3.6440513e+00
   3.3518448e+00   2.6319543e+00
   3.1937395e+00   2.8316319e+00
   4.4171289e+00   3.8482888e+00
   3.0540479e+00   4.0410486e+00
   3.3430537e+00   3.5181545e+00
   4.3969915e+00   4.2315627e+00
   3.6957526e+00   2.9725793e+00
   3.4304879e+00   3.8957212e+00
   3.6845387e+00   3.1596960e+00
   4.1323465e+00   4.2347405e+00
   3.8289482e+00   3.2655852e+00
   1.9015507e+00   3.4903091e+00
   3.5803822e+00   3.6869037e+00
   2.3505066e+00   3.9610733e+00
   2.2791399e+00   3.0740281e+00
   3.0099629e+00   3.1444109e+00
   3.7419163e+00   2.9346439e+00
   4.4795524e+00   2.7267221e+00
   2.7749682e+00   3.4324002e+00
   4.2951863e+00   2.9812801e+00
   4.4171875e+00   3.7761705e+00
   2.5171978e+00   3.8605595e+00
   2.8482491e+00   3.2632781e+00
   2.1719521e+00   4.4203114e+00
   3.3961867e+00   3.5589372e+00
   3.0937303e+00   2.9224417e+00
   2.4346914e+00   3.7678573e+00
   4.0022308e+00   4.2082477e+00
   2.3719139e+00   3.7952343e+00
   2.8828407e+00   4.1280527e+00
   4.3882660e+00   3.0424896e+00
   4.2323832e+00   4.1712098e+00
   2.9815319e+00   2.8301019e+00
   1.6660532e+00   3.9837765e+00
   3.3293749e+00   2.9257600e+00
   3.9093645e+00   3.2460614e+00
   2.7767679e+00   3.3950195e+00
   2.6187604e+00   3.3690154e+00
   2.8627934e+00   3.3260772e+00
   3.2778170e+00   2.2122113e+00
   1.9987480e+00   4.9716456e+00
   3.8015955e+00   4.4117197e+00
   2.5214743e+00   4.1458226e+00
   2.0447835e+00   4.4268451e+00
   3.9763941e+00   3.0226181e+00
   3.4116601e+00   3.9367726e+00
   3.2441296e+00   4.0481023e+00
   3.2120421e+00   2.4284539e+00
   3.7095897e+00   3.2322675e+00
   3.5111914e+00   4.2538991e+00
   2.5035556e+00   3.6043517e+00
   2.9970800e+00   3.0279850e+00
   4.0951500e+00   3.0333484e+00
   3.4836019e+00   3.0776132e+00
   3.7530397e+00   3.0476890e+00
   4.0384448e+00   2.3836865e+00
   3.4505273e+00   3.4990610e+00
   4.3380368e+00   2.7847977e+00
   4.2941838e+00   2.8483793e+00
   2.7418985e+00   4.2295109e+00
   3.2357682e+00   3.6105077e+00
   2.4247010e+00   4.7357299e+00
   3.2980481e+00   3.7775598e+00
   3.6061451e+00   4.0410305e+00
   3.1000687e+00   3.9807941e+00
   3.6710478e+00   2.4724330e+00
   4.0087995e+00   3.4087957e+00
   3.3357415e+00   2.7441889e+00
   3.4024455e+00   2.9756228e+00
   4.2053662e+00   3.2979709e+00
   4.1759505e+00   3.3443311e+00
   3.9506933e+00   2.6129441e+00
   3.5237822e+00   3.7290465e+00
   4.3284614e+00   2.6082722e+00
   2.3437729e+00   3.9399758e+00
   4.2296934e+00   2.9732247e+00
   3.9050238e+00   2.6850044e+00
   3.6128759e+00   3.3550413e+00
   3.5575025e+00   2.7942137e+00
   3.8571514e+00   3.5078901e+00
   6.3768564e-01   5.0710207e+00
   4.0971514e+00   2.8905209e+00
   4.7978765e+00   3.5473102e+00
   2.6320005e+00   4.3982143e+00
   2.7597935e+00   3.9714344e+00
   3.5946852e+00   3.4979428e+00
   3.9764933e+00   2.6628982e+00
   5.2890885e+00   2.9034281e+00
   3.7981958e+00   3.6729610e+00
   3.0457050e+00   3.1163641e+00
   4.1587345e+00   2.5959159e+00
   3.6083573e+00   3.3131279e+00
   3.6683241e+00   2.8891061e+00
   3.8969259e+00   4.0350489e+00
   4.3684327e+00   3.6838188e+00
   2.7429952e+00   3.5217904e+00
   1.6773148e+00   3.9868082e+00
   3.6494787e+00   3.7055767e+00
   2.5103432e+00   3.4275187e+00
   2.0009242e+00   3.9312387e+00
   3.0111904e+00   3.1739745e+00
   1.8617678e+00   3.4457079e+00
   3.6721453e+00   4.0731287e+00
   3.5271898e+00   3.9391729e+00
   2.7018080e+00   2.9448054e+00
   4.5135320e+00   4.2316500e+00
   2.5612613e+00   3.3959716e+00
   4.3544259e+00   2.8867055e+00
   3.6720037e+00   2.9229864e+00
   3.3881224e+00   2.6378151e+00
   2.4365327e+00   3.8170750e+00
   4.9688361e+00   1.7799515e+00
   2.6908918e+00   3.4737288e+00
   3.6920574e+00   3.6282678e+00
   2.7605561e+00   2.6541458e+00
   2.7955710e+00   3.2358023e+00
   2.3634395e+00   3.5812194e+00
   3.6332331e+00   2.9003999e+00
   4.1879022e+00   2.0443176e+00
   5.7330009e+00   3.7734870e+00
   3.3988963e+00   4.2431984e+00
   3.0511241e+00   3.2506863e+00
   3.6953568e+00   3.0365838e+00
   4.5736448e+00   1.8405442e+00
   4.8840562e+00   3.6988384e+00
   2.6756359e+00   3.6597252e+00
   3.7074387e+00   2.0609307e+00
   3.7196020e+00   3.8879865e+00
   4.1586307e+00   2.4742082e+00
   2.4072123e+00   3.4411338e+00
   4.2743873e+00   3.4606365e+00
   3.3691005e+00   2.2864305e+00
   4.0862608e+00   5.1756232e+00
   3.8214799e+00   2.8898561e+00
   3.6647355e+00   2.2151062e+00
   2.0611914e+00   2.8667183e+00
   2.9448703e+00   4.0495736e+00
   3.8831599e+00   2.0186327e+00
   3.1375621e+00   2.8530352e+00
   4.9379816e+00   3.3426649e+00
   4.2206728e+00   2.9882705e+00
   3.1911586e+00   3.7749280e+00
   2.9868457e+00   4.0039462e+00
   2.5661974e+00   3.7065807e+00
   2.6066178e+00   4.9844485e+00
   3.0635705e+00   3.6828454e+00
   2.3834774e+00   4.4519774e+00
   3.1325165e+00   3.8142812e+00
   2.9632480e+00   3.6420043e+00
   4.3139598e+00   1.5756126e+00
   2.6764684e+00   3.4936901e+00
   3.5245135e+00   3.5764102e+00
   3.7645984e+00   2.8632206e+00
   3.9309418e+00   3.5741456e+00
   2.4500899e+00   3.6123282e+00
   3.0064900e+00   3.3511658e+00
   3.1408490e+00   3.7195367e+00
   2.6097266e+00   4.0158913e+00
   3.4296497e+00   3.1092473e+00
   2.7757709e+00   3.6800889e+00
   3.5407423e+00   3.7539219e+00
   4.1830476e+00   3.5623361e+00
   3.8760147e+00   3.6217420e+00
   2.8753155e+00   2.3993551e+00
   3.4427067e+00   3.3425440e+00
   4.1998093e+00   3.7950533e+00
   2.9371172e+00   4.4021607e+00
   4.1720996e+00   2.8459357e+00
   4.8407883e+00   3.5100661e+00
   4.8418465e+00   3.3387329e+00
   2.9428221e+00   3.4172654e+00
   4.4759561e+00   4.0459940e+00
   3.2348513e+00   3.4363127e+00
   3.8468772e+00   3.8361354e+00
   2.6747956e+00   3.5484392e+00
   4.2004523e+00   3.1522609e+00
   2.0461950e+00   4.2335027e+00
   2.6557802e+00   3.1052616e+00
   2.3953594e+00   3.6096907e+00
   2.4436262e+00   2.9102379e+00
   3.1922762e+00   3.8568293e+00
   3.6198785e+00   3.5629011e+00
   3.6165704e+00   3.9235924e+00
   3.3911154e+00   2.6900822e+00
   3.1471078e+00   3.6590583e+00
   2.5769078e+00   4.3151445e+00
   3.8839376e+00   2.0098915e+00
   4.0104922e+00   2.5903947e+00
   2.6089092e+00   4.5881502e+00
   3.0683220e+00   3.6469126e+00
   4.0838788e+00   3.1685429e+00
   3.5873051e+00   3.5952417e+00
   4.4724493e+00   4.0067215e+00
   3.1695534e+00   3.7395458e+00
   3.3540204e+00   2.6307069e+00
   2.8655620e+00   4.6093850e+00
   2.7423878e+00   3.3307509e+00
   3.5256791e+00   4.4298875e+00
   3.5444453e+00   3.0674632e+00
   2.6518039e+00   3.7101200e+00
   3.1033911e+00   3.0950228e+00
   3.2135709e+00   4.7051965e+00
   2.8161040e+00   3.1772797e+00
   3.6343527e+00   3.7325931e+00
   4.0274549e+00   3.5671446e+00
   2.6644459e+00   3.6358212e+00
   2.0541500e+00   3.6219674e+00
   4.5630871e+00   3.3790857e+00
   3.3326455e+00   2.8912602e+00
   4.1174583e+00   3.7684806e+00
   2.0928138e+00   3.3526684e+00
   1.4164462e+00   4.1094018e+00
   2.7926642e+00   3.2809210e+00
   3.4215864e+00   3.5188187e+00
   2.1405232e+00   5.2848882e+00
   2.8925597e+00   4.8848579e+00
   2.6369708e+00   3.3170134e+00
   2.7151391e+00   3.4316305e+00
   2.7398075e+00   3.9588921e+00
   2.8365608e+00   3.8865708e+00
   4.3863146e+00   2.2299491e+00
   2.4502954e+00   3.6801603e+00
   2.2368121e+00   3.0195190e+00
   3.5153006e+00   2.4361269e+00
   3.0125662e+00   3.0981765e+00
   3.0127807e+00   4.7296563e+00
   4.3928294e+00   4.5566853e+00
   3.1878182e+00   3.7332975e+00
   3.1405051e+00   2.9384654e+00
   2.7698014e+00   4.3096935e+00
   4.7131789e+00   9.3726369e-01
   3.5132363e+00   3.3540249e+00
   3.1282653e+00   4.0374849e+00
   3.3814516e+00   4.4236822e+00
   2.8733016e+00   3.9024012e+00
   2.9773386e+00   3.9004466e+00
   3.1047895e+00   4.1525875e+00
   4.6049408e+00   3.3658379e+00
   3.6288012e+00   4.0577011e+00
   3.5665616e+00   2.1126457e+00
   4.3788346e+00   3.2380919e+00
   2.9658640e+00   3.4252843e+00
   2.4711258e+00   4.4764412e+00
   3.1438961e+00   4.2784781e+00
   4.0143947e+00   3.9077892e+00
   2.7370000e+00   3.3241305e+00
   2.5573359e+00   3.1766652e+00
   3.2962075e+00   3.8735489e+00
   3.5183742e+00   2.4157818e+00
   2.0658351e+00   4.1743935e+00
   4.4108477e+00   2.4499677e+00
   4.3387814e+00   2.7846930e+00
   3.4115053e+00   4.1102047e+00
   3.4356708e+00   2.6480322e+00
   2.0738239e+00   4.4201087e+00
   2.6239639e+00   4.0360908e+00
   4.0040758e+00   3.2339825e+00
   3.3339116e+00   4.1521757e+00
   4.1491871e+00   4.3019214e+00
   3.8152951e+00   2.9195842e+00
   2.5793659e+00   4.8683129e+00
   3.3833355e+00   2.8989026e+00
   2.1887068e+00   3.0167410e+00
   3.7784256e+00   3.6681139e+00
   3.5213410e+00   4.1986019e+00
   3.7874332e+00   2.7106949e+00
   3.2122672e+00   3.6678063e+00
   3.0932181e+00   2.3276166e+00
   2.9560872e+00   2.6205302e+00
   2.1359332e+00   3.4760828e+00
   4.3261849e+00   3.3484729e+00
   3.6522581e+00   3.4075924e+00
   3.5059408e+00   3.4102945e+00
   3.7867904e+00   4.8557086e+00
   3.8144127e+00   2.9499032e+00
   4.2489162e+00   2.9801098e+00
   3.1679062e+00   3.7903270e+00
   2.8086903e+00   3.6872686e+00
   2.8906822e+00   3.5455825e+00
   3.3366387e+00   3.6632359e+00
   4.3558196e+00   3.4289121e+00
   2.6352102e+00   4.0255367e+00
   2.2740290e+00   2.6814469e+00
   4.0305134e+00   1.1658170e+00
   4.2473058e+00   2.9534699e+00
   4.0101214e+00   2.1566927e+00
   1.8979212e+00   4.1046365e+00
   2.1686870e+00   3.9422012e+00
   3.2841260e+00   2.7877991e+00
   1.1435534e+00   4.2275255e+00
   3.0172337e+00   2.8492344e+00
   1.4438913e+00   4.1737065e+00
   4.6061201e+00   3.4298627e+00
   3.1628574e+00   3.6483950e+00
   4.1071276e+00   2.6510728e+00
   3.2251138e+00   3.1693548e+00
   3.5962904e+00   2.4542852e+00
   3.7304313e+00   3.1207909e+00
   1.9638910e+00   4.0993149e+00
   3.4481515e+00   3.0726614e+00
   2.6626605e+00   3.1150277e+00
   3.0791361e+00   3.8286281e+00
   3.9225104e+00   2.4963214e+00
   4.2291396e+00   3.4683005e+00
   3.2274312e+00   3.0514896e+00
   3.6229450e+00   3.5648173e+00
   3.9764237e+00   4.9863975e+00
   4.2347098e+00   2.5350611e+00
   3.4338940e+00   3.3418826e+00
   3.3561626e+00   3.6409427e+00
   4.4089666e+00   2.6627530e+00
   4.1947232e+00   3.0323453e+00
   3.5938174e+00   4.7441967e+00
   3.2485282e+00   3.0501228e+00
   2.5576642e+00   4.1163356e+00
   2.9283819e+00   4.2765402e+00
   4.2658232e+00   2.2584374e+00
   2.6434720e+00   2.5381539e+00
   3.6488426e+00   2.7579572e+00
   8.9499161e-01   4.2746851e+00
   4.6137193e+00   1.6994550e+00
   2.9695854e+00   3.1245799e+00
   4.0501626e+00   1.5673102e+00
   3.5860790e+00   3.5682969e+00
   2.4048791e+00   4.2344893e+00
   4.2674954e+00   3.0728668e+00
   2.3021051e+00   4.1632177e+00
   2.4189721e+00   3.2136101e+00
   4.6120300e+00   3.5521822e+00
   2.4658591e+00   3.8011288e+00
   4.8777942e+00   2.5713246e+00
   3.5902723e+00   2.5847338e+00
   3.0672654e+00   3.4718204e+00
   3.1010114e+00   3.5764953e+00
   1.5653098e+00   5.1910970e+00
   2.7987141e+00   5.3442403e+00
   4.3139545e+00   3.7552855e+00
   4.2611228e+00   3.4119101e+00
   2.7556794e+00   3.1509371e+00
   3.2034467e+00   3.9580487e+00
   3.3637356e+00   3.1134714e+00
   2.9991676e+00   3.9879042e+00
   3.3338489e+00   3.9265311e+00
   3.3900919e+00   3.4819774e+00
   3.5733747e+00   2.4966440e+00
   1.9426607e+00   3.7434562e+00
   5.0929361e+00   1.9268929e+00
   3.8171260e+00   3.3111558e+00
   4.6873184e+00   2.7557215e+00
   4.2637891e+00   4.0366125e+00
   3.7898140e+00   3.8577383e+00
   4.5692666e+00   2.9745343e+00
   3.8599636e+00   3.0295637e+00
   1.7202317e+00   3.9009618e+00
   4.0394442e+00   3.4436866e+00
   3.1656630e+00   2.9451918e+00
   3.0323691e+00   3.2385365e+00
   3.4211623e+00   4.0532966e+00
   3.6775542e+00   2.9222292e+00
   4.7542052e+00   2.6058596e+00
   3.7429104e+00   3.3154705e+00
   3.5733405e+00   5.0589494e+00
   1.9766804e+00   3.5579866e+00
   3.1205779e+00   2.9989336e+00
   3.9742458e+00   4.2132393e+00
   2.5601009e+00   4.7686967e+00
   2.8037389e+00   4.0801837e+00
   3.4648406e+00   3.6578958e+00
   2.8945255e+00   4.4811897e+00
   2.2615688e+00   3.7285874e+00
   3.0098360e+00   3.7870676e+00
   3.3467210e+00   3.2735550e+00
   3.0858063e+00   3.0589503e+00
   3.5855573e+00   3.3856585e+00
   4.7055723e+00   3.1900721e+00
   3.1456868e+00   3.6978639e+00
   3.3686718e+00   4.2710546e+00
   1.6417436e+00   5.0497903e+00
   3.3076404e+00   2.9091095e+00
   3.3047289e+00   2.5265695e+00
   3.9246808e+00   2.5167921e+00
   4.7784843e+00   2.8405230e+00
   2.5755356e+00   4.1026492e+00
   4.3220782e+00   3.7201305e+00
   3.9706580e+00   3.2521426e+00
   3.9866625e+00   3.2344639e+00
   3.3504919e+00   4.2174953e+00
   4.1647761e+00   3.0402888e+00
   4.3338331e+00   2.9114642e+00
   3.3910476e+00   2.9184875e+00
   2.3888327e+00   4.0021947e+00
   2.0521359e+00   5.1686074e+00
   3.7070045e+00   3.1373944e+00
   3.6266262e+00   2.5375358e+00
   3.1130483e+00   4.6415583e+00
   3.5559323e+00   3.3840412e+00
   3.4780623e+00   3.2435940e+00
   3.3172189e+00   3.7104498e+00
   2.0995536e+00   4.2419293e+00
   2.5555829e+00   3.4351664e+00
   3.6767134e+00   3.4410080e+00
   4.0310081e+00   2.5349525e+00
   4.1863640e+00   3.8375977e+00
   3.1548188e+00   3.1638677e+00
   5.0879510e+00   3.2458075e+00
   3.7336736e+00   4.0249373e+00
   1.9292181e+00   4.8844913e+00
   2.7945037e+00   3.1259817e+00
   3.1328412e+00   2.7847930e+00
   2.0503135e+00   2.5800597e+00
   3.3215130e+00   3.6403825e+00
   3.0742957e+00   2.7121206e+00
   2.6432159e+00   3.6115633e+00
   2.6761247e+00   4.7012132e+00
   3.6466410e+00   3.5699761e+00
   2.7811776e+00   3.8761202e+00
   2.8287693e+00   2.7303008e+00
   5.0364025e+00   2.6424078e+00
   3.3394455e+00   2.9204086e+00
   4.2053058e+00   2.5217220e+00
   4.0551460e+00   1.7878140e+00
   4.5012877e+00   2.6545384e+00
   2.9357395e+00   3.1769114e+00
   3.1817297e+00   3.3946697e+00
   4.7581812e+00   2.9120858e+00
   3.8630354e+00   3.9122953e+00
   3.9184744e+00   3.6789883e+00
   2.7247425e+00   2.3654053e+00
   2.5835439e+00   2.9906490e+00
   5.4444821e+00   1.3771868e+00
   4.5786832e+00   3.5903279e+00
   2.7412378e+00   3.2582437e+00
   3.7387287e+00   3.2100437e+00
   3.7485899e+00   3.8634834e+00
   4.2076381e+00   3.2647550e+00
   4.1942922e+00   2.3952845e+00
   4.0166566e+00   3.0588000e+00
   2.6311176e+00   3.5350221e+00
   1.9883394e+00   4.4731520e+00
   4.7316451e+00   2.0205570e+00
   2.7897814e+00   3.5255837e+00
   3.1885468e+00   3.8318188e+00
   2.9982455e+00   2.7776060e+00
   4.1520211e+00   3.1550239e+00
   3.1555958e+00   2.4982375e+00
   4.2105807e+00   3.8492799e+00
   3.2603233e+00   2.6208381e+00
   3.1012310e+00   4.0398103e+00
   3.6625407e+00   3.1866547e+00
   3.1300667e+00   3.7481572e+00
   5.4921566e+00   3.0579420e+00
   3.0983211e+00   3.4662888e+00
   3.0082716e+00   3.2328701e+00
   2.9647175e+00   3.4650143e+00
   3.1790362e+00   3.0219572e+00
   2.4563780e+00   4.3642168e+00
   2.6534903e+00   3.9097812e+00
   3.4964182e+00   4.3387678e+00
   4.4487854e+00   3.0172653e+00
   2.6332894e+00   5.6094528e+00
   4.8757877e+00   3.2192075e+00
   3.5786133e+00   3.8350195e+00
   2.7453527e+00   4.1453718e+00
   1.9460369e+00   4.4052435e+00
   3.1146002e+00   3.6512645e+00
   4.3158766e+00   2.8326920e+00
   3.2635156e+00   3.3254147e+00
   2.2621272e+00   2.8828691e+00
   3.2739108e+00   2.8952159e+00
   3.2277782e+00   4.2203027e+00
   4.4616519e+00   2.8975218e+00
   3.3805487e+00   5.3639807e+00
   3.8406015e+00   2.7261257e+00
   3.1289460e+00   3.1619509e+00
   5.1104296e+00   3.6496937e+00
   4.4498370e+00   2.8761537e+00
   2.2853287e+00   3.0794854e+00
   2.5239796e+00   4.4264294e+00
   2.6831020e+00   3.2997054e+00
   4.4003140e+00   3.2132689e+00
   2.1221677e+00   3.6423942e+00
   3.4969424e+00   3.0172520e+00
   3.9780653e+00   2.3623339e+00
   3.4492365e+00   4.2395922e+00
   2.5935292e+00   3.3057559e+00
   4.3683182e+00   2.6890802e+00
   3.1582043e+00   2.3997936e+00
   2.9476776e+00   3.5357389e+00
   1.5535568e+00   4.7577225e+00
   4.3245862e+00   2.8497486e+00
   3.2652482e+00   3.1229766e+00
   4.0553697e+00   3.1465095e+00
   4.2345434e+00   2.8110632e+00
   4.6239393e+00   2.4714133e+00
   2.2582124e+00   4.7153460e+00
   3.7649166e+00   4.0732591e+00
   3.4120484e+00   3.2782201e+00
   4.5737958e+00   4.3137563e+00
   3.5363590e+00   3.9302898e+00
   4.2322707e+00   3.0020853e+00
   3.0153093e+00   2.9780239e+00
   2.2040913e+00   3.8277463e+00
   2.2603373e+00   4.1063170e+00
   4.1035046e+00   2.6232975e+00
   4.2408768e+00   3.3507770e+00
   2.6998455e+00   3.6086925e+00
   4.3490178e+00   2.6883587e+00
   4.8333092e+00   4.4034692e+00
   3.8904890e+00   3.8257504e+00
   3.3166613e+00   3.5086694e+00
   3.3082063e+00   3.3149871e+00
   3.9501001e+00   4.1121711e+00
   3.6986091e+00   3.9350658e+00
   2.8625765e+00   4.4659054e+00
   4.9072289e+00   2.7841675e+00
   3.0312532e+00   2.8806851e+00
   4.4363894e+00   3.4010119e+00
   3.6779041e+00   3.5676132e+00
   2.0263313e+00   4.1235372e+00
   3.0340411e+00   3.5106761e+00
   3.5396943e+00   2.5703692e+00
   3.5790536e+00   4.0626880e+00
   4.7091481e+00   3.1290235e+00
   3.8813949e+00   2.7733727e+00
   3.9763536e+00   3.6154767e+00
   2.8337127e+00   4.1348143e+00
   3.8050410e+00   2.8133194e+00
   3.6977346e+00   3.8235328e+00
   3.4829842e+00   3.1558872e+00
   4.4958060e+00   2.7418655e+00
   3.8087737e+00   3.0963590e+00
   2.3135969e+00   2.8506171e+00
   4.6458303e+00   3.3455038e+00
   2.9983494e+00   3.7572449e+00
   3.5654807e+00   3.1643015e+00
   2.6652341e+00   4.1189450e+00
   3.6254470e+00   3.0847351e+00
   3.0665695e+00   3.2568089e+00
   3.7511173e+00   4.1702958e+00
   2.1711365e+00   4.0714732e+00
   2.2858563e+00   4.3349317e+00
   4.0739135e+00   2.5294601e+00
   3.4162063e+00   2.5206086e+00
   3.6140556e+00   3.3086576e+00
   4.3626099e+00   3.0584095e+00
   3.0574981e+00   3.9118115e+00
   3.3157499e+00   1.8606802e+00
   3.7703171e+00   3.3257437e+00
   2.8238093e+00   3.7725287e+00
   4.3107457e+00   3.4958085e+00
   3.5953022e+00   4.2215389e+00
   3.6327472e+00   3.0303111e+00
   3.8868293e+00   2.2938480e+00
   3.7771446e+00   3.8839779e+00
   3.8843438e+00   4.7696821e+00
   2.1085696e+00   4.3666987e+00
   4.5796023e+00   3.0989338e+00
   3.2304396e+00   3.2648229e+00
   2.6006695e+00   4.8077094e+00
   3.3212604e+00   3.0635075e+00
   1.9748332e+00   3.4577380e+00
   3.1023670e+00   4.5642776e+00
   3.5029063e+00   3.1497446e+00
   3.3820836e+00   3.3034694e+00
   3.7077705e+00   3.1761502e+00
   3.3526159e+00   3.3709702e+00
   2.3033485e+00   2.8630486e+00
   2.3547648e+00   4.5499504e+00
   3.1094307e+00   2.8157705e+00
   3.1320319e+00   5.5710969e+00
   3.7643964e+00   2.5925376e+00
   3.9428039e+00   5.4509133e+00
   3.3881836e+00   4.5407515e+00
   4.5832390e+00   4.1067134e+00
   4.0064552e+00   2.9536699e+00
   3.8269445e+00   3.1688223e+00
   3.9566749e+00   2.1921071e+00
   2.6675486e+00   3.8922030e+00
   2.9532964e+00   4.4166623e+00
   2.0615396e+00   3.0176595e+00
   2.5550729e+00   4.6825226e+00
   4.1525949e+00   3.1499470e+00
   4.2330822e+00   3.9390639e+00
   3.5366777e+00   3.4606827e+00
   2.7007157e+00   3.7761140e+00
   2.6429142e+00   3.2192713e+00
   3.8383040e+00   2.2017024e+00
   3.2280781e+00   2.0855359e+00
   4.2401686e+00   2.4508342e+00
   3.6539019e+00   3.3808262e+00
   4.4391791e+00   2.6903863e+00
   3.8233563e+00   3.9276743e+00
   4.3590612e+00   3.2602118e+00
   2.2699413e+00   3.0906282e+00
   1.9225189e+00   4.9590490e+00
   2.8125767e+00   3.2562360e+00
   3.2742469e+00   3.5975028e+00
   3.7896059e+00   2.9312127e+00
   3.4242071e+00   2.5759516e+00
   3.1451618e+00   3.5052095e+00
   3.4824037e+00   2.6793651e+00
   3.1095324e+00   2.9857826e+00
   3.1237275e+00   3.5524070e+00
   4.0980453e+00   4.0844692e+00
   3.1530311e+00   3.1553945e+00
   3.9213570e+00   2.3592542e+00
   4.2977016e+00   2.1346909e+00
   3.1986390e+00   4.0853308e+00
   2.6279916e+00   3.6876330e+00
   4.6521042e+00   3.6894438e+00
   3.4610265e+00   4.1255874e+00
   4.0586348e+00   3.0463592e+00
   2.3306259e+00   3.8720050e+00
   2.9517329e+00   3.3317168e+00
   3.4786213e+00   3.3827097e+00
   3.0812128e+00   3.3254118e+00
   2.6045490e+00   3.3364339e+00
   2.9027805e+00   2.8718164e+00
   3.7301755e+00   2.6369572e+00
   3.0886719e+00   3.7484867e+00
   3.9314058e+00   1.2667426e+00
   3.5109757e+00   3.9407480e+00
   3.0377013e+00   1.9755441e+00
   4.6414816e+00   2.2111712e+00
   1.4881208e+00   4.1752264e+00
   3.5206148e+00   4.2844968e+00
   2.4062165e+00   4.3772342e+00
   3.8664520e+00   3.0775615e+00
   2.7557229e+00   3.7488155e+00
   2.5802486e+00   3.3155215e+00
   5.0628223e+00   1.4442076e+00
   2.9754395e+00   4.0213799e+00
   3.8714408e+00   3.4686811e+00
   2.8132674e+00   2.9905282e+00
   2.7632147e+00   5.2729827e+00
   2.2159335e+00   4.3661243e+00
   4.0276370e+00   1.6659645e+00
   3.7144041e+00   3.8210603e+00
   3.0618818e+00   4.1501039e+00
   3.1717309e+00   3.5617810e+00
   1.4239801e+00   4.7507362e+00
   3.6351382e+00   4.4925702e+00
   3.0286793e+00   3.8245060e+00
   3.6011026e+00   4.9104244e+00
   2.2504408e+00   4.1942153e+00
   3.7505938e+00   3.0238961e+00
   2.8694596e+00   5.1264521e+00
   3.1271728e+00   2.9344237e+00
   4.4464947e+00   3.6872474e+00
   4.6418178e+00   2.8636114e+00
   2.5723946e+00   3.3779667e+00
   3.1780132e+00   2.9861552e+00
   3.0090453e+00   2.8356785e+00
   2.9459602e+00   4.7770694e+00
   2.7937120e+00   3.7088504e+00
   5.3534032e+00   2.5125978e+00
   4.1528926e+00   2.9977536e+00
   2.9550828e+00   4.2097076e+00
   3.7453720e+00   2.9627802e+00
   2.3028546e+00   4.0437690e+00
   3.3468317e+00   2.0795134e+00
   3.8506807e+00   2.8608295e+00
   3.5507118e+00   2.9564138e+00
   4.3036343e+00   4.0866998e+00
   4.0026164e+00   4.3800870e+00
   3.5006864e+00   5.1669165e+00
   3.5706625e+00   3.0853004e+00
   4.9429573e+00   3.7194809e+00
   2.4832972e+00   3.5276190e+00
   3.1950056e+00   3.1002574e+00
   2.7760730e+00   5.1470991e+00
   2.3956402e+00   4.3487072e+00
   2.5675181e+00   5.7362325e+00
   4.0574264e+00   2.6010395e+00
   3.0543698e+00   3.0022562e+00
   2.9494705e+00   3.5572481e+00
   2.8534502e+00   3.6982524e+00
   2.6327637e+00   3.6933732e+00
   3.1499514e+00   3.5544359e+00
   3.7932294e+00   3.2194447e+00
   4.0025982e+00   2.1632108e+00
   2.7196780e+00   3.9422639e+00
   4.0330805e+00   2.3207198e+00
   2.0125404e+00   3.8925736e+00
   3.5491003e+00   3.4556248e+00
   4.8506565e+00   2.9719254e+00
   3.7263771e+00   2.5951562e+00
   2.7166363e+00   2.9605785e+00
   2.9315561e+00   4.0220410e+00
   2.5586369e+00   2.6194143e+00
   2.8689132e+00   3.5912360e+00
   5.1930068e+00   2.1630397e+00
   4.0157002e+00   3.1150402e+00
   2.5248569e+00   4.8819210e+00
   3.2379532e+00   2.9782202e+00
   2.6593606e+00   3.0870962e+00
   3.2492874e+00   1.0303907e+00
   5.0037966e+00   1.7246337e+00
   2.0479995e+00   3.5129527e+00
   2.5895363e+00   1.8994199e+00
   3.1006220e+00   4.5233367e+00
   4.0287852e+00   4.2216242e+00
   2.6240611e+00   3.4758335e+00
   3.4901706e+00   2.5883820e+00
   2.8493102e+00   3.8307643e+00
   1.9478939e+00   3.3617644e+00
   3.1610240e+00   3.5067197e+00
   3.7986714e+00   2.1448472e+00
   3.1059272e+00   2.9357674e+00
   4.5055738e+00   3.7115739e+00
   3.2866031e+00   4.2580881e+00
   3.9571552e+00   3.1488435e+00
   3.3668009e+00   3.9089771e+00
   4.1573075e+00   4.7790593e+00
   2.9689501e+00   3.9192618e+00
   3.4382577e+00   2.7242255e+00
   3.8324077e+00   3.0801582e+00
   3.4240794e+00   3.0084741e+00
   2.7446002e+00   4.0346740e+00
   4.6813897e+00   3.9261600e+00
   3.5883690e+00   5.5109459e+00
   4.3676568e+00   1.6651258e+00
   3.2044053e+00   3.0430700e+00
   4.6788599e+00   2.3181271e+00
   2.9325713e+00   4.0058427e+00
   3.5966603e+00   3.9032168e+00
   3.3578867e+00   3.5844729e+00
   3.8359600e+00   2.9990867e+00
   3.0796708e+00   3.5583833e+00
   2.9337300e+00   4.4762164e+00
   2.9316913e+00   3.1243944e+00
   3.9877171e+00   3.2011258e+00
   1.7354834e+00   4.2500296e+00
   4.7053102e+00   2.8204025e+00
   2.9608127e+00   3.7698867e+00
   1.9298898e+00   4.6311130e+00
   3.8066652e+00   2.0254680e+00
   4.2073126e+00   3.7375401e+00
   3.2721367e+00   5.0226336e+00
   3.7194959e+00   3.2284407e+00
   3.4481212e+00   2.7945337e+00
   4.3593100e+00   6.0996001e+00
   4.2775376e+00   3.3334662e+00
   4.9443437e+00   2.2636177e+00
   2.3061077e+00   4.6408091e+00
   3.4285471e+00   3.3697593e+00
   2.7398391e+00   4.4149470e+00
   3.2385332e+00   4.1097367e+00
   4.1247100e+00   3.0795501e+00
   5.4764446e+00   3.0835418e+00
   2.3250277e+00   3.3857618e+00
   2.9964658e+00   3.8492510e+00
   3.5756132e+00   4.5673387e+00
   2.6291479e+00   5.5744666e+00
   3.7229646e+00   3.2107379e+00
   2.7744959e+00   3.9320576e+00
   3.6778399e+00   2.8772425e+00
   4.7828345e+00   2.9783879e+00
   4.3473743e+00   3.4364649e+00
   1.6164534e+00   5.2445788e+00
   2.9466362e+00   4.3513920e+00
   3.4520900e+00   3.0652205e+00
   2.7679400e+00   3.6487402e+00
   3.8680934e+00   3.1559777e+00
   3.1577246e+00   4.7454668e+00
   2.7372749e+00   3.2016830e+00
   2.2766471e+00   3.6378672e+00
   4.7080713e+00   2.8806683e+00
   3.7047404e+00   3.3321491e+00
   3.9652236e+00   3.2350400e+00
   3.8616414e+00   2.7867819e+00
   2.2380467e+00   3.9528687e+00
   3.7039552e+00   2.2214888e+00
   2.7910918e+00   3.7216717e+00
   3.0462393e+00   3.4842945e+00
   3.1823357e+00   3.4584287e+00
   2.2659565e+00   3.6050557e+00
   3.1140426e+00   3.5162332e+00
   2.9818536e+00   3.3720965e+00
   4.7893743e+00   3.8823277e+00
   4.0942499e+00   3.1582120e+00
   2.9579958e+00   4.5356965e+00
   3.6320141e+00   3.1399207e+00
   4.2563982e+00   3.2155318e+00
   4.0074084e+00   4.2461105e+00
   2.5366998e+00   3.2341867e+00
   2.8625475e+00   3.7165263e+00
   2.7189521e+00   3.5498785e+00
   2.9629183e+00   4.4678909e+00
   3.0656356e+00   4.5551827e+00
   3.0114518e+00   4.9087120e+00
   2.8860762e+00   4.0868779e+00
   3.9137638e+00   4.3396213e+00
   5.0281457e+00   5.2163936e+00
   3.3351269e+00   2.2989503e+00
   2.4592592e+00   3.5527773e+00
   2.8868306e+00   3.2111191e+00
   3.3071744e+00   3.5776218e+00
   3.1838646e+00   3.5676799e+00
   1.9355242e+00   4.4537056e+00
   3.4853935e+00   2.7455911e+00
   2.2584307e+00   4.3408428e+00
   3.5902363e+00   3.5388756e+00
   3.2814291e+00   4.1199204e+00
   3.8718896e+00   3.5236425e+00
   3.2741446e+00   3.1754011e+00
   2.9824005e+00   3.8241326e+00
   3.2711191e+00   3.3001873e+00
   2.9616735e+00   4.2589768e+00
   5.3654364e+00   1.2921631e+00
   3.0128981e+00   3.4530890e+00
   3.5793399e+00   2.1500344e+00
   2.9448550e+00   3.1019551e+00
   3.6456000e+00   2.1292372e+00
   3.9774604e+00   3.4040310e+00
   3.5216411e+00   2.6345605e+00
   3.6602909e+00   3.2463561e+00
   3.2099600e+00   2.6013452e+00
   4.3457143e+00   2.5504587e+00
   4.1304102e+00   2.7544538e+00
   3.4744198e+00   3.6205884e+00
   5.2622952e+00   3.7555587e+00
   5.9541457e+00   2.8127729e+00
   3.8117984e+00   3.7748293e+00
   2.7098283e+00   4.1425488e+00
   3.9043131e+00   3.5960732e+00
   3.9348675e+00   3.5029779e+00
   1.5049246e+00   3.9749700e+00
   3.0927250e+00   3.2081590e+00
   2.9480948e+00   2.9732621e+00
   5.1145001e+00   2.6029942e+00
   4.1691696e+00   3.9081172e+00
   4.1613606e+00   1.9756879e+00
   3.6039222e+00   4.4946142e+00
   4.1476552e+00   2.9394036e+00
   3.4511803e+00   2.4691993e+00
   3.5097170e+00   2.2300091e+00
   3.8901048e+00   2.8966302e+00
   3.1876506e+00   4.7324274e+00
   3.6058350e+00   2.8217416e+00
   3.4788626e+00   2.4458704e+00
   2.2146933e+00   3.3350854e+00
   5.1671555e+00   2.2564634e+00
   5.1902521e+00   2.9543356e+00
   3.6280657e+00   4.0415102e+00
   3.8426602e+00   4.0353982e+00
   4.0152740e+00   3.3000105e+00
   2.9669991e+00   3.8256618e+00
   3.1486399e+00   4.8160116e+00
   3.7743978e+00   3.9617162e+00
   4.1455454e+00   2.8551395e+00
   2.0323584e+00   4.4182895e+00
   4.4245638e+00   2.5486525e+00
   3.4900369e+00   2.6609359e+00
   4.2239764e+00   3.4393416e+00
   4.9766322e+00   3.6381705e+00
   2.6934493e+00   3.3096084e+00
   3.0220420e+00   3.9225744e+00
   1.3711905e+00   4.8604286e+00
   2.2919655e+00   3.2165674e+00
   4.4635519e+00   2.3326289e+00
   4.0986169e+00   3.0040835e+00
   3.0617777e+00   4.3349108e+00
   4.2561114e+00   4.0859578e+00
   3.4817277e+00   3.5765116e+00
   3.1182748e+00   3.9529024e+00
   4.2713411e+00   2.3663176e+00
   3.8983085e+00   2.1042352e+00
   4.4106895e+00   2.0941396e+00
   3.4073990e+00   3.9516939e+00
   3.8553925e+00   2.9513542e+00
   4.8581645e+00   3.1899004e+00
   3.3934834e+00   3.4537597e+00
   3.5491540e+00   3.2121961e+00
   3.9725393e+00   2.3408365e+00
   3.9043912e+00   4.1650736e+00
   3.1468477e+00   2.5500354e+00
   2.9185533e+00   4.3994123e+00
   2.9113966e+00   3.5581678e+00
   3.8980847e+00   2.3963916e+00
   3.8263530e+00   4.0516403e+00
   4.1138383e+00   3.2684811e+00
   2.9722078e+00   3.6932861e+00
   4.1367694e+00   2.5428186e+00
   4.0061661e+00   3.4892379e+00
   3.4886576e+00   2.8964801e+00
   3.6147511e+00   4.0573935e+00
   4.1263391e+00   5.1671361e+00
   4.1854840e+00   2.4302040e+00
   4.1137045e+00   2.9495314e+00
   3.9466296e+00   3.9504664e+00
   4.3170773e+00   3.8540486e+00
   4.1581184e+00   4.3764543e+00
   3.4785769e+00   4.3672668e+00
   3.0713619e+00   1.9207389e+00
   3.7360326e+00   2.1264191e+00
   4.6651504e+00   2.0649005e+00
   3.0798404e+00   2.9599469e+00
   4.0850296e+00   2.1888859e+00
   3.0249433e+00   2.8883424e+00
   3.1453222e+00   2.3156424e+00
   5.1315549e+00   4.0587368e+00
   3.7881230e+00   4.2263752e+00
   3.0604025e+00   2.6953329e+00
   2.8417535e+00   3.3012125e+00
   2.1291041e+00   3.7006933e+00
   3.4877812e+00   3.1379698e+00
   3.1209359e+00   3.4094322e+00
   2.6573268e+00   3.4434446e+00
   2.9348715e+00   2.7247465e+00
   4.5427718e+00   2.1005244e+00
   3.6766524e+00   3.9647603e+00
   2.7892597e+00   3.8563781e+00
   4.8351875e+00   2.9337659e+00
   3.7431257e+00   3.6802922e+00
   3.6900893e+00   5.6537517e+00
   4.0358723e+00   2.0406112e+00
   2.1622133e+00   3.7077697e+00
   2.2449497e+00   3.2845603e+00
   3.3550704e+00   4.0291253e+00
   3.1391544e+00   4.4187129e+00
   2.0890313e+00   3.5645515e+00
   4.6077923e+00   3.6903520e+00
   2.7638759e+00   3.5603629e+00
   3.5995637e+00   3.5578877e+00
   3.4405562e+00   4.3060211e+00
   4.0812153e+00   2.6519374e+00
   4.7870876e+00   4.4612839e+00
   2.6975337e+00   3.5970908e+00
   3.2383808e+00   3.6180352e+00
   4.9207640e+00   2.4245695e+00
   3.8458078e+00   2.6401033e+00
   3.9992835e+00   3.8462968e+00
   4.2454545e+00   3.4419268e+00
   3.5747346e+00   3.8569809e+00
   2.9019425e+00   3.5064802e+00
   2.5692164e+00   3.5909962e+00
   3.1265460e+00   4.1527820e+00
   4.4936109e+00   2.3445556e+00
   3.9150133e+00   3.1733444e+00
   4.6902325e+00   2.6893215e+00
   3.2899865e+00   4.3439242e+00
   3.5715116e+00   3.9995685e+00
   3.9968891e+00   2.4090943e+00
   3.5182074e+00   3.4152544e+00
   3.1557183e+00   2.2407524e+00
   3.2579897e+00   4.2327524e+00
   5.1212568e+00   3.7117280e+00
   3.1253870e+00   4.0063435e+00
   2.6776742e+00   4.0799714e+00
   2.8960822e+00   3.3082749e+00
   2.6544332e+00   4.4550312e+00
   2.1367640e+00   5.3828014e+00
   4.3455814e+00   2.9060495e+00
   2.8696777e+00   2.7889274e+00
   2.7011951e+00   3.4871135e+00
   3.9642970e+00   4.0158756e+00
   3.1339570e+00   3.9813599e+00
   2.9620197e+00   1.8383180e+00
   3.3684991e+00   3.3197057e+00
   4.6856873e+00   4.5788884e+00
   3.5288069e+00   2.9010282e+00
   3.3532444e+00   3.9584348e+00
   3.4791512e+00   2.7366752e+00
   3.1844242e+00   3.9376342e+00
   3.6612573e+00   2.6718434e+00
   3.0019324e+00   3.4328748e+00
   3.1848196e+00   2.7713221e+00
   3.1694607e+00   2.7611981e+00
   3.6813598e+00   3.0350920e+00
   3.8520002e+00   2.4961951e+00
   3.3419239e+00   2.2326798e+00
   1.9913235e+00   5.0869854e+00
   5.0066250e+00   4.0234106e+00
   4.5371074e+00   2.5184441e+00
   3.4064633e+00   2.7679832e+00
   3.5922463e+00   3.7284419e+00
   2.4366308e+00   3.0262129e+00
   3.2622169e+00   3.4338183e+00
   2.8514820e+00   4.9716066e+00
   3.4036268e+00   3.5419953e+00
   4.1536754e+00   2.5833445e+00
   2.6448713e+00   3.8581527e+00
   2.8716091e+00   3.5695201e+00
   3.5411156e+00   2.2757925e+00
   4.8392097e+00   3.1658509e+00
   3.6199279e+00   4.4876342e+00
   2.5048318e+00   4.0095308e+00
   2.0591435e+00   3.5466071e+00
   2.6716105e+00   4.2739874e+00
   2.3495723e+00   4.8902615e+00
   3.3552969e+00   2.9493645e+00
   4.4480739e+00   1.8414169e+00
   3.1992187e+00   2.9104884e+00
   3.1414679e+00   4.4592857e+00
   2.6310436e+00   4.0638227e+00
   3.1267947e+00   4.1214474e+00
   3.3179459e+00   2.9304352e+00
   4.1047125e+00   4.4195255e+00
   2.2143852e+00   2.2204380e+00
   3.1597829e+00   5.0590844e+00
   2.9170455e+00   4.2040116e+00
   6.0983411e+00   2.5950716e+00
   2.2317715e+00   4.1577086e+00
   2.9575528e+00   3.0181927e+00
   2.5890930e+00   3.0301880e+00
   3.5007917e+00   2.3605478e+00
   4.1946690e+00   2.7317919e+00
   3.8708302e+00   1.9178252e+00
   3.9401263e+00   3.2469866e+00
   3.6810562e+00   5.0498499e+00
   2.9945153e+00   4.4340616e+00
   3.3391666e+00   3.3065909e+00
   4.1069243e+00   3.5582996e+00
   2.6165912e+00   3.5618012e+00
   3.8880962e+00   2.3392641e+00
   2.5950016e+00   3.9567972e+00
   4.3306199e+00   1.4405790e+00
   2.8024989e+00   3.1213734e+00
   2.7789027e+00   4.2405697e+00
   2.2570850e+00   3.7494968e+00
   3.2468437e+00   4.2109748e+00
   2.9644316e+00   4.6576611e+00
   3.3056401e+00   3.9141246e+00
   3.5113287e+00   3.3513550e+00
   4.0888479e+00   4.0117040e+00
   2.6952817e+00   4.2527321e+00
   2.6506646e+00   3.2293744e+00
   3.1109052e+00   4.2731762e+00
   4.5701847e+00   3.7811789e+00
   4.4785184e+00   2.1392531e+00
   2.2878463e+00   3.4658840e+00
   4.8180631e+00   2.6042505e+00
   4.6303808e+00   4.3549314e+00
   3.7218903e+00   3.0599534e+00
   2.9438494e+00   5.0307421e+00
   3.2311171e+00   3.9864134e+00
   3.4038353e+00   4.3589420e+00
   2.6786336e+00   3.3190480e+00
   3.0919896e+00   3.5583162e+00
   4.0086047e+00   3.1125336e+00
   3.2670130e+00   3.9770636e+00
   3.6863858e+00   4.7508742e+00
   3.7498627e+00   2.4109251e+00
   3.2193984e+00   3.1338412e+00
   3.1017889e+00   4.7167128e+00
   2.4373678e+00   4.5720832e+00
   4.0706183e+00   4.2723621e+00
   4.2403148e+00   2.8785797e+00
   5.3089628e+00   3.2030125e+00
   2.9094003e+00   2.4389115e+00
   2.8889631e+00   4.6518951e+00
   2.9596401e+00   4.4112704e+00
   4.4190803e+00   2.4659518e+00
   3.4738346e+00   3.6932312e+00
   3.5073100e+00   3.8667665e+00
   3.3643173e+00   3.7327150e+00
   3.0818301e+00   3.6042595e+00
   2.8729050e+00   3.7910873e+00
   4.2266351e+00   3.0552736e+00
   4.2844248e+00   1.9367689e+00
   3.1418400e+00   2.4574498e+00
   3.6121680e+00   2.5892020e+00
   3.0425671e+00   3.8621980e+00
   3.3960682e+00   3.9242524e+00
   3.4248788e+00   2.9291498e+00
   2.9506053e+00   3.4106942e+00
   3.0031053e+00   2.0823303e+00
   4.3611808e+00   3.8037879e+00
   5.7388267e+00   2.1823630e+00
   3.7469442e+00   3.8193514e+00
   1.8765703e+00   4.0326779e+00
   2.7445975e+00   3.3431117e+00
   3.1086897e+00   4.1666638e+00
   3.1831012e+00   3.5555905e+00
   2.5910426e+00   4.7634398e+00
   4.8843003e+00   3.9668383e+00
   4.2837830e+00   4.4191562e+00
   3.3627750e+00   2.9344506e+00
   3.4406502e+00   2.4161108e+00
   2.2582637e+00   3.2086658e+00
   3.5539996e+00   3.3377178e+00
   4.5058594e+00   2.0405472e+00
   3.4404124e+00   4.6190610e+00
   4.1960002e+00   2.8626767e+00
   3.7299370e+00   2.7629362e+00
   2.1103048e+00   3.7356922e+00
   3.0365309e+00   4.6012047e+00
   4.4003490e+00   2.6676453e+00
   4.2452960e+00   3.4307594e+00
   3.6297118e+00   2.3048702e+00
   2.6231912e+00   4.1254244e+00
   3.8459684e+00   4.1919343e+00
   3.4621178e+00   3.0681460e+00
   2.8172967e+00   2.9969392e+00
   3.9452343e+00   3.9894078e+00
   3.4119435e+00   3.0063875e+00
   2.9779474e+00   5.6090381e+00
   5.0962623e+00   2.7743378e+00
   3.5689322e+00   2.3056419e+00
   3.5863228e+00   3.2385467e+00
   2.6515479e+00   2.9471387e+00
   4.8968516e+00   5.0328186e+00
   2.4188711e+00   4.3266086e+00
   4.6331272e+00   2.8555512e+00
   2.9494808e+00   3.2451100e+00
   2.7123362e+00   3.7978857e+00
   3.2347497e+00   3.2332570e+00
   4.2778554e+00   3.2886948e+00
   4.8014552e+00   2.9093425e+00
   2.4029385e+00   4.1224566e+00
   2.9915970e+00   3.6377937e+00
   3.9832875e+00   3.5350554e+00
   5.5585363e+00   2.3995447e+00
   2.2447844e+00   5.5327414e+00
   3.2715634e+00   2.0816556e+00
   3.6262906e+00   3.2547224e+00
   2.7048848e+00   3.7039210e+00
   2.1611600e+00   3.3850848e+00
   4.9209636e+00   3.7074977e+00
   3.4602315e+00   4.5197802e+00
   2.4779097e+00   4.6384084e+00
   2.3512044e+00   3.7946486e+00
   3.8749947e+00   2.7195997e+00
   3.1959676e+00   4.1105088e+00
   2.9814811e+00   3.9742764e+00
   3.8669060e+00   2.2852588e+00
   3.0978490e+00   3.2712693e+00
   3.6471703e+00   4.7801818e+00
   3.1187512e+00   2.9429260e+00
   3.1612057e+00   3.2408803e+00
   3.5621437e+00   4.4809319e+00
   4.0451913e+00   2.9943886e+00
   3.7093823e+00   2.6868161e+00
   3.7650895e+00   3.4238909e+00
   3.9408625e+00   1.6642318e+00
   3.6891932e+00   3.7372230e+00
   4.0464535e+00   2.9002185e+00
   3.1308782e+00   3.7858522e+00
   2.7991895e+00   4.5074563e+00
   3.9068654e+00   4.2071346e+00
   2.5588798e+00   3.5325737e+00
   3.1203515e+00   2.8503638e+00
   4.0143728e+00   3.5504119e+00
   3.4034460e+00   3.0936630e+00
   4.5805203e+00   2.6305922e+00
   3.7794829e+00   2.3277245e+00
   3.4248788e+00   2.9291498e+00
   2.9506053e+00   3.4106942e+00
   3.0031053e+00   2.0823303e+00
   4.3611808e+00   3.8037879e+00
   5.7388267e+00   2.1823630e+00
   3.7469442e+00   3.8193514e+00
   1.8765703e+00   4.0326779e+00
   2.7445975e+00   3.3431117e+00
   3.1086897e+00   4.1666638e+00
   3.1831012e+00   3.5555905e+00
   2.5910426e+00   4.7634398e+00
   4.8843003e+00   3.9668383e+00
   4.2837830e+00   4.4191562e+00
   3.3627750e+00   2.9344506e+00
   3.4406502e+00   2.4161108e+00
   2.2582637e+00   3.2086658e+00
   3.5539996e+00   3.3377178e+00
   4.5058594e+00   2.0405472e+00
   3.4404124e+00   4.6190610e+00
   4.1960002e+00   2.8626767e+00
   3.7299370e+00   2.7629362e+00
   2.1103048e+00   3.7356922e+00
   3.0365309e+00   4.6012047e+00
   4.4003490e+00   2.6676453e+00
   4.2452960e+00   3.4307594e+00
   3.6297118e+00   2.3048702e+00
   2.6231912e+00   4.1254244e+00
   3.8459684e+00   4.1919343e+00
   3.4621178e+00   3.0681460e+00
   2.8172967e+00   2.9969392e+00
   3.9452343e+00   3.9894078e+00
   3.4119435e+00   3.0063875e+00
   2.9779474e+00   5.6090381e+00
   5.0962623e+00   2.7743378e+00
   3.5689322e+00   2.3056419e+00
   3.5863228e+00   3.2385467e+00
   2.6515479e+00   2.9471387e+00
   4.8968516e+00   5.0328186e+00
   2.4188711e+00   4.3266086e+00
   4.6331272e+00   2.8555512e+00
   2.9494808e+00   3.2451100e+00
   2.7123362e+00   3.7978857e+00
   3.2347497e+00   3.2332570e+00
   4.2778554e+00   3.2886948e+00
   4.8014552e+00   2.9093425e+00
   2.4029385e+00   4.1224566e+00
   2.9915970e+00   3.6377937e+00
   3.9832875e+00   3.5350554e+00
   5.5585363e+00   2.3995447e+00
   2.2447844e+00   5.5327414e+00
   3.2715634e+00   2.0816556e+00
   3.6262906e+00   3.2547224e+00
   2.7048848e+00   3.7039210e+00
   2.1611600e+00   3.3850848e+00
   4.9209636e+00   3.7074977e+00
   3.4602315e+00   4.5197802e+00
   2.4779097e+00   4.6384084e+00
   2.3512044e+00   3.7946486e+00
   3.8749947e+00   2.7195997e+00
   3.1959676e+00   4.1105088e+00
   2.9814811e+00   3.9742764e+00
   3.8669060e+00   2.2852588e+00
   3.0978490e+00   3.2712693e+00
   3.6471703e+00   4.7801818e+00
   3.1187512e+00   2.9429260e+00
   3.1612057e+00   3.2408803e+00
   3.5621437e+00   4.4809319e+00
   4.0451913e+00   2.9943886e+00
   3.7093823e+00   2.6868161e+00
   3.7650895e+00   3.4238909e+00
   3.9408625e+00   1.6642318e+00
   3.6891932e+00   3.7372230e+00
   4.0464535e+00   2.9002185e+00
   3.1308782e+00   3.7858522e+00
   2.7991895e+00   4.5074563e+00
   3.9068654e+00   4.2071346e+00
   2.5588798e+00   3.5325737e+00
   3.1203515e+00   2.8503638e+00
   4.0143728e+00   3.5504119e+00
   3.4034460e+00   3.0936630e+00
   4.5805203e+00   2.6305922e+00
   3.7794829e+00   2.3277245e+00
   4.0493477e+00   3.3688960e+00
   2.7481587e+00   3.3534201e+00
   2.4176610e+00   2.6222034e+00
   3.5874984e+00   3.5085956e+00
   5.1039041e+00   4.3388605e+00
   3.4449707e+00   4.7068901e+00
   4.4214916e+00   4.1177568e+00
   3.4439865e+00   3.9024214e+00
   3.3015687e+00   2.9396520e+00
   3.6327670e+00   3.6334102e+00
   2.9002609e+00   3.6477416e+00
   4.2729042e+00   3.8664436e+00
   4.1245136e+00   3.4120884e+00
   4.4897229e+00   2.9434530e+00
   2.6899918e+00   4.3962439e+00
   4.2658662e+00   4.8688547e+00
   2.6251342e+00   3.9521727e+00
   3.3302493e+00   3.9018950e+00
   2.6107378e+00   3.7886781e+00
   7.8449446e-01   5.0545066e+00
   3.4338650e+00   4.3958619e+00
   1.5829196e+00   3.7529552e+00
   4.0987047e+00   2.6818054e+00
   3.4196694e+00   3.5629030e+00
   4.0482289e+00   3.0947428e+00
   2.9961406e+00   4.2360848e+00
   2.8723271e+00   3.3375012e+00
   5.0975105e+00   4.1058092e+00
   4.1121478e+00   3.0661610e+00
   3.7496759e+00   2.0125321e+00
   2.6010679e+00   3.3066334e+00
   2.2854598e+00   4.7376890e+00
   1.9618554e+00   2.4787132e+00
   2.9811820e+00   5.4720394e+00
   2.9649562e+00   2.7742958e+00
   3.7436457e+00   3.9452663e+00
   3.2242913e+00   3.0718819e+00
   3.8548327e+00   3.5767219e+00
   4.0656490e+00   2.8007098e+00
   1.5992656e+00   5.9195649e+00
   2.9347204e+00   3.4769728e+00
   2.5659906e+00   3.9921902e+00
   4.1062674e+00   3.4723489e+00
   3.2326944e+00   2.6312225e+00
   4.3225711e+00   3.5800723e+00
   3.9739060e+00   4.7406498e+00
   2.2275891e+00   5.4369027e+00
   4.2667988e+00   2.7541924e+00
   4.0138877e+00   3.6934910e+00
   5.5435430e+00   2.7337050e+00
   3.0477051e+00   3.3379443e+00
   2.6460728e+00   2.8801979e+00
   3.9585661e+00   3.6689524e+00
   2.7773056e+00   3.6950290e+00
   3.3002094e+00   3.3567599e+00
   3.7581334e+00   2.8310318e+00
   3.0006380e+00   3.5911056e+00
   4.1460740e+00   3.4280429e+00
   2.9637915e+00   3.7503739e+00
   2.0921903e+00   3.7305111e+00
   5.0858084e+00   3.4597611e+00
   2.7225065e+00   3.4108219e+00
   3.3773139e+00   3.3490851e+00
   2.9872789e+00   2.9672696e+00
   3.7295935e+00   2.9780004e+00
   3.9099282e+00   2.4959473e+00
   4.2164963e+00   1.7199618e+00
   3.0968498e+00   4.4235800e+00
   4.1443074e+00   2.7282879e+00
   3.9298787e+00   3.8019521e+00
   4.8732356e+00   3.2810287e+00
   2.5782119e+00   3.1017634e+00
   3.8452658e+00   4.1013714e+00
   3.2764360e+00   3.5287226e+00
   3.3140344e+00   3.3187940e+00
   4.6151180e+00   3.3922454e+00
   3.5954731e+00   2.0115051e+00
   4.2962150e+00   4.0308082e+00
   3.4340896e+00   4.5529316e+00
   3.6591559e+00   2.5549560e+00
   3.4018293e+00   3.2714467e+00
   4.6494728e+00   3.1798564e+00
   3.4922462e+00   4.8758877e+00
   3.5426148e+00   4.1972478e+00
   3.9660766e+00   2.2753424e+00
   3.3685205e+00   2.0882692e+00
   3.2321416e+00   3.9565561e+00
   3.6796888e+00   4.1477560e+00
   2.4938314e+00   3.8868509e+00
   2.7765530e+00   4.8980477e+00
   3.5240826e+00   4.3337106e+00
   4.7764933e+00   2.7818926e+00
   4.4332173e+00   3.2462772e+00
   1.9852212e+00   3.5502351e+00
   3.6632900e+00   3.2192135e+00
   2.7973069e+00   3.1920165e+00
   3.8263627e+00   2.5560497e+00
   3.4882653e+00   4.0451240e+00
   3.6912123e+00   2.9610337e+00
   3.3681220e+00   3.1352018e+00
   4.3067818e+00   3.2568148e+00
   3.8910880e+00   4.2079280e+00
   2.5910147e+00   3.6265316e+00
   2.5527900e+00   4.1329884e+00
   1.9580336e+00   4.2747115e+00
   3.4340812e+00   4.2535176e+00
   3.5914493e+00   3.7361212e+00
   3.7131375e+00   2.6840605e+00
   3.3830827e+00   4.4462369e+00
   5.0005222e+00   2.3154554e+00
   2.9278983e+00   2.8524301e+00
   4.7310247e+00   2.4338822e+00
   2.7700431e+00   3.6509528e+00
   3.3241654e+00   3.8392752e+00
   3.5000305e+00   2.7668983e+00
   4.3841298e+00   2.8750683e+00
   4.3329744e+00   3.6281263e+00
   2.7774818e+00   2.7533568e+00
   3.0726769e+00   3.1960832e+00
   4.3358792e+00   3.7269813e+00
   2.3014194e+00   4.8697923e+00
   1.9451226e+00   3.5134473e+00
   4.1098161e+00   2.7083723e+00
   2.0057258e+00   3.0445416e+00
   3.0296336e+00   3.6318957e+00
   2.4260130e+00   3.9004636e+00
   2.8234551e+00   4.1252513e+00
   1.7765104e+00   3.5117681e+00
   4.3233217e+00   3.1662058e+00
   4.1778195e+00   2.2249460e+00
   3.9222702e+00   3.8436752e+00
   3.5508863e+00   3.5338503e+00
   2.5109531e+00   4.0347965e+00
   3.8191117e+00   1.4451625e+00
   3.6249753e+00   2.9385344e+00
   2.7806441e+00   3.2942877e+00
   3.4114978e+00   4.0253836e+00
   3.4777942e+00   2.2478907e+00
   3.5719376e+00   4.1317166e+00
   2.9872097e+00   1.7689439e+00
   4.4634969e+00   3.5443400e+00
   2.9485168e+00   3.1772165e+00
   4.6093062e+00   3.9119207e+00
   3.8280871e+00   3.9969350e+00
   1.9687074e+00   3.2355107e+00
   3.7237312e+00   3.7411891e+00
   1.2673191e+00   4.8361363e+00
   3.5152774e+00   2.3855213e+00
   3.7913555e+00   3.2098384e+00
   4.3984768e+00   2.6496281e+00
   5.1713632e+00   3.4884815e+00
   3.3486458e+00   3.0431280e+00
   5.8849465e+00   2.8171872e+00
   1.8246691e+00   3.7260847e+00
   3.5797197e+00   3.1813111e+00
   3.7748644e+00   3.5427058e+00
   3.4611521e+00   2.4021073e+00
   3.1512300e+00   2.8359430e+00
   4.0931907e+00   2.4598788e+00
   2.7295223e+00   2.9908140e+00
   5.0255941e+00   3.8336078e+00
   3.6944807e+00   3.4533776e+00
   4.1004918e+00   3.6332214e+00
   3.2613518e+00   3.7515708e+00
   4.2783432e+00   2.3258672e+00
   2.7667127e+00   3.3213315e+00
   3.7654686e+00   3.2246722e+00
   3.3335457e+00   3.7526648e+00
   3.8382155e+00   3.2611894e+00
   4.2197718e+00   4.2367405e+00
   2.9173814e+00   2.7411658e+00
   2.5643416e+00   4.8485543e+00
   2.3807898e+00   3.5202902e+00
   3.2993357e+00   4.0119753e+00
   3.3268365e+00   3.2127136e+00
   4.9972461e+00   2.9787240e+00
   2.8201330e+00   3.7213455e+00
   3.5846134e+00   4.7088803e+00
   3.6729541e+00   3.0067461e+00
   4.0960908e+00   3.6418042e+00
   3.6523443e+00   3.6660191e+00
   3.2678202e+00   3.6976152e+00
   3.7928367e+00   2.7312515e+00
   8.1807794e-01   4.8762902e+00
   4.2699704e+00   3.8452189e+00
   2.0320462e+00   3.5660595e+00
   2.8553537e+00   4.9164922e+00
   3.5455318e+00   3.2994115e+00
   2.4979778e+00   3.8748932e+00
   3.7044690e+00   4.6177922e+00
   3.9919061e+00   2.6572823e+00
   2.6380742e+00   3.6891445e+00
   2.9757854e+00   2.9073536e+00
   3.6777919e+00   3.5381698e+00
   3.0137068e+00   3.6813814e+00
   2.7897878e+00   4.3768496e+00
   2.5813408e+00   3.8886493e+00
   2.9176020e+00   4.1240474e+00
   4.1206493e+00   2.4381803e+00
   4.2361123e+00   3.2528699e+00
   3.8369540e+00   3.5949176e+00
   2.8377073e+00   2.3781371e+00
   3.1548578e+00   3.4674972e+00
   4.4755837e+00   2.0172277e+00
   1.8736083e+00   3.2343452e+00
   3.7793313e+00   5.2133660e+00
   3.0969908e+00   4.1064992e+00
   2.6852984e+00   4.2210896e+00
   4.0256127e+00   2.9653424e+00
   4.1053767e+00   4.0376111e+00
   3.6539752e+00   2.1861697e+00
   3.1189462e+00   3.2214176e+00
   4.3209645e+00   5.0635706e+00
   5.8242583e+00   2.3017160e+00
   3.3400602e+00   1.8886222e+00
   1.9217127e+00   3.0045912e+00
   3.3000693e+00   3.1407263e+00
   2.7808171e+00   4.1560538e+00
   4.0129504e+00   1.8006055e+00
   4.6615148e+00   3.2617275e+00
   3.3758901e+00   3.5954067e+00
   3.7819663e+00   1.5690408e+00
   4.4212175e+00   4.2531125e+00
   3.0439112e+00   3.2683247e+00
   4.2229286e+00   3.8209633e+00
   5.1358508e+00   4.3576792e+00
   3.7763513e+00   3.4886030e+00
   2.8872356e+00   3.8898868e+00
   3.4674033e+00   2.2596869e+00
   2.9921973e+00   3.2349353e+00
   2.5694281e+00   3.2858699e+00
   3.6886242e+00   3.1779127e+00
   4.1110753e+00   2.2193594e+00
   2.3705692e+00   4.4868713e+00
   4.2525164e+00   3.3605930e+00
   4.2860659e+00   2.5009626e+00
   2.4700763e+00   4.9149351e+00
   4.1150778e+00   3.2588986e+00
   2.9434182e+00   4.2262141e+00
   3.2580564e+00   4.4388340e+00
   4.0447939e+00   3.7559176e+00
   2.7743477e+00   3.5163970e+00
   2.9302273e+00   3.9785129e+00
   3.8359291e+00   4.4595929e+00
   3.9626152e+00   2.7293873e+00
   2.5998491e+00   3.5670276e+00
   4.0994938e+00   3.8983156e+00
   2.9480832e+00   4.0751557e+00
   1.8544366e+00   3.7073154e+00
   3.0159584e+00   2.6292406e+00
   3.7438250e+00   3.1013104e+00
   2.6544173e+00   3.8096360e+00
   1.8246691e+00   3.7260847e+00
   3.5797197e+00   3.1813111e+00
   3.7748644e+00   3.5427058e+00
   3.4611521e+00   2.4021073e+00
   3.1512300e+00   2.8359430e+00
   4.0931907e+00   2.4598788e+00
   2.7295223e+00   2.9908140e+00
   5.0255941e+00   3.8336078e+00
   3.6944807e+00   3.4533776e+00
   4.1004918e+00   3.6332214e+00
   3.2613518e+00   3.7515708e+00
   4.2783432e+00   2.3258672e+00
   2.7667127e+00   3.3213315e+00
   3.7654686e+00   3.2246722e+00
   3.3335457e+00   3.7526648e+00
   3.8382155e+00   3.2611894e+00
   4.2197718e+00   4.2367405e+00
   2.9173814e+00   2.7411658e+00
   2.5643416e+00   4.8485543e+00
   2.3807898e+00   3.5202902e+00
   3.2993357e+00   4.0119753e+00
   3.3268365e+00   3.2127136e+00
   4.9972461e+00   2.9787240e+00
   2.8201330e+00   3.7213455e+00
   3.5846134e+00   4.7088803e+00
   3.6729541e+00   3.0067461e+00
   4.0960908e+00   3.6418042e+00
   3.6523443e+00   3.6660191e+00
   3.2678202e+00   3.6976152e+00
   3.7928367e+00   2.7312515e+00
   8.1807794e-01   4.8762902e+00
   4.2699704e+00   3.8452189e+00
   2.0320462e+00   3.5660595e+00
   2.8553537e+00   4.9164922e+00
   3.5455318e+00   3.2994115e+00
   2.4979778e+00   3.8748932e+00
   3.7044690e+00   4.6177922e+00
   3.9919061e+00   2.6572823e+00
   2.6380742e+00   3.6891445e+00
   2.9757854e+00   2.9073536e+00
   3.6777919e+00   3.5381698e+00
   3.0137068e+00   3.6813814e+00
   2.7897878e+00   4.3768496e+00
   2.5813408e+00   3.8886493e+00
   2.9176020e+00   4.1240474e+00
   4.1206493e+00   2.4381803e+00
   4.2361123e+00   3.2528699e+00
   3.8369540e+00   3.5949176e+00
   2.8377073e+00   2.3781371e+00
   3.1548578e+00   3.4674972e+00
   4.4755837e+00   2.0172277e+00
   1.8736083e+00   3.2343452e+00
   3.7793313e+00   5.2133660e+00
   3.0969908e+00   4.1064992e+00
   2.6852984e+00   4.2210896e+00
   4.0256127e+00   2.9653424e+00
   4.1053767e+00   4.0376111e+00
   3.6539752e+00   2.1861697e+00
   3.1189462e+00   3.2214176e+00
   4.3209645e+00   5.0635706e+00
   5.8242583e+00   2.3017160e+00
   3.3400602e+00   1.8886222e+00
   1.9217127e+00   3.0045912e+00
   3.3000693e+00   3.1407263e+00
   2.7808171e+00   4.1560538e+00
   4.0129504e+00   1.8006055e+00
   4.6615148e+00   3.2617275e+00
   3.3758901e+00   3.5954067e+00
   3.7819663e+00   1.5690408e+00
   4.4212175e+00   4.2531125e+00
   3.0439112e+00   3.2683247e+00
   4.2229286e+00   3.8209633e+00
   5.1358508e+00   4.3576792e+00
   3.7763513e+00   3.4886030e+00
   2.8872356e+00   3.8898868e+00
   3.4674033e+00   2.2596869e+00
   2.9921973e+00   3.2349353e+00
   2.5694281e+00   3.2858699e+00
   3.6886242e+00   3.1779127e+00
   4.1110753e+00   2.2193594e+00
   2.3705692e+00   4.4868713e+00
   4.2525164e+00   3.3605930e+00
   4.2860659e+00   2.5009626e+00
   2.4700763e+00   4.9149351e+00
   4.1150778e+00   3.2588986e+00
   2.9434182e+00   4.2262141e+00
   3.2580564e+00   4.4388340e+00
   4.0447939e+00   3.7559176e+00
   2.7743477e+00   3.5163970e+00
   2.9302273e+00   3.9785129e+00
   3.8359291e+00   4.4595929e+00
   3.9626152e+00   2.7293873e+00
   2.5998491e+00   3.5670276e+00
   4.0994938e+00   3.8983156e+00
   2.9480832e+00   4.0751557e+00
   1.8544366e+00   3.7073154e+00
   3.0159584e+00   2.6292406e+00
   3.7438250e+00   3.1013104e+00
   2.6544173e+00   3.8096360e+00
   4.0944403e+00   3.2910347e+00
   4.0721277e+00   4.5222968e+00
   3.0329689e+00   2.9509721e+00
   3.7026755e+00   4.0281942e+00
   3.2014299e+00   4.7126882e+00
   3.3312133e+00   3.5525026e+00
   3.6814674e+00   2.8641680e+00
   4.2353023e+00   3.5756619e+00
   2.5515710e+00   3.5380306e+00
   3.8241748e+00   3.5540608e+00
   3.5824290e+00   4.2659347e+00
   3.4122309e+00   2.6158534e+00
   3.5560352e+00   2.8299203e+00
   2.4350524e+00   2.9644259e+00
   2.2875794e+00   3.4240625e+00
   3.2192115e+00   4.0152594e+00
   4.2588798e+00   3.9295786e+00
   3.6343939e+00   3.2484353e+00
   3.4461610e+00   3.5060265e+00
   4.9208420e+00   3.6304519e+00
   4.1299580e+00   2.5496208e+00
   3.4274688e+00   3.7016599e+00
   4.8610564e+00   2.7285076e+00
   4.0047672e+00   4.0405154e+00
   2.6467079e+00   4.0548340e+00
   4.1767349e+00   3.6234896e+00
   4.1133316e+00   1.4583466e+00
   4.0431073e+00   2.2421622e+00
   5.1040022e+00   2.7754426e+00
   5.0002510e+00   3.4301550e+00
   3.9751458e+00   1.8441730e+00
   3.4298494e+00   2.6569843e+00
   2.7954578e+00   2.7260943e+00
   3.7497607e+00   3.7121863e+00
   3.2403971e+00   4.2942606e+00
   4.1097491e+00   2.5841190e+00
   3.7405884e+00   4.8868640e+00
   2.7001180e+00   5.3081658e+00
   3.5637252e+00   4.2945728e+00
   4.5999447e+00   3.4358547e+00
   4.0864464e+00   3.3775203e+00
   1.8502398e+00   4.5094340e+00
   3.6414385e+00   3.4866964e+00
   2.2276846e+00   4.5088467e+00
   3.5496790e+00   4.9249311e+00
   3.8237601e+00   3.9142859e+00
   4.1402273e+00   2.8319851e+00
   2.5381151e+00   2.6673135e+00
   2.2702931e+00   2.7530714e+00
   3.0326107e+00   4.2163314e+00
   3.0769838e+00   3.2512942e+00
   3.9716738e+00   3.5080066e+00
   4.1646555e+00   2.7790932e+00
   3.6749799e+00   4.6518065e+00
   3.0301162e+00   2.9540873e+00
   3.2014013e+00   3.2190862e+00
   4.0679394e+00   1.8436108e+00
   3.6846920e+00   2.5617064e+00
   3.9377828e+00   2.1661670e+00
   3.3231638e+00   3.4569001e+00
   4.6253211e+00   2.6016875e+00
   3.5256463e+00   4.1993536e+00
   3.9317987e+00   3.0107766e+00
   3.5198679e+00   3.4626241e+00
   5.5407897e+00   4.1770147e+00
   4.1615801e+00   3.2124577e+00
   2.0289428e+00   4.6601860e+00
   4.0431202e+00   3.1664443e+00
   3.0047266e+00   5.2068541e+00
   2.4432331e+00   3.9949770e+00
   4.3117244e+00   2.5660042e+00
   3.8494820e+00   2.6894246e+00
   3.6829061e+00   3.4042965e+00
   5.3163706e+00   2.9701570e+00
   2.8360155e+00   3.6111302e+00
   4.0508015e+00   2.7570916e+00
   4.7167554e+00   2.9875223e+00
   2.5756600e+00   3.3656736e+00
   3.2192485e+00   3.0259621e+00
   1.4601721e+00   3.4948204e+00
   3.0967394e+00   3.4206550e+00
   3.6760530e+00   2.9251614e+00
   3.4462660e+00   3.1647229e+00
   3.4905716e+00   3.1755407e+00
   3.6081301e+00   3.7052354e+00
   3.7778883e+00   3.4530811e+00
   3.2450969e+00   4.4054004e+00
   2.6593427e+00   4.0767328e+00
   1.2811455e+00   4.4965071e+00
   3.5176267e+00   3.7492634e+00
   3.5130826e+00   3.8859840e+00
   4.0944403e+00   3.2910347e+00
   4.0721277e+00   4.5222968e+00
   3.0329689e+00   2.9509721e+00
   3.7026755e+00   4.0281942e+00
   3.2014299e+00   4.7126882e+00
   3.3312133e+00   3.5525026e+00
   3.6814674e+00   2.8641680e+00
   4.2353023e+00   3.5756619e+00
   2.5515710e+00   3.5380306e+00
   3.8241748e+00   3.5540608e+00
   3.5824290e+00   4.2659347e+00
   3.4122309e+00   2.6158534e+00
   3.5560352e+00   2.8299203e+00
   2.4350524e+00   2.9644259e+00
   2.2875794e+00   3.4240625e+00
   3.2192115e+00   4.0152594e+00
   4.2588798e+00   3.9295786e+00
   3.6343939e+00   3.2484353e+00
   3.4461610e+00   3.5060265e+00
   4.9208420e+00   3.6304519e+00
   4.1299580e+00   2.5496208e+00
   3.4274688e+00   3.7016599e+00
   4.8610564e+00   2.7285076e+00
   4.0047672e+00   4.0405154e+00
   2.6467079e+00   4.0548340e+00
   4.1767349e+00   3.6234896e+00
   4.1133316e+00   1.4583466e+00
   4.0431073e+00   2.2421622e+00
   5.1040022e+00   2.7754426e+00
   5.0002510e+00   3.4301550e+00
   3.9751458e+00   1.8441730e+00
   3.4298494e+00   2.6569843e+00
   2.7954578e+00   2.7260943e+00
   3.7497607e+00   3.7121863e+00
   3.2403971e+00   4.2942606e+00
   4.1097491e+00   2.5841190e+00
   3.7405884e+00   4.8868640e+00
   2.7001180e+00   5.3081658e+00
   3.5637252e+00   4.2945728e+00
   4.5999447e+00   3.4358547e+00
   4.0864464e+00   3.3775203e+00
   1.8502398e+00   4.5094340e+00
   3.6414385e+00   3.4866964e+00
   2.2276846e+00   4.5088467e+00
   3.5496790e+00   4.9249311e+00
   3.8237601e+00   3.9142859e+00
   4.1402273e+00   2.8319851e+00
   2.5381151e+00   2.6673135e+00
   2.2702931e+00   2.7530714e+00
   3.0326107e+00   4.2163314e+00
   3.0769838e+00   3.2512942e+00
   3.9716738e+00   3.5080066e+00
   4.1646555e+00   2.7790932e+00
   3.6749799e+00   4.6518065e+00
   3.0301162e+00   2.9540873e+00
   3.2014013e+00   3.2190862e+00
   4.0679394e+00   1.8436108e+00
   3.6846920e+00   2.5617064e+00
   3.9377828e+00   2.1661670e+00
   3.3231638e+00   3.4569001e+00
   4.6253211e+00   2.6016875e+00
   3.5256463e+00   4.1993536e+00
   3.9317987e+00   3.0107766e+00
   3.5198679e+00   3.4626241e+00
   5.5407897e+00   4.1770147e+00
   4.1615801e+00   3.2124577e+00
   2.0289428e+00   4.6601860e+00
   4.0431202e+00   3.1664443e+00
   3.0047266e+00   5.2068541e+00
   2.4432331e+00   3.9949770e+00
   4.3117244e+00   2.5660042e+00
   3.8494820e+00   2.6894246e+00
   3.6829061e+00   3.4042965e+00
   5.3163706e+00   2.9701570e+00
   2.8360155e+00   3.6111302e+00
   4.0508015e+00   2.7570916e+00
   4.7167554e+00   2.9875223e+00
   2.5756600e+00   3.3656736e+00
   3.2192485e+00   3.0259621e+00
   1.4601721e+00   3.4948204e+00
   3.0967394e+00   3.4206550e+00
   3.6760530e+00   2.9251614e+00
   3.4462660e+00   3.1647229e+00
   3.4905716e+00   3.1755407e+00
   3.6081301e+00   3.7052354e+00
   3.7778883e+00   3.4530811e+00
   3.2450969e+00   4.4054004e+00
   2.6593427e+00   4.0767328e+00
   1.2811455e+00   4.4965071e+00
   3.5176267e+00   3.7492634e+00
   3.5130826e+00   3.8859840e+00
   3.4754112e+00   3.4237698e+00
   4.2544061e+00   2.4929603e+00
   3.5351744e+00   4.2118198e+00
   4.0327299e+00   2.0052484e+00
   2.7091825e+00   3.6301140e+00
   3.5125622e+00   3.6103176e+00
   2.7898459e+00   4.1086393e+00
   3.0743298e+00   3.2650810e+00
   3.5491854e+00   3.0830873e+00
   3.8828476e+00   4.3422962e+00
   3.0976682e+00   3.0847123e+00
   2.6955593e+00   3.1579830e+00
   2.6357569e+00   4.0352596e+00
   4.5105707e+00   2.5897841e+00
   4.4907905e+00   4.0283880e+00
   3.1483029e+00   3.3263373e+00
   3.3723907e+00   3.4095465e+00
   4.7839593e+00   3.4860370e+00
   2.6817752e+00   4.0360878e+00
   4.1531305e+00   3.1614281e+00
   1.6446703e+00   5.6494849e+00
   4.1186408e+00   2.4201567e+00
   4.5734813e+00   4.2991153e+00
   1.8251055e+00   4.8834492e+00
   3.6078221e+00   3.3114411e+00
   3.7294432e+00   3.3528072e+00
   4.2675076e+00   9.8196202e-01
   3.6380846e+00   3.0274190e+00
   2.5872961e+00   4.3661209e+00
   4.5764776e+00   3.1222425e+00
   3.7770964e+00   2.7048064e+00
   3.1213630e+00   4.3080962e+00
   1.8864086e+00   5.1801119e+00
   3.9022914e+00   3.3172494e+00
   4.3321468e+00   2.2471635e+00
   2.6982439e+00   3.9811059e+00
   3.8582941e+00   4.0465116e+00
   3.4833736e+00   3.4024782e+00
   2.5756923e+00   4.5313593e+00
   3.0686608e+00   3.2026825e+00
   2.0366046e+00   3.6947152e+00
   4.6937021e+00   2.8558675e+00
   3.9718457e+00   4.2882987e+00
   4.1549935e+00   3.3601642e+00
   2.7787078e+00   2.7056039e+00
   4.4849482e+00   4.4557855e+00
   3.2578101e+00   3.7345926e+00
   1.9121861e+00   4.7897869e+00
   2.7353151e+00   3.4486916e+00
   1.9550593e+00   3.3771723e+00
   2.8089544e+00   3.8636605e+00
   5.1561892e+00   2.9129582e+00
   5.0041777e+00   3.4597092e+00
   2.8464132e+00   2.7164466e+00
   2.9083470e+00   3.9020205e+00
   4.3476197e+00   4.6494413e+00
   3.7159239e+00   1.8225901e+00
   3.3974391e+00   2.1374387e+00
   3.5472111e+00   4.4384021e+00
   3.4183717e+00   3.7472113e+00
   1.6050583e+00   3.8684754e+00
   4.0656243e+00   3.7298738e+00
   2.9148139e+00   3.1810427e+00
   2.7684577e+00   3.2924372e+00
   3.3357787e+00   3.0890253e+00
   2.1158929e+00   5.1297091e+00
   3.9576820e+00   3.7713966e+00
   3.4977970e+00   4.0972954e+00
   2.8066879e+00   3.9614204e+00
   4.2397589e+00   3.5554075e+00
   4.2422468e+00   4.3084105e+00
   3.5355702e+00   3.3727930e+00
   4.1253538e+00   3.4394102e+00
   3.6393821e+00   2.8446075e+00
   3.5843915e+00   3.7400499e+00
   3.5703210e+00   4.1865822e+00
   3.9554442e+00   2.2269108e+00
   4.5402071e+00   2.5225020e+00
   4.5486470e+00   2.2442818e+00
   3.6370569e+00   2.9868164e+00
   2.9013190e+00   3.2613930e+00
   2.9805435e+00   2.6653664e+00
   2.6800928e+00   3.4687623e+00
   2.8094288e+00   3.5605797e+00
   4.0552770e+00   3.4153023e+00
   3.7535595e+00   2.7469303e+00
   2.5242837e+00   3.8472238e+00
   3.9045270e+00   4.4995569e+00
   3.8147305e+00   3.5598731e+00
   4.4173955e+00   3.0862381e+00
   3.6282662e+00   3.4626439e+00
   3.0453030e+00   4.2130042e+00
   3.9881208e+00   3.2082582e+00
   3.8839921e+00   3.5287866e+00
   2.2932075e+00   4.4541094e+00
   2.4129996e+00   4.2489332e+00
   3.4474001e+00   3.5661763e+00
   2.3466860e+00   3.8194737e+00
   5.0182914e+00   3.1096095e+00
   3.2222560e+00   4.0233199e+00
   4.6319996e+00   3.1835128e+00
   3.0762980e+00   4.3552731e+00
   2.1011624e+00   3.4238525e+00
   4.1737466e+00   3.0060061e+00
   5.4698667e+00   2.5161550e+00
   3.7426639e+00   3.1250289e+00
   3.3773134e+00   4.8023609e+00
   2.6227315e+00   3.2009872e+00
   2.3893115e+00   4.1411017e+00
   3.9390145e+00   3.5829323e+00
   3.6230150e+00   4.0676609e+00
   4.3395519e+00   2.2721315e+00
   5.2432306e+00   3.6622596e+00
   3.0701530e+00   2.9330202e+00
   3.3383656e+00   2.8403844e+00
   2.5780937e+00   3.3238366e+00
   4.5919426e+00   4.2016537e+00
   3.2463612e+00   2.3739370e+00
   3.3790977e+00   4.4529039e+00
   2.2100467e+00   4.9846286e+00
   2.0577319e+00   4.2632062e+00
   4.1899936e+00   2.3086884e+00
   4.5212422e+00   2.2836829e+00
   1.8173153e+00   4.8415076e+00
   3.0379747e+00   3.5184213e+00
   1.3793352e+00   4.4134784e+00
   3.1041630e+00   2.9675701e+00
   2.7139465e+00   3.5139965e+00
   1.7622914e+00   4.0822313e+00
   3.8349010e+00   4.2573703e+00
   3.7880101e+00   2.8830478e+00
   3.5489465e+00   3.1513209e+00
   3.6068980e+00   2.7407315e+00
   2.8317363e+00   3.5315325e+00
   2.7378292e+00   3.9288152e+00
   3.8207374e+00   3.3017382e+00
   5.1585058e+00   1.9831488e+00
   3.4916719e+00   3.7738040e+00
   3.4009401e+00   4.8855329e+00
   4.3553968e+00   4.0930768e+00
   3.9138531e+00   2.6712864e+00
   3.2040925e+00   3.6701306e+00
   1.8801081e+00   4.2797615e+00
   3.7348273e+00   2.2638816e+00
   2.5544562e+00   3.0126369e+00
   2.7802145e+00   4.1505918e+00
   2.7938199e+00   3.8182718e+00
   3.4285788e+00   2.9683347e+00
   2.5825422e+00   4.3454583e+00
   3.3808255e+00   4.4883556e+00
   2.5049638e+00   3.0066865e+00
   3.6734158e+00   4.6961599e+00
   3.3896012e+00   3.4758694e+00
   4.5433421e+00   2.2417749e+00
   3.0337378e+00   4.3870972e+00
   2.8597737e+00   4.4947427e+00
   2.5620987e+00   2.7980292e+00
   2.8594237e+00   3.3584179e+00
   2.4338163e+00   3.7353448e+00
   4.7047160e+00   3.4792682e+00
   2.9469841e+00   3.6893330e+00
   2.5124364e+00   4.0892079e+00
   2.4235995e+00   2.9524789e+00
   4.2522918e+00   4.0122013e+00
   2.3764313e+00   4.6829636e+00
   2.5220475e+00   3.8670975e+00
   4.1647345e+00   3.6953674e+00
   5.3415335e+00   2.2707756e+00
   2.4825638e+00   3.8454582e+00
   1.8794062e+00   3.8541837e+00
   3.5154980e+00   3.1563183e+00
   3.8977787e+00   3.1527798e+00
   2.2661833e+00   5.0818875e+00
   2.8104772e+00   3.6121996e+00
   2.8093492e+00   2.7118411e+00
   3.8643533e+00   4.1813524e+00
   3.8558646e+00   2.8058553e+00
   4.0907441e+00   3.9946955e+00
   3.7244106e+00   2.6487395e+00
   3.7357228e+00   3.5702922e+00
   3.1375871e+00   5.0500922e+00
   3.0385507e+00   3.3100849e+00
   4.4228572e+00   3.0964323e+00
   2.7929201e+00   3.8214684e+00
   3.4762093e+00   3.7548800e+00
   4.7489028e+00   3.2857797e+00
   3.5220752e+00   2.4305251e+00
   2.4021826e+00   4.1161072e+00
   3.7113436e+00   3.1462454e+00
   1.9348976e+00   5.0649007e+00
   4.2476719e+00   3.0672403e+00
   3.8132779e+00   3.4062204e+00
   5.1432660e+00   2.3196518e+00
   3.3140344e+00   4.6951916e+00
   3.2379587e+00   3.8763778e+00
   3.3596549e+00   3.7633360e+00
   3.7142163e+00   1.8241568e+00
   2.5197053e+00   5.4455504e+00
   3.5453539e+00   3.1725849e+00
   3.1889794e+00   2.9921553e+00
   3.4456704e+00   2.9174304e+00
   2.9349971e+00   5.0350011e+00
   3.0285794e+00   3.5387789e+00
   4.4655727e+00   3.1243440e+00
   3.9893903e+00   3.0602661e+00
   2.9169241e+00   3.2328842e+00
   3.8447446e+00   2.7216304e+00
   4.0887700e+00   4.6095422e+00
   3.0780016e+00   3.1249639e+00
   3.7970254e+00   4.8001610e+00
   3.1644230e+00   2.7879318e+00
   2.6055187e+00   3.5865370e+00
   3.4864989e+00   3.6884129e+00
   2.7209678e+00   3.2178563e+00
   2.0248627e+00   3.5185309e+00
   3.6502386e+00   3.8889364e+00
   1.9678605e+00   4.1840263e+00
   3.9604043e+00   3.4740703e+00
   4.0016913e+00   2.4788441e+00
   3.7872411e+00   2.8032367e+00
   2.6687375e+00   3.5616770e+00
   3.4647359e+00   2.6511152e+00
   3.7283277e+00   3.7986376e+00
   3.5795132e+00   4.7175649e+00
   1.5683013e+00   3.2591194e+00
   6.2405976e+00   1.3908371e+00
   3.4336082e+00   2.5166874e+00
   3.3610295e+00   3.2026555e+00
   2.7367257e+00   4.4038876e+00
   2.4150824e+00   4.1022799e+00
   3.7738442e+00   3.4292523e+00
   2.8045063e+00   3.5601935e+00
   4.6403143e+00   2.6376989e+00
   4.6440614e+00   4.0184849e+00
   3.5253754e+00   3.5233129e+00
   3.1864350e+00   3.1472669e+00
   3.2898399e+00   1.7656256e+00
   3.8034949e+00   2.5303984e+00
   4.6075055e+00   2.7865226e+00
   3.0019805e+00   3.0472286e+00
   1.2048095e+00   4.2176388e+00
   2.6171469e+00   3.3724869e+00
   4.4312000e+00   1.7462353e+00
   4.4757070e+00   1.5235707e+00
   2.5631661e+00   5.0800446e+00
   4.1700808e+00   3.0817703e+00
   4.3893292e+00   3.4438658e+00
   3.3389933e+00   3.9537450e+00
   3.0630498e+00   4.2236680e+00
   2.6522815e+00   3.9667685e+00
   2.4758280e+00   3.2054819e+00
   4.3016585e+00   3.3241881e+00
   3.0012806e+00   3.1573233e+00
   2.7104248e+00   5.1734803e+00
   2.7833762e+00   3.6364027e+00
   1.2205388e+00   4.5449933e+00
   3.6148009e+00   3.1634655e+00
   3.9155634e+00   2.6736474e+00
   3.2098794e+00   3.0754284e+00
   4.5748492e+00   4.3397398e+00
   2.8324802e+00   3.4389086e+00
   1.2717380e+00   3.4861445e+00
   3.7620985e+00   4.8397257e+00
   2.7508773e+00   3.4645742e+00
   3.8854742e+00   3.7545187e+00
   3.8475261e+00   3.6796933e+00
   3.6381331e+00   2.6931373e+00
   4.1705343e+00   3.8524959e+00
   3.3755358e+00   2.8448574e+00
   3.2873345e+00   3.6636521e+00
   2.6529045e+00   3.5576708e+00
   1.9524099e+00   4.0433842e+00
   2.9744629e+00   3.1251233e+00
   3.7532299e+00   3.3166118e+00
   4.5909218e+00   3.9724529e+00
   2.1601014e+00   4.2322967e+00
   4.7403956e+00   2.8058845e+00
   3.4764779e+00   2.6079033e+00
   2.7764972e+00   3.8423692e+00
   2.4171168e+00   3.8719667e+00
   1.4440967e+00   4.3625272e+00
   3.4566600e+00   3.7063919e+00
   3.4839966e+00   2.9490583e+00
   2.6795376e+00   3.4730034e+00
   2.9474339e+00   3.2866315e+00
   4.9287859e+00   1.6782001e+00
   3.8929127e+00   3.0547608e+00
   2.4746390e+00   3.5104520e+00
   4.5152923e+00   2.2449532e+00
   3.8800332e+00   2.3180102e+00
   3.7528561e+00   2.1888273e+00
   5.1210774e+00   2.4801154e+00
   3.9468413e+00   2.3885630e+00
   4.0345685e+00   2.2151504e+00
   3.0851836e+00   2.0926259e+00
   3.7918996e+00   1.7515511e+00
   4.4983908e+00   3.0039150e+00
   2.5662356e+00   4.0501785e+00
   3.4498952e+00   2.5827730e+00
   3.8384688e+00   3.2080227e+00
   4.0733743e+00   2.3192403e+00
   3.8918098e+00   3.3269225e+00
   3.0682677e+00   3.5593401e+00
   3.5463754e+00   4.0137882e+00
   2.4648051e+00   3.3535100e+00
   3.3227575e+00   2.9200862e+00
   3.5745907e+00   2.4236382e+00
   3.1162942e+00   2.5737752e+00
   2.6813759e+00   3.9299528e+00
   1.7662487e+00   4.2566679e+00
   2.3721814e+00   3.5374492e+00
   4.5547090e+00   2.4605461e+00
   2.8275852e+00   4.1730612e+00
   3.8617104e+00   3.5158540e+00
   3.9424854e+00   3.6838247e+00
   3.2881145e+00   2.3941886e+00
   3.3000517e+00   3.2687833e+00
   3.5581124e+00   2.6172531e+00
   2.9924703e+00   3.9072248e+00
   2.5098423e+00   3.6562329e+00
   3.2235769e+00   3.4913440e+00
   3.3860338e+00   2.9309574e+00
   3.8897782e+00   1.8796071e+00
   3.0942735e+00   3.5308708e+00
   2.8048493e+00   3.5217078e+00
   3.5102974e+00   3.0524466e+00
   2.9047355e+00   4.6578693e+00
   2.8781119e+00   3.1408390e+00
   4.0321025e+00   3.6197315e+00
   1.5393499e+00   3.1073260e+00
   2.9204067e+00   3.0975213e+00
   3.1005268e+00   2.8883236e+00
   4.7754354e+00   2.6991570e+00
   4.1001798e+00   2.8884025e+00
   1.7507390e+00   3.0756585e+00
   3.2732285e+00   3.2045526e+00
   4.7167010e+00   2.4420293e+00
   3.2589015e+00   3.0006132e+00
   2.9454843e+00   3.1816647e+00
   2.9808032e+00   4.5209020e+00
   5.5324627e+00   3.4597439e+00
   4.3464533e+00   2.5430110e+00
   3.5478026e+00   3.4250142e+00
   2.3812422e+00   3.9074885e+00
   2.6245340e+00   3.9766964e+00
   3.8692914e+00   3.1783880e+00
   4.9349359e+00   3.0832106e+00
   3.6181567e+00   3.0268456e+00
   3.1375484e+00   5.2065143e+00
   3.5593123e+00   3.3546969e+00
   4.7140911e+00   3.3018701e+00
   4.0331416e+00   2.5871932e+00
   3.9874724e+00   2.9737400e+00
   3.4441085e+00   3.2563681e+00
   2.8224377e+00   4.2757797e+00
   4.5087159e+00   2.8603865e+00
   3.0674538e+00   3.5868708e+00
   1.7328023e+00   5.4034806e+00
   3.9308599e+00   2.4152350e+00
   4.1019464e+00   2.2716578e+00
   3.1940575e+00   3.2302101e+00
   4.5178582e+00   2.7240233e+00
   3.0025155e+00   4.7221519e+00
   3.8764637e+00   3.7395620e+00
   2.5074230e+00   2.6708607e+00
   3.3983567e+00   3.6464022e+00
   4.6297615e+00   3.2945396e+00
   2.7603016e+00   2.6801727e+00
   3.7374090e+00   3.1715906e+00
   3.5593044e+00   3.8853485e+00
   1.7722368e+00   5.0327227e+00
   3.1014490e+00   2.0884502e+00
   3.0815034e+00   2.5676225e+00
   2.9478974e+00   3.1322617e+00
   3.1087220e+00   4.8091106e+00
   4.0591679e+00   4.5833017e+00
   3.5357525e+00   2.8023307e+00
   2.8712453e+00   4.5895618e+00
   4.8881408e+00   2.5003841e+00
   3.4682390e+00   4.4262110e+00
   3.5238052e+00   2.7242518e+00
   3.9009670e+00   3.2092794e+00
   3.1405465e+00   4.0544891e+00
   2.5310932e+00   2.3779573e+00
   3.9487228e+00   2.9398476e+00
   3.7362127e+00   2.2631833e+00
   3.9141946e+00   4.1023824e+00
   3.9706767e+00   1.8608257e+00
   4.3487310e+00   3.0022446e+00
   3.2176232e+00   3.4603971e+00
   3.3799899e+00   3.7734335e+00
   2.2200258e+00   3.8341026e+00
   2.8590332e+00   4.8482668e+00
   2.9224562e+00   2.4950877e+00
   3.7652161e+00   3.6317279e+00
   3.6686604e+00   3.5335244e+00
   4.0747088e+00   4.7374803e+00
   3.9452632e+00   3.5718664e+00
   3.0869973e+00   4.0596491e+00
   3.5397925e+00   3.2776773e+00
   4.2479013e+00   3.1715930e+00
   2.3912140e+00   3.6344085e+00
   4.3986008e+00   4.4857537e+00
   3.6432748e+00   4.4095143e+00
   4.6154904e+00   3.9860806e+00
   2.9002563e+00   2.7725977e+00
   3.8062564e+00   3.8943039e+00
   3.7697846e+00   2.7838176e+00
   3.6613527e+00   3.2613493e+00
   1.9274264e+00   4.5408426e+00
   1.5858034e+00   4.5799425e+00
   4.0244723e+00   3.4734914e+00
   2.4902846e+00   4.0766317e+00
   3.7329532e+00   3.4606565e+00
   3.2392839e+00   3.9001552e+00
   3.1353255e+00   3.6432962e+00
   3.4118341e+00   3.6937369e+00
   3.7692631e+00   2.4404718e+00
   3.1152135e+00   2.5757857e+00
   3.2390158e+00   2.4666999e+00
   3.1532918e+00   2.3282039e+00
   3.6841982e+00   2.9417479e+00
   3.6792262e+00   6.6284280e+00
   2.7289074e+00   4.2149726e+00
   3.0153594e+00   3.3801872e+00
   2.6767336e+00   3.9812162e+00
   2.7218562e+00   3.1604509e+00
   2.2348158e+00   2.1257715e+00
   3.2526177e+00   4.5233291e+00
   5.3957927e+00   3.0782931e+00
   3.0187179e+00   3.9043888e+00
   2.8445763e+00   3.2382631e+00
   3.9919898e+00   2.1729946e+00
   5.3441692e+00   1.7243359e+00
   3.8602048e+00   4.2381374e+00
   1.9784401e+00   4.7605413e+00
   2.6006872e+00   3.6008039e+00
   3.1191221e+00   3.3801256e+00
   1.9912243e+00   4.7174518e+00
   4.0113658e+00   2.3777836e+00
   2.2549328e+00   4.1988457e+00
   2.2016594e+00   3.7166028e+00
   3.3109525e+00   3.7713675e+00
   3.4264789e+00   3.9732153e+00
   2.5957819e+00   3.5140846e+00
   3.5941737e+00   3.9695531e+00
   3.8303672e+00   2.2913098e+00
   2.8612174e+00   3.8761230e+00
   3.9697607e+00   3.1394442e+00
   2.8061682e+00   3.8166714e+00
   3.4045166e+00   4.1427480e+00
   5.2282098e+00   2.4400086e+00
   4.4439085e+00   3.1068209e+00
   3.7063643e+00   2.9707499e+00
   2.2812552e+00   2.0410081e+00
   2.2557029e+00   4.1739309e+00
   2.6873283e+00   6.8644400e+00
   2.5653259e+00   2.1468121e+00
   2.3548875e+00   3.1699307e+00
   3.1244629e+00   4.7837460e+00
   2.0740404e+00   4.0930665e+00
   3.0927522e+00   3.1881482e+00
   3.8006072e+00   3.4584700e+00
   2.6865972e+00   4.9820576e+00
   3.1371785e+00   3.0079857e+00
   2.7551233e+00   3.3789832e+00
   4.8547614e+00   2.9199504e+00
   3.5211290e+00   2.8999709e+00
   3.6874640e+00   4.3833130e+00
   2.2275303e+00   3.7867616e+00
   3.2863268e+00   3.4793450e+00
   3.8190406e+00   2.7593182e+00
   3.2144766e+00   4.2952752e+00
   3.8678863e+00   4.0337677e+00
   3.7787692e+00   3.4120665e+00
   3.6516856e+00   2.9325096e+00
   3.6677875e+00   3.8771005e+00
   3.1896612e+00   3.6446786e+00
   4.4651568e+00   3.1082870e+00
   3.5978683e+00   4.6578794e+00
   1.7408965e+00   3.6920592e+00
   3.6513267e+00   4.1272633e+00
   3.9406592e+00   2.6946943e+00
   4.7992423e+00   2.4370169e+00
   2.2036849e+00   4.1475804e+00
   4.0614737e+00   4.8689761e+00
   3.1581057e+00   3.0798151e+00
   2.2539238e+00   3.9934830e+00
   3.8039232e+00   2.9284054e+00
   3.7277148e+00   2.4493446e+00
   2.4699282e+00   3.5069286e+00
   3.2298178e+00   3.0491437e+00
   3.6631261e+00   4.3420942e+00
   4.1270026e+00   3.7643351e+00
   2.6655008e+00   2.7560447e+00
   4.3952497e+00   3.3022148e+00
   2.5634976e+00   3.6525286e+00
   3.9869346e+00   2.4376921e+00
   4.6929257e+00   3.7992005e+00
   3.7989200e+00   3.4386996e+00
   4.5731659e+00   3.3891966e+00
   4.5760656e+00   3.0337973e+00
   2.7216493e+00   4.5002242e+00
   4.1359145e+00   3.4111354e+00
   3.6430156e+00   2.8505333e+00
   4.5209136e+00   3.4814772e+00
   4.7775788e+00   3.7748251e+00
   3.0178743e+00   3.3904658e+00
   4.5848593e+00   2.8364139e+00
   3.9262787e+00   2.8886101e+00
   2.3480779e+00   2.7706886e+00
   4.5354830e+00   2.4386247e+00
   3.6109675e+00   2.9336980e+00
   4.1955921e+00   2.2952898e+00
   3.3631870e+00   2.8299079e+00
   3.7013962e+00   2.5823295e+00
   4.8697112e+00   3.9844537e+00
   3.3753384e+00   3.5456139e+00
   4.4227978e+00   2.4962715e+00
   6.0726582e+00   1.9185934e+00
   2.9078204e+00   2.7002135e+00
   4.7824396e+00   3.1298992e+00
   3.3456552e+00   3.0327870e+00
   2.3040000e+00   3.3747022e+00
   2.1400831e+00   4.2386706e+00
   3.9323291e+00   3.0686259e+00
   3.7295746e+00   3.5939442e+00
   2.9847330e+00   4.3984836e+00
   4.0721825e+00   2.5959936e+00
   2.9235505e+00   2.7566101e+00
   4.0846098e+00   3.0220962e+00
   3.0620243e+00   4.4189211e+00
   3.8038206e+00   4.0854665e+00
   4.7207225e+00   3.0215677e+00
   2.5921076e+00   2.5234818e+00
   3.4467778e+00   2.8328652e+00
   2.7191914e+00   4.1459380e+00
   4.0748659e+00   2.9363631e+00
   4.6034321e+00   3.9489109e+00
   3.4668165e+00   3.4992685e+00
   4.7607411e+00   3.6016963e+00
   2.4065476e+00   3.8679011e+00
   4.0001277e+00   4.7097091e+00
   4.2691334e+00   2.2453034e+00
   2.4719690e+00   3.7275924e+00
   3.7902404e+00   3.8366061e+00
   5.2707147e+00   3.7284407e+00
   3.1991864e+00   3.6486039e+00
   5.1245905e+00   3.2233475e+00
   3.6237603e+00   2.7460868e+00
   4.7701853e+00   2.6149485e+00
   3.9297547e+00   5.3444286e+00
   3.8038524e+00   3.8483998e+00
   2.5498826e+00   3.9226081e+00
   1.5433416e+00   4.3328523e+00
   3.7444302e+00   2.8640885e+00
   4.4066407e+00   4.3899334e+00
   4.5510235e+00   4.1398451e+00
   3.9976652e+00   3.1935684e+00
   3.1483631e+00   3.4748113e+00
   3.4815614e+00   3.2948653e+00
   2.9183136e+00   3.0790167e+00
   2.6945304e+00   3.1999142e+00
   2.3531219e+00   3.8368784e+00
   1.8862290e+00   4.1070113e+00
   3.5992007e+00   4.0789708e+00
   3.4653473e+00   2.3119548e+00
   3.6331568e+00   3.0934438e+00
   2.3981958e+00   3.4998064e+00
   5.1678369e+00   3.6851076e+00
   3.7556245e+00   4.3110022e+00
   3.6666978e+00   4.2280937e+00
   4.3555282e+00   3.1072698e+00
   2.5329839e+00   4.0253787e+00
   3.8095747e+00   3.0832315e+00
   2.9491725e+00   4.3652283e+00
   4.2903463e+00   3.2490325e+00
   3.4151668e+00   2.7300678e+00
   2.5268884e+00   3.3736339e+00
   4.4271196e+00   3.9839177e+00
   3.1671482e+00   2.6630462e+00
   3.9410892e+00   4.4456970e+00
   3.4264260e+00   3.6592321e+00
   3.4304861e+00   3.3725734e+00
   3.5362878e+00   2.7520445e+00
   3.5191395e+00   4.3016407e+00
   4.3230436e+00   3.4402684e+00
   3.4740758e+00   3.1916110e+00
   3.4275047e+00   3.4839288e+00
   2.5265232e+00   3.7380041e+00
   3.0482115e+00   4.2976611e+00
   3.1312794e+00   4.1373478e+00
   4.3948660e+00   3.2648868e+00
   4.4755393e+00   3.0058691e+00
   3.2046415e+00   3.2672037e+00
   3.4220296e+00   2.9934629e+00
   3.7184564e+00   2.9941462e+00
   2.4895659e+00   4.4222247e+00
   3.1537690e+00   3.3056120e+00
   4.7577323e+00   1.6988248e+00
   2.7685463e+00   2.9288493e+00
   3.2505778e+00   1.8114454e+00
   2.0997561e+00   4.6300150e+00
   3.3577987e+00   3.7414766e+00
   2.9292931e+00   3.9118796e+00
   3.5872235e+00   3.1118508e+00
   2.5451634e+00   3.7946424e+00
   3.5954370e+00   2.2066379e+00
   3.8075804e+00   3.2157739e+00
   3.8890240e+00   2.7579804e+00
   3.8051331e+00   3.4154320e+00
   3.1092710e+00   4.5370526e+00
   3.1675289e+00   3.7992748e+00
   4.9135530e+00   2.7312568e+00
   1.2558529e+00   4.5566024e+00
   4.1867913e+00   3.0196132e+00
   3.7064459e+00   3.2386448e+00
   4.2005888e+00   2.0856255e+00
   2.5178777e+00   3.5970916e+00
   3.1627469e+00   2.7770120e+00
   3.9220268e+00   2.2343505e+00
   3.5214741e+00   3.5595699e+00
   4.3772416e+00   2.6636449e+00
   4.1827546e+00   4.4535392e+00
   4.2893537e+00   2.5737865e+00
   4.5010168e+00   2.4077573e+00
   3.9424234e+00   4.7275549e+00
   2.9796599e+00   2.7969657e+00
   3.7780970e+00   3.6768597e+00
   3.0535268e+00   2.6506891e+00
   3.2818206e+00   3.2525863e+00
   3.4065862e+00   2.4915244e+00
   3.5727507e+00   2.7226918e+00
   2.0238951e+00   3.8458212e+00
   4.2191521e+00   2.7641681e+00
   3.0674550e+00   3.2667550e+00
   3.5574578e+00   3.0978702e+00
   4.0839069e+00   3.7541205e+00
   3.1273677e+00   3.1336775e+00
   3.3302614e+00   3.5058424e+00
   4.0894864e+00   3.9354057e+00
   3.1610976e+00   5.7163454e+00
   2.7262085e+00   3.1521987e+00
   4.9367075e+00   3.3310955e+00
   3.9984615e+00   4.4571487e+00
   4.5354281e+00   3.8794514e+00
   2.5035402e+00   3.3433412e+00
   3.0284290e+00   2.7866073e+00
   3.9916703e+00   3.2981286e+00
   3.4454031e+00   2.6271450e+00
   3.3518935e+00   2.9698597e+00
   1.8896643e+00   3.0260554e+00
   2.4440795e+00   3.9772997e+00
   3.0058847e+00   4.2684986e+00
   3.2720991e+00   2.6550615e+00
   3.2224758e+00   3.3270645e+00
   2.9025839e+00   3.1761771e+00
   3.5836616e+00   4.4424528e+00
   2.5737697e+00   3.0413718e+00
   3.5327670e+00   3.3835116e+00
   4.3060324e+00   3.1437295e+00
   3.0562580e+00   4.8004949e+00
   3.3680635e+00   4.1780013e+00
   2.4780064e+00   3.5579364e+00
   2.8917718e+00   3.2385076e+00
   4.2766663e+00   3.7651352e+00
   4.2439714e+00   3.4226873e+00
   3.7059569e+00   4.2405642e+00
   3.2839276e+00   3.9019192e+00
   3.8433876e+00   2.7799413e+00
   2.5469913e+00   4.6455598e+00
   3.0385628e+00   3.5022781e+00
   3.1026759e+00   3.4321258e+00
   3.1371067e+00   2.6985488e+00
   3.2625492e+00   4.3354829e+00
   3.8115409e+00   3.2572633e+00
   4.8187124e+00   2.1788675e+00
   3.5631084e+00   2.9141105e+00
   3.4166910e+00   3.5377153e+00
   3.1859858e+00   3.1423388e+00
   2.8097718e+00   4.2599294e+00
   2.8023058e+00   3.7004791e+00
   3.9672590e+00   4.8402111e+00
   2.7745864e+00   2.9639142e+00
   2.9441425e+00   4.3042212e+00
   3.7930620e+00   2.5592832e+00
   3.5169233e+00   4.1456942e+00
   2.8033056e+00   2.7554414e+00
   3.8280490e+00   2.4611945e+00
   2.6781192e+00   3.5061058e+00
   3.5967706e+00   4.3674255e+00
   3.4070018e+00   2.9613776e+00
   4.3793177e+00   3.8026509e+00
   4.3682561e+00   3.8257197e+00
   2.5443873e+00   4.6287946e+00
   3.5192995e+00   3.1692124e+00
   3.7259042e+00   2.4219124e+00
   4.3857862e+00   3.4548856e+00
   4.0406462e+00   2.7732633e+00
   4.1843148e+00   4.3690375e+00
   3.1419351e+00   4.0267657e+00
   2.9186175e+00   3.0788321e+00
   2.2477112e+00   3.8522126e+00
   3.6005210e+00   3.0830783e+00
   4.2411568e+00   3.8609386e+00
   3.2740201e+00   2.9497962e+00
   2.4831240e+00   3.9662599e+00
   2.9745293e+00   3.3038667e+00
   3.3389207e+00   3.5894569e+00
   2.8511242e+00   4.9132694e+00
   3.4290248e+00   3.3602183e+00
   4.6285446e+00   3.1347501e+00
   3.3576297e+00   3.7419013e+00
   2.7798158e+00   4.7656613e+00
   2.8218121e+00   2.5017276e+00
   3.2741618e+00   3.4100303e+00
   4.2932084e+00   3.3185076e+00
   3.7882179e+00   2.7606732e+00
   4.2739388e+00   5.0954418e+00
   2.7400824e+00   3.2562289e+00
   2.2523670e+00   4.4414643e+00
   2.1879840e+00   4.5464645e+00
   3.3904241e+00   2.6234183e+00
   4.5230313e+00   4.7901131e+00
   7.9478303e-01   4.4968474e+00
   4.7899700e+00   1.8769567e+00
   2.1663003e+00   3.4849161e+00
   2.9318086e+00   3.8777410e+00
   3.4449077e+00   1.2592536e+00
   3.7218788e+00   3.5422065e+00
   2.8616100e+00   3.6610339e+00
   2.5699135e+00   4.0100248e+00
   4.4735931e+00   3.7575341e+00
   4.5893229e+00   3.1787130e+00
   3.6364360e+00   2.9094695e+00
   2.3442392e+00   4.1555651e+00
   3.8648399e+00   2.9636126e+00
   2.6033493e+00   3.6984789e+00
   3.1708386e+00   3.1242606e+00
   3.5085186e+00   2.6594961e+00
   3.7518918e+00   3.2784164e+00
   3.2351487e+00   3.6150771e+00
   3.0364005e+00   3.2500396e+00
   3.5023863e+00   4.8712129e+00
   4.0500070e+00   3.4444868e+00
   3.6688517e+00   3.3626540e+00
   3.5288158e+00   3.2792870e+00
   3.4889299e+00   4.0136846e+00
   2.6324659e+00   4.5842769e+00
   3.1943250e+00   3.2316725e+00
   3.9255244e+00   2.1901027e+00
   3.5519326e+00   3.0375064e+00
   2.5026896e+00   3.8575249e+00
   2.6327792e+00   3.9901144e+00
   4.1420409e+00   3.2468335e+00
   4.5729988e+00   3.5917238e+00
   3.1342141e+00   4.2209881e+00
   3.2186649e+00   2.9364438e+00
   2.6995629e+00   5.1751385e+00
   3.8026469e+00   3.4189837e+00
   3.7257385e+00   3.2719276e+00
   2.7320774e+00   3.4637078e+00
   3.6416703e+00   3.1005589e+00
   3.9021831e+00   3.9092237e+00
   4.1741560e+00   4.6723520e+00
   2.8900521e+00   4.0060373e+00
   3.4915394e+00   1.9753197e+00
   1.7767403e+00   3.6516898e+00
   3.9682321e+00   2.2167292e+00
   1.5080867e+00   4.2822086e+00
   4.0903659e+00   2.5432804e+00
   4.8746232e+00   1.2064855e+00
   3.7573347e+00   3.6398231e+00
   4.0479695e+00   1.9241697e+00
   3.6228097e+00   2.6866548e+00
   3.7195050e+00   3.3211807e+00
   3.9164070e+00   2.8922277e+00
   2.8109037e+00   3.0672577e+00
   3.0364325e+00   2.6588017e+00
   4.2981286e+00   3.3188126e+00
   2.7471662e+00   3.1755490e+00
   3.6990867e+00   4.0834190e+00
   3.6922778e+00   3.6022443e+00
   3.0126632e+00   5.0567061e+00
   2.3721240e+00   3.5390407e+00
   4.1893810e+00   4.0102741e+00
   3.4256581e+00   2.6467280e+00
   2.9222445e+00   3.2854430e+00
   4.1820984e+00   2.6039644e+00
   4.4575031e+00   1.9505433e+00
   3.5491066e+00   4.7906077e+00
   4.4976199e+00   4.4912945e+00
   3.3622416e+00   3.6748388e+00
   3.1952641e+00   3.4253730e+00
   3.1364302e+00   4.6491693e+00
   2.9885207e+00   4.3667279e+00
   2.9517221e+00   4.0711096e+00
   4.0936912e+00   3.9741619e+00
   4.3576225e+00   2.7144253e+00
   3.8895335e+00   3.1392124e+00
   2.6795399e+00   3.1420802e+00
   2.8230439e+00   4.0774311e+00
   3.4686647e+00   3.6982252e+00
   4.7256728e+00   2.2686787e+00
   4.1849526e+00   2.9757496e+00
   1.9568040e+00   3.7649447e+00
   2.4677675e+00   4.5775555e+00
   3.4857014e+00   3.7965513e+00
   2.8125997e+00   3.4441531e+00
   4.2982728e+00   2.2920978e+00
   3.3607355e+00   3.1506494e+00
   3.6157977e+00   3.8262201e+00
   4.3350770e+00   3.2349711e+00
   4.2284513e+00   2.2269957e+00
   3.3124650e+00   2.6418795e+00
   3.9086596e+00   4.0696009e+00
   3.5015049e+00   4.2602612e+00
   3.4193889e+00   3.0967234e+00
   3.2468112e+00   3.8343667e+00
   3.0283895e+00   4.1672113e+00
   2.4802954e+00   3.4750830e+00
   1.9887843e+00   5.2890619e+00
   3.6397721e+00   3.5343465e+00
   3.4746045e+00   3.5479698e+00
   3.8051312e+00   3.0264666e+00
   4.1332854e+00   2.4812953e+00
   3.9108143e+00   3.7502466e+00
   3.0474084e+00   3.6975857e+00
   3.9471999e+00   2.3363743e+00
   2.4965509e+00   3.9113964e+00
   2.6802670e+00   4.8048949e+00
   3.5622097e+00   3.0099374e+00
   2.5988797e+00   4.4346141e+00
   4.1552374e+00   2.0020338e+00
   3.8149282e+00   3.5227688e+00
   3.6682725e+00   3.2360612e+00
   2.3846680e+00   4.0547784e+00
   2.0833898e+00   4.6977537e+00
   3.8069136e+00   3.4782993e+00
   3.8362549e+00   3.4036904e+00
   4.1758120e+00   1.9040904e+00
   2.8588792e+00   3.8184804e+00
   2.5212142e+00   5.3184187e+00
   3.4769485e+00   2.8777193e+00
   3.7696368e+00   2.2818312e+00
   4.6151508e+00   2.3399011e+00
   2.1256210e+00   3.7657453e+00
   3.5699511e+00   3.3743298e+00
   4.1372143e+00   2.2830503e+00
   4.2097029e+00   2.3515473e+00
   3.3926047e+00   2.6620330e+00
   2.5429609e+00   2.9236174e+00
   1.4452206e+00   4.2139482e+00
   2.9095819e+00   2.7161691e+00
   3.7136476e+00   2.8117421e+00
   3.0615395e+00   3.9495582e+00
   4.3852761e+00   3.2151278e+00
   3.4890735e+00   3.2940344e+00
   4.3472470e+00   2.5852925e+00
   2.1233102e+00   4.4575299e+00
   3.8641327e+00   2.5252883e+00
   4.1466470e+00   4.1792227e+00
   3.2986723e+00   3.9177542e+00
   3.5610472e+00   3.7355717e+00
   3.5394779e+00   3.8710120e+00
   3.2011776e+00   3.1581489e+00
   3.2021202e+00   3.1117558e+00
   3.5969605e+00   4.2486835e+00
   3.4561090e+00   2.6064829e+00
   1.4665915e+00   4.9775036e+00
   3.8924319e+00   3.2295647e+00
   2.8285907e+00   5.1015083e+00
   3.1080821e+00   3.3780398e+00
   3.3249561e+00   2.3071158e+00
   1.7534713e+00   3.4188704e+00
   3.6368836e+00   3.1756375e+00
   3.0660392e+00   2.3656787e+00
   5.0345692e+00   2.7296455e+00
   4.5209532e+00   1.6238693e+00
   2.7363100e+00   3.6311100e+00
   2.9936038e+00   1.8652175e+00
   3.5341187e+00   2.8010784e+00
   3.0527354e+00   4.1783305e+00
   2.8894993e+00   3.4596304e+00
   2.7987948e+00   2.5744040e+00
   3.0486365e+00   3.4582337e+00
   2.6112822e+00   4.3208154e+00
   3.3432691e+00   5.7348809e+00
   2.9753203e+00   3.6874055e+00
   3.6900979e+00   1.8522330e+00
   3.2974020e+00   3.8665778e+00
   4.6152625e+00   2.8209831e+00
   3.0253847e+00   4.1164854e+00
   3.3276313e+00   3.6068903e+00
   3.5756812e+00   3.1118031e+00
   2.6415808e+00   3.5904572e+00
   4.1420850e+00   2.8255674e+00
   3.6340976e+00   2.9945018e+00
   4.2039419e+00   6.7931852e-01
   3.0367798e+00   3.2705313e+00
   3.4304530e+00   2.7014297e+00
   4.3578579e+00   3.5038888e+00
   2.2183969e+00   4.8955309e+00
   4.8317420e+00   3.0507421e+00
   3.9478051e+00   3.5513645e+00
   3.3264894e+00   4.3633109e+00
   3.7107235e+00   2.7626252e+00
   3.3686963e+00   3.3685550e+00
   3.3946342e+00   3.3415190e+00
   2.3448600e+00   4.4230798e+00
   3.6043013e+00   3.5918878e+00
   3.6479099e+00   2.8663813e+00
   3.5238467e+00   3.9951326e+00
   4.1640701e+00   3.5416673e+00
   3.9293958e+00   3.5757407e+00
   3.4722322e+00   2.4963099e+00
   3.7790227e+00   1.9817608e+00
   4.4363383e+00   3.9226903e+00
   2.4638908e+00   4.3795501e+00
   4.2432386e+00   3.0997240e+00
   3.4238916e+00   3.8134720e+00
   4.3673718e+00   3.8000528e+00
   3.8880127e+00   2.3514176e+00
   2.7126255e+00   3.2164616e+00
   4.7373753e+00   3.2100769e+00
   3.0138577e+00   2.7470491e+00
   3.7132896e+00   2.0040673e+00
   3.0087304e+00   2.1432051e+00
   3.6535149e+00   2.9345406e+00
   3.1935359e+00   3.2319900e+00
   3.9248069e+00   2.5207434e+00
   2.9903771e+00   4.2196366e+00
   1.0720257e+00   4.4284419e+00
   3.5040849e+00   3.7019081e+00
   2.3399902e+00   3.9727871e+00
   2.9856452e+00   2.6904038e+00
   4.1371163e+00   4.2352278e+00
   2.7826536e+00   4.1868464e+00
   3.0725670e+00   4.1438478e+00
   3.5089346e+00   2.6145752e+00
   3.2699006e+00   4.1560450e+00
   3.6444805e+00   4.0854540e+00
   3.1822710e+00   3.4917770e+00
   3.5483293e+00   3.9544291e+00
   2.6226845e+00   5.0980905e+00
   3.6322152e+00   3.0965014e+00
   2.6392883e+00   3.9792410e+00
   2.8042763e+00   3.8290585e+00
   2.4237201e+00   5.0955183e+00
   2.9960063e+00   2.7817623e+00
   2.6505020e+00   4.7532508e+00
   2.7458426e+00   3.7598202e+00
   3.8587338e+00   3.8722421e+00
   3.7315300e+00   3.5443677e+00
   3.7609434e+00   2.5428477e+00
   2.5007695e+00   3.4030668e+00
   4.8173468e+00   2.3536033e+00
   2.1234803e+00   3.8082924e+00
   2.8079301e+00   3.3741944e+00
   4.0603997e+00   3.6602790e+00
   3.0995670e+00   3.3481417e+00
   2.6188985e+00   3.6324390e+00
   3.6365926e+00   2.6313604e+00
   3.2747259e+00   3.7880082e+00
   3.9445494e+00   2.5455373e+00
   3.5265733e+00   2.6458294e+00
   4.0503909e+00   3.1453322e+00
   2.3648216e+00   4.2377150e+00
   2.9172378e+00   3.4391928e+00
   4.1778803e+00   3.2700936e+00
   4.1226935e+00   4.3583924e+00
   4.8952273e+00   3.2277096e+00
   4.2718800e+00   2.4337002e+00
   5.0095815e+00   2.6484810e+00
   1.1782246e+00   3.9185896e+00
   4.1674942e+00   5.4204725e+00
   3.0773680e+00   3.8737317e+00
   2.9010837e+00   3.8728020e+00
   2.2794118e+00   3.6079550e+00
   3.1154790e+00   3.4372659e+00
   3.3613541e+00   4.5853103e+00
   2.7362155e+00   6.2053753e+00
   1.8743619e+00   4.1709715e+00
   3.8420600e+00   4.1974076e+00
   3.3222661e+00   3.9864922e+00
   3.5985307e+00   3.2407981e+00
   3.9464002e+00   4.2469059e+00
   3.2105477e+00   3.5921633e+00
   3.6173480e+00   3.7893496e+00
   3.3966278e+00   3.2282796e+00
   3.7061287e+00   3.4680209e+00
   2.7431789e+00   3.5733629e+00
   3.3506264e+00   3.0156140e+00
   3.0240007e+00   4.8568077e+00
   3.4613215e+00   2.9018892e+00
   2.0251938e+00   4.7342895e+00
   3.2747217e+00   2.7417327e+00
   2.6333315e+00   3.9653585e+00
   4.1436561e+00   2.1836083e+00
   3.1347099e+00   3.7469156e+00
   2.9501443e+00   3.8362348e+00
   3.5539504e+00   3.2992185e+00
   3.4370566e+00   2.8446372e+00
   3.5874360e+00   3.8446116e+00
   4.2659557e+00   2.1397572e+00
   3.8464496e+00   2.5594313e+00
   3.7015909e+00   1.7979909e+00
   3.0949846e+00   3.1804332e+00
   2.2349838e+00   5.7365080e+00
   4.3417991e+00   3.6203056e+00
   3.9367299e+00   3.6716430e+00
   2.4653183e+00   3.5075618e+00
   3.2256729e+00   2.4316455e+00
   4.5295879e+00   2.5890545e+00
   4.4618783e+00   3.6135022e+00
   3.4265086e+00   2.6651165e+00
   4.1899105e+00   2.7447718e+00
   1.8611626e+00   4.7425550e+00
   4.0207765e+00   2.3505137e+00
   3.4806112e+00   3.4624555e+00
   4.0252070e+00   2.9980787e+00
   3.4906815e+00   2.9478335e+00
   3.9864416e+00   4.3746355e+00
   3.2222042e+00   3.4653975e+00
   3.0130191e+00   4.5454631e+00
   3.2179637e+00   2.2900244e+00
   4.1619469e+00   3.7929093e+00
   2.1699458e+00   4.3497270e+00
   3.3000910e+00   3.3308691e+00
   3.4010419e+00   3.5908545e+00
   3.2185626e+00   3.3738001e+00
   3.4794434e+00   2.9931196e+00
   2.5383722e+00   2.8054452e+00
   3.5626814e+00   3.6414520e+00
   3.5544630e+00   2.0380807e+00
   4.1970616e+00   3.9225521e+00
   3.4959459e+00   3.5323256e+00
   3.3405137e+00   3.5661327e+00
   3.9283447e+00   2.7988203e+00
   3.5404439e+00   5.0591385e+00
   3.4526347e+00   2.3359583e+00
   2.5789003e+00   4.5948006e+00
   2.4299230e+00   4.1467224e+00
   5.0857165e+00   3.6287484e+00
   3.6823980e+00   2.2120348e+00
   3.1448196e+00   4.2324043e+00
   2.8277039e+00   3.9666034e+00
   3.5075563e+00   3.7624774e+00
   4.5997383e+00   2.3507786e+00
   2.4869249e+00   2.7652406e+00
   3.6727075e+00   4.1097590e+00
   4.4787991e+00   2.7934559e+00
   1.8879668e+00   5.1018725e+00
   1.9048158e+00   3.3409999e+00
   2.9610204e+00   4.0195936e+00
   4.9747038e+00   2.7250718e+00
   2.1866387e+00   4.0473105e+00
   3.1728443e+00   3.5736724e+00
   3.5040262e+00   4.3405177e+00
   2.6343959e+00   3.6645848e+00
   3.6695542e+00   2.4122114e+00
   2.6043824e+00   3.8165883e+00
   3.0398070e+00   4.7913893e+00
   3.7821849e+00   2.3510157e+00
   2.5321564e+00   3.4909653e+00
   3.3444494e+00   3.5526408e+00
   3.2536148e+00   4.0093477e+00
   3.2208956e+00   3.8568905e+00
   4.0813092e+00   3.5719690e+00
   2.8114380e+00   3.2753525e+00
   3.5875790e+00   3.2226940e+00
   3.6962896e+00   3.6056692e+00
   2.6271744e+00   3.3791841e+00
   2.5423976e+00   3.6157147e+00
   3.9545741e+00   2.5635087e+00
   4.0759877e+00   3.2611844e+00
   4.2285613e+00   2.0448410e+00
   3.4393922e+00   2.9073774e+00
   4.3871655e+00   3.5451157e+00
   3.2515006e+00   2.9116060e+00
   3.8872177e+00   3.8181165e+00
   4.4301162e+00   2.7965450e+00
   3.2758887e+00   2.7060504e+00
   2.7280240e+00   2.9950604e+00
   3.9273901e+00   3.3668126e+00
   2.9588753e+00   4.1895043e+00
   3.3848958e+00   3.9777947e+00
   3.5489756e+00   3.7713027e+00
   2.4313712e+00   4.1421601e+00
   4.0936297e+00   4.2677268e+00
   3.1640348e+00   3.8377597e+00
   2.3465754e+00   3.9030181e+00
   3.2337105e+00   3.9400779e+00
   3.7394749e+00   2.7596229e+00
   3.3788979e+00   2.3499031e+00
   4.0280783e+00   2.0549537e+00
   2.5936239e+00   4.0801349e+00
   3.5463890e+00   3.3481579e+00
   3.4879773e+00   4.3462268e+00
   2.8972894e+00   3.1153832e+00
   3.8905546e+00   4.2488139e+00
   3.0931625e+00   2.6796330e+00
   3.7888928e+00   3.2745178e+00
   2.5792891e+00   2.9812520e+00
   3.7977373e+00   3.6934385e+00
   1.9286947e+00   3.5523726e+00
   4.0743630e+00   3.5674421e+00
   3.8183700e+00   3.2785042e+00
   3.3267186e+00   3.9633993e+00
   2.2469811e+00   3.7756173e+00
   5.3611676e+00   2.0829328e+00
   2.5387754e+00   1.7982541e+00
   3.8015386e+00   2.4372291e+00
   3.7341274e+00   2.4571464e+00
   3.2448039e+00   2.6736140e+00
   1.9496455e+00   4.0225035e+00
   3.6372035e+00   3.7574235e+00
   3.4251331e+00   3.0566400e+00
   3.2654259e+00   3.8234742e+00
   1.6047556e+00   4.6003371e+00
   3.3381083e+00   2.2883691e+00
   2.9607859e+00   3.0884194e+00
   4.2617506e+00   3.3730028e+00
   5.0495110e+00   3.8168884e+00
   1.1656949e+00   5.5922264e+00
   3.9748772e+00   3.1609661e+00
   3.2936039e+00   3.0785554e+00
   4.5815578e+00   2.7988808e+00
   3.0282024e+00   4.4053454e+00
   3.6503911e+00   3.2272554e+00
   2.5088442e+00   3.7250567e+00
   5.1734028e+00   4.7844534e+00
   3.4018718e+00   2.3332861e+00
   4.3029515e+00   2.4566694e+00
   3.0703590e+00   3.7971925e+00
   2.6875077e+00   3.5451179e+00
   3.0515527e+00   2.9601440e+00
   3.1674040e+00   3.8791180e+00
   3.8505315e+00   1.7862919e+00
   3.3483514e+00   3.9142927e+00
   2.2892331e+00   3.2516945e+00
   2.1867054e+00   3.4433710e+00
   2.5844193e+00   3.4130852e+00
   3.6787140e+00   3.6176201e+00
   4.4927818e+00   3.7144181e+00
   4.2655872e+00   4.2771857e+00
   4.0230231e+00   2.7765752e+00
   3.4822368e+00   3.0644170e+00
   3.5931437e+00   2.2578946e+00
   2.2429052e+00   4.3175832e+00
   4.2307928e+00   2.4150884e+00
   2.0651811e+00   3.7153958e+00
   2.6207422e+00   3.6274647e+00
   3.1245140e+00   2.9524694e+00
   4.6451490e+00   2.0677017e+00
   4.9894837e+00   3.0233827e+00
   4.2837073e+00   3.4680401e+00
   2.8153904e+00   2.9167257e+00
   4.5828672e+00   2.0009046e+00
   2.6347893e+00   3.5676385e+00
   4.4771731e+00   2.3821201e+00
   3.3534504e+00   2.1694419e+00
   3.6169686e+00   5.0535279e+00
   3.6298881e+00   3.0482061e+00
   2.0524839e+00   4.0069217e+00
   3.1227901e+00   4.6122783e+00
   3.2885616e+00   2.4302731e+00
   3.4187829e+00   3.1296903e+00
   1.3215096e+00   4.4817471e+00
   3.4114295e+00   2.7142891e+00
   2.7525095e+00   3.8082850e+00
   2.4302311e+00   3.7156001e+00
   1.2832623e+00   4.9674883e+00
   3.8602633e+00   2.8073109e+00
   4.2206253e+00   3.6383483e+00
   3.2204922e+00   2.8797276e+00
   3.1337915e+00   3.0919283e+00
   3.0843910e+00   3.1737597e+00
   3.3910163e+00   2.9598904e+00
   2.6028467e+00   2.7531550e+00
   3.8964853e+00   3.4307923e+00
   3.4945603e+00   3.7878764e+00
   3.0150999e+00   4.7653971e+00
   2.9646551e+00   4.2242771e+00
   2.6713843e+00   4.0208961e+00
   3.6506615e+00   3.4850186e+00
   3.6581271e+00   3.5586383e+00
   3.6300298e+00   2.8845737e+00
   3.7882933e+00   2.8396134e+00
   2.3264871e+00   3.9821672e+00
   3.8736513e+00   2.7660901e+00
   3.0455564e+00   4.4962251e+00
   3.7452438e+00   3.9524398e+00
   3.9491184e+00   3.8706972e+00
   1.3104518e+00   3.9579035e+00
   4.4475107e+00   3.1316950e+00
   3.6152467e+00   2.7575235e+00
   3.8023555e+00   3.2739447e+00
   2.3405550e+00   3.1100639e+00
   3.4738766e+00   3.4399803e+00
   4.0887255e+00   3.7001437e+00
   3.4039383e+00   3.2668151e+00
   3.8532202e+00   2.8801109e+00
   4.9186826e+00   2.6474168e+00
   3.1919109e+00   3.2543772e+00
   3.7023025e+00   2.7713213e+00
   1.5684366e+00   4.0951556e+00
   2.8941979e+00   3.9330272e+00
   3.7971498e+00   2.6566464e+00
   4.5535300e+00   3.5610882e+00
   4.1430046e+00   3.5893423e+00
   3.8606515e+00   2.4696867e+00
   3.5640664e+00   3.2276230e+00
   4.2723232e+00   2.5060895e+00
   2.7608217e+00   3.3234415e+00
   3.7634680e+00   3.6097753e+00
   3.2884091e+00   2.6971616e+00
   4.3311242e+00   4.0670451e+00
   3.8714145e+00   4.3345957e+00
   3.6950624e+00   3.4814652e+00
   3.8268066e+00   3.7874279e+00
   2.9239191e+00   3.5364424e+00
   3.0803169e+00   3.9223592e+00
   3.4289020e+00   3.7664348e+00
   3.0469066e+00   3.9412564e+00
   3.2642912e+00   3.4186784e+00
   3.1743604e+00   4.5460937e+00
   3.6997199e+00   2.8013954e+00
   2.7514763e+00   3.0815036e+00
   3.7732559e+00   3.4645150e+00
   3.6339996e+00   2.4817165e+00
   4.8448546e+00   2.8690399e+00
   4.0864787e+00   3.7872564e+00
   3.0331931e+00   3.4679886e+00
   3.7071474e+00   2.9802138e+00
   2.9854213e+00   2.3183761e+00
   3.2607987e+00   3.4011330e+00
   1.9854073e+00   4.2577748e+00
   3.4331557e+00   4.5138999e+00
   3.5420009e+00   2.1497392e+00
   2.8497162e+00   3.3007925e+00
   3.8422890e+00   3.8860126e+00
   3.5705586e+00   3.2081407e+00
   4.6736376e+00   3.5324631e+00
   2.2259480e+00   4.5509072e+00
   3.4068897e+00   3.1877054e+00
   4.3359964e+00   3.2530524e+00
   3.7699116e+00   4.3961736e+00
   4.0388917e+00   2.7481897e+00
   2.5141939e+00   3.3108564e+00
   3.1662907e+00   4.4666897e+00
   2.5255077e+00   3.4291786e+00
   4.3876982e+00   3.9203270e+00
   3.3981930e+00   3.8704474e+00
   2.4315554e+00   3.1742897e+00
   4.0843664e+00   4.1085032e+00
   3.2758817e+00   4.6326618e+00
   2.7954689e+00   3.5461524e+00
   3.7546231e+00   1.9526028e+00
   3.1116767e+00   4.5102321e+00
   3.6484615e+00   3.4602802e+00
   4.0722264e+00   2.2908923e+00
   4.4986937e+00   4.0824330e+00
   4.5556521e+00   1.9005280e+00
   2.9919287e+00   3.6473643e+00
   2.6323566e+00   4.5328253e+00
   4.2576914e+00   2.1642904e+00
   2.9017451e+00   4.6258895e+00
   3.4235888e+00   2.6781236e+00
   4.8990702e+00   2.0689920e+00
   3.3897845e+00   3.6805019e+00
   2.3374286e+00   4.6036376e+00
   3.4069723e+00   1.8525147e+00
   3.0048591e+00   4.0127131e+00
   2.9460570e+00   3.4954197e+00
   2.0658353e+00   4.5868521e+00
   2.7815988e+00   3.0713882e+00
   2.6441513e+00   3.6871337e+00
   4.1248036e+00   3.5433677e+00
   2.5719158e+00   4.6756139e+00
   3.6479993e+00   3.4764912e+00
   3.1932397e+00   2.2800484e+00
   4.1320128e+00   2.9493063e+00
   2.4604427e+00   3.9267892e+00
   2.4833767e+00   3.9115228e+00
   3.6763660e+00   3.5602671e+00
   4.7266015e+00   2.7699659e+00
   4.3118831e+00   3.3023293e+00
   4.2410636e+00   3.4695117e+00
   2.9827231e+00   2.5825355e+00
   3.3522226e+00   3.1033786e+00
   2.5616965e+00   2.7172667e+00
   3.3521819e+00   3.0963659e+00
   2.8478382e+00   4.1335364e+00
   4.3102043e+00   4.1630862e+00
   3.1962571e+00   3.6291054e+00
   4.1956560e+00   2.2717813e+00
   4.0499664e+00   3.0882479e+00
   3.2206499e+00   4.0917203e+00
   2.4781225e+00   3.3203879e+00
   2.8092547e+00   3.6563148e+00
   4.3610653e+00   2.3692745e+00
   4.8176216e+00   3.3813825e+00
   2.9667225e+00   4.5348583e+00
   3.5483488e+00   3.0094542e+00
   1.9115124e+00   2.9381317e+00
   2.6154669e+00   2.7061093e+00
   4.3865106e+00   3.7895194e+00
   3.8763065e+00   3.6367960e+00
   3.2718311e+00   3.6673605e+00
   3.3673819e+00   1.8986852e+00
   3.0033386e+00   3.8209978e+00
   3.5723099e+00   2.9612435e+00
   2.9409355e+00   4.1618249e+00
   3.7786153e+00   2.4271777e+00
   4.5486752e+00   2.5184131e+00
   2.6270981e+00   3.9123002e+00
   2.8260989e+00   3.5031085e+00
   3.3997075e+00   2.7427983e+00
   3.4712597e+00   3.4659967e+00
   3.9515621e+00   2.8531378e+00
   3.0602670e+00   2.8667959e+00
   3.3035836e+00   3.5191578e+00
   3.5905728e+00   4.3743807e+00
   3.9915925e+00   2.2441943e+00
   2.8657792e+00   3.3516728e+00
   3.8316116e+00   2.8360347e+00
   2.6562330e+00   3.5265471e+00
   4.4003906e+00   3.5647212e+00
   2.9827676e+00   3.5255309e+00
   4.1112751e+00   2.7296710e+00
   2.9524864e+00   2.8854998e+00
   3.1346418e+00   3.2018272e+00
   3.5321791e+00   4.0171078e+00
   5.5244312e+00   2.1733187e+00
   3.6011226e+00   3.9219917e+00
   3.1004238e+00   2.7806787e+00
   4.8034882e+00   2.6210024e+00
   1.3705800e+00   4.3892983e+00
   3.0180924e+00   3.1045704e+00
   4.2929770e+00   2.7191008e+00
   3.7801180e+00   2.1917708e+00
   4.1222162e+00   3.3518890e+00
   2.0503984e+00   4.5096835e+00
   3.0036890e+00   2.3424328e+00
   3.5048425e+00   3.1507644e+00
   3.6492597e+00   4.5085542e+00
   3.5833608e+00   3.5063898e+00
   2.8115478e+00   4.2734155e+00
   2.3473133e+00   4.3969034e+00
   3.8243510e+00   2.6938462e+00
   3.1611695e+00   3.4529830e+00
   2.7212310e+00   3.9781139e+00
   3.3424825e+00   4.2221007e+00
   3.2479912e+00   3.5269425e+00
   3.0818203e+00   3.5028275e+00
   2.0163046e+00   4.1732518e+00
   1.9035605e+00   4.2994650e+00
   7.6835839e-01   4.5517801e+00
   2.9642935e+00   3.4066979e+00
   4.9636809e+00   3.9430281e+00
   2.5278388e+00   4.7610579e+00
   2.7231779e+00   3.1594179e+00
   2.9839019e+00   3.1055572e+00
   3.3733348e+00   3.9268370e+00
   4.1452047e+00   3.5785629e+00
   4.7537582e+00   3.6176809e+00
   4.3774337e+00   3.5720109e+00
   4.4441797e+00   2.8373171e+00
   2.9254887e+00   3.9918436e+00
   4.1170590e+00   3.9549692e+00
   3.3933751e+00   3.4914919e+00
   3.3621064e+00   2.9450538e+00
   4.6743762e+00   2.5529703e+00
   4.7387337e+00   3.1262855e+00
   4.9638177e+00   2.6436595e+00
   3.5176813e+00   2.5203943e+00
   2.3646476e+00   3.3817602e+00
   4.4850514e+00   2.0995617e+00
   2.6409015e+00   3.1997675e+00
   3.4882248e+00   3.1284367e+00
   2.4715598e+00   3.4913019e+00
   3.2961314e+00   3.5861587e+00
   4.7842998e+00   2.6484035e+00
   2.7365538e+00   3.2559508e+00
   3.1449023e+00   4.8084635e+00
   2.5219560e+00   4.1969184e+00
   3.7111961e+00   3.6356158e+00
   2.0080639e+00   5.1875798e+00
   4.7854614e+00   2.5146214e+00
   3.6065528e+00   4.1881111e+00
   3.6254201e+00   2.9363598e+00
   3.2014057e+00   3.7062309e+00
   2.6731570e+00   3.8739055e+00
   3.6370861e+00   3.4158849e+00
   2.5007473e+00   4.0518699e+00
   3.5938769e+00   2.6355502e+00
   4.2236506e+00   3.1777027e+00
   3.3815011e+00   2.4895716e+00
   1.9703304e+00   4.4476034e+00
   3.5713411e+00   2.2683557e+00
   2.7037517e+00   2.1440570e+00
   3.5210947e+00   2.5701107e+00
   4.4372457e+00   4.5628924e+00
   3.3398891e+00   2.6678410e+00
   3.7153526e+00   4.0357519e+00
   3.7696443e+00   2.2652946e+00
   4.4784021e+00   3.0042496e+00
   3.2982767e+00   3.6529105e+00
   3.3540097e+00   2.8959591e+00
   4.1067475e+00   2.9108357e+00
   3.7345943e+00   4.1688669e+00
   2.8957714e+00   3.6965874e+00
   3.8461746e+00   3.3908321e+00
   3.6172564e+00   3.2835860e+00
   3.3968848e+00   3.1923240e+00
   4.7922604e+00   2.7495721e+00
   2.3316593e+00   3.1119712e+00
   4.0526000e+00   3.7889000e+00
   3.1189293e+00   4.1385363e+00
   3.6601076e+00   2.7955857e+00
   3.6504347e+00   3.0993281e+00
   3.2234541e+00   3.0490066e+00
   4.3332529e+00   2.6545052e+00
   2.0263019e+00   2.2822906e+00
   2.6901527e+00   4.1285006e+00
   2.3886871e+00   3.3594258e+00
   4.1558812e+00   3.0974838e+00
   3.1160648e+00   4.9209868e+00
   4.7033611e+00   2.8960727e+00
   2.1467885e+00   3.1404942e+00
   2.5791826e+00   3.0411016e+00
   2.3786041e+00   3.1325039e+00
   3.5802994e+00   3.3225666e+00
   1.9532958e+00   4.3257773e+00
   3.4567668e+00   3.6446295e+00
   3.6073456e+00   3.3739017e+00
   3.3583171e+00   2.7724299e+00
   4.2006768e+00   3.1907865e+00
   2.5940357e+00   3.9553472e+00
   3.6256564e+00   2.6295088e+00
   2.7928243e+00   4.9869377e+00
   2.9292775e+00   4.4618525e+00
   3.1203181e+00   4.9977052e+00
   2.9060411e+00   4.5008548e+00
   2.4393195e+00   3.2571745e+00
   4.2754671e+00   2.9016070e+00
   3.0240561e+00   3.0594354e+00
   1.8168492e+00   3.4287645e+00
   2.6307300e+00   2.2139899e+00
   4.0755270e+00   2.7653683e+00
   3.1151332e+00   2.3515604e+00
   3.2913482e+00   2.9471777e+00
   2.8529080e+00   3.9084797e+00
   3.5617246e+00   3.1525469e+00
   3.2654853e+00   2.5238495e+00
   2.4530978e+00   3.0210227e+00
   4.1070908e+00   4.2206867e+00
   3.0725621e+00   4.5181019e+00
   3.6003298e+00   3.0644272e+00
   4.8172801e+00   2.4554036e+00
   4.1232942e+00   1.4947110e+00
   2.2380111e+00   4.2985881e+00
   4.0518768e+00   2.9490481e+00
   3.9196711e+00   2.0569146e+00
   3.5857224e+00   2.5358669e+00
   4.9546346e+00   3.5982793e+00
   3.4165450e+00   4.3033297e+00
   3.5049235e+00   3.1980682e+00
   4.3321403e+00   3.9253220e+00
   3.6221059e+00   1.9280004e+00
   1.5810274e+00   4.8236774e+00
   3.8582461e+00   3.4442168e+00
   3.5222999e+00   4.1630789e+00
   3.5249212e+00   2.6212330e+00
   2.5328422e+00   4.3046770e+00
   3.5004254e+00   3.3186755e+00
   4.1474185e+00   2.5092981e+00
   4.9487273e+00   1.7612723e+00
   3.7888001e+00   4.5609959e+00
   4.2579649e+00   2.6131309e+00
   2.1604875e+00   4.7450236e+00
   3.6871801e+00   3.0196483e+00
   4.0100894e+00   4.2111115e+00
   3.5446028e+00   2.8390850e+00
   4.2560021e+00   3.9573563e+00
   3.8049432e+00   4.0170506e+00
   3.2725547e+00   3.5933675e+00
   2.9516545e+00   3.5360195e+00
   2.3307761e+00   4.4964030e+00
   4.7257023e+00   3.1890248e+00
   2.4783071e+00   3.8940195e+00
   3.4994463e+00   3.0611910e+00
   3.5134182e+00   3.3370986e+00
   2.6533841e+00   4.4602031e+00
   3.4069523e+00   4.5579599e+00
   2.3339624e+00   3.6958047e+00
   2.7986868e+00   3.9293385e+00
   3.2396602e+00   3.2635817e+00
   3.2616446e+00   4.5040783e+00
   2.9453436e+00   3.1153324e+00
   3.3155172e+00   3.2730017e+00
   3.3440900e+00   3.3771046e+00
   5.0624181e+00   4.2775759e+00
   3.5950358e+00   3.3607246e+00
   3.9649933e+00   3.5689386e+00
   2.4251555e+00   4.3850926e+00
   3.8283530e+00   3.1797614e+00
   5.3809275e+00   1.4020514e+00
   3.7342334e+00   1.5668367e+00
   2.9727256e+00   3.2890210e+00
   2.1638828e+00   3.6001807e+00
   4.9978600e+00   3.8561182e+00
   3.9439147e+00   3.3755396e+00
   3.3880856e+00   4.2478296e+00
   3.9321796e+00   2.8215072e+00
   3.9000443e+00   3.5320254e+00
   3.0612985e+00   3.8559848e+00
   2.7492589e+00   4.4878352e+00
   3.2610718e+00   2.8781456e+00
   3.3135644e+00   4.1627438e+00
   2.9685740e+00   4.1826692e+00
   5.2716154e+00   2.9551173e+00
   2.0105208e+00   3.6684391e+00
   2.5790633e+00   4.5198802e+00
   3.8295053e+00   3.0171516e+00
   2.4184404e+00   4.6781531e+00
   4.3867911e+00   3.8420262e+00
   4.5943082e+00   3.7547861e+00
   3.1583455e+00   3.8847068e+00
   3.3222035e+00   3.3633054e+00
   3.6094092e+00   1.6807424e+00
   2.6446398e+00   3.3291146e+00
   4.2118323e+00   3.4629876e+00
   3.3098039e+00   2.6925940e+00
   4.0261685e+00   1.9762734e+00
   1.6896773e+00   4.8590167e+00
   4.3120746e+00   2.8214671e+00
   2.8074962e+00   3.9526444e+00
   4.3881987e+00   2.7432702e+00
   4.3583131e+00   2.9598459e+00
   3.2500974e+00   3.8859175e+00
   3.7845969e+00   1.1088650e+00
   2.7945076e+00   3.2776718e+00
   4.4533306e+00   2.4301659e+00
   5.6540073e+00   3.2556827e+00
   3.8352215e+00   3.0588003e+00
   3.7238058e+00   2.9530080e+00
   3.8053242e+00   3.7226046e+00
   3.6210382e+00   2.6869633e+00
   4.2894821e+00   2.7836572e+00
   4.2791078e+00   2.7709562e+00
   3.4179348e+00   4.2945853e+00
   4.4758079e+00   2.9049701e+00
   2.5847490e+00   4.3373762e+00
   2.9588686e+00   3.6878606e+00
   2.6826810e+00   3.1107091e+00
   3.8396384e+00   3.3376401e+00
   1.7237844e+00   4.3618480e+00
   3.8335325e+00   3.5412720e+00
   3.7179323e+00   3.8427359e+00
   3.1015417e+00   4.1473584e+00
   4.0502038e+00   3.1943839e+00
   3.8961103e+00   2.9683427e+00
   2.6235968e+00   3.1823079e+00
   2.8881950e+00   3.7990468e+00
   1.8716971e+00   3.4564071e+00
   3.8800899e+00   1.8736395e+00
   3.9496062e+00   3.8051219e+00
   2.6620168e+00   3.3137232e+00
   4.9581580e+00   3.2922663e+00
   2.5144624e+00   2.1234495e+00
   4.0534751e+00   3.2419168e+00
   3.0102223e+00   3.3960430e+00
   2.4608102e+00   4.4623680e+00
   4.2211679e+00   1.9509891e+00
   3.7746859e+00   3.0648275e+00
   2.4253399e+00   3.5044136e+00
   2.6449375e+00   3.1897830e+00
   3.3744010e+00   2.9954652e+00
   3.0755204e+00   2.8263494e+00
   3.1604214e+00   3.5839319e+00
   3.3157712e+00   4.4495651e+00
   1.3272911e+00   3.4871653e+00
   3.0628907e+00   3.5148493e+00
   3.2219728e+00   3.3655735e+00
   4.3620537e+00   3.9710151e+00
   4.2415914e+00   2.2970492e+00
   3.5319499e+00   3.7970195e+00
   3.6172504e+00   2.8726348e+00
   3.0078524e+00   3.6322494e+00
   3.1949621e+00   3.6031148e+00
   3.7580783e+00   3.4389960e+00
   2.6140523e+00   3.4494988e+00
   4.0689718e+00   3.2397578e+00
   2.5470334e+00   4.4586871e+00
   3.0918037e+00   2.7680439e+00
   3.1215007e+00   3.0564726e+00
   2.9017985e+00   5.1713682e+00
   1.7559019e+00   4.3241112e+00
   2.8802282e+00   4.9950593e+00
   4.1214373e+00   2.8676840e+00
   3.2585474e+00   2.6418686e+00
   4.5320391e+00   2.6106412e+00
   3.3870832e+00   3.1782771e+00
   2.7315957e+00   3.0787977e+00
   4.1388762e+00   2.4350187e+00
   4.1207361e+00   3.5980215e+00
   4.0192776e+00   3.3491263e+00
   4.5223094e+00   3.8716124e+00
   2.6697032e+00   3.5660488e+00
   3.5984650e+00   2.9476101e+00
   5.6970664e+00   2.4068096e+00
   2.6301051e+00   4.0166288e+00
   2.9888121e+00   4.2246381e+00
   2.2546374e+00   3.0113142e+00
   3.6450942e+00   3.6235569e+00
   1.9972808e+00   3.5835784e+00
   2.7803296e+00   3.3964751e+00
   3.1109632e+00   2.7116977e+00
   3.5757027e+00   2.8928377e+00
   3.0133425e+00   2.6805612e+00
   3.4661753e+00   2.6456963e+00
   2.8766730e+00   4.1609569e+00
   3.7506873e+00   3.1802285e+00
   2.2849154e+00   3.2074128e+00
   3.7154060e+00   3.2437469e+00
   2.8932539e+00   2.9956198e+00
   3.5823311e+00   3.4698768e+00
   4.9484105e+00   2.5860323e+00
   3.8425554e+00   2.9629654e+00
   4.7951126e+00   3.1421188e+00
   3.3477915e+00   5.0515604e+00
   2.3749716e+00   3.6209307e+00
   3.4184488e+00   2.3714570e+00
   3.4097781e+00   4.5551150e+00
   2.5850719e+00   3.7295438e+00
   4.0595340e+00   2.6806804e+00
   3.3866412e+00   2.8702950e+00
   4.4440977e+00   2.5964153e+00
   2.5906400e+00   3.6668637e+00
   2.8513959e+00   3.0370752e+00
   3.4985867e+00   3.9840353e+00
   1.8094786e+00   3.7028902e+00
   3.5766087e+00   2.7279797e+00
   5.1598047e+00   2.0298152e+00
   4.0683350e+00   3.9808515e+00
   3.0030141e+00   2.9245302e+00
   4.2590485e+00   2.4176799e+00
   3.8528299e+00   4.7323672e+00
   4.1265100e+00   4.4214685e+00
   3.6386412e+00   2.7880711e+00
   3.9550333e+00   2.1131715e+00
   3.9062270e+00   2.5149365e+00
   3.3958542e+00   2.8871059e+00
   4.0802203e+00   1.9643146e+00
   3.7004242e+00   2.7181444e+00
   2.6426709e+00   3.3570587e+00
   4.3780079e+00   2.4707910e+00
   2.5511116e+00   3.5829839e+00
   3.6662337e+00   3.0339978e+00
   3.7069381e+00   2.5555545e+00


==> 2Sol_ldv2_b2_phaseVariance.dat <==
   0.0000000e+00   3.7290806e-06
   1.6284400e+00   4.9290595e-04
   3.2568800e+00   8.5819728e-04
   4.8853200e+00   2.1203022e-03
   6.5137600e+00   4.7529192e-03
   8.1422000e+00   7.0777239e-03
   9.7706400e+00   1.1202576e-02
   1.1399080e+01   1.9120921e-02
   1.3027520e+01   2.6912624e-02
   1.4655960e+01   3.4314402e-02


==> 2Sol_ldv2_bd_phaseVariance.dat <==
   0.0000000e+00   2.4312215e-08
   1.6284400e+00   8.0004842e-05
   3.2568800e+00   1.2450548e-04
   4.8853200e+00   9.2882105e-05
   6.5137600e+00   1.1159753e-04
   8.1422000e+00   1.9512873e-04
   9.7706400e+00   2.0221094e-04
   1.1399080e+01   1.7491093e-04
   1.3027520e+01   2.3526797e-04
   1.4655960e+01   2.9789869e-04


==> 2Sol_ldv2_bd_scatter2.dat <==
  -5.9224883e-03   1.0082671e+00
  -2.3086310e-03   1.0008282e+00
   2.6228917e-03   1.0006225e+00
   3.3367782e-03   1.0336393e+00
   3.2060887e-02   1.0062632e+00
   1.7483106e-02   9.8997090e-01
  -1.1265580e-02   9.8921889e-01
  -1.0690525e-02   9.6266187e-01
  -8.6327421e-03   1.0000583e+00
  -9.2122923e-03   9.8648956e-01
  -1.3331391e-02   9.6458827e-01
  -2.4545672e-02   1.0321355e+00
   8.7009751e-03   1.0271065e+00
  -1.9065237e-02   9.8575463e-01
  -1.0802922e-03   9.7007108e-01
   9.3557435e-03   9.8017533e-01
   1.4256136e-02   9.9978240e-01
  -4.8651981e-03   1.0406075e+00
  -8.6595803e-03   9.5972340e-01
   1.5049072e-02   1.0062806e+00
  -4.7361525e-03   9.8386227e-01
   3.6123771e-02   1.0127067e+00
   2.1440076e-02   9.9653343e-01
   1.7037335e-02   9.8993228e-01
  -4.3270958e-03   9.8408060e-01
  -8.2151713e-03   1.0012886e+00
  -2.8067199e-03   9.7873070e-01
  -1.5115299e-02   9.9881978e-01
   1.0669781e-02   1.0109339e+00
  -9.4456376e-03   1.0380670e+00
   6.3847458e-04   1.0306247e+00
   3.5383667e-03   9.9834504e-01
  -4.8474616e-03   9.9172005e-01
   1.1442544e-02   1.0191257e+00
  -1.4012073e-02   9.9089615e-01
  -1.4987093e-02   9.8410773e-01
   1.9619775e-02   9.8593763e-01
   2.8832731e-02   9.7368407e-01
  -7.6375205e-03   1.0033410e+00
   2.4549268e-02   1.0108049e+00
  -7.0271280e-03   9.9766553e-01
  -1.3845093e-02   9.7638844e-01
   5.5742091e-03   1.0152923e+00
   2.0722496e-02   1.0013248e+00
  -4.7620930e-03   9.8204745e-01
   2.4297683e-03   1.0089540e+00
  -4.6451083e-03   1.0090951e+00
   1.0675153e-02   9.9342921e-01
   7.2881799e-03   9.8678793e-01
   2.7362850e-02   1.0382709e+00
  -1.7370128e-02   9.9392810e-01
   8.4175570e-03   1.0115862e+00
   3.1735801e-02   1.0313567e+00
  -5.5467264e-03   9.9132154e-01
   6.8027658e-03   9.9602597e-01
  -7.1672994e-03   1.0108137e+00
   3.1962873e-02   1.0161440e+00
   5.7502720e-04   9.5547359e-01
   3.0189102e-02   1.0023688e+00
  -1.5011055e-02   9.9865467e-01
  -1.5207043e-02   1.0025208e+00
   1.2223675e-02   1.0056564e+00
   1.6920385e-02   9.8757310e-01
   2.2517442e-02   9.6455006e-01
  -1.3914749e-02   9.8724806e-01
  -1.9667887e-03   9.9416910e-01
  -1.4674491e-03   9.6691225e-01
  -4.4593761e-03   1.0163042e+00
  -4.9425639e-03   1.0012716e+00
  -5.2839668e-03   1.0006837e+00
  -1.7524177e-02   1.0071258e+00
   2.1468759e-02   1.0053601e+00
   1.3718876e-03   1.0057151e+00
   2.4492669e-03   1.0494642e+00
   1.5920659e-02   9.7982913e-01
   1.6369705e-03   1.0147248e+00
   1.2198672e-02   1.0035450e+00
  -4.7309795e-03   1.0378033e+00
   4.7266502e-02   1.0215074e+00
   1.3362603e-02   1.0097012e+00
   4.4355304e-03   9.8673653e-01
  -1.7605723e-02   1.0212466e+00
  -5.8055108e-03   9.7750292e-01
   3.4955187e-03   9.9196509e-01
  -4.1534817e-02   1.0262355e+00
  -1.8164249e-02   9.7884554e-01
  -3.9121590e-03   9.9614798e-01
  -4.8607942e-03   9.9268257e-01
  -6.0641979e-03   9.8660593e-01
   7.0162993e-03   1.0187733e+00
  -2.7260732e-02   1.0143378e+00
  -6.4090197e-03   9.8571730e-01
   2.4795879e-02   9.9973057e-01
   1.8958234e-02   1.0107528e+00
  -5.3612890e-02   9.7552736e-01
   2.5982435e-02   9.6991878e-01
   1.1848706e-02   1.0207801e+00
  -4.0534781e-03   9.8814596e-01
   4.5549828e-03   9.9132747e-01
  -3.4224724e-02   1.0056581e+00
  -1.7298158e-02   1.0029941e+00
   1.6368798e-02   9.7701115e-01
  -2.7696614e-02   9.7586775e-01
   2.8471163e-02   9.9276849e-01
  -5.4826380e-02   9.9878561e-01
   1.1406391e-02   9.8222644e-01
   4.6076231e-04   9.8783077e-01
  -8.4174296e-03   1.0095577e+00
  -2.5700237e-03   1.0063951e+00
   5.5324845e-03   9.8062763e-01
  -1.0072777e-02   1.0037176e+00
   1.6168551e-03   9.9402156e-01
   1.0629637e-02   1.0035167e+00
  -4.8231688e-03   9.8480313e-01
   1.0454785e-02   9.5313002e-01
   1.3515961e-02   9.9036059e-01
  -9.6438431e-03   1.0019771e+00
   1.9211969e-02   9.8460503e-01
   1.4308507e-02   1.0431156e+00
  -8.4187003e-03   1.0123799e+00
  -1.4136473e-02   1.0036474e+00
  -1.1704221e-02   9.8427530e-01
  -1.3269479e-02   9.9560308e-01
  -3.7517887e-02   9.8645685e-01
   2.3505302e-02   9.9328253e-01
  -1.8972842e-02   1.0135001e+00
   1.0010273e-02   1.0212800e+00
  -3.5166057e-04   1.0243257e+00
  -1.4051538e-02   9.9586558e-01
  -8.2296780e-03   9.9010118e-01
   6.1365100e-04   1.0179842e+00
   7.3609687e-05   9.9345891e-01
  -1.8052231e-02   1.0088843e+00
  -2.1853353e-02   1.0075778e+00
   1.3110708e-02   1.0472968e+00
  -1.5224835e-02   9.8902967e-01
   4.6332512e-03   9.6698489e-01
  -3.5390902e-02   1.0052783e+00
   1.0695320e-03   1.0394111e+00
  -5.6532350e-03   1.0103855e+00
  -3.5733208e-04   1.0041286e+00
   5.4585674e-04   1.0075208e+00
   9.6392820e-03   1.0221167e+00
  -1.8730773e-02   9.7613023e-01
  -9.6867992e-04   9.8145919e-01
   4.0987423e-02   9.6433270e-01
   1.8013178e-02   9.9065749e-01
   6.3068279e-04   1.0132824e+00
  -1.8080852e-03   9.6827918e-01
   1.1502846e-02   9.8917780e-01
  -5.4162575e-03   9.8610897e-01
   2.0988552e-02   1.0192712e+00
  -1.0492811e-02   9.9365709e-01
  -3.2502465e-03   9.9001133e-01
  -5.2713470e-04   1.0037571e+00
  -6.1108599e-03   9.8547244e-01
  -3.5564465e-03   1.0351560e+00
   1.3896878e-02   1.0017014e+00
   1.1158311e-03   1.0141070e+00
   5.1890742e-03   9.9676365e-01
   1.1033985e-03   9.7832540e-01
   4.4445050e-03   1.0145142e+00
  -1.1396628e-02   9.9258105e-01
  -6.9056076e-04   1.0202882e+00
  -1.6286826e-03   1.0016171e+00
  -5.7509991e-03   1.0119378e+00
  -1.8266098e-03   9.8940530e-01
  -9.1162342e-03   9.8530884e-01
   8.0625438e-03   9.8378641e-01
  -3.9633384e-02   9.8686693e-01
  -2.2511282e-02   9.9738689e-01
   9.0229710e-03   9.9651905e-01
  -3.3485788e-03   1.0132836e+00
  -7.7132168e-03   1.0137410e+00
  -2.3764038e-03   1.0305132e+00
  -6.5285164e-03   1.0264229e+00
   1.8193924e-02   9.8396679e-01
  -1.2449264e-02   1.0154752e+00
   4.7383670e-03   9.7162681e-01
  -1.8199300e-02   1.0022275e+00
   2.7032332e-02   9.8422030e-01
   2.5672836e-02   1.0264461e+00
   2.0706479e-02   9.9815263e-01
   6.2114476e-03   1.0034780e+00
   1.1255031e-03   9.9659109e-01
  -1.8678297e-02   9.8031920e-01
  -2.6104724e-04   1.0229435e+00
   1.2865838e-02   1.0097268e+00
  -7.8026919e-03   1.0189195e+00
  -8.3526558e-03   1.0060608e+00
  -2.2456413e-02   1.0073101e+00
   1.1169505e-02   9.5738661e-01
  -6.9590469e-03   9.9578702e-01
  -3.9458357e-02   1.0000922e+00
  -3.3797381e-02   9.9879788e-01
  -2.1479667e-02   9.9974701e-01
   3.8283456e-03   1.0093480e+00
   7.3742786e-03   1.0055941e+00
  -5.3233922e-02   1.0330034e+00
  -1.3880588e-02   1.0105703e+00
   2.0336213e-02   9.7273350e-01
   2.2252987e-02   9.8727318e-01
  -1.7691378e-02   1.0149149e+00
  -8.8746106e-03   1.0122328e+00
   1.2044706e-02   9.7312502e-01
  -6.4152566e-03   9.8123368e-01
   3.5207411e-02   9.8508823e-01
  -1.6628419e-02   9.7153770e-01
  -6.5952593e-03   9.8090359e-01
  -3.5697959e-02   9.6727183e-01
  -2.0916560e-02   9.9563431e-01
   7.5444990e-04   1.0129120e+00
   4.8357405e-03   1.0146773e+00
  -3.1067990e-02   9.7760221e-01
   7.5479211e-03   9.8906625e-01
   3.6905208e-03   1.0000153e+00
   4.2750295e-02   1.0280399e+00
   1.5605579e-02   1.0036766e+00
  -2.8933004e-02   1.0045884e+00
   2.4120107e-02   1.0097453e+00
   1.0092528e-02   1.0233344e+00
  -3.3722939e-02   9.8651378e-01
   2.0492401e-02   9.8218155e-01
  -1.1538935e-02   9.9689459e-01
   2.3255265e-02   9.7496620e-01
  -2.4758506e-02   9.9663977e-01
  -9.1672076e-03   1.0310465e+00
  -8.5937306e-03   1.0124814e+00
  -6.7914192e-03   1.0012477e+00
   2.4777794e-02   1.0048039e+00
  -1.1260422e-02   1.0275719e+00
   6.7679145e-04   1.0090837e+00
  -1.9637068e-02   1.0328266e+00
   9.4411273e-03   1.0064126e+00
   1.1419367e-02   1.0171059e+00
  -4.2985697e-04   1.0222065e+00
  -2.6490149e-02   1.0140438e+00
  -2.7420236e-03   1.0054972e+00
  -3.3999032e-02   9.8313922e-01
  -7.4616103e-03   9.8885835e-01
  -2.1168719e-02   9.9084001e-01
  -2.5436752e-02   1.0145972e+00
  -3.4287100e-02   9.7789536e-01
  -8.2398458e-03   1.0323586e+00
  -1.1205680e-02   1.0108857e+00
   2.0294700e-02   1.0091307e+00
   1.3566625e-02   1.0227019e+00
  -1.2722887e-02   1.0030459e+00
  -6.3026468e-04   9.8054236e-01
   2.2561312e-02   9.8678673e-01
   5.4971870e-03   1.0021743e+00
  -1.3111559e-02   9.7323924e-01
  -1.8374191e-03   1.0025679e+00
   1.0983764e-02   9.7675017e-01
  -5.6937949e-03   1.0186386e+00
   2.4771597e-02   9.7321795e-01
   3.6460238e-02   9.9148885e-01
   3.3289283e-02   1.0016312e+00
  -1.3899723e-02   9.9806915e-01
   9.9124288e-03   9.9033247e-01
   1.0334867e-02   1.0123885e+00
   4.3145650e-02   1.0031408e+00
   2.1658648e-02   1.0166960e+00
   9.9434008e-03   1.0135132e+00
   1.9417050e-03   1.0171756e+00
  -2.7013433e-03   9.8936027e-01
   1.2252719e-02   9.8617947e-01
   1.2887373e-02   9.7859973e-01
  -2.5123933e-02   1.0008356e+00
  -1.7402205e-02   9.9455543e-01
   9.8633060e-03   1.0246801e+00
  -6.9607942e-03   1.0059417e+00
  -3.4544401e-02   1.0117270e+00
   1.7792562e-02   9.8317623e-01
  -2.5439493e-02   9.7362857e-01
  -1.7179877e-02   1.0012168e+00
   1.3160000e-02   9.8777122e-01
   3.9580114e-02   9.9245577e-01
  -5.6185132e-03   9.8687442e-01
  -3.5081099e-03   9.9438110e-01
  -7.3517437e-03   1.0158248e+00
   1.2333534e-02   1.0137828e+00
  -2.0095936e-02   9.8002327e-01
   1.5177437e-03   1.0212074e+00
   1.8527429e-03   1.0196970e+00
   5.4129469e-03   9.6337771e-01
   4.8948944e-03   1.0064559e+00
  -1.8208758e-02   1.0046906e+00
  -1.3727300e-03   1.0039794e+00
  -7.9738325e-03   1.0102446e+00
   5.8907953e-04   9.8959664e-01
  -6.7890285e-05   9.8202458e-01
  -2.8171262e-02   9.8671404e-01
  -9.3213470e-03   1.0154381e+00
   5.8477490e-04   1.0009175e+00
  -3.3468132e-03   9.8257510e-01
   3.6345204e-02   1.0269985e+00
   9.5832223e-03   9.9203319e-01
  -1.1787691e-02   9.8960727e-01
   8.0340071e-03   1.0133334e+00
   1.1427817e-04   9.8793602e-01
   2.8496776e-02   9.8248487e-01
   1.3329720e-03   1.0087492e+00
  -6.7950624e-03   9.9236736e-01
   7.6103544e-03   9.9819119e-01
  -1.9877231e-02   1.0228892e+00
  -8.0473285e-03   9.9056038e-01
  -3.2256987e-02   9.9821144e-01
  -1.9995492e-03   1.0214336e+00
   1.6187256e-02   1.0100833e+00
  -2.7129852e-02   9.8388591e-01
  -2.7587200e-02   1.0009830e+00
  -2.3645885e-02   1.0087402e+00
  -1.9198393e-03   9.9414229e-01
   2.8905566e-02   9.7852721e-01
  -1.5953534e-02   9.7898889e-01
   1.6588757e-02   1.0140369e+00
  -4.7780431e-03   1.0277110e+00
  -4.0054069e-02   9.8152421e-01
   4.3907027e-03   9.9725349e-01
  -9.6981335e-04   1.0366483e+00
   5.0721729e-03   9.8127363e-01
  -4.9239009e-03   1.0064346e+00
   2.1691086e-02   9.8742534e-01
  -2.5753262e-02   1.0195922e+00
   7.5339269e-03   1.0032916e+00
   1.4296096e-02   1.0249563e+00
   4.9151544e-03   1.0158109e+00
  -1.2132721e-04   1.0309610e+00
  -5.4265258e-03   1.0133385e+00
   2.5014432e-02   9.7673927e-01
  -3.4184983e-02   1.0048780e+00
  -1.7513203e-02   1.0058836e+00
  -1.0653067e-02   1.0244559e+00
   1.7563993e-02   1.0001119e+00
   2.2519491e-03   9.9849185e-01
   8.5120383e-03   9.9744211e-01
   1.3291633e-03   1.0040552e+00
   2.7331047e-03   1.0034243e+00
  -2.0528968e-02   9.8528921e-01
   1.3160960e-02   9.9971310e-01
   4.7862311e-03   1.0417543e+00
   1.9750745e-02   9.9247428e-01
  -1.4494190e-03   1.0029104e+00
   6.6693810e-03   1.0091139e+00
  -1.3923341e-02   1.0187460e+00
  -1.8452480e-02   1.0013108e+00
  -4.7156150e-03   9.8416879e-01
  -1.6544923e-02   9.8955505e-01
  -1.9208003e-02   9.8446133e-01
   8.2161858e-03   1.0213639e+00
   4.8024289e-03   1.0002786e+00
  -4.3089609e-03   9.8133422e-01
   2.3069084e-02   9.8771228e-01
  -6.7725443e-03   1.0278511e+00
   1.1513989e-02   1.0348321e+00
   2.1261926e-02   9.9409689e-01
   7.2524175e-03   9.9112879e-01
  -4.5042540e-03   1.0342287e+00
  -9.3348293e-03   1.0097614e+00
  -2.1565385e-02   9.7491705e-01
  -1.6261768e-02   1.0157651e+00
  -9.1818816e-03   9.9733683e-01
  -8.9848519e-03   1.0205234e+00
   3.4688576e-02   9.7447149e-01
   6.3509475e-03   1.0178621e+00
   5.7346309e-03   9.9757823e-01
  -1.2580866e-02   9.9923789e-01
   2.6709007e-02   1.0020405e+00
  -2.9371189e-03   1.0181716e+00
   6.5837917e-05   1.0233854e+00
  -3.5767346e-03   1.0179305e+00
   3.2354694e-02   9.9290806e-01
   1.0761926e-03   9.9110614e-01
  -2.1151067e-02   9.8795838e-01
  -4.1652871e-03   9.7727512e-01
   1.5836480e-02   1.0356566e+00
  -2.5072101e-03   9.8178202e-01
   1.2793187e-02   9.6181566e-01
   1.3980727e-02   1.0138624e+00
  -3.0812596e-02   9.8592840e-01
  -5.9603037e-03   1.0076808e+00
  -3.3912334e-02   1.0140145e+00
  -3.8311721e-02   1.0162651e+00
   1.0002325e-02   1.0272560e+00
  -6.8096027e-03   9.8303159e-01
   2.7801660e-02   1.0317485e+00
   1.6433343e-03   1.0172668e+00
   1.3140979e-02   1.0007738e+00
   3.0160022e-02   9.7681176e-01
  -1.2703217e-02   1.0008729e+00
  -3.7365901e-03   9.8838063e-01
  -4.3724843e-03   9.8730374e-01
  -1.4776050e-02   1.0040260e+00
  -2.2030665e-02   9.8968115e-01
  -6.8541569e-03   9.9615357e-01
  -1.0997786e-03   9.8625731e-01
  -1.4890416e-02   9.9943398e-01
  -1.6016892e-02   9.8194320e-01
   2.5171385e-03   9.8007605e-01
   3.0787458e-02   9.9654581e-01
  -4.6245763e-03   9.9643418e-01
   3.5781958e-02   9.8603728e-01
  -3.0893990e-02   1.0103976e+00
   3.1942139e-02   9.9538544e-01
  -3.2641941e-03   9.9555383e-01
   2.8511906e-04   9.7747972e-01
   1.5053153e-02   1.0107028e+00
   4.2469423e-03   1.0014336e+00
  -2.7941190e-03   9.8254779e-01
  -3.4090145e-02   9.8879268e-01
   4.0582422e-03   1.0073769e+00
   2.5826791e-03   1.0039028e+00
   9.7329167e-03   9.9745377e-01
  -3.8376236e-02   9.8937841e-01
  -2.1248233e-02   1.0079663e+00
  -8.5983462e-03   1.0218375e+00
  -1.9987040e-02   1.0026019e+00
  -1.9287300e-02   1.0015146e+00
   3.0054529e-02   9.8188941e-01
   1.1594903e-02   9.9900230e-01
   2.0550286e-02   1.0279688e+00
   1.0394545e-02   1.0067240e+00
  -1.3906861e-02   9.9940437e-01
  -1.6644150e-02   9.8049269e-01
   2.6480306e-02   9.8756420e-01
   1.7181196e-03   9.7833337e-01
   2.9200495e-02   9.8567784e-01
  -1.5159541e-02   1.0194271e+00
   6.3903341e-03   9.8212944e-01
  -1.0761187e-02   1.0188322e+00
  -1.5911530e-03   9.7835166e-01
   1.7215661e-03   9.7373887e-01
   6.1298083e-03   1.0009662e+00
  -5.2074226e-03   9.8779783e-01
  -8.7329863e-04   1.0254778e+00
  -1.1184833e-02   1.0222523e+00
   1.2418061e-02   9.7994034e-01
  -1.0313629e-02   1.0060025e+00
  -5.4235180e-03   9.6453998e-01
  -2.1358041e-02   1.0119380e+00
  -7.1702997e-03   1.0054628e+00
   7.2603454e-04   9.9892169e-01
  -2.1654561e-02   1.0045260e+00
   2.7114540e-04   1.0081918e+00
   1.7932646e-02   1.0178557e+00
  -6.4214317e-03   1.0004345e+00
  -2.8480478e-02   1.0191627e+00
  -1.2592872e-02   1.0328711e+00
  -1.1995070e-02   9.9158794e-01
   1.4472248e-02   9.8654183e-01
   3.0645463e-03   1.0085155e+00
  -1.8089539e-02   9.9995906e-01
   4.4652443e-03   9.9908268e-01
  -8.5433098e-03   9.8650087e-01
   4.2816957e-03   9.7489195e-01
  -3.0534227e-02   9.9761665e-01
   1.3789806e-02   1.0064019e+00
  -2.6285353e-02   9.7176452e-01
   3.3896784e-02   9.7606942e-01
  -1.7221526e-02   1.0214274e+00
  -2.2605888e-02   1.0180304e+00
   8.6091863e-03   9.9145827e-01
   1.1328019e-02   9.8936616e-01
  -2.0458790e-02   9.6783664e-01
   2.7673079e-02   1.0100335e+00
  -1.6672377e-02   1.0528015e+00
  -9.2070740e-03   1.0082733e+00
  -9.3667820e-03   1.0062790e+00
  -1.8150452e-03   1.0066720e+00
  -5.3816787e-03   9.8511383e-01
   8.7116209e-03   1.0095698e+00
  -1.4484425e-02   9.9274465e-01
  -2.8516039e-02   9.6121809e-01
  -1.7602495e-02   9.8975034e-01
  -1.3487467e-02   1.0117407e+00
   4.5273488e-02   1.0044118e+00
   1.4708072e-02   1.0229744e+00
  -7.3176655e-03   1.0200549e+00
  -6.0376960e-03   1.0033721e+00
  -7.0983115e-03   1.0297388e+00
  -2.6302765e-03   9.9819696e-01
  -2.7785896e-02   1.0186457e+00
  -9.2580042e-03   9.9233970e-01
   1.8871143e-03   9.7895604e-01
  -2.6170180e-04   1.0152148e+00
  -1.5960858e-02   1.0059374e+00
  -5.6579856e-03   1.0083242e+00
   1.6680864e-02   1.0245848e+00
   1.7928283e-02   9.8684708e-01
  -2.6842478e-02   1.0212434e+00
  -1.0580283e-02   1.0127084e+00
  -3.4188387e-02   1.0133531e+00
  -1.8258304e-02   9.9827318e-01
   1.5628122e-02   9.9872538e-01
   1.3607058e-02   1.0147393e+00
   7.6732998e-03   1.0029363e+00
   1.8404219e-02   9.8432033e-01
   3.6252901e-03   9.6581536e-01
  -8.1460647e-03   9.9052874e-01
   2.0378416e-03   9.8484278e-01
   3.6275869e-02   9.9335121e-01
   1.1544329e-02   9.8192753e-01
  -1.1551040e-03   9.9158250e-01
   6.7392186e-03   9.8101718e-01
   1.7538219e-02   1.0119247e+00
   4.3576274e-03   9.9775617e-01
  -2.6730181e-02   9.9632975e-01
  -1.9638704e-02   9.9689489e-01
  -1.3574024e-02   9.8581919e-01
  -2.6264156e-02   9.9214178e-01
  -2.7322809e-02   1.0138965e+00
   2.4604859e-03   9.6717351e-01
  -5.7320674e-03   1.0016838e+00
   1.0352360e-03   1.0052260e+00
  -1.7920381e-02   9.9940555e-01
   7.5076377e-03   9.9593987e-01
   3.0831514e-02   1.0096274e+00
  -3.2989246e-02   1.0143263e+00
  -2.0339232e-02   9.6622160e-01
  -2.2569212e-02   9.6114640e-01
  -3.3808576e-02   1.0181124e+00
  -1.9661546e-02   1.0052888e+00
   8.8255355e-03   9.8668431e-01
   1.3159603e-02   9.8974319e-01
   2.1621550e-02   1.0100913e+00
  -1.8620789e-02   1.0245548e+00
   1.3271820e-02   9.9724541e-01
  -2.7099010e-02   9.9318952e-01
  -2.7792278e-03   9.9694765e-01
  -1.6406982e-02   9.8389999e-01
   1.3916413e-02   1.0062987e+00
   3.3218785e-02   1.0055724e+00
   1.9921253e-02   1.0167799e+00
  -1.8992543e-02   9.8588789e-01
  -3.5896961e-02   9.8253063e-01
  -4.2906430e-03   9.8665679e-01
  -1.1705967e-02   1.0220720e+00
  -8.7759766e-03   9.9874568e-01
  -1.7768467e-02   9.8639029e-01
   4.8716780e-04   9.8332963e-01
   1.9089960e-02   9.7260536e-01
   3.6588229e-02   9.9184597e-01
  -2.5635237e-02   1.0125886e+00
   3.1217893e-02   1.0177271e+00
   1.4097847e-02   1.0088331e+00
  -1.7819977e-02   9.9714583e-01
  -1.4084452e-03   9.9846577e-01
  -2.3827304e-02   1.0052198e+00
  -1.7837435e-02   9.7273446e-01
  -7.3958788e-03   9.8065606e-01
  -2.2082836e-02   9.8535749e-01
   1.6720543e-02   9.6826562e-01
   1.3369385e-02   1.0135020e+00
   5.3478637e-04   1.0025339e+00
  -1.7285437e-03   9.9734057e-01
   2.1979646e-02   1.0184139e+00
   2.6374069e-02   1.0037106e+00
   3.2800909e-02   1.0107633e+00
   7.2293762e-03   1.0182237e+00
   1.4344836e-02   9.8065573e-01
   1.1598891e-02   9.9070621e-01
  -2.0213527e-03   9.8162693e-01
  -4.4010523e-03   9.7442746e-01
   1.4988930e-02   1.0096367e+00
  -1.3969230e-02   1.0081492e+00
  -9.3148559e-03   1.0094717e+00
   4.9668642e-03   1.0318120e+00
   1.3816390e-03   1.0109962e+00
   3.1078720e-03   1.0069271e+00
  -8.3008967e-03   1.0000410e+00
   6.5452923e-03   9.8531754e-01
  -7.2042882e-03   9.8375851e-01
  -4.9499453e-03   1.0323906e+00
   2.3924563e-02   9.8142383e-01
   7.6505709e-03   9.8512825e-01
   2.7915341e-03   1.0254534e+00
   2.2944170e-02   9.7569288e-01
  -5.6700888e-03   9.5871492e-01
   1.1225347e-02   1.0074615e+00
  -2.5010894e-02   1.0091103e+00
  -1.6672849e-02   9.7391477e-01
   1.8799340e-03   1.0277258e+00
  -6.5646091e-03   9.9442180e-01
   5.5720798e-03   1.0121546e+00
   2.9395029e-02   1.0035840e+00
  -2.1797793e-02   1.0008654e+00
   3.5947301e-02   1.0129865e+00
  -9.6706867e-03   1.0030243e+00
  -3.0659528e-02   9.9332220e-01
   8.9208292e-03   9.7225867e-01
   4.4228636e-03   9.6961368e-01
  -6.0839175e-03   1.0181734e+00
  -6.8660241e-03   9.9723892e-01
   9.9912468e-04   9.7465823e-01
  -1.1760379e-02   9.8673125e-01
  -3.6399977e-02   9.8864459e-01
  -1.0142403e-02   1.0134356e+00
  -3.4360067e-03   9.9725168e-01
  -2.9479584e-02   1.0296449e+00
   1.8883604e-03   9.9254715e-01
   1.9933769e-03   1.0164857e+00
  -1.0928330e-02   1.0284451e+00
  -2.3027165e-03   9.6334403e-01
   3.2350121e-04   9.7994071e-01
   5.9357544e-03   9.8102679e-01
  -5.4000648e-03   9.8997087e-01
  -7.7736831e-03   9.8301875e-01
   4.1505047e-02   1.0091621e+00
  -3.0080700e-03   1.0131168e+00
  -2.4640027e-02   9.9548600e-01
   4.0049312e-03   1.0082841e+00
  -1.2976171e-02   1.0239017e+00
   7.8473529e-04   1.0152234e+00
   1.3290754e-02   9.9718101e-01
   1.1376520e-02   9.8367203e-01
  -4.9443737e-03   9.8815607e-01
  -8.1460193e-03   9.8344261e-01
  -1.1340917e-02   1.0131327e+00
   4.8631466e-03   9.9890032e-01
   2.0390244e-02   9.8752864e-01
  -1.7030038e-02   1.0026755e+00
   2.7276652e-03   1.0362349e+00
   3.0322724e-02   1.0175413e+00
  -2.0990963e-02   1.0139248e+00
  -1.7951110e-03   1.0233670e+00
  -4.4998167e-02   9.6825053e-01
  -7.8273295e-03   1.0228448e+00
  -5.0495073e-03   9.7638320e-01
  -1.1538802e-02   9.7953628e-01
   1.0520397e-02   9.8720187e-01
   1.4114403e-02   9.9761465e-01
  -3.5330564e-03   9.5728901e-01
  -3.4462175e-03   9.8320067e-01
   1.7024514e-02   9.9343217e-01
   1.6328126e-02   1.0135524e+00
   1.8860704e-03   1.0210136e+00
  -2.0544645e-02   9.9896656e-01
  -1.1538711e-02   9.9454843e-01
  -2.4205272e-03   9.9354631e-01
   2.0877940e-02   1.0418867e+00
  -2.8816458e-03   9.8705755e-01
  -1.4891333e-02   1.0068134e+00
  -1.6818988e-02   9.8372888e-01
  -4.5748733e-03   1.0008190e+00
  -4.0693471e-03   9.9422613e-01
  -1.4793327e-02   1.0236565e+00
   3.7211842e-02   9.9568521e-01
  -2.5062575e-03   9.7150269e-01
   2.3874266e-02   1.0074114e+00
   6.0953738e-03   9.9171075e-01
   1.3349288e-04   1.0389840e+00
  -1.4956841e-02   1.0220478e+00
  -5.6220264e-03   9.8726175e-01
  -8.2617865e-03   9.9956153e-01
   3.0215845e-02   1.0073203e+00
   2.0428642e-02   9.8878293e-01
  -1.5534745e-02   9.8790300e-01
   1.5211707e-02   1.0394097e+00
   2.0122368e-04   1.0046571e+00
   5.2531998e-02   9.7894890e-01
   2.5453253e-02   1.0026939e+00
   2.4062884e-02   1.0014146e+00
   4.9619041e-03   1.0005284e+00
   1.8091962e-02   9.9826575e-01
  -1.7180880e-02   1.0213306e+00
   1.4475051e-02   1.0116738e+00
   4.8884301e-03   9.7684347e-01
   3.9600864e-03   1.0320371e+00
  -1.8922456e-03   9.9007973e-01
   2.0225282e-02   9.9445480e-01
  -9.0923013e-04   1.0240215e+00
  -1.7916491e-02   9.8532549e-01
   2.6380421e-02   1.0076366e+00
   1.5402103e-02   1.0005273e+00
   5.4255391e-03   1.0320882e+00
  -1.3921641e-02   1.0090040e+00
  -1.3141223e-03   1.0271240e+00
   2.4093773e-02   1.0028012e+00
   2.8840328e-03   1.0131209e+00
   6.7150734e-03   9.9512083e-01
   7.0665898e-03   1.0005337e+00
  -6.9462843e-03   9.9624076e-01
   9.9687805e-03   1.0091760e+00
  -2.0325723e-02   1.0003529e+00
  -2.8767292e-02   1.0109349e+00
   4.6238740e-04   1.0180369e+00
   2.5515779e-02   9.8402860e-01
  -1.1862425e-02   9.9814749e-01
  -6.0566424e-03   9.8534051e-01
  -5.7708220e-03   1.0019318e+00
   2.4195162e-02   9.9813233e-01
  -1.3826500e-02   9.9656316e-01
  -1.2279865e-02   9.9392616e-01
  -1.4225962e-03   1.0027314e+00
  -3.1797143e-02   1.0127063e+00
  -1.6348206e-02   1.0027499e+00
  -2.9795071e-02   1.0061191e+00
   1.1704905e-02   1.0197293e+00
  -1.0037365e-02   1.0016641e+00
  -3.6094973e-02   9.9396447e-01
  -2.7616652e-02   9.9506214e-01
  -1.7955603e-02   9.8785546e-01
   4.3898087e-03   9.9819859e-01
   1.0084053e-02   1.0027865e+00
  -3.0294450e-02   9.6061736e-01
  -3.4704437e-02   9.9471228e-01
   1.6772439e-02   9.9244843e-01
  -6.6091108e-03   9.9064310e-01
   1.1976025e-02   1.0121405e+00
  -2.1984110e-02   9.9238871e-01
  -1.6436586e-03   1.0101654e+00
   3.4259913e-02   9.9649632e-01
   1.6929987e-03   1.0095828e+00
  -1.5377184e-03   9.7554182e-01
   3.1541506e-02   1.0190968e+00
  -1.8094507e-02   9.9882391e-01
   7.6650703e-03   1.0262756e+00
   2.8193151e-02   1.0105029e+00
  -8.1464165e-03   9.8402189e-01
   2.1757683e-02   9.8179668e-01
   1.8078498e-02   1.0030545e+00
  -3.4824242e-02   9.9439030e-01
   2.2396041e-03   9.9689579e-01
  -2.3957973e-02   9.9106322e-01
   3.2580720e-02   1.0115168e+00
  -1.4721466e-02   1.0088864e+00
  -3.8834061e-03   9.9330380e-01
   3.6523372e-02   1.0023148e+00
  -3.5760601e-04   9.7896456e-01
   1.1155476e-02   9.6316640e-01
  -4.2618108e-02   1.0037029e+00
   2.3431537e-02   1.0087603e+00
   6.4724409e-03   1.0020301e+00
  -2.4211280e-03   9.9583864e-01
   1.9337354e-02   9.8578714e-01
   2.8798763e-02   9.7585399e-01
   2.9961158e-02   9.8923748e-01
  -3.6404318e-02   9.9651081e-01
   2.1357745e-03   9.9313849e-01
   4.6651228e-03   1.0212600e+00
  -5.3656286e-03   1.0119866e+00
   2.1626740e-02   1.0161661e+00
   1.0685255e-02   1.0146741e+00
   2.9546582e-02   1.0104883e+00
  -3.1439423e-02   9.9661371e-01
  -1.4884554e-02   1.0299457e+00
   9.9988852e-03   9.9273886e-01
  -2.3317778e-02   9.8208304e-01
  -1.4298941e-02   9.9913290e-01
  -8.2373098e-03   1.0236981e+00
   1.8067367e-02   9.9520426e-01
  -1.0105635e-02   9.8318982e-01
  -3.1504046e-02   9.9741658e-01
   1.5988639e-02   9.9232628e-01
  -2.1742675e-02   9.9420178e-01
  -5.1588921e-03   1.0029815e+00
  -6.9567469e-03   9.9278473e-01
  -5.9333726e-03   1.0377071e+00
  -2.2532052e-03   9.6694586e-01
  -7.3895633e-03   1.0148543e+00
  -3.6950924e-02   9.7702937e-01
  -1.6952360e-02   9.9336789e-01
  -2.0409014e-02   1.0077314e+00
  -3.3576579e-03   9.9300477e-01
   1.8514130e-03   9.8989091e-01
   2.1964065e-02   1.0091898e+00
  -1.1995068e-02   9.5674110e-01
  -6.8326011e-04   9.9905865e-01
   1.7497986e-03   9.9504682e-01
  -1.5036147e-02   1.0312421e+00
  -1.7342034e-02   1.0200807e+00
  -1.2438789e-02   9.7612796e-01
  -2.4381515e-03   9.8663234e-01
   4.5800902e-03   1.0386015e+00
  -1.1060323e-02   9.9113170e-01
  -2.1578118e-04   9.8065866e-01
  -4.7439339e-03   1.0019579e+00
   2.1214676e-02   9.7639844e-01
   8.9400326e-03   1.0207054e+00
   3.5570290e-02   1.0087293e+00
  -1.0073377e-02   9.6212770e-01
   2.4947787e-02   9.6042644e-01
  -2.9733847e-02   1.0328124e+00
   1.5560708e-02   1.0263305e+00
   1.7393911e-03   9.6099396e-01
   2.0754447e-02   9.8623038e-01
   2.7057944e-02   9.8243524e-01
   1.8265854e-02   1.0052984e+00
  -3.0914894e-02   1.0098567e+00
   3.0785670e-03   9.8997474e-01
   6.7825192e-03   9.8529475e-01
   8.7240405e-03   9.9993778e-01
   5.6113236e-03   1.0033500e+00
  -1.1792022e-02   9.7464669e-01
   2.1278781e-02   9.7854943e-01
   3.1340549e-02   1.0030634e+00
   4.4357281e-04   1.0011370e+00
  -2.3979489e-02   1.0163511e+00
  -1.6769564e-02   1.0042289e+00
  -1.1652667e-02   1.0298891e+00
  -1.2962234e-02   1.0160308e+00
   6.5992742e-03   9.7078481e-01
   2.5625355e-02   1.0063156e+00
  -9.7001797e-03   1.0063052e+00
  -2.0883577e-02   9.8119308e-01
  -1.1085427e-02   1.0290066e+00
  -4.4487055e-03   9.7813050e-01
   1.0373545e-02   1.0313373e+00
  -8.1542940e-03   9.7601233e-01
  -1.4465497e-02   1.0308583e+00
   3.5547013e-03   9.6186221e-01
   3.7036221e-03   9.8840517e-01
  -1.1321404e-02   9.7542669e-01
  -1.6718892e-02   1.0204030e+00
   3.2487721e-02   1.0042356e+00
   3.7173488e-02   9.9272495e-01
  -2.8808034e-02   1.0030618e+00
  -2.5409855e-03   1.0035626e+00
   7.5750296e-03   9.9052313e-01
   2.5520594e-03   9.9660698e-01
  -1.5657016e-03   1.0098724e+00
  -2.0062688e-02   1.0209451e+00
   5.8740981e-03   9.8496673e-01
   3.0994068e-03   1.0188738e+00
   1.2707034e-02   1.0082562e+00
   4.4040536e-03   1.0179174e+00
  -1.7147312e-03   9.9977089e-01
   1.2707257e-02   9.9182463e-01
   3.0100849e-02   9.8512708e-01
   2.5578097e-02   1.0146153e+00
   1.1908959e-02   1.0118655e+00
   8.0163800e-03   1.0026069e+00
   1.0892909e-03   1.0102275e+00
   8.8543119e-03   9.8783932e-01
  -6.6400648e-03   1.0093542e+00
   1.3869425e-02   1.0208007e+00
  -1.2527636e-02   9.9018256e-01
   3.2653008e-02   9.6875413e-01
  -2.5009421e-03   1.0115436e+00
   1.1287751e-02   9.9667200e-01
  -1.6033789e-02   1.0072852e+00
  -1.9398225e-02   1.0158768e+00
  -5.0509034e-02   1.0044502e+00
   1.9085483e-03   9.8691195e-01
  -2.3573398e-02   1.0091890e+00
   1.1429863e-02   1.0046988e+00
  -1.1680123e-02   9.8267394e-01
  -4.8476773e-03   9.9670212e-01
   2.0701594e-02   1.0085949e+00
  -1.4260147e-02   1.0045957e+00
   5.9621751e-03   9.7512620e-01
  -4.0190814e-03   9.9664801e-01
   2.0048852e-02   9.7987754e-01
  -1.2445001e-02   9.6937258e-01
   2.5474305e-02   9.8411872e-01
  -1.4909455e-02   1.0149739e+00
   7.8048780e-04   9.7798536e-01
   2.2434790e-02   9.8325265e-01
   4.1332645e-02   1.0013048e+00
  -7.9726541e-03   1.0149752e+00
  -9.8003947e-03   1.0399128e+00
   5.6984573e-04   9.7491983e-01
   7.4691538e-04   1.0085457e+00
   2.9339657e-03   9.9594088e-01
   1.9426029e-02   1.0183507e+00
  -9.6420045e-03   9.9513132e-01
  -1.9127791e-02   9.7423834e-01
  -3.2543650e-02   9.8751486e-01
  -1.2412813e-02   1.0161981e+00
  -7.9238163e-03   1.0054483e+00
   1.3798895e-02   9.9270242e-01
   4.4702487e-03   1.0030248e+00
   1.6875374e-02   1.0187183e+00
   1.8748131e-03   9.8270120e-01
   1.3075178e-02   1.0333017e+00
   2.4157263e-02   9.7253070e-01
  -3.9384551e-02   1.0114321e+00
   2.0470727e-02   1.0000586e+00
   1.9905283e-02   9.6115690e-01
   2.1479683e-02   1.0163577e+00
   2.2485947e-03   9.9638408e-01
  -1.4962831e-02   1.0046463e+00
   8.8524823e-03   9.7755225e-01
   5.3246312e-03   1.0249727e+00
  -1.3601616e-03   1.0309858e+00
   2.2617492e-02   1.0058991e+00
   9.0939129e-03   1.0019932e+00
  -6.6231717e-03   9.9377598e-01
  -1.6457239e-02   1.0134826e+00
  -1.2341886e-02   9.9985946e-01
   2.4927243e-02   1.0067188e+00
   1.6604952e-02   1.0081016e+00
   1.6785321e-02   9.7945293e-01
  -5.8438200e-03   1.0047332e+00
  -1.1958011e-02   1.0105990e+00
   3.3680567e-02   1.0122977e+00
   8.7808995e-03   9.9358083e-01
   1.7302698e-02   1.0015793e+00
  -3.9632895e-02   9.9745909e-01
   1.1983370e-02   9.9836474e-01
  -3.4176260e-02   1.0089536e+00
   2.7368210e-02   9.9182116e-01
   3.3014273e-03   1.0115906e+00
  -1.2530645e-02   9.9688019e-01
   1.9624829e-03   9.8772570e-01
   6.3555039e-03   1.0081106e+00
  -3.4253960e-03   9.8203284e-01
  -7.3269310e-03   1.0086936e+00
   1.4210432e-02   1.0272159e+00
   2.6246234e-02   9.8342177e-01
  -7.0521242e-03   9.7835648e-01
   5.4291486e-03   9.8483117e-01
  -1.8432824e-02   1.0067365e+00
   9.1105698e-03   1.0025209e+00
   1.0530016e-03   1.0491592e+00
   1.1864853e-02   9.6826317e-01
   5.6387322e-03   1.0070448e+00
  -1.1796296e-02   1.0046398e+00
  -1.0308212e-02   9.9402301e-01
  -8.9412587e-03   1.0167920e+00
  -4.0970234e-03   1.0299629e+00
   1.5541152e-02   1.0130144e+00
   5.5372279e-03   9.7656964e-01
   2.8943423e-02   1.0033953e+00
  -1.5041845e-02   1.0111843e+00
  -1.8682709e-03   9.9025496e-01
  -1.0524198e-03   9.8747700e-01
   1.4344485e-03   1.0101536e+00
  -3.6404998e-02   1.0007289e+00
   3.3379497e-03   1.0053423e+00
   2.3386668e-02   9.8476351e-01
   9.3590806e-03   1.0150210e+00
  -2.9500259e-02   1.0303245e+00
  -4.4170061e-03   1.0116996e+00
  -2.4333466e-03   9.7153193e-01
   6.5394430e-03   1.0142198e+00
   3.9841147e-02   9.9774648e-01
   1.0107356e-02   1.0036175e+00
  -9.7587943e-03   1.0265643e+00
  -2.8495432e-02   9.8664481e-01
   2.7913976e-03   9.9022033e-01
  -1.0688979e-02   9.9738221e-01
   4.5721336e-03   1.0205395e+00
   8.0440805e-03   9.7068501e-01
  -1.5488933e-02   1.0010752e+00
   3.1143240e-03   1.0067906e+00
   4.3567113e-02   9.8225139e-01
  -7.7062280e-03   1.0018811e+00
   1.2686239e-02   1.0382305e+00
   1.6564014e-02   1.0086196e+00
   1.7543592e-02   9.6109238e-01
  -7.9723317e-03   9.9637931e-01
   2.4641664e-02   9.8372362e-01
   2.3380953e-02   9.8701884e-01
  -2.5830813e-02   1.0083282e+00
  -1.3690204e-03   1.0098982e+00
  -5.2898425e-03   1.0133638e+00
   1.4020826e-02   9.7603842e-01
  -9.0002220e-03   1.0124342e+00
   1.1913224e-02   9.8817468e-01
   1.8392216e-02   9.9136169e-01
  -2.4048626e-02   9.6898786e-01
  -1.0955232e-02   1.0011637e+00
  -3.0534655e-02   9.9318645e-01
   1.3811594e-02   1.0047140e+00
   4.1621579e-02   9.6700518e-01
   9.6924026e-03   1.0192375e+00
   2.8719815e-02   9.9004766e-01
  -2.1366185e-02   1.0019155e+00
   1.0992543e-02   9.8150815e-01
  -1.6727906e-02   1.0186386e+00
  -2.1229082e-02   1.0025420e+00
  -1.2914548e-03   9.8619126e-01
   1.7855164e-02   1.0171123e+00
  -1.1843316e-02   1.0022818e+00
  -1.3922599e-03   9.9204189e-01
  -1.4190562e-03   9.7723109e-01
   5.8591875e-03   1.0164721e+00
   2.7278309e-02   9.8049306e-01
  -5.4995921e-03   1.0286983e+00
   4.7993229e-03   9.8478411e-01
   6.7484570e-03   9.9459688e-01
   1.6728316e-02   9.9098130e-01
   1.7410493e-02   9.9434221e-01
   2.6866183e-03   9.7124618e-01
  -9.1937780e-03   1.0015516e+00
   3.6109335e-03   9.8869132e-01
  -1.1777626e-02   1.0013515e+00
  -2.6359269e-02   1.0175011e+00
  -2.9764219e-02   1.0010564e+00
  -1.9179406e-02   1.0000455e+00
   1.4268052e-02   1.0009768e+00
  -6.9708643e-03   9.9265799e-01
   3.6235233e-02   1.0109868e+00
   6.8878910e-03   1.0002517e+00
   1.7392703e-02   1.0217447e+00
   5.9819858e-03   1.0187137e+00
  -3.6486426e-03   1.0206742e+00
  -5.2698111e-03   9.6757146e-01
  -2.9423439e-02   9.9207142e-01
   2.8112009e-03   9.8352526e-01
  -3.3734131e-02   1.0263808e+00
  -2.2931651e-02   1.0011129e+00
  -8.0994938e-03   9.9521509e-01
  -9.4868428e-03   9.8820623e-01
   9.8549535e-03   9.9296173e-01
  -1.9898279e-02   9.9568872e-01
  -5.3686062e-03   9.8481672e-01
   1.7593106e-02   9.9125165e-01
   1.1975513e-03   1.0064178e+00
   2.6480831e-02   9.9170432e-01
  -1.7575551e-02   1.0193856e+00
   1.2313690e-03   9.9993567e-01
  -3.4072848e-02   9.9488669e-01
  -8.1847207e-03   1.0079117e+00
  -1.5687616e-02   9.9264846e-01
  -1.0251845e-02   1.0117848e+00
  -1.8312832e-02   9.6922600e-01
   1.8270514e-02   1.0011654e+00
  -2.1244015e-02   9.7429314e-01
   5.5691070e-03   9.6620732e-01
  -7.8285247e-03   9.9345717e-01
   3.7297798e-02   1.0021029e+00
   9.2578271e-03   1.0408171e+00
   1.3318974e-02   9.7674938e-01
   2.0576882e-02   1.0124588e+00
  -2.4912757e-02   9.9227510e-01
  -7.1766647e-03   1.0378459e+00
  -3.1242062e-03   1.0304781e+00
   1.9931138e-03   9.6848467e-01
   3.4471389e-03   9.8510503e-01
   8.9276106e-03   9.9738786e-01
   7.0542205e-03   1.0189111e+00
   6.9483134e-03   9.8009121e-01
  -2.2851463e-02   1.0210041e+00
   1.9772726e-03   9.9740364e-01
   1.3190867e-02   1.0177474e+00
  -1.4835184e-02   1.0232106e+00
   7.2085437e-03   9.8208622e-01
   2.7715464e-02   1.0231821e+00
  -2.5594988e-02   9.9869050e-01
   2.9143200e-02   9.7363598e-01
  -1.5602810e-02   1.0040634e+00
   2.4898999e-03   9.9502383e-01
   1.2116054e-03   1.0084157e+00
   9.1609328e-03   1.0314571e+00
   2.3244970e-02   9.9223235e-01
  -3.1992445e-02   1.0214229e+00
   5.9175140e-03   9.9033037e-01
  -9.0552864e-03   9.8484943e-01
  -1.8411029e-02   1.0256248e+00
   1.1480889e-02   9.8759543e-01
  -5.4966516e-03   9.8166060e-01
   2.8738348e-02   1.0181161e+00
  -3.7025802e-02   9.9252419e-01
   7.1233930e-03   1.0038766e+00
  -3.3604636e-03   9.7565031e-01
  -5.3274096e-04   9.8443382e-01
  -4.6934273e-03   9.7507449e-01
   2.4646314e-02   1.0078189e+00
  -2.7115131e-03   9.7971823e-01
  -1.8207307e-02   9.9134687e-01
  -8.6394215e-04   9.9292661e-01
  -1.5777782e-02   9.9910205e-01
   3.8087615e-02   1.0101585e+00
   7.5633218e-03   9.6679699e-01
   7.7625006e-03   9.9960238e-01
   1.1051709e-02   9.8776935e-01
   6.8820629e-03   9.8593872e-01
   7.4096742e-04   1.0106019e+00
  -7.3536328e-03   9.9174071e-01
   6.7128123e-03   1.0247186e+00
  -8.6808318e-03   1.0234621e+00
  -1.6291541e-02   9.6685838e-01
   1.0628197e-02   9.8262990e-01
  -1.6650735e-02   1.0033590e+00
   2.5196137e-02   1.0428329e+00
   1.6275644e-02   9.8580676e-01
  -1.5288351e-02   9.6692612e-01
  -1.0565985e-02   9.9034091e-01
  -6.5164084e-03   1.0191245e+00
  -8.3591579e-03   9.7955181e-01
  -2.8545583e-04   9.9547819e-01
  -4.7776023e-03   1.0056017e+00
  -2.3951799e-02   1.0006549e+00
  -1.2175285e-02   9.7977972e-01
   1.3843303e-03   1.0043502e+00
  -2.9062269e-02   1.0018893e+00
   2.4268244e-03   1.0182470e+00
   1.7868520e-02   9.8470626e-01
  -1.0840516e-02   9.7685076e-01
  -6.2222062e-03   9.8931394e-01
   5.7217005e-03   9.8443377e-01
   4.0765287e-05   1.0250769e+00
  -1.2073073e-02   9.7965849e-01
   8.5255129e-03   1.0262490e+00
   1.5477545e-02   9.7849237e-01
  -8.6468822e-03   9.8711040e-01
  -2.3251718e-03   9.7640951e-01
   2.1756755e-03   1.0255271e+00
   1.3283486e-03   9.9166352e-01
   1.3478687e-02   1.0316397e+00
   8.8541890e-03   9.8621694e-01
   9.8614052e-03   1.0079291e+00
   3.1650479e-02   9.6735771e-01
   1.5072419e-02   9.9584640e-01
   7.4673628e-03   9.9188189e-01
   3.9984039e-03   9.8267171e-01
   2.1209911e-02   1.0008563e+00
   8.0362214e-03   1.0151684e+00
   7.1254218e-03   1.0217822e+00
  -2.3634445e-02   9.9908498e-01
   1.6729222e-02   9.9996285e-01
   4.8679559e-03   9.8997331e-01
   1.7487114e-02   1.0050349e+00
  -1.4151187e-02   1.0171548e+00
   1.9660826e-02   1.0038993e+00
  -5.8422080e-03   9.8457900e-01
  -9.6237808e-03   1.0156726e+00
  -1.4554959e-02   1.0093900e+00
   1.2997994e-02   1.0395452e+00
   3.5400393e-02   9.9993942e-01
   1.3969012e-02   9.8828707e-01
  -1.8603739e-02   1.0077973e+00
   1.3902042e-02   1.0097201e+00
  -1.5045635e-02   1.0152931e+00
   3.8579789e-04   9.8852939e-01
   1.4043859e-02   1.0084582e+00
   1.8040964e-02   9.8492085e-01
  -4.6924571e-03   9.6721802e-01
   2.5113043e-03   9.5098003e-01
  -2.2060547e-02   1.0077943e+00
   4.0953669e-04   9.9167028e-01
   4.1831727e-02   1.0241539e+00
  -1.3728743e-02   9.9486423e-01
   2.1482203e-02   1.0101121e+00
  -1.7695983e-02   9.8214910e-01
   2.5002034e-03   1.0138629e+00
  -1.5385121e-02   1.0067757e+00
   2.7729296e-03   9.7385641e-01
  -1.5594779e-02   1.0089191e+00
   9.2912619e-03   1.0085003e+00
  -7.5649642e-03   1.0031968e+00
   2.9056059e-02   9.8713456e-01
   2.7137488e-03   1.0046966e+00
   7.0761605e-03   1.0092526e+00
   6.4610431e-03   9.9880653e-01
  -3.2337202e-03   9.8954160e-01
  -4.8397185e-03   9.9596633e-01
   5.6119633e-03   1.0003516e+00
   1.5647774e-02   9.9745564e-01
  -9.9688583e-03   1.0095703e+00
   2.7297134e-02   1.0070907e+00
  -2.6956125e-02   9.7986534e-01
  -4.1368352e-02   9.9176502e-01
  -2.6392733e-03   1.0058896e+00
  -2.0853292e-03   9.8549979e-01
  -1.9740470e-02   9.6968834e-01
   3.6809389e-03   1.0194647e+00
  -8.2822579e-03   1.0150489e+00
   4.1625789e-03   9.7452015e-01
   1.4013165e-02   9.9801688e-01
   1.2453336e-02   1.0019264e+00
   1.0202790e-02   1.0144634e+00
   2.9634011e-02   1.0415969e+00
   1.1204225e-02   9.9588191e-01
   2.1227940e-03   9.9862460e-01
  -2.3827988e-02   1.0151021e+00
   1.4939328e-02   1.0530368e+00
   3.2152875e-03   9.9145895e-01
   1.6048412e-02   9.8949986e-01
   1.3873272e-02   9.8687974e-01
  -1.3466803e-02   1.0339970e+00
   1.2919253e-02   9.8179417e-01
   9.0752967e-04   1.0086503e+00
  -2.7507155e-02   1.0349757e+00
   8.3732264e-03   9.6663002e-01
  -5.3872479e-03   9.7401587e-01
   5.6399562e-02   1.0255922e+00
   1.1068667e-02   1.0119158e+00
  -3.4786294e-03   9.7744159e-01
   3.0259645e-02   1.0102563e+00
   1.9853727e-02   1.0358894e+00
   1.5975779e-02   9.9358855e-01
   2.8776138e-02   9.7858287e-01
  -9.9730712e-03   1.0098795e+00
  -9.4999464e-03   9.9668615e-01
  -3.9092250e-02   1.0082827e+00
  -3.3700857e-03   9.8645470e-01
   4.4333463e-02   9.8572650e-01
  -1.3176894e-02   9.9795792e-01
  -1.7652677e-02   9.8316474e-01
   1.3261996e-02   9.6663347e-01
   2.3510735e-03   9.7407656e-01
   1.3848778e-02   1.0023041e+00
  -2.5941413e-02   9.6753170e-01
   3.1714256e-03   1.0200756e+00
  -2.7454810e-02   1.0228897e+00
  -1.6624997e-02   1.0056318e+00
   2.4168574e-02   9.9078115e-01
  -1.3610663e-02   9.7654873e-01
   1.2514333e-02   9.8694784e-01
  -1.4977549e-03   9.9950817e-01
   3.0256230e-02   9.7861645e-01
   4.7855306e-03   9.9537279e-01
   1.1778948e-02   1.0174267e+00
   9.2463702e-03   1.0050443e+00
   1.6496244e-02   1.0168339e+00
  -8.4825406e-03   9.7674476e-01
  -1.4778427e-02   9.8366333e-01
  -3.9703434e-02   9.9712480e-01
  -5.1511779e-03   1.0177262e+00
  -1.1662679e-02   1.0076054e+00
   2.3342221e-02   1.0399440e+00
  -1.5635287e-02   9.7084517e-01
  -2.0629149e-04   9.9446646e-01
   1.7112643e-02   9.9117463e-01
  -3.7163932e-02   1.0024913e+00
  -9.8770315e-03   1.0186680e+00
   3.3541806e-03   1.0052485e+00
  -7.5618462e-03   1.0180920e+00
   1.1602811e-02   9.8141833e-01
  -8.4220341e-03   9.9692919e-01
   3.9279474e-03   1.0056851e+00
   1.1059279e-02   1.0130742e+00
   1.7694693e-02   9.8536205e-01
  -1.4491312e-02   1.0302688e+00
   2.9470706e-02   1.0411563e+00
   2.4691330e-02   9.8320430e-01
  -1.0967904e-02   9.9031980e-01
  -2.5907159e-02   1.0024753e+00
   9.2264251e-03   9.9617672e-01
   1.0269566e-02   1.0080374e+00
   1.8481643e-03   1.0138939e+00
  -8.7151694e-03   9.6686626e-01
  -1.3298656e-02   9.7340419e-01
  -4.6376666e-03   1.0083829e+00
  -1.5489378e-02   9.9449878e-01
  -2.6266051e-02   9.7765649e-01
   1.5586587e-02   1.0187878e+00
  -1.0810685e-04   9.7436884e-01
   8.5757834e-03   1.0079634e+00
   8.8645004e-04   9.7432768e-01
   4.8254244e-04   9.9227008e-01
  -1.0750130e-02   9.7099087e-01
   2.5453274e-03   9.7435893e-01
  -2.9185921e-02   9.9945046e-01
  -1.0513195e-02   9.8654142e-01
  -1.7471473e-02   1.0202062e+00
   1.6141437e-02   1.0230588e+00
   8.4420671e-04   9.7866909e-01
   1.4047791e-02   1.0092588e+00
  -2.2650258e-02   9.8070743e-01
   1.2365650e-02   9.9321901e-01
   1.0558615e-02   1.0115069e+00
   1.0174785e-02   9.8746590e-01
   1.1244013e-02   1.0164477e+00
   1.3769843e-02   1.0302479e+00
   1.6183606e-02   1.0105524e+00
  -1.1358444e-02   1.0284597e+00
  -3.5833069e-02   9.9410871e-01
   5.7790757e-03   1.0262602e+00
   3.5109872e-02   1.0053868e+00
   3.6816069e-03   9.6538514e-01
   1.9445028e-02   1.0175018e+00
  -1.0072005e-02   1.0036012e+00
  -8.1419037e-03   1.0193796e+00
   9.5669102e-03   1.0260782e+00
  -2.0400782e-04   9.8791245e-01
  -8.4727751e-04   9.8701441e-01
   1.4347756e-02   1.0194600e+00
  -5.4124589e-03   1.0004426e+00
   1.8691654e-02   1.0144148e+00
   1.1657874e-02   1.0191073e+00
  -4.5847888e-03   1.0183503e+00
   1.9283648e-02   1.0108435e+00
   1.8150413e-02   9.9091573e-01
   7.3250315e-03   1.0004051e+00
  -3.5377764e-03   1.0089654e+00
  -1.5969288e-02   1.0158982e+00
  -7.0314821e-03   1.0007209e+00
   7.4913837e-03   1.0030428e+00
  -9.7183689e-04   9.9442751e-01
  -1.8993228e-02   1.0087759e+00
  -3.0666111e-02   1.0073241e+00
   1.4209515e-02   9.9201442e-01
  -1.5265317e-03   9.7239907e-01
   1.3169467e-02   9.8962804e-01
   7.8559978e-03   1.0008549e+00
   3.7413892e-03   1.0163213e+00
   2.5623234e-02   1.0436666e+00
  -4.0231216e-03   9.7458635e-01
  -2.0379030e-02   1.0113672e+00
   3.8252491e-02   1.0047405e+00
  -7.1470415e-03   9.8276611e-01
  -1.4426556e-03   1.0470757e+00
  -2.9683696e-03   1.0019103e+00
   5.6824097e-03   9.8951562e-01
   3.3610071e-02   1.0099158e+00
  -1.8273182e-02   1.0234528e+00
   3.3505898e-03   9.8874352e-01
   2.0019385e-02   9.9830929e-01
  -2.0299657e-02   1.0193488e+00
  -9.8102074e-04   9.9922416e-01
   3.9346223e-03   9.9857615e-01
   3.1004935e-03   9.9386248e-01
  -5.2805657e-03   9.9416086e-01
   8.6582678e-03   1.0191033e+00
   5.9888736e-03   1.0045999e+00
  -1.2295884e-02   9.8216341e-01
  -2.5552490e-02   1.0052656e+00
  -3.3198017e-02   9.8629518e-01
  -4.6769260e-03   9.9693455e-01
  -1.6267941e-02   9.6283402e-01
   2.3912585e-02   1.0073948e+00
   2.2761631e-02   9.6891212e-01
   1.4779525e-02   9.7074011e-01
   1.0164579e-02   1.0089578e+00
  -1.2357146e-02   9.9225705e-01
  -1.6049225e-02   1.0423407e+00
   4.6535300e-03   1.0014880e+00
  -2.2293978e-02   9.8616084e-01
   1.4764715e-02   1.0259725e+00
  -1.6227802e-02   1.0233080e+00
   6.3065848e-04   9.9933924e-01
   3.0303690e-02   1.0094156e+00
   1.3608440e-02   9.9068047e-01
  -7.0386363e-03   9.8664595e-01
   8.2786285e-05   9.9662938e-01
   1.9265238e-02   1.0041308e+00
   5.5277043e-04   1.0278623e+00
  -1.3365755e-02   9.9660076e-01
   2.6523180e-02   1.0015880e+00
  -1.0104321e-03   9.9128559e-01
  -3.9753085e-03   9.9772005e-01
   1.7568742e-02   1.0155923e+00
  -2.7587688e-02   9.7589006e-01
  -2.0353692e-02   1.0319969e+00
   1.5863579e-03   1.0017542e+00
   2.4335350e-03   9.7443636e-01
  -8.1008227e-03   9.9423456e-01
  -7.9089043e-03   9.8143185e-01
  -9.1510754e-03   9.8516059e-01
  -4.4692018e-03   9.9637461e-01
   6.0688944e-03   1.0010353e+00
  -1.1444227e-02   1.0025401e+00
  -2.6152818e-02   1.0154419e+00
   2.6411771e-03   9.8852033e-01
   3.0078385e-02   1.0151313e+00
   3.3480927e-02   9.9903648e-01
  -3.2621618e-02   1.0053747e+00
   1.6454256e-02   9.9322361e-01
  -2.8976822e-02   1.0056994e+00
   3.2545011e-02   9.8349095e-01
  -3.6096806e-03   1.0023249e+00
   3.0769733e-02   9.9525857e-01
   2.3986646e-03   1.0256842e+00
  -3.4102723e-03   9.7416202e-01
   1.2531576e-02   9.9681173e-01
   1.8387607e-02   9.9555987e-01
   2.6829691e-02   1.0070547e+00
   5.2426366e-03   9.7111386e-01
   1.8511976e-03   9.7382743e-01
   9.9390668e-03   1.0238813e+00
  -1.0205105e-02   1.0077473e+00
   1.4680199e-02   1.0125474e+00
  -5.4543091e-02   9.7006711e-01
  -7.5316982e-03   1.0120822e+00
  -9.7663989e-03   1.0089849e+00
  -2.1287861e-02   9.7767568e-01
   1.7897479e-02   1.0078928e+00
   6.8810606e-03   1.0138837e+00
   1.2064073e-03   1.0124804e+00
  -5.0419230e-04   9.9739202e-01
   7.0348607e-03   9.8083207e-01
   3.0925955e-03   1.0195136e+00
   6.6832132e-03   1.0012776e+00
   1.4817366e-02   9.9430953e-01
   2.0515500e-02   9.7762863e-01
   1.2212824e-02   9.9278930e-01
  -1.0679801e-02   9.7676305e-01
  -1.5081153e-02   9.9038534e-01
  -9.4205329e-03   9.9185457e-01
  -6.0960608e-03   1.0099854e+00
   2.8104378e-03   9.9095327e-01
   3.0067332e-02   1.0161557e+00
  -6.6796862e-03   1.0003605e+00
  -5.3149551e-03   1.0360307e+00
   1.1780559e-02   1.0172708e+00
  -1.1026613e-02   9.9710911e-01
  -8.7331962e-03   1.0191800e+00
   3.4918615e-02   1.0108010e+00
  -2.4495959e-02   1.0046388e+00
   3.2790498e-02   1.0460264e+00
  -2.1878553e-02   1.0044699e+00
  -1.4023794e-02   1.0007857e+00
  -3.0015717e-02   9.9547876e-01
  -1.6119697e-02   1.0368610e+00
  -2.2866659e-03   1.0119445e+00
  -5.0035176e-03   1.0089371e+00
   1.1564838e-02   1.0039998e+00
  -1.8089439e-02   9.7872348e-01
  -2.4921383e-03   9.8431495e-01
  -8.2347034e-03   9.9256354e-01
   1.9226330e-02   9.9547609e-01
  -2.3133518e-02   1.0261602e+00
   3.0565135e-02   1.0074489e+00
  -1.4839323e-02   9.9100777e-01
  -4.7671045e-02   1.0091698e+00
   2.9395996e-02   9.7695167e-01
   1.2139608e-02   1.0066298e+00
   7.8258986e-03   9.8926243e-01
   3.8143297e-02   9.9521412e-01
  -9.9105417e-03   1.0213555e+00
  -9.5941004e-03   1.0148569e+00
   1.3115151e-02   1.0373071e+00
  -6.0743996e-03   1.0088717e+00
  -9.3584493e-03   1.0081061e+00
  -4.7660653e-02   9.7591688e-01
   1.8373157e-02   1.0037060e+00
   3.4144578e-02   1.0181418e+00
   1.9290194e-02   9.8660035e-01
  -8.2680749e-03   1.0136225e+00
   3.6709904e-02   9.9861939e-01
  -6.6176388e-03   1.0319897e+00
  -2.4049655e-02   9.8364784e-01
  -9.6979785e-03   1.0109569e+00
   5.0928939e-03   1.0041452e+00
  -2.7726895e-02   9.9591386e-01
   1.7774711e-03   9.9418334e-01
  -2.6335041e-03   9.8946173e-01
  -3.8236033e-02   9.8298495e-01
   8.6244008e-03   9.8195408e-01
  -1.0726943e-02   9.9412704e-01
   7.5125611e-03   1.0005750e+00
  -7.2583687e-03   1.0052001e+00
   9.9340230e-03   9.8738848e-01
  -1.7293055e-03   1.0062783e+00
   4.3886461e-03   9.9732430e-01
   1.6771254e-02   1.0087845e+00
   1.4686236e-02   1.0180072e+00
   6.5537471e-03   1.0091834e+00
   1.8175713e-02   9.9391069e-01
  -2.7826136e-03   9.8634618e-01
  -1.5685548e-02   1.0348450e+00
   1.0386150e-02   1.0074864e+00
   1.8772679e-02   1.0164600e+00
  -3.4581005e-03   1.0172775e+00
  -1.5316901e-02   1.0009617e+00
  -1.2935409e-02   1.0063270e+00
  -1.6543745e-02   1.0165653e+00
  -1.6289713e-02   1.0119693e+00
   2.5637752e-03   9.7792573e-01
   2.1169622e-02   9.8080499e-01
  -6.2821219e-03   1.0200080e+00
  -6.5822944e-03   9.9683769e-01
  -1.4639178e-02   1.0115903e+00
   2.4564190e-03   1.0179932e+00
   1.1026301e-02   9.7757582e-01
   3.5193903e-02   1.0036900e+00
  -3.5985947e-02   9.9402812e-01
   4.7584020e-03   9.8813807e-01
   8.5131516e-03   9.9194018e-01
  -4.5168756e-02   1.0052832e+00
   1.6446741e-02   1.0019669e+00
  -4.0480306e-03   9.8858455e-01
   3.7547936e-02   1.0365008e+00
   9.8974407e-03   1.0185181e+00
   3.7932294e-03   1.0103321e+00
  -1.9463780e-02   9.9037070e-01
  -1.7956767e-02   1.0058083e+00
  -2.8119567e-02   9.8512635e-01
  -3.6719310e-02   1.0011009e+00
   1.8367792e-02   9.9468122e-01
  -3.4279038e-04   9.9707423e-01
  -9.2742617e-03   1.0044735e+00
  -9.9164238e-04   9.8974605e-01
  -1.7648994e-02   9.7488010e-01
  -7.9379916e-03   9.7632422e-01
   2.0310045e-02   1.0036717e+00
   1.2847526e-02   1.0026336e+00
   1.0810420e-02   1.0103329e+00
  -1.2444553e-02   9.6980486e-01
   2.9578065e-03   9.8016629e-01
   2.1023502e-02   1.0169560e+00
  -2.8337047e-02   1.0257647e+00
  -6.7348566e-04   9.9659990e-01
   1.3284228e-02   9.7805472e-01
  -1.3951870e-02   1.0264021e+00
  -7.2116410e-03   9.7666550e-01
   3.7623895e-02   9.9222083e-01
   4.4832997e-03   9.7211740e-01
   1.8006509e-02   1.0169122e+00
   8.3551057e-03   9.9003207e-01
  -4.1063090e-03   9.7848276e-01
  -4.6558551e-03   1.0009152e+00
   3.3221631e-03   9.9105354e-01
  -1.1864395e-03   9.9146504e-01
   2.4597521e-02   1.0094040e+00
  -7.6879271e-03   9.9432985e-01
   2.2635236e-02   9.8878797e-01
  -2.0956685e-02   9.9464731e-01
   1.9705741e-02   9.9873362e-01
   2.7787018e-02   1.0020437e+00
   7.2316336e-03   9.8043607e-01
   2.4828321e-02   1.0071137e+00
  -1.5025891e-02   9.7076308e-01
  -4.6437899e-02   1.0161972e+00
  -2.4687907e-02   1.0072056e+00
   2.0796031e-02   9.9395566e-01
   5.6254223e-03   1.0058267e+00
  -6.1203959e-03   9.9054352e-01
  -1.5096797e-02   1.0183130e+00
   1.2909087e-02   9.8434911e-01
  -9.6015924e-03   1.0205808e+00
  -4.2349219e-03   9.8427539e-01
   2.7793069e-02   9.8213515e-01
  -7.0001535e-05   9.7632081e-01
   8.3314921e-03   9.8456442e-01
  -7.0429207e-03   1.0004840e+00
   2.8920862e-03   9.8435916e-01
   2.6419081e-02   9.9385140e-01
   6.7106523e-03   9.6051058e-01
   1.1635098e-02   1.0059625e+00
   1.6975999e-02   1.0253341e+00
   1.5847517e-02   1.0103513e+00
  -8.2734712e-03   1.0101517e+00
   1.1528264e-02   1.0135970e+00
   3.8927251e-02   1.0173788e+00
   1.4945020e-02   9.9049185e-01
   2.0073094e-03   1.0210800e+00
  -9.1473967e-03   1.0158418e+00
  -1.6939752e-02   1.0005645e+00
   2.3655975e-02   9.6650618e-01
  -5.3182714e-03   9.7550447e-01
  -4.9885660e-03   9.8030775e-01
  -1.5645919e-02   1.0089832e+00
  -3.6192503e-03   1.0111581e+00
   1.0833608e-03   1.0111649e+00
   2.6151297e-03   1.0267406e+00
   3.3243417e-05   9.6212022e-01
  -1.3159130e-02   1.0038140e+00
  -7.3671689e-03   9.8736589e-01
  -1.9052128e-03   9.9049295e-01
  -3.6897367e-03   9.8727462e-01
   2.4816979e-02   1.0101388e+00
   1.4901017e-02   1.0243298e+00
  -3.2020499e-02   9.9550881e-01
  -1.5313931e-02   1.0093002e+00
  -2.5842757e-02   9.7621308e-01
   8.4252973e-03   9.8905439e-01
  -1.1208487e-02   1.0056902e+00
  -3.3235419e-02   9.5888225e-01
  -5.0145746e-03   9.6532466e-01
  -2.4670432e-02   1.0121821e+00
  -5.4277269e-04   9.8813560e-01
   9.6665407e-03   9.9485920e-01
   2.0804501e-04   9.7419277e-01
  -2.3169252e-03   1.0091505e+00
   1.4161742e-02   1.0068198e+00
   2.1406929e-02   1.0107746e+00
  -2.3184792e-03   1.0121127e+00
   3.4192165e-02   9.7899780e-01
  -2.6847463e-02   9.9155830e-01
   2.1203708e-02   1.0098035e+00
  -2.1660415e-02   1.0040712e+00
   2.0228217e-03   1.0093736e+00
   1.5372368e-02   9.8909025e-01
  -9.4567566e-03   1.0314329e+00
   9.3072708e-03   1.0221062e+00
   8.7906535e-05   9.8728290e-01
   1.9011091e-02   9.8053477e-01
   1.0826617e-02   9.9720432e-01
   1.9365499e-02   9.9545604e-01
  -3.1776352e-02   9.7762401e-01
   7.1151570e-03   1.0041616e+00
  -3.5615310e-03   1.0111959e+00
   7.4437164e-03   1.0000595e+00
  -1.2558108e-02   9.6640492e-01
  -2.6807424e-02   9.5644447e-01
  -2.0652936e-02   1.0122213e+00
  -2.7124794e-02   1.0015677e+00
  -1.7846691e-02   9.9135842e-01
   1.4578164e-03   1.0205624e+00
  -1.3442988e-02   9.7634870e-01
  -2.5679792e-02   1.0008149e+00
   1.2707745e-02   9.7746891e-01
   3.6562666e-02   1.0143128e+00
   6.8035561e-03   1.0286687e+00
   1.2373645e-02   1.0046046e+00
  -7.6925414e-03   9.6621011e-01
   2.0979461e-02   1.0094495e+00
   8.4326085e-03   9.8501451e-01
   1.3544520e-02   9.8987074e-01
   2.0573084e-03   1.0064144e+00
   5.8283266e-03   1.0129279e+00
   1.8509190e-02   9.7334322e-01
   7.6742731e-03   1.0215529e+00
   8.4755662e-03   9.9952877e-01
   2.0850355e-02   1.0307351e+00
  -7.3853523e-03   9.4362662e-01
  -2.1846096e-02   9.8613178e-01
   9.3969814e-03   9.9706789e-01
   1.2213251e-02   1.0197896e+00
  -6.0951744e-04   9.8790262e-01
  -3.5969449e-02   1.0079249e+00
   1.8992574e-02   9.9774767e-01
   1.9901874e-02   1.0074102e+00
  -5.9118182e-04   9.9367512e-01
   8.6473047e-03   9.9353565e-01
   5.9781111e-03   9.9646178e-01
  -7.7730194e-03   1.0009307e+00
  -2.3626985e-03   9.7739213e-01
   6.7309331e-03   1.0148134e+00
  -8.9165397e-03   9.9956571e-01
  -3.7310067e-03   9.9325371e-01
   1.8974677e-02   9.9747461e-01
  -1.8768592e-02   9.9628840e-01
  -2.0488183e-02   9.9876870e-01
  -1.9585594e-02   9.9449101e-01
   6.0429159e-04   1.0081558e+00
  -6.2118089e-03   9.6812794e-01
   3.6701461e-03   9.6856411e-01
  -2.4543637e-03   9.7317408e-01
  -1.1643552e-02   9.6050256e-01
  -1.4240510e-02   1.0383679e+00
   2.8620836e-02   1.0311021e+00
   4.0777516e-02   9.9467487e-01
   4.1712074e-03   9.8491286e-01
   7.5287010e-03   9.9723305e-01
   2.7705476e-02   9.9328698e-01
   1.5721592e-03   9.7589043e-01
   1.2452704e-02   1.0086706e+00
  -4.2331655e-02   1.0139680e+00
  -1.1421078e-02   1.0042768e+00
  -3.3722758e-02   1.0251803e+00
   9.5417104e-03   9.8349260e-01
   2.2523390e-02   9.9568921e-01
   3.8655485e-02   9.8159345e-01
  -3.6915671e-03   1.0126245e+00
  -4.6840797e-03   9.9550400e-01
   7.6304112e-03   9.7028295e-01
   3.0408766e-02   9.9947284e-01
  -4.5871199e-03   9.7850263e-01
   4.3556383e-03   1.0121300e+00
  -1.9302418e-02   9.9953835e-01
   1.3591627e-02   1.0006077e+00
   1.7980656e-02   9.7365472e-01
  -2.4614578e-03   9.8550816e-01
   1.8444971e-03   9.7882600e-01
  -1.2147628e-03   1.0138312e+00
   4.9598488e-03   9.8364084e-01
  -4.5779807e-03   1.0198545e+00
   6.2368113e-03   9.8530569e-01
  -2.6618808e-02   1.0118881e+00
  -1.5772109e-02   9.9075168e-01
  -2.3701010e-02   1.0054745e+00
  -7.5117213e-03   9.9514676e-01
  -4.6550765e-03   1.0214727e+00
  -9.6692140e-03   9.8920824e-01
   2.5091627e-03   1.0169970e+00
  -8.8309819e-03   1.0015771e+00
   3.3910644e-03   1.0123511e+00
   1.8337609e-02   9.5732693e-01
   1.6469734e-02   1.0077101e+00
   4.5104255e-03   9.7413859e-01
  -2.3526090e-02   9.6843445e-01
  -1.6296458e-02   9.8605192e-01
  -1.9038626e-02   9.8422791e-01
  -1.5608950e-02   1.0272128e+00
   2.2878315e-03   9.9678451e-01
  -1.0463599e-03   1.0189374e+00
  -5.6027565e-02   1.0000460e+00
  -1.7899699e-02   9.8786764e-01
  -2.4575807e-02   9.8747549e-01
  -7.4643378e-03   1.0099730e+00
   2.4427691e-02   1.0038592e+00
   1.6858722e-02   9.9241311e-01
   2.8072880e-02   9.9280720e-01
   2.9238409e-02   1.0021381e+00
   2.4478464e-02   9.8001953e-01
   8.3670511e-03   1.0020300e+00
  -3.8857446e-03   9.8814402e-01
   2.1460421e-02   1.0104435e+00
  -3.8796242e-02   9.8958201e-01
  -1.1578338e-02   9.8970252e-01
  -3.9184948e-02   1.0080528e+00
   8.4635371e-03   1.0147209e+00
   8.7580474e-04   1.0083025e+00
  -1.7574602e-02   9.7935905e-01
   2.6983347e-02   1.0023379e+00
  -1.3426788e-02   9.8058433e-01
  -8.8462220e-03   9.6045564e-01
   1.9782637e-03   1.0292393e+00
  -6.2330282e-03   1.0059606e+00
   2.6568791e-02   1.0056287e+00
  -8.4347881e-03   1.0043972e+00
  -3.4067287e-03   9.8762628e-01
  -6.9089051e-03   1.0188642e+00
  -2.1291582e-03   9.7064176e-01
   3.2681192e-02   9.9919435e-01
   1.5150927e-04   1.0126696e+00
   2.2069302e-02   9.6481075e-01
   2.9351664e-03   1.0283355e+00
   7.3228669e-03   1.0056017e+00
  -2.6706412e-02   9.8883196e-01
  -1.8626842e-02   9.8025590e-01
   1.1795677e-03   1.0488224e+00
  -1.2841834e-05   1.0273333e+00
  -2.5874778e-02   1.0340333e+00
   1.0742102e-02   1.0009568e+00
  -1.8228110e-02   1.0313017e+00
  -4.1426969e-03   1.0332941e+00
  -2.4135086e-02   9.9799359e-01
  -2.4588910e-02   9.9201984e-01
  -2.7737725e-03   9.7663701e-01
  -1.5777076e-02   1.0124675e+00
  -1.1518619e-03   1.0034768e+00
  -4.6436174e-03   1.0008250e+00
   1.2900456e-02   9.7372710e-01
   5.7530585e-03   9.8755063e-01
   1.4222601e-03   9.8962299e-01
   3.3576646e-03   9.8976308e-01
  -2.1687333e-02   1.0191770e+00
  -1.1433039e-02   1.0010016e+00
  -4.8251487e-03   1.0299820e+00
   3.1445411e-03   1.0052146e+00
   1.8048347e-02   1.0010268e+00
  -1.1100478e-03   1.0058129e+00
  -2.6172786e-02   1.0109273e+00
  -8.9937119e-03   9.4840496e-01
   2.2656282e-02   9.8810034e-01
  -2.1037587e-02   1.0196388e+00
   1.6265146e-02   9.5618730e-01
   8.9935709e-03   1.0026230e+00
   7.9623488e-03   1.0100697e+00
   2.8365247e-02   9.7556192e-01
  -1.9602991e-02   9.9803233e-01
   9.5290694e-03   9.9037154e-01
  -3.7121092e-03   9.8479490e-01
  -6.3777671e-03   9.7343417e-01
  -3.6622469e-02   1.0119813e+00
   3.6227006e-02   1.0116416e+00
  -2.1339102e-03   9.8907690e-01
   1.6412177e-03   9.7834121e-01
   9.1485356e-03   9.8782360e-01
   1.5541953e-02   1.0036674e+00
   1.0207840e-02   9.9306499e-01
  -1.7537201e-02   9.6021494e-01
   2.2089074e-02   1.0113636e+00
  -2.3138928e-02   1.0144100e+00
   2.3935374e-03   9.9453350e-01
  -1.4300360e-02   1.0024816e+00
  -2.7116655e-02   9.6867858e-01
  -1.1606397e-02   1.0115879e+00
   1.7262042e-03   1.0252338e+00
   2.5282454e-02   9.9666965e-01
   8.5254809e-04   9.6639247e-01
   1.5754202e-02   9.7243823e-01
   8.8071529e-03   1.0035672e+00
   1.6200296e-02   1.0013303e+00
   2.3597543e-02   1.0075267e+00
   5.9229468e-03   1.0196105e+00
   2.6736515e-02   9.9714145e-01
  -3.3331820e-02   1.0137111e+00
   1.0188497e-03   9.8534105e-01
  -3.2623246e-02   1.0090241e+00
   1.0077359e-02   1.0061213e+00
   1.3779018e-04   1.0036096e+00
   6.9990251e-03   1.0161474e+00
   8.1699340e-03   9.9453945e-01
   5.2463726e-03   9.9705091e-01
  -2.4786852e-03   9.7963262e-01
  -1.9348803e-03   9.9534186e-01
  -4.1684481e-03   9.8058264e-01
   2.4582420e-02   1.0259296e+00
  -1.4095595e-02   1.0052467e+00
  -1.1546231e-02   1.0063252e+00
   8.6890916e-03   9.9405470e-01
  -1.6003997e-02   9.8135805e-01
   1.7133403e-02   1.0209881e+00
   2.9858861e-03   1.0060434e+00
   6.9323497e-03   9.9095354e-01
  -3.0831799e-02   9.9279058e-01
   4.0221179e-02   1.0258092e+00
  -3.4137759e-03   9.8709469e-01
   3.1881042e-02   9.8116365e-01
  -3.0909375e-02   9.9832756e-01
   2.2871800e-02   1.0230637e+00
  -4.6214906e-03   1.0447195e+00
  -1.3822868e-02   9.5620061e-01
   7.6575368e-03   9.7741450e-01
   2.4986401e-02   1.0009536e+00
   3.6488638e-02   9.8867258e-01
  -2.6190084e-02   9.9417146e-01
  -4.3063729e-02   9.9378407e-01
   4.9916824e-03   1.0170261e+00
   6.7304086e-03   9.8242560e-01
   5.5124924e-03   1.0348173e+00
  -2.0608431e-02   9.8319696e-01
  -2.1992423e-02   9.9337415e-01
  -1.7676873e-02   1.0199673e+00
  -3.6861546e-02   1.0214412e+00
  -1.0925838e-02   9.8212733e-01
  -1.5285678e-02   1.0071416e+00
   2.3644570e-03   9.8935845e-01
   5.5535466e-03   9.7230936e-01
  -9.9868439e-03   1.0093086e+00
  -3.0438400e-02   9.7395963e-01
  -8.6343748e-03   9.7797066e-01
  -2.3801075e-03   9.8324340e-01
   2.4186049e-03   9.4780850e-01
   2.5598753e-02   9.6787228e-01
   2.0678579e-02   1.0217175e+00
  -2.0219904e-02   9.9412380e-01
  -2.9043787e-02   1.0002489e+00
  -1.2120527e-02   1.0000108e+00
   2.0511170e-02   1.0186151e+00
  -1.3100869e-02   9.8303641e-01
   1.3320313e-02   9.5672591e-01
  -1.0133292e-02   9.9696499e-01
  -9.9479123e-03   1.0163052e+00
  -6.0350616e-03   9.9607203e-01
  -4.7019568e-03   9.9485335e-01
   3.4348338e-02   1.0161123e+00
  -2.4465174e-02   1.0064536e+00
   3.9372488e-03   1.0086377e+00
   6.6936651e-03   1.0286843e+00
  -1.3681290e-02   9.6840368e-01
   1.1147112e-02   1.0036533e+00
   8.4320867e-03   9.8496221e-01
   8.2096652e-03   1.0087315e+00
  -3.9610208e-02   9.8538995e-01
   1.1191485e-03   9.8401598e-01
   2.5129845e-02   1.0137246e+00
   2.6976453e-03   1.0027929e+00
   8.4183492e-03   1.0209197e+00
   8.1790479e-03   1.0005952e+00
  -1.1485355e-02   1.0107503e+00
   3.3066969e-03   1.0124193e+00
   3.4703609e-03   9.8736776e-01
  -7.1091804e-03   9.8948343e-01
  -3.6532931e-02   1.0054528e+00
  -3.3170462e-02   9.9449936e-01
  -2.4507947e-02   1.0294081e+00
   2.1065732e-02   1.0223906e+00
   3.0173293e-02   9.9675527e-01
   3.8292796e-02   9.9707817e-01
  -2.3923213e-03   9.9780244e-01
   9.6740675e-03   9.7552158e-01
   1.2869539e-02   1.0211376e+00
   3.0037587e-02   9.6027596e-01
   7.9332212e-03   1.0055503e+00
   2.3585209e-02   9.9249920e-01
   3.6727341e-02   9.9804140e-01
   2.7768028e-02   1.0221556e+00
   1.3660672e-02   9.9881808e-01
  -8.4299595e-03   1.0177952e+00
  -7.2567500e-03   9.8756788e-01
  -3.5421480e-04   1.0055192e+00
  -6.2300539e-03   1.0086980e+00
  -1.1615120e-02   1.0055435e+00
   4.6292612e-02   1.0055883e+00
   9.6575827e-03   9.8084948e-01
   8.4167960e-03   9.9567971e-01
   1.7520571e-02   1.0137238e+00
   2.3932875e-02   1.0154257e+00
  -7.9687990e-03   9.6973625e-01
   1.1084566e-02   1.0096398e+00
  -2.3616252e-03   9.9332199e-01
   1.2442673e-02   1.0327472e+00
   6.2149286e-03   1.0010888e+00
   2.2714345e-03   1.0193528e+00
  -1.1424215e-02   1.0086994e+00
   6.6652801e-03   1.0026090e+00
   1.3552513e-02   1.0049635e+00
   9.7128981e-03   1.0211479e+00
   2.5826197e-02   1.0009243e+00
   1.1561914e-02   1.0005912e+00
   7.2051888e-03   1.0209367e+00
  -1.4942138e-02   9.7441948e-01
   1.8219856e-05   1.0032038e+00
   4.0063046e-02   9.9740413e-01
   3.9850166e-03   9.8511239e-01
   2.2805329e-02   9.8099001e-01
  -6.4037997e-03   9.9339606e-01
  -1.4980828e-02   1.0030714e+00
  -8.1202866e-03   1.0059003e+00
   1.7539861e-02   9.9849170e-01
   2.9939322e-02   9.8574978e-01
   4.1895281e-02   1.0312628e+00
  -4.2032792e-03   9.9395818e-01
  -1.2346587e-02   9.9629695e-01
   1.0561442e-02   1.0161149e+00
  -1.1020594e-03   9.9272047e-01
   2.0642721e-02   9.9120281e-01
  -9.9834670e-03   1.0117258e+00
   1.2981947e-02   1.0240457e+00
   1.4015390e-02   1.0242960e+00
   2.1412925e-02   1.0011437e+00
  -2.5987622e-02   1.0027681e+00
  -2.0113141e-02   1.0018518e+00
  -2.0266891e-02   9.8986491e-01
   3.0716953e-03   1.0138364e+00
  -2.3263481e-02   1.0147467e+00
  -2.3987180e-02   1.0001384e+00
   4.3266725e-03   1.0301080e+00
  -1.1790045e-02   9.6872621e-01
   1.2681153e-02   1.0237386e+00
   2.0701868e-02   9.8800407e-01
   9.0195333e-03   1.0427119e+00
   2.0433014e-02   1.0081423e+00
   3.8504585e-03   9.9922002e-01
  -5.6821940e-03   9.7588799e-01
  -3.7443144e-02   1.0005791e+00
   4.6918430e-03   1.0033817e+00
   2.4707107e-02   1.0020272e+00
  -2.8079995e-02   1.0201427e+00
  -1.5356763e-02   1.0071128e+00
   6.6879770e-03   1.0124820e+00
  -1.3971404e-02   9.9261232e-01
  -2.6435585e-02   9.8981979e-01
  -1.7377822e-02   1.0109703e+00
  -1.4424791e-02   9.9347686e-01
   2.4873255e-02   1.0047376e+00
   8.6949122e-03   1.0274762e+00
   6.1311662e-03   9.7569607e-01
  -2.1330565e-02   1.0053848e+00
  -5.2594828e-03   1.0054869e+00
  -1.0932102e-02   1.0024774e+00
   1.9758246e-02   9.9100061e-01
  -1.9534371e-02   1.0138229e+00
   2.6190382e-02   9.9220762e-01
   1.1290013e-03   1.0342414e+00
  -6.0849882e-03   9.7340726e-01
   1.2438716e-02   9.8531075e-01
  -3.3269169e-04   1.0014781e+00
   2.6750999e-02   9.9595611e-01
   6.1634292e-04   1.0107254e+00
  -1.1697221e-02   9.7708115e-01
   3.1753744e-02   1.0350684e+00
  -2.3178102e-02   1.0155257e+00
   1.9650391e-02   9.9583188e-01
   1.2433327e-02   9.8308188e-01
   5.2551563e-03   9.9932450e-01
  -3.7910657e-02   9.7924189e-01
   1.3960817e-02   9.9086435e-01
  -9.5073451e-03   1.0048753e+00
   1.4244534e-02   9.8441583e-01
  -1.2880783e-02   1.0112609e+00
  -2.5984953e-02   1.0105038e+00
  -9.9407240e-05   1.0130951e+00
  -5.9455507e-03   1.0250205e+00
  -1.6415860e-02   1.0002331e+00
   9.8632399e-03   1.0003866e+00
   1.1920687e-02   9.8243024e-01
  -1.1507744e-02   9.9402549e-01
  -1.6461063e-02   9.8209503e-01
   1.1585929e-02   9.9967030e-01
   1.5493052e-03   9.9321898e-01
  -3.0050476e-02   1.0014428e+00
  -4.5606297e-02   9.8566495e-01
   3.6434453e-02   9.9227903e-01
   1.1191203e-03   9.8549486e-01
   7.3044683e-03   1.0173336e+00
  -1.0663753e-02   1.0144790e+00
  -1.0970456e-02   9.9845327e-01
   1.6188965e-03   1.0373373e+00
  -1.8882624e-02   1.0453699e+00
  -2.2600734e-02   1.0098875e+00
   1.2668773e-02   1.0155157e+00
  -1.0566725e-03   1.0307021e+00
   8.2011390e-03   1.0359917e+00
   4.0514003e-02   1.0194486e+00
   1.7752472e-02   1.0034071e+00
   1.1117414e-02   1.0082267e+00
  -8.4139030e-03   1.0169574e+00
   3.3403455e-03   1.0073142e+00
  -2.8835462e-02   9.8843639e-01
   1.6353325e-02   1.0069719e+00
   1.8349201e-02   9.9582038e-01
  -1.0129869e-02   9.8602890e-01
   3.3676120e-03   9.8573847e-01
   4.4491907e-03   1.0144720e+00
  -4.7238078e-03   1.0254229e+00
   1.9325349e-02   1.0446782e+00
   2.3174432e-03   1.0106000e+00
  -1.5140135e-02   9.9256063e-01
  -2.0410593e-05   9.5729116e-01
   1.5855813e-02   9.9633905e-01
  -1.3304179e-02   1.0188100e+00
   8.0624220e-03   9.9372268e-01
   2.6660195e-02   9.6616807e-01
   9.3085327e-03   1.0079014e+00
   4.0286899e-03   9.6556590e-01
   3.0355386e-02   1.0264918e+00
  -2.5182066e-03   9.8685520e-01
  -1.8406697e-02   9.8985262e-01
  -5.2794591e-03   9.9200133e-01
   6.5368766e-03   9.8888496e-01
  -2.4054125e-02   9.8512885e-01
  -2.8350949e-02   1.0171807e+00
   9.8378636e-03   1.0035360e+00
  -3.5879529e-02   1.0011273e+00
   2.7619638e-02   9.9902454e-01
  -2.5992807e-02   9.7790394e-01
   7.1988888e-03   9.8296379e-01
  -1.7261491e-02   1.0450125e+00
  -8.3353460e-03   9.8509846e-01
   5.2438566e-02   1.0069884e+00
   8.4261663e-03   1.0120807e+00
  -5.3961510e-03   1.0143773e+00
   2.4322113e-02   1.0018832e+00
   7.0715904e-04   1.0055193e+00
   2.0227613e-03   9.9318615e-01
   1.3220182e-03   9.8951376e-01
  -3.4668862e-02   1.0220915e+00
  -6.0200233e-04   9.9683348e-01
   4.4379691e-03   9.9644543e-01
  -1.1883102e-02   1.0105793e+00
   2.3134279e-03   1.0502111e+00
  -1.2830747e-03   1.0020490e+00
   2.4725963e-03   1.0100154e+00
   2.0659702e-02   9.8759881e-01
  -1.4522340e-02   9.9779286e-01
   1.8228503e-02   1.0011073e+00
  -8.7733143e-03   1.0120358e+00
   2.2473133e-02   1.0147044e+00
   2.0324717e-02   1.0043138e+00
  -3.7272811e-03   1.0272736e+00
   6.7410507e-03   9.8545517e-01
  -1.0029814e-02   9.8882481e-01
  -1.5975214e-02   9.9428319e-01
  -6.4718333e-03   9.9071672e-01
  -4.6553955e-03   1.0183660e+00
  -6.9170879e-03   1.0252465e+00
  -1.1084894e-02   9.7445865e-01
  -1.4789676e-02   9.8248628e-01
   1.2315530e-02   1.0252542e+00
   7.0478245e-03   1.0270804e+00
  -8.4079813e-03   1.0041625e+00
  -1.6529985e-02   1.0090064e+00
   9.8606510e-03   1.0154955e+00
   2.2337711e-02   9.9356185e-01
  -8.2692468e-03   1.0207936e+00
  -1.3395501e-02   9.8238519e-01
   1.3337910e-02   9.8991694e-01
   2.3815729e-02   1.0064993e+00
  -7.3324274e-03   1.0071301e+00
  -2.6647415e-02   1.0062505e+00
   4.5698160e-02   9.6953934e-01
  -8.8617409e-04   9.7919602e-01
   1.8163252e-02   1.0484726e+00
  -6.3631055e-04   1.0096524e+00
   8.6176036e-03   1.0360255e+00
  -1.2801657e-03   1.0061897e+00
  -2.6814294e-02   9.7640707e-01
  -4.3186291e-03   9.7281389e-01
   2.4309765e-02   9.9948733e-01
  -5.4690575e-03   1.0064445e+00
  -4.0063771e-02   1.0195017e+00
  -1.6199529e-02   1.0158163e+00
   2.8231303e-02   1.0016894e+00
  -1.8516778e-03   9.9042229e-01
  -2.2377561e-02   9.7949477e-01
   8.8173920e-03   9.8051442e-01
  -2.4458736e-02   1.0313675e+00
   4.8024723e-03   9.9845736e-01
   1.0201239e-02   9.9236828e-01
  -3.6879823e-02   1.0028969e+00
  -1.8025635e-02   1.0310210e+00
   8.3113364e-03   1.0110759e+00
   3.2506827e-03   1.0019810e+00
   1.0612617e-02   9.7098586e-01
   3.0184675e-02   1.0127479e+00
  -1.5383630e-02   1.0061054e+00
   1.2370667e-02   9.8263523e-01
  -2.9721190e-02   9.9999600e-01
  -8.9257202e-03   9.7513809e-01
  -1.5252443e-02   1.0087630e+00
   6.5567539e-03   1.0041460e+00
  -4.2536231e-03   1.0210120e+00
  -5.6443065e-03   9.8292674e-01
   4.5382228e-03   1.0334671e+00
   3.7643244e-02   1.0154891e+00
  -2.3439282e-02   1.0176966e+00
  -2.2162032e-02   1.0005158e+00
  -2.4045476e-02   9.8126389e-01
   2.0952640e-02   9.9473686e-01
  -1.1606400e-02   9.9806184e-01
  -1.6390757e-02   9.8864383e-01
   1.5664667e-02   9.8700361e-01
  -3.2100530e-02   1.0061926e+00
  -2.0304731e-02   9.7169160e-01
   7.5592883e-03   1.0082451e+00
   4.1206256e-02   9.8690793e-01
  -1.9232438e-02   9.8569876e-01
  -6.8891791e-03   1.0181998e+00
   2.7908037e-02   9.6738734e-01
   1.3865488e-02   9.7084374e-01
   1.3252475e-02   1.0161941e+00
  -3.7572351e-03   9.9621902e-01
  -5.1584385e-03   1.0100819e+00
  -2.1005886e-02   9.7167548e-01
   2.6487353e-03   1.0134580e+00
  -3.1921709e-02   1.0021623e+00
   9.6059973e-03   1.0243279e+00
  -2.3667158e-02   1.0021514e+00
   4.9417413e-03   1.0226240e+00
   1.4959451e-02   1.0008270e+00
  -1.1172245e-02   1.0183901e+00
   5.1139426e-03   1.0008151e+00
   1.5818067e-02   1.0211146e+00
   2.1777855e-02   9.9206808e-01
  -2.5558182e-02   1.0019084e+00
   6.9295698e-03   9.9563677e-01
   1.4571812e-02   1.0392704e+00
   8.6891197e-03   1.0015247e+00
  -1.2673298e-02   1.0188523e+00
  -2.5729196e-02   1.0162188e+00
  -3.5215865e-02   9.8836258e-01
  -3.9317826e-03   9.4803407e-01
   1.8837937e-03   9.9730090e-01
  -7.7296123e-03   9.8861993e-01
  -3.2060978e-03   1.0109261e+00
  -1.9192222e-02   1.0216079e+00
  -1.8666694e-02   9.9736232e-01
  -5.7875245e-03   9.9839116e-01
   2.6057947e-02   1.0013014e+00
  -6.7599872e-03   9.8860955e-01
   2.4267004e-02   1.0128648e+00
   1.6347259e-02   9.8389176e-01
  -1.0815021e-04   9.8217654e-01
   3.2489948e-02   9.9172387e-01
  -1.2886254e-03   1.0079319e+00
   8.3790871e-04   9.8814731e-01
   7.3863584e-03   1.0090917e+00
   9.8226813e-03   1.0022523e+00
  -2.2078504e-02   9.9769539e-01
  -1.3965805e-02   1.0001402e+00
   9.8517803e-03   9.9780287e-01
  -1.1405841e-02   9.9023919e-01
  -9.2834350e-03   1.0267867e+00
  -1.3140424e-02   9.9991969e-01
  -1.0218802e-02   1.0232742e+00
   4.5259000e-02   9.8599952e-01
   2.0432264e-02   9.6675171e-01
  -7.3268470e-03   1.0042670e+00
   4.5303852e-03   1.0253844e+00
   8.0567310e-03   1.0223620e+00
   1.7624028e-02   1.0396056e+00
   4.7512328e-03   9.9797035e-01
  -2.1998507e-03   1.0069463e+00
  -1.1461508e-02   9.7847496e-01
  -1.3793673e-02   9.6486687e-01
  -1.8926524e-02   1.0011786e+00
   9.6455306e-03   9.9431194e-01
   1.6288101e-02   9.9336254e-01
   9.9244589e-04   9.5063452e-01
   3.9507450e-02   1.0207445e+00
   1.7401977e-02   1.0241755e+00
  -2.1296321e-02   9.9023217e-01
   1.7595221e-02   1.0100304e+00
   7.2130357e-03   1.0066931e+00
  -1.3467494e-02   9.9593185e-01
  -1.5888384e-03   1.0167255e+00
  -2.3311894e-02   9.9951986e-01
   2.3276573e-02   1.0005276e+00
   3.1459262e-02   9.9039865e-01
   1.8928854e-02   9.7329881e-01
  -9.7512926e-04   1.0201931e+00
   1.0673178e-02   1.0015947e+00
   3.9407708e-03   9.8819977e-01
  -1.8260888e-03   1.0094542e+00
   2.4706838e-02   1.0036454e+00
  -1.9956236e-02   9.8871560e-01
   1.7173441e-02   9.9236715e-01
   1.8430408e-03   9.9375726e-01
  -1.2085761e-02   9.6785153e-01
   4.2335668e-02   1.0193509e+00
   4.5541620e-02   1.0079610e+00
   3.1859716e-02   1.0205300e+00
  -8.6541199e-03   1.0181637e+00
  -1.3736134e-02   9.7775567e-01
   6.5252065e-03   1.0061263e+00
   2.5861806e-03   1.0016754e+00
   6.1501663e-03   9.8769591e-01
  -1.4673403e-02   9.9963796e-01
  -7.2698063e-03   1.0002982e+00
   2.7656934e-02   1.0028492e+00
   6.4182470e-03   1.0275582e+00
   1.2414386e-02   1.0104419e+00
  -2.2773966e-02   1.0205718e+00
  -4.4888271e-02   1.0260894e+00
   5.0521427e-03   1.0107166e+00
  -2.9679148e-02   9.7770823e-01
  -1.3553118e-02   1.0152878e+00
  -2.1450021e-02   1.0355983e+00
  -1.5712672e-02   9.8953562e-01
   6.7776987e-03   9.8710079e-01
   5.1921501e-03   9.7691424e-01
   1.2535688e-02   1.0164741e+00
   1.3994915e-02   1.0113574e+00
   6.5079590e-03   1.0024153e+00
  -1.6305283e-03   1.0209180e+00
  -9.2479699e-03   9.9009220e-01
  -3.8195694e-03   9.8044007e-01
   1.5614143e-02   1.0167250e+00
   6.7717257e-03   1.0059683e+00
   2.7119056e-03   9.9791367e-01
   1.4753646e-02   1.0002532e+00
  -1.5981205e-02   9.9149237e-01
   2.5050913e-02   9.8646154e-01
  -9.0239014e-04   1.0011278e+00
   2.9415631e-02   1.0115946e+00
  -3.1861124e-02   9.6400122e-01
   6.8792260e-03   1.0052675e+00
  -3.3325409e-02   9.8777096e-01
   2.6132805e-03   1.0007171e+00
  -3.6319648e-02   1.0377157e+00
   6.8703701e-03   9.8955785e-01
  -2.2781175e-02   9.7889298e-01
  -1.5123523e-02   9.9838863e-01
  -3.3065498e-03   1.0287305e+00
  -1.8880247e-02   1.0093943e+00
  -1.3781104e-03   1.0191080e+00
   2.7328943e-02   9.8539407e-01
   1.3010779e-02   1.0230133e+00
  -5.0653075e-03   1.0055696e+00
  -2.2518849e-02   9.9591462e-01
   1.2770153e-02   9.9122454e-01
  -6.9257281e-03   1.0447448e+00
   2.0220473e-02   1.0011178e+00
  -1.2737314e-02   1.0182278e+00
   1.0732249e-02   9.7733354e-01
   8.9193732e-03   9.7794360e-01
   2.6213158e-02   1.0021586e+00
  -1.5779331e-02   9.9754824e-01
   4.6466406e-03   1.0052792e+00
  -4.5401132e-03   1.0162385e+00
   5.7456099e-03   1.0468728e+00
   6.6146840e-03   1.0164967e+00
   1.2044003e-02   1.0110132e+00
  -1.7387938e-02   1.0052481e+00
  -5.9262795e-03   1.0042767e+00
   7.3834343e-03   9.8159500e-01
  -7.5162413e-03   1.0108430e+00
  -6.2743603e-05   9.9589136e-01
   2.1513462e-02   1.0304248e+00
  -3.3718905e-03   9.8671835e-01
   1.3729661e-02   1.0036971e+00
  -2.5577969e-02   1.0348124e+00
   2.4078337e-02   1.0012886e+00
  -2.3050152e-02   9.8794069e-01
  -1.1514605e-02   1.0329500e+00
   9.8443026e-03   1.0090986e+00
  -1.2042222e-02   9.9945428e-01
  -6.2111027e-03   9.7818886e-01
  -8.4395250e-05   1.0048772e+00
  -7.0336796e-03   9.8353644e-01
  -1.6488891e-02   9.6788378e-01
  -2.0907590e-02   9.6392567e-01
  -7.2473248e-03   9.8965037e-01
  -3.0210591e-03   9.9577526e-01
  -3.9832279e-02   1.0030846e+00
   1.8062275e-03   9.7506903e-01
   1.2155921e-04   9.9528588e-01
  -1.1132544e-02   9.8702408e-01
  -2.9011688e-02   1.0268517e+00
   5.4627576e-03   9.9993213e-01
   3.8273300e-02   9.8685343e-01
   1.7538672e-04   9.7961628e-01
   9.3127044e-03   9.9894211e-01
  -6.1151310e-03   9.8178185e-01
  -6.5711450e-03   1.0286697e+00
   2.2093573e-02   9.9432853e-01
   4.8425224e-02   9.8044917e-01
   3.2926964e-02   9.6565780e-01
  -1.4578873e-02   9.9874103e-01
  -9.4185013e-03   9.9101931e-01
  -2.3981216e-02   9.7943287e-01
   1.6111170e-02   1.0021485e+00
   5.9653830e-03   1.0255177e+00
  -3.2685540e-02   9.8675655e-01
   9.8107854e-03   9.7854974e-01
   6.1779155e-03   1.0186361e+00
   5.0735909e-03   9.8935627e-01
   8.9176751e-03   9.9371231e-01
   1.3148838e-02   1.0032063e+00
   1.3028879e-02   1.0174663e+00
  -1.6174689e-02   9.7906256e-01
  -3.5637418e-03   9.9122034e-01
  -1.7040627e-02   1.0260291e+00
   2.5025321e-03   9.8450444e-01
   1.6418100e-02   1.0051400e+00
   1.0020407e-02   1.0046547e+00
   2.5717069e-02   9.6761134e-01
   1.3492173e-02   1.0090092e+00
   2.8180691e-03   1.0021716e+00
   3.3212668e-02   9.7983556e-01
  -3.2591331e-02   9.7410406e-01
   1.3441693e-02   9.9886832e-01
   2.5685287e-03   1.0057274e+00
   3.2542435e-03   9.9736385e-01
   8.6955964e-03   1.0202610e+00
   2.7552776e-03   9.5834467e-01
  -2.9024048e-02   1.0108642e+00
  -3.0180721e-02   1.0145140e+00
  -3.4937705e-03   9.7504054e-01
  -5.4289546e-03   1.0013916e+00
   8.2726780e-03   9.8684617e-01
  -1.4455158e-02   1.0353820e+00
  -1.5990252e-02   1.0072469e+00
  -1.9244696e-02   1.0033830e+00
  -2.1945255e-03   9.6829693e-01
   1.5501003e-02   9.8362873e-01
  -3.6299306e-02   1.0259678e+00
   1.2105640e-02   9.8210911e-01
   2.1259361e-02   9.9182188e-01
   1.6254024e-02   1.0019782e+00
   4.2625240e-02   1.0022582e+00
  -1.1878004e-02   1.0028827e+00
  -2.3529910e-02   9.7474636e-01
   3.0405710e-02   9.9924401e-01
   1.2786346e-02   1.0080449e+00
   1.1182882e-02   9.6813215e-01
   1.5511136e-03   1.0085501e+00
  -1.1057125e-02   1.0018002e+00
  -1.7655975e-02   9.7611881e-01
   2.5961795e-02   1.0146112e+00
  -1.7881524e-03   9.7962629e-01
  -2.1097859e-02   1.0042678e+00
  -3.8130281e-02   9.8854802e-01
   1.8414688e-02   9.7941592e-01
   3.5595166e-02   1.0029652e+00
  -1.9176294e-02   9.8737004e-01
   5.1517797e-02   1.0314604e+00
  -2.2439130e-02   1.0027592e+00
   1.8126146e-02   9.9366810e-01
   2.1674763e-02   9.9648168e-01
  -1.7017620e-02   1.0200662e+00
   1.2205822e-02   9.8353291e-01
   3.1911809e-02   1.0163355e+00
   1.2353320e-02   9.8698093e-01
  -8.2792184e-03   9.7767539e-01
   1.1642454e-02   1.0214324e+00
  -1.2304517e-02   9.7795191e-01
   2.2668954e-02   9.8263223e-01
  -1.8455585e-02   9.9899908e-01
  -1.1073561e-02   1.0355123e+00
  -3.3359838e-02   1.0097981e+00
   3.0430731e-03   9.9313362e-01
   5.5002951e-03   1.0129541e+00
   1.2588533e-02   1.0024380e+00
  -3.7974030e-03   1.0010039e+00
  -1.6013962e-03   9.9125739e-01
  -1.4992837e-02   9.7323547e-01
   1.4325663e-02   1.0078877e+00
  -1.9269086e-02   1.0091107e+00
   1.4487202e-03   1.0135367e+00
  -4.4857845e-03   9.8854766e-01
   1.9512152e-02   9.8809201e-01
   5.5511352e-03   9.7587889e-01
  -9.5189770e-03   1.0003853e+00
  -1.5485462e-02   1.0219192e+00
  -4.4051068e-05   9.8528914e-01
   2.4134250e-02   9.8316591e-01
  -4.3765063e-02   1.0181167e+00
  -2.2045954e-03   1.0320974e+00
  -1.3291549e-02   9.8989612e-01
   3.2395314e-02   9.5751193e-01
   1.6090141e-02   9.9628611e-01
  -4.0569823e-02   1.0018307e+00
  -1.7330537e-02   9.8200864e-01
   3.9016786e-02   1.0238427e+00
   3.4319113e-02   9.9056188e-01
   1.0826658e-02   1.0005340e+00
  -3.0927149e-02   9.9444019e-01
   7.0764141e-03   9.9333248e-01
  -1.7966673e-02   1.0165405e+00
  -1.7975860e-02   9.8154835e-01
  -8.8669678e-03   1.0123185e+00
   1.5826001e-03   1.0119859e+00
  -2.2430678e-02   9.9799341e-01
  -5.7578447e-03   1.0144731e+00
  -4.8317098e-06   9.9120195e-01
   3.1438599e-03   1.0122112e+00
  -4.0678366e-03   1.0204765e+00
  -3.6267296e-02   9.8212962e-01
   4.7794875e-03   1.0181214e+00
   5.3864294e-03   1.0432467e+00
  -1.0933806e-02   9.9648729e-01
   2.1343633e-02   9.7206276e-01
   2.3351853e-02   1.0012280e+00
  -7.5090813e-03   1.0226357e+00
  -9.4494820e-03   9.9514355e-01
  -8.6912616e-03   9.9112029e-01
  -3.9907112e-03   1.0146539e+00
  -1.7923908e-02   9.8158172e-01
  -2.6971150e-02   9.7789630e-01
   1.2038647e-02   1.0040466e+00
  -9.8435187e-03   1.0260952e+00
   4.0692826e-03   1.0070779e+00
  -1.3912555e-02   1.0213069e+00
  -6.3507793e-03   9.8192866e-01
   9.4566504e-04   9.9623466e-01
  -3.1998838e-02   9.9529906e-01
  -9.8454190e-03   9.9311456e-01
   6.0803563e-04   1.0273925e+00
   2.0326105e-02   1.0038958e+00
  -5.3286649e-02   9.7194570e-01
   1.3578976e-02   1.0197226e+00
  -2.1741267e-02   9.8275008e-01
  -2.3412317e-02   1.0272721e+00
  -2.9047082e-05   1.0153148e+00
  -1.3547515e-02   1.0080085e+00
   1.4119693e-02   1.0034447e+00
   1.9661941e-02   1.0053158e+00
   1.2229748e-02   1.0096746e+00
  -7.4112128e-03   1.0157101e+00
  -1.0076115e-02   9.9706429e-01
   4.4859889e-03   9.9889100e-01
  -1.7410276e-02   1.0011080e+00
  -1.9909243e-02   1.0104747e+00
   4.5108900e-03   9.6877622e-01
   2.1545471e-03   1.0032037e+00
  -1.8242844e-02   9.6913604e-01
   2.5352649e-02   1.0096432e+00
  -3.3863123e-02   9.9980393e-01
  -2.5133276e-02   1.0187492e+00
  -2.1285564e-02   9.8696326e-01
  -1.9346352e-02   9.8341569e-01
  -1.4750710e-02   1.0326779e+00
   2.0832653e-03   1.0084413e+00
  -3.8907598e-03   9.9928067e-01
   4.8649691e-03   1.0323592e+00
   5.9387146e-03   1.0098674e+00
   3.8635495e-02   1.0073690e+00
  -3.0596479e-02   1.0012809e+00
  -8.4434063e-05   9.9925713e-01
  -1.1381525e-02   1.0064212e+00
  -4.2552990e-03   9.9589875e-01
   3.9160365e-03   9.8411434e-01
  -7.3800632e-03   9.9964384e-01
  -2.2978882e-02   9.7205485e-01
   2.3361584e-02   1.0254020e+00
   4.6665479e-03   1.0360393e+00
  -3.2372570e-03   1.0175790e+00
  -4.9671572e-02   1.0099707e+00
   1.1619391e-02   1.0001271e+00
   1.4899225e-02   1.0017499e+00
  -1.2521463e-02   1.0010261e+00
  -4.5651320e-03   1.0039933e+00
   1.9404888e-02   1.0111528e+00
  -2.2722296e-02   1.0192863e+00
  -1.7022756e-02   1.0143137e+00
   2.8613533e-02   9.6600893e-01
  -1.4526072e-02   1.0005932e+00
  -1.5196843e-02   1.0034963e+00
  -6.5114909e-03   9.8856979e-01
   1.5122478e-02   9.9790269e-01
   7.7850720e-04   1.0081337e+00
  -2.1496344e-02   1.0283701e+00
  -1.9636943e-02   1.0216603e+00
   3.3431611e-02   1.0131755e+00
   1.9134780e-02   1.0028644e+00
   1.4696243e-02   9.9384799e-01
  -5.1171153e-03   9.8496261e-01
  -9.5130283e-03   1.0072873e+00
   3.1195729e-03   1.0125663e+00
  -1.9616229e-02   1.0222965e+00
   1.5656271e-02   9.7815839e-01
   8.9416980e-03   1.0044728e+00
  -1.9256967e-04   9.8450261e-01
  -2.2396052e-02   9.9664385e-01
  -1.1736772e-02   1.0357408e+00
  -9.7913386e-03   9.8626180e-01
   2.4119113e-03   9.5760937e-01
  -5.0764670e-03   9.6790657e-01
   2.6523132e-02   9.8424090e-01
   2.4553882e-03   9.9891909e-01
   1.7790034e-02   1.0017800e+00
  -6.0010999e-03   1.0037926e+00
  -7.7187202e-03   9.9797033e-01
   1.0925843e-02   1.0230393e+00
   3.7044806e-02   1.0380144e+00
   1.6380541e-03   1.0074021e+00
   2.5837171e-02   9.9293189e-01
   9.3653743e-03   1.0017629e+00
   1.3550158e-02   9.8744783e-01
  -1.2340110e-02   9.6703307e-01
  -3.9442237e-03   1.0064633e+00
   3.2438726e-02   1.0047420e+00
   3.4031185e-02   1.0217472e+00
   2.7502557e-03   1.0104273e+00
   9.1994316e-04   9.6442711e-01
  -2.6025577e-03   9.9551326e-01
  -3.3713781e-03   9.9534149e-01
  -4.8896011e-04   9.9499069e-01
   1.6839801e-02   9.9679771e-01
   1.0725184e-02   9.7816417e-01
  -1.0995775e-02   1.0373289e+00
   1.0353444e-02   1.0155083e+00
  -3.9217628e-03   9.9938414e-01
   4.5866420e-02   9.8952111e-01
  -3.8000401e-02   9.8178188e-01
  -6.6348773e-03   9.9692585e-01
  -2.2804172e-02   9.7295711e-01
   1.8819666e-03   9.8894834e-01
   4.2643429e-03   1.0205231e+00
   8.9258988e-03   1.0165521e+00
  -2.7152396e-02   1.0272275e+00
  -8.8921119e-03   9.9358511e-01
  -4.6952641e-03   1.0216142e+00
   1.9284304e-02   1.0110809e+00
  -8.8717640e-03   9.8788400e-01
  -6.7386726e-03   1.0068120e+00
  -3.4065370e-02   1.0156084e+00
   1.3224037e-02   1.0058224e+00
  -1.2771804e-02   9.8118171e-01
  -1.3197958e-02   9.5745816e-01
   1.1072402e-02   9.7184590e-01
   2.0233488e-02   1.0246618e+00
  -2.6155707e-02   1.0383325e+00
   1.6003995e-03   9.7827624e-01
   3.0818347e-03   1.0093659e+00
  -3.2324825e-03   1.0276014e+00
  -1.2993388e-02   9.8189375e-01
  -5.3127416e-04   1.0072804e+00
  -4.2817165e-03   1.0073210e+00
   3.9836347e-02   9.9231622e-01
   1.1912153e-02   9.9651680e-01
   4.4937444e-03   9.9747543e-01
   2.0016282e-02   9.8948739e-01
  -7.2161499e-03   9.9089969e-01
   3.1450415e-03   1.0283286e+00
  -3.1395432e-02   9.8894824e-01
   2.1710908e-02   9.6592219e-01
  -3.7446400e-02   9.7367145e-01
  -1.7560229e-02   9.9897813e-01
  -1.2967167e-02   1.0023712e+00
  -3.3951851e-03   1.0110941e+00
   1.3158368e-02   1.0090873e+00
   8.5096369e-03   1.0104128e+00
   3.1203577e-03   9.9311786e-01
  -2.3688034e-02   9.9920119e-01
   1.5567078e-02   9.9691435e-01
   2.0600310e-02   1.0236770e+00
   8.8161242e-03   9.8675056e-01
  -1.4017550e-02   9.8855849e-01
  -1.9473765e-02   9.8497398e-01
   7.7553528e-03   9.8141438e-01
  -8.1750922e-03   9.8997062e-01
   4.0597290e-04   1.0002396e+00
  -1.3717939e-02   9.9126184e-01
   1.6197533e-02   1.0119664e+00
  -1.4745414e-02   9.9756681e-01
  -2.1200340e-02   9.7870961e-01
  -2.0517922e-02   1.0055610e+00
   2.1515580e-02   9.8747292e-01
  -1.8256469e-02   1.0010291e+00
   2.3245966e-02   9.9739621e-01
  -6.0673017e-03   9.9447174e-01
   1.7752806e-02   1.0124555e+00
   5.5738791e-03   1.0073554e+00
   1.7138885e-02   1.0229542e+00
  -1.2788811e-02   1.0297872e+00
  -1.1441720e-02   1.0133109e+00
   2.7944281e-02   9.9284118e-01
  -1.5600158e-02   9.9417488e-01
  -1.9028804e-02   9.8213791e-01
   4.2419579e-03   1.0247230e+00
   2.3960259e-03   9.9345621e-01
   2.1839585e-02   1.0003792e+00
  -1.9267926e-02   1.0258150e+00
   2.6153962e-02   1.0189171e+00
   1.9178345e-03   1.0034188e+00
  -1.4950118e-02   9.9374125e-01
  -1.8155464e-03   9.8167593e-01
   6.6342921e-03   1.0118633e+00
  -2.9590593e-03   1.0069686e+00
   1.0583168e-02   9.8217347e-01
   1.3005219e-02   1.0045593e+00
   1.4999522e-03   1.0012384e+00
   5.0785467e-03   9.6541991e-01
  -2.0193473e-02   1.0251569e+00
   2.8865618e-03   9.8611304e-01
   1.9584214e-02   1.0225768e+00
  -6.3700768e-03   9.9016364e-01
   8.0882653e-03   1.0142286e+00
  -1.9060385e-02   9.6935267e-01
   1.6381552e-02   1.0146096e+00
  -1.0335034e-02   1.0129869e+00
   2.0062067e-02   9.9980716e-01
  -2.6931198e-02   9.9739946e-01
   7.3484813e-03   9.9628969e-01
   1.0367480e-02   9.8596491e-01
   1.1765948e-02   1.0046466e+00
   1.3776807e-02   1.0036850e+00
  -2.3216861e-02   1.0011748e+00
   1.8391741e-02   9.9167426e-01
   2.7282051e-03   1.0013135e+00
  -2.2635467e-02   9.8067060e-01
   1.9003068e-02   1.0022038e+00
   5.6545667e-04   9.9003975e-01
  -2.5840444e-02   1.0234907e+00
   1.9141016e-02   9.7873095e-01
   1.2274147e-02   1.0115736e+00
   2.6182748e-03   1.0098512e+00
   4.8593509e-03   1.0129259e+00
  -1.8785548e-02   9.8668871e-01
   1.2164981e-02   9.7172289e-01
  -1.9364431e-02   9.9956866e-01
   9.7605510e-03   1.0133791e+00
   2.0570750e-02   9.7414611e-01
  -2.2145957e-02   1.0182150e+00
   1.0376862e-02   9.7962319e-01
  -3.1326922e-03   1.0051588e+00
  -1.1186325e-02   1.0082739e+00
  -9.8718701e-03   1.0124058e+00
   3.1665339e-02   1.0004523e+00
  -9.4060953e-03   1.0020252e+00
   1.3450298e-02   1.0330469e+00
  -1.6653785e-02   9.8223644e-01
   1.9995285e-02   9.9490918e-01
   1.7007156e-03   1.0263548e+00
  -8.1081611e-03   9.6080272e-01
  -5.6328671e-03   9.9737070e-01
   6.1932241e-03   9.7552669e-01
   5.6391635e-04   9.7808197e-01
  -1.7404156e-02   9.8986934e-01
   4.5134570e-03   1.0154783e+00
  -9.9047647e-03   1.0162427e+00
  -1.7507528e-02   1.0193095e+00
  -1.4876188e-02   1.0020294e+00
   6.1655360e-03   9.5080267e-01
  -4.8505160e-03   1.0174993e+00
   3.0642126e-02   1.0230689e+00
   1.9986779e-02   1.0290448e+00
   2.2291060e-03   1.0148717e+00
  -5.9156994e-03   1.0060967e+00
  -3.9115417e-03   9.8818602e-01
   2.5049660e-02   1.0040274e+00
  -6.8146724e-03   1.0041921e+00
  -1.3169127e-02   1.0289958e+00
   1.4496454e-02   1.0364892e+00
  -5.2859222e-02   1.0005565e+00
   4.6898977e-03   9.8956868e-01
   8.5743744e-03   9.6063545e-01
  -8.6778557e-03   1.0109833e+00
   3.6701970e-03   9.8650407e-01
  -2.3411726e-02   1.0258234e+00
   2.7379585e-02   1.0176874e+00
   5.0670062e-02   9.6932004e-01
   3.8317641e-02   9.5773754e-01
   8.8408603e-03   9.8603612e-01
  -1.8647863e-02   9.8319014e-01
   1.0209380e-04   9.9650170e-01
   9.3907965e-03   1.0161485e+00
   7.8824854e-03   9.8911680e-01
  -3.6038587e-03   1.0090606e+00
  -1.5104457e-02   1.0020230e+00
  -4.8249327e-03   1.0030555e+00
   1.2290766e-02   9.9321892e-01
   8.2904118e-03   1.0051246e+00
  -2.0569579e-02   9.9509738e-01
   1.3802173e-03   1.0088972e+00
  -1.0323838e-02   1.0176314e+00
   4.9126760e-03   9.8470017e-01
  -2.3629368e-02   9.8911976e-01
   6.6458666e-03   9.8758394e-01
   2.8495860e-03   9.9993342e-01
  -1.3781793e-02   9.8356867e-01
   4.3489986e-02   1.0085842e+00
   3.2042197e-02   9.5655455e-01
  -1.5065007e-02   1.0098339e+00
  -9.7579831e-03   9.9688424e-01
  -8.7307998e-05   1.0178602e+00
   2.2069871e-02   1.0118856e+00
   7.4125197e-03   1.0004654e+00
   1.0823443e-02   9.9016522e-01
  -3.5926357e-02   1.0311842e+00
  -1.0012354e-02   1.0064740e+00
  -4.1507054e-02   9.7913440e-01
   6.3546900e-03   9.8297593e-01
   2.5699992e-02   9.9108279e-01
  -8.5367864e-03   1.0172138e+00
  -1.4625280e-02   1.0056655e+00
  -4.8049987e-04   1.0365380e+00
   3.4234965e-03   1.0135064e+00
   3.7099214e-03   1.0283068e+00
   2.5113995e-02   1.0208121e+00
  -2.0722214e-02   1.0019807e+00
  -1.2860913e-02   9.8065923e-01
   9.4227684e-03   1.0232659e+00
   1.5025323e-03   9.6672140e-01
   3.3632906e-02   1.0279845e+00
   3.5897695e-03   1.0307326e+00
  -1.2444513e-02   9.7189797e-01
  -3.4039749e-02   1.0418736e+00
   1.3011279e-02   1.0060077e+00
  -4.7810369e-02   9.7969536e-01
  -5.5748110e-03   1.0344913e+00
   5.6792262e-04   9.8565859e-01
   1.6775179e-07   1.0113014e+00
  -1.5576083e-02   1.0087828e+00
  -7.3986916e-03   1.0214936e+00
  -8.7439217e-03   1.0072644e+00
   1.7337563e-02   9.9218037e-01
  -4.9300431e-03   9.8303051e-01
   1.1019700e-02   1.0107842e+00
  -1.2947840e-02   9.9710810e-01
  -1.7827031e-02   1.0002199e+00
   2.1464369e-02   9.9848276e-01
  -1.2151084e-02   1.0090223e+00
   1.3115765e-02   9.8924768e-01
   9.8132041e-03   1.0303410e+00
  -8.6263647e-03   1.0057494e+00
   7.8631462e-04   9.7330947e-01
   6.5956405e-03   9.8184468e-01
   1.1402406e-02   9.9821416e-01
   1.8277192e-02   9.9823210e-01
  -6.5805488e-03   1.0184587e+00
  -1.8619487e-02   1.0067306e+00
  -2.4677041e-02   9.6419364e-01
  -2.9991593e-02   9.8323830e-01
   3.5018836e-02   1.0562218e+00
   1.7204898e-03   9.9076642e-01
   6.2979426e-03   1.0005465e+00
  -1.2639154e-03   9.9252329e-01
  -6.0082079e-03   9.8939705e-01
  -1.9065943e-03   1.0068944e+00
  -2.1742685e-02   1.0221186e+00
  -1.0199743e-02   9.6182913e-01
  -1.0112124e-02   9.7505877e-01
  -1.1914152e-02   1.0095397e+00
  -8.3720532e-04   1.0021262e+00
  -7.5926552e-03   1.0102651e+00
   2.1770836e-02   1.0004271e+00
   2.5296351e-02   9.8914182e-01
  -1.8635445e-02   1.0036318e+00
   7.7128310e-03   1.0037565e+00
   1.6563261e-03   9.8762498e-01
   2.6092563e-03   9.8879464e-01
  -8.6570045e-03   1.0021723e+00
  -1.0177803e-02   1.0179857e+00
  -1.7319657e-02   1.0268891e+00
   1.5026646e-02   9.9870147e-01
  -1.0762740e-04   9.9611292e-01
  -8.1961438e-03   9.9843526e-01
  -1.1508038e-02   9.8775250e-01
  -1.1364935e-02   9.9167467e-01
  -1.3430153e-02   1.0235255e+00
   3.0986273e-02   1.0077602e+00
  -1.7180141e-02   9.9958749e-01
  -1.4750982e-03   1.0218657e+00
   1.5852190e-02   9.9186430e-01
   1.4805143e-02   9.9238487e-01
  -1.3397049e-02   9.8893021e-01
  -1.3962384e-02   1.0143580e+00
  -1.9934473e-02   1.0155041e+00
  -2.6621078e-02   9.7403777e-01
   6.4729471e-04   1.0117663e+00
  -2.7035628e-03   1.0107543e+00
   9.4442050e-04   1.0090048e+00
   8.3585398e-03   1.0200245e+00
  -2.3612462e-02   1.0124783e+00
  -7.4019625e-03   1.0194400e+00
  -5.8139501e-02   9.9888967e-01
  -1.4023399e-02   1.0048230e+00
   1.1556901e-02   1.0101704e+00
  -3.7090448e-02   9.8365433e-01
  -2.4982204e-02   1.0039089e+00
   2.7117637e-02   9.9129274e-01
  -1.1986577e-02   1.0143774e+00
  -5.3210792e-03   9.9014457e-01
   2.0218298e-02   9.9581818e-01
   2.7443494e-02   1.0049094e+00
   6.0416933e-03   9.9289647e-01
   4.8858274e-03   9.8513322e-01
  -3.5959932e-02   9.9082210e-01
  -6.7059500e-03   1.0052334e+00
   1.0269106e-02   9.9637613e-01
  -6.6498566e-03   1.0111259e+00
  -3.1580950e-02   9.8643591e-01
   1.9413655e-02   1.0019347e+00
  -3.7949705e-03   9.9501003e-01
   5.5557613e-03   1.0109470e+00
   2.4596257e-02   9.8625968e-01
   2.0613609e-02   9.7104270e-01
   8.3193475e-03   1.0107921e+00
   2.2096570e-02   1.0084947e+00
   6.7670184e-03   1.0061135e+00
  -7.5460203e-03   9.9916405e-01
   1.1858967e-02   1.0029180e+00
   1.7354165e-02   9.7766113e-01
   1.2581936e-02   9.5541165e-01
   6.7034887e-03   1.0011738e+00
  -1.6764272e-02   1.0153030e+00
  -2.1456386e-02   9.8891569e-01
   4.5763760e-03   9.8249790e-01
  -7.6347127e-03   1.0152590e+00
   5.8834999e-03   1.0209140e+00
   7.0726912e-04   9.7484029e-01
   2.8204045e-04   9.9074842e-01
   1.7753802e-02   9.8920595e-01
  -1.1710728e-02   9.5762143e-01
   8.6974086e-03   1.0047564e+00
  -1.0026875e-02   9.9292316e-01
  -1.6807938e-02   1.0165334e+00
  -4.6298580e-02   1.0007965e+00
  -2.5861451e-02   9.9580258e-01
   6.4189169e-03   1.0083639e+00
   1.3725336e-02   1.0181820e+00
  -3.8129723e-03   1.0078581e+00
  -4.3266190e-03   1.0275461e+00
   3.1851878e-04   9.6811857e-01
  -1.1889979e-02   1.0120221e+00
   1.2990217e-03   9.9577181e-01
  -1.2477565e-03   9.7872347e-01
  -4.0575752e-02   1.0206402e+00
   1.4628017e-02   9.9338945e-01
   3.4619187e-03   9.9954984e-01
   8.6805506e-03   9.7987237e-01
  -2.8482139e-02   1.0201240e+00
  -8.4522351e-03   1.0116690e+00
  -6.9141062e-03   1.0282686e+00
   2.7740127e-02   1.0018193e+00
   2.7083724e-04   1.0078085e+00
   7.7810646e-03   9.7923720e-01
   5.5224303e-03   1.0062782e+00
  -3.0063040e-03   1.0100131e+00
  -4.7875629e-02   1.0302215e+00
  -3.2668559e-03   1.0192902e+00
   1.9514352e-02   1.0151795e+00
   1.5209452e-02   1.0099131e+00
   2.0458122e-02   1.0231656e+00
  -1.2280708e-02   9.9395158e-01
   1.2169524e-02   9.8511176e-01
   1.8607189e-04   1.0360967e+00
  -1.2839752e-02   9.9036375e-01
  -2.3813608e-02   1.0224354e+00
  -1.7002412e-02   1.0000443e+00
   1.3914393e-02   9.8503504e-01
   1.0681519e-02   1.0126488e+00
  -1.5113328e-02   1.0029961e+00
  -5.3297057e-03   9.8928060e-01
   1.4333345e-03   1.0087344e+00
  -2.0410463e-02   1.0126564e+00
   2.9041517e-02   1.0105449e+00
  -6.0710445e-03   1.0110443e+00
   2.4674104e-02   1.0467742e+00
  -8.9458843e-03   1.0075092e+00
  -1.2842947e-02   1.0150393e+00
   1.5263286e-03   1.0382113e+00
  -9.4274245e-03   1.0214442e+00
  -2.6764868e-02   1.0397027e+00
  -2.3438765e-02   9.9826492e-01
   3.0751083e-02   1.0221214e+00
  -1.2192004e-02   1.0042513e+00
  -1.5038090e-02   9.8606394e-01
  -1.0998669e-02   1.0085412e+00
   8.7819104e-03   9.9268289e-01
  -1.4842653e-02   1.0017246e+00
  -1.8455328e-02   1.0251809e+00
  -2.2461712e-02   1.0260746e+00
  -1.1837762e-02   9.8066809e-01
   6.0416933e-03   9.9289647e-01
   4.8858274e-03   9.8513322e-01
  -3.5959932e-02   9.9082210e-01
  -6.7059500e-03   1.0052334e+00
   1.0269106e-02   9.9637613e-01
  -6.6498566e-03   1.0111259e+00
  -3.1580950e-02   9.8643591e-01
   1.9413655e-02   1.0019347e+00
  -3.7949705e-03   9.9501003e-01
   5.5557613e-03   1.0109470e+00
   2.4596257e-02   9.8625968e-01
   2.0613609e-02   9.7104270e-01
   8.3193475e-03   1.0107921e+00
   2.2096570e-02   1.0084947e+00
   6.7670184e-03   1.0061135e+00
  -7.5460203e-03   9.9916405e-01
   1.1858967e-02   1.0029180e+00
   1.7354165e-02   9.7766113e-01
   1.2581936e-02   9.5541165e-01
   6.7034887e-03   1.0011738e+00
  -1.6764272e-02   1.0153030e+00
  -2.1456386e-02   9.8891569e-01
   4.5763760e-03   9.8249790e-01
  -7.6347127e-03   1.0152590e+00
   5.8834999e-03   1.0209140e+00
   7.0726912e-04   9.7484029e-01
   2.8204045e-04   9.9074842e-01
   1.7753802e-02   9.8920595e-01
  -1.1710728e-02   9.5762143e-01
   8.6974086e-03   1.0047564e+00
  -1.0026875e-02   9.9292316e-01
  -1.6807938e-02   1.0165334e+00
  -4.6298580e-02   1.0007965e+00
  -2.5861451e-02   9.9580258e-01
   6.4189169e-03   1.0083639e+00
   1.3725336e-02   1.0181820e+00
  -3.8129723e-03   1.0078581e+00
  -4.3266190e-03   1.0275461e+00
   3.1851878e-04   9.6811857e-01
  -1.1889979e-02   1.0120221e+00
   1.2990217e-03   9.9577181e-01
  -1.2477565e-03   9.7872347e-01
  -4.0575752e-02   1.0206402e+00
   1.4628017e-02   9.9338945e-01
   3.4619187e-03   9.9954984e-01
   8.6805506e-03   9.7987237e-01
  -2.8482139e-02   1.0201240e+00
  -8.4522351e-03   1.0116690e+00
  -6.9141062e-03   1.0282686e+00
   2.7740127e-02   1.0018193e+00
   2.7083724e-04   1.0078085e+00
   7.7810646e-03   9.7923720e-01
   5.5224303e-03   1.0062782e+00
  -3.0063040e-03   1.0100131e+00
  -4.7875629e-02   1.0302215e+00
  -3.2668559e-03   1.0192902e+00
   1.9514352e-02   1.0151795e+00
   1.5209452e-02   1.0099131e+00
   2.0458122e-02   1.0231656e+00
  -1.2280708e-02   9.9395158e-01
   1.2169524e-02   9.8511176e-01
   1.8607189e-04   1.0360967e+00
  -1.2839752e-02   9.9036375e-01
  -2.3813608e-02   1.0224354e+00
  -1.7002412e-02   1.0000443e+00
   1.3914393e-02   9.8503504e-01
   1.0681519e-02   1.0126488e+00
  -1.5113328e-02   1.0029961e+00
  -5.3297057e-03   9.8928060e-01
   1.4333345e-03   1.0087344e+00
  -2.0410463e-02   1.0126564e+00
   2.9041517e-02   1.0105449e+00
  -6.0710445e-03   1.0110443e+00
   2.4674104e-02   1.0467742e+00
  -8.9458843e-03   1.0075092e+00
  -1.2842947e-02   1.0150393e+00
   1.5263286e-03   1.0382113e+00
  -9.4274245e-03   1.0214442e+00
  -2.6764868e-02   1.0397027e+00
  -2.3438765e-02   9.9826492e-01
   3.0751083e-02   1.0221214e+00
  -1.2192004e-02   1.0042513e+00
  -1.5038090e-02   9.8606394e-01
  -1.0998669e-02   1.0085412e+00
   8.7819104e-03   9.9268289e-01
  -1.4842653e-02   1.0017246e+00
  -1.8455328e-02   1.0251809e+00
  -2.2461712e-02   1.0260746e+00
  -1.1837762e-02   9.8066809e-01
   1.8489372e-02   9.9918554e-01
   2.2986313e-02   1.0083711e+00
   1.8473126e-02   9.9739549e-01
   2.4220686e-02   1.0055612e+00
   1.6199881e-02   9.8135147e-01
  -1.5122931e-02   9.8281674e-01
   7.8222805e-03   1.0119176e+00
  -6.8009986e-03   9.6833447e-01
  -7.4023787e-03   1.0243767e+00
  -1.6717830e-02   1.0031396e+00
  -2.5553398e-02   1.0222475e+00
   1.8094649e-02   9.8633928e-01
  -1.0265929e-02   1.0235091e+00
  -8.0472158e-03   1.0010155e+00
  -1.5321355e-02   9.9891392e-01
  -2.2437523e-03   9.9995246e-01
   8.0975283e-03   9.9876534e-01
   3.1691013e-02   9.9467555e-01
  -3.4530651e-02   1.0175939e+00
   2.3196379e-02   1.0164480e+00
   1.9691031e-02   9.9657464e-01
  -8.8288558e-03   1.0050027e+00
   2.7023423e-02   1.0263292e+00
  -9.5242141e-03   9.9611797e-01
  -5.6896733e-04   9.9525319e-01
  -6.7648115e-03   1.0194687e+00
   1.9576753e-02   9.6952102e-01
  -2.8685348e-03   1.0587498e+00
   7.4961020e-03   9.8533229e-01
  -2.5541707e-02   9.9980729e-01
  -2.5756357e-02   9.8908053e-01
  -8.6824059e-03   1.0321716e+00
   1.6099476e-02   1.0053764e+00
  -1.9640132e-02   1.0029739e+00
  -2.0536763e-02   9.7670842e-01
   9.0438074e-03   9.9090390e-01
  -3.0049811e-02   1.0137336e+00
   7.1941176e-03   9.8720903e-01
  -4.0080805e-02   9.7295286e-01
   2.1060534e-02   1.0130213e+00
  -1.0078182e-02   1.0074987e+00
   3.4034684e-02   1.0372747e+00
   1.1679319e-02   9.9294948e-01
  -2.1442751e-03   1.0112615e+00
   4.2018667e-03   1.0234592e+00
   1.3733495e-02   9.9872246e-01
   1.1575702e-02   9.7482551e-01
  -1.6517253e-02   9.9827481e-01
   1.2413748e-02   9.9930520e-01
   2.1088129e-02   9.9153705e-01
  -1.1779628e-02   1.0379167e+00
   3.2994716e-03   9.9674425e-01
  -6.4753710e-03   9.9972280e-01
  -2.1945475e-02   1.0136333e+00
  -1.3675253e-02   1.0073965e+00
   1.5214323e-02   1.0197226e+00
   2.8736988e-03   1.0164870e+00
   1.5092972e-02   9.8553362e-01
  -5.7801028e-03   1.0089450e+00
  -1.6321906e-02   9.7597086e-01
   2.9768151e-03   9.9056775e-01
   3.6059483e-03   1.0355426e+00
   1.6580229e-02   1.0106667e+00
   1.3930017e-02   1.0439814e+00
   7.2386038e-03   9.9067475e-01
  -7.1150166e-05   1.0171885e+00
   5.4322989e-03   1.0061672e+00
  -1.3486630e-02   9.9813692e-01
  -4.4942885e-02   1.0054032e+00
   1.1924183e-02   1.0225773e+00
   2.3120562e-02   9.7813039e-01
   5.7134334e-03   9.8487567e-01
   1.0185039e-02   1.0369440e+00
  -2.3931519e-03   1.0146568e+00
   2.7279639e-02   9.8205899e-01
   6.9902175e-03   9.7383735e-01
   1.0950002e-02   1.0019324e+00
  -1.7417409e-03   9.8541134e-01
   4.0652960e-03   1.0046739e+00
   1.0222968e-02   1.0048866e+00
  -2.6922060e-02   1.0003580e+00
  -4.4011516e-03   1.0067232e+00
   1.3244113e-02   1.0148636e+00
   1.2646458e-02   1.0009392e+00
  -1.1549487e-02   9.8426178e-01
  -3.2674042e-04   9.9063433e-01
   1.3062080e-02   1.0294919e+00
   9.0146842e-03   1.0183483e+00
   3.3429540e-02   1.0088517e+00
  -1.0943739e-02   1.0176508e+00
  -2.8728144e-02   1.0255153e+00
   1.3226914e-02   9.8784020e-01
   5.0119453e-03   1.0002583e+00
   1.5665399e-02   1.0092223e+00
   2.9703359e-02   9.8998246e-01
  -1.2685679e-02   1.0231124e+00
  -3.7185302e-05   9.9386952e-01
   2.1866016e-02   9.9934561e-01
  -1.9482318e-02   1.0113255e+00
  -8.9456329e-03   9.9555886e-01
  -1.1199229e-02   9.8963700e-01
   8.3490538e-03   1.0156755e+00
   1.8332256e-02   9.9982400e-01
  -3.0729141e-03   1.0026346e+00
   3.8900456e-03   1.0029455e+00
   4.0500943e-02   9.9515893e-01
   7.4886117e-03   9.9390712e-01
   1.3976000e-02   9.9820818e-01
  -3.3386988e-02   1.0227413e+00
   2.9630352e-03   9.9127303e-01
  -1.1473742e-02   1.0306058e+00
  -3.7021844e-02   9.7996006e-01
  -2.4907037e-03   1.0260640e+00
   1.1037789e-02   1.0054647e+00
  -8.4577314e-03   9.8419562e-01
  -4.3523283e-03   1.0078968e+00
  -6.1210934e-04   9.9530224e-01
   9.4414464e-03   1.0035610e+00
  -1.7802582e-02   1.0050840e+00
  -2.5454882e-02   9.7879240e-01
  -1.5336273e-02   1.0136893e+00
   3.9131974e-04   1.0070536e+00
   1.6304482e-02   1.0131088e+00
   4.5510084e-03   1.0194610e+00
  -1.9489713e-03   9.9693966e-01
   2.5685958e-02   1.0158994e+00
  -4.6795067e-02   9.8748001e-01
   3.2987503e-03   1.0184436e+00
   6.0976367e-03   1.0148740e+00
   4.4301734e-03   9.9663956e-01
   2.3890950e-02   9.8122164e-01
  -1.0156027e-02   1.0143576e+00
  -1.2927688e-02   1.0215093e+00
  -2.8205200e-04   1.0218937e+00
   7.5601729e-03   9.8669637e-01
   6.0448606e-03   1.0063656e+00
   2.9603310e-02   9.9295960e-01
  -4.4035570e-03   1.0133305e+00
   3.9915783e-03   1.0137131e+00
  -2.1806059e-02   1.0004578e+00
   2.2594549e-02   1.0122064e+00
  -1.2892481e-02   1.0203560e+00
  -8.4587461e-03   9.7017623e-01
  -2.2064936e-03   9.8587177e-01
   1.3359209e-02   1.0103655e+00
  -9.1827285e-04   1.0100247e+00
   1.7434884e-02   9.9456796e-01
  -1.5379444e-02   1.0131294e+00
  -9.6729756e-03   1.0011092e+00
   5.8428534e-03   9.8691190e-01
  -3.9727787e-02   9.7963352e-01
  -2.0387585e-02   9.9738531e-01
   5.8146502e-03   9.9611703e-01
   5.8080101e-03   1.0018382e+00
  -3.3221152e-04   1.0107337e+00
   1.6547736e-02   9.9585458e-01
   1.3237158e-02   9.8050398e-01
   1.7156346e-03   1.0157174e+00
   1.2897553e-03   9.9638377e-01
  -2.5046261e-02   1.0219956e+00
   1.1611942e-02   1.0164706e+00
  -5.1677797e-03   9.9455882e-01
  -1.5957051e-02   1.0158238e+00
   6.2954935e-03   9.9914774e-01
   7.1029862e-03   1.0064756e+00
  -2.2783843e-02   9.9621374e-01
   3.1684817e-02   1.0124664e+00
  -7.0879400e-03   1.0229835e+00
  -2.0375756e-02   9.9394224e-01
  -1.0169868e-02   1.0051958e+00
   3.0046550e-02   1.0100023e+00
  -9.5735277e-03   1.0181948e+00
   1.6121385e-03   1.0001244e+00
   9.8824177e-03   1.0135159e+00
  -1.3322106e-02   9.9815374e-01
  -2.4453393e-02   9.8559352e-01
   1.0035592e-02   1.0067165e+00
   5.1299791e-03   1.0018557e+00
  -2.6356144e-02   9.9740998e-01
  -1.3633329e-02   1.0010736e+00
  -1.1787320e-02   1.0122711e+00
  -1.8559150e-02   1.0281226e+00
   2.1565700e-02   1.0268527e+00
  -9.4927808e-03   9.9825883e-01
  -1.1812057e-02   9.8800380e-01
  -1.2429412e-02   1.0066395e+00
  -8.1406333e-03   1.0052646e+00
   2.3334233e-02   1.0008302e+00
   1.3520712e-03   1.0158231e+00
   1.1697192e-02   9.8056204e-01
   1.2513518e-02   9.9769832e-01
  -1.1961845e-02   9.8542929e-01
  -8.4278479e-03   9.9484806e-01
   2.7890633e-03   1.0299022e+00
  -1.1909459e-02   1.0279758e+00
   2.0165857e-02   9.8885726e-01
  -5.6375025e-03   1.0068796e+00
  -5.1824631e-03   9.8880725e-01
   8.8247057e-03   9.9877364e-01
  -7.8459527e-03   1.0175805e+00
  -3.5619616e-02   1.0028740e+00
   4.7424193e-03   1.0213600e+00
   4.2044200e-03   9.5401282e-01
   4.0741935e-03   1.0048963e+00
  -9.3271591e-03   9.8446651e-01
   3.2704618e-03   9.6434191e-01
   8.5037199e-03   9.9034044e-01
  -4.3295711e-03   9.9728573e-01
  -3.8709565e-04   9.8526859e-01
  -1.7339764e-02   9.7533952e-01
   2.8044742e-02   9.9937279e-01
   7.9176967e-03   1.0281384e+00
   1.4940703e-03   1.0003245e+00
   2.2311602e-02   1.0010317e+00
  -1.4678645e-02   1.0001458e+00
   3.0329791e-03   1.0378118e+00
   4.6536304e-02   1.0270292e+00
  -1.9923675e-02   9.9909819e-01
   1.0608141e-02   9.7727323e-01
  -1.3890099e-02   9.9104399e-01
  -2.7361867e-02   9.7905360e-01
  -1.1057439e-02   9.9318386e-01
   7.8482333e-04   9.9880739e-01
  -4.4698703e-03   9.6845750e-01
  -1.2415550e-02   9.7677925e-01
   2.9119575e-02   9.9772997e-01
   2.3168093e-02   9.8819011e-01
   7.8493758e-03   1.0039945e+00
  -1.9297990e-02   9.7963550e-01
  -1.3202215e-02   1.0081192e+00
  -2.3611726e-02   1.0092870e+00
   2.2507506e-03   1.0029163e+00
   1.7087380e-03   1.0027682e+00
  -2.3321225e-02   1.0237106e+00
  -1.2435491e-02   9.7056998e-01
  -1.4859002e-02   9.9256584e-01
   8.1477635e-03   1.0125387e+00
   4.5334234e-03   1.0204626e+00
   5.3141667e-03   9.9305279e-01
   3.7726486e-02   9.8197745e-01
  -3.8634770e-03   1.0114544e+00
  -1.8787423e-02   1.0161488e+00
  -1.7403228e-02   9.9385331e-01
   6.7370294e-03   1.0146842e+00
   4.7258002e-03   1.0308505e+00
   4.2978049e-03   9.9453418e-01
   1.4720861e-02   9.9406923e-01
   1.2301978e-03   9.7507024e-01
  -1.3797566e-02   9.8625308e-01
  -7.2013399e-03   9.8814624e-01
   3.4078187e-02   9.7825835e-01
   4.3710455e-02   1.0142997e+00
   5.6212939e-03   1.0061527e+00
   8.3912742e-03   1.0174212e+00
  -3.1028196e-02   1.0081043e+00
  -8.3249326e-03   9.8198245e-01
  -3.7041332e-02   9.9446477e-01
   2.9708624e-02   9.8575415e-01
   1.6657528e-03   1.0360515e+00
   2.6073582e-03   9.9850560e-01
  -1.6630493e-02   9.8431399e-01
  -1.9942405e-02   9.7277292e-01
   2.8021631e-02   1.0216132e+00
   3.4354677e-03   1.0165168e+00
  -2.6979277e-02   1.0014942e+00
  -7.1439214e-04   1.0157157e+00
   8.9596073e-03   9.9760092e-01
  -1.0446804e-02   9.9459311e-01
  -6.3411547e-03   1.0198193e+00
  -4.0295897e-02   1.0305823e+00
  -5.7637479e-03   9.9331381e-01
   1.2400258e-02   9.9899573e-01
   1.8509029e-02   9.9730319e-01
   2.0151369e-02   9.8904453e-01
   2.6675415e-02   9.9075526e-01
   3.3488964e-02   9.9117583e-01
   9.9635075e-04   9.8714508e-01
   2.1565700e-02   1.0268527e+00
  -9.4927808e-03   9.9825883e-01
  -1.1812057e-02   9.8800380e-01
  -1.2429412e-02   1.0066395e+00
  -8.1406333e-03   1.0052646e+00
   2.3334233e-02   1.0008302e+00
   1.3520712e-03   1.0158231e+00
   1.1697192e-02   9.8056204e-01
   1.2513518e-02   9.9769832e-01
  -1.1961845e-02   9.8542929e-01
  -8.4278479e-03   9.9484806e-01
   2.7890633e-03   1.0299022e+00
  -1.1909459e-02   1.0279758e+00
   2.0165857e-02   9.8885726e-01
  -5.6375025e-03   1.0068796e+00
  -5.1824631e-03   9.8880725e-01
   8.8247057e-03   9.9877364e-01
  -7.8459527e-03   1.0175805e+00
  -3.5619616e-02   1.0028740e+00
   4.7424193e-03   1.0213600e+00
   4.2044200e-03   9.5401282e-01
   4.0741935e-03   1.0048963e+00
  -9.3271591e-03   9.8446651e-01
   3.2704618e-03   9.6434191e-01
   8.5037199e-03   9.9034044e-01
  -4.3295711e-03   9.9728573e-01
  -3.8709565e-04   9.8526859e-01
  -1.7339764e-02   9.7533952e-01
   2.8044742e-02   9.9937279e-01
   7.9176967e-03   1.0281384e+00
   1.4940703e-03   1.0003245e+00
   2.2311602e-02   1.0010317e+00
  -1.4678645e-02   1.0001458e+00
   3.0329791e-03   1.0378118e+00
   4.6536304e-02   1.0270292e+00
  -1.9923675e-02   9.9909819e-01
   1.0608141e-02   9.7727323e-01
  -1.3890099e-02   9.9104399e-01
  -2.7361867e-02   9.7905360e-01
  -1.1057439e-02   9.9318386e-01
   7.8482333e-04   9.9880739e-01
  -4.4698703e-03   9.6845750e-01
  -1.2415550e-02   9.7677925e-01
   2.9119575e-02   9.9772997e-01
   2.3168093e-02   9.8819011e-01
   7.8493758e-03   1.0039945e+00
  -1.9297990e-02   9.7963550e-01
  -1.3202215e-02   1.0081192e+00
  -2.3611726e-02   1.0092870e+00
   2.2507506e-03   1.0029163e+00
   1.7087380e-03   1.0027682e+00
  -2.3321225e-02   1.0237106e+00
  -1.2435491e-02   9.7056998e-01
  -1.4859002e-02   9.9256584e-01
   8.1477635e-03   1.0125387e+00
   4.5334234e-03   1.0204626e+00
   5.3141667e-03   9.9305279e-01
   3.7726486e-02   9.8197745e-01
  -3.8634770e-03   1.0114544e+00
  -1.8787423e-02   1.0161488e+00
  -1.7403228e-02   9.9385331e-01
   6.7370294e-03   1.0146842e+00
   4.7258002e-03   1.0308505e+00
   4.2978049e-03   9.9453418e-01
   1.4720861e-02   9.9406923e-01
   1.2301978e-03   9.7507024e-01
  -1.3797566e-02   9.8625308e-01
  -7.2013399e-03   9.8814624e-01
   3.4078187e-02   9.7825835e-01
   4.3710455e-02   1.0142997e+00
   5.6212939e-03   1.0061527e+00
   8.3912742e-03   1.0174212e+00
  -3.1028196e-02   1.0081043e+00
  -8.3249326e-03   9.8198245e-01
  -3.7041332e-02   9.9446477e-01
   2.9708624e-02   9.8575415e-01
   1.6657528e-03   1.0360515e+00
   2.6073582e-03   9.9850560e-01
  -1.6630493e-02   9.8431399e-01
  -1.9942405e-02   9.7277292e-01
   2.8021631e-02   1.0216132e+00
   3.4354677e-03   1.0165168e+00
  -2.6979277e-02   1.0014942e+00
  -7.1439214e-04   1.0157157e+00
   8.9596073e-03   9.9760092e-01
  -1.0446804e-02   9.9459311e-01
  -6.3411547e-03   1.0198193e+00
  -4.0295897e-02   1.0305823e+00
  -5.7637479e-03   9.9331381e-01
   1.2400258e-02   9.9899573e-01
   1.8509029e-02   9.9730319e-01
   2.0151369e-02   9.8904453e-01
   2.6675415e-02   9.9075526e-01
   3.3488964e-02   9.9117583e-01
   9.9635075e-04   9.8714508e-01
  -3.0767263e-02   9.9999940e-01
  -1.9675841e-02   9.9116373e-01
  -6.9671585e-04   1.0479366e+00
   3.2669508e-02   1.0193256e+00
   1.0902393e-02   9.8899472e-01
   6.5784814e-03   9.8494138e-01
  -2.5836701e-02   1.0166713e+00
   3.1928250e-02   9.8625313e-01
   3.7136299e-03   1.0463193e+00
   1.5471408e-02   1.0220116e+00
  -2.4578504e-03   1.0134324e+00
  -2.8918578e-04   1.0101790e+00
  -3.1413830e-02   9.8805279e-01
  -2.4067012e-03   9.5809976e-01
  -6.4919553e-03   1.0118074e+00
  -1.2244695e-02   1.0161511e+00
  -9.2214823e-03   1.0085568e+00
  -1.1005167e-02   9.7781426e-01
  -2.4511788e-03   9.9828023e-01
   3.5831703e-04   1.0060655e+00
   7.8991989e-03   9.9975981e-01
  -1.0197784e-02   1.0434069e+00
   2.1441029e-02   1.0114762e+00
   9.1526753e-03   1.0162252e+00
   1.1871504e-03   9.9468941e-01
   6.8601400e-03   9.9547234e-01
   8.7156331e-03   1.0204139e+00
   2.1823907e-02   9.9521220e-01
   1.0537667e-02   1.0159681e+00
  -8.2023226e-03   1.0162862e+00
   1.7897638e-02   9.9772392e-01
  -1.5430249e-02   9.9273832e-01
   3.7932213e-03   1.0241640e+00
  -5.7387623e-03   1.0020720e+00
   8.6663026e-03   9.8775921e-01
   4.1990166e-02   1.0373302e+00
  -1.0130270e-02   9.7875089e-01
   1.1415371e-02   9.9151212e-01
  -3.6030749e-02   1.0041448e+00
  -1.8670602e-02   9.9276295e-01
  -2.2580377e-02   9.9930757e-01
   2.2843861e-02   1.0195058e+00
   1.6632276e-02   9.6546879e-01
  -1.3444035e-03   1.0169212e+00
  -2.5833671e-02   9.7692604e-01
  -2.3943947e-03   9.6705652e-01
  -1.5531395e-02   1.0267356e+00
   1.3746262e-02   9.9763173e-01
   1.0751979e-02   9.8415684e-01
  -1.3325002e-02   1.0252228e+00
   6.0475566e-03   1.0229303e+00
   5.3819237e-04   1.0137373e+00
  -1.5789515e-02   1.0047694e+00
   6.4661519e-03   9.8109760e-01
  -1.3573461e-02   1.0091516e+00
   5.3953533e-03   1.0077319e+00
  -1.3325253e-02   1.0163991e+00
  -2.4846895e-02   9.9059667e-01
  -3.4899354e-02   9.9342176e-01
  -2.3389418e-02   9.9675875e-01
   2.2659576e-02   1.0019816e+00
  -1.1269560e-02   1.0193394e+00
   7.0399275e-03   1.0154658e+00
  -2.1005596e-02   1.0133918e+00
  -1.6474198e-02   9.8376417e-01
  -6.3473428e-03   9.7958456e-01
  -4.4854782e-04   1.0048604e+00
   7.1708242e-03   1.0185780e+00
   1.0519124e-02   1.0253922e+00
   2.0586888e-02   1.0301105e+00
  -6.4669415e-03   9.9901583e-01
  -7.1632502e-03   1.0113002e+00
  -1.9898351e-02   1.0150510e+00
  -2.2055648e-02   9.9728868e-01
   1.1326559e-02   1.0306661e+00
  -5.1036691e-03   9.8835036e-01
  -2.2490001e-02   1.0125377e+00
  -2.3806509e-02   9.6836543e-01
   4.4493650e-03   9.9222655e-01
  -2.8792225e-02   1.0157759e+00
   3.9239723e-03   1.0224506e+00
   1.2094157e-02   1.0010560e+00
  -5.7245921e-03   1.0246300e+00
  -3.0767263e-02   9.9999940e-01
  -1.9675841e-02   9.9116373e-01
  -6.9671585e-04   1.0479366e+00
   3.2669508e-02   1.0193256e+00
   1.0902393e-02   9.8899472e-01
   6.5784814e-03   9.8494138e-01
  -2.5836701e-02   1.0166713e+00
   3.1928250e-02   9.8625313e-01
   3.7136299e-03   1.0463193e+00
   1.5471408e-02   1.0220116e+00
  -2.4578504e-03   1.0134324e+00
  -2.8918578e-04   1.0101790e+00
  -3.1413830e-02   9.8805279e-01
  -2.4067012e-03   9.5809976e-01
  -6.4919553e-03   1.0118074e+00
  -1.2244695e-02   1.0161511e+00
  -9.2214823e-03   1.0085568e+00
  -1.1005167e-02   9.7781426e-01
  -2.4511788e-03   9.9828023e-01
   3.5831703e-04   1.0060655e+00
   7.8991989e-03   9.9975981e-01
  -1.0197784e-02   1.0434069e+00
   2.1441029e-02   1.0114762e+00
   9.1526753e-03   1.0162252e+00
   1.1871504e-03   9.9468941e-01
   6.8601400e-03   9.9547234e-01
   8.7156331e-03   1.0204139e+00
   2.1823907e-02   9.9521220e-01
   1.0537667e-02   1.0159681e+00
  -8.2023226e-03   1.0162862e+00
   1.7897638e-02   9.9772392e-01
  -1.5430249e-02   9.9273832e-01
   3.7932213e-03   1.0241640e+00
  -5.7387623e-03   1.0020720e+00
   8.6663026e-03   9.8775921e-01
   4.1990166e-02   1.0373302e+00
  -1.0130270e-02   9.7875089e-01
   1.1415371e-02   9.9151212e-01
  -3.6030749e-02   1.0041448e+00
  -1.8670602e-02   9.9276295e-01
  -2.2580377e-02   9.9930757e-01
   2.2843861e-02   1.0195058e+00
   1.6632276e-02   9.6546879e-01
  -1.3444035e-03   1.0169212e+00
  -2.5833671e-02   9.7692604e-01
  -2.3943947e-03   9.6705652e-01
  -1.5531395e-02   1.0267356e+00
   1.3746262e-02   9.9763173e-01
   1.0751979e-02   9.8415684e-01
  -1.3325002e-02   1.0252228e+00
   6.0475566e-03   1.0229303e+00
   5.3819237e-04   1.0137373e+00
  -1.5789515e-02   1.0047694e+00
   6.4661519e-03   9.8109760e-01
  -1.3573461e-02   1.0091516e+00
   5.3953533e-03   1.0077319e+00
  -1.3325253e-02   1.0163991e+00
  -2.4846895e-02   9.9059667e-01
  -3.4899354e-02   9.9342176e-01
  -2.3389418e-02   9.9675875e-01
   2.2659576e-02   1.0019816e+00
  -1.1269560e-02   1.0193394e+00
   7.0399275e-03   1.0154658e+00
  -2.1005596e-02   1.0133918e+00
  -1.6474198e-02   9.8376417e-01
  -6.3473428e-03   9.7958456e-01
  -4.4854782e-04   1.0048604e+00
   7.1708242e-03   1.0185780e+00
   1.0519124e-02   1.0253922e+00
   2.0586888e-02   1.0301105e+00
  -6.4669415e-03   9.9901583e-01
  -7.1632502e-03   1.0113002e+00
  -1.9898351e-02   1.0150510e+00
  -2.2055648e-02   9.9728868e-01
   1.1326559e-02   1.0306661e+00
  -5.1036691e-03   9.8835036e-01
  -2.2490001e-02   1.0125377e+00
  -2.3806509e-02   9.6836543e-01
   4.4493650e-03   9.9222655e-01
  -2.8792225e-02   1.0157759e+00
   3.9239723e-03   1.0224506e+00
   1.2094157e-02   1.0010560e+00
  -5.7245921e-03   1.0246300e+00
   3.2903804e-02   9.9619622e-01
  -2.2254162e-02   1.0105467e+00
  -3.2739037e-02   9.8885579e-01
  -1.8753173e-02   1.0026422e+00
   2.9468818e-02   9.9736879e-01
  -1.2020685e-02   9.9342601e-01
  -2.0539634e-02   1.0271592e+00
  -5.7882402e-03   9.7680265e-01
   2.9648081e-03   9.8007020e-01
  -6.0127308e-03   1.0010733e+00
   1.5097619e-02   1.0035022e+00
   3.7742384e-02   1.0100041e+00
  -2.9937354e-02   1.0377174e+00
   1.4077454e-02   9.7884812e-01
   1.1321580e-02   1.0093227e+00
  -2.3222561e-02   9.9986683e-01
  -3.7277590e-03   1.0153281e+00
   1.1584202e-02   1.0088027e+00
   2.4429794e-02   9.8316075e-01
   1.9594189e-02   9.6608631e-01
   1.0600751e-02   9.7286583e-01
  -3.8513994e-03   9.8474715e-01
   2.8474471e-03   9.9010942e-01
  -3.0028261e-02   9.9948459e-01
  -1.7681432e-02   1.0051776e+00
   8.7007766e-03   9.9712301e-01
  -8.5331519e-03   1.0041719e+00
  -9.0937777e-03   1.0178227e+00
   1.0858855e-02   1.0022332e+00
  -5.4701630e-03   9.9492018e-01
   1.4207378e-02   9.9453093e-01
  -3.6458681e-03   1.0262051e+00
   3.0507861e-02   1.0022837e+00
  -6.1589709e-03   1.0057616e+00
  -2.6969149e-02   9.7916503e-01
   7.3402731e-03   1.0001161e+00
  -2.8880204e-03   1.0193765e+00
  -3.2045499e-03   9.8613607e-01
  -3.4192954e-03   9.7513372e-01
   1.9818506e-02   9.8590664e-01
  -9.0528353e-03   9.8279470e-01
   1.2809530e-02   9.9640617e-01
   1.0876305e-02   9.9387942e-01
  -1.2498518e-02   1.0011305e+00
  -4.8428043e-02   9.7658555e-01
  -6.8098031e-03   9.9928613e-01
  -3.1496223e-03   1.0148449e+00
  -2.9121090e-03   9.9561944e-01
   9.5060277e-03   1.0052768e+00
  -1.7711174e-02   1.0012552e+00
   2.0450141e-02   1.0000641e+00
   1.0296233e-02   1.0059529e+00
   4.7627164e-02   1.0089963e+00
  -2.5512305e-02   1.0062077e+00
  -2.2680249e-03   9.9126624e-01
  -8.7240433e-03   1.0146193e+00
   7.0349678e-03   1.0106159e+00
   1.3000059e-02   9.6633582e-01
   1.9364507e-02   1.0274070e+00
   8.0462050e-03   1.0114834e+00
  -1.7050053e-02   1.0322938e+00
  -4.1983781e-02   9.8579348e-01
  -1.8772790e-03   9.8912381e-01
  -3.2332609e-02   9.9835025e-01
  -2.6723913e-02   1.0205663e+00
  -2.2845758e-02   9.8647248e-01
   2.4743720e-04   1.0118972e+00
   2.0455427e-02   1.0165907e+00
  -2.8735910e-02   9.8804414e-01
  -2.6591050e-02   9.9989499e-01
  -2.1314158e-02   9.9563876e-01
  -1.1398073e-02   9.9246389e-01
  -2.2616323e-02   9.7546553e-01
  -1.1081023e-02   1.0073117e+00
   5.5520123e-03   1.0145481e+00
  -2.0975047e-02   1.0057551e+00
   7.7707696e-03   1.0104022e+00
   9.3408094e-03   9.8338484e-01
   2.0247250e-03   9.5940484e-01
  -9.4913034e-03   9.7382662e-01
  -5.7286005e-03   9.8268265e-01
   9.7538519e-03   9.8560027e-01
  -2.9525653e-02   9.9984874e-01
  -2.9579464e-02   9.7596893e-01
   4.1312500e-03   1.0173800e+00
  -4.6186300e-03   9.8807178e-01
  -1.4901069e-02   1.0126130e+00
   3.2990678e-02   9.9697561e-01
   3.1315958e-03   1.0322397e+00
   3.3406312e-02   1.0317873e+00
  -2.5572148e-02   1.0012714e+00
   2.3995552e-03   1.0066565e+00
  -2.0213843e-02   1.0208235e+00
   3.5374740e-02   9.8410326e-01
  -2.8215649e-02   1.0110054e+00
   2.6017220e-02   9.9496246e-01
   8.4660245e-03   1.0061428e+00
   5.9449865e-03   1.0199149e+00
   7.9469103e-03   1.0106653e+00
   3.0738173e-02   9.9600442e-01
  -2.2224407e-02   1.0233794e+00
   4.9914328e-03   1.0289967e+00
   1.4375494e-02   1.0217063e+00
  -6.8441239e-03   1.0015025e+00
  -1.3366809e-02   9.8776862e-01
   7.1174334e-03   1.0129525e+00
  -2.1004710e-03   9.6693666e-01
  -2.1494142e-02   9.7196659e-01
  -1.8680503e-02   1.0020617e+00
   2.1137364e-02   9.7902627e-01
  -4.3713097e-02   9.6291209e-01
   2.9268271e-02   9.7537444e-01
   2.7375527e-02   9.8539954e-01
  -3.3501400e-03   9.9537135e-01
  -1.0749681e-02   9.9160658e-01
   5.7590141e-03   9.8137404e-01
   2.1187381e-02   9.8398494e-01
  -1.3791827e-02   9.7719807e-01
  -6.6392624e-03   1.0124991e+00
   1.8055808e-03   9.9536096e-01
   7.2180692e-03   1.0035195e+00
   4.0155033e-03   9.9374301e-01
  -2.0888693e-02   1.0128800e+00
   1.2948800e-02   9.9878259e-01
   2.3348085e-02   9.8632090e-01
  -1.3098345e-02   1.0207182e+00
  -2.4451252e-02   1.0090714e+00
   1.2337801e-02   1.0104809e+00
   1.9391433e-02   1.0072354e+00
  -1.3153083e-02   1.0228461e+00
   4.2449417e-03   1.0273012e+00
   8.4012364e-03   9.8882684e-01
   8.1550094e-03   9.9596621e-01
   8.1199430e-03   1.0207557e+00
   1.6345746e-02   1.0548563e+00
  -5.6714684e-03   9.9775532e-01
   1.0483208e-02   1.0151002e+00
   2.4419504e-02   9.9017698e-01
   2.4873461e-02   1.0156922e+00
   1.9113511e-03   1.0224852e+00
  -2.7799598e-03   9.7809534e-01
   1.9653604e-03   9.9568178e-01
  -7.7228756e-03   9.8949015e-01
  -6.6931797e-03   9.7058046e-01
  -2.7015493e-02   1.0004712e+00
  -9.5181111e-03   9.9574128e-01
  -1.4896037e-02   1.0129159e+00
   1.8959573e-02   9.9982711e-01
  -2.5339234e-02   9.8793615e-01
   1.5629294e-02   9.8974375e-01
   3.4374623e-02   1.0031218e+00
   3.6717325e-02   1.0028166e+00
  -3.6659935e-02   1.0138394e+00
  -3.1068871e-03   1.0057384e+00
  -3.5043180e-03   1.0004083e+00
  -1.1946941e-02   1.0063555e+00
   3.9386539e-02   9.9845092e-01
   3.1689682e-02   1.0314801e+00
   3.1426340e-03   9.8803834e-01
   1.6436804e-02   1.0024608e+00
   1.6678245e-02   9.8666257e-01
   2.1740702e-02   1.0704441e+00
   4.3158257e-02   9.9252850e-01
  -7.6175350e-03   9.9751384e-01
   5.8656908e-03   9.8660388e-01
  -2.2670692e-02   9.8104566e-01
  -6.6640367e-03   9.9487410e-01
  -2.6598770e-02   9.9040444e-01
  -2.4269452e-02   9.9902347e-01
  -2.3088383e-02   9.7964642e-01
  -6.5180600e-03   1.0184563e+00
  -2.4429967e-02   9.8748205e-01
   1.1954594e-02   1.0115766e+00
   7.4067207e-04   1.0046238e+00
   1.8048978e-02   9.9272416e-01
   1.6780922e-02   9.8547339e-01
   9.0401652e-03   1.0032378e+00
  -2.0396470e-02   1.0110494e+00
  -2.1912281e-02   9.9671151e-01
  -7.0563021e-05   1.0016427e+00
   6.0056553e-03   1.0021955e+00
  -3.1989242e-02   1.0267981e+00
  -9.6017405e-03   1.0341381e+00
  -1.3270587e-02   9.9061563e-01
  -1.3916055e-02   9.8776973e-01
   2.5418171e-02   9.8098855e-01
   3.3909008e-03   9.8539944e-01
  -9.4847292e-03   9.9055678e-01
  -2.1729990e-02   1.0085492e+00
   3.6451647e-02   9.5563006e-01
   6.1651818e-03   9.9662985e-01
   3.1173642e-02   9.8861046e-01
   5.6542209e-03   9.8411038e-01
  -1.2281946e-02   1.0016373e+00
  -8.8243196e-03   1.0370801e+00
   1.8305861e-02   1.0111864e+00
   1.1944328e-02   1.0177172e+00
   1.1632877e-02   9.9703893e-01
  -1.0418903e-02   1.0129754e+00
   3.4389600e-03   9.8867040e-01
   8.4062653e-04   1.0240503e+00
   6.0808785e-03   9.9327603e-01
   1.4369670e-02   9.8175223e-01
   1.1905248e-02   1.0004676e+00
   3.2509971e-02   9.9240528e-01
  -1.5265377e-02   1.0201873e+00
  -7.7620937e-04   1.0267270e+00
   2.8395014e-02   1.0312767e+00
  -9.9848870e-04   1.0108080e+00
  -9.0094874e-04   1.0084717e+00
  -1.3656308e-02   1.0064483e+00
   2.6491112e-02   1.0237157e+00
  -2.0654528e-03   1.0037256e+00
  -3.7259828e-02   1.0169218e+00
   2.0014602e-02   1.0165712e+00
  -7.7896734e-03   9.6855819e-01
   2.4967825e-02   9.9784253e-01
   1.8125123e-03   1.0134066e+00
  -1.0900799e-02   9.8495909e-01
   2.1822622e-02   9.9950243e-01
   4.9279530e-03   1.0054366e+00
  -6.5591770e-04   9.7902859e-01
  -1.0330712e-02   9.9754712e-01
   1.5023882e-03   9.7371966e-01
   5.7972241e-03   9.8759492e-01
  -8.2131199e-03   1.0087881e+00
  -1.6016081e-02   9.8846133e-01
  -1.7403993e-03   1.0040559e+00
   1.3647164e-02   9.7494217e-01
   1.7134452e-02   1.0029561e+00
  -1.8243184e-02   9.7310159e-01
   1.5410687e-02   1.0166838e+00
   5.2359485e-04   1.0066691e+00
   1.4435248e-02   1.0038332e+00
   1.5064456e-02   9.8831999e-01
   6.5236085e-03   1.0107718e+00
   2.5919467e-02   9.7025660e-01
  -7.3649870e-03   1.0015931e+00
   7.2005328e-03   9.9534012e-01
   6.7217449e-03   1.0088342e+00
  -8.7552087e-03   9.8315546e-01
  -1.1211930e-02   1.0139077e+00
  -1.0461032e-02   9.7311714e-01
  -2.6781847e-02   1.0039641e+00
  -1.3802064e-02   1.0206182e+00
  -2.2385162e-02   9.8587750e-01
   1.6506467e-02   1.0069796e+00
  -7.8115356e-03   1.0018400e+00
  -2.8954617e-02   9.8241026e-01
   8.8478209e-03   9.8612489e-01
   1.8326081e-02   9.9052466e-01
   1.3583258e-02   1.0049165e+00
   3.3468148e-02   1.0281448e+00
   9.1207770e-03   1.0222351e+00
  -1.5908529e-02   9.9208481e-01
   2.5715828e-02   1.0332534e+00
   2.2401278e-02   1.0001441e+00
  -2.9036396e-02   9.9731571e-01
   4.5333418e-02   9.8578442e-01
  -2.0793055e-02   1.0165632e+00
  -2.8239473e-03   9.9983096e-01
  -1.2856608e-02   1.0026250e+00
   1.7299860e-02   1.0095101e+00
   1.1635126e-02   1.0317647e+00
  -3.1299632e-03   9.8244363e-01
  -1.8078930e-02   9.9583196e-01
   3.1079868e-02   1.0014809e+00
  -2.0745846e-02   1.0018291e+00
   2.0321832e-02   9.9821305e-01
  -5.4626902e-03   1.0306697e+00
   1.4844602e-02   1.0052717e+00
  -9.0140744e-03   1.0197823e+00
   2.9592802e-02   1.0171919e+00
   1.0345064e-02   1.0167736e+00
   3.0958956e-03   9.7692545e-01
   1.9703850e-02   1.0200505e+00
   1.3842113e-02   9.7691526e-01
  -1.6604276e-02   9.8950736e-01
  -9.9079651e-03   1.0138376e+00
   1.2621217e-02   1.0255018e+00
   3.6876809e-02   1.0122740e+00
  -2.7998825e-02   9.9215747e-01
   4.7495296e-03   1.0146456e+00
  -2.1185365e-02   9.9971074e-01
   2.8205703e-02   1.0142326e+00
   2.9483919e-02   1.0198593e+00
  -4.6927252e-02   1.0079116e+00
   6.3293800e-04   9.7540382e-01
   3.9493676e-02   1.0179782e+00
  -5.6146112e-03   1.0332806e+00
  -5.2468297e-03   1.0308214e+00
   1.3500487e-02   9.9612601e-01
  -1.1682655e-02   1.0070351e+00
   2.4409691e-02   1.0115654e+00
  -1.4422518e-02   1.0202882e+00
  -1.2453175e-02   1.0195077e+00
   8.6538010e-03   9.8519571e-01
   1.1268118e-02   1.0228295e+00
  -6.4802397e-03   9.9215897e-01
   2.4596917e-02   9.7949304e-01
   7.7403223e-03   1.0041109e+00
  -1.4277724e-02   1.0210161e+00
  -2.0147568e-02   9.8816641e-01
   1.0445516e-02   9.9840086e-01
  -2.4110633e-02   9.9280774e-01
   3.9227993e-03   9.9751676e-01
  -1.9610719e-03   1.0005931e+00
   3.5842716e-02   1.0046073e+00
   3.4441595e-02   1.0079867e+00
  -1.5569966e-02   1.0069234e+00
   3.0205318e-03   1.0126760e+00
  -1.6564179e-02   9.9138697e-01
   6.5989930e-03   1.0058832e+00
   1.6684372e-02   9.7915666e-01
  -8.8947096e-03   1.0187345e+00
  -6.9409999e-03   1.0155097e+00
  -2.5315339e-03   1.0195972e+00
  -1.2964006e-03   1.0064602e+00
   1.0331013e-02   9.8146586e-01
   1.9460619e-03   1.0207680e+00
   1.0742671e-02   1.0288765e+00
  -2.9512389e-02   1.0153656e+00
  -9.8416618e-03   1.0446894e+00
   1.8856230e-03   9.8792065e-01
  -2.7174387e-02   1.0039510e+00
   2.4355953e-02   1.0183319e+00
  -2.2503739e-03   1.0108888e+00
   2.7887564e-02   1.0024466e+00
  -1.5343769e-02   9.6533188e-01
   1.6151224e-02   1.0035171e+00
   8.3067080e-03   1.0005228e+00
   1.7943184e-02   1.0155621e+00
  -9.3960513e-03   9.9603772e-01
   1.2881949e-02   9.8009513e-01
  -2.3926502e-02   9.8943623e-01
   4.8472349e-03   1.0032426e+00
   6.3023765e-03   9.7054954e-01
  -1.0394058e-02   9.8509259e-01
  -5.1687206e-03   1.0066855e+00
  -5.8292950e-03   1.0022409e+00
   1.1053573e-02   1.0175738e+00
  -2.8134619e-02   9.9868427e-01
   2.6992303e-02   1.0215306e+00
   2.7247715e-02   9.8939521e-01
  -2.2448544e-02   9.8396326e-01
   3.5853958e-04   1.0371721e+00
   2.2528299e-03   1.0038613e+00
  -2.3368387e-03   9.8276002e-01
   5.9579256e-03   9.7333060e-01
  -1.6637290e-02   1.0023173e+00
   2.5758515e-03   9.9216956e-01
   7.4662821e-03   9.8902229e-01
   9.3706675e-03   9.9461709e-01
  -3.8012880e-03   1.0054936e+00
   3.5810994e-02   1.0166882e+00
   1.2850599e-02   9.8430874e-01
  -7.9901863e-03   1.0097965e+00
   4.9909748e-02   1.0115541e+00
  -2.9599062e-02   9.8298137e-01
  -1.2576604e-04   1.0090256e+00
   3.3377714e-03   1.0029767e+00
  -1.2905941e-02   9.6522438e-01
  -2.2358712e-02   1.0120044e+00
  -1.3332831e-02   1.0157635e+00
   7.8440649e-03   9.8185641e-01
   3.2188261e-03   9.6731599e-01
  -1.2516633e-02   9.9095777e-01
  -2.0731418e-02   1.0174504e+00
  -4.0250091e-03   9.8755279e-01
  -1.5195541e-03   9.9677742e-01
  -3.6249711e-03   9.9879728e-01
   2.7244649e-03   1.0072957e+00
  -2.5057343e-02   1.0042855e+00
  -2.3501873e-02   9.9030690e-01
   1.7575076e-02   1.0063868e+00
   1.0897582e-02   1.0166435e+00
  -8.6208431e-03   9.9758754e-01
  -1.5043909e-02   9.8991581e-01
   1.1648199e-02   9.7118961e-01
   1.1934259e-02   9.6669679e-01
  -1.3974412e-02   9.8160673e-01
  -8.5157247e-03   1.0204572e+00
   2.3734665e-02   9.8194226e-01
   2.0393570e-02   1.0094693e+00
  -6.5337087e-03   9.8610727e-01
  -3.9103000e-03   9.9998024e-01
  -2.3918796e-03   1.0098585e+00
   6.1080058e-03   9.9182986e-01
  -7.1368001e-03   1.0324289e+00
  -4.6846147e-04   1.0083805e+00
  -3.1994692e-03   1.0163034e+00
  -2.5600281e-02   9.9355156e-01
   4.5560618e-03   1.0147204e+00
   2.3945933e-03   9.9003074e-01
  -2.1782850e-02   1.0162530e+00
   6.8481236e-03   1.0375760e+00
   3.7824329e-03   9.6921141e-01
  -2.2577329e-03   1.0248846e+00
   5.3755646e-03   9.9436885e-01
   2.5684328e-03   9.8705181e-01
  -5.3459060e-03   1.0050106e+00
   1.3591514e-02   1.0147081e+00
   1.5160645e-02   1.0075100e+00
  -1.3663384e-02   9.6671765e-01
   1.5414256e-02   9.8605041e-01
   7.9470011e-03   1.0457754e+00
  -8.4682692e-03   1.0137722e+00
  -3.0538895e-02   9.8506757e-01
  -2.4438447e-02   9.9718691e-01
  -2.6508534e-02   1.0022056e+00
  -2.6508839e-02   1.0175053e+00
  -2.1555086e-02   9.9749063e-01
  -1.0019792e-03   9.8641303e-01
   1.6730991e-02   1.0011861e+00
   1.3536775e-02   1.0216235e+00
  -5.5142807e-03   9.8548950e-01
  -1.0333573e-03   1.0069897e+00
   1.7323802e-02   1.0087449e+00
  -7.2159555e-03   9.9416420e-01
   5.8659648e-03   1.0131839e+00
  -2.0847816e-02   9.6215675e-01
  -1.3356772e-02   9.9724477e-01
   2.3419281e-02   1.0298528e+00
   5.9442322e-02   9.8166205e-01
   1.6859021e-02   1.0093853e+00
   2.1743018e-03   9.8610282e-01
  -3.3653790e-02   1.0033807e+00
  -8.4791863e-03   9.9298976e-01
  -1.5597937e-02   9.9156898e-01
  -7.9613789e-04   9.9216749e-01
  -1.3895962e-02   1.0036112e+00
  -7.8807183e-03   9.8967386e-01
   8.2897538e-03   9.9344945e-01
   1.7864521e-02   9.9980727e-01
   3.1464115e-03   1.0195453e+00
   1.8521869e-02   1.0303466e+00
   1.7053664e-02   9.9030565e-01
  -2.0354586e-02   9.7603957e-01
   1.0033657e-02   1.0215064e+00
   1.3153377e-03   1.0260450e+00
   2.3798920e-02   1.0234274e+00
  -1.7671946e-02   1.0164353e+00
  -1.0861112e-02   1.0118709e+00
   4.2395953e-02   9.8314151e-01
  -6.2397470e-03   9.9303130e-01
  -1.0582741e-02   1.0053598e+00
   4.7658496e-03   1.0376019e+00
  -5.8320922e-04   9.9355538e-01
  -1.4713236e-02   1.0162759e+00
  -3.0288468e-02   1.0058819e+00
   7.1176120e-03   9.8166480e-01
   1.3874177e-02   1.0069017e+00
  -9.3609316e-03   9.9506427e-01
   9.0956002e-03   1.0054080e+00
   2.5604268e-02   9.8541647e-01
   3.9961232e-02   9.8338761e-01
   2.2232689e-02   9.9018547e-01
   1.0481065e-03   9.9820135e-01
  -3.0162627e-02   9.9678484e-01
   1.0879607e-02   1.0050403e+00
  -2.7668382e-02   9.9900498e-01
   2.8564557e-02   1.0284620e+00
   1.7050706e-02   9.8976542e-01
  -9.7796218e-04   1.0112713e+00
   3.7125425e-03   9.9589772e-01
  -6.0836171e-03   1.0495758e+00
  -2.8337314e-02   1.0168810e+00
  -4.9020635e-05   9.8245955e-01
  -2.4265254e-03   1.0215752e+00
   6.2648259e-03   1.0070663e+00
  -2.0570368e-02   1.0012582e+00
  -1.2871175e-02   9.8726252e-01
   1.1499198e-03   9.7837798e-01
   3.7323882e-02   1.0138637e+00
  -2.1887377e-02   9.9973736e-01
  -2.4935565e-03   9.5742527e-01
  -1.6566774e-02   1.0321599e+00
  -8.7372693e-04   1.0048798e+00
  -1.0196849e-02   9.9343420e-01
   1.0148795e-02   1.0293593e+00
  -5.7223024e-04   1.0179235e+00
   7.6431935e-03   9.7464898e-01
   1.3608828e-02   1.0096636e+00
   1.1371113e-02   9.6739580e-01
   1.6856052e-03   1.0154786e+00
  -4.7798427e-03   9.6910802e-01
   1.6640283e-02   1.0143186e+00
   1.1213367e-02   1.0143418e+00
  -6.1242223e-03   1.0010396e+00
  -2.1243104e-03   9.9888878e-01
  -1.8124764e-02   9.9458238e-01
  -2.6210721e-02   1.0122618e+00
  -1.0781964e-02   1.0054849e+00
  -1.3827881e-02   9.4744634e-01
   5.9459604e-03   1.0235245e+00
  -5.2191005e-05   9.9175510e-01
   1.1473989e-03   9.8793290e-01
   1.7178574e-02   1.0193391e+00
  -1.6299057e-02   1.0279207e+00
  -9.4693230e-03   9.8056368e-01
   2.0540153e-02   1.0080243e+00
   1.1936703e-02   1.0364736e+00
   1.8528461e-03   9.8489921e-01
   3.1011426e-03   9.8399046e-01
  -8.4555100e-04   1.0244184e+00
   1.6194436e-02   9.8452959e-01
  -3.0804565e-02   9.7968712e-01
  -1.3247742e-02   9.8976109e-01
  -3.1438231e-02   1.0159020e+00
   4.2228263e-03   9.8214238e-01
  -1.2190420e-02   1.0106527e+00
   1.0580226e-02   1.0020256e+00
  -1.5695957e-02   9.7153349e-01
   1.8017181e-02   9.8501876e-01
  -2.5141531e-02   9.8015549e-01
   8.5444625e-03   9.9447547e-01
   6.3812109e-03   9.7961042e-01
  -6.0694387e-03   1.0096970e+00
   6.0588390e-03   1.0126785e+00
  -2.7425620e-03   1.0018799e+00
  -7.6027684e-03   9.7752170e-01
  -1.5721131e-02   9.7754354e-01
  -3.1528639e-02   1.0281096e+00
   1.5124921e-02   9.8008915e-01
   2.1540448e-02   1.0221035e+00
  -1.2239157e-02   1.0163002e+00
   4.5736376e-02   1.0204146e+00
  -7.7431227e-03   9.9820065e-01
  -1.2203408e-03   9.8514984e-01
   5.2644531e-03   9.8821795e-01
   1.7261081e-02   9.6403996e-01
   2.2235104e-02   9.7924443e-01
  -3.4204085e-05   1.0158530e+00
   2.6950164e-03   1.0027198e+00
   2.3668894e-02   1.0149187e+00
  -3.7603371e-02   1.0263686e+00
   5.2170148e-03   1.0161464e+00
   1.1650763e-02   9.8082558e-01
   1.2295919e-02   9.9449826e-01
   3.6992045e-03   1.0120411e+00
   8.1301996e-03   1.0052628e+00
   1.4127486e-02   9.8963904e-01
   2.3271713e-02   1.0299702e+00
   1.5652016e-02   9.9765763e-01
  -1.4087973e-02   9.8193165e-01
  -7.1196752e-03   1.0092180e+00
  -6.4846703e-03   1.0061646e+00
   9.8746702e-03   1.0005236e+00
  -1.1412168e-02   1.0038459e+00
  -2.0536073e-02   1.0123214e+00
  -1.5119477e-02   1.0167004e+00
   1.5998458e-03   1.0195884e+00
   9.6452612e-03   9.7826744e-01
  -2.0792105e-02   1.0357519e+00
  -1.2585210e-02   1.0143430e+00
   4.6135659e-03   1.0039606e+00
  -1.7985926e-02   9.9845055e-01
  -9.5841166e-03   1.0193448e+00
  -5.5534478e-03   1.0119383e+00
   1.8811229e-02   1.0070022e+00
   5.6102527e-03   9.7974286e-01
  -2.8535755e-02   1.0114742e+00
  -1.9412016e-02   9.9374031e-01
  -4.4043932e-03   9.6173994e-01
  -4.3775905e-03   1.0035161e+00
  -1.9222590e-02   1.0108590e+00
  -3.2601437e-02   9.8185361e-01
   9.2463442e-03   1.0237167e+00
  -3.4325157e-03   1.0000232e+00
  -4.7309072e-03   9.8006252e-01
  -1.3964733e-02   9.8740532e-01
   6.8875433e-04   9.7878267e-01
   4.6021107e-03   1.0222968e+00
  -9.7603934e-03   9.7468356e-01
   2.0949301e-02   9.9244256e-01
  -2.2450575e-02   9.8972863e-01
   6.3534169e-03   1.0006086e+00
  -1.8494466e-02   1.0312268e+00
   3.4260175e-02   9.9189601e-01
   1.4504760e-02   1.0057920e+00
   4.5930674e-03   1.0096996e+00
  -6.1827227e-03   1.0218737e+00
  -6.7478161e-03   1.0128273e+00
  -1.6416950e-02   1.0110141e+00
   2.0817644e-03   1.0159409e+00
   3.8580710e-02   1.0098031e+00
  -1.7991285e-02   9.9763016e-01
   1.6492811e-02   1.0028029e+00
   3.3706814e-02   9.9694020e-01
  -4.6764621e-03   9.9050899e-01
  -1.6454789e-02   1.0216967e+00
   2.0905940e-02   1.0133825e+00
   8.9875329e-03   9.8112459e-01
   1.3527953e-02   1.0146207e+00
   1.1652381e-02   1.0470008e+00
   1.8111767e-02   9.7851820e-01
  -3.6513521e-03   1.0105582e+00
   1.5584530e-02   9.8772328e-01
  -3.1484819e-03   1.0067405e+00
   8.8944072e-03   1.0003860e+00
  -3.9428313e-03   9.7932146e-01
   3.1174944e-02   9.9446886e-01
   1.2753450e-02   9.8991686e-01
   1.3322405e-02   1.0145376e+00
   1.1728281e-02   1.0405133e+00
   2.5766920e-02   1.0421535e+00
   2.0231523e-02   9.7673610e-01
   1.1335259e-02   1.0017661e+00
   2.1320282e-02   9.9156017e-01
  -1.4604286e-02   1.0094440e+00
  -1.0771434e-02   1.0009428e+00
   3.4192353e-03   9.6718188e-01
  -4.0726160e-02   1.0240112e+00
  -3.3371477e-02   9.8481785e-01
   8.8905890e-05   1.0111552e+00
   2.2219598e-02   9.8223405e-01
  -3.0334335e-02   1.0132116e+00
   1.0392305e-02   9.9758935e-01
  -1.7501802e-02   9.9317285e-01
  -1.7860590e-02   9.9660103e-01
  -4.4908932e-03   9.8988220e-01
  -2.7959103e-02   1.0238099e+00
   1.1441750e-02   1.0436663e+00
  -4.8119146e-03   1.0315332e+00
  -1.0908876e-02   9.7278390e-01
   3.1441500e-02   9.7395267e-01
  -2.6009341e-03   1.0063767e+00
   9.1643447e-04   9.8740759e-01
   2.5607327e-02   1.0447708e+00
   5.1261020e-03   9.7467439e-01
  -1.0628575e-02   9.9340855e-01
   8.0221486e-03   1.0222273e+00
  -2.4872831e-02   9.8354181e-01
   2.7225684e-03   9.7573114e-01
  -1.0146881e-02   9.9512629e-01
   1.1161446e-02   9.9907394e-01
   3.2697001e-02   9.7993415e-01
   1.7663023e-02   1.0008114e+00
   1.0921207e-02   9.9605287e-01
   1.1297939e-03   9.8107907e-01
  -6.4375882e-03   1.0086342e+00
   2.1305713e-02   1.0094095e+00
  -1.5311785e-02   9.9179940e-01
  -1.4437035e-02   1.0258399e+00
   3.9772103e-03   9.8592010e-01
  -2.0420005e-02   9.9885146e-01
  -1.2736038e-02   1.0084865e+00
   2.9462611e-02   9.7011173e-01
  -2.1687023e-02   1.0131517e+00
   6.2047520e-03   9.8983044e-01
  -3.7320050e-03   9.9880453e-01
  -2.1055524e-02   1.0065621e+00
  -1.5435474e-02   1.0208428e+00
  -6.1098066e-03   9.8170399e-01
   7.4311879e-03   1.0029863e+00
   8.4842468e-03   9.8375288e-01
   7.0520505e-03   1.0109246e+00
  -2.1467133e-02   1.0034870e+00
  -1.7183953e-02   1.0068800e+00
   1.0456192e-02   1.0177961e+00
   9.1234207e-04   9.8550713e-01
   1.8826188e-02   9.9994267e-01
  -3.6924068e-02   1.0247533e+00
   1.5709080e-02   9.9834426e-01
   7.8163218e-05   1.0279604e+00
  -1.1999356e-02   1.0021611e+00
  -2.1271554e-02   1.0227044e+00
   2.3106723e-03   9.9024351e-01
  -1.9370453e-02   9.8661670e-01
   2.0714888e-02   9.7300518e-01
  -4.9090581e-03   1.0244174e+00
   2.0217416e-02   1.0023260e+00
   1.1065822e-02   1.0334025e+00
   1.1502082e-02   1.0048798e+00
  -1.9118488e-02   1.0132647e+00
   5.2263110e-02   1.0040512e+00
   3.8653334e-03   9.8260051e-01
   1.0422973e-02   9.9044597e-01
  -4.6744457e-03   9.6929075e-01
  -5.0412512e-03   1.0238002e+00
   5.6709395e-03   1.0247693e+00
   7.8683753e-03   1.0095416e+00
   8.2569575e-03   1.0068937e+00
   1.2648266e-02   1.0196657e+00
  -1.1616787e-02   1.0100596e+00
  -1.4583550e-02   1.0095594e+00
   8.8566962e-03   1.0138450e+00
   6.2983725e-03   9.8148417e-01
   8.5170981e-03   1.0073951e+00
  -2.5575092e-02   9.7461626e-01
   6.0096323e-03   9.9145367e-01
   3.0196041e-02   1.0161987e+00
  -1.3297699e-02   9.7670269e-01
   2.0674327e-02   9.7504460e-01
  -1.1207788e-02   1.0126521e+00
   3.5093965e-05   9.9573272e-01
  -1.0167275e-02   9.9598591e-01
   1.7585848e-02   9.8234016e-01
   7.8339616e-03   9.9474793e-01
  -9.2511765e-03   9.7351535e-01
   2.3045234e-02   9.8378080e-01
   6.6252794e-03   9.7729283e-01
  -8.0402076e-03   9.8358793e-01
  -2.3123227e-02   1.0140043e+00
  -5.0208549e-04   9.6112645e-01
  -3.3927282e-02   9.6102202e-01
   1.3514155e-02   1.0056610e+00
   1.7934339e-02   1.0136242e+00
  -1.4563911e-02   9.9692358e-01
   3.0180681e-03   9.7455952e-01
   5.9397323e-03   9.9265149e-01
  -2.0883715e-03   1.0002432e+00
  -2.3849263e-02   1.0163306e+00
   6.2112523e-03   1.0034245e+00
  -1.2356691e-02   1.0140698e+00
  -1.1646938e-02   1.0249110e+00
  -3.1795577e-02   1.0190087e+00
   3.0193530e-02   1.0033183e+00
  -2.2994620e-02   9.9172984e-01
   6.7416896e-03   9.9720264e-01
  -1.7837961e-02   9.9984652e-01
  -6.0984564e-03   9.9143986e-01
  -1.6676701e-02   1.0170926e+00
   8.2538064e-03   1.0021135e+00
  -2.0590836e-02   9.8992190e-01
   1.7269001e-02   1.0030099e+00
   1.9077488e-02   1.0032253e+00
   1.8185918e-02   9.7633844e-01
  -1.0399462e-02   1.0209858e+00
  -3.1706918e-02   9.6788619e-01
   3.6311108e-02   1.0165071e+00
   1.7133512e-02   9.8695314e-01
   3.7254742e-03   1.0017529e+00
   3.8303562e-02   1.0021525e+00
  -1.3356459e-02   1.0085612e+00
   1.1912814e-02   9.8716735e-01
  -9.4328180e-03   1.0022651e+00
  -3.1130760e-02   9.8270798e-01
   2.3154104e-02   9.9786945e-01
  -1.3709012e-02   9.9527737e-01
  -2.0221339e-02   1.0035697e+00
   3.7624399e-03   9.8902084e-01
  -1.3111596e-03   1.0314820e+00
   1.9671661e-02   1.0165659e+00
   3.9836388e-02   1.0092569e+00
   3.2937996e-03   1.0276306e+00
   1.5211520e-02   1.0151747e+00
  -6.8881326e-03   1.0125944e+00
  -1.3474610e-02   1.0186974e+00
   3.5938354e-03   1.0069501e+00
  -6.7954363e-03   1.0063017e+00
   1.3304136e-02   1.0173541e+00
  -3.6951720e-03   1.0084643e+00
  -2.7956337e-02   9.8659357e-01
  -1.7831223e-02   9.9665795e-01
   9.4352799e-03   9.7229044e-01
  -1.1836246e-02   9.8197180e-01
  -1.4172355e-02   1.0208857e+00
   1.7164983e-02   1.0178852e+00
   2.0589294e-02   1.0027032e+00
   2.3018760e-02   9.8997222e-01
   2.5233978e-02   1.0260272e+00
   3.3632525e-02   9.8306554e-01
  -4.4078762e-03   1.0062618e+00
   2.1017053e-02   9.8944889e-01
   1.5734711e-02   9.8445800e-01
   3.6402365e-02   9.9307716e-01
  -6.3461428e-03   9.8077416e-01
  -8.9406886e-03   9.8350899e-01
   1.3634744e-02   9.8112818e-01
  -1.8311045e-02   1.0065216e+00
   1.4341176e-02   9.9543407e-01
  -1.6028061e-02   1.0058619e+00
  -5.0092326e-03   1.0038814e+00
   1.7560311e-02   9.6001230e-01
  -1.1366527e-02   1.0266283e+00
   2.3223825e-03   9.5656386e-01
  -6.1748181e-04   1.0001476e+00
   2.3479879e-02   1.0231844e+00
   2.5514460e-03   9.8927002e-01
   3.4350022e-02   1.0221814e+00
   2.6638901e-04   1.0260010e+00
   2.3274085e-02   1.0046558e+00
  -9.2268082e-03   9.9853563e-01
  -1.3692288e-02   1.0070586e+00
   2.2135038e-02   9.8858287e-01
   2.3110908e-02   9.7646686e-01
   1.5069468e-03   1.0272867e+00
  -2.8369929e-03   1.0052390e+00
   1.0142303e-03   1.0220626e+00
  -4.7223803e-02   9.9480794e-01
  -1.5372079e-02   9.9833867e-01
  -2.3842829e-02   1.0223293e+00
  -1.8158279e-03   9.9768131e-01
   4.2972707e-03   1.0201188e+00
  -5.8821082e-03   9.7195327e-01
  -4.8832286e-03   1.0243141e+00
  -4.6581422e-04   1.0152875e+00
  -2.3348738e-02   1.0267928e+00
   2.7382018e-02   1.0046058e+00
  -1.0508428e-03   9.7098795e-01
   4.9766887e-03   1.0068970e+00
  -1.9442076e-02   1.0249065e+00
  -3.0175751e-03   1.0179848e+00
  -2.9570929e-03   9.9151867e-01
  -1.2345529e-02   1.0059387e+00
   3.0016133e-02   9.8763036e-01
   6.0890361e-04   1.0122041e+00
   1.7095037e-02   9.8085992e-01
   2.4002652e-04   9.8573412e-01
   2.6110225e-03   9.9676154e-01
   1.5164348e-03   9.8853570e-01
  -2.7964171e-02   9.7889968e-01
   3.8529025e-02   9.9002395e-01
  -2.2448774e-02   9.8595887e-01
   1.0784233e-02   1.0148273e+00
   5.7401952e-03   1.0213818e+00
   1.5102428e-02   1.0182806e+00
  -1.3396613e-02   9.9090811e-01
  -3.3198495e-03   1.0152293e+00
  -5.6576380e-04   1.0030766e+00
  -3.8862854e-03   1.0272393e+00
  -7.1930585e-03   1.0020519e+00
   1.3559248e-03   9.9094621e-01
  -3.4475015e-02   1.0224209e+00
   1.2575207e-03   1.0133214e+00
   6.0060976e-03   1.0134448e+00
  -7.9302124e-03   9.9155635e-01
  -2.0889458e-02   1.0256313e+00
   1.3241747e-02   1.0120940e+00
   1.4928244e-02   1.0149164e+00
  -7.9514755e-03   9.7665346e-01
  -1.6405699e-02   1.0102187e+00
  -6.2087752e-03   9.8995529e-01
   2.7482523e-02   9.9526258e-01
  -1.1272020e-02   9.7613049e-01
  -2.4285448e-02   1.0035961e+00
   5.0205583e-03   9.7704341e-01
   1.8066831e-02   1.0116206e+00
   1.0108441e-02   1.0274168e+00
   1.4745783e-02   1.0281757e+00
   7.3282001e-03   1.0158290e+00
   6.7883236e-03   1.0023330e+00
   8.5283445e-03   9.8359731e-01
   2.0022423e-03   9.8472933e-01
  -2.1490879e-02   9.9311052e-01
   2.7496841e-02   1.0321569e+00
   4.6969284e-03   9.7099360e-01
   8.9126440e-03   9.8162522e-01
  -4.7148192e-02   1.0018645e+00
  -1.6691224e-02   9.8745696e-01
   2.8675550e-02   1.0237862e+00
   1.0833156e-02   1.0504829e+00
  -1.6391297e-02   1.0165720e+00
  -2.4541850e-02   9.9222954e-01
  -1.4517493e-03   1.0074182e+00
   1.1639121e-02   9.9587973e-01
  -1.1104620e-02   1.0040287e+00
  -3.2366118e-02   9.9556580e-01
  -7.6648194e-03   1.0242110e+00
   8.2314612e-03   9.9834554e-01
   1.0108466e-03   1.0139766e+00
   4.6925788e-03   9.9225249e-01
   1.2939256e-02   1.0149881e+00
   4.3128733e-03   9.7436241e-01
  -1.8379617e-02   9.9079438e-01
  -1.2167355e-03   9.7766078e-01
  -2.9227265e-02   1.0129017e+00
  -8.6650973e-03   9.9572955e-01
   2.9190731e-02   1.0035276e+00
   4.9454418e-03   9.9394201e-01
   2.8971853e-02   1.0157220e+00
   1.4507414e-02   1.0172083e+00
  -9.8718941e-03   1.0053860e+00
   1.0008531e-02   1.0133482e+00
  -2.9583504e-02   1.0129815e+00
  -2.4573230e-02   9.8974649e-01
  -9.1445045e-03   9.9294977e-01
  -8.0620020e-03   1.0379660e+00
  -4.1574716e-03   9.5812845e-01
   2.0044911e-02   1.0156525e+00
   3.4572544e-03   1.0196892e+00
   7.7222260e-03   9.8336773e-01
  -1.1367152e-02   9.8218148e-01
   1.2515608e-02   1.0170923e+00
   4.8634639e-03   1.0184696e+00
  -1.2666767e-02   9.7057991e-01
  -2.0564782e-02   9.9178632e-01
   1.3990981e-02   9.9981873e-01
  -3.1063695e-03   1.0071254e+00
  -5.4791173e-03   1.0041929e+00
   2.2026339e-02   9.9399221e-01
   3.1107084e-02   9.9715549e-01
  -3.6657792e-03   1.0046866e+00
  -6.3024813e-03   9.9385330e-01
   1.8207416e-02   9.5821917e-01
   1.4211803e-02   9.8917757e-01
  -2.8173924e-02   1.0250429e+00
   1.2126253e-03   9.8904228e-01
   3.3258803e-02   9.9450035e-01
  -1.5446759e-02   1.0041572e+00
  -2.3203267e-02   9.9940732e-01
   1.2099644e-02   1.0030091e+00
   3.3361061e-03   9.9226683e-01
  -9.7226262e-03   1.0244849e+00
  -3.2100358e-02   9.9013127e-01
  -2.3475689e-02   1.0132447e+00
  -1.5735526e-02   9.7866741e-01
   2.4326847e-02   1.0070916e+00
   2.4366917e-02   9.9068480e-01
   1.0225994e-02   1.0216127e+00
   3.1831709e-03   9.6339475e-01
   1.0629619e-03   1.0264747e+00
  -1.4197038e-02   9.9733793e-01
  -4.6986772e-03   9.9767958e-01
  -3.2522576e-02   1.0077357e+00
  -1.0148762e-03   1.0077521e+00
   2.8098394e-02   1.0060302e+00
   2.8947323e-02   9.8716765e-01
  -2.7799872e-03   9.8560553e-01
   1.1749519e-04   1.0320688e+00
   2.8059012e-03   1.0079878e+00
   3.9927014e-03   9.7801916e-01
   9.7996773e-03   1.0056609e+00
   3.3138590e-02   1.0002304e+00
   3.6553114e-03   1.0078775e+00
   2.6582711e-02   9.7977377e-01
   2.2941382e-03   1.0106436e+00
   2.0452424e-03   1.0060573e+00
   1.5415900e-02   9.9329241e-01
   2.8385438e-02   1.0331187e+00
   8.8105607e-03   1.0373550e+00
  -6.0924978e-03   9.8066902e-01
  -3.0996568e-03   1.0022806e+00
   1.0286845e-03   1.0127705e+00
   2.7137163e-02   1.0142910e+00
   4.2673563e-03   1.0001063e+00
  -1.3929018e-02   9.8806956e-01
  -1.8927090e-02   1.0169050e+00
  -4.1110952e-02   1.0105053e+00
  -3.0327167e-02   1.0034215e+00
  -3.0240943e-02   9.7712225e-01
   2.2889197e-02   9.9906326e-01
  -1.0613305e-02   1.0055381e+00
   1.2295051e-02   1.0413403e+00
  -1.2966935e-02   1.0116551e+00
  -5.6632547e-03   1.0088352e+00
   4.9044340e-03   9.8526347e-01
  -1.9716219e-02   1.0088127e+00
   1.9752014e-02   9.7738232e-01
  -9.9137137e-03   9.7620708e-01
   1.4999849e-02   1.0267799e+00
   2.0200166e-02   1.0255019e+00
  -6.3411699e-03   1.0044193e+00
  -1.5006528e-02   1.0089113e+00
  -2.4949255e-03   9.4679530e-01
  -5.0847529e-03   1.0184801e+00
   1.5315311e-02   9.9257493e-01
  -9.8890896e-03   1.0244445e+00
  -1.0736153e-02   1.0067916e+00
  -1.5175466e-02   1.0109482e+00
   2.9920006e-03   1.0044196e+00
  -4.9970446e-03   9.9903670e-01
  -2.3391939e-02   9.8619472e-01
   8.2058078e-03   1.0165274e+00
  -5.8806508e-03   9.8595776e-01
  -1.9106490e-02   9.9447818e-01
  -1.7569638e-02   1.0042287e+00
  -1.6667188e-02   1.0157848e+00
   6.7056430e-03   1.0005969e+00
  -4.9074798e-03   1.0148920e+00
   1.7221440e-03   1.0245517e+00
  -1.0980541e-02   9.9555449e-01
   9.0121953e-03   1.0072609e+00
   8.4002345e-03   9.9037177e-01
   1.3016086e-02   9.7036052e-01
   5.1805705e-04   9.9779341e-01
   2.6181114e-03   9.8407058e-01
  -6.9439774e-03   1.0009476e+00
   3.5578869e-03   1.0070248e+00
  -7.5050055e-04   9.9261962e-01
   1.2876608e-03   1.0076402e+00
   1.1721803e-02   1.0039496e+00
  -1.8581879e-02   9.7995282e-01
   8.1777661e-03   9.9950246e-01
   3.9361734e-02   9.6402288e-01
  -5.0055303e-02   1.0095276e+00
   1.2219236e-02   1.0085666e+00
  -3.0996271e-02   9.7497724e-01
  -4.1789493e-02   9.6759570e-01
  -8.6968270e-03   9.7962295e-01
   1.7464616e-02   9.9177729e-01
  -4.5724091e-03   1.0105958e+00
  -5.4099300e-02   1.0027582e+00
  -8.3262248e-03   9.9228345e-01
  -2.1174328e-02   1.0132811e+00
   9.9936620e-03   1.0049355e+00
  -3.9130792e-02   9.7642501e-01
  -2.7388866e-02   9.9611036e-01
   1.9707963e-02   9.8180401e-01
   1.6953821e-02   9.6968767e-01
   1.3091071e-02   9.8654370e-01
   3.2856884e-02   9.9218275e-01
  -1.3469940e-02   9.9071542e-01
  -8.7126078e-03   9.8981932e-01
  -8.3266878e-03   1.0142056e+00
  -3.1089014e-02   9.8360026e-01
  -1.9906041e-04   9.7626394e-01
  -1.8703627e-02   1.0262026e+00
  -1.3659977e-02   1.0140067e+00
   4.1883001e-03   1.0273776e+00
  -2.3773357e-02   9.7137726e-01
  -1.8816908e-02   1.0013357e+00
   1.9482720e-02   9.9183922e-01
  -2.4895316e-02   9.7757233e-01
   1.5652603e-02   9.8481055e-01
  -1.8731770e-02   9.8580649e-01
   6.9724637e-03   9.9879033e-01
   1.4872348e-02   1.0111176e+00
  -1.0788538e-02   1.0145055e+00
  -1.3247379e-02   1.0134826e+00
   6.9150062e-03   1.0022983e+00
   1.0354830e-02   1.0296282e+00
  -1.7209965e-02   1.0077881e+00
   3.2530327e-02   1.0189739e+00
   4.5267530e-03   9.8390027e-01
   1.5745896e-02   1.0200793e+00
   2.2974544e-02   1.0196992e+00
  -1.8224598e-03   1.0014997e+00
  -2.1652851e-02   9.8692019e-01
  -2.8372345e-02   1.0158170e+00
  -2.3032720e-02   1.0220106e+00
  -1.5412714e-02   1.0321419e+00
   9.7999076e-03   1.0270608e+00
   1.1838835e-02   1.0326430e+00
   3.6388584e-03   9.6710954e-01
  -3.4307234e-02   1.0185792e+00
  -1.9560262e-02   9.8970911e-01
  -7.4618241e-04   9.8932081e-01
  -9.1691760e-03   9.9594168e-01
   9.0622850e-03   9.8872931e-01
   8.2359718e-03   9.6616818e-01
   3.4706092e-05   9.5397893e-01
  -1.8430144e-02   9.7753977e-01
  -1.6286970e-03   9.7959090e-01
   1.9808617e-02   1.0432278e+00
   1.1961616e-03   9.6993272e-01
  -1.3676174e-02   1.0288634e+00
  -1.2557724e-02   1.0154595e+00
  -9.1770312e-03   9.9693319e-01
   2.5465670e-03   9.6949694e-01
   1.7224217e-02   9.6429459e-01
   6.1746264e-03   1.0106041e+00
   2.3811028e-03   9.9091128e-01
   1.5806025e-03   9.8274559e-01
  -3.2136836e-02   9.9104284e-01
  -2.7744185e-03   1.0010422e+00
   1.0455663e-02   1.0095921e+00
   3.8716564e-03   9.7546638e-01
   1.5904963e-03   9.6527717e-01
   4.7832973e-03   1.0069766e+00
   3.6860248e-03   9.7232050e-01
   9.9883957e-03   1.0000563e+00
  -1.4256132e-02   9.7152815e-01
   3.4208568e-02   9.8682837e-01
   1.3850016e-02   9.9497229e-01
  -2.1051686e-02   9.8900954e-01
   9.2666537e-05   9.9846215e-01
   2.6613250e-02   1.0018552e+00
   1.5146960e-03   9.9090045e-01
  -2.0111738e-02   9.9952031e-01
  -7.3836347e-03   1.0138164e+00
  -4.2293807e-02   9.9911059e-01
   2.0346357e-02   9.7002090e-01
  -4.5020047e-03   1.0027996e+00
  -8.1874721e-03   9.9866960e-01
   4.4268338e-03   9.8508380e-01
   2.1637184e-02   1.0034564e+00
  -2.0144980e-02   1.0021423e+00
   1.2093043e-02   1.0388147e+00
  -4.9401259e-04   9.9904987e-01
   2.8881671e-03   9.9180273e-01
   3.3037768e-02   1.0282398e+00
   2.4207675e-02   1.0082438e+00
  -8.1145239e-03   1.0085763e+00
  -8.0162244e-03   1.0004342e+00
   1.6411437e-02   9.9940743e-01
   2.9389333e-02   9.9124344e-01
  -6.2514183e-03   1.0191530e+00
  -8.3078999e-03   1.0318301e+00
  -1.4138616e-02   1.0159451e+00
   3.5014888e-03   1.0059615e+00
  -5.4791486e-03   9.8343526e-01
   2.9887374e-02   1.0155778e+00
   3.4012829e-03   1.0406406e+00
  -2.4382615e-02   9.8638494e-01
   1.6609590e-02   9.7440563e-01
  -2.3039056e-03   9.7246116e-01
  -1.9200511e-02   1.0237005e+00
   2.7683002e-02   1.0163795e+00
   1.7260680e-02   9.8118948e-01
   1.0630374e-02   1.0256685e+00
  -2.0146840e-03   1.0047643e+00
   1.6100591e-02   1.0115008e+00
  -8.6877657e-03   9.7107887e-01
   1.8884330e-02   1.0069273e+00
  -1.6181200e-02   9.9117899e-01
  -2.0556154e-02   1.0016015e+00
  -2.7025807e-02   1.0285255e+00
   3.5039211e-03   9.7950099e-01
  -1.0435197e-02   9.8116463e-01
  -1.0267260e-02   1.0234836e+00
   3.1767396e-02   9.9441323e-01
  -1.0313249e-02   1.0039090e+00
   1.3307770e-02   1.0142977e+00
  -7.5685747e-04   9.9965326e-01
   6.3114982e-03   1.0037596e+00
  -1.5079023e-02   9.8450113e-01
  -1.7548813e-02   1.0102952e+00
   1.3017143e-03   9.8176630e-01
  -3.6925162e-03   1.0187939e+00
  -3.2221069e-02   9.8873915e-01
   1.0098821e-02   9.7425732e-01
  -3.0436672e-03   9.8156515e-01
  -5.4558148e-03   1.0390219e+00
  -3.3010415e-02   9.9666945e-01
   2.2032224e-02   1.0051171e+00
   1.8382563e-02   1.0230779e+00
   2.7851918e-02   9.7703061e-01
   2.9698983e-02   1.0196152e+00
   6.9936446e-03   1.0183466e+00
  -3.2841715e-03   1.0114501e+00
  -9.5751288e-03   1.0069325e+00
   6.2609013e-03   9.8867064e-01
   9.0963470e-03   1.0045262e+00
  -5.0786187e-03   1.0084994e+00
   1.0355851e-02   9.9459453e-01
   2.5881078e-02   1.0116054e+00
   4.3084586e-02   9.9898195e-01
   6.0524825e-03   1.0083462e+00
  -4.0618512e-03   9.9097067e-01
  -1.4569489e-02   1.0261323e+00
  -1.9462309e-02   1.0444859e+00
   1.2382846e-02   1.0395062e+00
   3.1073172e-03   9.9931823e-01
  -1.6327190e-02   1.0014098e+00
   3.5073477e-02   9.9982073e-01
  -1.7418841e-02   9.9827132e-01
   1.3458446e-02   1.0186762e+00
   1.7200192e-02   1.0155680e+00
  -2.3303912e-02   1.0121068e+00
  -1.0551422e-02   9.6298340e-01
   2.2933091e-02   1.0154655e+00
  -1.9489930e-02   1.0014255e+00
   4.3039666e-03   1.0115866e+00
  -2.9482876e-02   1.0149194e+00
  -2.0020974e-02   9.9035631e-01
  -2.8763089e-02   1.0063389e+00
   1.7712757e-02   1.0147981e+00
  -2.1223923e-02   9.9074179e-01
   1.4892735e-02   1.0115114e+00
  -1.3781999e-03   9.6949734e-01
  -2.1748124e-02   9.8631925e-01
  -4.5329007e-02   9.7718739e-01
   1.4856530e-02   9.9570756e-01
   2.9821554e-02   1.0197011e+00
   3.6715467e-03   9.7037310e-01
   1.4575353e-02   1.0020017e+00
   2.0093164e-02   9.9998984e-01
  -2.2135362e-02   9.8545931e-01
  -1.9442595e-02   1.0122932e+00
   6.0883427e-03   9.9904859e-01
   3.4595385e-03   9.8747242e-01
  -2.7537584e-03   9.7529527e-01
  -7.5623864e-03   1.0091885e+00
   2.1255504e-02   1.0184324e+00
  -1.3443447e-02   9.8329051e-01
   2.7792640e-03   9.9321981e-01
  -1.3569653e-02   1.0220105e+00
  -6.7738000e-03   9.8057412e-01
  -3.2709172e-03   9.7950394e-01
   2.5359400e-02   9.8291543e-01
  -1.3435601e-02   1.0265791e+00
  -9.0123615e-03   1.0292780e+00
  -2.5959925e-02   9.9925295e-01
  -2.1676669e-02   9.9843679e-01
   1.8154926e-02   9.9959440e-01
   9.4358318e-03   9.9980109e-01
  -1.7200747e-02   1.0096732e+00
   1.1989902e-02   9.9329080e-01
  -4.0027496e-02   1.0039463e+00
  -7.2347483e-04   9.8248327e-01
  -2.6708533e-02   1.0171425e+00
  -4.9937631e-03   9.9321306e-01
   1.1311247e-02   1.0188470e+00
  -5.6961016e-02   1.0060460e+00
   2.5721689e-02   9.9015041e-01
   1.0490880e-04   1.0206232e+00
   2.9808296e-02   1.0167940e+00
  -1.8597207e-02   1.0038690e+00
  -1.2365028e-02   9.8742455e-01
  -3.4650530e-02   9.7545362e-01
   1.3714671e-02   1.0185053e+00
   3.0941470e-02   9.9385094e-01
   4.7523388e-02   9.9763423e-01
   1.9585413e-02   1.0267894e+00
  -3.6686897e-03   1.0183688e+00
   1.5709713e-02   9.9303515e-01
   2.5329592e-03   1.0016650e+00
  -7.2195712e-03   1.0145878e+00
  -2.1741090e-02   1.0070711e+00
   3.8892649e-02   1.0120893e+00
  -7.0297656e-03   9.9303822e-01
  -5.2098468e-03   1.0031194e+00
  -3.1772499e-02   1.0288383e+00
  -1.2118685e-02   9.8515180e-01
   2.1154255e-02   1.0275955e+00
   3.7669492e-03   1.0100017e+00
   8.1121988e-03   9.8929332e-01
  -2.3050201e-02   9.9872163e-01
  -1.8574642e-02   1.0345445e+00
   8.6034419e-03   9.9220542e-01
  -3.6139824e-02   9.9124510e-01
   3.9546234e-02   1.0091200e+00
   1.8986427e-02   9.9973598e-01
   2.1116389e-02   1.0059878e+00
  -9.8441263e-03   1.0190604e+00
   9.6399702e-03   9.9654655e-01
   9.1793451e-03   9.9523342e-01
  -3.7387448e-04   1.0029333e+00
  -2.1574455e-02   9.8601031e-01
   1.8705759e-02   1.0125467e+00
   1.1655239e-02   9.5976994e-01
  -1.0596507e-02   9.9146162e-01
  -1.8803633e-02   1.0097072e+00
  -1.6863314e-02   9.8936533e-01
  -8.2378163e-03   1.0020874e+00
  -1.7282808e-02   9.8848354e-01
   2.1241263e-02   1.0442542e+00
   1.9946125e-02   9.9387335e-01
  -2.8099746e-04   1.0031601e+00
  -7.0273565e-03   9.9373971e-01
  -1.3080390e-02   1.0259158e+00
   9.1421354e-03   9.8511469e-01
   8.8284171e-03   9.8343724e-01
  -8.8592827e-03   1.0162326e+00
  -3.0761950e-03   1.0229478e+00
  -4.7694095e-03   9.9994853e-01
  -6.9293094e-03   9.9397454e-01
  -1.3760455e-02   9.9447186e-01
   2.6977805e-03   1.0031677e+00
   1.1270443e-02   9.6724103e-01
  -2.3293224e-03   1.0071552e+00
  -3.2981664e-02   1.0191314e+00
   1.6820783e-02   1.0133402e+00
  -1.4485004e-02   1.0094769e+00
  -3.4696505e-02   9.8368538e-01
   1.1240806e-02   9.8266968e-01
   3.3386228e-02   1.0117570e+00
  -2.0550356e-02   9.9245291e-01
  -3.3609645e-03   1.0136267e+00
   2.2048391e-02   1.0044567e+00
  -1.7315080e-02   9.8215855e-01
   1.4348873e-02   1.0119589e+00
  -2.4701210e-03   9.9901845e-01
  -2.2532295e-02   1.0117869e+00
   3.4165428e-02   9.7690419e-01
   2.8864446e-02   1.0306609e+00
   1.0960633e-02   1.0085058e+00
   5.6939647e-04   1.0207717e+00
   5.7710544e-03   9.8818288e-01
   1.1626763e-02   9.8161811e-01
  -1.2464704e-02   9.9535293e-01
  -3.5581516e-04   9.7883599e-01
  -9.1585041e-03   9.9137119e-01
   9.8495646e-03   9.7904355e-01
   2.9329875e-02   9.9532422e-01
  -5.8991098e-03   1.0001032e+00
  -2.2253464e-02   9.9892144e-01
  -1.7267039e-02   9.9115085e-01
  -9.0855123e-03   1.0100183e+00
   3.9488932e-02   1.0024248e+00
   2.6419353e-03   1.0202039e+00
   1.4886641e-03   9.7873373e-01
   1.8804649e-03   1.0192539e+00
  -1.5744374e-02   1.0104357e+00
  -2.8368295e-02   1.0060123e+00
   1.9280449e-02   9.9378724e-01
   6.9732161e-03   9.7797047e-01
   1.1946712e-02   9.7052826e-01
   1.9430940e-02   9.9970708e-01
  -3.4612133e-02   1.0198328e+00
  -2.1183622e-02   1.0055075e+00
   2.4845434e-02   9.9413286e-01
  -4.5535153e-03   9.7053048e-01
  -2.0446511e-02   1.0338282e+00
  -9.0001528e-03   9.7570090e-01
  -1.9617974e-02   1.0028863e+00
   1.5089942e-02   9.8833293e-01
  -1.0398728e-04   1.0341580e+00
  -2.3816819e-05   9.8225855e-01
   8.6144437e-03   9.9840719e-01
   1.6371406e-02   9.9553294e-01
   1.8515196e-02   1.0356075e+00
  -3.4807964e-03   1.0103354e+00
  -2.5027430e-02   1.0265841e+00
   1.8898309e-02   1.0299254e+00
   9.4645218e-03   9.9828873e-01
   1.3455589e-02   1.0118988e+00
  -2.9501972e-02   1.0280811e+00
  -2.8215060e-03   1.0190679e+00
   1.6647146e-02   1.0260362e+00
  -1.7432049e-02   9.8615827e-01
   1.0580467e-02   9.9498140e-01
  -6.7885654e-03   1.0102731e+00
  -1.0632740e-02   1.0236215e+00
   3.8214051e-02   1.0375153e+00
   2.4886917e-03   1.0012103e+00
   1.2123882e-02   9.9859483e-01
  -3.2120573e-02   1.0127031e+00
   6.4750743e-04   1.0428443e+00
  -3.4667033e-03   9.9198564e-01
   2.5243371e-03   9.9132699e-01
   9.3446746e-03   1.0263487e+00
  -2.4409489e-02   1.0004701e+00
  -1.8229912e-03   1.0346294e+00
  -1.0462676e-02   1.0360448e+00
   3.8740854e-03   1.0035429e+00
   1.6980602e-02   9.7381358e-01
  -1.6886124e-02   9.8291403e-01
  -1.8383333e-02   1.0234570e+00
  -8.5927783e-04   1.0021693e+00
   2.6414037e-02   1.0129583e+00
   2.0634998e-02   9.8390074e-01
   5.1741631e-03   1.0075247e+00
   2.2723115e-02   9.8741529e-01
  -7.6121624e-03   1.0288514e+00
   7.5936322e-03   9.8611492e-01
   5.0372060e-03   1.0020589e+00
  -9.1019230e-03   1.0323776e+00
  -3.2542421e-03   9.8584341e-01
  -4.5575195e-03   9.9314957e-01
  -1.4134853e-02   1.0010688e+00
  -7.2220729e-03   1.0054003e+00
  -3.8891536e-03   1.0489877e+00
   1.4717792e-02   9.9156656e-01
   5.0161304e-03   9.9907465e-01
  -1.1713070e-02   1.0107024e+00
   1.7408123e-02   9.9409785e-01
  -2.2458153e-02   1.0052593e+00
   1.7114879e-02   1.0180924e+00
   3.1674942e-03   9.6087647e-01
   2.0601963e-02   9.9527919e-01
   1.6043035e-02   9.9927950e-01
  -1.3213141e-02   1.0169347e+00
  -2.2578777e-02   9.6484114e-01
   2.0473829e-02   1.0110195e+00
   1.3465864e-02   1.0306564e+00
   2.6246035e-03   9.9557531e-01
  -2.3959972e-02   1.0145439e+00
  -3.4073362e-03   9.7869664e-01
  -2.1281257e-02   1.0229319e+00
  -9.1586297e-03   1.0234814e+00
  -6.9082931e-03   1.0176688e+00
   1.4581978e-02   1.0122412e+00
  -1.1358104e-02   1.0144585e+00
   1.5107218e-02   1.0112513e+00
   1.1263904e-02   1.0123090e+00
  -3.8870670e-04   9.7526356e-01
   1.0343245e-02   1.0155211e+00
   2.5650426e-03   9.9369057e-01
   1.7428951e-02   1.0180169e+00
   1.1777840e-02   9.7832143e-01
   1.0651804e-02   9.7170400e-01
   7.4682049e-03   1.0356299e+00
   2.3756430e-03   9.7513079e-01
   2.2364659e-02   9.7838646e-01
  -1.4314293e-02   1.0135135e+00
   1.3045861e-02   1.0145252e+00
  -1.2768533e-02   1.0081591e+00
  -4.4419615e-03   9.9981188e-01
   1.5392856e-02   1.0134839e+00
   1.0874694e-03   1.0218666e+00
  -6.6110837e-03   9.8159517e-01
  -8.0200292e-03   9.8943480e-01
   1.4926973e-02   9.5831583e-01
   3.6474398e-02   9.8414099e-01
   4.4180024e-03   1.0240500e+00
   2.5597513e-02   9.6722263e-01
  -2.6046555e-02   9.8397108e-01
   7.1684586e-03   9.9110233e-01
  -5.1114549e-03   1.0165164e+00
  -6.3683882e-03   9.7285383e-01
  -2.4642552e-02   9.7340451e-01
  -1.9492259e-02   1.0063011e+00
  -1.6304605e-02   1.0134534e+00
  -4.8536964e-03   9.7448468e-01
  -7.3150715e-03   1.0095676e+00
  -8.7827142e-03   1.0246962e+00
  -1.1408413e-02   1.0081401e+00
   1.9189685e-02   9.7852174e-01
  -1.1468698e-02   1.0124381e+00
   2.9380882e-05   9.9966052e-01
  -2.0264749e-02   9.8253484e-01
   9.3721014e-03   9.9164687e-01
   1.3643986e-02   9.8575628e-01
  -8.0856132e-03   9.8330055e-01
  -2.5446963e-02   1.0026241e+00
  -3.6632484e-02   9.9468541e-01
   3.7779484e-03   9.8387752e-01
   1.3619836e-03   1.0073490e+00
  -1.3915205e-02   1.0140152e+00
   7.8313610e-03   1.0061379e+00
   3.0283115e-02   9.7788553e-01
   2.1288534e-02   1.0115916e+00
   9.3096321e-04   1.0062298e+00
  -1.8059237e-02   1.0016499e+00
  -4.9603309e-03   1.0064484e+00
   1.2894089e-02   9.8261027e-01
  -7.8601783e-03   9.9261125e-01
  -1.2140931e-02   1.0082261e+00
   6.1069545e-03   1.0064497e+00
  -5.6454777e-03   1.0056520e+00
   8.7002905e-03   1.0219940e+00
   1.4309164e-02   9.8533663e-01
   5.3614853e-03   9.9089384e-01
  -1.8688345e-02   1.0190947e+00
   7.3249715e-03   1.0040570e+00
   5.0388072e-04   9.8957160e-01
  -2.8650902e-02   1.0049977e+00
   1.0003825e-02   9.9948875e-01
  -3.3967858e-03   9.6821464e-01
  -2.1205090e-02   9.8161560e-01
   1.5991163e-02   1.0035205e+00
   5.8888091e-03   9.9823161e-01
  -6.1113510e-03   9.8489126e-01
   5.8839677e-03   1.0020881e+00
  -1.0365107e-02   9.9786958e-01
  -7.4413744e-03   9.9964338e-01
  -7.2937215e-03   9.7560034e-01
   3.6085329e-02   9.4820710e-01
   2.4220881e-02   9.9523393e-01
  -3.9821852e-02   9.7281671e-01
  -2.3813389e-02   1.0168371e+00
   6.2088114e-03   9.8322858e-01
   2.1502659e-03   9.8594707e-01
   1.4677966e-02   1.0031385e+00
  -3.1433111e-03   1.0217809e+00
   2.1270969e-03   9.8089143e-01
   3.2048467e-02   1.0165268e+00
   2.0218964e-02   9.9738861e-01
   6.7296613e-03   9.9799117e-01
  -5.0983794e-03   1.0050357e+00
   3.6758782e-02   1.0221337e+00
   1.4535090e-02   1.0349791e+00
   4.0784505e-04   9.7437441e-01
  -1.6862223e-02   1.0105421e+00
   6.3296308e-04   1.0072335e+00
   1.2499658e-02   9.8310879e-01
   2.3076206e-03   1.0030825e+00
   2.1294051e-02   1.0017805e+00
  -3.3827202e-02   1.0072787e+00
   7.0439170e-03   1.0084372e+00
   2.9712277e-02   1.0200253e+00
  -1.5190552e-02   9.9167133e-01
   3.1965525e-02   9.7604622e-01
   1.2822561e-02   1.0352611e+00
  -1.2786560e-02   9.8066280e-01
  -1.7493577e-02   9.9284128e-01
   1.3602056e-02   9.9966855e-01
  -2.7422133e-02   9.9732895e-01
  -1.0934144e-02   9.9755621e-01
  -6.8032363e-03   9.9116834e-01
  -2.4642570e-02   1.0205780e+00
  -1.0982539e-02   1.0124692e+00
  -3.4650871e-03   9.9192430e-01
   5.9272624e-03   1.0043414e+00
  -3.2525230e-03   1.0065589e+00
   1.1563918e-04   9.6360311e-01
  -4.8780552e-03   9.9162242e-01
  -7.1313704e-03   1.0174336e+00
  -9.0478567e-04   1.0291474e+00
   1.5705222e-02   1.0058778e+00
   7.4392113e-03   9.8615149e-01
   2.6944406e-02   9.8929463e-01
  -5.5068847e-03   9.9454622e-01
  -1.4885881e-02   9.9992990e-01
   4.3235084e-03   1.0076569e+00
   8.0253364e-03   9.8503874e-01
   1.9797150e-02   1.0280637e+00
  -5.4414728e-03   9.7803383e-01
  -2.6842443e-02   1.0210079e+00
   1.0891986e-02   1.0038728e+00
  -9.4097729e-03   1.0058445e+00
   1.4501628e-02   1.0399060e+00
   8.1252474e-03   9.7510867e-01
  -4.5318037e-03   1.0056973e+00
  -9.9012909e-03   9.7266676e-01
  -4.5116887e-02   9.9381555e-01
   3.6167850e-02   1.0287539e+00
  -8.7316968e-03   9.7536472e-01
  -2.9502151e-02   1.0436933e+00
   2.4658064e-02   1.0018432e+00
  -1.5586048e-02   9.9695264e-01
  -5.1014952e-03   9.7853297e-01
  -2.2335234e-02   9.8620589e-01
   2.8090282e-03   9.9229080e-01
   1.1784648e-02   9.8459195e-01
   6.7756680e-03   9.9701576e-01
  -1.0768354e-02   1.0090660e+00
  -2.0749913e-02   1.0412178e+00
   1.8757225e-02   1.0053639e+00
  -8.5594562e-03   1.0083879e+00
   3.6931252e-02   1.0128719e+00
  -2.1038258e-02   1.0008480e+00
   3.0656760e-03   1.0019132e+00
   7.3775987e-03   1.0027614e+00
  -1.2878502e-02   1.0159491e+00
  -1.4317126e-02   9.9825263e-01
   7.5868747e-03   1.0276711e+00
  -2.9093994e-02   1.0294927e+00
   2.5177405e-03   9.7275584e-01
   2.5677711e-02   1.0111170e+00
  -2.5341359e-02   9.9790981e-01
  -1.5017630e-02   9.9364960e-01
   4.7317087e-03   1.0068491e+00
   1.1167393e-02   9.8543078e-01
  -1.4125162e-02   9.9251546e-01
   2.2228083e-03   9.9644666e-01
  -1.7652694e-02   1.0127337e+00
   1.2705631e-02   9.8874180e-01
   6.1310915e-03   9.7429198e-01
  -3.2298958e-02   1.0044324e+00
   4.9990734e-03   1.0069520e+00
   1.5861021e-02   9.8920656e-01
   4.3659731e-03   9.6658812e-01
  -9.7060885e-03   9.7413277e-01
   2.3305123e-02   1.0041089e+00
  -5.6433441e-03   1.0390288e+00
  -9.1767343e-03   9.8517551e-01
   1.8788919e-03   9.9672339e-01
  -5.0222755e-04   9.9758137e-01
  -1.6401149e-02   9.9112058e-01
  -1.8135499e-03   1.0288460e+00
   2.2534689e-02   1.0120315e+00
   2.2187547e-02   1.0226238e+00
  -1.1609014e-02   1.0031575e+00
  -3.0530621e-02   1.0064177e+00
   1.1810177e-02   9.8129674e-01
   2.0099919e-02   1.0107565e+00
  -7.8014391e-03   1.0108442e+00
   1.0367923e-02   9.8089910e-01
   3.5176580e-02   9.9159516e-01
  -1.0134438e-02   1.0132047e+00
   3.6976998e-03   9.7501804e-01
  -1.0605147e-02   9.8809598e-01
   2.1017644e-02   9.9955015e-01
  -1.1297474e-04   1.0182852e+00
   1.0931607e-02   1.0017932e+00
  -3.2481445e-02   9.7950691e-01
   1.6503350e-02   1.0088958e+00
   8.6587416e-03   1.0248614e+00
   1.4188354e-02   1.0131751e+00
   2.4478262e-02   9.9104343e-01
  -1.1979381e-03   9.9168499e-01
  -1.2988509e-02   1.0100135e+00
  -5.8341709e-03   1.0131630e+00
   9.4408561e-03   9.9267787e-01
  -1.4865137e-03   9.9964890e-01
   1.5829262e-03   9.8481416e-01
   4.5333919e-03   9.8816815e-01
   1.7818078e-02   9.8948315e-01
   9.7882843e-03   9.8283346e-01
  -2.9455574e-03   1.0078910e+00
   1.4913104e-02   1.0051235e+00
   1.6376542e-02   9.9648002e-01
  -1.1431544e-02   1.0248596e+00
  -1.7639280e-02   1.0124477e+00
  -2.5843301e-02   9.6770055e-01
   4.1281259e-02   1.0048834e+00
   6.7222680e-03   1.0190295e+00
   3.4868506e-03   9.9268692e-01
   1.5595295e-02   1.0025798e+00
   8.5946262e-03   1.0063580e+00
  -1.1658267e-02   9.6717105e-01
   1.5707158e-02   1.0202028e+00
   8.6544830e-03   1.0026083e+00
  -1.6285574e-02   9.7846396e-01
   2.3912638e-02   1.0383233e+00
  -1.4262973e-02   1.0341777e+00
  -6.4255923e-03   9.9039703e-01
  -3.0304944e-02   9.8865685e-01
  -1.3363662e-02   9.9973103e-01
   8.4844711e-03   1.0060232e+00
   1.0874625e-02   1.0004264e+00
   2.1900742e-02   1.0085672e+00
  -6.1499895e-03   9.8137789e-01
  -1.7090472e-02   1.0167491e+00
  -5.2103025e-03   9.9725452e-01
  -3.6815821e-02   1.0288853e+00
  -2.5007732e-02   1.0067790e+00
   4.4695398e-03   9.9800843e-01
  -4.9191905e-02   1.0131023e+00
  -6.7216286e-03   1.0149423e+00
   6.0601244e-03   9.8605136e-01
  -1.4189819e-02   1.0179409e+00
  -2.2800162e-02   9.8381481e-01
  -2.0103359e-02   1.0140757e+00
   5.9503168e-03   9.6724737e-01
  -7.6518146e-03   9.7331646e-01
  -1.8959763e-02   1.0174997e+00
   2.4785174e-02   9.8898101e-01
  -1.4306342e-03   9.9907324e-01
  -1.7672946e-02   1.0046870e+00
  -4.6869227e-02   1.0056663e+00
   1.9968533e-02   9.9325256e-01
   8.1223683e-03   9.9327264e-01
   1.8531233e-02   9.8866003e-01
   3.8460278e-02   1.0130408e+00
  -8.9859354e-03   9.9116859e-01
  -1.9136730e-02   1.0244412e+00
   7.9169756e-03   9.9351184e-01
   1.6893953e-03   9.7694509e-01
   1.1762082e-02   1.0403527e+00
  -2.1699907e-03   9.9109508e-01
  -5.8272147e-03   9.9682899e-01
  -1.4408030e-02   9.9737413e-01
  -2.4967997e-02   9.8408675e-01
   1.7765339e-02   9.9006912e-01
   6.5461394e-04   9.9515780e-01
   3.5336951e-03   1.0100416e+00
  -7.6732482e-03   9.8950215e-01
   2.6586527e-02   9.9073063e-01
   8.1996689e-03   1.0052698e+00
   1.3692004e-02   1.0237910e+00
   6.2603965e-04   1.0295521e+00
   3.6853457e-03   1.0163673e+00
  -1.6181189e-02   1.0243746e+00
   2.4286495e-02   1.0071224e+00
  -1.6746341e-02   1.0037482e+00
   3.1128486e-03   9.9566303e-01
  -8.5853741e-03   9.8494443e-01
  -1.2015351e-02   1.0096511e+00
  -2.8670711e-02   9.9984727e-01
   2.8773179e-02   1.0169965e+00
  -1.5941235e-02   1.0033561e+00
   1.0802426e-02   9.8823587e-01
   1.2483588e-02   9.7386771e-01
   1.2124602e-02   1.0211722e+00
  -1.4670646e-02   1.0179832e+00
   7.0187637e-03   1.0051076e+00


==> 2Sol_ldv2_bd_scatter3.dat <==
   1.0047038e+00   2.5295956e-02
   9.9133676e-01  -1.3361553e-02
   9.9092660e-01   3.5688973e-02
   9.8965981e-01  -2.5212949e-02
   9.9876970e-01  -4.2426576e-03
   9.8540685e-01  -2.0924776e-03
   1.0068347e+00   9.3042825e-03
   1.0223106e+00   5.1556166e-03
   9.8933794e-01   1.9192460e-02
   1.0073364e+00  -3.2482803e-03
   1.0235585e+00  -2.1660786e-02
   1.0038632e+00   7.7715884e-03
   1.0195453e+00  -1.0575936e-02
   1.0430295e+00  -4.7392275e-03
   1.0072125e+00  -4.8578816e-03
   1.0030285e+00  -1.8337372e-02
   1.0168239e+00  -1.8252625e-02
   1.0027946e+00  -2.2223587e-02
   9.8771694e-01  -2.5337686e-03
   9.9243547e-01   1.3932885e-02
   1.0075974e+00  -1.2052709e-03
   9.9344958e-01   1.9122998e-03
   1.0032922e+00  -5.8278984e-03
   9.8636254e-01   3.7678383e-03
   9.9897522e-01   2.9062924e-02
   9.8268337e-01  -1.6857648e-02
   1.0215208e+00   9.1604039e-03
   9.7872714e-01   1.0147018e-02
   1.0122439e+00   2.9633400e-02
   1.0095427e+00  -1.5041865e-02
   9.8878177e-01  -2.8702017e-02
   9.8381450e-01   1.4635984e-02
   9.9843501e-01   1.4736776e-02
   9.8053395e-01   1.8129701e-02
   9.8047869e-01  -1.0239766e-04
   1.0316187e+00  -2.3155905e-02
   9.9901473e-01   1.9837045e-02
   1.0226385e+00   9.7196209e-03
   1.0135910e+00  -3.0555497e-02
   9.6651877e-01   4.3757488e-03
   9.8628919e-01  -2.1253443e-02
   1.0206806e+00  -2.8750017e-02
   9.9293558e-01   2.1540120e-03
   1.0009075e+00   2.0113013e-03
   9.9707190e-01  -1.7142564e-02
   9.9682703e-01  -1.8527705e-02
   1.0106598e+00   1.8652158e-02
   1.0414281e+00  -4.4451200e-03
   9.9458743e-01  -9.2259481e-03
   1.0057709e+00   3.2840087e-03
   9.8773672e-01   7.2601963e-03
   9.9173188e-01   2.5782561e-02
   1.0282026e+00   2.2747975e-02
   1.0215863e+00   1.4445109e-02
   9.9569418e-01  -3.7752945e-02
   1.0199155e+00  -2.6772057e-02
   9.9017017e-01  -9.8650148e-03
   1.0000127e+00   8.5867264e-03
   1.0049313e+00   2.0365767e-02
   1.0308051e+00   4.8084857e-03
   1.0229653e+00   1.2305334e-02
   9.7453882e-01   3.0279601e-02
   1.0024008e+00   2.2444868e-02
   1.0118783e+00   2.1585422e-02
   9.9452089e-01   4.5893043e-03
   1.0148525e+00   4.2359126e-03
   9.9088678e-01   1.4219026e-02
   9.8964641e-01  -2.9030153e-02
   1.0260907e+00  -1.9432462e-02
   1.0258061e+00   7.6691324e-03
   1.0168603e+00   2.7787802e-02
   9.9240914e-01  -2.8752903e-04
   9.8895249e-01   9.8994817e-03
   9.8818155e-01  -5.4974506e-03
   1.0297851e+00   2.5650515e-02
   1.0556616e+00  -1.0364969e-02
   1.0102922e+00  -2.1806760e-02
   9.7587963e-01  -3.5158208e-03
   9.9307218e-01   3.4778150e-03
   9.6153872e-01  -1.0935056e-02
   9.9009319e-01  -2.7823376e-02
   9.9462151e-01  -3.1051906e-03
   1.0176606e+00  -1.7210284e-02
   9.8806508e-01  -1.1411490e-02
   1.0403705e+00   6.5719654e-03
   1.0029668e+00  -5.1496059e-03
   1.0088939e+00   1.2185877e-02
   1.0127228e+00   2.6069025e-02
   1.0178117e+00   5.9711369e-04
   9.8718573e-01   3.1624220e-03
   1.0291988e+00   4.6722351e-02
   1.0087694e+00   2.8763237e-03
   9.8677047e-01   5.1382738e-03
   9.5019490e-01   1.0722188e-02
   1.0059407e+00   1.8279895e-02
   9.8921102e-01   2.3873386e-03
   1.0060735e+00   2.3036877e-02
   1.0250843e+00   7.4749347e-03
   9.9507279e-01  -1.5093880e-02
   9.9320377e-01  -9.5678411e-03
   1.0286143e+00   1.2015087e-02
   9.8025042e-01   2.1441913e-02
   1.0085603e+00  -2.9368004e-02
   9.8445574e-01   1.2397028e-02
   9.9683219e-01  -1.2303278e-02
   1.0553835e+00   1.5607142e-03
   9.8855642e-01  -9.3221938e-03
   9.6829815e-01  -2.0518902e-03
   1.0004796e+00   2.9947381e-02
   1.0156085e+00   8.1366449e-03
   9.8743824e-01  -1.3335898e-02
   1.0019501e+00  -2.7705584e-02
   9.9371853e-01   8.9383390e-03
   1.0085177e+00  -2.2058223e-02
   1.0116580e+00   8.2783703e-03
   9.8734317e-01   2.2911381e-02
   9.6740722e-01   3.0556233e-02
   1.0046233e+00   1.8305716e-02
   1.0166238e+00  -1.1659040e-02
   1.0123530e+00  -6.4162467e-03
   9.8993529e-01  -1.0539250e-02
   9.9695338e-01  -2.8369906e-02
   9.8304699e-01   3.6493930e-03
   9.8618304e-01  -1.9083883e-02
   1.0409774e+00   9.6986795e-03
   9.9891134e-01  -2.7874342e-02
   9.8234893e-01  -4.4347325e-02
   9.8732927e-01  -2.3732799e-02
   9.9611166e-01  -3.5060880e-02
   1.0238413e+00  -3.9468723e-03
   9.8241992e-01  -1.5436783e-02
   9.7204419e-01   6.7043691e-03
   9.7983104e-01  -7.8021117e-03
   9.8748777e-01   2.0273917e-02
   1.0009299e+00   1.4281251e-02
   1.0060057e+00   1.3212370e-03
   1.0062847e+00  -2.4349703e-02
   9.9744556e-01  -1.8445232e-02
   1.0134443e+00   1.4965828e-02
   9.6942215e-01  -1.3121563e-02
   9.8139487e-01   3.7097957e-02
   9.9169359e-01  -1.9268106e-02
   1.0062414e+00  -5.1981286e-03
   9.9533431e-01   2.0931085e-02
   1.0107004e+00   3.4167864e-03
   1.0041829e+00  -7.9371100e-03
   9.6454958e-01   1.6887327e-03
   9.9826501e-01  -2.3266349e-02
   1.0027227e+00   1.6538852e-02
   9.8040637e-01  -3.8795468e-02
   1.0236808e+00  -5.1151303e-03
   9.9927202e-01   1.3955030e-02
   9.6511920e-01   4.7527340e-03
   9.9393009e-01   1.6122541e-03
   1.0077619e+00  -1.9236040e-02
   9.7517991e-01  -1.1533515e-02
   9.8855129e-01  -3.5002730e-03
   9.7745671e-01   2.5672648e-02
   9.8579110e-01   2.8378669e-02
   1.0113829e+00   2.1762979e-02
   9.9985057e-01   1.9744135e-02
   9.9080188e-01  -9.9270575e-03
   9.9342069e-01  -3.2845315e-02
   9.9971945e-01   4.7476002e-04
   9.8424318e-01  -6.5204277e-03
   1.0345416e+00  -1.7011263e-03
   9.9563886e-01  -4.5750332e-03
   1.0114466e+00  -1.6469788e-02
   9.9265926e-01   1.5502082e-02
   1.0230862e+00  -1.0938978e-02
   9.6855260e-01  -2.9249246e-03
   9.8794084e-01  -1.9439916e-02
   1.0105226e+00  -5.2511706e-04
   1.0111462e+00   2.7929284e-02
   1.0068203e+00   1.6534167e-02
   1.0263726e+00  -1.8843773e-02
   1.0268581e+00  -1.3391310e-02
   9.7725843e-01  -8.2289925e-03
   9.9731691e-01  -1.6330764e-02
   1.0258139e+00  -1.3938822e-02
   1.0196239e+00   3.2311543e-02
   9.8582564e-01  -9.4564296e-03
   1.0191067e+00   1.0896694e-02
   1.0120310e+00   1.6348741e-02
   9.8723788e-01  -2.5809707e-03
   9.9206393e-01   1.6633819e-02
   9.8547767e-01  -3.2211240e-02
   9.8041450e-01   8.8919219e-03
   9.8383963e-01  -6.1908395e-04
   1.0111324e+00   2.5456633e-03
   9.8065142e-01  -1.6570118e-02
   1.0009307e+00   7.5674460e-03
   1.0136563e+00  -1.9951851e-02
   1.0021657e+00   4.4156466e-03
   1.0112703e+00   1.6556811e-02
   1.0303643e+00   1.0767935e-02
   9.8312086e-01   3.3298727e-02
   9.9163650e-01  -3.3568233e-02
   9.8859798e-01   1.4489926e-02
   1.0200196e+00   1.3086289e-02
   1.0287919e+00  -7.2141453e-03
   9.9973753e-01   1.3152540e-02
   9.9079903e-01  -1.0221371e-02
   1.0249053e+00   1.3573356e-02
   9.7677570e-01   4.8807025e-03
   9.6037215e-01  -1.4228988e-02
   9.7831802e-01  -1.8993535e-02
   1.0042786e+00   2.9228819e-02
   9.6362036e-01   2.1507446e-02
   9.8177120e-01   7.2721752e-03
   1.0127033e+00   1.6379389e-02
   9.8494104e-01  -1.4766910e-02
   9.9273520e-01  -2.7215794e-02
   1.0123189e+00   8.5368113e-03
   9.8238454e-01   2.4165589e-02
   9.8233749e-01  -1.5704168e-02
   1.0060381e+00   7.3847628e-03
   1.0115098e+00  -2.1641205e-02
   1.0013057e+00   2.0929823e-02
   1.0163127e+00   1.2798883e-02
   9.7877349e-01   4.5273253e-03
   1.0319374e+00   1.1363018e-02
   1.0115129e+00   6.6921432e-03
   1.0354917e+00  -8.7562332e-03
   9.7537245e-01   2.1423797e-02
   9.8822108e-01  -1.9395648e-05
   9.8899821e-01   3.2261430e-02
   9.8900239e-01   9.3758776e-03
   1.0272165e+00   8.5554569e-03
   9.7688719e-01   6.2578215e-04
   1.0057046e+00  -3.1011023e-02
   9.7804194e-01   1.3254503e-03
   1.0109323e+00   3.1706578e-02
   9.9776497e-01  -1.9552395e-02
   1.0064874e+00  -2.1856762e-02
   1.0223348e+00   8.5691938e-03
   1.0039556e+00   2.6614947e-02
   1.0233044e+00   1.4207232e-02
   1.0214828e+00   1.1388863e-02
   1.0168530e+00  -7.1996138e-03
   1.0252681e+00   4.3990473e-03
   1.0052288e+00   1.6074850e-03
   1.0189576e+00   3.9469968e-03
   9.4942417e-01  -4.8046323e-03
   9.9813684e-01   4.3421601e-03
   1.0040952e+00  -3.9992299e-03
   1.0118827e+00  -2.6905717e-02
   1.0058088e+00  -4.0580931e-02
   9.6509054e-01   1.2845898e-03
   9.7477637e-01  -1.6734865e-03
   1.0146351e+00  -1.3215590e-02
   9.7924065e-01  -2.3653351e-02
   9.8574666e-01   1.9335049e-03
   1.0028304e+00   2.1782822e-02
   1.0012277e+00  -8.0989212e-03
   9.7999068e-01   5.0753823e-05
   9.9356193e-01   1.5703350e-02
   1.0184164e+00   4.4352900e-02
   1.0190727e+00  -1.0898322e-02
   1.0251968e+00   1.9255155e-03
   9.8136771e-01  -1.9789173e-02
   1.0311990e+00  -8.5020297e-03
   9.8312885e-01   7.2363829e-03
   1.0176773e+00  -1.5842040e-02
   1.0148712e+00   1.6828342e-02
   9.8068324e-01   3.9510581e-03
   9.8196463e-01   2.4177307e-02
   1.0244514e+00   2.2551240e-02
   1.0082582e+00   2.3080394e-02
   1.0066518e+00   9.9067683e-03
   1.0266039e+00  -4.2976455e-03
   9.9481252e-01  -2.2133719e-02
   9.8951056e-01   9.2742977e-03
   1.0113229e+00  -1.1426566e-02
   9.8624255e-01   6.2585697e-03
   9.9588165e-01  -5.5077472e-03
   1.0249302e+00   1.9051231e-02
   9.9039592e-01   2.3718119e-02
   1.0099118e+00   8.5275923e-03
   9.7884503e-01  -1.3562979e-02
   9.9696861e-01   3.1301786e-03
   1.0371721e+00  -3.0838239e-02
   1.0061238e+00   3.9630738e-03
   1.0157635e+00   1.5543257e-02
   9.9794721e-01   3.3121643e-03
   1.0058221e+00   2.5216903e-02
   1.0140849e+00  -8.0993060e-04
   9.8926261e-01   9.9714357e-03
   9.9350237e-01  -1.5880355e-02
   9.9567854e-01  -1.2390491e-02
   9.8114558e-01   4.5266923e-02
   1.0149825e+00  -2.1398973e-02
   1.0184688e+00  -1.5963650e-02
   9.9774793e-01   1.5029157e-02
   1.0091963e+00  -6.7715500e-04
   1.0088002e+00  -4.9937163e-03
   9.9474806e-01   2.2744182e-03
   1.0134982e+00  -7.4480194e-03
   1.0137511e+00   6.9142211e-03
   9.8762921e-01  -5.3475968e-02
   9.8868250e-01  -1.2525372e-02
   9.9301777e-01   4.0271818e-02
   9.9699822e-01  -7.4255571e-03
   1.0280421e+00  -4.0084329e-02
   1.0071863e+00  -1.4040866e-02
   1.0160495e+00   2.5079901e-02
   1.0146369e+00  -6.6157097e-03
   9.6703161e-01  -8.0664194e-03
   9.8482020e-01   9.7781349e-03
   1.0092972e+00  -9.1822581e-03
   9.9241441e-01  -2.4259357e-03
   1.0262469e+00   5.1003472e-03
   1.0153736e+00  -7.2227744e-03
   1.0189545e+00   1.0759332e-02
   9.9826658e-01  -2.0329008e-02
   1.0065054e+00   2.7819601e-02
   1.0008035e+00  -1.2198770e-02
   1.0049060e+00   1.3162987e-02
   9.7808089e-01   1.4832012e-03
   9.8827716e-01  -3.2502147e-02
   1.0106845e+00  -2.1049881e-02
   9.9783121e-01   1.6794436e-02
   9.7936465e-01   6.4598776e-03
   9.9388667e-01   9.0610513e-03
   1.0014975e+00   2.7037900e-02
   1.0347176e+00  -7.9231593e-03
   9.9373159e-01  -4.6087089e-03
   1.0012827e+00  -8.5712061e-03
   1.0346236e+00   1.3816184e-02
   1.0085420e+00  -5.4330135e-03
   9.9392787e-01  -9.4638376e-03
   9.9208738e-01  -5.4738454e-03
   1.0042145e+00   2.2408081e-03
   9.8681841e-01   1.3228656e-02
   1.0178590e+00   8.6686095e-03
   1.0071892e+00   8.2768303e-03
   1.0084378e+00  -8.3600241e-03
   9.7947746e-01   1.6472740e-02
   1.0150857e+00   1.3341028e-02
   1.0059990e+00  -4.4959097e-02
   1.0116399e+00   3.4860794e-03
   1.0115541e+00   7.7473078e-03
   9.6885343e-01  -2.1212386e-02
   1.0159273e+00   6.2504871e-03
   9.9344307e-01   9.6371625e-03
   9.9036304e-01  -1.7341694e-04
   1.0090881e+00   2.9889362e-03
   1.0123592e+00   5.9589191e-04
   1.0252879e+00  -5.1818136e-03
   9.8198809e-01  -5.9774723e-04
   1.0170559e+00  -1.1147972e-02
   9.7260281e-01   4.4392046e-02
   9.9411846e-01   5.0632225e-03
   9.7974245e-01   3.7768179e-02
   9.8337412e-01   2.4831267e-02
   1.0224966e+00   2.3541621e-02
   9.9779422e-01   7.8873659e-03
   1.0146711e+00  -4.7353883e-03
   1.0182795e+00  -9.8249497e-03
   9.9793492e-01  -5.7736220e-03
   9.9049283e-01  -9.7233997e-03
   1.0239198e+00   1.5541645e-02
   9.7934694e-01  -3.0179708e-02
   9.8862901e-01   1.8609924e-02
   9.8965618e-01   3.1067868e-03
   9.7740504e-01   8.1141998e-03
   1.0054856e+00  -1.2642705e-02
   9.9147290e-01   1.8549961e-02
   9.9913181e-01   2.7630987e-02
   1.0005740e+00  -1.9063192e-02
   9.7890152e-01   1.1949247e-02
   1.0343443e+00   1.2041172e-02
   1.0199775e+00  -5.9619082e-03
   1.0434031e+00  -1.1858814e-02
   9.9544216e-01   5.0452802e-02
   1.0131959e+00   5.6961043e-03
   1.0361701e+00   3.6256607e-03
   9.9823901e-01  -8.6201395e-03
   9.9743248e-01  -1.1524929e-02
   9.9171258e-01   1.0710014e-02
   1.0139013e+00  -5.3431204e-03
   9.8182956e-01  -6.9466866e-03
   1.0197511e+00   2.5487397e-02
   1.0400270e+00  -1.7188037e-02
   1.0090672e+00   2.3669008e-02
   1.0013753e+00  -2.0261970e-02
   9.9531166e-01   2.2763842e-02
   1.0385854e+00   6.4443885e-03
   9.9568504e-01   7.9022430e-03
   1.0136110e+00   9.4865465e-03
   9.9404528e-01   1.3944379e-02
   9.7567720e-01  -1.0048614e-02
   9.9435671e-01   1.3031431e-03
   9.6918453e-01  -3.1170629e-04
   1.0245654e+00   1.1557795e-02
   1.0035116e+00   4.1907809e-03
   1.0105208e+00  -1.0562661e-02
   1.0451254e+00  -4.1423045e-02
   9.9048803e-01   7.8440628e-03
   1.0157796e+00   2.2976934e-02
   1.0202679e+00  -1.3548050e-02
   9.9642924e-01  -5.8090428e-03
   1.0122469e+00  -7.8429213e-03
   1.0001546e+00  -4.3254837e-02
   9.8068726e-01  -2.7515481e-02
   9.8648461e-01  -4.6334303e-03
   1.0073296e+00  -9.3549334e-03
   9.7712684e-01  -1.3076205e-02
   9.9870984e-01  -1.3226664e-02
   1.0109423e+00  -7.1419966e-03
   9.9506856e-01  -7.8883933e-04
   1.0017939e+00   2.1331269e-02
   1.0087025e+00   5.8341223e-03
   9.9469757e-01  -3.7727866e-02
   9.7587251e-01   3.1194699e-03
   9.8120164e-01  -1.4686950e-02
   9.8701528e-01  -1.6744645e-02
   9.7710494e-01   2.1790106e-02
   9.9092324e-01  -3.4254116e-03
   1.0056893e+00  -2.9245576e-02
   9.6993158e-01  -7.6280054e-03
   1.0563968e+00  -2.2708060e-02
   1.0076979e+00   1.7770965e-02
   9.8245786e-01   1.2637349e-02
   1.0045559e+00  -9.6251276e-04
   1.0181400e+00   3.8308905e-04
   1.0200008e+00   1.6529509e-03
   9.9408569e-01   1.6554112e-02
   1.0019177e+00   7.3365387e-03
   9.9424437e-01  -2.0115530e-02
   1.0252962e+00  -1.2935024e-02
   9.9627239e-01  -1.5881953e-03
   9.8968067e-01   7.6178930e-03
   9.9785569e-01   2.5995363e-02
   9.9117765e-01   1.5231140e-02
   9.5300376e-01  -1.1579746e-02
   9.8253438e-01   4.5742739e-03
   1.0152996e+00  -1.6469225e-02
   9.7090817e-01   7.4164194e-03
   9.9431054e-01   1.0474312e-02
   9.8501223e-01  -1.4562840e-02
   1.0310349e+00  -1.1816714e-02
   1.0013667e+00  -3.5799425e-03
   9.9528159e-01   3.1589668e-03
   9.8717577e-01   9.2687124e-03
   9.7977182e-01   2.3284742e-02
   1.0073441e+00  -2.8130581e-02
   1.0060443e+00   8.8811749e-03
   9.7553849e-01  -1.4522074e-02
   9.8642022e-01  -6.6716528e-03
   9.8991992e-01   2.1877055e-02
   1.0215582e+00  -7.5577048e-03
   1.0016079e+00   7.0605506e-04
   1.0183693e+00   2.8582755e-02
   9.8532194e-01   2.2236740e-02
   9.8407104e-01   2.0193147e-02
   9.9795327e-01  -1.7983273e-02
   1.0103485e+00   1.6561831e-02
   1.0221913e+00   1.3055579e-02
   9.7099271e-01  -8.7093380e-03
   1.0088358e+00   2.8096632e-02
   9.8704559e-01  -7.4043740e-03
   9.9122200e-01   2.9926576e-02
   9.9100056e-01  -6.0855141e-03
   1.0315151e+00   9.7933118e-03
   1.0045566e+00  -6.8198680e-07
   9.9896389e-01   3.9306805e-02
   1.0092641e+00  -8.7001160e-03
   9.8824861e-01  -1.8547000e-02
   1.0000506e+00  -1.6285669e-02
   1.0063332e+00  -1.6449071e-02
   1.0032475e+00   2.4314943e-02
   1.0012296e+00   1.3516702e-02
   1.0076580e+00  -2.0002768e-02
   1.0180740e+00  -2.8439269e-03
   1.0165802e+00   4.0004037e-02
   9.7849919e-01   1.7540551e-03
   1.0114489e+00  -2.7982308e-03
   1.0180491e+00  -9.6541220e-03
   1.0006251e+00  -1.3645683e-02
   9.9265093e-01   1.0894648e-02
   9.9634831e-01   2.0138466e-02
   9.8177442e-01  -2.7439389e-02
   9.8696944e-01  -1.1637397e-02
   1.0059327e+00  -5.6669650e-03
   1.0058103e+00  -7.6515845e-03
   1.0159395e+00  -8.6371384e-03
   9.9150006e-01   1.2044770e-02
   9.8671185e-01   4.0096010e-02
   1.0134995e+00   4.3833399e-03
   1.0212964e+00   3.7492923e-02
   9.9683574e-01  -8.2973853e-03
   1.0016045e+00  -2.0150362e-02
   1.0217606e+00  -3.5692175e-02
   9.7989274e-01  -4.4411302e-03
   1.0098967e+00   6.8244737e-03
   1.0101743e+00   1.6460910e-03
   1.0098480e+00   3.2814725e-03
   9.8814893e-01  -1.7478833e-02
   1.0101523e+00  -9.6823436e-03
   9.7727326e-01   9.7192141e-03
   9.8667651e-01  -2.7558864e-02
   1.0325835e+00  -9.1328831e-03
   1.0053929e+00   1.9087722e-02
   9.8155437e-01   4.1352146e-02
   9.9139622e-01   2.4134562e-02
   9.7949915e-01  -1.7088691e-02
   9.7660454e-01   9.1524330e-04
   9.9840579e-01  -1.9643793e-02
   1.0147051e+00   1.4986832e-02
   1.0511576e+00   6.3572517e-03
   1.0254310e+00   1.8363287e-02
   1.0260533e+00   4.2246394e-03
   1.0182313e+00   2.9185041e-02
   1.0043693e+00  -4.9093613e-03
   1.0464869e+00  -3.4972099e-02
   1.0009616e+00   2.6548427e-02
   9.9802563e-01   2.8414028e-02
   9.8547964e-01  -1.5752126e-02
   9.8001984e-01   2.2114045e-02
   9.7949393e-01  -1.7611324e-02
   9.8661571e-01  -1.7513929e-02
   9.7419701e-01   2.4160869e-02
   1.0191434e+00   1.2058230e-02
   9.9128074e-01  -7.3198371e-03
   1.0108899e+00  -1.3676114e-02
   1.0033347e+00  -2.4970066e-02
   1.0039436e+00   1.5413419e-02
   1.0137649e+00   2.6555538e-02
   1.0000055e+00   1.9264726e-02
   1.0345114e+00  -4.8204369e-03
   9.7141405e-01  -2.2725435e-03
   9.8117314e-01  -1.1069127e-02
   1.0430202e+00   4.0096091e-02
   1.0152307e+00   1.3125727e-02
   1.0095664e+00   2.2373369e-02
   9.7355920e-01   1.1781324e-02
   1.0213457e+00  -2.4794538e-02
   9.8359681e-01   1.2293225e-02
   9.7005290e-01   3.7545319e-02
   1.0293847e+00  -4.6753138e-03
   9.9894527e-01  -4.0568326e-02
   1.0186354e+00   3.7229303e-03
   9.8875888e-01   3.2520068e-02
   9.7334943e-01  -2.8427311e-02
   9.5326730e-01   1.2208949e-02
   1.0243916e+00   1.6988389e-02
   9.8655241e-01  -1.8107584e-02
   1.0080424e+00   3.3687691e-02
   1.0091905e+00  -4.1373371e-03
   9.7478027e-01  -1.2576553e-02
   1.0093445e+00  -3.5306222e-02
   1.0093320e+00   1.0491018e-02
   9.8964856e-01  -1.5328569e-02
   1.0074506e+00  -2.8600728e-02
   1.0199399e+00  -5.7797805e-03
   1.0011770e+00   8.7298527e-03
   9.9894116e-01   1.2830838e-02
   1.0011942e+00  -1.8007833e-02
   1.0212106e+00  -6.0872379e-02
   1.0374314e+00  -1.5470640e-03
   9.8352593e-01   1.7258619e-02
   1.0051186e+00   1.4514393e-03
   9.9075896e-01  -6.8214950e-04
   9.7101620e-01  -2.6400964e-02
   9.9128654e-01   8.7777084e-03
   9.8936909e-01  -3.1041003e-02
   9.7019866e-01  -7.5377071e-04
   1.0225980e+00   1.8847636e-02
   9.7726683e-01   1.6850209e-02
   9.9060444e-01   1.9472073e-02
   9.8376257e-01   3.0484107e-02
   9.6961550e-01   2.1139054e-03
   1.0156332e+00   1.8077097e-02
   1.0018518e+00   1.0771715e-02
   9.7834244e-01  -8.8315207e-04
   1.0274295e+00   3.7778412e-02
   1.0164417e+00   9.9741127e-03
   9.8638903e-01  -2.3834254e-02
   1.0590294e+00  -5.4281136e-03
   1.0025125e+00  -7.1624057e-03
   1.0022167e+00  -3.0948768e-03
   9.9602293e-01  -4.0690192e-03
   1.0124538e+00   2.5526140e-02
   1.0039087e+00  -1.4444823e-02
   1.0125190e+00   1.6526373e-02
   9.9803131e-01  -5.3563252e-03
   1.0012403e+00   1.8435189e-02
   1.0205387e+00   1.5219546e-02
   9.8083547e-01  -4.3349713e-03
   9.9649938e-01  -1.3641972e-02
   9.8557401e-01   9.5910217e-03
   9.8679688e-01  -1.5608317e-02
   9.9261800e-01   7.6371144e-03
   1.0301246e+00   2.5522164e-02
   9.7037720e-01  -1.6192780e-02
   9.9577312e-01   7.3886636e-03
   9.9446683e-01   2.4682339e-02
   1.0228950e+00   2.7522022e-02
   1.0186626e+00  -7.2818154e-03
   1.0193548e+00  -3.1889218e-03
   1.0129290e+00   2.8095545e-03
   1.0113504e+00  -3.4641914e-03
   9.4833056e-01   1.8203819e-02
   1.0231146e+00   1.3512144e-02
   1.0030809e+00  -1.2322132e-02
   1.0131727e+00   4.3308703e-04
   1.0028188e+00   3.0988776e-02
   9.9098920e-01  -3.0307473e-04
   9.9855376e-01   8.6531446e-03
   9.9941752e-01   1.5062109e-02
   1.0311579e+00   1.5244926e-02
   1.0097799e+00   8.5209308e-03
   1.0075606e+00  -7.8107024e-03
   9.7525406e-01  -1.5257755e-02
   1.0123018e+00  -4.8798999e-02
   9.7203667e-01   2.2491136e-02
   1.0128885e+00  -2.1238731e-03
   9.9110533e-01  -1.1117282e-02
   1.0340091e+00  -1.8498450e-02
   1.0187060e+00  -2.1277293e-02
   9.9619774e-01  -2.2199582e-02
   1.0049378e+00  -5.5130214e-03
   9.9764612e-01  -4.2817262e-02
   9.9092487e-01   6.1022405e-03
   9.8427590e-01  -2.1923916e-02
   1.0004273e+00  -8.5503045e-03
   1.0264735e+00   1.3986817e-02
   1.0104025e+00  -4.9568121e-03
   9.5763034e-01   2.8772110e-02
   1.0336413e+00  -1.9938924e-02
   1.0094328e+00  -2.0005770e-02
   9.9821955e-01   2.5546540e-02
   1.0090682e+00  -1.3909908e-02
   9.9796174e-01   2.2658448e-02
   1.0192809e+00   2.0915954e-02
   9.8823427e-01   5.0423409e-03
   1.0103218e+00   8.9547729e-03
   1.0022893e+00  -1.1325086e-02
   9.6998363e-01   9.2784282e-03
   1.0152433e+00  -1.3509562e-02
   9.8750071e-01  -2.3463199e-02
   1.0066675e+00   2.2647718e-02
   9.9711805e-01  -9.5983588e-04
   1.0130176e+00  -9.7206490e-04
   1.0091493e+00   1.0605631e-02
   1.0213174e+00   2.8295392e-02
   9.9233832e-01   4.5582585e-03
   1.0271091e+00  -8.4946093e-03
   9.9220106e-01  -2.5872435e-02
   1.0324299e+00  -3.0426732e-02
   1.0010258e+00  -7.2804412e-03
   1.0040763e+00  -8.4111717e-03
   9.8276587e-01   1.5357288e-02
   1.0055345e+00  -2.5919167e-03
   1.0080178e+00  -9.0945106e-04
   9.7106824e-01  -1.9687886e-02
   9.9323974e-01   2.7095482e-02
   1.0146058e+00   1.2864862e-02
   9.8988424e-01   2.1655021e-02
   9.9792633e-01  -3.0596410e-02
   9.7689340e-01   1.2012228e-02
   1.0178809e+00  -1.7855221e-02
   1.0073994e+00   1.5917022e-02
   9.8485915e-01   8.9922547e-03
   1.0015915e+00  -9.2563372e-03
   1.0218181e+00   1.8165788e-02
   9.5361756e-01   3.7635144e-02
   1.0147959e+00  -1.0521388e-02
   1.0073178e+00  -2.4344505e-02
   1.0175144e+00  -1.1810453e-02
   9.9643891e-01  -7.5564969e-03
   1.0118763e+00  -1.1757829e-02
   1.0078758e+00  -2.1575262e-02
   1.0344666e+00  -1.7952420e-02
   1.0292456e+00   3.4367055e-02
   9.8305796e-01  -2.2942010e-03
   1.0134685e+00  -8.8832048e-03
   1.0186895e+00   3.3843025e-02
   9.6384248e-01  -2.7809641e-03
   9.7889467e-01  -2.6790185e-03
   9.7865431e-01  -3.7475946e-03
   9.7115255e-01   6.8920630e-03
   1.0209162e+00  -3.1733081e-02
   1.0103122e+00   6.4435517e-03
   9.8647544e-01   2.5989916e-02
   1.0178433e+00   1.1913572e-02
   9.9221739e-01  -9.5586231e-03
   9.7864282e-01   8.7584057e-03
   1.0295709e+00  -1.7727951e-02
   1.0099844e+00  -2.7229738e-02
   9.8123267e-01   3.4702032e-02
   9.9379030e-01   1.7055074e-02
   9.9943820e-01  -2.3688157e-02
   9.9977959e-01  -1.1394468e-02
   9.9821079e-01   2.8773523e-02
   1.0267693e+00  -3.1654867e-03
   1.0168206e+00   1.2502394e-02
   9.9837450e-01   1.3322292e-03
   1.0225088e+00   7.5783900e-03
   1.0031614e+00  -8.8265201e-04
   1.0112314e+00  -5.6315903e-03
   1.0038193e+00  -1.5815455e-02
   9.7705634e-01   2.8615098e-03
   1.0189014e+00   1.9482364e-02
   1.0001401e+00   1.4284656e-03
   9.8751090e-01  -1.4526292e-02
   1.0014050e+00   2.4673279e-02
   1.0025926e+00   3.2633242e-02
   9.8918348e-01   2.3853608e-02
   9.6477858e-01  -2.1141887e-02
   9.7574958e-01   1.5331021e-03
   9.8650763e-01   2.3751533e-03
   9.9676489e-01   6.4905315e-03
   1.0029351e+00  -1.1200088e-02
   1.0350279e+00   1.0004102e-02
   1.0181173e+00  -1.3652890e-02
   9.9284890e-01   1.5093260e-02
   9.7636713e-01   1.8095926e-02
   1.0123244e+00  -1.6290551e-02
   1.0049229e+00  -2.6331750e-02
   9.9150329e-01   4.3466153e-03
   9.9297487e-01  -7.8041254e-03
   1.0128654e+00   1.4371667e-02
   9.8722037e-01  -7.5425084e-05
   1.0021369e+00  -3.1905563e-02
   9.8548266e-01   9.7376360e-03
   9.8611944e-01   1.7646739e-02
   9.9888162e-01  -1.8697614e-04
   1.0067223e+00  -1.7812720e-02
   9.7289899e-01  -4.7548867e-03
   9.8266805e-01  -2.0474687e-02
   9.7913895e-01  -2.0262300e-02
   9.7558853e-01   4.3776892e-03
   9.8806373e-01   9.6000605e-04
   1.0241412e+00   3.6630988e-02
   9.8995499e-01  -1.5440101e-02
   1.0007292e+00   5.4367908e-05
   1.0084022e+00  -1.9010498e-02
   9.7613658e-01  -1.2195737e-02
   9.5744167e-01  -1.6547281e-02
   1.0272518e+00  -8.6115955e-03
   9.9876872e-01   2.5038679e-02
   1.0041309e+00  -1.6589209e-02
   1.0042124e+00  -2.0449586e-02
   1.0334241e+00   2.7540460e-02
   1.0162463e+00   9.7744013e-03
   9.7983587e-01  -2.1551207e-02
   9.8831551e-01  -2.1723052e-02
   9.8823680e-01   2.2728112e-02
   1.0213346e+00   3.4470247e-03
   9.6825301e-01   1.3665300e-03
   1.0122016e+00   7.8830329e-03
   9.7623151e-01   1.3117998e-03
   9.8205552e-01   3.4359471e-02
   9.8249031e-01  -2.8026932e-02
   9.7299435e-01  -1.7787271e-02
   9.8358362e-01  -1.1611088e-02
   9.9493876e-01   6.1298662e-03
   9.7512692e-01   2.4011654e-02
   9.9379428e-01   1.0488082e-03
   9.7868595e-01   1.6371577e-02
   1.0122329e+00  -1.0623044e-02
   1.0114775e+00   5.6688247e-03
   1.0126283e+00   5.3844265e-03
   1.0071934e+00   6.1102776e-03
   1.0135123e+00   1.1518118e-04
   9.9706257e-01   7.2010415e-03
   9.8796588e-01   9.0040929e-03
   1.0020081e+00   2.5690535e-03
   1.0338586e+00  -9.6783093e-03
   9.8862261e-01  -3.2315183e-02
   9.8829003e-01  -2.1949574e-02
   9.8201988e-01   5.4045282e-03
   9.9710304e-01  -2.1951104e-02
   1.0135616e+00  -1.2612945e-02
   1.0153851e+00   4.6728761e-03
   1.0151299e+00   3.1586329e-02
   1.0119014e+00   6.7324662e-03
   1.0058073e+00   1.9475307e-02
   1.0018248e+00   6.1486389e-04
   1.0067915e+00   6.7094121e-03
   1.0183769e+00   4.1791996e-02
   1.0040440e+00   2.2135343e-02
   1.0210096e+00  -1.4939923e-02
   9.7053141e-01  -5.3587880e-03
   1.0171224e+00  -2.0274104e-02
   9.8792182e-01  -1.1509534e-02
   1.0084976e+00  -2.2088555e-02
   9.7822200e-01  -1.9901091e-02
   9.9832017e-01   1.8841914e-02
   9.6130595e-01   2.5924406e-02
   1.0256380e+00   2.0932303e-02
   1.0181943e+00  -1.6673304e-02
   9.9487456e-01  -1.0217364e-02
   1.0143570e+00   1.3317604e-02
   1.0076483e+00   1.0833566e-02
   9.8386081e-01   3.7040763e-03
   9.6991281e-01  -1.8012608e-02
   1.0140114e+00  -1.8398641e-02
   9.7097704e-01   8.2820680e-03
   1.0258014e+00  -3.5120755e-02
   9.7704201e-01  -1.5536880e-02
   1.0211290e+00   2.1919390e-02
   1.0215422e+00   9.6296584e-03
   9.8800576e-01   1.0571144e-02
   1.0178410e+00  -1.8216093e-02
   1.0136764e+00  -8.2977519e-03
   9.5930505e-01   1.1107148e-02
   1.0013982e+00  -6.4740624e-03
   9.9911389e-01   3.9913557e-03
   1.0028012e+00   1.8389530e-02
   9.7794433e-01   6.3014944e-03
   1.0151199e+00   2.9829081e-02
   1.0018229e+00  -2.4363642e-03
   9.8318714e-01  -2.6377285e-02
   9.7736200e-01  -2.3105921e-02
   1.0323741e+00  -1.3834337e-03
   9.6928844e-01   2.4852823e-02
   9.9723616e-01  -4.9365830e-02
   1.0090844e+00  -2.1558227e-03
   9.7910522e-01   2.0904420e-02
   9.8099448e-01  -1.3644295e-02
   9.8476422e-01   2.4511687e-02
   1.0018281e+00   1.4215876e-02
   1.0064515e+00   9.0547223e-04
   9.9341967e-01  -3.0909108e-03
   9.9660832e-01  -1.8670898e-02
   1.0029140e+00   2.8719827e-02
   1.0232919e+00   2.3373605e-02
   9.7598018e-01  -1.1874777e-02
   1.0155340e+00   2.1042360e-02
   9.9944530e-01  -2.1953165e-02
   1.0151123e+00  -1.0783380e-02
   1.0039468e+00   4.9096872e-03
   9.9265600e-01  -6.2348289e-03
   1.0120404e+00   2.5465121e-02
   1.0066163e+00   1.6865484e-03
   1.0073308e+00  -6.2543408e-03
   9.8491287e-01  -5.8948433e-03
   1.0391662e+00   2.6790743e-02
   1.0129532e+00   3.3813477e-03
   9.5428915e-01  -3.6032752e-03
   9.9790476e-01   3.1670272e-02
   1.0164444e+00   1.9939752e-02
   9.7297247e-01   1.8698890e-03
   1.0142374e+00  -5.9209245e-03
   9.9419394e-01  -1.2827486e-02
   9.8485533e-01  -8.9972887e-03
   9.6749143e-01   2.8470688e-03
   1.0313475e+00   5.4595435e-03
   1.0091190e+00  -6.8701384e-03
   1.0177122e+00   2.2940342e-04
   9.9010377e-01  -1.3532307e-02
   9.6939782e-01  -7.6165787e-03
   9.9123618e-01   3.2916716e-03
   1.0062973e+00  -1.5219279e-02
   9.8832592e-01   1.9991010e-02
   9.9430976e-01   1.5369747e-02
   9.7623076e-01   7.1541000e-04
   1.0052040e+00  -1.3582747e-02
   1.0173936e+00   2.8746215e-02
   9.9796856e-01   1.1839893e-02
   9.9867408e-01  -5.6243577e-03
   1.0152844e+00  -1.0409792e-02
   9.8709053e-01   4.6764376e-02
   1.0055468e+00  -5.3254687e-03
   9.6934264e-01   1.6068669e-02
   1.0185545e+00   5.7719621e-04
   9.7849301e-01  -6.6039993e-03
   9.9762175e-01   8.9629171e-03
   9.8116120e-01  -6.9710418e-03
   1.0577664e+00  -5.2116690e-03
   9.5833126e-01  -4.2048044e-02
   9.7485753e-01  -1.6400577e-03
   9.9003824e-01  -7.8300025e-03
   9.9785205e-01  -2.5607604e-03
   1.0010239e+00   9.2019999e-03
   1.0130491e+00   2.6171889e-02
   1.0305836e+00  -2.1992688e-02
   9.8629907e-01   8.7725600e-03
   9.9532632e-01   1.9131339e-03
   9.9813893e-01  -8.2376290e-04
   1.0119108e+00  -2.1211038e-03
   9.8138901e-01  -1.1507351e-02
   9.8931798e-01   3.3891933e-02
   1.0205720e+00  -9.1594732e-03
   9.9317188e-01   3.4210784e-03
   9.8008678e-01  -3.7220163e-03
   1.0070798e+00  -1.2515495e-03
   1.0202819e+00   7.7993154e-04
   9.9924977e-01   6.4117940e-04
   1.0310406e+00  -3.6440624e-03
   9.8542911e-01   9.8037603e-03
   1.0222146e+00  -7.2441948e-03
   1.0178651e+00  -3.0377966e-02
   1.0407453e+00  -8.4357527e-03
   9.9620289e-01  -7.1787659e-03
   9.6015932e-01   1.3749308e-02
   1.0063078e+00  -1.0406244e-03
   1.0037631e+00   2.7577731e-02
   1.0015731e+00  -1.0548101e-02
   9.9620358e-01  -4.2871159e-03
   1.0134710e+00   4.6051879e-03
   1.0042274e+00  -5.3411918e-03
   9.7233131e-01   2.9812724e-03
   1.0112185e+00  -2.9769386e-02
   9.8105036e-01   2.1163640e-02
   9.7420286e-01   1.1803925e-02
   1.0146174e+00   6.7130137e-03
   1.0292793e+00  -3.1378309e-03
   9.9163755e-01  -5.9236955e-03
   9.7819396e-01   1.5741502e-02
   1.0156577e+00   5.9645789e-04
   9.8445728e-01  -1.8405075e-02
   9.8406530e-01  -2.3798755e-02
   1.0094768e+00   2.2017607e-02
   1.0132681e+00   1.4887420e-02
   9.9911247e-01   2.0201564e-02
   9.9823931e-01   1.8176625e-02
   9.6234306e-01  -2.3812465e-02
   9.9490715e-01   2.0274059e-02
   9.8331179e-01   3.2690855e-02
   1.0066084e+00  -6.6394916e-03
   1.0190062e+00   1.4710427e-03
   1.0385855e+00   1.1371514e-02
   9.8949704e-01  -3.6801139e-02
   9.8014242e-01  -1.4649262e-02
   1.0252255e+00  -1.1311862e-03
   1.0216104e+00   3.3033353e-03
   1.0130741e+00   3.0297848e-02
   9.8487968e-01  -2.6696848e-02
   1.0016727e+00  -5.1858803e-03
   1.0086117e+00  -1.5629156e-02
   1.0335176e+00  -2.0436744e-04
   1.0077866e+00  -1.9275521e-02
   1.0067980e+00  -9.8555125e-03
   1.0174424e+00  -2.3115109e-02
   9.9931804e-01  -4.5733877e-03
   1.0107442e+00   2.1578863e-03
   9.9775735e-01  -1.6536199e-03
   9.9299608e-01  -7.5523075e-03
   1.0054334e+00   1.1243610e-02
   9.9489595e-01  -1.8022098e-02
   9.5956667e-01  -1.1778024e-02
   1.0155042e+00   3.2044972e-02
   1.0260777e+00  -9.1895176e-03
   9.7253423e-01   4.2719900e-03
   9.6045376e-01   9.1169822e-03
   9.8762297e-01  -1.5236228e-02
   9.7031629e-01  -1.5425455e-02
   1.0210852e+00  -2.2586929e-03
   1.0357196e+00   1.8712918e-03
   1.0029948e+00   1.6414160e-04
   9.9748487e-01   2.1915930e-02
   9.9514369e-01   1.0489274e-02
   9.9750070e-01  -3.1181917e-02
   1.0115520e+00  -2.0607225e-02
   1.0218781e+00   2.2370263e-02
   9.7944852e-01   1.0166193e-02
   1.0258539e+00   1.8773428e-02
   9.8972344e-01  -3.2803274e-02
   1.0128362e+00  -1.0364482e-02
   9.5149251e-01   1.2175379e-02
   1.0033490e+00  -7.7529503e-03
   1.0005931e+00  -7.6065488e-03
   1.0149368e+00  -2.6708919e-02
   1.0272795e+00  -4.2185324e-03
   9.9658996e-01   2.2682930e-02
   9.7270418e-01  -3.2186002e-03
   9.9037059e-01   8.3000573e-03
   9.7409087e-01   1.5490129e-02
   9.8982663e-01   2.2475139e-02
   1.0222713e+00   2.1377241e-02
   9.9121012e-01   3.0045225e-03
   1.0086719e+00   9.5046591e-03
   1.0076517e+00  -2.4533273e-03
   9.7436711e-01   8.3906764e-03
   1.0026089e+00  -1.9393392e-02
   1.0342961e+00  -1.1286800e-02
   1.0024113e+00   1.4673862e-02
   9.8124001e-01   3.5726044e-02
   9.8957207e-01  -2.2978016e-02
   9.9186318e-01  -1.1334309e-03
   9.9493383e-01  -1.3120778e-02
   1.0167371e+00   3.2179370e-02
   1.0082679e+00   3.9384187e-03
   1.0141852e+00  -2.4624573e-02
   1.0300332e+00  -1.9411997e-02
   9.9056079e-01  -1.8671453e-02
   9.8246065e-01   1.4641063e-02
   9.9243603e-01   1.7888953e-02
   9.8999530e-01  -3.0920974e-02
   1.0035241e+00  -6.8694357e-03
   1.0146743e+00  -3.2072112e-03
   9.9709446e-01  -3.3839863e-02
   9.5946928e-01  -1.6582546e-05
   9.9697281e-01   1.8869741e-02
   9.6299174e-01  -4.5037429e-03
   1.0152093e+00   1.7371614e-02
   1.0172750e+00   1.5450800e-02
   1.0028192e+00  -4.9112785e-03
   9.8231330e-01   3.1769843e-02
   9.9326329e-01  -7.8779332e-03
   9.9690162e-01   3.3067104e-03
   9.9966561e-01   1.1514330e-02
   1.0353141e+00   1.3169959e-02
   1.0094565e+00  -1.4425388e-02
   1.0239738e+00  -1.1160334e-02
   9.9129443e-01   3.0727813e-02
   9.8530367e-01   2.1374927e-03
   9.9470486e-01   1.7400821e-02
   9.5573693e-01  -4.0329768e-03
   1.0032160e+00  -1.6264603e-02
   1.0069436e+00   1.2476002e-02
   9.9052608e-01   2.3991387e-02
   1.0064358e+00  -1.3649789e-02
   9.9102766e-01  -2.4963108e-02
   1.0276632e+00  -2.1764264e-03
   9.8200004e-01   2.5777113e-02
   1.0030797e+00   9.2463680e-03
   1.0056774e+00   9.1472683e-03
   9.9856692e-01  -3.8762794e-03
   1.0160522e+00   1.4752374e-02
   1.0073235e+00  -4.4458754e-02
   9.9108277e-01  -1.0148073e-02
   9.9627627e-01   6.4306043e-03
   1.0101028e+00   2.3657966e-02
   9.9035815e-01  -1.3944340e-02
   1.0088028e+00  -4.3911671e-03
   9.9636842e-01  -2.3568776e-02
   1.0102585e+00   1.3857862e-02
   1.0123518e+00  -9.3408296e-05
   9.8654428e-01  -1.0113978e-02
   9.9339329e-01  -5.4755414e-03
   1.0137333e+00  -6.3853666e-03
   1.0119217e+00   1.8690338e-02
   9.6356506e-01  -4.2381153e-03
   9.9465245e-01  -2.4851692e-02
   1.0417829e+00  -1.2513034e-02
   1.0021832e+00  -1.2128678e-02
   9.8923017e-01   9.3837574e-03
   9.6835064e-01   2.9987950e-02
   1.0248051e+00  -9.9342318e-03
   1.0026659e+00   1.6866956e-02
   9.9043415e-01   1.5807089e-02
   9.9594050e-01   1.6700021e-02
   9.8885128e-01   3.7726388e-02
   1.0000826e+00   5.1884338e-03
   1.0081899e+00  -2.5933207e-02
   9.9798818e-01   4.1439495e-03
   1.0032681e+00  -1.0368509e-02
   9.7490021e-01  -2.5899576e-03
   9.7025378e-01   2.5865138e-02
   1.0315471e+00  -4.3778421e-02
   9.9171272e-01   1.0513188e-02
   1.0213009e+00   1.3237733e-02
   9.7958901e-01   2.9508108e-02
   1.0145452e+00  -1.4700440e-03
   1.0220284e+00  -5.7775653e-03
   9.5367602e-01  -6.9673573e-03
   9.8461858e-01   1.1508619e-02
   1.0182674e+00   1.9512564e-03
   9.8347517e-01  -2.4388897e-02
   1.0120691e+00   3.7548056e-02
   9.7237647e-01  -1.4317687e-02
   9.7761921e-01   3.3324280e-02
   9.9931700e-01   1.9735109e-02
   1.0106999e+00  -2.2175869e-02
   9.9865002e-01  -1.6691893e-02
   9.9620772e-01   1.2908640e-02
   1.0128145e+00  -5.6841902e-03
   1.0304902e+00   3.7845442e-03
   9.7276126e-01   2.0500631e-02
   9.8379178e-01   1.0794670e-02
   1.0336527e+00  -1.7140262e-02
   1.0147545e+00   1.0600393e-02
   9.9318311e-01  -1.3518056e-02
   9.9430368e-01  -5.7349408e-02
   9.8467189e-01   1.5851640e-02
   9.6650187e-01   6.8456101e-03
   9.9712485e-01   1.6849770e-02
   9.6532644e-01   5.7030901e-04
   9.7598796e-01   2.6153993e-02
   9.9572793e-01   9.3957265e-03
   1.0284318e+00   3.1410390e-02
   9.9897222e-01   1.2688273e-02
   9.7096360e-01  -1.8444164e-02
   9.8109379e-01   2.8784150e-02
   9.7395820e-01   8.5053051e-03
   1.0022328e+00  -2.4000031e-02
   9.8686247e-01   1.1141733e-02
   9.9190551e-01  -1.5805457e-02
   9.9944072e-01  -6.6513593e-03
   1.0372568e+00   1.1455794e-02
   9.8383485e-01  -1.5957780e-02
   1.0080189e+00  -1.2624592e-03
   1.0163048e+00   3.4472079e-02
   1.0189054e+00  -5.5475286e-03
   9.8411960e-01   1.2328635e-02
   1.0021814e+00  -1.0551735e-02
   9.9825098e-01   2.5747471e-03
   1.0359627e+00  -1.1457666e-02
   9.7830141e-01   1.7888086e-02
   1.0213985e+00   2.2441691e-02
   9.7117174e-01   6.2636062e-03
   9.9851506e-01  -2.1529691e-02
   9.9450876e-01   1.6793368e-03
   9.6958966e-01  -4.1072111e-03
   1.0145895e+00   1.0387472e-02
   9.6922433e-01   1.3587499e-02
   9.8796293e-01   6.4246904e-03
   1.0363659e+00   1.5811382e-02
   9.8060462e-01   7.3782548e-03
   1.0108845e+00   3.8680676e-02
   1.0032075e+00   2.2253876e-02
   1.0011515e+00   9.2037420e-05
   9.7094141e-01   7.4691688e-03
   1.0091129e+00  -7.9141070e-03
   9.6145716e-01   1.2694817e-02
   1.0108030e+00   1.6369139e-02
   1.0141897e+00  -2.2927211e-02
   1.0320201e+00   9.7718124e-03
   9.8329830e-01  -5.7726795e-03
   9.8154912e-01   5.5288274e-03
   1.0139909e+00   2.8982421e-02
   1.0023793e+00   1.3662331e-02
   1.0219207e+00   9.8896741e-03
   1.0292228e+00   3.9314135e-03
   1.0271482e+00   3.4286621e-03
   9.6573653e-01  -4.9848390e-02
   1.0105590e+00  -2.2000861e-03
   9.9960958e-01  -1.4869511e-02
   1.0145881e+00  -7.9139343e-04
   9.9967050e-01  -4.8135666e-03
   1.0028336e+00   1.5581092e-02
   1.0128542e+00  -1.3267878e-02
   9.7193538e-01  -2.1772223e-02
   9.8352794e-01   2.4972145e-02
   1.0096951e+00  -1.2821430e-02
   9.8590343e-01  -1.1792890e-02
   9.7439831e-01  -1.6399373e-02
   1.0178127e+00  -2.6741309e-02
   9.9329197e-01  -1.6404358e-03
   9.7308891e-01  -1.0783012e-02
   1.0107882e+00  -2.9775359e-02
   1.0197132e+00   5.4725495e-03
   1.0123788e+00  -1.9010054e-02
   9.8024194e-01   6.6647764e-03
   9.7596334e-01   1.4371678e-02
   1.0114283e+00  -1.5218396e-02
   1.0146516e+00  -3.8887583e-03
   1.0084075e+00   1.7376139e-03
   1.0092381e+00   4.7328310e-03
   1.0134984e+00  -3.8778759e-03
   9.9478819e-01   2.5181315e-02
   1.0263179e+00   7.8195261e-03
   9.8767965e-01   1.7700930e-02
   9.9907359e-01   1.8047782e-02
   1.0017115e+00   4.5814680e-03
   9.9476082e-01  -8.4787187e-03
   9.8952898e-01  -6.9457293e-03
   1.0098956e+00  -1.1849240e-02
   9.7587882e-01  -1.1165838e-02
   1.0046331e+00  -7.2669247e-03
   9.6926514e-01   6.8440745e-03
   1.0042052e+00   1.8199581e-04
   1.0437822e+00   1.6070900e-03
   9.9717283e-01   1.1214969e-02
   1.0183690e+00  -6.1188917e-03
   1.0036981e+00  -4.7997268e-02
   9.9333758e-01  -7.1069734e-04
   1.0057072e+00  -1.6280672e-02
   9.9888226e-01   4.2258649e-02
   9.8146091e-01   9.6241954e-03
   1.0070290e+00   2.0079170e-02
   1.0195901e+00  -2.0616048e-02
   9.9579686e-01  -2.3432581e-02
   1.0117480e+00   1.2972643e-03
   9.7525691e-01   4.7550685e-03
   9.7314014e-01   2.5001799e-02
   9.9518306e-01   1.7435510e-02
   1.0300561e+00   6.8170227e-03
   1.0402533e+00  -2.7792009e-02
   9.8908005e-01   9.6252117e-03
   9.7557998e-01   9.3548724e-03
   1.0323619e+00  -6.3520215e-03
   1.0133811e+00   8.8211109e-03
   1.0203120e+00   9.9933814e-03
   9.7370385e-01  -3.0703692e-02
   1.0025194e+00  -3.0415001e-02
   1.0028225e+00  -9.2769225e-03
   1.0121465e+00   1.3573824e-02
   1.0173593e+00   5.0996485e-03
   1.0028819e+00  -4.2170576e-02
   1.0114853e+00  -7.6137706e-05
   9.8289577e-01   3.2112075e-02
   9.9775460e-01  -1.9669396e-02
   1.0016707e+00   1.8284075e-03
   9.9563274e-01   2.2093803e-03
   9.7136968e-01   6.0740078e-03
   9.8959496e-01   2.7383239e-03
   1.0132129e+00   1.5036513e-03
   9.9232760e-01  -1.0559265e-02
   1.0079272e+00  -5.3112935e-03
   1.0311290e+00   1.0981939e-02
   9.9601125e-01   2.4699256e-03
   9.8086218e-01  -1.0639638e-02
   1.0099362e+00   1.8064087e-04
   1.0007214e+00   3.7046271e-03
   9.9020415e-01  -1.1246850e-02
   9.8922853e-01   1.1269851e-03
   1.0105310e+00  -1.5252592e-02
   9.8230021e-01   8.1736844e-03
   9.7122004e-01  -3.0919060e-02
   1.0081891e+00   5.5822835e-03
   9.9478260e-01   1.1228861e-02
   1.0046377e+00  -5.6147386e-03
   9.7067531e-01   8.3696488e-03
   1.0095437e+00   6.9209526e-03
   9.8868703e-01  -8.1199307e-03
   1.0029527e+00  -3.0360456e-02
   9.8031436e-01   1.2008158e-03
   9.8694924e-01   7.7495220e-03
   1.0211463e+00  -7.0537707e-03
   1.0193209e+00   1.3970578e-02
   9.8787238e-01   1.3184231e-02
   1.0146109e+00  -1.1477789e-03
   1.0101341e+00   2.1477168e-02
   9.9112120e-01   4.0257567e-02
   9.9654068e-01  -3.0765622e-03
   1.0038379e+00  -9.1348391e-03
   1.0040671e+00  -1.0627256e-02
   9.9424303e-01   5.3468601e-02
   9.9857053e-01  -1.8881167e-03
   9.8030121e-01   2.6373225e-02
   9.8668667e-01   2.0691451e-03
   9.8582081e-01  -3.5454061e-03
   1.0070550e+00  -3.6671721e-02
   1.0101388e+00  -4.3614813e-03
   1.0238003e+00  -1.0319540e-02
   9.6680002e-01  -1.7081978e-02
   9.8052965e-01  -1.9411672e-02
   1.0119977e+00   2.3920554e-02
   1.0034925e+00   3.4474802e-02
   1.0369682e+00  -2.0107780e-02
   9.9458882e-01   2.4531474e-02
   1.0050917e+00   9.2011066e-03
   1.0227687e+00  -2.2307421e-02
   9.9377335e-01  -2.8067079e-03
   1.0010886e+00  -2.6044802e-02
   9.7826038e-01  -3.0399670e-02
   9.9697066e-01   3.5011719e-02
   9.7685045e-01   6.2394435e-03
   1.0038754e+00   4.2059536e-03
   9.8696243e-01  -2.4906536e-02
   9.8042076e-01   3.2065130e-02
   9.9943273e-01   5.9053462e-03
   9.7090625e-01  -2.1943841e-02
   1.0230545e+00  -1.0998663e-02
   1.0132402e+00  -8.2727889e-03
   9.6691107e-01   3.2224879e-02
   9.8993755e-01  -3.5401476e-02
   9.8538039e-01  -2.7388739e-02
   9.7038201e-01  -7.7366700e-03
   1.0141994e+00  -1.7498310e-02
   9.8474606e-01   9.7896238e-03
   9.7495343e-01   5.6166884e-03
   1.0223642e+00   4.4334230e-03
   1.0040110e+00   8.3974727e-03
   1.0157367e+00   1.9714276e-02
   9.8393586e-01   9.2090453e-03
   1.0057268e+00  -2.3513508e-02
   1.0170828e+00   8.6920837e-03
   1.0119401e+00   1.2971882e-02
   9.7832725e-01   2.1651659e-02
   9.8244265e-01  -3.1617379e-02
   9.8377118e-01   3.9950678e-03
   1.0037635e+00   1.1629600e-02
   9.6444951e-01   1.8620361e-02
   1.0153476e+00  -2.8602870e-02
   9.9613102e-01  -2.3958756e-02
   1.0167412e+00  -5.8022641e-03
   9.9215886e-01   1.4017296e-02
   1.0186109e+00   1.1031287e-03
   9.9790752e-01  -3.3923363e-02
   9.9849702e-01  -2.2521469e-02
   9.7489780e-01  -1.4127635e-02
   9.9118794e-01   1.6275678e-02
   1.0044813e+00   2.6806465e-02
   1.0173480e+00  -1.5109823e-02
   1.0052506e+00   1.2306647e-02
   1.0230778e+00   1.8423064e-02
   1.0013812e+00  -9.8811397e-03
   9.8237965e-01   2.1662618e-02
   1.0212659e+00   2.3073358e-02
   9.6348196e-01  -3.2957111e-03
   1.0102043e+00  -7.1135976e-03
   1.0097285e+00   2.8491754e-03
   9.8390003e-01  -1.1796434e-02
   1.0048341e+00   2.2295697e-02
   9.9630222e-01   4.1082495e-03
   1.0080225e+00  -2.8930809e-02
   1.0156175e+00  -1.1465453e-02
   1.0346495e+00  -1.9705999e-02
   1.0044810e+00   2.3824899e-02
   1.0019226e+00   2.8547853e-02
   9.8230399e-01  -1.0047317e-02
   1.0206892e+00  -1.3046604e-02
   9.8230517e-01   3.4031453e-02
   1.0136660e+00  -1.9090962e-02
   1.0341750e+00  -1.5727657e-02
   1.0254590e+00  -1.6728214e-02
   9.9005495e-01  -3.3654447e-02
   9.9005055e-01   1.1488639e-02
   9.9218691e-01  -5.7725676e-03
   1.0159645e+00   2.4404927e-02
   1.0222406e+00  -7.8800691e-03
   1.0114329e+00  -6.1719348e-03
   1.0064156e+00  -1.8804276e-02
   9.8915114e-01   6.9291110e-03
   9.8332302e-01   6.5010489e-03
   9.9892244e-01   3.1803934e-02
   1.0171079e+00   4.0333179e-02
   1.0311999e+00   3.4931567e-03
   1.0244377e+00   2.4159909e-02
   9.9017102e-01   1.3395872e-03
   1.0043179e+00   2.6977144e-02
   9.8352981e-01  -2.1292523e-02
   9.7024860e-01  -3.2533000e-02
   9.9892065e-01   2.9942987e-02
   9.9437166e-01  -1.2059552e-03
   1.0075154e+00  -9.2794277e-03
   9.6381824e-01   9.8567218e-04
   9.9391853e-01  -2.7326237e-03
   9.9737688e-01   2.0683930e-02
   9.7286296e-01  -2.2425545e-03
   9.9274014e-01  -2.7294187e-02
   9.7942937e-01   8.2695701e-04
   1.0053690e+00  -1.4168164e-02
   9.8843258e-01  -1.1423893e-02
   9.6374280e-01  -4.9883443e-04
   1.0349515e+00   3.5685959e-02
   9.9273691e-01   1.9450288e-02
   9.6660589e-01  -1.3702488e-02
   1.0036287e+00   2.2898668e-02
   1.0119941e+00  -1.2122077e-02
   1.0128796e+00   8.3808780e-03
   1.0293638e+00  -9.8934276e-03
   1.0100120e+00  -2.5365432e-02
   1.0056259e+00  -4.1724247e-03
   1.0044634e+00   1.0648237e-02
   9.8760299e-01  -3.1022968e-02
   1.0143849e+00  -6.2625372e-03
   1.0045423e+00  -2.4900163e-02
   9.8848580e-01  -1.2739205e-02
   9.9785257e-01   1.9874854e-02
   9.8613150e-01   3.2599024e-03
   9.4881138e-01   1.9115792e-02
   9.9851014e-01   1.6869437e-02
   1.0249272e+00  -1.5125188e-02
   9.9750201e-01   2.4231374e-02
   1.0185857e+00   1.6740327e-02
   9.8809384e-01  -6.7151732e-03
   1.0356489e+00  -8.0056764e-03
   9.6883670e-01   9.1647322e-03
   1.0044339e+00  -1.0519452e-02
   9.8056088e-01   1.3634859e-03
   9.9606779e-01  -9.0447563e-03
   1.0145834e+00  -2.1405999e-02
   9.5117511e-01  -4.9386428e-03
   1.0284310e+00  -1.7983927e-02
   1.0187059e+00   1.7266459e-02
   9.9651432e-01   1.2319222e-02
   1.0112341e+00   3.9287274e-02
   1.0139111e+00   2.2610382e-02
   9.8367868e-01   2.8576063e-03
   1.0138550e+00   5.4516882e-03
   1.0165373e+00   5.0330973e-03
   9.9266767e-01  -1.2611803e-02
   9.8765166e-01  -1.1519302e-02
   9.9155433e-01  -1.9368329e-02
   9.7154001e-01  -1.2779665e-02
   9.9311433e-01   1.9256247e-02
   1.0059924e+00  -1.4449650e-02
   9.9218828e-01   1.6063340e-02
   9.8943315e-01   1.1048319e-02
   1.0032167e+00  -1.4338231e-02
   1.0076381e+00   2.7247872e-02
   1.0328592e+00  -1.0742320e-02
   1.0145611e+00   2.4996881e-02
   9.5482835e-01   5.2401602e-03
   9.9060723e-01  -1.4973459e-02
   1.0016894e+00   1.1515600e-02
   1.0468617e+00  -2.5076111e-03
   1.0096292e+00   1.8427205e-02
   1.0217001e+00   2.9157921e-02
   9.7229958e-01   2.8727972e-03
   1.0275251e+00  -1.3547634e-02
   1.0068842e+00  -3.7210079e-03
   1.0166419e+00   7.5794434e-03
   1.0034906e+00  -2.2986931e-03
   9.8925678e-01  -8.4396721e-03
   1.0035724e+00  -1.9057169e-02
   1.0081881e+00  -2.7117419e-02
   1.0307965e+00   1.0726682e-02
   9.7126589e-01  -8.9638766e-03
   9.7578450e-01  -8.7775420e-03
   9.8871825e-01   2.7081404e-02
   9.6507748e-01   1.0818484e-02
   1.0061381e+00  -1.0583043e-02
   1.0003507e+00   2.3466831e-02
   1.0399592e+00   3.0115186e-02
   9.8652765e-01  -6.9664582e-03
   1.0125808e+00  -6.4946090e-03
   1.0415187e+00   1.3023218e-02
   9.8302094e-01  -2.1665411e-02
   1.0266365e+00  -1.7281610e-02
   1.0096982e+00  -3.6347728e-03
   9.9300978e-01   1.0477835e-02
   9.7844375e-01  -1.1428552e-02
   9.6906512e-01   3.3121430e-05
   9.8424344e-01  -1.2849770e-02
   9.8307612e-01   5.3435895e-02
   1.0000737e+00  -2.2373101e-03
   9.6139424e-01   4.8773127e-02
   1.0064818e+00  -1.4277677e-03
   9.6810944e-01   8.2520016e-03
   1.0098946e+00   1.6213208e-02
   1.0025140e+00   5.6761894e-03
   9.9477661e-01   1.9989272e-02
   1.0049715e+00  -3.6358968e-05
   1.0341535e+00  -8.0314842e-03
   1.0145227e+00   9.3953193e-03
   9.9858240e-01  -1.3433544e-02
   1.0274719e+00  -1.0008293e-02
   1.0017666e+00  -8.1383066e-03
   9.7203062e-01  -5.9200996e-03
   1.0036890e+00  -1.7757254e-02
   1.0036705e+00  -4.0353986e-03
   9.9120633e-01   2.3490959e-02
   1.0167947e+00   5.8053824e-03
   9.8324101e-01  -2.8528516e-02
   9.9298009e-01  -1.1378464e-02
   9.7919028e-01  -1.1444084e-02
   1.0320129e+00   1.5592607e-02
   1.0038740e+00   1.0826018e-02
   1.0038532e+00  -3.2853861e-02
   1.0175156e+00   8.8167269e-03
   9.9238299e-01  -2.2124598e-03
   9.9916237e-01   2.6994312e-03
   9.7629715e-01  -7.3393979e-03
   1.0110160e+00   3.8918419e-02
   9.7640342e-01  -3.4706623e-02
   9.7113194e-01   1.3864060e-02
   1.0438513e+00   1.3283905e-02
   9.6312424e-01  -1.3291561e-02
   1.0007272e+00  -1.8117082e-02
   9.9414468e-01   3.8372143e-02
   9.7484049e-01   8.0227695e-03
   1.0068405e+00   2.1509279e-02
   9.9298608e-01  -2.9113028e-03
   1.0052532e+00  -2.7796629e-04
   1.0338444e+00   3.9059737e-03
   9.7335673e-01   1.4221447e-02
   9.8222148e-01   1.5182222e-02
   9.9609782e-01   2.9414293e-02
   9.5540997e-01   8.6828807e-03
   9.9540233e-01   4.1698114e-03
   9.8386101e-01   1.0071120e-02
   1.0271475e+00   6.7936369e-03
   9.6585847e-01  -3.5730412e-02
   9.9688309e-01   8.0223056e-03
   1.0055451e+00  -3.4304574e-02
   9.9167146e-01   3.0268582e-02
   1.0274215e+00   1.0341055e-02
   1.0252518e+00  -1.0030259e-02
   9.7880893e-01   3.4985623e-02
   1.0234799e+00  -2.5062979e-02
   1.0096067e+00   1.5879979e-02
   9.7692325e-01   2.3183480e-02
   9.9685461e-01   8.6676608e-03
   1.0182282e+00   1.8900516e-02
   1.0180254e+00  -3.8494354e-03
   1.0148507e+00  -3.5629072e-02
   1.0051758e+00   1.4130951e-03
   9.8202548e-01  -1.1204818e-03
   1.0167848e+00  -3.2169417e-02
   1.0511369e+00   1.6359027e-02
   1.0241427e+00  -9.6703533e-03
   1.0162730e+00  -1.4509449e-02
   9.8659522e-01  -8.2661809e-03
   1.0199157e+00  -2.3015627e-02
   1.0368752e+00  -3.1399193e-02
   1.0125717e+00   2.0981560e-02
   1.0059273e+00  -1.2801719e-02
   9.8497679e-01  -1.9157250e-02
   9.8082515e-01  -1.0250020e-02
   9.9964771e-01   1.8259254e-02
   1.0021965e+00   1.8836587e-03
   9.9864966e-01   3.4828692e-03
   1.0045473e+00   1.8801822e-02
   1.0080287e+00  -8.7877317e-03
   9.8291748e-01   1.6613412e-02
   1.0048070e+00  -1.2521910e-02
   9.7742538e-01   3.7729138e-02
   1.0017933e+00   7.8278104e-03
   9.9797714e-01  -2.0060610e-03
   9.8725760e-01   2.6804493e-03
   1.0000797e+00   3.5356985e-03
   9.4105611e-01  -2.7019799e-02
   9.8173492e-01  -3.6560002e-03
   9.8184140e-01  -1.7633353e-02
   1.0222957e+00   9.0227015e-03
   9.9251467e-01   3.5843313e-03
   1.0190621e+00  -1.4613222e-03
   9.7509772e-01   3.4044476e-02
   9.8026082e-01  -7.7156014e-03
   9.9456247e-01  -1.4552937e-02
   9.7525299e-01  -1.3829530e-03
   9.8304743e-01  -2.5709888e-03
   9.9922067e-01   3.3439384e-02
   1.0099618e+00   1.9891334e-02
   9.9142603e-01   1.2482938e-02
   1.0288054e+00  -1.1789091e-02
   9.9049436e-01  -4.6527520e-03
   9.8762957e-01  -1.7814393e-02
   1.0334035e+00   3.9475179e-02
   1.0137160e+00  -7.7569283e-03
   9.9885025e-01  -4.2921472e-02
   9.9658493e-01  -7.2997671e-03
   1.0201432e+00   1.0917900e-03
   1.0154073e+00   2.5976789e-02
   1.0191037e+00  -5.7265320e-03
   1.0284436e+00   1.0321383e-02
   1.0026148e+00   5.1890907e-03
   1.0203015e+00   1.7876547e-03
   9.9422966e-01  -4.1767593e-02
   9.6292682e-01   2.0839442e-02
   1.0286651e+00  -2.3318497e-02
   1.0098785e+00   2.6829321e-03
   1.0042823e+00   1.2096589e-02
   1.0108028e+00   2.1251481e-02
   9.7459780e-01   8.7046474e-03
   1.0077054e+00   2.4314080e-02
   9.8550225e-01  -4.3168749e-03
   9.9646157e-01  -8.3772464e-03
   9.9724413e-01  -1.9507260e-02
   1.0132505e+00   4.3273909e-03
   1.0055163e+00  -2.0226803e-05
   1.0125190e+00   6.6784030e-03
   9.8602090e-01  -4.4672220e-03
   9.9909726e-01  -6.3466869e-03
   9.9865529e-01   1.4222842e-02
   9.7547413e-01   1.7726325e-02
   1.0430262e+00  -8.3430257e-03
   1.0021130e+00   2.6119322e-02
   9.9889712e-01   2.7244531e-02
   1.0084059e+00  -4.1580192e-03
   9.9538471e-01   3.4692359e-03
   1.0081823e+00  -1.6573117e-02
   1.0225567e+00   1.6790109e-02
   1.0082870e+00   6.6928027e-03
   9.7140504e-01  -7.6767286e-03
   9.9146223e-01   8.9611781e-03
   1.0371053e+00  -7.8872917e-03
   1.0044290e+00   9.2992952e-03
   9.8347840e-01   3.6888555e-03
   9.7938338e-01  -1.2587769e-02
   1.0061205e+00   2.4432247e-02
   9.8466824e-01  -7.6823560e-03
   9.6335972e-01   1.8487937e-02
   1.0027639e+00   1.0982282e-02
   1.0070090e+00  -4.3622936e-03
   9.7293823e-01   1.4646064e-02
   1.0041602e+00   4.6267229e-02
   9.9240985e-01   1.4034773e-02
   9.9615246e-01  -4.1476511e-02
   1.0023189e+00  -2.2914643e-02
   9.9899732e-01  -7.1307116e-03
   9.8345852e-01  -2.0554159e-02
   9.8424872e-01   2.4524186e-03
   9.8679277e-01   3.0287510e-02
   1.0341310e+00  -1.3408766e-02
   9.9597397e-01  -8.2711355e-03
   1.0142503e+00  -1.8446466e-02
   9.9221784e-01  -2.3789938e-02
   1.0358867e+00   1.8748300e-02
   1.0266181e+00   2.1964186e-02
   9.9901438e-01   1.1871008e-02
   9.9080765e-01   5.6542032e-03
   9.9478971e-01  -1.2235561e-02
   9.9804727e-01  -2.1407936e-03
   9.8083518e-01   1.8539383e-02
   9.9612131e-01   6.3260399e-03
   9.8967003e-01  -3.1488571e-03
   1.0129363e+00   2.2072852e-02
   1.0020968e+00   3.3707405e-03
   1.0683919e+00  -1.3342673e-02
   1.0268330e+00  -5.0767603e-02
   9.6765623e-01   8.0134925e-03
   9.8922519e-01  -1.3229360e-02
   9.9819020e-01  -3.6767061e-02
   1.0013283e+00   6.1472409e-03
   1.0243030e+00   2.1392951e-02
   1.0043459e+00  -1.8876735e-02
   1.0195782e+00  -3.4874775e-02
   1.0206050e+00   1.3142503e-03
   9.8424701e-01  -6.1112551e-03
   1.0039688e+00  -2.1438163e-02
   9.9445274e-01  -1.0318649e-02
   9.5225710e-01  -2.0261532e-03
   1.0111375e+00   4.8840335e-03
   9.9530227e-01  -3.9206597e-04
   1.0061102e+00  -1.3268798e-05
   1.0395013e+00  -1.3802167e-02
   9.8791858e-01   7.4696001e-03
   9.8358407e-01  -1.9548609e-02
   1.0056696e+00  -5.3062190e-03
   9.9213099e-01  -1.3843208e-02
   9.9350982e-01  -2.5218331e-02
   9.9408494e-01   9.5265891e-03
   9.7709387e-01  -3.7194846e-02
   1.0015014e+00  -1.8059883e-02
   1.0099314e+00   4.0140377e-03
   1.0174966e+00  -1.2771234e-02
   9.8027345e-01  -7.3701523e-03
   1.0109043e+00  -2.4913561e-02
   9.8451410e-01   1.4407094e-02
   9.9931307e-01   2.3765228e-02
   1.0200932e+00   5.9055886e-03
   9.9138754e-01  -1.0695488e-02
   9.9510494e-01   1.0761817e-02
   9.9944268e-01   1.5815992e-02
   1.0379524e+00  -4.6170309e-02
   9.9089583e-01   2.8552407e-02
   1.0375594e+00   3.6594417e-03
   9.9334477e-01   2.3515255e-02
   9.7579219e-01   4.2997253e-02
   9.9590129e-01  -4.5086801e-03
   9.8346694e-01   8.5976615e-03
   1.0022348e+00  -1.4600836e-02
   9.8694243e-01  -1.1443697e-02
   9.4087707e-01  -2.0403420e-02
   9.8587065e-01  -9.5196415e-03
   1.0326154e+00  -2.9463662e-02
   9.9870291e-01   8.1097371e-03
   9.9406983e-01  -1.2126940e-02
   1.0085250e+00  -2.6518550e-03
   1.0180754e+00   1.0538075e-02
   1.0398839e+00   2.7327649e-02
   9.6916150e-01  -6.6058709e-03
   9.6050444e-01   1.6149576e-02
   9.9411538e-01  -2.4383472e-03
   1.0072006e+00   4.2612777e-03
   1.0074054e+00  -3.6664226e-02
   9.9501984e-01  -7.4455258e-05
   9.8129196e-01   1.4342394e-02
   9.8528750e-01   1.5408694e-02
   9.9798280e-01  -1.4956151e-02
   9.8871734e-01   9.3630328e-03
   9.9870317e-01  -1.6368912e-02
   1.0034565e+00   1.7537431e-02
   1.0090459e+00  -1.1642919e-02
   1.0027899e+00   1.5943789e-02
   1.0284968e+00   2.1149548e-02
   1.0115925e+00  -2.6166503e-02
   1.0494993e+00   2.5369828e-03
   9.8151797e-01  -5.6616760e-03
   9.9425712e-01   9.1301170e-03
   1.0094985e+00  -1.4217160e-02
   1.0051292e+00  -6.6973676e-03
   9.9331793e-01  -7.1369152e-03
   1.0258488e+00   3.0107153e-03
   1.0009713e+00   8.1457405e-03
   1.0003288e+00  -1.3607333e-02
   1.0096279e+00   3.3076521e-02
   9.9248264e-01  -7.6515836e-03
   1.0136658e+00   2.2268964e-03
   1.0333765e+00   2.1336571e-04
   1.0140293e+00   8.6991308e-04
   1.0428765e+00   3.3626375e-02
   1.0003328e+00  -7.9569242e-03
   9.8705866e-01   1.0725812e-02
   9.8964158e-01  -1.3039265e-03
   1.0120102e+00  -2.3667197e-02
   9.8750655e-01   1.3530265e-02
   9.9769275e-01   6.6889501e-03
   1.0098874e+00  -5.0928088e-03
   1.0126270e+00   2.6370393e-02
   1.0243019e+00  -3.2646044e-02
   1.0149123e+00  -6.7325858e-03
   1.0262900e+00   5.0814642e-03
   9.9392350e-01   7.2273029e-03
   9.8238106e-01   1.6157178e-02
   9.9271664e-01   1.4229355e-02
   1.0078058e+00  -1.4929790e-02
   9.9918548e-01   3.1406904e-02
   9.9975786e-01  -1.6101686e-02
   9.9534403e-01  -9.7196634e-04
   1.0037642e+00  -4.5374187e-03
   1.0012554e+00  -7.6386159e-04
   9.7120061e-01   1.6190738e-02
   1.0039424e+00  -3.2762507e-03
   9.6566134e-01  -1.6913543e-02
   1.0131716e+00  -9.5905014e-04
   1.0300730e+00  -5.6684458e-03
   1.0309136e+00  -2.3302913e-02
   9.6144555e-01   1.7088276e-02
   1.0035515e+00   3.4457695e-03
   9.9250887e-01   3.4349885e-02
   1.0057045e+00  -1.1641167e-02
   9.6778619e-01  -2.5819098e-02
   9.9458923e-01  -3.5034423e-03
   9.9701444e-01  -6.9770674e-04
   9.8520712e-01  -2.2243776e-02
   1.0115179e+00   1.7475419e-02
   9.7695517e-01   1.2595572e-02
   1.0039414e+00   3.1259448e-02
   1.0317753e+00   1.6715623e-03
   1.0056517e+00  -2.7512002e-02
   1.0334245e+00  -2.5112082e-02
   9.9542685e-01   7.6099809e-04
   9.9489686e-01   1.4840672e-02
   9.9538543e-01  -2.8614666e-03
   1.0058865e+00   3.0283985e-02
   9.9080644e-01  -1.6476215e-02
   1.0087338e+00   1.0521324e-02
   9.8159827e-01  -3.9999008e-03
   1.0141374e+00   7.5395668e-04
   1.0139467e+00   1.8768299e-02
   9.9776447e-01  -1.5991072e-02
   9.8535758e-01  -1.2491192e-02
   1.0236905e+00   5.2148062e-03
   9.9798311e-01   3.4741370e-02
   1.0199077e+00  -2.0580631e-02
   9.6684183e-01  -1.2427069e-02
   9.9385685e-01  -1.8605016e-02
   1.0104250e+00   5.3217981e-03
   1.0031387e+00  -1.1968874e-02
   1.0283699e+00   3.4628965e-02
   1.0023061e+00  -1.9688585e-02
   1.0371006e+00  -2.1002335e-02
   9.8900049e-01   2.5696134e-02
   1.0041508e+00  -2.4458256e-02
   1.0233702e+00   8.1078958e-03
   9.8468200e-01   8.2528089e-05
   1.0182073e+00  -4.2533898e-03
   9.8201535e-01  -3.2861703e-02
   9.8347852e-01  -4.8553123e-03
   1.0153263e+00  -3.5356457e-04
   1.0019423e+00   7.5846000e-03
   9.7925939e-01   1.2643172e-02
   1.0164367e+00  -2.9806557e-02
   1.0028236e+00  -7.4803517e-03
   9.9214185e-01  -1.0767573e-03
   9.7573347e-01  -2.7222049e-02
   1.0161018e+00  -1.9811527e-03
   9.9984008e-01   2.2793983e-02
   1.0249462e+00  -7.2526742e-03
   1.0160349e+00   4.1669795e-02
   9.6115520e-01  -1.6794914e-02
   9.6506602e-01  -1.6952163e-02
   1.0248766e+00  -7.1271275e-03
   9.9065282e-01  -3.1407617e-02
   9.9263255e-01   2.1360149e-02
   1.0222023e+00  -1.3401278e-02
   1.0205283e+00  -1.6573407e-02
   1.0046255e+00  -7.1070812e-03
   9.9896781e-01   1.3902352e-04
   9.8008356e-01   3.6208365e-02
   1.0125546e+00   1.2455335e-02
   9.8542365e-01   1.7825917e-02
   1.0070713e+00  -2.7228263e-02
   9.9434575e-01  -1.6227119e-02
   9.9955494e-01  -7.2749874e-03
   9.8370749e-01   2.5136055e-02
   9.9110993e-01  -3.3915590e-02
   9.6401401e-01   6.4595542e-03
   9.9989645e-01  -3.1713642e-02
   1.0103501e+00  -1.2054100e-02
   9.8175690e-01   3.5587976e-02
   9.8277400e-01  -9.1347009e-03
   9.8524225e-01  -1.3503809e-02
   9.9922953e-01   1.4533815e-02
   9.7206886e-01  -1.7098459e-02
   1.0311769e+00   7.4819716e-03
   1.0140095e+00   1.5208748e-02
   9.7058048e-01  -8.2214528e-03
   9.7445495e-01   8.0526449e-03
   9.9586341e-01   2.7801051e-02
   9.8786103e-01  -9.2284051e-03
   9.7468437e-01  -1.0452016e-02
   9.9105238e-01  -2.4727676e-02
   1.0172142e+00   7.6133766e-04
   9.9771597e-01  -3.8697652e-03
   9.8665671e-01  -2.7631700e-02
   9.8639858e-01  -1.9924613e-02
   9.5391646e-01  -3.3919236e-02
   9.9733274e-01   5.5684205e-03
   1.0179174e+00  -1.7448896e-02
   9.9761373e-01   1.8322982e-02
   1.0250778e+00   3.2481551e-02
   1.0040874e+00  -1.0228068e-02
   1.0243289e+00  -8.4097767e-04
   9.9089798e-01  -5.8737947e-03
   1.0029375e+00   1.0478121e-02
   9.8458243e-01  -1.5357316e-02
   9.8952863e-01  -7.6059019e-03
   9.9697860e-01   5.9296300e-03
   1.0143337e+00   1.0996120e-02
   9.7401697e-01  -2.7181601e-02
   1.0136909e+00   1.4518613e-02
   9.9560676e-01   2.4992537e-03
   9.8812073e-01  -2.0829062e-02
   1.0129058e+00   1.2300929e-02
   9.9754572e-01   3.4066515e-04
   9.8458448e-01   5.9306751e-03
   9.9983152e-01   3.7620518e-02
   9.8017203e-01   1.5185527e-02
   9.9317793e-01   1.8936131e-02
   1.0335326e+00   1.7538958e-02
   9.9635790e-01   2.7736825e-02
   9.8575056e-01  -2.0131453e-02
   9.7613450e-01  -1.2362692e-02
   1.0118676e+00  -3.2403353e-02
   9.8316329e-01  -5.3209086e-03
   9.9189922e-01  -1.1822407e-02
   9.9280224e-01  -1.4522711e-02
   9.9956157e-01  -1.2982463e-02
   9.9081184e-01  -8.7633536e-03
   9.9911801e-01  -2.5465394e-02
   1.0066276e+00   3.6400250e-03
   1.0008454e+00   1.5445186e-02
   1.0054470e+00  -1.8361751e-02
   1.0145075e+00  -7.8725434e-03
   1.0323724e+00   1.8125930e-03
   9.8589146e-01  -2.8626094e-02
   9.9287409e-01  -8.9871517e-03
   9.8808532e-01   9.6172261e-03
   1.0363581e+00  -1.5910280e-03
   1.0166975e+00  -1.6116720e-02
   1.0079354e+00   3.1670537e-02
   9.8256402e-01   6.7734540e-03
   9.9496076e-01   4.9523854e-02
   1.0232714e+00  -9.9634882e-03
   1.0256018e+00   5.4429864e-03
   9.6366279e-01   1.3297230e-02
   1.0014704e+00   1.6936272e-02
   1.0195386e+00  -5.3527538e-04
   9.9735265e-01  -6.8488810e-03
   1.0128632e+00  -1.5583344e-02
   1.0052177e+00   3.5910252e-03
   9.6916017e-01  -8.1732984e-03
   1.0023155e+00   3.4723801e-02
   9.9359365e-01   2.7737234e-02
   9.8855468e-01  -3.0259289e-03
   1.0189187e+00  -1.9873298e-02
   9.8569130e-01   1.0217886e-02
   9.8599831e-01  -1.8000320e-02
   9.9909996e-01  -1.6306273e-02
   1.0122619e+00  -8.2529415e-03
   1.0248715e+00  -6.3185541e-03
   9.9889400e-01   2.2780166e-02
   1.0192923e+00   6.4594133e-03
   9.8564597e-01  -1.8623656e-03
   1.0136568e+00   6.6336349e-03
   9.9134285e-01   2.9861630e-03
   1.0552144e+00   8.4088073e-03
   1.0055347e+00   3.1686173e-03
   9.8028673e-01   1.6352051e-02
   1.0172418e+00  -7.8676964e-03
   9.9684092e-01   3.8913207e-04
   1.0183661e+00   2.9446245e-02
   1.0141329e+00   1.4053685e-02
   1.0205052e+00  -3.9845710e-03
   1.0257581e+00   5.0813426e-03
   1.0211576e+00  -9.8173019e-03
   9.9374841e-01   2.1084098e-03
   1.0012976e+00  -7.1389807e-03
   1.0205778e+00  -9.4756334e-03
   1.0140589e+00   1.9278347e-02
   9.9463871e-01   9.0222728e-04
   1.0061351e+00   2.1875392e-02
   9.8064843e-01  -3.5963426e-03
   1.0508700e+00   1.9789971e-02
   9.9816656e-01  -1.7771563e-02
   1.0043975e+00   7.8087129e-03
   1.0152913e+00   5.4938423e-03
   1.0108680e+00  -1.5553183e-03
   1.0041718e+00   6.7150709e-03
   1.0034487e+00   2.0190114e-02
   1.0199035e+00  -5.3276602e-03
   1.0347417e+00  -2.8968570e-02
   1.0179894e+00  -1.8727401e-02
   9.9597393e-01  -9.0000066e-03
   9.7459262e-01   1.9204966e-02
   9.9177618e-01   1.1942994e-02
   9.8749791e-01   9.0359921e-03
   1.0289828e+00  -3.8698988e-02
   1.0034913e+00   1.0724716e-02
   1.0071529e+00  -2.9218822e-02
   1.0252181e+00   2.4180803e-02
   9.6709804e-01  -1.2679288e-03
   1.0101861e+00   1.5448851e-02
   1.0085452e+00   2.7700343e-02
   1.0053870e+00  -1.8546499e-02
   1.0050750e+00   7.2302972e-03
   9.9711873e-01  -3.0612591e-03
   9.9185225e-01  -1.6860999e-02
   9.9531689e-01  -1.7233517e-02
   9.9636453e-01  -1.5693049e-02
   9.9148195e-01  -1.5523203e-02
   9.9713706e-01  -5.0593779e-03
   1.0027584e+00   1.6795082e-02
   1.0004111e+00  -2.4503844e-02
   1.0081316e+00   2.3225678e-03
   9.9517267e-01   2.9482793e-02
   9.6864207e-01   1.1620770e-02
   1.0027060e+00   3.4707552e-03
   9.8299469e-01  -4.0250534e-02
   9.8055745e-01   3.4874868e-03
   9.8040201e-01   2.3851466e-02
   9.6634007e-01   6.6172946e-03
   9.9495071e-01  -1.6556962e-02
   1.0097060e+00  -4.0825442e-04
   9.9322941e-01   2.7547928e-02
   1.0062429e+00  -4.6988563e-03
   9.8925062e-01   2.7829441e-03
   9.9518094e-01  -1.7133904e-02
   9.9077638e-01  -4.6510883e-02
   9.9399256e-01  -2.6464787e-03
   1.0130758e+00  -9.9881782e-03
   1.0114443e+00   6.8089231e-03
   9.5920840e-01  -1.2342322e-02
   1.0476854e+00  -3.6337195e-02
   9.9018889e-01  -3.1266028e-02
   9.9003664e-01  -5.8098802e-04
   9.9875160e-01   2.5027770e-02
   9.8206619e-01  -2.7520085e-02
   9.8725756e-01  -6.1399673e-04
   1.0235883e+00   3.2244068e-02
   9.9829740e-01   1.6778317e-02
   9.8805952e-01  -8.1307045e-03
   1.0234926e+00   3.5043754e-02
   1.0135693e+00  -9.2970039e-03
   9.9173158e-01   3.6517565e-03
   1.0048275e+00   7.8637986e-03
   9.8785159e-01   1.3225952e-02
   1.0207105e+00  -2.6347711e-03
   9.8472832e-01   2.6144615e-02
   1.0112231e+00  -7.3094585e-04
   9.9072057e-01  -1.5785804e-02
   1.0016683e+00  -1.3377283e-02
   9.9529621e-01  -3.2981364e-02
   9.8308540e-01   3.8148224e-02
   1.0452425e+00   3.4098638e-02
   1.0215810e+00   3.7461273e-02
   1.0345100e+00   8.1891205e-03
   1.0350661e+00  -2.6762591e-02
   9.8296074e-01  -4.1855008e-02
   1.0327853e+00   1.3665533e-02
   9.9441294e-01   1.0890013e-02
   1.0203363e+00   3.2506007e-03
   1.0192381e+00   2.3954523e-02
   9.6293406e-01   2.0608476e-02
   9.8525886e-01  -1.8985164e-02
   9.9511125e-01  -3.5981605e-02
   1.0207327e+00  -1.0639985e-02
   9.9103289e-01   3.5329847e-02
   9.6866406e-01  -1.0731725e-02
   1.0271334e+00  -8.1279309e-03
   9.6677844e-01   4.5277273e-03
   9.8503163e-01   2.3177435e-03
   9.5427163e-01  -1.5575855e-03
   9.8980128e-01   2.2529722e-02
   1.0153329e+00   1.9659264e-02
   1.0033314e+00  -2.5141697e-03
   1.0202856e+00   1.3215077e-04
   1.0178078e+00   2.9143774e-02
   9.9188298e-01  -8.1530775e-03
   9.8219664e-01   3.2946794e-03
   9.8482339e-01  -2.5377608e-02
   9.6859622e-01  -2.9656718e-02
   9.8193833e-01   5.3415720e-03
   1.0110036e+00  -1.9320834e-03
   1.0140123e+00   7.4330617e-03
   9.9565838e-01  -1.2781368e-02
   9.9330991e-01   1.7229582e-02
   9.8629242e-01  -1.0985400e-02
   1.0010879e+00  -2.3742621e-02
   9.7566034e-01  -1.2568389e-03
   9.9541867e-01   1.1447539e-02
   9.8728079e-01   3.3462096e-03
   1.0084017e+00  -1.8218660e-02
   1.0028328e+00  -1.0759694e-03
   9.9003428e-01  -5.7808039e-03
   1.0166183e+00  -2.7398445e-02
   9.9883962e-01  -8.4843525e-03
   1.0203949e+00   8.7977386e-03
   9.8129971e-01   3.0022075e-03
   1.0077611e+00  -1.4469000e-02
   1.0014897e+00  -9.4410708e-03
   1.0450810e+00   1.8089871e-03
   1.0202520e+00   9.9295295e-05
   1.0329325e+00  -3.6743698e-03
   1.0006683e+00  -6.1792448e-03
   9.9959966e-01  -5.5741017e-03
   9.8966334e-01   3.1905761e-03
   1.0047453e+00  -1.0048560e-02
   1.0331889e+00   9.9024918e-03
   9.8623770e-01   3.6093602e-03
   1.0060227e+00   3.5188915e-02
   9.9254920e-01  -7.1328369e-03
   1.0094726e+00   1.6596252e-02
   1.0170794e+00  -1.1928363e-03
   1.0081879e+00   2.4923102e-03
   9.9337352e-01   1.7222741e-02
   9.9988990e-01  -2.3124884e-03
   1.0042599e+00  -1.5312185e-03
   9.5561085e-01   1.5155211e-02
   1.0184338e+00   3.2741639e-02
   9.9997615e-01   9.9153159e-04
   9.8443341e-01  -7.3511360e-03
   1.0093071e+00  -1.0509487e-02
   9.8845200e-01  -1.0390854e-02
   1.0050470e+00   3.6450204e-02
   1.0247713e+00  -2.7199417e-02
   1.0143110e+00  -4.2506595e-03
   9.8699603e-01  -6.3915893e-03
   9.9921099e-01   1.5426204e-02
   1.0226110e+00  -1.1514458e-02
   1.0180993e+00   1.8179381e-03
   9.8640115e-01  -2.2798247e-02
   9.9951212e-01   9.4750107e-03
   1.0060331e+00   1.0535915e-02
   1.0010176e+00   6.1685733e-03
   9.9077190e-01  -2.0531166e-04
   1.0061630e+00   3.1976420e-02
   9.9121472e-01  -1.1465624e-02
   1.0093647e+00   2.7879178e-03
   9.7497462e-01   1.5132439e-02
   9.9078756e-01   5.0818853e-03
   1.0011752e+00  -1.4040966e-02
   1.0126171e+00  -1.8632175e-02
   1.0024601e+00   5.0162979e-03
   9.9451075e-01  -2.0789584e-02
   1.0286398e+00   1.0955954e-02
   9.9344968e-01  -2.0037932e-02
   9.8256316e-01  -1.0388364e-02
   1.0244581e+00   1.2769679e-02
   1.0030240e+00  -2.1171356e-02
   1.0381681e+00   4.2723752e-03
   1.0248796e+00  -2.3302010e-02
   9.8724675e-01   6.0338031e-03
   1.0149584e+00   2.3903013e-02
   9.8332777e-01   1.8133618e-02
   1.0083524e+00  -2.3749272e-02
   1.0041875e+00  -2.5212195e-02
   1.0241265e+00   3.1597096e-03
   9.5558985e-01  -4.4245085e-03
   1.0004637e+00   7.9834405e-03
   9.9174995e-01  -1.1787879e-02
   9.9604101e-01   5.4623951e-03
   1.0103859e+00  -1.0372652e-02
   1.0386104e+00  -1.5687019e-02
   1.0548655e+00  -1.8965738e-02
   9.7873497e-01   1.7746709e-02
   9.8392028e-01  -4.7343244e-03
   9.5436789e-01   2.7792204e-02
   9.9653275e-01  -1.9836281e-02
   9.8102555e-01   6.3872067e-03
   1.0018788e+00   8.4294861e-03
   9.9735176e-01  -5.9234384e-03
   9.8685957e-01   1.9037206e-02
   9.8538471e-01  -1.7563138e-03
   1.0005323e+00   1.0699026e-02
   9.9032608e-01   2.3252496e-03
   1.0117250e+00   1.5096629e-02
   1.0141181e+00   1.5769639e-02
   9.7093613e-01   2.0658981e-02
   9.9528222e-01   1.3974584e-05
   1.0118061e+00  -2.3033629e-02
   9.9177350e-01   3.1639350e-02
   9.5728698e-01  -1.3049588e-02
   9.6970068e-01  -9.1486023e-03
   9.8497320e-01   8.5446472e-03
   9.9900181e-01  -2.4298749e-02
   1.0036287e+00  -1.3920530e-02
   9.7296315e-01   2.1860232e-02
   9.9676010e-01  -3.0080951e-03
   1.0122164e+00   4.5251875e-03
   9.8644686e-01   1.9380831e-02
   9.9805501e-01  -6.8551763e-03
   1.0365673e+00   2.5390231e-02
   1.0083704e+00   1.1659060e-02
   9.7935145e-01  -2.8207999e-02
   1.0230719e+00  -6.1388881e-03
   1.0082793e+00   3.5230296e-03
   9.8541332e-01  -1.2618793e-03
   1.0154257e+00   2.9320470e-03
   1.0236367e+00   2.2052441e-02
   9.8915357e-01   2.1737038e-03
   9.7895400e-01   3.9135805e-02
   1.0189104e+00  -1.6773681e-02
   9.9500427e-01   9.0223889e-03
   9.8760559e-01  -1.7510969e-03
   9.9251762e-01  -2.3846013e-02
   1.0076261e+00   3.2965943e-04
   1.0027871e+00  -8.5621675e-03
   1.0083491e+00  -2.7590690e-02
   1.0043054e+00  -2.8070242e-03
   9.8448976e-01  -2.6792298e-02
   1.0109141e+00   1.3709033e-02
   9.9591594e-01   1.3400299e-03
   9.9380212e-01  -1.4333985e-02
   9.9322991e-01  -2.2861317e-02
   1.0081871e+00   1.9687271e-02
   1.0036206e+00  -3.3979100e-03
   1.0185174e+00  -4.8831245e-02
   9.9545700e-01  -5.0831925e-03
   1.0124656e+00  -2.4308281e-02
   1.0117777e+00  -1.8196156e-02
   9.9175121e-01  -4.3876621e-03
   9.8530286e-01   3.3990072e-02
   9.6284111e-01   6.1566602e-03
   9.9636784e-01   5.7998464e-03
   1.0118282e+00  -1.9026663e-04
   9.7744461e-01  -9.2326888e-03
   9.8771601e-01   3.4080140e-02
   9.7135646e-01   1.8333175e-02
   9.7920247e-01  -1.2206775e-02
   1.0042725e+00  -9.1386732e-03
   9.7527465e-01  -8.5022509e-03
   1.0155738e+00   7.9820516e-03
   1.0128186e+00  -1.0618367e-02
   1.0207771e+00   2.3106717e-02
   9.9976904e-01   1.1481275e-02
   1.0310301e+00  -1.1827212e-02
   1.0107738e+00   3.0885897e-02
   9.7766001e-01  -4.8752815e-04
   1.0288681e+00  -1.6828426e-02
   9.9513113e-01   3.1447740e-04
   9.7617828e-01  -1.8103210e-02
   1.0115962e+00  -6.6997647e-03
   9.6998131e-01  -9.8639052e-03
   9.8732791e-01  -4.5024096e-02
   1.0017455e+00  -1.7407503e-02
   1.0025613e+00   1.2108529e-02
   1.0242210e+00  -5.9188081e-03
   9.8549476e-01  -5.9375730e-03
   9.9730518e-01   5.2251324e-02
   1.0088749e+00  -1.0958075e-02
   9.7224903e-01  -3.3967513e-03
   9.9905140e-01  -2.0564393e-02
   9.7428503e-01  -1.3226525e-02
   1.0111724e+00   2.4475276e-02
   9.9784258e-01   2.7423471e-02
   9.8799778e-01  -1.9850676e-02
   9.9152219e-01   2.2693110e-02
   9.9374493e-01   1.7001952e-02
   9.9307950e-01   1.8790489e-02
   9.7479982e-01  -1.1206809e-02
   9.9093998e-01   8.0448845e-03
   1.0049969e+00   2.8272449e-02
   1.0080711e+00  -2.6765178e-02
   1.0285262e+00  -2.6817854e-02
   1.0292899e+00  -4.2854910e-03
   1.0126784e+00  -9.5356788e-03
   9.9927702e-01   6.8533330e-03
   1.0128198e+00   6.9717917e-04
   1.0277159e+00  -2.3562145e-03
   1.0151529e+00   5.4850688e-03
   9.9275711e-01   1.5627544e-02
   1.0139684e+00   1.3220257e-02
   9.8589954e-01  -3.7728047e-02
   9.9731034e-01  -1.6276530e-03
   9.5882701e-01  -2.9805703e-02
   1.0138096e+00   7.8811380e-03
   9.8696490e-01  -2.8580532e-02
   1.0152047e+00  -1.2403458e-02
   1.0002654e+00   1.7109599e-02
   9.9666077e-01  -1.2981321e-02
   1.0084298e+00   6.5012734e-03
   1.0061487e+00   5.7927307e-03
   1.0111514e+00  -2.8889357e-04
   1.0430535e+00  -3.0540275e-02
   1.0301518e+00   5.9118141e-03
   9.8847427e-01  -2.1771745e-03
   9.9070309e-01   1.9936416e-02
   1.0100922e+00   2.2965250e-02
   9.8751628e-01  -6.2835802e-03
   1.0046436e+00   2.8717686e-02
   9.9395968e-01   1.6864713e-02
   1.0279482e+00  -2.6640956e-02
   9.8207936e-01   3.1782658e-02
   9.9876110e-01  -5.7431633e-03
   1.0127167e+00   1.9246940e-02
   9.8718318e-01   1.0827747e-02
   1.0262553e+00   1.4938490e-02
   1.0052719e+00   9.3596540e-03
   1.0381267e+00  -4.6670663e-05
   1.0130555e+00   1.2580444e-02
   9.9447979e-01   5.9172005e-04
   9.7900717e-01   2.9958490e-04
   9.9950129e-01   8.5803556e-03
   1.0206536e+00   1.1862754e-02
   9.9724255e-01  -1.5553113e-02
   9.8764620e-01   1.3137888e-02
   9.8923705e-01   1.7554371e-04
   9.9019981e-01  -4.9493968e-03
   9.9619488e-01  -2.5130309e-02
   9.8047760e-01  -6.5531034e-03
   9.8780459e-01  -1.6569122e-02
   9.7562119e-01   8.7374038e-03
   1.0070030e+00   1.1739983e-02
   1.0341964e+00   3.8422904e-03
   9.9177687e-01   3.6968898e-05
   1.0288005e+00  -4.8844095e-03
   9.7969443e-01  -2.3219953e-02
   1.0162171e+00  -2.5974893e-03
   1.0191098e+00  -4.9427756e-02
   1.0278254e+00   1.9712346e-02
   9.6712530e-01   9.4965168e-03
   9.9561541e-01  -3.1623498e-02
   1.0017362e+00   8.7920599e-03
   9.7439027e-01  -3.9594983e-02
   9.8247032e-01   1.6442751e-02
   9.7486999e-01  -9.6138224e-03
   9.8815589e-01  -8.6633871e-03
   1.0278654e+00   4.1888345e-02
   1.0096789e+00  -2.1211564e-02
   1.0185977e+00   6.2665468e-03
   1.0143324e+00  -1.8178789e-02
   9.7322690e-01   5.2149661e-03
   1.0304285e+00  -7.1548243e-03
   1.0070965e+00  -3.9248564e-02
   1.0088623e+00  -6.0852295e-05
   9.9768414e-01  -2.0863627e-02
   9.9058035e-01  -9.4313794e-03
   9.9064890e-01   2.2988614e-02
   1.0068284e+00   5.6056581e-03
   9.8486518e-01  -1.8100875e-02
   9.9660548e-01   1.5977700e-02
   1.0025731e+00  -1.4971260e-02
   9.9689587e-01  -9.5893798e-03
   9.9642102e-01  -1.6655204e-02
   9.7806638e-01  -1.1292872e-03
   9.7133569e-01   1.4027048e-02
   1.0147535e+00  -1.6307647e-03
   9.9267470e-01  -1.0171480e-02
   9.8369914e-01   9.3597360e-03
   1.0021897e+00   1.3966359e-02
   9.8949763e-01  -9.9246036e-03
   9.6799225e-01   2.0695105e-02
   1.0179874e+00   1.3158413e-02
   1.0035980e+00  -9.4987231e-03
   1.0127800e+00  -9.1365002e-03
   1.0055132e+00  -4.8641475e-03
   1.0082184e+00  -1.2758165e-02
   1.0046154e+00  -2.5647021e-02
   1.0206311e+00  -1.3484644e-02
   9.8984865e-01  -1.6858233e-02
   1.0144254e+00   1.8524722e-02
   9.9220344e-01  -2.9102635e-02
   9.7456031e-01   1.7004306e-02
   1.0173543e+00  -1.1161614e-02
   9.9833822e-01  -6.7339173e-03
   1.0308540e+00  -1.8013925e-02
   1.0177657e+00   1.4633656e-02
   1.0051836e+00  -3.0353697e-03
   1.0247463e+00  -2.1103740e-03
   9.9992065e-01  -3.0529069e-02
   1.0036883e+00  -5.4523356e-03
   1.0196271e+00  -4.1912858e-02
   9.7159671e-01  -1.1622171e-02
   1.0182378e+00  -2.8113758e-02
   1.0251970e+00  -1.9126488e-02
   1.0073857e+00  -1.5262610e-02
   1.0122213e+00  -1.8319483e-02
   1.0030686e+00   1.4645160e-02
   1.0118262e+00  -1.5635195e-03
   9.9753964e-01  -1.2857434e-02
   9.9858894e-01  -4.3981806e-02
   1.0243482e+00  -9.3570406e-03
   9.8833243e-01  -2.2069205e-02
   1.0382350e+00  -5.4876753e-03
   1.0067961e+00   3.2055797e-03
   1.0038844e+00   1.8181706e-02
   1.0043154e+00   2.4520421e-02
   1.0164872e+00   1.1911034e-02
   1.0362807e+00  -3.1503692e-02
   1.0231643e+00  -1.0290401e-03
   9.9500711e-01   1.2991247e-02
   9.8363614e-01  -3.5599658e-02
   1.0166725e+00  -2.5046232e-02
   1.0097641e+00   1.2035283e-02
   1.0010419e+00  -3.1430214e-03
   9.9368438e-01   3.2136014e-02
   1.0132888e+00   1.1024792e-02
   1.0123150e+00   1.5584774e-02
   9.9718638e-01   1.1770643e-03
   9.8624168e-01   1.0211848e-02
   9.9903628e-01   2.7446151e-02
   1.0318999e+00  -2.9848654e-03
   1.0188693e+00   2.1067307e-02
   9.9389449e-01  -1.3677207e-02
   9.9323575e-01   2.6655469e-02
   1.0158131e+00   6.5947193e-03
   1.0146013e+00   9.8485802e-03
   9.7628052e-01  -2.2463341e-02
   9.8174991e-01   6.8332218e-03
   9.9580252e-01  -1.6460286e-02
   1.0194504e+00   2.3143761e-03
   9.5813851e-01  -4.7896162e-03
   9.6692548e-01  -1.0012037e-02
   9.8085413e-01   1.9125735e-02
   9.8179864e-01   1.2710846e-02
   9.8793189e-01   1.5060796e-02
   9.7507894e-01  -1.6365370e-02
   1.0142964e+00  -6.2191691e-03
   1.0019088e+00  -2.6457081e-02
   9.9754554e-01  -2.0899800e-02
   9.8833427e-01   1.6102512e-03
   1.0353663e+00   1.0258286e-02
   9.7532966e-01  -1.0688056e-02
   9.9658472e-01  -6.0192547e-03
   9.9576300e-01  -8.2681759e-03
   9.9079139e-01   1.4484620e-02
   1.0213797e+00  -2.0935044e-02
   9.9205401e-01   1.1774703e-03
   1.0276336e+00  -7.4829669e-03
   1.0130790e+00   1.1342034e-02
   1.0195676e+00   1.7894497e-02
   1.0148276e+00   1.5055771e-02
   9.7704780e-01  -1.0196913e-02
   1.0176666e+00  -1.8389409e-02
   9.8589818e-01  -3.2139921e-02
   1.0293632e+00  -1.8617125e-02
   1.0111977e+00  -2.7591363e-02
   1.0021477e+00   1.2058498e-02
   1.0148752e+00   3.1566424e-02
   1.0012443e+00   1.8834789e-02
   9.8936220e-01   3.2510150e-03
   1.0007137e+00  -3.7970011e-02
   9.8305490e-01  -3.1365776e-02
   9.9718959e-01  -7.5882029e-03
   9.9363864e-01   1.3915869e-02
   9.9499337e-01   7.4945437e-03
   1.0015569e+00  -2.0276409e-02
   1.0026544e+00  -3.1100732e-02
   1.0039270e+00  -2.6164255e-03
   9.7400875e-01   7.3015937e-03
   9.9843998e-01   4.0188241e-02
   9.7988008e-01   5.8273069e-04
   1.0126074e+00  -7.8809693e-03
   1.0175239e+00   1.4494817e-02
   1.0289806e+00  -2.2050704e-02
   9.8232928e-01  -2.4412406e-02
   9.9863348e-01  -5.7635061e-04
   1.0066554e+00  -9.9026290e-03
   1.0189276e+00   1.3412276e-03
   9.9843626e-01  -8.8147643e-03
   1.0178414e+00  -1.0776194e-02
   9.8971967e-01  -5.1819860e-03
   1.0129423e+00   1.3455675e-02
   9.9661050e-01  -9.1148144e-03
   9.9093359e-01  -4.0719730e-04
   9.8126121e-01   8.4426683e-03
   1.0037581e+00   2.0771268e-03
   1.0004117e+00   2.5801509e-02
   1.0090794e+00   1.6089821e-02
   1.0039650e+00   5.4878901e-02
   1.0234972e+00   4.4037903e-02
   9.7341645e-01  -3.3179351e-03
   9.6988941e-01   1.0812995e-02
   9.9105864e-01   4.8457981e-03
   1.0227301e+00   9.0117025e-04
   9.9809567e-01  -3.3520227e-02
   9.5548695e-01  -1.4186585e-02
   1.0110983e+00  -2.7487071e-03
   1.0116069e+00  -1.2133378e-02
   9.9574076e-01   2.1256444e-02
   9.7830013e-01  -8.4431575e-03
   1.0020794e+00   2.5853305e-03
   9.9410126e-01   1.8642524e-02
   1.0003673e+00  -2.1415203e-02
   1.0007401e+00   1.4292970e-02
   9.9421413e-01   8.0662915e-03
   9.8068782e-01   3.2088193e-02
   9.9603304e-01  -3.3937845e-02
   9.4604196e-01  -3.0776489e-03
   9.7791175e-01   7.2806791e-03
   9.7022913e-01   2.5106642e-02
   9.9185224e-01   3.5928614e-03
   9.8755754e-01  -9.7645381e-04
   9.9180492e-01   1.1324311e-02
   1.0052666e+00   1.6323011e-02
   1.0368596e+00  -4.4121456e-03
   9.8609286e-01  -5.8693321e-02
   9.8217992e-01   4.3869723e-03
   1.0080855e+00  -1.0467680e-02
   9.9275805e-01  -1.2134457e-02
   9.8158319e-01   6.1128585e-03
   1.0097970e+00   8.2749180e-05
   1.0019725e+00  -1.2208161e-02
   9.8817680e-01   1.2302168e-02
   1.0093823e+00   3.2537240e-03
   9.7145684e-01  -3.9354201e-03
   9.9953930e-01   1.7632783e-02
   9.9758672e-01  -2.0020326e-02
   1.0182938e+00  -8.6797910e-03
   9.9504402e-01  -8.6356049e-03
   9.7937851e-01  -7.4310930e-03
   1.0101722e+00  -3.4169140e-03
   9.8226365e-01   8.9048628e-03
   1.0088276e+00   1.9505026e-02
   1.0005387e+00   1.4906609e-02
   1.0064674e+00   1.0032431e-02
   9.6481750e-01   1.0128836e-02
   1.0059495e+00   1.3095843e-02
   9.9627150e-01   3.4923044e-03
   9.6753095e-01   3.0684358e-03
   1.0010247e+00   1.3301472e-02
   1.0050674e+00  -2.9306598e-02
   9.9087610e-01   3.9192165e-03
   9.6587281e-01  -1.4503566e-02
   9.9545173e-01  -7.0692791e-03
   1.0022524e+00  -2.6136038e-02
   9.8761205e-01  -3.0588956e-02
   9.7737831e-01   2.2310388e-02
   1.0370964e+00  -1.3267852e-02
   9.8488818e-01   1.2087371e-04
   9.8929508e-01  -7.0058278e-03
   1.0255814e+00  -1.3306681e-02
   1.0113208e+00   7.7562105e-04
   9.8617616e-01  -8.8269180e-03
   1.0040862e+00   1.2112384e-02
   9.9850671e-01   8.2747411e-03
   1.0091479e+00  -9.3957751e-03
   1.0073284e+00  -3.9796955e-02
   9.8607661e-01  -4.4396276e-04
   1.0131403e+00  -2.5618490e-03
   9.9847908e-01   1.1365444e-02
   9.7593688e-01  -9.3857309e-04
   9.5625190e-01  -2.9038561e-02
   1.0021431e+00  -1.8522797e-02
   1.0515765e+00   2.4341083e-02
   9.4362907e-01  -8.0005025e-03
   9.9985424e-01   6.3730266e-03
   9.9923545e-01   9.1844636e-03
   9.8414085e-01  -2.4486087e-02
   1.0053286e+00  -5.7806119e-03
   1.0182564e+00   2.3620060e-02
   9.8930711e-01  -1.1004549e-02
   1.0038443e+00   1.7035048e-02
   9.9088153e-01   5.3969183e-03
   1.0126181e+00  -1.5459128e-02
   9.8206693e-01  -1.2633954e-02
   9.8237506e-01  -1.7311228e-02
   1.0114264e+00   3.9466731e-03
   1.0015752e+00   2.0868360e-02
   9.9245129e-01   7.5326635e-03
   1.0270100e+00  -2.3021359e-02
   9.9381290e-01   2.0052433e-03
   9.9168146e-01   6.7262129e-03
   9.9697447e-01  -2.5260530e-02
   9.5763383e-01   8.8818092e-03
   1.0067281e+00  -1.6758289e-02
   9.7140056e-01  -1.6275283e-02
   1.0041580e+00   2.2880583e-02
   9.9682408e-01   3.1364232e-02
   1.0111022e+00   1.2518807e-02
   1.0062515e+00  -4.3891019e-02
   1.0128346e+00  -5.6514562e-03
   1.0131186e+00  -2.8498845e-02
   9.6987099e-01  -1.4088308e-02
   1.0231308e+00  -2.3121358e-02
   9.9091200e-01   3.2441900e-03
   1.0218965e+00  -1.7126556e-02
   1.0184081e+00   8.6838249e-03
   1.0209925e+00  -2.4741587e-02
   1.0165422e+00  -1.8976464e-02
   1.0110374e+00   2.1084169e-02
   9.9288939e-01  -1.9743642e-02
   9.9005800e-01   4.0820287e-04
   9.9378488e-01  -6.9789755e-03
   9.7027909e-01   4.6808198e-03
   9.9311404e-01  -2.2075358e-02
   9.7231138e-01  -1.3147711e-02
   1.0101463e+00  -2.1532461e-02
   9.9918045e-01  -6.4837544e-03
   9.9116017e-01   1.8552488e-02
   1.0302456e+00   1.5144541e-02
   9.8501105e-01   1.7416482e-02
   9.8252948e-01  -2.1361917e-02
   1.0115872e+00   1.7060456e-02
   9.9019439e-01   4.1663118e-02
   9.8621511e-01   1.4597562e-02
   1.0062714e+00   9.0102728e-04
   1.0043213e+00   1.9431886e-02
   1.0405586e+00  -7.4570061e-03
   1.0180512e+00   2.6937323e-02
   1.0160932e+00  -1.6212885e-03
   1.0061221e+00  -3.0237738e-02
   9.8621202e-01   7.5780399e-03
   1.0380976e+00   3.1486573e-02
   9.9677215e-01  -3.1541723e-02
   1.0045564e+00   3.1314019e-03
   1.0419648e+00  -1.4741413e-02
   9.7548409e-01   1.2946547e-02
   1.0045672e+00   1.8584910e-03
   1.0168352e+00  -2.4361696e-02
   1.0031733e+00   5.1212771e-03
   1.0100926e+00  -2.6981145e-03
   1.0131870e+00  -3.9958805e-02
   9.8028558e-01  -1.3141836e-02
   9.9651588e-01  -1.0051398e-02
   1.0075951e+00   3.6507387e-02
   1.0173547e+00   6.2643862e-03
   1.0205635e+00  -1.0790961e-02
   1.0055376e+00  -1.2126247e-02
   9.9101869e-01   1.7643336e-04
   1.0060036e+00   4.2100793e-03
   1.0204424e+00  -1.8955266e-02
   1.0100079e+00   8.4683109e-03
   9.9404562e-01   3.5431496e-03
   9.8687682e-01  -3.0979391e-02
   9.8976316e-01   1.0307266e-02
   1.0080034e+00   2.0607043e-02
   9.8497602e-01  -3.2917181e-02
   1.0010220e+00   8.3848296e-04
   9.6886962e-01   1.2099090e-02
   1.0031541e+00   3.1672357e-03
   1.0074642e+00   2.5516322e-02
   1.0009015e+00   7.1825465e-03
   9.9904793e-01   1.3179020e-02
   9.8834388e-01   7.7088767e-03
   9.9050728e-01   1.5151555e-02
   9.8074178e-01   1.0619776e-02
   9.9727765e-01   4.2491575e-03
   1.0199158e+00   2.2883493e-02
   1.0226664e+00   1.1736387e-03
   9.6748641e-01   1.5576632e-02
   1.0058782e+00   3.0837814e-02
   1.0030254e+00   1.5419865e-02
   1.0039031e+00  -2.0921857e-02
   1.0378498e+00   5.9425342e-03
   1.0150188e+00  -1.7503403e-02
   1.0145598e+00  -2.5971131e-02
   1.0177411e+00   1.3121470e-02
   1.0059867e+00   1.4464038e-02
   1.0066539e+00   9.4664838e-03
   1.0089325e+00   2.3004091e-02
   1.0149964e+00  -7.3934259e-03
   1.0002357e+00   1.5672320e-02
   9.8542880e-01  -3.5730813e-03
   1.0350050e+00  -3.7766885e-02
   1.0079146e+00  -3.4660077e-03
   9.9182884e-01  -1.4300021e-02
   1.0033464e+00   2.4842312e-02
   9.6225261e-01  -2.6519033e-02
   9.9535129e-01  -6.5488423e-03
   1.0199516e+00   4.8677593e-03
   9.7347642e-01  -1.4348853e-02
   1.0137693e+00   6.2846372e-03
   9.9781245e-01   1.5729251e-02
   9.9919307e-01   7.9159744e-03
   9.7751581e-01   3.5306817e-03
   1.0032948e+00   3.3093311e-02
   9.9127084e-01  -8.4771488e-04
   1.0020204e+00   4.1249629e-03
   1.0084960e+00   7.9635479e-03
   9.5971171e-01  -4.8080421e-03
   1.0363160e+00   1.2000837e-02
   9.8169039e-01   1.3921679e-02
   9.9351838e-01  -2.4032487e-02
   1.0096355e+00  -3.3838052e-03
   9.8324154e-01  -2.0925119e-02
   9.8168125e-01  -2.6938623e-02
   9.8353535e-01  -4.8819993e-03
   9.9988739e-01   4.3126281e-02
   9.9937560e-01   1.7800720e-02
   9.8780822e-01   2.5666599e-02
   9.8229211e-01  -7.8681511e-03
   9.9691534e-01  -8.2529326e-03
   1.0160255e+00  -2.4731229e-02
   9.9991712e-01   6.1626615e-03
   1.0179713e+00   1.4906536e-02
   9.8990979e-01   1.9609311e-02
   9.9096818e-01  -1.4129035e-02
   1.0064630e+00   1.3273368e-02
   1.0150433e+00  -5.7225353e-03
   9.9352115e-01  -2.6830023e-03
   9.7317869e-01   6.1749671e-03
   1.0119557e+00   1.6316283e-02
   1.0290077e+00   1.4088712e-02
   1.0057246e+00   1.4404153e-02
   1.0083452e+00  -4.5425089e-03
   9.9353035e-01  -7.2237916e-03
   1.0040848e+00  -4.9032909e-04
   9.9229998e-01   6.8209237e-03
   9.9897003e-01  -6.1383083e-03
   9.8688166e-01   2.1294940e-03
   1.0336620e+00   2.3311982e-02
   1.0097197e+00   8.0912914e-03
   1.0166950e+00   5.8919708e-03
   9.8655106e-01  -6.6328435e-03
   9.9367544e-01   9.7946145e-03
   9.7835744e-01  -4.6206621e-03
   9.9913714e-01  -2.2820310e-02
   9.9369256e-01   3.4990295e-03
   1.0069554e+00   9.2706818e-03
   9.7334559e-01   1.4955465e-03
   9.9712127e-01   9.6898480e-03
   1.0141327e+00   2.4564535e-02
   9.8937549e-01   1.2837106e-02
   1.0325724e+00   1.3744591e-02
   9.8998629e-01   1.4318294e-02
   9.7835743e-01  -2.4169723e-02
   1.0049474e+00  -1.6305466e-02
   1.0147507e+00   1.0181028e-02
   1.0179060e+00  -2.6379554e-02
   9.7021381e-01  -2.4429085e-02
   1.0149531e+00   1.1875727e-02
   9.9825995e-01  -3.6698211e-02
   9.8336485e-01  -3.2823710e-02
   9.9164716e-01   3.2341903e-03
   1.0176611e+00  -2.3573021e-02
   9.9103682e-01  -1.2545655e-02
   9.7030476e-01  -3.4662787e-03
   1.0106080e+00   3.9993320e-03
   1.0148740e+00   1.1398549e-02
   9.9145890e-01  -1.9569676e-02
   1.0002800e+00  -1.4472283e-03
   9.8956154e-01  -9.3694743e-03
   9.9926126e-01   3.4614591e-03
   1.0011670e+00  -2.1941421e-02
   9.8779970e-01   1.7822943e-02
   1.0153616e+00  -6.4953543e-03
   9.8545556e-01   3.3942176e-03
   9.9490206e-01  -5.7242185e-02
   1.0164856e+00   1.7195040e-02
   9.8532446e-01   8.2777727e-03
   1.0193772e+00   1.5766473e-02
   9.9710567e-01   8.0590535e-03
   1.0057966e+00   3.3395970e-02
   9.8300561e-01   3.6160304e-02
   9.8520048e-01   1.6621691e-02
   1.0029348e+00   1.9536299e-03
   1.0059403e+00   6.8482869e-03
   1.0476053e+00   1.4386122e-02
   9.7261145e-01  -9.6274139e-04
   9.6583632e-01  -9.9682578e-03
   9.8196226e-01  -4.1003187e-02
   1.0086992e+00  -1.9898198e-02
   9.9564204e-01  -3.5736447e-03
   1.0089554e+00  -1.9743279e-02
   1.0233918e+00   3.3305579e-02
   1.0024700e+00   1.5848292e-02
   1.0072191e+00   1.5726875e-04
   9.8293741e-01   1.7256552e-02
   9.7937361e-01  -2.9570471e-02
   1.0271916e+00   1.1495190e-02
   1.0158242e+00   1.5283407e-02
   9.9581309e-01   9.9308132e-03
   9.9897330e-01   1.6427647e-02
   1.0309012e+00   2.5106621e-02
   1.0030822e+00   7.3704459e-03
   9.8149370e-01   7.8363850e-03
   1.0026856e+00  -6.6111765e-03
   9.8764418e-01  -6.3318936e-03
   9.7406758e-01  -1.1744643e-02
   9.9076053e-01   2.8585004e-03
   9.9458817e-01   4.6831118e-03
   9.8293283e-01  -6.5602453e-03
   9.7155075e-01  -1.6485179e-02
   1.0046792e+00  -7.9251177e-04
   1.0038068e+00  -1.4647370e-02
   1.0088872e+00  -1.0093880e-03
   9.9493535e-01   1.3963725e-02
   9.8841538e-01   4.8242434e-03
   9.8376988e-01  -8.9409916e-03
   1.0231387e+00   3.9602418e-02
   9.6058113e-01   1.2143901e-02
   1.0129598e+00  -1.1367697e-02
   1.0332494e+00   9.8529700e-03
   9.8136748e-01   8.3696685e-03
   1.0217126e+00  -1.5696416e-02
   1.0071280e+00   5.9760835e-03
   9.9646007e-01   6.9244577e-03
   9.9363246e-01  -3.0630234e-02
   1.0199778e+00   9.4545420e-04
   9.9409949e-01  -1.3043029e-02
   9.8904783e-01   1.0095747e-02
   9.9118957e-01   7.6003146e-03
   1.0116724e+00   8.9704000e-03
   9.9955045e-01  -1.1279954e-02
   1.0205564e+00   2.2493457e-02
   9.8370028e-01   3.4809298e-02
   1.0081219e+00   1.5817017e-02
   1.0061245e+00   3.2340193e-04
   1.0049516e+00  -2.8374376e-02
   1.0051586e+00   2.6481243e-03
   1.0082597e+00  -2.2960480e-03
   1.0279654e+00  -4.4976836e-03
   9.8174941e-01   8.8134015e-03
   9.9481483e-01   4.2351963e-03
   9.9484405e-01  -4.6152017e-03
   9.9009862e-01  -2.0561986e-02
   9.9164282e-01   2.2859574e-02
   9.5926157e-01   7.8724605e-04
   1.0096138e+00  -2.4059325e-03
   9.7158983e-01  -1.3974128e-03
   9.9885035e-01  -1.6310731e-02
   1.0145271e+00  -4.4468975e-02
   1.0232583e+00   1.7535383e-03
   9.9331362e-01   1.0173883e-02
   1.0315304e+00  -1.8294835e-02
   9.7481152e-01  -1.2721250e-02
   1.0091990e+00  -4.3669332e-02
   1.0070552e+00  -1.2919924e-03
   9.8963834e-01  -1.4559484e-02
   1.0124690e+00   1.3271044e-02
   1.0278403e+00  -2.2831084e-03
   1.0212776e+00   2.0391722e-02
   9.7634891e-01   2.0525110e-02
   1.0063880e+00  -3.4653581e-02
   9.9618096e-01  -3.2388797e-02
   1.0179898e+00  -2.0300304e-03
   1.0173535e+00   1.2965562e-03
   1.0042446e+00   1.8793385e-02
   9.6928349e-01  -1.7250153e-03
   1.0062579e+00   1.5252631e-02
   9.7787461e-01   2.7284703e-03
   9.9633721e-01   3.3017944e-03
   9.8175905e-01  -2.5249825e-02
   1.0423553e+00   1.7772324e-02
   9.8113861e-01   5.0155403e-03
   9.8806681e-01  -7.1199026e-03
   1.0063060e+00  -1.8129846e-02
   9.8449069e-01  -2.8150119e-03
   9.5147147e-01  -1.5177421e-02
   1.0083781e+00   1.1658993e-02
   1.0204254e+00   1.4896187e-02
   1.0074388e+00   4.9389273e-03
   1.0138085e+00   2.5743449e-02
   9.8654173e-01  -1.4894391e-03
   1.0231422e+00   8.2499268e-04
   1.0209063e+00  -3.4266893e-04
   1.0471075e+00   6.0830463e-03
   1.0040942e+00   1.1919233e-02
   1.0187678e+00   3.8617174e-02
   1.0173985e+00  -3.0646067e-02
   9.9949597e-01  -5.3850374e-03
   9.8793380e-01  -1.4475533e-02
   1.0187561e+00  -1.5904657e-04
   9.8858571e-01   1.4516406e-02
   1.0181924e+00  -2.2836223e-03
   9.7410104e-01  -2.8517245e-03
   1.0069527e+00   3.7221361e-03
   1.0008753e+00   2.5507417e-02
   9.8833756e-01   2.6837068e-02
   1.0205431e+00   2.7372934e-02
   9.8685759e-01  -1.1342823e-02
   1.0058746e+00  -1.1282590e-02
   1.0072764e+00   1.6803001e-03
   9.7189202e-01   1.0186909e-03
   1.0051313e+00   9.3595642e-03
   9.8187044e-01  -4.6495687e-03
   9.9607455e-01  -2.4108780e-02
   9.7031296e-01   1.1305201e-02
   1.0074308e+00  -7.7440433e-03
   9.8031054e-01  -1.9048484e-03
   1.0126758e+00   2.0106167e-02
   9.6121317e-01   5.0039605e-03
   1.0019350e+00  -3.6305716e-03
   9.9739791e-01  -1.4384172e-02
   1.0015475e+00  -1.6194943e-02
   9.9153142e-01  -1.5044368e-02
   1.0018858e+00   1.4536923e-02
   1.0180177e+00  -2.1910077e-02
   1.0275639e+00  -1.2367279e-02
   1.0204506e+00   1.0539337e-02
   1.0316441e+00   1.1245838e-02
   1.0084523e+00   1.0467703e-02
   1.0210876e+00   1.7241464e-02
   1.0084756e+00   8.1393457e-03
   1.0134214e+00   1.9584536e-02
   1.0260598e+00   4.0169040e-03
   1.0104581e+00   1.3928929e-02
   1.0077258e+00   9.0187919e-03
   1.0321597e+00  -1.4644173e-02
   1.0111401e+00   1.0500063e-02
   1.0249211e+00   2.4244202e-02
   1.0072544e+00  -1.2268889e-02
   1.0279503e+00   1.0709576e-02
   9.9244721e-01  -1.9020806e-03
   1.0126554e+00  -1.2082027e-02
   1.0015182e+00   1.3566438e-02
   1.0076608e+00  -6.6287671e-03
   9.7873166e-01  -4.9985481e-03
   9.8697311e-01  -1.1664696e-02
   1.0245476e+00  -9.1490109e-04
   9.9403084e-01   2.1744458e-02
   9.9440983e-01  -1.8589273e-02
   9.8123792e-01  -8.9626216e-03
   1.0153464e+00   2.2192850e-02
   1.0416143e+00  -2.1684170e-03
   9.7919906e-01   7.8947792e-03
   9.8507455e-01  -5.5265525e-03
   9.8590638e-01   5.2229332e-03
   1.0146693e+00  -1.8806278e-02
   9.9535073e-01   1.5222759e-02
   9.9019150e-01   5.5156722e-03
   1.0046694e+00  -1.1020460e-03
   9.8486922e-01  -7.2485871e-03
   1.0205425e+00   1.1702444e-02
   1.0103371e+00  -3.2084098e-03
   9.7861256e-01  -2.0723798e-03
   1.0117212e+00   7.7717090e-03
   9.6385475e-01   1.2052565e-02
   9.9940562e-01   1.8768478e-02
   1.0047067e+00   7.8661655e-03
   1.0049251e+00   2.0565306e-02
   9.8459401e-01  -1.7220899e-02
   9.9441129e-01  -2.4012382e-02
   9.8175905e-01  -2.5249825e-02
   1.0423553e+00   1.7772324e-02
   9.8113861e-01   5.0155403e-03
   9.8806681e-01  -7.1199026e-03
   1.0063060e+00  -1.8129846e-02
   9.8449069e-01  -2.8150119e-03
   9.5147147e-01  -1.5177421e-02
   1.0083781e+00   1.1658993e-02
   1.0204254e+00   1.4896187e-02
   1.0074388e+00   4.9389273e-03
   1.0138085e+00   2.5743449e-02
   9.8654173e-01  -1.4894391e-03
   1.0231422e+00   8.2499268e-04
   1.0209063e+00  -3.4266893e-04
   1.0471075e+00   6.0830463e-03
   1.0040942e+00   1.1919233e-02
   1.0187678e+00   3.8617174e-02
   1.0173985e+00  -3.0646067e-02
   9.9949597e-01  -5.3850374e-03
   9.8793380e-01  -1.4475533e-02
   1.0187561e+00  -1.5904657e-04
   9.8858571e-01   1.4516406e-02
   1.0181924e+00  -2.2836223e-03
   9.7410104e-01  -2.8517245e-03
   1.0069527e+00   3.7221361e-03
   1.0008753e+00   2.5507417e-02
   9.8833756e-01   2.6837068e-02
   1.0205431e+00   2.7372934e-02
   9.8685759e-01  -1.1342823e-02
   1.0058746e+00  -1.1282590e-02
   1.0072764e+00   1.6803001e-03
   9.7189202e-01   1.0186909e-03
   1.0051313e+00   9.3595642e-03
   9.8187044e-01  -4.6495687e-03
   9.9607455e-01  -2.4108780e-02
   9.7031296e-01   1.1305201e-02
   1.0074308e+00  -7.7440433e-03
   9.8031054e-01  -1.9048484e-03
   1.0126758e+00   2.0106167e-02
   9.6121317e-01   5.0039605e-03
   1.0019350e+00  -3.6305716e-03
   9.9739791e-01  -1.4384172e-02
   1.0015475e+00  -1.6194943e-02
   9.9153142e-01  -1.5044368e-02
   1.0018858e+00   1.4536923e-02
   1.0180177e+00  -2.1910077e-02
   1.0275639e+00  -1.2367279e-02
   1.0204506e+00   1.0539337e-02
   1.0316441e+00   1.1245838e-02
   1.0084523e+00   1.0467703e-02
   1.0210876e+00   1.7241464e-02
   1.0084756e+00   8.1393457e-03
   1.0134214e+00   1.9584536e-02
   1.0260598e+00   4.0169040e-03
   1.0104581e+00   1.3928929e-02
   1.0077258e+00   9.0187919e-03
   1.0321597e+00  -1.4644173e-02
   1.0111401e+00   1.0500063e-02
   1.0249211e+00   2.4244202e-02
   1.0072544e+00  -1.2268889e-02
   1.0279503e+00   1.0709576e-02
   9.9244721e-01  -1.9020806e-03
   1.0126554e+00  -1.2082027e-02
   1.0015182e+00   1.3566438e-02
   1.0076608e+00  -6.6287671e-03
   9.7873166e-01  -4.9985481e-03
   9.8697311e-01  -1.1664696e-02
   1.0245476e+00  -9.1490109e-04
   9.9403084e-01   2.1744458e-02
   9.9440983e-01  -1.8589273e-02
   9.8123792e-01  -8.9626216e-03
   1.0153464e+00   2.2192850e-02
   1.0416143e+00  -2.1684170e-03
   9.7919906e-01   7.8947792e-03
   9.8507455e-01  -5.5265525e-03
   9.8590638e-01   5.2229332e-03
   1.0146693e+00  -1.8806278e-02
   9.9535073e-01   1.5222759e-02
   9.9019150e-01   5.5156722e-03
   1.0046694e+00  -1.1020460e-03
   9.8486922e-01  -7.2485871e-03
   1.0205425e+00   1.1702444e-02
   1.0103371e+00  -3.2084098e-03
   9.7861256e-01  -2.0723798e-03
   1.0117212e+00   7.7717090e-03
   9.6385475e-01   1.2052565e-02
   9.9940562e-01   1.8768478e-02
   1.0047067e+00   7.8661655e-03
   1.0049251e+00   2.0565306e-02
   9.8459401e-01  -1.7220899e-02
   9.9441129e-01  -2.4012382e-02
   9.8429006e-01   1.3005746e-02
   9.8491582e-01  -5.6458929e-03
   9.9579609e-01   2.9909432e-02
   9.9268400e-01   1.3521666e-02
   9.8839592e-01  -2.7567459e-03
   9.7833779e-01  -1.6387194e-02
   9.8677371e-01  -1.9279230e-02
   1.0118763e+00  -8.7114765e-04
   9.8741937e-01   8.2210943e-03
   1.0298459e+00  -2.3953718e-02
   1.0153519e+00   3.1417241e-02
   9.8307514e-01   4.6569356e-04
   9.9388411e-01  -8.5208041e-03
   1.0239960e+00   6.1783836e-03
   1.0216484e+00  -6.8911802e-03
   9.7145364e-01  -2.7805944e-02
   9.6916686e-01   2.0638116e-02
   1.0077043e+00  -1.1170319e-03
   1.0286524e+00   1.4866451e-02
   9.8381670e-01  -3.4312147e-04
   9.8333853e-01   9.1510708e-03
   9.9398785e-01   4.9007223e-03
   9.7789267e-01  -5.1645944e-03
   9.8557456e-01   6.7687574e-03
   9.8783194e-01  -1.1453432e-02
   9.9322442e-01   9.2729076e-03
   1.0044876e+00  -5.5428936e-03
   9.8891305e-01  -1.6976233e-02
   9.7773994e-01   7.9125638e-03
   9.8117431e-01  -2.2641891e-02
   9.8066872e-01  -1.8585452e-02
   9.8838273e-01   1.8642796e-02
   1.0107240e+00  -4.0736009e-02
   9.9733698e-01  -1.4719551e-02
   1.0018524e+00  -4.7964101e-02
   9.9299171e-01  -8.0003540e-03
   9.8923256e-01  -4.6515953e-04
   1.0090092e+00   1.9485481e-02
   9.8965993e-01   1.3912738e-02
   1.0265417e+00   3.6664702e-03
   9.8256518e-01   1.5179654e-02
   9.9788914e-01  -1.3419176e-03
   1.0010277e+00  -4.4088327e-02
   9.9372085e-01   4.6882006e-03
   9.9557880e-01  -1.0843560e-02
   9.8086247e-01   5.3730396e-03
   1.0338731e+00   1.0900894e-03
   1.0157677e+00  -1.4224476e-03
   1.0030227e+00  -2.6242017e-02
   1.0006779e+00   4.9279491e-03
   1.0083513e+00  -8.0227741e-03
   9.9662020e-01   6.8586425e-02
   1.0076161e+00   1.0002975e-02
   9.6955439e-01  -2.8448201e-02
   1.0174958e+00   1.4572865e-02
   1.0324702e+00  -3.6581393e-03
   9.7631597e-01   1.3675043e-02
   1.0002129e+00   9.6205494e-03
   1.0239941e+00  -1.0720971e-02
   1.0161922e+00  -2.8703967e-04
   1.0106923e+00  -3.8553019e-03
   1.0148514e+00  -1.1016340e-02
   9.8936529e-01  -1.3090682e-03
   1.0289844e+00   4.0237709e-02
   1.0076402e+00  -1.6129471e-02
   9.6584978e-01   3.3944851e-03
   9.9369527e-01  -2.9807127e-02
   1.0049379e+00   9.1303253e-03
   1.0263377e+00   2.2188334e-02
   1.0289407e+00  -1.8278841e-02
   9.9727898e-01  -1.0373529e-02
   9.8706412e-01   1.3129160e-03
   9.9915222e-01   1.6028230e-02
   9.8815360e-01   3.0809255e-03
   1.0106740e+00   2.2378466e-02
   1.0220004e+00  -5.2236431e-03
   1.0124071e+00  -5.3214821e-03
   1.0250159e+00   3.5647947e-03
   1.0341475e+00  -2.0136658e-03
   1.0251073e+00  -3.0146649e-02
   9.9220824e-01   2.2241510e-02
   1.0172713e+00   2.1136451e-03
   1.0415466e+00  -5.9228033e-03
   9.9162328e-01   2.8825688e-02
   1.0138949e+00   6.9310357e-03
   9.9309855e-01  -8.3324929e-04
   9.9619201e-01   7.8430398e-03
   9.7596110e-01   1.3055374e-03
   9.8374666e-01  -1.4147943e-02
   1.0191825e+00  -6.6140766e-03
   9.9104795e-01  -9.6334348e-03
   9.9560842e-01  -1.7046447e-02
   9.9528800e-01   2.6642324e-02
   1.0195564e+00   2.8306319e-02
   1.0398451e+00  -4.2319204e-02
   1.0288178e+00  -1.2481951e-02
   9.8489162e-01   2.2988766e-02
   9.9023871e-01   4.5588070e-02
   1.0050779e+00  -1.5241217e-02
   1.0130280e+00  -9.3290688e-03
   9.9704648e-01  -9.6166864e-03
   9.8613818e-01  -2.8948650e-02
   9.8972879e-01  -6.0657586e-03
   1.0168246e+00  -5.7641592e-02
   1.0202133e+00  -1.3468660e-03
   1.0082100e+00   3.6574576e-02
   1.0012653e+00   2.3374639e-02
   1.0278383e+00   1.8417983e-02
   9.8378899e-01   2.1763763e-02
   1.0225691e+00   2.2837524e-02
   1.0036072e+00   1.0018461e-02
   1.0223732e+00  -1.2003973e-02
   1.0117231e+00  -1.0298519e-02
   9.7794739e-01  -1.8778930e-02
   9.7887416e-01  -5.4735645e-03
   9.9879146e-01   2.5807787e-02
   1.0108569e+00  -2.0869571e-02
   9.9775041e-01  -2.8995972e-02
   1.0117080e+00   1.7669647e-02
   1.0118749e+00   2.1783661e-02
   1.0068067e+00  -9.1632873e-03
   9.9356378e-01  -3.1937891e-02
   1.0008358e+00  -1.7659579e-02
   9.9878427e-01   5.5918660e-03
   1.0443155e+00  -2.9106971e-02
   1.0212926e+00   4.8863699e-03
   9.9546043e-01   2.0289084e-02
   9.7711328e-01   2.4900461e-03
   9.9132518e-01   2.1615873e-02
   9.6521190e-01  -6.3336766e-03
   9.8341825e-01  -1.2931619e-02
   1.0142801e+00  -2.5546415e-02
   1.0048303e+00  -1.7965247e-02
   1.0073681e+00   1.7446176e-02
   9.8384409e-01  -1.7232193e-03
   9.7851913e-01  -1.7908751e-02
   9.9590122e-01  -1.1094294e-02
   1.0300896e+00  -3.1326056e-03
   9.8654272e-01  -2.3190765e-02
   9.7465440e-01   5.2593659e-03
   1.0134931e+00  -1.3502563e-04
   1.0015045e+00   9.1056014e-03
   1.0103118e+00  -2.4357524e-02
   9.7523461e-01  -1.1237516e-02
   1.0036423e+00  -5.7719150e-03
   1.0115698e+00  -1.6199188e-02
   9.9581965e-01  -3.7601711e-03
   9.7644792e-01   1.5779413e-02
   1.0125346e+00   9.3428833e-03
   9.9658733e-01   3.0705337e-02
   1.0261724e+00   3.2199360e-03
   9.8063401e-01   2.7865956e-03
   9.7186250e-01  -1.6862331e-02
   1.0027260e+00  -1.9164923e-02
   1.0354785e+00   5.0884991e-03
   1.0001366e+00  -1.0502886e-02
   1.0158658e+00  -4.0129404e-02
   9.6280296e-01   1.2636950e-02
   1.0320448e+00  -1.3497592e-02
   1.0145392e+00   1.3197428e-02
   9.9288917e-01   3.8267196e-02
   1.0196860e+00   2.4447178e-02
   1.0004722e+00  -7.8848203e-03
   9.8902251e-01  -6.9731024e-04
   1.0024945e+00  -9.2954563e-03
   1.0065500e+00   2.4052820e-02
   1.0285860e+00  -1.2499047e-02
   1.0076260e+00   2.6511554e-02
   1.0329347e+00   4.6573254e-03
   9.8083572e-01   9.4078856e-03
   1.0094492e+00  -3.7315600e-02
   9.8089443e-01   4.0826461e-02
   9.9001697e-01   5.0556722e-03
   1.0241155e+00   1.0828528e-02
   9.9553323e-01   1.5390131e-02
   1.0167364e+00   2.3682046e-02
   1.0066003e+00  -2.2393727e-03
   9.9171621e-01   1.6038761e-02
   1.0009158e+00  -1.5128433e-02
   1.0308216e+00   3.1073950e-02
   1.0145692e+00   2.2643074e-02
   1.0020361e+00   3.1442159e-02
   1.0004848e+00   3.3672781e-02
   9.7650417e-01   3.1528995e-02
   9.8676155e-01   3.8460450e-03
   9.4351203e-01  -3.2089197e-02
   9.9264507e-01   1.5913398e-02
   9.9460332e-01   1.4521772e-02
   1.0249902e+00  -1.8869906e-02
   9.9085948e-01  -1.6780409e-02
   9.8847862e-01   1.2129759e-03
   9.8760973e-01  -2.4294358e-02
   9.7702886e-01  -9.6881278e-03
   1.0110926e+00  -1.6304187e-02
   1.0044385e+00   3.3472537e-02
   9.9943253e-01  -9.9333046e-03
   9.5037528e-01  -3.9125722e-02
   1.0167665e+00   1.1651363e-02
   1.0066563e+00  -2.4543939e-03
   9.7855013e-01  -4.5833915e-03
   1.0140979e+00   1.4181318e-02
   1.0125149e+00  -2.2617678e-02
   1.0631783e+00   9.6670660e-03
   1.0216476e+00  -2.5451055e-03
   1.0192407e+00   4.1055919e-03
   1.0033011e+00  -1.5158467e-02
   1.0198621e+00  -1.0483318e-02
   1.0034880e+00   2.3846244e-03
   9.8489432e-01  -2.0143736e-02
   1.0305161e+00  -8.7703097e-05
   1.0069490e+00   3.9966410e-03
   1.0191566e+00   2.6493199e-03
   9.9897592e-01  -1.5019568e-02
   9.7617383e-01  -1.1315699e-02
   1.0147307e+00  -2.9242596e-02
   1.0191314e+00   1.1246607e-03
   1.0049767e+00   1.9632242e-03
   1.0142358e+00  -3.5789153e-02
   9.8076344e-01   2.2290005e-03
   9.8722446e-01  -4.2548101e-03
   1.0065596e+00  -1.0768900e-02
   9.9076960e-01   4.8691019e-03
   9.9143204e-01  -8.6475242e-04
   1.0006008e+00   2.7942778e-02
   9.8836709e-01  -1.8387559e-02
   1.0321052e+00   1.1516342e-02
   1.0021288e+00   6.4339799e-03
   1.0218870e+00  -1.6589687e-02
   1.0101753e+00  -2.0796778e-02
   1.0027835e+00  -2.5790391e-03
   9.9596261e-01  -1.2306756e-02
   9.7843150e-01   2.9116301e-02
   1.0110976e+00  -3.1357864e-02
   1.0134918e+00  -1.2519799e-02
   1.0001065e+00   1.2206766e-02
   1.0133702e+00  -8.9899938e-03
   9.9901306e-01  -5.3516808e-02
   9.9645168e-01  -2.0998177e-02
   1.0093317e+00   1.8693104e-03
   1.0115393e+00   1.0649638e-02
   1.0160445e+00  -1.1558123e-02
   9.9630786e-01   1.2269033e-02
   9.7731242e-01   1.7784513e-03
   1.0153376e+00  -1.5999983e-03
   1.0081646e+00   6.5074605e-03
   9.9432701e-01   1.1724675e-02
   9.8750120e-01  -1.0230077e-02
   1.0170774e+00   1.9762995e-02
   1.0010232e+00   1.5348530e-02
   1.0167415e+00  -3.1987573e-02
   9.8742071e-01   2.2176149e-02
   1.0251886e+00  -3.9259943e-02
   9.9009837e-01   2.8652769e-02
   9.8984028e-01   2.7246933e-02
   1.0038748e+00   1.4480225e-02
   1.0138912e+00   1.2214430e-02
   1.0297722e+00  -1.4308426e-02
   1.0095102e+00  -1.9575994e-02
   9.6343362e-01   1.0944197e-03
   1.0005989e+00  -1.1027291e-02
   9.5848167e-01  -2.4224237e-02
   1.0104125e+00   3.3960895e-03
   9.9185963e-01   7.6118607e-03
   1.0213061e+00  -9.2169792e-03
   1.0349383e+00   4.4356530e-04
   1.0047374e+00  -1.1084136e-02
   1.0217589e+00   2.0391852e-02
   9.8676155e-01   3.8460450e-03
   9.4351203e-01  -3.2089197e-02
   9.9264507e-01   1.5913398e-02
   9.9460332e-01   1.4521772e-02
   1.0249902e+00  -1.8869906e-02
   9.9085948e-01  -1.6780409e-02
   9.8847862e-01   1.2129759e-03
   9.8760973e-01  -2.4294358e-02
   9.7702886e-01  -9.6881278e-03
   1.0110926e+00  -1.6304187e-02
   1.0044385e+00   3.3472537e-02
   9.9943253e-01  -9.9333046e-03
   9.5037528e-01  -3.9125722e-02
   1.0167665e+00   1.1651363e-02
   1.0066563e+00  -2.4543939e-03
   9.7855013e-01  -4.5833915e-03
   1.0140979e+00   1.4181318e-02
   1.0125149e+00  -2.2617678e-02
   1.0631783e+00   9.6670660e-03
   1.0216476e+00  -2.5451055e-03
   1.0192407e+00   4.1055919e-03
   1.0033011e+00  -1.5158467e-02
   1.0198621e+00  -1.0483318e-02
   1.0034880e+00   2.3846244e-03
   9.8489432e-01  -2.0143736e-02
   1.0305161e+00  -8.7703097e-05
   1.0069490e+00   3.9966410e-03
   1.0191566e+00   2.6493199e-03
   9.9897592e-01  -1.5019568e-02
   9.7617383e-01  -1.1315699e-02
   1.0147307e+00  -2.9242596e-02
   1.0191314e+00   1.1246607e-03
   1.0049767e+00   1.9632242e-03
   1.0142358e+00  -3.5789153e-02
   9.8076344e-01   2.2290005e-03
   9.8722446e-01  -4.2548101e-03
   1.0065596e+00  -1.0768900e-02
   9.9076960e-01   4.8691019e-03
   9.9143204e-01  -8.6475242e-04
   1.0006008e+00   2.7942778e-02
   9.8836709e-01  -1.8387559e-02
   1.0321052e+00   1.1516342e-02
   1.0021288e+00   6.4339799e-03
   1.0218870e+00  -1.6589687e-02
   1.0101753e+00  -2.0796778e-02
   1.0027835e+00  -2.5790391e-03
   9.9596261e-01  -1.2306756e-02
   9.7843150e-01   2.9116301e-02
   1.0110976e+00  -3.1357864e-02
   1.0134918e+00  -1.2519799e-02
   1.0001065e+00   1.2206766e-02
   1.0133702e+00  -8.9899938e-03
   9.9901306e-01  -5.3516808e-02
   9.9645168e-01  -2.0998177e-02
   1.0093317e+00   1.8693104e-03
   1.0115393e+00   1.0649638e-02
   1.0160445e+00  -1.1558123e-02
   9.9630786e-01   1.2269033e-02
   9.7731242e-01   1.7784513e-03
   1.0153376e+00  -1.5999983e-03
   1.0081646e+00   6.5074605e-03
   9.9432701e-01   1.1724675e-02
   9.8750120e-01  -1.0230077e-02
   1.0170774e+00   1.9762995e-02
   1.0010232e+00   1.5348530e-02
   1.0167415e+00  -3.1987573e-02
   9.8742071e-01   2.2176149e-02
   1.0251886e+00  -3.9259943e-02
   9.9009837e-01   2.8652769e-02
   9.8984028e-01   2.7246933e-02
   1.0038748e+00   1.4480225e-02
   1.0138912e+00   1.2214430e-02
   1.0297722e+00  -1.4308426e-02
   1.0095102e+00  -1.9575994e-02
   9.6343362e-01   1.0944197e-03
   1.0005989e+00  -1.1027291e-02
   9.5848167e-01  -2.4224237e-02
   1.0104125e+00   3.3960895e-03
   9.9185963e-01   7.6118607e-03
   1.0213061e+00  -9.2169792e-03
   1.0349383e+00   4.4356530e-04
   1.0047374e+00  -1.1084136e-02
   1.0217589e+00   2.0391852e-02
   9.8056707e-01  -2.6306771e-02
   1.0151247e+00  -6.6809860e-03
   9.7392098e-01   8.2618207e-03
   9.9508952e-01  -1.4977846e-02
   1.0061931e+00   6.0919518e-03
   9.9679744e-01   2.0653642e-02
   1.0070598e+00  -2.7986974e-02
   9.7587840e-01   1.7376681e-02
   1.0016969e+00   1.0752417e-02
   9.8946886e-01   2.0311094e-02
   9.8996566e-01   1.8400331e-02
   9.8010535e-01   4.2094747e-02
   1.0193210e+00   5.3030669e-02
   1.0078957e+00  -4.2501896e-02
   9.8626437e-01   1.1447988e-02
   9.9778834e-01   3.6651688e-03
   9.8410113e-01   1.3421511e-02
   1.0296192e+00   2.1168540e-02
   9.7673662e-01  -1.8386370e-02
   9.7930136e-01  -4.1212062e-03
   1.0163764e+00   3.9458255e-02
   9.9424853e-01  -8.5543157e-06
   1.0207008e+00   9.1779355e-04
   1.0268444e+00  -1.0548036e-02
   9.9234395e-01   3.0747709e-02
   9.9799195e-01   1.7756962e-02
   9.8907482e-01  -1.3341368e-02
   1.0227158e+00  -1.5784861e-02
   9.8156667e-01  -2.4608702e-03
   1.0021713e+00   7.1900142e-03
   1.0146606e+00   2.1617498e-03
   1.0100799e+00  -2.7139090e-02
   9.8154492e-01  -9.7973698e-03
   1.0160456e+00  -3.3956498e-02
   1.0037279e+00   1.2044075e-02
   9.9320320e-01   2.9446313e-03
   9.7406710e-01   2.3750258e-04
   1.0006212e+00  -1.4251536e-02
   9.8688627e-01   1.4978551e-02
   9.8337515e-01   2.1780423e-02
   9.7822216e-01   1.7790794e-02
   1.0120205e+00  -5.2510528e-03
   1.0201274e+00  -1.2081488e-02
   1.0030244e+00  -2.0600858e-03
   1.0080430e+00   2.3546506e-02
   1.0037823e+00  -3.4868749e-03
   1.0100118e+00   8.7890237e-03
   1.0122403e+00   7.9815693e-03
   1.0007741e+00  -3.2272818e-03
   9.8679160e-01   1.0745849e-02
   9.9317444e-01  -2.5944548e-03
   1.0022724e+00   2.9330047e-03
   1.0193939e+00   5.8370477e-03
   1.0407778e+00  -9.6651371e-03
   1.0103752e+00  -5.3038795e-03
   1.0151910e+00  -3.1258704e-02
   1.0039930e+00   3.3971272e-03
   9.8214175e-01   1.5991797e-02
   1.0183872e+00  -1.3830927e-02
   9.8394150e-01  -1.5776634e-02
   9.9944508e-01   6.2429454e-03
   1.0169963e+00   7.3344931e-03
   1.0080611e+00   2.0031931e-02
   9.9556942e-01  -1.6813680e-02
   1.0117244e+00  -1.6481991e-02
   1.0072175e+00   3.5611497e-03
   1.0251889e+00  -4.3162553e-02
   9.8917478e-01  -2.4084944e-02
   1.0066887e+00   1.0228588e-02
   1.0183451e+00  -5.4990390e-03
   1.0070976e+00  -2.1104849e-02
   9.9563870e-01  -8.0884599e-03
   1.0052787e+00  -1.8863063e-02
   9.9991721e-01   1.5665178e-02
   1.0164461e+00   1.0175347e-02
   1.0039413e+00  -7.3562856e-03
   9.9156579e-01  -9.3423864e-03
   1.0243180e+00  -3.2372724e-02
   9.7698354e-01   1.6613253e-02
   1.0091596e+00  -1.8163401e-02
   1.0392648e+00   4.0172961e-04
   1.0101456e+00   1.9100776e-02
   1.0117650e+00   1.8839687e-02
   9.7701644e-01   1.3490971e-02
   9.9847349e-01  -1.7582806e-02
   9.8778579e-01  -2.1689123e-02
   9.6847620e-01  -1.3671519e-02
   9.8056707e-01  -2.6306771e-02
   1.0151247e+00  -6.6809860e-03
   9.7392098e-01   8.2618207e-03
   9.9508952e-01  -1.4977846e-02
   1.0061931e+00   6.0919518e-03
   9.9679744e-01   2.0653642e-02
   1.0070598e+00  -2.7986974e-02
   9.7587840e-01   1.7376681e-02
   1.0016969e+00   1.0752417e-02
   9.8946886e-01   2.0311094e-02
   9.8996566e-01   1.8400331e-02
   9.8010535e-01   4.2094747e-02
   1.0193210e+00   5.3030669e-02
   1.0078957e+00  -4.2501896e-02
   9.8626437e-01   1.1447988e-02
   9.9778834e-01   3.6651688e-03
   9.8410113e-01   1.3421511e-02
   1.0296192e+00   2.1168540e-02
   9.7673662e-01  -1.8386370e-02
   9.7930136e-01  -4.1212062e-03
   1.0163764e+00   3.9458255e-02
   9.9424853e-01  -8.5543157e-06
   1.0207008e+00   9.1779355e-04
   1.0268444e+00  -1.0548036e-02
   9.9234395e-01   3.0747709e-02
   9.9799195e-01   1.7756962e-02
   9.8907482e-01  -1.3341368e-02
   1.0227158e+00  -1.5784861e-02
   9.8156667e-01  -2.4608702e-03
   1.0021713e+00   7.1900142e-03
   1.0146606e+00   2.1617498e-03
   1.0100799e+00  -2.7139090e-02
   9.8154492e-01  -9.7973698e-03
   1.0160456e+00  -3.3956498e-02
   1.0037279e+00   1.2044075e-02
   9.9320320e-01   2.9446313e-03
   9.7406710e-01   2.3750258e-04
   1.0006212e+00  -1.4251536e-02
   9.8688627e-01   1.4978551e-02
   9.8337515e-01   2.1780423e-02
   9.7822216e-01   1.7790794e-02
   1.0120205e+00  -5.2510528e-03
   1.0201274e+00  -1.2081488e-02
   1.0030244e+00  -2.0600858e-03
   1.0080430e+00   2.3546506e-02
   1.0037823e+00  -3.4868749e-03
   1.0100118e+00   8.7890237e-03
   1.0122403e+00   7.9815693e-03
   1.0007741e+00  -3.2272818e-03
   9.8679160e-01   1.0745849e-02
   9.9317444e-01  -2.5944548e-03
   1.0022724e+00   2.9330047e-03
   1.0193939e+00   5.8370477e-03
   1.0407778e+00  -9.6651371e-03
   1.0103752e+00  -5.3038795e-03
   1.0151910e+00  -3.1258704e-02
   1.0039930e+00   3.3971272e-03
   9.8214175e-01   1.5991797e-02
   1.0183872e+00  -1.3830927e-02
   9.8394150e-01  -1.5776634e-02
   9.9944508e-01   6.2429454e-03
   1.0169963e+00   7.3344931e-03
   1.0080611e+00   2.0031931e-02
   9.9556942e-01  -1.6813680e-02
   1.0117244e+00  -1.6481991e-02
   1.0072175e+00   3.5611497e-03
   1.0251889e+00  -4.3162553e-02
   9.8917478e-01  -2.4084944e-02
   1.0066887e+00   1.0228588e-02
   1.0183451e+00  -5.4990390e-03
   1.0070976e+00  -2.1104849e-02
   9.9563870e-01  -8.0884599e-03
   1.0052787e+00  -1.8863063e-02
   9.9991721e-01   1.5665178e-02
   1.0164461e+00   1.0175347e-02
   1.0039413e+00  -7.3562856e-03
   9.9156579e-01  -9.3423864e-03
   1.0243180e+00  -3.2372724e-02
   9.7698354e-01   1.6613253e-02
   1.0091596e+00  -1.8163401e-02
   1.0392648e+00   4.0172961e-04
   1.0101456e+00   1.9100776e-02
   1.0117650e+00   1.8839687e-02
   9.7701644e-01   1.3490971e-02
   9.9847349e-01  -1.7582806e-02
   9.8778579e-01  -2.1689123e-02
   9.6847620e-01  -1.3671519e-02
   9.9502060e-01  -1.3896957e-02
   1.0093379e+00   2.8828749e-02
   9.9773059e-01   2.4112594e-02
   9.7703792e-01  -9.1061219e-03
   1.0111398e+00  -5.7706170e-03
   9.5724518e-01  -3.4167821e-02
   1.0183738e+00   1.2444092e-02
   9.5315024e-01   2.5288088e-03
   9.8502432e-01  -2.1435040e-02
   9.6355404e-01  -9.3947396e-03
   1.0158509e+00   1.0929813e-02
   1.0033550e+00   1.6969022e-02
   1.0035581e+00  -1.2777409e-02
   1.0036119e+00   1.7286168e-02
   1.0311984e+00   4.9172452e-04
   9.9126325e-01  -1.3525387e-03
   1.0044819e+00  -2.0953133e-02
   9.8555593e-01  -1.0023563e-02
   1.0066138e+00   3.5472099e-02
   9.9884997e-01   9.8909083e-03
   1.0022800e+00   7.4197066e-03
   9.9015515e-01   2.6860130e-03
   1.0009779e+00   2.0906610e-02
   9.5723075e-01  -2.7242312e-02
   1.0011914e+00  -1.3435482e-02
   1.0036859e+00   2.6727488e-03
   1.0092363e+00   1.7664480e-02
   1.0278597e+00  -2.2608676e-02
   1.0179383e+00   8.9207253e-03
   1.0149136e+00   6.5956417e-04
   1.0242849e+00   3.0176450e-02
   9.9315621e-01   2.7893164e-02
   9.8271011e-01  -5.5867494e-03
   1.0285389e+00  -1.7871210e-02
   1.0224806e+00   6.1634309e-04
   1.0146917e+00   2.3418965e-02
   9.8495147e-01  -2.0688267e-02
   9.7128065e-01   7.9754214e-03
   1.0000590e+00  -3.7466272e-02
   1.0246212e+00  -1.2656891e-02
   1.0018655e+00  -1.3142637e-02
   9.8497454e-01   4.1786696e-03
   1.0343224e+00   1.0326620e-02
   9.9892665e-01  -1.4566114e-02
   9.9085057e-01   6.9265554e-03
   1.0138340e+00   1.4639462e-02
   9.9728020e-01  -1.4393161e-03
   9.8040592e-01   5.5013625e-03
   1.0124332e+00   1.9069312e-02
   9.7699134e-01   1.7260972e-02
   9.9166915e-01  -7.4354085e-03
   1.0061152e+00   2.1153766e-02
   9.8435381e-01  -2.6388999e-02
   1.0156397e+00   1.8687132e-02
   9.9741000e-01  -6.1580465e-03
   9.9537226e-01   7.6720022e-03
   9.8690927e-01  -6.9612728e-03
   1.0194593e+00   7.4727174e-03
   9.8694960e-01  -1.8377598e-02
   9.7350201e-01  -1.5055907e-04
   1.0229955e+00  -1.8487561e-02
   9.9085359e-01   9.4799638e-03
   9.9584933e-01  -7.3997479e-03
   1.0329867e+00  -9.4468422e-03
   1.0191878e+00   1.7509615e-02
   9.8148678e-01   5.8137873e-03
   9.8594486e-01   2.3679445e-04
   1.0255072e+00   8.5713745e-03
   1.0109331e+00   1.6908272e-02
   1.0227493e+00  -2.6298298e-02
   9.9825993e-01   1.2945715e-02
   1.0319255e+00   1.0407346e-02
   9.7245932e-01   1.2099788e-02
   9.9889691e-01   2.4073457e-02
   1.0219449e+00  -1.4452967e-03
   9.8837369e-01  -1.5093412e-02
   1.0095786e+00  -3.2513622e-02
   9.6230792e-01  -2.9787241e-02
   9.9232349e-01   3.9554434e-03
   9.9276783e-01  -1.7298697e-02
   1.0121522e+00   1.3429515e-02
   1.0046034e+00   8.0114906e-03
   1.0114436e+00  -7.6491426e-03
   9.9042284e-01  -1.8544304e-02
   9.9453655e-01   8.8584570e-03
   9.8470288e-01   7.9849935e-03
   1.0142054e+00  -1.4200187e-02
   1.0125040e+00  -7.7817699e-03
   1.0069996e+00  -5.2675075e-03
   1.0251561e+00  -1.0098994e-03
   9.8112799e-01  -5.6614530e-03
   9.6849122e-01  -1.4734517e-02
   1.0113440e+00  -1.3593357e-02
   9.8486231e-01  -2.1004022e-02
   1.0186548e+00   6.8448963e-04
   1.0144015e+00   3.0305339e-03
   1.0161160e+00   4.2795886e-02
   9.9357380e-01  -2.4022083e-02
   1.0390047e+00   5.9202077e-03
   1.0004171e+00   9.5593243e-03
   9.9112957e-01   9.0730557e-03
   9.9438575e-01   1.7424500e-02
   9.7755666e-01   7.2214379e-03
   1.0003505e+00   1.0017240e-02
   9.8412447e-01  -4.1983476e-02
   9.8758883e-01   7.8361723e-03
   1.0181809e+00   9.1150226e-04
   1.0301671e+00   5.3073917e-06
   1.0251104e+00  -2.6716706e-02
   9.9449404e-01   2.0477141e-02
   1.0060621e+00   2.0192605e-02
   1.0141365e+00  -3.0188468e-02
   9.6745159e-01  -4.5491377e-02
   1.0039240e+00  -1.4858592e-02
   1.0579644e+00   7.3042162e-03
   1.0369791e+00   1.9084563e-02
   9.9969978e-01  -2.6966047e-03
   1.0036157e+00   2.6831508e-02
   9.9744879e-01  -5.3095725e-03
   1.0166769e+00  -1.4061040e-02
   1.0169280e+00  -2.6166781e-03
   9.8212022e-01  -1.0673320e-02
   1.0273980e+00   3.3257869e-02
   1.0049941e+00   2.8595629e-02
   9.9807461e-01   2.2272207e-02
   9.6798559e-01   1.5023501e-02
   1.0016478e+00   2.1734108e-02
   1.0394526e+00  -5.0686058e-03
   9.9101156e-01   3.3623530e-02
   1.0065547e+00   1.3593668e-02
   9.9163136e-01  -5.5891708e-03
   9.9035777e-01  -3.4979346e-03
   9.8826730e-01  -2.5959544e-02
   9.7465952e-01   4.1515211e-03
   9.9291151e-01  -3.2832846e-02
   9.9390780e-01  -1.8022554e-02
   1.0065146e+00  -5.4095385e-03
   1.0066587e+00  -9.4663944e-03
   9.9007874e-01  -5.5766129e-03
   1.0212582e+00   3.0587026e-03
   9.9798968e-01   9.6210479e-03
   9.9824823e-01   5.7341978e-03
   1.0179327e+00  -6.5862587e-03
   1.0309643e+00  -9.7402167e-03
   9.8704133e-01   2.1568534e-02
   1.0082165e+00   1.2814410e-02
   1.0212141e+00   8.1524016e-03
   1.0112728e+00   2.1973219e-02
   9.6869012e-01   9.0575272e-04
   1.0167923e+00  -2.1966542e-02
   1.0063445e+00  -2.3348070e-02
   1.0115307e+00   2.9109319e-02
   9.8622275e-01   1.7870505e-03
   1.0070261e+00  -2.2748222e-02
   9.7129272e-01   1.1327186e-02
   1.0028899e+00   4.0954880e-03
   9.9819633e-01   1.8331724e-03
   1.0042599e+00  -8.9943427e-03
   9.7281478e-01  -5.0525743e-03
   9.9563505e-01  -1.6736527e-02
   9.9114746e-01  -2.6624635e-02
   1.0106050e+00  -1.2376291e-02
   9.8927406e-01   1.3892867e-02
   9.9780716e-01   1.4417081e-03
   1.0033699e+00  -1.1912148e-02
   1.0155663e+00  -5.5168114e-03
   1.0037300e+00   2.2890898e-02
   9.7888437e-01  -1.7229250e-03
   9.7640474e-01   1.8962690e-02
   9.9329690e-01  -5.0206394e-04
   1.0027071e+00  -1.1071951e-03
   9.6725202e-01   2.0850680e-02
   1.0147470e+00   1.1340121e-02
   9.7929068e-01  -7.8512116e-03
   1.0294304e+00   6.0817702e-03
   9.8897198e-01  -3.2025815e-02
   1.0184477e+00  -2.9962450e-02
   1.0111273e+00  -4.1800778e-03
   9.8639164e-01  -8.9184674e-03
   9.6576414e-01  -5.4077538e-03
   9.8199946e-01  -8.0344852e-03
   9.9213478e-01   1.0479316e-02
   1.0080202e+00   6.6034786e-03
   1.0437686e+00  -1.6452519e-03
   1.0007051e+00   8.9653698e-03
   1.0118718e+00  -6.5834230e-03
   9.8701668e-01  -7.1932092e-04
   1.0274335e+00  -1.1529495e-02
   9.9412975e-01   3.6087818e-02
   9.8321913e-01  -1.2482158e-02
   1.0225029e+00   3.2469864e-02
   9.9155248e-01   1.6305644e-02
   1.0215247e+00  -2.8780469e-02
   9.7717749e-01  -6.2223194e-03
   1.0102923e+00  -1.3345965e-02
   1.0169098e+00  -2.0821691e-03
   1.0147034e+00   1.7512974e-02
   1.0120329e+00   3.3699413e-03
   1.0128711e+00   1.2797477e-03
   9.6897740e-01   1.8389591e-02
   1.0112476e+00   5.2879805e-03
   9.8675493e-01   1.5872465e-02
   1.0011541e+00   9.1177014e-03
   9.9091425e-01  -1.6844021e-02
   9.8585530e-01  -3.9104240e-02
   1.0002274e+00   3.0196281e-02
   1.0091298e+00  -5.0833788e-03
   1.0099112e+00   9.6574386e-04
   9.7673151e-01  -4.1208254e-03
   9.8609116e-01  -1.3694438e-02
   1.0245696e+00  -1.7788382e-02
   1.0015178e+00   2.2274866e-02
   1.0059411e+00  -2.0322520e-02
   1.0070747e+00   3.0593457e-03
   1.0028489e+00  -3.8073688e-03
   1.0175574e+00  -2.7340075e-03
   9.8223693e-01  -8.3967600e-03
   1.0094332e+00  -1.0949898e-02
   1.0037984e+00   9.7009620e-03
   1.0016454e+00  -1.1496093e-02
   9.8011076e-01  -1.5373366e-02
   9.7369169e-01   2.3145815e-02
   9.8711849e-01  -2.2224868e-02
   9.7078563e-01  -6.5054539e-03
   9.9370682e-01  -2.9009836e-02
   1.0092130e+00   1.3629513e-03
   9.9330674e-01  -3.5587953e-03
   9.8829263e-01   6.6555723e-03
   9.7626417e-01   9.2975983e-04
   1.0217802e+00  -1.5091358e-02
   9.9807804e-01  -4.9856140e-02
   9.7843150e-01  -2.7623327e-02
   1.0056756e+00  -3.7973309e-03
   1.0205998e+00   2.7950751e-02
   9.9907875e-01   1.7242318e-02
   1.0065328e+00  -2.3975434e-02
   9.8355481e-01  -1.1441605e-02
   1.0283195e+00  -3.0015529e-02
   9.9714716e-01   1.9701839e-02
   1.0049023e+00  -1.1260611e-02
   9.8968258e-01   4.2906657e-03
   9.9796773e-01   3.7957527e-03
   9.8070516e-01   3.1688500e-02
   1.0025783e+00   1.4683250e-02
   9.7879743e-01   1.6045458e-02
   9.9794298e-01  -5.5464275e-03
   9.9024502e-01  -1.7778077e-02
   9.8638282e-01  -6.3662633e-03
   1.0014886e+00   5.9464491e-03
   9.8592976e-01   9.1164807e-03
   9.7921058e-01  -3.1298746e-02
   1.0127337e+00  -4.8143119e-03
   1.0090787e+00  -5.2875220e-03
   1.0051803e+00   2.9905405e-02
   1.0009207e+00  -3.4352255e-03
   1.0063152e+00   1.6413317e-02
   9.6915374e-01  -1.1438338e-02
   9.8184956e-01   2.8875430e-02
   1.0216190e+00   4.5416972e-03
   1.0259056e+00   5.1441872e-03
   1.0025168e+00  -2.4600858e-02
   9.9626779e-01   5.1422019e-03
   1.0150645e+00  -3.1634215e-02
   1.0106448e+00   8.0685491e-03
   1.0125163e+00   1.7521331e-02
   1.0120639e+00  -3.1724686e-03
   1.0352152e+00  -5.2520701e-02
   1.0038687e+00  -1.6423054e-03
   1.0074056e+00   5.0410814e-03
   1.0428542e+00   3.8200269e-03
   9.7682195e-01   9.2286399e-04
   9.8244518e-01  -5.1527797e-02
   1.0074316e+00  -7.6064809e-03
   1.0432571e+00   1.1400410e-03
   9.9435147e-01   7.0557480e-03
   9.9363738e-01   2.6545014e-03
   1.0232686e+00   2.1980940e-02
   1.0178583e+00  -3.3718932e-02
   1.0175297e+00   2.9341289e-03
   1.0383938e+00   4.4406286e-02
   9.9022968e-01   1.8912823e-02
   1.0369996e+00  -1.1156511e-02
   9.6675842e-01   2.1056812e-02
   1.0160793e+00  -1.4172467e-02
   1.0354596e+00  -1.9839684e-02
   9.8215642e-01  -2.6458007e-02
   9.9348843e-01   1.4520869e-02
   1.0206031e+00   2.2900282e-02
   9.9534328e-01   1.7232347e-02
   9.6962768e-01   2.1203032e-03
   1.0089698e+00   2.6576192e-02
   9.9719701e-01  -1.6814315e-02
   1.0072211e+00  -1.9286612e-02
   9.9295138e-01  -9.3563871e-03
   1.0078829e+00  -1.3856319e-02
   1.0006839e+00  -1.5183916e-02
   9.9710626e-01  -1.8948839e-02
   1.0123426e+00   2.9528211e-03
   1.0151339e+00  -4.1407082e-03
   9.8485028e-01   9.8445767e-03
   9.9766170e-01   2.6427574e-02
   1.0051786e+00   1.2664018e-02
   9.9714598e-01   2.0329696e-02
   9.8606902e-01  -5.0246989e-03
   1.0032902e+00  -4.2577135e-03
   1.0164299e+00  -2.2442251e-02
   1.0049559e+00  -1.1656809e-02
   1.0324741e+00  -2.1540576e-02
   9.9581579e-01   1.5714414e-02
   9.9291537e-01   9.0950158e-03
   9.9137657e-01  -4.8485053e-03
   1.0304134e+00   4.3601007e-02
   9.8544594e-01   3.7229061e-03
   1.0429389e+00   8.9136164e-03
   1.0080010e+00  -2.8151373e-02
   1.0339321e+00  -3.3584118e-02
   9.9432014e-01   4.0825824e-02
   1.0248893e+00   4.0707602e-03
   1.0188316e+00   9.1866105e-04
   9.9308035e-01  -1.6579769e-02
   1.0183654e+00   5.4356155e-02
   9.7796449e-01   2.8855016e-02
   9.6483075e-01   6.1067779e-03
   1.0120092e+00   3.8301644e-03
   9.7306139e-01   9.7140763e-03
   1.0152134e+00  -1.8668478e-03
   9.9695355e-01  -1.8878367e-02
   1.0245122e+00  -5.5632446e-03
   1.0082500e+00  -2.1561863e-02
   9.9428088e-01   1.8158417e-02
   1.0073643e+00  -4.6104552e-03
   1.0109212e+00  -2.5478670e-02
   1.0123082e+00   2.0602253e-02
   1.0253302e+00   3.7020388e-03
   1.0209518e+00   8.5533443e-03
   9.9266125e-01  -4.0590976e-02
   1.0096730e+00   1.2858610e-02
   9.7749644e-01   1.6226950e-02
   9.8295542e-01   4.6005717e-03
   9.9384319e-01   3.0076558e-02
   9.8679115e-01   1.5792064e-03
   9.8488708e-01  -4.5299645e-02
   1.0070924e+00   1.5985085e-02
   1.0165797e+00  -3.6273430e-02
   9.9910477e-01   6.2433258e-03
   9.7544564e-01   3.2454141e-03
   9.9530830e-01   3.3372764e-03
   1.0282158e+00  -2.1744369e-03
   1.0131544e+00   1.4718133e-02
   1.0010738e+00  -1.5432878e-02
   1.0080926e+00   1.8102803e-02
   9.8461943e-01  -1.2045062e-02
   1.0109621e+00   2.1933455e-02
   9.9688682e-01   8.3835633e-03
   9.8125910e-01  -2.9806200e-02
   9.7593790e-01  -8.7128566e-03
   9.9728634e-01  -1.3002642e-04
   9.8548836e-01   1.0901498e-02
   1.0180301e+00   3.3854210e-02
   1.0049351e+00   1.5340584e-02
   9.8626911e-01  -1.5851674e-02
   1.0091974e+00   1.2840963e-02
   9.5665215e-01  -5.5659271e-03
   9.8725934e-01  -7.5732274e-03
   9.8662432e-01   2.4829465e-03
   9.6806987e-01  -3.9190184e-03
   9.8867002e-01  -1.2291686e-02
   9.9588091e-01  -3.2907370e-02
   9.6871169e-01   1.9112039e-02
   9.8426763e-01   1.2689175e-02
   9.5840984e-01   9.8207472e-03
   1.0115005e+00  -2.9164908e-02
   1.0036283e+00  -3.9759844e-03
   9.4571049e-01   1.3650204e-02
   1.0148079e+00   8.6914822e-03
   1.0166686e+00   3.0845625e-03
   9.9532289e-01   7.4945389e-03
   9.9302619e-01  -1.2200977e-02
   9.7785483e-01   2.3587205e-02
   1.0078593e+00  -2.3456662e-02
   9.6868568e-01  -2.1988792e-02
   9.9871478e-01  -3.3358500e-02
   9.9239967e-01   1.9477040e-02
   1.0228060e+00  -8.2462296e-03
   9.9354718e-01   1.4660337e-02
   9.9523199e-01  -6.6919221e-03
   1.0190086e+00  -2.2958982e-02
   1.0082589e+00  -1.1148884e-02
   1.0066553e+00  -8.3009415e-03
   9.9876118e-01  -1.0608789e-02
   9.8761485e-01  -7.2352516e-03
   1.0008935e+00  -3.5229324e-02
   1.0014172e+00   3.8770767e-02
   9.9541050e-01   9.6668926e-03
   9.8843828e-01  -2.2815445e-03
   9.8178943e-01   3.4607188e-02
   9.6403366e-01   1.5198337e-02
   9.9423925e-01  -1.0362060e-02
   9.9044043e-01  -2.9100339e-02
   9.5633276e-01  -8.3719624e-03
   1.0080319e+00   1.7186473e-02
   1.0355107e+00   1.2899222e-02
   9.9054611e-01   1.0217371e-02
   1.0407372e+00   1.4915797e-02
   1.0150234e+00   7.6559495e-03
   9.9040164e-01  -4.8528547e-03
   9.9986933e-01   2.4409853e-03
   9.9413159e-01   3.2117345e-02
   1.0229711e+00   1.1565295e-02
   1.0029261e+00  -5.7829840e-03
   1.0317764e+00   2.8214802e-03
   9.8572911e-01   8.9751178e-03
   9.7660984e-01   6.6311415e-03
   9.9959418e-01   1.5513614e-03
   1.0093212e+00  -1.1938385e-02
   1.0230654e+00   1.1638353e-03
   1.0326122e+00   4.1443987e-02
   9.9123428e-01  -3.2569866e-02
   9.9027885e-01  -8.7796216e-04
   9.8712646e-01  -8.3732944e-03
   9.9621263e-01  -1.9895604e-03
   9.9349417e-01   6.2100375e-03
   9.9539893e-01   1.1812229e-02
   9.9725786e-01  -1.8721099e-02
   9.8916421e-01  -1.9148732e-02
   9.6684094e-01   7.0269700e-03
   1.0085803e+00  -6.7880869e-03
   9.9740617e-01   8.2531728e-03
   1.0028833e+00   3.1436947e-02
   1.0093893e+00   1.3396863e-02
   9.7702804e-01   7.6483561e-03
   1.0128480e+00   7.3597143e-03
   9.7228938e-01   1.5292181e-02
   9.9154161e-01   7.1570630e-03
   1.0199349e+00  -1.5416775e-02
   1.0018017e+00  -2.4469481e-03
   9.6563177e-01   2.3735172e-02
   1.0255837e+00   7.0050230e-03
   9.9972286e-01  -2.9777580e-02
   9.7487515e-01  -1.0053189e-02
   1.0072752e+00  -2.6758394e-02
   9.9063737e-01   6.7139279e-03
   9.7003654e-01  -1.2714363e-02
   9.8548966e-01  -1.5197315e-02
   9.9154592e-01   9.5713589e-03
   9.9965177e-01   1.7325174e-02
   9.8106587e-01   1.2543333e-02
   1.0195831e+00   1.2797877e-02
   1.0094114e+00   2.8229079e-02
   1.0000424e+00  -8.4511924e-03
   9.8235854e-01   1.5501332e-02
   9.8543055e-01   1.0470361e-02
   9.9048571e-01  -1.4667324e-02
   9.9430389e-01   1.2540979e-02
   1.0234516e+00   1.4987119e-03
   9.9272226e-01  -7.3604769e-03
   1.0093515e+00  -3.3211250e-04
   1.0083634e+00   2.1742976e-02
   9.9829151e-01   3.7538449e-04
   9.7121483e-01  -2.3683665e-02
   9.6202544e-01   1.6954629e-03
   9.8654533e-01   8.4103258e-03
   1.0038313e+00  -1.8897347e-02
   9.9822446e-01  -3.0335376e-02
   1.0051554e+00   2.9537644e-02
   1.0162623e+00   1.4620399e-02
   1.0099480e+00  -6.8182540e-03
   1.0011836e+00   4.4964450e-03
   1.0046772e+00  -1.7448583e-02
   9.8465398e-01   1.0597609e-02
   9.8131904e-01   2.8416997e-02
   9.8876950e-01  -3.4799842e-03
   9.8466926e-01   2.7225193e-02
   1.0066338e+00   3.5598835e-02
   9.9989323e-01  -1.3209876e-03
   9.7286745e-01   1.5367711e-02
   9.9086119e-01   1.1193192e-02
   9.8612082e-01   6.7398305e-03
   9.8763240e-01  -1.4709876e-02
   9.6948676e-01   5.8380315e-03
   9.9968050e-01   2.7770595e-02
   9.9131256e-01  -7.1936689e-03
   1.0106245e+00   2.2536717e-02
   9.9785220e-01  -8.2517092e-03
   9.9030461e-01   3.3486331e-02
   1.0012730e+00   2.1600705e-02
   1.0027611e+00   1.7921547e-02
   1.0313630e+00   2.0663466e-02
   9.9941354e-01   5.3162423e-03
   1.0332851e+00  -1.1299877e-02
   1.0025803e+00  -2.9251728e-02
   1.0294061e+00   2.5500067e-03
   1.0256158e+00  -6.3094195e-03
   1.0318672e+00  -1.9422623e-02
   9.5530041e-01  -2.7110534e-03
   1.0015935e+00   4.8225084e-02
   9.9582066e-01  -1.1574403e-03
   9.9448867e-01  -1.9719839e-02
   9.8652174e-01  -1.6250771e-02
   1.0084969e+00  -1.7998921e-02
   1.0163643e+00  -3.3678202e-02
   9.7382427e-01   1.2671320e-02
   1.0299088e+00  -4.1005584e-03
   1.0064319e+00  -8.9080373e-03
   9.7322024e-01  -3.3773628e-03
   9.7972150e-01   9.0334848e-03
   9.9294271e-01   1.4294785e-02
   9.5820079e-01  -2.8472199e-02
   9.9217248e-01  -1.0679098e-02
   1.0176396e+00   4.0746240e-03
   9.8767696e-01  -1.7998929e-02
   9.9442702e-01   9.0753199e-03
   9.8769465e-01   5.0668263e-03
   1.0257536e+00  -2.6373831e-03
   9.7640743e-01  -1.3472922e-02
   9.8242176e-01   3.5390797e-02
   1.0091561e+00   1.3595083e-02
   1.0001883e+00   2.9521495e-03
   9.9091129e-01   1.6167063e-02
   1.0208432e+00   1.1172927e-02
   1.0017820e+00  -9.8149258e-03
   1.0101399e+00   1.3405594e-02
   1.0179995e+00  -1.1331161e-02
   1.0396277e+00  -3.4821155e-03
   1.0307455e+00   1.3856855e-02
   9.8163732e-01   1.3182991e-02
   9.8737058e-01   3.3197178e-02
   1.0177406e+00   2.6042793e-02
   1.0060253e+00   1.2931156e-02
   1.0141201e+00  -1.1044943e-02
   1.0236157e+00  -3.5672777e-02
   9.6565433e-01  -3.4356088e-02
   9.9967329e-01  -4.0604909e-04
   9.9641255e-01   3.8233738e-02
   9.7621156e-01  -2.2819382e-03
   1.0115200e+00  -1.9076487e-03
   1.0020475e+00  -7.6590253e-04
   9.7982764e-01   1.4879128e-03
   9.9836385e-01   4.4196349e-03
   9.7842989e-01   2.0392513e-02
   1.0339148e+00  -3.5039907e-03
   9.9659198e-01   6.2946174e-03
   9.9569082e-01   6.4881061e-03
   1.0079545e+00  -2.4613864e-03
   1.0062902e+00   5.5613059e-04
   9.9308720e-01  -9.3601278e-03
   9.9757205e-01   7.6953460e-03
   9.4516453e-01   4.5230185e-03
   9.7291888e-01  -1.4196048e-02
   9.9905848e-01   2.0408679e-05
   1.0139647e+00  -5.6362303e-03
   9.9567235e-01  -2.0126460e-03
   1.0280640e+00   2.6174234e-02
   1.0137235e+00  -8.2715121e-03
   1.0265845e+00   7.4872237e-03
   9.9897316e-01   2.3212017e-03
   1.0370387e+00  -9.3800126e-03
   1.0034193e+00   1.0350689e-02
   1.0093850e+00   1.3417785e-02
   9.8764633e-01   1.8661886e-03
   1.0291272e+00  -4.1896183e-02
   1.0041345e+00  -1.5357533e-02
   9.8316225e-01  -1.3395611e-03
   1.0026596e+00   6.7680840e-03
   1.0085298e+00  -1.8595817e-02
   9.8616383e-01  -2.2977742e-03
   1.0192724e+00  -4.7675044e-03
   9.9565713e-01  -3.7320715e-03
   1.0007583e+00   6.4479270e-03
   9.9401193e-01   1.5617068e-02
   9.7335655e-01   7.7591763e-03
   9.8867591e-01   3.0124229e-02
   1.0368512e+00   6.9500152e-03
   1.0090123e+00  -5.1517494e-03
   1.0113668e+00   1.2726340e-02
   9.6192197e-01  -5.7786115e-03
   9.9511230e-01   2.8876264e-02
   9.8533553e-01   1.6904589e-02
   9.7366421e-01  -1.2658340e-02
   1.0017019e+00   1.0136227e-03
   1.0033010e+00   1.3180387e-02
   9.9250805e-01  -1.9747612e-04
   1.0135388e+00  -4.6620935e-03
   1.0148693e+00  -8.5088877e-03
   1.0091767e+00   3.0523037e-02
   9.9936814e-01  -1.3867753e-02
   9.8726994e-01   6.2859131e-03
   1.0016341e+00  -1.8045268e-02
   9.9717330e-01  -1.1289277e-02
   9.9162944e-01   1.9454294e-02
   1.0204789e+00   3.1836777e-02
   1.0073358e+00  -2.2735954e-03
   1.0038114e+00  -1.2337584e-02
   1.0013123e+00   5.8663654e-03
   9.9963097e-01   2.2752255e-02
   9.8694326e-01  -1.3844801e-02
   1.0096695e+00  -9.8909215e-03
   1.0022943e+00   1.1717988e-02
   1.0236018e+00  -1.8642979e-02
   1.0082763e+00   1.3102237e-02
   9.6288281e-01   5.1984892e-03
   9.9780131e-01   1.3160095e-03
   1.0132180e+00   3.2083201e-03
   9.9354471e-01   1.9814547e-02
   1.0290127e+00   2.9338649e-02
   9.9331929e-01  -1.1958487e-02
   9.7634851e-01  -1.2984246e-02
   1.0174900e+00   1.3931117e-03
   9.7683561e-01  -1.9881837e-02
   9.8627260e-01  -1.0520388e-02
   1.0082382e+00  -2.2771643e-02
   9.8921003e-01   1.6435984e-02
   1.0025746e+00   2.4218958e-02
   9.9219941e-01  -1.2921002e-02
   9.9995735e-01   2.6988130e-02
   9.8342848e-01   4.0444819e-03
   9.8986806e-01   6.6085958e-03
   9.9198536e-01  -2.6705492e-03
   9.7779470e-01  -2.2169188e-02
   9.8866783e-01  -8.7939021e-03
   9.7228337e-01  -2.6054448e-02
   9.9188664e-01  -2.3126747e-02
   9.9683622e-01  -4.0161087e-02
   1.0202523e+00   7.7425695e-03
   1.0160055e+00  -1.7049309e-02
   1.0163768e+00  -1.2120363e-02
   1.0032756e+00  -4.1214638e-02
   9.9516765e-01   2.6281523e-03
   1.0026139e+00  -3.5571686e-02
   1.0022832e+00  -1.6532249e-02
   1.0158416e+00   3.2341083e-02
   1.0181656e+00  -4.2819511e-03
   9.8720177e-01  -2.6703125e-02
   9.8110225e-01   1.4248648e-02
   1.0348507e+00  -1.8649926e-03
   1.0075475e+00  -3.5703906e-02
   9.7153502e-01  -2.0242128e-02
   1.0053150e+00  -1.6202156e-02
   1.0242517e+00   3.0507653e-02
   1.0111815e+00   1.0005500e-02
   9.7904655e-01   1.6662262e-02
   1.0080049e+00   1.0889302e-02
   1.0019223e+00   1.1109199e-02
   9.7309448e-01  -1.5723835e-02
   9.9917334e-01   2.1785499e-03
   9.7856792e-01   2.1887750e-03
   9.8441629e-01  -5.4735120e-03
   9.9358209e-01  -4.6757087e-03
   9.7940419e-01  -5.6378764e-03
   1.0030984e+00   2.3929545e-02
   1.0184020e+00  -3.9288566e-02
   1.0190340e+00  -2.7247687e-02
   1.0261977e+00  -3.9444200e-03
   1.0155536e+00   1.2300131e-02
   1.0311700e+00  -1.9694082e-02
   9.5948883e-01  -5.5143165e-03
   1.0160617e+00   2.3640199e-02
   9.8010275e-01  -4.5240628e-03
   9.9101135e-01   1.6119440e-02
   1.0180437e+00   3.6564852e-03
   1.0044489e+00  -4.6953039e-03
   9.8440849e-01  -2.6622306e-03
   1.0064455e+00  -1.4173592e-02
   1.0158123e+00  -3.0832405e-03
   9.8324311e-01  -6.7844111e-03
   9.9454274e-01  -1.0228971e-02
   1.0191982e+00  -5.5127558e-03
   1.0170850e+00   5.6546440e-03
   9.5433441e-01   2.0113617e-02
   9.8613313e-01  -1.1102344e-04
   9.6780017e-01   1.8447034e-02
   9.9334343e-01   2.6109061e-02
   9.9272221e-01  -5.5416547e-03
   9.8938310e-01   1.4537885e-02
   1.0082087e+00  -3.9382976e-02
   9.9924889e-01  -2.7972290e-02
   1.0075569e+00   1.0003856e-02
   9.8886619e-01  -2.1274921e-02
   9.9239867e-01   2.5908851e-02
   9.9119655e-01   4.6008001e-03
   1.0236090e+00  -4.3729725e-03
   9.9735786e-01   8.9387904e-03
   9.7257726e-01   1.1720474e-02
   9.7835989e-01  -1.0206941e-02
   1.0093226e+00   1.3051823e-02
   1.0237388e+00   5.0428446e-02
   1.0082742e+00  -2.5056244e-03
   1.0004976e+00   2.6173338e-02
   9.7696165e-01   9.4905623e-03
   1.0085061e+00  -1.9107910e-02
   9.7218953e-01  -9.9770590e-03
   9.9910385e-01  -1.9324569e-02
   9.8277794e-01  -3.4372886e-02
   9.8535675e-01   5.4334713e-04
   9.8362911e-01   2.3484735e-02
   1.0380853e+00  -3.8138699e-03
   1.0221567e+00  -5.5084461e-03
   9.8510807e-01  -1.3878447e-02
   1.0052490e+00   4.1877894e-03
   1.0198481e+00  -7.5698627e-03
   1.0003300e+00  -3.7360831e-03
   1.0119436e+00  -8.6283210e-03
   9.8839967e-01   2.2421763e-02
   9.9979631e-01  -2.4348565e-02
   9.7958418e-01  -1.2823643e-02
   1.0101494e+00   8.1237716e-03
   1.0003608e+00  -1.0819087e-02
   1.0156877e+00  -3.0905883e-03
   1.0328630e+00   2.9169918e-03
   9.8141212e-01  -1.8033138e-02
   1.0020739e+00   3.6954002e-02
   9.7147085e-01   1.8521856e-03
   9.7257399e-01  -1.0172020e-02
   1.0100846e+00   9.2912221e-03
   1.0324626e+00  -9.0094672e-03
   9.9001599e-01  -3.6954854e-02
   1.0171179e+00   2.3746416e-02
   9.9690351e-01   2.4421340e-02
   9.7976693e-01   1.4752298e-02
   9.7074073e-01   1.2785428e-02
   9.8272903e-01  -8.4354212e-03
   1.0475653e+00   1.7149270e-02
   1.0115358e+00  -1.0175893e-02
   9.9364251e-01   1.8507269e-02
   1.0255852e+00  -1.9361503e-03
   9.8359713e-01  -7.4391295e-03
   1.0029770e+00  -3.6461248e-03
   9.8362950e-01   7.3237495e-03
   1.0108914e+00   2.8922182e-02
   1.0215741e+00   3.2299309e-02
   9.8371528e-01  -2.7612950e-02
   1.0346720e+00  -1.2251504e-02
   1.0060964e+00  -1.5985707e-03
   9.9919835e-01   7.3943887e-03
   1.0134680e+00   1.3485438e-02
   1.0171520e+00   3.9522807e-02
   9.9247420e-01   1.3296100e-02
   1.0061078e+00  -2.5259091e-02
   9.7753066e-01   3.5672152e-03
   1.0039613e+00   2.5800440e-03
   9.7842230e-01   8.5802407e-03
   1.0209537e+00   3.6132283e-03
   9.6656645e-01   4.5706623e-03
   1.0310603e+00   1.7821666e-02
   1.0099187e+00  -2.3649191e-02
   9.9811719e-01   3.1739236e-03
   9.9146836e-01  -9.1527460e-03
   1.0250606e+00   2.8065224e-02
   1.0337749e+00   1.0699845e-02
   1.0063453e+00  -6.0803821e-03
   1.0007544e+00  -2.5877779e-02
   1.0103970e+00  -1.4809077e-02
   9.7729978e-01  -2.4719986e-02
   9.8513483e-01   1.2068262e-02
   9.5865014e-01  -1.8605748e-02
   9.9538353e-01  -1.3110968e-02
   1.0189559e+00   2.1415004e-04
   1.0331108e+00   1.1817562e-02
   9.6920928e-01  -8.7893693e-03
   1.0298201e+00  -1.7469099e-02
   9.9676227e-01  -1.0979910e-02
   9.7113467e-01   3.3680936e-03
   1.0097359e+00   1.6247023e-03
   9.9619247e-01   2.8097261e-03
   9.9070305e-01  -1.9689961e-02
   9.9891701e-01  -1.1768049e-02
   1.0027329e+00   1.1246337e-02
   9.8436153e-01   2.7398366e-03
   1.0254554e+00   1.4666987e-02
   1.0231777e+00   1.3497024e-02
   1.0160620e+00   1.4500166e-02
   9.8908312e-01   1.1658572e-02
   1.0149440e+00  -2.3389546e-02
   1.0399368e+00  -1.7484559e-02
   9.8558909e-01   2.3401150e-02
   1.0102070e+00   6.3571989e-03
   1.0112203e+00  -1.8705636e-02
   9.7927294e-01  -2.6323033e-03
   1.0062129e+00  -2.2601885e-02
   9.6762137e-01  -1.2543301e-02
   1.0002409e+00  -8.5469875e-03
   9.8361436e-01   4.4561818e-04
   9.9642168e-01  -4.9552323e-02
   1.0023904e+00   2.3399038e-02
   1.0102280e+00  -9.1737939e-03
   1.0266568e+00  -2.0610878e-02
   9.7586681e-01   1.8119077e-02
   1.0084844e+00  -1.6298098e-02
   1.0219933e+00  -1.8242914e-02
   1.0175854e+00   1.9384714e-02
   1.0222793e+00   6.0727182e-03
   9.8962500e-01   1.2594194e-03
   9.8721713e-01  -1.2407281e-02
   9.7676322e-01  -1.3748781e-02
   1.0107181e+00  -1.3541922e-02
   9.9234247e-01  -2.5731855e-03
   9.7147009e-01  -1.1390079e-04
   9.8635240e-01   5.2683057e-03
   9.9051069e-01  -5.8504632e-03
   9.9715777e-01  -2.7379902e-02
   1.0097545e+00  -1.7055051e-02
   1.0168307e+00  -1.8055304e-02
   9.8526355e-01   1.3736953e-03
   9.7766221e-01   1.5188195e-02
   1.0312308e+00  -2.2652477e-02
   9.8041014e-01   9.4462358e-03
   9.9477330e-01   4.5731882e-03
   9.7896066e-01   2.0861510e-03
   1.0039911e+00  -4.8191575e-02
   9.7536164e-01  -7.6046776e-03
   9.9200836e-01   4.0861249e-02
   1.0044666e+00  -1.4752094e-02
   1.0148918e+00  -3.0420036e-02
   1.0088820e+00   4.7841600e-03
   9.8140582e-01  -7.3056083e-04
   9.8245205e-01   3.8498816e-03
   1.0285032e+00  -2.6587391e-02
   1.0181852e+00   1.7933830e-02
   9.9746562e-01   7.6146700e-03
   9.8583214e-01   1.0508726e-02
   1.0173796e+00  -7.6234289e-03
   9.6753239e-01   3.2924823e-02
   9.8960535e-01   1.7512064e-02
   1.0021313e+00  -1.5501926e-02
   9.9989867e-01  -2.4411540e-02
   9.9561409e-01   6.1524819e-03
   9.8372979e-01  -9.9186112e-03
   1.0100637e+00   1.9807182e-02
   1.0130551e+00  -6.7218363e-03
   9.8419264e-01  -2.4644474e-02
   9.6546186e-01  -1.8095959e-02
   9.9590805e-01   9.6301770e-03
   9.9927997e-01  -4.7418024e-04
   9.7351199e-01   1.5071603e-02
   9.7926483e-01   3.4902731e-03
   9.9235864e-01  -1.8126721e-02
   9.9125859e-01  -1.5626143e-02
   1.0285443e+00   2.3804621e-02
   1.0180751e+00  -1.4508879e-02
   9.9891188e-01   2.6911684e-02
   9.7772216e-01  -1.1391233e-02
   1.0007051e+00   3.4660432e-02
   1.0105572e+00  -1.1095903e-02
   1.0003275e+00   1.5464661e-02
   9.9150538e-01   1.2270604e-02
   9.8079136e-01  -7.0430737e-03
   9.8962204e-01  -1.7549891e-03
   9.9741720e-01   1.5282028e-02
   9.9647663e-01  -1.0584945e-02
   9.9949699e-01   2.6237405e-03
   1.0063197e+00   2.0574023e-02
   1.0024111e+00   3.1976300e-03
   9.8732408e-01  -1.6375134e-03
   1.0065942e+00   1.1541180e-02
   9.7838495e-01  -1.9934634e-02
   1.0042627e+00  -8.9686502e-03
   9.9119545e-01   1.3087552e-02
   1.0112235e+00  -5.4063231e-03
   9.8322809e-01  -1.3545060e-02
   1.0179848e+00   2.2034473e-02
   1.0073026e+00  -1.1172381e-02
   9.8913700e-01  -2.1279370e-03
   1.0112516e+00   1.0098827e-02
   1.0101352e+00   7.9621739e-03
   9.9392002e-01  -1.9321217e-02
   1.0100499e+00  -8.0697231e-04
   9.9178892e-01  -1.2891763e-02
   9.9896423e-01   2.4655164e-02
   1.0047081e+00  -1.6973416e-02
   9.9847512e-01  -2.3011676e-03
   1.0099687e+00   1.7987776e-02
   1.0340841e+00  -1.3525256e-03
   9.7124558e-01  -2.2856790e-02
   1.0236576e+00  -2.5009929e-02
   9.8565361e-01   3.7235606e-02
   1.0307468e+00  -1.8627573e-02
   9.9718191e-01  -3.6203919e-02
   9.9724112e-01  -5.9045085e-03
   9.4337635e-01   4.1960623e-02
   1.0236695e+00  -2.4254431e-03
   9.8344844e-01   3.6047817e-02
   9.9957052e-01   2.3277695e-02
   9.8549483e-01   2.9201709e-02
   1.0023150e+00  -5.1910154e-03
   1.0110685e+00   1.5838706e-02
   9.9114418e-01  -2.7593620e-02
   9.8444863e-01  -6.0332379e-03
   9.7512712e-01   1.7929051e-02
   1.0222709e+00   2.0937047e-02
   1.0274986e+00   3.2549664e-02
   1.0318588e+00  -1.3192642e-02
   9.6566628e-01  -9.7463296e-03
   1.0336074e+00  -9.3205861e-04
   1.0031523e+00   3.7758910e-03
   1.0222805e+00   1.1080204e-02
   9.7482320e-01  -2.8394865e-03
   9.8447180e-01   1.7343729e-02
   1.0052299e+00  -1.7810649e-02
   9.8832093e-01  -1.9631826e-02
   9.8781825e-01   5.2003726e-03
   1.0309517e+00  -1.9078659e-02
   1.0169609e+00  -9.6037337e-03
   1.0076154e+00  -1.6017299e-02
   1.0104169e+00   2.7243117e-02
   1.0177361e+00  -2.0647683e-02
   9.9634048e-01  -4.1347581e-02
   1.0135354e+00  -2.7990748e-02
   1.0026366e+00  -2.4743095e-02
   9.8952473e-01  -1.3182061e-02
   1.0017399e+00  -1.8941456e-02
   9.8457087e-01   8.9881217e-03
   9.8636568e-01  -1.1550647e-03
   1.0481766e+00  -2.2214347e-03
   1.0061586e+00   2.0900336e-02
   9.9230742e-01  -6.9299908e-03
   9.9852312e-01  -1.9328183e-03
   1.0233967e+00   2.8512153e-02
   9.8849849e-01   1.0819893e-02
   9.8920640e-01  -2.0792409e-02
   9.9534811e-01   2.4624376e-03
   9.8827006e-01   2.4150297e-02
   9.7040838e-01   1.2183201e-02
   9.9142248e-01  -1.5563689e-02
   9.8144160e-01  -6.4925315e-03
   1.0185250e+00  -6.0519468e-03
   9.8826876e-01   1.2078608e-02
   1.0113458e+00   3.4319098e-02
   9.9144940e-01   7.7063472e-03
   9.7710316e-01   1.7106732e-02
   9.9970163e-01   1.0937338e-02
   9.6799874e-01  -6.9659691e-03
   9.9822528e-01  -1.5101648e-03
   1.0014304e+00   2.7660507e-03
   9.8178059e-01   1.4004438e-02
   1.0062161e+00  -2.0605332e-02
   9.7744403e-01   1.5741611e-02
   1.0353373e+00   3.0826731e-02
   1.0258091e+00  -6.9404688e-03
   1.0046329e+00  -1.2270940e-02
   9.9473183e-01   1.8010030e-02
   1.0043337e+00  -7.8342705e-04
   9.8640746e-01  -2.5936597e-02
   9.9427624e-01  -2.3484684e-02
   9.7777770e-01   1.4256478e-02
   9.9982464e-01  -2.4684733e-03
   1.0365681e+00   5.2734459e-04
   1.0181994e+00   4.1025667e-03
   9.8494738e-01   2.5005303e-02
   9.8979067e-01  -5.5218849e-04
   9.9799520e-01  -3.6290343e-02
   1.0373273e+00   1.0074101e-02
   9.9756078e-01  -1.5995254e-02
   1.0263898e+00   1.7818207e-02
   1.0056412e+00   4.3445013e-02
   1.0045921e+00   2.3830185e-03
   1.0010740e+00  -6.3839347e-04
   9.9144647e-01  -2.5861944e-02
   1.0035364e+00  -8.4051345e-03
   9.7476254e-01  -1.9032054e-02
   9.9246988e-01  -1.8701855e-02
   9.6750983e-01  -1.7141549e-02
   1.0294006e+00   2.2530552e-03
   9.8120545e-01   7.2721352e-03
   9.9549382e-01  -1.2365624e-02
   1.0048524e+00   2.0289021e-02
   1.0118571e+00   4.4078046e-03
   1.0188863e+00  -6.6546600e-04
   9.8311696e-01  -3.8601414e-02
   9.8964932e-01  -4.8882912e-03
   9.8986739e-01   7.9745490e-03
   9.8976537e-01   1.4093358e-02
   9.9207639e-01   6.3293115e-03
   9.9289534e-01  -8.5562262e-03
   1.0091695e+00   4.6475256e-03
   9.9742676e-01  -2.1445768e-02
   1.0083789e+00   1.1499972e-02
   1.0135805e+00  -1.2016762e-02
   9.8643367e-01   2.0296903e-03
   9.9304898e-01  -2.6552011e-02
   1.0008899e+00   1.9924544e-03
   9.7637904e-01  -1.2207782e-02
   1.0157155e+00  -2.4772762e-04
   9.6028969e-01   2.6173611e-02
   9.9280076e-01  -1.2511836e-02
   1.0178009e+00  -9.4833718e-03
   9.9343822e-01  -5.1699224e-02
   9.8923527e-01   6.9951991e-03
   1.0030576e+00   1.4011465e-02
   1.0049920e+00   2.5771612e-02
   1.0136874e+00   1.1554407e-02
   9.7298901e-01  -8.6545851e-03
   9.8751300e-01  -1.7286587e-02
   1.0663652e+00   7.1889777e-03
   9.7874149e-01   2.0186962e-02
   1.0099095e+00  -9.5286694e-03
   9.6738173e-01   1.0171781e-02
   9.8664303e-01  -7.9896853e-04
   9.8826571e-01   2.6473828e-02
   1.0218358e+00  -8.2685194e-03
   9.6234605e-01   5.7196112e-03
   9.9644759e-01   3.8111871e-03
   9.8744786e-01  -1.5318329e-02
   1.0164124e+00   2.3059620e-02
   1.0211120e+00   8.8440931e-03
   9.9969474e-01   1.6857234e-02
   9.9254002e-01   2.0277172e-02
   1.0107186e+00  -2.5083621e-02
   1.0352970e+00  -3.7107326e-03
   9.8200154e-01   3.0838117e-02
   1.0174243e+00  -1.8130171e-02
   1.0094038e+00   1.4336270e-02
   9.7955666e-01   1.8921728e-02
   1.0217847e+00  -1.2881461e-02
   9.8463707e-01  -2.4021873e-02
   1.0278359e+00   6.6482088e-03
   1.0043444e+00  -2.5320316e-03
   9.7981759e-01   8.2531863e-03
   1.0039477e+00  -3.4629054e-02
   1.0157809e+00   7.5437369e-03
   9.7158387e-01   1.0811852e-02
   1.0237194e+00  -2.6201385e-03
   9.8234626e-01   5.2158119e-02
   9.8146634e-01   1.2607666e-02
   9.7391031e-01   1.2440439e-02
   1.0021643e+00   1.6992973e-02
   9.9760274e-01  -1.8555300e-02
   9.9529361e-01   2.2153827e-03
   1.0036184e+00   5.4616818e-03
   9.7795218e-01  -2.3442118e-02
   1.0318578e+00   2.3876213e-04
   9.8194894e-01   1.6896571e-02
   1.0247103e+00   2.1823688e-02
   1.0089320e+00   2.5267953e-02
   9.7704641e-01   1.9622233e-03
   9.9163252e-01  -5.1417161e-04
   9.8618375e-01  -2.3138458e-02
   1.0125303e+00  -2.4962863e-02
   9.8836291e-01   2.2526823e-02
   1.0177803e+00  -2.5026332e-03
   9.6777014e-01  -1.0786553e-02
   1.0091511e+00  -1.8775312e-02
   9.7386191e-01   9.3214139e-03
   9.9199547e-01   1.0277669e-02
   9.6800898e-01   1.6738179e-03
   1.0164704e+00  -1.7649173e-02
   1.0185131e+00  -1.1297023e-02
   1.0049773e+00  -3.7749288e-03
   1.0446431e+00  -4.6858241e-02
   1.0042029e+00   4.5418342e-02
   1.0105933e+00  -1.9008390e-02
   1.0276315e+00   5.8574199e-03
   1.0100586e+00  -6.9096261e-03
   9.8583437e-01   7.1801135e-04
   1.0102509e+00  -1.3140740e-02
   1.0207415e+00  -2.3002582e-02
   9.7957610e-01   2.7843114e-02
   9.7840393e-01   8.1483813e-03
   9.6535805e-01  -8.9804048e-04
   9.9557324e-01  -5.7366313e-03
   9.9023789e-01  -2.2963189e-04
   1.0135728e+00   2.1360880e-02
   1.0003422e+00   3.1006227e-02
   1.0147790e+00   1.0688075e-02
   9.9938914e-01  -6.1119274e-03
   1.0285983e+00   5.6334574e-03
   1.0118189e+00  -2.9076997e-02
   9.9324942e-01   4.1513097e-03
   1.0079794e+00   5.7851187e-03
   1.0058926e+00   6.5315723e-03
   1.0157945e+00  -1.3813422e-02
   1.0154675e+00   3.6310755e-02
   1.0043469e+00  -1.0518650e-04
   9.9259914e-01   1.0353706e-02
   1.0033742e+00   2.4195122e-02
   1.0125808e+00  -9.3132061e-03
   1.0152087e+00   1.4358210e-03
   1.0126975e+00  -1.8150975e-02
   9.9986180e-01  -5.7991018e-03
   9.9908086e-01  -9.8468039e-03
   1.0134351e+00   7.1406991e-03
   9.7865137e-01  -1.4239138e-02
   9.9412376e-01  -9.0584792e-03
   1.0103347e+00   4.2773445e-03
   1.0088985e+00  -1.7769989e-02
   9.9398075e-01  -3.9372301e-02
   1.0028664e+00  -1.8809010e-02
   1.0245394e+00   2.6569481e-03
   9.9616225e-01  -1.0319937e-02
   1.0134110e+00  -8.2543202e-04
   1.0025721e+00   2.8766300e-02
   1.0097218e+00   8.3802381e-03
   9.9742447e-01  -1.5085711e-02
   9.9765488e-01   1.0114837e-02
   9.8932623e-01  -3.1308634e-03
   9.8688241e-01  -1.3170882e-02
   1.0042999e+00  -9.2171909e-04
   1.0269658e+00   6.0825796e-03
   1.0101364e+00   5.8635721e-03
   1.0116978e+00   2.0487039e-02
   1.0166588e+00  -9.3655091e-03
   1.0146985e+00   4.4567501e-02
   1.0113295e+00  -2.9879471e-04
   1.0006687e+00  -1.1977628e-02
   1.0048845e+00  -1.9136400e-02
   9.8838812e-01   1.0273286e-02
   9.9924538e-01   2.3075408e-02
   9.9045210e-01  -1.9166650e-02
   9.8166359e-01   5.4835849e-03
   9.8928038e-01   3.8200848e-03
   9.7671999e-01  -8.4305590e-03
   9.8733153e-01   1.0106521e-02
   9.7871273e-01  -1.3613808e-02
   1.0160337e+00  -2.6956871e-02
   9.9645983e-01   2.2871650e-02
   1.0304295e+00  -3.0786983e-03
   1.0001166e+00  -2.5676018e-02
   9.9621839e-01  -8.6385360e-03
   1.0315293e+00  -1.3191159e-02
   1.0136516e+00  -7.4469308e-03
   1.0067653e+00  -1.8988855e-02
   9.7626288e-01   3.3700377e-03
   1.0005651e+00   1.9511975e-03
   1.0082994e+00   8.9040866e-03
   1.0060472e+00  -4.0650382e-03
   9.9761811e-01   3.0251595e-02
   1.0233848e+00  -7.3965033e-03
   1.0028899e+00  -8.5981205e-03
   9.8623372e-01  -2.0125682e-03
   1.0129049e+00  -2.4141598e-02
   1.0026315e+00  -4.4267587e-02
   1.0051992e+00   1.1143199e-02
   1.0042375e+00  -1.0455690e-02
   1.0005276e+00   1.5633903e-02
   1.0112342e+00  -2.3422560e-02
   1.0388695e+00  -2.9933131e-02
   1.0104194e+00  -7.1203785e-03
   1.0033217e+00  -9.2229112e-03
   1.0064196e+00  -1.7011879e-02
   9.8482425e-01   5.3332643e-02
   1.0043839e+00  -2.3628834e-02
   9.8910955e-01   9.7152188e-03
   9.8317859e-01   3.5263040e-03
   9.9384084e-01  -1.2915814e-02
   1.0336827e+00   2.5588077e-02
   9.8407615e-01  -1.5122766e-02
   9.8751933e-01  -6.7894393e-03
   1.0229510e+00  -6.7709918e-04
   1.0232555e+00   5.0684852e-03
   1.0012963e+00   7.4059155e-03
   9.8351344e-01   1.8803676e-02
   9.8247800e-01  -1.0873111e-02
   1.0138862e+00  -4.5438258e-05
   9.8776445e-01  -6.1883055e-03
   9.8171383e-01  -1.0169277e-02
   1.0102902e+00   4.6722529e-02
   1.0221838e+00   3.4373489e-03
   1.0015472e+00  -3.3558944e-03
   1.0065628e+00  -1.2179157e-02
   1.0078713e+00  -1.3517482e-02
   1.0027403e+00   3.4224704e-03
   1.0359310e+00  -2.7544716e-02
   1.0027087e+00   3.4808321e-03
   9.9475154e-01  -2.8658374e-03
   1.0075862e+00  -2.3704484e-02
   1.0148043e+00   5.3740994e-03
   9.8069484e-01  -8.1647749e-03
   9.9311845e-01  -3.0700373e-02
   1.0256845e+00   1.1864147e-02
   1.0097631e+00   1.3581396e-02
   1.0273537e+00   1.4657520e-02
   1.0537184e+00  -1.6824962e-02
   1.0136943e+00   1.2640909e-02
   1.0064563e+00  -5.6710660e-03
   9.8671299e-01  -3.5906152e-02
   1.0009261e+00  -1.2988006e-02
   9.7158685e-01   2.5990508e-03
   1.0183665e+00  -1.1415345e-02
   9.9643766e-01   1.7218004e-02
   9.8591403e-01  -3.1023495e-02
   9.9536282e-01   2.2018177e-02
   1.0245473e+00  -1.8954483e-02
   9.9939710e-01   1.7713671e-02
   1.0077558e+00  -2.4061049e-02
   1.0186645e+00  -3.7890178e-03
   9.7591738e-01  -8.3512109e-03
   9.8624974e-01  -8.1468233e-03
   1.0287249e+00   5.1428219e-03
   9.9996025e-01  -1.0722578e-02
   1.0122904e+00  -1.0891023e-02
   9.9620087e-01  -8.1509580e-03
   9.7875281e-01   4.0376350e-02
   9.9933199e-01  -1.7299883e-02
   9.9834580e-01  -1.5941429e-03
   9.9945510e-01   1.8181227e-02
   1.0040958e+00   1.0379522e-02
   1.0218375e+00  -4.5546423e-03
   9.9342115e-01   1.5096743e-02
   1.0207348e+00   7.6842945e-03
   9.9938149e-01  -1.5666202e-02
   9.9103618e-01   8.3021002e-03
   1.0207278e+00   5.1374295e-03
   1.0135529e+00  -1.2586595e-02
   9.9849976e-01  -4.4499921e-03
   9.4017146e-01   6.2828800e-03
   1.0125622e+00  -1.3577519e-02
   1.0200645e+00   6.6333497e-03
   1.0199836e+00  -9.0265190e-03
   1.0037903e+00   2.5515245e-02
   9.9721736e-01  -5.0377811e-03
   9.8434733e-01  -9.9071600e-03
   1.0030755e+00   8.9982681e-03
   1.0259526e+00   3.1499107e-03
   1.0021233e+00  -9.9721163e-03
   9.8412536e-01  -1.7716561e-02
   1.0305922e+00   3.4258213e-02
   1.0067271e+00  -6.8579218e-03
   9.7737704e-01  -6.9106364e-03
   9.9516891e-01   1.4459752e-02
   1.0132106e+00  -3.5897443e-03
   9.9009417e-01  -1.5217182e-03
   9.8046597e-01  -2.6581102e-02
   1.0241491e+00  -3.8346836e-02
   9.8953677e-01   1.8303544e-02
   1.0119354e+00  -6.5234611e-03
   1.0003474e+00   3.3393772e-02
   9.8913249e-01  -1.7612601e-02
   9.9998421e-01  -1.8365956e-02
   1.0140624e+00   5.2987510e-03
   1.0040606e+00  -3.0411880e-03
   9.8145415e-01  -7.2013306e-03
   9.7200302e-01  -8.4022442e-03
   1.0008023e+00   2.4150579e-04
   9.8610176e-01   9.3745482e-04
   1.0093483e+00  -8.0109274e-03
   9.9368534e-01   1.4579158e-02
   9.9610472e-01   9.4991170e-03
   1.0151036e+00  -3.1881625e-02
   9.7310747e-01  -6.5341586e-03
   1.0038527e+00  -1.3639013e-02
   9.7252781e-01   2.2693113e-02
   1.0081631e+00  -1.2976250e-03
   1.0255801e+00   5.1964442e-03
   1.0155154e+00   1.5021052e-02
   9.9205579e-01   2.3053447e-02
   1.0060678e+00   1.6170001e-02
   9.6357697e-01  -3.5351389e-02
   9.8751569e-01   3.1707473e-02
   9.9814453e-01   3.7664257e-02
   1.0235252e+00  -1.0215533e-02
   1.0163568e+00  -1.7928676e-02
   1.0223315e+00   7.0430060e-03
   9.8675280e-01   3.9455101e-03
   9.9646033e-01  -7.7102385e-03
   9.9044123e-01  -6.5683395e-03
   1.0183444e+00  -6.9211353e-03
   1.0260710e+00  -4.4172231e-03
   9.5913493e-01   3.2018246e-02
   9.8227225e-01   1.9730949e-02
   9.8312308e-01   2.5829166e-02
   9.8861752e-01   3.8530210e-02
   1.0079315e+00   3.7690707e-02
   1.0078163e+00   6.4877418e-03
   9.9816774e-01  -8.0542388e-04
   9.6691941e-01  -1.3891076e-02
   1.0291799e+00   1.6304927e-02
   1.0290741e+00  -3.9742617e-02
   9.9231062e-01  -1.7642856e-02
   9.9451534e-01  -1.7803388e-03
   1.0040235e+00  -8.5010292e-03
   9.8675948e-01  -3.7240351e-03
   9.9907253e-01   1.6945675e-02
   9.8421947e-01   1.1318224e-02
   9.8582208e-01   2.6254799e-02
   9.7889403e-01   2.4238584e-03
   9.7872311e-01  -1.4293198e-03
   1.0207200e+00  -1.0280431e-03
   9.9698915e-01  -2.7687424e-02
   9.8093835e-01  -1.1804474e-02
   9.7195413e-01   1.0994196e-02
   9.9593621e-01  -2.7872059e-02
   9.7169117e-01  -1.2416333e-02
   9.9281161e-01  -2.5467246e-02
   1.0430686e+00  -1.0931998e-04
   9.9869007e-01  -7.2637093e-04
   1.0258224e+00  -3.6260737e-03
   1.0074744e+00  -3.0786340e-02
   9.9053877e-01   3.2098799e-02
   9.6271501e-01   8.8050350e-03
   9.9192987e-01  -3.3669796e-02
   9.8397755e-01  -1.2913202e-02
   1.0067826e+00   6.5979173e-03
   9.8230767e-01   3.6205721e-02
   9.8802877e-01  -1.6258803e-02
   1.0200636e+00  -3.2184635e-02
   9.8985534e-01   4.1828819e-03
   9.8941217e-01   1.7310358e-02
   9.9034434e-01  -3.2797323e-03
   9.8180037e-01   1.9313370e-03
   9.8156331e-01   2.6949272e-02
   9.9265735e-01  -3.3420070e-02
   1.0266122e+00  -6.1904806e-03
   9.8899222e-01   2.5977351e-02
   9.7926030e-01   2.2254908e-02
   1.0014247e+00  -2.7926021e-02
   9.7335787e-01   2.5633862e-02
   9.9838020e-01   9.1398764e-03
   1.0073708e+00   1.9681220e-03
   1.0062970e+00  -2.8918800e-02
   9.8432123e-01   4.6224902e-03
   1.0081845e+00  -1.8221753e-02
   9.9294205e-01  -2.3774818e-02
   1.0161201e+00  -2.0245191e-02
   1.0099579e+00  -1.5299227e-02
   9.9630879e-01   9.7211291e-03
   1.0042929e+00   6.4439375e-03
   9.7493924e-01  -9.4237363e-03
   9.7114374e-01  -1.5850438e-03
   9.8971701e-01   8.4551306e-03
   1.0087709e+00   1.8502073e-02
   9.9869811e-01   2.8383442e-03
   9.7986069e-01  -1.1384493e-02
   9.9967453e-01   1.3106385e-02
   9.8418415e-01  -3.4936097e-02
   1.0247900e+00  -1.4395967e-02
   9.5535305e-01  -1.4329913e-02
   1.0377049e+00   1.3761100e-02
   1.0274232e+00  -1.9292444e-02
   1.0017083e+00   5.7385564e-04
   1.0104043e+00  -1.9829422e-02
   1.0166207e+00   3.8278683e-02
   1.0007761e+00   1.8719341e-02
   9.8244020e-01  -4.5297858e-03
   9.9892944e-01   2.2908677e-02
   1.0310552e+00  -7.2865475e-03
   1.0072928e+00  -2.1794188e-02
   1.0248581e+00   1.9826885e-03
   9.9972997e-01  -2.7243419e-02
   9.9566184e-01  -1.3056950e-02
   9.8814409e-01   2.3032047e-02
   9.9749146e-01   5.2244885e-03
   1.0145163e+00  -1.7817783e-02
   1.0119051e+00  -1.2123999e-02
   9.8195158e-01  -1.7619032e-02
   9.8152702e-01   4.0860996e-04
   1.0380463e+00   3.0160376e-03
   1.0110415e+00  -1.1013986e-02
   9.8512633e-01  -3.6677014e-02
   9.9061794e-01   2.2570962e-02
   1.0181434e+00   1.4845625e-02
   9.8531616e-01  -5.6785238e-03
   9.8006290e-01   3.7212975e-03
   1.0152783e+00   2.5853556e-03
   9.9072554e-01   2.3930993e-02
   9.7973337e-01  -1.3414569e-02
   9.9684619e-01   2.6479107e-03
   1.0181721e+00  -4.2253298e-03
   1.0293497e+00   1.1195797e-02
   1.0138783e+00  -2.2368897e-02
   9.8032765e-01   1.3021011e-02
   1.0000383e+00   4.2589946e-02
   1.0130303e+00   1.5271959e-02
   9.6295947e-01  -1.1812484e-02
   9.9132178e-01  -2.6026687e-03
   9.9019041e-01  -1.2367357e-02
   1.0037997e+00   2.2322052e-02
   1.0132683e+00   1.5193622e-02
   9.8448771e-01  -1.2889012e-03
   1.0074668e+00  -1.6819129e-02
   1.0057579e+00   2.6568220e-02
   1.0028193e+00   1.7170567e-02
   1.0065202e+00  -1.3611450e-02
   1.0021294e+00   4.7472856e-02
   9.7755720e-01   4.5467970e-03
   9.9788695e-01   2.3929736e-02
   9.9171269e-01   1.9906179e-02
   9.7022262e-01   1.8468902e-02
   9.9488551e-01   3.2019686e-02
   1.0406394e+00   4.4665443e-03
   1.0338371e+00  -1.0409696e-02
   1.0159623e+00  -1.3493967e-02
   1.0136179e+00  -7.3297411e-03
   9.7873700e-01   2.4999171e-02
   9.7424186e-01  -1.4378696e-03
   9.8639227e-01  -1.7431758e-03
   1.0049035e+00   8.7638257e-04
   1.0168717e+00   4.5739764e-03
   1.0070171e+00  -1.6022397e-02
   1.0107781e+00   3.5413907e-02
   9.7999567e-01  -6.6722013e-03
   1.0060345e+00   1.8437642e-02
   1.0022965e+00   1.1449991e-03
   9.8792554e-01   6.4058085e-03
   9.9042842e-01  -9.5794738e-03
   9.8330825e-01  -4.6802016e-04
   9.8800366e-01  -1.2534543e-03
   1.0299575e+00  -4.0157512e-02
   9.7172072e-01   1.1635863e-02
   1.0228503e+00  -2.8367017e-02
   9.8399596e-01   1.3318073e-02
   9.7526573e-01  -1.0428897e-02
   9.8130602e-01   2.0037126e-02
   1.0143489e+00   1.1530011e-02
   1.0130023e+00  -3.6558121e-02
   1.0260477e+00  -1.0116333e-02
   1.0112489e+00   2.2649335e-02
   9.7257397e-01  -9.3857620e-03
   1.0136941e+00   7.8576688e-04
   9.9776828e-01  -5.1177613e-03
   9.9768093e-01   2.2685307e-02
   1.0208127e+00   4.7047982e-03
   9.8733193e-01  -1.2085705e-03
   1.0043277e+00  -5.3660039e-03
   1.0014667e+00   9.7952176e-03
   1.0005295e+00  -9.4721478e-03
   1.0067380e+00   1.5494205e-02
   1.0321051e+00   1.7459216e-02
   1.0070396e+00  -3.8442259e-03
   1.0037244e+00   2.3554840e-02
   9.8802162e-01  -3.1568060e-03
   9.7626779e-01   1.7734760e-02
   1.0090306e+00   1.0469310e-02
   9.7924832e-01  -4.6457890e-03
   1.0010653e+00   1.3432254e-02
   9.8566553e-01   2.9303273e-02
   9.9063021e-01  -4.0751077e-03
   9.9143837e-01  -5.1474581e-02
   9.8414553e-01  -1.5238230e-02
   1.0150907e+00   1.4727818e-02
   1.0192434e+00  -8.1839298e-03
   9.9556186e-01  -1.8360493e-02
   1.0231864e+00  -4.3664902e-02
   9.8372921e-01  -1.4431128e-02
   1.0031246e+00  -1.5940566e-02
   1.0004804e+00   1.8336873e-02
   9.7004681e-01  -6.6560871e-03
   9.9407878e-01   2.4972417e-03
   1.0142877e+00  -1.9682671e-02
   1.0059697e+00  -1.4518332e-02
   9.9896202e-01   1.2080016e-02
   9.7876409e-01  -1.6327208e-02
   9.7724282e-01  -5.1934407e-03
   9.9325845e-01  -3.5581895e-02
   9.9538218e-01  -1.5119080e-02
   1.0291295e+00  -1.6608629e-02
   1.0269296e+00   1.3423304e-02
   9.9290231e-01  -1.1984567e-02
   1.0021100e+00  -2.8125747e-02
   1.0057084e+00  -9.9462430e-03
   9.6283387e-01   1.3353201e-02
   9.9075877e-01   8.5521686e-03
   9.6997978e-01  -1.5635419e-02
   9.9889239e-01  -1.0033024e-02
   1.0073501e+00   2.6081199e-03
   9.9413395e-01   1.2494355e-02
   9.9542582e-01  -3.0713569e-03
   1.0036281e+00  -1.8189537e-02
   9.9997224e-01  -2.4094869e-02
   9.6321363e-01   6.9074721e-03
   9.8849959e-01  -1.5615458e-02
   9.9429339e-01  -1.1473540e-02
   9.9744256e-01   8.0311025e-04
   1.0332699e+00   5.8949908e-02
   1.0080127e+00   2.2049701e-02
   1.0103938e+00  -9.3139470e-03
   1.0191945e+00  -3.0987874e-02
   1.0002116e+00  -1.4687463e-02
   1.0214085e+00  -6.0884762e-03
   9.7344842e-01  -2.4312339e-02
   9.8854197e-01  -3.7385454e-03
   9.9317051e-01  -1.3692977e-02
   1.0079064e+00  -3.9547481e-03
   9.9945950e-01  -4.5161252e-03
   1.0417686e+00   1.3836256e-02
   9.9818415e-01   1.7987062e-02
   9.6350545e-01  -3.4340247e-03
   9.9108583e-01  -5.7845466e-03
   1.0013918e+00  -3.2459600e-03
   9.6758989e-01   4.2836973e-02
   9.5641856e-01   4.0152956e-03
   1.0324913e+00   2.0257278e-02
   9.8892987e-01   1.3622484e-02
   1.0049574e+00   2.2739427e-02
   1.0000856e+00  -2.0496613e-02
   9.9449846e-01   1.2386460e-02
   1.0123821e+00   2.5584449e-04
   9.9709479e-01   1.4389299e-02
   1.0272803e+00   1.3900946e-03
   1.0019090e+00  -3.8137576e-02
   1.0041285e+00  -1.8050755e-02
   9.8318964e-01   1.7108278e-02
   9.8891375e-01  -6.6554876e-04
   1.0095908e+00  -1.8531092e-03
   1.0253832e+00  -8.2030151e-03
   9.8215262e-01  -1.7315370e-02
   1.0107240e+00  -2.4809202e-02
   1.0054946e+00  -4.8756526e-02
   1.0195182e+00  -1.2307503e-02
   9.8500049e-01   2.8502162e-02
   1.0030883e+00  -3.9688262e-03
   9.8475749e-01   2.9362850e-03
   9.9117596e-01   5.8486812e-03
   9.5139664e-01   1.4158197e-02
   9.9902293e-01  -1.6674365e-02
   9.9006488e-01   5.8557794e-03
   9.9625662e-01  -1.5370034e-02
   9.8188279e-01   5.5286709e-03
   9.9999202e-01   2.3058427e-02
   1.0397785e+00   1.1968762e-02
   1.0402455e+00   1.4670629e-02
   9.9472858e-01  -3.7189587e-02
   1.0248765e+00  -3.0545432e-03
   9.7147631e-01   3.2568089e-02
   9.9881449e-01   3.6491512e-03
   1.0016236e+00  -5.3742778e-03
   9.8528767e-01   2.0964570e-03
   9.7996156e-01   3.9746997e-02
   1.0160367e+00  -5.1553373e-03
   1.0214610e+00  -2.1509552e-02
   9.8014992e-01   1.9720100e-02
   9.9529302e-01  -1.2803042e-02
   1.0179483e+00   5.1025435e-03
   1.0094639e+00  -5.0068315e-03
   1.0060546e+00   1.3048450e-02
   9.8032136e-01   1.0881598e-02
   1.0091881e+00   1.1169064e-02
   9.6215420e-01  -3.1887167e-02
   9.8288106e-01   2.7384144e-02
   9.8585650e-01  -8.5022357e-03
   9.6296460e-01   7.8394353e-04
   1.0143123e+00  -6.5143798e-03
   9.8923818e-01  -1.2490762e-02
   1.0046839e+00  -1.4869751e-02
   9.6309541e-01  -1.8911250e-02
   9.7419245e-01   1.2981028e-02
   9.8411569e-01   5.2524212e-03
   1.0161342e+00   2.2417752e-03
   1.0233483e+00  -2.0976312e-02
   9.8304668e-01  -5.7004608e-03
   9.9771754e-01  -1.3602957e-02
   1.0145306e+00  -8.3424429e-03
   1.0026576e+00   1.5912469e-03
   9.9097231e-01   2.1648035e-03
   1.0118029e+00  -1.0919045e-02
   9.7557798e-01   3.8284434e-02
   9.8043854e-01  -3.6173371e-02
   1.0307222e+00   4.4957351e-04
   9.7128507e-01   2.3462032e-02
   9.7985311e-01  -8.7166141e-03
   1.0095018e+00  -7.4694694e-05
   1.0026168e+00   6.7179334e-03
   9.9308668e-01   1.1009704e-02
   9.8432668e-01  -2.3435484e-02
   1.0360391e+00   1.7348705e-02
   9.9403666e-01   6.9528312e-03
   9.8541150e-01  -4.6447588e-03
   9.7633115e-01   2.4974556e-02
   1.0236272e+00  -7.9505920e-03
   9.9209638e-01  -6.7793907e-03
   9.9239074e-01   1.4535075e-02
   9.8660915e-01   6.2311518e-03
   9.6213764e-01   1.4190818e-03
   1.0071599e+00  -1.2012171e-02
   9.8138707e-01   5.3949898e-03
   9.8777639e-01  -1.3604146e-02
   1.0292394e+00  -3.0305501e-02
   1.0176445e+00  -1.0510146e-02
   9.8988780e-01  -4.1956665e-02
   1.0372484e+00   1.9322100e-03
   1.0179094e+00   1.0471758e-02
   9.9962520e-01  -1.0134681e-02
   9.7754950e-01  -1.0985962e-02
   1.0338513e+00  -2.3988492e-02
   9.8072327e-01  -2.9816169e-02
   9.9782584e-01  -7.4682238e-03
   1.0085477e+00   2.4614826e-02
   9.9016791e-01  -1.1557583e-02
   1.0256624e+00  -6.8301220e-03
   1.0133712e+00   1.1820421e-02
   9.9923357e-01  -3.3027959e-02
   9.6200530e-01   5.4146647e-04
   9.9983879e-01  -4.1907051e-03
   1.0289759e+00  -2.2207886e-03
   9.8209685e-01  -3.7938437e-03
   1.0044731e+00  -3.2418367e-02
   1.0034863e+00   1.1063146e-02
   9.8729655e-01   3.3206634e-02
   1.0059342e+00   1.8767593e-02
   1.0133742e+00   1.4857276e-02
   1.0359919e+00   8.9599506e-03
   1.0068130e+00  -8.4944477e-03
   1.0214755e+00  -1.5002700e-02
   9.9358390e-01   1.1342249e-02
   1.0180106e+00   1.4046891e-02
   9.8110010e-01  -2.0363509e-02
   1.0049532e+00   5.7620184e-03
   9.7499830e-01  -1.7155284e-02
   9.8330012e-01   4.0641435e-04
   9.8489345e-01   3.3440316e-03
   1.0039627e+00   2.4451558e-02
   1.0158489e+00   1.1539362e-02
   9.7289870e-01  -1.1812306e-02
   9.8105937e-01   4.1199436e-02
   9.7933375e-01  -3.0729041e-02
   1.0030553e+00  -3.3246652e-03
   9.8483534e-01  -8.0435557e-03
   1.0001738e+00  -2.4424886e-03
   1.0372469e+00   2.5160497e-02
   1.0107551e+00  -2.9262889e-02
   1.0176324e+00  -4.1171610e-02
   1.0124319e+00  -2.4106523e-02
   9.9228260e-01  -2.2624109e-02
   9.9420596e-01  -1.0993030e-02
   9.7240463e-01   6.0956947e-03
   9.9876966e-01  -2.5616308e-03
   1.0202165e+00   5.1440276e-03
   1.0399002e+00   2.7099837e-02
   9.9888574e-01  -3.6021858e-02
   9.6720704e-01  -1.3687154e-02
   9.8273072e-01   2.5691068e-02
   9.9258448e-01   1.5766093e-02
   9.8945120e-01  -3.1222096e-02
   1.0218468e+00   3.8212310e-03
   9.9031451e-01  -3.9629653e-03
   9.6519896e-01   9.4620895e-03
   9.7101075e-01   4.3798324e-03
   9.7738998e-01   1.6057573e-03
   9.9173800e-01   4.0388868e-03
   1.0024867e+00  -3.0881000e-02
   9.8384802e-01   2.1013720e-02
   1.0017729e+00  -6.9160387e-03
   1.0028236e+00  -1.9335102e-03
   9.8828164e-01  -1.3651706e-02
   9.9299895e-01   1.9185780e-02
   1.0169110e+00   1.1438724e-02
   1.0266175e+00  -1.5430885e-02
   9.8387488e-01  -2.7801607e-02
   1.0195193e+00   1.5300411e-02
   1.0117204e+00   1.1412703e-02
   9.6622442e-01   6.7214134e-04
   9.7363002e-01   1.7068330e-02
   9.8632911e-01  -2.8749451e-02
   1.0094019e+00   1.1081554e-02
   9.6402587e-01   2.4654235e-02
   9.9504598e-01  -1.6234078e-02
   1.0180329e+00  -3.1508298e-02
   1.0244775e+00  -4.8451232e-02
   9.8986912e-01   4.6710848e-03
   9.8724242e-01  -5.6444749e-03
   1.0105205e+00   1.5677907e-02
   9.9386571e-01   2.4331573e-02
   1.0060079e+00  -7.8002408e-03
   9.5959475e-01   3.1992256e-02
   9.8610194e-01   1.3241360e-02
   1.0288499e+00  -2.6012859e-02
   9.9525822e-01  -1.4548327e-02
   9.6331389e-01  -2.5591668e-03
   9.9457147e-01  -2.4781849e-02
   1.0251372e+00   1.2286443e-02
   1.0139925e+00  -5.1828623e-03
   9.9721562e-01   3.4708787e-02
   1.0112335e+00   6.7943010e-03
   9.8327668e-01   1.3849066e-02
   1.0036455e+00   6.1258343e-03
   1.0282635e+00   1.2251562e-02
   1.0138548e+00  -1.9142410e-03
   1.0186634e+00  -4.3936244e-03
   9.9805831e-01   1.2502626e-04
   9.6804019e-01   1.5221664e-03
   9.6694299e-01   9.9104356e-03
   9.8909516e-01  -5.4211685e-03
   1.0044394e+00  -6.9446821e-03
   9.8031603e-01  -1.7285578e-02
   9.8938724e-01   4.2089525e-03
   1.0152970e+00  -2.9114687e-02
   1.0250781e+00   4.1057723e-03
   9.9016584e-01  -2.1599783e-02
   9.6968482e-01   3.8008003e-02
   9.9218407e-01  -4.6450175e-04
   1.0187119e+00  -1.2130955e-03
   9.5543174e-01  -2.2771911e-02
   1.0047922e+00   1.5265321e-03
   1.0003977e+00  -1.8959596e-02
   9.9526020e-01  -1.0141818e-02
   9.9078688e-01   4.0699931e-03
   9.8521378e-01  -1.0459438e-03
   1.0352826e+00  -1.0368704e-02
   1.0044003e+00   1.5587399e-02
   1.0092698e+00   4.7749997e-03
   1.0046446e+00  -7.2487789e-03
   1.0079398e+00  -4.7603090e-04
   9.9253658e-01   4.6690676e-03
   1.0258251e+00   1.3503383e-02
   1.0102234e+00  -1.1010481e-02
   1.0101902e+00   3.7380007e-03
   9.9803129e-01  -8.0663727e-03
   9.7145989e-01   1.1015710e-02
   1.0141090e+00   3.4644676e-02
   9.8828405e-01  -8.3382544e-03
   9.9731762e-01   6.6356982e-03
   9.7904091e-01  -1.0112396e-02
   1.0095170e+00  -1.7195769e-03
   9.9588510e-01   3.4800843e-03
   9.9982505e-01  -1.7414388e-02
   1.0210795e+00   3.4458861e-02
   9.9060612e-01  -2.6093588e-03
   1.0143311e+00   3.7259359e-04
   1.0173887e+00   8.6432678e-03
   1.0078117e+00  -2.7355666e-02
   9.6896202e-01  -1.4366000e-03
   9.8919209e-01  -2.9946022e-02
   1.0061676e+00   2.2477967e-04
   9.9028720e-01   1.8732511e-02
   9.7047918e-01  -1.6163566e-02
   1.0259758e+00   8.6663844e-03
   9.9288638e-01   2.6432576e-02


==> 2Sol_ldv2_z_Im.dat <==
   0.0000000e+00   7.0000632e-01
   2.0355500e-01   7.0147568e-01
   4.0711000e-01   7.0184388e-01
   6.1066500e-01   7.0263257e-01
   8.1422000e-01   7.0161055e-01
   1.0177750e+00   7.0276260e-01
   1.2213300e+00   7.0472834e-01
   1.4248850e+00   7.0274215e-01
   1.6284400e+00   7.0225524e-01
   1.8319950e+00   7.0105543e-01
   2.0355500e+00   7.0100272e-01
   2.2391050e+00   7.0672058e-01
   2.4426600e+00   7.0586154e-01
   2.6462150e+00   7.0366527e-01
   2.8497700e+00   7.0077037e-01
   3.0533250e+00   7.0347370e-01
   3.2568800e+00   7.0335161e-01
   3.4604350e+00   7.0599333e-01
   3.6639900e+00   7.0481320e-01
   3.8675450e+00   7.0483926e-01
   4.0711000e+00   7.0690719e-01
   4.2746550e+00   7.0743209e-01
   4.4782100e+00   7.0865492e-01
   4.6817650e+00   7.1242126e-01
   4.8853200e+00   7.1299397e-01
   5.0888750e+00   7.1139587e-01
   5.2924300e+00   7.1147407e-01
   5.4959850e+00   7.1022686e-01
   5.6995400e+00   7.0918633e-01
   5.9030950e+00   7.0849142e-01
   6.1066500e+00   7.0930664e-01
   6.3102050e+00   7.0941957e-01
   6.5137600e+00   7.0941467e-01
   6.7173150e+00   7.0813375e-01
   6.9208700e+00   7.0658786e-01
   7.1244250e+00   7.0638013e-01
   7.3279800e+00   7.0762690e-01
   7.5315350e+00   7.0830694e-01
   7.7350900e+00   7.0998878e-01
   7.9386450e+00   7.0878360e-01
   8.1422000e+00   7.0853138e-01
   8.3457550e+00   7.0614368e-01
   8.5493100e+00   7.0779046e-01
   8.7528650e+00   7.1177837e-01
   8.9564200e+00   7.1283540e-01
   9.1599750e+00   7.1727460e-01
   9.3635300e+00   7.1482514e-01
   9.5670850e+00   7.1715496e-01
   9.7706400e+00   7.1384698e-01
   9.9741950e+00   7.1148872e-01
   1.0177750e+01   7.1154336e-01
   1.0381305e+01   7.1303574e-01
   1.0584860e+01   7.1158834e-01
   1.0788415e+01   7.0968191e-01
   1.0991970e+01   7.1075794e-01
   1.1195525e+01   7.0996302e-01
   1.1399080e+01   7.0922339e-01
   1.1602635e+01   7.1095125e-01
   1.1806190e+01   7.1216830e-01
   1.2009745e+01   7.1281946e-01
   1.2213300e+01   7.1294630e-01
   1.2416855e+01   7.1413142e-01
   1.2620410e+01   7.1344275e-01
   1.2823965e+01   7.1376120e-01
   1.3027520e+01   7.1262522e-01
   1.3231075e+01   7.1461145e-01
   1.3434630e+01   7.1499551e-01
   1.3638185e+01   7.1780991e-01
   1.3841740e+01   7.1805759e-01
   1.4045295e+01   7.1588729e-01
   1.4248850e+01   7.1511224e-01
   1.4452405e+01   7.1418109e-01
   1.4655960e+01   7.1744492e-01


==> 2Sol_ldv2_z_Re.dat <==
   0.0000000e+00  -8.8102917e-17
   2.0355500e-01  -4.9488264e-04
   4.0711000e-01  -1.0271347e-04
   6.1066500e-01  -1.1125577e-03
   8.1422000e-01  -1.1784907e-03
   1.0177750e+00  -1.5478580e-03
   1.2213300e+00  -1.1232526e-03
   1.4248850e+00  -1.9104246e-03
   1.6284400e+00  -4.7309611e-03
   1.8319950e+00  -6.8016583e-03
   2.0355500e+00  -8.4299687e-03
   2.2391050e+00  -7.6695328e-03
   2.4426600e+00  -4.8237745e-03
   2.6462150e+00  -4.5183685e-03
   2.8497700e+00  -6.2314370e-03
   3.0533250e+00  -6.6530710e-03
   3.2568800e+00  -6.5462239e-03
   3.4604350e+00  -8.3503219e-03
   3.6639900e+00  -1.3094302e-02
   3.8675450e+00  -1.1278480e-02
   4.0711000e+00  -1.0038563e-02
   4.2746550e+00  -9.5925627e-03
   4.4782100e+00  -9.5450511e-03
   4.6817650e+00  -7.0654226e-03
   4.8853200e+00  -6.7347891e-03
   5.0888750e+00  -6.0098889e-03
   5.2924300e+00  -5.4636717e-03
   5.4959850e+00  -6.6608544e-03
   5.6995400e+00  -7.3007100e-03
   5.9030950e+00  -7.4817880e-03
   6.1066500e+00  -7.6896023e-03
   6.3102050e+00  -7.2492434e-03
   6.5137600e+00  -6.4414841e-03
   6.7173150e+00  -6.3195829e-03
   6.9208700e+00  -6.5791424e-03
   7.1244250e+00  -7.7921618e-03
   7.3279800e+00  -7.1720248e-03
   7.5315350e+00  -7.4926352e-03
   7.7350900e+00  -9.0714463e-03
   7.9386450e+00  -9.1371062e-03
   8.1422000e+00  -9.2719134e-03
   8.3457550e+00  -9.2277191e-03
   8.5493100e+00  -7.1333450e-03
   8.7528650e+00  -4.5356768e-03
   8.9564200e+00  -5.6629829e-03
   9.1599750e+00  -2.7584198e-03
   9.3635300e+00  -2.9124394e-03
   9.5670850e+00  -4.8856016e-03
   9.7706400e+00  -3.0733435e-03
   9.9741950e+00  -2.2247121e-03
   1.0177750e+01  -3.1906945e-03
   1.0381305e+01  -2.0568935e-03
   1.0584860e+01  -3.4096530e-03
   1.0788415e+01  -5.0328325e-03
   1.0991970e+01  -5.3438769e-03
   1.1195525e+01  -5.9983333e-03
   1.1399080e+01  -6.9925292e-03
   1.1602635e+01  -7.3122816e-03
   1.1806190e+01  -8.4634661e-03
   1.2009745e+01  -8.5219984e-03
   1.2213300e+01  -9.1067573e-03
   1.2416855e+01  -8.9034692e-03
   1.2620410e+01  -8.6872494e-03
   1.2823965e+01  -7.7479957e-03
   1.3027520e+01  -7.6380441e-03
   1.3231075e+01  -7.8667822e-03
   1.3434630e+01  -8.8759644e-03
   1.3638185e+01  -8.2491044e-03
   1.3841740e+01  -8.1680665e-03
   1.4045295e+01  -7.6441289e-03
   1.4248850e+01  -9.2359588e-03
   1.4452405e+01  -9.6496896e-03
   1.4655960e+01  -7.0406727e-03


==> 2Sol_sym_ldv1_b1_b2_cov.dat <==
   1.6284400e+00   1.6178211e-03
   3.2568800e+00   3.6171678e-02
   4.8853200e+00   3.5692964e-01
   6.5137600e+00   2.9995795e-01
   8.1422000e+00   3.8289059e-01
   9.7706400e+00   5.8091027e-01
   1.1399080e+01   8.8920264e-01
   1.3027520e+01   1.1765757e+00
   1.4655960e+01   1.3369131e+00


==> 2Sol_sym_ldv1_b1_bd_cov.dat <==
   1.6284400e+00  -8.1809591e-04
   3.2568800e+00  -1.6762544e-03
   4.8853200e+00  -1.0644878e-03
   6.5137600e+00  -1.1028597e-03
   8.1422000e+00  -2.5700655e-03
   9.7706400e+00  -3.8323491e-03
   1.1399080e+01  -2.7895234e-03
   1.3027520e+01  -6.1530342e-04
   1.4655960e+01  -2.0126814e-03


==> 2Sol_sym_ldv1_b1_ideal_b2_ideal_cov.dat <==
   1.6284400e+00   2.3836374e-02
   3.2568800e+00   4.0201665e-02
   4.8853200e+00   5.6895474e-02
   6.5137600e+00   2.8952639e-01
   8.1422000e+00   2.9081902e-01
   9.7706400e+00   2.9236241e-01
   1.1399080e+01   2.9826271e-01
   1.3027520e+01   3.0264648e-01
   1.4655960e+01   3.0685107e-01


==> 2Sol_sym_ldv2_b1_b2_cov.dat <==
   1.6284400e+00   1.2518409e-03
   3.2568800e+00   1.0125231e-02
   4.8853200e+00   1.2181430e-01
   6.5137600e+00   1.0190408e-01
   8.1422000e+00   1.2190921e-01
   9.7706400e+00   1.7836182e-01
   1.1399080e+01   2.9514354e-01
   1.3027520e+01   4.2730124e-01
   1.4655960e+01   6.1067428e-01


==> 2Sol_sym_ldv2_b1_bd_cov.dat <==
   1.6284400e+00  -1.6423460e-03
   3.2568800e+00  -2.7763247e-03
   4.8853200e+00  -1.5456906e-03
   6.5137600e+00  -1.2140709e-03
   8.1422000e+00  -2.7260623e-03
   9.7706400e+00  -4.8515921e-03
   1.1399080e+01  -2.9516720e-03
   1.3027520e+01  -1.4964705e-03
   1.4655960e+01  -3.7794657e-03


==> 2Sol_sym_ldv2_b1_ideal_b2_ideal_cov.dat <==
   1.6284400e+00   5.2654120e-03
   3.2568800e+00   9.5224004e-03
   4.8853200e+00   1.6110468e-02
   6.5137600e+00   8.8974318e-02
   8.1422000e+00   8.8353939e-02
   9.7706400e+00   8.9176537e-02
   1.1399080e+01   9.4321255e-02
   1.3027520e+01   9.8484691e-02
   1.4655960e+01   1.0310423e-01


==> PSK_EV1_histo.dat <==
  -9.6551724e-03   2.8086207e-01   0.0000000e+00
  -9.6551724e-03   2.8258621e-01   0.0000000e+00
  -9.6551724e-03   2.8431034e-01   0.0000000e+00
  -9.6551724e-03   2.8603448e-01   0.0000000e+00
  -9.6551724e-03   2.8775862e-01   0.0000000e+00
  -9.6551724e-03   2.8948276e-01   0.0000000e+00
  -9.6551724e-03   2.9120690e-01   0.0000000e+00
  -9.6551724e-03   2.9293103e-01   0.0000000e+00
  -9.6551724e-03   2.9465517e-01   0.0000000e+00
  -9.6551724e-03   2.9637931e-01   1.0000000e+00
  -9.6551724e-03   2.9810345e-01   0.0000000e+00
  -9.6551724e-03   2.9982759e-01   0.0000000e+00
  -9.6551724e-03   3.0155172e-01   0.0000000e+00
  -9.6551724e-03   3.0327586e-01   0.0000000e+00
  -9.6551724e-03   3.0500000e-01   0.0000000e+00
  -9.6551724e-03   3.0672414e-01   0.0000000e+00
  -9.6551724e-03   3.0844828e-01   0.0000000e+00
  -9.6551724e-03   3.1017241e-01   0.0000000e+00
  -9.6551724e-03   3.1189655e-01   0.0000000e+00
  -9.6551724e-03   3.1362069e-01   0.0000000e+00
  -9.6551724e-03   3.1534483e-01   0.0000000e+00
  -9.6551724e-03   3.1706897e-01   0.0000000e+00
  -9.6551724e-03   3.1879310e-01   0.0000000e+00
  -9.6551724e-03   3.2051724e-01   0.0000000e+00
  -9.6551724e-03   3.2224138e-01   0.0000000e+00
  -9.6551724e-03   3.2396552e-01   0.0000000e+00
  -9.6551724e-03   3.2568966e-01   0.0000000e+00
  -9.6551724e-03   3.2741379e-01   0.0000000e+00
  -9.6551724e-03   3.2913793e-01   0.0000000e+00
  -9.6551724e-03   3.3086207e-01   0.0000000e+00
  -8.9655172e-03   2.8086207e-01   0.0000000e+00
  -8.9655172e-03   2.8258621e-01   0.0000000e+00
  -8.9655172e-03   2.8431034e-01   0.0000000e+00
  -8.9655172e-03   2.8603448e-01   0.0000000e+00
  -8.9655172e-03   2.8775862e-01   1.0000000e+00
  -8.9655172e-03   2.8948276e-01   1.0000000e+00
  -8.9655172e-03   2.9120690e-01   1.0000000e+00
  -8.9655172e-03   2.9293103e-01   0.0000000e+00
  -8.9655172e-03   2.9465517e-01   0.0000000e+00
  -8.9655172e-03   2.9637931e-01   0.0000000e+00
  -8.9655172e-03   2.9810345e-01   1.0000000e+00
  -8.9655172e-03   2.9982759e-01   1.0000000e+00
  -8.9655172e-03   3.0155172e-01   0.0000000e+00
  -8.9655172e-03   3.0327586e-01   3.0000000e+00
  -8.9655172e-03   3.0500000e-01   1.0000000e+00
  -8.9655172e-03   3.0672414e-01   1.0000000e+00
  -8.9655172e-03   3.0844828e-01   0.0000000e+00
  -8.9655172e-03   3.1017241e-01   1.0000000e+00
  -8.9655172e-03   3.1189655e-01   1.0000000e+00
  -8.9655172e-03   3.1362069e-01   0.0000000e+00
  -8.9655172e-03   3.1534483e-01   1.0000000e+00
  -8.9655172e-03   3.1706897e-01   0.0000000e+00
  -8.9655172e-03   3.1879310e-01   1.0000000e+00
  -8.9655172e-03   3.2051724e-01   0.0000000e+00
  -8.9655172e-03   3.2224138e-01   0.0000000e+00
  -8.9655172e-03   3.2396552e-01   0.0000000e+00
  -8.9655172e-03   3.2568966e-01   0.0000000e+00
  -8.9655172e-03   3.2741379e-01   0.0000000e+00
  -8.9655172e-03   3.2913793e-01   0.0000000e+00
  -8.9655172e-03   3.3086207e-01   0.0000000e+00
  -8.2758621e-03   2.8086207e-01   0.0000000e+00
  -8.2758621e-03   2.8258621e-01   0.0000000e+00
  -8.2758621e-03   2.8431034e-01   0.0000000e+00
  -8.2758621e-03   2.8603448e-01   0.0000000e+00
  -8.2758621e-03   2.8775862e-01   0.0000000e+00
  -8.2758621e-03   2.8948276e-01   0.0000000e+00
  -8.2758621e-03   2.9120690e-01   1.0000000e+00
  -8.2758621e-03   2.9293103e-01   0.0000000e+00
  -8.2758621e-03   2.9465517e-01   0.0000000e+00
  -8.2758621e-03   2.9637931e-01   2.0000000e+00
  -8.2758621e-03   2.9810345e-01   0.0000000e+00
  -8.2758621e-03   2.9982759e-01   0.0000000e+00
  -8.2758621e-03   3.0155172e-01   1.0000000e+00
  -8.2758621e-03   3.0327586e-01   2.0000000e+00
  -8.2758621e-03   3.0500000e-01   1.0000000e+00
  -8.2758621e-03   3.0672414e-01   2.0000000e+00
  -8.2758621e-03   3.0844828e-01   2.0000000e+00
  -8.2758621e-03   3.1017241e-01   2.0000000e+00
  -8.2758621e-03   3.1189655e-01   2.0000000e+00
  -8.2758621e-03   3.1362069e-01   0.0000000e+00
  -8.2758621e-03   3.1534483e-01   0.0000000e+00
  -8.2758621e-03   3.1706897e-01   1.0000000e+00
  -8.2758621e-03   3.1879310e-01   0.0000000e+00
  -8.2758621e-03   3.2051724e-01   2.0000000e+00
  -8.2758621e-03   3.2224138e-01   0.0000000e+00
  -8.2758621e-03   3.2396552e-01   0.0000000e+00
  -8.2758621e-03   3.2568966e-01   1.0000000e+00
  -8.2758621e-03   3.2741379e-01   0.0000000e+00
  -8.2758621e-03   3.2913793e-01   0.0000000e+00
  -8.2758621e-03   3.3086207e-01   0.0000000e+00
  -7.5862069e-03   2.8086207e-01   0.0000000e+00
  -7.5862069e-03   2.8258621e-01   0.0000000e+00
  -7.5862069e-03   2.8431034e-01   1.0000000e+00
  -7.5862069e-03   2.8603448e-01   0.0000000e+00
  -7.5862069e-03   2.8775862e-01   0.0000000e+00
  -7.5862069e-03   2.8948276e-01   1.0000000e+00
  -7.5862069e-03   2.9120690e-01   1.0000000e+00
  -7.5862069e-03   2.9293103e-01   1.0000000e+00
  -7.5862069e-03   2.9465517e-01   3.0000000e+00
  -7.5862069e-03   2.9637931e-01   4.0000000e+00
  -7.5862069e-03   2.9810345e-01   2.0000000e+00
  -7.5862069e-03   2.9982759e-01   3.0000000e+00
  -7.5862069e-03   3.0155172e-01   2.0000000e+00
  -7.5862069e-03   3.0327586e-01   2.0000000e+00
  -7.5862069e-03   3.0500000e-01   5.0000000e+00
  -7.5862069e-03   3.0672414e-01   1.0000000e+00
  -7.5862069e-03   3.0844828e-01   3.0000000e+00
  -7.5862069e-03   3.1017241e-01   2.0000000e+00
  -7.5862069e-03   3.1189655e-01   0.0000000e+00
  -7.5862069e-03   3.1362069e-01   2.0000000e+00
  -7.5862069e-03   3.1534483e-01   2.0000000e+00
  -7.5862069e-03   3.1706897e-01   0.0000000e+00
  -7.5862069e-03   3.1879310e-01   0.0000000e+00
  -7.5862069e-03   3.2051724e-01   0.0000000e+00
  -7.5862069e-03   3.2224138e-01   1.0000000e+00
  -7.5862069e-03   3.2396552e-01   0.0000000e+00
  -7.5862069e-03   3.2568966e-01   0.0000000e+00
  -7.5862069e-03   3.2741379e-01   0.0000000e+00
  -7.5862069e-03   3.2913793e-01   1.0000000e+00
  -7.5862069e-03   3.3086207e-01   0.0000000e+00
  -6.8965517e-03   2.8086207e-01   0.0000000e+00
  -6.8965517e-03   2.8258621e-01   0.0000000e+00
  -6.8965517e-03   2.8431034e-01   2.0000000e+00
  -6.8965517e-03   2.8603448e-01   1.0000000e+00
  -6.8965517e-03   2.8775862e-01   1.0000000e+00
  -6.8965517e-03   2.8948276e-01   0.0000000e+00
  -6.8965517e-03   2.9120690e-01   1.0000000e+00
  -6.8965517e-03   2.9293103e-01   2.0000000e+00
  -6.8965517e-03   2.9465517e-01   3.0000000e+00
  -6.8965517e-03   2.9637931e-01   4.0000000e+00
  -6.8965517e-03   2.9810345e-01   4.0000000e+00
  -6.8965517e-03   2.9982759e-01   1.0000000e+00
  -6.8965517e-03   3.0155172e-01   2.0000000e+00
  -6.8965517e-03   3.0327586e-01   4.0000000e+00
  -6.8965517e-03   3.0500000e-01   5.0000000e+00
  -6.8965517e-03   3.0672414e-01   4.0000000e+00
  -6.8965517e-03   3.0844828e-01   2.0000000e+00
  -6.8965517e-03   3.1017241e-01   1.0000000e+00
  -6.8965517e-03   3.1189655e-01   5.0000000e+00
  -6.8965517e-03   3.1362069e-01   5.0000000e+00
  -6.8965517e-03   3.1534483e-01   2.0000000e+00
  -6.8965517e-03   3.1706897e-01   2.0000000e+00
  -6.8965517e-03   3.1879310e-01   1.0000000e+00
  -6.8965517e-03   3.2051724e-01   3.0000000e+00
  -6.8965517e-03   3.2224138e-01   2.0000000e+00
  -6.8965517e-03   3.2396552e-01   1.0000000e+00
  -6.8965517e-03   3.2568966e-01   0.0000000e+00
  -6.8965517e-03   3.2741379e-01   0.0000000e+00
  -6.8965517e-03   3.2913793e-01   0.0000000e+00
  -6.8965517e-03   3.3086207e-01   0.0000000e+00
  -6.2068966e-03   2.8086207e-01   0.0000000e+00
  -6.2068966e-03   2.8258621e-01   0.0000000e+00
  -6.2068966e-03   2.8431034e-01   0.0000000e+00
  -6.2068966e-03   2.8603448e-01   2.0000000e+00
  -6.2068966e-03   2.8775862e-01   3.0000000e+00
  -6.2068966e-03   2.8948276e-01   0.0000000e+00
  -6.2068966e-03   2.9120690e-01   2.0000000e+00
  -6.2068966e-03   2.9293103e-01   3.0000000e+00
  -6.2068966e-03   2.9465517e-01   1.0000000e+00
  -6.2068966e-03   2.9637931e-01   4.0000000e+00
  -6.2068966e-03   2.9810345e-01   7.0000000e+00
  -6.2068966e-03   2.9982759e-01   5.0000000e+00
  -6.2068966e-03   3.0155172e-01   5.0000000e+00
  -6.2068966e-03   3.0327586e-01   9.0000000e+00
  -6.2068966e-03   3.0500000e-01   5.0000000e+00
  -6.2068966e-03   3.0672414e-01   6.0000000e+00
  -6.2068966e-03   3.0844828e-01   5.0000000e+00
  -6.2068966e-03   3.1017241e-01   1.0000000e+00
  -6.2068966e-03   3.1189655e-01   4.0000000e+00
  -6.2068966e-03   3.1362069e-01   2.0000000e+00
  -6.2068966e-03   3.1534483e-01   7.0000000e+00
  -6.2068966e-03   3.1706897e-01   4.0000000e+00
  -6.2068966e-03   3.1879310e-01   1.0000000e+00
  -6.2068966e-03   3.2051724e-01   1.0000000e+00
  -6.2068966e-03   3.2224138e-01   3.0000000e+00
  -6.2068966e-03   3.2396552e-01   0.0000000e+00
  -6.2068966e-03   3.2568966e-01   1.0000000e+00
  -6.2068966e-03   3.2741379e-01   0.0000000e+00
  -6.2068966e-03   3.2913793e-01   0.0000000e+00
  -6.2068966e-03   3.3086207e-01   0.0000000e+00
  -5.5172414e-03   2.8086207e-01   0.0000000e+00
  -5.5172414e-03   2.8258621e-01   1.0000000e+00
  -5.5172414e-03   2.8431034e-01   0.0000000e+00
  -5.5172414e-03   2.8603448e-01   2.0000000e+00
  -5.5172414e-03   2.8775862e-01   2.0000000e+00
  -5.5172414e-03   2.8948276e-01   2.0000000e+00
  -5.5172414e-03   2.9120690e-01   5.0000000e+00
  -5.5172414e-03   2.9293103e-01   1.0000000e+00
  -5.5172414e-03   2.9465517e-01   3.0000000e+00
  -5.5172414e-03   2.9637931e-01   8.0000000e+00
  -5.5172414e-03   2.9810345e-01   8.0000000e+00
  -5.5172414e-03   2.9982759e-01   8.0000000e+00
  -5.5172414e-03   3.0155172e-01   7.0000000e+00
  -5.5172414e-03   3.0327586e-01   9.0000000e+00
  -5.5172414e-03   3.0500000e-01   1.1000000e+01
  -5.5172414e-03   3.0672414e-01   9.0000000e+00
  -5.5172414e-03   3.0844828e-01   8.0000000e+00
  -5.5172414e-03   3.1017241e-01   9.0000000e+00
  -5.5172414e-03   3.1189655e-01   8.0000000e+00
  -5.5172414e-03   3.1362069e-01   4.0000000e+00
  -5.5172414e-03   3.1534483e-01   3.0000000e+00
  -5.5172414e-03   3.1706897e-01   3.0000000e+00
  -5.5172414e-03   3.1879310e-01   6.0000000e+00
  -5.5172414e-03   3.2051724e-01   3.0000000e+00
  -5.5172414e-03   3.2224138e-01   4.0000000e+00
  -5.5172414e-03   3.2396552e-01   2.0000000e+00
  -5.5172414e-03   3.2568966e-01   2.0000000e+00
  -5.5172414e-03   3.2741379e-01   0.0000000e+00
  -5.5172414e-03   3.2913793e-01   0.0000000e+00
  -5.5172414e-03   3.3086207e-01   0.0000000e+00
  -4.8275862e-03   2.8086207e-01   1.0000000e+00
  -4.8275862e-03   2.8258621e-01   2.0000000e+00
  -4.8275862e-03   2.8431034e-01   0.0000000e+00
  -4.8275862e-03   2.8603448e-01   3.0000000e+00
  -4.8275862e-03   2.8775862e-01   1.0000000e+00
  -4.8275862e-03   2.8948276e-01   8.0000000e+00
  -4.8275862e-03   2.9120690e-01   1.0000000e+01
  -4.8275862e-03   2.9293103e-01   7.0000000e+00
  -4.8275862e-03   2.9465517e-01   5.0000000e+00
  -4.8275862e-03   2.9637931e-01   9.0000000e+00
  -4.8275862e-03   2.9810345e-01   1.0000000e+01
  -4.8275862e-03   2.9982759e-01   1.0000000e+01
  -4.8275862e-03   3.0155172e-01   1.3000000e+01
  -4.8275862e-03   3.0327586e-01   1.3000000e+01
  -4.8275862e-03   3.0500000e-01   1.1000000e+01
  -4.8275862e-03   3.0672414e-01   9.0000000e+00
  -4.8275862e-03   3.0844828e-01   1.8000000e+01
  -4.8275862e-03   3.1017241e-01   1.3000000e+01
  -4.8275862e-03   3.1189655e-01   4.0000000e+00
  -4.8275862e-03   3.1362069e-01   6.0000000e+00
  -4.8275862e-03   3.1534483e-01   9.0000000e+00
  -4.8275862e-03   3.1706897e-01   7.0000000e+00
  -4.8275862e-03   3.1879310e-01   1.0000000e+01
  -4.8275862e-03   3.2051724e-01   7.0000000e+00
  -4.8275862e-03   3.2224138e-01   0.0000000e+00
  -4.8275862e-03   3.2396552e-01   4.0000000e+00
  -4.8275862e-03   3.2568966e-01   1.0000000e+00
  -4.8275862e-03   3.2741379e-01   2.0000000e+00
  -4.8275862e-03   3.2913793e-01   1.0000000e+00
  -4.8275862e-03   3.3086207e-01   0.0000000e+00
  -4.1379310e-03   2.8086207e-01   1.0000000e+00
  -4.1379310e-03   2.8258621e-01   0.0000000e+00
  -4.1379310e-03   2.8431034e-01   1.0000000e+00
  -4.1379310e-03   2.8603448e-01   0.0000000e+00
  -4.1379310e-03   2.8775862e-01   7.0000000e+00
  -4.1379310e-03   2.8948276e-01   5.0000000e+00
  -4.1379310e-03   2.9120690e-01   1.8000000e+01
  -4.1379310e-03   2.9293103e-01   1.1000000e+01
  -4.1379310e-03   2.9465517e-01   1.3000000e+01
  -4.1379310e-03   2.9637931e-01   1.1000000e+01
  -4.1379310e-03   2.9810345e-01   1.5000000e+01
  -4.1379310e-03   2.9982759e-01   1.5000000e+01
  -4.1379310e-03   3.0155172e-01   1.5000000e+01
  -4.1379310e-03   3.0327586e-01   1.7000000e+01
  -4.1379310e-03   3.0500000e-01   1.7000000e+01
  -4.1379310e-03   3.0672414e-01   1.6000000e+01
  -4.1379310e-03   3.0844828e-01   2.3000000e+01
  -4.1379310e-03   3.1017241e-01   1.1000000e+01
  -4.1379310e-03   3.1189655e-01   1.1000000e+01
  -4.1379310e-03   3.1362069e-01   1.4000000e+01
  -4.1379310e-03   3.1534483e-01   5.0000000e+00
  -4.1379310e-03   3.1706897e-01   1.0000000e+01
  -4.1379310e-03   3.1879310e-01   9.0000000e+00
  -4.1379310e-03   3.2051724e-01   4.0000000e+00
  -4.1379310e-03   3.2224138e-01   4.0000000e+00
  -4.1379310e-03   3.2396552e-01   2.0000000e+00
  -4.1379310e-03   3.2568966e-01   5.0000000e+00
  -4.1379310e-03   3.2741379e-01   2.0000000e+00
  -4.1379310e-03   3.2913793e-01   1.0000000e+00
  -4.1379310e-03   3.3086207e-01   0.0000000e+00
  -3.4482759e-03   2.8086207e-01   2.0000000e+00
  -3.4482759e-03   2.8258621e-01   0.0000000e+00
  -3.4482759e-03   2.8431034e-01   6.0000000e+00
  -3.4482759e-03   2.8603448e-01   2.0000000e+00
  -3.4482759e-03   2.8775862e-01   5.0000000e+00
  -3.4482759e-03   2.8948276e-01   6.0000000e+00
  -3.4482759e-03   2.9120690e-01   9.0000000e+00
  -3.4482759e-03   2.9293103e-01   1.4000000e+01
  -3.4482759e-03   2.9465517e-01   1.3000000e+01
  -3.4482759e-03   2.9637931e-01   1.4000000e+01
  -3.4482759e-03   2.9810345e-01   1.2000000e+01
  -3.4482759e-03   2.9982759e-01   2.1000000e+01
  -3.4482759e-03   3.0155172e-01   2.3000000e+01
  -3.4482759e-03   3.0327586e-01   2.4000000e+01
  -3.4482759e-03   3.0500000e-01   1.4000000e+01
  -3.4482759e-03   3.0672414e-01   1.5000000e+01
  -3.4482759e-03   3.0844828e-01   1.7000000e+01
  -3.4482759e-03   3.1017241e-01   2.0000000e+01
  -3.4482759e-03   3.1189655e-01   1.6000000e+01
  -3.4482759e-03   3.1362069e-01   1.9000000e+01
  -3.4482759e-03   3.1534483e-01   2.3000000e+01
  -3.4482759e-03   3.1706897e-01   1.3000000e+01
  -3.4482759e-03   3.1879310e-01   8.0000000e+00
  -3.4482759e-03   3.2051724e-01   5.0000000e+00
  -3.4482759e-03   3.2224138e-01   8.0000000e+00
  -3.4482759e-03   3.2396552e-01   2.0000000e+00
  -3.4482759e-03   3.2568966e-01   8.0000000e+00
  -3.4482759e-03   3.2741379e-01   1.0000000e+00
  -3.4482759e-03   3.2913793e-01   5.0000000e+00
  -3.4482759e-03   3.3086207e-01   0.0000000e+00
  -2.7586207e-03   2.8086207e-01   1.0000000e+00
  -2.7586207e-03   2.8258621e-01   3.0000000e+00
  -2.7586207e-03   2.8431034e-01   6.0000000e+00
  -2.7586207e-03   2.8603448e-01   5.0000000e+00
  -2.7586207e-03   2.8775862e-01   6.0000000e+00
  -2.7586207e-03   2.8948276e-01   5.0000000e+00
  -2.7586207e-03   2.9120690e-01   1.6000000e+01
  -2.7586207e-03   2.9293103e-01   1.0000000e+01
  -2.7586207e-03   2.9465517e-01   1.5000000e+01
  -2.7586207e-03   2.9637931e-01   1.0000000e+01
  -2.7586207e-03   2.9810345e-01   1.6000000e+01
  -2.7586207e-03   2.9982759e-01   2.0000000e+01
  -2.7586207e-03   3.0155172e-01   1.8000000e+01
  -2.7586207e-03   3.0327586e-01   2.5000000e+01
  -2.7586207e-03   3.0500000e-01   2.4000000e+01
  -2.7586207e-03   3.0672414e-01   1.9000000e+01
  -2.7586207e-03   3.0844828e-01   2.1000000e+01
  -2.7586207e-03   3.1017241e-01   1.9000000e+01
  -2.7586207e-03   3.1189655e-01   2.4000000e+01
  -2.7586207e-03   3.1362069e-01   9.0000000e+00
  -2.7586207e-03   3.1534483e-01   1.8000000e+01
  -2.7586207e-03   3.1706897e-01   1.3000000e+01
  -2.7586207e-03   3.1879310e-01   9.0000000e+00
  -2.7586207e-03   3.2051724e-01   9.0000000e+00
  -2.7586207e-03   3.2224138e-01   4.0000000e+00
  -2.7586207e-03   3.2396552e-01   4.0000000e+00
  -2.7586207e-03   3.2568966e-01   1.0000000e+00
  -2.7586207e-03   3.2741379e-01   4.0000000e+00
  -2.7586207e-03   3.2913793e-01   1.0000000e+00
  -2.7586207e-03   3.3086207e-01   0.0000000e+00
  -2.0689655e-03   2.8086207e-01   1.0000000e+00
  -2.0689655e-03   2.8258621e-01   3.0000000e+00
  -2.0689655e-03   2.8431034e-01   8.0000000e+00
  -2.0689655e-03   2.8603448e-01   6.0000000e+00
  -2.0689655e-03   2.8775862e-01   4.0000000e+00
  -2.0689655e-03   2.8948276e-01   1.4000000e+01
  -2.0689655e-03   2.9120690e-01   8.0000000e+00
  -2.0689655e-03   2.9293103e-01   1.0000000e+01
  -2.0689655e-03   2.9465517e-01   1.2000000e+01
  -2.0689655e-03   2.9637931e-01   1.2000000e+01
  -2.0689655e-03   2.9810345e-01   1.8000000e+01
  -2.0689655e-03   2.9982759e-01   1.9000000e+01
  -2.0689655e-03   3.0155172e-01   1.2000000e+01
  -2.0689655e-03   3.0327586e-01   2.1000000e+01
  -2.0689655e-03   3.0500000e-01   2.1000000e+01
  -2.0689655e-03   3.0672414e-01   3.4000000e+01
  -2.0689655e-03   3.0844828e-01   2.0000000e+01
  -2.0689655e-03   3.1017241e-01   2.9000000e+01
  -2.0689655e-03   3.1189655e-01   2.3000000e+01
  -2.0689655e-03   3.1362069e-01   2.0000000e+01
  -2.0689655e-03   3.1534483e-01   1.6000000e+01
  -2.0689655e-03   3.1706897e-01   2.2000000e+01
  -2.0689655e-03   3.1879310e-01   1.4000000e+01
  -2.0689655e-03   3.2051724e-01   1.1000000e+01
  -2.0689655e-03   3.2224138e-01   7.0000000e+00
  -2.0689655e-03   3.2396552e-01   1.0000000e+01
  -2.0689655e-03   3.2568966e-01   5.0000000e+00
  -2.0689655e-03   3.2741379e-01   1.0000000e+00
  -2.0689655e-03   3.2913793e-01   2.0000000e+00
  -2.0689655e-03   3.3086207e-01   0.0000000e+00
  -1.3793103e-03   2.8086207e-01   4.0000000e+00
  -1.3793103e-03   2.8258621e-01   5.0000000e+00
  -1.3793103e-03   2.8431034e-01   5.0000000e+00
  -1.3793103e-03   2.8603448e-01   4.0000000e+00
  -1.3793103e-03   2.8775862e-01   7.0000000e+00
  -1.3793103e-03   2.8948276e-01   1.1000000e+01
  -1.3793103e-03   2.9120690e-01   8.0000000e+00
  -1.3793103e-03   2.9293103e-01   1.7000000e+01
  -1.3793103e-03   2.9465517e-01   1.7000000e+01
  -1.3793103e-03   2.9637931e-01   1.7000000e+01
  -1.3793103e-03   2.9810345e-01   2.3000000e+01
  -1.3793103e-03   2.9982759e-01   1.9000000e+01
  -1.3793103e-03   3.0155172e-01   3.0000000e+01
  -1.3793103e-03   3.0327586e-01   1.1000000e+01
  -1.3793103e-03   3.0500000e-01   2.9000000e+01
  -1.3793103e-03   3.0672414e-01   2.6000000e+01
  -1.3793103e-03   3.0844828e-01   2.7000000e+01
  -1.3793103e-03   3.1017241e-01   2.1000000e+01
  -1.3793103e-03   3.1189655e-01   2.3000000e+01
  -1.3793103e-03   3.1362069e-01   1.7000000e+01
  -1.3793103e-03   3.1534483e-01   1.3000000e+01
  -1.3793103e-03   3.1706897e-01   7.0000000e+00
  -1.3793103e-03   3.1879310e-01   1.4000000e+01
  -1.3793103e-03   3.2051724e-01   7.0000000e+00
  -1.3793103e-03   3.2224138e-01   7.0000000e+00
  -1.3793103e-03   3.2396552e-01   5.0000000e+00
  -1.3793103e-03   3.2568966e-01   3.0000000e+00
  -1.3793103e-03   3.2741379e-01   1.0000000e+00
  -1.3793103e-03   3.2913793e-01   4.0000000e+00
  -1.3793103e-03   3.3086207e-01   0.0000000e+00
  -6.8965517e-04   2.8086207e-01   1.0000000e+00
  -6.8965517e-04   2.8258621e-01   4.0000000e+00
  -6.8965517e-04   2.8431034e-01   2.0000000e+00
  -6.8965517e-04   2.8603448e-01   5.0000000e+00
  -6.8965517e-04   2.8775862e-01   9.0000000e+00
  -6.8965517e-04   2.8948276e-01   1.0000000e+01
  -6.8965517e-04   2.9120690e-01   6.0000000e+00
  -6.8965517e-04   2.9293103e-01   7.0000000e+00
  -6.8965517e-04   2.9465517e-01   1.9000000e+01
  -6.8965517e-04   2.9637931e-01   1.8000000e+01
  -6.8965517e-04   2.9810345e-01   2.0000000e+01
  -6.8965517e-04   2.9982759e-01   2.0000000e+01
  -6.8965517e-04   3.0155172e-01   2.8000000e+01
  -6.8965517e-04   3.0327586e-01   2.4000000e+01
  -6.8965517e-04   3.0500000e-01   2.8000000e+01
  -6.8965517e-04   3.0672414e-01   2.3000000e+01
  -6.8965517e-04   3.0844828e-01   2.0000000e+01
  -6.8965517e-04   3.1017241e-01   1.9000000e+01
  -6.8965517e-04   3.1189655e-01   2.6000000e+01
  -6.8965517e-04   3.1362069e-01   2.6000000e+01
  -6.8965517e-04   3.1534483e-01   1.9000000e+01
  -6.8965517e-04   3.1706897e-01   9.0000000e+00
  -6.8965517e-04   3.1879310e-01   1.1000000e+01
  -6.8965517e-04   3.2051724e-01   9.0000000e+00
  -6.8965517e-04   3.2224138e-01   4.0000000e+00
  -6.8965517e-04   3.2396552e-01   4.0000000e+00
  -6.8965517e-04   3.2568966e-01   9.0000000e+00
  -6.8965517e-04   3.2741379e-01   0.0000000e+00
  -6.8965517e-04   3.2913793e-01   2.0000000e+00
  -6.8965517e-04   3.3086207e-01   0.0000000e+00
   8.6736174e-18   2.8086207e-01   0.0000000e+00
   8.6736174e-18   2.8258621e-01   3.0000000e+00
   8.6736174e-18   2.8431034e-01   1.0000000e+00
   8.6736174e-18   2.8603448e-01   2.0000000e+00
   8.6736174e-18   2.8775862e-01   1.1000000e+01
   8.6736174e-18   2.8948276e-01   5.0000000e+00
   8.6736174e-18   2.9120690e-01   5.0000000e+00
   8.6736174e-18   2.9293103e-01   1.1000000e+01
   8.6736174e-18   2.9465517e-01   1.1000000e+01
   8.6736174e-18   2.9637931e-01   1.2000000e+01
   8.6736174e-18   2.9810345e-01   2.1000000e+01
   8.6736174e-18   2.9982759e-01   2.4000000e+01
   8.6736174e-18   3.0155172e-01   2.0000000e+01
   8.6736174e-18   3.0327586e-01   3.4000000e+01
   8.6736174e-18   3.0500000e-01   3.0000000e+01
   8.6736174e-18   3.0672414e-01   2.5000000e+01
   8.6736174e-18   3.0844828e-01   2.2000000e+01
   8.6736174e-18   3.1017241e-01   2.3000000e+01
   8.6736174e-18   3.1189655e-01   2.2000000e+01
   8.6736174e-18   3.1362069e-01   1.4000000e+01
   8.6736174e-18   3.1534483e-01   1.1000000e+01
   8.6736174e-18   3.1706897e-01   1.2000000e+01
   8.6736174e-18   3.1879310e-01   9.0000000e+00
   8.6736174e-18   3.2051724e-01   1.1000000e+01
   8.6736174e-18   3.2224138e-01   7.0000000e+00
   8.6736174e-18   3.2396552e-01   5.0000000e+00
   8.6736174e-18   3.2568966e-01   3.0000000e+00
   8.6736174e-18   3.2741379e-01   4.0000000e+00
   8.6736174e-18   3.2913793e-01   2.0000000e+00
   8.6736174e-18   3.3086207e-01   0.0000000e+00
   6.8965517e-04   2.8086207e-01   1.0000000e+00
   6.8965517e-04   2.8258621e-01   2.0000000e+00
   6.8965517e-04   2.8431034e-01   2.0000000e+00
   6.8965517e-04   2.8603448e-01   2.0000000e+00
   6.8965517e-04   2.8775862e-01   2.0000000e+00
   6.8965517e-04   2.8948276e-01   5.0000000e+00
   6.8965517e-04   2.9120690e-01   6.0000000e+00
   6.8965517e-04   2.9293103e-01   8.0000000e+00
   6.8965517e-04   2.9465517e-01   1.7000000e+01
   6.8965517e-04   2.9637931e-01   1.7000000e+01
   6.8965517e-04   2.9810345e-01   1.8000000e+01
   6.8965517e-04   2.9982759e-01   1.1000000e+01
   6.8965517e-04   3.0155172e-01   1.9000000e+01
   6.8965517e-04   3.0327586e-01   2.2000000e+01
   6.8965517e-04   3.0500000e-01   2.0000000e+01
   6.8965517e-04   3.0672414e-01   1.8000000e+01
   6.8965517e-04   3.0844828e-01   1.5000000e+01
   6.8965517e-04   3.1017241e-01   2.0000000e+01
   6.8965517e-04   3.1189655e-01   1.4000000e+01
   6.8965517e-04   3.1362069e-01   1.4000000e+01
   6.8965517e-04   3.1534483e-01   1.0000000e+01
   6.8965517e-04   3.1706897e-01   1.8000000e+01
   6.8965517e-04   3.1879310e-01   6.0000000e+00
   6.8965517e-04   3.2051724e-01   4.0000000e+00
   6.8965517e-04   3.2224138e-01   7.0000000e+00
   6.8965517e-04   3.2396552e-01   3.0000000e+00
   6.8965517e-04   3.2568966e-01   5.0000000e+00
   6.8965517e-04   3.2741379e-01   2.0000000e+00
   6.8965517e-04   3.2913793e-01   3.0000000e+00
   6.8965517e-04   3.3086207e-01   0.0000000e+00
   1.3793103e-03   2.8086207e-01   2.0000000e+00
   1.3793103e-03   2.8258621e-01   5.0000000e+00
   1.3793103e-03   2.8431034e-01   6.0000000e+00
   1.3793103e-03   2.8603448e-01   2.0000000e+00
   1.3793103e-03   2.8775862e-01   4.0000000e+00
   1.3793103e-03   2.8948276e-01   3.0000000e+00
   1.3793103e-03   2.9120690e-01   9.0000000e+00
   1.3793103e-03   2.9293103e-01   3.0000000e+00
   1.3793103e-03   2.9465517e-01   8.0000000e+00
   1.3793103e-03   2.9637931e-01   6.0000000e+00
   1.3793103e-03   2.9810345e-01   1.3000000e+01
   1.3793103e-03   2.9982759e-01   8.0000000e+00
   1.3793103e-03   3.0155172e-01   1.1000000e+01
   1.3793103e-03   3.0327586e-01   7.0000000e+00
   1.3793103e-03   3.0500000e-01   1.3000000e+01
   1.3793103e-03   3.0672414e-01   2.2000000e+01
   1.3793103e-03   3.0844828e-01   8.0000000e+00
   1.3793103e-03   3.1017241e-01   1.1000000e+01
   1.3793103e-03   3.1189655e-01   1.6000000e+01
   1.3793103e-03   3.1362069e-01   1.0000000e+01
   1.3793103e-03   3.1534483e-01   7.0000000e+00
   1.3793103e-03   3.1706897e-01   1.4000000e+01
   1.3793103e-03   3.1879310e-01   1.0000000e+01
   1.3793103e-03   3.2051724e-01   3.0000000e+00
   1.3793103e-03   3.2224138e-01   3.0000000e+00
   1.3793103e-03   3.2396552e-01   8.0000000e+00
   1.3793103e-03   3.2568966e-01   4.0000000e+00
   1.3793103e-03   3.2741379e-01   1.0000000e+00
   1.3793103e-03   3.2913793e-01   1.0000000e+00
   1.3793103e-03   3.3086207e-01   0.0000000e+00
   2.0689655e-03   2.8086207e-01   0.0000000e+00
   2.0689655e-03   2.8258621e-01   4.0000000e+00
   2.0689655e-03   2.8431034e-01   0.0000000e+00
   2.0689655e-03   2.8603448e-01   2.0000000e+00
   2.0689655e-03   2.8775862e-01   2.0000000e+00
   2.0689655e-03   2.8948276e-01   2.0000000e+00
   2.0689655e-03   2.9120690e-01   1.0000000e+00
   2.0689655e-03   2.9293103e-01   7.0000000e+00
   2.0689655e-03   2.9465517e-01   8.0000000e+00
   2.0689655e-03   2.9637931e-01   6.0000000e+00
   2.0689655e-03   2.9810345e-01   7.0000000e+00
   2.0689655e-03   2.9982759e-01   1.4000000e+01
   2.0689655e-03   3.0155172e-01   1.4000000e+01
   2.0689655e-03   3.0327586e-01   1.7000000e+01
   2.0689655e-03   3.0500000e-01   1.4000000e+01
   2.0689655e-03   3.0672414e-01   1.2000000e+01
   2.0689655e-03   3.0844828e-01   1.3000000e+01
   2.0689655e-03   3.1017241e-01   9.0000000e+00
   2.0689655e-03   3.1189655e-01   9.0000000e+00
   2.0689655e-03   3.1362069e-01   9.0000000e+00
   2.0689655e-03   3.1534483e-01   4.0000000e+00
   2.0689655e-03   3.1706897e-01   6.0000000e+00
   2.0689655e-03   3.1879310e-01   9.0000000e+00
   2.0689655e-03   3.2051724e-01   2.0000000e+00
   2.0689655e-03   3.2224138e-01   1.0000000e+00
   2.0689655e-03   3.2396552e-01   2.0000000e+00
   2.0689655e-03   3.2568966e-01   0.0000000e+00
   2.0689655e-03   3.2741379e-01   0.0000000e+00
   2.0689655e-03   3.2913793e-01   1.0000000e+00
   2.0689655e-03   3.3086207e-01   0.0000000e+00
   2.7586207e-03   2.8086207e-01   1.0000000e+00
   2.7586207e-03   2.8258621e-01   0.0000000e+00
   2.7586207e-03   2.8431034e-01   1.0000000e+00
   2.7586207e-03   2.8603448e-01   2.0000000e+00
   2.7586207e-03   2.8775862e-01   1.0000000e+00
   2.7586207e-03   2.8948276e-01   0.0000000e+00
   2.7586207e-03   2.9120690e-01   2.0000000e+00
   2.7586207e-03   2.9293103e-01   6.0000000e+00
   2.7586207e-03   2.9465517e-01   2.0000000e+00
   2.7586207e-03   2.9637931e-01   8.0000000e+00
   2.7586207e-03   2.9810345e-01   6.0000000e+00
   2.7586207e-03   2.9982759e-01   9.0000000e+00
   2.7586207e-03   3.0155172e-01   7.0000000e+00
   2.7586207e-03   3.0327586e-01   8.0000000e+00
   2.7586207e-03   3.0500000e-01   6.0000000e+00
   2.7586207e-03   3.0672414e-01   7.0000000e+00
   2.7586207e-03   3.0844828e-01   7.0000000e+00
   2.7586207e-03   3.1017241e-01   4.0000000e+00
   2.7586207e-03   3.1189655e-01   6.0000000e+00
   2.7586207e-03   3.1362069e-01   6.0000000e+00
   2.7586207e-03   3.1534483e-01   7.0000000e+00
   2.7586207e-03   3.1706897e-01   2.0000000e+00
   2.7586207e-03   3.1879310e-01   3.0000000e+00
   2.7586207e-03   3.2051724e-01   2.0000000e+00
   2.7586207e-03   3.2224138e-01   3.0000000e+00
   2.7586207e-03   3.2396552e-01   0.0000000e+00
   2.7586207e-03   3.2568966e-01   2.0000000e+00
   2.7586207e-03   3.2741379e-01   0.0000000e+00
   2.7586207e-03   3.2913793e-01   2.0000000e+00
   2.7586207e-03   3.3086207e-01   0.0000000e+00
   3.4482759e-03   2.8086207e-01   0.0000000e+00
   3.4482759e-03   2.8258621e-01   1.0000000e+00
   3.4482759e-03   2.8431034e-01   1.0000000e+00
   3.4482759e-03   2.8603448e-01   0.0000000e+00
   3.4482759e-03   2.8775862e-01   0.0000000e+00
   3.4482759e-03   2.8948276e-01   1.0000000e+00
   3.4482759e-03   2.9120690e-01   1.0000000e+00
   3.4482759e-03   2.9293103e-01   5.0000000e+00
   3.4482759e-03   2.9465517e-01   1.0000000e+00
   3.4482759e-03   2.9637931e-01   5.0000000e+00
   3.4482759e-03   2.9810345e-01   3.0000000e+00
   3.4482759e-03   2.9982759e-01   7.0000000e+00
   3.4482759e-03   3.0155172e-01   2.0000000e+00
   3.4482759e-03   3.0327586e-01   0.0000000e+00
   3.4482759e-03   3.0500000e-01   3.0000000e+00
   3.4482759e-03   3.0672414e-01   1.0000000e+01
   3.4482759e-03   3.0844828e-01   6.0000000e+00
   3.4482759e-03   3.1017241e-01   8.0000000e+00
   3.4482759e-03   3.1189655e-01   7.0000000e+00
   3.4482759e-03   3.1362069e-01   3.0000000e+00
   3.4482759e-03   3.1534483e-01   2.0000000e+00
   3.4482759e-03   3.1706897e-01   1.0000000e+00
   3.4482759e-03   3.1879310e-01   0.0000000e+00
   3.4482759e-03   3.2051724e-01   2.0000000e+00
   3.4482759e-03   3.2224138e-01   1.0000000e+00
   3.4482759e-03   3.2396552e-01   1.0000000e+00
   3.4482759e-03   3.2568966e-01   2.0000000e+00
   3.4482759e-03   3.2741379e-01   1.0000000e+00
   3.4482759e-03   3.2913793e-01   1.0000000e+00
   3.4482759e-03   3.3086207e-01   0.0000000e+00
   4.1379310e-03   2.8086207e-01   1.0000000e+00
   4.1379310e-03   2.8258621e-01   0.0000000e+00
   4.1379310e-03   2.8431034e-01   0.0000000e+00
   4.1379310e-03   2.8603448e-01   0.0000000e+00
   4.1379310e-03   2.8775862e-01   0.0000000e+00
   4.1379310e-03   2.8948276e-01   0.0000000e+00
   4.1379310e-03   2.9120690e-01   4.0000000e+00
   4.1379310e-03   2.9293103e-01   1.0000000e+00
   4.1379310e-03   2.9465517e-01   0.0000000e+00
   4.1379310e-03   2.9637931e-01   1.0000000e+00
   4.1379310e-03   2.9810345e-01   3.0000000e+00
   4.1379310e-03   2.9982759e-01   3.0000000e+00
   4.1379310e-03   3.0155172e-01   5.0000000e+00
   4.1379310e-03   3.0327586e-01   0.0000000e+00
   4.1379310e-03   3.0500000e-01   3.0000000e+00
   4.1379310e-03   3.0672414e-01   2.0000000e+00
   4.1379310e-03   3.0844828e-01   3.0000000e+00
   4.1379310e-03   3.1017241e-01   3.0000000e+00
   4.1379310e-03   3.1189655e-01   0.0000000e+00
   4.1379310e-03   3.1362069e-01   0.0000000e+00
   4.1379310e-03   3.1534483e-01   3.0000000e+00
   4.1379310e-03   3.1706897e-01   1.0000000e+00
   4.1379310e-03   3.1879310e-01   0.0000000e+00
   4.1379310e-03   3.2051724e-01   2.0000000e+00
   4.1379310e-03   3.2224138e-01   1.0000000e+00
   4.1379310e-03   3.2396552e-01   0.0000000e+00
   4.1379310e-03   3.2568966e-01   1.0000000e+00
   4.1379310e-03   3.2741379e-01   0.0000000e+00
   4.1379310e-03   3.2913793e-01   1.0000000e+00
   4.1379310e-03   3.3086207e-01   0.0000000e+00
   4.8275862e-03   2.8086207e-01   0.0000000e+00
   4.8275862e-03   2.8258621e-01   0.0000000e+00
   4.8275862e-03   2.8431034e-01   0.0000000e+00
   4.8275862e-03   2.8603448e-01   0.0000000e+00
   4.8275862e-03   2.8775862e-01   0.0000000e+00
   4.8275862e-03   2.8948276e-01   0.0000000e+00
   4.8275862e-03   2.9120690e-01   1.0000000e+00
   4.8275862e-03   2.9293103e-01   0.0000000e+00
   4.8275862e-03   2.9465517e-01   0.0000000e+00
   4.8275862e-03   2.9637931e-01   3.0000000e+00
   4.8275862e-03   2.9810345e-01   1.0000000e+00
   4.8275862e-03   2.9982759e-01   1.0000000e+00
   4.8275862e-03   3.0155172e-01   3.0000000e+00
   4.8275862e-03   3.0327586e-01   3.0000000e+00
   4.8275862e-03   3.0500000e-01   1.0000000e+00
   4.8275862e-03   3.0672414e-01   3.0000000e+00
   4.8275862e-03   3.0844828e-01   2.0000000e+00
   4.8275862e-03   3.1017241e-01   0.0000000e+00
   4.8275862e-03   3.1189655e-01   0.0000000e+00
   4.8275862e-03   3.1362069e-01   3.0000000e+00
   4.8275862e-03   3.1534483e-01   1.0000000e+00
   4.8275862e-03   3.1706897e-01   0.0000000e+00
   4.8275862e-03   3.1879310e-01   1.0000000e+00
   4.8275862e-03   3.2051724e-01   0.0000000e+00
   4.8275862e-03   3.2224138e-01   0.0000000e+00
   4.8275862e-03   3.2396552e-01   0.0000000e+00
   4.8275862e-03   3.2568966e-01   0.0000000e+00
   4.8275862e-03   3.2741379e-01   0.0000000e+00
   4.8275862e-03   3.2913793e-01   0.0000000e+00
   4.8275862e-03   3.3086207e-01   0.0000000e+00
   5.5172414e-03   2.8086207e-01   0.0000000e+00
   5.5172414e-03   2.8258621e-01   0.0000000e+00
   5.5172414e-03   2.8431034e-01   0.0000000e+00
   5.5172414e-03   2.8603448e-01   0.0000000e+00
   5.5172414e-03   2.8775862e-01   0.0000000e+00
   5.5172414e-03   2.8948276e-01   0.0000000e+00
   5.5172414e-03   2.9120690e-01   0.0000000e+00
   5.5172414e-03   2.9293103e-01   0.0000000e+00
   5.5172414e-03   2.9465517e-01   2.0000000e+00
   5.5172414e-03   2.9637931e-01   0.0000000e+00
   5.5172414e-03   2.9810345e-01   1.0000000e+00
   5.5172414e-03   2.9982759e-01   1.0000000e+00
   5.5172414e-03   3.0155172e-01   0.0000000e+00
   5.5172414e-03   3.0327586e-01   1.0000000e+00
   5.5172414e-03   3.0500000e-01   1.0000000e+00
   5.5172414e-03   3.0672414e-01   1.0000000e+00
   5.5172414e-03   3.0844828e-01   1.0000000e+00
   5.5172414e-03   3.1017241e-01   2.0000000e+00
   5.5172414e-03   3.1189655e-01   1.0000000e+00
   5.5172414e-03   3.1362069e-01   0.0000000e+00
   5.5172414e-03   3.1534483e-01   0.0000000e+00
   5.5172414e-03   3.1706897e-01   3.0000000e+00
   5.5172414e-03   3.1879310e-01   1.0000000e+00
   5.5172414e-03   3.2051724e-01   0.0000000e+00
   5.5172414e-03   3.2224138e-01   0.0000000e+00
   5.5172414e-03   3.2396552e-01   0.0000000e+00
   5.5172414e-03   3.2568966e-01   1.0000000e+00
   5.5172414e-03   3.2741379e-01   0.0000000e+00
   5.5172414e-03   3.2913793e-01   0.0000000e+00
   5.5172414e-03   3.3086207e-01   0.0000000e+00
   6.2068966e-03   2.8086207e-01   0.0000000e+00
   6.2068966e-03   2.8258621e-01   0.0000000e+00
   6.2068966e-03   2.8431034e-01   0.0000000e+00
   6.2068966e-03   2.8603448e-01   0.0000000e+00
   6.2068966e-03   2.8775862e-01   0.0000000e+00
   6.2068966e-03   2.8948276e-01   0.0000000e+00
   6.2068966e-03   2.9120690e-01   0.0000000e+00
   6.2068966e-03   2.9293103e-01   0.0000000e+00
   6.2068966e-03   2.9465517e-01   0.0000000e+00
   6.2068966e-03   2.9637931e-01   0.0000000e+00
   6.2068966e-03   2.9810345e-01   0.0000000e+00
   6.2068966e-03   2.9982759e-01   0.0000000e+00
   6.2068966e-03   3.0155172e-01   2.0000000e+00
   6.2068966e-03   3.0327586e-01   0.0000000e+00
   6.2068966e-03   3.0500000e-01   1.0000000e+00
   6.2068966e-03   3.0672414e-01   1.0000000e+00
   6.2068966e-03   3.0844828e-01   0.0000000e+00
   6.2068966e-03   3.1017241e-01   1.0000000e+00
   6.2068966e-03   3.1189655e-01   0.0000000e+00
   6.2068966e-03   3.1362069e-01   0.0000000e+00
   6.2068966e-03   3.1534483e-01   0.0000000e+00
   6.2068966e-03   3.1706897e-01   0.0000000e+00
   6.2068966e-03   3.1879310e-01   1.0000000e+00
   6.2068966e-03   3.2051724e-01   0.0000000e+00
   6.2068966e-03   3.2224138e-01   0.0000000e+00
   6.2068966e-03   3.2396552e-01   0.0000000e+00
   6.2068966e-03   3.2568966e-01   0.0000000e+00
   6.2068966e-03   3.2741379e-01   0.0000000e+00
   6.2068966e-03   3.2913793e-01   0.0000000e+00
   6.2068966e-03   3.3086207e-01   0.0000000e+00
   6.8965517e-03   2.8086207e-01   0.0000000e+00
   6.8965517e-03   2.8258621e-01   0.0000000e+00
   6.8965517e-03   2.8431034e-01   0.0000000e+00
   6.8965517e-03   2.8603448e-01   0.0000000e+00
   6.8965517e-03   2.8775862e-01   0.0000000e+00
   6.8965517e-03   2.8948276e-01   0.0000000e+00
   6.8965517e-03   2.9120690e-01   0.0000000e+00
   6.8965517e-03   2.9293103e-01   0.0000000e+00
   6.8965517e-03   2.9465517e-01   1.0000000e+00
   6.8965517e-03   2.9637931e-01   0.0000000e+00
   6.8965517e-03   2.9810345e-01   0.0000000e+00
   6.8965517e-03   2.9982759e-01   1.0000000e+00
   6.8965517e-03   3.0155172e-01   0.0000000e+00
   6.8965517e-03   3.0327586e-01   1.0000000e+00
   6.8965517e-03   3.0500000e-01   0.0000000e+00
   6.8965517e-03   3.0672414e-01   0.0000000e+00
   6.8965517e-03   3.0844828e-01   0.0000000e+00
   6.8965517e-03   3.1017241e-01   0.0000000e+00
   6.8965517e-03   3.1189655e-01   1.0000000e+00
   6.8965517e-03   3.1362069e-01   0.0000000e+00
   6.8965517e-03   3.1534483e-01   0.0000000e+00
   6.8965517e-03   3.1706897e-01   0.0000000e+00
   6.8965517e-03   3.1879310e-01   0.0000000e+00
   6.8965517e-03   3.2051724e-01   0.0000000e+00
   6.8965517e-03   3.2224138e-01   0.0000000e+00
   6.8965517e-03   3.2396552e-01   0.0000000e+00
   6.8965517e-03   3.2568966e-01   0.0000000e+00
   6.8965517e-03   3.2741379e-01   0.0000000e+00
   6.8965517e-03   3.2913793e-01   0.0000000e+00
   6.8965517e-03   3.3086207e-01   0.0000000e+00
   7.5862069e-03   2.8086207e-01   0.0000000e+00
   7.5862069e-03   2.8258621e-01   0.0000000e+00
   7.5862069e-03   2.8431034e-01   0.0000000e+00
   7.5862069e-03   2.8603448e-01   0.0000000e+00
   7.5862069e-03   2.8775862e-01   0.0000000e+00
   7.5862069e-03   2.8948276e-01   0.0000000e+00
   7.5862069e-03   2.9120690e-01   0.0000000e+00
   7.5862069e-03   2.9293103e-01   0.0000000e+00
   7.5862069e-03   2.9465517e-01   0.0000000e+00
   7.5862069e-03   2.9637931e-01   0.0000000e+00
   7.5862069e-03   2.9810345e-01   0.0000000e+00
   7.5862069e-03   2.9982759e-01   0.0000000e+00
   7.5862069e-03   3.0155172e-01   0.0000000e+00
   7.5862069e-03   3.0327586e-01   0.0000000e+00
   7.5862069e-03   3.0500000e-01   0.0000000e+00
   7.5862069e-03   3.0672414e-01   1.0000000e+00
   7.5862069e-03   3.0844828e-01   1.0000000e+00
   7.5862069e-03   3.1017241e-01   0.0000000e+00
   7.5862069e-03   3.1189655e-01   0.0000000e+00
   7.5862069e-03   3.1362069e-01   0.0000000e+00
   7.5862069e-03   3.1534483e-01   0.0000000e+00
   7.5862069e-03   3.1706897e-01   0.0000000e+00
   7.5862069e-03   3.1879310e-01   0.0000000e+00
   7.5862069e-03   3.2051724e-01   0.0000000e+00
   7.5862069e-03   3.2224138e-01   0.0000000e+00
   7.5862069e-03   3.2396552e-01   0.0000000e+00
   7.5862069e-03   3.2568966e-01   0.0000000e+00
   7.5862069e-03   3.2741379e-01   0.0000000e+00
   7.5862069e-03   3.2913793e-01   0.0000000e+00
   7.5862069e-03   3.3086207e-01   0.0000000e+00
   8.2758621e-03   2.8086207e-01   0.0000000e+00
   8.2758621e-03   2.8258621e-01   0.0000000e+00
   8.2758621e-03   2.8431034e-01   0.0000000e+00
   8.2758621e-03   2.8603448e-01   0.0000000e+00
   8.2758621e-03   2.8775862e-01   0.0000000e+00
   8.2758621e-03   2.8948276e-01   0.0000000e+00
   8.2758621e-03   2.9120690e-01   0.0000000e+00
   8.2758621e-03   2.9293103e-01   1.0000000e+00
   8.2758621e-03   2.9465517e-01   0.0000000e+00
   8.2758621e-03   2.9637931e-01   0.0000000e+00
   8.2758621e-03   2.9810345e-01   1.0000000e+00
   8.2758621e-03   2.9982759e-01   1.0000000e+00
   8.2758621e-03   3.0155172e-01   0.0000000e+00
   8.2758621e-03   3.0327586e-01   0.0000000e+00
   8.2758621e-03   3.0500000e-01   0.0000000e+00
   8.2758621e-03   3.0672414e-01   0.0000000e+00
   8.2758621e-03   3.0844828e-01   0.0000000e+00
   8.2758621e-03   3.1017241e-01   0.0000000e+00
   8.2758621e-03   3.1189655e-01   0.0000000e+00
   8.2758621e-03   3.1362069e-01   0.0000000e+00
   8.2758621e-03   3.1534483e-01   0.0000000e+00
   8.2758621e-03   3.1706897e-01   0.0000000e+00
   8.2758621e-03   3.1879310e-01   0.0000000e+00
   8.2758621e-03   3.2051724e-01   0.0000000e+00
   8.2758621e-03   3.2224138e-01   0.0000000e+00
   8.2758621e-03   3.2396552e-01   0.0000000e+00
   8.2758621e-03   3.2568966e-01   0.0000000e+00
   8.2758621e-03   3.2741379e-01   0.0000000e+00
   8.2758621e-03   3.2913793e-01   0.0000000e+00
   8.2758621e-03   3.3086207e-01   0.0000000e+00
   8.9655172e-03   2.8086207e-01   0.0000000e+00
   8.9655172e-03   2.8258621e-01   0.0000000e+00
   8.9655172e-03   2.8431034e-01   0.0000000e+00
   8.9655172e-03   2.8603448e-01   0.0000000e+00
   8.9655172e-03   2.8775862e-01   0.0000000e+00
   8.9655172e-03   2.8948276e-01   0.0000000e+00
   8.9655172e-03   2.9120690e-01   0.0000000e+00
   8.9655172e-03   2.9293103e-01   0.0000000e+00
   8.9655172e-03   2.9465517e-01   0.0000000e+00
   8.9655172e-03   2.9637931e-01   0.0000000e+00
   8.9655172e-03   2.9810345e-01   0.0000000e+00
   8.9655172e-03   2.9982759e-01   0.0000000e+00
   8.9655172e-03   3.0155172e-01   0.0000000e+00
   8.9655172e-03   3.0327586e-01   0.0000000e+00
   8.9655172e-03   3.0500000e-01   0.0000000e+00
   8.9655172e-03   3.0672414e-01   0.0000000e+00
   8.9655172e-03   3.0844828e-01   1.0000000e+00
   8.9655172e-03   3.1017241e-01   0.0000000e+00
   8.9655172e-03   3.1189655e-01   0.0000000e+00
   8.9655172e-03   3.1362069e-01   0.0000000e+00
   8.9655172e-03   3.1534483e-01   0.0000000e+00
   8.9655172e-03   3.1706897e-01   0.0000000e+00
   8.9655172e-03   3.1879310e-01   0.0000000e+00
   8.9655172e-03   3.2051724e-01   0.0000000e+00
   8.9655172e-03   3.2224138e-01   0.0000000e+00
   8.9655172e-03   3.2396552e-01   0.0000000e+00
   8.9655172e-03   3.2568966e-01   0.0000000e+00
   8.9655172e-03   3.2741379e-01   0.0000000e+00
   8.9655172e-03   3.2913793e-01   0.0000000e+00
   8.9655172e-03   3.3086207e-01   0.0000000e+00
   9.6551724e-03   2.8086207e-01   0.0000000e+00
   9.6551724e-03   2.8258621e-01   0.0000000e+00
   9.6551724e-03   2.8431034e-01   0.0000000e+00
   9.6551724e-03   2.8603448e-01   0.0000000e+00
   9.6551724e-03   2.8775862e-01   0.0000000e+00
   9.6551724e-03   2.8948276e-01   0.0000000e+00
   9.6551724e-03   2.9120690e-01   0.0000000e+00
   9.6551724e-03   2.9293103e-01   0.0000000e+00
   9.6551724e-03   2.9465517e-01   0.0000000e+00
   9.6551724e-03   2.9637931e-01   0.0000000e+00
   9.6551724e-03   2.9810345e-01   0.0000000e+00
   9.6551724e-03   2.9982759e-01   0.0000000e+00
   9.6551724e-03   3.0155172e-01   0.0000000e+00
   9.6551724e-03   3.0327586e-01   0.0000000e+00
   9.6551724e-03   3.0500000e-01   0.0000000e+00
   9.6551724e-03   3.0672414e-01   0.0000000e+00
   9.6551724e-03   3.0844828e-01   0.0000000e+00
   9.6551724e-03   3.1017241e-01   0.0000000e+00
   9.6551724e-03   3.1189655e-01   0.0000000e+00
   9.6551724e-03   3.1362069e-01   0.0000000e+00
   9.6551724e-03   3.1534483e-01   0.0000000e+00
   9.6551724e-03   3.1706897e-01   0.0000000e+00
   9.6551724e-03   3.1879310e-01   0.0000000e+00
   9.6551724e-03   3.2051724e-01   0.0000000e+00
   9.6551724e-03   3.2224138e-01   0.0000000e+00
   9.6551724e-03   3.2396552e-01   0.0000000e+00
   9.6551724e-03   3.2568966e-01   0.0000000e+00
   9.6551724e-03   3.2741379e-01   0.0000000e+00
   9.6551724e-03   3.2913793e-01   0.0000000e+00
   9.6551724e-03   3.3086207e-01   0.0000000e+00
   1.0344828e-02   2.8086207e-01   0.0000000e+00
   1.0344828e-02   2.8258621e-01   0.0000000e+00
   1.0344828e-02   2.8431034e-01   0.0000000e+00
   1.0344828e-02   2.8603448e-01   0.0000000e+00
   1.0344828e-02   2.8775862e-01   0.0000000e+00
   1.0344828e-02   2.8948276e-01   0.0000000e+00
   1.0344828e-02   2.9120690e-01   0.0000000e+00
   1.0344828e-02   2.9293103e-01   0.0000000e+00
   1.0344828e-02   2.9465517e-01   0.0000000e+00
   1.0344828e-02   2.9637931e-01   0.0000000e+00
   1.0344828e-02   2.9810345e-01   0.0000000e+00
   1.0344828e-02   2.9982759e-01   0.0000000e+00
   1.0344828e-02   3.0155172e-01   0.0000000e+00
   1.0344828e-02   3.0327586e-01   0.0000000e+00
   1.0344828e-02   3.0500000e-01   0.0000000e+00
   1.0344828e-02   3.0672414e-01   0.0000000e+00
   1.0344828e-02   3.0844828e-01   0.0000000e+00
   1.0344828e-02   3.1017241e-01   0.0000000e+00
   1.0344828e-02   3.1189655e-01   0.0000000e+00
   1.0344828e-02   3.1362069e-01   0.0000000e+00
   1.0344828e-02   3.1534483e-01   0.0000000e+00
   1.0344828e-02   3.1706897e-01   0.0000000e+00
   1.0344828e-02   3.1879310e-01   0.0000000e+00
   1.0344828e-02   3.2051724e-01   0.0000000e+00
   1.0344828e-02   3.2224138e-01   0.0000000e+00
   1.0344828e-02   3.2396552e-01   0.0000000e+00
   1.0344828e-02   3.2568966e-01   0.0000000e+00
   1.0344828e-02   3.2741379e-01   0.0000000e+00
   1.0344828e-02   3.2913793e-01   0.0000000e+00
   1.0344828e-02   3.3086207e-01   0.0000000e+00


==> PSK_EV1_scatter.dat <==
  -1.7544311e-03   3.0542828e-01
   6.8401641e-03   2.8959214e-01
  -1.6018287e-03   3.0678453e-01
   1.7740689e-03   2.9714373e-01
  -3.0191326e-03   2.9586463e-01
   4.2678143e-03   2.8592421e-01
  -2.0372674e-03   2.9882819e-01
   1.0595953e-02   3.0708980e-01
   4.6240555e-03   3.1321110e-01
  -1.2568320e-03   3.0364921e-01
  -3.2503894e-04   3.0295887e-01
   3.3289744e-03   2.9536558e-01
  -6.7139331e-03   3.0316791e-01
   5.7938750e-03   2.9336849e-01
   1.6329772e-03   3.0648214e-01
   6.5295185e-03   3.0445017e-01
  -6.1348318e-03   2.9346369e-01
   9.4030191e-03   2.9714494e-01
  -4.3391182e-04   2.7668385e-01
   5.6053810e-03   3.0961154e-01
   2.8994743e-03   2.9720064e-01
   4.9390218e-03   2.9323903e-01
   8.2808637e-03   3.0272037e-01
   1.6557405e-03   2.9433436e-01
   4.8110496e-03   3.0118717e-01
   1.8537781e-03   2.8845840e-01
  -2.1537544e-04   2.9092986e-01
   5.8458797e-03   3.0944160e-01
  -4.0854032e-05   3.0083805e-01
   8.5161722e-03   2.9905690e-01
   2.5269839e-03   3.1022278e-01
   4.9640291e-03   2.9879666e-01
   4.2325530e-03   3.0289896e-01
  -4.0736729e-03   3.0415150e-01
   2.2138676e-03   3.0220749e-01
  -1.5301721e-04   3.0108218e-01
   5.5195308e-04   2.9826498e-01
  -4.6264668e-04   3.0502132e-01
   5.5289541e-03   2.9234378e-01
  -2.4325535e-04   3.0351107e-01
  -1.1963916e-03   3.0976362e-01
  -4.5573199e-03   2.9780031e-01
   8.2983895e-03   3.0799149e-01
  -7.0498526e-05   3.0279340e-01
   2.0508160e-03   2.9842256e-01
  -3.1965101e-03   3.0246941e-01
  -2.9775506e-04   2.9133742e-01
  -1.9565180e-03   3.1057001e-01
   2.1054868e-03   2.9616277e-01
   1.0890414e-02   3.1145009e-01
  -3.7219660e-03   3.0661647e-01
   4.0076739e-03   3.0109544e-01
   1.2789536e-03   3.1110462e-01
  -5.1712372e-03   3.0480030e-01
   2.7847721e-03   3.0537408e-01
   1.5446744e-02   2.9542889e-01
  -2.3510095e-03   3.0463570e-01
   2.3239530e-03   3.0584441e-01
   6.4822563e-03   3.0102800e-01
   2.2595596e-03   3.0549704e-01
  -3.4350141e-03   2.9188762e-01
  -2.3764766e-03   2.9857187e-01
   7.6560483e-03   2.9826004e-01
   1.4121360e-03   3.0540132e-01
  -7.0227116e-04   3.0872926e-01
   1.8421962e-03   3.0125062e-01
  -6.4655352e-04   3.0211003e-01
   9.2069605e-04   3.0042834e-01
  -4.8011278e-03   3.1320335e-01
   3.4211306e-03   3.0127907e-01
  -5.0343876e-03   3.0097850e-01
  -1.5451981e-04   3.0390704e-01
   6.2517460e-03   3.0705187e-01
  -5.2256772e-03   2.9309741e-01
   5.2912215e-03   3.0022964e-01
  -2.4787432e-03   2.9724230e-01
  -7.5058445e-03   2.9150987e-01
   9.8100297e-03   3.1510102e-01
  -2.6023348e-03   2.9758390e-01
  -8.1080152e-03   3.0116532e-01
   7.9397945e-03   3.0114603e-01
  -2.4007815e-03   3.0168605e-01
   8.2370771e-03   3.1103645e-01
   3.0139848e-03   3.0782548e-01
   1.6470710e-03   3.1080129e-01
  -6.3589985e-03   3.0294618e-01
  -1.0254189e-03   2.9969338e-01
  -4.3964839e-03   3.0642590e-01
   7.6448903e-03   3.0927909e-01
   5.9927998e-03   3.0276899e-01
  -6.8775850e-03   3.0900652e-01
   8.7374325e-04   2.9972410e-01
  -3.5036068e-03   3.1311504e-01
   1.6019493e-03   3.0059298e-01
  -1.0907990e-03   3.1671771e-01
   4.2004916e-03   3.0104587e-01
  -2.3419413e-03   2.9094188e-01
  -1.3291642e-03   2.9608405e-01
  -5.6402866e-03   3.0005123e-01
  -2.1359966e-03   3.0216094e-01
   2.5938447e-03   2.9175202e-01
  -1.2193007e-03   2.9964543e-01
   1.2346514e-04   2.9738835e-01
  -5.6904717e-03   3.0618569e-01
   5.8943742e-04   3.0671447e-01
  -5.0702684e-03   3.0377244e-01
  -2.6178701e-03   2.9349441e-01
   6.9124510e-03   3.0083049e-01
   3.5525524e-03   2.9908780e-01
  -2.0698735e-03   3.0223297e-01
   3.0198964e-03   2.9683579e-01
  -3.0958048e-03   2.9567828e-01
   7.6393523e-03   3.0814343e-01
   2.4722504e-03   3.1106944e-01
  -6.4629787e-03   2.9685503e-01
  -7.2942062e-04   2.9720566e-01
  -1.8338365e-03   3.0347937e-01
  -3.4686543e-04   2.9484694e-01
   3.4373987e-03   2.9614980e-01
   4.5327182e-03   3.0548499e-01
   2.3055050e-03   2.9489786e-01
   4.4524037e-04   3.0841236e-01
   5.2842805e-03   3.0798323e-01
  -3.9344833e-03   2.9782617e-01
  -4.8397002e-03   2.8687084e-01
   1.1753704e-03   3.0249360e-01
  -2.2405837e-03   3.1517560e-01
   4.3758568e-03   2.9854590e-01
  -1.9146547e-03   3.0604085e-01
   8.4477774e-04   3.0790318e-01
  -1.4307125e-03   3.0356909e-01
  -6.9198732e-03   2.9882812e-01
   4.8481973e-03   2.9643036e-01
   3.4960094e-03   3.0252146e-01
   1.2404053e-03   2.8768420e-01
   2.0724809e-03   2.9505370e-01
   2.4634359e-03   3.0439724e-01
  -1.8065996e-03   2.9878971e-01
   1.0819104e-04   3.0497861e-01
   7.5797143e-03   3.0447269e-01
  -1.5644205e-03   2.9796858e-01
  -2.4963430e-03   2.9621247e-01
   3.2605958e-03   3.0948224e-01
  -2.0445568e-03   3.1430373e-01
  -7.0205890e-03   3.0089806e-01
  -1.4384281e-03   3.0439213e-01
  -7.3064761e-03   3.0051290e-01
   2.4412974e-03   3.0464738e-01
   2.8517021e-03   3.0645992e-01
  -1.8971009e-03   3.0374564e-01
   1.0346138e-02   3.0127971e-01
  -3.3324112e-03   3.0194178e-01
   3.2261612e-03   2.9633961e-01
  -2.2701705e-04   3.0734016e-01
   1.5606472e-03   3.0458730e-01
   3.8607033e-03   3.0538723e-01
   2.7239931e-03   2.9798655e-01
   2.6287905e-03   2.9691752e-01
  -5.0135892e-04   3.0652517e-01
  -7.1463524e-03   2.8950341e-01
   6.1963804e-03   2.9891532e-01
   9.5654769e-04   3.0928816e-01
   2.3901946e-03   3.0605410e-01
  -8.6933440e-04   2.8514707e-01
   6.7402876e-04   3.0121674e-01
   8.3435914e-04   3.0052733e-01
   4.0603641e-04   3.0067967e-01
  -3.7750590e-03   3.0372955e-01
  -4.9995470e-04   2.8214095e-01
  -2.2755221e-03   2.9269320e-01
   1.8205306e-04   3.0422587e-01
  -5.5987049e-03   3.0228550e-01
   2.7231115e-03   3.0568851e-01
   3.2378252e-04   2.9418476e-01
  -8.3952133e-04   3.1092849e-01
   1.5645578e-03   3.0228021e-01
  -1.5101750e-02   2.9939286e-01
  -2.3904253e-03   3.0585826e-01
   1.2013252e-03   3.0097176e-01
  -3.8442022e-03   3.0141829e-01
  -3.8428010e-03   2.9886907e-01
  -1.9303627e-03   3.0263128e-01
  -4.5093373e-03   2.9644734e-01
   1.2111598e-03   2.9307337e-01
  -5.5432406e-03   2.9677683e-01
  -1.8348191e-03   2.9226072e-01
  -1.7589920e-03   3.0973985e-01
  -2.9490450e-03   3.0443197e-01
  -4.1172273e-03   3.0436299e-01
   6.5786227e-04   3.0200660e-01
   1.3564131e-03   2.9654473e-01
  -1.1347479e-03   3.0566926e-01
  -1.1716548e-03   2.8593882e-01
   1.4392729e-03   2.9797144e-01
  -6.5942723e-03   3.0414036e-01
  -2.4794852e-03   2.9467859e-01
  -3.1637728e-03   3.0656137e-01
  -3.2458005e-03   3.0306652e-01
   4.4374874e-03   3.1415240e-01
   1.0323744e-02   2.9824684e-01
   1.5826247e-03   2.9830998e-01
   3.6019792e-03   2.9108122e-01
   9.8776434e-06   3.0766091e-01
   1.8856880e-03   2.9631385e-01
  -1.4017854e-03   3.1123901e-01
   4.3099097e-03   2.9338609e-01
  -5.1098105e-04   3.0198672e-01
   4.8566310e-03   2.8924335e-01
  -9.0392312e-03   3.0570469e-01
  -6.7314516e-03   2.9608668e-01
   5.6065595e-03   3.1984234e-01
   5.4298114e-04   3.0060077e-01
  -1.9705517e-03   3.0730049e-01
   9.4134812e-03   3.0044963e-01
  -5.9947181e-03   2.9639364e-01
   8.8996114e-05   3.0949927e-01
   9.5038852e-04   3.0012209e-01
   2.4327107e-03   2.9075781e-01
  -4.0980388e-03   3.0630337e-01
  -3.7370938e-04   2.9760746e-01
   3.4002944e-03   3.1290851e-01
   4.4845108e-03   3.0871411e-01
  -7.2553679e-03   3.0306165e-01
   5.8442175e-04   2.9389616e-01
  -3.7631575e-03   3.1274342e-01
  -9.2896619e-04   3.0329399e-01
  -4.5072651e-03   3.0323185e-01
   1.5734566e-03   2.8566730e-01
  -2.5301530e-03   2.8784645e-01
   1.0107115e-03   2.9541632e-01
   1.0640233e-03   3.1622170e-01
   3.7742908e-03   2.9960764e-01
  -8.5815657e-03   2.9858090e-01
   3.2546416e-03   2.9177834e-01
  -3.2105203e-03   2.9962901e-01
   4.5758161e-03   2.9802985e-01
   2.6129385e-03   3.0341563e-01
   6.0754602e-03   2.8812347e-01
   5.2061815e-03   3.0055344e-01
  -2.9209308e-03   3.0500845e-01
  -1.2028593e-02   3.0154998e-01
  -6.5202377e-03   3.0052297e-01
  -8.6401391e-04   2.8983565e-01
   4.1705762e-03   2.9299964e-01
   2.6328682e-03   2.9527493e-01
   5.7974107e-03   2.9842518e-01
   1.1803619e-03   2.9771421e-01
  -2.6326072e-03   2.9191455e-01
  -3.5657232e-03   2.9944527e-01
  -5.9698989e-03   3.0005366e-01
  -4.8845956e-03   2.9311516e-01
   5.6233304e-04   3.0939399e-01
  -8.9550142e-03   3.0062970e-01
   1.2381536e-02   3.0540470e-01
  -3.7950492e-03   3.0325274e-01
  -1.1776916e-03   2.9666392e-01
  -8.6639900e-04   2.8991609e-01
  -2.7845576e-03   2.9399763e-01
   7.7241609e-03   3.0295189e-01
  -2.5620526e-03   3.0556998e-01
  -4.0023642e-03   3.0164846e-01
  -8.5710111e-04   2.9264217e-01
   7.2480828e-03   3.0752877e-01
   3.6078357e-04   2.9131257e-01
   5.2986005e-03   3.0372184e-01
   5.9877741e-03   3.0816665e-01
   1.5711383e-03   3.1278059e-01
  -2.5630801e-03   3.0686129e-01
  -1.0472373e-03   3.0235091e-01
   4.9122869e-03   3.0268935e-01
   1.6782769e-03   3.1559146e-01
  -8.7555618e-04   2.9651075e-01
  -3.5274367e-03   3.0262291e-01
   1.6881222e-03   3.0089025e-01
   1.0703626e-03   3.0770190e-01
  -3.7915886e-04   2.9918376e-01
  -9.0283400e-04   2.8556859e-01
   5.5747924e-04   3.1258748e-01
  -2.2822276e-03   3.0309422e-01
   2.5069460e-03   3.0316735e-01
   2.3020842e-03   2.9118319e-01
   3.4424666e-03   3.0984245e-01
   2.5017083e-03   2.9991930e-01
  -3.0965720e-03   2.9506699e-01
  -8.0855172e-04   2.9928454e-01
  -7.7458979e-03   3.0954443e-01
  -1.8677678e-03   2.9718294e-01
  -1.8423180e-03   2.9977602e-01
   4.3578705e-03   2.9967259e-01
  -4.2461649e-03   2.9735168e-01
   4.1134044e-03   3.1122870e-01
  -3.7553068e-03   2.9951280e-01
   3.2835417e-03   2.9760505e-01
  -5.8166955e-04   2.9513979e-01
   2.5976292e-03   2.7824820e-01
  -4.5180775e-04   3.0336061e-01
  -7.6148268e-04   3.0001798e-01
   4.0595998e-03   2.9395706e-01
  -2.2221048e-03   3.0132547e-01
   6.5864763e-04   3.0319076e-01
   8.1906263e-03   2.9703091e-01
  -1.2097474e-04   3.0685084e-01
   5.8589135e-03   2.9923242e-01
   1.9300913e-03   2.9975334e-01
   1.3152334e-03   2.8412729e-01
  -2.2434049e-03   2.9522568e-01
   3.5560336e-03   2.9326047e-01
  -1.1973074e-03   3.0214329e-01
  -3.3944037e-04   2.9063530e-01
   3.5644161e-03   2.9096982e-01
   6.2391612e-03   3.0071210e-01
  -1.3648980e-03   3.0620386e-01
  -4.3127534e-03   2.9645046e-01
   6.5001762e-03   3.0313298e-01
  -8.1474835e-03   2.9928221e-01
  -5.8302118e-03   2.9273703e-01
   7.9019144e-03   2.9370158e-01
   1.9830534e-03   2.8656396e-01
  -2.2206256e-03   3.0202535e-01
   6.4700396e-03   3.0080684e-01
   3.9939301e-03   3.0088304e-01
  -1.1731922e-03   3.0657771e-01
  -2.3853059e-03   2.9232503e-01
   2.1889696e-04   3.1221165e-01
   1.0961623e-03   3.0481230e-01
   4.3310181e-03   2.9766142e-01
   5.9622038e-03   2.8817711e-01
   1.0900226e-03   2.9999181e-01
  -1.4492565e-03   3.0443145e-01
  -1.3154576e-03   2.8891179e-01
  -2.8188203e-03   2.9126959e-01
   3.5694208e-03   3.0399957e-01
   8.5434396e-03   2.9773760e-01
   3.9539444e-03   3.1454444e-01
  -2.3774175e-03   2.8667102e-01
  -2.1995942e-03   2.9511767e-01
   3.6919356e-03   3.0205439e-01
  -5.3680397e-03   2.9561450e-01
  -2.6502984e-03   2.9538695e-01
   2.2645715e-03   3.0144650e-01
   1.7579437e-03   3.0121748e-01
   1.1529918e-03   2.9560585e-01
  -2.1135393e-03   3.1118433e-01
  -3.9435795e-03   3.0662583e-01
   9.0605476e-05   3.0389336e-01
  -1.1144109e-03   2.9553165e-01
  -4.0966515e-03   2.9409471e-01
   8.6800969e-04   2.9753193e-01
  -2.9712958e-03   2.8754613e-01
  -2.5703743e-03   3.0633603e-01
  -4.1230769e-03   2.9365409e-01
  -3.4048806e-05   3.0016998e-01
   2.3426802e-03   2.9593317e-01
  -3.6515830e-04   2.9469934e-01
   2.6312806e-03   2.9584483e-01
   4.6708285e-03   3.0881423e-01
   5.2573936e-05   3.0207405e-01
   1.0048905e-03   3.0200438e-01
  -6.2719822e-03   3.0040317e-01
   9.2366773e-05   2.9304258e-01
   1.0478512e-02   3.1477284e-01
   1.1237017e-02   3.0025952e-01
   6.3590132e-04   3.0262780e-01
  -5.3233128e-04   3.0352822e-01
  -6.0224042e-03   2.9086935e-01
  -1.1962396e-02   3.0621240e-01
   6.2697985e-03   3.0370425e-01
  -8.0221191e-03   3.1151303e-01
   1.6190468e-03   3.0041753e-01
   1.1025328e-03   3.0540183e-01
   4.2371497e-03   2.9558861e-01
   7.6385162e-04   3.0549165e-01
  -5.3285804e-03   3.0752614e-01
   3.1896417e-03   3.0369460e-01
  -7.4736639e-05   2.9390538e-01
   5.2614072e-03   3.0854404e-01
   1.3464941e-03   2.9488452e-01
   2.8533506e-03   3.0849303e-01
   5.4173579e-03   2.9625378e-01
   5.6821656e-05   3.0548574e-01
   4.0935218e-03   3.0281006e-01
  -3.1475571e-03   2.8625642e-01
   2.1290604e-03   3.0677971e-01
  -4.8117098e-03   3.0113771e-01
  -4.8521344e-03   3.0493227e-01
  -5.2116646e-04   2.9746265e-01
   2.0648693e-04   2.9283635e-01
  -9.2555239e-03   3.0238784e-01
  -6.3733991e-04   2.9246597e-01
   1.4451307e-03   3.1504772e-01
  -5.8835342e-05   2.9902149e-01
   1.8471351e-03   2.9024051e-01
  -1.0721083e-02   2.9136994e-01
   2.0523232e-03   3.0026316e-01
  -1.4501762e-04   3.0099471e-01
   6.4886571e-03   3.1474508e-01
  -1.9546023e-03   3.0907304e-01
  -4.2241120e-03   3.0653781e-01
   2.4665475e-03   2.9741606e-01
   4.2289855e-04   2.9778830e-01
   1.4644304e-03   2.9889857e-01
   1.2608197e-02   2.9656561e-01
   2.3780632e-03   3.1410812e-01
   5.1312188e-03   2.9498305e-01
  -3.1264722e-03   2.9698346e-01
   8.1489349e-04   3.0369565e-01
  -3.5451935e-03   2.9543670e-01
   6.2445339e-03   2.9332200e-01
  -5.0398483e-03   2.9480948e-01
   1.9491165e-03   3.0426970e-01
   2.7953631e-03   2.9887786e-01
  -3.0296587e-04   3.0466344e-01
   5.6982028e-04   3.0233497e-01
   5.0196688e-04   2.9823936e-01
   3.4051579e-03   3.0152633e-01
  -2.7251145e-03   2.9310341e-01
   9.1462666e-04   3.0150173e-01
   1.2522897e-03   2.9315841e-01
   3.1373045e-03   3.1252140e-01
  -9.7294824e-04   2.9661751e-01
  -9.0350495e-04   2.8389087e-01
  -4.6370133e-04   2.8963872e-01
  -2.7722878e-03   3.1894313e-01
   4.1151653e-03   3.1054283e-01
   4.2227278e-03   3.1706302e-01
  -3.4390478e-03   3.0510321e-01
  -3.7922189e-03   3.0553208e-01
   1.1343938e-03   3.0358243e-01
  -4.4654512e-03   3.0316604e-01
   9.0072658e-04   2.8585207e-01
   8.0291552e-03   3.0343731e-01
   4.4109633e-03   3.0710145e-01
   5.9305595e-03   3.0572468e-01
  -1.1332050e-03   2.9725351e-01
   2.1225357e-03   2.9962393e-01
  -3.3372605e-03   3.0461646e-01
  -8.9738751e-03   3.1028128e-01
   3.3462210e-03   3.0911741e-01
  -6.0498418e-03   2.9876215e-01
  -7.8742516e-03   3.0169101e-01
   9.5646339e-04   2.9521471e-01
   4.2932974e-03   2.9020226e-01
   2.8616527e-04   2.9518375e-01
   1.9184521e-03   3.1174161e-01
   6.8472968e-04   3.1200066e-01
  -3.7212099e-03   3.0061454e-01
   4.7266574e-03   2.8493004e-01
  -4.1214904e-03   2.9482842e-01
   2.7781254e-03   2.9751121e-01
   6.5971098e-03   3.0011843e-01
  -1.9360371e-03   3.0671669e-01
  -2.5052062e-03   3.0404768e-01
  -6.2320628e-03   2.8339549e-01
   2.3719978e-04   3.0621809e-01
  -5.2548866e-03   3.1455797e-01
   4.9220387e-04   3.0018853e-01
   3.7031029e-03   2.8618762e-01
   2.7718584e-04   2.9520958e-01
   1.1281145e-03   3.0693632e-01
   3.3275137e-03   3.0361247e-01
  -6.4039542e-03   3.0256764e-01
   4.4050705e-03   3.0474440e-01
   5.4036236e-04   2.9427512e-01
  -3.7283427e-03   3.1771231e-01
   9.0195835e-03   3.0417434e-01
  -2.8264629e-03   2.8948200e-01
  -3.8965246e-03   3.0364441e-01
  -1.7359672e-03   2.8531358e-01
   9.1828766e-03   2.9452295e-01
   1.1235623e-03   3.0212696e-01
  -7.1549975e-03   2.8189961e-01
  -1.4661831e-03   2.9518634e-01
  -9.0770264e-05   2.9003528e-01
  -9.0608193e-04   2.9819567e-01
  -1.0138489e-03   3.1265505e-01
   4.8019015e-03   2.9876589e-01
   1.5737827e-03   3.0012316e-01
  -5.1008366e-03   2.8769832e-01
   5.8376212e-03   2.9917907e-01
  -2.4800981e-03   2.9090703e-01
  -4.3692391e-03   3.0661070e-01
   7.7775239e-03   3.0025060e-01
   5.1294431e-04   3.0084256e-01
   5.8781089e-04   3.0714346e-01
  -4.2004347e-03   2.9646782e-01
  -3.5133682e-03   3.0948303e-01
   9.9237991e-03   3.0684007e-01
  -6.8017828e-03   2.9684761e-01
  -1.3285342e-03   3.0201578e-01
   6.3566940e-04   2.9705053e-01
   4.1377188e-03   2.9905023e-01
  -5.8870354e-04   3.0933224e-01
   3.5171846e-03   3.0314090e-01
  -3.3106836e-03   3.0730655e-01
   8.3254715e-03   3.0704733e-01
   9.3071585e-04   3.1119846e-01
   2.9369139e-04   3.0579003e-01
   1.2415536e-03   3.0124840e-01
  -3.6360120e-03   3.0063939e-01
   5.3228114e-03   3.0142228e-01
   3.6560821e-03   2.9693371e-01
  -5.2732410e-03   2.9238666e-01
   7.1007072e-03   3.0362186e-01
  -3.8809174e-03   3.0203890e-01
  -2.0262307e-03   2.9339508e-01
  -2.7491831e-03   3.0567116e-01
   1.8280676e-03   2.9568131e-01
   2.9063417e-03   3.0047855e-01
  -3.6355447e-03   3.0370340e-01
  -3.6670396e-03   2.9107566e-01
   1.6907135e-03   2.9580429e-01
   7.4390287e-03   2.9757670e-01
  -4.4648281e-03   3.0212942e-01
  -3.6930396e-04   3.0398387e-01
   4.0067917e-03   2.9432872e-01
   4.8587370e-03   3.0729675e-01
   2.9304982e-03   2.9945440e-01
  -2.3989246e-03   3.1343648e-01
   1.9876181e-03   2.9602880e-01
   3.4402461e-03   3.0268143e-01
  -1.0435982e-03   3.1129376e-01
  -2.4121731e-03   2.9985225e-01
  -4.9020432e-03   2.9896609e-01
  -1.2189239e-04   3.0106433e-01
  -5.2222490e-03   2.9738836e-01
   1.7132085e-04   3.0601377e-01
  -2.8326091e-03   3.1249383e-01
  -2.0501590e-03   2.9746712e-01
  -9.6169431e-03   2.9888093e-01
   5.9544065e-03   3.0228201e-01
   1.0943679e-03   3.0209424e-01
   2.0136710e-03   2.9153933e-01
  -7.0818669e-03   2.9024900e-01
  -1.1936661e-03   2.9323980e-01
  -8.4512742e-05   3.0743415e-01
  -1.4023308e-03   2.9883987e-01
   2.8411946e-03   2.9792436e-01
   2.4525105e-03   3.0934917e-01
  -2.8639653e-03   3.0603649e-01
   3.3100918e-03   2.9824891e-01
  -1.2491225e-03   3.0261664e-01
   5.0310139e-04   3.0545373e-01
   7.2619277e-04   3.1032949e-01
   1.2628888e-03   2.9736084e-01
  -5.3730016e-03   2.8771040e-01
  -3.0210310e-03   2.9955668e-01
  -6.4582865e-03   2.9673613e-01
  -4.5854980e-03   3.1159419e-01
   5.8153252e-03   3.0751813e-01
  -1.4479522e-02   3.0625122e-01
   3.0204987e-03   2.9461208e-01
  -4.6620745e-04   3.0295633e-01
  -3.3046206e-04   3.0010378e-01
  -1.5695952e-03   3.0310712e-01
  -4.0594485e-03   3.2190901e-01
  -4.7649264e-04   2.8900758e-01
  -2.2564870e-03   3.0483256e-01
  -5.1659938e-03   3.0246162e-01
   2.9175847e-03   2.8980948e-01
  -2.5195584e-03   3.0629033e-01
   6.0424320e-03   2.9332288e-01
  -8.2277972e-04   3.0363965e-01
   3.7867900e-04   3.0151847e-01
   4.4066003e-03   3.0059084e-01
  -5.4451469e-03   2.9531158e-01
   1.7204471e-03   2.9529147e-01
   4.6674431e-03   3.0325133e-01
  -6.7601240e-03   3.0422642e-01
   6.1992524e-03   2.9972278e-01
  -2.8545568e-03   3.0646526e-01
   6.9313200e-06   3.0490788e-01
   3.0927656e-04   3.0357869e-01
  -2.2861149e-03   2.9594795e-01
   1.9808461e-03   3.1468587e-01
   8.8537024e-03   3.1336353e-01
   1.3221825e-04   2.9493517e-01
   6.2879479e-03   3.0021699e-01
  -3.3246855e-04   3.0394367e-01
   2.3162762e-03   3.0170170e-01
   5.2922399e-03   3.0509907e-01
  -1.6559547e-03   3.0108800e-01
  -3.0992181e-03   2.9803645e-01
   1.1673215e-03   3.0438264e-01
  -8.6344295e-03   3.0343860e-01
   1.0360029e-03   2.9730271e-01
   4.3238730e-03   3.0375206e-01
   2.9335320e-03   3.0851656e-01
  -3.2298458e-04   3.0957130e-01
   2.5898349e-03   2.9551802e-01
  -5.0903902e-03   2.9465148e-01
   3.9689954e-03   2.9373582e-01
  -2.8117388e-03   3.0079299e-01
  -4.6387507e-03   2.9555508e-01
   6.4587975e-04   2.9951856e-01
   1.1301052e-02   3.0283117e-01
   7.3701919e-04   3.1008955e-01
   3.9339081e-03   3.0475988e-01
   5.5841621e-04   2.9585429e-01
   7.6884535e-03   3.0435919e-01
  -2.6372911e-03   2.9753027e-01
  -5.9472062e-03   2.9465563e-01
  -2.3717055e-03   3.0171658e-01
  -1.8640356e-03   2.9674907e-01
  -1.8596197e-03   3.0201319e-01
   1.3908486e-03   2.9739738e-01
   1.4225240e-03   2.9536002e-01
   1.6101900e-04   2.9327218e-01
   1.9149033e-03   2.9060919e-01
   8.7962967e-05   3.0856846e-01
  -6.7972450e-03   2.9894650e-01
  -3.9900757e-03   2.8827428e-01
  -9.0393659e-04   2.9698340e-01
  -5.6764232e-03   3.0768649e-01
  -3.3460901e-03   2.9685597e-01
   1.8155207e-03   3.0557728e-01
  -2.3922057e-03   2.9339076e-01
   1.1148186e-03   2.9851321e-01
  -1.2837287e-03   2.9583193e-01
  -4.9795808e-04   3.0449324e-01
   9.4712192e-03   2.9584805e-01
  -2.7838856e-03   3.0856905e-01
   1.4677598e-03   2.9489088e-01
  -3.1717652e-03   3.1221242e-01
   7.8310339e-04   2.9611669e-01
   3.2777761e-05   3.0744095e-01
   2.3155455e-03   3.0292717e-01
   5.0500738e-03   2.9444536e-01
   2.4028757e-04   2.8645851e-01
   2.7108516e-03   2.9473154e-01
   1.2948980e-02   2.9479474e-01
  -2.1404342e-03   2.9991850e-01
   3.0551237e-03   2.9757315e-01
   5.8806285e-03   2.9068297e-01
  -1.8920409e-03   2.9669834e-01
  -2.5098331e-03   3.0391275e-01
   5.0833934e-03   2.9573634e-01
   9.5673758e-03   2.9554034e-01
  -5.5714760e-03   3.0458399e-01
  -5.7018283e-03   3.0436417e-01
  -3.4169507e-03   2.9659060e-01
   3.7847159e-03   2.9937377e-01
  -3.9380765e-03   3.1891456e-01
   8.1930922e-04   3.0523370e-01
   1.5366544e-03   3.0861552e-01
  -2.8802745e-03   3.0805770e-01
   3.0436187e-03   3.0211056e-01
   5.2288517e-03   3.0854117e-01
  -3.3647868e-03   2.9592663e-01
   1.0081466e-03   3.0821037e-01
  -1.9006366e-03   3.0025599e-01
   1.7201110e-03   2.9415476e-01
  -2.8457474e-03   2.9898243e-01
   3.2225707e-04   3.0476888e-01
   3.2179689e-04   3.0638415e-01
  -4.3170423e-03   3.1033115e-01
   3.0093428e-03   2.9515915e-01
   5.5051268e-04   2.8932793e-01
   4.1664212e-03   3.0769925e-01
   6.7276660e-04   2.8974058e-01
  -4.1693543e-03   2.9337432e-01
   3.6560303e-03   3.0270530e-01
   1.2550801e-03   3.0246572e-01
   2.1129279e-03   3.0170521e-01
  -1.2498314e-03   3.0513796e-01
  -1.1353892e-03   2.9714518e-01
   5.4190138e-03   3.0984686e-01
  -5.4154476e-03   2.9848626e-01
   2.8227661e-03   3.0149100e-01
  -5.7942329e-03   2.9439250e-01
  -3.9283224e-03   2.8577516e-01
  -7.1913239e-04   3.0154313e-01
   2.2888937e-03   3.0173242e-01
   2.7036263e-03   3.0758954e-01
  -8.3595005e-05   3.0764043e-01
   1.8527930e-03   3.0651314e-01
  -5.2226211e-03   3.0778824e-01
  -1.6980914e-03   2.9767318e-01
   5.7990193e-03   3.0169185e-01
  -4.3321410e-04   3.0637235e-01
   8.1143560e-04   3.0371923e-01
   2.3486629e-03   2.8623778e-01
  -8.3699381e-03   2.9763501e-01
   8.9436307e-04   2.9826486e-01
   7.0671565e-03   3.0622900e-01
  -4.2501635e-03   3.0431746e-01
   3.2377050e-03   3.0696461e-01
   1.6972025e-03   3.1291061e-01
  -1.2673808e-03   2.9161367e-01
  -4.8550147e-04   2.9960796e-01
   9.0016909e-03   2.9277286e-01
  -6.9203818e-03   2.9544398e-01
  -6.0067002e-03   3.0500370e-01
  -3.1462684e-03   2.8142771e-01
  -8.3928972e-03   3.0891971e-01
  -2.6652428e-03   2.9731860e-01
  -1.8008943e-03   2.9734099e-01
   3.7011923e-03   2.9736265e-01
   1.6274784e-03   3.0297812e-01
  -5.8423399e-03   3.0165453e-01
  -6.2525572e-03   2.9451592e-01
  -4.4729686e-03   2.9541098e-01
   3.4957580e-03   2.8900781e-01
   2.6070769e-03   3.1374479e-01
  -1.9633576e-03   3.0444212e-01
  -2.0108728e-03   2.9162226e-01
   1.0039466e-02   3.0810100e-01
  -4.2478085e-03   3.0951052e-01
  -2.4055738e-03   3.1256378e-01
  -1.6971368e-03   3.0685381e-01
   3.0698672e-03   3.0011756e-01
   9.5862804e-03   3.0840320e-01
  -5.7737209e-03   2.9067083e-01
   7.3840511e-03   2.9531147e-01
  -1.2670319e-03   3.0614603e-01
  -1.6433310e-03   3.0258090e-01
   3.5278349e-03   3.0308647e-01
  -1.2124924e-03   3.0782586e-01
   5.4904658e-03   3.0296824e-01
   2.0889540e-03   2.9902816e-01
  -2.7272025e-03   3.0638312e-01
   2.3010324e-03   2.9847404e-01
  -7.2204719e-03   3.0027788e-01
  -2.1542657e-03   3.0346012e-01
   1.6261402e-03   3.0469783e-01
  -3.6967184e-03   2.9361380e-01
   4.3645973e-03   2.9770687e-01
  -1.3842375e-03   3.0848619e-01
  -5.4687530e-03   2.9098700e-01
   8.5444579e-03   3.1299111e-01
   2.9859753e-03   3.0203322e-01
  -1.4978287e-03   3.0100351e-01
   5.0335307e-03   3.0706740e-01
   1.3595417e-03   2.9012594e-01
  -5.1358636e-04   2.9937608e-01
  -9.6871376e-03   3.0201453e-01
   5.3203669e-03   3.0151896e-01
  -3.4302726e-03   2.9240706e-01
  -2.2594321e-03   2.9407077e-01
  -1.4183523e-02   2.9776176e-01
   1.2346719e-04   3.0238900e-01
   8.0911751e-04   3.0422307e-01
  -2.8816452e-03   3.1035944e-01
   3.2710091e-03   3.0502179e-01
   5.9022822e-03   3.0838829e-01
   1.8941995e-03   2.9996244e-01
   6.4331979e-04   2.9345276e-01
  -6.1237019e-03   3.1014665e-01
   2.1621497e-03   2.9251496e-01
   1.4575967e-03   3.0103122e-01
   1.6067842e-03   3.0460573e-01
   3.2478799e-03   3.0968340e-01
   5.5874028e-04   3.0108595e-01
   6.9414711e-05   3.0285618e-01
   4.0906749e-04   3.1107512e-01
   4.0809115e-03   2.9854202e-01
  -7.1349213e-03   3.0395885e-01
  -3.1062480e-03   2.8984386e-01
  -2.5296484e-03   3.0545434e-01
  -2.4648404e-03   2.9890967e-01
   2.2743931e-04   3.1093330e-01
  -3.1960162e-03   3.1046494e-01
   4.0881142e-03   2.9655350e-01
  -4.3492823e-03   3.0736932e-01
  -1.6682287e-03   2.9165454e-01
  -2.4438173e-03   3.0805802e-01
   7.7725662e-03   3.0039450e-01
   2.6352295e-03   3.0257581e-01
  -4.1217353e-03   2.9745477e-01
   3.5366299e-04   3.0573133e-01
  -4.9462683e-03   3.0552523e-01
   3.9415532e-03   3.0894345e-01
   9.4938913e-03   3.1253137e-01
   4.0814167e-03   3.0333703e-01
  -3.5322423e-03   2.9506489e-01
  -8.3115709e-06   2.9191294e-01
   3.3433216e-04   3.1316732e-01
   2.0204701e-03   3.0660449e-01
   1.1235543e-03   3.0215167e-01
  -8.0975798e-04   2.9695147e-01
   8.6350300e-04   3.0376525e-01
  -7.2638886e-04   3.0366739e-01
  -2.8628244e-03   3.0222329e-01
   8.0571361e-03   3.0321211e-01
   3.1092130e-03   3.0691031e-01
   1.7055202e-03   3.1116009e-01
  -2.2765458e-03   3.0883475e-01
   8.7965663e-03   2.9918174e-01
   5.1541199e-03   3.0687264e-01
   9.0257704e-03   2.9256949e-01
  -4.1463666e-03   2.8641296e-01
   3.2461335e-03   2.9871133e-01
  -4.3081249e-03   3.0154133e-01
   3.2064024e-03   3.0825883e-01
  -2.1343084e-03   3.0509841e-01
   5.7533452e-03   3.1720880e-01
  -8.2472395e-03   2.8803777e-01
  -1.2257147e-03   3.0898402e-01
   6.6219085e-03   3.0566686e-01
  -2.0407358e-04   3.0070698e-01
   3.5833087e-03   3.0026648e-01
   1.9567837e-04   3.0485002e-01
  -1.4402155e-03   3.0236175e-01
   5.0051166e-03   2.9303667e-01
  -5.9992123e-03   3.0450677e-01
  -1.5978018e-03   3.0206950e-01
   3.5838414e-03   2.8707734e-01
  -2.4041074e-03   3.0300440e-01
  -2.5227452e-03   2.9593013e-01
   5.3224381e-03   3.0338014e-01
  -5.8355526e-04   2.9679308e-01
   3.0489874e-03   3.0043735e-01
  -3.1864220e-03   2.9107737e-01
   5.7896244e-03   2.9291198e-01
  -1.5785622e-03   2.9689008e-01
  -2.6251935e-03   2.8778453e-01
  -3.9028320e-04   3.0436825e-01
  -4.9459484e-03   3.0591521e-01
   8.1896473e-03   3.0284047e-01
   2.2963129e-03   3.0006467e-01
  -4.2042819e-03   3.1031164e-01
   8.4528136e-05   3.0866853e-01
   3.8711940e-03   3.0194716e-01
   3.8633306e-03   2.9949092e-01
   8.7160718e-04   2.9861325e-01
   2.7538578e-03   3.0389826e-01
  -1.0977249e-03   3.1483230e-01
   3.6842847e-04   2.9722912e-01
  -1.2934843e-04   2.8747042e-01
   7.7082242e-04   2.9984941e-01
   2.6842638e-03   3.0541429e-01
  -3.2640515e-04   3.1546625e-01
  -2.1342857e-03   2.9583496e-01
   8.5126137e-04   2.9219441e-01
   3.2309165e-03   2.8842921e-01
   2.7029539e-03   3.0273708e-01
   4.8833240e-04   3.0015669e-01
  -5.3747086e-04   2.9673215e-01
   2.7981704e-03   3.1103290e-01
  -1.3070339e-03   2.9209097e-01
  -6.7633159e-03   3.0849953e-01
   4.5210898e-03   2.9712681e-01
   1.3190821e-03   2.9984669e-01
  -1.1267741e-03   3.0429621e-01
   3.2780473e-03   3.1723020e-01
  -8.6179813e-05   3.0131728e-01
   8.6650867e-04   2.9930752e-01
  -6.0850774e-03   2.9602784e-01
   2.4218532e-03   3.0428720e-01
   2.8730840e-03   2.9641015e-01
  -3.4077336e-03   3.1176093e-01
  -1.2256797e-03   3.0230955e-01
   5.7288896e-03   3.0066481e-01
  -9.4686716e-04   3.0713471e-01
  -8.3492676e-03   3.0127940e-01
   9.1478203e-04   3.2080694e-01
   2.7231670e-04   3.1244402e-01
   3.4394603e-04   3.0486995e-01
   3.6588981e-03   2.9343875e-01
   2.3567293e-03   3.0033757e-01
   7.0559722e-04   2.8373603e-01
  -1.2168707e-04   3.0063641e-01
   4.4212469e-03   2.8792937e-01
   2.7543374e-04   3.0548668e-01
   2.4993876e-03   2.8951953e-01
  -2.2324877e-03   2.9715449e-01
   2.0401319e-03   3.0616230e-01
   9.5869029e-04   3.0084046e-01
  -3.1198683e-03   2.9350803e-01
  -6.0497584e-03   2.9893335e-01
   1.5739883e-04   2.8961318e-01
   6.6479691e-04   2.9441300e-01
   7.5528000e-03   2.9325479e-01
   7.7611935e-04   3.0928657e-01
  -5.5623945e-03   3.0448951e-01
   6.1447387e-03   3.0477027e-01
   2.5753233e-04   3.0196070e-01
  -1.0178866e-03   2.8966894e-01
   1.3622742e-03   2.9397176e-01
   5.7837737e-03   2.8999647e-01
  -7.3543022e-03   2.9836367e-01
   2.0907513e-03   2.9904141e-01
   7.4813087e-04   3.0613979e-01
  -3.9151644e-03   2.9465487e-01
  -2.1091683e-03   2.9933084e-01
   4.8882248e-03   2.9012552e-01
  -8.1667332e-03   3.0728487e-01
   1.8929409e-03   3.0560443e-01
   4.2300140e-03   2.9704423e-01
   3.1783277e-03   3.0577882e-01
   1.8768186e-04   3.0548211e-01
   3.6919222e-03   3.1162441e-01
  -3.1193623e-03   3.1316813e-01
   5.0897013e-03   2.9911911e-01
  -4.0205782e-03   3.0762460e-01
  -6.1910584e-03   3.0443196e-01
   2.3232881e-05   3.0696317e-01
  -8.1904215e-03   3.0365086e-01
  -6.9117153e-03   3.0749830e-01
   6.8619609e-03   2.9959112e-01
   8.4322562e-04   2.8785653e-01
   2.5705317e-03   3.0333170e-01
   3.6889975e-03   2.9518065e-01
   6.1695330e-03   2.9516385e-01
   2.3477291e-03   2.9530015e-01
   6.0132619e-03   3.1065303e-01
   2.4430132e-03   2.9210295e-01
   5.7870301e-03   2.9163923e-01
  -4.0577087e-03   2.9598628e-01
   9.5912140e-03   2.9836234e-01
  -1.5539694e-03   2.9795054e-01
  -9.5068880e-03   3.0405051e-01
   3.2926444e-03   2.9060773e-01
  -5.7684535e-03   2.9388491e-01
  -6.1080249e-03   3.0391860e-01
  -5.2988413e-03   3.0450457e-01
   6.3796090e-03   2.9931459e-01
   2.6616029e-03   2.8984158e-01
   5.3006914e-03   2.9731866e-01
  -5.5921596e-03   3.0391692e-01
   2.3462233e-03   3.0231945e-01
   8.3906799e-03   3.0292084e-01
   2.8911979e-03   2.9932793e-01
  -1.9286642e-03   2.9924819e-01
  -1.4046023e-03   3.0274699e-01
   7.2925694e-03   2.9125018e-01
   8.2241928e-04   3.0257290e-01
   5.0703360e-03   3.0576769e-01
  -2.2653264e-03   3.0996765e-01
   8.5569131e-03   2.9517325e-01
  -4.9833009e-03   3.0427567e-01
   4.7446213e-03   3.0403453e-01
   6.4031917e-03   2.9843349e-01
   5.9377403e-03   3.1496406e-01
  -3.9026997e-03   2.9445680e-01
  -2.1916989e-03   3.1038089e-01
   2.6441209e-03   3.0081434e-01
  -1.0837347e-03   2.9441352e-01
  -2.8645519e-03   2.9551823e-01
  -5.4419587e-03   2.9416448e-01
  -8.4633879e-03   2.9783483e-01
   7.1555800e-03   2.9607190e-01
  -3.2568398e-03   3.0903389e-01
  -8.8548404e-03   3.1299862e-01
   3.6578027e-03   3.1648598e-01
  -1.7767994e-03   3.0300979e-01
   3.0976708e-03   2.8470957e-01
   1.0859547e-03   2.8588276e-01
   2.1246218e-03   3.1216406e-01
  -5.5751602e-03   2.8925589e-01
  -4.1406973e-03   3.0230213e-01
  -5.0319338e-04   3.0558905e-01
   1.5750065e-03   3.0381092e-01
  -6.3604025e-03   3.0069423e-01
  -6.4619095e-03   3.0622376e-01
   1.8981032e-03   2.9068692e-01
   3.0200101e-03   3.0235187e-01
   5.5502549e-03   2.9522622e-01
  -3.7659888e-03   3.0867529e-01
   7.4241555e-03   3.0376477e-01
   3.6219663e-03   3.0811268e-01
   4.9825863e-03   3.0664150e-01
   8.4435299e-04   2.9676100e-01
   5.0053183e-03   2.9684470e-01
   6.9399277e-03   3.0701680e-01
  -3.6228911e-03   2.9476328e-01
  -1.7627506e-03   3.0146234e-01
  -1.2555013e-03   2.9285403e-01
   5.6141715e-03   2.9689385e-01
  -4.6513049e-03   3.0936807e-01
  -5.5873102e-03   2.9760091e-01
   3.4667073e-03   3.0388837e-01
  -7.6635901e-04   2.9726128e-01
  -2.0106179e-03   3.0996627e-01
   2.3846452e-03   2.9992020e-01
   3.5867265e-03   3.1151988e-01
   5.4240686e-03   2.9537593e-01
   2.0383525e-03   2.9866685e-01
   3.1328138e-03   3.0794524e-01
   3.2294230e-03   3.0477191e-01
   4.3695089e-03   2.9908073e-01
   4.7911916e-04   3.0833013e-01
   3.1321278e-03   3.0508278e-01
  -7.5540649e-03   2.8963774e-01
  -4.6210650e-03   2.9730096e-01
  -1.9628064e-03   3.0041051e-01
  -3.1475424e-04   3.0522352e-01
   3.8281530e-04   2.9032635e-01
   7.7525572e-03   2.9665123e-01
  -1.5311061e-03   2.9180738e-01
  -1.6592183e-03   3.0851330e-01
  -5.4246283e-04   2.9991390e-01
   1.6782595e-03   2.9526636e-01
  -2.3752777e-04   3.0367394e-01
   1.2642851e-02   3.0834847e-01
   3.7820428e-03   3.0476660e-01
   3.8302918e-04   3.0365481e-01
  -6.3458904e-04   3.0582118e-01
   5.7280060e-03   2.9588629e-01
  -1.6162835e-03   2.9740798e-01
   5.3055199e-03   3.0370632e-01
   3.8731279e-05   2.8604470e-01
   6.7730487e-03   2.9088516e-01
   4.9579620e-03   2.9388943e-01
  -5.3287436e-03   2.9579263e-01
   9.0577513e-04   3.1298767e-01
   7.4831289e-03   3.0425086e-01
   3.0197157e-03   3.0106496e-01
  -1.1297305e-03   3.0660977e-01
   4.4158020e-03   2.9841735e-01
   9.3118144e-04   2.9421060e-01
   1.3757943e-03   3.0625477e-01
  -9.3416764e-04   3.0460997e-01
  -1.5995999e-03   2.9814688e-01
   8.0119891e-03   2.9557276e-01
  -2.1882682e-03   3.0141118e-01
  -5.3044959e-03   3.0156320e-01
   2.8460702e-03   2.9432644e-01
   3.6579974e-04   3.0800649e-01
   1.2061604e-03   2.9498793e-01
   8.0802689e-04   3.0283718e-01
  -6.6689370e-03   3.0394254e-01
  -2.9878831e-04   2.8641087e-01
  -2.6251036e-03   3.0789916e-01
  -4.0267846e-03   3.0571285e-01
   2.5873899e-03   3.0461852e-01
  -4.0651128e-03   3.0039806e-01
  -1.4108913e-03   2.9235979e-01
  -3.6694266e-03   3.0111605e-01
   1.2412296e-03   2.9307500e-01
   7.1497412e-03   3.0445077e-01
  -6.9538509e-03   3.0993183e-01
   7.0873240e-03   3.0109632e-01
   1.1034324e-02   2.9782738e-01
   1.1043839e-02   3.0236690e-01
   3.8102025e-03   3.0027383e-01
   5.2895045e-03   2.9502636e-01
   5.7565249e-03   3.0753506e-01
  -2.2725859e-03   3.0882704e-01
   8.5314237e-05   3.0160068e-01
  -4.7805484e-03   3.0157143e-01
  -1.6529632e-04   3.0704974e-01
  -3.2851035e-04   3.1448586e-01
   2.8948495e-03   3.0166502e-01
   1.0166932e-03   2.9279806e-01
  -2.4910557e-03   3.0064615e-01
  -9.4981786e-05   2.9458432e-01
  -6.5096109e-03   3.0888984e-01
  -1.3298730e-03   2.9812353e-01
  -2.0474336e-03   3.0642231e-01
   3.7201448e-03   3.0569190e-01
   9.4943782e-04   3.0920236e-01
   1.5232748e-03   2.9789337e-01
   9.6076199e-03   3.1072518e-01
  -2.7576429e-03   2.9918343e-01
  -1.0226729e-03   2.9582613e-01
   2.8943876e-03   2.9885571e-01
  -8.0988771e-03   3.0770463e-01
  -2.2184816e-03   3.1225088e-01
   1.5918886e-03   3.0527636e-01
  -4.2821380e-03   3.0032446e-01
   6.9856817e-03   2.9061896e-01
  -1.7743103e-03   3.0439888e-01
  -2.4885561e-03   3.0447266e-01
   3.5102961e-03   3.0058195e-01
   3.0648165e-03   2.9605079e-01
   1.3003691e-04   2.9873457e-01
  -5.9681637e-04   2.9606849e-01
  -2.1936492e-04   3.0335696e-01
  -1.9382777e-03   3.1124953e-01
   1.2754592e-02   3.0235514e-01
  -1.5366117e-03   2.9566459e-01
   4.4589751e-03   2.9872991e-01
  -6.0820611e-03   2.9924080e-01
   2.3177216e-03   3.0774039e-01
  -8.1672814e-04   2.9840259e-01
   6.6078786e-04   2.8773424e-01
  -1.4252149e-03   3.0412102e-01
   3.6946631e-03   3.0268891e-01
   2.3601393e-03   3.0422244e-01
  -3.1135952e-03   3.0363433e-01
   7.8958251e-03   3.1097111e-01
   5.4368970e-04   3.0049942e-01
   5.6501602e-03   2.9658407e-01
  -5.0511545e-03   2.9207229e-01
   4.1313930e-03   3.0054715e-01
   6.2620719e-03   2.9329073e-01
   2.9130263e-05   2.9580679e-01
  -4.5196653e-03   2.9497077e-01
   2.5794809e-04   2.9638443e-01
  -3.2641854e-03   2.9859848e-01
   6.8810585e-04   3.1412823e-01
  -6.5227084e-03   3.0283848e-01
  -2.4308565e-03   3.0409984e-01
   1.9864206e-03   2.9764597e-01
   7.1693095e-03   3.1054003e-01
  -7.7802129e-03   3.1139551e-01
   5.5916078e-03   2.9270327e-01
  -1.5844749e-03   3.0394108e-01
   2.6484397e-03   3.0253586e-01
   2.1229084e-03   3.1486656e-01
   2.7067560e-04   3.0980122e-01
  -1.1943093e-03   2.9511403e-01
   4.0787102e-03   2.9698665e-01
   6.8839294e-04   3.1346780e-01
  -5.6321558e-03   3.0209592e-01
   2.7779981e-03   3.0460301e-01
   5.0978367e-03   2.9361539e-01
  -8.9731917e-04   3.0223157e-01
  -5.5594300e-03   2.9997019e-01
   2.1480236e-03   3.0978572e-01
  -4.2307007e-03   3.0260715e-01
   5.4329857e-03   2.9757561e-01
   5.8669643e-03   3.0538812e-01
   5.6850969e-03   3.0927048e-01
   2.7593051e-03   3.0512077e-01
  -5.7060162e-03   2.8988914e-01
   3.5270688e-03   2.9346732e-01
  -5.6535613e-03   2.9955717e-01
  -8.6125329e-03   2.9697428e-01
  -9.6606890e-04   2.9666605e-01
   1.6804500e-03   2.9755859e-01
   4.5190755e-03   3.0598080e-01
   3.6211872e-03   3.0948616e-01
   5.5886290e-03   3.0233746e-01
  -6.4634859e-04   3.0787035e-01
   4.0499724e-03   2.9648987e-01
   2.1404676e-03   2.9045772e-01
  -1.7073759e-03   2.8929932e-01
  -6.7127280e-04   2.9715480e-01
  -8.4033841e-03   3.0079938e-01
   1.2232179e-03   3.1040841e-01
  -1.7192055e-04   2.9826629e-01
  -5.1636101e-03   2.9771021e-01
  -8.6930092e-03   3.0102778e-01
  -4.2127965e-03   3.0999650e-01
  -2.9694021e-03   2.9376879e-01
  -8.8327729e-03   3.0862341e-01
  -1.7320416e-03   3.1286343e-01
  -2.0658845e-03   2.9631116e-01
   6.9170754e-04   2.9422942e-01
   4.4481488e-03   2.8978782e-01
   6.4511993e-03   2.9558195e-01
  -5.4810805e-03   2.9996971e-01
  -5.0645881e-03   3.1377450e-01
  -2.8702812e-03   3.0680309e-01
  -2.5761286e-03   3.0393018e-01
  -3.5122676e-03   3.0695528e-01
   5.5467240e-03   2.9114999e-01
   5.0785414e-03   3.0576685e-01
  -2.1228441e-03   2.9777685e-01
  -1.3143301e-03   3.0450541e-01
  -3.6019115e-03   3.0022587e-01
  -5.9281723e-04   2.8996900e-01
   4.0530121e-03   3.0225413e-01
  -7.7726929e-04   3.0936271e-01
   4.4601261e-03   2.8903927e-01
  -2.2779291e-03   2.9511987e-01
   8.5777631e-04   3.0485752e-01
   4.9200922e-03   2.9565117e-01
   2.2994057e-03   3.0375732e-01
  -2.5517561e-03   2.8328188e-01
  -5.1574147e-03   3.1113555e-01
  -5.6018033e-03   2.9988167e-01
   2.8287320e-03   2.9939949e-01
   8.0575169e-04   2.9420193e-01
  -3.4402943e-03   3.0690826e-01
  -3.6475915e-03   3.0976839e-01
   1.4508626e-03   3.0307543e-01
  -2.0000512e-03   2.9336515e-01
   1.3772357e-03   3.0384529e-01
  -5.0603779e-04   2.9433156e-01
   6.9773935e-04   2.8997594e-01
  -1.4865024e-03   3.0812229e-01
  -7.4188691e-03   3.0859160e-01
   5.4534230e-03   3.1027242e-01
  -3.8545806e-03   3.0332062e-01
   1.0119637e-02   2.9649101e-01
  -3.8685370e-03   2.9448295e-01
  -4.0153884e-03   2.9299466e-01
  -1.7296553e-03   2.9553958e-01
  -5.2166934e-04   3.0696588e-01
  -5.3993260e-03   3.0830007e-01
  -1.7564351e-04   3.0240460e-01
   3.4060413e-03   3.0797370e-01
   4.2246631e-03   3.0654699e-01
   1.4935055e-03   2.9595078e-01
   3.2565186e-03   3.0155570e-01
  -2.4221693e-03   3.0190230e-01
  -5.3496814e-03   3.1764219e-01
   1.0748732e-02   3.0368216e-01
  -1.9884361e-03   3.1235224e-01
  -9.4315312e-03   3.0182216e-01
   2.6876879e-03   3.0392907e-01
  -8.4389418e-03   3.0809826e-01
   4.5624003e-03   3.1834158e-01
  -3.4853448e-03   3.0072786e-01
   7.8236143e-03   2.9290488e-01
   9.3061392e-04   3.0934525e-01
  -2.2132739e-03   2.9694168e-01
  -5.4352767e-03   3.0793764e-01
  -4.7450137e-03   2.9433257e-01
   2.8885731e-03   3.0090914e-01
  -4.2738382e-03   3.0557426e-01
   4.2415956e-04   3.0337548e-01
   5.4539105e-03   2.9200132e-01
   7.3785231e-04   3.0254771e-01
   2.9376312e-03   2.9153772e-01
  -7.2783532e-03   3.0167995e-01
   6.7484894e-03   3.1229719e-01
   5.5907162e-03   2.9936020e-01
  -6.2647669e-03   2.9316880e-01
   1.3825627e-03   2.9672469e-01
  -1.0089565e-03   3.0580315e-01
  -5.2308594e-04   3.0346305e-01
   4.8529983e-03   3.0639770e-01
  -1.3081728e-03   2.9676887e-01
  -6.8497500e-04   3.0561836e-01
  -1.1953656e-03   3.0270608e-01
   6.6632896e-03   2.9398656e-01
   2.6014545e-03   3.0595261e-01
   2.0401011e-03   2.9846443e-01
  -4.7629311e-03   3.1268096e-01
   3.2867609e-03   2.9986821e-01
   1.5709620e-03   3.0613388e-01
   8.5761386e-04   2.9768470e-01
  -5.7764477e-03   2.9523296e-01
  -1.7056382e-03   3.0568705e-01
  -2.6396106e-03   3.0905620e-01
   4.8109156e-03   3.0600205e-01
   8.8694199e-04   3.0354726e-01
  -2.0208923e-03   2.9985209e-01
  -2.1692382e-03   3.0757392e-01
  -5.5516952e-03   3.0801011e-01
   1.2416959e-02   2.8975990e-01
  -3.7565276e-03   2.9893063e-01
   3.9633817e-03   2.9587050e-01
  -1.3537422e-03   3.0007450e-01
   4.7720597e-03   3.0910054e-01
   5.7500637e-03   3.0879200e-01
  -5.6129248e-03   2.8337139e-01
  -2.0988191e-03   3.0774886e-01
  -5.9057466e-03   2.9936462e-01
   1.8739209e-03   2.9352570e-01
  -6.1253195e-03   3.0329783e-01
  -2.2441662e-03   2.9713799e-01
  -4.9788665e-03   3.0952142e-01
  -8.9342209e-03   3.1083269e-01
   3.9763368e-03   2.9935910e-01
   2.4875178e-03   3.0901970e-01
   1.9879465e-03   3.0782746e-01
  -2.6324161e-03   3.0841822e-01
   1.0110996e-03   3.0207709e-01
   1.4976031e-03   3.1120413e-01
  -3.8788737e-03   3.0260323e-01
   2.1663725e-03   3.0463063e-01
  -6.1532635e-03   3.0177963e-01
   2.9601883e-03   3.0863358e-01
   2.5999735e-05   3.0284762e-01
  -7.8092066e-03   3.0797850e-01
   6.3286916e-03   2.9845836e-01
  -1.1513887e-03   2.9627135e-01
  -2.0955617e-04   2.9890537e-01
   2.1577289e-03   3.0433364e-01
  -1.9979301e-03   3.1271970e-01
   7.4922302e-03   3.0799573e-01
  -7.7400146e-04   3.0546900e-01
   4.8016503e-03   3.0682680e-01
   2.7118872e-03   3.0041049e-01
  -2.0142557e-03   2.9354009e-01
   5.5117914e-03   3.1152667e-01
   4.0510082e-03   2.9016470e-01
  -3.4716961e-04   3.0963816e-01
   6.7278362e-04   2.9448700e-01
   7.3940099e-03   2.9959773e-01
  -6.7147966e-03   3.0528993e-01
  -7.3023453e-03   3.0337063e-01
   8.5678468e-04   3.0820467e-01
   7.5462973e-03   2.9920628e-01
   5.4843411e-03   3.0321950e-01
  -5.5613638e-04   3.0667152e-01
   4.8838627e-03   2.9890906e-01
   6.7334031e-03   2.8547322e-01
  -5.9543165e-03   3.0709037e-01
   2.6647905e-03   3.0269964e-01
   1.4991889e-03   2.9096761e-01
  -1.1972727e-03   3.0253280e-01
   4.8538707e-03   3.0101207e-01
  -4.3924671e-04   2.9592220e-01
  -2.1596893e-03   3.0158495e-01
   3.8719070e-03   3.0755937e-01
  -8.6645499e-03   2.9330429e-01
   6.4243911e-03   2.9759992e-01
  -2.4645175e-03   2.9287860e-01
   1.8043913e-03   2.9765959e-01
   5.7305692e-04   2.9442940e-01
  -4.0201761e-03   2.9596107e-01
  -4.5026629e-03   3.0156972e-01
  -1.3496438e-03   3.1246269e-01
  -1.1614417e-02   3.1652626e-01
   5.7367314e-03   2.9667955e-01
  -4.5268968e-03   3.0426215e-01
  -5.1775369e-03   2.9360598e-01
   1.1635967e-03   3.1335095e-01
   1.0340518e-03   3.1399490e-01
  -3.3197915e-03   3.0458332e-01
   4.4220074e-03   2.9709714e-01
  -1.0197048e-03   2.9292618e-01
  -1.6961517e-03   3.0665749e-01
   1.2870975e-03   2.9522856e-01
  -1.5419388e-03   3.0225671e-01
   2.8081325e-04   3.0601442e-01
   2.2743190e-03   3.0430710e-01
  -4.1089116e-03   3.0113662e-01
   2.7391152e-03   3.0997907e-01
   4.7799358e-03   2.8805103e-01
  -3.3812813e-03   3.1776307e-01
  -3.8555282e-03   3.0678863e-01
   3.3241357e-03   3.0247955e-01
  -2.2941897e-03   2.9635914e-01
   3.5599925e-03   3.0217898e-01
   1.7118435e-03   2.9638596e-01
  -3.5189066e-04   3.0804458e-01
   3.3889915e-04   3.0146118e-01
   5.9382764e-03   3.0066311e-01
   1.4366202e-03   2.9510070e-01
   7.4420962e-03   3.0045163e-01
   5.2037931e-03   3.0298178e-01
  -9.8040500e-04   2.9261798e-01
   2.8699219e-03   3.0056165e-01
   4.3892787e-03   3.0493207e-01
   1.5701670e-04   2.9584205e-01
  -4.8611613e-03   2.9652009e-01
   9.3607122e-03   2.9703090e-01
   1.3670162e-05   3.0958323e-01
  -1.0119783e-02   3.0565577e-01
   4.2389894e-03   2.9714348e-01
   9.0254425e-03   3.0165547e-01
   5.2625704e-03   3.1238738e-01
   6.0357204e-03   3.0255096e-01
  -4.0940494e-03   3.1076691e-01
  -2.3539792e-04   2.8440533e-01
   9.0159532e-05   3.1010515e-01
   4.9916261e-03   2.9940271e-01
  -5.7603860e-03   3.1482530e-01
  -5.8699322e-03   3.0470056e-01
  -2.8067298e-03   2.9630288e-01
  -2.9575315e-04   3.0460160e-01
   3.0175601e-03   3.0590096e-01
  -9.5839746e-03   3.0781012e-01
   6.4201055e-04   2.9985828e-01
  -2.1599227e-03   3.0242869e-01
   4.6015056e-03   2.9690141e-01
   7.8455043e-03   3.0905244e-01
  -4.9640530e-03   3.1144374e-01
   4.1367076e-03   2.9741601e-01
  -1.9724337e-03   2.9707880e-01
   2.4774964e-03   3.0192488e-01
  -4.3250895e-03   2.8726857e-01
   2.3120117e-03   2.9212307e-01
   3.1609012e-03   3.0081788e-01
   1.7149724e-03   3.0236907e-01
  -7.9987372e-05   2.9860000e-01
   1.3495822e-03   3.0597294e-01
   9.7163571e-04   2.9831607e-01
  -2.8312493e-03   2.8598883e-01
   8.2200264e-04   3.0116589e-01
  -4.9730937e-03   2.9582365e-01
   4.5828695e-03   3.0778146e-01
  -3.5563154e-03   3.0125879e-01
   2.0622057e-03   3.0957936e-01
  -5.5098755e-03   3.1557010e-01
  -4.8726506e-03   3.0951229e-01
   1.0361008e-03   3.0150995e-01
   8.8934785e-03   3.0527684e-01
  -3.7106089e-03   2.8554102e-01
   6.6230376e-03   2.9890385e-01
   1.2463221e-03   3.0345006e-01
   6.4182154e-03   3.0375416e-01
   2.3368984e-03   3.0023311e-01
   3.8228346e-03   3.0951795e-01
  -1.1293812e-02   2.9893247e-01
  -2.8681747e-03   2.8947348e-01
   3.0488169e-03   2.9406393e-01
   1.8838515e-03   2.9946044e-01
  -8.7838843e-03   2.9885028e-01
  -4.0706264e-03   2.9789628e-01
  -3.6689993e-03   3.0223578e-01
   2.9502188e-03   2.9796788e-01
   1.3657143e-04   3.0565888e-01
   1.9545917e-03   3.1419030e-01
   6.2119237e-03   2.9264386e-01
  -2.5325101e-03   2.9291629e-01
   3.7689059e-03   3.0015252e-01
  -4.9420075e-03   3.1095957e-01
   5.0527211e-04   2.9341833e-01
  -8.9715181e-03   3.0898771e-01
  -6.3972814e-04   2.8590587e-01
  -3.4868400e-03   2.8910311e-01
  -5.7661984e-03   2.9410236e-01
   2.7929460e-03   3.0225864e-01
  -1.2585595e-03   3.0438267e-01
  -1.0702854e-03   3.1106623e-01
  -4.9240076e-04   2.9416974e-01
  -2.3433898e-03   3.0110762e-01
   3.1744624e-03   2.8747177e-01
  -2.2221813e-03   3.1495892e-01
   9.7003191e-03   2.9244697e-01
  -2.2789428e-03   3.1038210e-01
  -8.6524627e-03   3.0405746e-01
   5.4833460e-04   3.0543868e-01
   8.8251056e-04   2.9203718e-01
  -1.9198909e-03   2.9042544e-01
   7.2576811e-04   3.0266218e-01
   2.8246990e-03   2.9843457e-01
   4.6677002e-03   3.0018758e-01
   1.0838756e-03   3.0212423e-01
  -7.1679397e-04   3.0171786e-01
  -3.7999942e-03   3.0380050e-01
  -8.9789898e-04   3.2248597e-01
  -3.6439340e-04   2.9577603e-01
  -6.2258018e-03   3.0093210e-01
   4.2242793e-03   2.9960092e-01
  -7.1797733e-04   2.9937810e-01
  -5.3403356e-03   2.9598561e-01
   9.6054609e-03   3.0139918e-01
   2.0696426e-03   2.9650101e-01
   4.4498370e-03   2.9421534e-01
  -5.9215426e-04   2.9692874e-01
  -4.4640096e-03   3.0324027e-01
  -2.7408421e-04   3.0814232e-01
  -4.5890949e-03   2.9994405e-01
  -8.1321212e-04   2.9738092e-01
  -1.0995821e-04   2.9767897e-01
  -5.6471240e-03   2.9729316e-01
  -5.9308232e-03   3.0822716e-01
   1.9754017e-03   2.8450302e-01
   5.1601536e-03   3.0704782e-01
  -1.8886286e-04   3.0061113e-01
  -1.5841335e-04   2.9856526e-01
  -6.8419037e-04   2.9890036e-01
  -1.1018848e-03   3.0152347e-01
   2.9235249e-06   2.9965814e-01
   3.9654346e-04   3.1729836e-01
   1.5962193e-03   3.0999084e-01
   6.1099005e-03   3.0636472e-01
   5.1666677e-03   2.9768885e-01
  -2.3148130e-04   2.9706145e-01
   1.2573969e-03   3.1049441e-01
  -1.2635875e-03   2.9393085e-01
   1.2017681e-02   3.0161822e-01
  -1.5654345e-03   2.9277360e-01
   1.8896269e-03   2.9216561e-01
   1.0774346e-02   3.1370234e-01
   2.2139261e-03   3.0793532e-01
   4.8768859e-03   3.1081535e-01
   3.2699359e-03   3.0922328e-01
   1.1533632e-03   3.0952088e-01
  -4.2545311e-03   3.1171306e-01
  -8.1727789e-04   3.0049210e-01
   1.8680341e-03   3.0192710e-01
  -3.6592885e-03   2.8405132e-01
  -8.7494974e-04   2.9236097e-01
  -3.9697533e-03   2.8921130e-01
   4.1194770e-03   3.0603508e-01
  -5.1176561e-04   2.9728412e-01
   1.5128215e-03   2.9921821e-01
   4.7778948e-04   3.0551080e-01
  -1.9015945e-03   2.9433183e-01
   5.5510984e-03   2.9469290e-01
   9.2232955e-03   3.0581313e-01
   3.9256143e-03   3.0341181e-01
   2.2440833e-03   3.0275856e-01
  -4.1809192e-03   3.0620872e-01
  -2.3970548e-03   2.9655475e-01
   4.7135096e-03   3.0917128e-01
  -2.2947758e-04   3.0562761e-01
   6.0108727e-03   2.8991801e-01
   3.4461253e-03   3.0284993e-01
  -5.6310222e-03   3.0737541e-01
  -8.8417650e-03   3.0623410e-01
  -4.3204058e-03   2.9818846e-01
   2.0823267e-03   3.0256236e-01
  -8.2557587e-04   2.9757262e-01
   1.5922432e-03   3.1403890e-01
   3.1241550e-03   3.0338109e-01
   8.3860585e-03   3.0036446e-01
   3.1100475e-04   3.0470918e-01
   1.1126130e-02   3.1385805e-01
   8.3383745e-04   2.9440228e-01
  -4.8058958e-03   3.0823524e-01
   1.0294946e-03   3.0878935e-01
   1.5307149e-03   3.0235795e-01
   9.0131143e-03   2.9731867e-01
   2.5513942e-03   3.0198038e-01
   7.8620790e-03   3.0852471e-01
  -9.8697779e-04   2.9086412e-01
  -5.8236737e-04   3.0941460e-01
  -5.7644507e-03   3.0815557e-01
   6.7683261e-03   2.9661105e-01
  -2.1347359e-03   3.0333155e-01
  -9.2938706e-03   3.0807933e-01
   3.0266758e-03   3.0814396e-01
  -4.3514735e-03   2.9675971e-01
  -1.3165532e-03   3.0742733e-01
  -4.2595514e-03   2.9965804e-01
   1.6191924e-03   2.9327493e-01
  -4.8764830e-03   3.0187260e-01
   6.8598322e-03   3.1197470e-01
  -2.9785799e-03   2.9782607e-01
  -1.5286902e-03   2.9859061e-01
  -2.5557595e-03   2.9690290e-01
  -4.8187416e-03   3.0459362e-01
   2.1756720e-03   3.0734103e-01
   7.3393850e-03   2.9070987e-01
  -3.6398459e-03   2.9314437e-01
   7.8380278e-04   2.9559912e-01
  -4.3581141e-03   3.0411013e-01
   4.2595722e-03   2.8754971e-01
   1.9729256e-03   3.0462987e-01
   3.5872928e-03   2.9846575e-01
  -1.1262408e-03   2.9503038e-01
   9.7980092e-03   2.8517493e-01
   1.2576832e-03   3.0567970e-01
  -4.2860125e-04   3.0754279e-01
  -2.1923199e-03   3.0840437e-01
   4.7445497e-03   2.9684173e-01
   6.8420197e-03   2.9666292e-01
  -2.6780689e-03   2.8835298e-01
   4.6441718e-03   2.9876441e-01
  -8.4748550e-04   3.0485524e-01
   8.7183548e-03   3.0507607e-01
   9.5647507e-04   2.9192052e-01
  -7.1448930e-03   3.1006403e-01
   4.7256604e-03   2.9432306e-01
   7.8659136e-03   3.0333583e-01
   2.2617488e-03   3.0819132e-01
   3.8377539e-03   3.0774853e-01
  -3.6697575e-03   2.8714854e-01
  -9.3968642e-04   3.0373577e-01
   5.0529798e-03   2.9588758e-01
   3.8745741e-03   3.0474288e-01
  -1.7848863e-03   3.0519168e-01
  -4.8224152e-03   2.9856099e-01
  -4.6969121e-03   2.9389396e-01
  -4.2288451e-03   3.0301947e-01
   3.2349459e-06   2.9325172e-01
  -1.4516108e-04   2.9697200e-01
  -1.1351370e-03   3.0882658e-01
  -2.5493400e-04   3.0104014e-01
   1.4078624e-03   2.9225406e-01
  -5.5014667e-03   3.0592564e-01
   1.2648353e-03   3.1130188e-01
  -3.5574048e-04   2.9540594e-01
   7.7357619e-03   3.0258213e-01
   5.7440135e-05   3.0507791e-01
  -9.2916652e-04   2.9385205e-01
  -2.4334356e-03   2.9486577e-01
  -1.6597227e-03   3.0742464e-01
  -2.1695177e-03   2.9623626e-01
   3.2257838e-04   2.9868779e-01
  -1.7789168e-03   2.9814649e-01
  -7.9533835e-03   3.0019143e-01
  -3.5387954e-03   3.0004710e-01
  -1.7772151e-03   2.9832310e-01
   8.0223038e-03   2.9661726e-01
  -2.2398477e-03   2.9762750e-01
  -2.7008091e-03   3.1218991e-01
  -1.0818010e-03   3.0557584e-01
  -3.2421630e-03   2.9766204e-01
   1.5374580e-04   3.1685531e-01
  -6.7556938e-03   3.0748234e-01
  -6.8123507e-04   3.0700222e-01
   4.7161518e-03   3.0167016e-01
  -5.5314401e-04   3.0516767e-01
   1.9070656e-03   3.0079948e-01
   8.1478603e-03   3.0392587e-01
   3.2013010e-03   2.9996550e-01
  -2.7446014e-03   2.9908916e-01
  -2.0598028e-03   3.0325137e-01
  -2.4931077e-03   3.0505087e-01
   8.3409833e-03   2.9297818e-01
   3.4988475e-03   2.9342464e-01
   5.4993749e-03   3.0243554e-01
   2.5623417e-03   2.9158627e-01
  -4.8577655e-04   2.9505080e-01
  -9.2153909e-04   3.0434978e-01
   6.5712728e-03   2.9672088e-01
   4.9849685e-03   3.0786223e-01
  -3.5867495e-03   2.9374206e-01
  -5.5409181e-03   2.9465405e-01
  -5.7612209e-03   2.9420537e-01
   4.0136189e-03   3.0540992e-01
  -3.5822191e-03   3.1072196e-01
  -3.0751855e-03   3.0817905e-01
  -2.8729916e-03   3.0118485e-01
  -3.1345519e-03   2.9894350e-01
  -5.5435546e-03   3.0538651e-01
   3.7804720e-03   3.0534259e-01
  -1.4903936e-03   3.0365261e-01
  -1.5618069e-03   3.0203199e-01
  -8.2519166e-04   3.0394557e-01
   2.4243579e-03   3.0746695e-01
  -1.7881530e-04   2.9298355e-01
   2.2163868e-03   3.0587056e-01
  -4.2993552e-03   3.0086895e-01
  -4.8793479e-04   3.0264619e-01
   4.0532871e-03   2.9390252e-01
   3.0690403e-03   3.0290611e-01
  -8.4059666e-03   2.8627008e-01
   8.1142320e-03   3.0610662e-01
  -6.7907263e-03   3.0117524e-01
  -3.4164407e-03   2.9729330e-01
   8.6817675e-03   2.9880078e-01
   5.4691710e-03   2.9739417e-01
   3.4577241e-05   3.0258495e-01
  -1.5186898e-03   3.0790086e-01
   8.9476510e-04   2.9047151e-01
   7.6587193e-03   2.9886828e-01
   1.4560116e-03   3.0280782e-01
   2.2176360e-05   2.9561102e-01
  -8.0371703e-03   3.0102303e-01
   1.0766059e-03   3.1690736e-01
   3.7227321e-03   2.9552063e-01
   1.0579407e-03   3.0492157e-01
   5.2948237e-03   2.9485162e-01
  -3.0499237e-03   3.0350562e-01
   6.9610940e-03   2.9521526e-01
  -5.0735023e-04   2.9457398e-01
  -8.8078214e-03   3.0985378e-01
  -2.0108675e-03   2.9913057e-01
   1.0771800e-03   2.9872318e-01
  -4.2551262e-03   3.0509327e-01
   4.8072489e-03   2.9133438e-01
   7.0803156e-03   3.0720322e-01
  -5.4954488e-03   3.0809103e-01
  -2.5945459e-03   3.0491720e-01
   1.2071545e-03   3.1518482e-01
  -7.8618644e-03   3.0608511e-01
  -7.4418672e-03   2.9372768e-01
  -3.4067516e-03   3.1125240e-01
  -2.3546256e-03   3.0456372e-01
  -8.7317385e-03   3.0088181e-01
   2.7978731e-03   3.0261218e-01
   6.3997497e-03   2.9700229e-01
  -5.3558821e-04   2.8924955e-01
   1.9553021e-03   3.0312688e-01
   6.5008881e-03   3.0065551e-01
  -3.3985515e-03   3.0042395e-01
   2.2483300e-03   3.0732551e-01
  -4.8259232e-03   3.0345935e-01
   2.2138696e-05   2.9062602e-01
   3.7648485e-03   3.1027064e-01
  -1.4717572e-05   2.9520957e-01
   2.0043614e-03   2.9518648e-01
  -3.8667820e-03   3.0049580e-01
  -1.2479214e-03   3.0623605e-01
  -2.5611989e-03   3.0349344e-01
  -3.3947170e-03   3.0690691e-01
   1.2214926e-03   2.9948693e-01
  -1.7112391e-03   3.0257835e-01
  -1.5505009e-03   3.1175955e-01
   2.8864437e-04   2.9937644e-01
  -7.2274828e-03   3.0402113e-01
  -3.7699574e-03   2.9127384e-01
   9.4873220e-03   3.0600919e-01
   1.8850129e-03   3.0337512e-01
   6.0784861e-03   2.9636635e-01
   7.0517459e-03   3.0422677e-01
   4.6982370e-03   3.0437757e-01
   1.1570948e-02   3.0440084e-01
  -6.0287766e-04   2.9503987e-01
   8.3888561e-04   3.0089941e-01
   5.0394867e-03   2.9909178e-01
   9.6029108e-03   3.0638310e-01
  -3.2132716e-03   2.9466840e-01
   7.7281266e-03   3.0701175e-01
  -5.5403636e-03   2.9927400e-01
  -1.3178362e-03   3.0294176e-01
  -4.5446982e-03   2.9750057e-01
   8.3537452e-03   2.9924474e-01
  -2.5195436e-03   2.9734157e-01
  -3.2084900e-03   3.0212946e-01
  -6.2926683e-03   3.0161679e-01
   4.7737489e-03   2.9730896e-01
   1.2388725e-03   3.0106367e-01
  -2.5189222e-04   2.9762234e-01
  -4.0320802e-03   3.0610104e-01
   3.4279410e-03   3.1136588e-01
   2.8178584e-03   3.1236697e-01
  -5.1263791e-04   2.9135347e-01
  -2.6878398e-03   3.0434994e-01
   4.6301326e-03   3.0238016e-01
   1.9670630e-03   3.0921431e-01
   1.6691222e-04   3.0098372e-01
  -3.8081303e-03   2.9489071e-01
  -2.7913751e-03   2.8574544e-01
  -1.5923278e-02   3.0575738e-01
   2.0728602e-03   2.9932073e-01
  -7.2365175e-03   2.9539164e-01
   2.5049322e-03   2.9847458e-01
   2.2852949e-03   3.0461780e-01
  -2.2884887e-04   2.9917845e-01
  -2.6275779e-03   3.0093440e-01
   1.8228002e-03   3.0410777e-01
  -1.1961104e-03   2.9708797e-01
   9.6145669e-03   2.9485354e-01
  -1.1683928e-03   3.0363775e-01
  -6.0900724e-03   3.0237701e-01
   1.1094832e-03   2.8940693e-01
   4.7497261e-03   2.8865069e-01
  -2.9751337e-03   3.1059335e-01
   1.3857759e-04   3.0039254e-01
   2.3087593e-03   3.0200948e-01
  -6.4541722e-03   3.0027057e-01
   7.1914000e-03   3.0600178e-01
  -1.2675003e-03   3.0415616e-01
   2.3909033e-03   2.9873159e-01
   2.0924191e-04   2.9288153e-01
  -9.0896122e-03   2.9322588e-01
   3.8559381e-03   2.9674216e-01
   7.2885430e-03   3.0084238e-01
  -1.9680826e-04   2.8326096e-01
   1.5663351e-03   2.9416187e-01
  -5.2808326e-04   3.0401417e-01
  -2.1253817e-03   3.0356415e-01
   1.3528061e-03   3.0219327e-01
  -4.6903832e-03   2.9421324e-01
   4.1995348e-03   2.9650611e-01
  -5.1371168e-03   3.0499443e-01
  -2.5832416e-03   3.0849461e-01
   4.1341513e-03   2.9871679e-01
   7.8078023e-03   3.0424339e-01
   3.4159258e-03   2.9856693e-01
  -5.7932474e-03   3.0631599e-01
   5.2865106e-03   3.0554529e-01
  -1.3812546e-03   3.1141419e-01
   4.2697687e-03   3.0832496e-01
   2.4623514e-03   3.0693606e-01
   2.7846921e-03   3.1343285e-01
  -4.7665834e-03   3.0059879e-01
   2.9514029e-03   2.9281015e-01
   2.0689499e-03   3.0916599e-01
  -1.9978958e-03   2.9375312e-01
   5.3975273e-03   2.8326078e-01
   3.5630182e-03   2.9876951e-01
  -2.1850401e-03   3.0966364e-01
  -5.3022561e-03   2.9463563e-01
  -7.9851689e-03   2.9606752e-01
  -3.4942167e-03   3.1318932e-01
  -3.6227931e-03   3.0211890e-01
   2.1475797e-03   3.0280177e-01
  -3.9690076e-03   3.0986061e-01
  -3.0280986e-03   2.8994772e-01
  -4.1573049e-04   2.9820793e-01
   4.1519901e-03   3.0337550e-01
  -7.8958765e-04   3.1244753e-01
   6.2569089e-03   2.9591185e-01
   2.1150003e-03   2.9369653e-01
   1.6836867e-03   3.0378645e-01
   5.1270796e-03   3.1507438e-01
   5.0762024e-03   2.9900863e-01
   1.9678416e-03   2.8477980e-01
   4.4028334e-03   2.9570094e-01
  -1.2456611e-04   2.9660085e-01
  -3.0797571e-03   3.0095320e-01
   2.3180003e-03   2.9818793e-01
  -5.1584069e-03   2.9573872e-01
  -8.4154498e-03   2.8811965e-01
  -2.9371979e-03   3.0541594e-01
   6.8882967e-03   3.1608634e-01
  -6.0446417e-04   3.1034022e-01
   2.5336907e-03   3.0861887e-01
   4.6969886e-03   2.9411250e-01
  -3.0277554e-03   2.9650720e-01
  -5.2581618e-03   2.9545982e-01
  -6.3676711e-04   2.9857401e-01
  -1.7261666e-03   2.9553264e-01
   3.3653318e-03   2.8525834e-01
   3.1181167e-04   2.9697140e-01
  -3.3657077e-05   2.9750200e-01
   1.5521227e-03   3.1035339e-01
  -2.1154647e-04   3.0054424e-01
  -4.9864264e-03   2.9316003e-01
   2.5778706e-03   3.0787770e-01
  -9.3114711e-03   3.1267835e-01
  -1.2658943e-03   3.1051472e-01
   4.8300106e-03   3.0610783e-01
  -4.8856536e-04   2.9845766e-01
   3.1920405e-03   3.0738097e-01
  -3.9700851e-05   2.9942323e-01
  -2.1895563e-03   3.0564812e-01
  -1.5699493e-05   2.8731183e-01
   2.3976890e-03   3.0733789e-01
  -2.6464498e-04   2.9462083e-01
  -7.1360816e-03   3.0510622e-01
   5.9178865e-04   3.1312605e-01
   4.3515186e-03   2.9633304e-01
  -2.0865093e-03   3.0161619e-01
   1.0845881e-03   2.9375656e-01
   9.2755474e-04   3.0125044e-01
   3.4952139e-03   2.8702015e-01
   2.4233707e-03   3.0180891e-01
   5.8952622e-03   2.9298541e-01
   2.3748030e-03   3.1287747e-01
   2.5489145e-03   2.9995350e-01
   1.9400173e-03   2.9903136e-01
   3.6341535e-04   3.0528225e-01
   3.2720456e-03   3.0268714e-01
   6.7869091e-03   3.0920263e-01
   1.3512230e-03   3.0309129e-01
   2.0541951e-04   2.9634694e-01
  -4.2557572e-03   3.0326112e-01
  -2.1898691e-03   3.0036881e-01
  -6.3922939e-03   2.9348170e-01
   4.6201855e-03   3.0497221e-01
   6.2862439e-03   3.1308623e-01
   5.9125814e-03   2.9810026e-01
  -7.3159095e-03   2.9249289e-01
  -4.9626804e-03   3.0593505e-01
  -6.5768030e-04   3.0061655e-01
   2.4124978e-03   2.9609263e-01
  -5.9713121e-04   3.0790942e-01
   1.3009840e-03   2.9689401e-01
  -1.1837232e-03   3.0372019e-01
   3.7633075e-03   3.0844091e-01
   4.5638931e-03   2.9386929e-01
  -1.7361308e-03   3.0523314e-01
   9.4581603e-04   3.0817306e-01
  -1.1123387e-03   3.0603499e-01
  -6.7074498e-04   2.9843490e-01
  -5.2261283e-04   3.1016843e-01
  -3.2827772e-03   3.1759574e-01
   5.5578495e-03   3.0209604e-01
   3.2406991e-03   2.9493393e-01
   5.4532148e-04   3.0061473e-01
   4.0185647e-03   3.0302713e-01
  -1.4719184e-03   2.9141711e-01
  -3.2502316e-03   3.0221090e-01
  -3.9444635e-03   2.9828273e-01
  -1.3420081e-03   2.9755994e-01
  -7.0899111e-03   3.0143688e-01
  -5.6546181e-03   2.9751529e-01
   2.5142744e-03   3.0363930e-01
   4.0745728e-03   3.1148110e-01
  -1.8913827e-03   3.0950300e-01
  -6.8720740e-03   3.0078552e-01
  -1.5142363e-04   2.9856868e-01
   3.8499867e-03   3.0617386e-01
  -1.0307657e-03   3.0571093e-01
   1.1774162e-02   2.9478912e-01
  -8.0031653e-03   3.0805583e-01
  -7.8297391e-04   3.0747541e-01
   7.6438560e-04   2.9664516e-01
   7.2768784e-03   2.9642648e-01
  -7.4149023e-04   2.9427157e-01
  -1.5940268e-03   3.1016299e-01
  -2.4278281e-03   3.0036139e-01
  -7.1889871e-03   3.0080887e-01
  -1.7192099e-03   3.0115827e-01
  -1.6331603e-03   2.9445265e-01
   3.5126379e-05   3.1042099e-01
   1.2414486e-03   2.9482712e-01
   7.3513784e-05   2.9615311e-01
  -3.9469188e-04   3.0481756e-01
  -1.3406353e-03   2.9351379e-01
  -2.1966795e-03   3.0478347e-01
   1.5233312e-03   2.9967221e-01
  -5.0243261e-03   3.0417907e-01
   5.8108079e-03   3.0468824e-01
   2.0970981e-04   3.0967823e-01
  -6.8038031e-05   2.9697310e-01
   3.2317540e-03   3.0129020e-01
   4.6999844e-03   2.9047023e-01
   2.5073593e-03   3.1205175e-01
   4.2329833e-03   3.0338156e-01
   4.8700327e-03   3.0036934e-01
  -6.7797608e-03   3.0479256e-01
   4.0006929e-03   3.0549974e-01
   1.8250711e-03   3.1117322e-01
   2.9250754e-03   2.9104859e-01
  -3.7560672e-03   2.9206601e-01
   2.0028796e-03   3.0157928e-01
  -2.5483188e-04   3.0801971e-01
  -3.5943497e-03   3.0251150e-01
  -1.5376449e-03   2.9274072e-01
  -3.3623562e-03   3.0383229e-01
  -2.8133957e-03   3.0002618e-01
   8.2307393e-03   2.9499960e-01
  -4.4557434e-03   3.0656768e-01
  -9.4314086e-03   2.9416554e-01
   6.5898045e-04   2.9545632e-01
  -1.6343728e-03   3.0480559e-01
   2.0419994e-03   2.9947193e-01
  -2.6899332e-03   3.0377365e-01
   1.6370716e-03   3.0819283e-01
   8.2883293e-03   2.9601822e-01
  -4.8367694e-03   2.9677378e-01
   3.2048150e-03   3.0465279e-01
  -2.7175236e-03   3.0236489e-01
   1.0939811e-03   2.9569154e-01
  -4.0833697e-03   3.0778042e-01
  -3.9750560e-03   2.9155453e-01
   1.4586840e-03   3.0574930e-01
  -4.5320945e-03   2.9325444e-01
  -2.3171243e-03   2.9814493e-01
   1.0798482e-03   2.9829953e-01
   2.4580267e-03   3.1402638e-01
   1.3163269e-03   3.0588786e-01
  -3.6220782e-03   2.9600832e-01
  -1.5199287e-03   3.0231768e-01
  -3.5740454e-03   3.1321693e-01
  -1.9211699e-03   3.0481898e-01
   5.9059695e-03   2.9912968e-01
   3.9355916e-03   3.1497549e-01
   1.0421984e-04   3.1039472e-01
  -3.2985642e-03   2.9694551e-01
   6.3868857e-04   3.0045211e-01
   2.5908945e-03   3.1342713e-01
  -2.5066440e-03   2.9539669e-01
  -8.5696969e-03   3.0068510e-01
   2.5096578e-03   2.9353842e-01
   1.5975075e-03   2.9909254e-01
   8.4822712e-03   2.9049456e-01
  -7.8812849e-05   3.0508456e-01
  -1.3059596e-04   3.0081203e-01
  -4.0809389e-04   2.9619285e-01
   5.0792364e-03   3.1087102e-01
  -4.4339276e-03   3.0349698e-01
   5.8247856e-04   3.0633641e-01
  -9.0674457e-03   3.0620513e-01
   2.1560052e-03   2.9618892e-01
   2.0965543e-03   3.0912266e-01
  -1.3389855e-03   3.0250379e-01
  -1.9357365e-03   3.0422081e-01
   3.8292833e-03   2.9668735e-01
   1.0010097e-02   3.1855452e-01
  -4.9285146e-03   2.9330204e-01
   1.0835928e-03   3.1314316e-01
  -3.6471931e-03   2.9588654e-01
  -7.3130257e-03   3.0402324e-01
  -7.6934481e-04   3.0519779e-01
   1.1614247e-03   3.0698131e-01
   5.0844665e-03   3.0322297e-01
  -5.1324406e-03   2.9142074e-01
  -4.7949017e-03   3.0037088e-01
   7.1396000e-03   3.0178586e-01
   4.5481985e-03   2.9912117e-01
   3.1235763e-03   3.0095052e-01
   4.5499504e-05   3.1055551e-01
  -3.9568937e-04   2.9717991e-01
  -9.0575385e-04   3.1822881e-01
  -2.7903923e-03   3.1768048e-01
  -1.2408687e-04   2.8745325e-01
   3.3476686e-03   2.9429416e-01
   5.1319658e-03   3.0284514e-01
   1.0877662e-03   3.0842019e-01
   4.8878116e-03   2.8736580e-01
  -3.7189956e-03   3.0108904e-01
  -1.6974243e-03   2.9926229e-01
  -7.2228545e-04   2.9808981e-01
   1.5277866e-03   2.9208815e-01
  -4.1523904e-03   3.0702797e-01
  -3.0268873e-03   3.1326613e-01
   4.9957876e-04   2.9457950e-01
   5.0622862e-03   3.1964434e-01
  -2.7460764e-03   3.0085249e-01
  -2.1881337e-03   3.0491401e-01
  -7.1860522e-05   2.9767602e-01
  -1.3495690e-03   2.9421430e-01
   2.9517862e-03   3.0677537e-01
   1.5113687e-03   2.9674502e-01
   3.3489051e-03   3.0712424e-01
  -4.4277420e-03   2.9979260e-01
  -2.5665613e-03   3.1355522e-01
  -2.2184568e-03   2.9618816e-01
  -1.2124819e-03   2.8428093e-01
   5.5034541e-03   3.0085198e-01
  -1.1567411e-03   3.0206388e-01
  -2.2802470e-03   3.0147660e-01
  -2.5733294e-03   3.1224079e-01
  -4.2368519e-04   3.0677552e-01
  -2.0283141e-03   2.9169614e-01
   3.9523932e-04   2.9742267e-01
  -6.9808337e-03   3.0268479e-01
   6.2911311e-03   2.9533281e-01
  -3.1116211e-03   3.0726690e-01
   3.1241221e-03   3.0110171e-01
   1.7083300e-03   3.0329553e-01
  -4.4819793e-04   2.8709644e-01
   4.5818050e-03   3.0668409e-01
  -2.4623995e-03   3.0611246e-01
  -1.5408545e-03   3.0095377e-01
  -1.1066322e-03   2.9578249e-01
   2.1513965e-03   3.0735787e-01
  -3.8700340e-03   3.0596286e-01
   3.2945511e-03   2.9525424e-01
   2.8378212e-03   3.0051353e-01
  -6.4522164e-03   3.0670069e-01
  -6.7464162e-04   3.0566117e-01
  -2.1358267e-03   2.9764716e-01
  -9.1620445e-03   3.0070452e-01
  -1.8012976e-03   3.1373899e-01
  -2.4708758e-03   3.0093452e-01
  -9.8231288e-04   3.0265877e-01
  -2.5828860e-03   3.0654145e-01
   6.9392953e-04   3.0987422e-01
   3.9337791e-03   2.9603487e-01
   1.7747185e-03   3.0006831e-01
   1.3734918e-02   2.9132297e-01
   2.1223766e-03   3.0655892e-01
   9.0903308e-03   3.0689676e-01
  -2.0051387e-03   3.0096482e-01
  -1.1178173e-03   2.9545830e-01
  -7.1118345e-03   2.9621557e-01
  -3.8285269e-03   2.9894378e-01
   5.5407224e-03   3.0434304e-01
   5.5578567e-03   3.0067191e-01
   3.2226660e-04   2.9523870e-01
   3.2398952e-03   2.9483570e-01
  -1.0175870e-02   3.0085517e-01
   2.5866781e-03   3.0673877e-01
   3.0692055e-03   3.0955598e-01
  -2.9238696e-03   3.0702371e-01
   2.5285874e-03   2.8807585e-01
  -3.4543546e-03   2.9195119e-01
  -2.6398960e-03   3.0076896e-01
  -3.1469887e-04   2.9561579e-01
   2.3367991e-03   3.0602272e-01
   2.3046796e-03   2.9960648e-01
  -6.7546951e-03   2.9762080e-01
   7.4227631e-03   3.0655376e-01
   4.8223520e-03   2.9925027e-01
  -1.2136847e-03   2.9926888e-01
  -3.9495027e-03   2.9706627e-01
  -1.8869483e-03   2.9912814e-01
   8.5495372e-04   3.0495210e-01
  -4.7534080e-03   2.9865196e-01
  -5.1005042e-03   3.0192702e-01
   6.5631412e-03   3.1212245e-01
  -1.6821296e-04   3.0186565e-01
   4.7785498e-03   3.0068026e-01
  -1.4729186e-03   3.0026683e-01
  -7.8223844e-03   2.9032035e-01
  -7.1701219e-03   3.0547392e-01
   7.6598073e-04   2.9489448e-01
  -2.3372678e-03   3.0368710e-01
  -4.5126044e-04   2.8270080e-01
   4.6806347e-04   3.0273298e-01
   3.7894338e-03   2.9610362e-01
   8.1752750e-03   2.9962549e-01
  -3.4388746e-03   2.9811104e-01
  -4.3443897e-03   3.0593204e-01
   7.5892914e-04   2.9753377e-01
  -1.0142315e-03   3.0734782e-01
   2.6617639e-04   3.0664559e-01
  -5.9497875e-03   3.0320969e-01
   3.3003983e-03   2.9582813e-01
  -4.5547369e-03   3.1056142e-01
  -3.1362961e-03   3.1254447e-01
   2.1128366e-04   2.8612411e-01
   2.6265584e-03   2.9832405e-01
   1.9370726e-03   2.9282162e-01
  -2.7402316e-03   3.0601309e-01
  -3.4663120e-03   3.0277451e-01
   2.1843116e-05   3.0192005e-01
   5.0200598e-03   3.0667965e-01
  -7.9676673e-03   3.0039694e-01
   1.6610024e-03   2.9775382e-01
  -1.6806535e-03   3.2001880e-01
  -9.7073623e-03   3.0230505e-01
   5.6223765e-04   2.9173414e-01
   9.8445455e-04   2.9719468e-01
   5.5792423e-03   3.0820733e-01
  -6.5088315e-03   2.9766701e-01
  -5.1736621e-04   2.9049956e-01
  -1.0390179e-03   2.9554619e-01
   2.9415255e-03   3.0136199e-01
  -3.0910398e-03   3.0043569e-01
   1.1632564e-03   3.0559704e-01
  -1.5050505e-03   3.0334038e-01
  -4.0716906e-04   2.9723515e-01
   2.2531760e-03   3.0374353e-01
   4.5525549e-03   3.0948922e-01
   6.2482451e-03   3.0264917e-01
   3.1297033e-03   3.0405926e-01
  -8.3505633e-03   2.9390107e-01
  -4.2108783e-03   3.1363301e-01
   4.5582399e-03   3.0067507e-01
   2.7358746e-03   2.9691325e-01
  -9.7361980e-04   3.0332597e-01
   1.1374889e-02   2.9086451e-01
  -7.4008727e-04   2.8751769e-01
   4.6821158e-03   2.9974249e-01
   2.8928519e-03   3.0524026e-01
  -2.0317204e-03   3.0058770e-01
   4.4048508e-04   3.0761906e-01
   2.1171590e-03   2.9683017e-01
   2.3294069e-03   3.0876953e-01
  -5.2584782e-04   2.9829408e-01
  -2.4326445e-03   2.9406775e-01
  -2.2444785e-03   2.9874798e-01
   6.4864253e-03   2.9467494e-01
  -9.4765582e-04   2.9961544e-01
   8.4060307e-04   3.0528148e-01
   6.6268815e-03   2.9113986e-01
   1.0988142e-02   2.9905508e-01
  -1.5815784e-03   2.9595880e-01
   1.9788694e-03   2.9978566e-01
   1.8383835e-03   2.9355516e-01
   8.1230299e-04   3.1327846e-01
  -7.8080211e-04   3.0668853e-01
   1.0365945e-02   3.0968588e-01
   9.5523593e-06   3.0236984e-01
   1.8407497e-03   3.0703507e-01
   1.8348262e-03   3.0379890e-01
   2.3498687e-03   2.9479548e-01
   5.0488549e-04   3.0835912e-01
  -1.5497814e-03   2.9694803e-01
   4.2769088e-03   3.1250373e-01
  -6.6292575e-03   3.0793174e-01
  -2.5563285e-03   3.0173147e-01
  -3.5187451e-03   3.0867441e-01
   3.6031162e-03   2.9634546e-01
   2.7486810e-03   2.9956628e-01
   4.4651779e-03   3.0201909e-01
   2.7417689e-04   3.1000276e-01
   2.0349392e-03   3.0684228e-01
  -8.9289372e-03   3.0893890e-01
  -8.3452514e-03   2.9663087e-01
  -2.4425244e-03   3.1532565e-01
   1.1458105e-03   2.9482273e-01
  -2.2219291e-03   2.8874970e-01
  -9.9226075e-04   2.9149687e-01
   8.5672296e-03   3.0559943e-01
  -2.5969033e-03   3.0467911e-01
  -2.0589830e-03   3.1400639e-01
   5.0436783e-03   2.9503662e-01
   1.0751746e-03   3.0533584e-01
  -1.0749360e-03   3.0239789e-01
   3.0612534e-03   2.9966492e-01
   4.9589321e-03   3.0911003e-01
  -6.2681425e-03   3.0137732e-01
  -3.0821442e-03   3.0058408e-01
   5.2289034e-03   2.9322380e-01
   9.8555224e-03   3.0223891e-01
  -3.0183174e-03   3.0107721e-01
   1.3264986e-03   2.9471034e-01
  -2.5215154e-03   2.9611292e-01
   1.9244855e-03   3.0614582e-01
  -5.7903294e-03   2.9157925e-01
   7.6741870e-03   2.9469226e-01
   6.7970052e-03   2.9567632e-01
  -6.3542316e-03   3.0408886e-01
   1.5921077e-03   3.0212611e-01
  -7.8640625e-03   2.9554471e-01
  -1.0606781e-02   2.9904328e-01
   2.1507278e-03   2.9923855e-01
  -2.7303197e-04   3.0726740e-01
   1.3086439e-03   3.0420283e-01
  -3.4633817e-04   3.0443607e-01
   8.1271348e-03   3.1794156e-01
   1.1432303e-03   2.9264302e-01
  -3.6888301e-03   3.1025549e-01
   2.2816261e-03   2.9778976e-01
   3.7909196e-03   2.9242408e-01
  -2.4015266e-04   3.1234563e-01
   3.2324073e-04   2.9550774e-01
   5.8031429e-03   3.0280715e-01
  -1.0142847e-02   3.0514670e-01
   5.8684292e-03   2.9309695e-01
   5.9383493e-03   2.9092778e-01
   3.0166514e-04   3.0800942e-01
  -1.4940670e-03   2.9499602e-01
  -3.0951930e-03   3.0573892e-01
  -1.1932719e-03   2.9680103e-01
  -2.4422734e-03   3.0284804e-01
  -1.3106523e-03   2.9807463e-01
  -8.5656844e-03   3.0063488e-01
  -4.3321192e-03   3.0261295e-01
  -3.7025994e-03   3.0356522e-01
  -1.8113670e-03   2.9987468e-01
   6.3677155e-04   2.9914537e-01
   2.2945700e-03   3.0298849e-01
   1.4886566e-03   2.9748147e-01
  -2.0285298e-03   2.9392043e-01
  -8.6839383e-04   2.9124358e-01
   2.0966249e-03   2.9376666e-01
  -4.4023943e-03   3.0010703e-01
   1.1534204e-03   2.9314941e-01
   5.4774725e-03   3.0476019e-01
   3.2313514e-03   2.9660987e-01
   5.0378356e-04   3.0826310e-01
  -5.6750855e-03   3.0403305e-01
  -4.7987039e-04   3.0219896e-01
  -2.9985916e-03   2.9987223e-01
   2.6438436e-03   2.8875930e-01
  -5.1442976e-03   2.9593892e-01
   2.1679157e-03   2.9426108e-01
   1.1796463e-03   3.0333244e-01
   1.0679344e-03   2.9746285e-01
  -1.4280341e-03   3.0148131e-01
   4.4992552e-03   2.9411561e-01
  -2.2907890e-03   2.9436589e-01
  -4.7992096e-03   3.0543712e-01
  -5.6051162e-03   2.9067381e-01
  -6.8756659e-03   2.9435627e-01
   1.3994866e-03   3.1891880e-01
   5.6393533e-03   3.0113728e-01
   2.1179360e-03   2.9767840e-01
  -3.7435948e-03   3.0742175e-01
   5.0884976e-03   2.9843257e-01
   4.9436503e-04   2.9057351e-01
  -5.2392611e-03   2.9790556e-01
  -7.4196900e-03   3.1145294e-01
  -1.2484977e-02   3.0112020e-01
   1.1192082e-03   2.9848974e-01
   2.8745040e-03   3.0237338e-01
  -2.6007020e-03   3.2556596e-01
  -1.9650889e-03   3.0171212e-01
   9.2028854e-04   2.9284097e-01
   5.9784396e-04   3.0670197e-01
  -3.6202732e-04   2.9737655e-01
  -1.4112203e-03   2.9466819e-01
   4.6571584e-03   2.9593210e-01
   3.5673229e-03   2.9917568e-01
   2.4077478e-03   2.9747605e-01
   1.6665526e-03   3.0031575e-01
   2.7360287e-04   2.9310492e-01
   1.2781864e-03   3.0136849e-01
   3.3050950e-03   3.0165924e-01
   8.3365869e-03   3.0072422e-01
   2.0811604e-03   3.2034529e-01
   1.0047445e-03   3.0990261e-01
   5.2918842e-03   3.0359790e-01
  -1.2074703e-03   3.0687899e-01
  -1.2166141e-03   3.0433207e-01
  -2.6360344e-03   3.0789480e-01
  -7.3994781e-03   2.9680715e-01
  -6.5120021e-03   2.9338766e-01
  -4.5619023e-04   3.0973648e-01
   4.4296115e-03   2.8874352e-01
  -7.0639677e-03   2.9414289e-01
  -2.7508863e-03   2.9734348e-01
   4.1339070e-03   2.9727180e-01
  -1.8643193e-03   3.0470715e-01
  -1.4508088e-04   3.0488038e-01
  -5.8910669e-03   2.9935281e-01
   2.1703467e-03   2.9776420e-01
  -3.0034313e-03   2.9924156e-01
  -1.0625695e-04   3.0300273e-01
  -9.8316787e-03   3.1458055e-01
  -2.6276728e-03   3.1180526e-01
  -8.7700180e-03   3.0195474e-01
   3.6163062e-04   3.0021706e-01
   4.1498619e-03   3.0649235e-01
  -2.7435056e-03   3.0263203e-01
  -1.3583664e-03   2.9709611e-01
   3.3195810e-05   3.1285496e-01
   3.3909287e-03   2.9400888e-01
  -1.1919974e-03   3.0773273e-01
  -3.6584966e-03   2.9430997e-01
   3.8500563e-04   3.0683417e-01
  -2.0477130e-03   2.9841810e-01
   6.2114820e-04   2.9567506e-01
  -2.5583072e-03   2.9025899e-01
   3.9901559e-03   3.1222814e-01
  -3.4794658e-03   2.8492576e-01
  -3.2045939e-03   3.0086650e-01
   4.0697651e-03   3.1186525e-01
   5.0535553e-03   2.9262603e-01
  -5.4795119e-03   2.9509547e-01
   2.5216025e-03   2.9146753e-01
  -4.0858026e-04   2.9713402e-01
  -1.9838422e-03   2.9526318e-01
   5.1053696e-04   3.1111258e-01
   2.4116863e-03   3.1014545e-01
   9.8700267e-03   3.0448847e-01
   1.1816845e-03   3.0624776e-01
   1.0688973e-02   3.0126854e-01
   2.0357897e-03   3.0347543e-01
  -7.8028582e-04   3.0397603e-01
   2.1941291e-04   3.0508520e-01
   7.1505576e-04   2.9106328e-01
  -3.8463942e-03   3.0437676e-01
   5.8116946e-03   3.0751235e-01
  -6.2245577e-04   3.0565783e-01
  -2.7260170e-03   3.0048174e-01
   1.1982180e-03   3.1082368e-01
  -1.4528347e-03   3.0327141e-01
   8.2726127e-03   3.0793005e-01
   2.2166641e-03   2.9544753e-01
   6.5698515e-03   3.0598725e-01
  -5.8729062e-03   2.9456847e-01
  -4.6994240e-03   3.0047254e-01
   5.3207651e-03   2.9635579e-01
   2.5531524e-03   2.9760560e-01
  -1.7020353e-03   2.9760662e-01
  -3.0037442e-03   2.9432986e-01
   5.3006676e-03   2.9133081e-01
   4.6003489e-03   3.0234350e-01
  -1.4384616e-03   3.0042993e-01
   2.8759461e-03   3.0514671e-01
  -6.6413619e-03   3.0375266e-01
   4.7007672e-03   2.9909133e-01
  -2.1755726e-03   3.1165916e-01
  -4.9133847e-03   3.0977441e-01
  -4.7990634e-03   3.0118061e-01
  -5.6036428e-03   2.9762980e-01
  -3.4286814e-03   2.8847608e-01
   4.4708069e-03   2.9096960e-01
  -4.0358251e-03   2.9500970e-01
  -5.0515458e-03   3.1284456e-01
  -6.0560086e-03   3.0590037e-01
   8.0153314e-04   3.0548780e-01
   6.9972941e-03   2.9908356e-01
  -1.3481771e-03   3.1085696e-01
  -7.0199678e-04   3.0567373e-01
   3.3826117e-03   3.1355355e-01
  -4.2483421e-03   3.0179315e-01
  -1.2093882e-03   3.0561640e-01
  -1.5978882e-03   2.9412084e-01
   2.3278906e-03   3.0338531e-01
   8.9862792e-04   3.0728394e-01
   2.0593219e-03   3.0283502e-01
   9.5682681e-04   2.8332019e-01
  -3.2506241e-03   3.0471850e-01
  -3.1501622e-03   3.0688383e-01
   1.4834116e-03   2.9906776e-01
   2.6407043e-03   2.9780094e-01
  -6.6629230e-03   2.9059776e-01
  -1.8437829e-03   3.1440949e-01
  -3.7070232e-03   3.0105737e-01
   7.0343415e-03   3.0708737e-01
   2.3829147e-03   3.0028531e-01
  -3.8143006e-03   3.0058883e-01
   1.2856218e-03   2.9703110e-01
   7.1636706e-03   2.9582633e-01
  -8.6311692e-03   3.0571816e-01
  -3.4019202e-03   2.9245217e-01
   8.0114671e-03   3.0246225e-01
   4.1285859e-03   2.9776685e-01
   3.7430392e-04   3.0466665e-01
   8.7705473e-04   3.1397728e-01
   1.0821911e-03   2.9216201e-01
  -3.7945751e-03   2.9587719e-01
   3.7383361e-03   3.0338469e-01
  -6.4222093e-03   3.0114005e-01
   1.1004391e-04   3.1079423e-01
  -3.0006118e-03   2.9496931e-01
   7.3813057e-03   3.1437723e-01
   2.8216330e-03   3.1022681e-01
  -4.4805169e-03   2.9573327e-01
  -7.5719107e-03   2.9986881e-01
  -7.7614009e-04   3.0646325e-01
  -3.9729802e-03   3.0142702e-01
   1.3990704e-03   2.9971011e-01
  -1.5693210e-03   3.0346104e-01
  -3.2324424e-03   2.9629976e-01
  -8.2513933e-04   3.0277764e-01
   4.5126735e-03   3.1160118e-01
   1.1455608e-03   3.1445583e-01
   3.0364599e-03   2.8770544e-01
  -3.1360513e-03   2.8871510e-01
  -4.2601521e-03   3.0811602e-01
   9.8682331e-04   3.0406806e-01
   7.5657262e-03   3.1064067e-01
  -2.5680443e-03   2.9496277e-01
   2.1626153e-03   2.9549158e-01
   5.6323022e-04   3.0720361e-01
   3.8834562e-03   2.9674469e-01
  -5.1302024e-03   3.0271484e-01
  -8.0332288e-03   3.0824103e-01
   2.4751446e-03   3.0795235e-01
   4.3712108e-04   3.0065452e-01
  -2.9361876e-03   3.0435296e-01
   5.4591364e-03   3.0874692e-01
   1.5965768e-03   2.9174689e-01
   3.0291250e-03   3.0247815e-01
   4.0724512e-03   3.0368320e-01
  -8.7995824e-03   3.0888218e-01
  -2.4592327e-04   3.0332155e-01
  -1.7631327e-03   3.0416700e-01
   2.1393545e-03   3.1037344e-01
   4.6382673e-03   2.9106094e-01
  -7.8181960e-04   3.0055614e-01
  -1.3184978e-03   3.1078900e-01
   6.3042619e-04   3.0005453e-01
   1.5972930e-03   2.9670913e-01
   1.8811739e-03   3.0015697e-01
  -5.9967177e-04   3.0279141e-01
  -7.6454705e-04   3.0499797e-01
  -3.7398385e-03   3.0606296e-01
   5.7967937e-03   3.0078531e-01
  -2.8528178e-03   3.0107080e-01
  -4.9519666e-03   3.0015581e-01
  -4.1522612e-03   3.0497884e-01
  -2.1056219e-03   3.0734319e-01
   3.6669821e-03   3.0657391e-01
   3.6634745e-04   3.0421193e-01
  -7.2288249e-03   2.9133291e-01
   1.9201840e-03   3.1113032e-01
  -4.5684506e-03   2.9662646e-01
   5.2502318e-03   2.9355265e-01
   1.4474458e-03   2.9240424e-01
  -6.0788607e-03   3.0221467e-01
   6.4146645e-04   3.0676532e-01
  -2.8851414e-03   2.9036485e-01
  -5.9170275e-03   3.0265239e-01
   2.9930158e-03   2.8330330e-01
   4.1253363e-03   3.0149727e-01
  -1.0811687e-03   3.0594906e-01
   1.7620684e-03   2.9286979e-01
  -2.2722703e-04   2.8798626e-01
   4.3428148e-03   2.8546184e-01
   8.9635378e-04   3.0190024e-01
  -2.4247135e-04   3.1191677e-01
   4.0115227e-03   2.9561807e-01
  -5.2780038e-03   2.9664752e-01
  -1.3243380e-04   3.0592532e-01
   1.1462505e-03   2.8859528e-01
   5.2204734e-03   3.0940981e-01
  -2.5359024e-03   3.1165201e-01
  -9.8175964e-03   3.0127675e-01
  -7.1429471e-04   3.0288891e-01
  -1.1644701e-03   3.0510087e-01
   7.0355021e-04   3.0200656e-01
   2.2966776e-04   3.0555353e-01
   4.7211221e-03   2.9790560e-01
  -1.8221173e-03   2.8938352e-01
  -2.5243712e-03   3.0247163e-01
  -6.3262547e-03   3.0217904e-01
   6.2278519e-04   3.1186003e-01
  -6.1052681e-03   3.0197562e-01
   5.4109824e-05   3.0173840e-01
   7.8291585e-04   2.9410363e-01
   8.1685070e-05   3.0378432e-01
   2.7599569e-03   3.0162559e-01
   3.7721882e-03   2.9602907e-01
   2.6257463e-03   2.8773588e-01
  -1.3002190e-04   3.0264666e-01
   4.2583090e-03   3.0151081e-01
   1.8938650e-03   2.9711405e-01
   1.8232617e-03   3.0554157e-01
   2.6528243e-03   3.0262218e-01
   6.4736079e-03   2.9883871e-01
   1.5530386e-03   3.0265068e-01
   1.2632102e-03   3.1059369e-01
   1.9652358e-03   2.9966641e-01
  -4.1166302e-03   2.9914580e-01
   1.4299111e-03   3.1098187e-01
  -2.0770663e-03   2.9660072e-01
   1.9212190e-03   3.0022578e-01
  -6.2275915e-04   2.9897114e-01
   2.3941190e-03   2.9078453e-01
   4.2356486e-03   3.0464249e-01
   5.7373512e-03   3.0647002e-01
   5.3890810e-03   3.0531301e-01
  -5.1150532e-03   3.0025453e-01
   5.8745499e-03   2.8469385e-01
  -4.0058578e-03   3.0842480e-01
   3.3586175e-03   2.9824340e-01
   2.5621404e-03   2.9839174e-01
   3.8264278e-03   2.9573009e-01
   7.0547912e-03   3.0533442e-01
  -7.4892428e-03   3.0275949e-01
  -4.5659844e-03   3.0013691e-01
  -5.6290616e-03   3.0207222e-01
   6.2845664e-03   3.0524585e-01
   3.7502752e-03   3.0255348e-01
   2.4796463e-03   2.8739452e-01
   3.4773406e-03   3.0470669e-01
   6.9160219e-03   3.0030062e-01
  -5.3932603e-03   3.1363555e-01
  -1.8599218e-03   2.9822885e-01
  -3.3709176e-03   3.0351090e-01
  -5.4211368e-03   3.0911825e-01
  -2.8386622e-03   3.1142123e-01
  -2.9697298e-03   3.0654572e-01
  -2.8269782e-03   3.0547605e-01
   6.4100515e-03   2.8418646e-01
   8.1268963e-03   2.9556535e-01
   2.8298219e-03   3.0963722e-01
   1.9424676e-03   3.1101563e-01
   5.0669530e-03   2.8889057e-01
   7.4800117e-03   3.0200247e-01
   1.3050072e-03   3.0253272e-01
   4.2320965e-03   3.0183444e-01
   1.3183595e-03   3.0092158e-01
   9.5736792e-03   3.0216335e-01
   7.6391364e-04   2.9984307e-01
  -2.2364661e-03   3.0368388e-01
   8.1476718e-03   3.0607330e-01
  -8.1927882e-04   3.0987627e-01
   2.7960546e-03   3.0679370e-01
   1.4226229e-03   2.9110111e-01
   3.2669861e-03   2.9957973e-01
  -7.0289808e-04   3.0667205e-01
   2.3957471e-03   2.9602557e-01
  -2.0711385e-04   2.9800748e-01
  -1.5402981e-03   3.0672541e-01
  -6.8251582e-03   3.0416940e-01
   6.4315660e-04   2.9996783e-01
  -3.9374675e-03   2.9820311e-01
   2.9815038e-03   3.0869745e-01
  -6.4306929e-03   2.9998109e-01
  -3.3175184e-03   2.9410450e-01
  -1.2488529e-03   3.0366025e-01
  -9.6513043e-04   3.0943458e-01
  -3.9617602e-03   2.9438416e-01
   7.1009868e-03   2.9959018e-01
   3.9796870e-03   2.9756816e-01
  -3.6044637e-04   3.0649515e-01
   5.4638119e-03   2.9982148e-01
   7.2501835e-03   3.0036359e-01
  -8.2258180e-04   3.0711104e-01
   2.2675376e-03   3.0003995e-01
   7.2341319e-04   3.0521343e-01
  -1.5858227e-03   3.1350834e-01
   2.2920422e-03   3.0737348e-01
   2.6468561e-03   3.0669583e-01
   2.6703549e-03   3.0040366e-01
  -9.4390390e-04   2.9483294e-01
  -6.0275283e-03   2.9817634e-01
   4.7868357e-03   2.9993555e-01
  -6.8081417e-03   2.9647276e-01
  -2.2636137e-03   3.0471659e-01
   6.5061551e-03   2.9215374e-01
   3.1463408e-03   2.9448615e-01
  -5.8549740e-03   2.9523520e-01
  -2.1091722e-03   2.9806435e-01
   6.6538697e-03   3.0176888e-01
   1.6212494e-04   3.0131451e-01
  -3.8178908e-03   3.0793372e-01
  -5.7350219e-03   2.8614075e-01
   3.8852090e-03   2.9661801e-01
  -8.1342573e-03   2.9834406e-01
  -4.6651340e-03   3.0217270e-01
  -2.6507357e-03   3.0595298e-01
  -5.7013932e-03   3.1123649e-01
  -3.1257109e-05   2.9880831e-01
   5.9961383e-03   3.0368723e-01
   1.3178761e-03   2.9261194e-01
   7.1452133e-03   3.0219557e-01
   1.5854926e-03   3.1168024e-01
  -4.2559037e-03   3.0728805e-01
   3.6420269e-03   3.0020070e-01
  -2.8657997e-03   3.0295703e-01
   2.9909780e-03   3.0119459e-01
  -8.0690044e-03   2.9590414e-01
  -6.3053515e-03   2.8625701e-01
  -2.4033750e-03   2.9146772e-01
  -2.6930778e-03   3.1075115e-01
  -5.3482689e-03   3.0298084e-01
  -9.2882583e-03   3.0039681e-01
  -7.1781876e-03   3.0019941e-01
  -4.3348478e-03   3.0191466e-01
   2.0111883e-04   3.0237983e-01
   3.7114048e-03   3.0339316e-01
   4.5276965e-03   3.0687696e-01
  -5.7557726e-03   2.9376956e-01
  -2.7641174e-03   3.0115836e-01
   1.7550642e-04   3.0244824e-01
   7.2304068e-03   3.0795803e-01
   3.3942011e-03   2.8944813e-01
   1.5243120e-03   2.9292265e-01
   4.2575160e-03   2.9994646e-01
   1.2124239e-03   3.1015212e-01
  -8.4218143e-03   2.9906936e-01
   6.0237514e-03   3.0030994e-01
  -4.8315191e-03   2.9837637e-01
   1.5540446e-03   3.0071311e-01
   6.5717696e-03   3.0435358e-01
   1.2380916e-03   3.0454969e-01
  -1.8020274e-04   2.9459235e-01
  -6.6480313e-03   2.9367678e-01
   4.1802398e-03   3.1475620e-01
  -3.5256207e-04   2.8291025e-01
   2.0874463e-03   2.9772157e-01
   5.2072893e-03   2.9922171e-01
  -5.8546328e-03   2.9536197e-01
  -1.3742490e-03   3.0385404e-01
  -3.6868215e-04   2.8822433e-01
   4.0507734e-03   2.9317262e-01
   1.0061260e-03   3.0765003e-01
  -5.0164283e-03   3.0456155e-01
   5.3447703e-05   2.9325319e-01
  -2.9172402e-03   3.0602907e-01
  -1.7695272e-03   3.2145006e-01
  -7.2572765e-04   2.9163934e-01
  -6.3909067e-03   2.9406209e-01
   7.1053515e-04   3.0446614e-01
  -5.1902936e-03   2.9491839e-01
   3.3746176e-03   3.0632609e-01
   2.6213584e-04   3.0113618e-01
   5.4178122e-03   2.9969040e-01
  -5.5494425e-03   2.9732052e-01
  -6.9118968e-03   2.9930247e-01
  -2.3102810e-03   3.1161290e-01
  -9.5965002e-04   3.0666597e-01
  -6.2930683e-03   2.9552325e-01
   5.0406983e-03   3.0687786e-01
   4.0358096e-03   3.1141883e-01
   3.6681536e-03   3.0454707e-01
   5.1168828e-03   2.9345193e-01
  -1.8032724e-03   3.0653088e-01
  -3.2076486e-03   2.9677779e-01
   1.9979688e-03   3.0887828e-01
  -3.3820660e-03   3.0505283e-01
  -1.6864888e-03   2.9893440e-01
  -7.7412007e-03   3.0658988e-01
   1.5911028e-03   3.0816185e-01
   1.9248194e-03   2.9205485e-01
  -7.2617890e-03   2.9041058e-01
  -7.0486902e-03   3.0212650e-01
   9.3721605e-04   2.9985691e-01
   8.4408321e-03   3.0185585e-01
  -1.9265972e-03   3.0696528e-01
  -7.3652231e-03   3.0183202e-01
   2.9677781e-03   3.0259280e-01
   9.9708208e-04   3.0561478e-01
   1.9569151e-03   2.9671578e-01
   9.6187484e-05   3.0256533e-01
   1.3422029e-03   2.9715910e-01
  -2.8766175e-03   2.9792150e-01
   1.0625656e-02   2.9602472e-01
   6.0917125e-04   2.9589198e-01
   2.4573475e-03   3.0583761e-01
  -1.6334172e-03   2.8755958e-01
  -8.1724026e-04   3.0466006e-01
  -4.1195431e-03   3.0200495e-01
  -4.7738808e-03   3.1196176e-01
  -4.6697811e-03   3.0234723e-01
   3.2940756e-03   2.9610943e-01
  -4.4963490e-03   2.9907788e-01
  -2.7054192e-03   3.0192828e-01
  -4.6360195e-03   2.9608670e-01
  -5.6681075e-03   3.0088879e-01
   2.7966279e-03   3.0729806e-01
  -2.7370597e-03   3.0234180e-01
  -6.3850508e-04   2.9414965e-01
   8.5546696e-04   3.0572026e-01
   3.2995554e-03   3.0849622e-01
   5.5986929e-04   3.0221067e-01
   4.3564082e-03   2.9879552e-01
   2.1937873e-03   2.9752020e-01
  -1.7592189e-03   2.9771000e-01
   1.6530257e-03   2.9533670e-01
  -4.7748354e-03   3.0195152e-01
   9.9537608e-04   2.9906208e-01
  -1.0449640e-03   3.1330660e-01
   8.1251413e-04   2.8914341e-01
   6.0160250e-03   3.0528689e-01
   8.2498019e-05   3.0105231e-01
   6.5759060e-03   2.8728144e-01
   4.5259807e-03   3.0829927e-01
  -2.1523538e-03   3.0633602e-01
   3.6181389e-04   3.0608861e-01
   8.7103120e-04   2.9626960e-01
   2.1238410e-03   3.0276239e-01
   2.7788119e-03   2.9532659e-01
  -1.9647363e-03   2.8977835e-01
  -4.2036698e-03   2.9693552e-01
  -2.7866924e-03   3.0403202e-01
   4.8186927e-04   3.0742177e-01
   2.6899153e-03   2.9596062e-01
  -4.0392404e-03   3.0045402e-01
   3.1415680e-03   3.1086053e-01
   5.6990340e-03   3.0025095e-01
  -5.7590254e-03   2.9503686e-01
   8.3902374e-03   3.0301552e-01
   7.6466788e-03   3.0552950e-01
   4.1608774e-03   2.9395471e-01
   2.8733480e-03   3.0511572e-01
   4.4185983e-03   2.9622416e-01
  -1.6849337e-03   2.9640443e-01
   3.3589079e-03   3.0590049e-01
  -2.5714634e-03   2.9794214e-01
  -6.1617838e-04   2.9105354e-01
  -2.4803164e-03   3.0267305e-01
  -1.8847146e-03   3.0715372e-01
   5.3965043e-04   3.1787565e-01
  -3.0418412e-03   3.0179320e-01
   8.5750232e-03   3.0455606e-01
  -1.1820673e-03   3.1070604e-01
   4.2357502e-03   2.9845612e-01
  -5.2274401e-03   2.9352388e-01
   1.2269653e-03   2.9927817e-01
  -3.8881495e-03   2.9816891e-01
   1.2117076e-02   3.0462515e-01
   3.2012992e-03   2.9955120e-01
   9.9819042e-03   3.1338416e-01
   7.5500183e-03   2.9981151e-01
   2.0493790e-04   2.9968843e-01
   2.9494524e-03   2.9984529e-01
  -8.0342661e-04   3.0951013e-01
  -6.6657149e-03   2.8728327e-01
  -2.1559065e-03   3.0490213e-01
   3.3458634e-03   3.0731365e-01
  -7.3836804e-04   3.0631830e-01
   9.8708903e-04   3.1524471e-01
  -7.8586373e-05   3.1990956e-01
   5.9326710e-05   2.9311651e-01
   2.5187409e-03   2.9896015e-01
  -5.7448994e-05   2.9909353e-01
   7.1547786e-03   3.0130855e-01
   4.9536797e-03   3.0031196e-01
   4.9562855e-03   3.0417406e-01
   2.6732796e-03   2.9934497e-01
   1.2473020e-04   3.1548367e-01
  -1.7952911e-03   3.0250582e-01
   9.5221958e-04   3.0359844e-01
  -1.4555308e-03   3.0966585e-01
   4.2019158e-03   3.1321937e-01
  -4.8093476e-03   3.0754704e-01
  -3.3808633e-03   3.0062964e-01
  -1.6476841e-03   3.0199255e-01
   3.9020685e-03   3.0873946e-01
  -8.1027231e-04   3.1109504e-01
   7.1984064e-03   2.8945258e-01
  -2.8953186e-03   3.0396756e-01
  -4.5284440e-03   2.9892529e-01
  -1.5452013e-04   2.9846385e-01
  -3.9392588e-03   2.9295152e-01
   2.0610710e-03   2.9873044e-01
   6.8521218e-03   2.9773055e-01
  -2.5309936e-03   2.9413792e-01
  -3.5718160e-03   3.1305669e-01
  -8.4686632e-04   3.0677035e-01
  -5.8501703e-03   3.0387997e-01
  -1.2354067e-03   3.0142186e-01
  -1.9606677e-03   3.1077685e-01
   4.3793341e-04   2.9800071e-01
  -2.5655019e-03   2.9878625e-01
  -6.0682323e-03   3.1389637e-01
  -3.5914516e-03   3.0317800e-01
   2.9706670e-03   3.1030838e-01
   1.6212956e-03   2.9933372e-01
   6.2492071e-04   2.9660064e-01
   5.8192358e-03   3.1129681e-01
  -3.0326253e-03   2.9518267e-01
   1.5947019e-03   3.0613592e-01
  -4.7758174e-03   2.8798149e-01
  -1.2389483e-03   3.0290375e-01
  -7.2734733e-04   2.9745313e-01
   1.3530681e-03   3.0760852e-01
  -6.7135559e-03   3.0550347e-01
   4.3871521e-03   2.9918856e-01
  -4.5109790e-03   3.0751605e-01
   8.0928033e-03   3.0617231e-01
   7.9514518e-03   3.0770812e-01
   2.6883844e-03   3.0075010e-01
   1.0120894e-03   3.0195762e-01
  -3.3316249e-03   3.0980641e-01
  -4.8097072e-03   3.1103206e-01
   3.1695156e-03   3.0631250e-01
  -8.6692178e-03   3.0480205e-01
  -7.3885959e-03   3.0991615e-01
   6.3966980e-03   2.9940073e-01
   1.1380123e-02   3.0497009e-01
   5.3077235e-03   2.9511158e-01
   7.9595686e-03   2.8483108e-01
  -1.5430711e-03   3.0606638e-01
  -9.8381432e-04   2.9914080e-01
  -3.7623627e-03   3.0096380e-01
  -4.9881505e-03   3.0278075e-01
  -3.7454263e-03   3.0718264e-01
   5.0548301e-03   2.9466856e-01
  -7.2240751e-04   2.9338065e-01
   2.4054160e-03   2.9896004e-01
   2.1428800e-03   3.0118397e-01
   3.9910943e-03   2.9639369e-01
   8.1442729e-04   3.1532052e-01
   4.3526974e-04   3.0912496e-01
  -5.8773965e-03   2.9223087e-01
   7.5578006e-03   3.0842920e-01
  -6.8596415e-03   3.0345276e-01
  -6.9527192e-03   2.9450135e-01
  -2.9694211e-04   2.9178864e-01
   5.6848281e-03   3.0197694e-01
   1.4605519e-03   3.0313016e-01
  -5.6275351e-03   2.9382682e-01
   5.0623794e-03   3.0268310e-01
  -2.6359006e-03   3.0523540e-01
   4.9872193e-03   2.9623508e-01
   4.9167011e-03   3.0439020e-01
  -4.0848127e-03   2.9453462e-01
  -2.3299774e-03   2.7726539e-01
  -2.8229546e-03   3.1509947e-01
   3.2048441e-03   2.9552407e-01
   1.0167036e-02   3.0302082e-01
   5.5488792e-03   3.0089505e-01
   4.0550117e-03   3.0375251e-01
  -2.9832041e-03   2.9853963e-01
   3.6529103e-03   3.0089127e-01
   3.6018449e-04   3.1384141e-01
  -4.5744603e-03   2.9539392e-01
   4.6982599e-04   3.0611325e-01
   3.5824785e-04   3.0847938e-01
   5.2461316e-04   2.8706955e-01
   1.4722118e-03   3.0182079e-01
   7.5960998e-03   3.0234586e-01
   5.3265793e-03   2.9996268e-01
  -7.4196949e-03   2.9841553e-01
   2.8286044e-04   3.0916166e-01
  -1.2172043e-03   3.1469383e-01
   1.9718498e-03   3.0821440e-01
  -6.0292066e-04   3.0099734e-01
  -1.9282386e-03   3.0514411e-01
  -1.0071611e-03   2.9723067e-01
   1.0178896e-03   3.0948019e-01
  -5.2773933e-03   2.8429904e-01
  -8.1089588e-03   2.9606537e-01
   8.1416140e-03   2.9454501e-01
  -6.7467275e-03   3.0569291e-01
   3.1457992e-03   3.0136730e-01
   4.6096363e-03   3.0233068e-01
   1.9570305e-04   2.9019276e-01
  -2.6836864e-03   2.9166509e-01
   4.1039624e-03   3.0093547e-01
  -1.7900282e-03   3.0358450e-01
  -3.9773595e-04   3.0804616e-01
   5.7966163e-03   3.0935767e-01
   4.9007460e-03   3.1092551e-01
   5.7344003e-03   3.0297267e-01
  -6.8812231e-03   3.0565661e-01
   1.6932491e-05   2.9109093e-01
  -3.5411241e-04   2.9702937e-01
   9.1314408e-04   2.9811409e-01
  -5.6655511e-04   2.9281659e-01
  -3.2248083e-03   2.9845493e-01
   2.9138948e-03   3.0379447e-01
   9.5951887e-04   2.9178056e-01
   6.9215219e-03   2.9101005e-01
  -2.2582732e-04   2.9828684e-01
  -5.4434474e-03   2.9570367e-01
   7.4923446e-04   2.9979612e-01
  -4.4106441e-03   2.9837757e-01
   1.2464956e-03   3.0491444e-01
   6.4441771e-03   2.9913067e-01
  -2.6528945e-03   2.9938011e-01
  -5.0353799e-03   2.9718939e-01
   1.4325502e-03   2.9758286e-01
  -2.9409131e-04   2.9423984e-01
   6.3379750e-03   3.0527291e-01
   6.3749011e-03   2.9191057e-01
   1.9410251e-03   3.0492222e-01
   3.7981573e-03   2.9342467e-01
   8.7836230e-05   3.0197242e-01
   4.2199723e-04   3.0244860e-01
   6.2076158e-03   3.0613794e-01
  -4.7517199e-03   3.1379679e-01
   3.0485303e-03   3.0728858e-01
  -9.2430627e-05   2.9369052e-01
   1.1614524e-02   2.8743244e-01
   6.6494413e-04   3.0396770e-01
   2.9018053e-03   2.9425867e-01
  -8.4762893e-03   3.0370857e-01
   3.7264738e-03   2.8718597e-01
   2.6031193e-03   3.0390740e-01
  -5.1956703e-03   2.9051971e-01
  -6.1821989e-03   3.0522493e-01
  -1.4677558e-03   3.0718140e-01
  -3.0257063e-03   3.0211574e-01
  -4.0970529e-03   3.0946596e-01
  -7.1803712e-03   2.9875790e-01
   2.4323695e-03   2.9041226e-01
  -4.6840081e-03   2.9012431e-01
   3.1561198e-03   3.0207314e-01
  -1.7894909e-03   3.0626005e-01
   6.8504825e-03   3.0801648e-01
  -7.8602742e-03   2.9374813e-01
  -3.4529156e-03   2.8636382e-01
   1.8313518e-03   2.9364239e-01
   2.7610395e-03   3.0712235e-01
  -3.6237619e-03   3.1151544e-01
  -3.8249797e-03   2.9462810e-01
   2.6467456e-03   3.0837527e-01
  -5.0407500e-05   2.9570836e-01
   4.7823202e-03   2.9282951e-01
  -1.2908586e-03   2.9954706e-01
   6.9124183e-03   2.9429165e-01
  -4.3594774e-03   2.9197450e-01
   4.4515476e-03   3.0569373e-01
   3.4479923e-03   2.9522419e-01
   4.6710104e-03   3.0281384e-01
   2.4022719e-03   2.9153995e-01
  -3.4376313e-04   3.0556146e-01
   1.9376936e-04   3.0149674e-01
  -6.7020382e-03   3.0202812e-01
  -7.3345452e-03   2.9890730e-01
   1.2040148e-03   3.0185851e-01
  -2.1981082e-03   3.0966530e-01
  -4.0015165e-03   3.0328581e-01
   1.5672999e-03   3.0945269e-01
  -5.1927559e-04   2.9694453e-01
  -3.7889443e-03   2.9264184e-01
   2.3883492e-03   2.9681604e-01
  -3.4159628e-04   2.8786893e-01
  -1.8370245e-03   2.9487671e-01
   1.7777882e-03   3.0334300e-01
  -7.7986457e-03   2.9986826e-01
   9.6227671e-04   3.1007870e-01
  -3.8178676e-03   3.1902799e-01
  -3.1826882e-03   3.0797805e-01
   5.3259061e-03   3.0408974e-01
  -3.7156484e-03   2.9506227e-01
   5.2624643e-03   3.0198917e-01
   5.7333569e-03   3.1003240e-01
   1.7519449e-03   3.0029580e-01
  -6.0870955e-03   2.9854994e-01
  -2.1475259e-03   2.9856413e-01
   6.3223912e-04   3.0051768e-01
   8.2997474e-03   3.1203038e-01
   7.8934374e-03   3.0176513e-01
   8.7524873e-05   2.9839602e-01
  -4.7302343e-03   2.8895112e-01
  -3.5446391e-03   3.0703732e-01
   8.5895472e-03   3.0545959e-01
   4.3224362e-03   3.0868511e-01
   5.2428418e-03   3.0864886e-01
   6.0129320e-03   2.9481654e-01
   4.4283262e-03   3.0995919e-01
   4.0874434e-03   2.9631496e-01
  -5.4846432e-03   3.1042837e-01
  -1.6885979e-03   2.9411910e-01
   1.2534005e-03   3.0728807e-01
   2.6197867e-03   3.1884159e-01
  -3.3066205e-03   3.0495139e-01
  -3.5943480e-03   2.9237964e-01
  -9.5596727e-03   2.9226464e-01
  -2.4176602e-03   3.0499486e-01
  -2.4487938e-03   2.9485583e-01
  -1.0048602e-02   3.0529695e-01
   3.5153706e-03   3.0410095e-01
   5.3899263e-03   2.9871349e-01
   3.0382171e-03   3.0057134e-01
   3.6811276e-03   2.9949312e-01
   1.8844168e-03   3.0972031e-01
  -7.1554773e-03   2.9430927e-01
   8.8610384e-04   3.1080002e-01
  -5.2216117e-04   3.0470149e-01
  -1.5616737e-03   2.8905692e-01
   7.4279487e-04   3.0663394e-01
  -2.2878935e-03   2.9690606e-01
   8.8110601e-04   3.0602653e-01
  -4.8553790e-04   2.9680775e-01
  -6.8292444e-03   3.0871856e-01
   3.1904062e-03   3.0002704e-01
   4.3088623e-03   2.8196804e-01
  -1.3582802e-03   3.0822413e-01
   4.4537774e-03   3.0534497e-01
  -2.7407959e-03   3.0040198e-01
   5.7417912e-03   2.9420336e-01
  -7.1910683e-04   2.9488550e-01
  -4.6315309e-04   2.9888387e-01
   3.9592421e-04   3.0091018e-01
   5.8537823e-03   2.9435391e-01
   1.1434239e-03   2.9393329e-01
  -1.6410482e-03   3.0351923e-01
   3.9442836e-03   2.9556729e-01
   5.2050316e-04   3.0582672e-01
   1.9309740e-03   2.9856554e-01
  -2.9226406e-03   3.0400155e-01
   1.8895350e-03   3.0637150e-01
  -9.8997836e-03   2.9604388e-01
  -3.6414085e-03   3.0112154e-01
   1.2710482e-03   2.8924741e-01
   6.1586015e-03   3.1279982e-01
  -2.7458462e-03   2.9759083e-01
   1.9496735e-03   3.0033964e-01
  -3.0147623e-03   3.0084946e-01
  -7.0617634e-04   2.9604314e-01
  -1.1933139e-03   2.9059008e-01
   3.2193498e-04   3.0307100e-01
  -3.9375502e-03   2.9529728e-01
  -2.8444158e-03   3.0167204e-01
   3.0760805e-04   3.0050888e-01
   1.6028150e-03   3.0559579e-01
   4.5883944e-03   3.0469806e-01
  -6.3973140e-03   2.9156391e-01
  -5.3856710e-03   2.9616203e-01
   2.7946870e-03   3.0559651e-01
   6.1051970e-04   3.0079503e-01
   1.4125422e-03   2.9978287e-01
   1.7843840e-03   2.9100661e-01
   6.9198156e-03   3.0541741e-01
  -3.8224443e-03   3.0494590e-01
  -1.6311023e-03   2.9234990e-01
   1.0018125e-02   2.9567619e-01
  -1.0456199e-03   2.9966409e-01
  -5.5978212e-03   2.9632542e-01
   5.2250473e-03   3.0652413e-01
   5.4004443e-04   2.9963772e-01
  -2.6707641e-03   2.9171837e-01
  -6.1635547e-04   3.0946717e-01
   4.3427788e-03   3.0045287e-01
  -4.6778453e-05   2.9848293e-01
   2.3250885e-03   2.9471259e-01
  -1.5823330e-03   3.0706601e-01
   1.5762119e-03   2.9713294e-01
   4.7282203e-03   3.1793281e-01
  -4.2718243e-03   3.0843308e-01
   3.1189317e-03   3.0332237e-01
   2.1515228e-03   3.0461640e-01
  -7.1955095e-04   3.0278934e-01
   6.8958266e-03   3.0028924e-01
   4.7248376e-03   2.9553091e-01
  -2.5477741e-03   2.9517565e-01
   3.5723915e-03   3.0565665e-01
   1.7579597e-03   3.0776084e-01
   5.0513608e-03   2.9744090e-01
   2.5821845e-03   3.0245912e-01
   7.9228220e-04   3.0797034e-01
   2.9905240e-03   2.9787459e-01
   6.1794608e-03   2.9674568e-01
   3.3014679e-03   2.9596981e-01
  -2.9545283e-03   2.9892951e-01
   1.0070254e-02   3.0987755e-01
   9.9055530e-03   2.9933905e-01
  -2.3890496e-03   3.0030170e-01
  -2.4633528e-03   3.0974252e-01
  -6.6617355e-03   2.9020729e-01
  -1.1044478e-02   2.9073173e-01
   3.8574718e-03   3.0257824e-01
   1.9694091e-03   3.0587608e-01
   3.4795212e-03   2.9613038e-01
   4.5242410e-03   2.9745352e-01
  -5.4764575e-04   3.0257194e-01
   3.9141831e-03   3.1123776e-01
  -9.7630730e-04   3.1257028e-01
   9.8922791e-04   3.1696284e-01
   9.3331166e-03   3.0377593e-01
   1.8772078e-03   2.9584477e-01
   1.4984576e-03   3.0738762e-01
  -1.2547204e-03   3.1573177e-01
  -4.8797318e-04   3.1079858e-01
  -4.9242806e-03   2.9522365e-01
   3.0182745e-04   3.0419471e-01
   2.6537118e-03   2.9646231e-01
   1.5409265e-03   2.9422148e-01
  -2.4752546e-04   2.9533057e-01
  -7.9882038e-04   3.0457266e-01
  -5.8248239e-04   2.9717460e-01
  -2.5724565e-03   2.9501446e-01
  -7.8447442e-03   3.0068501e-01
   8.2889822e-04   2.9271899e-01
   5.2405637e-03   3.0597197e-01
  -4.0955015e-03   2.9877647e-01
   3.1963497e-04   3.0914862e-01
   1.2089950e-03   2.9165044e-01
   1.7859877e-03   2.9315451e-01
  -5.8526714e-04   3.0938174e-01
  -4.4768181e-03   2.9586339e-01
   8.2282100e-03   2.9431969e-01
  -1.4736169e-03   2.9503013e-01
   1.8070182e-04   3.0084001e-01
   4.5985244e-04   2.8388185e-01
   3.1477083e-03   3.0249894e-01
   2.5785230e-03   2.9498944e-01
  -2.7027133e-03   3.0971979e-01
  -4.5214237e-03   2.9264955e-01
   4.4443642e-04   3.0743300e-01
   2.0987101e-03   2.8240211e-01
  -4.7815687e-04   2.9996927e-01
   3.9951389e-03   2.9915793e-01
   1.2018790e-04   3.0391009e-01
   6.9499135e-03   2.9896281e-01
  -4.9768559e-03   2.9829936e-01
   4.6902532e-03   2.9741374e-01
   2.2095503e-03   3.0514802e-01
   1.2312926e-03   2.9145315e-01
  -5.4260981e-03   2.9437869e-01
   7.8188570e-03   2.9893111e-01
   6.1097060e-03   3.0862779e-01
  -4.3507450e-03   3.0366422e-01
   4.0750359e-03   2.9793121e-01
  -1.4716945e-03   3.0760493e-01
   1.1740213e-03   3.0048361e-01
   5.1510767e-04   2.9883458e-01
  -1.0230056e-03   3.0147817e-01
   8.1088487e-03   2.8942384e-01
  -6.5656834e-03   3.1148425e-01
  -2.7379777e-03   3.0532576e-01
  -3.0393684e-03   3.0037369e-01
  -4.6367267e-03   3.0232595e-01
   1.2066811e-02   3.1577136e-01
  -1.8230915e-04   2.9195916e-01
  -7.8260568e-04   3.0528722e-01
  -4.2273551e-03   2.9951368e-01
   4.6582193e-03   3.0760998e-01
   3.8016692e-03   3.0329826e-01
  -1.0969527e-02   3.0944230e-01
   2.3856458e-03   3.0084799e-01
   2.3718066e-03   2.9233710e-01
   5.6967061e-03   2.9894564e-01
  -1.0889629e-04   3.0769575e-01
  -4.6922547e-04   2.9233730e-01
   7.5716618e-04   3.0618097e-01
  -6.8338796e-04   2.9087620e-01
   6.7537755e-03   2.8925634e-01
  -7.2255522e-04   2.9982642e-01
   3.0315458e-05   3.0435357e-01
  -4.4161555e-03   2.9834514e-01
   3.4286222e-03   3.0742862e-01
  -5.5048302e-05   2.9876297e-01
   3.2876931e-03   3.0428784e-01
   4.8503713e-03   2.9850374e-01
  -2.9082515e-03   3.0142332e-01
  -2.3406262e-03   2.9712441e-01
  -2.4226603e-03   3.1010774e-01
  -2.4952614e-03   2.8964475e-01
  -1.7361946e-03   2.9503660e-01
   6.4594356e-03   3.0530650e-01
   1.3795426e-03   3.0195138e-01
  -1.3491000e-03   2.9616677e-01
  -1.0507900e-03   3.1661691e-01
   1.3395673e-03   2.9608625e-01
   3.3327615e-03   3.0070754e-01
  -8.2571491e-03   2.9827127e-01
  -5.4922510e-03   2.9231753e-01
  -1.3273001e-03   2.8519722e-01
  -1.2358013e-03   2.9591211e-01
   3.1010876e-03   2.9864231e-01
  -1.1317133e-03   3.0469192e-01
   4.2439387e-03   3.0440682e-01
   6.1428433e-03   3.0532366e-01
  -2.7771583e-04   2.8996073e-01
  -3.7995485e-03   3.0880664e-01
   1.1791604e-03   2.9213998e-01
   2.5690608e-05   2.8590521e-01
   3.1040378e-05   3.1149114e-01
  -1.4757763e-03   3.1475424e-01
  -7.3989941e-03   3.0377779e-01
   1.0026330e-03   2.8961564e-01
  -3.2159304e-03   2.9590647e-01
   8.6534456e-04   2.9762599e-01
  -3.3533232e-03   2.9478590e-01
   6.2261671e-03   3.0564968e-01
   1.4825024e-03   3.0065850e-01
  -3.2793761e-03   3.0193863e-01
  -2.2873266e-03   3.0172932e-01
   9.1751196e-04   2.9569715e-01
   2.6298690e-03   3.0495884e-01
   2.7209461e-03   3.0569235e-01
  -4.7964435e-03   2.9551062e-01
  -9.1762564e-03   3.0067952e-01
  -2.2372482e-03   3.1451664e-01
  -2.9756191e-03   2.9995266e-01
  -6.4194298e-04   3.1266693e-01
   1.0488564e-03   3.0169537e-01
  -1.0372577e-03   3.0530189e-01
  -2.7682580e-04   2.9853627e-01
  -2.9606720e-03   3.0386729e-01
  -4.8925451e-03   2.9590252e-01
   1.3513062e-03   2.8506142e-01
   2.6711793e-03   3.0862880e-01
   3.2577655e-04   3.0345117e-01
  -4.4236227e-03   3.0295156e-01
   1.2840288e-03   3.0555626e-01
   2.9658743e-03   3.0135603e-01
   2.7545795e-03   3.1325325e-01
  -2.2599282e-03   3.0971904e-01
  -9.6562686e-03   2.9579874e-01
   9.7301648e-05   2.8931526e-01
   2.4580077e-03   3.0428880e-01
  -1.0685559e-03   2.9250222e-01
   3.4536076e-03   3.0413441e-01
   4.5258864e-04   2.8706979e-01
   3.4280346e-03   3.1052911e-01
   2.6998569e-03   3.0107008e-01
  -3.6924040e-03   3.0656295e-01
  -1.4665322e-03   2.9943548e-01
   5.3881926e-04   3.0316372e-01
   1.3332686e-04   3.0614817e-01
   3.6872821e-03   2.9628719e-01
   4.8414819e-03   2.9920918e-01
  -6.1612911e-03   2.9964715e-01
   1.4038505e-02   3.1583616e-01
  -1.3830055e-03   3.0105892e-01
   7.9612105e-05   3.1876776e-01
   1.4971035e-05   3.1343327e-01
   2.6249589e-03   2.9635705e-01
   7.9168367e-03   2.9936741e-01
   6.6011271e-04   2.9956545e-01
   5.1228260e-03   2.9496714e-01
   7.5973418e-03   2.9208074e-01
   2.2767487e-03   3.0235835e-01
  -4.2489069e-03   2.9387442e-01
  -6.7918843e-04   3.0333153e-01
   5.6509362e-04   2.9516128e-01
  -2.2506717e-03   2.9970511e-01
   8.8047105e-04   3.0944319e-01
  -2.6920612e-03   3.0533507e-01
   6.8609995e-03   3.0554073e-01
   4.1440872e-03   3.0676522e-01
   9.0778839e-03   3.0637924e-01
   6.3006737e-05   3.0525759e-01
   3.8468058e-03   2.9045639e-01
  -3.6862793e-03   2.9442586e-01
   3.7688488e-03   3.0957923e-01
  -3.1932142e-03   2.7650026e-01
  -3.2036778e-03   3.0843303e-01
  -4.4393491e-03   2.9554332e-01
   1.3161492e-03   3.0440778e-01
  -3.6933891e-03   3.0638513e-01
   1.2920114e-03   2.9856479e-01
   5.1939855e-03   3.0217005e-01
   6.5304336e-03   3.0021795e-01
   5.8435863e-03   2.9692867e-01
   2.6966921e-03   3.0316096e-01
  -1.0795893e-03   2.9162952e-01
   1.2644632e-03   3.0178508e-01
   1.7144453e-03   3.0479120e-01
   4.1825732e-03   3.0073987e-01
  -1.2073951e-04   2.9955465e-01
  -2.9434114e-03   2.9645220e-01
  -2.1130244e-03   2.9522450e-01
  -1.6362147e-03   2.9270765e-01
  -4.2243796e-03   3.0483325e-01
  -5.8472777e-03   3.1602313e-01
   2.0559099e-03   3.0076807e-01
   7.3043180e-03   3.0062358e-01
   2.5841369e-03   2.9608951e-01
  -4.5676315e-03   3.0353715e-01
   3.5522300e-03   3.1287390e-01
  -2.5702656e-03   3.0290544e-01
   7.4862748e-03   3.0908866e-01
   1.2447061e-02   3.0469985e-01
   2.9045704e-03   3.2199334e-01
  -8.5683125e-03   3.0116744e-01
  -1.2233478e-03   2.8701304e-01
  -2.1220571e-03   3.0519547e-01
  -4.5953246e-03   3.0604390e-01
   2.4298189e-03   3.0162774e-01
  -5.8667078e-03   3.0407424e-01
   1.5564253e-03   3.0713960e-01
  -1.1976742e-03   3.0453457e-01
  -5.7156547e-03   2.9780238e-01
   6.7626045e-05   3.0021043e-01
  -2.5566856e-03   3.0554023e-01
   3.6921132e-03   2.9467639e-01
  -1.0163682e-03   3.0528591e-01
  -4.9008357e-03   3.0800000e-01
  -3.2678592e-03   3.0347408e-01
  -5.0892040e-03   3.0785955e-01
  -4.0027041e-03   3.0381333e-01
   5.1753825e-03   2.9840126e-01
   7.4503033e-04   3.0166740e-01
   1.9317083e-03   2.9921958e-01
  -1.3241686e-03   3.0430164e-01
  -1.9906432e-03   2.9864917e-01
   2.1100440e-03   3.0332082e-01
  -1.8967223e-03   2.9381263e-01
   1.1847497e-03   3.0799888e-01
   8.5385137e-03   2.9124292e-01
  -4.6512621e-05   3.0102098e-01
  -3.4180178e-03   2.9868507e-01
  -5.7637997e-03   2.9983535e-01
  -5.2810379e-03   2.9961915e-01
  -6.1068602e-04   3.0077926e-01
  -1.1807900e-04   2.9827547e-01
   8.1746458e-03   3.0917208e-01
  -3.2143930e-04   3.0679122e-01
   4.2308867e-03   2.9137689e-01
  -3.0729215e-03   3.1316211e-01
   4.1979561e-03   3.0616953e-01
   3.8035826e-03   2.9333321e-01
  -8.6184320e-03   2.9992875e-01
   1.6930647e-03   2.9712082e-01
  -7.0511942e-03   2.9650584e-01
   6.4303696e-03   3.0931458e-01
   1.5202725e-03   2.8967025e-01
  -1.5282358e-03   2.9819683e-01
   2.0944867e-03   2.9543362e-01
   1.9955834e-03   3.0158370e-01
  -2.0475204e-03   2.9284828e-01
  -2.6938015e-03   2.9373900e-01
  -2.0520093e-03   2.9849873e-01
   1.2894919e-03   3.0286369e-01
   2.8190554e-03   3.0171200e-01
  -4.0581726e-03   3.0713424e-01
  -7.7366431e-03   2.9908247e-01
  -5.2696228e-03   2.9895255e-01
  -1.5634606e-03   3.0080722e-01
  -2.5505166e-03   3.0693613e-01
  -1.1246060e-02   3.0369660e-01
  -2.7615347e-03   2.9563344e-01
  -7.7527672e-04   3.0579334e-01
   1.4254107e-02   2.9840971e-01
  -7.6762309e-03   2.9738539e-01
  -2.9766052e-03   3.1487438e-01
   3.0825397e-03   3.0047993e-01
  -2.8213526e-03   2.9777274e-01
  -9.9342232e-03   3.0806016e-01
   9.4829126e-04   2.9757493e-01
  -3.5337818e-03   2.9936706e-01
   6.5305533e-03   2.9942183e-01
  -1.4964152e-03   2.9662042e-01
  -3.1564551e-03   2.8996291e-01
  -2.9862989e-03   3.0249219e-01
   3.0589147e-03   2.9925773e-01
  -4.8569552e-04   2.9142292e-01
  -2.9659169e-03   2.8899026e-01
   6.8425687e-03   2.9477403e-01
  -6.3854045e-03   2.9950055e-01
  -3.0746493e-03   3.0172648e-01
  -3.7679532e-03   2.9524843e-01
  -2.4469983e-03   3.0619090e-01
   1.5424429e-03   2.9541832e-01
  -1.0274356e-03   2.9779363e-01
   2.6770171e-04   3.0230217e-01
   9.8764555e-03   2.9578115e-01
  -1.1905328e-03   2.9211957e-01
   2.7168745e-03   2.9789318e-01
   3.9874225e-03   3.0808800e-01
  -2.2727764e-03   2.8688376e-01
   4.1330055e-03   3.1036078e-01
  -9.3840739e-03   3.0622863e-01
   2.7930631e-03   2.9822753e-01
   1.3839091e-03   2.9327060e-01
  -7.2051644e-04   2.9949764e-01
   3.9288626e-03   2.9744990e-01
   1.8898881e-03   2.9466795e-01
  -4.4263476e-03   2.8628701e-01
  -3.4779303e-03   3.0340074e-01
  -1.4294070e-03   3.0959487e-01
  -3.9962513e-04   2.9356266e-01
   2.5392009e-04   2.9872099e-01
  -2.2101830e-04   3.0805436e-01
  -3.7707894e-03   2.8670755e-01
   1.8083387e-03   3.0934216e-01
   6.9008638e-03   2.8752484e-01
  -2.3999538e-03   3.0970323e-01
   1.8902665e-03   3.0200434e-01
  -9.6418877e-04   2.8876664e-01
   4.6497903e-03   3.0619068e-01
   4.5355146e-03   3.0455869e-01
   6.5641037e-04   3.0273395e-01
  -1.6490839e-03   3.0481193e-01
   2.1838160e-03   3.0493809e-01
   5.9441788e-03   3.1266346e-01
  -3.5810432e-03   3.0214375e-01
  -3.5348163e-03   3.0562403e-01
  -3.8406638e-03   2.9227125e-01
   3.6620647e-03   2.9641030e-01
   2.3001572e-03   3.0732300e-01
  -2.0467701e-03   2.9655089e-01
   8.9910838e-04   3.1825038e-01
   5.8182351e-03   3.0451434e-01
   5.7952476e-03   3.0904380e-01
  -9.0754968e-04   3.1259133e-01
  -5.8705183e-03   2.9951482e-01
  -2.7326672e-03   2.8889474e-01
   1.0346165e-02   3.0301175e-01
  -2.1429762e-04   3.0266334e-01
  -1.8487760e-03   2.9427526e-01
   6.6845351e-03   3.0042599e-01
   2.6313520e-03   3.0827848e-01
   2.2230059e-03   3.1338649e-01
  -9.3951528e-04   2.9505362e-01
   2.0022044e-03   3.0439730e-01
   2.5671246e-03   2.8771694e-01
  -8.7680583e-03   2.9882265e-01
   1.0760059e-03   3.0069737e-01
   6.2703409e-04   2.9741051e-01
   3.4608744e-03   3.0557419e-01
   8.0618391e-04   3.1088463e-01
  -1.6782133e-03   3.0216913e-01
  -8.8557941e-04   3.0685094e-01
  -1.4353358e-03   3.0114717e-01
   5.5320965e-04   3.1060471e-01
  -1.0744732e-03   3.0238577e-01
   6.4959875e-03   3.0618539e-01
  -3.9545452e-03   3.0878479e-01
  -3.1200907e-03   3.0374049e-01
  -5.8460968e-03   2.9797781e-01
  -1.7223781e-03   2.9725484e-01
   5.7922674e-03   3.1057210e-01
  -1.0364311e-03   2.9733839e-01
   2.4537096e-03   2.8484712e-01
   9.6859819e-04   3.1233334e-01
   4.6495305e-03   3.0763310e-01
  -1.9820544e-03   3.0310610e-01
   3.5486514e-03   3.0062985e-01
   1.1574616e-03   2.9168894e-01
   4.1567330e-03   2.9328684e-01
   9.9976965e-04   3.0161339e-01
  -1.0034169e-03   3.0947096e-01
   3.5746917e-03   3.0237335e-01
  -1.9630867e-03   3.0951108e-01
   2.1058239e-03   3.0338087e-01
  -4.7015335e-03   3.1134682e-01
   2.1451364e-03   2.9723115e-01
  -5.9737339e-03   2.9651858e-01
  -7.7529952e-04   3.1139298e-01
   4.4360484e-03   3.0250441e-01
   5.4866902e-04   3.0535847e-01
   1.8149444e-03   3.0512380e-01
  -2.9226305e-03   2.9320149e-01
  -3.7731432e-03   3.0503055e-01
  -3.6536546e-03   3.0467974e-01
  -2.0739012e-03   3.0140243e-01
   8.5633225e-03   2.9470203e-01
   7.5560433e-03   2.8827499e-01
   5.2698507e-03   2.9816810e-01
  -1.5698670e-03   2.9828245e-01
   5.1098213e-03   2.9332170e-01
  -2.3691397e-03   3.0457536e-01
  -5.5410231e-03   3.0101838e-01
   4.4518071e-04   2.9962371e-01
  -2.5996508e-04   3.0587678e-01
  -1.9433382e-03   3.0971121e-01
  -2.2336708e-03   2.8903984e-01
  -5.2728806e-03   2.9889652e-01
  -4.2057484e-03   3.0102011e-01
   8.3279890e-03   3.0728864e-01
  -2.3605910e-03   3.0829639e-01
  -2.8038709e-04   2.9137341e-01
   1.6524746e-03   3.0611248e-01
   8.1353442e-03   2.9650693e-01
   3.4733770e-03   3.0123157e-01
   4.7112543e-03   3.0818882e-01
  -6.8925651e-03   3.0519754e-01
   3.3643686e-03   2.9698798e-01
  -1.0084111e-03   2.9880155e-01
   1.1378210e-02   2.9014639e-01
   3.3560816e-03   3.1151772e-01
  -1.2606111e-04   3.0265226e-01
   3.1370704e-03   2.9637144e-01
   5.8782570e-04   3.0133736e-01
   1.4764469e-03   2.9887076e-01
  -8.6262502e-04   3.0023369e-01
   8.8453850e-03   2.9801210e-01
   3.0396651e-03   2.9798009e-01
   7.3259425e-04   3.0046127e-01
   3.7531904e-03   3.0632978e-01
  -5.9487553e-03   3.0237700e-01
   2.4404444e-03   3.0199398e-01
  -8.9841041e-03   3.0341938e-01
  -4.9780961e-03   2.9715677e-01
  -5.9783579e-03   2.9211894e-01
   4.3473340e-04   3.1367819e-01
  -2.7988333e-03   3.0499105e-01
   6.1472969e-03   2.8721772e-01
  -4.8183952e-03   3.1464356e-01
  -2.2338765e-03   2.8339223e-01
   3.5215974e-03   3.0348621e-01
   4.6633668e-05   2.9877256e-01
   1.8617414e-03   3.1960845e-01
   3.7742261e-04   3.0284625e-01
   4.0382315e-03   2.9866741e-01
   4.5386929e-03   3.1035433e-01
   5.8073118e-04   3.0033115e-01
   6.0706302e-04   3.1277768e-01
   5.2168359e-04   3.0429935e-01
   4.8355777e-03   3.0580250e-01
   9.8940910e-03   3.0442892e-01
   5.5341792e-03   2.9157793e-01
  -2.4362937e-03   3.0929885e-01
   5.4083567e-03   3.0761548e-01
   2.4660476e-03   3.0265132e-01
  -2.5680941e-03   3.0040200e-01
  -5.1450471e-03   3.0423144e-01
  -3.9805046e-03   2.9832787e-01
   2.7780089e-03   2.9249280e-01
  -2.2155562e-03   2.9191730e-01
   1.4944418e-03   3.0147303e-01
  -1.4156920e-03   3.1609007e-01
   1.8531759e-03   2.9813758e-01
  -1.8599440e-03   3.1205268e-01
   1.2475200e-03   3.0951507e-01
   4.4520379e-03   2.9334083e-01
  -4.5393055e-03   3.0165108e-01
  -5.4313853e-03   3.0770899e-01
   3.6527668e-03   3.0134839e-01
  -2.1130563e-03   3.2536482e-01
   1.2957298e-03   2.9451622e-01
   1.3500520e-03   3.0021645e-01
   2.4594241e-03   3.0601007e-01
   8.7830440e-04   2.9786273e-01
   3.6679246e-03   3.1654390e-01
  -2.2196577e-03   3.0219237e-01
  -3.5823375e-03   2.9836251e-01
   6.7000325e-03   3.0362875e-01
  -3.7317760e-03   3.0533517e-01
   1.1071837e-03   3.0461918e-01
   3.4165673e-03   2.9435883e-01
   1.6571024e-03   3.0418600e-01
   2.8833867e-03   2.9938717e-01
  -1.4613594e-03   3.0076966e-01
  -1.5155719e-03   3.0548368e-01
   4.9745324e-03   3.0035783e-01
  -3.1423453e-03   3.0657319e-01
  -4.6251679e-03   3.0752990e-01
  -7.9451085e-03   3.0718537e-01
   2.9219425e-03   2.9180421e-01
  -2.3785209e-04   3.0392831e-01
  -4.4719472e-03   3.0080301e-01
  -5.9669328e-03   3.0057444e-01
  -3.8997144e-03   3.1046992e-01
   2.6748190e-03   3.0268774e-01
   5.3679423e-03   3.0461315e-01
   9.2144997e-03   2.9690825e-01
   7.0135087e-03   3.0232130e-01
  -4.6740645e-03   3.2545473e-01
   1.2538944e-03   2.8632237e-01
  -7.7694275e-03   2.8842896e-01
  -1.6024404e-03   3.1146483e-01
   3.8565395e-04   3.0546692e-01
   1.1762682e-03   2.9308372e-01
  -5.4888062e-05   2.9300783e-01
   7.2788802e-03   3.0760754e-01
   7.9409863e-03   2.9572515e-01
  -4.8784965e-03   3.0746791e-01
  -5.8532243e-03   2.9766884e-01
  -5.0517822e-03   3.0720601e-01
  -5.0934822e-04   2.8924734e-01
   2.9378682e-04   2.9517762e-01
  -7.8751170e-04   2.9893699e-01
   3.0654729e-03   3.0488147e-01
   7.6732714e-04   3.0777309e-01
   6.6441674e-05   2.9150635e-01
   2.0460692e-03   2.9215183e-01
   2.0572811e-03   3.0639798e-01
  -3.2703904e-03   3.0035266e-01
  -4.8642318e-03   2.9549131e-01
   1.0866095e-03   3.0332406e-01
   1.4454052e-03   2.9353331e-01
   1.3159309e-03   3.0232821e-01
   5.3918291e-03   2.9854323e-01
   4.9737135e-03   3.1083347e-01
   4.1883430e-04   3.0632529e-01
   1.7725107e-04   2.9379766e-01
   7.6382150e-03   2.9960811e-01
  -7.8904663e-03   3.0575367e-01
  -7.8468385e-03   3.0023347e-01
   7.0995468e-03   2.9576273e-01
   3.0424116e-03   2.9607595e-01
   1.5684929e-03   3.2777000e-01
  -4.3374399e-03   3.0092814e-01
   2.7473386e-03   3.1274476e-01
  -1.1599513e-03   2.8887329e-01
  -5.1794163e-03   2.9711457e-01
   1.3926742e-03   2.9516380e-01
  -8.2682548e-03   3.1332327e-01
   8.9384840e-05   3.0693127e-01
   2.9553542e-03   3.1320404e-01
  -1.0120256e-03   3.1688203e-01
  -2.7206873e-03   3.0933525e-01
   2.0351877e-03   3.1409202e-01
  -3.0923960e-03   2.9303291e-01
  -2.1690141e-03   3.0030870e-01
   1.0529290e-02   2.9443480e-01
  -1.7316307e-03   3.1883837e-01
  -3.3299561e-03   2.9654687e-01
  -6.9141841e-04   3.0017576e-01
  -7.4424907e-03   3.0520295e-01
  -8.1892733e-03   2.9637349e-01
   9.3021186e-03   2.9408111e-01
   4.9207433e-03   3.0444508e-01
   4.1576042e-03   3.0144608e-01
  -1.3456068e-03   2.9657074e-01
  -2.3672426e-03   3.1687602e-01
   5.9728974e-03   3.0133511e-01
   5.2080988e-04   3.0526246e-01
   4.5857169e-03   3.1269227e-01
  -2.1975180e-03   2.8954678e-01
   2.9892209e-04   3.1054952e-01
   8.9555549e-03   2.9797688e-01
  -3.5671720e-03   3.0700811e-01
  -2.6474819e-04   3.0554705e-01
   5.0052852e-03   2.9971222e-01
   4.0446429e-03   2.9883387e-01
   5.5868481e-03   2.9078743e-01
  -3.4373134e-04   3.0220633e-01
  -7.0743031e-05   3.0873487e-01
   3.1890539e-03   3.1114992e-01
   2.8133510e-03   2.9387458e-01
  -1.0485740e-03   3.0382647e-01
  -1.0467751e-02   3.0480454e-01
  -5.2604575e-04   3.0340562e-01
  -2.3110855e-03   2.9952105e-01
  -5.7964932e-03   3.0588368e-01
  -1.1929648e-03   3.0750023e-01
   3.1632937e-03   3.0671258e-01
   1.6623143e-03   2.9014631e-01
  -3.2764478e-03   3.0390080e-01
   3.7169179e-03   3.0627906e-01
   4.7056634e-04   2.9664032e-01
  -6.1890290e-03   3.0301080e-01
   7.0063629e-03   2.9886897e-01
  -3.9571893e-03   3.0338283e-01
  -1.4111561e-03   2.9892178e-01
   3.9674710e-03   3.0624490e-01
  -1.6271574e-03   2.9541758e-01
   1.0262732e-03   3.0905651e-01
   8.9378916e-04   2.9356632e-01
  -5.2022468e-03   3.0349489e-01
  -2.2833927e-03   2.9518752e-01
   4.7726653e-03   3.0919026e-01
  -1.0501696e-03   3.0197271e-01
  -1.3952745e-03   3.0182409e-01
   4.8108748e-03   3.0643906e-01
   1.2446855e-03   2.9932654e-01
   1.0092509e-03   2.9952138e-01
   2.3858210e-03   3.0146713e-01
   9.0596146e-03   3.0795632e-01
   8.1789880e-04   3.0755406e-01
  -9.6363488e-03   2.9969812e-01
   2.5869112e-03   3.0783935e-01
   5.5466212e-03   3.0197204e-01
  -1.1480439e-03   2.9173109e-01
  -2.9744408e-04   3.0448013e-01
   1.4711004e-03   3.1135449e-01
  -6.0927750e-04   2.9960255e-01
  -2.4100588e-03   2.9529925e-01
   4.3763782e-03   3.0397727e-01
   5.1320057e-03   2.9635482e-01
   5.9401958e-03   3.0421333e-01
  -1.9176982e-03   2.9731825e-01
   2.7737380e-03   3.1166630e-01
   5.0864339e-03   3.0588529e-01
  -4.6832856e-03   2.9282682e-01
   3.5972371e-03   2.9543916e-01
  -2.6918539e-04   3.0335637e-01
   2.7547153e-03   3.0431103e-01
  -2.8735653e-03   2.9900180e-01
  -7.2109327e-04   2.9854253e-01
  -8.1212029e-04   3.0828803e-01
  -3.9411531e-03   3.0691029e-01
  -4.1644557e-04   2.9453537e-01
  -1.9707059e-05   2.9420904e-01
  -1.5708368e-03   3.0167605e-01
  -2.0774936e-03   3.0565972e-01
  -2.3997622e-03   3.0851051e-01
   6.7867473e-03   3.0358611e-01
   5.4062356e-03   2.9273188e-01
   9.6281660e-04   3.2428183e-01
   1.0511201e-02   2.8827862e-01
  -3.1906371e-03   3.0704745e-01
  -7.0864727e-03   2.9427276e-01
  -1.1862923e-04   3.0255130e-01
   5.1159349e-03   2.9906494e-01
  -6.1193489e-03   2.9300813e-01
  -3.4354421e-03   3.0304507e-01
   2.2094705e-03   3.0574422e-01
   3.6435906e-03   3.0408975e-01
   5.1613362e-04   3.0286412e-01
   3.6008383e-03   2.9938342e-01
   5.2876657e-03   3.1905279e-01
  -8.3893887e-05   3.0054875e-01
  -1.0116494e-03   3.1038922e-01
   5.4379041e-04   2.9934260e-01
  -8.5464141e-03   2.9957814e-01
   2.7168303e-03   3.0902298e-01
   2.0460736e-03   2.9949729e-01
   2.2079152e-03   3.1848579e-01
   1.1797517e-02   3.0834492e-01
   6.4313126e-03   3.0198785e-01
   2.5238191e-03   3.1260188e-01
  -6.3077172e-04   3.1225430e-01
   5.9893305e-03   2.9885513e-01
  -4.6291697e-03   2.9949645e-01
   5.9281601e-03   3.0377299e-01
  -4.8863466e-03   2.8928254e-01
  -8.7000972e-03   3.0997558e-01
   1.4331306e-03   2.9849300e-01
  -5.8418868e-03   2.9756740e-01
  -2.0052931e-03   3.0854103e-01
   2.3415085e-03   2.9591338e-01
   3.0659219e-04   3.0333572e-01
  -8.1374471e-04   2.8718867e-01
   1.0199942e-03   3.0512206e-01
   3.7628922e-04   2.9187893e-01
  -2.9152287e-03   3.0779866e-01
   3.0736751e-03   2.9686220e-01
  -9.8875352e-04   3.0008591e-01
   8.4214691e-03   3.0404729e-01
  -1.6837173e-03   2.9616355e-01
  -5.7146745e-03   3.0239026e-01
  -3.2676428e-04   3.0707925e-01
  -3.6496639e-04   2.9886986e-01
   2.9051430e-03   3.0241791e-01
  -1.4204679e-03   3.0189470e-01
  -5.0231010e-04   3.0757477e-01
   3.7873499e-03   3.0296240e-01
   4.4232102e-04   3.0477029e-01
  -2.3315229e-03   2.9273813e-01
  -1.7517858e-03   2.9614552e-01
   2.9986795e-03   3.1011799e-01
   3.9557800e-03   2.9986323e-01
   1.2636625e-03   2.9996826e-01
  -1.6056847e-03   2.9229915e-01
   6.0524802e-03   3.0410809e-01
   3.2669259e-03   2.9819999e-01
  -1.1985013e-03   3.1099953e-01
   2.6417206e-03   3.0313486e-01
   3.7276057e-03   2.9930307e-01
  -5.5623072e-03   2.9860950e-01
   3.8423405e-03   2.9778015e-01
   3.5582157e-03   3.0054450e-01
  -1.4789499e-03   3.2003650e-01
  -2.5650899e-03   3.0491211e-01
  -2.6815438e-03   3.0586231e-01
  -3.0063274e-03   3.0668275e-01
   4.1503289e-04   3.0109231e-01
   5.3002140e-03   2.7835525e-01
   6.6177430e-04   2.9313451e-01
   1.6361348e-03   2.9894955e-01
   4.8012391e-03   3.0791578e-01
  -1.2328727e-03   3.0295961e-01
  -1.7477433e-03   3.0363925e-01
  -1.5120362e-03   2.9688786e-01
  -8.5105717e-03   3.0536552e-01
  -9.7124956e-04   3.0412100e-01
  -5.9199564e-03   3.0632094e-01
   9.9228530e-04   2.9298393e-01
   1.9110290e-03   2.9971109e-01
   7.5721896e-03   3.0192709e-01
  -1.2506699e-03   2.9491943e-01
   2.8935509e-03   3.0527606e-01
   4.1078764e-04   3.0129139e-01
   6.5244095e-03   2.9763812e-01
  -7.1389792e-03   2.9787019e-01
  -9.0509446e-03   2.9065254e-01
  -4.7691455e-04   2.9246723e-01
  -5.6007258e-03   2.9295820e-01
  -1.3616695e-03   2.9919223e-01
   1.0400251e-02   3.0220673e-01
  -7.9081929e-04   3.0632947e-01
   6.7343577e-04   3.0264475e-01
   9.7143538e-05   3.0973235e-01
  -3.1959592e-04   3.0864407e-01
  -2.8580625e-03   2.9101160e-01
   2.6885786e-03   3.0520138e-01
  -4.7986627e-03   3.0240824e-01
   3.9826003e-03   2.9005650e-01
   2.2243074e-03   3.0077576e-01
  -3.5435274e-03   2.9464217e-01
  -3.4087814e-03   3.1275743e-01
  -5.6337590e-03   2.9404753e-01
  -5.2950480e-03   2.9823127e-01
  -6.0371698e-03   3.0829504e-01
  -4.5474997e-04   3.0700002e-01
  -1.1037282e-02   2.9250391e-01
   5.8032535e-03   2.9374798e-01
  -8.5474319e-03   3.0899588e-01
   1.7561077e-03   3.0048194e-01
  -1.9765530e-03   2.9046022e-01
   2.5963348e-03   3.1390661e-01
   3.7999965e-03   3.0256966e-01
  -1.0289369e-03   3.0460717e-01
  -5.2132542e-03   2.9325840e-01
   6.4863721e-04   3.0411754e-01
  -3.9240597e-03   2.9772797e-01
   6.2737262e-03   2.9785215e-01
   4.2734108e-03   2.9905035e-01
  -5.1586731e-03   3.0131318e-01
  -4.3374884e-03   2.9685394e-01
  -2.3202776e-03   2.9923592e-01
   3.3561308e-03   3.0367194e-01
   2.1158019e-04   3.0493772e-01
   5.1847880e-03   2.9962679e-01
  -5.1261073e-03   3.1407242e-01
  -6.9815840e-04   2.9332811e-01
  -2.5958569e-03   2.9318226e-01
  -6.5816432e-03   3.0317412e-01
   9.5303454e-03   3.0186742e-01
   1.2772071e-02   2.9999406e-01
   4.3376554e-03   3.0627409e-01
   1.0605497e-03   2.9348298e-01
  -2.7081666e-03   3.0822060e-01
  -2.1901705e-03   2.9914082e-01
  -1.4074361e-03   3.1006218e-01
  -4.9809541e-03   2.9474041e-01
   5.1169386e-03   3.0400123e-01
   2.8486376e-03   2.9808325e-01
   4.5118453e-03   2.9938926e-01
   4.2974613e-03   3.0403608e-01
   1.1216308e-03   3.0754273e-01
   5.2020958e-03   3.0147326e-01
  -2.5953099e-03   3.0287669e-01
  -2.2654601e-03   3.0142363e-01
   4.4866815e-03   3.0359271e-01
  -6.5589981e-04   3.0485063e-01
  -7.3317662e-03   2.9733971e-01
   3.3641706e-03   2.9911079e-01
   6.6785611e-03   2.9678805e-01
   8.0004179e-03   2.9558048e-01
  -9.4189537e-04   3.0503157e-01
  -5.4411989e-04   3.1774399e-01
   3.1638946e-03   3.0848136e-01
  -4.7969747e-04   3.0539716e-01
   2.9231556e-03   3.0337568e-01
   5.3928056e-03   2.9280583e-01
   3.8789942e-03   3.0405068e-01
  -4.9529179e-03   3.0142775e-01
   5.5978493e-04   2.9972870e-01
   4.2784083e-03   3.0397252e-01
  -3.6656492e-03   2.9199905e-01
   4.7908318e-05   3.0567367e-01
   4.4981651e-03   2.9952554e-01
  -2.2574034e-03   3.0256492e-01
  -4.0735256e-03   3.1207891e-01
  -4.4238858e-03   3.0565519e-01
   3.0739751e-03   2.9516358e-01
   3.0888816e-03   3.0188284e-01
   9.4704247e-03   3.1195657e-01
  -1.0013646e-03   3.0172421e-01
  -3.1880441e-03   3.0110616e-01
  -4.4488638e-03   3.0024607e-01
   1.4671477e-03   3.2383789e-01
   1.5570543e-03   3.0885349e-01
   1.9704695e-03   3.0425650e-01
  -3.7719018e-03   2.8775760e-01
  -2.6499447e-03   2.9254279e-01
   1.8642664e-03   2.9731596e-01
  -1.0157505e-03   3.0418954e-01
   1.2622410e-03   3.0751863e-01
   3.1019240e-03   2.9870225e-01
   3.2355597e-04   3.0037420e-01
  -1.8926818e-04   3.1126012e-01
   1.2687225e-03   3.0257483e-01
   2.8850926e-03   2.9992536e-01
   3.2987071e-03   3.0771897e-01
   4.7631246e-03   3.0223228e-01
   1.7906499e-03   3.1393590e-01
  -6.9076277e-03   2.9902431e-01
   2.3173755e-03   2.9574256e-01
   2.1123577e-03   3.1300891e-01
   1.0828854e-03   3.0135782e-01
  -5.4938074e-04   2.9430880e-01
   8.1205655e-03   3.0050086e-01
   2.0680351e-03   3.1056923e-01
   6.3059541e-04   3.0823798e-01
   8.5032963e-03   3.1490943e-01
   3.2989717e-03   2.9223702e-01
  -1.7105657e-03   3.0163064e-01
   2.9068723e-03   3.0432986e-01
   1.3067372e-03   2.9140845e-01
  -3.2785738e-04   3.0419993e-01
  -3.7589627e-03   3.0805422e-01
  -2.1392122e-03   2.8726150e-01
  -3.6234421e-03   2.9643433e-01
  -1.9692755e-03   3.0518616e-01
  -6.2035459e-03   3.0978492e-01
  -3.6012342e-03   2.9652911e-01
  -1.0653729e-03   3.1094616e-01
   2.5984407e-03   2.9614909e-01
   8.3571121e-03   3.1440590e-01
   1.8211911e-04   2.9086444e-01
   1.8055613e-03   3.1320683e-01
  -2.6506571e-03   2.9618631e-01
   2.6490489e-03   3.0392214e-01
   4.3260848e-03   2.9923899e-01
   1.2230751e-03   2.9560585e-01
  -4.1566564e-03   3.0074040e-01
  -1.5059295e-03   2.9927279e-01
  -1.5149246e-03   3.1662775e-01
  -4.6041137e-03   3.0231160e-01
  -8.9337244e-03   2.9841333e-01
  -1.3534511e-03   3.0359327e-01
   2.0339848e-03   2.9643424e-01
   2.4860647e-03   3.0627857e-01
  -2.4032330e-03   3.1378892e-01
  -6.3411884e-03   2.9266782e-01
  -2.2435458e-03   2.9099021e-01
   3.7393814e-03   2.9718482e-01
  -1.3274291e-03   3.1025080e-01
  -8.8929130e-03   3.0311103e-01
   7.0651809e-03   3.1424836e-01
  -2.4665983e-03   3.0235636e-01
   2.3482527e-03   3.0339460e-01
   5.5039221e-03   3.1086150e-01
  -3.0039922e-04   3.0606746e-01
  -3.4896416e-03   3.0130663e-01
   4.7022859e-03   3.0584009e-01
  -4.9269114e-03   2.9554890e-01
   9.1630490e-04   3.0890810e-01
  -3.6152172e-03   2.9575112e-01
  -8.2483081e-03   2.9881748e-01
   1.5238323e-03   2.9203715e-01
  -7.8192115e-04   2.9362685e-01
  -2.4638802e-03   2.9133821e-01
   1.5257728e-03   3.1164189e-01
   4.0706483e-05   2.9771905e-01
  -3.7427410e-03   3.1468676e-01
  -4.3898521e-03   3.0713987e-01
  -1.1845464e-03   3.0797923e-01
   4.3112006e-04   3.0227904e-01
   4.4183933e-03   3.0406172e-01
   2.0158453e-03   3.0457683e-01
  -1.2907265e-03   3.0336909e-01
   2.8588711e-03   2.9584881e-01
  -9.4023882e-04   2.9840257e-01
   4.7487227e-03   2.9666343e-01
  -2.9640642e-03   3.0851301e-01
   4.5477292e-03   3.0653971e-01
   6.4332441e-04   3.0181969e-01
  -5.7006668e-03   3.1270426e-01
  -4.3752525e-03   2.9611572e-01
   1.6277116e-03   3.0323467e-01
   1.0193360e-02   2.9867428e-01
   9.0614667e-04   2.9704238e-01
  -1.6709717e-03   3.0054324e-01
  -6.0041545e-03   2.9940185e-01
   5.0121838e-03   3.0051382e-01
  -1.5730717e-03   3.0956447e-01
   1.4561811e-03   2.9467046e-01
   2.7232966e-03   2.9875243e-01
  -6.2162631e-03   3.0046525e-01
  -1.0213829e-03   3.0859351e-01
  -3.2829761e-03   2.9075421e-01
  -1.0090096e-03   2.9298977e-01
   1.0316561e-02   3.0577421e-01
   3.2590468e-03   2.9401970e-01
  -3.7088555e-03   2.9238191e-01
  -1.4106611e-03   2.9309143e-01
  -2.3078508e-03   3.0303875e-01
  -3.7742548e-03   2.9990164e-01
   3.0418562e-03   3.0291661e-01
   3.0744259e-03   2.9936289e-01
   1.1280211e-04   2.9680008e-01
  -3.7415097e-03   3.1140109e-01
  -7.6278886e-03   3.0092595e-01
  -1.2460441e-03   3.0248083e-01
  -7.1963071e-03   2.9759896e-01
   9.3478834e-03   3.0367484e-01
  -4.9713892e-03   2.9600049e-01
   5.6303874e-03   2.9257310e-01
  -7.2030967e-04   3.0486405e-01
   8.5148059e-04   2.9893476e-01
  -8.2228058e-04   3.0453609e-01
   4.5117877e-03   3.0856748e-01
   6.7791412e-03   3.0286165e-01
   3.9680236e-03   3.0182230e-01
  -6.0627988e-03   2.9428693e-01
   3.1623782e-03   2.9446722e-01
  -3.5067029e-04   3.1002649e-01
  -3.8995461e-03   2.9145212e-01
   1.3031197e-03   2.9525128e-01
  -4.4159855e-03   2.9939176e-01
   1.7812996e-03   2.9567455e-01
  -1.2746203e-03   3.0701533e-01
   5.1057670e-03   3.0033818e-01
  -7.2501071e-04   2.9771001e-01
  -3.6809770e-03   2.8767135e-01
   5.7350965e-03   3.0439056e-01
  -5.5877378e-03   2.9235661e-01
  -3.1309060e-03   3.0271980e-01
   1.5583698e-03   3.1005117e-01
   6.2959944e-03   3.0110094e-01
  -4.7198854e-03   2.9829023e-01
  -4.3026214e-03   3.0246642e-01
   5.1911903e-03   2.8851219e-01
  -4.8430581e-04   3.0521005e-01
   4.0902840e-03   2.9320822e-01
   5.8876654e-03   3.1227311e-01
   3.7497846e-03   3.0557231e-01
  -5.0639732e-04   3.0231443e-01
  -6.7024201e-03   3.0324752e-01
   3.0982212e-04   2.9543485e-01
   2.4627615e-04   3.0685433e-01
   1.7274108e-03   3.1452890e-01
  -8.0623676e-05   3.0002059e-01
   5.6977018e-03   2.9933787e-01
  -9.2114612e-04   3.1628300e-01
  -5.7282157e-05   3.0341894e-01
   2.2484241e-03   3.0467160e-01
   3.1183383e-03   2.9985599e-01
   4.6204809e-04   2.9853209e-01
   3.9807129e-03   2.9616904e-01
  -3.0082000e-03   3.0304546e-01
  -1.0472926e-03   3.1076720e-01
   5.3628719e-03   2.9664401e-01
   2.7527943e-03   2.9839765e-01
   8.9555045e-04   3.0064091e-01
  -2.2353714e-03   3.0279973e-01
   2.2975450e-03   3.0117096e-01
  -4.2611477e-03   2.8735964e-01
  -5.1765933e-03   3.0352914e-01
   4.0618741e-03   2.8918702e-01
  -1.5617367e-03   2.9020001e-01
   3.6425995e-03   2.9681750e-01
   6.6484559e-03   3.0603307e-01
   1.8009597e-03   3.0433707e-01
   2.1069770e-03   3.0947333e-01
  -3.1125396e-03   2.9814941e-01
  -7.9585156e-04   3.0338936e-01
  -3.7751478e-03   3.0421969e-01
   3.3122112e-03   3.0724090e-01
  -4.1144959e-03   3.0225523e-01
  -4.6640867e-03   3.0073751e-01
   3.3966986e-03   3.1051206e-01
   2.7785927e-03   2.9927712e-01
   1.0788535e-02   2.9511092e-01
   1.4357110e-05   2.9929084e-01
   2.6889807e-05   3.0030712e-01
   1.3939755e-03   2.9597034e-01
   5.2656821e-03   2.9478257e-01


==> PSK_EV2_histo.dat <==
  -9.6551724e-03   5.8086207e-01   0.0000000e+00
  -9.6551724e-03   5.8258621e-01   0.0000000e+00
  -9.6551724e-03   5.8431034e-01   0.0000000e+00
  -9.6551724e-03   5.8603448e-01   0.0000000e+00
  -9.6551724e-03   5.8775862e-01   0.0000000e+00
  -9.6551724e-03   5.8948276e-01   0.0000000e+00
  -9.6551724e-03   5.9120690e-01   0.0000000e+00
  -9.6551724e-03   5.9293103e-01   0.0000000e+00
  -9.6551724e-03   5.9465517e-01   0.0000000e+00
  -9.6551724e-03   5.9637931e-01   0.0000000e+00
  -9.6551724e-03   5.9810345e-01   1.0000000e+00
  -9.6551724e-03   5.9982759e-01   0.0000000e+00
  -9.6551724e-03   6.0155172e-01   0.0000000e+00
  -9.6551724e-03   6.0327586e-01   0.0000000e+00
  -9.6551724e-03   6.0500000e-01   2.0000000e+00
  -9.6551724e-03   6.0672414e-01   0.0000000e+00
  -9.6551724e-03   6.0844828e-01   0.0000000e+00
  -9.6551724e-03   6.1017241e-01   0.0000000e+00
  -9.6551724e-03   6.1189655e-01   1.0000000e+00
  -9.6551724e-03   6.1362069e-01   0.0000000e+00
  -9.6551724e-03   6.1534483e-01   1.0000000e+00
  -9.6551724e-03   6.1706897e-01   1.0000000e+00
  -9.6551724e-03   6.1879310e-01   0.0000000e+00
  -9.6551724e-03   6.2051724e-01   0.0000000e+00
  -9.6551724e-03   6.2224138e-01   0.0000000e+00
  -9.6551724e-03   6.2396552e-01   0.0000000e+00
  -9.6551724e-03   6.2568966e-01   1.0000000e+00
  -9.6551724e-03   6.2741379e-01   1.0000000e+00
  -9.6551724e-03   6.2913793e-01   0.0000000e+00
  -9.6551724e-03   6.3086207e-01   0.0000000e+00
  -8.9655172e-03   5.8086207e-01   0.0000000e+00
  -8.9655172e-03   5.8258621e-01   0.0000000e+00
  -8.9655172e-03   5.8431034e-01   0.0000000e+00
  -8.9655172e-03   5.8603448e-01   0.0000000e+00
  -8.9655172e-03   5.8775862e-01   1.0000000e+00
  -8.9655172e-03   5.8948276e-01   0.0000000e+00
  -8.9655172e-03   5.9120690e-01   1.0000000e+00
  -8.9655172e-03   5.9293103e-01   0.0000000e+00
  -8.9655172e-03   5.9465517e-01   0.0000000e+00
  -8.9655172e-03   5.9637931e-01   0.0000000e+00
  -8.9655172e-03   5.9810345e-01   1.0000000e+00
  -8.9655172e-03   5.9982759e-01   0.0000000e+00
  -8.9655172e-03   6.0155172e-01   0.0000000e+00
  -8.9655172e-03   6.0327586e-01   2.0000000e+00
  -8.9655172e-03   6.0500000e-01   1.0000000e+00
  -8.9655172e-03   6.0672414e-01   0.0000000e+00
  -8.9655172e-03   6.0844828e-01   0.0000000e+00
  -8.9655172e-03   6.1017241e-01   0.0000000e+00
  -8.9655172e-03   6.1189655e-01   0.0000000e+00
  -8.9655172e-03   6.1362069e-01   0.0000000e+00
  -8.9655172e-03   6.1534483e-01   1.0000000e+00
  -8.9655172e-03   6.1706897e-01   0.0000000e+00
  -8.9655172e-03   6.1879310e-01   1.0000000e+00
  -8.9655172e-03   6.2051724e-01   0.0000000e+00
  -8.9655172e-03   6.2224138e-01   0.0000000e+00
  -8.9655172e-03   6.2396552e-01   0.0000000e+00
  -8.9655172e-03   6.2568966e-01   0.0000000e+00
  -8.9655172e-03   6.2741379e-01   0.0000000e+00
  -8.9655172e-03   6.2913793e-01   0.0000000e+00
  -8.9655172e-03   6.3086207e-01   0.0000000e+00
  -8.2758621e-03   5.8086207e-01   1.0000000e+00
  -8.2758621e-03   5.8258621e-01   0.0000000e+00
  -8.2758621e-03   5.8431034e-01   1.0000000e+00
  -8.2758621e-03   5.8603448e-01   0.0000000e+00
  -8.2758621e-03   5.8775862e-01   0.0000000e+00
  -8.2758621e-03   5.8948276e-01   0.0000000e+00
  -8.2758621e-03   5.9120690e-01   1.0000000e+00
  -8.2758621e-03   5.9293103e-01   2.0000000e+00
  -8.2758621e-03   5.9465517e-01   0.0000000e+00
  -8.2758621e-03   5.9637931e-01   1.0000000e+00
  -8.2758621e-03   5.9810345e-01   1.0000000e+00
  -8.2758621e-03   5.9982759e-01   0.0000000e+00
  -8.2758621e-03   6.0155172e-01   1.0000000e+00
  -8.2758621e-03   6.0327586e-01   0.0000000e+00
  -8.2758621e-03   6.0500000e-01   0.0000000e+00
  -8.2758621e-03   6.0672414e-01   0.0000000e+00
  -8.2758621e-03   6.0844828e-01   1.0000000e+00
  -8.2758621e-03   6.1017241e-01   0.0000000e+00
  -8.2758621e-03   6.1189655e-01   0.0000000e+00
  -8.2758621e-03   6.1362069e-01   1.0000000e+00
  -8.2758621e-03   6.1534483e-01   0.0000000e+00
  -8.2758621e-03   6.1706897e-01   1.0000000e+00
  -8.2758621e-03   6.1879310e-01   0.0000000e+00
  -8.2758621e-03   6.2051724e-01   1.0000000e+00
  -8.2758621e-03   6.2224138e-01   1.0000000e+00
  -8.2758621e-03   6.2396552e-01   0.0000000e+00
  -8.2758621e-03   6.2568966e-01   1.0000000e+00
  -8.2758621e-03   6.2741379e-01   0.0000000e+00
  -8.2758621e-03   6.2913793e-01   1.0000000e+00
  -8.2758621e-03   6.3086207e-01   0.0000000e+00
  -7.5862069e-03   5.8086207e-01   0.0000000e+00
  -7.5862069e-03   5.8258621e-01   0.0000000e+00
  -7.5862069e-03   5.8431034e-01   0.0000000e+00
  -7.5862069e-03   5.8603448e-01   0.0000000e+00
  -7.5862069e-03   5.8775862e-01   0.0000000e+00
  -7.5862069e-03   5.8948276e-01   1.0000000e+00
  -7.5862069e-03   5.9120690e-01   2.0000000e+00
  -7.5862069e-03   5.9293103e-01   0.0000000e+00
  -7.5862069e-03   5.9465517e-01   1.0000000e+00
  -7.5862069e-03   5.9637931e-01   0.0000000e+00
  -7.5862069e-03   5.9810345e-01   1.0000000e+00
  -7.5862069e-03   5.9982759e-01   2.0000000e+00
  -7.5862069e-03   6.0155172e-01   2.0000000e+00
  -7.5862069e-03   6.0327586e-01   1.0000000e+00
  -7.5862069e-03   6.0500000e-01   1.0000000e+00
  -7.5862069e-03   6.0672414e-01   1.0000000e+00
  -7.5862069e-03   6.0844828e-01   3.0000000e+00
  -7.5862069e-03   6.1017241e-01   0.0000000e+00
  -7.5862069e-03   6.1189655e-01   1.0000000e+00
  -7.5862069e-03   6.1362069e-01   0.0000000e+00
  -7.5862069e-03   6.1534483e-01   2.0000000e+00
  -7.5862069e-03   6.1706897e-01   0.0000000e+00
  -7.5862069e-03   6.1879310e-01   2.0000000e+00
  -7.5862069e-03   6.2051724e-01   0.0000000e+00
  -7.5862069e-03   6.2224138e-01   1.0000000e+00
  -7.5862069e-03   6.2396552e-01   0.0000000e+00
  -7.5862069e-03   6.2568966e-01   0.0000000e+00
  -7.5862069e-03   6.2741379e-01   0.0000000e+00
  -7.5862069e-03   6.2913793e-01   0.0000000e+00
  -7.5862069e-03   6.3086207e-01   0.0000000e+00
  -6.8965517e-03   5.8086207e-01   0.0000000e+00
  -6.8965517e-03   5.8258621e-01   0.0000000e+00
  -6.8965517e-03   5.8431034e-01   0.0000000e+00
  -6.8965517e-03   5.8603448e-01   1.0000000e+00
  -6.8965517e-03   5.8775862e-01   2.0000000e+00
  -6.8965517e-03   5.8948276e-01   1.0000000e+00
  -6.8965517e-03   5.9120690e-01   0.0000000e+00
  -6.8965517e-03   5.9293103e-01   0.0000000e+00
  -6.8965517e-03   5.9465517e-01   1.0000000e+00
  -6.8965517e-03   5.9637931e-01   1.0000000e+00
  -6.8965517e-03   5.9810345e-01   4.0000000e+00
  -6.8965517e-03   5.9982759e-01   0.0000000e+00
  -6.8965517e-03   6.0155172e-01   2.0000000e+00
  -6.8965517e-03   6.0327586e-01   2.0000000e+00
  -6.8965517e-03   6.0500000e-01   2.0000000e+00
  -6.8965517e-03   6.0672414e-01   3.0000000e+00
  -6.8965517e-03   6.0844828e-01   1.0000000e+00
  -6.8965517e-03   6.1017241e-01   1.0000000e+00
  -6.8965517e-03   6.1189655e-01   3.0000000e+00
  -6.8965517e-03   6.1362069e-01   0.0000000e+00
  -6.8965517e-03   6.1534483e-01   3.0000000e+00
  -6.8965517e-03   6.1706897e-01   1.0000000e+00
  -6.8965517e-03   6.1879310e-01   1.0000000e+00
  -6.8965517e-03   6.2051724e-01   1.0000000e+00
  -6.8965517e-03   6.2224138e-01   1.0000000e+00
  -6.8965517e-03   6.2396552e-01   0.0000000e+00
  -6.8965517e-03   6.2568966e-01   0.0000000e+00
  -6.8965517e-03   6.2741379e-01   0.0000000e+00
  -6.8965517e-03   6.2913793e-01   1.0000000e+00
  -6.8965517e-03   6.3086207e-01   0.0000000e+00
  -6.2068966e-03   5.8086207e-01   0.0000000e+00
  -6.2068966e-03   5.8258621e-01   0.0000000e+00
  -6.2068966e-03   5.8431034e-01   3.0000000e+00
  -6.2068966e-03   5.8603448e-01   3.0000000e+00
  -6.2068966e-03   5.8775862e-01   0.0000000e+00
  -6.2068966e-03   5.8948276e-01   1.0000000e+00
  -6.2068966e-03   5.9120690e-01   2.0000000e+00
  -6.2068966e-03   5.9293103e-01   1.0000000e+00
  -6.2068966e-03   5.9465517e-01   3.0000000e+00
  -6.2068966e-03   5.9637931e-01   3.0000000e+00
  -6.2068966e-03   5.9810345e-01   2.0000000e+00
  -6.2068966e-03   5.9982759e-01   5.0000000e+00
  -6.2068966e-03   6.0155172e-01   4.0000000e+00
  -6.2068966e-03   6.0327586e-01   4.0000000e+00
  -6.2068966e-03   6.0500000e-01   2.0000000e+00
  -6.2068966e-03   6.0672414e-01   2.0000000e+00
  -6.2068966e-03   6.0844828e-01   3.0000000e+00
  -6.2068966e-03   6.1017241e-01   2.0000000e+00
  -6.2068966e-03   6.1189655e-01   1.0000000e+00
  -6.2068966e-03   6.1362069e-01   1.0000000e+00
  -6.2068966e-03   6.1534483e-01   1.0000000e+00
  -6.2068966e-03   6.1706897e-01   1.0000000e+00
  -6.2068966e-03   6.1879310e-01   0.0000000e+00
  -6.2068966e-03   6.2051724e-01   2.0000000e+00
  -6.2068966e-03   6.2224138e-01   0.0000000e+00
  -6.2068966e-03   6.2396552e-01   0.0000000e+00
  -6.2068966e-03   6.2568966e-01   0.0000000e+00
  -6.2068966e-03   6.2741379e-01   0.0000000e+00
  -6.2068966e-03   6.2913793e-01   0.0000000e+00
  -6.2068966e-03   6.3086207e-01   0.0000000e+00
  -5.5172414e-03   5.8086207e-01   0.0000000e+00
  -5.5172414e-03   5.8258621e-01   1.0000000e+00
  -5.5172414e-03   5.8431034e-01   2.0000000e+00
  -5.5172414e-03   5.8603448e-01   0.0000000e+00
  -5.5172414e-03   5.8775862e-01   5.0000000e+00
  -5.5172414e-03   5.8948276e-01   2.0000000e+00
  -5.5172414e-03   5.9120690e-01   3.0000000e+00
  -5.5172414e-03   5.9293103e-01   3.0000000e+00
  -5.5172414e-03   5.9465517e-01   1.0000000e+00
  -5.5172414e-03   5.9637931e-01   3.0000000e+00
  -5.5172414e-03   5.9810345e-01   2.0000000e+00
  -5.5172414e-03   5.9982759e-01   5.0000000e+00
  -5.5172414e-03   6.0155172e-01   7.0000000e+00
  -5.5172414e-03   6.0327586e-01   4.0000000e+00
  -5.5172414e-03   6.0500000e-01   5.0000000e+00
  -5.5172414e-03   6.0672414e-01   2.0000000e+00
  -5.5172414e-03   6.0844828e-01   6.0000000e+00
  -5.5172414e-03   6.1017241e-01   1.0000000e+00
  -5.5172414e-03   6.1189655e-01   3.0000000e+00
  -5.5172414e-03   6.1362069e-01   5.0000000e+00
  -5.5172414e-03   6.1534483e-01   3.0000000e+00
  -5.5172414e-03   6.1706897e-01   1.0000000e+00
  -5.5172414e-03   6.1879310e-01   5.0000000e+00
  -5.5172414e-03   6.2051724e-01   3.0000000e+00
  -5.5172414e-03   6.2224138e-01   3.0000000e+00
  -5.5172414e-03   6.2396552e-01   2.0000000e+00
  -5.5172414e-03   6.2568966e-01   2.0000000e+00
  -5.5172414e-03   6.2741379e-01   1.0000000e+00
  -5.5172414e-03   6.2913793e-01   2.0000000e+00
  -5.5172414e-03   6.3086207e-01   0.0000000e+00
  -4.8275862e-03   5.8086207e-01   2.0000000e+00
  -4.8275862e-03   5.8258621e-01   0.0000000e+00
  -4.8275862e-03   5.8431034e-01   4.0000000e+00
  -4.8275862e-03   5.8603448e-01   2.0000000e+00
  -4.8275862e-03   5.8775862e-01   0.0000000e+00
  -4.8275862e-03   5.8948276e-01   5.0000000e+00
  -4.8275862e-03   5.9120690e-01   0.0000000e+00
  -4.8275862e-03   5.9293103e-01   1.0000000e+00
  -4.8275862e-03   5.9465517e-01   1.0000000e+00
  -4.8275862e-03   5.9637931e-01   4.0000000e+00
  -4.8275862e-03   5.9810345e-01   5.0000000e+00
  -4.8275862e-03   5.9982759e-01   8.0000000e+00
  -4.8275862e-03   6.0155172e-01   1.0000000e+01
  -4.8275862e-03   6.0327586e-01   9.0000000e+00
  -4.8275862e-03   6.0500000e-01   1.0000000e+00
  -4.8275862e-03   6.0672414e-01   9.0000000e+00
  -4.8275862e-03   6.0844828e-01   7.0000000e+00
  -4.8275862e-03   6.1017241e-01   7.0000000e+00
  -4.8275862e-03   6.1189655e-01   6.0000000e+00
  -4.8275862e-03   6.1362069e-01   4.0000000e+00
  -4.8275862e-03   6.1534483e-01   4.0000000e+00
  -4.8275862e-03   6.1706897e-01   2.0000000e+00
  -4.8275862e-03   6.1879310e-01   5.0000000e+00
  -4.8275862e-03   6.2051724e-01   1.0000000e+00
  -4.8275862e-03   6.2224138e-01   0.0000000e+00
  -4.8275862e-03   6.2396552e-01   3.0000000e+00
  -4.8275862e-03   6.2568966e-01   3.0000000e+00
  -4.8275862e-03   6.2741379e-01   3.0000000e+00
  -4.8275862e-03   6.2913793e-01   1.0000000e+00
  -4.8275862e-03   6.3086207e-01   0.0000000e+00
  -4.1379310e-03   5.8086207e-01   1.0000000e+00
  -4.1379310e-03   5.8258621e-01   1.0000000e+00
  -4.1379310e-03   5.8431034e-01   2.0000000e+00
  -4.1379310e-03   5.8603448e-01   5.0000000e+00
  -4.1379310e-03   5.8775862e-01   3.0000000e+00
  -4.1379310e-03   5.8948276e-01   8.0000000e+00
  -4.1379310e-03   5.9120690e-01   2.0000000e+00
  -4.1379310e-03   5.9293103e-01   6.0000000e+00
  -4.1379310e-03   5.9465517e-01   2.0000000e+00
  -4.1379310e-03   5.9637931e-01   7.0000000e+00
  -4.1379310e-03   5.9810345e-01   8.0000000e+00
  -4.1379310e-03   5.9982759e-01   8.0000000e+00
  -4.1379310e-03   6.0155172e-01   8.0000000e+00
  -4.1379310e-03   6.0327586e-01   8.0000000e+00
  -4.1379310e-03   6.0500000e-01   8.0000000e+00
  -4.1379310e-03   6.0672414e-01   9.0000000e+00
  -4.1379310e-03   6.0844828e-01   5.0000000e+00
  -4.1379310e-03   6.1017241e-01   4.0000000e+00
  -4.1379310e-03   6.1189655e-01   5.0000000e+00
  -4.1379310e-03   6.1362069e-01   7.0000000e+00
  -4.1379310e-03   6.1534483e-01   6.0000000e+00
  -4.1379310e-03   6.1706897e-01   6.0000000e+00
  -4.1379310e-03   6.1879310e-01   7.0000000e+00
  -4.1379310e-03   6.2051724e-01   2.0000000e+00
  -4.1379310e-03   6.2224138e-01   3.0000000e+00
  -4.1379310e-03   6.2396552e-01   4.0000000e+00
  -4.1379310e-03   6.2568966e-01   4.0000000e+00
  -4.1379310e-03   6.2741379e-01   4.0000000e+00
  -4.1379310e-03   6.2913793e-01   4.0000000e+00
  -4.1379310e-03   6.3086207e-01   0.0000000e+00
  -3.4482759e-03   5.8086207e-01   4.0000000e+00
  -3.4482759e-03   5.8258621e-01   1.0000000e+00
  -3.4482759e-03   5.8431034e-01   3.0000000e+00
  -3.4482759e-03   5.8603448e-01   1.0000000e+00
  -3.4482759e-03   5.8775862e-01   5.0000000e+00
  -3.4482759e-03   5.8948276e-01   9.0000000e+00
  -3.4482759e-03   5.9120690e-01   5.0000000e+00
  -3.4482759e-03   5.9293103e-01   6.0000000e+00
  -3.4482759e-03   5.9465517e-01   9.0000000e+00
  -3.4482759e-03   5.9637931e-01   1.0000000e+01
  -3.4482759e-03   5.9810345e-01   9.0000000e+00
  -3.4482759e-03   5.9982759e-01   6.0000000e+00
  -3.4482759e-03   6.0155172e-01   7.0000000e+00
  -3.4482759e-03   6.0327586e-01   1.2000000e+01
  -3.4482759e-03   6.0500000e-01   1.1000000e+01
  -3.4482759e-03   6.0672414e-01   1.0000000e+01
  -3.4482759e-03   6.0844828e-01   6.0000000e+00
  -3.4482759e-03   6.1017241e-01   1.2000000e+01
  -3.4482759e-03   6.1189655e-01   9.0000000e+00
  -3.4482759e-03   6.1362069e-01   7.0000000e+00
  -3.4482759e-03   6.1534483e-01   6.0000000e+00
  -3.4482759e-03   6.1706897e-01   8.0000000e+00
  -3.4482759e-03   6.1879310e-01   5.0000000e+00
  -3.4482759e-03   6.2051724e-01   6.0000000e+00
  -3.4482759e-03   6.2224138e-01   4.0000000e+00
  -3.4482759e-03   6.2396552e-01   5.0000000e+00
  -3.4482759e-03   6.2568966e-01   5.0000000e+00
  -3.4482759e-03   6.2741379e-01   4.0000000e+00
  -3.4482759e-03   6.2913793e-01   4.0000000e+00
  -3.4482759e-03   6.3086207e-01   0.0000000e+00
  -2.7586207e-03   5.8086207e-01   2.0000000e+00
  -2.7586207e-03   5.8258621e-01   1.0000000e+00
  -2.7586207e-03   5.8431034e-01   5.0000000e+00
  -2.7586207e-03   5.8603448e-01   5.0000000e+00
  -2.7586207e-03   5.8775862e-01   6.0000000e+00
  -2.7586207e-03   5.8948276e-01   5.0000000e+00
  -2.7586207e-03   5.9120690e-01   5.0000000e+00
  -2.7586207e-03   5.9293103e-01   5.0000000e+00
  -2.7586207e-03   5.9465517e-01   1.1000000e+01
  -2.7586207e-03   5.9637931e-01   5.0000000e+00
  -2.7586207e-03   5.9810345e-01   1.0000000e+01
  -2.7586207e-03   5.9982759e-01   1.1000000e+01
  -2.7586207e-03   6.0155172e-01   7.0000000e+00
  -2.7586207e-03   6.0327586e-01   1.0000000e+01
  -2.7586207e-03   6.0500000e-01   1.4000000e+01
  -2.7586207e-03   6.0672414e-01   1.7000000e+01
  -2.7586207e-03   6.0844828e-01   1.7000000e+01
  -2.7586207e-03   6.1017241e-01   1.5000000e+01
  -2.7586207e-03   6.1189655e-01   7.0000000e+00
  -2.7586207e-03   6.1362069e-01   8.0000000e+00
  -2.7586207e-03   6.1534483e-01   6.0000000e+00
  -2.7586207e-03   6.1706897e-01   4.0000000e+00
  -2.7586207e-03   6.1879310e-01   8.0000000e+00
  -2.7586207e-03   6.2051724e-01   5.0000000e+00
  -2.7586207e-03   6.2224138e-01   6.0000000e+00
  -2.7586207e-03   6.2396552e-01   3.0000000e+00
  -2.7586207e-03   6.2568966e-01   0.0000000e+00
  -2.7586207e-03   6.2741379e-01   2.0000000e+00
  -2.7586207e-03   6.2913793e-01   0.0000000e+00
  -2.7586207e-03   6.3086207e-01   0.0000000e+00
  -2.0689655e-03   5.8086207e-01   3.0000000e+00
  -2.0689655e-03   5.8258621e-01   2.0000000e+00
  -2.0689655e-03   5.8431034e-01   3.0000000e+00
  -2.0689655e-03   5.8603448e-01   1.0000000e+00
  -2.0689655e-03   5.8775862e-01   2.0000000e+00
  -2.0689655e-03   5.8948276e-01   4.0000000e+00
  -2.0689655e-03   5.9120690e-01   5.0000000e+00
  -2.0689655e-03   5.9293103e-01   8.0000000e+00
  -2.0689655e-03   5.9465517e-01   9.0000000e+00
  -2.0689655e-03   5.9637931e-01   1.1000000e+01
  -2.0689655e-03   5.9810345e-01   1.0000000e+01
  -2.0689655e-03   5.9982759e-01   1.2000000e+01
  -2.0689655e-03   6.0155172e-01   1.0000000e+01
  -2.0689655e-03   6.0327586e-01   1.2000000e+01
  -2.0689655e-03   6.0500000e-01   9.0000000e+00
  -2.0689655e-03   6.0672414e-01   1.9000000e+01
  -2.0689655e-03   6.0844828e-01   1.2000000e+01
  -2.0689655e-03   6.1017241e-01   4.0000000e+00
  -2.0689655e-03   6.1189655e-01   1.1000000e+01
  -2.0689655e-03   6.1362069e-01   1.4000000e+01
  -2.0689655e-03   6.1534483e-01   7.0000000e+00
  -2.0689655e-03   6.1706897e-01   4.0000000e+00
  -2.0689655e-03   6.1879310e-01   9.0000000e+00
  -2.0689655e-03   6.2051724e-01   5.0000000e+00
  -2.0689655e-03   6.2224138e-01   9.0000000e+00
  -2.0689655e-03   6.2396552e-01   7.0000000e+00
  -2.0689655e-03   6.2568966e-01   1.0000000e+00
  -2.0689655e-03   6.2741379e-01   2.0000000e+00
  -2.0689655e-03   6.2913793e-01   0.0000000e+00
  -2.0689655e-03   6.3086207e-01   0.0000000e+00
  -1.3793103e-03   5.8086207e-01   4.0000000e+00
  -1.3793103e-03   5.8258621e-01   0.0000000e+00
  -1.3793103e-03   5.8431034e-01   5.0000000e+00
  -1.3793103e-03   5.8603448e-01   5.0000000e+00
  -1.3793103e-03   5.8775862e-01   7.0000000e+00
  -1.3793103e-03   5.8948276e-01   1.2000000e+01
  -1.3793103e-03   5.9120690e-01   8.0000000e+00
  -1.3793103e-03   5.9293103e-01   8.0000000e+00
  -1.3793103e-03   5.9465517e-01   6.0000000e+00
  -1.3793103e-03   5.9637931e-01   9.0000000e+00
  -1.3793103e-03   5.9810345e-01   1.7000000e+01
  -1.3793103e-03   5.9982759e-01   1.2000000e+01
  -1.3793103e-03   6.0155172e-01   1.7000000e+01
  -1.3793103e-03   6.0327586e-01   2.1000000e+01
  -1.3793103e-03   6.0500000e-01   1.6000000e+01
  -1.3793103e-03   6.0672414e-01   1.1000000e+01
  -1.3793103e-03   6.0844828e-01   1.1000000e+01
  -1.3793103e-03   6.1017241e-01   1.2000000e+01
  -1.3793103e-03   6.1189655e-01   1.3000000e+01
  -1.3793103e-03   6.1362069e-01   1.6000000e+01
  -1.3793103e-03   6.1534483e-01   9.0000000e+00
  -1.3793103e-03   6.1706897e-01   6.0000000e+00
  -1.3793103e-03   6.1879310e-01   1.1000000e+01
  -1.3793103e-03   6.2051724e-01   1.0000000e+01
  -1.3793103e-03   6.2224138e-01   6.0000000e+00
  -1.3793103e-03   6.2396552e-01   3.0000000e+00
  -1.3793103e-03   6.2568966e-01   5.0000000e+00
  -1.3793103e-03   6.2741379e-01   2.0000000e+00
  -1.3793103e-03   6.2913793e-01   3.0000000e+00
  -1.3793103e-03   6.3086207e-01   0.0000000e+00
  -6.8965517e-04   5.8086207e-01   4.0000000e+00
  -6.8965517e-04   5.8258621e-01   3.0000000e+00
  -6.8965517e-04   5.8431034e-01   3.0000000e+00
  -6.8965517e-04   5.8603448e-01   6.0000000e+00
  -6.8965517e-04   5.8775862e-01   3.0000000e+00
  -6.8965517e-04   5.8948276e-01   4.0000000e+00
  -6.8965517e-04   5.9120690e-01   8.0000000e+00
  -6.8965517e-04   5.9293103e-01   1.4000000e+01
  -6.8965517e-04   5.9465517e-01   1.6000000e+01
  -6.8965517e-04   5.9637931e-01   1.7000000e+01
  -6.8965517e-04   5.9810345e-01   1.3000000e+01
  -6.8965517e-04   5.9982759e-01   1.1000000e+01
  -6.8965517e-04   6.0155172e-01   9.0000000e+00
  -6.8965517e-04   6.0327586e-01   8.0000000e+00
  -6.8965517e-04   6.0500000e-01   1.8000000e+01
  -6.8965517e-04   6.0672414e-01   1.6000000e+01
  -6.8965517e-04   6.0844828e-01   1.0000000e+01
  -6.8965517e-04   6.1017241e-01   1.0000000e+01
  -6.8965517e-04   6.1189655e-01   1.1000000e+01
  -6.8965517e-04   6.1362069e-01   1.0000000e+01
  -6.8965517e-04   6.1534483e-01   1.4000000e+01
  -6.8965517e-04   6.1706897e-01   1.3000000e+01
  -6.8965517e-04   6.1879310e-01   1.3000000e+01
  -6.8965517e-04   6.2051724e-01   7.0000000e+00
  -6.8965517e-04   6.2224138e-01   4.0000000e+00
  -6.8965517e-04   6.2396552e-01   3.0000000e+00
  -6.8965517e-04   6.2568966e-01   3.0000000e+00
  -6.8965517e-04   6.2741379e-01   4.0000000e+00
  -6.8965517e-04   6.2913793e-01   1.0000000e+00
  -6.8965517e-04   6.3086207e-01   0.0000000e+00
   8.6736174e-18   5.8086207e-01   1.0000000e+00
   8.6736174e-18   5.8258621e-01   4.0000000e+00
   8.6736174e-18   5.8431034e-01   5.0000000e+00
   8.6736174e-18   5.8603448e-01   3.0000000e+00
   8.6736174e-18   5.8775862e-01   2.0000000e+00
   8.6736174e-18   5.8948276e-01   8.0000000e+00
   8.6736174e-18   5.9120690e-01   8.0000000e+00
   8.6736174e-18   5.9293103e-01   1.4000000e+01
   8.6736174e-18   5.9465517e-01   1.9000000e+01
   8.6736174e-18   5.9637931e-01   1.3000000e+01
   8.6736174e-18   5.9810345e-01   1.4000000e+01
   8.6736174e-18   5.9982759e-01   1.4000000e+01
   8.6736174e-18   6.0155172e-01   1.3000000e+01
   8.6736174e-18   6.0327586e-01   1.6000000e+01
   8.6736174e-18   6.0500000e-01   1.9000000e+01
   8.6736174e-18   6.0672414e-01   1.4000000e+01
   8.6736174e-18   6.0844828e-01   1.6000000e+01
   8.6736174e-18   6.1017241e-01   1.7000000e+01
   8.6736174e-18   6.1189655e-01   2.0000000e+01
   8.6736174e-18   6.1362069e-01   8.0000000e+00
   8.6736174e-18   6.1534483e-01   9.0000000e+00
   8.6736174e-18   6.1706897e-01   1.4000000e+01
   8.6736174e-18   6.1879310e-01   6.0000000e+00
   8.6736174e-18   6.2051724e-01   3.0000000e+00
   8.6736174e-18   6.2224138e-01   8.0000000e+00
   8.6736174e-18   6.2396552e-01   7.0000000e+00
   8.6736174e-18   6.2568966e-01   2.0000000e+00
   8.6736174e-18   6.2741379e-01   2.0000000e+00
   8.6736174e-18   6.2913793e-01   6.0000000e+00
   8.6736174e-18   6.3086207e-01   0.0000000e+00
   6.8965517e-04   5.8086207e-01   2.0000000e+00
   6.8965517e-04   5.8258621e-01   7.0000000e+00
   6.8965517e-04   5.8431034e-01   0.0000000e+00
   6.8965517e-04   5.8603448e-01   8.0000000e+00
   6.8965517e-04   5.8775862e-01   1.0000000e+01
   6.8965517e-04   5.8948276e-01   6.0000000e+00
   6.8965517e-04   5.9120690e-01   7.0000000e+00
   6.8965517e-04   5.9293103e-01   1.2000000e+01
   6.8965517e-04   5.9465517e-01   1.4000000e+01
   6.8965517e-04   5.9637931e-01   6.0000000e+00
   6.8965517e-04   5.9810345e-01   1.2000000e+01
   6.8965517e-04   5.9982759e-01   1.1000000e+01
   6.8965517e-04   6.0155172e-01   1.7000000e+01
   6.8965517e-04   6.0327586e-01   1.5000000e+01
   6.8965517e-04   6.0500000e-01   1.3000000e+01
   6.8965517e-04   6.0672414e-01   2.4000000e+01
   6.8965517e-04   6.0844828e-01   1.7000000e+01
   6.8965517e-04   6.1017241e-01   1.8000000e+01
   6.8965517e-04   6.1189655e-01   1.8000000e+01
   6.8965517e-04   6.1362069e-01   9.0000000e+00
   6.8965517e-04   6.1534483e-01   6.0000000e+00
   6.8965517e-04   6.1706897e-01   1.0000000e+01
   6.8965517e-04   6.1879310e-01   9.0000000e+00
   6.8965517e-04   6.2051724e-01   3.0000000e+00
   6.8965517e-04   6.2224138e-01   1.1000000e+01
   6.8965517e-04   6.2396552e-01   2.0000000e+00
   6.8965517e-04   6.2568966e-01   7.0000000e+00
   6.8965517e-04   6.2741379e-01   3.0000000e+00
   6.8965517e-04   6.2913793e-01   4.0000000e+00
   6.8965517e-04   6.3086207e-01   0.0000000e+00
   1.3793103e-03   5.8086207e-01   2.0000000e+00
   1.3793103e-03   5.8258621e-01   1.0000000e+00
   1.3793103e-03   5.8431034e-01   7.0000000e+00
   1.3793103e-03   5.8603448e-01   0.0000000e+00
   1.3793103e-03   5.8775862e-01   9.0000000e+00
   1.3793103e-03   5.8948276e-01   8.0000000e+00
   1.3793103e-03   5.9120690e-01   8.0000000e+00
   1.3793103e-03   5.9293103e-01   8.0000000e+00
   1.3793103e-03   5.9465517e-01   1.9000000e+01
   1.3793103e-03   5.9637931e-01   1.2000000e+01
   1.3793103e-03   5.9810345e-01   1.4000000e+01
   1.3793103e-03   5.9982759e-01   8.0000000e+00
   1.3793103e-03   6.0155172e-01   2.1000000e+01
   1.3793103e-03   6.0327586e-01   8.0000000e+00
   1.3793103e-03   6.0500000e-01   1.4000000e+01
   1.3793103e-03   6.0672414e-01   1.4000000e+01
   1.3793103e-03   6.0844828e-01   1.7000000e+01
   1.3793103e-03   6.1017241e-01   1.7000000e+01
   1.3793103e-03   6.1189655e-01   2.3000000e+01
   1.3793103e-03   6.1362069e-01   1.9000000e+01
   1.3793103e-03   6.1534483e-01   1.4000000e+01
   1.3793103e-03   6.1706897e-01   1.2000000e+01
   1.3793103e-03   6.1879310e-01   8.0000000e+00
   1.3793103e-03   6.2051724e-01   6.0000000e+00
   1.3793103e-03   6.2224138e-01   8.0000000e+00
   1.3793103e-03   6.2396552e-01   4.0000000e+00
   1.3793103e-03   6.2568966e-01   6.0000000e+00
   1.3793103e-03   6.2741379e-01   5.0000000e+00
   1.3793103e-03   6.2913793e-01   3.0000000e+00
   1.3793103e-03   6.3086207e-01   0.0000000e+00
   2.0689655e-03   5.8086207e-01   2.0000000e+00
   2.0689655e-03   5.8258621e-01   3.0000000e+00
   2.0689655e-03   5.8431034e-01   3.0000000e+00
   2.0689655e-03   5.8603448e-01   1.0000000e+01
   2.0689655e-03   5.8775862e-01   4.0000000e+00
   2.0689655e-03   5.8948276e-01   1.1000000e+01
   2.0689655e-03   5.9120690e-01   7.0000000e+00
   2.0689655e-03   5.9293103e-01   1.0000000e+01
   2.0689655e-03   5.9465517e-01   1.0000000e+01
   2.0689655e-03   5.9637931e-01   1.5000000e+01
   2.0689655e-03   5.9810345e-01   1.7000000e+01
   2.0689655e-03   5.9982759e-01   1.3000000e+01
   2.0689655e-03   6.0155172e-01   1.2000000e+01
   2.0689655e-03   6.0327586e-01   1.7000000e+01
   2.0689655e-03   6.0500000e-01   2.0000000e+01
   2.0689655e-03   6.0672414e-01   1.5000000e+01
   2.0689655e-03   6.0844828e-01   1.4000000e+01
   2.0689655e-03   6.1017241e-01   8.0000000e+00
   2.0689655e-03   6.1189655e-01   1.4000000e+01
   2.0689655e-03   6.1362069e-01   1.2000000e+01
   2.0689655e-03   6.1534483e-01   1.4000000e+01
   2.0689655e-03   6.1706897e-01   1.0000000e+01
   2.0689655e-03   6.1879310e-01   1.4000000e+01
   2.0689655e-03   6.2051724e-01   1.0000000e+01
   2.0689655e-03   6.2224138e-01   1.0000000e+01
   2.0689655e-03   6.2396552e-01   7.0000000e+00
   2.0689655e-03   6.2568966e-01   2.0000000e+00
   2.0689655e-03   6.2741379e-01   3.0000000e+00
   2.0689655e-03   6.2913793e-01   4.0000000e+00
   2.0689655e-03   6.3086207e-01   0.0000000e+00
   2.7586207e-03   5.8086207e-01   3.0000000e+00
   2.7586207e-03   5.8258621e-01   3.0000000e+00
   2.7586207e-03   5.8431034e-01   4.0000000e+00
   2.7586207e-03   5.8603448e-01   7.0000000e+00
   2.7586207e-03   5.8775862e-01   2.0000000e+00
   2.7586207e-03   5.8948276e-01   3.0000000e+00
   2.7586207e-03   5.9120690e-01   1.4000000e+01
   2.7586207e-03   5.9293103e-01   9.0000000e+00
   2.7586207e-03   5.9465517e-01   1.0000000e+01
   2.7586207e-03   5.9637931e-01   1.1000000e+01
   2.7586207e-03   5.9810345e-01   1.3000000e+01
   2.7586207e-03   5.9982759e-01   1.1000000e+01
   2.7586207e-03   6.0155172e-01   6.0000000e+00
   2.7586207e-03   6.0327586e-01   1.3000000e+01
   2.7586207e-03   6.0500000e-01   6.0000000e+00
   2.7586207e-03   6.0672414e-01   6.0000000e+00
   2.7586207e-03   6.0844828e-01   1.6000000e+01
   2.7586207e-03   6.1017241e-01   1.6000000e+01
   2.7586207e-03   6.1189655e-01   1.0000000e+01
   2.7586207e-03   6.1362069e-01   1.0000000e+01
   2.7586207e-03   6.1534483e-01   1.0000000e+01
   2.7586207e-03   6.1706897e-01   5.0000000e+00
   2.7586207e-03   6.1879310e-01   8.0000000e+00
   2.7586207e-03   6.2051724e-01   4.0000000e+00
   2.7586207e-03   6.2224138e-01   6.0000000e+00
   2.7586207e-03   6.2396552e-01   5.0000000e+00
   2.7586207e-03   6.2568966e-01   9.0000000e+00
   2.7586207e-03   6.2741379e-01   2.0000000e+00
   2.7586207e-03   6.2913793e-01   5.0000000e+00
   2.7586207e-03   6.3086207e-01   0.0000000e+00
   3.4482759e-03   5.8086207e-01   3.0000000e+00
   3.4482759e-03   5.8258621e-01   3.0000000e+00
   3.4482759e-03   5.8431034e-01   3.0000000e+00
   3.4482759e-03   5.8603448e-01   5.0000000e+00
   3.4482759e-03   5.8775862e-01   3.0000000e+00
   3.4482759e-03   5.8948276e-01   4.0000000e+00
   3.4482759e-03   5.9120690e-01   9.0000000e+00
   3.4482759e-03   5.9293103e-01   7.0000000e+00
   3.4482759e-03   5.9465517e-01   1.3000000e+01
   3.4482759e-03   5.9637931e-01   4.0000000e+00
   3.4482759e-03   5.9810345e-01   8.0000000e+00
   3.4482759e-03   5.9982759e-01   1.2000000e+01
   3.4482759e-03   6.0155172e-01   9.0000000e+00
   3.4482759e-03   6.0327586e-01   1.0000000e+01
   3.4482759e-03   6.0500000e-01   7.0000000e+00
   3.4482759e-03   6.0672414e-01   1.5000000e+01
   3.4482759e-03   6.0844828e-01   1.5000000e+01
   3.4482759e-03   6.1017241e-01   1.0000000e+01
   3.4482759e-03   6.1189655e-01   1.0000000e+01
   3.4482759e-03   6.1362069e-01   6.0000000e+00
   3.4482759e-03   6.1534483e-01   8.0000000e+00
   3.4482759e-03   6.1706897e-01   1.3000000e+01
   3.4482759e-03   6.1879310e-01   8.0000000e+00
   3.4482759e-03   6.2051724e-01   7.0000000e+00
   3.4482759e-03   6.2224138e-01   5.0000000e+00
   3.4482759e-03   6.2396552e-01   2.0000000e+00
   3.4482759e-03   6.2568966e-01   1.0000000e+00
   3.4482759e-03   6.2741379e-01   3.0000000e+00
   3.4482759e-03   6.2913793e-01   1.0000000e+00
   3.4482759e-03   6.3086207e-01   0.0000000e+00
   4.1379310e-03   5.8086207e-01   0.0000000e+00
   4.1379310e-03   5.8258621e-01   2.0000000e+00
   4.1379310e-03   5.8431034e-01   3.0000000e+00
   4.1379310e-03   5.8603448e-01   4.0000000e+00
   4.1379310e-03   5.8775862e-01   7.0000000e+00
   4.1379310e-03   5.8948276e-01   3.0000000e+00
   4.1379310e-03   5.9120690e-01   3.0000000e+00
   4.1379310e-03   5.9293103e-01   2.0000000e+00
   4.1379310e-03   5.9465517e-01   5.0000000e+00
   4.1379310e-03   5.9637931e-01   1.1000000e+01
   4.1379310e-03   5.9810345e-01   1.1000000e+01
   4.1379310e-03   5.9982759e-01   4.0000000e+00
   4.1379310e-03   6.0155172e-01   8.0000000e+00
   4.1379310e-03   6.0327586e-01   9.0000000e+00
   4.1379310e-03   6.0500000e-01   5.0000000e+00
   4.1379310e-03   6.0672414e-01   1.0000000e+01
   4.1379310e-03   6.0844828e-01   9.0000000e+00
   4.1379310e-03   6.1017241e-01   1.1000000e+01
   4.1379310e-03   6.1189655e-01   9.0000000e+00
   4.1379310e-03   6.1362069e-01   9.0000000e+00
   4.1379310e-03   6.1534483e-01   6.0000000e+00
   4.1379310e-03   6.1706897e-01   7.0000000e+00
   4.1379310e-03   6.1879310e-01   1.1000000e+01
   4.1379310e-03   6.2051724e-01   7.0000000e+00
   4.1379310e-03   6.2224138e-01   3.0000000e+00
   4.1379310e-03   6.2396552e-01   2.0000000e+00
   4.1379310e-03   6.2568966e-01   3.0000000e+00
   4.1379310e-03   6.2741379e-01   2.0000000e+00
   4.1379310e-03   6.2913793e-01   2.0000000e+00
   4.1379310e-03   6.3086207e-01   0.0000000e+00
   4.8275862e-03   5.8086207e-01   2.0000000e+00
   4.8275862e-03   5.8258621e-01   3.0000000e+00
   4.8275862e-03   5.8431034e-01   1.0000000e+00
   4.8275862e-03   5.8603448e-01   1.0000000e+00
   4.8275862e-03   5.8775862e-01   2.0000000e+00
   4.8275862e-03   5.8948276e-01   1.0000000e+00
   4.8275862e-03   5.9120690e-01   0.0000000e+00
   4.8275862e-03   5.9293103e-01   4.0000000e+00
   4.8275862e-03   5.9465517e-01   7.0000000e+00
   4.8275862e-03   5.9637931e-01   3.0000000e+00
   4.8275862e-03   5.9810345e-01   6.0000000e+00
   4.8275862e-03   5.9982759e-01   4.0000000e+00
   4.8275862e-03   6.0155172e-01   1.1000000e+01
   4.8275862e-03   6.0327586e-01   4.0000000e+00
   4.8275862e-03   6.0500000e-01   9.0000000e+00
   4.8275862e-03   6.0672414e-01   1.1000000e+01
   4.8275862e-03   6.0844828e-01   3.0000000e+00
   4.8275862e-03   6.1017241e-01   4.0000000e+00
   4.8275862e-03   6.1189655e-01   6.0000000e+00
   4.8275862e-03   6.1362069e-01   8.0000000e+00
   4.8275862e-03   6.1534483e-01   3.0000000e+00
   4.8275862e-03   6.1706897e-01   8.0000000e+00
   4.8275862e-03   6.1879310e-01   4.0000000e+00
   4.8275862e-03   6.2051724e-01   2.0000000e+00
   4.8275862e-03   6.2224138e-01   2.0000000e+00
   4.8275862e-03   6.2396552e-01   3.0000000e+00
   4.8275862e-03   6.2568966e-01   0.0000000e+00
   4.8275862e-03   6.2741379e-01   0.0000000e+00
   4.8275862e-03   6.2913793e-01   1.0000000e+00
   4.8275862e-03   6.3086207e-01   0.0000000e+00
   5.5172414e-03   5.8086207e-01   0.0000000e+00
   5.5172414e-03   5.8258621e-01   1.0000000e+00
   5.5172414e-03   5.8431034e-01   0.0000000e+00
   5.5172414e-03   5.8603448e-01   3.0000000e+00
   5.5172414e-03   5.8775862e-01   2.0000000e+00
   5.5172414e-03   5.8948276e-01   6.0000000e+00
   5.5172414e-03   5.9120690e-01   1.0000000e+00
   5.5172414e-03   5.9293103e-01   1.0000000e+00
   5.5172414e-03   5.9465517e-01   1.0000000e+00
   5.5172414e-03   5.9637931e-01   5.0000000e+00
   5.5172414e-03   5.9810345e-01   4.0000000e+00
   5.5172414e-03   5.9982759e-01   5.0000000e+00
   5.5172414e-03   6.0155172e-01   6.0000000e+00
   5.5172414e-03   6.0327586e-01   4.0000000e+00
   5.5172414e-03   6.0500000e-01   7.0000000e+00
   5.5172414e-03   6.0672414e-01   3.0000000e+00
   5.5172414e-03   6.0844828e-01   5.0000000e+00
   5.5172414e-03   6.1017241e-01   4.0000000e+00
   5.5172414e-03   6.1189655e-01   4.0000000e+00
   5.5172414e-03   6.1362069e-01   3.0000000e+00
   5.5172414e-03   6.1534483e-01   2.0000000e+00
   5.5172414e-03   6.1706897e-01   1.0000000e+00
   5.5172414e-03   6.1879310e-01   3.0000000e+00
   5.5172414e-03   6.2051724e-01   4.0000000e+00
   5.5172414e-03   6.2224138e-01   2.0000000e+00
   5.5172414e-03   6.2396552e-01   5.0000000e+00
   5.5172414e-03   6.2568966e-01   1.0000000e+00
   5.5172414e-03   6.2741379e-01   4.0000000e+00
   5.5172414e-03   6.2913793e-01   1.0000000e+00
   5.5172414e-03   6.3086207e-01   0.0000000e+00
   6.2068966e-03   5.8086207e-01   2.0000000e+00
   6.2068966e-03   5.8258621e-01   1.0000000e+00
   6.2068966e-03   5.8431034e-01   3.0000000e+00
   6.2068966e-03   5.8603448e-01   2.0000000e+00
   6.2068966e-03   5.8775862e-01   4.0000000e+00
   6.2068966e-03   5.8948276e-01   1.0000000e+00
   6.2068966e-03   5.9120690e-01   2.0000000e+00
   6.2068966e-03   5.9293103e-01   0.0000000e+00
   6.2068966e-03   5.9465517e-01   4.0000000e+00
   6.2068966e-03   5.9637931e-01   6.0000000e+00
   6.2068966e-03   5.9810345e-01   4.0000000e+00
   6.2068966e-03   5.9982759e-01   1.0000000e+00
   6.2068966e-03   6.0155172e-01   1.0000000e+00
   6.2068966e-03   6.0327586e-01   2.0000000e+00
   6.2068966e-03   6.0500000e-01   4.0000000e+00
   6.2068966e-03   6.0672414e-01   9.0000000e+00
   6.2068966e-03   6.0844828e-01   3.0000000e+00
   6.2068966e-03   6.1017241e-01   2.0000000e+00
   6.2068966e-03   6.1189655e-01   0.0000000e+00
   6.2068966e-03   6.1362069e-01   2.0000000e+00
   6.2068966e-03   6.1534483e-01   1.0000000e+00
   6.2068966e-03   6.1706897e-01   5.0000000e+00
   6.2068966e-03   6.1879310e-01   3.0000000e+00
   6.2068966e-03   6.2051724e-01   1.0000000e+00
   6.2068966e-03   6.2224138e-01   1.0000000e+00
   6.2068966e-03   6.2396552e-01   2.0000000e+00
   6.2068966e-03   6.2568966e-01   1.0000000e+00
   6.2068966e-03   6.2741379e-01   1.0000000e+00
   6.2068966e-03   6.2913793e-01   0.0000000e+00
   6.2068966e-03   6.3086207e-01   0.0000000e+00
   6.8965517e-03   5.8086207e-01   1.0000000e+00
   6.8965517e-03   5.8258621e-01   2.0000000e+00
   6.8965517e-03   5.8431034e-01   1.0000000e+00
   6.8965517e-03   5.8603448e-01   0.0000000e+00
   6.8965517e-03   5.8775862e-01   0.0000000e+00
   6.8965517e-03   5.8948276e-01   0.0000000e+00
   6.8965517e-03   5.9120690e-01   2.0000000e+00
   6.8965517e-03   5.9293103e-01   2.0000000e+00
   6.8965517e-03   5.9465517e-01   8.0000000e+00
   6.8965517e-03   5.9637931e-01   2.0000000e+00
   6.8965517e-03   5.9810345e-01   3.0000000e+00
   6.8965517e-03   5.9982759e-01   2.0000000e+00
   6.8965517e-03   6.0155172e-01   3.0000000e+00
   6.8965517e-03   6.0327586e-01   3.0000000e+00
   6.8965517e-03   6.0500000e-01   2.0000000e+00
   6.8965517e-03   6.0672414e-01   4.0000000e+00
   6.8965517e-03   6.0844828e-01   3.0000000e+00
   6.8965517e-03   6.1017241e-01   2.0000000e+00
   6.8965517e-03   6.1189655e-01   2.0000000e+00
   6.8965517e-03   6.1362069e-01   3.0000000e+00
   6.8965517e-03   6.1534483e-01   3.0000000e+00
   6.8965517e-03   6.1706897e-01   1.0000000e+00
   6.8965517e-03   6.1879310e-01   2.0000000e+00
   6.8965517e-03   6.2051724e-01   2.0000000e+00
   6.8965517e-03   6.2224138e-01   2.0000000e+00
   6.8965517e-03   6.2396552e-01   1.0000000e+00
   6.8965517e-03   6.2568966e-01   3.0000000e+00
   6.8965517e-03   6.2741379e-01   1.0000000e+00
   6.8965517e-03   6.2913793e-01   0.0000000e+00
   6.8965517e-03   6.3086207e-01   0.0000000e+00
   7.5862069e-03   5.8086207e-01   1.0000000e+00
   7.5862069e-03   5.8258621e-01   0.0000000e+00
   7.5862069e-03   5.8431034e-01   0.0000000e+00
   7.5862069e-03   5.8603448e-01   1.0000000e+00
   7.5862069e-03   5.8775862e-01   2.0000000e+00
   7.5862069e-03   5.8948276e-01   3.0000000e+00
   7.5862069e-03   5.9120690e-01   0.0000000e+00
   7.5862069e-03   5.9293103e-01   2.0000000e+00
   7.5862069e-03   5.9465517e-01   2.0000000e+00
   7.5862069e-03   5.9637931e-01   2.0000000e+00
   7.5862069e-03   5.9810345e-01   0.0000000e+00
   7.5862069e-03   5.9982759e-01   2.0000000e+00
   7.5862069e-03   6.0155172e-01   2.0000000e+00
   7.5862069e-03   6.0327586e-01   2.0000000e+00
   7.5862069e-03   6.0500000e-01   1.0000000e+00
   7.5862069e-03   6.0672414e-01   1.0000000e+00
   7.5862069e-03   6.0844828e-01   4.0000000e+00
   7.5862069e-03   6.1017241e-01   2.0000000e+00
   7.5862069e-03   6.1189655e-01   2.0000000e+00
   7.5862069e-03   6.1362069e-01   2.0000000e+00
   7.5862069e-03   6.1534483e-01   0.0000000e+00
   7.5862069e-03   6.1706897e-01   2.0000000e+00
   7.5862069e-03   6.1879310e-01   2.0000000e+00
   7.5862069e-03   6.2051724e-01   1.0000000e+00
   7.5862069e-03   6.2224138e-01   0.0000000e+00
   7.5862069e-03   6.2396552e-01   0.0000000e+00
   7.5862069e-03   6.2568966e-01   1.0000000e+00
   7.5862069e-03   6.2741379e-01   1.0000000e+00
   7.5862069e-03   6.2913793e-01   0.0000000e+00
   7.5862069e-03   6.3086207e-01   0.0000000e+00
   8.2758621e-03   5.8086207e-01   0.0000000e+00
   8.2758621e-03   5.8258621e-01   0.0000000e+00
   8.2758621e-03   5.8431034e-01   0.0000000e+00
   8.2758621e-03   5.8603448e-01   3.0000000e+00
   8.2758621e-03   5.8775862e-01   1.0000000e+00
   8.2758621e-03   5.8948276e-01   2.0000000e+00
   8.2758621e-03   5.9120690e-01   1.0000000e+00
   8.2758621e-03   5.9293103e-01   0.0000000e+00
   8.2758621e-03   5.9465517e-01   3.0000000e+00
   8.2758621e-03   5.9637931e-01   0.0000000e+00
   8.2758621e-03   5.9810345e-01   0.0000000e+00
   8.2758621e-03   5.9982759e-01   0.0000000e+00
   8.2758621e-03   6.0155172e-01   0.0000000e+00
   8.2758621e-03   6.0327586e-01   2.0000000e+00
   8.2758621e-03   6.0500000e-01   2.0000000e+00
   8.2758621e-03   6.0672414e-01   0.0000000e+00
   8.2758621e-03   6.0844828e-01   0.0000000e+00
   8.2758621e-03   6.1017241e-01   1.0000000e+00
   8.2758621e-03   6.1189655e-01   0.0000000e+00
   8.2758621e-03   6.1362069e-01   0.0000000e+00
   8.2758621e-03   6.1534483e-01   1.0000000e+00
   8.2758621e-03   6.1706897e-01   0.0000000e+00
   8.2758621e-03   6.1879310e-01   1.0000000e+00
   8.2758621e-03   6.2051724e-01   2.0000000e+00
   8.2758621e-03   6.2224138e-01   0.0000000e+00
   8.2758621e-03   6.2396552e-01   0.0000000e+00
   8.2758621e-03   6.2568966e-01   1.0000000e+00
   8.2758621e-03   6.2741379e-01   0.0000000e+00
   8.2758621e-03   6.2913793e-01   0.0000000e+00
   8.2758621e-03   6.3086207e-01   0.0000000e+00
   8.9655172e-03   5.8086207e-01   0.0000000e+00
   8.9655172e-03   5.8258621e-01   1.0000000e+00
   8.9655172e-03   5.8431034e-01   0.0000000e+00
   8.9655172e-03   5.8603448e-01   0.0000000e+00
   8.9655172e-03   5.8775862e-01   2.0000000e+00
   8.9655172e-03   5.8948276e-01   0.0000000e+00
   8.9655172e-03   5.9120690e-01   0.0000000e+00
   8.9655172e-03   5.9293103e-01   0.0000000e+00
   8.9655172e-03   5.9465517e-01   0.0000000e+00
   8.9655172e-03   5.9637931e-01   1.0000000e+00
   8.9655172e-03   5.9810345e-01   2.0000000e+00
   8.9655172e-03   5.9982759e-01   4.0000000e+00
   8.9655172e-03   6.0155172e-01   0.0000000e+00
   8.9655172e-03   6.0327586e-01   1.0000000e+00
   8.9655172e-03   6.0500000e-01   2.0000000e+00
   8.9655172e-03   6.0672414e-01   1.0000000e+00
   8.9655172e-03   6.0844828e-01   3.0000000e+00
   8.9655172e-03   6.1017241e-01   0.0000000e+00
   8.9655172e-03   6.1189655e-01   1.0000000e+00
   8.9655172e-03   6.1362069e-01   1.0000000e+00
   8.9655172e-03   6.1534483e-01   0.0000000e+00
   8.9655172e-03   6.1706897e-01   0.0000000e+00
   8.9655172e-03   6.1879310e-01   0.0000000e+00
   8.9655172e-03   6.2051724e-01   0.0000000e+00
   8.9655172e-03   6.2224138e-01   0.0000000e+00
   8.9655172e-03   6.2396552e-01   0.0000000e+00
   8.9655172e-03   6.2568966e-01   1.0000000e+00
   8.9655172e-03   6.2741379e-01   0.0000000e+00
   8.9655172e-03   6.2913793e-01   0.0000000e+00
   8.9655172e-03   6.3086207e-01   0.0000000e+00
   9.6551724e-03   5.8086207e-01   0.0000000e+00
   9.6551724e-03   5.8258621e-01   0.0000000e+00
   9.6551724e-03   5.8431034e-01   0.0000000e+00
   9.6551724e-03   5.8603448e-01   0.0000000e+00
   9.6551724e-03   5.8775862e-01   0.0000000e+00
   9.6551724e-03   5.8948276e-01   0.0000000e+00
   9.6551724e-03   5.9120690e-01   1.0000000e+00
   9.6551724e-03   5.9293103e-01   1.0000000e+00
   9.6551724e-03   5.9465517e-01   1.0000000e+00
   9.6551724e-03   5.9637931e-01   0.0000000e+00
   9.6551724e-03   5.9810345e-01   2.0000000e+00
   9.6551724e-03   5.9982759e-01   0.0000000e+00
   9.6551724e-03   6.0155172e-01   0.0000000e+00
   9.6551724e-03   6.0327586e-01   0.0000000e+00
   9.6551724e-03   6.0500000e-01   0.0000000e+00
   9.6551724e-03   6.0672414e-01   0.0000000e+00
   9.6551724e-03   6.0844828e-01   0.0000000e+00
   9.6551724e-03   6.1017241e-01   1.0000000e+00
   9.6551724e-03   6.1189655e-01   0.0000000e+00
   9.6551724e-03   6.1362069e-01   0.0000000e+00
   9.6551724e-03   6.1534483e-01   0.0000000e+00
   9.6551724e-03   6.1706897e-01   2.0000000e+00
   9.6551724e-03   6.1879310e-01   1.0000000e+00
   9.6551724e-03   6.2051724e-01   0.0000000e+00
   9.6551724e-03   6.2224138e-01   0.0000000e+00
   9.6551724e-03   6.2396552e-01   0.0000000e+00
   9.6551724e-03   6.2568966e-01   0.0000000e+00
   9.6551724e-03   6.2741379e-01   0.0000000e+00
   9.6551724e-03   6.2913793e-01   0.0000000e+00
   9.6551724e-03   6.3086207e-01   0.0000000e+00
   1.0344828e-02   5.8086207e-01   0.0000000e+00
   1.0344828e-02   5.8258621e-01   0.0000000e+00
   1.0344828e-02   5.8431034e-01   0.0000000e+00
   1.0344828e-02   5.8603448e-01   0.0000000e+00
   1.0344828e-02   5.8775862e-01   0.0000000e+00
   1.0344828e-02   5.8948276e-01   0.0000000e+00
   1.0344828e-02   5.9120690e-01   0.0000000e+00
   1.0344828e-02   5.9293103e-01   0.0000000e+00
   1.0344828e-02   5.9465517e-01   0.0000000e+00
   1.0344828e-02   5.9637931e-01   0.0000000e+00
   1.0344828e-02   5.9810345e-01   0.0000000e+00
   1.0344828e-02   5.9982759e-01   0.0000000e+00
   1.0344828e-02   6.0155172e-01   0.0000000e+00
   1.0344828e-02   6.0327586e-01   0.0000000e+00
   1.0344828e-02   6.0500000e-01   0.0000000e+00
   1.0344828e-02   6.0672414e-01   0.0000000e+00
   1.0344828e-02   6.0844828e-01   0.0000000e+00
   1.0344828e-02   6.1017241e-01   0.0000000e+00
   1.0344828e-02   6.1189655e-01   0.0000000e+00
   1.0344828e-02   6.1362069e-01   0.0000000e+00
   1.0344828e-02   6.1534483e-01   0.0000000e+00
   1.0344828e-02   6.1706897e-01   0.0000000e+00
   1.0344828e-02   6.1879310e-01   0.0000000e+00
   1.0344828e-02   6.2051724e-01   0.0000000e+00
   1.0344828e-02   6.2224138e-01   0.0000000e+00
   1.0344828e-02   6.2396552e-01   0.0000000e+00
   1.0344828e-02   6.2568966e-01   0.0000000e+00
   1.0344828e-02   6.2741379e-01   0.0000000e+00
   1.0344828e-02   6.2913793e-01   0.0000000e+00
   1.0344828e-02   6.3086207e-01   0.0000000e+00


==> PSK_EV2_scatter.dat <==
   6.0336009e-03   6.1411111e-01
  -9.9062701e-03   6.0096750e-01
  -5.7204583e-03   6.0397210e-01
  -3.5151903e-03   5.9098363e-01
   8.7447286e-03   5.9645872e-01
   3.2594320e-03   6.1523602e-01
   8.0941929e-03   6.0114431e-01
  -4.9447883e-03   5.9964248e-01
  -8.4747206e-03   6.0862244e-01
   3.4033393e-03   6.0912170e-01
   9.0888508e-04   6.0449290e-01
  -2.5076360e-03   6.1863633e-01
   6.1757575e-03   6.0079974e-01
  -1.3375892e-03   6.1507711e-01
   7.9074826e-03   5.9975314e-01
   2.8813356e-03   5.9410403e-01
   1.5366056e-03   6.0424356e-01
   6.6086702e-03   5.9834658e-01
  -8.2421880e-03   6.1988558e-01
   7.2547248e-03   6.0568109e-01
   5.2051146e-03   6.1058448e-01
  -3.3051819e-03   5.9879475e-01
   5.8811696e-03   6.0620324e-01
   1.2024006e-02   6.0434967e-01
   2.5742043e-03   6.1053306e-01
   9.5160271e-03   6.1156625e-01
  -2.7476917e-03   6.1172759e-01
  -2.1462344e-03   6.0586989e-01
   4.3334835e-03   5.9791307e-01
  -5.3370969e-03   6.1330951e-01
  -3.1733873e-03   6.1991738e-01
   5.2113134e-03   6.0697988e-01
   5.3983968e-03   5.9125142e-01
  -2.1761485e-03   6.0511610e-01
  -1.3661105e-02   5.9835359e-01
   2.8119676e-03   6.0241479e-01
  -2.0643720e-03   5.9710498e-01
  -4.0215301e-03   5.9582986e-01
   1.0729228e-02   6.0992706e-01
   1.4016364e-03   6.0303314e-01
   4.0810356e-03   6.0992853e-01
  -7.8115915e-03   6.0410882e-01
  -5.9513403e-03   5.9174965e-01
   6.8099860e-03   6.1470135e-01
   5.7597343e-03   6.1235319e-01
  -6.8469649e-03   6.0655844e-01
  -1.8625763e-04   6.0189886e-01
  -2.6167665e-03   5.9571248e-01
   5.4019731e-03   6.1660698e-01
  -1.1068704e-02   6.1479981e-01
   1.4270166e-03   6.0585100e-01
  -6.0656776e-03   6.1323073e-01
   8.0527360e-04   6.0356482e-01
   1.9416361e-03   6.0291364e-01
  -7.4617637e-03   6.1367467e-01
  -5.5395606e-03   5.9762080e-01
   3.0454992e-03   5.9112429e-01
   9.1630893e-03   5.9798933e-01
  -4.3871097e-03   6.0766508e-01
  -7.3444513e-03   6.2639064e-01
   8.9289093e-03   6.1892763e-01
   4.8956954e-04   6.1281539e-01
   2.9742235e-03   6.0960411e-01
  -2.8856698e-03   5.9523753e-01
   5.6742790e-03   6.1993950e-01
   9.9050415e-03   6.1750308e-01
   7.6037553e-03   6.1736852e-01
  -1.1576495e-03   6.0120524e-01
   7.0941401e-03   6.0858235e-01
  -4.2882791e-03   6.0571238e-01
  -3.2298695e-03   6.1157425e-01
  -1.0039401e-02   6.0511297e-01
   3.6913804e-03   6.0948907e-01
   3.3919138e-03   6.0089053e-01
   2.6676005e-03   6.1578542e-01
   2.6734798e-03   5.9629374e-01
  -1.4686144e-03   5.9626242e-01
  -5.4914848e-03   6.0419847e-01
   1.0052442e-02   5.9700882e-01
  -9.4375704e-04   6.0419291e-01
  -5.9977663e-03   5.9531635e-01
  -7.2330576e-04   6.0126155e-01
  -8.0613132e-03   6.0441005e-01
  -2.6647676e-03   6.1757985e-01
   8.4562758e-03   5.9105363e-01
   3.4499464e-03   6.0240871e-01
   1.7033317e-03   6.1509861e-01
   2.8569447e-03   5.9523255e-01
  -1.3913154e-02   6.0816933e-01
   7.6910346e-03   6.0725493e-01
   4.9713218e-04   6.1480399e-01
   4.6581933e-03   6.0365107e-01
  -1.0547051e-03   6.0604295e-01
   5.3002793e-03   6.1763786e-01
  -1.1207735e-02   6.0862167e-01
   7.2970745e-06   6.0479314e-01
   4.5575983e-03   6.1436842e-01
   2.3377543e-03   5.9507842e-01
  -5.8013231e-03   5.9606046e-01
  -1.0901458e-02   6.1219861e-01
  -2.0272369e-03   6.0961181e-01
  -1.7599982e-03   6.0388427e-01
  -4.3531370e-03   6.0425147e-01
   3.0952529e-03   5.9232185e-01
   1.2540765e-03   6.0813410e-01
  -3.9718652e-03   6.2177741e-01
   1.6769882e-03   6.1514134e-01
   3.7206158e-03   6.0346760e-01
  -4.2147817e-03   6.1977339e-01
   7.3631513e-03   6.1720191e-01
  -1.4951881e-02   6.1013574e-01
   2.0649884e-03   6.3241465e-01
   8.1839026e-03   6.0188376e-01
   7.0546906e-03   6.0478930e-01
  -1.2808993e-03   6.0630309e-01
   5.5677810e-03   6.1041146e-01
   1.4638224e-02   6.0910098e-01
   1.5873219e-03   5.9559063e-01
   5.5039882e-03   6.1147570e-01
  -5.5379153e-03   6.1136065e-01
   3.0151842e-03   6.1284114e-01
   2.1706968e-03   6.1664751e-01
   5.3355920e-03   6.0394049e-01
   1.4112416e-03   6.0746256e-01
  -5.1638080e-03   6.0254976e-01
  -2.2972366e-03   5.9206455e-01
   9.9113078e-03   6.0476488e-01
  -1.9278533e-03   6.1413099e-01
  -4.8331902e-03   6.0403868e-01
   2.3418339e-03   6.1178572e-01
   3.6580935e-03   5.9082973e-01
   6.6089919e-03   6.1809727e-01
  -8.4288414e-04   6.0859704e-01
  -2.5516212e-03   6.0213794e-01
   7.7492986e-03   5.9605733e-01
  -1.6482053e-03   6.0407212e-01
  -1.8133743e-03   6.0742793e-01
   5.3609603e-03   6.1064318e-01
   8.4369616e-04   6.2063705e-01
   2.1912080e-03   5.9713261e-01
  -3.6289037e-03   6.0804473e-01
   4.1181955e-03   6.0896730e-01
  -4.2334808e-04   6.1216037e-01
   3.3753823e-03   5.9634551e-01
   1.8116506e-03   6.0781535e-01
  -8.3472400e-05   6.0375941e-01
  -1.2113554e-02   6.0535046e-01
   3.8170984e-03   6.1431755e-01
   9.8354131e-04   6.0101883e-01
  -2.1991873e-03   6.0118413e-01
  -3.9839814e-03   6.0742431e-01
   7.2793718e-03   6.0760940e-01
  -2.5783546e-03   5.8637602e-01
  -1.9270101e-03   5.9660723e-01
   8.3952722e-04   6.0123349e-01
   5.6716738e-03   5.9955370e-01
  -3.9751986e-03   6.2338629e-01
  -2.5795894e-03   6.0041634e-01
  -2.5717741e-03   6.0974069e-01
  -1.1548928e-04   6.0188657e-01
  -3.7222929e-04   6.1074923e-01
  -3.9492470e-03   6.1388179e-01
  -8.8286155e-05   6.0318664e-01
  -7.9764361e-04   5.9958463e-01
   1.2526081e-03   6.0763467e-01
  -8.3201064e-03   6.1302757e-01
   2.2752552e-03   6.0213639e-01
   3.3491354e-03   6.0710491e-01
  -4.2715366e-03   6.0332929e-01
  -3.9281528e-04   6.0505035e-01
   2.1377892e-04   5.9863581e-01
  -1.3699214e-03   5.9108277e-01
   4.0074901e-04   5.9450299e-01
   7.8376469e-03   6.0830993e-01
  -1.9957557e-05   5.9734826e-01
  -1.9103084e-03   6.0803115e-01
  -7.6868113e-03   5.9371899e-01
   1.2485182e-02   6.0020519e-01
   3.8000359e-03   6.0850690e-01
  -3.0470679e-03   6.0895325e-01
   5.0772519e-03   5.9646833e-01
  -6.0230401e-03   6.1064078e-01
   5.6626796e-03   6.0360848e-01
  -6.5359776e-03   5.9291610e-01
  -5.7439709e-03   5.7543429e-01
   3.5932360e-03   6.2171910e-01
   5.8978112e-03   5.9622608e-01
  -2.3226242e-03   5.9279458e-01
  -4.2613460e-03   6.2497628e-01
  -2.8351264e-03   6.0210254e-01
   1.5114737e-03   6.1332132e-01
   3.5204537e-03   6.0062947e-01
   6.7677533e-03   6.1069217e-01
   1.1167069e-03   6.2328676e-01
   3.7247368e-03   6.1425085e-01
   5.9289691e-03   5.9698012e-01
  -4.9791799e-03   5.9130162e-01
  -3.1849746e-03   6.1290820e-01
   3.7835554e-03   6.1542046e-01
   1.4091258e-03   5.9810059e-01
   1.6973657e-03   6.0527748e-01
  -5.2460290e-03   6.0183827e-01
   4.6890358e-03   6.0459707e-01
   9.5511289e-03   5.9481037e-01
  -1.1050430e-02   6.1304728e-01
   7.1008483e-03   6.0770423e-01
   4.1901064e-03   6.0681279e-01
   1.4143439e-03   6.1013801e-01
   1.4943138e-02   6.0636812e-01
  -3.4480375e-03   6.0456960e-01
   1.4412644e-03   6.0754397e-01
  -9.8379043e-03   6.1171127e-01
   8.8280438e-03   6.2069699e-01
   1.1438790e-02   6.1551169e-01
   8.2893727e-03   6.1174912e-01
  -1.4518043e-03   5.9142092e-01
   6.1612609e-03   6.2615511e-01
   4.4307067e-03   6.1464599e-01
   3.1030336e-03   6.1365254e-01
  -8.0156313e-03   5.9791231e-01
  -4.9915177e-03   6.0632436e-01
  -7.8503122e-03   6.1055342e-01
   8.7751988e-04   6.0990559e-01
  -9.4422018e-03   6.2031235e-01
   8.4638035e-04   6.2019810e-01
  -1.0994268e-03   5.8664826e-01
  -3.7917641e-03   6.1956830e-01
  -4.3330258e-03   6.0529792e-01
   1.3105790e-03   6.0848528e-01
   1.4505016e-04   6.0108933e-01
   2.1878943e-04   6.0265448e-01
   5.3482017e-03   6.1139225e-01
   2.2620410e-03   6.0446615e-01
  -3.2236165e-03   6.0478645e-01
   8.2052969e-03   6.1031487e-01
  -2.2855133e-03   6.2690305e-01
   3.8654003e-03   5.9594181e-01
   1.5060540e-03   6.0840573e-01
  -6.2787653e-04   5.9680169e-01
   2.9102268e-03   5.9565278e-01
   4.5433927e-03   5.9984916e-01
  -6.3171856e-04   6.1848875e-01
  -7.0411190e-03   6.2759836e-01
   2.6714958e-03   5.9207623e-01
   4.0444596e-03   6.0324152e-01
  -4.8098534e-03   6.0204998e-01
   2.6841847e-03   6.0848969e-01
   1.4224286e-03   5.9819196e-01
   5.4473154e-04   5.9679707e-01
   4.3047589e-03   6.0542978e-01
  -7.0220670e-03   5.9834695e-01
   1.8162069e-03   6.0941219e-01
   4.9674513e-03   5.9634749e-01
  -8.2959253e-03   6.1358997e-01
  -8.7470150e-04   6.0144123e-01
   6.5474879e-03   5.9667836e-01
  -9.0455502e-04   6.0086911e-01
  -1.9401204e-03   6.1190055e-01
  -2.8203606e-03   6.1048000e-01
  -2.8236358e-03   6.0196624e-01
   3.9489416e-03   5.9007265e-01
  -4.6560575e-03   6.1150609e-01
   3.2340545e-03   6.1240314e-01
   4.8036140e-03   6.0347083e-01
   5.2756501e-03   6.1303258e-01
  -4.4647320e-03   5.9890792e-01
  -4.0105661e-03   6.1799353e-01
   4.9950577e-03   6.0530558e-01
  -6.1848538e-05   6.0812502e-01
  -1.1108449e-02   6.1578140e-01
   9.9036219e-04   6.1370914e-01
   1.7607431e-03   5.9841556e-01
  -3.5083472e-03   6.0502735e-01
  -4.4774901e-03   6.0963601e-01
   1.7684911e-03   5.9873133e-01
   3.2761872e-03   6.0497034e-01
   1.0279989e-03   6.0618167e-01
   4.8436433e-03   6.1466310e-01
  -8.7373443e-03   6.1378953e-01
  -1.4091316e-03   5.9677464e-01
  -2.9063240e-03   6.0510858e-01
  -1.0063243e-02   6.0569756e-01
   1.6248215e-03   6.1198316e-01
   6.6575292e-03   6.1400671e-01
  -3.2259898e-04   5.9689770e-01
   6.3054285e-03   6.0258161e-01
  -3.5143090e-03   6.0466832e-01
   9.4202873e-03   5.9100028e-01
  -8.1567156e-03   6.0489064e-01
  -4.0227558e-03   6.1369386e-01
  -6.0148588e-03   6.0743501e-01
   8.8524756e-03   6.2445880e-01
   9.4776969e-03   6.0385799e-01
  -7.7714980e-03   6.1829064e-01
   2.5160931e-03   6.0820770e-01
  -4.0273176e-03   6.2153313e-01
  -1.1196365e-02   6.1067899e-01
  -1.3021651e-03   6.1196261e-01
   4.1026892e-03   5.8809450e-01
   1.3200617e-02   5.9548636e-01
  -9.3555992e-03   5.9881932e-01
  -3.5177854e-03   6.0391642e-01
  -6.3812141e-03   6.0985747e-01
   1.6960215e-03   6.1046516e-01
   6.3657664e-03   5.9998486e-01
   7.1611369e-03   6.1111405e-01
   7.5444714e-03   5.9555435e-01
   1.6694851e-03   6.0901603e-01
  -3.2415115e-04   6.0420404e-01
   5.9701441e-03   5.9804134e-01
  -1.1593828e-03   6.1415278e-01
   6.6561817e-04   5.9968793e-01
  -2.3811781e-03   6.1192084e-01
   6.6565734e-03   6.2103976e-01
   1.0169759e-02   5.7482082e-01
  -1.5814178e-03   6.0771225e-01
  -7.0589819e-04   5.9576767e-01
  -5.0156575e-03   5.9138204e-01
   5.0172303e-03   6.2093981e-01
   5.3025274e-03   6.1383898e-01
   6.0141467e-03   6.1595887e-01
  -4.1195047e-03   6.0888448e-01
  -5.2341368e-03   6.0951451e-01
  -6.0185983e-03   6.1045225e-01
  -1.9424309e-03   6.0848010e-01
  -1.0032989e-03   6.0933231e-01
   8.4092594e-03   6.2282398e-01
   5.4048501e-03   6.1158380e-01
   5.5585003e-04   6.0123842e-01
  -8.3664281e-03   6.1682303e-01
  -1.3017266e-03   6.0873493e-01
   9.5381910e-03   6.1127139e-01
  -1.4199730e-03   6.1055805e-01
  -3.9898875e-03   6.0379436e-01
  -4.5369630e-03   6.0506653e-01
  -3.0973939e-03   6.0010050e-01
   6.4429260e-03   6.0395143e-01
  -3.4839018e-03   5.9917319e-01
  -4.5856856e-03   5.9410710e-01
   3.5167840e-03   6.1359798e-01
  -4.4518101e-03   5.9934730e-01
   1.6411968e-03   5.9418428e-01
   5.1222415e-03   5.9725615e-01
  -5.8721101e-03   5.9170650e-01
   4.4700232e-03   6.0374444e-01
  -9.4191952e-04   6.0383759e-01
   8.5829317e-04   5.9755398e-01
  -7.3261446e-03   5.8945571e-01
   1.1624240e-03   6.1321225e-01
  -7.0083776e-03   5.9511376e-01
  -5.1330314e-03   5.9417290e-01
  -5.0757660e-03   6.0218356e-01
   3.9535351e-03   6.1720863e-01
   2.8874758e-03   6.1210302e-01
  -4.7415099e-03   6.0054373e-01
  -6.3706506e-04   5.8853831e-01
   6.8211027e-03   6.0228606e-01
  -5.4087820e-03   6.0724196e-01
  -1.7253109e-03   5.9887604e-01
  -2.9953215e-03   6.1262107e-01
   3.9105627e-03   5.9309195e-01
   4.2106550e-04   6.0177673e-01
  -1.7311256e-03   6.1063226e-01
  -4.3574827e-03   6.1021712e-01
   1.6359248e-03   6.0782418e-01
  -9.0825952e-04   5.9291487e-01
   2.2058040e-04   6.0404998e-01
   5.8314756e-03   6.0080521e-01
   1.2708976e-02   6.1762171e-01
   1.0942971e-02   6.1629952e-01
  -6.3667040e-03   6.1385854e-01
  -7.0953520e-03   6.1759755e-01
  -1.7522234e-03   6.0024947e-01
  -2.4218887e-03   6.0683231e-01
   3.2318301e-03   6.2096779e-01
  -5.7594779e-03   6.1111296e-01
  -4.0636771e-03   6.0213847e-01
   3.8112235e-03   5.9715165e-01
   1.1648722e-02   6.0398960e-01
  -9.6473563e-03   6.0051691e-01
   3.0633286e-03   5.9987215e-01
  -5.2644228e-03   6.1016506e-01
  -1.0692493e-02   6.1037960e-01
  -1.0689203e-03   6.0118785e-01
   2.6728100e-03   6.0297910e-01
  -3.0884273e-03   6.1952726e-01
   5.1875132e-03   6.0055935e-01
   8.7540656e-04   6.0989490e-01
  -4.9798714e-03   5.9521702e-01
   7.8505168e-05   5.9486054e-01
  -6.1778888e-03   6.0003708e-01
   1.8285066e-03   5.9282300e-01
   5.1937996e-03   6.1319559e-01
   3.0541862e-03   6.0161350e-01
  -1.7908993e-03   5.9909709e-01
   4.0134329e-03   6.0359132e-01
   1.7943739e-04   6.0122104e-01
  -3.8136838e-03   6.0309875e-01
  -2.4040478e-03   6.0043047e-01
   3.4132022e-03   6.1203357e-01
   1.0521801e-02   6.2693005e-01
  -1.7816239e-03   6.0309533e-01
   9.6239224e-03   6.0987409e-01
   9.3981138e-03   5.9673353e-01
  -1.1839425e-03   6.0665132e-01
  -1.2360669e-03   6.1525111e-01
  -1.8529732e-03   6.1185471e-01
  -6.5103991e-03   6.0363616e-01
   4.1435045e-03   5.9282196e-01
   1.4110986e-03   6.0243432e-01
   3.4493329e-03   6.0663062e-01
   8.3947246e-04   6.1291024e-01
  -9.4311433e-04   6.0178494e-01
  -7.0391476e-03   5.9727717e-01
   9.0431750e-03   6.0780579e-01
  -3.0136344e-03   5.9825316e-01
   2.0062726e-03   6.0191179e-01
   1.3583180e-03   6.1918611e-01
  -3.9873239e-03   5.9977723e-01
   6.9194565e-03   6.0427355e-01
  -3.7653557e-04   5.8999366e-01
   8.4351542e-03   6.0170894e-01
  -8.9537233e-04   5.9947753e-01
   1.0529433e-03   6.1182398e-01
   1.2680038e-02   6.0805999e-01
   1.9105298e-03   6.1254718e-01
  -2.8769681e-03   6.1203605e-01
  -7.7512303e-04   6.1553015e-01
   5.2760956e-04   5.8992115e-01
   7.0480388e-04   6.0434044e-01
  -6.7113051e-03   6.0656397e-01
   3.1705283e-03   5.9177688e-01
   2.6518413e-03   6.1445134e-01
   1.6606129e-03   6.1414337e-01
   6.0910451e-03   6.0240286e-01
  -6.4258907e-04   5.9613470e-01
  -2.9921022e-03   6.0487025e-01
  -4.3333515e-03   6.1038296e-01
   2.2369203e-04   6.0528465e-01
  -9.2402349e-03   6.1131200e-01
   2.4600365e-03   6.0726166e-01
   5.5996679e-03   5.9431782e-01
   1.3622167e-03   6.1104925e-01
  -3.5150770e-03   6.1909304e-01
  -8.4049348e-03   6.1055766e-01
   1.0916682e-02   5.9375062e-01
  -1.8920453e-03   6.1271765e-01
   7.5157872e-03   6.1560992e-01
  -2.2898897e-04   5.9797605e-01
  -1.2646540e-04   5.9989389e-01
  -5.4977521e-03   6.1130048e-01
   5.4351476e-03   5.9841094e-01
   3.7171958e-03   6.0218711e-01
  -6.5790970e-03   6.0325161e-01
   2.2623916e-03   6.0681784e-01
   4.8297658e-03   6.2018723e-01
  -9.9374410e-04   6.0435733e-01
  -9.0805544e-04   6.0998752e-01
   7.5651106e-05   6.1095599e-01
  -5.5270436e-05   6.0361681e-01
   7.7190614e-03   5.9214034e-01
  -7.7884481e-03   6.0745398e-01
   1.8650026e-03   6.2197371e-01
   1.7698069e-03   5.9885032e-01
   9.4978219e-03   5.8774553e-01
   3.7611856e-03   6.1636429e-01
   7.2466020e-03   6.1912189e-01
   2.2262343e-03   6.0348474e-01
   5.0758497e-03   6.0270025e-01
  -4.4404965e-03   5.8937532e-01
   5.4591164e-03   6.0637115e-01
   1.3633981e-03   5.9990185e-01
  -5.8442169e-03   6.1456898e-01
  -2.2067755e-03   6.0987404e-01
   8.6941052e-03   5.9443414e-01
   6.8500175e-03   5.9042244e-01
   2.1656119e-03   6.0640943e-01
   3.6759192e-03   5.8907655e-01
  -5.3538448e-03   5.9959927e-01
   8.3373325e-04   5.9950312e-01
   3.9828688e-03   5.8638539e-01
   4.8003374e-03   5.9655428e-01
  -5.8803793e-04   6.0546334e-01
   4.4656512e-04   5.9336871e-01
  -5.1909366e-03   6.0194836e-01
  -4.2878503e-04   6.0544642e-01
  -4.7643525e-03   6.0622439e-01
   5.8270167e-03   6.1595635e-01
   3.6579753e-03   5.9869180e-01
   1.3974460e-04   6.0153771e-01
   3.4856904e-03   6.1560950e-01
  -3.7799345e-03   5.9418509e-01
  -3.2534997e-03   5.9111933e-01
  -6.8049340e-03   6.2020282e-01
  -3.7110125e-03   5.8866509e-01
  -5.7327244e-03   5.9167030e-01
  -1.0463858e-03   6.0804302e-01
  -6.1478047e-04   6.2416006e-01
   2.7171305e-03   6.0047300e-01
   2.4041111e-03   6.1187011e-01
   8.3195640e-03   6.1255699e-01
  -1.1660829e-02   6.1107235e-01
   3.6745046e-04   5.9721329e-01
  -1.1443798e-03   6.0244699e-01
  -1.2097769e-03   6.0618390e-01
  -1.3640432e-03   5.9427807e-01
   2.4136796e-03   5.9734278e-01
  -1.2384834e-03   6.1319188e-01
   6.4611248e-03   6.0237992e-01
  -5.5785734e-03   6.1825621e-01
   5.3049113e-03   6.1320209e-01
   3.4669172e-03   5.9215463e-01
  -4.6989518e-04   6.2193553e-01
   2.5499840e-03   6.0743280e-01
   1.3429353e-02   5.8995970e-01
   2.1644788e-03   5.9702666e-01
  -6.5653032e-04   6.2580486e-01
  -8.6826954e-04   6.1440522e-01
   7.8343080e-03   6.0052794e-01
  -4.8091369e-03   5.8410096e-01
   1.5528064e-03   6.0478797e-01
  -2.3580520e-03   5.9908610e-01
  -6.2343258e-03   5.9685042e-01
   4.7961411e-04   6.0765024e-01
  -2.2761583e-03   6.1065769e-01
  -1.0259984e-02   6.1773028e-01
  -6.8828409e-03   6.0840996e-01
   3.9229471e-03   6.0037233e-01
   1.6769561e-02   6.0297348e-01
  -4.5901224e-04   6.0529794e-01
   3.1043276e-03   5.9621902e-01
   1.0262251e-02   6.0740501e-01
   1.9997671e-03   6.0796957e-01
   8.1893155e-04   6.0803232e-01
   1.8406008e-03   6.1003450e-01
  -2.9021917e-04   6.0797420e-01
   4.3066173e-03   6.0849667e-01
  -1.0017554e-04   6.0996575e-01
   1.5184443e-03   5.8870956e-01
  -2.9289134e-03   6.2177138e-01
   5.8595297e-03   6.0346765e-01
  -5.9472276e-03   6.1905462e-01
   6.3170635e-03   6.1466630e-01
   4.2214698e-03   5.9063667e-01
   6.8536753e-03   5.9681118e-01
  -2.9585562e-03   5.9856580e-01
   2.5039885e-03   6.1245048e-01
  -4.1794007e-03   6.1114876e-01
   7.7730368e-03   6.0049467e-01
   9.2715776e-04   6.2195728e-01
   3.7869917e-03   6.2383402e-01
   8.1152251e-03   5.9696055e-01
  -3.1134828e-03   6.1782957e-01
   5.0149832e-03   6.0569058e-01
  -4.0815090e-04   6.0760615e-01
   3.1566539e-03   6.0759012e-01
   9.0331928e-03   5.9407680e-01
   7.0211930e-03   5.9825967e-01
   4.4395107e-03   6.0902680e-01
   3.5176974e-03   6.1989917e-01
   5.0835507e-03   6.0684383e-01
  -5.1934256e-03   6.0612523e-01
  -3.4603764e-03   6.1147543e-01
  -8.8165416e-03   6.1212076e-01
   1.0266658e-03   6.0047568e-01
  -2.1504184e-03   6.0515028e-01
   1.9230377e-03   6.1239449e-01
  -2.8892329e-06   6.0733091e-01
   2.2676654e-03   5.9693906e-01
   5.4328774e-03   6.1533048e-01
   2.4698984e-03   5.9293118e-01
   4.9611987e-03   6.0429118e-01
   1.0603754e-02   6.1404265e-01
  -4.3943126e-03   6.0787007e-01
   4.9386779e-03   6.1295979e-01
   5.7240062e-03   6.3024121e-01
  -1.4944309e-03   6.0922136e-01
  -1.2575590e-03   6.1046319e-01
   1.1653287e-02   5.9329261e-01
  -2.9327363e-03   6.1082250e-01
   4.5971546e-03   6.0952534e-01
   1.2312695e-02   6.0501476e-01
  -2.5963426e-03   6.1601669e-01
  -5.8010015e-04   6.1222927e-01
  -4.2983401e-03   6.0814980e-01
  -3.1154535e-03   5.9824039e-01
  -4.8450255e-03   6.0399610e-01
   2.7018109e-03   6.0078643e-01
  -4.7348170e-04   5.8331419e-01
  -5.8910736e-03   6.0471334e-01
  -2.4581630e-03   6.0551201e-01
  -3.4628123e-04   5.9337489e-01
  -1.9109297e-03   6.0461809e-01
   2.8597999e-03   6.1147459e-01
  -5.2349549e-03   5.9582515e-01
  -2.9456454e-03   6.0741639e-01
  -2.6022147e-03   6.0326556e-01
  -3.3131603e-03   6.0145385e-01
   6.1540361e-03   6.1177770e-01
   5.8329844e-04   6.1427867e-01
   3.8799868e-03   5.9966439e-01
   3.6620337e-03   5.9491197e-01
  -3.9151605e-04   6.1250015e-01
   1.6114181e-03   5.9233117e-01
   4.6850365e-03   6.1477490e-01
  -1.8664333e-03   6.0778407e-01
   7.0771125e-04   6.0633311e-01
   4.6043869e-03   6.1133368e-01
  -8.9844194e-04   6.0335476e-01
   2.6398415e-03   5.9036821e-01
   6.7169213e-04   6.0495347e-01
   3.3444652e-03   5.9915746e-01
  -4.0393090e-03   6.0292606e-01
  -5.1355771e-03   5.8867642e-01
   3.4514335e-03   6.1777546e-01
  -2.4604088e-03   6.1610580e-01
   6.9654066e-03   6.1901117e-01
  -1.6639623e-03   6.1842323e-01
   2.4120204e-03   6.1224701e-01
  -9.0388379e-03   6.2000697e-01
  -4.5055289e-03   6.0881859e-01
  -1.1678243e-04   5.9895731e-01
   7.1616954e-03   5.9906999e-01
   1.9351732e-03   6.0610223e-01
  -7.5623473e-03   6.1229578e-01
   7.0100018e-04   6.2097547e-01
  -4.7767598e-03   6.0305287e-01
  -6.7454275e-03   6.0849168e-01
  -3.7774325e-03   6.0676374e-01
  -1.3346121e-02   6.0133648e-01
   6.5324641e-03   5.8414362e-01
   7.3393273e-03   6.0530717e-01
   5.2441413e-03   5.9626721e-01
   4.9775843e-03   6.1650796e-01
  -4.3343620e-03   6.0482955e-01
   6.6826876e-03   6.1268321e-01
  -4.8221409e-03   6.0277347e-01
  -1.9343693e-04   6.1458345e-01
   2.7016127e-03   6.2139513e-01
   2.7339883e-03   6.0082365e-01
  -1.4206025e-03   6.1675899e-01
   2.4309680e-03   6.0932917e-01
  -3.5900017e-03   6.0042159e-01
   3.7752132e-03   6.2138392e-01
  -1.0826531e-03   6.0939519e-01
   5.1453962e-03   5.9432328e-01
  -1.8759772e-03   6.1094840e-01
   1.3239814e-03   6.0500842e-01
  -1.9415676e-03   6.0570749e-01
  -2.0231270e-03   6.0935771e-01
   4.0776811e-03   6.0026875e-01
  -7.7083089e-04   5.9134547e-01
  -5.4841244e-04   6.0220181e-01
   8.4721977e-04   6.0668076e-01
   8.8794266e-03   6.0831914e-01
   3.8862625e-03   6.1664277e-01
   2.2549802e-03   6.1298230e-01
  -1.5729015e-03   6.0122910e-01
   2.1621888e-03   6.0691054e-01
   1.0296726e-03   6.2026791e-01
  -8.8757078e-03   6.1098642e-01
   1.8946285e-03   6.0468021e-01
  -5.0112941e-03   6.0275710e-01
   4.8828078e-03   6.1760599e-01
  -8.7930860e-03   6.1940660e-01
  -4.4283156e-03   6.0407555e-01
  -2.7916229e-03   6.0899063e-01
   1.0190174e-02   6.0905889e-01
  -3.6113309e-03   5.9927861e-01
  -4.3834006e-03   6.0402953e-01
  -4.9618771e-03   5.9705079e-01
  -4.7870980e-04   6.0163267e-01
   8.5826271e-03   6.0289073e-01
   1.0184993e-03   6.1160788e-01
   5.0300394e-03   6.2337630e-01
   4.7617613e-03   5.9901857e-01
   5.6535811e-04   5.9764040e-01
   6.2470280e-03   6.0178817e-01
  -3.8566227e-03   5.9670534e-01
   1.6820498e-03   5.9884388e-01
   4.9956458e-03   6.0635584e-01
   4.6972222e-03   6.0644354e-01
   2.1405958e-03   6.1603904e-01
   1.1349138e-04   6.0315308e-01
   2.3586457e-03   5.9994213e-01
  -2.8551072e-03   6.0411772e-01
   5.2205911e-03   6.1570738e-01
   1.5040372e-04   5.9798406e-01
  -6.3611020e-03   6.0101429e-01
  -1.3366592e-04   6.0956527e-01
   3.4361223e-03   6.1941576e-01
   1.6028418e-03   6.0574427e-01
   2.2671088e-03   6.0767840e-01
  -2.6484871e-03   6.0382988e-01
   2.6409041e-03   6.1070313e-01
  -1.6192881e-03   6.1952270e-01
  -4.4085637e-03   6.0929934e-01
   4.6919145e-03   5.9873249e-01
   2.4285057e-03   5.9124925e-01
  -3.7132893e-03   6.1548054e-01
  -7.9431816e-03   6.0034978e-01
  -3.7439630e-04   6.1040159e-01
   2.6525409e-04   6.0592138e-01
   4.4427892e-04   6.0891404e-01
  -4.2442901e-03   5.9874701e-01
   1.5361222e-03   6.1184880e-01
   8.4009657e-03   6.0209235e-01
  -3.5806169e-04   6.0158184e-01
   2.3768451e-03   5.9301188e-01
  -1.2944953e-02   6.1003831e-01
   7.3603908e-03   6.1054968e-01
   4.8296259e-03   6.1630624e-01
  -3.3679149e-03   6.1704153e-01
  -7.5187962e-03   5.9850867e-01
  -7.1507943e-03   6.1308359e-01
   5.3867083e-03   6.1320816e-01
   1.6154323e-03   6.1451361e-01
   5.0817069e-03   6.0747969e-01
  -9.7585185e-03   6.0687289e-01
  -9.6982466e-05   5.8825944e-01
   5.5120265e-03   6.0131121e-01
   2.4878442e-03   6.1631931e-01
  -4.3594080e-03   5.8963933e-01
  -7.4955711e-03   6.0177664e-01
   3.7708180e-03   5.9416125e-01
   8.5525903e-04   6.0184040e-01
  -3.1712882e-03   6.0580446e-01
  -2.8256655e-03   5.9679522e-01
  -3.3750186e-03   6.1799150e-01
   3.9391193e-04   6.0718511e-01
   1.4922596e-03   6.0662235e-01
  -9.1722994e-03   6.0382872e-01
  -1.4563706e-02   6.0666985e-01
   2.8994648e-04   6.3009449e-01
  -8.1479411e-04   6.1968292e-01
  -1.1251232e-03   6.0887059e-01
   1.2521051e-02   6.2440040e-01
   8.9026852e-03   6.0928645e-01
   4.6674156e-03   6.1991569e-01
  -5.6968981e-05   6.0611716e-01
   4.5910704e-03   6.1441779e-01
   4.8356857e-03   6.0644578e-01
  -1.9866108e-03   6.0353769e-01
   3.0782983e-03   6.0424649e-01
  -2.1028771e-03   6.0129736e-01
  -4.2810623e-03   6.2251491e-01
  -2.1794284e-03   6.0334710e-01
  -5.7480775e-03   6.3606887e-01
   2.6291766e-03   6.0577469e-01
   1.3684720e-03   6.1399580e-01
   8.7260611e-03   6.0592310e-01
   6.3466818e-03   6.2440364e-01
  -3.0541857e-03   6.1031147e-01
  -7.2286496e-03   6.0966310e-01
  -4.4306182e-03   5.9920745e-01
  -2.9401857e-03   6.1150219e-01
  -1.8726559e-03   6.0364146e-01
  -1.1237502e-03   5.9211524e-01
   6.9466158e-04   6.0192242e-01
  -4.8635455e-03   5.7997667e-01
   9.9441288e-04   6.0742809e-01
  -1.9545410e-03   5.8683426e-01
   2.3885483e-03   6.0556122e-01
  -1.1862888e-03   6.0175379e-01
   4.5884387e-03   5.8731879e-01
   4.8182849e-03   6.0271920e-01
  -5.4571662e-03   5.9975206e-01
  -2.8337746e-05   6.0490687e-01
   2.4037668e-03   5.9278582e-01
  -2.1008385e-03   5.9546062e-01
  -8.3591166e-04   5.9095491e-01
   8.0870332e-03   6.0899922e-01
  -6.4154714e-03   6.0212294e-01
   1.0341680e-02   6.2159467e-01
   1.3565448e-03   6.1255810e-01
  -7.4053837e-03   6.1479340e-01
   6.9437782e-03   6.0773216e-01
   6.6922470e-03   5.9420914e-01
   1.4769795e-03   5.8669956e-01
  -2.1263541e-03   5.9777407e-01
  -1.5584149e-03   6.0901565e-01
  -4.2436432e-03   6.0845969e-01
  -4.7539152e-03   6.0355200e-01
   7.8825637e-03   6.0069134e-01
  -2.2792230e-03   6.1040360e-01
   1.3057152e-03   6.0887027e-01
  -1.2492099e-02   6.0466016e-01
   7.3807975e-03   5.9755852e-01
  -3.6370795e-03   6.1061135e-01
   1.7675837e-03   6.1180479e-01
   5.6149143e-03   5.9984725e-01
  -2.8331093e-03   6.0473104e-01
  -3.7533473e-03   6.0049288e-01
   1.2862669e-02   6.0273134e-01
  -3.8289187e-03   6.0865331e-01
   1.8508102e-03   6.0598925e-01
  -4.7250567e-03   6.1121094e-01
  -8.3552712e-03   6.1143414e-01
   6.1163533e-04   6.2248496e-01
  -2.2613466e-03   6.1407181e-01
   2.1127787e-03   6.1261411e-01
  -2.8555455e-03   6.1303850e-01
  -8.2089977e-03   6.1261993e-01
  -2.1651730e-03   6.0134136e-01
  -2.2617374e-03   6.1598505e-01
  -2.7885474e-03   6.0522005e-01
   1.3226978e-04   5.9389206e-01
   1.5557571e-03   6.0771495e-01
  -2.7197017e-03   6.0950877e-01
  -8.2378639e-03   5.9740739e-01
  -1.7869980e-04   5.9468755e-01
   7.3039874e-04   6.0715342e-01
  -2.8804929e-03   6.0332773e-01
  -1.0940268e-02   6.0574254e-01
   4.3667760e-03   6.0125259e-01
   1.7706123e-03   6.0976837e-01
  -4.8014061e-03   6.1758255e-01
   2.2187718e-03   5.9256482e-01
   8.3956112e-03   5.9347109e-01
  -3.2922229e-03   6.0341310e-01
   4.8619393e-03   6.0792483e-01
   3.4490261e-03   6.2241799e-01
  -4.1272630e-04   6.1444168e-01
   3.5903505e-03   6.1598626e-01
   5.9721969e-03   5.9797434e-01
   3.6262918e-04   6.0331627e-01
   1.6727031e-03   5.9402112e-01
   1.2759177e-03   5.9883083e-01
  -1.3661334e-03   6.0941184e-01
   5.9103348e-04   5.9993182e-01
  -7.4484173e-03   6.0317047e-01
  -2.8319590e-03   5.9885954e-01
   1.8000066e-03   6.1548827e-01
  -4.1478597e-04   5.9413275e-01
   5.3665107e-04   6.1410080e-01
  -1.3257323e-03   5.9090726e-01
  -3.7418049e-03   6.0701627e-01
  -4.1176810e-03   6.0522470e-01
  -6.1541845e-03   6.0924496e-01
   4.2203350e-03   5.9822490e-01
   9.1483730e-03   5.9557909e-01
   1.2777110e-03   6.0093082e-01
   6.9003452e-03   5.9186340e-01
  -1.3018220e-03   6.0785332e-01
  -2.5739205e-03   6.0980611e-01
  -4.7298306e-03   6.1480878e-01
  -1.4364701e-04   6.0253020e-01
  -1.0398259e-02   5.9792570e-01
  -7.3185958e-03   6.1136816e-01
  -1.9747205e-03   6.2304910e-01
  -1.0566852e-03   6.0638085e-01
  -3.9203987e-03   5.9714542e-01
   5.0929748e-03   6.0975279e-01
  -2.9436755e-03   6.0146196e-01
   4.5964993e-03   6.0464179e-01
   7.9384672e-04   6.0001092e-01
   4.2947184e-03   6.0412718e-01
  -5.3897097e-03   6.0685818e-01
  -1.5162536e-03   6.0964456e-01
  -1.1098670e-02   6.1334960e-01
   1.9452696e-03   6.1235500e-01
  -1.6317647e-03   6.1616064e-01
  -1.9570837e-03   6.0677754e-01
  -2.4461042e-03   6.1721894e-01
   1.3612357e-03   6.1206752e-01
   4.0648142e-04   6.0779046e-01
   5.1315780e-03   6.1446794e-01
   5.6750896e-03   6.1967408e-01
   8.0705332e-03   6.0708547e-01
  -3.9650999e-03   5.9151996e-01
  -7.6117782e-03   5.9788861e-01
   2.4597601e-03   6.1856815e-01
  -4.3791102e-03   6.1031728e-01
  -5.3250026e-03   6.0819428e-01
  -3.0624137e-03   6.0891777e-01
   2.1284802e-03   6.2622552e-01
   1.6317293e-02   6.1282608e-01
   1.1361607e-03   6.0304571e-01
   5.2045137e-03   6.0228199e-01
  -1.4890537e-03   6.0135630e-01
   1.2616259e-03   5.8520329e-01
  -6.4638024e-03   6.0955150e-01
   3.5722872e-03   6.1111095e-01
  -6.2292136e-03   5.9305446e-01
  -9.5798532e-03   6.0025761e-01
  -4.2618177e-03   6.1005175e-01
   8.9888982e-04   6.0656688e-01
  -2.3009057e-03   6.3333478e-01
  -6.2810213e-03   6.0159869e-01
  -3.2849284e-04   6.1054095e-01
   8.8252066e-03   5.9633091e-01
  -2.4683853e-03   5.9223130e-01
   1.4378072e-03   6.0054130e-01
  -4.2916512e-03   6.0374044e-01
  -2.6528766e-04   5.8962034e-01
  -8.4392178e-06   5.9807735e-01
  -5.0827671e-04   5.9686444e-01
   1.2641943e-02   6.0097713e-01
  -3.6482986e-03   5.9244037e-01
   1.8470894e-03   6.1341280e-01
  -5.7576300e-04   5.9944921e-01
   2.3295867e-03   6.1559066e-01
  -6.1510366e-03   6.1167193e-01
  -4.9111595e-03   5.9956795e-01
  -1.4194493e-03   5.9614534e-01
   4.9264901e-03   6.2402873e-01
  -3.3372165e-03   6.0762001e-01
  -4.4970904e-03   6.2276976e-01
  -1.3171252e-02   6.1890255e-01
  -1.3860594e-03   6.0572788e-01
  -6.3597690e-04   6.1232740e-01
  -6.1609083e-03   6.1467717e-01
   6.5591226e-03   6.0691016e-01
  -6.1209139e-03   6.0522158e-01
   7.0958614e-03   6.0610794e-01
   4.4766509e-03   5.9599548e-01
   5.6724950e-03   6.0577097e-01
  -7.7290089e-03   6.1436076e-01
  -5.0910718e-03   6.1254988e-01
  -6.5535592e-03   6.1465698e-01
  -1.3215323e-02   6.0563980e-01
  -6.3413218e-03   6.0409051e-01
  -1.1252394e-03   6.0943204e-01
  -9.4405550e-03   6.1042626e-01
  -1.7060269e-03   6.1293285e-01
  -5.1081089e-04   6.0110651e-01
  -1.0738746e-02   6.0283924e-01
   3.3148760e-03   6.1355633e-01
   3.5560215e-04   6.0760210e-01
   1.1591746e-03   5.9068797e-01
   1.6113160e-03   6.1374799e-01
  -1.7503275e-03   6.1487779e-01
   4.7076298e-03   5.8082136e-01
  -6.7043149e-03   5.9574477e-01
   5.3840176e-03   6.0708718e-01
  -5.1875489e-03   6.0422649e-01
   4.7825645e-03   6.0893249e-01
  -1.4972006e-03   6.1857951e-01
   2.3140763e-03   6.0082974e-01
   5.2646498e-03   6.0982184e-01
  -8.7554846e-03   6.1732637e-01
  -1.9623185e-03   6.2668953e-01
   1.8336698e-03   5.9255421e-01
   8.2650598e-03   5.9046666e-01
  -2.8977485e-03   5.9756529e-01
   2.8697713e-03   6.0776852e-01
  -3.1631024e-03   6.0175329e-01
  -9.4940749e-04   5.9309385e-01
  -1.3074677e-04   6.0538202e-01
  -7.4703779e-04   6.1282685e-01
   7.8751674e-03   6.1017345e-01
  -2.2126891e-03   6.1282600e-01
   5.5550996e-03   5.9564077e-01
  -4.7808259e-03   6.0985639e-01
   7.9559651e-03   6.2218107e-01
   7.4209309e-03   5.9062612e-01
  -5.1775361e-04   6.0718291e-01
   5.4168346e-03   6.2244241e-01
   1.5886341e-04   5.9071417e-01
  -5.2436055e-03   6.0265289e-01
   5.0035599e-03   6.1699492e-01
   1.2808718e-03   6.0971351e-01
  -7.8454077e-04   6.0127852e-01
  -3.0831078e-03   6.0182505e-01
   6.9083646e-03   5.8400297e-01
   4.0750760e-03   6.1216592e-01
   3.1722252e-03   5.9462528e-01
  -7.0335444e-04   6.1625409e-01
   4.8962621e-03   6.0079456e-01
   8.0008496e-03   5.9654115e-01
   3.5940052e-03   6.0885073e-01
   7.5210188e-03   6.0455069e-01
   8.6145097e-03   6.1507599e-01
   7.8660188e-04   6.1691802e-01
   1.1895205e-02   5.9328614e-01
  -1.0795149e-02   6.1445290e-01
   1.6284732e-03   6.1876793e-01
  -2.3004229e-03   5.9844313e-01
   2.1164667e-03   5.9654844e-01
   1.8473776e-04   6.0431147e-01
  -2.1337143e-03   5.9651623e-01
   3.4489408e-03   6.1426021e-01
   1.5755414e-04   5.9513701e-01
  -2.5977718e-03   6.1562058e-01
   1.6683045e-04   5.9917448e-01
   3.1961126e-04   6.1074783e-01
  -2.0936323e-03   6.0311876e-01
   1.1965387e-03   5.8931270e-01
  -1.6756647e-03   5.9898880e-01
  -8.8079656e-04   5.9043543e-01
   7.2872660e-03   6.1616684e-01
   8.8317833e-05   6.0691737e-01
  -4.0878196e-03   5.9824133e-01
   8.3066355e-03   6.2690480e-01
  -2.0728496e-03   5.9437982e-01
  -3.9482784e-03   6.0473423e-01
   9.0237728e-03   6.0295393e-01
   3.6205434e-03   5.9570877e-01
  -1.5003167e-03   6.0439542e-01
  -4.9338647e-03   6.0382159e-01
   7.0211062e-03   5.9837683e-01
   4.6262159e-04   5.9247718e-01
  -6.5380841e-03   5.9496689e-01
   3.9769683e-03   6.1566393e-01
   2.9603091e-03   6.1141571e-01
  -1.4523831e-03   5.9992869e-01
  -1.4260817e-03   6.1669270e-01
  -9.5616035e-04   5.8878851e-01
  -5.7341645e-03   5.9484286e-01
   9.8041675e-04   6.0051052e-01
  -3.2959981e-03   6.1061534e-01
  -1.4973055e-03   6.0232880e-01
  -1.4687865e-03   6.1820682e-01
   3.8392574e-03   6.0438583e-01
   5.0469684e-04   5.9893247e-01
   1.6681802e-03   6.0638499e-01
   5.0618175e-03   6.0604852e-01
   4.3789550e-03   6.0193927e-01
   1.2403386e-03   6.1065037e-01
  -5.7499858e-03   5.9855746e-01
  -2.8407498e-03   6.1886967e-01
   1.0671863e-02   5.8432524e-01
   1.1447155e-03   6.2074219e-01
   7.0454767e-03   6.0760584e-01
   7.0541372e-04   5.9132894e-01
  -8.0865120e-03   5.9000447e-01
  -5.4015255e-03   6.0538444e-01
  -9.5773610e-03   6.1640771e-01
   6.7587120e-04   5.9197910e-01
   1.3093893e-03   6.1118406e-01
  -4.6981850e-04   6.1541215e-01
   1.1731258e-02   6.0200247e-01
   3.8211688e-03   5.8834834e-01
  -3.6537494e-04   5.9470529e-01
   9.1110882e-03   6.0915049e-01
  -6.2170968e-03   5.9492581e-01
   5.1852855e-03   5.8585267e-01
   3.7069339e-03   6.0139064e-01
   1.1110499e-02   5.9823674e-01
  -2.2450649e-05   6.1034874e-01
  -1.7925483e-03   6.0695643e-01
  -2.2188912e-03   6.1305688e-01
   6.3227434e-04   6.0012627e-01
   2.4513733e-03   6.0035916e-01
  -6.3454119e-03   6.0208360e-01
  -6.7017238e-03   6.1505660e-01
   2.6624104e-03   6.0952400e-01
   1.2753746e-02   6.0543036e-01
   4.1686089e-03   5.9547037e-01
   1.8083406e-03   6.1447532e-01
  -1.6812544e-03   6.0765517e-01
   6.2847125e-04   5.9916333e-01
  -4.0885755e-04   6.1084507e-01
  -1.8857011e-02   5.9660738e-01
  -1.3506437e-03   6.1274052e-01
   8.9183744e-04   6.0341299e-01
  -1.5468155e-03   6.0035936e-01
  -8.0157896e-03   5.9615843e-01
   1.5843191e-03   6.0462520e-01
   3.1477782e-03   6.1573253e-01
  -5.3114324e-03   5.8525778e-01
   1.1729009e-02   6.0249276e-01
  -7.3693414e-05   5.9968335e-01
   2.4043055e-04   6.0766217e-01
   1.1663783e-02   6.1066475e-01
  -5.8333461e-03   6.0577988e-01
   5.3555573e-03   6.1579258e-01
   5.0415175e-03   6.0893500e-01
   7.2688396e-03   5.9906039e-01
  -8.8291423e-04   6.0942240e-01
  -1.4324148e-03   6.0087848e-01
  -8.1757795e-03   6.0469098e-01
   6.7708630e-03   5.9465999e-01
  -6.8282742e-04   6.0387032e-01
   2.7307848e-03   6.1447180e-01
  -2.1582281e-03   6.0176441e-01
  -4.4599520e-03   6.0598523e-01
  -3.0987681e-05   6.0484584e-01
  -6.7866820e-03   5.9713327e-01
   1.7205577e-03   5.9735192e-01
   4.2559521e-03   6.1109974e-01
   9.7747123e-03   6.0191626e-01
   3.1641553e-03   5.9997329e-01
  -3.0734712e-03   6.0036765e-01
   4.5158773e-03   6.1422626e-01
   1.8151740e-03   6.0780249e-01
  -2.8707730e-03   5.9743198e-01
  -2.9742378e-03   6.0202217e-01
   1.5504745e-03   6.0226447e-01
   1.1108176e-03   5.9992353e-01
  -3.2562952e-04   5.8129102e-01
   8.6580550e-03   6.0063058e-01
   9.6092193e-03   6.0597331e-01
   4.2537746e-03   6.1115110e-01
  -2.8210521e-03   6.0797938e-01
   1.5827532e-03   6.0928434e-01
   4.1687745e-04   5.9374729e-01
  -1.2217602e-02   5.9448351e-01
   5.8986693e-03   6.1177891e-01
   2.5536766e-03   6.0411693e-01
  -5.4980973e-03   6.1060416e-01
   5.3140765e-04   5.9698080e-01
  -4.1369598e-03   6.0060749e-01
  -4.8829265e-03   6.0611191e-01
   2.0595880e-03   6.0683683e-01
  -5.2356277e-03   6.0856981e-01
  -1.8848690e-04   6.1358954e-01
   2.5239468e-03   6.0143387e-01
   1.5156557e-03   5.9685836e-01
   1.0069010e-03   6.1013033e-01
  -2.1371205e-03   5.8954963e-01
  -4.8024629e-03   6.0853206e-01
  -1.0809453e-02   5.9720206e-01
   3.0507376e-03   6.0523446e-01
   6.4165661e-03   5.9116815e-01
   2.7929935e-03   6.1180037e-01
   1.8411670e-03   5.9807905e-01
   9.1183210e-05   6.1734912e-01
   3.0285434e-03   5.9663169e-01
   2.3632028e-03   6.1600924e-01
   8.9776182e-03   6.0949306e-01
  -5.3741366e-03   5.9745793e-01
   4.8011146e-03   6.1356193e-01
   7.3550940e-04   5.9424618e-01
  -7.5231512e-03   6.2080720e-01
  -3.3660850e-03   6.0516392e-01
  -1.3740411e-03   6.1722897e-01
   1.4736982e-03   5.9939587e-01
   4.5044243e-04   6.1866686e-01
   6.5649652e-03   6.1568837e-01
  -6.1786721e-03   6.0865845e-01
   6.3202182e-03   6.0744884e-01
   2.1876563e-03   6.0738767e-01
  -2.8789325e-03   6.0536694e-01
   8.1491635e-03   6.1580056e-01
   8.6962149e-04   5.9733594e-01
   2.7854506e-03   6.1049323e-01
  -2.9020570e-03   6.0533753e-01
   4.1723806e-03   6.0887221e-01
  -2.6012188e-03   5.9240284e-01
  -1.2892712e-02   6.1797158e-01
   4.6689981e-03   5.9425391e-01
  -1.4255969e-03   5.9311044e-01
  -7.9882310e-03   6.1599570e-01
   3.0401701e-03   6.0921166e-01
   2.4544898e-04   6.1243603e-01
   6.4793385e-03   6.2545161e-01
  -2.8188341e-03   5.9650953e-01
  -5.3153532e-03   6.0622316e-01
  -3.7358673e-03   6.1474248e-01
   1.1172164e-03   6.1989838e-01
  -7.2772981e-03   6.0693683e-01
   8.6045287e-03   6.0605672e-01
   4.3693324e-03   6.0276351e-01
   6.7865332e-03   6.0324812e-01
  -8.3451570e-03   5.9320066e-01
  -5.4525674e-03   5.9987386e-01
  -3.7230923e-03   6.0602210e-01
   4.9764602e-03   6.1000522e-01
  -1.2895177e-03   6.1848167e-01
   3.3278502e-03   6.0436254e-01
  -1.6083417e-02   5.9709125e-01
   7.0010889e-04   6.0700244e-01
   4.3990354e-03   6.0461867e-01
  -2.7729047e-05   6.0276478e-01
  -6.8543648e-03   6.0103595e-01
   2.7733320e-04   6.0362685e-01
  -7.8712993e-03   6.0284136e-01
   3.2424558e-03   6.0015916e-01
   2.5473639e-03   6.1600154e-01
   1.0290725e-02   5.9340725e-01
   3.2883137e-04   6.0429969e-01
  -3.8407069e-03   6.0409096e-01
   7.5926113e-04   5.9781998e-01
  -1.7565595e-03   6.1110313e-01
   4.3630003e-03   6.1607070e-01
  -6.2549102e-03   5.9777235e-01
  -2.1156472e-03   6.2435871e-01
   3.1896991e-03   6.0066216e-01
  -1.0613548e-03   5.9687067e-01
  -7.1196719e-03   5.9167206e-01
   5.1864407e-03   6.0361124e-01
   1.1508578e-02   5.9970472e-01
   4.1423490e-03   6.0587963e-01
  -6.9016885e-03   6.1463149e-01
  -4.6645507e-03   6.0653122e-01
  -7.5851342e-04   5.9690222e-01
   1.7099855e-03   6.0203511e-01
   4.1671975e-03   6.1599677e-01
  -1.4805620e-02   6.1549259e-01
  -9.4131493e-04   6.1105536e-01
  -9.6339590e-03   5.9659267e-01
   1.1996493e-03   6.0711865e-01
  -1.0968962e-02   6.0570275e-01
  -7.1026093e-03   6.1816751e-01
  -9.9060831e-05   6.0690507e-01
   1.4758886e-03   6.0077148e-01
  -4.4150635e-03   6.1247881e-01
   2.7348830e-03   6.0591893e-01
   6.9479243e-03   6.0231509e-01
  -5.6189832e-03   6.1511154e-01
   2.5908429e-03   6.2364207e-01
  -2.0857167e-03   6.0047668e-01
   8.0169509e-03   6.0736172e-01
   1.3705441e-03   6.1264250e-01
  -3.8533778e-03   6.0547712e-01
   1.0318931e-02   6.0112679e-01
   1.4967333e-03   5.9637971e-01
  -3.1751880e-03   6.1831244e-01
  -3.4186191e-03   6.1559795e-01
  -1.0445308e-03   6.0894309e-01
  -1.2455895e-03   6.1592175e-01
   1.7320516e-02   5.9475613e-01
   1.8258918e-03   6.1356420e-01
   4.9042776e-03   6.0541615e-01
   1.0815096e-02   5.9543075e-01
  -2.9243625e-03   6.1141052e-01
   4.6898567e-03   6.1717603e-01
  -4.6108796e-03   5.9571982e-01
  -5.1490676e-03   6.0091868e-01
   4.7648458e-03   6.1643368e-01
  -8.9049471e-03   6.1008916e-01
  -1.5177677e-03   5.9077965e-01
   1.4008796e-03   5.9035091e-01
  -9.5263837e-04   6.2044015e-01
   1.4497268e-03   6.1346654e-01
  -1.3181880e-03   6.0631308e-01
  -2.7058105e-03   6.1089117e-01
  -3.3759763e-03   5.9480588e-01
  -8.3343690e-03   5.8485945e-01
  -3.6947954e-03   6.0236031e-01
   2.5109688e-03   6.0819368e-01
   5.2599153e-03   6.0233703e-01
  -2.7560538e-03   6.2049559e-01
  -4.7729595e-03   6.0938432e-01
   5.5707492e-03   6.0929350e-01
   5.9348338e-04   6.0638447e-01
  -2.3939874e-03   6.1290743e-01
  -5.1049739e-03   6.1023687e-01
  -1.6969524e-03   6.2194555e-01
   1.0280679e-02   6.1132894e-01
   2.5778007e-03   6.0508787e-01
  -1.0017151e-03   6.1710162e-01
   7.1501761e-03   5.9859342e-01
   5.2492325e-03   5.9267676e-01
   7.2639944e-03   6.1889219e-01
  -5.8769969e-03   5.9862675e-01
  -2.9812980e-03   6.1310935e-01
   7.4841513e-04   6.1524239e-01
   9.1774583e-04   6.0342555e-01
   3.2460677e-03   6.1033096e-01
   1.8555812e-03   6.0333129e-01
  -1.5265524e-03   6.2369481e-01
  -4.3167260e-03   6.0578729e-01
  -1.3427231e-02   6.1059008e-01
  -1.5785003e-03   6.1709120e-01
  -2.3818140e-03   5.9535956e-01
   6.8384979e-04   6.0104546e-01
   1.1074426e-02   6.0060198e-01
   2.0225344e-03   6.0879729e-01
   6.0548122e-04   6.1708738e-01
   3.0905044e-03   6.0790286e-01
   4.0618332e-03   5.8796310e-01
   2.1936135e-03   5.9721487e-01
  -3.0372253e-03   6.0153847e-01
   3.3733966e-03   6.1207926e-01
   1.5411840e-03   6.1286913e-01
  -3.3478729e-03   6.1084934e-01
  -1.3639138e-06   6.0029352e-01
   2.9326777e-04   6.1203040e-01
   6.3089773e-03   6.0291134e-01
   7.2759436e-03   5.9956093e-01
   1.7166732e-03   5.9850803e-01
   9.4146800e-03   6.0770892e-01
   2.6798397e-03   6.0758024e-01
  -1.0704840e-02   6.0318270e-01
   2.2892654e-03   5.8891784e-01
  -7.8125568e-03   5.9523240e-01
   1.9613127e-04   6.2671556e-01
   1.4807105e-03   6.0216977e-01
   2.8329612e-03   6.0770762e-01
   3.0757444e-03   6.0660520e-01
  -3.6613544e-03   6.0694733e-01
  -1.2897414e-03   5.9574189e-01
  -6.0290666e-04   6.2343255e-01
   1.1057444e-02   6.0250816e-01
  -8.9607029e-03   5.9414735e-01
   6.9042433e-03   6.0740074e-01
  -4.7070219e-03   6.2315248e-01
   4.9431628e-03   6.1586324e-01
  -6.3160892e-03   6.1906643e-01
   7.8475824e-04   6.0019936e-01
  -1.0382873e-03   6.0191922e-01
  -3.1073720e-03   5.9684402e-01
   1.2952584e-02   6.0077287e-01
   3.7527522e-04   5.9994285e-01
  -1.3077183e-03   6.0306752e-01
  -9.0585260e-04   6.0547341e-01
   1.0269794e-02   6.0595148e-01
  -5.2393824e-03   6.0174416e-01
   7.5173650e-03   6.1193861e-01
   4.3100903e-04   6.1983084e-01
  -5.6201101e-03   6.1327706e-01
  -6.0372895e-03   5.9691690e-01
  -9.9010169e-03   6.0442476e-01
   3.3946168e-03   6.0797272e-01
   2.3512909e-03   6.0387410e-01
   4.7404013e-03   6.0894302e-01
   1.8556724e-04   6.1277671e-01
  -5.4452549e-03   6.0493795e-01
  -7.3525920e-04   5.9340953e-01
   6.0750256e-03   6.1082088e-01
   1.7042484e-03   6.2439080e-01
   1.4654524e-03   5.9245857e-01
  -5.6725234e-03   6.0234702e-01
   7.6553847e-03   6.1147976e-01
   1.3978321e-03   6.1499464e-01
   4.3998823e-03   6.0177615e-01
   3.7148260e-03   6.0902189e-01
  -3.7317708e-03   6.1087351e-01
  -2.6167839e-03   5.8427308e-01
   9.1572989e-04   5.9833806e-01
  -3.9893427e-03   6.0857458e-01
   7.8236895e-04   5.9805550e-01
   1.9632454e-03   6.1495408e-01
   3.6161522e-03   6.0146024e-01
   1.9297301e-03   6.2115378e-01
  -9.1489113e-03   6.0596225e-01
  -8.0216278e-03   6.0177911e-01
   2.8469002e-04   6.1054080e-01
  -6.2401192e-05   5.9598786e-01
   2.6542245e-03   6.1496784e-01
  -5.4375906e-03   6.0447471e-01
   6.7151327e-04   6.0808837e-01
   5.7869801e-03   6.1659205e-01
   2.6719734e-03   5.8977502e-01
  -2.3807779e-04   5.9124252e-01
   1.7985920e-03   5.9724979e-01
  -3.1165316e-03   6.1050422e-01
   1.5036767e-03   6.0605707e-01
  -4.6401985e-03   6.0520358e-01
   3.4036542e-03   6.1643574e-01
  -9.3037621e-04   6.1329791e-01
   3.8712907e-03   6.0261268e-01
  -2.2536944e-03   5.9969004e-01
   2.5460167e-03   6.0920574e-01
  -7.1745048e-03   6.1816353e-01
  -2.3376413e-03   6.1764621e-01
  -4.4133523e-03   6.0830524e-01
   7.7935403e-03   6.0958656e-01
  -5.0498684e-03   5.9579127e-01
   5.0354570e-03   5.9971857e-01
   5.7201492e-03   6.0369666e-01
   8.6773105e-03   6.1934097e-01
   1.0773559e-03   6.1291927e-01
   1.1640711e-02   6.1333136e-01
   6.8914203e-03   6.0042128e-01
   1.0880168e-03   5.9887264e-01
  -1.0656813e-02   6.1721792e-01
  -1.3247989e-03   5.9355552e-01
  -2.6970675e-03   6.0995872e-01
  -3.8417467e-03   6.1392207e-01
   2.0896325e-03   6.0110175e-01
   3.6243817e-03   6.0775199e-01
  -1.0765873e-02   6.1540628e-01
   1.3482786e-03   5.9012573e-01
   8.9907761e-03   5.9354932e-01
   1.7467433e-03   6.0472347e-01
   3.2389689e-03   6.0249132e-01
   3.3678160e-03   5.9927492e-01
   1.9247788e-03   6.0574943e-01
   6.2088496e-03   6.1603304e-01
   1.7051228e-02   6.0541781e-01
  -1.4739201e-04   6.2505164e-01
  -2.1005650e-03   6.1181845e-01
  -4.1138573e-04   5.9658739e-01
  -3.5397565e-03   5.9533198e-01
   1.0862376e-04   5.9548162e-01
  -9.7025245e-03   6.1628554e-01
  -2.3332216e-03   6.1937725e-01
  -5.5041203e-04   5.9294948e-01
  -9.5823433e-04   6.0072965e-01
  -5.4391884e-03   6.0221318e-01
  -1.2322712e-03   6.0217382e-01
  -4.4890566e-03   6.0604423e-01
   9.4761740e-04   5.9598114e-01
   7.5854317e-03   6.0553324e-01
  -8.0835888e-03   6.1970632e-01
  -1.5209922e-03   6.0307636e-01
   2.5388664e-03   6.0538099e-01
   2.1664257e-03   6.1530321e-01
   1.9494555e-03   6.0096026e-01
  -5.3502258e-03   5.9090557e-01
  -4.5862412e-03   5.9414108e-01
   5.0920694e-03   6.1079695e-01
  -9.2090125e-03   6.0759346e-01
  -4.4525382e-03   6.2220994e-01
   2.8579016e-03   5.9702429e-01
  -1.9527155e-03   6.1833441e-01
   1.3688152e-03   6.0000853e-01
  -4.1201430e-03   6.1444396e-01
   2.4029494e-03   6.1922176e-01
   2.1191803e-03   6.1300519e-01
   8.0208450e-03   6.1194554e-01
   7.3621827e-04   6.0734408e-01
  -2.7093353e-03   6.0408612e-01
  -4.4442914e-03   6.0815348e-01
  -2.9361033e-03   5.9672962e-01
   6.0814835e-03   6.0039065e-01
  -4.2301613e-03   5.9754814e-01
   2.3461318e-03   6.1448397e-01
  -1.1339541e-03   5.9396623e-01
  -1.5463881e-03   5.8999262e-01
   1.5362978e-03   5.8535052e-01
   7.0344429e-03   6.1372578e-01
   4.3778412e-03   6.1351289e-01
   9.7518593e-04   6.0565184e-01
  -1.3521097e-02   5.9033407e-01
  -1.1095529e-03   6.1690472e-01
   4.2921595e-03   5.9765615e-01
   2.5918938e-03   5.9762643e-01
  -2.9366612e-03   5.9325708e-01
   8.4271359e-03   6.0523107e-01
  -4.6692447e-04   5.9936367e-01
  -3.7341611e-03   6.0849833e-01
  -7.1793010e-03   6.0354577e-01
  -1.3964505e-02   6.1566310e-01
   1.2622737e-02   5.9299820e-01
  -8.9611329e-03   5.9725431e-01
   2.9144310e-03   6.0849427e-01
   2.3650273e-03   5.9721181e-01
   4.6255168e-03   6.2027697e-01
  -5.3169487e-03   6.0275902e-01
  -2.7813885e-03   6.0409394e-01
   3.2455079e-03   5.9674640e-01
   3.8785492e-03   6.0480085e-01
   3.4351614e-03   6.1757444e-01
   5.9857779e-03   6.0389215e-01
  -7.8432348e-03   6.2053382e-01
   3.5655758e-03   6.1003021e-01
  -5.7834347e-03   6.0839230e-01
  -5.0292053e-04   6.0041094e-01
  -4.6504166e-03   5.9484709e-01
  -5.0156156e-03   6.0476621e-01
   1.8854545e-03   6.1511840e-01
   5.5050339e-03   6.1064776e-01
  -4.9004352e-04   5.8783838e-01
   3.8498827e-03   6.0943358e-01
   4.0720047e-03   6.1091356e-01
  -4.1788234e-03   5.9552507e-01
   5.8615543e-03   6.0450005e-01
  -1.2291352e-03   6.0616009e-01
  -6.2284429e-03   6.0174726e-01
  -1.6365797e-03   5.9260119e-01
   2.9213186e-03   6.1296185e-01
  -4.4110345e-04   5.8226225e-01
   3.2361652e-03   5.9532888e-01
   3.4716648e-04   5.9951474e-01
   7.7207981e-03   6.0458187e-01
   1.7411495e-04   5.9450725e-01
  -7.0690245e-03   6.0830706e-01
   3.5456503e-03   6.0917144e-01
  -2.6906611e-03   6.0533806e-01
  -5.2438880e-03   6.1464948e-01
  -3.3073024e-03   6.1059457e-01
   6.4088766e-03   6.1298651e-01
  -8.9719756e-03   6.0308712e-01
   1.5517523e-03   5.9761791e-01
  -2.3241065e-03   6.2475271e-01
   2.1188907e-03   6.1509963e-01
  -7.4910918e-03   6.1470471e-01
  -1.2639152e-02   6.0746466e-01
  -8.1542814e-03   6.0525010e-01
   9.5659919e-03   6.1178194e-01
   3.3423723e-04   6.0469890e-01
   4.3811765e-03   5.9361704e-01
   3.7914427e-03   5.9983762e-01
  -1.5725446e-02   6.0716056e-01
  -2.1148478e-03   5.9016740e-01
  -4.0651371e-03   5.9591054e-01
  -7.4977169e-03   6.2382914e-01
  -9.3985600e-03   5.9410072e-01
   7.8595226e-04   5.9945727e-01
  -1.1630629e-03   6.0888867e-01
  -7.8674195e-03   5.8731284e-01
  -8.0108872e-03   6.0896910e-01
   6.8472863e-04   6.1480192e-01
   8.9788750e-03   6.0499702e-01
  -3.3397022e-03   6.1220564e-01
  -4.5136515e-03   6.0109987e-01
   7.5047935e-03   6.1025424e-01
   7.1594776e-03   5.8840326e-01
  -2.1705574e-04   5.8617621e-01
  -1.7652705e-04   6.0762584e-01
   4.0180075e-04   6.0403984e-01
   2.6692862e-03   5.9283159e-01
   5.6638858e-04   6.0396267e-01
   1.3469689e-03   5.8700782e-01
   5.0843576e-03   6.0182394e-01
   7.4654541e-03   6.0545629e-01
  -1.1158164e-02   6.0740331e-01
   9.4135120e-03   5.9693587e-01
   9.3829879e-04   6.1655635e-01
   6.5321258e-03   6.1305881e-01
  -5.4693822e-03   6.0916507e-01
   3.5021253e-03   5.9765970e-01
   3.8805481e-03   5.8222396e-01
  -6.2395045e-03   6.1355291e-01
  -9.0208660e-03   6.0487263e-01
   6.2290916e-03   6.0139094e-01
  -9.5604065e-04   6.1031424e-01
  -3.0590099e-03   5.8305469e-01
  -8.4880195e-03   6.0803636e-01
  -3.9238777e-03   5.9772997e-01
   3.2519293e-03   6.1595759e-01
   5.2909974e-03   6.2501945e-01
  -4.2884880e-03   6.0482023e-01
   4.7343768e-03   6.0284831e-01
   2.9731636e-03   5.9961204e-01
  -8.1452913e-03   6.0868708e-01
   1.7737561e-03   6.0289346e-01
  -3.5626964e-04   6.0206217e-01
   6.0708312e-03   6.0881879e-01
  -2.7161972e-03   6.0881093e-01
  -2.2156615e-03   5.9809817e-01
   2.3940936e-04   5.9648663e-01
  -3.5416479e-04   6.1191826e-01
  -2.3681645e-03   5.9629036e-01
   5.0201179e-03   6.0999476e-01
   2.4715370e-04   6.0504528e-01
   8.7789360e-03   6.1015294e-01
   6.2471806e-04   6.0438014e-01
   1.1135362e-02   6.1297364e-01
  -4.4987888e-04   6.1550395e-01
  -9.7742367e-03   6.1382754e-01
   4.3067602e-03   6.0676786e-01
   8.6209497e-03   6.1026911e-01
  -1.2011235e-03   6.0269154e-01
  -3.3848234e-03   5.9210875e-01
  -2.3734779e-03   6.1081690e-01
   9.3869644e-04   6.1455150e-01
  -1.0940048e-02   6.0782985e-01
   4.8826035e-03   6.1757033e-01
   2.7231537e-03   6.0068408e-01
   3.1342076e-03   5.9311881e-01
   2.5526539e-03   6.1008399e-01
  -5.5389596e-03   6.0670212e-01
  -6.1116748e-03   5.9601349e-01
   6.3036434e-03   6.1017976e-01
  -4.4059999e-04   6.0822619e-01
  -2.7728750e-03   6.2769623e-01
   1.3187899e-03   5.9764283e-01
  -3.2369615e-03   6.2815892e-01
   2.3839465e-03   6.2320134e-01
  -4.3116768e-03   6.1202991e-01
   2.8552039e-03   6.0155803e-01
  -1.5696833e-03   6.1927925e-01
  -4.5323520e-03   6.0371784e-01
   2.8267697e-03   5.9780131e-01
  -2.5754094e-03   6.0321911e-01
   3.3689540e-03   6.0248664e-01
  -9.4181165e-04   5.9650953e-01
  -3.0717069e-03   6.0208907e-01
   6.5346906e-03   6.0274274e-01
   7.5570968e-04   6.1666835e-01
  -4.1509465e-03   6.0652060e-01
   2.8679915e-03   5.8591797e-01
   2.3139897e-03   6.0697383e-01
   9.7119035e-03   6.0499478e-01
  -6.2601105e-03   6.0632082e-01
   2.5751888e-03   6.0402157e-01
  -2.3159362e-03   6.0947404e-01
   6.9708089e-03   6.1622178e-01
  -7.5288274e-04   6.0402953e-01
   1.0763014e-03   6.0905424e-01
  -6.4973303e-04   5.9392327e-01
   5.8838020e-03   6.0869809e-01
  -6.1865018e-03   6.0235994e-01
   8.4463135e-03   5.9586419e-01
  -2.4322174e-04   5.9715364e-01
  -7.7741140e-04   6.0690681e-01
  -5.7020563e-03   6.1354694e-01
   5.3960083e-03   6.0998196e-01
   1.1626545e-03   6.1191150e-01
   7.1131054e-03   5.9910562e-01
   3.1454459e-03   6.0175923e-01
  -9.5415977e-03   5.9720814e-01
  -5.4348789e-03   6.1254266e-01
  -1.9681878e-02   6.0808304e-01
   2.7713846e-03   6.0913640e-01
  -2.3031052e-03   5.9801933e-01
   8.1803567e-04   6.0795672e-01
   1.1143241e-02   6.2017762e-01
   8.2782177e-04   5.9207231e-01
   1.3804527e-02   5.9884994e-01
  -8.3729741e-04   6.0302289e-01
   7.8367199e-04   6.0628500e-01
  -9.8018484e-04   6.0402007e-01
   6.3237987e-03   6.1618436e-01
   2.8471996e-03   6.0491581e-01
   7.5237922e-03   6.0087050e-01
  -4.3004171e-03   6.0983568e-01
   1.4458308e-02   6.0722911e-01
  -1.3729070e-03   6.1224777e-01
   1.2774524e-02   6.0203168e-01
  -3.4369727e-03   6.0304876e-01
  -5.2538580e-03   6.0634891e-01
  -1.8195671e-03   5.9795044e-01
  -3.5475410e-03   6.1818114e-01
  -7.8765539e-03   5.8998037e-01
   5.2938824e-03   6.0878430e-01
   3.1681347e-03   6.0608789e-01
   3.9544434e-03   6.1149124e-01
  -2.5825608e-03   6.0614961e-01
   1.1658671e-02   6.0406078e-01
  -2.3180413e-03   6.0131583e-01
  -8.2333850e-04   5.9503251e-01
  -4.1778937e-03   5.8662763e-01
  -3.1483494e-03   5.9994654e-01
  -1.5375659e-04   6.0569113e-01
   2.1939181e-03   5.9232366e-01
   4.4249227e-03   6.0747332e-01
  -4.4730746e-03   5.9570271e-01
   4.9719454e-03   6.1093227e-01
  -1.8443324e-03   5.9691790e-01
  -7.9820408e-03   5.9720567e-01
  -3.0431364e-03   6.1078690e-01
   3.8187858e-03   6.1354339e-01
   1.1198325e-02   6.0256665e-01
   5.6084521e-04   6.0285981e-01
   1.9984154e-03   5.9695813e-01
  -7.8880805e-03   5.9387689e-01
   2.6945429e-03   6.1549177e-01
  -4.7621878e-03   5.9909032e-01
   2.1963881e-03   6.1403784e-01
   6.1820190e-03   5.9697837e-01
  -4.4744773e-04   6.1048940e-01
  -1.0284196e-04   6.1077988e-01
  -5.2493177e-03   6.1409933e-01
  -2.3726092e-03   5.9813118e-01
   1.3145023e-03   5.9378877e-01
  -4.9817882e-03   6.1391381e-01
   2.4807938e-03   6.1341507e-01
   5.8723865e-03   5.9896145e-01
   2.3953608e-03   6.0278720e-01
  -6.0109857e-03   5.9724009e-01
   1.2071454e-03   6.0393340e-01
   2.0011201e-03   6.0268258e-01
  -3.5968686e-03   5.9849939e-01
  -9.6046900e-04   6.1051414e-01
   6.3555672e-03   6.0946555e-01
  -1.9595345e-04   6.0915296e-01
   5.6097513e-04   6.1463517e-01
   7.8109674e-03   6.1724858e-01
   6.0698815e-04   6.1368269e-01
  -2.6418359e-03   5.9422244e-01
   5.0215690e-03   6.1707143e-01
  -1.2123676e-02   6.0084649e-01
   8.7881108e-03   6.1108320e-01
  -2.9919969e-03   6.0777679e-01
   2.2876236e-04   6.1861531e-01
  -1.4733683e-03   6.0039813e-01
   6.0891911e-03   6.1384307e-01
   1.1504837e-02   6.1069190e-01
  -5.9703228e-03   6.0813019e-01
  -1.2958069e-03   6.0888258e-01
  -5.6460268e-03   5.8992535e-01
  -7.3293154e-03   5.9853412e-01
   1.5995226e-03   6.1236598e-01
   3.0971910e-03   6.0194629e-01
   1.3581446e-02   6.0852270e-01
  -2.6987899e-03   6.0292084e-01
  -6.2431936e-03   6.0673399e-01
   1.8236088e-03   6.1132421e-01
  -6.3504054e-03   6.0190697e-01
  -5.3724066e-03   6.2157521e-01
  -3.8968599e-03   6.2282157e-01
   8.2904761e-03   6.2043226e-01
   1.8103152e-03   5.9989273e-01
  -6.8620468e-03   6.0981579e-01
  -5.0023518e-03   6.3326251e-01
  -1.2886665e-04   6.1403838e-01
   3.8436941e-03   5.9447117e-01
   9.0155848e-05   5.9590344e-01
  -7.6674670e-03   6.0348683e-01
  -8.5688001e-04   6.0125270e-01
   6.9519868e-03   5.9942211e-01
  -1.8132527e-03   6.0417959e-01
  -4.7510851e-03   6.1306573e-01
   4.4560746e-03   6.0934061e-01
  -1.5347531e-03   6.2364387e-01
   8.0903449e-03   5.9481522e-01
   1.3328908e-03   6.0453458e-01
  -7.5047248e-03   6.0290779e-01
  -2.9659560e-03   6.1004138e-01
   5.6681009e-03   6.1030415e-01
   8.2089020e-03   5.9590309e-01
   7.1131742e-03   5.9958131e-01
  -6.2119127e-03   5.9536198e-01
   1.1231364e-03   5.7747915e-01
  -2.4912731e-03   6.0002719e-01
   3.2215614e-03   6.1123832e-01
   5.1481165e-03   6.0274493e-01
   6.1283095e-03   6.0453539e-01
   4.6329479e-03   6.0325355e-01
  -2.6439936e-03   5.9569622e-01
  -8.5180656e-04   6.1488915e-01
  -5.0795885e-03   6.0516459e-01
   2.9307754e-03   5.9687102e-01
   6.7227997e-03   6.2290094e-01
  -8.0021636e-03   5.9238132e-01
  -4.6875149e-03   6.0850247e-01
   1.1384344e-03   6.1168253e-01
  -5.8504387e-03   5.9394527e-01
   5.7122386e-03   5.9881688e-01
  -8.4909679e-03   5.9995581e-01
  -7.4307632e-03   6.1031713e-01
   2.1191708e-03   6.1263633e-01
   3.6130411e-03   6.0497532e-01
   2.1052491e-03   5.9238988e-01
   2.2187161e-03   6.1226835e-01
   6.0661798e-04   6.0245295e-01
  -7.0685707e-05   6.1069091e-01
  -9.7124872e-03   5.9823187e-01
   2.2218009e-03   6.1070616e-01
   8.1754524e-04   5.9391296e-01
   3.4288057e-03   5.9985353e-01
   2.9945902e-03   6.1617327e-01
   7.6024645e-03   5.9950515e-01
  -2.0087954e-03   5.9734964e-01
  -7.8442850e-03   6.1000732e-01
  -1.2194807e-02   5.9228920e-01
  -5.7705667e-03   6.0910448e-01
   4.5046320e-03   5.9708464e-01
   4.2129787e-03   6.0841726e-01
   7.9404824e-04   6.1489408e-01
   2.5949606e-03   6.0987723e-01
   4.1354831e-03   6.0908112e-01
   4.5571844e-03   6.2050959e-01
   3.1354241e-04   6.1917096e-01
  -1.4514798e-03   6.0720101e-01
   1.9292160e-03   6.0801742e-01
   5.8328721e-03   5.9974912e-01
  -2.2808069e-03   6.0618198e-01
  -4.2858627e-03   6.0374073e-01
  -3.4216652e-03   6.0314655e-01
   8.1798892e-04   5.9729076e-01
   5.1685574e-03   5.9287354e-01
   2.1744871e-03   6.1186448e-01
   2.6714204e-04   6.0950370e-01
   1.6414317e-03   6.0441200e-01
   2.9615506e-03   6.0899193e-01
   1.4571467e-02   5.9009387e-01
   1.0054278e-02   6.0668773e-01
   9.0304276e-03   5.9841341e-01
  -1.0783645e-02   6.0426233e-01
  -9.1502305e-04   5.9827127e-01
   3.2592992e-03   5.9135277e-01
   4.8587316e-03   6.0901351e-01
  -2.1473454e-03   5.9519840e-01
   1.5720734e-03   5.9292139e-01
   5.1852979e-03   5.9824475e-01
  -3.2790809e-03   5.9628736e-01
  -8.3925455e-03   5.9449228e-01
   4.8373806e-03   6.0543282e-01
  -5.8051469e-03   6.1058617e-01
   6.7805607e-03   6.0599876e-01
   7.6396056e-03   6.2003251e-01
   5.0251333e-03   6.1124247e-01
  -4.8660439e-03   6.0554641e-01
   6.0211383e-03   5.9319718e-01
   3.2833147e-03   6.0614789e-01
   9.8673390e-03   6.1909681e-01
   1.4089683e-02   6.0291469e-01
  -6.5134452e-04   5.9364851e-01
  -3.9057672e-03   6.0565866e-01
  -9.6936461e-03   5.9557608e-01
  -3.6653938e-03   6.2042998e-01
   5.7657663e-03   5.9802336e-01
  -9.2970998e-04   5.9234630e-01
   6.2324460e-03   6.0836091e-01
  -7.5082725e-03   6.1625296e-01
   3.8391153e-04   6.1272613e-01
   1.5417245e-03   6.2353525e-01
   5.0526824e-03   6.1453581e-01
  -3.8200513e-03   6.0751237e-01
  -3.6741409e-03   5.9506430e-01
  -6.5398521e-04   6.0816971e-01
  -2.7360117e-03   5.9597959e-01
   6.4700590e-06   6.1394269e-01
  -1.4117263e-03   5.9269794e-01
   3.2431989e-03   6.0713296e-01
   4.4025027e-03   6.0968799e-01
  -6.5565090e-03   6.0206288e-01
  -4.7575725e-03   6.1360292e-01
  -1.5172640e-03   6.0709571e-01
  -3.2856671e-03   5.9508766e-01
   2.8477547e-03   6.0707512e-01
   3.9658232e-03   6.1125971e-01
  -4.2828322e-03   6.0864602e-01
  -5.2490733e-03   6.1211999e-01
  -9.7498535e-03   6.1083260e-01
   3.1267580e-03   6.0002484e-01
   8.1810716e-03   6.1146390e-01
   5.1299514e-04   5.8847414e-01
   7.3744070e-03   5.9812206e-01
  -4.8738148e-03   5.9769555e-01
   5.9539679e-03   5.9734665e-01
   1.7557252e-03   6.0484628e-01
   3.5144933e-03   6.0441960e-01
  -4.2143941e-03   6.1263896e-01
   4.7675475e-03   5.9592524e-01
   4.1093266e-05   6.0328176e-01
  -7.9549864e-03   6.0351065e-01
  -4.4819542e-03   6.1705750e-01
   2.8104079e-03   5.9774403e-01
  -6.9633465e-03   6.1717501e-01
   6.5779720e-03   6.0800548e-01
  -2.2127669e-03   5.9017249e-01
  -7.3617350e-03   6.1100322e-01
  -2.4230509e-03   5.9531546e-01
  -4.0708854e-03   6.2078483e-01
  -1.3491256e-02   5.9753611e-01
  -9.8204859e-04   6.0980664e-01
   7.7761418e-04   5.9924055e-01
  -6.7715465e-03   6.0886529e-01
  -3.2521840e-03   5.9098986e-01
  -9.1929426e-03   6.0999444e-01
  -6.7396356e-05   6.1548622e-01
  -4.9599853e-03   6.1767587e-01
   6.9532733e-03   5.9894819e-01
  -4.4620248e-03   6.0939793e-01
   1.1550048e-03   5.9997731e-01
   4.8205225e-03   6.2158425e-01
   1.4374434e-02   6.0711267e-01
  -2.0195722e-03   6.0612329e-01
  -1.0165235e-03   6.0468025e-01
  -3.1555743e-03   6.0164951e-01
   8.2005375e-04   6.0036235e-01
   2.8493467e-03   6.0516752e-01
   2.6340716e-04   6.0107137e-01
   1.4369306e-02   6.0619522e-01
   8.1414565e-04   6.1292337e-01
  -3.5300566e-03   5.9684280e-01
  -1.1214677e-03   6.0234699e-01
   1.1725781e-03   6.0125900e-01
   8.1126741e-04   6.1311369e-01
  -2.7704784e-03   6.1231279e-01
   1.7023253e-03   5.9781844e-01
  -3.1802856e-03   6.0497361e-01
  -1.2345050e-02   6.1851337e-01
   5.1919752e-04   6.1020858e-01
   4.8308116e-03   6.1600329e-01
   2.7144431e-03   6.0490145e-01
   1.8721093e-03   6.2025154e-01
  -1.3474891e-03   5.8751751e-01
   2.2638871e-04   6.1929961e-01
   4.9491370e-03   6.0421390e-01
   2.9742442e-03   6.0458956e-01
  -2.7709522e-03   6.1458041e-01
   8.9629493e-03   6.0499106e-01
  -9.8885563e-03   5.8414473e-01
  -1.2245076e-02   5.9347896e-01
  -5.6165464e-04   6.0607384e-01
  -4.7544361e-03   6.0538624e-01
   5.5855660e-03   6.1873436e-01
   2.7334577e-03   6.1046682e-01
  -1.7733966e-03   6.1118611e-01
  -4.1895696e-03   6.0705874e-01
  -3.2902128e-03   5.9289045e-01
   7.9819735e-04   6.2070894e-01
   3.1299192e-03   6.0808001e-01
  -6.6013202e-03   6.1148685e-01
  -1.9776019e-03   6.0190302e-01
   1.2085286e-03   5.9544612e-01
   2.7977885e-03   6.0865961e-01
   2.3389334e-03   6.1379942e-01
  -1.0460985e-02   6.0926939e-01
   1.1086430e-03   6.0151728e-01
  -9.4239084e-04   5.9870562e-01
   4.0455156e-03   6.0764861e-01
  -4.1163875e-03   6.2185997e-01
   1.5357900e-03   6.1109953e-01
  -4.8285749e-03   6.0662508e-01
   6.0125608e-03   6.0564683e-01
   1.3797898e-04   6.1657891e-01
   2.7096390e-04   5.9767894e-01
   5.6049419e-03   6.0125891e-01
  -7.5845317e-03   6.0718425e-01
  -9.5477393e-03   5.9721664e-01
   6.3982775e-03   6.1351454e-01
  -6.5547816e-03   6.0779042e-01
  -3.6367982e-03   6.1501555e-01
   1.1318495e-02   6.0058247e-01
  -6.6939871e-03   6.0660699e-01
  -1.0011878e-03   6.1579471e-01
   2.9989720e-03   6.0981037e-01
   3.5571161e-04   6.1712200e-01
   1.3544198e-03   6.1293928e-01
  -1.2096010e-02   6.1285299e-01
  -4.8951929e-04   6.0067060e-01
   1.7863676e-03   6.1963519e-01
  -3.8035493e-03   6.0694733e-01
  -1.4063427e-03   6.0600586e-01
  -5.0485993e-03   6.0632445e-01
  -3.4886507e-03   6.0282689e-01
   6.7659965e-03   6.0157045e-01
   1.9961462e-04   5.9683728e-01
   2.8231187e-03   5.8775518e-01
   1.4551959e-03   6.0593315e-01
  -4.0244680e-04   5.9834071e-01
   2.9017437e-03   6.0048725e-01
  -1.0384743e-02   5.9988505e-01
   9.9991484e-04   6.1884967e-01
  -4.3607066e-03   6.1401742e-01
   9.6294375e-04   6.1526904e-01
   5.3284711e-03   5.9154836e-01
   6.6216995e-03   6.0390234e-01
  -4.0703513e-03   6.1441985e-01
  -1.6397117e-03   6.1718751e-01
   1.6534419e-03   5.9932877e-01
  -1.3729001e-03   6.3682201e-01
  -2.6959860e-03   6.0574382e-01
  -3.6372066e-03   6.1522708e-01
  -3.5042218e-03   6.1520949e-01
  -3.3618935e-03   6.0286397e-01
   2.1334135e-04   6.0197901e-01
  -5.0695224e-04   6.1383731e-01
   5.4455406e-04   5.9814112e-01
  -6.7664248e-03   5.9844628e-01
  -1.0829426e-03   5.9164092e-01
   2.5909211e-03   6.1239397e-01
  -5.1273580e-03   6.0089545e-01
   1.2219987e-02   6.0323997e-01
  -2.6774264e-03   5.8729176e-01
   2.4373203e-03   6.0688592e-01
   6.5812575e-03   5.9576333e-01
  -2.2164386e-03   6.0538368e-01
  -5.8066068e-04   5.9919769e-01
  -5.3699047e-03   5.9689024e-01
   1.4262180e-02   6.0268599e-01
  -5.8462143e-04   6.1075211e-01
   2.3389886e-03   5.9653920e-01
   7.2335035e-06   6.2053765e-01
  -5.6200934e-03   6.1137421e-01
  -1.0128808e-02   6.1841981e-01
   5.0070890e-04   6.0687209e-01
  -2.2262201e-03   6.0891456e-01
   1.1683556e-04   5.9783818e-01
   8.1673031e-03   6.0757126e-01
  -5.5733113e-03   6.2059055e-01
   4.5896912e-03   5.9405502e-01
   6.9218282e-03   6.0733638e-01
   3.0051155e-03   5.9857199e-01
  -1.2013551e-02   5.9844761e-01
  -1.2028953e-03   6.1769110e-01
   5.5494545e-03   5.9406406e-01
  -1.5342173e-04   6.1773241e-01
  -5.6725318e-03   6.1272671e-01
  -5.8038213e-03   6.1171587e-01
   4.3073984e-03   5.9528275e-01
   6.1697273e-03   6.1993836e-01
   2.4087259e-03   6.1630003e-01
  -5.9052051e-03   6.1502895e-01
  -2.2495052e-03   5.9943961e-01
   8.8218804e-03   6.2146446e-01
  -3.4319096e-03   6.0273814e-01
  -2.1047977e-03   6.2744956e-01
   5.5358678e-03   6.2986855e-01
   6.7669769e-05   6.0110124e-01
  -3.7997344e-03   6.1613972e-01
  -2.0112201e-03   6.1403801e-01
  -7.1745004e-03   5.9116210e-01
  -1.5623077e-03   6.1980845e-01
  -2.7990296e-03   6.0771884e-01
  -3.7542759e-03   6.0069098e-01
   5.8857426e-03   5.9073159e-01
  -2.9564991e-04   6.1007717e-01
  -8.7133038e-03   6.0526784e-01
   1.5941694e-03   6.0716824e-01
   7.4208587e-03   6.1917097e-01
   5.9801582e-03   6.1627003e-01
  -3.8595377e-03   5.9799209e-01
   4.5852034e-03   6.0733351e-01
  -2.7725435e-03   6.1183516e-01
   3.0808266e-03   6.0447661e-01
  -3.5159702e-04   6.1171553e-01
  -4.0181786e-03   5.9029467e-01
   4.0023582e-03   5.9325572e-01
  -4.7615834e-03   6.0132685e-01
  -3.5335194e-03   5.8746562e-01
  -3.8599547e-03   6.1716169e-01
  -9.6858599e-04   5.8914829e-01
  -8.0736484e-03   6.0249690e-01
  -1.3064031e-03   5.9085615e-01
  -4.2953346e-03   6.1613400e-01
   4.8789277e-03   6.0888304e-01
   1.5404550e-03   6.1458639e-01
   2.7352209e-03   5.9866863e-01
  -5.3129481e-04   5.9772610e-01
  -3.8307647e-03   6.0395012e-01
   3.5606898e-03   6.1148225e-01
  -6.0109232e-03   6.0622170e-01
  -1.8549984e-03   6.2749994e-01
   3.2971379e-03   6.1110572e-01
   1.3901279e-03   6.0765695e-01
  -3.0871265e-03   6.1085934e-01
   2.2285200e-03   5.9583979e-01
  -4.4389106e-04   5.9884010e-01
  -3.3085375e-03   6.1080708e-01
  -4.5420619e-03   6.0881760e-01
   4.5552976e-03   5.8897996e-01
   3.9214130e-05   6.0649457e-01
   2.6249174e-03   6.0764491e-01
   1.0807859e-02   6.0995620e-01
   6.8972230e-03   6.0820172e-01
  -1.2826960e-03   5.8779118e-01
   1.0247483e-02   6.0875790e-01
   8.8323954e-04   5.9882513e-01
  -2.5612148e-03   6.1175438e-01
   1.7818523e-02   6.2275329e-01
  -4.3495034e-03   5.8713326e-01
  -3.3614291e-03   6.0786174e-01
   2.6297559e-03   6.2762161e-01
   2.2624054e-03   6.0959736e-01
   5.7973166e-03   6.0391597e-01
  -3.6933226e-03   6.2363027e-01
  -8.2319836e-03   6.0174980e-01
   5.0134690e-04   6.0981768e-01
   4.3835209e-03   5.8058947e-01
  -5.7890488e-04   5.9104892e-01
  -1.6654252e-03   6.0240699e-01
  -5.5523831e-03   6.2544038e-01
   5.8030658e-03   6.0995163e-01
   8.6954406e-03   5.9401684e-01
   3.2929601e-03   6.1044987e-01
   2.2131253e-03   6.0488083e-01
   7.0904939e-03   5.9649730e-01
  -6.6092763e-03   6.2085539e-01
  -4.5247281e-03   5.9593709e-01
  -2.9644602e-03   6.0577142e-01
   1.4271624e-03   6.0327408e-01
   1.4736688e-03   6.2799210e-01
   5.0137524e-03   6.0756160e-01
  -4.9912639e-03   6.0864643e-01
   4.3127660e-03   6.0491028e-01
  -1.4896520e-03   6.2201461e-01
  -4.4941943e-03   6.0319074e-01
  -8.3623811e-03   6.0831840e-01
  -2.7935202e-03   6.1983716e-01
  -1.8577519e-03   5.9888550e-01
  -7.6413993e-03   6.0146424e-01
   3.8678078e-03   6.0620141e-01
   3.2297171e-04   5.8752982e-01
   5.2351517e-03   5.8533997e-01
   8.1444103e-03   6.0364108e-01
  -2.8556004e-03   5.9727565e-01
   8.4022569e-04   6.0373690e-01
   3.9867175e-03   6.0364473e-01
  -6.5421286e-03   6.1063449e-01
   4.8188138e-04   6.0741605e-01
  -5.8743432e-03   5.9555174e-01
  -1.3840684e-04   5.8942794e-01
  -3.7689375e-03   6.0350210e-01
   8.1338744e-03   6.0760529e-01
  -1.1692816e-03   6.1003179e-01
   1.0464090e-03   6.1585015e-01
   3.2395029e-03   5.9803009e-01
   3.1517314e-03   6.1614276e-01
   2.4919857e-03   6.1907280e-01
   7.3754604e-03   6.0967903e-01
   6.7472612e-03   6.0963360e-01
  -5.0902320e-04   6.0566524e-01
  -7.2276445e-03   6.0928687e-01
  -5.3637350e-03   6.1416709e-01
   5.8441395e-03   6.0407944e-01
  -3.5274215e-03   5.9627332e-01
   7.7171987e-03   6.0412250e-01
  -1.3230776e-03   6.0437401e-01
  -3.2661243e-03   6.0372040e-01
   4.2126516e-03   6.1104815e-01
   5.8567339e-03   6.1327958e-01
  -8.2778247e-04   6.0731176e-01
  -6.0618225e-03   5.9676795e-01
   5.7262827e-03   6.1078206e-01
   1.0297101e-02   6.0673189e-01
   5.4735291e-03   6.0849260e-01
   1.3185443e-02   5.9353550e-01
  -5.2433341e-04   6.1329242e-01
  -3.5090829e-03   5.8399961e-01
   1.0724822e-03   5.9782997e-01
  -1.6390703e-03   6.0850158e-01
   2.6328482e-03   6.0293443e-01
  -7.8745757e-04   6.0343440e-01
  -1.2792345e-03   5.8886513e-01
  -6.3067742e-03   6.0275397e-01
   4.0587057e-03   6.1615468e-01
   1.2210822e-02   6.1298381e-01
   6.4040028e-04   6.0918673e-01
   4.3187092e-03   6.1497664e-01
  -1.6345446e-03   6.1638083e-01
   1.5091791e-03   6.0031173e-01
   7.5772813e-03   6.1105238e-01
   2.4614923e-03   6.1009078e-01
   2.2820369e-03   6.0755222e-01
  -7.0353985e-03   6.0468062e-01
   1.8917728e-03   6.0599189e-01
  -2.7125013e-03   6.0576992e-01
   1.2222096e-03   6.0621723e-01
   1.9144054e-03   6.0498844e-01
  -7.0586415e-04   6.1130714e-01
  -6.3053229e-03   6.0489673e-01
  -4.0003069e-03   6.1237093e-01
  -2.9930175e-03   6.1188609e-01
   3.2627777e-03   5.9545080e-01
  -2.8158608e-04   6.2170525e-01
  -4.5693772e-03   6.0279130e-01
  -1.4691102e-03   6.1495386e-01
  -9.4942711e-03   6.0189707e-01
  -1.4498281e-03   6.0494190e-01
  -3.0659670e-03   5.9472912e-01
  -6.7072101e-04   6.1242966e-01
   2.6556981e-03   6.0074940e-01
  -8.3331168e-03   5.9314899e-01
  -2.2962034e-03   5.9290176e-01
  -2.5002809e-04   6.1156362e-01
   1.2048716e-04   6.1675213e-01
  -3.1335033e-03   6.0935590e-01
   7.4441727e-04   6.1159878e-01
  -9.7173909e-03   6.2383701e-01
   2.3378988e-04   5.9948291e-01
   3.9584135e-03   6.1795124e-01
  -2.8724359e-04   6.0403718e-01
  -5.0406326e-03   6.0379241e-01
  -1.6427081e-03   5.8625904e-01
  -4.4347662e-03   6.1649685e-01
  -2.2314077e-03   5.9221439e-01
   8.6348724e-03   6.1795540e-01
   1.9059249e-03   5.9782177e-01
   9.9006096e-04   6.0431099e-01
  -4.1850249e-03   6.2095034e-01
   9.1538004e-03   5.9561076e-01
   1.2691419e-03   6.0678435e-01
   4.3808920e-03   6.1007207e-01
  -5.3559578e-03   6.1167445e-01
   2.0008105e-03   5.9447707e-01
   3.6738226e-04   5.9652445e-01
  -1.6451339e-03   6.0046353e-01
   5.6858679e-03   6.0882739e-01
  -6.2272685e-06   5.8051976e-01
  -1.1696075e-03   5.9489378e-01
   5.6347207e-03   6.1050420e-01
   5.2764366e-03   6.0408622e-01
  -4.4176023e-06   6.1975772e-01
   2.9825961e-03   6.1558262e-01
   6.0874375e-03   5.9963420e-01
  -3.2129694e-04   6.2003162e-01
   2.4928401e-03   6.0740020e-01
  -4.8145109e-03   6.0669616e-01
  -4.4641350e-03   6.0343022e-01
  -1.0009642e-02   6.0378705e-01
  -4.5127346e-03   6.0517498e-01
   3.2706188e-04   6.0133211e-01
   7.1931387e-03   6.0633919e-01
  -4.4646103e-03   6.0421090e-01
   2.7956196e-03   6.1651774e-01
   1.8515939e-04   6.1575969e-01
  -5.0109199e-03   5.9856161e-01
   1.0961671e-03   5.9520231e-01
  -1.7479546e-04   6.1725024e-01
  -3.9668422e-03   6.1726580e-01
   1.7236381e-03   5.9904399e-01
  -4.9403541e-03   6.1669382e-01
   2.8231119e-03   6.1147817e-01
   3.7379151e-03   6.0257087e-01
  -2.9220623e-03   6.0070737e-01
   2.5990114e-04   6.0859667e-01
  -2.5987549e-03   6.1006819e-01
   5.1376728e-04   6.0947623e-01
  -1.3050775e-02   6.0117953e-01
  -3.9320743e-03   6.2156734e-01
  -1.4250796e-03   6.0753601e-01
  -2.3025942e-03   6.1514099e-01
   8.8033437e-03   6.1924531e-01
   3.3690049e-03   5.9284610e-01
  -2.5976547e-03   6.1305042e-01
   3.4413938e-04   6.0796507e-01
   5.7165287e-03   5.9424257e-01
  -4.0693060e-03   6.0429730e-01
  -1.9284166e-03   5.9847934e-01
   1.6748969e-03   6.0896175e-01
  -7.6125746e-03   5.8874262e-01
   3.1475115e-03   6.2386284e-01
   5.6676025e-03   6.0125310e-01
   5.7241341e-03   6.0636063e-01
   9.5379083e-04   6.0768790e-01
  -1.5245172e-03   6.1417766e-01
   6.7776128e-03   6.1307861e-01
   2.8852305e-04   5.9919694e-01
   3.5569799e-03   5.9749427e-01
   3.7072405e-03   6.1139679e-01
  -5.3604181e-03   6.0439570e-01
   2.1870067e-03   6.0467882e-01
   3.2512603e-03   6.0230641e-01
  -4.6918718e-03   5.9628123e-01
  -3.3614550e-03   5.9538898e-01
  -3.5542250e-03   6.1440773e-01
   2.5687705e-03   6.0872258e-01
  -3.0593206e-03   6.0175415e-01
  -5.0638864e-03   6.1300256e-01
  -1.0102974e-02   6.1078804e-01
   2.9143417e-03   6.0605125e-01
   6.0563873e-03   6.1051067e-01
  -1.2444179e-03   5.9345033e-01
   1.6821310e-03   5.9840287e-01
  -1.4096981e-03   6.0729780e-01
   3.7132981e-03   6.0077601e-01
  -1.1054913e-02   6.3014793e-01
  -1.6206641e-03   6.0744275e-01
   4.4196339e-03   5.9565375e-01
   3.8322743e-03   5.9994915e-01
  -2.3418500e-03   5.9178424e-01
   6.4873010e-03   6.0508814e-01
  -2.1711284e-03   6.1445231e-01
   1.6209571e-03   6.0992955e-01
   1.2550492e-04   6.0098549e-01
  -5.9041292e-03   6.1968081e-01
   5.5324459e-03   6.0818898e-01
   2.9439972e-03   6.0167402e-01
   2.1809039e-03   6.1428744e-01
  -4.2353671e-04   6.1035139e-01
  -8.7769395e-03   6.0604915e-01
   4.3787116e-04   5.9707952e-01
   2.7337069e-03   6.0494031e-01
  -5.0577398e-03   6.1805244e-01
   8.7137311e-03   6.0079154e-01
   3.6726521e-03   6.0364485e-01
   8.5567913e-03   6.2407632e-01
  -8.1010962e-03   6.0109650e-01
   5.6508846e-04   6.2076276e-01
  -3.8262962e-03   6.0901510e-01
   1.1069394e-02   6.0802247e-01
   1.9851843e-03   6.0895855e-01
   4.7092780e-04   6.0963945e-01
  -8.5980457e-03   6.0857637e-01
  -2.7470801e-03   5.9361127e-01
  -6.8181442e-03   6.0911921e-01
  -4.7276250e-03   6.1070355e-01
  -1.9264143e-03   6.0692023e-01
  -7.3898071e-03   6.0499315e-01
   3.4099888e-03   6.0198233e-01
   7.9405711e-03   5.9449662e-01
   1.0665581e-02   6.0732498e-01
  -3.8881584e-03   6.1545237e-01
  -1.0225921e-02   6.3028996e-01
   1.0033844e-02   6.1067639e-01
   1.5089732e-03   6.0972838e-01
   1.2058760e-02   5.8837443e-01
   8.1958996e-03   6.0796863e-01
  -6.4943500e-04   6.0671498e-01
   2.3714823e-03   6.2975872e-01
  -2.2772164e-03   6.0043056e-01
  -5.7359800e-04   6.1361886e-01
   9.1352559e-03   5.9266227e-01
   7.4940572e-03   6.0455011e-01
  -3.3573857e-03   6.2117856e-01
  -5.9203268e-03   6.1692878e-01
   5.6773609e-03   5.9798472e-01
   4.1422169e-03   6.0984677e-01
  -3.3535687e-03   6.0523854e-01
   2.0239861e-04   6.2225748e-01
   7.4876341e-03   6.2181248e-01
  -5.2213461e-03   5.9957243e-01
   5.9206779e-03   5.9598981e-01
  -1.6327947e-03   5.9819589e-01
   1.4497109e-03   6.1903586e-01
  -7.1544617e-03   6.1415773e-01
  -9.8956002e-04   6.1469317e-01
  -2.8202247e-03   5.8166184e-01
  -2.4349660e-03   5.9910558e-01
   1.2646406e-02   6.0194348e-01
  -1.4476037e-03   6.0434781e-01
  -6.2067383e-03   6.0143553e-01
   9.3922342e-04   6.0290200e-01
  -4.1067302e-03   6.0434971e-01
   2.3995200e-03   5.9789449e-01
  -1.0096053e-03   6.0663092e-01
  -8.1995347e-03   5.9782966e-01
  -4.6912787e-03   6.0842754e-01
  -2.6011872e-03   6.1432019e-01
   1.4301937e-03   6.0549570e-01
  -8.0630002e-03   6.1179588e-01
   6.6078020e-04   6.1288934e-01
  -7.6051866e-03   6.1162219e-01
  -3.8760826e-03   6.1338960e-01
  -6.8362177e-04   6.0596143e-01
  -3.3502120e-03   6.0357195e-01
  -6.2260108e-03   6.0575402e-01
   1.9084092e-03   6.1350963e-01
  -1.9202312e-03   6.0117374e-01
   2.1527144e-03   6.0919283e-01
   1.1293813e-03   6.2279074e-01
   1.0410162e-02   6.0192336e-01
   1.4704146e-02   6.0893200e-01
  -7.2733055e-03   6.0333877e-01
   1.9100511e-04   6.1312006e-01
   4.1007651e-03   5.9986648e-01
  -3.8948251e-03   5.9936964e-01
   8.3819741e-04   6.0500232e-01
  -5.2022717e-03   6.2936461e-01
   5.1650603e-03   6.0124084e-01
  -5.2446980e-03   6.1303678e-01
  -6.0892549e-03   6.0129438e-01
   2.8603153e-03   6.0836945e-01
  -6.1150067e-03   6.0800243e-01
  -9.0340846e-03   5.9139319e-01
   7.2353351e-03   5.9816727e-01
  -4.1637693e-03   5.9568491e-01
   3.8489006e-03   6.0400990e-01
   3.8703031e-03   6.1295817e-01
   3.6065855e-03   6.0783878e-01
   1.3553581e-03   5.9078709e-01
   5.6414219e-04   6.0694142e-01
   3.3163062e-03   6.0299211e-01
   4.4908030e-03   6.0146785e-01
  -1.1278069e-02   5.9559608e-01
   1.0126322e-02   6.2049302e-01
   8.3798009e-03   6.0727871e-01
   3.4530129e-03   6.0380369e-01
  -1.7703763e-04   6.0715762e-01
   7.4050576e-03   6.1817109e-01
   4.2495702e-03   5.9660823e-01
   2.0946863e-03   6.0909198e-01
  -1.6502133e-03   5.9645104e-01
  -4.3138948e-03   6.0895061e-01
   6.9810173e-03   6.0450074e-01
  -1.3360121e-03   6.1161521e-01
  -6.7653085e-03   6.0404973e-01
   9.0754029e-03   5.9533204e-01
  -7.4666601e-03   6.0655665e-01
  -1.4790425e-02   5.9016409e-01
   7.7359982e-04   6.0417278e-01
  -5.6984276e-04   6.0073242e-01
  -4.6832271e-03   6.1071107e-01
   5.8778063e-04   6.0722635e-01
  -1.7812643e-03   5.9931615e-01
  -3.4406411e-03   6.1153058e-01
  -7.9434597e-03   6.0024320e-01
   5.3868330e-03   6.1211707e-01
  -4.8116559e-03   6.0507054e-01
  -1.3809041e-03   6.1214926e-01
  -4.5655030e-03   6.0062405e-01
   6.7203376e-03   6.1529326e-01
   4.4533149e-03   6.0257173e-01
   8.5704155e-04   6.1323275e-01
   8.3843351e-03   6.0839265e-01
   1.1544689e-03   6.1212538e-01
   1.5228263e-03   6.3656150e-01
  -1.9966272e-04   6.0959805e-01
  -7.3948406e-03   6.0550810e-01
   7.5696607e-04   5.9455005e-01
  -2.4905841e-03   5.9895818e-01
   7.3986411e-04   6.0492759e-01
  -8.3531047e-05   6.1749345e-01
  -5.3056097e-03   6.1129686e-01
   7.5055750e-03   6.0043863e-01
  -1.1552044e-03   6.0757549e-01
  -1.0383615e-02   6.0368070e-01
   2.4900971e-03   6.1094157e-01
  -8.6629875e-03   6.0038081e-01
   1.4870930e-03   6.0576378e-01
  -3.6399550e-03   6.0151809e-01
  -3.6254238e-03   6.1117375e-01
  -2.8350137e-03   6.0875213e-01
  -4.7213870e-03   6.0816036e-01
  -1.2548013e-02   5.9520722e-01
   5.4874529e-03   6.0398746e-01
  -5.6235164e-03   6.1087882e-01
  -4.0691417e-03   5.9636702e-01
   5.9719107e-03   6.1772817e-01
   7.7053609e-03   5.9586297e-01
   1.2491881e-02   6.0475783e-01
  -1.8609977e-03   6.1413375e-01
  -9.9809725e-04   6.0751772e-01
  -4.9804321e-03   6.0504462e-01
  -3.0477322e-03   6.1230046e-01
  -1.6763283e-03   5.9908162e-01
   5.7234725e-03   6.1513960e-01
   5.9168668e-04   6.0747321e-01
   4.3346295e-03   6.0272561e-01
  -2.7628697e-03   6.2028423e-01
   4.5839074e-03   5.9400023e-01
   4.5130103e-03   6.0560022e-01
   5.2537141e-03   5.9420522e-01
   6.0681320e-03   6.1945207e-01
   6.5085355e-04   6.1095451e-01
   6.9902169e-04   6.1006655e-01
  -2.2367807e-03   6.0383385e-01
   5.6471178e-04   5.9713599e-01
   2.0815930e-03   6.0108031e-01
  -2.2609451e-03   6.1205017e-01
  -4.4233981e-03   6.0138734e-01
  -4.9371907e-03   6.0578697e-01
  -3.6870404e-03   6.1269580e-01
  -1.3347676e-03   5.9527799e-01
  -3.0412974e-03   6.1660894e-01
   1.8246575e-03   5.9695937e-01
   2.7574530e-03   5.8785745e-01
   3.6000887e-04   6.1553449e-01
   4.4227732e-03   6.0564150e-01
  -2.4598785e-03   6.0624326e-01
   1.1404211e-02   5.9400351e-01
   9.4564105e-04   6.1420626e-01
  -1.8653144e-03   5.9532173e-01
   7.9484968e-03   5.8062829e-01
   2.5294465e-03   5.8022324e-01
   3.0049237e-03   6.0598934e-01
  -2.6644843e-03   6.0604319e-01
   7.3349224e-03   5.9543824e-01
  -6.6738752e-03   5.9382535e-01
   4.4726468e-03   6.0142116e-01
   2.4564769e-04   6.0314826e-01
   5.7883069e-03   5.9617364e-01
   6.3000871e-03   6.0120475e-01
  -7.4307238e-03   5.9997551e-01
   2.1271521e-03   5.8726242e-01
  -1.5811123e-03   5.9357954e-01
   2.7382464e-04   6.0558302e-01
  -6.3995883e-03   6.0013100e-01
   9.5659533e-03   6.1218447e-01
   3.3325388e-04   6.0283217e-01
  -2.0834160e-03   6.1826497e-01
  -5.5741270e-04   6.0987145e-01
  -2.7518704e-03   6.0341651e-01
   1.5625013e-03   6.0917647e-01
   5.3253273e-03   6.0047579e-01
   9.4280727e-03   6.0693047e-01
  -3.3197372e-03   6.1529614e-01
  -1.2081632e-03   6.1171046e-01
  -1.3441833e-03   5.9649883e-01
   6.9795845e-04   5.9500468e-01
  -1.3432248e-03   5.9524292e-01
  -3.3005499e-03   6.0819279e-01
   3.9036074e-03   6.0341745e-01
   9.2870450e-04   5.9524584e-01
  -1.2685568e-03   6.1100962e-01
  -6.4945099e-04   5.9631053e-01
  -8.0370494e-03   6.0203902e-01
  -3.4071206e-03   6.1669338e-01
  -2.9372148e-03   5.8934637e-01
   8.8225363e-03   6.1216704e-01
   2.1231095e-03   6.1659617e-01
   7.0291384e-03   6.0493222e-01
   4.5890661e-03   5.9918371e-01
  -9.2288511e-03   6.0298187e-01
  -8.6443580e-03   6.0589507e-01
  -7.7721280e-03   6.1467885e-01
   4.4458469e-03   5.9413125e-01
  -3.7559504e-03   6.0992451e-01
  -5.2737664e-04   6.0047769e-01
   3.0826353e-03   6.1191061e-01
  -1.7658651e-03   6.1956386e-01
  -1.3564632e-02   6.2994762e-01
  -4.4551469e-03   6.0292295e-01
  -3.1652189e-03   6.2158172e-01
  -3.6706701e-03   5.9870996e-01
  -7.1293662e-03   6.0869540e-01
  -3.5887139e-03   5.9915046e-01
  -6.5703446e-03   5.8215018e-01
   8.2027229e-03   6.2140527e-01
  -2.2161306e-03   5.9112719e-01
  -6.1318551e-03   6.2516711e-01
   1.9044154e-03   6.0605225e-01
  -4.9607649e-03   6.1148860e-01
  -3.3352089e-03   6.0753607e-01
  -2.6794907e-03   5.9927559e-01
   3.2576692e-03   6.1024901e-01
   1.1526218e-03   6.0296722e-01
  -6.0751411e-03   5.9735233e-01
   1.8632451e-03   6.0501811e-01
  -8.9379826e-03   6.1146260e-01
   1.4031785e-03   6.1065835e-01
   6.7624056e-03   6.0653974e-01
  -2.5508581e-03   6.1481052e-01
   1.1456468e-03   5.9613245e-01
   1.2574429e-02   6.1888229e-01
   3.3456513e-03   6.0903224e-01
  -1.0834117e-03   6.1326877e-01
   1.0034108e-03   5.9372236e-01
   4.9302680e-03   6.2896277e-01
  -1.3859785e-03   5.9209679e-01
  -6.3091976e-03   6.2389101e-01
   3.0442641e-03   6.0792440e-01
  -4.0457920e-03   6.0636561e-01
  -3.1139611e-03   5.9954874e-01
  -8.4072233e-03   5.9088777e-01
  -3.1612970e-03   6.0463608e-01
   7.0465379e-04   6.0392759e-01
   9.8205413e-03   6.0769508e-01
   1.6618446e-03   6.0486113e-01
   7.2317489e-03   6.0731010e-01
  -3.9519128e-03   6.1103515e-01
  -4.2794512e-03   6.1086072e-01
  -4.7019113e-03   6.0952570e-01
   7.2518729e-03   6.1119449e-01
  -2.0826298e-03   6.1728887e-01
  -3.2701218e-03   5.9566797e-01
   2.7339158e-03   6.0567163e-01
  -4.9663297e-03   6.0312461e-01
  -2.7637963e-03   6.0605533e-01
  -4.8490138e-03   5.8452632e-01
   6.1999310e-03   6.0957168e-01
   5.4742503e-03   6.0046024e-01
   5.6182032e-03   6.1616986e-01
  -4.4788677e-03   6.0883522e-01
   7.2628938e-03   6.0606465e-01
   3.4983490e-03   6.0208561e-01
  -1.0698631e-03   5.8998399e-01
  -5.5537285e-03   6.0078215e-01
  -6.3563341e-04   6.0743545e-01
  -1.5991410e-03   6.1306247e-01
  -6.9455659e-04   6.0700486e-01
  -3.5390191e-03   6.1421726e-01
   2.6872820e-03   6.2142101e-01
   4.4308623e-03   6.0980709e-01
  -2.7503180e-03   6.0958046e-01
   9.0246131e-03   6.1577119e-01
   3.2644742e-03   6.1045767e-01
  -7.5929047e-03   6.1352434e-01
   5.6671206e-04   6.0515015e-01
  -4.3223890e-03   6.0142288e-01
   5.6035898e-05   6.0971279e-01
   9.7244491e-03   6.0679154e-01
   5.9880465e-03   5.9389428e-01
  -7.8399046e-03   6.1389517e-01
  -1.3563529e-03   6.2189086e-01
  -7.3911738e-04   6.1382853e-01
   1.0425457e-02   6.1070951e-01
   9.6586249e-03   6.0864358e-01
   6.0658165e-04   5.8713047e-01
  -4.7369546e-03   6.0716309e-01
   4.4748405e-03   6.0353076e-01
   5.0812686e-03   5.9678057e-01
   2.9499481e-03   5.9979410e-01
  -1.0287021e-02   6.0654594e-01
  -7.9565198e-03   6.2236627e-01
   2.7025781e-04   6.0892585e-01
  -8.1722680e-03   5.9760836e-01
  -3.7056417e-03   6.0061499e-01
  -4.3969476e-03   6.0757078e-01
  -2.2223733e-03   5.9379903e-01
   9.9350925e-03   6.0236935e-01
   4.1518166e-03   6.0168777e-01
   1.9294902e-03   5.9826689e-01
  -2.8335351e-03   5.9937844e-01
  -9.3832080e-03   6.0274188e-01
   1.1449839e-03   6.0124009e-01
  -3.5356216e-03   6.0244873e-01
   9.0446263e-04   6.1268439e-01
   1.4945683e-02   5.9363521e-01
  -7.9704918e-03   6.1600561e-01
   2.3504334e-03   6.0813437e-01
  -7.0979025e-03   6.0909282e-01
  -2.4699999e-03   6.0627866e-01
  -1.2416562e-02   5.9823420e-01
   1.0170153e-02   6.0223383e-01
   8.9401695e-03   6.0861326e-01
  -2.6517386e-03   5.9563841e-01
  -3.0722488e-03   6.0163743e-01
  -1.0189103e-02   6.1267886e-01
  -3.2083548e-03   6.1132510e-01
  -4.0677896e-04   6.0503872e-01
   7.2210715e-03   6.0608019e-01
   1.2858164e-02   6.2222638e-01
   2.5577369e-03   5.9972282e-01
  -1.2159300e-02   6.1610694e-01
   6.7640282e-04   6.1399459e-01
  -1.4824645e-03   6.1521182e-01
   4.5240408e-03   6.0154423e-01
  -4.4708643e-03   6.1412047e-01
  -9.3866881e-03   6.1195074e-01
  -3.5278027e-03   6.0381109e-01
   3.0570257e-03   6.1294464e-01
  -5.4219084e-03   6.0345764e-01
   2.1177497e-03   6.0150053e-01
   3.5978865e-03   5.9390649e-01
   5.2508360e-03   6.2105658e-01
   3.2677041e-03   5.9941265e-01
  -3.3201015e-03   6.0764126e-01
   4.8944591e-03   6.0555500e-01
  -9.4896800e-03   5.9237097e-01
   5.7495315e-03   6.1827419e-01
  -2.0533605e-03   6.0127440e-01
  -5.4300841e-03   6.0921084e-01
  -3.1404524e-05   6.1842529e-01
   3.3668882e-03   6.1451335e-01
   9.9911460e-03   6.0564604e-01
   5.9402175e-03   5.8855571e-01
  -4.0539109e-03   6.0592556e-01
   1.5213637e-04   6.0142475e-01
  -5.7348131e-03   5.9791074e-01
  -1.5507870e-03   6.1649859e-01
   7.7142983e-04   6.0551442e-01
  -7.5661287e-03   5.9779915e-01
   4.3900960e-03   6.0085971e-01
   1.2570878e-03   6.2195545e-01
  -3.8659201e-04   6.1958680e-01
   6.6099025e-03   6.0439006e-01
  -1.1187681e-02   5.9885862e-01
   8.0288992e-03   5.9930519e-01
  -2.9227162e-03   6.0702207e-01
   1.9114303e-03   6.2278981e-01
   2.4820561e-03   6.0121390e-01
  -4.1550092e-04   5.9317461e-01
   7.1206303e-03   6.1203319e-01
   1.1968830e-02   6.0757633e-01
  -1.4582706e-03   6.1761893e-01
   4.3038202e-03   6.0940062e-01
  -2.8881863e-03   6.0227482e-01
  -6.7956935e-03   6.2430507e-01
   3.0379382e-03   6.0330860e-01
  -2.1833162e-04   5.8289562e-01
   5.7965789e-04   6.0933619e-01
   4.5611475e-04   6.1713518e-01
   6.5475232e-04   5.9828931e-01
   2.2340007e-03   6.1491164e-01
   4.8581351e-03   6.0676952e-01
  -2.4567289e-03   6.0113333e-01
  -1.0441903e-02   6.2260870e-01
   1.8265523e-03   6.0388053e-01
  -2.5996281e-04   6.0955854e-01
  -1.0839715e-03   6.0248507e-01
   3.0021194e-03   6.1662945e-01
   5.5691508e-03   5.9734082e-01
  -5.5961243e-03   6.1215017e-01
  -1.2772170e-03   6.0672326e-01
  -9.2239543e-03   6.2220131e-01
   3.0653244e-03   6.1398418e-01
   2.1765913e-03   6.0931085e-01
   5.5152859e-03   6.1755790e-01
   1.5976688e-03   6.0655622e-01
  -4.4517989e-03   6.0710366e-01
  -7.4908042e-03   6.1888349e-01
  -1.7374583e-03   6.1307064e-01
   5.6532749e-03   6.0238470e-01
  -5.9450089e-03   5.9772205e-01
   6.9019835e-03   6.0111192e-01
   8.2179873e-05   6.1145365e-01
  -3.6110527e-03   6.0435100e-01
  -3.5900382e-03   5.9443472e-01
  -4.8031990e-04   6.0089393e-01
  -1.4830988e-03   6.0171829e-01
  -1.7301059e-03   6.0443547e-01
   1.8990168e-04   5.9361703e-01
  -1.9540071e-03   5.9916169e-01
   1.1369020e-03   6.0242332e-01
  -3.0628971e-03   6.0868216e-01
  -1.9957906e-03   5.9274393e-01
  -4.2580771e-03   6.0717931e-01
   2.3654600e-03   6.1828442e-01
   2.6783040e-03   6.1479612e-01
   2.8363258e-03   5.9950653e-01
  -1.0764529e-02   6.0342302e-01
  -3.0923951e-03   6.0173276e-01
   1.6447446e-04   6.0666564e-01
  -1.5322124e-03   6.1559408e-01
   3.0739432e-04   5.9962727e-01
   1.3317463e-03   6.1595823e-01
  -3.2704339e-03   6.1099306e-01
   3.6382446e-04   6.0031002e-01
   4.6049649e-03   6.2910221e-01
  -2.6257009e-03   6.1134970e-01
   8.5012343e-04   6.0075390e-01
  -1.1506757e-02   6.1544430e-01
   1.1190621e-02   5.9955633e-01
   7.8493191e-03   5.9826472e-01
  -7.1494054e-03   5.9066026e-01
   7.4209325e-03   6.0353895e-01
  -7.3298353e-03   6.1470621e-01
  -5.5166773e-03   6.0381411e-01
   1.5740441e-03   6.0654812e-01
  -2.1998875e-03   6.2253692e-01
  -1.3739733e-02   5.9649321e-01
  -1.0450118e-02   5.9304712e-01
   1.0221783e-04   6.0783996e-01
   2.9975010e-03   6.0137532e-01
   3.0657106e-03   6.0507526e-01
   1.4254660e-03   6.0186159e-01
   3.8788180e-03   6.0086150e-01
   6.3899054e-04   5.9752393e-01
   2.0900492e-03   5.9441301e-01
  -1.6009620e-03   6.1070148e-01
  -3.2278525e-04   6.3390295e-01
   3.5368389e-03   6.0298957e-01
   4.7369915e-03   6.0833697e-01
   6.8916266e-03   5.9914791e-01
  -7.1154354e-03   6.1572725e-01
   6.6141035e-03   6.0187454e-01
   7.4337291e-03   6.1230232e-01
  -2.1326559e-03   6.0493322e-01
   5.2994412e-03   6.1359683e-01
  -7.2205702e-03   5.9883769e-01
  -8.9222373e-04   6.0188790e-01
   3.7598882e-03   6.0163068e-01
   5.7501428e-04   6.1743352e-01
   2.9362725e-03   6.1679596e-01
   5.8402112e-03   5.9493631e-01
   3.4856182e-06   6.1322368e-01
   2.5486602e-03   5.9463253e-01
  -3.2716555e-03   6.0813066e-01
  -6.8751135e-05   6.0724197e-01
  -6.8962567e-03   6.0194559e-01
  -5.9454454e-03   5.9323751e-01
  -3.5557279e-03   5.9971055e-01
   5.4469021e-03   6.0133828e-01
  -5.0792604e-04   6.2577629e-01
   4.1072293e-03   6.1906329e-01
  -3.8276749e-03   6.0710939e-01
   1.5760307e-06   6.1083826e-01
   4.7502635e-03   6.0771806e-01
   3.1980325e-03   5.9643885e-01
   3.0917878e-03   6.0830820e-01
  -5.2148015e-03   5.8241884e-01
  -7.0609895e-03   6.2095653e-01
   8.2654209e-04   6.1032306e-01
  -2.7277726e-03   6.1575063e-01
   4.3013364e-03   6.0388853e-01
  -2.4873061e-06   5.9695549e-01
  -6.9876221e-03   6.1600415e-01
   1.6230228e-03   5.9772829e-01
  -1.6285422e-03   6.0027795e-01
   4.4143143e-03   6.1136281e-01
  -8.8560321e-03   6.1766436e-01
   5.4084890e-03   6.1055859e-01
   5.5533371e-03   6.0069944e-01
  -4.1537295e-03   6.1154501e-01
   4.8052050e-03   5.9487536e-01
   5.6566905e-03   5.9682245e-01
   2.5114279e-03   6.0223025e-01
   1.3375497e-03   6.0649080e-01
   3.8516359e-03   6.1019320e-01
  -1.3288192e-03   6.0931632e-01
  -2.9907323e-03   5.9576272e-01
   3.4888538e-03   6.0320565e-01
   3.9228987e-04   6.1731480e-01
   1.2538041e-03   6.0532605e-01
  -1.3287736e-03   5.8955895e-01
  -2.7960983e-03   6.1012073e-01
  -9.6739230e-03   6.0387750e-01
  -5.8187876e-03   6.0058416e-01
   2.3428369e-03   6.0871353e-01
  -2.1855337e-03   5.9216972e-01
  -4.2995716e-05   6.0211192e-01
  -1.2924552e-03   5.9736294e-01
  -1.4681930e-03   6.0734664e-01
  -1.4841024e-03   5.9923702e-01
   8.1600943e-03   6.1067785e-01
  -4.5393423e-03   6.0443564e-01
  -7.9466652e-04   6.0554115e-01
  -2.7825221e-04   6.1951354e-01
   7.8209523e-03   5.9647935e-01
   9.0200889e-04   5.9333142e-01
   5.5549659e-03   5.9355717e-01
   8.5841752e-05   6.2388122e-01
  -1.0968350e-02   6.0769435e-01
   5.6973468e-03   6.0374219e-01
   7.5234541e-03   5.9393667e-01
   1.7098984e-02   6.1226648e-01
   3.4872224e-03   6.1362152e-01
  -3.7144954e-03   6.2143745e-01
  -1.0541400e-02   6.1303806e-01
   5.0343569e-03   6.1182450e-01
   6.4369377e-03   6.0378344e-01
  -2.6139047e-03   6.1500959e-01
   5.9909046e-03   6.0140953e-01
   3.3451725e-03   6.0040415e-01
   1.1770086e-03   6.0977442e-01
   1.0603102e-03   5.8394108e-01
   2.4953434e-04   6.1744234e-01
   4.4310712e-03   6.0864699e-01
   6.8692038e-03   6.0619736e-01
   2.3168215e-03   6.0531214e-01
   4.1314042e-03   5.9892827e-01
  -4.4721718e-03   6.1755233e-01
  -6.8708387e-03   6.2347388e-01
  -1.3284989e-03   6.0354709e-01
   1.2847091e-02   5.9646883e-01
  -1.0413946e-03   5.8477494e-01
   8.9662029e-03   6.0351780e-01
  -6.6755014e-03   6.1007753e-01
  -1.3064515e-02   6.1172980e-01
  -8.1906737e-04   5.9688926e-01
  -8.2660197e-03   6.2103001e-01
  -6.1518012e-03   6.1040092e-01
   5.2447002e-03   6.0395786e-01
  -2.9355015e-03   5.9756960e-01
  -4.6910368e-04   6.1123866e-01
   6.1136334e-03   6.0213175e-01
   3.8280181e-03   6.1306803e-01
   4.0728435e-03   5.9471621e-01
   7.2413308e-04   6.0650830e-01
   7.3100184e-03   6.3026048e-01
   1.7964251e-03   5.9881349e-01
  -7.9252267e-03   5.9532397e-01
  -3.5001235e-03   6.2039497e-01
   4.5149806e-03   6.0924199e-01
  -2.5344008e-04   5.9825636e-01
   1.2280185e-03   6.1766536e-01
  -7.3134911e-03   6.0624411e-01
  -8.8817013e-03   6.0698894e-01
   4.2485776e-03   6.0862696e-01
   9.6991746e-03   6.1499741e-01
   1.7045226e-03   6.0693230e-01
  -9.3094156e-03   6.1442051e-01
  -8.7029810e-03   5.9897979e-01
   3.2543697e-03   6.1955758e-01
  -6.4516936e-03   5.9382353e-01
   5.4385348e-03   6.1539887e-01
   2.9374349e-03   5.9851934e-01
   6.7368061e-05   6.1698701e-01
   5.5663438e-03   6.0625901e-01
   1.7071146e-03   5.9262002e-01
  -2.2816779e-03   6.0136630e-01
  -6.4220377e-04   6.0828033e-01
  -5.4822222e-03   5.9579332e-01
   5.5052266e-04   6.1028794e-01
   1.1344721e-03   5.9908216e-01
  -6.9205594e-03   5.8706463e-01
  -6.8582317e-03   6.2574277e-01
   1.0850443e-03   6.1284258e-01
  -2.9455766e-03   6.0767139e-01
   6.0063908e-03   6.1141583e-01
  -3.8776517e-03   6.2900135e-01
  -6.5050324e-03   6.0856562e-01
  -1.6686366e-03   6.0818454e-01
   6.1103349e-03   6.1046533e-01
   9.4866866e-04   5.8654498e-01
  -6.7121737e-03   5.9113406e-01
  -2.7487326e-03   6.0282636e-01
  -5.3762429e-05   6.1541953e-01
   2.6649855e-03   6.0530107e-01
  -5.3718404e-03   6.1315065e-01
   8.0960145e-03   6.1121253e-01
   6.1608951e-04   6.1429891e-01
   1.4059211e-03   6.0432616e-01
  -9.4501867e-03   6.0834117e-01
   3.2675073e-03   6.0853691e-01
  -3.6378165e-04   6.2679235e-01
   3.1285563e-03   6.0823165e-01
  -2.6064956e-04   5.9601694e-01
   2.4666357e-03   6.0564101e-01
   8.3537991e-04   6.0091317e-01
  -1.0002179e-02   6.0504366e-01
  -2.7793392e-03   6.2862016e-01
  -1.0680523e-02   6.3752010e-01
   3.1525798e-03   6.0215626e-01
   5.5275869e-03   6.0250608e-01
  -3.1003356e-03   6.0670663e-01
  -4.1454393e-03   6.2454904e-01
   9.5105943e-03   5.9661091e-01
  -8.9901351e-04   6.0708711e-01
   2.4519282e-03   6.0816248e-01
  -2.0681239e-03   5.9914320e-01
   9.7692670e-03   6.1228619e-01
  -1.7714648e-03   5.9358382e-01
   2.4486656e-03   6.0299316e-01
   9.6640305e-03   5.8426395e-01
  -1.7155343e-03   6.0526489e-01
  -2.5087982e-03   6.0431718e-01
  -3.3378193e-03   6.0551277e-01
  -4.9239889e-03   6.0289221e-01
  -2.8763128e-03   6.2155340e-01
   7.7403992e-03   5.9321233e-01
   2.6902373e-03   6.0481946e-01
  -2.0441367e-03   6.1077501e-01
   4.9746356e-04   6.0775053e-01
  -2.1130511e-03   6.0654138e-01
   4.7084632e-03   5.9851153e-01
   5.1871816e-03   6.1918115e-01
  -3.1278236e-03   6.1257851e-01
   6.5580212e-03   6.2277093e-01
  -7.8617776e-03   6.0673385e-01
   4.0256354e-03   6.0063249e-01
  -6.4467381e-03   5.9520554e-01
  -2.8822586e-03   6.1777039e-01
  -7.7160958e-03   6.1160611e-01
  -3.2963322e-03   6.1313425e-01
   3.0878035e-04   6.0447427e-01
  -7.0206757e-03   6.0187238e-01
  -7.6220816e-03   5.9508327e-01
  -2.5233341e-04   6.1819945e-01
  -2.1671340e-03   6.1157061e-01
   2.2856381e-03   6.0822151e-01
   6.7749821e-03   6.0363601e-01
  -5.6407572e-04   6.1545593e-01
   9.1668180e-03   5.9042367e-01
  -9.1189374e-04   6.0129884e-01
   2.5320958e-03   6.1678430e-01
   8.0878851e-04   6.0074510e-01
  -4.2858607e-03   5.9242555e-01
  -1.8394611e-03   6.0907669e-01
  -8.4849982e-03   5.8864793e-01
   3.7381114e-03   6.0073665e-01
  -5.3264959e-03   6.0437724e-01
   5.6654785e-04   5.8741249e-01
  -9.6962433e-04   5.9449625e-01
  -7.1689864e-04   5.9791965e-01
  -7.1595333e-03   6.0130688e-01
   6.3927975e-03   5.9425508e-01
  -1.7162176e-03   6.0130829e-01
  -2.9023324e-03   6.0559421e-01
   4.2695660e-03   5.9198631e-01
  -5.6819232e-03   6.0162955e-01
  -6.8520140e-03   6.0608569e-01
   5.6268184e-03   6.0550046e-01
   2.2694927e-03   6.1237313e-01
  -4.0411664e-03   6.1745046e-01
   9.6964956e-04   6.0051826e-01
  -6.1766670e-03   5.9943873e-01
  -6.1879205e-03   6.0326539e-01
  -1.0747255e-02   6.0476750e-01
  -1.2600577e-03   6.1087489e-01
  -4.7249848e-03   6.0009503e-01
  -8.4960785e-03   6.0767349e-01
  -1.0608461e-02   5.8854257e-01
   8.0763995e-03   5.9514863e-01
   6.3604486e-03   5.9161144e-01
  -2.9217360e-03   6.0767151e-01
  -3.0864088e-03   5.9339882e-01
  -8.7701684e-04   5.9994000e-01
   2.2661972e-03   6.0560221e-01
   2.2372306e-04   6.0936169e-01
   4.6302786e-03   6.0505410e-01
   8.4337280e-03   6.1210774e-01
  -1.3538973e-03   6.0493436e-01
   6.5679847e-03   6.1027914e-01
   2.2426104e-03   6.1482564e-01
   6.5205056e-03   6.0634279e-01
   2.6502019e-03   6.1179334e-01
   1.9455842e-03   6.1115842e-01
  -2.8767081e-03   6.1750970e-01
   7.0672553e-03   6.1177640e-01
  -9.9665992e-04   5.9854837e-01
   5.9185320e-03   5.9803194e-01
   6.7702567e-03   6.0960881e-01
   1.4131628e-03   6.0654119e-01
  -4.7386344e-04   6.0440772e-01
  -2.2143633e-03   6.1784015e-01
  -4.0229870e-03   6.1435158e-01
   6.2840215e-03   6.1608759e-01
   3.6452703e-03   6.0521935e-01
  -4.1569729e-03   6.0054418e-01
  -3.5032244e-03   6.0846092e-01
   3.1305738e-03   6.1012670e-01
  -4.9304381e-03   6.0530064e-01
   1.7006206e-03   6.0466831e-01
  -3.1179665e-03   6.1587505e-01
   5.4972865e-03   6.0835081e-01
  -2.6316635e-03   5.9181643e-01
   5.2801070e-03   6.1505420e-01
  -1.3001858e-02   6.2167482e-01
  -1.0216465e-02   6.0683465e-01
   8.3409853e-03   6.0697380e-01
   8.5199245e-03   5.8456976e-01
  -3.2648327e-03   6.1189074e-01
   4.9167443e-04   5.9581568e-01
   3.1043224e-04   5.9103922e-01
  -1.4883786e-03   6.0478541e-01
  -6.8047649e-03   6.0118580e-01
   4.6356395e-03   6.1321972e-01
   1.1978563e-03   5.9252755e-01
   4.1959776e-03   6.2250633e-01
  -5.4955299e-03   6.0697486e-01
   1.6299153e-03   5.9391306e-01
  -6.3478139e-03   6.0157122e-01
  -5.7419108e-03   6.1153103e-01
  -2.8995374e-03   6.0260806e-01
   6.9686294e-03   5.9100928e-01
  -1.0269786e-02   6.1082408e-01
  -3.4197393e-03   6.1007802e-01
  -7.1565158e-03   6.2694912e-01
  -1.9404946e-03   6.1292301e-01
   1.1095763e-02   5.9557741e-01
  -2.4240087e-03   6.0664291e-01
  -2.6192936e-03   6.2150561e-01
   7.1232385e-03   6.0151846e-01
   7.2048281e-03   6.0034204e-01
   1.0062661e-04   6.0149178e-01
  -4.8970069e-03   5.9879949e-01
  -6.2972623e-03   6.0504388e-01
   3.3811174e-03   6.0437972e-01
  -2.9278912e-03   5.9426495e-01
   3.7991946e-04   5.9593613e-01
  -1.4717647e-02   6.0204489e-01
   1.4025121e-03   6.1754759e-01
  -2.3887057e-03   6.0894183e-01
   9.5758434e-03   6.1557037e-01
   4.0912852e-03   6.0450930e-01
   6.9740810e-03   5.8549988e-01
   2.7345451e-03   6.1270109e-01
  -4.4552033e-03   6.0464972e-01
   5.7608492e-03   6.2338387e-01
   6.9655060e-03   5.9468292e-01
   5.7285316e-03   6.0584417e-01
  -4.0791547e-03   5.9852888e-01
   4.6290565e-03   6.0934132e-01
  -2.6088045e-03   6.1906335e-01
   1.1212060e-02   6.1228474e-01
  -4.9860421e-03   6.1523603e-01
   4.6156563e-03   6.0313272e-01
  -9.1120906e-03   6.0531856e-01
  -1.7772821e-03   5.9197307e-01
   3.3540853e-03   6.1684312e-01
   1.0810716e-04   6.0548710e-01
  -7.7648151e-03   6.1120576e-01
  -9.7702886e-03   6.0651054e-01
   1.7261091e-02   6.0149754e-01
  -7.0182070e-03   6.0733113e-01
  -4.1021420e-03   5.9683128e-01
  -1.7271385e-03   6.0069734e-01
  -6.2872812e-03   6.0171837e-01
   4.9702512e-03   6.0325224e-01
  -4.9914625e-04   6.0763553e-01
   4.5163135e-03   5.9622137e-01
   6.7373024e-04   5.9010251e-01
   3.0145634e-03   6.0734253e-01
  -5.0316509e-03   6.0751650e-01
  -2.6377065e-03   5.9025453e-01
   5.5993146e-03   6.1369282e-01
   4.4238624e-04   6.0726281e-01
   1.9136604e-03   6.3239352e-01
  -1.0546035e-03   6.0817845e-01
  -7.8676369e-03   6.0987747e-01
  -4.2522787e-04   6.1060120e-01
   1.3129394e-02   6.0896198e-01
  -8.0129286e-03   5.9528513e-01
  -2.2565829e-03   6.0530190e-01
   9.8451947e-04   5.9884917e-01
   5.8028851e-03   5.9364800e-01
   4.6833691e-04   6.2177515e-01
   2.8480735e-04   6.1219737e-01
  -6.5787407e-03   5.9891443e-01
   1.5675209e-03   6.0966795e-01
  -5.4878514e-03   6.2183699e-01
  -5.7875829e-03   6.0366872e-01
   1.7698973e-03   6.0922392e-01
   3.5015158e-03   6.1104273e-01
  -2.0474049e-03   6.0488801e-01
  -4.6499751e-03   6.0505158e-01
  -2.5010292e-03   6.0527284e-01
   1.8550092e-03   5.9718221e-01
   2.8781899e-03   5.9616200e-01
   3.8790113e-03   6.0961641e-01
   3.3704425e-03   5.9941952e-01
   8.2907005e-04   6.1089808e-01
   5.8388657e-03   5.9146805e-01
  -7.3089526e-03   6.1078406e-01
   2.0869155e-03   6.1097645e-01
   2.5150236e-03   5.9245833e-01
  -3.0443038e-03   5.9746783e-01
   1.2074596e-04   6.0701353e-01
   8.5778138e-03   6.0816590e-01
   6.3128270e-03   6.0187393e-01
  -4.1286293e-03   6.0187067e-01
  -3.4062048e-03   6.0357000e-01
   4.8933707e-03   6.0797914e-01
  -2.5784125e-04   6.0314848e-01
  -3.3182381e-03   6.0494932e-01
   5.2448757e-03   5.9082683e-01
   1.7463903e-03   6.1832223e-01
   3.3858874e-03   5.9072034e-01
  -1.7405983e-03   6.1471265e-01
  -1.9516427e-03   6.1151712e-01
  -1.1309313e-03   5.9862099e-01
   2.6204623e-03   6.0742875e-01
  -3.0842814e-03   6.0939706e-01
   6.8718789e-03   6.1238948e-01
   3.6486852e-03   6.0817551e-01
   6.1716354e-03   6.1859102e-01
   1.2792278e-03   5.9184833e-01
   1.6356119e-03   5.9699275e-01
  -3.8275867e-03   6.0469604e-01
   7.7682799e-04   5.9300027e-01
  -9.1846312e-03   6.2663461e-01
   7.1426938e-03   5.9643781e-01
  -3.2544069e-03   5.9814268e-01
   3.3674764e-03   6.1779733e-01
  -4.7901878e-03   6.0227076e-01
  -3.2144684e-03   6.2383268e-01
   9.9343344e-03   6.0666554e-01
  -4.1336466e-03   5.9889159e-01
  -6.5485644e-03   6.1022293e-01
   1.0963597e-02   6.1076750e-01
   6.9969542e-04   6.1507462e-01
  -5.5325099e-03   5.9772831e-01
  -8.1274191e-03   5.8969688e-01
  -4.6951578e-04   6.1011671e-01
   2.8550428e-03   6.0043693e-01
   8.2709580e-03   6.0102941e-01
  -7.3180991e-03   6.0467361e-01
  -2.2041344e-04   6.1139074e-01
  -6.6204079e-04   6.1616192e-01
   3.1375091e-03   5.9578673e-01
  -9.2800860e-03   5.9608947e-01
  -1.4155711e-02   6.1653637e-01
  -1.1924801e-03   6.0265509e-01
  -7.6978035e-03   6.1053802e-01
   6.6766794e-04   6.0695675e-01
   5.5143956e-03   5.9446328e-01
   4.2275886e-03   6.2548964e-01
  -2.7356821e-03   6.1505945e-01
   7.3010039e-03   6.0238836e-01
   2.4315118e-04   6.0815686e-01
   5.9584974e-03   6.1420278e-01
   5.3644547e-04   6.0202165e-01
  -5.9173150e-03   6.1478654e-01
  -6.3908431e-03   6.1108132e-01
  -5.1653721e-03   6.1192128e-01
   4.0539711e-03   6.0876583e-01
   4.3871513e-03   5.8649290e-01
   3.1779243e-03   6.1610675e-01
  -9.5490184e-03   5.9350316e-01
  -2.4497597e-03   6.2726164e-01
   8.9914773e-03   5.9321531e-01
  -4.8906843e-03   6.0700346e-01
   2.9537566e-03   6.0021614e-01
  -6.9374378e-03   6.0757234e-01
  -1.9348711e-03   6.1082482e-01
  -3.5173986e-03   6.0873893e-01
   5.4873008e-03   5.9939166e-01
  -7.0996093e-03   6.0679897e-01
   4.3846040e-03   6.0937166e-01
  -4.7667677e-03   6.1151657e-01
  -5.4989174e-03   6.1089509e-01
   4.9512997e-03   6.0267276e-01
   1.6623036e-03   5.9210391e-01
  -4.3417651e-03   6.0903142e-01
   2.7232708e-03   5.8834525e-01
  -5.1572542e-03   6.1144542e-01
  -1.1099744e-03   6.3251479e-01
  -2.2920106e-03   6.0431565e-01
   1.4424847e-03   6.1102613e-01
  -5.4569290e-03   6.0281039e-01
   4.1112748e-03   6.0963042e-01
  -1.2363393e-02   5.9011295e-01
   8.1224713e-03   6.0404168e-01
   2.6581585e-03   5.9696356e-01
   9.6021192e-04   5.9993216e-01
  -5.1192597e-03   6.0940296e-01
  -3.0465976e-03   6.0860923e-01
  -9.4622585e-04   6.0325589e-01
   8.8812053e-03   6.1405199e-01
  -3.7982063e-04   5.9592029e-01
  -8.0729212e-03   6.0101133e-01
  -2.3796128e-03   6.1957636e-01
  -3.7915198e-03   6.0178080e-01
  -3.2775677e-03   6.0181672e-01
  -3.0664691e-03   6.0710177e-01
   5.9637586e-03   6.1810537e-01
   2.1101345e-03   5.9934024e-01
   5.5250238e-04   6.0693717e-01
  -3.3902420e-03   5.9558733e-01
  -2.6446071e-03   6.0827058e-01
  -6.5821663e-03   6.1529711e-01
   5.5761919e-03   6.1182175e-01
   1.4784892e-02   6.1277577e-01
  -1.2508946e-02   6.1451457e-01
  -4.2798654e-03   6.0391094e-01
   1.1191906e-02   6.1881568e-01
   2.2332396e-03   5.9915321e-01
   1.1130962e-02   5.9636648e-01
   3.0263297e-04   6.1484308e-01
  -1.1680976e-02   6.0310373e-01
   2.7545978e-03   6.0434387e-01
  -2.7526385e-03   6.0031364e-01
  -6.4874835e-03   5.8952848e-01
  -1.4435396e-03   6.0876119e-01
   5.0107525e-04   6.1638009e-01
   4.0295939e-03   6.0790978e-01
   7.0018841e-03   6.0980115e-01
   4.2023459e-03   6.0498223e-01
  -1.0322084e-02   5.9101819e-01
   4.8517448e-03   5.9721226e-01
  -7.6738918e-03   5.9556418e-01
   1.2447490e-03   5.9841977e-01
  -6.3710513e-04   6.1207543e-01
  -8.9552960e-04   6.0897754e-01
  -6.0125480e-03   6.0573353e-01
   5.7799418e-03   5.9467683e-01
   1.4213370e-03   6.0901887e-01
   5.6363779e-03   6.0756223e-01
   6.2506236e-03   6.0386084e-01
   5.1648344e-03   6.0366920e-01
  -2.8087666e-03   6.0038375e-01
   1.2855245e-03   6.1444973e-01
   5.0791261e-03   6.0337024e-01
   5.8097165e-03   6.1565633e-01
   4.9510474e-05   6.1323911e-01
   5.1194655e-04   6.1190279e-01
   5.5570363e-05   5.9200333e-01
   1.9344872e-03   6.0811210e-01
  -1.0688806e-03   5.9438381e-01
   9.7420329e-03   6.0935616e-01
   1.0096717e-04   6.0583830e-01
   3.6378814e-03   6.0525310e-01
  -2.2638842e-03   6.0330661e-01
   8.8200280e-04   6.2083306e-01
  -8.9962697e-03   6.1670883e-01
  -8.6985987e-03   6.0749409e-01
  -9.9149019e-03   5.9999570e-01
  -8.4933377e-03   6.1489651e-01
  -9.1353319e-03   6.2251020e-01
   8.6079096e-03   6.1351568e-01
   5.8142117e-03   5.8764217e-01
  -1.1195934e-03   6.0827740e-01
   1.3411768e-02   6.0916379e-01
  -6.4822901e-04   5.9938863e-01
  -4.2174687e-03   6.1124695e-01
   1.0095133e-03   5.9338132e-01
   2.1653764e-03   6.0856499e-01
   3.2093289e-03   5.9469713e-01
   3.4055348e-03   5.9799887e-01
   1.2411877e-03   6.1906307e-01
  -2.9712273e-03   5.9503738e-01
  -6.8582184e-03   5.9898181e-01
   1.3324513e-03   6.2668040e-01
  -1.8936720e-03   5.9245017e-01
  -2.2868140e-03   6.0319394e-01
   3.6727836e-03   6.0923411e-01
   5.1293794e-03   6.1295416e-01
   3.9337605e-03   6.1666593e-01
  -4.4851589e-03   6.0948832e-01
  -3.5470935e-03   6.0610577e-01
   1.7178167e-03   5.9648360e-01
   6.2670950e-03   5.9604457e-01
  -3.7565264e-03   6.0809278e-01
   3.0620216e-03   6.0699400e-01
   4.3302269e-03   6.0684283e-01
  -3.4399266e-04   6.0395301e-01
  -4.6539861e-03   5.9919382e-01
   1.0482158e-02   6.0030661e-01
  -3.9860367e-04   6.1278186e-01
  -1.1889225e-03   6.0182790e-01
  -6.7625934e-03   6.1337072e-01
  -3.7295257e-03   6.0567229e-01
   6.8518491e-03   6.0423800e-01
   3.2736360e-04   6.0816592e-01
   2.7872008e-03   6.1904584e-01
  -1.8317672e-03   6.0814739e-01
   1.8127510e-02   6.0581444e-01
  -1.0545649e-02   6.0547499e-01
   9.9236517e-03   6.0162946e-01
   2.6420545e-03   6.0869550e-01
   8.6393534e-04   5.9404876e-01
  -1.3511311e-02   5.9935615e-01
   1.9911065e-03   5.9779631e-01
   4.1379894e-03   6.1027624e-01
   1.0264097e-04   5.9423735e-01
   7.9167485e-04   6.0875427e-01
  -2.8720487e-04   5.9906161e-01
   9.4621295e-03   6.1049119e-01
  -4.1271090e-03   6.0919545e-01
   1.7214742e-03   6.1318595e-01
   8.9554889e-03   6.0303620e-01
   9.6546596e-03   6.0471674e-01
   1.9160561e-03   6.0596531e-01
  -4.5648120e-03   6.1298259e-01
  -3.9050775e-03   6.1691432e-01
  -3.1345333e-03   6.0969926e-01
   3.2706297e-04   6.1038052e-01
  -2.8862958e-03   6.1169190e-01
   2.9337933e-03   6.0162130e-01
   2.6930796e-03   6.1092562e-01
   3.6358276e-03   5.9743455e-01
   9.8651988e-04   6.2712502e-01
  -1.1282992e-02   6.1176272e-01
   5.4577613e-03   6.0082790e-01
  -6.1859573e-03   6.0417539e-01
   7.1592071e-03   6.1421400e-01
   1.9358208e-03   6.1709721e-01
  -1.5786605e-03   6.0075921e-01
  -1.1904282e-03   6.0438249e-01
   1.6118545e-03   6.0787510e-01
  -6.3322098e-03   6.0943760e-01
   5.5647390e-03   6.0438521e-01
   2.2723029e-03   6.0617367e-01
   7.0185823e-03   6.1054161e-01
   7.9021028e-03   6.0412885e-01
  -1.2312402e-02   6.1010473e-01
   5.0124236e-03   6.1591443e-01
   1.1460201e-02   5.9899907e-01
   2.5321725e-03   6.1733410e-01
   1.6534552e-03   6.1144615e-01
  -4.5268310e-03   6.0440868e-01
   5.1500186e-03   6.0871991e-01
  -7.7001677e-04   5.9537285e-01
  -2.1621297e-03   6.0598302e-01
   3.5646023e-03   6.1146218e-01
  -1.6447255e-03   6.0588112e-01
   3.2762043e-03   5.8416053e-01
  -4.9458348e-03   6.2898633e-01
   2.3506760e-03   6.0294517e-01
  -5.6930012e-03   6.1299398e-01
   7.9556130e-03   5.9326368e-01
   8.5956894e-03   6.1814821e-01
   1.4605962e-03   6.1307475e-01
   8.5870208e-03   5.9497280e-01
   3.8064805e-03   6.1295529e-01
   3.2467624e-03   6.1650013e-01
  -8.3607938e-03   5.9627294e-01
   6.4913424e-03   6.1836387e-01
   2.6111692e-04   6.0793041e-01
   2.1947817e-03   5.9797097e-01
   2.6979033e-03   6.1376163e-01
   3.2448306e-05   5.9956495e-01
   5.3768300e-04   6.2385954e-01
   3.3724788e-03   6.0922634e-01
  -4.0875137e-03   6.0375733e-01
  -2.8629430e-03   5.8859707e-01
  -6.5703068e-03   5.9121859e-01
   3.8026413e-03   6.1286248e-01
   9.8957036e-03   6.1015030e-01
  -1.2214861e-04   5.9081708e-01
   5.2009497e-03   5.9131524e-01
   5.9828776e-03   6.0808818e-01
  -4.2647177e-04   6.1215345e-01
  -2.0427919e-03   6.0948284e-01
   5.0986430e-03   5.9247002e-01
  -2.5124387e-03   6.1244112e-01
  -7.5349585e-03   6.1402235e-01
  -3.1787762e-03   6.1606933e-01
   5.4320843e-03   6.0744303e-01
   1.0947672e-02   6.0485727e-01
  -5.8064517e-03   6.1356639e-01
  -3.7366059e-03   5.9681076e-01
  -4.4633661e-03   5.9404531e-01
  -5.8196285e-03   6.2092269e-01
   2.4157082e-03   6.0111450e-01
  -6.0037758e-03   5.9576253e-01
  -6.5306370e-03   6.0852746e-01
  -1.3298144e-02   5.8365043e-01
  -3.2527718e-03   5.9008439e-01
   5.9329742e-03   5.7646430e-01
  -7.5876688e-03   6.1874909e-01
  -8.6342538e-03   6.1547033e-01
  -6.0393139e-03   6.2494147e-01
  -4.3481847e-03   6.1397621e-01
  -1.4059091e-02   6.0948166e-01
   2.4641971e-03   6.0715364e-01
   2.0956380e-03   6.1130436e-01
   4.7852281e-04   6.0587540e-01
   2.8410115e-03   6.0415624e-01
   5.2501387e-03   6.0717229e-01
  -5.7918725e-05   6.1907641e-01
  -5.0976504e-03   6.1317692e-01
   7.6598698e-03   6.0938840e-01
  -9.4213636e-03   6.0848921e-01
   4.2570763e-04   6.1301841e-01
  -3.4866464e-03   5.9583029e-01
  -6.3269267e-03   6.0626028e-01
  -4.4102900e-03   5.9762045e-01
  -7.2053844e-03   5.9616065e-01
   5.8083638e-03   5.9741681e-01
  -3.3165463e-03   6.0393009e-01
   4.6757282e-04   6.1771457e-01
   4.8953804e-03   6.0980953e-01
  -2.9075478e-03   6.0268825e-01
   3.5377597e-03   6.0759491e-01
  -1.1674326e-02   6.0793171e-01
  -1.1030292e-03   6.0791693e-01
  -1.5493339e-02   5.9391476e-01
   2.6590033e-03   6.0342593e-01
   4.2840183e-03   6.1204532e-01
   5.4452564e-03   6.0841180e-01
  -7.2246698e-03   6.0683708e-01
  -1.0248556e-02   6.0034381e-01
   6.4695587e-03   6.3465952e-01
   4.1600875e-03   6.2203101e-01
   1.2545302e-03   6.1165908e-01
  -4.6928078e-03   5.9101447e-01
   4.5925986e-03   6.1330585e-01
   7.6282069e-03   6.0827022e-01
   3.1129089e-03   6.1323945e-01
   8.7594587e-03   6.1569144e-01
  -6.4358855e-03   6.1165451e-01
   3.1963384e-03   6.0395924e-01
   7.1077875e-04   6.0693058e-01
  -5.7718787e-03   6.0817842e-01
  -9.1852252e-03   6.0472975e-01
   3.5961127e-03   6.2754913e-01
  -8.3743366e-03   5.9275834e-01
  -4.4203967e-03   6.1423591e-01
   5.9912881e-03   6.2150053e-01
  -9.6987383e-04   5.9441804e-01
  -6.3524650e-03   5.8735661e-01
   1.0313727e-03   6.0256868e-01
  -1.0054521e-02   6.1096120e-01
  -7.0298199e-03   5.9865929e-01
   1.0113124e-02   6.0297877e-01
  -5.9992524e-03   6.0922864e-01
   1.0071904e-02   5.9938995e-01
   5.1718412e-03   6.0666805e-01
  -9.6368382e-03   6.2199309e-01
  -4.1492923e-03   6.0262464e-01
   1.7031069e-03   6.1748903e-01
   3.5520291e-03   6.0829588e-01
   2.8672973e-03   6.0378339e-01
  -4.5787800e-03   6.0973435e-01
  -4.6651730e-03   6.1397491e-01
   7.1400090e-03   6.1182644e-01
   2.1149372e-03   6.0632618e-01
  -3.1890732e-03   5.9630651e-01
   7.8468807e-03   6.1315915e-01
  -4.2380120e-04   5.9635412e-01
  -9.9171585e-03   6.0106298e-01
  -4.9791377e-04   6.0564859e-01
   2.2432499e-03   6.0682204e-01
  -1.4423238e-03   6.0941736e-01
  -5.7309556e-03   5.8529874e-01
   1.8936576e-03   5.9816984e-01
   2.7908650e-03   5.9574074e-01
   9.4851002e-03   5.9508538e-01
   1.0528684e-02   6.0616661e-01
   2.8459210e-03   6.2386991e-01
  -1.4956096e-03   6.0564073e-01
   1.6806566e-03   6.0272595e-01
   4.8178997e-03   6.1351184e-01
   9.5865039e-03   6.0565091e-01
   1.8397252e-04   5.9770503e-01
   9.0001254e-03   6.0290562e-01
  -2.7654412e-03   5.9939950e-01
   9.0388592e-04   5.9560126e-01
  -9.1689114e-03   6.1592549e-01
  -6.5543736e-03   6.0610394e-01
   1.1298655e-03   6.0656867e-01
  -1.9922395e-03   6.1096316e-01
  -1.1437392e-02   5.9904114e-01
  -7.3082906e-04   5.9328340e-01
   2.8671754e-03   6.1528289e-01
  -1.7534811e-03   6.1294355e-01
  -6.5597225e-03   6.0721977e-01
  -7.1805666e-03   6.0011791e-01
   9.8273150e-03   6.0442122e-01
   5.8812439e-03   5.9994618e-01
  -1.0052412e-03   6.0237397e-01
   3.3301385e-03   6.0120035e-01
  -2.1028520e-03   5.9084798e-01
   9.2834619e-03   6.0219288e-01
   1.0738791e-03   6.0270976e-01
   6.0589646e-03   6.1052346e-01
  -3.9703268e-03   6.0876151e-01
  -1.8028605e-03   5.9761051e-01
   7.9312115e-03   6.1250187e-01
   1.9632927e-03   6.0578821e-01
  -7.8373743e-03   5.9264914e-01
   7.6344678e-04   6.1280535e-01
  -6.7720269e-03   6.0464424e-01
   7.8642407e-03   5.9530639e-01
   3.7037094e-03   6.0056062e-01
  -3.7630079e-04   5.9874207e-01
   5.7010569e-06   5.9716243e-01
   1.2695087e-03   6.1145295e-01
   4.9958684e-03   6.0403972e-01
   1.4307040e-04   5.9839822e-01
  -6.5352002e-03   6.2319448e-01
   9.9539899e-04   5.9332852e-01
  -7.9899800e-03   5.9847583e-01
   4.7180664e-03   6.1460177e-01
  -7.6271191e-03   6.0976909e-01
  -6.2050807e-03   6.1855668e-01
  -9.6367368e-03   6.2044636e-01
   2.6826146e-03   6.0695409e-01
   1.5245829e-03   6.0441526e-01
  -6.3986449e-03   6.0610586e-01
  -8.3795753e-04   6.0003693e-01
   8.6935043e-03   6.0743476e-01
   6.8020983e-03   6.0442350e-01
   3.2135614e-03   5.9968695e-01
   2.3595639e-03   5.9614633e-01
  -1.4333855e-03   5.9827546e-01
  -3.0309701e-03   5.8755713e-01
   5.9249627e-03   6.1449101e-01
  -6.6580246e-03   6.1596112e-01
  -6.1956868e-04   6.0998885e-01
   2.0231004e-03   5.9741292e-01
   6.5081057e-03   6.1577027e-01
   6.1367756e-03   6.0980775e-01
   5.8808827e-03   6.1298882e-01
   1.3325528e-03   6.2423064e-01
  -4.0216340e-03   6.0031271e-01
  -1.2584272e-03   6.0230320e-01
   1.2947668e-03   6.1527800e-01
  -1.8265521e-03   6.1761362e-01
  -3.1276051e-03   6.0298972e-01
   1.3235594e-03   5.9865023e-01
   3.1398333e-03   6.0698479e-01
   2.5371546e-03   6.1573024e-01
   5.1509048e-04   6.0498934e-01
  -6.2183877e-03   6.1841551e-01
   8.4711953e-03   6.2628548e-01
  -6.2231828e-03   5.9785271e-01
  -3.7087497e-03   6.0227331e-01
   5.9138619e-03   6.0164043e-01
   8.2675649e-04   6.0539060e-01
   3.1538809e-03   6.1805110e-01
  -9.3302038e-04   6.2162964e-01
   7.1655442e-03   6.0891301e-01
   9.9544129e-04   5.9949333e-01
   3.5558566e-03   6.0954285e-01
   2.3615618e-03   6.0143999e-01
   5.3880147e-03   6.1003219e-01
  -6.1613146e-03   6.0810076e-01
   2.0243781e-03   6.1246854e-01
  -9.7347689e-03   6.1368242e-01
  -1.5767104e-03   6.0890951e-01
   2.7936749e-03   6.0288891e-01
  -9.9531227e-03   6.1383488e-01
   3.7330265e-03   6.0072031e-01
  -5.2553341e-03   5.8916866e-01
  -6.2768140e-03   6.1864840e-01
   8.6431855e-03   6.1421320e-01
  -1.1133780e-03   6.1570653e-01
  -3.0777821e-03   6.1615987e-01
   2.5614374e-03   6.0495338e-01
   2.8190216e-03   5.9835273e-01
  -7.7741618e-04   5.8517546e-01
  -2.3525126e-04   6.0940946e-01
   5.5627672e-03   6.1612923e-01
  -7.8867738e-03   5.9520089e-01
  -3.9608476e-03   6.1358906e-01
   6.7307110e-03   6.1412256e-01
  -1.0055094e-02   5.9965782e-01
   2.6037583e-03   6.0925717e-01
   5.6268559e-03   6.1109510e-01
   6.1932962e-03   5.8885846e-01
  -2.4575552e-03   6.1031776e-01
   3.5371475e-03   6.1675436e-01
   1.4737558e-03   6.1066541e-01
   5.2081665e-03   5.8343139e-01
  -1.3070302e-04   6.0648831e-01
   2.0634882e-03   6.0247273e-01
   1.9198563e-03   6.0172235e-01
   1.4288321e-03   5.9049672e-01
  -1.5809960e-03   6.0097761e-01
  -7.5851692e-03   6.0098632e-01
   3.1018774e-03   6.1030177e-01
  -7.8270078e-05   6.2518839e-01
   8.3855495e-03   6.0426125e-01
   4.5740444e-03   6.1081295e-01
  -5.5422698e-03   6.1086035e-01
  -1.2005000e-03   5.9807332e-01
  -9.2244872e-03   6.0701519e-01
  -4.1616058e-03   6.1185613e-01
  -3.5992823e-03   5.9634254e-01
   8.7443128e-03   6.0681214e-01
   9.2983649e-03   6.1378874e-01
  -7.7884690e-04   5.9617080e-01
   3.4842599e-03   6.0889218e-01
   5.9117353e-03   6.1012397e-01
   1.5150849e-03   6.1004843e-01
  -2.4310601e-04   6.1007454e-01
   3.7226067e-03   6.0769606e-01
  -3.2368549e-03   5.9949028e-01
  -2.5592608e-03   6.0760291e-01
  -7.3476664e-03   6.0090097e-01
   2.9412265e-05   6.0421990e-01
   5.2530838e-03   6.1237199e-01
  -5.8164329e-04   6.0541967e-01
  -8.2530111e-03   5.9203831e-01
   5.1255894e-04   5.9784104e-01
   2.0587320e-03   6.0185048e-01
  -4.9586820e-03   6.1144358e-01
  -7.5026276e-03   6.1192196e-01
  -2.3692708e-04   6.1048169e-01
  -4.2490462e-03   6.2006857e-01
  -4.6848346e-03   6.1063297e-01
  -1.7444762e-03   6.0540183e-01
  -6.0912644e-03   6.2321962e-01
   1.8159965e-03   5.8949925e-01
  -1.9257148e-03   5.9453132e-01
   1.1700789e-02   6.1027904e-01
  -7.7927861e-03   6.1094795e-01
  -3.3375980e-03   5.8930939e-01
  -3.8388591e-03   6.0053812e-01
   5.8604614e-03   6.1572105e-01
  -3.0823217e-03   5.9524295e-01
  -2.8570224e-03   6.1297870e-01
  -6.2051990e-03   5.9709289e-01
   9.5316905e-03   5.9623111e-01
   3.7600559e-03   6.0714968e-01
  -4.5099757e-03   6.0732181e-01
  -1.0150715e-03   6.0113362e-01
   1.4278217e-03   6.1396771e-01
  -2.8089752e-03   6.1424126e-01
   3.0041760e-03   6.0586500e-01
   1.6077314e-03   6.0912616e-01
  -1.4763953e-02   6.1139150e-01
  -4.2096205e-04   5.9887238e-01
   3.0707949e-03   6.1906616e-01
  -4.5752912e-03   6.2435086e-01
  -1.4446718e-02   6.2656808e-01
  -7.0548160e-04   6.0740069e-01
   2.8973923e-03   6.0803940e-01
  -9.3799259e-03   6.1225414e-01
   4.2167411e-03   6.0208568e-01
   1.6108177e-03   5.9914708e-01
  -1.1266613e-02   5.9728358e-01
   4.3251524e-04   6.0384848e-01
   1.8468950e-03   6.0079535e-01
  -1.7527840e-03   6.0729055e-01
  -3.3863517e-03   6.1993932e-01
   7.8685704e-03   6.1039929e-01
  -7.6500282e-04   6.1901813e-01
  -4.5308366e-03   6.1698547e-01
   4.0688978e-03   5.9889438e-01
  -1.3125053e-02   6.0851935e-01
   1.0381817e-02   6.1848685e-01
  -7.1026546e-05   5.9808804e-01
  -1.1514458e-03   5.9884555e-01
  -6.6194771e-03   6.0220978e-01
   5.8492680e-03   6.2477376e-01
  -8.7092571e-03   6.0731128e-01
   5.5759420e-03   6.0529957e-01
   1.0210006e-03   5.9383738e-01
  -2.9112054e-03   5.9772263e-01
   3.4896866e-03   5.9126438e-01
   6.9785699e-03   6.0035646e-01
  -1.9353083e-03   6.1178811e-01
  -1.1843505e-02   6.0442288e-01
   4.6133806e-03   6.0506781e-01
   1.2058127e-03   6.0074828e-01
   4.4845442e-03   5.8432435e-01
   1.3903125e-03   6.2689477e-01
  -5.4932097e-04   5.9782241e-01
   3.6441147e-03   6.0530555e-01
  -2.7138624e-03   6.2037310e-01
  -6.0188172e-03   5.9558756e-01
  -5.9518391e-03   6.1867367e-01
   1.0385998e-03   6.1357256e-01
   1.2368149e-03   6.1923114e-01
   4.4425059e-04   6.0927998e-01
  -2.4588675e-03   6.1500678e-01
   9.4689223e-04   6.0600049e-01
   3.6295717e-03   6.0990296e-01
  -4.5992808e-03   6.0106121e-01
   8.0563535e-03   6.1170834e-01
   4.5217220e-03   6.1428505e-01
  -2.4882100e-03   6.1323786e-01
   1.3050435e-03   6.1067946e-01
   1.6797246e-03   6.0181316e-01
   3.5052727e-03   5.9866208e-01
   8.0351886e-03   6.0902114e-01
  -1.7987099e-03   6.0373682e-01
  -4.1892554e-03   6.2164808e-01
  -4.6504468e-03   5.9862827e-01
   4.8676408e-03   6.0447462e-01
  -7.4706029e-03   6.1077705e-01
  -3.4391364e-03   6.0359272e-01
  -3.4735806e-03   6.1165634e-01
   1.8245371e-04   5.9785723e-01
   9.8809661e-03   6.1354172e-01
  -1.1898498e-03   6.0062689e-01
   5.6355290e-03   6.0031860e-01
  -1.4260155e-03   5.9372601e-01
  -1.1401270e-04   6.0578776e-01
  -7.5564713e-03   5.9831531e-01
  -9.3616170e-03   6.0171206e-01
  -4.9285026e-03   5.9667186e-01
  -1.1177838e-03   5.9478547e-01
  -6.0500884e-03   5.8570079e-01
  -9.4451792e-03   6.0410953e-01
   4.8735705e-03   6.0785700e-01
   4.2702203e-03   6.1294213e-01
  -8.0290465e-03   6.1104374e-01
   6.4893405e-03   6.0882270e-01
  -7.4489079e-04   6.0435077e-01
   1.0030205e-02   6.1343420e-01
  -7.4661608e-03   6.0651417e-01
  -2.1086813e-03   5.9951494e-01
   3.0882128e-03   6.0713654e-01
   3.0014123e-04   6.0358426e-01
  -1.7372424e-03   6.0584249e-01
   5.2446591e-03   6.1027943e-01
   1.7028828e-03   6.2225603e-01
  -3.2898492e-04   6.0237993e-01
  -1.4223348e-03   5.9144245e-01
   2.8564004e-03   5.9539294e-01
  -4.3972173e-03   6.0472619e-01
  -5.0943039e-03   6.0919384e-01
  -4.1370550e-03   6.1450742e-01
  -3.5139603e-04   6.0711416e-01
   5.9969890e-04   6.0334775e-01
  -1.0916204e-02   5.9677063e-01
  -5.9049503e-03   6.1437833e-01
  -4.0325466e-03   6.0669361e-01
  -4.2384888e-03   6.0466004e-01
  -6.2461347e-03   6.0998387e-01
  -7.2034123e-03   5.9647517e-01
   3.8233926e-04   5.9827263e-01
  -4.7821091e-03   5.9330128e-01
  -3.8094198e-03   5.9457341e-01
  -1.1271590e-02   5.9857995e-01
  -3.1662258e-03   6.0972128e-01
  -4.2650057e-03   5.9752296e-01
  -4.4282738e-03   6.0639781e-01
   3.1376512e-03   6.1041124e-01
  -3.9799217e-03   6.2600972e-01
  -2.3411012e-03   5.8607076e-01
   4.8050837e-03   6.1192661e-01
  -1.5102320e-03   6.0427776e-01
  -2.7930971e-03   6.0165684e-01
  -5.3706696e-04   6.1872308e-01
  -2.6558450e-03   6.0187161e-01
   6.3908633e-03   5.8922473e-01
   1.0197652e-02   6.0073843e-01
  -2.0588155e-03   6.2086286e-01
   3.1142417e-03   6.0161997e-01
  -3.9278152e-03   6.0116264e-01
   6.7026078e-03   6.1046166e-01
  -1.0507616e-02   6.0965612e-01
  -3.5486023e-03   6.1547509e-01
  -7.9889295e-03   6.1052503e-01
  -2.7999677e-03   6.0632737e-01
  -4.9142288e-03   5.9461781e-01
   8.6783189e-03   5.8021792e-01
  -6.3088519e-03   6.0491830e-01
   6.6264277e-03   6.0572197e-01
   6.2067319e-03   5.9958837e-01
   3.8854226e-03   6.2280288e-01
   3.9665623e-03   5.9908791e-01
  -1.7030792e-03   6.1286036e-01
   3.3648155e-03   5.9333839e-01
   3.0153859e-03   6.0347610e-01
  -3.4896601e-03   6.2051111e-01
   5.4608244e-03   6.1034714e-01
   8.5153256e-03   6.0690343e-01
   7.1094741e-03   6.0591138e-01
  -1.0085025e-04   6.2730509e-01
   4.6749001e-03   6.1946369e-01
   6.6541262e-03   6.0978533e-01
   4.6575155e-03   6.1370580e-01
  -7.7850040e-04   6.0183173e-01
   3.9469872e-03   5.9457857e-01
   1.8278771e-03   6.0573479e-01
   4.0112440e-04   6.1258515e-01
  -5.2013122e-03   6.0253044e-01
   9.5802837e-03   5.9133521e-01
  -6.2602163e-03   5.9920798e-01
  -4.4128056e-03   6.1447877e-01
   1.2282666e-03   6.1994963e-01
  -1.1024346e-03   6.0509566e-01
  -3.4064484e-03   6.0906532e-01
   2.4907929e-03   6.1290290e-01
  -3.2695241e-03   6.0931554e-01
  -1.2131626e-02   5.9099431e-01
  -7.3902802e-04   6.1690042e-01
  -1.2238805e-03   5.9526919e-01
   1.2500510e-03   6.0740890e-01
  -8.1078948e-04   6.0427816e-01
   5.2955324e-04   5.9870450e-01
   7.7790002e-03   6.2004849e-01
   7.3322632e-05   6.0618045e-01
  -1.1417065e-03   5.9852162e-01
  -5.9620547e-03   6.0088602e-01
   2.4994969e-03   6.0556472e-01
   7.2437833e-03   5.9185983e-01
  -2.3973540e-03   5.9290797e-01
   8.5687843e-03   6.1116363e-01
  -7.7873484e-03   6.0633015e-01
   5.4887343e-03   5.9306448e-01
   1.3499995e-03   6.1548082e-01
  -6.7760010e-03   6.2105451e-01
  -1.5596882e-03   6.1290427e-01
  -5.5655877e-03   6.0782383e-01
   1.7222480e-03   6.0982138e-01
  -7.7795340e-03   6.2484858e-01
   7.6075667e-03   6.1906152e-01
  -7.6493082e-03   6.2539007e-01
   3.7993500e-03   6.1127329e-01
  -1.2314400e-03   6.0809521e-01
   1.8431294e-03   6.0719297e-01
  -6.4856350e-03   5.9340758e-01
  -4.3404006e-03   6.1555977e-01
   4.6919504e-04   6.0393142e-01
  -4.8714625e-03   5.9956285e-01
  -6.4164023e-03   6.1069827e-01
  -3.6955347e-03   5.9355210e-01
  -6.2673283e-03   5.9323104e-01
   4.6799561e-03   5.9803580e-01
   2.0579934e-03   6.0859496e-01
  -5.3498443e-03   6.1146606e-01
  -4.3248547e-03   6.2574414e-01
   1.6937335e-02   6.0063797e-01
   9.3440788e-06   6.0515931e-01
  -7.8173239e-03   6.0174394e-01
   1.8117967e-03   6.0545616e-01
  -2.8632114e-03   5.9472727e-01
   6.9388841e-03   6.0866294e-01
   1.4841174e-04   6.0775450e-01
   2.2164616e-03   6.0605285e-01
   3.0223766e-03   6.0835255e-01
   4.0037521e-03   5.9568361e-01
  -8.5458463e-03   6.0450177e-01
  -6.7845117e-03   5.9594394e-01
  -8.1470024e-03   6.0975042e-01
  -1.2818129e-03   6.0461777e-01
  -3.2824775e-03   6.0307784e-01
   6.5924665e-03   6.0973596e-01
   6.8005692e-03   6.0343343e-01
   4.6585472e-03   6.1062492e-01
  -2.0604680e-03   6.1442566e-01
  -1.0317218e-03   6.2301160e-01
   5.3679019e-03   6.0728018e-01
  -1.5513364e-02   6.0416068e-01
   2.5394495e-04   6.0165065e-01
  -5.7426410e-03   6.1192019e-01
  -5.8215653e-03   5.8365788e-01
  -3.1728906e-04   6.0783582e-01
  -6.7584776e-04   6.1240288e-01
   1.4417362e-03   6.0018926e-01
   8.7056632e-04   6.2132329e-01
  -3.3700250e-03   6.0828700e-01
  -2.2818021e-03   5.9526610e-01
  -6.7214206e-03   6.1009292e-01
  -6.1188795e-03   6.1029796e-01
   3.8954992e-03   6.2053022e-01
  -1.7278942e-04   6.0141786e-01
  -1.5459425e-03   5.9989944e-01
   1.0008795e-03   6.0717668e-01
   1.3482061e-05   5.9587783e-01
   7.4872892e-03   5.9708405e-01
   5.0109748e-04   6.0371399e-01
   9.6399048e-03   5.9467511e-01
  -4.9735068e-03   6.1230252e-01
   2.6860248e-03   6.0642606e-01
   3.2593330e-03   5.9581855e-01
   5.2502017e-03   6.0397850e-01
   2.2714847e-03   6.0739717e-01
  -1.0383968e-02   6.0086662e-01
  -8.1012624e-04   6.0199449e-01
   2.5715057e-03   5.9215221e-01
   1.0196578e-02   6.1466808e-01
  -9.3270054e-03   6.0407242e-01
  -2.5837992e-03   6.0268719e-01
   5.7767883e-04   6.0832436e-01
  -7.5176097e-04   6.1710909e-01
  -1.3184074e-03   6.0859675e-01
   2.7863364e-03   5.9594072e-01
   3.8038459e-03   5.9771243e-01
   1.1709851e-02   6.1334173e-01
   2.3125028e-04   6.1715802e-01
   1.0857199e-03   5.9814197e-01
   4.4319079e-04   5.9883925e-01
  -3.5191845e-04   5.9904323e-01
   1.0878212e-03   6.0337082e-01
   4.1758928e-03   6.1220106e-01
   6.1922903e-03   6.0981449e-01
   7.4221348e-04   6.0483467e-01
  -2.4279799e-03   6.0936412e-01
   6.4131085e-04   6.1518318e-01
  -8.0877880e-03   6.0381918e-01
  -2.2835979e-03   6.0864387e-01
   7.2956427e-03   6.0858608e-01
  -1.3626856e-02   6.0806630e-01
  -8.9170383e-03   6.1427534e-01
   3.8968286e-03   6.0168252e-01
   4.5092917e-03   6.1179795e-01
  -1.1006359e-03   6.1415015e-01
   8.1165923e-03   5.9270076e-01
   1.9757473e-03   5.9506406e-01
  -4.4416118e-03   6.0017664e-01
   8.5826121e-03   5.9559678e-01
  -5.9618848e-03   5.9469325e-01
  -5.6687608e-03   6.0167344e-01
   7.8760908e-03   5.9255690e-01
   4.3607553e-03   6.0277565e-01
  -2.1822895e-03   6.0177947e-01
   1.0566961e-02   5.9938837e-01
  -3.8150728e-03   6.0991257e-01
   8.1391969e-03   6.1619993e-01
   4.4515173e-04   5.9941539e-01
   8.9582977e-03   6.0061452e-01
   3.8118462e-03   6.0823079e-01
   5.6399491e-03   6.2267486e-01
   7.6209539e-04   6.0968595e-01
  -1.1077404e-02   6.1952553e-01
   6.9182925e-03   5.9939675e-01
   5.5345152e-03   5.9792197e-01
  -6.8784118e-03   5.8753730e-01
  -7.7933012e-05   6.0472926e-01
   4.6341614e-03   5.9101677e-01
   1.9784736e-03   6.0963278e-01
  -3.9874122e-03   6.0924324e-01
  -5.9500051e-04   6.1467906e-01
   2.1452683e-03   6.1370916e-01
  -2.0730768e-03   6.0577080e-01
  -5.6397601e-03   5.9109863e-01
  -4.1926610e-03   6.0997639e-01
  -2.8810065e-03   6.2849795e-01
   6.9845529e-03   6.0950884e-01
  -6.4239093e-03   5.9411858e-01
   1.8437962e-04   6.0300919e-01
  -4.0212054e-03   6.0415719e-01
   9.8504376e-03   5.9335579e-01
  -6.3119586e-04   6.0690819e-01
   5.7274098e-03   6.0216263e-01
  -1.2826762e-02   5.8964264e-01
   5.1825582e-03   5.9333215e-01
  -2.3426732e-03   5.8969616e-01
   9.8057387e-03   5.9532607e-01
  -1.5000811e-03   6.0303233e-01
   1.1760396e-02   6.0774346e-01
  -4.9773364e-03   6.2232739e-01
   3.7045897e-03   6.0658409e-01
  -2.6278434e-03   5.9682158e-01
  -5.0696872e-04   6.0755543e-01
  -6.9741848e-03   6.1131018e-01
   1.9677378e-03   6.0926523e-01
  -2.5569582e-03   6.1700995e-01
   3.7006665e-03   5.9725180e-01
  -3.9148040e-03   5.9741331e-01
   1.5002431e-04   5.9882823e-01
   1.4745079e-03   6.0773409e-01
   1.8281288e-03   6.0219879e-01
   1.8455390e-04   6.0703466e-01
  -1.8309706e-03   5.8941090e-01
  -4.0809382e-03   6.0205917e-01
   7.5625219e-03   5.9491810e-01
  -4.3251761e-04   6.0812043e-01
  -4.6645518e-03   5.9873175e-01
   4.9938995e-03   5.9455624e-01
   4.4151040e-03   5.9137088e-01
  -3.8853269e-03   6.0860456e-01
   2.3368929e-03   6.0498852e-01
   3.6285089e-03   6.0979302e-01
   3.6891874e-03   6.1064568e-01
   2.7364600e-03   6.0835972e-01
  -1.2501669e-03   6.1792598e-01
  -8.4356490e-04   6.0198625e-01
  -2.1866325e-03   6.0589397e-01
  -2.5028257e-03   6.1608857e-01
   8.0875035e-04   6.0779102e-01
   4.8738324e-04   6.0952898e-01
   2.7621421e-04   5.9677458e-01
  -3.1537978e-03   6.1490421e-01
   2.4034716e-03   5.9154121e-01
   6.6301230e-03   6.1685244e-01
   7.7801379e-03   6.1385305e-01
   3.4395589e-04   5.9403591e-01
   4.0857930e-03   6.0807787e-01
  -3.1408848e-03   6.1224491e-01
   5.9021562e-03   6.1273510e-01
   1.0586533e-02   5.9769430e-01
   4.0989962e-03   6.0426660e-01
   1.7732027e-03   6.0467408e-01
  -6.7499938e-03   5.9548340e-01
   3.8234833e-04   6.2170705e-01
  -4.2346813e-03   6.0579655e-01
  -3.7745873e-03   6.0033746e-01
   1.4861370e-02   6.1766486e-01
   1.9337317e-03   5.9852405e-01
  -7.2478415e-03   6.1196755e-01
  -7.1268048e-04   5.9017954e-01
   5.8057296e-03   6.0847649e-01
   3.2546390e-04   6.0355774e-01
   4.6023604e-03   6.0131970e-01
  -1.5872202e-03   5.9249000e-01
  -2.6089523e-03   6.0222839e-01
   6.0169578e-03   6.0855164e-01
  -3.0647592e-03   5.8790834e-01
   1.4378298e-03   5.9206180e-01
   5.7756656e-03   5.9693671e-01
  -3.4489491e-03   6.1011007e-01
   5.0454512e-03   6.1368957e-01
  -4.2836840e-03   6.0342244e-01
  -3.8630415e-03   6.1243646e-01
   5.9683642e-04   6.1888526e-01
  -1.1760537e-03   6.0771699e-01
  -1.0478700e-02   6.0671785e-01
   3.1059127e-03   6.0607013e-01
  -5.6859071e-03   5.9663330e-01
   6.2182634e-04   6.1702242e-01
  -1.3029547e-04   6.1987352e-01
  -1.8176405e-03   6.0393678e-01
  -2.7251305e-03   6.1385078e-01
  -2.4311262e-03   5.9196801e-01
  -6.4617592e-04   5.9393504e-01
   5.0886109e-03   6.0538617e-01
  -2.0640724e-03   6.0172408e-01
   6.5472550e-03   6.2274494e-01
   1.0512514e-02   6.0854281e-01
  -4.0463223e-04   6.1293073e-01
   4.8050456e-04   5.9532796e-01
  -2.3818285e-03   5.9556413e-01
   2.7839844e-03   5.9431148e-01
  -8.5263446e-03   6.1404365e-01
  -5.2294384e-04   6.1041763e-01
   1.1678546e-03   5.9888159e-01
   5.1962759e-03   5.9997660e-01
   2.2286728e-03   6.2372821e-01


==> accumulated_AWGN_b_variance_vs_z_ldv1.dat <==
   1.6284400e+00   1.4400000e-04
   3.2568800e+00   2.7200000e-04
   4.8853200e+00   4.0000000e-04
   6.5137600e+00   5.2800000e-04
   8.1422000e+00   6.5600000e-04
   9.7706400e+00   7.8400000e-04
   1.1399080e+01   9.1200000e-04
   1.3027520e+01   1.0400000e-03
   1.4655960e+01   1.1680000e-03


==> accumulated_AWGN_b_variance_vs_z_ldv2.dat <==
   1.6284400e+00   2.4300000e-04
   3.2568800e+00   4.5900000e-04
   4.8853200e+00   6.7500000e-04
   6.5137600e+00   8.9100000e-04
   8.1422000e+00   1.1070000e-03
   9.7706400e+00   1.3230000e-03
   1.1399080e+01   1.5390000e-03
   1.3027520e+01   1.7550000e-03
   1.4655960e+01   1.9710000e-03


==> b_scatter_kdv2_idealIST-1.dat <==
   7.7992949e-04  -1.0055799e+00
  -2.1740212e-02  -9.8842988e-01
   4.5599534e-03  -9.9216401e-01
   1.4281503e-03  -1.0128102e+00
  -2.0288332e-03  -9.9741741e-01
   9.1656744e-03  -1.0224459e+00
  -3.4664564e-03  -9.8421683e-01
  -1.1586489e-02  -1.0121690e+00
  -1.9066326e-02  -1.0113923e+00
   1.7455234e-02  -9.9810300e-01
   1.2984278e-02  -1.0086770e+00
  -6.7002259e-03  -1.0053978e+00
   3.5052345e-02  -9.8840379e-01
  -2.1788967e-02  -9.9842542e-01
   3.4639477e-03  -9.7741659e-01
  -9.2774259e-03  -1.0076457e+00
   3.6824479e-02  -1.0110924e+00
  -6.0833058e-03  -1.0098617e+00
   1.0916286e-02  -1.0108717e+00
   2.4569844e-02  -1.0110424e+00
   3.7363987e-02  -9.9424840e-01
   8.7126282e-03  -1.0360891e+00
  -2.3380770e-02  -1.0209884e+00
   9.3355903e-03  -9.8197561e-01
  -1.5596413e-02  -9.7296618e-01
  -5.6053702e-03  -1.0032899e+00
   1.6959989e-02  -9.7711452e-01
  -1.1195652e-02  -9.9516553e-01
   4.5307795e-03  -9.6798060e-01
   2.6802525e-02  -1.0185213e+00
  -8.4655286e-03  -9.9440336e-01
  -2.5049433e-02  -9.7881445e-01


==> b_scatter_kdv2_idealIST-10.dat <==
   9.9497533e-01   2.0219429e-03
   9.8390801e-01  -1.0010631e-02
   9.9372427e-01   1.6866470e-02
   9.9743632e-01  -1.1926284e-02
   9.9868607e-01   1.9803544e-02
   9.6831252e-01  -9.0706536e-03
   9.8640271e-01  -2.5722907e-02
   1.0288164e+00   9.4093768e-03
   1.0201559e+00  -1.6783541e-02
   1.0192583e+00  -6.4248899e-03
   1.0189875e+00  -2.7707617e-02
   9.8791394e-01   2.4988582e-03


==> b_scatter_kdv2_idealIST-11.dat <==
   6.4734846e-01  -7.8828682e-01
   7.3319740e-01  -7.4019136e-01
   6.4644831e-01  -6.1694244e-01
   7.7184947e-01  -6.9570758e-01
   7.0439739e-01  -6.6036346e-01
   6.6854983e-01  -6.0798837e-01
   6.7488394e-01  -7.1743251e-01
   6.3261443e-01  -5.6052350e-01
   6.9811922e-01  -7.8273103e-01
   6.9079298e-01  -6.1694333e-01
   8.0179752e-01  -6.7171214e-01
   7.6268847e-01  -7.7433337e-01
   6.2759508e-01  -6.6153983e-01
   7.4443198e-01  -7.3894100e-01
   6.0068170e-01  -6.9820331e-01
   7.3151332e-01  -7.2000363e-01
   7.3780421e-01  -6.3880874e-01
   8.4198246e-01  -7.6249949e-01
   7.4197362e-01  -8.1684587e-01
   7.6479560e-01  -8.3284580e-01
   6.7114214e-01  -6.4542775e-01
   7.4025738e-01  -6.6282153e-01
   6.2902135e-01  -8.1546188e-01
   7.2376394e-01  -6.7426709e-01


==> b_scatter_kdv2_idealIST-12.dat <==
   7.1028189e-01  -6.2660759e-01
   7.4504254e-01  -6.9929949e-01
   7.9647254e-01  -7.6107635e-01
   7.2046258e-01  -6.8098869e-01
   6.9998901e-01  -7.1341234e-01
   6.8390712e-01  -5.9193817e-01
   7.3429177e-01  -6.1029927e-01
   7.1419379e-01  -7.9618340e-01
   6.6335125e-01  -7.1781195e-01
   6.4805372e-01  -6.5730907e-01
   7.1612066e-01  -6.6363330e-01
   6.9017126e-01  -7.1193338e-01
   6.7612458e-01  -7.8134219e-01
   6.8367628e-01  -6.7949598e-01
   6.2846033e-01  -6.6359421e-01
   6.1901444e-01  -7.2196718e-01
   8.5567851e-01  -7.8699074e-01
   7.0773756e-01  -7.6997878e-01
   6.9985567e-01  -7.0135439e-01
   7.3380416e-01  -6.3488005e-01
   7.5251138e-01  -7.0654955e-01
   7.6665441e-01  -7.5702873e-01


==> b_scatter_kdv2_idealIST-2.dat <==
  -6.2908884e-01  -7.1214258e-01
  -6.9701079e-01  -7.1863501e-01
  -6.9920810e-01  -7.0843024e-01
  -7.0021812e-01  -8.6610810e-01
  -7.6117008e-01  -7.3099357e-01
  -6.9858589e-01  -6.4831639e-01
  -6.6769676e-01  -6.4442356e-01
  -6.8250061e-01  -6.8924791e-01
  -5.4935428e-01  -6.7714491e-01
  -6.3572514e-01  -6.4719290e-01
  -7.0895737e-01  -7.0535649e-01
  -6.7659451e-01  -6.7251862e-01
  -6.8156376e-01  -6.9117134e-01
  -8.4983384e-01  -7.9459143e-01
  -8.4073324e-01  -7.5658021e-01
  -6.0751382e-01  -7.2518715e-01
  -6.1920157e-01  -7.5335575e-01
  -7.8678528e-01  -8.9299724e-01
  -6.7995943e-01  -7.2891327e-01
  -8.4217174e-01  -7.0531594e-01
  -5.9181409e-01  -6.2488175e-01
  -7.3053425e-01  -7.0038740e-01
  -6.8021334e-01  -6.7094832e-01


==> b_scatter_kdv2_idealIST-3.dat <==
  -6.3339621e-01  -6.1565243e-01
  -7.1669500e-01  -6.7544685e-01
  -7.5260111e-01  -7.2877855e-01
  -8.1766993e-01  -6.6831106e-01
  -6.3822656e-01  -6.5820359e-01
  -7.4300386e-01  -8.1778621e-01
  -6.9990429e-01  -6.6180544e-01
  -7.4756511e-01  -8.0239082e-01
  -5.9640980e-01  -5.8649188e-01
  -6.5751238e-01  -6.8204703e-01
  -5.8862384e-01  -6.1560823e-01
  -8.0842657e-01  -7.2501972e-01
  -5.2380740e-01  -6.8324296e-01
  -7.5973919e-01  -6.9214131e-01
  -6.8596708e-01  -7.7553314e-01
  -7.9778205e-01  -7.7312876e-01
  -7.9797136e-01  -7.2935780e-01
  -6.7465087e-01  -7.0913956e-01
  -6.8381335e-01  -7.8588894e-01
  -6.7408362e-01  -6.3963337e-01
  -6.1144683e-01  -7.4226840e-01
  -7.3911742e-01  -7.1298189e-01
  -8.7733771e-01  -8.3182741e-01
  -6.6136935e-01  -7.0715562e-01
  -6.8179013e-01  -7.2243366e-01


==> b_scatter_kdv2_idealIST-4.dat <==
  -9.8341344e-01  -6.2538076e-03
  -9.8410568e-01  -4.2106803e-03
  -9.5898225e-01  -5.5073562e-03
  -1.0003565e+00   5.9229349e-03
  -9.8237893e-01  -4.4429120e-03
  -1.0070948e+00   2.3906059e-03
  -1.0279233e+00  -4.1326053e-02
  -9.9400902e-01   4.5516601e-03
  -9.9666434e-01   1.5798114e-02
  -9.8426031e-01   2.0532024e-02
  -1.0289661e+00   2.6432696e-02
  -9.7431130e-01  -7.8343769e-03
  -1.0092990e+00  -7.1087464e-03
  -1.0116978e+00  -8.0168117e-04
  -1.0014352e+00  -1.3780799e-02
  -9.9341888e-01   7.6744688e-03
  -9.8743327e-01  -2.3844369e-03
  -1.0064523e+00   2.2614486e-02
  -9.9565187e-01   6.0676973e-03
  -9.9907950e-01   2.1590448e-04
  -1.0139694e+00  -5.4846699e-03
  -9.9511059e-01   1.0432327e-02
  -1.0532785e+00  -8.7981706e-03
  -9.8672080e-01  -3.1545079e-02
  -1.0100220e+00   2.0157053e-03
  -1.0112843e+00  -5.8587528e-03


==> b_scatter_kdv2_idealIST-5.dat <==
  -5.9990561e-01   6.4684857e-01
  -6.7243997e-01   8.1744028e-01
  -7.6710883e-01   7.6027638e-01
  -7.7139115e-01   7.4804684e-01
  -6.8902218e-01   7.1778915e-01
  -5.9076730e-01   6.1057526e-01
  -6.4892242e-01   6.3334391e-01
  -6.4721438e-01   7.3802862e-01
  -6.1315793e-01   7.0707777e-01
  -7.8265271e-01   7.2696393e-01
  -7.0033337e-01   7.4332841e-01
  -6.8541759e-01   6.7527822e-01
  -7.9165354e-01   6.9866171e-01
  -8.3362073e-01   7.3024042e-01
  -6.9452239e-01   7.6385893e-01
  -7.0734335e-01   7.5214080e-01
  -7.0376098e-01   6.7144743e-01
  -6.9610317e-01   6.9344727e-01


==> b_scatter_kdv2_idealIST-6.dat <==
  -6.5897147e-01   8.1054006e-01
  -6.8635592e-01   5.9549296e-01
  -6.7187404e-01   6.6802017e-01
  -6.7764101e-01   7.1488313e-01
  -7.0950676e-01   8.3175039e-01
  -7.7823319e-01   7.3878585e-01
  -6.0605503e-01   6.6697674e-01
  -5.7777580e-01   6.6412035e-01
  -6.8880100e-01   7.1532066e-01
  -8.3919404e-01   7.5840244e-01
  -7.5672155e-01   8.2057713e-01
  -6.3743670e-01   6.2155461e-01
  -6.1602395e-01   8.5110498e-01
  -7.1785311e-01   6.7462381e-01


==> b_scatter_kdv2_idealIST-7.dat <==
  -1.3048713e-02   1.0216532e+00
   1.4827552e-02   1.0008610e+00
  -9.3932631e-03   1.0013260e+00
   1.0697030e-02   9.9890685e-01
  -6.1112083e-03   1.0143403e+00
  -1.7641189e-02   9.9082486e-01
  -5.9770137e-03   9.8729973e-01
  -1.4327249e-02   1.0192169e+00
   1.3941252e-02   9.6078997e-01
   7.9999993e-03   1.0040595e+00


==> b_scatter_kdv2_idealIST-8.dat <==
   7.1413694e-01   6.7687632e-01
   7.1996197e-01   7.9931127e-01
   6.2253413e-01   7.1748222e-01
   6.8199773e-01   6.7916092e-01
   7.4311771e-01   8.0256607e-01
   6.0403111e-01   7.0904992e-01
   7.1550972e-01   6.7151126e-01
   8.7412187e-01   7.1120392e-01
   5.9774607e-01   6.1766457e-01
   8.3067065e-01   7.1945105e-01
   6.4666726e-01   6.7229922e-01
   7.0591243e-01   6.2283221e-01
   7.8079697e-01   7.1040311e-01
   7.0437247e-01   6.3708042e-01
   7.4934360e-01   7.4472911e-01


==> b_scatter_kdv2_idealIST-9.dat <==
   7.4610135e-01   7.7768686e-01
   7.0514424e-01   7.8780248e-01
   5.9623519e-01   6.8296174e-01
   7.9544584e-01   6.9329418e-01
   7.1802077e-01   6.5319106e-01
   6.9341323e-01   7.9280056e-01
   7.0147543e-01   7.8020959e-01
   7.7241418e-01   7.7223813e-01
   6.2656472e-01   6.3611353e-01
   7.2964728e-01   7.2756220e-01
   6.5778920e-01   7.2552960e-01
   6.8791698e-01   6.9708229e-01
   6.6726411e-01   6.6195042e-01
   7.4263074e-01   8.3991207e-01
   8.1894561e-01   6.8817255e-01
   5.7019698e-01   5.9728848e-01
   7.0595839e-01   6.9316517e-01
   6.7834543e-01   7.2069801e-01
   6.5297199e-01   6.4851705e-01


==> b_scatter_ldv2-1.dat <==
  -1.2851766e-02  -1.0082905e+00
   2.3347295e-02  -9.8099031e-01
   3.3952393e-02  -9.7393989e-01
  -2.1756354e-02  -1.0215445e+00
  -1.5056334e-03  -1.0039622e+00
   2.1911801e-02  -1.0011323e+00
   1.2725225e-02  -9.6680176e-01
  -2.4253440e-02  -9.8372911e-01
   4.8300229e-03  -1.0113298e+00
  -6.7161734e-03  -1.0106537e+00
  -1.5975411e-02  -1.0174614e+00
  -1.2073414e-02  -9.6574152e-01
  -7.9596041e-03  -1.0079692e+00
   1.0573262e-02  -1.0355559e+00
   1.7150645e-02  -9.5026043e-01
  -2.0326269e-02  -1.0139700e+00
   2.3761921e-03  -1.0339762e+00
  -8.2045254e-03  -9.8544152e-01
   2.7455968e-02  -1.0159195e+00
  -6.4542473e-04  -9.9554720e-01
  -1.0011282e-02  -9.6170873e-01
   1.1706437e-02  -9.6500809e-01
   3.3666608e-03  -1.0461072e+00
  -8.7526780e-04  -9.9475952e-01
   2.9635612e-02  -1.0075164e+00
  -2.2940011e-02  -9.8338362e-01
   4.6779832e-03  -9.9755833e-01
  -1.2890088e-02  -1.0101791e+00
  -7.8709366e-03  -9.7090780e-01
   1.6231176e-02  -9.7472222e-01
   3.0227759e-03  -1.0094092e+00
  -9.7060231e-03  -1.0028523e+00
  -2.6776006e-02  -9.9300157e-01
  -9.8879991e-03  -9.8386546e-01
   1.5342534e-02  -9.9949103e-01
   5.3996595e-03  -9.6248081e-01
  -2.7064763e-02  -1.0211774e+00
   6.8338914e-03  -9.7619162e-01
  -1.8567845e-02  -1.0245194e+00
  -1.4172230e-04  -9.9437639e-01
   6.2964485e-03  -1.0053923e+00
  -3.4901432e-03  -9.7111370e-01
   1.4388344e-03  -1.0164163e+00
   7.1364012e-03  -9.8636539e-01
   3.9768906e-03  -9.9013700e-01
  -3.5366693e-03  -1.0060010e+00
  -5.0340036e-03  -9.8868573e-01
  -1.2242260e-02  -1.0011962e+00
   3.5648747e-03  -1.0033249e+00
   1.3765404e-02  -9.8983230e-01
  -1.2263540e-02  -1.0335017e+00
   9.9815502e-03  -9.7293021e-01
  -2.8459256e-02  -1.0395709e+00
   1.0790975e-02  -1.0186340e+00
   5.6003188e-02  -1.0011216e+00
  -1.7696333e-02  -9.9710705e-01
   8.7571388e-03  -9.9503724e-01
  -1.4585704e-02  -9.9652017e-01
  -2.6456490e-02  -1.0093335e+00
   3.1354332e-03  -1.0092049e+00
  -8.4725026e-03  -1.0052436e+00
   2.1671072e-02  -9.9506834e-01
   1.3538917e-02  -1.0139210e+00
   1.8632733e-02  -1.0206041e+00
  -9.1890289e-04  -9.9965038e-01
   9.0781784e-03  -1.0082193e+00
  -1.0103183e-02  -9.9030307e-01
  -2.7663160e-02  -9.9026578e-01
   1.8307307e-02  -9.5881051e-01
  -5.8012276e-03  -1.0099387e+00
   5.5309796e-03  -9.8077168e-01
   5.7340043e-03  -1.0127845e+00
   1.3475019e-02  -1.0164826e+00
  -1.7236519e-02  -9.8466974e-01
  -1.6591825e-02  -9.9870675e-01
   6.2677579e-03  -1.0241820e+00
  -2.4156082e-03  -9.8499214e-01
  -2.7416212e-02  -9.7600621e-01
   3.8485299e-03  -9.7069429e-01
  -2.1715311e-02  -9.9302011e-01
  -9.0345196e-03  -9.8097895e-01
  -1.0479382e-04  -9.8906727e-01
  -2.6407220e-03  -1.0033550e+00
  -1.2323184e-02  -9.9321011e-01
  -2.2967829e-02  -9.9445083e-01
   1.4404136e-02  -9.8001397e-01
  -3.8678986e-03  -9.9354955e-01
   2.2265683e-02  -1.0164227e+00
   8.3362865e-03  -9.8504080e-01
  -9.6097785e-03  -9.8338506e-01
  -7.6417785e-03  -9.7284597e-01
  -2.3906832e-03  -1.0156000e+00
  -1.0047564e-02  -9.7823914e-01
   1.1287500e-02  -9.9252567e-01
   9.4750997e-03  -9.9081877e-01
  -2.2799734e-02  -9.8786773e-01
  -1.3626291e-02  -1.0010338e+00
  -2.6941538e-02  -1.0208300e+00
   9.6838046e-03  -9.9120320e-01
   1.6289288e-02  -1.0055183e+00
  -2.0838317e-02  -1.0189258e+00
  -2.5815465e-02  -1.0045936e+00
   2.3204689e-02  -9.9427056e-01
   1.2108742e-02  -9.6102996e-01
   2.3526803e-04  -1.0227274e+00
  -1.6748779e-02  -9.8390514e-01
   9.5493201e-03  -1.0229428e+00
   6.9858479e-03  -9.8837376e-01
  -1.7994665e-03  -1.0041842e+00
   7.4617366e-03  -1.0220122e+00
   2.4779840e-02  -1.0241459e+00
  -2.1308354e-03  -9.7297696e-01
  -7.4984359e-03  -9.8504757e-01
  -3.3692056e-02  -9.8668203e-01
  -1.0975356e-02  -1.0000909e+00
  -4.6407951e-02  -9.8713192e-01
  -1.6772937e-02  -9.8551685e-01
  -5.9512156e-03  -1.0117837e+00
  -1.3048213e-02  -1.0143774e+00
  -1.3147258e-02  -1.0046315e+00
   6.4389971e-03  -1.0318199e+00
   6.4864370e-03  -1.0150955e+00
   4.7222259e-03  -9.9685446e-01
  -1.4956056e-03  -9.9087496e-01
  -3.7824395e-02  -9.9520274e-01
  -1.7013657e-02  -1.0020897e+00
  -3.3021527e-03  -9.8482928e-01
  -7.0573962e-03  -1.0052965e+00
   1.0692683e-02  -9.6978390e-01
   7.1191557e-03  -9.9138259e-01
  -1.2570359e-02  -1.0201706e+00
  -5.0687597e-03  -1.0082097e+00
  -9.8247668e-03  -9.9884630e-01
   1.6552379e-03  -1.0216287e+00
   2.0827182e-03  -1.0068730e+00
  -6.6906524e-03  -1.0108272e+00
   3.1318097e-03  -1.0208170e+00
  -1.0153802e-02  -9.8281803e-01
   6.4918523e-03  -1.0262618e+00
  -2.9906319e-03  -1.0028056e+00
   1.1911887e-02  -1.0089497e+00
  -3.7225914e-02  -9.9996081e-01
  -2.7053614e-02  -9.7799990e-01
   3.5869566e-02  -1.0202450e+00
  -2.2655101e-03  -9.6551459e-01
  -8.5301378e-03  -9.9735354e-01
  -1.0153157e-02  -1.0010198e+00
  -7.7448325e-03  -9.9688487e-01
  -4.3575175e-02  -1.0373335e+00
  -1.8850012e-02  -1.0155060e+00
  -2.1131108e-02  -9.7290850e-01
  -1.6628690e-02  -1.0249447e+00
  -1.1200390e-03  -9.9835903e-01
   1.4037625e-02  -1.0294731e+00
  -3.8834118e-02  -1.0079354e+00
  -1.2573442e-02  -9.7604466e-01
  -1.8665717e-02  -1.0109361e+00
   2.6984307e-03  -1.0085903e+00
  -8.2854562e-03  -1.0122676e+00
  -1.6193789e-02  -9.9763107e-01
  -8.9197915e-03  -1.0025693e+00
   2.1860125e-02  -9.9322029e-01
   2.4276904e-02  -1.0114783e+00
   4.7269142e-02  -9.9537922e-01
  -1.7307409e-02  -1.0029003e+00
  -1.8561645e-02  -9.9061390e-01
   4.2072951e-02  -1.0242425e+00
  -5.5094402e-03  -9.8800812e-01
  -1.1608004e-02  -1.0003176e+00
  -6.2841056e-03  -1.0063669e+00
  -1.5154191e-02  -1.0037138e+00
  -1.4663181e-02  -9.5870760e-01
  -1.5425017e-02  -1.0159288e+00
   2.7956502e-02  -9.9715645e-01
   8.6495461e-03  -1.0197154e+00
  -6.4235828e-03  -1.0074576e+00
  -5.1989102e-03  -1.0031959e+00
  -7.7444249e-03  -1.0254318e+00
  -2.6117307e-02  -1.0246742e+00
  -3.0999839e-03  -1.0030987e+00
  -1.9232591e-03  -9.9772533e-01
  -2.5456888e-02  -1.0365724e+00
   5.2297831e-03  -1.0059688e+00
  -2.9264271e-03  -9.7561622e-01
   1.5765343e-02  -9.9387636e-01
  -2.7988828e-03  -9.9505350e-01
  -1.3901852e-02  -9.5739135e-01
   1.6701613e-02  -9.9552745e-01
   6.1714997e-03  -9.9411926e-01
  -1.6711788e-02  -1.0003408e+00
   1.3391502e-02  -1.0089863e+00
  -1.4462128e-02  -1.0116936e+00
  -8.0427227e-03  -1.0049777e+00
   9.7062613e-03  -9.8459098e-01
   5.5375330e-03  -1.0082694e+00
   3.3532324e-03  -9.9388242e-01
   2.5227897e-03  -1.0293010e+00
  -6.2063290e-03  -1.0068980e+00
   2.9325478e-03  -9.7494540e-01
  -1.9876692e-02  -1.0210273e+00
   9.9560448e-03  -1.0115819e+00
  -9.1106632e-03  -9.8200343e-01
   8.0558911e-03  -1.0397250e+00
  -6.8702669e-03  -1.0182146e+00
  -1.1220152e-02  -1.0060699e+00
   2.1162486e-02  -1.0093292e+00
  -7.2849793e-04  -9.9469091e-01
   2.5376135e-02  -1.0111030e+00
  -2.8362163e-03  -9.9454987e-01
   2.0528492e-02  -1.0152123e+00
   1.9308534e-02  -9.9860416e-01
   1.3512976e-02  -9.8790109e-01
   4.1543666e-02  -1.0179851e+00
  -1.2557051e-02  -1.0076582e+00
   6.7226358e-03  -9.9041286e-01
   2.6782986e-03  -9.8542660e-01
   1.9277029e-02  -9.6783478e-01
  -2.1128070e-03  -9.9355900e-01
  -1.1659906e-02  -1.0194553e+00
   3.7669077e-02  -9.7707398e-01
   1.4963473e-02  -1.0129432e+00
  -1.0908769e-02  -9.8762202e-01
  -3.5346011e-02  -1.0687562e+00
  -1.1634515e-02  -9.7970527e-01
  -1.8779119e-02  -1.0077191e+00
  -4.1598411e-02  -9.8127074e-01
   1.9657424e-02  -1.0004473e+00
   3.6087095e-03  -1.0137408e+00
  -3.0652692e-02  -9.9151517e-01
  -4.4250495e-03  -1.0383773e+00
  -1.3083092e-02  -1.0218198e+00
  -1.9075097e-02  -1.0175847e+00
   4.4776360e-03  -1.0082148e+00
  -1.7915908e-02  -1.0075705e+00
  -2.2414293e-02  -9.9798116e-01
  -4.7522779e-02  -9.9037304e-01
   2.6681766e-02  -1.0135688e+00
   6.1131619e-03  -9.9088845e-01
  -1.7429730e-02  -1.0098613e+00
  -1.8727743e-02  -1.0004488e+00
  -4.0232513e-03  -9.6589900e-01
  -1.7350811e-02  -9.9956196e-01
  -4.7552189e-02  -9.9800820e-01
   1.0764513e-02  -1.0064532e+00
   1.9405027e-02  -1.0444467e+00
  -2.9732354e-02  -9.7490002e-01
  -1.1420531e-02  -9.7222654e-01
  -8.4273450e-03  -9.9143968e-01
  -1.8540276e-02  -9.9426017e-01
   2.2504895e-02  -1.0051681e+00
   1.0154638e-02  -1.0035331e+00
   3.1919971e-02  -9.7072061e-01
   7.4095401e-04  -1.0245198e+00
  -3.3171020e-02  -9.6618823e-01
  -2.1362830e-02  -1.0008809e+00
  -1.9038270e-03  -9.7615418e-01
   7.4217489e-04  -1.0294400e+00
   1.7780697e-02  -9.8016261e-01
  -1.5247793e-02  -9.9066113e-01
   4.6158373e-02  -1.0042046e+00
  -2.6932159e-02  -9.8838086e-01
  -7.8095424e-04  -1.0002895e+00
   1.4381449e-02  -9.9784263e-01
   1.1463904e-02  -9.9213956e-01
  -2.9236895e-02  -9.9856923e-01
   3.7934335e-03  -1.0001811e+00
  -6.3017604e-03  -9.8373674e-01
   1.8877673e-02  -1.0048265e+00
  -2.9857500e-02  -1.0206798e+00
   2.3109063e-02  -1.0138191e+00
   5.4557755e-03  -9.8783873e-01
   2.9495098e-02  -9.8924467e-01
   2.3364124e-02  -1.0072337e+00
  -2.3999938e-03  -1.0087952e+00
   1.3469995e-02  -9.8725730e-01
   2.0257451e-03  -9.9909969e-01
  -3.3687637e-02  -9.9957929e-01
  -1.4676835e-02  -9.9735960e-01
  -1.1051373e-02  -9.9559845e-01
  -3.9571472e-02  -1.0087936e+00
  -8.9075233e-03  -9.9172077e-01
  -6.4800687e-03  -9.8318969e-01
   8.2465807e-03  -1.0064325e+00
  -2.2449467e-02  -1.0250514e+00
   2.7338382e-02  -9.9111266e-01
  -3.3316398e-02  -9.9404687e-01
   2.0029803e-02  -1.0181839e+00
  -6.0003757e-03  -9.9209309e-01
   1.4710108e-02  -1.0430042e+00
  -3.7003663e-02  -9.9106143e-01
   1.5124977e-02  -9.8831360e-01
  -2.4160031e-02  -1.0099499e+00
   2.5885114e-02  -1.0224175e+00
   6.2403980e-03  -1.0124968e+00
   2.3778589e-02  -1.0189746e+00
   2.7109156e-02  -1.0215737e+00
  -5.9009213e-03  -9.9810097e-01
   4.2512196e-02  -9.7523585e-01
  -1.5927021e-03  -9.9760930e-01
   1.8563327e-02  -1.0253921e+00
  -1.1936144e-02  -1.0274233e+00
  -1.4011144e-02  -1.0094143e+00
   6.1256491e-03  -1.0219970e+00
   5.6603589e-03  -9.7366782e-01
  -6.2155673e-03  -9.7764546e-01
  -9.9818758e-03  -9.7305583e-01
  -8.8564894e-03  -9.6649237e-01
   3.3901692e-02  -9.9853211e-01
  -4.1699149e-02  -1.0212243e+00
  -8.0660146e-03  -9.9659452e-01
   4.6820980e-03  -9.8329221e-01
   3.1361022e-02  -9.7127352e-01
  -1.5475989e-02  -9.9469872e-01
  -1.4087501e-02  -9.8585721e-01
  -1.5228268e-02  -9.7973236e-01
  -1.1151262e-03  -9.8136978e-01
  -1.0037382e-02  -1.0130362e+00
   1.2400162e-02  -9.9688138e-01
   7.3190611e-04  -1.0035063e+00
  -5.8749853e-04  -9.9023702e-01
   1.0806653e-02  -1.0065313e+00
  -3.2953801e-02  -1.0273117e+00
   2.1794064e-02  -1.0116980e+00
   1.2834945e-02  -1.0106319e+00
   2.0269375e-02  -9.8898371e-01
  -2.2475579e-03  -9.8550422e-01
   9.1869319e-03  -9.9625935e-01
  -7.6950142e-03  -9.8885122e-01
   1.3252145e-02  -9.9136288e-01
   4.3811768e-03  -1.0287172e+00
   7.3084779e-03  -9.9285275e-01
  -1.1161951e-02  -9.9242376e-01
  -1.1894466e-02  -9.9430000e-01
   4.1212355e-02  -9.7759319e-01
  -6.1778798e-03  -1.0131391e+00
  -8.8530614e-03  -9.9480899e-01
  -2.9535455e-02  -1.0089593e+00
   3.2847939e-02  -9.9598159e-01
  -1.3807998e-02  -9.9197602e-01
   3.4511649e-03  -9.8252252e-01
  -8.1601288e-03  -1.0018437e+00
   2.9517507e-03  -1.0031424e+00
   1.9226905e-02  -9.9157924e-01
   3.0777524e-02  -9.9997587e-01
   1.6935220e-02  -9.8838700e-01
   1.2994804e-02  -9.8176764e-01
   3.4698922e-02  -9.8456487e-01
  -2.1777257e-02  -9.4837055e-01
  -1.5212443e-02  -1.0185113e+00
   2.6461057e-02  -9.7963356e-01
  -1.9277632e-02  -1.0075983e+00
  -8.0476507e-03  -1.0013509e+00
  -1.4324071e-02  -9.8805695e-01
   1.9132544e-02  -1.0106654e+00
   1.0619407e-02  -9.9578915e-01
  -2.9855333e-02  -9.9345564e-01
  -8.7484048e-03  -1.0161513e+00
   4.9349172e-03  -1.0006150e+00
  -2.0471172e-02  -1.0116953e+00
  -1.0099099e-02  -1.0117525e+00
  -2.1490964e-03  -1.0226202e+00
  -8.7194286e-03  -1.0015296e+00
   1.3204495e-02  -9.8523822e-01
  -1.2364602e-02  -9.8875544e-01
  -3.9230148e-04  -1.0200928e+00
   2.7119605e-03  -9.9041896e-01
   6.0538785e-04  -9.8409057e-01
   2.1909997e-02  -9.9322532e-01
   3.5002880e-02  -9.9788562e-01
   1.2130871e-02  -9.9136561e-01
   6.9905081e-03  -9.8633182e-01
   1.3613235e-02  -9.8497070e-01
   4.1308183e-02  -9.8247468e-01
   1.7807310e-02  -1.0066295e+00
   2.6550686e-02  -1.0120328e+00
   1.1160429e-02  -9.9253083e-01
   1.2534241e-02  -1.0098728e+00
  -3.4211686e-02  -1.0146304e+00
  -2.3268323e-02  -9.9251560e-01
  -1.1522036e-02  -9.8221413e-01
  -1.8518435e-02  -9.9610891e-01
   3.0762506e-03  -1.0094774e+00
   2.2570276e-02  -9.9847546e-01
  -8.3777842e-03  -9.8940376e-01
   2.5240867e-03  -9.5995036e-01
  -7.2648936e-03  -9.8490110e-01
   7.8818517e-03  -9.8958044e-01
   5.9672814e-03  -9.8735608e-01
  -1.0447233e-02  -1.0062290e+00
  -3.0986712e-02  -9.9349293e-01
   1.5271226e-02  -9.8327854e-01
  -8.7163433e-05  -1.0076706e+00
   1.6588347e-02  -9.9805439e-01
   2.4563368e-02  -1.0598232e+00
  -1.8641973e-02  -9.9758418e-01
   1.4582058e-03  -1.0339350e+00
  -3.2922144e-03  -9.9327180e-01
  -6.4738437e-03  -9.9095377e-01
  -9.9001058e-03  -1.0035662e+00
  -2.1578011e-02  -9.9404997e-01
  -2.4146040e-02  -1.0094839e+00
  -5.6520949e-03  -9.9283511e-01
  -8.1335986e-03  -9.9652898e-01
   2.5387961e-02  -9.9135349e-01
  -2.1332432e-02  -1.0195914e+00
  -8.0755423e-03  -9.7371314e-01
   2.7211476e-02  -1.0006334e+00
  -2.9210392e-03  -9.9668410e-01
  -1.1488944e-02  -9.9031374e-01
   1.5053524e-02  -1.0115580e+00
  -6.8814319e-03  -9.9924665e-01
   1.7718284e-02  -9.8843317e-01
   2.6343159e-03  -1.0285546e+00
  -3.4191525e-02  -1.0049702e+00
  -1.2644828e-02  -9.7207921e-01
   1.9333117e-02  -1.0163698e+00
  -1.9750229e-02  -1.0044388e+00
  -2.1207370e-02  -1.0089233e+00
   3.5721987e-03  -9.9198931e-01
  -1.5451168e-02  -9.6992976e-01
   1.8268101e-02  -9.9901380e-01
   1.3306316e-02  -1.0144357e+00
   1.0486598e-02  -1.0010122e+00
  -1.1235514e-02  -9.7398229e-01
   2.9369303e-02  -1.0230311e+00
   1.1261727e-03  -1.0099091e+00
   1.0182340e-02  -1.0144502e+00
   9.9164525e-04  -1.0125484e+00
   4.2259677e-03  -9.7492078e-01
   1.9450044e-02  -1.0014946e+00
  -1.7979313e-02  -9.6791349e-01
   4.2285565e-02  -1.0389907e+00
  -6.3455375e-03  -9.9057062e-01
  -1.4813667e-02  -1.0166728e+00
   3.6149109e-03  -9.8965258e-01
  -2.5806992e-03  -1.0014970e+00
  -3.2140807e-02  -9.8542249e-01
   4.2840569e-03  -1.0032849e+00
   7.3076429e-03  -9.8964464e-01
  -8.3274170e-04  -1.0289408e+00
  -4.3521250e-03  -9.7995989e-01
  -9.9220572e-03  -1.0258439e+00
  -4.1619770e-05  -1.0305316e+00
  -1.6701283e-02  -1.0250544e+00
   6.9977753e-03  -9.9827334e-01
  -9.6833338e-03  -9.9511773e-01
   1.0911388e-02  -1.0247310e+00
  -1.4077982e-02  -9.6087370e-01
  -3.7601684e-02  -9.8039750e-01
  -2.4554854e-02  -1.0142414e+00
   3.9991927e-04  -9.9365533e-01
  -1.5623655e-02  -9.8515054e-01
  -7.3904785e-03  -1.0024818e+00
   1.2116806e-02  -9.9563727e-01
  -1.7856797e-02  -9.9045826e-01
   1.7319634e-03  -9.8814325e-01
  -1.5925645e-02  -9.9026378e-01
   1.1542086e-02  -9.8660577e-01
  -5.8287226e-03  -1.0071444e+00
   5.6466835e-03  -1.0104842e+00
   2.3511402e-02  -9.8163962e-01
  -2.0206193e-03  -1.0050080e+00
   2.0040481e-03  -1.0291165e+00
  -1.1180131e-03  -1.0119846e+00
  -6.5449504e-03  -9.9490357e-01
   1.4990831e-03  -9.9215880e-01
  -1.4488133e-02  -9.9219029e-01
  -1.0512549e-02  -1.0152516e+00
  -8.2213612e-03  -9.9203644e-01
  -1.5163330e-03  -9.8566435e-01
   1.1737550e-02  -1.0186726e+00
  -4.7084602e-02  -9.9988816e-01
   3.3286478e-03  -1.0103222e+00
  -1.5889534e-02  -1.0142785e+00
  -7.8947376e-03  -9.8209646e-01
  -1.0005235e-02  -9.9411333e-01
   3.2420526e-03  -1.0022001e+00
   1.7204536e-02  -9.9017364e-01
   1.5651772e-02  -9.8271865e-01
   6.0012304e-03  -1.0126872e+00
   1.9216549e-03  -1.0063450e+00
   1.1472535e-02  -1.0062773e+00
  -1.0883425e-02  -1.0079378e+00
  -1.1356489e-02  -1.0023128e+00
   2.3742848e-02  -1.0017529e+00
   1.1934522e-02  -1.0404202e+00
   3.8457741e-03  -9.8214734e-01
  -5.6837628e-03  -1.0139128e+00
   1.8286935e-02  -1.0010968e+00
  -2.0152778e-02  -1.0353313e+00
   1.2857661e-02  -1.0042057e+00
   5.0888602e-03  -9.8277556e-01
   9.0758879e-03  -9.9418659e-01
   5.4708953e-03  -9.9157268e-01
  -1.1369547e-02  -1.0096574e+00
  -5.9889893e-03  -9.8920775e-01
   1.4036066e-02  -1.0553597e+00
  -2.6218294e-02  -1.0010627e+00
  -8.5967298e-03  -1.0088546e+00
   2.4403813e-03  -1.0080142e+00
  -2.1544632e-03  -9.7323948e-01
   2.1474339e-02  -1.0285964e+00
  -7.0713431e-05  -1.0104892e+00
  -1.7683804e-02  -9.8617543e-01
  -1.3150669e-02  -1.0335882e+00
   1.7468192e-02  -1.0042358e+00
  -1.8993399e-02  -9.9197441e-01
   5.4167605e-03  -1.0164020e+00
  -1.7975384e-03  -9.7797720e-01
   1.1849163e-03  -9.8079099e-01
  -6.6385832e-04  -9.6653376e-01
  -3.2272868e-03  -1.0079318e+00
  -6.9285212e-03  -9.8749707e-01
  -3.6452641e-03  -9.9679254e-01
   1.0934769e-02  -1.0014647e+00
  -1.9385826e-02  -9.8027546e-01
   2.5653572e-02  -1.0081017e+00
  -1.2965396e-02  -1.0083738e+00
  -1.3126864e-02  -9.8691108e-01
   9.3546610e-04  -1.0114826e+00
  -5.2454280e-03  -9.9507081e-01
   2.9687075e-03  -1.0024812e+00
   2.0203824e-02  -1.0096896e+00
  -1.9378519e-02  -1.0326231e+00
   3.4472060e-02  -1.0037339e+00
  -6.3704663e-03  -9.9479203e-01
  -4.0836880e-03  -1.0126452e+00
   2.8770839e-02  -9.9395318e-01
   1.3891332e-03  -1.0053666e+00
   1.3074244e-02  -9.9946704e-01
   1.2868668e-02  -1.0103037e+00
   2.8569133e-02  -1.0079236e+00
   1.7489751e-02  -9.9802192e-01
   7.6308160e-03  -9.6040149e-01
  -1.7231400e-02  -1.0016858e+00
  -7.1991280e-04  -1.0038330e+00
  -2.5333251e-02  -9.4973346e-01
   3.2538836e-03  -9.9478958e-01
   1.2639652e-02  -9.9339807e-01
  -9.7594893e-03  -9.8742134e-01
   2.5639514e-03  -1.0092524e+00
  -3.1923367e-03  -9.7193889e-01
  -4.4483550e-02  -1.0204895e+00
   7.0191256e-04  -9.7286453e-01
  -2.0237807e-02  -1.0064201e+00
   8.9887411e-03  -9.5557849e-01
  -1.3259750e-02  -1.0103438e+00
  -6.4046666e-03  -1.0426580e+00
   1.4267938e-03  -9.6992409e-01
  -1.4523198e-02  -1.0004666e+00
  -3.0663191e-02  -1.0315220e+00
   1.9681459e-03  -9.8086227e-01
   1.8640721e-02  -9.9365770e-01
  -2.7950057e-02  -1.0300126e+00
  -2.2801450e-02  -1.0102989e+00
   2.3164291e-02  -1.0064700e+00
   8.4504925e-03  -9.8741715e-01
  -2.0033441e-02  -9.6868328e-01
   1.8171924e-03  -1.0137339e+00
   2.3507668e-02  -1.0052293e+00
   1.8206008e-02  -1.0263481e+00
  -6.5604769e-03  -1.0142157e+00
   4.9709474e-03  -9.4877400e-01
   2.1543653e-02  -1.0023936e+00
   1.2166795e-02  -9.9956386e-01
  -3.1757451e-03  -1.0275344e+00
  -2.1994958e-03  -9.7737450e-01
   8.0704000e-03  -1.0036737e+00
   1.2027631e-04  -9.7330276e-01
  -3.9471829e-03  -1.0109099e+00
  -2.3435742e-02  -1.0015011e+00
  -5.3821545e-03  -9.9055558e-01
  -2.0111739e-02  -9.9070403e-01
   2.2992416e-02  -1.0222252e+00
   2.1379219e-02  -9.7740322e-01
   1.6059040e-03  -9.7278206e-01
  -6.8383559e-04  -9.8851941e-01
  -4.6376925e-03  -1.0127635e+00
   6.5902683e-03  -9.7621299e-01
  -6.6788426e-03  -1.0025829e+00
  -1.9230369e-02  -9.7500947e-01
   1.1082569e-02  -1.0022854e+00
   2.8882722e-03  -9.9047782e-01
  -1.6123344e-02  -1.0193742e+00
   1.6728054e-02  -1.0191956e+00
   1.9761396e-02  -1.0038639e+00
   2.6462433e-02  -1.0098614e+00
  -1.5685864e-03  -1.0098083e+00
  -1.7651533e-02  -9.8940924e-01
  -4.4295379e-03  -9.9547540e-01
  -1.0068739e-03  -1.0226213e+00
  -6.8070092e-03  -1.0354440e+00
  -1.3865851e-02  -1.0370584e+00
  -1.3178223e-02  -9.9568798e-01
  -1.2445079e-02  -9.4516416e-01
  -2.6567452e-02  -1.0106108e+00
   3.2617753e-02  -1.0356739e+00
   2.4896737e-02  -1.0175943e+00
   1.6382523e-02  -1.0080393e+00
   3.2130877e-02  -1.0093179e+00
   1.4317260e-02  -1.0219543e+00
  -2.0742130e-03  -1.0020771e+00
  -1.3901290e-02  -9.8276531e-01
   1.4206218e-02  -9.8322693e-01
   1.2344073e-02  -9.9939436e-01
   2.3523158e-02  -1.0180117e+00
   2.7176017e-02  -9.8460867e-01
  -1.0039652e-04  -1.0318055e+00
   9.6150584e-03  -9.8084111e-01
  -5.7472339e-03  -1.0195198e+00
  -1.3787361e-02  -9.8779257e-01
   2.0045703e-02  -9.6546213e-01
   8.9191689e-03  -9.9157058e-01
  -8.2952835e-05  -1.0069459e+00
   3.6043425e-02  -1.0065476e+00
  -3.1006048e-02  -9.9302396e-01
  -2.8651399e-03  -9.9786049e-01
  -4.0714786e-03  -9.6572200e-01
   8.0016348e-04  -9.7886250e-01
   1.3643732e-02  -1.0143619e+00
   1.1518080e-02  -9.9071598e-01
  -8.5090696e-04  -9.9157750e-01
  -2.0148411e-02  -9.8064017e-01
   2.4296349e-02  -1.0147075e+00
  -5.9402159e-03  -1.0064879e+00
  -1.5986544e-02  -9.9037850e-01
   2.3058098e-04  -1.0113806e+00
  -6.3457309e-03  -9.7872492e-01
   3.9388999e-02  -9.9718406e-01
  -5.6196824e-03  -9.8844715e-01
   3.0282561e-02  -1.0150963e+00
   2.5433563e-02  -1.0123563e+00
  -2.5058834e-02  -1.0079645e+00
  -1.6843016e-03  -9.9457790e-01
  -3.3359082e-02  -1.0396272e+00
   3.2192898e-03  -9.9432501e-01
  -2.4549437e-02  -1.0213209e+00
  -1.9942073e-02  -9.9016838e-01
  -1.1300289e-02  -9.7252242e-01
  -1.7123689e-03  -1.0051758e+00
  -2.3462849e-02  -9.8345594e-01
  -1.2662388e-02  -9.8807069e-01
  -8.9159813e-04  -9.9604596e-01
  -1.4504928e-02  -1.0279662e+00
  -1.1654438e-02  -9.9700813e-01
   3.5276813e-02  -9.9344657e-01
   4.3811700e-03  -1.0043606e+00
  -3.2351872e-02  -1.0286162e+00
   6.3328172e-03  -9.7318306e-01
  -1.5292183e-02  -1.0066699e+00
  -1.8229808e-02  -1.0021594e+00
  -3.9021039e-02  -1.0189616e+00
  -1.2752543e-03  -1.0052345e+00
   2.4972621e-02  -9.8435338e-01
  -2.7975068e-02  -1.0054303e+00
  -3.6601180e-02  -1.0305587e+00
   1.9264659e-02  -1.0047171e+00
  -3.2286491e-03  -9.9295918e-01
  -1.9146908e-02  -9.8529359e-01
   1.0342727e-03  -1.0157655e+00
   1.5189148e-02  -1.0077450e+00
   8.3526430e-04  -9.8934040e-01
   8.1805683e-04  -1.0425139e+00
   2.9804789e-02  -9.8325555e-01
   1.9325441e-03  -9.9869302e-01
  -5.7886995e-03  -1.0062441e+00
   2.8223085e-02  -1.0060537e+00
  -1.8337299e-02  -9.8508549e-01
   2.0052686e-02  -1.0149914e+00
   1.6791260e-02  -1.0326281e+00
  -2.3091959e-03  -9.8322871e-01
   7.9426176e-03  -1.0154357e+00
  -1.1818346e-02  -1.0170032e+00
   2.7919704e-03  -1.0020220e+00
   9.8596612e-03  -1.0293788e+00
  -2.1182678e-02  -9.9053102e-01
  -1.0397604e-02  -9.9565806e-01
   1.1777353e-02  -9.9076151e-01
   1.9240908e-03  -9.9010236e-01
   1.3003173e-02  -9.9885367e-01
   1.6883234e-02  -1.0174302e+00
  -3.5098667e-03  -9.9223269e-01
   6.4000070e-03  -9.7123682e-01
   5.2683856e-03  -9.6803909e-01
   2.2561906e-02  -1.0110683e+00
   6.3966992e-03  -9.8158468e-01
   1.7956103e-02  -1.0000260e+00
   3.0264005e-02  -1.0112586e+00
  -2.3266745e-02  -9.8789677e-01
   9.3978442e-04  -9.8088831e-01
   7.5987020e-03  -1.0012579e+00
   1.6472001e-03  -9.8504450e-01
   1.6894981e-02  -9.8185136e-01
   1.8402377e-02  -9.9398310e-01
  -3.5328763e-04  -1.0034396e+00
   2.5123049e-02  -9.7481258e-01
   7.3502788e-03  -9.9799423e-01
   3.9146084e-03  -9.8755193e-01
  -8.0089314e-03  -9.9078618e-01
   1.1296084e-02  -9.8690059e-01
  -2.1375849e-02  -1.0036155e+00
   1.8391368e-02  -9.8907764e-01
  -7.0772036e-03  -9.8103091e-01
  -9.6648897e-03  -9.8319464e-01
  -3.7601866e-02  -9.8444119e-01
  -1.2484859e-02  -1.0237289e+00
  -4.9682305e-03  -9.7259536e-01
   3.9086068e-03  -9.9731076e-01
  -7.1744197e-03  -9.8941240e-01
   4.2285335e-03  -9.8348327e-01
   2.1256728e-02  -9.4158016e-01
  -1.5704823e-03  -9.8814188e-01
  -4.7958436e-03  -1.0116640e+00
   3.5972465e-02  -1.0134190e+00
  -1.7630806e-02  -9.8993013e-01
  -3.0201120e-02  -1.0019621e+00
  -1.6976797e-02  -9.9056385e-01
  -5.8092844e-04  -1.0164650e+00
   2.1731790e-03  -1.0087241e+00
   7.5524951e-03  -9.8593164e-01
   2.9917795e-02  -9.8155094e-01
  -1.6644551e-02  -1.0094866e+00
  -8.9423653e-03  -1.0313256e+00
   2.0703781e-02  -9.8682628e-01
   1.2512249e-02  -9.7946791e-01
   1.6384653e-03  -1.0014955e+00
   2.4836162e-02  -9.9630888e-01
   8.8098217e-03  -9.9574877e-01
   1.0688329e-02  -9.5210738e-01
   1.3023684e-02  -1.0210697e+00
  -4.9934155e-02  -9.8662675e-01
   1.7080671e-02  -1.0260830e+00
   1.8803699e-03  -9.9645878e-01
   2.5084199e-02  -1.0489308e+00
   2.5471025e-02  -1.0056667e+00
   7.4385526e-04  -1.0148643e+00
   1.6499756e-02  -9.9556586e-01
   2.5452181e-03  -9.9871772e-01
  -8.5827148e-03  -9.8471793e-01
   8.6153488e-03  -1.0306508e+00
   1.7623920e-02  -1.0162675e+00
  -3.2060449e-03  -1.0013907e+00
  -4.1302765e-03  -1.0074845e+00
  -7.7816132e-03  -1.0151621e+00
   1.7599120e-03  -1.0137692e+00
   4.6138402e-02  -1.0191312e+00
  -1.1110987e-02  -9.9574101e-01
  -8.5941013e-03  -1.0008122e+00
  -6.3741745e-03  -1.0130028e+00
  -3.3775917e-04  -9.8179782e-01
  -1.1247944e-02  -1.0145050e+00
  -7.0139441e-03  -9.7957129e-01
  -5.1887135e-03  -9.8992229e-01
  -1.0119264e-02  -1.0030640e+00
  -2.8955831e-03  -1.0252286e+00
   5.1682008e-03  -1.0102319e+00
   5.9689827e-03  -1.0286500e+00
   4.3320046e-03  -1.0149679e+00
   6.8669209e-03  -9.9552776e-01
  -4.3895457e-03  -9.8417467e-01
  -2.1780097e-02  -9.8621741e-01
   1.7555379e-02  -1.0005970e+00
   1.2274706e-02  -1.0042666e+00
   5.1237975e-03  -9.9327014e-01
  -3.1409175e-02  -9.8088888e-01
   2.3147278e-02  -9.9220008e-01
   1.1145315e-02  -1.0120019e+00
  -4.3242153e-03  -1.0105338e+00
  -2.4590311e-02  -1.0075983e+00
   2.5342891e-02  -1.0186796e+00
  -4.9420294e-02  -9.8648545e-01
  -6.6733681e-03  -1.0216702e+00
  -9.8648914e-03  -9.8011921e-01
  -1.0531949e-02  -9.7149927e-01
   1.3610165e-02  -1.0156483e+00
  -4.2343414e-04  -1.0014317e+00
   4.9051218e-03  -1.0082785e+00
   3.2141295e-03  -1.0253555e+00
   1.3692888e-02  -9.8463639e-01
  -5.2526662e-04  -9.9743611e-01
   1.9340669e-02  -1.0167173e+00
   1.9322615e-02  -9.9535486e-01
  -1.5158442e-02  -1.0282469e+00
   3.1578446e-02  -9.8890238e-01
  -1.7582716e-02  -1.0048891e+00
  -1.2149455e-02  -9.7846854e-01
   4.0506897e-04  -9.9932432e-01
   3.3241059e-02  -1.0259917e+00
   2.1545245e-02  -1.0045303e+00
   1.2029082e-02  -1.0096651e+00
   2.3215918e-02  -9.7577674e-01
  -3.6156718e-02  -1.0030446e+00
   1.5104666e-02  -9.9097267e-01
  -2.9841511e-03  -1.0125458e+00
  -3.1226411e-02  -1.0112576e+00
  -1.9429037e-02  -1.0090459e+00
  -2.6213648e-02  -9.9538786e-01
   1.6616109e-02  -1.0053856e+00
   7.7456999e-03  -1.0322468e+00
   1.4716272e-03  -9.9027982e-01
  -1.2552828e-02  -9.9409446e-01
  -1.3697076e-02  -9.9782365e-01
   1.3319799e-02  -9.8125566e-01
  -7.4727045e-03  -1.0285573e+00
  -5.3698644e-03  -9.8595797e-01
  -4.7362223e-02  -1.0253324e+00
   7.4659650e-04  -1.0173361e+00
   2.1287373e-02  -1.0140448e+00
   8.3904128e-03  -1.0155058e+00
   6.3921696e-03  -1.0059128e+00
  -1.0045303e-02  -1.0052276e+00
   1.1655021e-02  -9.7830805e-01
  -5.1601223e-03  -1.0115149e+00
  -2.7064444e-03  -9.7884027e-01
   4.0158749e-03  -1.0021017e+00
   3.1428638e-02  -1.0245200e+00
   9.4573913e-03  -9.8983335e-01
  -1.3986694e-02  -9.7620924e-01
  -1.3822725e-02  -1.0137113e+00
  -1.0331992e-03  -1.0170178e+00
   1.1755191e-02  -1.0188453e+00
   2.4455762e-02  -9.8526529e-01
   1.3200612e-02  -9.8632983e-01
  -1.8611666e-02  -1.0070046e+00
   1.7143649e-02  -9.7544008e-01
  -3.2488539e-02  -9.9556678e-01
  -3.9309374e-03  -1.0329286e+00
  -2.0927231e-02  -1.0136641e+00
  -1.1985742e-02  -9.8506417e-01
  -1.7250474e-03  -1.0394887e+00
  -1.6966920e-03  -1.0195066e+00
   6.9212145e-03  -9.9702326e-01
  -3.1463634e-03  -1.0071258e+00
  -3.1123493e-02  -9.8055575e-01
   7.2996155e-03  -1.0221622e+00
   1.1043202e-02  -9.9503799e-01
   2.0466300e-03  -1.0097104e+00
  -1.1702839e-02  -9.8958505e-01
  -1.2745181e-02  -9.7606379e-01
   1.7110342e-02  -9.7051638e-01
   1.8904801e-02  -9.6589526e-01
  -1.0571661e-02  -1.0028937e+00
   1.5510862e-02  -1.0192832e+00
   2.4028889e-02  -9.6108942e-01
   1.6300752e-02  -1.0007700e+00
  -2.6227971e-02  -1.0156902e+00
  -2.4505564e-02  -9.9557537e-01
  -3.7435378e-03  -9.9387058e-01
   2.0294763e-02  -1.0303048e+00
  -8.9015755e-03  -9.9858203e-01
   1.3068047e-02  -1.0131236e+00
   4.0875621e-03  -1.0209504e+00
   3.2436394e-02  -1.0008197e+00
  -9.2396450e-03  -9.7352570e-01
  -1.4619332e-03  -1.0063054e+00
  -3.0742164e-02  -1.0241035e+00
   2.2788523e-03  -1.0095135e+00
  -1.8719191e-02  -9.6851249e-01
   4.5476082e-02  -9.9447310e-01
  -2.0640762e-02  -1.0440889e+00
  -9.9491761e-03  -1.0295614e+00
  -1.5044271e-02  -9.9365752e-01
  -2.6448001e-02  -1.0091929e+00
   3.2486635e-02  -9.8500535e-01
   7.6266939e-03  -1.0040492e+00
   4.1900009e-03  -1.0219229e+00
   9.2730930e-03  -9.9350100e-01
  -7.0798133e-04  -9.8999125e-01
   1.0945009e-02  -9.7954569e-01
  -4.2863037e-03  -1.0244228e+00
   2.8143447e-02  -1.0316976e+00
  -7.9529411e-03  -9.8246350e-01
   2.1934822e-02  -9.6849423e-01
   1.7823208e-02  -9.7980257e-01
  -3.2021034e-03  -1.0161637e+00
   1.9256963e-02  -9.9120415e-01
   2.4521498e-03  -1.0055665e+00
  -2.7358817e-04  -1.0531448e+00
   6.5862924e-03  -1.0201425e+00
   7.6111055e-03  -1.0329445e+00
  -2.0442044e-03  -9.6047909e-01
  -7.2567805e-03  -1.0114546e+00
   2.3823410e-02  -9.9042266e-01
  -1.0450041e-02  -9.9177361e-01
   1.9497572e-02  -9.7319283e-01
  -2.5637352e-02  -1.0015024e+00
  -2.4945706e-02  -9.7644120e-01
  -9.9283543e-03  -9.8053966e-01
  -1.6054077e-02  -9.9702638e-01
   1.0048636e-03  -1.0049645e+00
   6.8035210e-03  -1.0036865e+00
   4.1312156e-03  -1.0132924e+00
  -1.1740328e-02  -9.9110455e-01
   1.4379891e-02  -1.0099435e+00
   5.0966003e-03  -1.0083083e+00
   3.0170638e-02  -1.0288673e+00
  -1.7873913e-02  -1.0341144e+00
   3.4191192e-04  -9.9038811e-01
   1.1164917e-02  -1.0125060e+00
  -2.0227039e-02  -1.0139977e+00
   4.5085724e-03  -9.8532372e-01
  -2.6047857e-02  -9.9120588e-01
   3.4980677e-03  -9.8468439e-01
   3.4819401e-02  -1.0036496e+00
   2.5765419e-02  -9.8596529e-01
  -3.1094323e-03  -1.0204914e+00
  -1.6633169e-02  -1.0032745e+00
  -1.1964928e-02  -9.7212386e-01
  -2.3552947e-03  -9.9618739e-01
  -3.1229049e-03  -9.9329991e-01
  -3.8909415e-02  -9.7618857e-01
  -2.8355924e-02  -9.7303314e-01
   1.2391090e-02  -9.9665874e-01
   2.8490691e-02  -9.7970779e-01
  -8.7041183e-03  -9.7859921e-01
  -2.4126901e-02  -9.8779605e-01
   1.1846433e-02  -1.0048274e+00
  -1.0183728e-02  -1.0175880e+00
   1.7501755e-03  -9.7990226e-01
   5.7275871e-03  -1.0059787e+00
  -1.7757828e-02  -9.8634226e-01
  -3.9414608e-03  -1.0043665e+00
   1.3213780e-02  -9.8009568e-01
   4.4984306e-03  -9.9493634e-01
  -8.8266565e-03  -1.0005421e+00
  -3.1813832e-03  -1.0017237e+00
  -4.2606406e-02  -1.0015529e+00
   2.4207002e-04  -9.9577300e-01
   1.1382856e-02  -1.0182692e+00
  -2.3774544e-02  -1.0004132e+00
   3.5756140e-03  -1.0056318e+00
  -1.7075421e-02  -1.0018150e+00
   5.5350591e-03  -1.0060344e+00
  -3.0730194e-02  -9.9978863e-01
  -3.2587087e-02  -9.5467181e-01
   2.9186493e-02  -1.0171138e+00
   8.9901716e-03  -9.8554004e-01
  -1.8180005e-02  -9.8142178e-01
  -1.3262267e-02  -1.0062153e+00
   2.4765292e-02  -9.9215880e-01
  -3.2617729e-02  -9.9552860e-01
   2.5542683e-02  -9.9276069e-01
   7.4302692e-03  -1.0306437e+00
   1.5906069e-02  -9.9416356e-01
  -2.5940148e-02  -9.6605053e-01
   1.0287959e-03  -9.9263146e-01
   2.0453012e-02  -9.9696550e-01
  -3.2023105e-03  -1.0014103e+00
  -2.3889259e-02  -9.9369721e-01
  -1.1736808e-02  -1.0039381e+00
  -4.1526017e-02  -1.0051813e+00
  -7.5645783e-03  -1.0070579e+00
   1.5487874e-02  -9.5217240e-01
  -4.9576079e-03  -1.0035085e+00
   7.1285272e-03  -9.9508717e-01
   8.0964960e-04  -1.0133790e+00
   6.0728571e-03  -9.6734530e-01
   1.0973198e-02  -1.0018795e+00
  -3.6392427e-02  -9.9256076e-01
  -1.5151813e-02  -9.6337444e-01
   1.1946224e-02  -9.7924668e-01
   9.4702097e-03  -9.8332729e-01
   1.1127098e-02  -9.8135299e-01
   1.0280696e-02  -9.7776103e-01
  -3.3845494e-02  -1.0046632e+00
  -2.0556121e-02  -1.0091370e+00
  -3.4962306e-03  -9.7871792e-01
  -1.5012352e-02  -9.7391595e-01
  -1.6013800e-02  -9.6472774e-01
   1.9422101e-02  -9.8837206e-01
   1.8998371e-02  -9.8982268e-01
   4.5671674e-03  -1.0217288e+00
  -7.2568560e-03  -9.8873724e-01
  -9.1951284e-03  -9.6836407e-01
  -8.0623189e-03  -1.0112629e+00
   3.7514143e-03  -9.8086770e-01
  -1.0886158e-02  -1.0160596e+00
  -3.3097713e-02  -9.9240949e-01
   3.7829412e-02  -1.0204746e+00
   3.7223900e-02  -9.8935160e-01
   4.2352991e-02  -1.0058363e+00
   1.6357022e-02  -9.8625750e-01
  -9.0052380e-03  -1.0117102e+00
  -2.2101438e-02  -1.0055578e+00
   3.7351377e-02  -9.8158484e-01
  -2.4217137e-03  -1.0009859e+00
  -2.1471911e-03  -9.9228703e-01
   2.5075557e-02  -9.8209305e-01
  -2.9713532e-03  -1.0222200e+00
   5.0723612e-03  -1.0235288e+00
   2.2589343e-02  -1.0087631e+00
   2.1502432e-02  -1.0161470e+00
  -2.8998624e-03  -9.9749705e-01
  -5.5042011e-03  -1.0061875e+00
   6.9949665e-03  -1.0085109e+00
   9.2737848e-03  -1.0032055e+00
   2.5330164e-03  -9.8437771e-01
   2.3688498e-02  -9.9852243e-01
   1.0192652e-02  -9.9092213e-01
  -2.2014858e-02  -1.0252232e+00
  -3.4691745e-03  -1.0178639e+00
  -1.4980690e-02  -9.9564554e-01
  -3.8774489e-02  -9.9268422e-01
   7.7441804e-03  -9.9103374e-01
   2.3280453e-02  -9.9852718e-01
   9.4741054e-03  -1.0087586e+00
   1.9582219e-02  -9.7747073e-01
   6.5705662e-03  -9.9618535e-01
   1.1300836e-02  -1.0235280e+00
  -3.5244738e-02  -1.0075219e+00
  -1.0250177e-02  -1.0200272e+00
   2.2630912e-03  -1.0169356e+00
   2.0074506e-02  -1.0073889e+00
   3.3045109e-03  -1.0004447e+00
   1.5695152e-02  -9.9160207e-01
  -1.2721713e-02  -1.0085937e+00
   5.0543386e-03  -9.8295558e-01
   4.3624250e-03  -1.0172822e+00
   1.5187745e-02  -1.0155375e+00
  -9.7874439e-03  -1.0133732e+00
   1.3304345e-04  -9.8310344e-01
  -4.5500164e-03  -1.0212117e+00
  -1.3001028e-02  -9.8715613e-01
  -1.3829327e-02  -9.8121554e-01
   2.9182180e-02  -1.0063549e+00
  -3.0038757e-02  -1.0066197e+00
  -1.5226506e-02  -9.7885978e-01
  -3.0806915e-03  -1.0132254e+00
   5.2092820e-03  -9.8537556e-01
  -2.5680667e-03  -9.8963553e-01
   3.0965353e-03  -1.0086015e+00
  -1.0051055e-02  -9.9774205e-01
  -3.2239635e-02  -9.6673698e-01
   1.1825177e-03  -9.9154770e-01
  -1.4645031e-02  -9.9481168e-01
  -8.6121670e-03  -9.9280525e-01
   1.7487926e-02  -1.0126746e+00
   1.1248021e-02  -1.0600287e+00
  -1.7526916e-04  -9.8787220e-01
  -6.4242719e-03  -1.0360951e+00
   1.3733244e-02  -9.8800794e-01
  -4.4779487e-02  -9.8584513e-01
   1.1409753e-02  -1.0183924e+00
   1.3102063e-03  -1.0183369e+00
   1.2460272e-02  -9.8090913e-01
   1.7280430e-02  -1.0076135e+00
   1.6471774e-02  -9.8272930e-01
  -4.0752457e-03  -1.0211334e+00
  -6.7086361e-03  -9.7851056e-01
  -7.6747476e-03  -1.0191018e+00
   1.0687932e-02  -9.8034802e-01
  -1.0802311e-02  -1.0325959e+00
   1.1147904e-02  -1.0013730e+00
  -5.4945878e-03  -1.0049409e+00
   2.4163803e-02  -9.9103423e-01
   3.0820810e-03  -1.0030916e+00
   1.1348841e-03  -9.8252327e-01
   2.0151600e-03  -9.8188303e-01
  -6.5239941e-03  -9.9581140e-01
   1.3822977e-02  -9.9746358e-01
  -1.7504069e-02  -1.0184100e+00
   4.2665453e-03  -1.0141754e+00
  -2.1722031e-02  -1.0119086e+00
   1.2461820e-02  -1.0122205e+00
  -2.6458072e-03  -9.7673512e-01
  -2.2566278e-03  -9.9479479e-01
   1.3975030e-02  -1.0118316e+00
   1.0943931e-02  -1.0052761e+00
   1.4102352e-02  -9.8189008e-01
   1.3725947e-02  -9.8018964e-01
   1.0126975e-02  -9.6590220e-01
  -2.7455351e-03  -9.8115987e-01
   4.7348784e-02  -1.0100441e+00
   2.7051079e-02  -1.0096626e+00
  -2.1905176e-02  -1.0240439e+00
  -2.7928795e-02  -9.8906841e-01
   9.0717466e-03  -1.0222052e+00
  -6.1919051e-04  -1.0174206e+00
  -1.9888574e-02  -9.7696978e-01
  -1.2549847e-03  -1.0270639e+00
  -3.5587146e-03  -9.8698846e-01
  -1.7845776e-02  -9.8532987e-01
   6.1488267e-06  -9.7478474e-01
  -3.8330049e-03  -9.3492846e-01
  -6.6785569e-03  -1.0039133e+00
  -1.8001172e-02  -1.0142503e+00
   1.8287123e-02  -1.0054364e+00
  -2.6408480e-02  -1.0064538e+00
  -2.5209555e-02  -1.0114854e+00
  -2.2879247e-02  -9.8111371e-01
  -2.2141675e-03  -9.8352182e-01
  -1.8897389e-03  -9.7046788e-01
   8.4410157e-04  -9.8670791e-01
  -7.4555884e-03  -1.0101304e+00
  -1.4918108e-02  -9.8266484e-01
   1.7079394e-02  -1.0223510e+00
   1.6278195e-02  -1.0068318e+00
   3.7435932e-02  -9.9398700e-01
  -6.1645365e-03  -1.0336752e+00
  -2.7914230e-03  -1.0110490e+00
  -1.1128661e-02  -9.9721961e-01
  -3.5805967e-03  -1.0085462e+00
   9.6503207e-03  -1.0081912e+00
   1.3929462e-02  -1.0438105e+00
  -1.0308010e-02  -1.0242489e+00
  -3.3668667e-02  -1.0158655e+00
   1.2205855e-02  -9.9915352e-01
   1.3061850e-02  -9.6219757e-01
   2.6230228e-02  -1.0033344e+00
  -2.1548954e-02  -9.6321402e-01
  -1.7464732e-02  -1.0151830e+00
  -2.6909447e-02  -1.0154472e+00
   5.0355859e-03  -1.0108063e+00
   6.5884120e-03  -9.7887370e-01
  -2.5780854e-02  -9.9791577e-01
   2.7920961e-02  -9.8831985e-01
   2.2891100e-02  -9.9976429e-01
   1.4151943e-02  -1.0177372e+00
   2.2489237e-03  -9.8526026e-01
   5.3616185e-02  -1.0178938e+00
   5.1312294e-03  -9.7874687e-01
  -3.2321403e-02  -1.0157269e+00
   3.3717788e-03  -9.9144046e-01
  -3.5148785e-02  -1.0011931e+00
   2.2817775e-02  -9.7928796e-01
   3.6367161e-02  -1.0084581e+00
   3.2823279e-03  -9.6698297e-01
   2.0680744e-02  -1.0101109e+00
  -4.9837042e-03  -1.0021292e+00
   1.9699745e-02  -9.9727926e-01
   4.5404123e-03  -9.9792760e-01
   1.8021105e-02  -9.9713603e-01
  -6.3585180e-03  -1.0011619e+00
   1.7298147e-02  -9.9223989e-01
  -2.0272826e-02  -9.9401492e-01
  -1.1046221e-02  -9.8895751e-01
  -2.8322169e-02  -1.0214971e+00
   9.3925737e-03  -9.9821496e-01
   4.8144605e-03  -9.7616850e-01
  -2.4730928e-02  -9.9924951e-01
   2.1647539e-02  -1.0360874e+00
   1.2093501e-02  -1.0529673e+00
   4.6258638e-03  -1.0067118e+00
   5.8072938e-03  -9.9261352e-01
  -1.1437021e-02  -1.0212390e+00
   1.5691424e-03  -9.9326065e-01
  -2.1191836e-02  -9.9014095e-01
  -1.6359783e-02  -9.9354028e-01
   5.0404999e-03  -9.8288200e-01
  -1.2388872e-03  -1.0105541e+00
  -1.7559735e-02  -1.0008406e+00
  -2.8448810e-02  -9.8453070e-01
   7.1378730e-03  -9.9139894e-01
  -2.9373595e-03  -9.9898363e-01
  -7.9877776e-03  -9.7713224e-01
  -2.8019903e-02  -1.0088368e+00
  -2.8190145e-02  -1.0315368e+00
   1.6887987e-02  -1.0143930e+00
  -2.2617034e-02  -9.8786291e-01
   6.3170980e-03  -9.9262485e-01
  -2.7515111e-03  -9.8719477e-01
  -3.4998956e-02  -9.9967090e-01
  -1.8369029e-02  -1.0061027e+00
   2.1092463e-02  -9.8615734e-01
  -2.2935768e-02  -1.0070275e+00
   2.4507964e-04  -9.8788799e-01
  -1.0760658e-02  -1.0007182e+00
  -5.3695166e-03  -1.0189717e+00
   5.8899310e-03  -1.0014388e+00
   2.3847845e-02  -9.8744728e-01
   1.0988668e-02  -9.8596262e-01
   1.2646106e-02  -9.9232384e-01
  -2.0695712e-02  -1.0074673e+00
   1.6140102e-02  -9.8922616e-01
  -4.6309622e-02  -1.0013654e+00
   2.2592433e-02  -1.0075246e+00
   1.2550035e-02  -1.0026486e+00
   6.1620929e-03  -1.0101985e+00
   9.8885712e-03  -1.0484732e+00
   9.5785839e-03  -1.0099532e+00
   3.7243561e-03  -1.0133910e+00
   3.2321956e-02  -9.9480835e-01
  -1.4282717e-02  -9.9141018e-01
  -1.1685706e-02  -9.7313212e-01
   1.5197908e-02  -9.9487601e-01
   1.0881644e-02  -9.9528673e-01
   1.2063453e-03  -1.0093016e+00
  -4.6370102e-02  -1.0160830e+00
  -5.7952723e-03  -9.9775066e-01
   1.3387743e-02  -1.0035069e+00
  -2.5197866e-02  -9.9161899e-01
  -2.8960075e-02  -9.8992387e-01
  -1.4760694e-02  -9.9850727e-01
   4.1842261e-02  -9.9798574e-01
   2.0053052e-02  -1.0023909e+00
  -2.0993177e-02  -1.0068034e+00
  -2.6469329e-02  -1.0130364e+00
   3.6118282e-03  -9.7720478e-01
   2.2682015e-02  -9.9543363e-01
  -1.7929118e-02  -9.9485732e-01
   3.2109509e-02  -9.9501327e-01
   2.4424990e-02  -1.0062005e+00
   2.4928520e-03  -9.9535340e-01
  -5.7350245e-03  -1.0033259e+00
   7.2657862e-03  -1.0176068e+00
   1.0493958e-02  -1.0022735e+00
  -2.7154792e-02  -1.0090462e+00
   1.8359740e-02  -9.8933749e-01
  -1.5547852e-02  -1.0041270e+00
   1.4432110e-02  -9.7708536e-01
  -1.9120356e-02  -1.0178736e+00
  -4.8420350e-03  -1.0061610e+00
   1.0019212e-02  -9.6505597e-01
   1.7438550e-02  -1.0049208e+00
   3.4305614e-03  -1.0156930e+00
  -2.2716176e-03  -1.0405624e+00
  -8.0175723e-03  -1.0071033e+00
   1.2221421e-02  -1.0008644e+00
   1.4694921e-02  -9.9392942e-01
  -2.4320801e-02  -1.0115505e+00
  -1.3220874e-03  -9.7998866e-01
  -2.2921589e-02  -9.6368069e-01
  -1.8421328e-02  -1.0250497e+00
   1.3673788e-02  -9.9646103e-01
   7.8256963e-04  -1.0097347e+00
  -2.7569381e-02  -1.0050548e+00
  -2.1666023e-02  -9.5601237e-01
  -1.6892622e-02  -1.0050521e+00
   4.3916544e-03  -1.0377371e+00
   4.3756198e-04  -1.0132712e+00
   2.3800632e-02  -1.0180152e+00
  -1.6512751e-02  -9.9504089e-01
  -1.8842258e-03  -1.0178235e+00
   1.6616566e-02  -1.0044636e+00
  -2.1779597e-02  -1.0172204e+00
  -6.6456397e-03  -1.0353271e+00
  -4.8265476e-03  -9.6609720e-01
  -3.0429522e-02  -1.0086607e+00
  -3.3350246e-02  -1.0367272e+00
   1.1108540e-02  -9.5813491e-01
  -1.7087862e-02  -1.0131402e+00
   8.6229000e-03  -1.0189575e+00
  -1.3961862e-02  -1.0144817e+00
  -1.5582296e-02  -9.8127357e-01
  -8.1597508e-03  -9.8524954e-01
   3.6033250e-03  -9.7789841e-01
  -3.0760736e-03  -1.0046445e+00
  -2.1110808e-02  -9.9131670e-01
   4.9349437e-03  -1.0385086e+00
   1.9528531e-02  -9.9683628e-01
  -2.4155981e-02  -1.0110676e+00
  -4.0635622e-02  -9.9034132e-01
  -4.3186712e-02  -1.0026981e+00
  -1.8450421e-02  -9.7561711e-01
  -3.0137104e-03  -1.0273424e+00
   1.0679602e-03  -1.0251513e+00
   1.8855532e-02  -9.7737794e-01
   2.5894376e-02  -9.9572883e-01
   3.8086961e-02  -9.9746275e-01
  -2.6313347e-03  -1.0170373e+00
   2.4717685e-03  -9.9370858e-01
   5.6361323e-03  -9.8833313e-01
  -1.3108462e-02  -9.8838895e-01
  -3.1465017e-03  -1.0036751e+00
  -4.4321097e-02  -9.8441850e-01
   3.1804620e-03  -9.8849285e-01
   2.1007616e-02  -9.6538931e-01
  -7.2790575e-03  -1.0006003e+00
   1.0673109e-02  -1.0026744e+00
   2.4441666e-02  -9.8606932e-01
   2.2493134e-02  -9.8002090e-01
   8.3768348e-04  -1.0100616e+00
   1.2653900e-02  -1.0096331e+00
   2.6621325e-02  -1.0205332e+00
   2.0795540e-02  -1.0063103e+00
   1.3650016e-02  -1.0166615e+00
  -7.4135709e-03  -1.0051567e+00
  -1.5224878e-02  -9.9454396e-01
   1.0051186e-02  -1.0025735e+00
  -8.9722041e-03  -9.8898464e-01
  -2.1919893e-02  -9.9747903e-01
   2.1926314e-04  -1.0002482e+00
   8.4657518e-03  -9.7994628e-01
  -2.1454367e-02  -9.9822894e-01
  -2.2934943e-02  -1.0072948e+00
   1.2009993e-02  -9.9083446e-01
   2.7086012e-02  -9.9262252e-01
   1.1883056e-02  -1.0244765e+00
   1.2471688e-02  -1.0329604e+00
  -2.1293682e-02  -9.8583890e-01
  -8.8258591e-03  -9.9242555e-01
  -2.1420714e-02  -1.0352969e+00
   3.0598365e-04  -9.9570233e-01
   1.5994779e-02  -9.8157218e-01
  -2.0495429e-03  -9.9225263e-01
   2.1519578e-02  -9.5727716e-01
  -2.1265778e-04  -1.0322007e+00
   7.9294388e-03  -1.0083786e+00
   1.7662197e-02  -1.0032098e+00
  -3.0430801e-03  -9.9884864e-01
   2.4637449e-02  -1.0316607e+00
  -6.1026639e-03  -1.0294126e+00
  -2.3221601e-02  -9.9804080e-01
   1.5108785e-02  -9.7281872e-01
  -1.4623944e-02  -1.0199619e+00
   1.8894551e-02  -9.9436606e-01
  -4.4846626e-02  -1.0013069e+00
   2.2113764e-02  -1.0170425e+00
  -1.0762216e-02  -1.0017315e+00
   6.3418505e-03  -9.6833854e-01
  -1.4429598e-02  -9.8748864e-01
  -4.7044913e-03  -9.7164064e-01
  -1.0529561e-02  -1.0214753e+00
   2.4861754e-02  -9.9122433e-01
  -7.3790935e-03  -9.8682183e-01
   2.9712657e-02  -1.0033599e+00
   1.9850092e-02  -1.0115053e+00
   3.0100315e-02  -9.8469554e-01
  -2.0638064e-02  -9.9090707e-01
  -1.4361559e-02  -9.9943864e-01
  -5.9748456e-03  -1.0055713e+00
   2.2453492e-02  -9.9119511e-01
  -7.6700374e-03  -9.9108053e-01
  -6.6056603e-03  -9.9757513e-01
  -5.3351949e-03  -1.0242437e+00
   2.4646009e-02  -1.0277655e+00
  -1.6715974e-02  -9.8928220e-01
   1.0510060e-03  -1.0081210e+00
  -1.7946063e-02  -1.0240717e+00
   1.2937315e-02  -1.0184897e+00
   4.3300112e-03  -9.9891517e-01
   2.9607072e-02  -1.0379734e+00
  -6.5971268e-03  -9.6612387e-01
  -1.5209460e-02  -9.8553951e-01
   1.3206431e-02  -1.0175037e+00
  -9.0232969e-03  -9.8900134e-01
   6.4632293e-03  -1.0190449e+00
   1.5244821e-02  -1.0163940e+00
   2.2097393e-03  -1.0141543e+00
   1.0149829e-02  -1.0072624e+00
   1.6292702e-02  -1.0215496e+00
  -3.2642401e-03  -9.8000901e-01
   8.6799935e-03  -9.8596410e-01
   1.2511347e-02  -9.7378899e-01
   2.7371418e-03  -1.0326075e+00
   1.0618960e-02  -1.0251265e+00
  -1.6915805e-02  -9.9108548e-01
  -1.7867053e-02  -9.8296316e-01
   1.4585807e-02  -1.0183669e+00
   2.8374505e-02  -9.8286281e-01
   1.9692683e-02  -1.0219444e+00
   8.7662346e-03  -9.5678146e-01
   6.1946948e-03  -9.9031866e-01
   1.2076848e-02  -9.7716056e-01
   1.1270085e-02  -9.9582528e-01
   3.9959412e-03  -9.9501752e-01
   7.0470985e-03  -9.9613632e-01
   1.6582008e-02  -1.0078585e+00
  -8.8052663e-04  -1.0228323e+00
  -1.1366967e-02  -9.9338481e-01
   2.0760007e-03  -1.0132083e+00
   1.6642647e-02  -9.5323842e-01
  -1.0419533e-03  -9.9869434e-01
   2.7297481e-02  -1.0019342e+00
  -1.2069632e-02  -9.8785638e-01
  -1.3885581e-02  -9.8777869e-01
  -1.9156482e-02  -1.0015645e+00
   2.8783115e-02  -1.0205558e+00
   1.4195010e-02  -1.0116330e+00
   2.9606265e-02  -9.8725539e-01
   2.5165939e-02  -1.0259256e+00
  -1.1404915e-03  -9.8237307e-01
  -2.0698255e-02  -9.8352021e-01
  -4.8884042e-02  -9.9868953e-01
   8.2538375e-03  -1.0143491e+00
   4.4115490e-04  -1.0278996e+00
   9.0727448e-03  -1.0190318e+00
   1.7830076e-02  -9.8787556e-01
  -2.1358846e-02  -1.0161863e+00
   9.4984529e-03  -9.8864852e-01
   8.0141365e-03  -1.0152013e+00
   2.3377127e-04  -1.0163573e+00
  -7.3067089e-03  -1.0152020e+00
  -5.2849373e-03  -1.0052707e+00
  -4.2620433e-03  -1.0159938e+00
  -3.1524518e-03  -9.6867536e-01
  -1.1551477e-02  -9.8829981e-01
   1.8425209e-02  -9.9425197e-01
  -1.1723561e-02  -1.0069054e+00
   2.0079714e-02  -9.9742658e-01
   2.1115965e-02  -9.9322317e-01
  -1.7123458e-02  -1.0511751e+00
   1.0775108e-02  -1.0047061e+00
  -3.5132637e-04  -9.8328788e-01
   4.4578453e-02  -9.8667914e-01
   2.3964810e-03  -1.0038303e+00
   6.4590583e-03  -9.7942863e-01
   3.9034403e-02  -9.9213675e-01
   1.2024516e-02  -9.9649570e-01
   1.0507333e-02  -1.0052393e+00
   5.4376699e-03  -9.8734521e-01
  -3.0990837e-03  -1.0195259e+00
   5.7517297e-04  -9.9736068e-01
  -9.8979200e-03  -9.9734594e-01
   4.8328686e-03  -9.5834361e-01
  -1.8194944e-02  -1.0113038e+00
   1.5838860e-03  -1.0251097e+00
   5.7720899e-03  -1.0048800e+00
   6.0000869e-03  -9.9409300e-01
   1.5562024e-02  -9.9347442e-01
  -4.0231062e-03  -1.0035845e+00
   3.4330911e-02  -9.8201510e-01
   1.6637535e-02  -9.5825179e-01
  -1.7843882e-02  -9.6549323e-01
   2.0475128e-02  -9.9717672e-01
   2.2707970e-02  -1.0093378e+00
   1.1184177e-02  -1.0186423e+00
   9.5832318e-04  -1.0006864e+00
   6.8811737e-03  -9.8696546e-01
  -9.1612503e-03  -9.9981190e-01
  -1.4835245e-02  -1.0069136e+00
   3.7872058e-02  -1.0234845e+00
   1.0715392e-02  -1.0118638e+00
   3.4246042e-02  -1.0085792e+00
   1.1287014e-02  -1.0042423e+00
  -1.2441241e-02  -9.9091778e-01
  -9.7215718e-03  -1.0072318e+00
   1.8656289e-02  -9.9203198e-01
  -2.5268741e-02  -9.8497739e-01
  -1.4394312e-02  -9.8876804e-01
   4.1343714e-02  -1.0075488e+00
   3.8985802e-03  -1.0172343e+00
   3.3655150e-03  -1.0071953e+00
   2.9922057e-02  -9.7622835e-01
   8.9811697e-04  -9.7950149e-01
  -7.7196578e-03  -9.9044801e-01
   1.1797108e-02  -9.9191843e-01
  -9.0503635e-03  -9.9291752e-01
  -5.3759293e-03  -1.0146727e+00
   5.5722714e-03  -1.0114259e+00
  -4.1766111e-02  -9.8784287e-01
   7.0725164e-04  -9.9179124e-01
  -1.1170284e-02  -9.9052662e-01
  -1.4936435e-03  -1.0049513e+00
  -1.6919641e-02  -9.7930405e-01
  -1.5597447e-02  -1.0010443e+00
   7.2611461e-03  -9.6864929e-01
   2.5709433e-02  -1.0206452e+00
   1.6998578e-02  -1.0171703e+00
   2.5390757e-02  -1.0411096e+00
  -3.2940194e-02  -9.6615107e-01
   1.8258425e-02  -1.0071491e+00
  -3.9909214e-03  -1.0169332e+00
  -3.2011346e-03  -9.7973309e-01
  -2.8034114e-02  -9.9943796e-01
  -5.3724200e-03  -1.0073307e+00
  -2.3465234e-02  -1.0008598e+00
   1.4829475e-03  -1.0185351e+00
   1.8383510e-02  -9.8023196e-01
  -4.6775334e-03  -1.0066795e+00
  -1.9173085e-02  -9.9543116e-01
   3.5573383e-03  -1.0191042e+00
  -2.5832077e-02  -1.0068970e+00
   3.0895081e-02  -1.0182499e+00
  -2.2934364e-03  -1.0027125e+00
  -2.2928936e-02  -1.0269545e+00
   3.3996608e-02  -9.9112164e-01
  -1.0502365e-02  -9.8479846e-01
   3.5736918e-02  -9.9625089e-01
   1.1748691e-02  -1.0046264e+00
   1.7356934e-02  -1.0094580e+00
   1.3919904e-02  -9.8064130e-01
  -2.1595524e-02  -9.8830078e-01
  -4.9623554e-02  -9.8755335e-01
   7.0547432e-03  -9.7770112e-01
   4.7593551e-03  -1.0107151e+00
   3.0616663e-02  -9.9075603e-01
   1.3949128e-02  -9.9460410e-01
   9.4419470e-03  -1.0205056e+00
   1.5676652e-02  -1.0071520e+00
  -1.3975821e-02  -1.0191874e+00
  -7.4199533e-03  -9.8802724e-01
   1.7544014e-02  -1.0174533e+00
  -1.1035834e-02  -1.0178715e+00
   1.2699556e-02  -1.0187493e+00
   7.0064288e-03  -9.8647766e-01
   6.8428607e-03  -1.0008693e+00
   1.5468159e-02  -1.0247058e+00
   5.5857660e-02  -9.9991301e-01
   5.2462431e-03  -1.0132715e+00
  -7.6800757e-03  -1.0016375e+00
  -2.7625721e-03  -1.0040160e+00
  -7.6053762e-03  -1.0064571e+00
  -1.4725828e-02  -1.0224744e+00
  -8.5463812e-04  -9.9478042e-01
  -1.4170872e-02  -1.0251786e+00
  -1.3759483e-02  -9.9906271e-01
   2.2755014e-03  -1.0115452e+00
   1.1474397e-02  -1.0202834e+00
  -1.7028679e-02  -1.0105580e+00
  -3.7485062e-03  -1.0089813e+00
   8.9811361e-03  -1.0231496e+00
   1.6069029e-02  -9.9160113e-01
  -7.7349926e-03  -9.9378475e-01
   2.0255863e-02  -1.0124286e+00
  -1.0077372e-02  -1.0349600e+00
   9.3069572e-03  -1.0015683e+00
   3.7489616e-02  -1.0070854e+00
   5.3581057e-03  -9.6788265e-01
  -9.0087284e-03  -1.0084237e+00
  -2.8176937e-02  -1.0002993e+00
  -5.7682566e-03  -1.0304238e+00
  -3.2896185e-02  -9.9134991e-01
   1.1404799e-02  -9.9300220e-01
   3.8795332e-03  -9.6257720e-01
  -4.1031428e-02  -9.9177497e-01
  -3.5504854e-03  -1.0450972e+00
   5.7031455e-03  -9.7872351e-01
   1.4376983e-02  -9.9081187e-01
   1.1399533e-02  -1.0080063e+00
   2.2280346e-02  -1.0004111e+00
  -1.4299097e-02  -1.0106132e+00
  -7.2232924e-03  -9.6831828e-01
  -2.5305405e-03  -1.0228127e+00
   1.6956208e-02  -1.0381864e+00
   3.5720403e-03  -9.8444902e-01
  -1.6485316e-02  -1.0137130e+00
   1.8874056e-02  -1.0263548e+00
  -1.8104701e-02  -9.8660597e-01
  -8.0330232e-03  -1.0004875e+00
   1.5209487e-02  -1.0264125e+00
   4.1015127e-03  -1.0316444e+00
  -2.5503434e-02  -1.0328484e+00
   9.1183350e-03  -9.8350312e-01
   1.1603358e-02  -1.0284964e+00
  -1.5459003e-03  -9.8047487e-01
   3.5717136e-02  -9.8735218e-01
   1.8422490e-02  -1.0068750e+00
  -2.3976572e-02  -1.0093830e+00
   6.2562957e-03  -1.0043601e+00
  -3.1431618e-02  -1.0241929e+00
   3.9031223e-03  -9.7455557e-01
   2.3939165e-03  -9.9766907e-01
  -1.8432405e-03  -9.8535866e-01
   1.6747520e-02  -9.9905771e-01
  -1.5667639e-02  -1.0112652e+00
   1.1264688e-02  -9.8277042e-01
  -5.0440596e-06  -1.0057273e+00
   1.3414518e-02  -9.9575196e-01
   2.2055782e-02  -9.9564493e-01
  -3.0938562e-03  -9.7546342e-01
  -6.6553335e-03  -9.8054706e-01
  -2.1055976e-02  -1.0083943e+00
  -2.0640440e-02  -1.0012695e+00
   3.0701341e-03  -9.8825163e-01
  -1.4701386e-02  -1.0024332e+00
  -4.0052995e-03  -9.7422430e-01
   5.1060572e-02  -9.9322880e-01
  -3.3079621e-02  -1.0171801e+00
   2.3623195e-02  -1.0065833e+00
  -1.9918926e-02  -9.8543553e-01
  -1.5773940e-03  -1.0112980e+00
   1.3234825e-02  -9.9086668e-01
   2.5023354e-03  -1.0054005e+00
   1.2878164e-02  -9.8894766e-01
   6.6416898e-03  -1.0001849e+00
   1.7313874e-02  -9.9715841e-01
  -3.0379813e-02  -1.0100343e+00
  -3.6669115e-03  -9.9062865e-01
  -1.8663822e-02  -9.8395577e-01
   6.3225365e-03  -9.8594501e-01
   2.7996909e-02  -1.0111666e+00
  -5.0660779e-03  -9.8153158e-01
   9.4167399e-03  -9.7615370e-01
  -1.6761556e-02  -9.9052515e-01
  -3.1949706e-02  -9.9746615e-01
  -2.0709672e-02  -1.0391258e+00
   1.1354477e-03  -9.9391332e-01
  -1.9848168e-02  -9.9296827e-01
  -1.5252790e-02  -9.9934092e-01
  -2.6525775e-02  -1.0187613e+00
   4.2295202e-03  -1.0162474e+00
  -1.6818875e-02  -9.9220902e-01
   2.1594492e-03  -9.9724584e-01
  -1.1931662e-02  -1.0177775e+00
   1.3396850e-02  -9.8617638e-01
  -1.1211537e-02  -1.0212864e+00
   5.6765768e-03  -9.8839675e-01
   1.5331416e-04  -9.7713726e-01
   9.6703163e-03  -9.9775046e-01
   1.7040770e-02  -9.9238425e-01
   1.2961279e-02  -9.9499269e-01
   2.0067410e-02  -1.0041603e+00
   1.4287652e-02  -9.5973909e-01
   5.2550179e-03  -9.9334636e-01
  -1.4079270e-02  -9.9678357e-01
  -5.5261145e-03  -1.0105305e+00
  -1.0189749e-02  -1.0059260e+00
   2.1731450e-02  -9.9914082e-01
  -1.7609635e-03  -9.8848872e-01
  -1.9114128e-02  -1.0049533e+00
   1.0642399e-03  -9.9058656e-01
  -6.2348929e-03  -9.9985902e-01
   9.0844155e-03  -1.0068883e+00
   2.6475442e-02  -9.8502167e-01
   2.4226645e-02  -9.7871332e-01
  -2.4305607e-02  -9.8427309e-01
   1.3683793e-02  -9.8533900e-01
  -4.6902480e-03  -9.6223277e-01
   2.5651615e-02  -1.0061310e+00
   1.7176533e-02  -9.9680030e-01
  -6.9048909e-03  -1.0056929e+00
   1.7175827e-02  -9.9826617e-01
  -2.2567913e-02  -1.0087460e+00
   2.9329206e-02  -9.8037628e-01
   1.0429468e-02  -9.7374131e-01
   1.5631430e-02  -1.0059336e+00
  -1.1537410e-03  -1.0010020e+00
  -3.3428394e-02  -9.7689338e-01
  -1.1971384e-03  -9.8117048e-01
   2.3370057e-02  -9.8426785e-01
  -1.6879675e-02  -9.7967607e-01
  -3.9147860e-02  -9.9496265e-01
  -1.9154622e-02  -9.9636623e-01
  -9.8225112e-03  -1.0064907e+00
   1.4373865e-02  -9.7362947e-01
  -5.1530987e-03  -9.8895842e-01
  -5.7029912e-03  -1.0041868e+00
  -8.6849320e-03  -9.9586174e-01
  -1.2384839e-02  -9.8775821e-01
  -2.0156818e-02  -1.0023921e+00
  -1.4159608e-02  -1.0186016e+00
   1.5947781e-02  -9.8531341e-01
  -4.1742727e-03  -9.8880818e-01
   1.5408879e-02  -9.7116302e-01
  -1.3972299e-02  -9.9048971e-01
  -2.5295329e-03  -9.7276427e-01
   2.7798956e-02  -9.8356718e-01
  -2.6387122e-02  -1.0403707e+00
   7.2412767e-03  -1.0181776e+00
  -1.6571000e-02  -9.9822215e-01
  -4.8769385e-03  -1.0053475e+00
  -1.0349133e-02  -1.0404874e+00
   1.9786296e-04  -1.0663387e+00
  -2.1188898e-02  -9.9186612e-01
  -2.4455767e-02  -9.9515058e-01
  -5.4907534e-03  -9.6745587e-01
  -3.4365867e-02  -9.8600097e-01
  -3.0334700e-02  -9.9775818e-01
  -1.2408650e-02  -1.0110683e+00
   2.7066905e-02  -9.8924477e-01
  -1.8392655e-03  -9.8549583e-01
  -1.2050786e-02  -9.8119756e-01
   1.0397810e-03  -9.8853367e-01
  -5.9454420e-03  -1.0165616e+00
   4.0685695e-02  -1.0274004e+00
  -1.5535208e-02  -9.8353971e-01
   4.1034900e-02  -9.9036293e-01
   9.6183792e-03  -9.9858689e-01
  -1.1424407e-03  -9.8287837e-01
   3.4501584e-04  -9.7261902e-01
   2.4457644e-03  -9.7003735e-01
   1.7527269e-02  -9.9765316e-01
   8.7221480e-03  -1.0030168e+00
  -2.5115477e-03  -9.8827727e-01
  -8.9417984e-03  -9.9438953e-01
  -1.4935081e-03  -1.0106735e+00
   9.3123503e-03  -1.0220333e+00
   5.1693247e-03  -9.8287462e-01
  -1.9964470e-03  -9.9857335e-01
  -1.3245366e-02  -9.9666710e-01
  -1.1615008e-02  -9.5359023e-01
  -1.2680883e-02  -9.9356976e-01
  -8.5690216e-03  -1.0386143e+00
  -3.3784008e-02  -1.0033270e+00
   5.5122581e-03  -9.9999060e-01
  -1.9913261e-02  -9.9852285e-01
  -2.5153478e-03  -9.8517703e-01
  -1.5581338e-03  -9.9657954e-01
  -1.8716695e-03  -1.0187101e+00
  -2.4791683e-02  -1.0126993e+00
  -4.8488005e-03  -9.9887201e-01
   3.5242376e-02  -1.0120109e+00
  -1.9470997e-02  -9.9646860e-01
  -2.4462402e-02  -1.0208543e+00
  -1.6592983e-03  -9.9038143e-01
  -1.5320261e-02  -1.0173478e+00
   2.2763337e-02  -9.9573958e-01
   6.4532771e-04  -1.0413738e+00
   1.2078704e-02  -9.7215978e-01
   5.3984993e-03  -9.7324973e-01
   1.7450123e-02  -9.8239156e-01
   7.1044976e-03  -9.4772938e-01
  -9.2943858e-03  -1.0171073e+00
   1.2937757e-03  -1.0217476e+00
   1.2704784e-02  -9.7047901e-01
   6.1112324e-03  -1.0041154e+00
   1.1060853e-03  -1.0188922e+00
  -1.0445503e-02  -9.9474473e-01
   1.5587532e-04  -9.9825536e-01
  -1.3846749e-02  -9.9493092e-01
   1.0981739e-02  -1.0099352e+00
   1.6535995e-03  -1.0107688e+00
  -6.8276991e-03  -9.8580987e-01
  -4.3319967e-02  -1.0211640e+00
   1.8208427e-02  -9.8423502e-01
  -7.6403879e-03  -1.0036625e+00
   1.5979285e-02  -9.9140069e-01
  -2.2330105e-02  -1.0009378e+00
  -1.4343308e-02  -1.0013588e+00
  -1.9192106e-02  -1.0267442e+00
   4.1189990e-02  -9.8383144e-01
  -1.6989897e-02  -9.8179111e-01
   6.1776950e-03  -1.0119962e+00
  -4.9836257e-03  -9.9438119e-01
  -6.0131863e-05  -9.8281614e-01
   1.7968405e-03  -9.8682330e-01
   5.7886566e-04  -9.7906084e-01
   1.2116124e-02  -1.0165591e+00
   2.0452242e-02  -1.0148205e+00
  -2.6332703e-02  -9.9460133e-01
   3.9578049e-02  -1.0066492e+00
   1.1593968e-02  -9.9094434e-01
   2.3139436e-02  -9.8009728e-01
  -4.2212326e-02  -1.0091922e+00
   8.0334935e-03  -1.0227386e+00
  -2.4387165e-03  -1.0225362e+00
  -1.6872579e-02  -9.9734094e-01
  -5.3834376e-03  -9.9527646e-01
   7.6944917e-03  -1.0062345e+00
  -3.2492436e-02  -9.7951001e-01
  -1.5117246e-02  -9.7437348e-01
  -8.9192826e-03  -9.8074514e-01
   2.3926866e-02  -1.0203508e+00
   3.6374839e-02  -1.0021635e+00
  -3.0535587e-02  -1.0234676e+00
   8.0524246e-03  -1.0121686e+00
  -1.3173147e-02  -9.9777909e-01
  -6.2901346e-03  -1.0093513e+00
  -1.1765025e-03  -1.0026620e+00
  -4.8114779e-03  -9.8284644e-01
  -7.8005855e-03  -1.0152855e+00
  -1.4784527e-02  -9.8283354e-01
  -2.4297458e-02  -9.7381696e-01
   1.0457129e-02  -1.0086612e+00
  -2.1621462e-03  -9.9364240e-01
   8.7656461e-04  -9.8819938e-01
   9.1451325e-03  -9.7130577e-01
  -5.7361437e-04  -9.9339191e-01
   4.0155358e-03  -9.9112517e-01
  -1.9566480e-02  -1.0362367e+00
  -1.6861504e-03  -1.0012213e+00
  -2.7220679e-02  -9.9733791e-01
   1.3680188e-02  -1.0254266e+00
   3.0239769e-03  -9.9892242e-01
   2.2385806e-02  -9.9758541e-01
   1.5326469e-03  -1.0316192e+00
  -1.2046997e-02  -1.0047075e+00
  -6.2901340e-03  -9.9232337e-01
  -1.4093333e-02  -9.9806235e-01
   2.7265650e-03  -9.9990342e-01
  -3.4349987e-02  -9.9775106e-01
   7.9377346e-03  -9.7117132e-01
  -2.6876800e-03  -1.0175644e+00
  -1.9504046e-02  -1.0224810e+00
  -2.6355889e-02  -1.0163273e+00
   8.8446113e-04  -9.7870580e-01
   3.6808449e-03  -9.8979315e-01
   1.9481850e-02  -9.6168284e-01
   6.7715665e-03  -9.9233782e-01
   1.5272055e-02  -9.9258600e-01
  -2.4344529e-02  -9.4740016e-01
  -4.8433616e-03  -1.0085780e+00
  -1.8836471e-02  -1.0008830e+00
   9.9473204e-04  -9.9992470e-01
  -3.2490029e-02  -9.9480022e-01
  -1.3865875e-02  -1.0242133e+00
  -1.0426824e-02  -1.0033336e+00
  -3.2544200e-03  -9.7661899e-01
   2.7782789e-03  -9.6734586e-01
   1.2605264e-02  -1.0049490e+00
  -1.9069018e-02  -9.9076237e-01
   1.6668839e-03  -9.8727022e-01
   2.0473061e-02  -9.8630467e-01
   4.1124765e-02  -1.0160951e+00
  -7.8517440e-03  -1.0046016e+00
  -5.5122641e-03  -9.9167405e-01
   1.5074080e-02  -1.0010236e+00
  -1.0273486e-03  -9.8857094e-01
   2.0999666e-02  -1.0225089e+00
  -2.6872390e-02  -1.0010676e+00
  -3.3310646e-02  -1.0063560e+00
   2.8161288e-03  -1.0112435e+00
  -2.5678335e-02  -1.0030266e+00
  -5.3451449e-03  -1.0098719e+00
  -2.9105127e-02  -9.9199131e-01
   8.6841351e-03  -1.0010785e+00
   8.5190682e-03  -9.7950422e-01
  -6.2725422e-04  -9.6509208e-01
  -3.1544832e-02  -1.0053556e+00
  -1.3165462e-02  -9.9031415e-01
   8.6348246e-03  -9.8016910e-01
  -9.8640743e-03  -1.0019987e+00
  -2.4509610e-02  -1.0122442e+00
  -5.8791385e-02  -9.9182274e-01
  -2.2490009e-02  -1.0092478e+00
   8.1061880e-03  -9.9659429e-01
   3.8303536e-03  -9.9792448e-01
  -1.2675764e-02  -1.0134053e+00
   1.3792639e-03  -9.9676015e-01
   8.9229517e-04  -1.0181491e+00
   5.6313962e-03  -9.8466336e-01
  -1.1908350e-03  -1.0072275e+00
  -1.9196176e-03  -1.0239672e+00
   2.0962046e-02  -1.0072375e+00
   2.1367647e-02  -1.0132133e+00
   6.3782243e-03  -9.9209453e-01
   2.9850830e-02  -9.9351543e-01
  -1.0759044e-02  -9.6981796e-01
   5.4922151e-03  -1.0030055e+00
  -1.1650268e-02  -9.8360319e-01
   8.9478606e-04  -9.9720510e-01
   7.8270591e-03  -1.0198131e+00
   8.4158286e-03  -9.8456429e-01
   5.3764339e-03  -9.9565401e-01
  -1.0744062e-02  -9.9173997e-01
  -1.1653951e-02  -9.9527397e-01
  -2.2083649e-02  -9.7878612e-01
  -1.3281916e-02  -9.9878431e-01
  -4.0019708e-02  -9.8332386e-01
  -6.2546816e-03  -1.0115638e+00
   9.4318848e-03  -1.0004065e+00
  -7.1388133e-03  -1.0041858e+00
   2.7378677e-03  -9.8146338e-01
  -1.2384412e-02  -9.9508692e-01
   1.2787185e-02  -1.0064413e+00
  -2.9668092e-02  -1.0024133e+00
   4.8012331e-03  -9.9104605e-01
  -1.5153929e-02  -9.7689662e-01
   2.0193371e-04  -1.0111849e+00
  -9.8224582e-03  -1.0061821e+00
   1.5559275e-02  -1.0057116e+00
   7.9830736e-03  -1.0064614e+00
  -1.8930272e-04  -1.0080819e+00
   1.3073632e-02  -9.9747939e-01
   7.9486460e-03  -1.0075441e+00
   1.3821834e-02  -1.0005746e+00
   6.8815186e-03  -1.0045856e+00
  -1.1659793e-03  -9.7712686e-01
   9.2261502e-03  -9.9123849e-01
  -4.0538166e-04  -1.0185670e+00
   9.1327880e-03  -1.0338115e+00
   1.2075300e-03  -1.0000384e+00
  -9.1972977e-03  -9.9191637e-01
   6.2215062e-03  -1.0035498e+00
  -1.7684263e-02  -9.9879317e-01
  -2.9881126e-02  -1.0164110e+00
   7.3944041e-03  -1.0048704e+00
   1.2372736e-02  -1.0134382e+00
   3.5133636e-03  -1.0439138e+00
  -1.1132411e-02  -1.0118994e+00
   2.3050630e-02  -9.7974345e-01
  -1.1264037e-02  -9.9495947e-01
  -2.5315489e-02  -9.6686961e-01
  -2.5644267e-04  -1.0153889e+00
   1.7400546e-02  -9.9324015e-01
   1.5298471e-02  -1.0096875e+00
   5.1002975e-03  -9.7568691e-01
   7.7167579e-03  -1.0100633e+00
   1.8284355e-03  -9.9436092e-01
   1.4289856e-02  -9.9971222e-01
   1.0252300e-02  -1.0187982e+00
  -2.6935575e-02  -1.0057736e+00
   2.3863815e-02  -1.0329899e+00
   1.3561075e-02  -9.8599584e-01
  -9.0604119e-04  -1.0047470e+00
  -2.0439711e-02  -1.0006993e+00
  -1.4939404e-02  -1.0116453e+00
  -1.6122164e-02  -1.0210335e+00
  -1.3369367e-02  -1.0233811e+00
  -1.5607569e-02  -1.0178001e+00
  -4.9573008e-03  -1.0107470e+00
   7.9544675e-03  -9.7513874e-01
   1.3745830e-02  -1.0099333e+00
   1.3958679e-02  -9.9967223e-01
  -2.1510742e-02  -1.0191389e+00
  -2.1388429e-02  -1.0027680e+00
  -1.8002760e-03  -1.0134186e+00
  -1.8994664e-03  -1.0017229e+00
   7.1856148e-03  -1.0076672e+00
  -6.9738135e-03  -9.9337538e-01
   1.8464645e-02  -9.9605346e-01
  -1.6733905e-02  -9.9608394e-01
   6.8622732e-03  -1.0085197e+00
  -1.7791830e-02  -9.8988226e-01
   2.0181640e-02  -1.0100786e+00
  -9.4141919e-03  -1.0084570e+00
   8.9492592e-03  -1.0148873e+00
  -1.9007999e-02  -9.7902707e-01
  -2.2151800e-02  -9.9477772e-01
   1.3536413e-02  -9.9733069e-01
  -2.0655877e-02  -9.9045608e-01
  -1.8918770e-02  -9.9125921e-01
   5.6409795e-03  -9.8050965e-01
  -4.9027679e-03  -9.7958710e-01
  -8.0752413e-03  -1.0030570e+00
  -8.9389999e-03  -1.0043241e+00
  -6.7410306e-03  -1.0149924e+00
  -1.5261838e-02  -1.0247436e+00
   1.2825900e-02  -1.0082758e+00
   1.4440741e-02  -9.8677393e-01
  -3.2578849e-03  -1.0039145e+00
   1.2914212e-02  -9.9945429e-01
   1.3531477e-02  -1.0105990e+00
  -5.7309342e-03  -1.0209507e+00
  -1.3004924e-02  -1.0046346e+00
  -1.8757577e-02  -1.0013455e+00
   1.4430098e-02  -1.0243676e+00
  -1.5499539e-02  -1.0330347e+00
   6.4704662e-03  -1.0155134e+00
   2.0623760e-02  -9.9845263e-01
  -2.1783016e-02  -1.0002271e+00
  -1.5873187e-03  -9.8921300e-01
  -1.4681159e-02  -9.6017856e-01
   4.8337329e-03  -9.9798964e-01
  -2.5322268e-02  -9.9649297e-01
   1.7735399e-02  -1.0085153e+00
  -1.8228410e-02  -1.0023445e+00
  -1.5197606e-02  -9.8718976e-01
  -1.2369972e-02  -1.0062558e+00
  -5.6480433e-03  -9.9188204e-01
  -1.2370402e-02  -9.8561796e-01
  -2.7165441e-02  -1.0060662e+00
  -9.5469397e-03  -1.0145012e+00
  -4.8507240e-04  -1.0126275e+00
   2.1710401e-03  -1.0027954e+00
   3.3377389e-02  -9.8720061e-01
   5.0279696e-03  -1.0177584e+00
   3.5873368e-02  -1.0188660e+00
  -1.1695308e-02  -1.0300528e+00
   2.7848879e-02  -9.9519769e-01
  -4.8060666e-03  -9.9354459e-01
   1.4273388e-02  -9.8847564e-01
   2.1296439e-02  -9.9897509e-01
   2.7209494e-02  -1.0055363e+00
  -1.4465593e-03  -9.7059462e-01
   1.1155107e-02  -9.7569900e-01
  -4.6161294e-03  -1.0087558e+00
   4.0921715e-02  -9.9850442e-01
   1.0779973e-02  -1.0101515e+00
   1.4357479e-02  -1.0208221e+00
   2.7594098e-03  -1.0205891e+00
   6.7765740e-03  -1.0029461e+00
  -1.2071522e-02  -1.0054716e+00
   4.9448235e-03  -9.8257902e-01
  -9.2992695e-03  -9.7191146e-01
  -6.4875324e-03  -9.7929946e-01
   1.4924640e-02  -9.9532572e-01
  -1.8982519e-02  -9.9339543e-01
   6.3004679e-03  -1.0131333e+00
   3.0536222e-03  -1.0153463e+00
   1.2665545e-02  -9.7998125e-01
   1.7779759e-02  -1.0346472e+00
   1.1963422e-03  -9.6736857e-01
   1.8333142e-02  -1.0112453e+00
   1.7460422e-02  -1.0018553e+00
   4.0107160e-02  -1.0054895e+00
   2.7766844e-02  -1.0230771e+00
  -1.4365514e-02  -1.0011092e+00
   1.6663118e-02  -1.0310538e+00
   1.8745517e-02  -9.9901821e-01
  -3.3504384e-02  -9.6987607e-01
  -1.5396563e-02  -1.0158180e+00
  -1.6729260e-02  -9.9444250e-01
  -1.3609081e-02  -9.8739217e-01
   1.0742071e-02  -9.8398380e-01
   1.5222704e-02  -9.7038413e-01
  -3.5638707e-03  -9.9883810e-01
  -2.3121306e-02  -9.9386953e-01
   1.7546613e-02  -9.9355434e-01
   1.1840987e-02  -9.6379306e-01
   2.8684645e-02  -9.6403655e-01
   8.3973086e-03  -9.9888606e-01
   1.4259945e-04  -1.0001145e+00
  -1.7702602e-02  -1.0445522e+00
   1.8503104e-02  -1.0065992e+00
   1.3097898e-02  -9.7883126e-01
  -6.5169193e-03  -9.9194205e-01
  -1.0621788e-02  -9.8445110e-01
  -1.6881058e-02  -9.8855919e-01
   3.6475708e-03  -1.0017842e+00
   1.3728602e-02  -1.0155660e+00
   6.9598845e-03  -9.9879834e-01
  -1.3792980e-02  -9.6417762e-01
   8.0281629e-03  -9.8675851e-01
   5.4259293e-03  -1.0168563e+00
  -2.2013613e-02  -1.0051659e+00
  -1.8643034e-02  -9.8472202e-01
   7.6629419e-03  -1.0005159e+00
  -1.2661008e-02  -9.8786319e-01
  -1.0187122e-02  -9.9646949e-01
   4.4849044e-05  -1.0248710e+00
   1.1013196e-02  -9.5267620e-01
   5.7200256e-03  -9.9192185e-01
  -2.0755797e-02  -9.7472932e-01
   1.2888665e-02  -1.0243724e+00
   1.5700763e-02  -1.0219560e+00
   3.4192825e-03  -9.9797162e-01
  -2.9533689e-02  -9.9973013e-01
  -2.4596580e-02  -1.0271376e+00
  -3.9967115e-02  -1.0163927e+00
  -1.9571873e-02  -1.0049152e+00
   1.4794076e-02  -9.8307057e-01
   1.5265510e-02  -9.9035335e-01
  -1.3502464e-02  -1.0107894e+00
  -5.3300109e-03  -1.0346024e+00
  -4.0633781e-02  -9.9997668e-01
   5.1392868e-03  -1.0089876e+00
   7.2269592e-03  -1.0096606e+00
   2.6844894e-02  -1.0226550e+00
   8.9573490e-04  -1.0421081e+00
   1.5778003e-03  -1.0050505e+00
  -4.8135511e-03  -9.5840250e-01
  -1.4234263e-02  -9.9631243e-01
  -1.4232708e-02  -9.9731247e-01
   1.3608225e-02  -9.8386590e-01
   2.3075175e-02  -1.0242119e+00
   2.2916651e-02  -9.9894770e-01
   2.2993245e-02  -1.0224306e+00
   4.2228549e-02  -1.0069955e+00
   1.3492579e-02  -9.9022297e-01
   2.2987114e-02  -9.9591300e-01
   1.8658155e-02  -1.0156977e+00
  -4.9047157e-03  -1.0278802e+00
  -1.5724573e-02  -1.0195044e+00
  -7.8466305e-03  -9.6251302e-01
   1.2072651e-02  -1.0094071e+00
   1.0246809e-02  -1.0424980e+00
   1.0840906e-02  -9.9278976e-01
  -1.6481398e-02  -9.8825143e-01
   8.9062175e-03  -1.0110693e+00
  -1.3510732e-02  -9.9913055e-01
   1.6978381e-02  -1.0211676e+00
   1.0292300e-02  -1.0107510e+00
   3.9751990e-04  -9.9658092e-01
  -2.2804547e-02  -9.8396780e-01
  -7.2158230e-03  -9.9703032e-01
   2.8654984e-02  -9.8388304e-01
  -9.5175458e-03  -1.0211574e+00
   4.0785380e-02  -1.0193394e+00
   3.7999398e-03  -1.0094862e+00
  -1.8962141e-02  -9.9986623e-01
  -9.5036779e-03  -9.6707992e-01
   1.0187169e-02  -1.0241540e+00
   3.2921695e-05  -1.0281973e+00
  -2.9968866e-02  -1.0011728e+00
   1.1578179e-02  -1.0047782e+00
  -7.8324406e-03  -9.9992772e-01
  -9.9572557e-04  -9.8814331e-01
  -2.4574982e-02  -1.0117279e+00
   2.2891212e-02  -9.9767831e-01
   2.3487311e-02  -1.0073087e+00
  -2.1466516e-02  -1.0211436e+00
   1.4097209e-02  -1.0376707e+00
  -2.0763842e-03  -1.0167200e+00
  -4.9978657e-03  -9.8921702e-01
  -8.9181671e-03  -1.0116406e+00
  -1.6443869e-02  -9.9965509e-01
   2.7883539e-03  -1.0114958e+00
  -1.8603133e-03  -1.0082015e+00
  -1.4803269e-03  -9.7017389e-01
  -1.1197276e-02  -1.0113348e+00
  -3.5715620e-02  -1.0077096e+00
   1.4873033e-02  -9.9682066e-01
   3.2940850e-03  -9.9715286e-01
   1.3542284e-02  -1.0016274e+00
   1.7755438e-02  -9.8998789e-01
   1.3870675e-02  -9.9436729e-01
   2.1588749e-02  -9.8320314e-01
  -7.5120337e-03  -1.0144482e+00
  -2.0885540e-02  -9.7501160e-01
   6.6601696e-03  -1.0181760e+00
  -8.4298703e-03  -9.9538267e-01
  -2.0159063e-02  -1.0126206e+00
   1.5751080e-02  -9.8141637e-01
  -9.2347794e-03  -1.0073695e+00
  -2.1632840e-02  -9.9625407e-01
  -2.1498817e-02  -1.0269352e+00
  -2.5436310e-02  -1.0292858e+00
   1.8257641e-02  -1.0020019e+00
   2.0340595e-02  -9.9137554e-01
   2.3789054e-03  -1.0113598e+00
   2.5757941e-02  -9.9739651e-01
   3.7491762e-03  -1.0116363e+00
  -1.3052206e-02  -9.7887868e-01
  -1.9742648e-03  -9.8548998e-01
   1.3028246e-02  -1.0266429e+00
  -4.5252122e-03  -9.9891408e-01
  -1.6820609e-02  -1.0148020e+00
   6.1404328e-03  -9.7831015e-01
   2.6183873e-02  -1.0119058e+00
  -4.0614365e-03  -9.8109783e-01
   6.2985656e-04  -9.9309243e-01
  -1.5782671e-02  -1.0068276e+00
  -4.1492988e-03  -9.7395560e-01
   2.0218182e-02  -1.0152703e+00
  -1.1680035e-02  -9.8723855e-01
   1.9360971e-02  -1.0043326e+00
  -3.7236988e-02  -9.9347466e-01
  -9.9089332e-03  -1.0450555e+00
   2.4276515e-02  -9.9074555e-01
   1.3202761e-02  -1.0003018e+00
  -1.0662318e-02  -1.0078122e+00
   2.2930852e-02  -1.0038534e+00
   2.1659251e-02  -9.9592858e-01
   3.3821545e-03  -9.8671803e-01
  -7.1769513e-03  -9.8132111e-01
  -3.0267799e-02  -9.9556125e-01
  -3.6656379e-03  -9.9566957e-01
  -7.8051410e-03  -1.0122733e+00
   1.3719562e-03  -9.9210500e-01
  -1.6737011e-02  -9.7851527e-01
  -1.9544653e-02  -9.8617646e-01
  -2.2385623e-02  -1.0305397e+00
   1.8011126e-02  -9.6901088e-01
   6.7991953e-03  -1.0011299e+00
  -1.7210543e-02  -1.0054740e+00
   5.6613219e-03  -9.9305255e-01
   4.4822042e-03  -9.6809902e-01
   2.7032389e-02  -1.0226422e+00
  -1.6060482e-02  -1.0094469e+00
  -4.4984166e-02  -9.4705289e-01
   2.0030261e-02  -9.9362373e-01
   7.4628433e-05  -9.9578654e-01
   1.7305656e-03  -1.0218600e+00
   5.0996200e-04  -1.0256991e+00
   1.4526687e-02  -1.0087407e+00
  -4.4948810e-03  -9.9252959e-01
  -5.4157655e-02  -1.0102967e+00
   6.2211239e-03  -9.7863461e-01
  -1.8565443e-02  -9.6098779e-01
   1.3404199e-02  -1.0214963e+00
   1.3726523e-02  -9.8902982e-01
  -2.4718063e-02  -9.7657809e-01
   8.5041556e-03  -1.0312167e+00
  -3.2990213e-03  -1.0039839e+00
   1.5169217e-02  -9.9418466e-01
  -8.3772667e-03  -1.0134344e+00
   1.2129716e-02  -1.0008688e+00
  -2.9560751e-02  -9.8819936e-01
   8.4907104e-03  -9.8881876e-01
   1.6493279e-03  -9.8923202e-01
  -1.1298996e-02  -9.9825931e-01
  -1.2571299e-02  -9.9175697e-01
   1.0185819e-03  -9.7697093e-01
  -1.0759219e-02  -1.0091006e+00
  -1.9504404e-02  -9.8919081e-01
   3.8894270e-03  -9.9554068e-01
  -1.5516601e-03  -9.8862234e-01
   2.0421941e-03  -9.9676779e-01
  -1.4023424e-02  -1.0227659e+00
  -1.9688719e-02  -9.9595494e-01
   2.8548178e-03  -9.9799187e-01
  -1.0164457e-02  -1.0026149e+00
   2.1498051e-02  -1.0015104e+00
  -1.6213953e-02  -9.7884539e-01
   6.5695739e-03  -1.0036176e+00
   5.6125675e-03  -9.8969063e-01
   1.8669629e-02  -1.0093448e+00
  -4.0073405e-03  -1.0085133e+00
   8.7848624e-03  -1.0366933e+00
   2.9751693e-03  -1.0050538e+00
   4.9129731e-03  -9.6850810e-01
  -1.1545902e-02  -1.0189463e+00
  -4.1126017e-02  -1.0379105e+00
   2.7735026e-03  -1.0066174e+00
  -1.1561104e-02  -9.9424828e-01
  -2.0923646e-02  -9.9524195e-01
   6.8007596e-03  -1.0032530e+00
  -1.9686340e-03  -1.0396649e+00
   1.3352914e-02  -1.0083143e+00
   3.0017219e-02  -1.0102400e+00
   5.0753052e-03  -1.0027616e+00
   1.9454020e-03  -9.8635681e-01
   2.8332562e-02  -9.9656132e-01
   3.0415493e-03  -9.8514742e-01
  -1.9267025e-02  -1.0022333e+00
   7.9715846e-03  -1.0021786e+00
   6.0464008e-03  -9.8584484e-01
  -2.7663459e-02  -1.0294168e+00
  -2.0850963e-03  -9.8036698e-01
  -1.9285563e-02  -1.0149004e+00
  -1.0885822e-02  -1.0193179e+00
   1.6401571e-02  -1.0102346e+00
   2.0162187e-02  -9.8507734e-01
  -4.6016183e-02  -9.7532590e-01
   1.2258088e-02  -9.9087578e-01
  -6.0434283e-03  -1.0121342e+00
  -1.3618673e-02  -1.0122972e+00
   8.6642187e-03  -9.7876878e-01
  -6.0105526e-03  -1.0122954e+00
   6.9107244e-03  -1.0252810e+00
   2.3268808e-02  -9.9055277e-01
   4.5572912e-03  -1.0060211e+00
  -1.3923368e-02  -9.8840239e-01
   2.8666323e-02  -1.0122375e+00
   5.5931671e-03  -1.0204738e+00
   1.1683828e-02  -9.9814800e-01
   2.5905417e-02  -1.0047479e+00
  -1.0692740e-02  -1.0137440e+00
  -2.2818815e-02  -1.0037946e+00
   1.3469908e-02  -9.9504263e-01
  -3.0250493e-03  -1.0186362e+00
  -2.5368314e-02  -1.0223841e+00
  -5.6281791e-03  -9.8939489e-01
   2.2054943e-02  -1.0275160e+00
   2.2716089e-02  -9.8715275e-01
  -4.5297111e-03  -9.7280065e-01
  -9.8868106e-03  -9.6485941e-01
   1.8285407e-02  -1.0104203e+00
  -1.1543317e-02  -9.9551323e-01
  -5.7737495e-03  -1.0245533e+00
  -2.9098878e-02  -9.9432555e-01
  -2.6728101e-03  -9.9626689e-01
   3.9661454e-03  -1.0166343e+00
  -1.8915662e-02  -1.0145016e+00
   1.4521958e-02  -9.7534432e-01
  -2.5144579e-03  -1.0030458e+00
   1.4038963e-02  -1.0057972e+00
  -9.0031850e-03  -1.0173390e+00
  -1.0360618e-02  -1.0048336e+00
   1.5013635e-02  -9.9485027e-01
   1.1137901e-02  -1.0124922e+00
  -1.2734938e-03  -1.0153760e+00
   3.1663352e-03  -9.8250023e-01
   1.7914261e-02  -9.9162058e-01
   4.3131843e-04  -1.0034315e+00
  -4.6603777e-03  -9.5422625e-01
   3.5668478e-04  -9.9998332e-01
   2.1954035e-02  -9.8183334e-01
  -1.9208689e-02  -9.7229722e-01
   4.4631456e-02  -9.6832182e-01
   2.3041210e-02  -9.9785398e-01
   1.0779631e-02  -1.0137419e+00
  -2.6648849e-02  -9.9893594e-01
   1.0300197e-02  -1.0094914e+00
  -5.2115716e-02  -1.0072421e+00
   7.4766026e-03  -1.0052217e+00
   1.7832173e-03  -9.9893365e-01
  -2.9617954e-02  -1.0389250e+00
   7.4272287e-03  -9.9056286e-01
  -6.3581764e-03  -9.9581619e-01
   7.3668777e-03  -9.8719950e-01
   4.9698745e-03  -1.0009078e+00
   9.9779250e-04  -1.0062721e+00
   1.0133482e-02  -9.8793738e-01
  -3.1655204e-02  -1.0003110e+00
  -1.6436683e-02  -9.9804875e-01
   1.5905724e-02  -1.0329117e+00
   1.7924927e-03  -9.8610048e-01
   9.8401179e-03  -9.7982812e-01
  -4.0401721e-03  -1.0136972e+00
  -5.8331413e-03  -1.0264345e+00
  -1.6935893e-02  -1.0236662e+00
  -2.4708170e-02  -1.0016974e+00
  -2.0539604e-02  -1.0161974e+00
   3.8292479e-02  -9.8563711e-01
  -1.6381451e-02  -9.9324119e-01
   4.1138408e-03  -1.0172476e+00
   2.4886453e-02  -9.8395372e-01
  -2.9760304e-03  -1.0011120e+00
   3.1473959e-02  -1.0167119e+00
   1.2379147e-02  -1.0056151e+00
   1.2011102e-02  -9.9068136e-01
   2.1352766e-02  -1.0181238e+00
   6.3980399e-03  -9.9275770e-01
  -1.2136850e-03  -1.0231310e+00
  -2.2941688e-02  -9.8747100e-01
   2.7383927e-02  -9.9137947e-01
   2.5532997e-02  -9.9050932e-01
  -2.2153751e-02  -9.9791944e-01
   1.3438927e-02  -1.0296945e+00
  -1.4514057e-02  -9.8477084e-01
  -2.4099234e-03  -1.0085229e+00
  -1.3356314e-03  -1.0132723e+00
   1.9060697e-02  -9.9500509e-01
   2.4836642e-03  -9.7080181e-01
  -2.5756926e-02  -9.9527226e-01
  -1.7076301e-02  -1.0084261e+00
   1.8895731e-02  -1.0134435e+00
  -1.7491234e-02  -9.5474465e-01
   5.7891429e-03  -9.9335862e-01
   3.5323916e-02  -9.8212233e-01
  -3.6194044e-02  -1.0179275e+00
   1.5310853e-03  -9.9688228e-01
   3.5221341e-02  -1.0014517e+00
   5.6085794e-03  -9.6609518e-01
   6.9515163e-03  -9.9770483e-01
  -1.6323478e-02  -1.0151177e+00
   1.1949259e-02  -1.0050608e+00
  -2.1552907e-03  -9.9289892e-01
  -1.0061108e-02  -9.9355578e-01
  -2.0922993e-02  -1.0247917e+00
  -4.8949609e-03  -9.7832549e-01
   2.5898335e-02  -1.0188880e+00
  -8.3216147e-03  -1.0539106e+00
  -2.0191735e-02  -1.0256048e+00
  -1.0949708e-02  -9.8870232e-01
  -1.9953944e-02  -1.0292445e+00
   8.9638107e-03  -1.0147704e+00
  -7.7683649e-03  -9.9542210e-01
  -3.8093471e-03  -1.0276538e+00
  -3.0156394e-02  -9.8406916e-01
   5.1164284e-03  -1.0107493e+00
   2.2106011e-02  -9.9425002e-01
  -9.8002010e-03  -1.0143384e+00
   4.9522964e-03  -1.0169657e+00
  -1.4364377e-02  -9.7090635e-01
   9.2821440e-03  -1.0277269e+00
   3.6954200e-03  -1.0049590e+00
  -3.0467934e-03  -9.9617028e-01
   3.0980616e-02  -9.9386903e-01
  -2.6780557e-03  -1.0227897e+00
   2.0480370e-02  -9.8856302e-01
   1.8343531e-03  -1.0094725e+00
   6.3105272e-03  -1.0030103e+00
   4.4593334e-02  -9.8315648e-01
  -7.4958196e-03  -9.8222608e-01
  -2.1446963e-03  -1.0148290e+00
   1.7468277e-02  -1.0030242e+00
   1.3013402e-02  -9.8361811e-01
   3.0912793e-02  -1.0535619e+00
   2.2788120e-02  -1.0377940e+00
  -5.1907030e-03  -9.9860101e-01
   4.2242390e-04  -1.0410371e+00
  -8.6226381e-03  -1.0053041e+00
  -8.9488458e-03  -1.0027193e+00
   6.2659843e-03  -9.9128243e-01
  -1.7364124e-02  -9.6653541e-01
  -3.5134533e-02  -1.0161989e+00
   9.7255642e-04  -9.9279122e-01
   3.8757190e-02  -9.9000583e-01
  -4.1413632e-03  -1.0076311e+00
   3.1675252e-02  -9.9351060e-01
   1.7680039e-02  -1.0029999e+00
   8.5234838e-03  -9.7839961e-01
  -1.0698085e-02  -1.0283735e+00
  -2.1445622e-02  -9.8981587e-01
  -1.6189141e-02  -1.0041874e+00
  -3.0861368e-03  -9.7622462e-01
  -4.6606525e-02  -1.0300927e+00
   1.6628021e-02  -1.0015689e+00
  -2.8111417e-02  -9.7989346e-01
  -2.9067425e-02  -9.9175135e-01
  -8.0645236e-03  -9.9339871e-01
  -3.0514852e-03  -9.9217375e-01
  -1.6497639e-02  -9.9668584e-01
  -2.2003759e-03  -1.0200094e+00
   4.6818571e-03  -1.0017492e+00
   1.0675622e-02  -9.7541961e-01
   4.1609240e-03  -9.9372527e-01
  -1.8569515e-02  -1.0012648e+00
   5.2360271e-03  -1.0105329e+00
   4.2700165e-04  -9.9468162e-01
   2.3985685e-02  -1.0506142e+00
   2.7861383e-02  -1.0093781e+00
   3.0514800e-02  -1.0164578e+00
  -1.2716562e-02  -1.0116543e+00
  -2.9290947e-02  -1.0123246e+00
   3.5077917e-03  -1.0198889e+00
   1.2399855e-02  -1.0144580e+00
   3.9276796e-03  -1.0067530e+00
  -1.5529823e-02  -1.0094020e+00
   2.2563686e-02  -9.8927683e-01
  -2.3165856e-02  -9.8765574e-01
  -1.3104575e-02  -9.7423907e-01
   4.8382650e-03  -9.9535745e-01
  -1.4947562e-02  -1.0085933e+00
  -4.8463178e-04  -1.0190805e+00
  -3.0433321e-02  -1.0291487e+00
  -7.3373538e-03  -9.9926943e-01
   5.0382388e-03  -1.0245359e+00
  -1.8341440e-02  -9.9438606e-01
  -2.8450008e-02  -1.0334184e+00
  -2.7936552e-02  -9.7287039e-01
  -4.5772516e-02  -9.8460811e-01
  -1.5151479e-02  -9.8451099e-01
  -5.6154196e-03  -1.0047759e+00
   1.5371582e-02  -1.0099703e+00
  -1.3618580e-02  -9.8656985e-01
  -1.2588980e-02  -1.0140125e+00
  -5.6228449e-02  -9.6647561e-01
   7.3291119e-04  -1.0117438e+00
   1.6030216e-02  -9.9615483e-01
   4.7367237e-02  -1.0060062e+00
   2.5270481e-03  -9.9400294e-01
   4.3460538e-03  -9.9758665e-01
   8.1036758e-03  -1.0140722e+00
   2.0422443e-02  -1.0389626e+00
   1.4448887e-02  -9.9166888e-01
  -5.7333349e-03  -9.9082645e-01
   9.2531734e-03  -1.0249302e+00
  -1.0728955e-03  -9.8758596e-01
  -2.0368494e-02  -1.0045353e+00
  -5.5793224e-03  -9.9816469e-01
  -8.2158875e-03  -1.0096043e+00
   1.2952847e-02  -9.9282539e-01
  -1.9708763e-02  -9.8062805e-01
   1.1380595e-03  -1.0090113e+00
   9.7695186e-03  -9.9026790e-01
   2.0718146e-02  -1.0240485e+00
   3.3584410e-02  -1.0235974e+00
   2.5711104e-02  -1.0103054e+00
  -2.6200980e-02  -9.9089045e-01
  -2.1078798e-02  -1.0054305e+00
  -3.9059442e-03  -9.9283050e-01
  -5.5890742e-02  -1.0226124e+00
  -1.0829639e-02  -1.0069747e+00
   5.6229006e-03  -9.6321890e-01
   1.2964213e-02  -9.9313879e-01
   1.2402102e-02  -1.0113626e+00
  -3.0558876e-02  -9.8683595e-01
  -2.9214695e-03  -1.0059148e+00
   1.7932326e-02  -1.0155574e+00
   1.2955969e-02  -1.0299010e+00
   1.0001577e-02  -1.0238311e+00
   1.8268743e-02  -1.0390266e+00
  -3.0243148e-02  -9.9788257e-01
   1.8599331e-03  -1.0038003e+00
   4.1229262e-03  -1.0193919e+00
   4.7247524e-04  -9.8652242e-01
   1.8741843e-02  -1.0142999e+00
  -3.1222534e-02  -9.6546886e-01
   3.5390695e-02  -9.9280099e-01
  -1.1221733e-02  -1.0032106e+00
  -1.1183448e-02  -1.0174717e+00
   5.7371755e-03  -1.0152148e+00
  -8.0363077e-03  -9.9496223e-01
  -7.7040673e-03  -9.9078383e-01
  -2.8226687e-02  -1.0100956e+00
  -2.5695923e-02  -9.7842782e-01
   3.2061105e-04  -9.6818535e-01
  -7.6057551e-03  -9.6746427e-01
  -5.8689531e-03  -9.8622074e-01
   2.7400740e-02  -9.8907305e-01
   8.6941181e-03  -9.9185659e-01
  -2.2944820e-02  -9.6881184e-01
   2.3738902e-02  -1.0051339e+00
  -9.7575890e-03  -9.9940378e-01
  -7.3822210e-03  -1.0153286e+00
  -1.0080458e-03  -1.0028521e+00
   7.9190810e-03  -1.0101233e+00
  -5.0294398e-03  -9.8073767e-01
  -1.8044473e-03  -1.0028535e+00
  -1.7447209e-02  -9.8679756e-01
  -8.4472862e-03  -9.9883680e-01
  -1.1207287e-02  -1.0002384e+00
   1.6761155e-02  -1.0111833e+00
  -1.9275879e-02  -9.8345958e-01
  -2.4812797e-02  -1.0024393e+00
   1.6374423e-02  -9.8205023e-01
   5.0180064e-03  -1.0007124e+00
   1.7447801e-02  -1.0048040e+00
  -2.0666098e-02  -1.0081275e+00
  -4.0121487e-02  -1.0217598e+00
  -1.6830724e-02  -1.0096028e+00
   2.7188905e-02  -9.9706053e-01
   2.8728719e-02  -9.7586436e-01
  -5.5748980e-04  -1.0196211e+00
  -5.1567387e-02  -1.0202509e+00
   1.7143914e-02  -9.7706495e-01
   7.7937372e-04  -1.0088258e+00
  -9.8534410e-03  -9.9119265e-01
   1.2984526e-02  -9.9495739e-01
  -8.6832189e-03  -1.0011518e+00
  -7.1246464e-03  -1.0152489e+00
  -1.0304863e-02  -9.6491987e-01
   2.3269100e-03  -9.9711358e-01
  -2.2318682e-02  -1.0017312e+00
  -4.9518898e-03  -9.7049119e-01
  -1.8870830e-02  -9.8601249e-01
  -7.6709948e-03  -1.0238808e+00
  -2.7866339e-02  -9.8616954e-01
  -1.8211697e-02  -9.7589991e-01
   2.0224944e-02  -9.6798229e-01
  -2.2455034e-02  -1.0005676e+00
   1.4512213e-02  -1.0041609e+00
  -1.6283092e-02  -9.8804848e-01
   1.8848607e-02  -9.8814239e-01
  -1.7379776e-02  -9.6787616e-01
   2.7567289e-03  -1.0024850e+00
  -5.1584244e-03  -9.9554434e-01
  -1.1957407e-02  -9.7973668e-01
   8.7465642e-03  -9.8900967e-01
   1.8221507e-02  -9.9058903e-01
  -1.8177168e-02  -1.0032214e+00
   2.1289528e-02  -9.9443768e-01
  -2.6138258e-04  -1.0053750e+00
  -9.6191049e-03  -9.9314601e-01
   2.3935166e-02  -1.0029111e+00
   1.1558806e-02  -9.8849157e-01
   1.5238157e-02  -9.8969444e-01
   1.6783587e-03  -9.8119559e-01
   1.2773042e-02  -9.8957456e-01
  -6.2356168e-03  -1.0159108e+00
   3.7732225e-02  -9.8910162e-01
  -1.5751093e-03  -1.0114928e+00
  -2.5650614e-03  -1.0227059e+00
   1.4410250e-02  -9.9643691e-01
   1.2062995e-02  -1.0060087e+00
  -3.6328277e-02  -9.6766918e-01
  -1.6913453e-02  -1.0126958e+00
   2.1343396e-02  -1.0143612e+00
   1.5407085e-03  -1.0059797e+00
   1.2287249e-02  -1.0388370e+00
  -2.9993940e-02  -9.9314549e-01
  -1.1773048e-02  -9.8620414e-01
   5.4744342e-02  -1.0112841e+00
   1.7742665e-02  -9.9795563e-01
   9.3376524e-03  -9.9412094e-01
  -1.8608503e-05  -9.9738497e-01
  -4.7575959e-03  -9.7234609e-01
   9.6916956e-03  -1.0026413e+00
  -3.6808542e-04  -1.0237819e+00
   1.7178203e-02  -9.9729949e-01
   1.3684786e-02  -1.0015052e+00
  -2.4639847e-02  -1.0026686e+00
  -2.9896556e-02  -1.0173877e+00
  -2.8780012e-03  -9.8697917e-01
   6.6263412e-03  -9.9672456e-01
  -1.5018547e-02  -9.9376575e-01
   4.8986995e-03  -9.7866736e-01
   2.3571346e-02  -1.0057256e+00
  -4.8708293e-03  -9.9943197e-01
   1.7502013e-02  -9.9625851e-01
   2.8947454e-02  -9.7675940e-01
  -2.3096814e-03  -9.6888964e-01
   6.1379118e-03  -9.8869627e-01
  -1.9612139e-02  -1.0043759e+00
  -1.4168947e-03  -9.8710468e-01
   3.9443986e-03  -9.9918509e-01
  -1.2173958e-02  -1.0031715e+00
  -1.3516602e-03  -1.0085851e+00
   3.1624308e-03  -9.8626811e-01
   1.6903602e-02  -1.0180547e+00
   1.1431557e-02  -9.7183560e-01
  -8.8697435e-03  -9.9441933e-01
  -2.5020908e-03  -9.9344161e-01
   7.1480705e-03  -1.0086200e+00
   5.8953298e-03  -9.8160186e-01
  -1.4007865e-02  -9.8205163e-01
   1.1155856e-02  -9.7266309e-01
   1.5795859e-02  -9.7712681e-01
  -2.7452396e-02  -1.0128051e+00
   2.0913738e-02  -9.9437953e-01
  -8.9191984e-04  -1.0228356e+00
   4.5733972e-03  -1.0026604e+00
   2.0001221e-02  -9.6969844e-01
  -2.4361486e-02  -9.6923236e-01
   2.0537245e-02  -9.9609649e-01
  -1.2923962e-02  -9.7523081e-01
   2.5871649e-02  -1.0073594e+00
   2.3907378e-02  -9.8811947e-01
  -3.9918566e-02  -1.0345123e+00
   2.2824468e-04  -1.0227642e+00
   4.3769537e-03  -1.0243973e+00
  -1.6585782e-02  -9.8626464e-01
  -1.9968139e-02  -9.9447593e-01
  -1.6752036e-03  -1.0152936e+00
  -2.3151599e-02  -1.0028116e+00
  -1.3771425e-02  -9.8157801e-01
  -4.5345249e-03  -9.9356218e-01
   8.6695144e-03  -1.0234713e+00
  -2.7419996e-02  -1.0284179e+00
   1.7084776e-02  -9.9988412e-01
   7.1770746e-03  -1.0235683e+00
  -4.9569783e-03  -9.7460385e-01
   2.5307342e-02  -1.0090242e+00
  -4.5412254e-03  -1.0022226e+00
   4.0351786e-04  -9.9168278e-01
  -3.7659265e-03  -9.6842387e-01
   5.3865410e-03  -1.0171396e+00
   3.9621349e-02  -9.9575015e-01
  -3.7607356e-02  -9.8098178e-01
   8.0919681e-04  -1.0166452e+00
   2.5382901e-02  -1.0134707e+00
   1.8608673e-02  -9.9422322e-01
   2.7708073e-03  -1.0132072e+00
  -7.5829292e-03  -1.0209009e+00
  -2.4090782e-02  -1.0077398e+00
   3.9933049e-03  -1.0094943e+00
   3.2727778e-02  -1.0066776e+00
   6.1446318e-03  -9.9764315e-01
   3.9199687e-02  -1.0043136e+00
  -5.6790869e-04  -9.8320591e-01
   2.0130239e-02  -1.0042883e+00
  -1.3954830e-02  -9.7764842e-01
  -1.5163795e-02  -1.0222879e+00
   1.7498099e-02  -1.0199485e+00
  -2.7585783e-03  -1.0015682e+00
   2.6278244e-03  -9.6438421e-01
   7.0447664e-03  -9.9546554e-01
   3.2517239e-02  -1.0298129e+00
  -2.1705419e-02  -9.7664125e-01
   1.0588271e-02  -9.6699145e-01
   2.2161217e-02  -9.8865101e-01
   4.0415925e-02  -1.0184614e+00
  -8.2156973e-03  -1.0006224e+00
  -1.8648078e-02  -9.5659204e-01
  -5.3526655e-03  -9.8204331e-01
  -1.0186210e-02  -9.8681085e-01
  -1.5850029e-02  -1.0105651e+00
   4.2272835e-03  -9.6060872e-01
   4.0127285e-03  -9.8961759e-01
   6.9310124e-03  -1.0151527e+00
  -1.1405800e-02  -9.8554637e-01
  -1.3994188e-02  -1.0067427e+00
   6.4181211e-03  -9.9525399e-01
   1.2190668e-02  -9.9249199e-01
  -9.0515754e-03  -1.0118326e+00
  -2.9203053e-02  -9.9046315e-01
   4.5894029e-03  -1.0035994e+00
  -1.4922122e-02  -1.0016905e+00
  -1.8888558e-02  -9.8993388e-01
   5.4578059e-03  -1.0086379e+00
  -1.6437346e-02  -1.0136059e+00
   1.4482955e-02  -9.9335731e-01
  -7.4325540e-04  -9.8930884e-01
  -1.1066863e-02  -1.0017903e+00
   2.6458384e-03  -1.0091314e+00
   5.1050271e-03  -1.0007659e+00
  -7.9891369e-03  -1.0137310e+00
  -2.0901358e-02  -9.9992395e-01
  -4.6245467e-03  -9.9970440e-01
  -3.7081313e-02  -1.0040558e+00
   8.8562982e-03  -1.0145753e+00
   5.7530592e-03  -1.0109368e+00
  -7.1843151e-04  -1.0016484e+00
   1.3235693e-02  -9.7251899e-01
  -2.2651672e-03  -1.0120791e+00
   4.7563941e-04  -9.8232559e-01
   2.4894088e-02  -9.8020582e-01
  -4.9159472e-03  -1.0052761e+00
   8.1556512e-03  -1.0002198e+00
   3.0122563e-02  -1.0092924e+00
  -1.1204970e-02  -1.0072837e+00
   8.1645168e-03  -9.9912202e-01
   2.9738956e-02  -9.9669645e-01
  -1.5148724e-02  -9.9811842e-01
  -2.3296686e-02  -1.0356989e+00
  -2.2279353e-02  -1.0171020e+00
   3.6749436e-02  -1.0038197e+00
  -3.9476972e-03  -9.5991905e-01
  -4.2431150e-03  -1.0145861e+00
   3.1087728e-03  -1.0039985e+00
   7.1774224e-03  -1.0258795e+00
   5.7448567e-02  -1.0068831e+00
  -3.6810465e-03  -1.0321682e+00
  -8.8594458e-03  -9.9792691e-01
  -4.7663246e-03  -1.0164044e+00
  -1.9938733e-02  -1.0085421e+00
  -6.6420447e-03  -9.9409286e-01
   1.1217218e-02  -1.0498869e+00
  -1.6409945e-02  -1.0092995e+00
   6.7532993e-03  -9.9236834e-01
  -1.9724988e-02  -1.0024019e+00
  -1.1245688e-02  -9.9084721e-01
   2.4870633e-02  -1.0128483e+00
   2.4148946e-02  -1.0032295e+00
  -1.7126317e-02  -9.8197472e-01
  -1.5298022e-02  -9.8914542e-01
   2.8284724e-03  -9.8975872e-01
  -5.5334930e-03  -9.6508420e-01
   1.1610647e-02  -9.8515272e-01
   1.5401240e-02  -9.8606316e-01
   3.1745541e-03  -9.8459020e-01
  -2.2099617e-02  -1.0042266e+00
   3.2085332e-03  -9.9601171e-01
   4.3180118e-03  -1.0503302e+00
  -3.6278480e-03  -1.0209169e+00
  -3.4434400e-02  -9.9740654e-01
  -1.3840047e-02  -9.9158155e-01
   1.5953890e-02  -9.7361143e-01
  -3.1248504e-02  -1.0021007e+00
   8.8890450e-03  -9.9704347e-01
   1.8811318e-03  -9.9844026e-01
  -4.8585131e-03  -9.7952330e-01
   9.7198175e-03  -9.6761296e-01
   2.1254365e-02  -1.0228843e+00
   1.0379488e-03  -1.0077249e+00
   8.6956383e-03  -9.7716240e-01
  -1.2075949e-02  -9.8946236e-01
   2.3296587e-02  -1.0318990e+00
  -6.1545607e-03  -9.6694157e-01
   6.0965906e-03  -9.8769405e-01
  -1.0221766e-02  -1.0185438e+00
  -7.7931905e-03  -1.0000190e+00
   3.7786015e-02  -9.7155183e-01
   2.4327071e-02  -9.6894306e-01
  -9.2510245e-04  -9.5787163e-01
   4.7512042e-03  -1.0038900e+00
  -2.1296957e-02  -9.7405436e-01
  -3.5407184e-03  -1.0189916e+00
  -9.6230329e-03  -1.0206123e+00
  -1.4187068e-03  -1.0190889e+00
  -1.6625981e-02  -9.9005584e-01
  -6.0018656e-02  -1.0224429e+00
   4.8582706e-03  -1.0017864e+00
  -1.9033692e-02  -9.7755232e-01
   2.4986892e-02  -9.9831772e-01
   8.1635276e-03  -9.8830977e-01
   5.9390517e-03  -9.8513482e-01
  -2.6512984e-03  -1.0033744e+00
   4.4304839e-03  -1.0297784e+00
  -7.3829495e-03  -1.0155261e+00
   4.2794445e-02  -9.9808714e-01
   3.7263844e-02  -1.0036259e+00
  -1.0804137e-02  -9.8171214e-01
  -1.4327207e-02  -9.6545959e-01
   1.6655392e-02  -1.0128595e+00
  -7.8086099e-03  -1.0192905e+00
   1.2484583e-02  -9.8530814e-01
  -9.8795788e-03  -9.6795085e-01
  -2.6906582e-02  -1.0189548e+00
  -2.1078006e-02  -9.9344726e-01
   2.3377901e-02  -9.7153296e-01
  -1.6085214e-02  -1.0141576e+00
  -1.2424663e-02  -1.0151361e+00
   1.6177365e-02  -9.9251100e-01
  -8.3167243e-03  -1.0097403e+00
  -3.3720550e-03  -1.0048295e+00
   2.0707257e-02  -1.0096278e+00
  -3.5290619e-02  -1.0168222e+00
   1.9484100e-02  -9.9342160e-01
   2.3423697e-03  -1.0217517e+00
   1.3255852e-02  -9.8939638e-01
   4.2453906e-02  -1.0353690e+00
   1.5959289e-02  -9.8904941e-01
  -1.2435950e-02  -1.0152963e+00
  -1.9790462e-02  -9.9520745e-01
  -1.9380141e-02  -9.8237594e-01
   2.5865249e-02  -9.9463156e-01
  -5.1961302e-04  -9.8421411e-01
   1.9348339e-02  -9.9131563e-01
  -3.0791621e-02  -9.8606876e-01
  -1.1831052e-02  -9.7125207e-01
   2.8941888e-03  -1.0129084e+00
  -5.9371145e-03  -9.9342832e-01
  -1.1046478e-02  -9.9888120e-01
   1.6628083e-02  -1.0016376e+00
   1.2769142e-02  -9.9253806e-01
  -2.2888927e-03  -1.0377432e+00
   1.0016538e-02  -9.9303329e-01
   9.3901999e-03  -1.0061708e+00
  -2.7817199e-02  -1.0016329e+00
   1.0715563e-02  -9.8417687e-01
   5.2960455e-03  -9.7793452e-01
   2.9137095e-02  -1.0276086e+00
   1.9633035e-02  -1.0347870e+00
   1.6455603e-02  -9.7608923e-01
  -1.5792328e-03  -9.9593105e-01
  -8.1309762e-03  -9.7873976e-01
  -2.0605583e-02  -9.9497872e-01
  -2.3051231e-03  -1.0002664e+00
  -6.4604475e-03  -9.8033353e-01
  -9.2781249e-03  -9.9296818e-01
  -3.4255523e-03  -9.7642117e-01
  -1.4839491e-02  -1.0029399e+00
   1.9800213e-02  -1.0059032e+00
  -3.1281698e-02  -9.8576901e-01
  -1.5709867e-04  -9.9746492e-01
  -3.6844987e-03  -1.0123430e+00
  -1.5392323e-02  -1.0003974e+00
  -2.0195021e-02  -9.8258067e-01
   1.4585092e-02  -1.0148677e+00
   1.7070390e-02  -9.9810664e-01
   1.8507262e-02  -9.8667167e-01
  -8.3738369e-03  -1.0415876e+00
   1.0638477e-02  -9.8914354e-01
  -1.9040633e-03  -9.9467020e-01
   9.5991512e-03  -1.0060028e+00
  -3.6126011e-03  -1.0112011e+00
   1.4260044e-02  -1.0096864e+00
   1.2984634e-02  -1.0101486e+00
  -8.7525975e-04  -9.8207501e-01
  -3.7560831e-04  -9.9618625e-01
   3.2385799e-02  -1.0080148e+00
  -4.7694601e-03  -9.9727639e-01
   1.4279994e-02  -9.8557096e-01
  -1.1756826e-02  -1.0399619e+00
  -2.5430112e-02  -1.0139095e+00
  -5.3136507e-03  -9.9766678e-01
  -1.3245140e-03  -1.0159612e+00
  -1.6393226e-02  -9.9725391e-01
  -1.0725956e-02  -1.0002627e+00
  -1.5337691e-02  -1.0046309e+00
   1.5386604e-02  -9.9494938e-01
   1.7401517e-02  -1.0126671e+00
  -2.7095952e-03  -1.0130525e+00
   2.6355820e-03  -9.8902482e-01
  -3.2507888e-03  -9.8770959e-01
   1.7168895e-02  -9.8946715e-01
   1.2802614e-02  -9.9669541e-01
   5.8930283e-04  -1.0184149e+00
   1.1863537e-02  -9.9417046e-01
  -8.4884507e-03  -1.0000168e+00
   1.2747243e-02  -9.8310278e-01
  -1.6546788e-02  -9.8738007e-01
   2.8916430e-02  -9.8219390e-01
   8.6404084e-03  -9.6538768e-01
  -3.5415961e-03  -9.8411533e-01
   1.9865727e-02  -1.0145857e+00
  -6.9073352e-03  -1.0152098e+00
   3.0111285e-05  -9.9039906e-01
  -2.0922392e-02  -1.0411351e+00
  -6.6308637e-03  -1.0015978e+00
  -1.5201403e-02  -1.0104685e+00
  -1.4956738e-02  -9.8155251e-01
  -1.9849541e-02  -9.9863689e-01
   1.0655512e-02  -9.8344009e-01
   7.7975496e-03  -9.8253339e-01
  -2.1704116e-02  -1.0173963e+00
  -2.1547145e-03  -9.9242241e-01
   8.0713884e-03  -9.9203575e-01
   1.1325315e-02  -1.0039665e+00
   2.8430792e-02  -9.9662242e-01
  -1.0017795e-03  -1.0324777e+00
   4.6022991e-03  -9.9413346e-01
   1.9369520e-02  -9.8472826e-01
   7.0007341e-03  -1.0044437e+00
  -1.9669278e-02  -1.0235227e+00
   1.1225092e-03  -1.0290614e+00
   4.0473269e-03  -9.9779874e-01
   3.6688845e-02  -9.8661849e-01
   5.7722098e-03  -9.9719212e-01
  -1.0618966e-02  -1.0241125e+00
   7.4261806e-03  -9.9379805e-01
  -1.5724417e-02  -1.0059510e+00
  -4.5804842e-03  -1.0032756e+00
   3.0608713e-02  -1.0044129e+00
   8.3164750e-03  -1.0063221e+00
  -1.8886107e-02  -9.9462210e-01
  -1.0386279e-02  -9.6712682e-01
  -3.5313940e-03  -1.0410109e+00
   2.0235407e-02  -9.9951838e-01
   1.6463961e-02  -1.0177058e+00
   3.1286292e-02  -9.9434864e-01
   8.6411076e-03  -1.0033448e+00
  -1.1135777e-02  -9.8076195e-01
   1.8895667e-02  -9.9991815e-01
  -1.4396896e-02  -1.0105239e+00
   1.6246290e-02  -9.9130776e-01
   3.3918539e-02  -1.0142656e+00
   3.0726258e-03  -1.0022561e+00
  -2.5204061e-02  -1.0129225e+00
   8.7894460e-03  -1.0257712e+00
  -3.2103827e-02  -9.9181038e-01
  -9.1831044e-03  -9.9985800e-01
  -1.7880607e-02  -9.9401395e-01
  -4.5762666e-03  -1.0156027e+00
   2.9286988e-03  -9.9582959e-01
  -1.8748426e-02  -1.0057484e+00
  -2.6973984e-02  -9.9084397e-01
  -1.9093213e-02  -1.0072014e+00
   2.6752327e-02  -1.0000300e+00
  -3.3516881e-02  -1.0180058e+00
   1.1105267e-02  -9.7437281e-01
  -2.7888043e-02  -9.7412571e-01
  -2.6544082e-02  -9.9858491e-01
   2.3536316e-02  -9.8542466e-01
   8.9749805e-03  -9.9421090e-01
   2.6326621e-02  -1.0436657e+00
   4.9734184e-03  -1.0021555e+00
   1.7036536e-02  -9.8562227e-01
   4.1838475e-03  -1.0346425e+00
   2.9660203e-02  -9.9559293e-01
  -1.3137444e-02  -9.8606844e-01
  -2.7361117e-02  -9.5583379e-01
  -2.2336898e-03  -1.0222494e+00
  -8.7731583e-03  -9.9794163e-01
  -8.7804260e-03  -9.9812798e-01
  -8.7686578e-04  -1.0051792e+00
   1.5027886e-02  -9.7866296e-01
  -1.7991685e-02  -1.0057942e+00
   1.3060929e-02  -9.8805166e-01
   2.9507630e-03  -1.0138159e+00
   1.6430050e-02  -1.0296913e+00
   3.0426802e-03  -9.6712080e-01
   6.3658035e-03  -1.0428066e+00
   7.0603110e-03  -9.8406173e-01
  -2.0082543e-02  -9.9375609e-01
   7.4534904e-03  -9.9709124e-01
   1.4388381e-02  -9.9129402e-01
  -4.5568279e-03  -9.9970519e-01
   1.6644848e-02  -9.8107071e-01
  -7.7075972e-04  -1.0157059e+00
  -1.9225984e-02  -1.0369131e+00
   1.1813030e-03  -1.0349828e+00
  -2.0993528e-02  -1.0186295e+00
   1.4502408e-04  -9.9681131e-01
   4.3035018e-04  -1.0124926e+00
   9.4361305e-03  -1.0114136e+00
   3.3634003e-03  -1.0199589e+00
   2.6860465e-02  -1.0095553e+00
   3.3062089e-02  -1.0060854e+00
  -1.1145504e-03  -1.0052255e+00
  -2.4046466e-02  -9.9503637e-01
  -9.9342588e-03  -1.0128112e+00
  -1.5577647e-02  -1.0042466e+00
  -1.2370858e-03  -9.6483851e-01
  -3.8186455e-03  -9.9109130e-01
   1.3229451e-02  -9.9448136e-01
  -1.6671629e-02  -1.0011689e+00
  -6.0505830e-03  -9.9787574e-01
  -3.8818111e-02  -1.0159974e+00
  -3.4112723e-03  -9.7454888e-01
  -2.1592223e-02  -1.0199080e+00
  -1.2840911e-02  -1.0110678e+00
   1.5419466e-02  -9.9907261e-01
   3.9109664e-02  -9.8054488e-01
   2.7242686e-02  -9.9813519e-01
  -9.4389866e-03  -9.9043860e-01
   2.0219435e-02  -1.0218678e+00
  -2.6403208e-02  -9.9032996e-01
   5.5495994e-03  -9.8775813e-01
  -8.5309504e-03  -1.0316923e+00
   3.7760223e-03  -9.9263796e-01
  -4.8793609e-03  -9.9607307e-01
  -2.1443928e-02  -1.0032883e+00
   2.4730283e-02  -1.0192707e+00
  -3.3991408e-02  -1.0047867e+00
  -4.6163694e-03  -1.0186126e+00
  -3.0983459e-02  -9.9739825e-01
  -9.7054347e-03  -1.0024571e+00
  -1.0086777e-02  -9.8444650e-01
  -1.4565064e-02  -1.0402581e+00
   1.9215571e-02  -9.8157836e-01
   3.3987921e-03  -9.6378316e-01
  -2.2671764e-02  -9.8472485e-01
   1.4385053e-02  -1.0014686e+00
   5.9157269e-03  -1.0321670e+00
   2.4850214e-03  -1.0513893e+00
  -4.7869456e-03  -1.0126183e+00
   2.3778076e-02  -9.8520953e-01
   3.2355084e-05  -1.0018173e+00
   6.2533481e-03  -9.9373713e-01
  -9.2053977e-03  -1.0042297e+00
  -3.8819195e-03  -1.0410129e+00
  -1.1387731e-02  -1.0285338e+00
   2.6352973e-02  -1.0178150e+00
  -3.2736328e-02  -9.7618049e-01
  -1.0637754e-02  -1.0200018e+00
   5.5212577e-03  -1.0273569e+00
   3.2047188e-03  -1.0112961e+00
  -1.2559344e-02  -1.0260011e+00
   1.1480318e-02  -9.8945746e-01
  -2.3760712e-02  -1.0258212e+00
   2.0675718e-02  -9.9542420e-01
   3.3487730e-04  -9.9729196e-01
   1.7572432e-02  -1.0009397e+00
  -2.1184497e-02  -1.0000431e+00
  -1.3173802e-02  -9.5691071e-01
   5.7592968e-03  -9.9559267e-01
  -1.9396896e-02  -9.8345308e-01
   7.4382048e-03  -1.0236582e+00
  -2.2676545e-02  -9.9703992e-01
   9.9759939e-03  -9.5645546e-01
   2.8453644e-03  -9.8459790e-01
   1.6022523e-02  -9.9058727e-01
  -2.0176461e-02  -9.6756677e-01
   1.1192066e-02  -9.6308346e-01
  -2.5303375e-02  -9.8700566e-01
   1.1012311e-02  -1.0316337e+00
  -2.0249606e-02  -1.0059041e+00
   1.0803940e-02  -9.9303367e-01
  -1.5201915e-02  -1.0101564e+00
   2.9196920e-03  -1.0018863e+00
  -2.5807521e-02  -1.0176995e+00
   2.6340316e-02  -1.0189885e+00
  -3.7913393e-03  -9.9080799e-01
  -1.2313683e-02  -9.9265303e-01
   9.6347797e-03  -1.0079019e+00
   9.8627333e-03  -9.9359837e-01
  -1.0886160e-02  -9.9964115e-01
  -2.1515362e-03  -1.0334442e+00
  -5.1757085e-03  -9.9484301e-01
   1.3610566e-03  -1.0246544e+00
   1.5372016e-02  -1.0043244e+00
  -1.7312403e-02  -1.0205623e+00
  -1.8942708e-02  -9.7854953e-01
   2.6849994e-02  -9.9596658e-01
  -5.7060537e-03  -1.0131334e+00
  -2.3550528e-02  -9.7918535e-01
   1.8263439e-02  -9.7257566e-01
   1.7539521e-02  -1.0174935e+00
   5.8904486e-04  -1.0039479e+00
   2.4312775e-02  -1.0073987e+00
  -1.5806963e-02  -1.0017839e+00
  -2.6962772e-03  -9.7548043e-01
   1.5280138e-02  -9.7967213e-01
   9.7730634e-03  -1.0098112e+00
  -2.9715559e-02  -9.8857039e-01
  -1.1114759e-03  -9.9631976e-01
   8.5126354e-03  -1.0088621e+00
  -3.5910440e-03  -1.0008327e+00
   8.4121558e-03  -9.9374844e-01
   6.6649858e-03  -1.0100241e+00
  -8.0769965e-03  -1.0022906e+00
   2.3715510e-02  -1.0010928e+00
  -9.9703557e-03  -1.0305973e+00
   1.6046601e-02  -1.0000094e+00
   7.1782154e-03  -1.0076647e+00
   1.1201295e-02  -1.0257651e+00
   4.4517815e-04  -1.0371920e+00
  -1.6605848e-03  -1.0109439e+00
  -1.0032835e-02  -9.9793819e-01
   2.1662792e-02  -9.8122559e-01
  -4.1227154e-03  -9.9556531e-01
  -1.6532169e-02  -9.9780328e-01
   2.7894083e-02  -9.9466362e-01
   9.0180606e-04  -9.8628873e-01
  -1.7509691e-02  -9.9623498e-01
  -2.7652769e-02  -1.0160757e+00
  -9.5425782e-03  -9.8484276e-01
   1.8666123e-02  -9.9124082e-01
   2.2955487e-02  -1.0167744e+00
  -8.3645767e-03  -9.6697631e-01
   1.4680454e-02  -1.0269426e+00
  -7.8118168e-03  -1.0111625e+00
   1.1589256e-02  -9.9764069e-01
  -5.2678969e-03  -9.9871859e-01
   9.2345167e-03  -9.8399545e-01
  -2.0672512e-02  -1.0032853e+00
  -1.6862048e-02  -1.0088498e+00
  -7.8013894e-03  -1.0300645e+00
   7.5989135e-03  -9.8541593e-01
   9.8990585e-03  -9.8624695e-01
   3.2331099e-03  -1.0500506e+00
  -4.8108423e-03  -1.0028814e+00
   3.6434404e-02  -9.8659803e-01
  -2.8826163e-02  -1.0035646e+00
  -1.3138480e-02  -9.8603085e-01
   1.0761922e-02  -1.0433551e+00
   7.2020816e-03  -1.0121632e+00
   4.0782839e-03  -1.0022644e+00
  -3.2600926e-02  -9.9310901e-01
  -4.0202943e-03  -1.0310133e+00
  -1.4792861e-02  -1.0109238e+00
   7.0055665e-03  -9.7982254e-01
   2.9293688e-03  -1.0010314e+00
  -1.5277964e-04  -1.0291145e+00
   1.5077447e-03  -9.8544270e-01
  -3.6005073e-04  -9.8185859e-01
   2.1567931e-02  -1.0100276e+00
   1.7732150e-03  -9.7528693e-01
   6.2464602e-03  -9.8174660e-01
   8.3815258e-03  -1.0061465e+00
   2.3345429e-02  -9.8575497e-01
  -9.5154579e-03  -1.0139651e+00
  -1.9638613e-02  -1.0204420e+00
   2.3367340e-03  -1.0008794e+00
   1.2754851e-03  -9.7794544e-01
   1.0816227e-02  -9.7495181e-01
  -1.4764018e-02  -1.0095845e+00
  -8.3019970e-03  -9.9549068e-01
  -9.1019567e-03  -9.8656167e-01
   2.8490844e-04  -9.8548995e-01
   8.1320750e-03  -1.0073901e+00
   1.5744632e-02  -9.7620743e-01
   1.6782284e-02  -1.0236556e+00
  -4.4103535e-03  -9.6315456e-01
  -2.5463390e-02  -9.5864221e-01
  -6.8072456e-03  -9.9640434e-01
  -2.8824057e-03  -9.9524356e-01
   3.7359780e-02  -9.9976476e-01
  -1.2245837e-02  -9.9339718e-01
   2.3771608e-02  -1.0337095e+00
   1.4285890e-02  -9.8702045e-01
   1.2968705e-02  -9.7485857e-01
  -1.5049475e-02  -9.8025235e-01
  -5.4061506e-03  -9.8755116e-01
  -2.3443947e-02  -9.7699180e-01
   4.9384628e-03  -9.6512926e-01
   8.9957671e-03  -9.8364466e-01
  -1.8435828e-03  -9.9017192e-01
   6.0789538e-03  -1.0009811e+00
  -2.0633276e-02  -1.0207090e+00
  -2.8664106e-02  -1.0026525e+00
   1.3862541e-02  -9.9753675e-01
   1.1743780e-02  -9.8172078e-01
  -3.3497621e-02  -9.8972692e-01
   1.7709569e-03  -9.6860416e-01
   6.6107659e-03  -1.0151793e+00
   3.1818043e-03  -9.7097347e-01
   2.9547333e-03  -1.0311648e+00
   2.1740057e-02  -9.9867422e-01
   8.1819595e-03  -9.8581109e-01
  -4.5440297e-03  -9.9629747e-01
   1.6406726e-02  -9.6926582e-01
   2.4547678e-02  -1.0076029e+00
  -1.5808731e-02  -1.0001328e+00
  -1.2055208e-02  -1.0079959e+00
   4.3008848e-03  -9.9446975e-01
  -8.3198514e-03  -1.0228598e+00
   1.8678702e-04  -1.0394104e+00
   1.4678392e-02  -9.9030240e-01
   6.2384885e-03  -1.0162744e+00
  -4.8341820e-03  -1.0111937e+00
  -2.2133598e-03  -9.9057644e-01
  -2.0289295e-02  -1.0056254e+00
   1.4935726e-02  -1.0043564e+00
   2.2672661e-02  -9.8982630e-01
   2.3408973e-02  -9.9828976e-01
   9.5623156e-03  -9.9506897e-01
  -1.5800777e-02  -1.0008824e+00
  -5.5038308e-04  -9.7282674e-01
  -1.4544658e-02  -9.6502970e-01
   1.4823057e-02  -1.0136495e+00
  -9.6002030e-03  -9.6940144e-01
  -1.2868367e-02  -1.0153043e+00
   2.2969640e-02  -9.9872988e-01
   6.8106877e-03  -1.0215875e+00
  -1.8956330e-02  -9.8821971e-01
   1.1079521e-02  -9.8361078e-01
  -6.1580867e-03  -1.0118125e+00
  -1.2829363e-02  -1.0039078e+00
  -1.2178865e-02  -9.7525687e-01
   2.2077330e-02  -9.6226835e-01
   3.1428257e-02  -9.8398350e-01
   2.0019459e-02  -9.7520119e-01
   5.1525418e-03  -1.0103200e+00
   1.7826963e-02  -1.0107313e+00
  -1.5857178e-02  -1.0246504e+00
  -5.5376691e-03  -1.0348916e+00
  -4.0089365e-03  -1.0034303e+00
  -8.8902770e-03  -1.0108238e+00
   8.5401753e-03  -1.0003439e+00
   5.2884020e-03  -1.0143449e+00
   1.9808507e-02  -9.9471635e-01
  -2.6709854e-02  -1.0077917e+00
   1.8056171e-02  -9.7023802e-01
  -8.2477113e-03  -1.0094403e+00
   1.4787662e-02  -1.0012730e+00
  -5.0488599e-03  -1.0006771e+00
  -5.5214917e-03  -1.0223067e+00
   1.6122403e-02  -1.0274195e+00
   3.1584323e-02  -1.0185786e+00
   1.6381150e-02  -9.8803677e-01
   2.9524580e-02  -9.7710693e-01
   1.5233570e-03  -1.0355898e+00
  -2.3815905e-02  -1.0161457e+00
   1.0974619e-02  -9.9584706e-01
  -1.0603355e-02  -9.8773195e-01
   1.3579579e-02  -1.0259068e+00
   6.6204618e-03  -1.0050317e+00
  -6.6223113e-03  -9.7487758e-01
  -1.4775567e-02  -9.9719055e-01
  -2.9164271e-02  -1.0260909e+00
  -1.5705050e-02  -1.0234449e+00
   4.5758045e-03  -9.6172438e-01
  -1.9425283e-03  -9.9305979e-01
  -5.9280343e-03  -1.0389575e+00
   4.0252148e-03  -9.8449666e-01
   7.7173165e-03  -9.7928470e-01
   5.5490096e-03  -1.0017640e+00
  -2.2995199e-02  -9.7746052e-01
  -1.2739029e-03  -9.8790280e-01
  -1.6046993e-02  -1.0042837e+00
  -1.2769944e-03  -9.9814676e-01
   1.3038808e-02  -1.0135769e+00
   1.5927765e-02  -1.0038768e+00
  -4.4587762e-02  -9.9194621e-01
  -8.0941994e-03  -9.9856751e-01
   3.5208420e-02  -9.8342490e-01
  -2.3176231e-02  -1.0156691e+00
   1.4811492e-02  -1.0122442e+00
   8.1423008e-03  -9.6386733e-01
  -3.0594886e-03  -1.0045717e+00
  -2.2514880e-02  -9.7159453e-01
  -1.6302368e-02  -9.9281660e-01
   3.5351159e-03  -1.0016614e+00
   3.5495843e-02  -1.0009050e+00
  -1.0317124e-02  -1.0174986e+00
   2.3205331e-02  -1.0234664e+00
   1.1826251e-02  -1.0217857e+00
  -3.2689942e-02  -9.9379837e-01
   3.0439622e-03  -9.8817075e-01
   3.8178388e-02  -1.0029248e+00
   1.2394523e-02  -1.0369727e+00
   1.6047230e-02  -9.9974155e-01
  -5.7058123e-03  -9.9097490e-01
  -9.0227893e-04  -9.9481252e-01
  -5.8054037e-03  -1.0044939e+00
   1.3807577e-02  -9.9455117e-01
   1.5937063e-02  -1.0084409e+00
  -1.2364017e-02  -9.8015462e-01
  -4.7749602e-03  -1.0391694e+00
  -1.4783953e-04  -9.8200482e-01
   1.3576362e-02  -9.9151322e-01
  -2.1812741e-03  -1.0155170e+00
   1.1280258e-03  -9.9356675e-01
   1.7912359e-02  -1.0034508e+00
   7.0626469e-03  -1.0026263e+00
   8.7489907e-05  -1.0401025e+00
   5.6044877e-03  -9.7570058e-01
   3.7529223e-03  -1.0055474e+00
  -3.4832805e-03  -9.8067822e-01
   3.9312358e-03  -1.0053623e+00
  -2.7811253e-02  -9.8740979e-01
   1.7854996e-02  -9.9928611e-01
   3.1392694e-03  -9.5976371e-01
   8.7667306e-04  -1.0025610e+00
  -1.4987212e-02  -9.8985593e-01
  -1.6817660e-02  -9.7144031e-01
   1.9881316e-03  -9.8395920e-01
   4.6702415e-03  -9.9359729e-01
  -1.6485534e-03  -1.0115404e+00
  -5.5656338e-03  -9.9760693e-01
   2.6669630e-02  -1.0250994e+00
   3.7683454e-02  -9.9156109e-01
   3.2063447e-02  -1.0074149e+00
   8.1973390e-03  -9.8632155e-01
  -1.3684958e-02  -1.0044030e+00
  -2.5283995e-02  -1.0070622e+00
   2.0657015e-03  -9.9631238e-01
   1.9470764e-02  -9.9906785e-01
  -7.1869399e-03  -9.7494102e-01
  -1.0127845e-02  -9.8544062e-01
  -4.1679177e-03  -1.0005372e+00
   1.1281216e-02  -9.8264723e-01
   1.4515178e-02  -1.0012902e+00
   6.6575524e-03  -1.0035328e+00
   1.9929727e-02  -9.9026943e-01
  -3.4593443e-02  -1.0348733e+00
  -6.5771320e-04  -9.8795961e-01
  -2.9194978e-03  -9.7229449e-01
  -8.2582110e-03  -9.5801905e-01
   1.1193707e-02  -1.0090504e+00
   6.9489844e-03  -9.7447949e-01
   4.1262333e-03  -9.7313798e-01
   8.0089203e-03  -1.0346078e+00
  -1.9829687e-02  -9.7956235e-01
   2.1712587e-02  -9.9566416e-01
  -1.7305121e-02  -1.0028332e+00
   8.6555570e-03  -1.0147242e+00
   8.2255714e-03  -9.8662553e-01
  -2.6064586e-02  -9.7607817e-01
   2.0278477e-02  -1.0172571e+00
  -1.7223697e-02  -9.8332291e-01
   8.2344820e-03  -1.0142299e+00
  -9.4847649e-03  -1.0389287e+00
  -5.7717393e-03  -1.0089100e+00
  -2.5546550e-02  -1.0102444e+00
  -6.4722743e-03  -1.0285830e+00
   6.4243277e-03  -1.0075242e+00
  -3.1251392e-02  -9.8460835e-01
   4.1168214e-03  -1.0273023e+00
   2.0177610e-02  -1.0095626e+00
   3.8316276e-03  -9.9779348e-01
   4.3446020e-02  -9.9306623e-01
   1.2174968e-02  -9.8611931e-01
   1.6468591e-02  -9.9378806e-01
  -3.9313847e-03  -1.0053629e+00
  -2.7386502e-02  -9.8597951e-01
  -4.5421850e-04  -1.0018319e+00
   1.4001837e-02  -1.0060139e+00
   7.7694591e-03  -1.0328048e+00
   1.8031574e-02  -1.0292774e+00
  -2.7180527e-03  -9.9251713e-01
  -1.6914372e-03  -1.0248290e+00
  -2.2850715e-02  -9.6980503e-01
   1.4814526e-03  -1.0062826e+00
   1.2084517e-03  -9.9405389e-01
   5.1496572e-02  -1.0118684e+00
  -2.7568154e-02  -1.0002510e+00
  -3.8883706e-03  -9.9347042e-01
   9.7032660e-04  -9.9174996e-01
   1.5150744e-02  -1.0032068e+00
   6.3028392e-03  -9.6091149e-01
   2.2103946e-02  -1.0081135e+00
  -1.1881558e-02  -1.0225497e+00
   1.3147097e-02  -1.0151132e+00
   1.8739681e-02  -1.0077535e+00
  -1.1234581e-02  -9.8286799e-01
   1.0961529e-02  -9.7927221e-01
   1.2716766e-03  -9.7796496e-01
   7.6096974e-03  -9.6955428e-01
  -1.2667172e-02  -9.9077304e-01
  -2.7908785e-03  -1.0002310e+00
  -3.0207199e-02  -9.9495203e-01
   1.6332780e-03  -1.0010349e+00
  -6.2299485e-03  -9.9557426e-01
   1.2238934e-02  -1.0215401e+00
  -1.5469346e-03  -1.0048726e+00
   1.0643217e-02  -9.9965884e-01
   1.2018135e-02  -1.0016637e+00
  -3.7940478e-03  -9.9588316e-01
   1.2881544e-02  -1.0113552e+00
   8.8474192e-03  -9.8012409e-01
   1.5755856e-02  -1.0076798e+00
  -9.4317388e-03  -1.0104999e+00
  -1.4583113e-02  -1.0254125e+00
  -8.8265427e-03  -9.7665223e-01
   1.3657269e-02  -1.0117708e+00
  -1.3628060e-02  -1.0083260e+00
  -4.0750656e-02  -1.0185496e+00
   1.4604755e-02  -1.0117101e+00
  -1.7638999e-02  -9.9091727e-01
  -4.1275808e-02  -9.6408203e-01
   5.0641497e-03  -1.0038442e+00
  -4.4918947e-03  -9.9696471e-01
   1.3331797e-02  -9.8291965e-01
   4.5162576e-03  -9.9840287e-01
  -8.2994452e-03  -9.7976021e-01
  -1.1708614e-02  -9.7611259e-01
  -6.3753405e-03  -9.8630867e-01
   6.1505707e-03  -1.0178467e+00
  -1.9179182e-02  -1.0351605e+00
  -1.9375070e-02  -9.9029342e-01
  -1.8037020e-03  -9.6887565e-01
  -7.7326782e-03  -9.9316398e-01
  -2.4771227e-03  -9.8387303e-01
  -1.2614526e-02  -1.0118127e+00
   3.1318176e-02  -1.0195415e+00
  -7.5415021e-04  -1.0098878e+00
  -4.7600102e-03  -1.0088962e+00
   2.6276151e-02  -1.0212042e+00
   2.1452374e-02  -9.9641646e-01
  -1.9818037e-02  -1.0023036e+00
   2.3452559e-02  -1.0185188e+00
   1.1885807e-02  -1.0011703e+00
   4.2995791e-02  -1.0223588e+00
  -9.6199169e-03  -9.9294633e-01
  -1.0640188e-02  -9.7940588e-01
   4.0778354e-02  -1.0187732e+00
   2.9687850e-02  -9.9469795e-01
   3.5652340e-02  -9.7868719e-01
  -4.6636581e-03  -1.0325593e+00
   1.3751313e-02  -9.7043802e-01
   1.1276581e-02  -9.9065518e-01
   5.8505671e-05  -9.7714222e-01
  -9.3233184e-04  -1.0092675e+00
   1.2980606e-02  -9.9238478e-01
  -1.0347391e-03  -9.9200885e-01
   2.3506211e-02  -9.8588235e-01
  -3.0687409e-04  -9.9102208e-01
  -1.1847294e-02  -1.0005936e+00
  -2.2829313e-03  -1.0075945e+00
  -6.2389751e-03  -1.0207845e+00
   1.0123208e-02  -9.9082224e-01
  -4.2368459e-02  -1.0233438e+00
   2.0680964e-03  -9.8245927e-01
  -1.9630865e-02  -1.0082567e+00
   5.3371338e-02  -9.8102877e-01
   1.5219437e-02  -1.0238367e+00
  -2.4352687e-02  -1.0172783e+00
  -2.7045109e-02  -1.0063060e+00
  -4.2198792e-03  -1.0204435e+00
  -1.8370048e-02  -1.0173938e+00
   9.6176485e-03  -1.0023942e+00
   1.0593384e-02  -1.0439086e+00
  -4.1150499e-03  -1.0014789e+00
  -3.7451217e-02  -1.0163362e+00
   1.8860205e-02  -1.0084859e+00
  -2.3670092e-03  -1.0059121e+00
  -3.1237857e-02  -9.9378128e-01
   1.3004298e-02  -1.0044840e+00
   1.2381283e-03  -9.7530221e-01
  -1.9228053e-03  -1.0217287e+00
  -2.0881390e-02  -9.8558661e-01
  -1.6212511e-03  -1.0024334e+00
  -1.5366217e-03  -9.9454641e-01
   3.4319408e-02  -9.6525248e-01
  -6.4579042e-03  -9.8542825e-01
  -5.3603079e-03  -1.0210913e+00
  -2.1931212e-02  -1.0268689e+00
  -2.2452080e-02  -9.7885423e-01
  -8.1052722e-03  -1.0223320e+00
   3.1571335e-02  -1.0266181e+00
   2.8661100e-02  -9.8667876e-01
  -1.5320550e-02  -1.0034204e+00
   3.0863461e-02  -9.8919539e-01
   1.8906428e-02  -9.9224784e-01
   2.2954386e-02  -1.0118137e+00
   1.3740892e-02  -1.0031478e+00
   3.1406308e-02  -1.0197946e+00
  -3.2668850e-02  -1.0034681e+00
   6.5589944e-03  -1.0040703e+00
   4.4744058e-03  -9.9667495e-01
  -9.7632593e-03  -9.9871015e-01
   4.6026995e-03  -1.0160693e+00
   2.6431255e-03  -9.9975868e-01
  -1.4393908e-03  -9.7735558e-01
  -7.9832526e-03  -9.8928630e-01
   7.4620719e-03  -1.0088565e+00
  -1.2871794e-02  -9.8344912e-01
  -4.1473813e-02  -9.9300129e-01
   6.1037754e-03  -9.9965534e-01
  -1.6992313e-03  -9.9730480e-01
  -1.7830477e-02  -9.5271562e-01
   2.6736071e-03  -9.8927237e-01
  -1.6106856e-02  -9.9887250e-01
  -4.3454730e-03  -9.9516475e-01
  -8.7965923e-04  -1.0289225e+00
   2.4507084e-03  -9.9912156e-01
  -1.8516254e-02  -1.0124935e+00
   2.9397180e-03  -1.0168959e+00
  -1.5536821e-02  -9.8593707e-01
  -7.5665861e-03  -9.9596436e-01
  -9.6831807e-03  -9.7950693e-01
  -3.8806907e-03  -9.7645106e-01
  -2.1771199e-02  -1.0106440e+00
  -1.6065502e-03  -9.9935708e-01
  -2.8128259e-02  -9.9021714e-01
   1.4360131e-02  -1.0099525e+00
   3.4253251e-03  -9.8012652e-01
   1.6834846e-02  -9.8685937e-01
  -5.3808043e-03  -1.0140304e+00
   6.2656853e-03  -9.9584793e-01
  -8.5893456e-03  -9.7773891e-01
  -1.2163896e-02  -9.9004419e-01
   2.2648673e-02  -9.9542102e-01
   7.4734214e-03  -9.9876880e-01
  -2.2051194e-02  -9.8862356e-01
   9.9007693e-03  -9.7536723e-01
  -1.9370741e-02  -9.9241288e-01
   1.0056089e-03  -1.0036526e+00
   1.3189546e-03  -1.0232880e+00
  -1.3236798e-02  -9.6413970e-01
   5.3062859e-03  -1.0073733e+00
   1.3756007e-02  -9.6171373e-01
   2.4311632e-02  -9.8493149e-01
   2.1402377e-03  -1.0106031e+00
   8.9983004e-03  -9.8929269e-01
   2.3271494e-02  -1.0075935e+00
  -1.7942443e-03  -9.9687749e-01
  -6.7519653e-03  -1.0173338e+00
  -4.0741216e-03  -1.0143862e+00
   8.4842379e-03  -9.9312387e-01
   3.1626403e-03  -1.0080808e+00
   9.2072741e-03  -1.0227315e+00
   7.1890562e-03  -1.0112221e+00
  -8.4945033e-03  -1.0113866e+00
   2.7535828e-02  -1.0169725e+00
  -2.1137544e-02  -1.0384649e+00
  -2.6563453e-03  -1.0141182e+00
  -6.0369758e-03  -1.0112272e+00
  -1.6490923e-02  -9.8665171e-01
   5.4952477e-03  -9.8885185e-01
  -7.5201411e-03  -1.0002975e+00
   2.0647557e-02  -9.6455175e-01
  -1.7574427e-03  -1.0255683e+00
   8.4988921e-03  -9.9159476e-01
   1.9254302e-02  -9.9270168e-01
   1.1341197e-02  -1.0157255e+00
  -1.6677845e-02  -1.0091791e+00
   1.2269346e-02  -9.8283877e-01
   7.7294407e-03  -1.0187819e+00
  -5.7265566e-03  -9.6627694e-01
  -6.1971536e-03  -1.0284492e+00
  -6.5405223e-03  -1.0161203e+00
   1.4216038e-02  -1.0309126e+00
  -1.5133354e-02  -1.0044458e+00
  -2.2015091e-02  -9.8225317e-01
  -1.4099730e-03  -9.7676426e-01
  -2.2362867e-02  -1.0130809e+00
   2.7623584e-02  -9.9298206e-01
  -5.9460243e-03  -9.9510222e-01
  -2.0142910e-02  -1.0061609e+00
   2.5086236e-02  -9.6797325e-01
  -1.1906280e-02  -1.0239313e+00
   2.2222161e-04  -9.9928577e-01
  -4.4772130e-03  -1.0186092e+00
   4.6281298e-02  -1.0029690e+00
  -6.7661794e-03  -9.9985667e-01
  -1.4194877e-02  -1.0135691e+00
  -3.5720702e-03  -1.0090763e+00
   3.4310430e-03  -9.6626075e-01
  -1.3433720e-02  -1.0066075e+00
  -8.2798643e-03  -9.8477772e-01
  -1.7787913e-03  -9.8613968e-01
   2.0837076e-02  -9.8212007e-01
   5.4192549e-03  -9.9034980e-01
  -1.3642100e-02  -9.9159412e-01
   3.5399460e-03  -1.0170604e+00
   3.9552660e-03  -1.0262173e+00
   2.4440487e-02  -9.8489319e-01
   2.3026466e-03  -9.8708936e-01
  -5.2767673e-03  -9.7931517e-01
  -7.7732981e-03  -9.8721412e-01
  -1.2229665e-02  -1.0014125e+00
   3.0947305e-02  -9.9716168e-01
  -1.1101078e-03  -1.0055986e+00
   4.7286573e-03  -9.8497590e-01
   3.7911998e-03  -1.0009299e+00
   6.4607614e-03  -1.0021261e+00
   7.1588320e-04  -9.9517848e-01
  -1.5466093e-02  -9.9263902e-01
  -9.9534362e-03  -9.7824047e-01
   1.4024630e-03  -1.0185502e+00
  -2.4881680e-02  -9.9841092e-01
   1.2037427e-02  -1.0138465e+00
   1.4301813e-02  -1.0328917e+00
   4.1307886e-03  -9.9031163e-01
   1.4883149e-02  -1.0096439e+00
  -8.5442114e-03  -9.7131614e-01
   2.2096091e-02  -9.8358435e-01
  -3.8075205e-03  -9.9035489e-01
   9.7959246e-03  -1.0085416e+00
  -2.8845185e-02  -1.0110607e+00
   1.6496880e-02  -9.9571524e-01
   2.1783294e-03  -9.7565558e-01
   1.0471346e-03  -9.8082882e-01
   4.7451346e-03  -9.9339578e-01
  -7.1763488e-03  -1.0035523e+00
  -3.7339974e-02  -9.7777282e-01
  -7.3145947e-03  -9.9007915e-01
   7.2681961e-04  -9.9198878e-01
  -5.1114810e-02  -9.9730285e-01
  -4.0657888e-02  -9.8818980e-01
   1.3887967e-02  -1.0028395e+00
   6.4422531e-03  -9.6818365e-01
  -2.1734001e-02  -1.0062240e+00
  -3.1254773e-02  -9.9168592e-01
  -7.2433527e-03  -1.0103787e+00
  -4.8152374e-02  -9.8605985e-01
   5.0835459e-03  -9.7368729e-01
   3.7957407e-03  -1.0180356e+00
  -3.5096521e-02  -1.0183517e+00
  -1.1728367e-02  -9.7778088e-01
   9.4323361e-04  -9.9837303e-01
  -1.3477458e-02  -1.0114973e+00
   3.5772128e-03  -9.9175674e-01
   1.4873809e-04  -1.0070562e+00
   2.2497218e-03  -9.8137841e-01
   1.1401454e-03  -1.0145430e+00
   1.8242974e-03  -9.8955694e-01
   1.7429876e-04  -9.7716455e-01
  -2.6920326e-02  -9.7469179e-01
  -2.7874890e-02  -9.8622834e-01
   1.7125325e-02  -1.0046396e+00
   1.0127160e-02  -1.0128948e+00
   2.5302194e-02  -9.5836731e-01
   2.0515486e-02  -9.9300523e-01
   2.6161359e-02  -9.9705291e-01
   1.3474337e-03  -9.8805306e-01
   8.6458181e-03  -9.8579905e-01
  -1.8268928e-03  -1.0090117e+00
   5.2286608e-03  -9.8477392e-01
  -1.5049706e-02  -1.0021932e+00
  -8.2945490e-03  -9.8986413e-01
   2.1638671e-02  -1.0165971e+00
  -2.0380562e-02  -9.7932519e-01
  -1.1720042e-02  -9.8251446e-01
  -2.0508534e-02  -9.7823994e-01
  -7.2271479e-03  -9.8238107e-01
  -2.8123976e-02  -9.9326245e-01
  -3.0453308e-03  -1.0220651e+00
   2.8923149e-02  -1.0129509e+00
  -1.6242634e-02  -9.9369319e-01
  -4.3541812e-03  -9.9782303e-01
  -8.9507258e-06  -1.0330576e+00
  -3.1546539e-03  -1.0074298e+00
  -1.4913117e-02  -1.0070825e+00
  -2.0266975e-02  -1.0055191e+00
  -2.2157282e-02  -1.0010429e+00
   1.9362784e-02  -9.8994298e-01
  -1.7007058e-02  -1.0162894e+00
   3.3294395e-02  -1.0027884e+00
   9.9927613e-03  -9.7479029e-01
  -1.3753033e-02  -1.0015195e+00
  -1.5390101e-02  -9.8153822e-01
  -2.4581964e-02  -9.7281850e-01
  -4.4448969e-03  -9.8739051e-01
  -2.7979973e-02  -9.8977530e-01
  -2.0829767e-02  -1.0138849e+00
  -1.3867100e-02  -9.9039494e-01
   1.3854772e-02  -9.8913394e-01
  -1.7309460e-03  -1.0070614e+00
  -7.2696507e-03  -1.0203278e+00
   3.8032664e-02  -9.8347891e-01
   9.5523113e-03  -9.8419085e-01
   5.0327637e-03  -9.7536054e-01
  -1.7703381e-02  -1.0039231e+00
  -8.0551965e-03  -9.8841095e-01
   6.0780490e-03  -9.8258513e-01
  -3.4621257e-02  -1.0074622e+00
  -7.0286309e-03  -1.0326248e+00
  -1.1415089e-02  -9.7350684e-01
  -6.2449854e-03  -1.0074116e+00
  -4.5755164e-03  -9.9698157e-01
   6.9049827e-03  -9.9268246e-01
   4.0916876e-03  -9.9259308e-01
   1.0144307e-03  -1.0049124e+00
   6.7372713e-03  -9.9115881e-01
  -3.4549431e-03  -1.0043114e+00
  -2.2521458e-02  -9.9378005e-01
   8.1114001e-03  -1.0024465e+00
   1.2377114e-02  -9.9961658e-01
  -5.6070424e-03  -1.0164666e+00
   3.2936704e-02  -1.0171944e+00
   2.7363120e-02  -9.8220627e-01
  -2.6323966e-02  -1.0152547e+00
  -3.2185582e-02  -9.9194652e-01
  -2.1793704e-02  -1.0380544e+00
  -3.6852351e-02  -1.0088516e+00
   3.7232864e-02  -1.0090900e+00
   1.4872851e-02  -9.9987185e-01
  -9.7833889e-03  -9.6599219e-01
  -1.6476674e-02  -9.7975079e-01
   5.6128342e-03  -9.6263284e-01
  -1.8606192e-02  -9.9777827e-01
   9.4387305e-03  -9.8058996e-01
  -1.8859948e-02  -9.9328630e-01
   6.7334111e-04  -1.0404562e+00
   3.6960463e-03  -9.8143495e-01
  -1.5445518e-02  -1.0290184e+00
   1.2052558e-03  -1.0003210e+00
   1.8370432e-02  -1.0034798e+00
  -1.4453388e-02  -1.0223997e+00
  -2.3751797e-03  -9.8818183e-01
  -1.3355433e-02  -9.9493270e-01
  -5.0369663e-03  -1.0048153e+00
   8.6052094e-03  -9.8757228e-01
   1.2611712e-02  -9.9909001e-01
  -5.3029493e-03  -1.0047740e+00
   3.9026716e-03  -9.8790320e-01
   1.6722789e-02  -9.7641244e-01
  -2.0308180e-03  -1.0180745e+00
   7.0622610e-03  -1.0360800e+00
  -1.2869870e-02  -9.9164608e-01
   2.9507355e-02  -9.9699702e-01
   1.6696271e-02  -9.7638093e-01
  -3.3645747e-02  -9.8852606e-01
  -6.1067328e-03  -9.9205481e-01
  -1.4777045e-02  -9.8468986e-01
   6.6295331e-03  -1.0011030e+00
  -8.5969691e-03  -1.0151977e+00
   2.2273131e-03  -9.8941594e-01
  -1.6575096e-03  -9.6498805e-01
   1.7306113e-02  -1.0168040e+00
  -5.3612048e-03  -1.0114695e+00
   1.6611182e-02  -1.0132265e+00
  -1.1777754e-02  -1.0081715e+00
   4.5680026e-03  -1.0265343e+00
   6.7922862e-03  -9.8606578e-01
  -3.0881295e-03  -9.8998236e-01
  -5.3939299e-02  -1.0032441e+00
   9.7335222e-03  -9.8125288e-01
   4.0233850e-03  -1.0097901e+00
   1.6824841e-03  -9.9684804e-01
  -2.0804031e-02  -9.6655225e-01
  -9.6073910e-04  -9.9774587e-01
   3.1585684e-02  -1.0138331e+00
  -1.5557785e-02  -9.9520643e-01
  -2.8316214e-02  -1.0054366e+00
   1.1024389e-02  -9.8207076e-01
   1.9464932e-02  -1.0219049e+00
  -7.2474019e-03  -1.0121164e+00
  -3.3570789e-03  -1.0217750e+00
   1.3208988e-02  -1.0231504e+00
  -9.3887975e-04  -9.8309328e-01
  -1.8701426e-03  -9.5887153e-01
   3.0002021e-02  -9.8612556e-01
  -1.9743838e-02  -1.0048159e+00
   1.2482215e-02  -9.6937786e-01
   1.8467411e-02  -9.7511488e-01
   2.4029896e-02  -1.0009149e+00
   9.8234590e-03  -1.0048684e+00
  -4.6061597e-02  -9.9956235e-01
   9.8811463e-03  -1.0173804e+00
  -1.8102897e-02  -9.6765139e-01
  -2.1318658e-02  -9.7323679e-01
   1.0807248e-02  -9.6641962e-01
  -1.0802199e-02  -1.0166464e+00
  -2.7790188e-03  -1.0345024e+00
   1.1048741e-02  -9.9200842e-01
   7.1607592e-04  -9.8867029e-01
   1.2431089e-03  -1.0206017e+00
   8.7222127e-03  -9.7848559e-01
  -2.8952798e-03  -1.0104040e+00
  -1.9470542e-02  -1.0160506e+00
   1.8481560e-02  -9.7423896e-01
  -5.9579602e-03  -1.0044486e+00
  -3.4633123e-02  -9.8805287e-01
  -1.4579741e-04  -1.0091934e+00
   4.3725847e-03  -1.0187203e+00
  -9.3256767e-03  -1.0016232e+00
  -3.5937988e-03  -9.9128264e-01
   7.4160969e-03  -9.6985765e-01
   1.4293270e-03  -1.0101806e+00
  -8.3477272e-03  -1.0176129e+00
  -1.5928242e-02  -1.0072669e+00
   7.4382751e-04  -1.0322726e+00
  -3.6326908e-02  -1.0204284e+00
   2.1343668e-02  -9.8782577e-01
  -3.3444243e-02  -9.9047538e-01
  -1.3492491e-02  -1.0044423e+00
  -2.1622904e-02  -9.9306642e-01
  -6.9192219e-03  -1.0019403e+00
  -2.7784264e-02  -9.8728037e-01
  -8.5042566e-03  -9.7071183e-01
  -3.2105192e-03  -9.9145866e-01
  -3.3144326e-03  -1.0169636e+00
   6.9951320e-04  -9.4840655e-01
  -3.1000641e-02  -9.7521504e-01
   1.9486555e-02  -1.0021142e+00
  -1.6651163e-02  -1.0267646e+00
  -5.5727836e-03  -1.0164679e+00
  -1.2039943e-02  -1.0196900e+00
   1.1185846e-02  -1.0298434e+00
   4.1118623e-03  -1.0105916e+00
  -1.1312879e-02  -9.8323314e-01
   1.6537651e-02  -9.9558073e-01
  -2.4034174e-02  -1.0091753e+00
  -8.1100478e-03  -9.9965103e-01
   3.2320946e-02  -9.7819828e-01
   9.1305357e-03  -9.7761463e-01
  -1.4283350e-03  -1.0063482e+00
  -1.2698782e-02  -9.6066983e-01
  -1.2828427e-02  -9.7825311e-01
   1.8452093e-02  -9.9508463e-01
   5.9633405e-03  -9.8157272e-01
   2.0164696e-02  -1.0045358e+00
  -1.0981170e-02  -9.6834162e-01
   1.4947400e-02  -9.8611962e-01
   2.2734106e-02  -9.9038698e-01
  -8.4746664e-03  -9.8510961e-01
   2.5463559e-02  -1.0172864e+00
  -4.4305940e-02  -1.0139228e+00
   2.9048042e-02  -1.0019093e+00
  -5.3592662e-03  -9.9914033e-01
  -2.5353527e-02  -9.9756529e-01
   2.4880946e-03  -1.0366986e+00
   3.3921940e-02  -9.9826353e-01
  -1.7334099e-02  -1.0191082e+00
  -1.7314201e-02  -1.0077067e+00
  -1.5853706e-03  -1.0308872e+00
  -9.1356087e-03  -9.7865471e-01
   1.1408624e-02  -9.7747380e-01
   1.1078009e-02  -9.9080801e-01
   2.3130583e-02  -9.9645552e-01
   2.5848737e-02  -9.8766074e-01
  -3.1577350e-02  -9.8509585e-01
  -7.4334228e-03  -1.0081685e+00
   3.9302704e-02  -1.0035798e+00
   1.4552686e-02  -9.9290049e-01
  -1.0136519e-02  -9.7526539e-01
  -2.2711913e-02  -9.7642495e-01
   1.5739582e-02  -9.9507355e-01
  -1.0720579e-02  -1.0168590e+00
   1.1669265e-02  -1.0015697e+00
  -1.3199425e-03  -1.0190347e+00
   7.7840385e-03  -1.0067952e+00
   1.3418309e-02  -9.9278616e-01
   2.9390710e-03  -1.0260190e+00
  -4.0712223e-03  -9.9290662e-01
  -8.6031547e-03  -9.9218797e-01
  -1.4742942e-02  -1.0060402e+00
  -1.7988358e-02  -9.8116494e-01
  -6.7430859e-03  -1.0009605e+00
  -6.0842498e-03  -1.0066111e+00
  -1.5387568e-02  -1.0089241e+00
   2.0528918e-02  -1.0041267e+00
   6.7141884e-03  -1.0079809e+00
  -2.1438423e-02  -9.9986631e-01
  -2.7381103e-02  -1.0089128e+00
  -1.2631121e-02  -1.0056596e+00
  -7.9816649e-03  -1.0034065e+00
  -7.7293200e-03  -1.0027253e+00
  -8.2039652e-03  -1.0105792e+00
  -3.0929667e-02  -1.0206301e+00
  -3.7778850e-03  -1.0146765e+00
  -1.2162412e-02  -9.8044527e-01
  -6.8236712e-03  -9.5990906e-01
   6.0666972e-03  -1.0264602e+00
  -9.9730060e-03  -9.7403093e-01
  -8.0354238e-03  -1.0003665e+00
   4.4202598e-03  -1.0141396e+00
  -5.3842186e-03  -9.8306343e-01
  -3.1625030e-02  -9.9476197e-01
   7.3699704e-03  -9.9727422e-01
  -4.5845098e-03  -1.0028015e+00
  -2.3567293e-03  -9.7864477e-01
   1.5219947e-02  -9.9905112e-01
   1.1848638e-02  -1.0059614e+00
   2.1954723e-02  -1.0008073e+00
   5.5294548e-03  -9.8632116e-01
   1.6683801e-02  -1.0022112e+00
   1.4060290e-02  -9.9417489e-01
   4.6667018e-02  -1.0024807e+00
  -1.7791111e-02  -9.8390267e-01
   1.2858037e-02  -1.0023042e+00
  -8.4235799e-03  -1.0128392e+00
   5.8243840e-05  -1.0095128e+00
  -3.1921897e-02  -9.9628725e-01
  -1.6997645e-02  -9.9543802e-01
  -2.3055496e-03  -9.9318281e-01
   7.7543993e-03  -1.0019059e+00
   2.0874545e-02  -9.9280167e-01
   1.5845384e-02  -9.9190527e-01
  -1.9040165e-02  -9.6639718e-01
  -5.2990495e-03  -1.0050893e+00
   1.9037496e-02  -1.0134943e+00
  -4.2049200e-02  -9.8333384e-01
  -2.1292047e-02  -1.0363249e+00
  -3.7516464e-02  -1.0025624e+00
  -2.0941007e-02  -9.8587676e-01
  -5.6270863e-03  -1.0100883e+00
   1.8277774e-02  -9.9781215e-01
   4.1422395e-02  -9.8316495e-01
   6.5303176e-03  -1.0118394e+00
   1.0542204e-02  -9.9083521e-01
   2.9748718e-03  -1.0050140e+00
   1.1278107e-02  -1.0023895e+00
  -8.7317558e-03  -9.9925150e-01
  -5.0838033e-02  -9.8718777e-01
  -9.9898556e-03  -9.9078197e-01
   3.7544579e-02  -1.0269303e+00
   5.3777304e-03  -1.0107456e+00
   1.5670068e-02  -9.8687722e-01
   1.2417415e-02  -9.9268402e-01
   7.0328169e-03  -9.8720025e-01
   5.5243000e-03  -1.0212158e+00
  -1.1423054e-02  -9.8117855e-01
  -3.3475394e-03  -9.8699946e-01
  -2.7153998e-02  -9.6436777e-01
   1.2142136e-02  -1.0133655e+00
  -1.9794981e-02  -1.0164291e+00
   8.0888259e-03  -1.0258715e+00
   2.8246867e-03  -9.9326635e-01
   3.0991353e-03  -9.9746827e-01
   2.8141134e-03  -9.9922452e-01
  -2.6377978e-03  -9.9716974e-01
   6.1205212e-03  -1.0302425e+00
  -2.0357883e-02  -1.0030189e+00
  -4.0038550e-03  -9.8319303e-01
   9.7141546e-03  -9.7840266e-01
   1.0089956e-02  -1.0394855e+00
   1.1017191e-02  -9.9738561e-01
   4.4675458e-02  -1.0115576e+00
   1.3178081e-02  -9.8809297e-01
  -3.1708045e-02  -1.0035632e+00
  -1.2671386e-02  -9.9847277e-01
  -5.2257441e-03  -9.9708045e-01
  -3.2208459e-02  -9.8216729e-01
  -4.3776361e-02  -1.0011188e+00
  -1.5457815e-02  -9.9343260e-01
   6.7842949e-03  -1.0232842e+00
  -1.3567073e-03  -1.0194858e+00
   1.6647130e-02  -1.0077431e+00
  -1.2507051e-02  -1.0048205e+00
   7.0462230e-03  -1.0065472e+00
  -2.5495787e-02  -9.9495164e-01
  -2.5103539e-02  -9.8150195e-01
   3.8171349e-03  -9.9698774e-01
  -2.3236446e-02  -9.8707152e-01
   2.6667261e-03  -1.0103586e+00
  -6.3512470e-03  -1.0081418e+00
  -8.3696020e-03  -9.8747648e-01
  -1.0033582e-02  -1.0207705e+00
  -2.1979173e-02  -9.8932890e-01
   3.2111119e-03  -9.8319462e-01
   7.0709221e-03  -1.0120868e+00
   1.3276731e-02  -9.9350354e-01
   8.0246810e-03  -9.9870951e-01
   1.5409417e-02  -1.0040638e+00
  -4.9371181e-03  -9.9926040e-01
  -9.1157147e-03  -9.8671531e-01
   5.0341977e-03  -9.9357722e-01
  -6.5266411e-03  -1.0008310e+00
   7.5822476e-03  -1.0294305e+00
  -1.4135961e-02  -1.0139074e+00
   1.0138713e-02  -1.0057312e+00
   3.1748261e-02  -1.0076392e+00
  -2.0250449e-02  -9.9550765e-01
   8.1153533e-04  -9.7607010e-01
  -6.6992011e-03  -9.8506235e-01
  -2.2561807e-02  -1.0288389e+00
   1.5151703e-02  -9.9261805e-01
   1.9820583e-02  -1.0023799e+00
   2.8819009e-03  -1.0165963e+00
  -1.3678877e-02  -9.7006286e-01
   2.1327934e-02  -1.0025355e+00
   7.9841735e-03  -1.0059260e+00
   7.3173192e-03  -1.0194342e+00
  -1.6973964e-02  -9.9218940e-01
   4.8059563e-03  -1.0134385e+00
  -1.5965696e-02  -1.0110864e+00
   5.9579082e-03  -9.7651416e-01
  -1.2819263e-02  -9.9690819e-01
  -2.0873678e-03  -1.0222970e+00
   6.2875537e-03  -1.0123800e+00
   1.6613242e-02  -9.7483475e-01
  -1.2466785e-02  -9.9280875e-01
   1.5728508e-03  -1.0191775e+00
  -2.6585548e-02  -1.0073512e+00
   6.9028970e-03  -1.0173947e+00
   1.7023145e-02  -9.9880719e-01
   1.1045641e-02  -1.0422915e+00
   3.4012279e-02  -1.0292273e+00
  -4.5118249e-03  -9.9566407e-01
  -3.4466520e-02  -1.0176383e+00
  -3.0067834e-03  -1.0052952e+00
  -3.1142675e-02  -9.7774414e-01
  -2.7882934e-02  -9.8088055e-01
  -1.2335874e-02  -1.0260356e+00
   1.4067396e-02  -1.0058294e+00
  -4.2701345e-02  -9.9199711e-01
   1.8846551e-02  -9.8732519e-01
   6.1376923e-03  -1.0371028e+00
   8.2098495e-03  -1.0064703e+00
  -1.8607932e-02  -9.9370858e-01
   8.2569916e-03  -1.0229761e+00
  -1.4112769e-02  -1.0022494e+00
   7.3026481e-03  -1.0221466e+00
  -1.3116023e-02  -9.8988226e-01
  -1.2349065e-03  -9.8825613e-01
  -1.2558484e-03  -1.0132625e+00
  -1.6071439e-03  -1.0006203e+00
   8.1541597e-03  -9.6134100e-01
   1.9598687e-02  -1.0099364e+00
  -8.5416971e-03  -1.0066852e+00
  -1.4802077e-02  -9.9010068e-01
   3.9485424e-02  -9.6629010e-01
  -1.2929658e-03  -1.0127488e+00
  -9.7298730e-03  -9.7393992e-01
   3.2003253e-02  -1.0146476e+00
  -1.9013149e-02  -9.9764701e-01
  -4.5483842e-03  -9.9594316e-01
  -6.2571047e-03  -1.0025282e+00
  -2.0924724e-03  -9.7815066e-01
   1.0046796e-04  -9.8730928e-01
   1.9907701e-02  -1.0031912e+00
   1.3068685e-02  -9.9050127e-01
  -2.3498146e-02  -1.0031787e+00
   2.2694232e-02  -1.0084802e+00
  -3.2236211e-02  -9.7369164e-01
  -1.0134307e-02  -9.7725080e-01
   2.4239304e-02  -9.8608233e-01
   3.2797131e-03  -9.7895488e-01
  -5.3206261e-03  -1.0062896e+00
  -4.4599483e-03  -9.9422812e-01
   9.1007060e-03  -1.0105739e+00
   5.1424234e-03  -1.0059061e+00
   1.7193510e-02  -1.0021626e+00
  -1.0536116e-02  -1.0184943e+00
   1.6071174e-02  -9.9471975e-01
   1.2866383e-02  -1.0105303e+00
   8.8504844e-03  -9.9011789e-01
  -2.0207990e-02  -9.7857485e-01
  -7.8787380e-03  -1.0210716e+00
  -6.7924976e-03  -9.5860316e-01
  -2.3550206e-02  -9.9293701e-01
   1.1525063e-02  -1.0355950e+00
  -1.3078141e-02  -9.8811988e-01
  -1.6624016e-02  -9.8127536e-01
   6.1592713e-03  -1.0260535e+00
   1.5472798e-02  -9.8701397e-01
  -2.2263521e-02  -1.0297681e+00
  -2.1856370e-03  -1.0071503e+00
  -1.5135163e-03  -9.7540008e-01
  -5.3118202e-03  -9.8083885e-01
  -2.2685232e-02  -9.7359288e-01
   2.4716626e-02  -1.0021230e+00
   2.6134903e-02  -9.9909826e-01
  -3.2948037e-02  -1.0190206e+00
  -1.1115336e-02  -9.9967064e-01
   1.3162463e-03  -1.0007056e+00
  -2.1994123e-02  -9.8727732e-01
   4.1844031e-02  -9.8622038e-01
  -6.5609665e-03  -1.0064473e+00
   1.8967539e-02  -9.7798097e-01
  -9.1198354e-03  -9.6453882e-01
   3.1627956e-02  -1.0272798e+00
  -1.5796725e-02  -1.0222307e+00
  -1.5737812e-02  -9.9095744e-01
   3.4487836e-02  -1.0042466e+00
   1.7994868e-02  -1.0306920e+00
   3.5590350e-03  -1.0021965e+00
   1.7652991e-02  -9.8208733e-01
   2.4902798e-04  -1.0189410e+00
   2.2210177e-02  -1.0060479e+00
  -1.0505697e-02  -9.9685799e-01
  -1.6512079e-02  -1.0114057e+00
   7.2835353e-03  -9.8134376e-01
   9.6143082e-03  -9.9883961e-01
  -1.7565392e-02  -9.9690958e-01
   1.8616559e-02  -9.8251270e-01
  -5.7005495e-03  -1.0008859e+00
  -6.7501042e-03  -9.9782886e-01
   9.7253628e-03  -1.0037452e+00
   2.3936910e-03  -1.0204241e+00
   8.2426553e-03  -9.8213501e-01
   5.2959395e-03  -9.7639704e-01
   5.2522453e-03  -1.0066856e+00
   9.7880344e-04  -9.9113840e-01
   2.5236155e-03  -1.0018367e+00
  -1.4008126e-02  -1.0017281e+00
  -5.2683030e-03  -1.0189500e+00
  -2.3183518e-03  -9.8243640e-01
   1.3247529e-02  -1.0144685e+00
  -6.6526117e-03  -9.7415924e-01
   2.3362870e-02  -9.9348619e-01
  -9.4942017e-03  -1.0093955e+00
  -4.0310425e-03  -1.0139411e+00
   1.7001488e-03  -1.0047133e+00
   1.6803525e-02  -1.0017655e+00
   2.9452037e-02  -1.0054432e+00
  -2.1469594e-02  -1.0363399e+00
  -1.5881268e-02  -1.0093110e+00
  -2.6262470e-03  -1.0285889e+00
   1.2132468e-02  -9.8487506e-01
  -5.1541239e-03  -9.6552853e-01
  -1.5737821e-02  -9.9270330e-01
  -1.3561546e-02  -9.9732319e-01
  -3.6486609e-03  -9.8169066e-01
   1.6297508e-02  -1.0289051e+00
   1.1721103e-02  -9.8792136e-01
   1.7240104e-03  -1.0128059e+00
   9.3777003e-03  -1.0015856e+00
   4.1785952e-02  -9.6564466e-01
  -8.0878481e-03  -1.0158571e+00
  -7.3804478e-03  -1.0217863e+00
  -2.5352764e-02  -9.9607588e-01
  -3.9652213e-04  -1.0058437e+00
  -2.4194278e-03  -1.0186978e+00
   1.6387782e-02  -9.6460119e-01
  -1.0425269e-02  -9.9918180e-01
  -2.8595055e-02  -9.8674214e-01
  -2.7272647e-02  -9.8914433e-01
  -1.3219135e-02  -1.0068989e+00
  -5.6352766e-03  -1.0170944e+00
   1.0087288e-02  -1.0129312e+00
   3.6319790e-02  -9.9387189e-01
  -1.4894778e-04  -9.5668301e-01
  -2.5001233e-02  -9.8434676e-01
  -9.9523186e-03  -9.7144308e-01
  -1.2401100e-02  -9.9896554e-01
   5.8763791e-03  -1.0247011e+00
   1.2983856e-03  -9.7966481e-01
   1.4385655e-02  -1.0180171e+00
   5.2480330e-03  -9.7073706e-01
   1.3025261e-02  -1.0216657e+00
  -4.2057161e-03  -1.0048614e+00
  -4.9181932e-03  -9.9347584e-01
   8.9767193e-03  -1.0216776e+00
  -3.1528158e-02  -1.0220847e+00
  -1.8231354e-02  -9.8585097e-01
   1.7542686e-02  -1.0002011e+00
   1.8060082e-02  -1.0141966e+00
  -1.0320211e-02  -1.0191799e+00
  -9.7298045e-03  -1.0142161e+00
   2.3761089e-02  -1.0128238e+00
  -4.8797153e-03  -1.0445784e+00
   1.9455464e-02  -9.8361564e-01
   5.6184973e-03  -1.0323835e+00
   1.8282110e-02  -9.9109892e-01
   1.5751483e-02  -9.9876091e-01
  -1.0536822e-02  -9.9643104e-01
   3.5818880e-03  -1.0140464e+00
   1.5603776e-02  -1.0089008e+00
   4.4013741e-03  -1.0078427e+00
   2.9895845e-03  -9.8834994e-01
  -2.4912906e-02  -1.0118065e+00
  -2.4942756e-02  -1.0176578e+00
  -5.6509641e-03  -9.9778320e-01
   5.6999409e-04  -9.9254709e-01
   2.0306383e-03  -9.7298015e-01
  -1.0846647e-02  -9.9958069e-01
   1.6412089e-02  -9.9402132e-01
  -1.7742227e-02  -1.0274821e+00
  -8.0645656e-03  -9.9271672e-01
   2.5008931e-02  -9.9997652e-01
   2.4884153e-02  -1.0033565e+00
   1.2685484e-02  -9.5193604e-01
   7.1393021e-03  -9.8207678e-01
  -1.4068403e-02  -9.8196950e-01
  -1.9303623e-02  -1.0038376e+00
   1.1344608e-02  -9.9684474e-01
  -1.2593847e-02  -9.9870134e-01
   2.5071567e-02  -1.0179743e+00
   1.1036849e-02  -9.9584810e-01
  -3.5298289e-02  -1.0022299e+00
  -7.7547907e-03  -1.0249314e+00
   5.4303232e-03  -9.8994723e-01
  -2.4586981e-02  -1.0065010e+00
  -2.5163046e-02  -1.0091026e+00
   1.1384224e-02  -9.8615160e-01
   1.2059435e-02  -9.8959069e-01
  -3.8653319e-02  -9.9368933e-01
  -1.2325201e-02  -9.8351942e-01
   1.5765550e-03  -9.8055629e-01
   3.0662042e-02  -1.0072855e+00
   8.6558908e-03  -1.0050568e+00
   7.9564569e-03  -9.9218792e-01
  -4.9196667e-02  -1.0159120e+00
   2.0758754e-02  -9.8795037e-01
  -1.0026444e-02  -1.0068852e+00
   2.0911991e-02  -9.9953797e-01
  -6.9796404e-03  -1.0091700e+00
   2.2339480e-03  -1.0112145e+00
  -5.3295796e-03  -1.0214155e+00
   1.5588880e-02  -9.9891128e-01
   1.4065454e-02  -1.0106956e+00
  -2.4178693e-02  -1.0229896e+00
   3.6113183e-03  -9.9375418e-01
  -1.9901701e-03  -1.0051262e+00
  -3.0321467e-02  -1.0164098e+00
  -2.9315487e-02  -1.0258322e+00
  -9.4882557e-04  -1.0088698e+00
   7.1754835e-03  -9.9297190e-01
  -1.3610313e-02  -1.0271924e+00
  -2.1481651e-02  -9.7710742e-01
   3.7177037e-02  -9.8230297e-01
  -2.2342623e-02  -9.9111499e-01
   2.0609636e-04  -1.0178648e+00
  -7.7190749e-03  -1.0108961e+00
   1.0898455e-02  -9.7029070e-01
   1.2034308e-02  -1.0231209e+00
   2.0715692e-03  -9.9898301e-01
  -1.0364008e-02  -1.0294089e+00
   2.3969568e-02  -9.7764321e-01
   1.6611852e-03  -9.9935791e-01
   4.9232398e-03  -9.5595870e-01
  -6.5616099e-03  -9.9495129e-01
   1.0190586e-02  -9.9661174e-01
   1.5140579e-02  -1.0084127e+00
  -5.4390733e-02  -9.8954917e-01
   1.5954889e-02  -9.8156401e-01
   3.7727497e-02  -1.0315218e+00
   6.6289004e-03  -1.0030376e+00
   2.6398727e-02  -1.0360212e+00
   1.7531488e-02  -1.0198355e+00
  -1.2600305e-02  -1.0033503e+00
   1.2156151e-02  -9.9511610e-01
  -1.6597349e-02  -1.0062640e+00
   9.2033973e-03  -1.0021036e+00
  -2.3917050e-02  -1.0020029e+00
  -2.1149467e-02  -1.0058766e+00
  -1.3018906e-02  -1.0047408e+00
   7.0868349e-03  -9.9304162e-01
   5.3087911e-03  -9.7699391e-01
  -1.0806402e-02  -1.0040036e+00
   1.0164823e-02  -1.0260049e+00
  -2.2563293e-02  -1.0166096e+00
  -1.7705550e-02  -1.0211955e+00
   1.8025582e-02  -9.8901554e-01
   1.7978620e-02  -1.0024937e+00
   2.2465991e-02  -1.0017030e+00
  -2.4312739e-02  -1.0009105e+00
  -4.2060513e-02  -1.0322063e+00
   4.1249251e-04  -9.8845133e-01
  -1.9811880e-02  -9.9333947e-01
  -2.1916359e-04  -1.0224973e+00
   1.9261731e-02  -9.6992705e-01
  -2.6050099e-02  -9.7593389e-01
   1.8370523e-02  -9.8783678e-01
  -1.7701125e-02  -9.9136880e-01
   1.1143168e-02  -9.9789622e-01
   2.3969604e-03  -1.0031693e+00
  -1.4304396e-02  -1.0000771e+00
  -2.1023863e-02  -1.0155008e+00
   1.8769950e-03  -1.0138567e+00
   2.1737909e-02  -9.7815732e-01
   4.0955342e-02  -9.9385773e-01
  -3.2125064e-02  -9.9182343e-01
   3.1060137e-02  -1.0042693e+00
  -1.7496227e-02  -9.9446464e-01
  -3.1634830e-03  -1.0406563e+00
   1.9943086e-02  -1.0286382e+00
   1.3686125e-02  -1.0215641e+00
   1.9452766e-02  -1.0144418e+00
   1.0777817e-02  -1.0068174e+00
   1.4897655e-03  -1.0135045e+00
   6.7253370e-03  -9.9601749e-01
   4.2709864e-02  -9.9221741e-01
  -1.8149406e-03  -9.6850974e-01
   6.3576386e-04  -1.0177219e+00
   6.6444999e-03  -9.8637458e-01
   6.2358314e-03  -1.0324795e+00
  -1.9144984e-02  -9.9833132e-01
   1.6031030e-03  -1.0036410e+00
  -8.8961918e-04  -1.0050352e+00
  -7.7310427e-04  -9.8707979e-01
   2.4212004e-02  -1.0111385e+00
   1.7023327e-02  -9.9829402e-01
   9.6818138e-03  -9.9471645e-01
  -3.0917152e-03  -1.0196629e+00
  -1.8166838e-03  -9.7467643e-01
   1.5884415e-02  -9.6291241e-01
  -1.6880325e-02  -1.0568338e+00
   2.1890686e-02  -1.0265557e+00
   2.5535832e-02  -9.8100484e-01
   2.3068208e-02  -1.0269257e+00
  -3.1629957e-03  -9.8133301e-01
  -2.6077722e-02  -1.0007650e+00
  -2.9685628e-02  -9.6351817e-01
   1.3857355e-02  -9.9327426e-01
   8.6367388e-03  -9.9266743e-01
   1.6345911e-03  -9.8869860e-01
   1.7694024e-02  -1.0041787e+00
  -2.7538705e-02  -1.0329760e+00
   8.1802833e-03  -9.9621517e-01
  -6.5696805e-03  -1.0133402e+00
  -9.7522943e-03  -1.0154556e+00
  -7.3562246e-03  -9.7835069e-01
  -1.4060012e-02  -1.0248150e+00
  -2.1784748e-03  -1.0107078e+00
  -2.1535626e-02  -1.0193916e+00
  -1.9360577e-02  -9.9907507e-01
  -8.7209648e-03  -1.0118029e+00
  -1.6167906e-02  -1.0178450e+00
  -3.6667144e-02  -1.0283280e+00
   1.7657540e-02  -1.0140221e+00
  -4.5406349e-02  -9.9302067e-01
   5.4638231e-03  -1.0042700e+00
  -2.1602952e-02  -9.8833728e-01
  -3.2224907e-02  -1.0145933e+00
   3.5562292e-03  -1.0057516e+00
   1.9952457e-02  -9.8767230e-01
   1.1954634e-02  -1.0351797e+00
   1.6947027e-02  -1.0097985e+00
   1.7312913e-02  -9.9424284e-01
  -1.5786744e-02  -1.0051540e+00
   5.0136973e-05  -1.0164324e+00
   3.7507855e-02  -9.7063477e-01
  -1.3872210e-02  -9.7410791e-01
   1.3099193e-02  -9.8956717e-01
  -1.7676808e-02  -1.0016507e+00
  -2.8608616e-02  -1.0165628e+00
  -5.3705989e-03  -1.0195490e+00
   7.0458549e-03  -9.7307004e-01
  -1.5830374e-02  -9.9004894e-01
   1.7062484e-02  -9.9506681e-01
   1.0602397e-02  -9.8024287e-01
  -1.2241090e-02  -1.0079417e+00
  -1.5242862e-03  -1.0087018e+00
   3.9970117e-02  -1.0088736e+00
  -7.4296302e-03  -1.0157216e+00
  -3.1248800e-02  -1.0330838e+00
  -1.8048649e-02  -9.9409147e-01
  -3.5237797e-02  -1.0147062e+00
   7.1586267e-03  -1.0124622e+00
  -3.0677157e-03  -9.8975065e-01
  -4.3071781e-02  -9.8223322e-01
   1.2252562e-02  -9.8868201e-01
  -3.4303638e-03  -1.0017649e+00
  -2.6067228e-02  -9.8245984e-01
  -2.7059114e-02  -1.0248947e+00
  -8.8483898e-03  -1.0429249e+00
  -4.9280933e-03  -1.0034556e+00
  -2.0487699e-02  -9.8250371e-01
   3.1326559e-03  -9.9226863e-01
   3.3260761e-03  -9.9498970e-01
   1.1302273e-02  -1.0283359e+00
   6.0968641e-04  -1.0159008e+00
   4.4658178e-03  -9.9333178e-01
   1.3912548e-02  -1.0232452e+00
  -1.0242979e-02  -1.0141334e+00
  -9.6136093e-03  -1.0022425e+00
   2.3441487e-02  -1.0001834e+00
   9.2638723e-04  -9.8589158e-01
   3.4467436e-03  -9.9507471e-01
  -3.3090821e-02  -1.0263312e+00
   1.8089004e-04  -1.0096332e+00
   8.6007027e-03  -1.0196016e+00
  -4.6683484e-03  -1.0007693e+00
   6.5647806e-03  -9.7104805e-01
  -1.3800349e-02  -1.0412494e+00
  -1.3217566e-02  -9.9880866e-01
   2.2185627e-02  -9.7537486e-01
  -2.1810669e-02  -1.0215265e+00
   2.0261275e-02  -1.0020512e+00
  -1.4358331e-02  -1.0008630e+00
   2.5822597e-02  -1.0229155e+00
   2.7039263e-02  -1.0231403e+00
  -2.2821774e-02  -1.0227552e+00
  -1.7405278e-02  -1.0098055e+00
   3.3956358e-02  -1.0302139e+00
   2.7030524e-02  -1.0208073e+00
   9.0452618e-03  -1.0054835e+00
  -1.5703221e-02  -9.8906016e-01
   1.8341949e-02  -9.9643031e-01
  -1.5606784e-02  -1.0060136e+00
  -8.8737599e-03  -9.8090064e-01
  -4.4372179e-02  -9.7711223e-01
  -3.2574772e-03  -1.0147191e+00
   2.5693670e-03  -9.7826067e-01
  -7.6187990e-03  -9.7999061e-01
   4.2534717e-03  -1.0525646e+00
  -1.8719727e-02  -9.8712160e-01
   1.0846146e-02  -9.8539653e-01
   2.8262112e-02  -1.0059818e+00
  -2.1865690e-02  -1.0045406e+00
   4.0158006e-02  -1.0222547e+00
   1.7530753e-02  -1.0028272e+00
  -7.2336582e-03  -9.8832662e-01
   2.5536136e-02  -9.9526442e-01
   2.2893474e-03  -9.9854057e-01
  -1.4548560e-03  -9.9507068e-01
   1.6260987e-03  -1.0098512e+00
   1.1305028e-02  -1.0034475e+00
   1.3415622e-02  -9.5995755e-01
  -1.4209034e-03  -1.0041504e+00
   4.2040679e-03  -9.9510792e-01
   1.8737325e-02  -9.8862076e-01
  -8.7520722e-04  -9.9548529e-01
   9.2227293e-03  -9.9648707e-01
   3.3668570e-02  -9.9989144e-01
  -2.5653334e-02  -9.9182846e-01
  -4.6993594e-03  -9.5627008e-01
   1.0056601e-03  -9.6781819e-01
  -2.9363820e-03  -9.9674883e-01
  -1.4371510e-02  -1.0060026e+00
   2.1032902e-02  -1.0002906e+00
  -6.1826786e-03  -9.9375846e-01
   1.1279483e-04  -1.0069095e+00
   3.6789694e-03  -9.8866384e-01
   8.2155380e-03  -1.0154822e+00
   3.8435069e-03  -1.0312760e+00
   2.2224837e-02  -1.0182566e+00
   2.6828231e-02  -1.0150281e+00
   1.3242383e-02  -1.0063332e+00
  -5.2628064e-03  -1.0153106e+00
  -1.8258664e-02  -9.9688451e-01
  -2.3998112e-02  -1.0171136e+00
  -3.0824911e-04  -9.9140677e-01
  -2.9765345e-02  -9.6429680e-01
  -1.5664017e-02  -1.0281124e+00
   4.0641768e-03  -9.8721214e-01
   1.4037869e-02  -1.0165628e+00
   2.3545021e-02  -1.0024943e+00
  -1.4104619e-02  -1.0069660e+00
  -1.9381552e-02  -1.0160339e+00
   8.4623270e-04  -1.0065902e+00
  -2.2748848e-02  -1.0009129e+00
  -7.0167974e-03  -9.6853631e-01
   3.7639286e-03  -9.8240235e-01
  -1.0586084e-02  -9.9075128e-01
   3.0875713e-03  -1.0380128e+00
   1.3138170e-02  -9.8790749e-01
   2.3298571e-02  -9.9795559e-01
  -8.7960734e-03  -9.9516557e-01
  -1.4839349e-02  -9.9193835e-01
   2.8342611e-02  -1.0120403e+00
   6.3031997e-03  -1.0012098e+00
   7.6104365e-03  -9.6635228e-01
  -8.0834171e-03  -1.0171834e+00
   1.2384904e-02  -1.0243247e+00
   4.6149054e-04  -1.0224144e+00
  -1.7459130e-02  -1.0307701e+00
   1.7802953e-04  -1.0059176e+00
   7.2041659e-03  -9.8622127e-01
   1.6102864e-02  -1.0030915e+00
   4.5574833e-02  -9.9685645e-01
  -3.3305931e-02  -9.9739020e-01
   5.3419978e-03  -9.9804158e-01
   6.8645884e-03  -1.0139967e+00
   1.5332733e-02  -1.0156967e+00
   1.6871368e-03  -9.8270832e-01
   2.1721120e-02  -1.0324321e+00
  -1.4439256e-02  -1.0087178e+00
   8.1137132e-03  -1.0028392e+00
  -1.7771975e-02  -1.0150141e+00
  -1.4483934e-02  -1.0035938e+00
   3.4234257e-03  -1.0132362e+00
   9.9378077e-03  -9.9776810e-01
   7.8891887e-03  -9.9969084e-01
   1.3988929e-03  -9.9148047e-01
  -1.2883389e-02  -9.9902830e-01
  -3.1060496e-02  -1.0094493e+00
  -2.1830792e-02  -9.9594278e-01
   1.8000502e-03  -1.0094187e+00
   1.9938275e-02  -9.9425520e-01
  -8.7141615e-03  -9.7662571e-01
  -1.6427399e-02  -9.9067020e-01
  -2.4244413e-02  -1.0243437e+00
   9.7134971e-03  -1.0347524e+00
  -7.7680666e-03  -9.9301952e-01
   2.3169446e-02  -1.0032338e+00
   1.4044671e-02  -9.8245211e-01
  -1.1757370e-02  -9.9361957e-01
  -3.1112263e-02  -9.8441382e-01
   8.6255702e-03  -9.8517434e-01
   1.5946558e-02  -1.0044077e+00
  -1.7485654e-02  -9.7856568e-01
  -5.8957989e-04  -9.8916712e-01
   1.3980782e-02  -1.0219898e+00
   1.2845588e-02  -9.8202703e-01
   4.3585512e-03  -1.0025664e+00
   4.9333775e-03  -1.0106611e+00
  -1.1996705e-02  -1.0149935e+00
   3.9081721e-03  -1.0371137e+00
  -5.9832293e-04  -1.0295402e+00
   1.6608676e-02  -1.0023690e+00
  -6.1915537e-02  -9.9472957e-01
   2.6323193e-02  -9.8056302e-01
   2.2629619e-02  -1.0031311e+00
  -1.8055391e-02  -1.0220009e+00
  -6.8947307e-03  -9.7219934e-01
  -2.2049426e-02  -1.0067920e+00
  -2.9140064e-02  -1.0044836e+00
   1.0094500e-02  -1.0172254e+00
   1.0544556e-02  -9.8749299e-01
   9.8925959e-04  -9.9499004e-01
   4.8091650e-03  -1.0134317e+00
  -1.9172975e-02  -9.6663838e-01
   1.2546138e-02  -9.7672431e-01
   6.7679433e-05  -1.0324735e+00
   8.0443122e-03  -1.0173036e+00
  -1.0326057e-02  -9.9379206e-01
   5.5799552e-03  -1.0064089e+00
   4.3926051e-03  -1.0184327e+00
  -1.0100246e-02  -1.0009815e+00
  -4.9929527e-03  -1.0163083e+00
  -8.2515343e-04  -9.8405090e-01
   2.6734078e-03  -1.0005314e+00
   3.2063819e-03  -1.0035965e+00
   1.9000815e-02  -1.0063959e+00
   6.2483712e-04  -9.9741713e-01
  -3.9488365e-02  -9.9832104e-01
  -4.6171028e-04  -9.9675320e-01
   2.1746534e-02  -1.0199763e+00
   6.2951337e-04  -1.0044340e+00
   1.3018892e-02  -9.9603352e-01
  -1.3599076e-02  -9.9498870e-01
   8.2580898e-03  -1.0039737e+00
  -1.7586699e-03  -1.0089523e+00
   8.5518162e-03  -1.0317320e+00
   1.9764549e-02  -9.7865804e-01
   3.7299622e-03  -9.8656186e-01
  -5.1280631e-03  -1.0217071e+00
   1.3189424e-02  -9.9359917e-01
  -2.1507323e-02  -9.8465888e-01
  -9.3931846e-03  -1.0093621e+00
   3.4098346e-03  -9.8567459e-01
   1.7262887e-02  -1.0277895e+00
  -1.4369925e-02  -1.0061771e+00
   1.5992313e-02  -1.0369371e+00
  -2.4609906e-02  -1.0171740e+00
   1.0441302e-02  -1.0221863e+00
   4.5603152e-03  -9.7645454e-01
  -1.4133018e-02  -9.9945097e-01
   1.2143323e-02  -9.8805985e-01
  -2.8388074e-02  -9.9346705e-01
  -1.4155561e-02  -1.0212051e+00
   7.5963117e-03  -1.0035626e+00
   4.1472038e-03  -1.0110786e+00
   1.8213444e-02  -1.0111771e+00
  -4.2850621e-04  -1.0227200e+00
  -2.7602072e-03  -1.0428065e+00
   1.4674163e-02  -1.0071536e+00
   3.5695054e-03  -9.7490651e-01
   5.4176836e-03  -1.0122069e+00
  -9.6590780e-03  -1.0082606e+00
   2.2566864e-02  -1.0042033e+00
  -6.7039759e-03  -9.8172578e-01
   9.2595976e-04  -1.0142877e+00
  -1.4201142e-02  -9.8463538e-01
   7.7207165e-03  -1.0063886e+00
   5.9181166e-03  -1.0007394e+00
  -3.4148514e-02  -9.4999296e-01
   5.5680845e-03  -1.0317165e+00
   1.3962605e-02  -1.0112717e+00
   1.0315608e-03  -1.0061142e+00
   3.2734551e-02  -1.0063338e+00
  -6.3697373e-03  -9.7828271e-01
  -3.3315347e-02  -9.8794826e-01
   1.3654181e-02  -1.0316310e+00
   5.5062396e-02  -1.0014178e+00
   8.0773781e-03  -9.9926061e-01
   1.2693670e-02  -1.0237054e+00
   2.7406942e-02  -9.9483765e-01
  -2.1380985e-02  -9.8112160e-01
   2.7339893e-02  -9.9664913e-01
   1.9849040e-02  -1.0103414e+00
  -2.6909147e-02  -9.7111903e-01
  -4.7984685e-03  -1.0119123e+00
  -1.3700920e-03  -1.0253031e+00
   1.0395865e-02  -1.0008378e+00
   1.9208820e-02  -1.0037615e+00
   2.0386514e-02  -9.7865183e-01
   1.4213621e-02  -9.9362872e-01
   3.0423118e-02  -9.9349062e-01
   1.1540412e-02  -1.0290060e+00
   1.1936388e-03  -9.9600864e-01
   5.0916491e-04  -1.0181291e+00
  -2.8518211e-02  -9.7427093e-01
  -2.1554204e-02  -9.9022600e-01
  -7.4372680e-03  -1.0177253e+00
  -1.3487602e-02  -9.8051044e-01
  -1.0450033e-02  -1.0057594e+00
   1.0322050e-02  -1.0106613e+00
   2.1780137e-02  -9.7045815e-01
  -1.1830474e-02  -9.9216945e-01
  -3.4915403e-02  -1.0096586e+00
   4.5793176e-03  -1.0131082e+00
  -4.9565591e-03  -9.8167207e-01
  -2.8733566e-02  -1.0160375e+00
   8.8156192e-03  -1.0011191e+00
   2.0611520e-02  -1.0145255e+00
   1.8697196e-02  -9.9515378e-01
  -1.6000312e-02  -1.0090281e+00
   1.3314494e-02  -9.8020919e-01
  -8.1126819e-03  -9.9422208e-01
  -7.7444936e-04  -9.8835864e-01
   9.0803479e-03  -9.9772361e-01
   7.8760992e-03  -1.0144274e+00
   1.4872721e-03  -9.7295281e-01
   3.1520718e-03  -9.6728050e-01
  -5.3448299e-03  -9.8516907e-01
   1.1957114e-02  -9.8177104e-01
  -3.1288535e-02  -1.0118693e+00
  -1.5086301e-02  -9.9980808e-01
  -1.1051244e-02  -9.9442751e-01
  -5.3107625e-03  -1.0320003e+00
   8.8304547e-03  -9.9383635e-01
  -1.0576431e-02  -1.0084330e+00
  -6.5598658e-03  -9.9415185e-01
   1.7655557e-02  -9.9829582e-01
  -1.9154126e-02  -1.0232550e+00
   1.1855098e-02  -9.7555797e-01
   1.5071558e-02  -1.0005173e+00
   2.1088929e-02  -9.7622541e-01
  -2.7018449e-02  -1.0076738e+00
   7.9205406e-03  -9.9528421e-01
   3.7712964e-02  -9.8547334e-01
   1.5913730e-02  -1.0016869e+00
  -1.3388818e-02  -1.0165542e+00
   3.9943145e-02  -9.7383891e-01
  -2.1203279e-02  -9.9176837e-01
   3.7288856e-02  -9.6813645e-01
   6.8163320e-03  -1.0257962e+00
   1.6477627e-02  -9.6671078e-01
   2.4985419e-02  -9.5973395e-01
  -1.7491668e-02  -9.8943401e-01
  -7.5465188e-03  -1.0096584e+00
   1.0285495e-03  -9.8502746e-01
   9.2059447e-04  -1.0305745e+00
   1.7543251e-02  -1.0075557e+00
  -2.2624149e-03  -9.8474810e-01
  -3.3802388e-03  -1.0118804e+00
   2.8182193e-02  -1.0005763e+00
   4.0779187e-03  -1.0020928e+00
   4.7442999e-03  -1.0173916e+00
   1.2954420e-03  -1.0075778e+00
  -1.2740701e-02  -1.0025090e+00
  -5.4279783e-02  -1.0219618e+00
  -1.1734921e-02  -9.7337976e-01
  -2.7701963e-03  -9.9838947e-01
   4.5364048e-03  -1.0246356e+00
   2.7357120e-02  -9.9581766e-01
  -1.5165398e-02  -9.9516415e-01
   1.0090374e-02  -9.9669760e-01
   3.3815480e-02  -9.8950880e-01
  -2.6155189e-02  -1.0279955e+00
   1.9475664e-03  -9.8628126e-01
  -1.2969115e-02  -1.0256860e+00
  -6.5113767e-03  -9.9287068e-01
  -2.9549272e-03  -9.9851173e-01
   2.6952772e-02  -1.0144241e+00
  -8.4198595e-03  -9.8728532e-01
  -3.5073093e-03  -1.0049144e+00
  -2.0149968e-02  -1.0152295e+00
   7.2408640e-03  -9.7146633e-01
   6.4201573e-03  -9.8849049e-01
   2.7722546e-02  -9.6116675e-01
  -1.7538807e-02  -9.9168522e-01
   2.6265293e-02  -9.6851646e-01
   2.7654376e-02  -9.9434826e-01
   2.5950256e-03  -1.0054159e+00
   1.7937376e-03  -9.9687891e-01
   1.0155486e-02  -1.0032697e+00
  -2.5868032e-02  -1.0217346e+00
  -2.7749553e-03  -1.0220527e+00
   3.2388919e-03  -1.0085982e+00
  -1.0057390e-02  -9.6795277e-01
  -3.3920488e-02  -1.0179195e+00
  -4.8213784e-03  -1.0057507e+00
   1.7091759e-02  -1.0210249e+00
   3.3677276e-02  -9.8917115e-01
  -3.9711752e-02  -9.8340077e-01
  -1.6210224e-02  -9.9727995e-01
  -7.1141357e-03  -1.0011685e+00
  -1.5053905e-02  -1.0022307e+00
   5.5049416e-03  -9.9748254e-01
  -1.0633525e-03  -1.0082196e+00
   3.7201508e-02  -9.8960434e-01
   2.4123305e-02  -9.6347081e-01
  -2.0136048e-03  -9.9739067e-01
  -2.5831133e-02  -1.0138137e+00
   3.7428825e-03  -1.0092536e+00
  -1.6419560e-02  -9.6567530e-01
  -4.1798175e-02  -1.0105153e+00
   3.4992325e-03  -9.8065247e-01
  -2.3475801e-02  -1.0353333e+00
  -1.6828934e-02  -1.0307000e+00
   3.5780969e-02  -1.0080578e+00
  -1.9348128e-02  -9.8574612e-01
   1.1668470e-02  -9.8585051e-01
  -3.4706786e-03  -1.0065854e+00
   1.4788666e-02  -9.9424010e-01
   9.8318412e-03  -9.7702192e-01
   1.1903863e-02  -9.9592512e-01
   8.8323641e-04  -1.0549797e+00
  -1.3228504e-04  -9.6015262e-01
  -1.7842761e-02  -9.7786264e-01
  -1.0946711e-02  -9.7816798e-01
   1.3213576e-02  -1.0115335e+00
   2.1454992e-02  -9.9912692e-01
  -1.3523181e-02  -1.0114313e+00
  -1.4432257e-02  -9.8342194e-01
  -1.2529355e-02  -9.8653624e-01
   1.4580607e-02  -9.8191339e-01
  -2.5414909e-03  -9.9846398e-01
  -2.6760311e-02  -9.7777937e-01
   2.3981216e-02  -1.0123044e+00
  -4.2868630e-04  -9.9353152e-01
  -2.2127881e-02  -1.0135989e+00
  -3.8795552e-02  -9.8344705e-01
  -8.8545300e-03  -1.0214627e+00
   5.6244617e-03  -1.0067035e+00
  -1.1646558e-02  -1.0117124e+00
   7.7065450e-03  -9.7340009e-01
  -2.3459413e-02  -9.5735853e-01
  -1.4998523e-02  -1.0221889e+00
   3.0519660e-02  -1.0284333e+00
   5.2997074e-03  -9.8350593e-01
   4.5335087e-04  -9.9658711e-01
   5.1804449e-02  -9.8049579e-01
  -2.0287969e-02  -1.0011871e+00
  -7.3420914e-03  -9.9290612e-01
  -1.5164786e-02  -1.0074643e+00
   9.0078998e-03  -9.7663020e-01
  -1.6736119e-02  -1.0113752e+00
   7.9642269e-03  -1.0013757e+00
   3.3462190e-03  -9.9108552e-01
   2.3644679e-02  -1.0110122e+00
  -4.4216816e-03  -1.0100780e+00
   2.4047549e-03  -1.0346860e+00
  -1.8148333e-02  -1.0107621e+00
  -5.2681809e-03  -1.0111430e+00
  -1.9930315e-02  -9.9368559e-01
   1.1032161e-02  -1.0119341e+00
   1.0233150e-02  -9.9102203e-01
  -1.6517398e-02  -1.0090437e+00
  -6.9885947e-03  -1.0205415e+00
   8.7453784e-03  -9.7649940e-01
   1.8957488e-03  -9.8750613e-01
   3.9107502e-02  -1.0104979e+00
   1.9891257e-04  -1.0132692e+00
  -2.1768946e-03  -1.0256200e+00
   4.3995807e-03  -9.9342715e-01
   9.1255238e-03  -1.0134123e+00
  -2.2820162e-02  -1.0075117e+00
   3.9730200e-02  -1.0411766e+00
  -1.6634439e-02  -9.9051640e-01
  -1.4365912e-02  -9.8806066e-01
   2.5623430e-02  -1.0062687e+00
  -5.7191380e-03  -1.0156427e+00
  -1.1599063e-02  -1.0140706e+00
   1.5271361e-02  -1.0048364e+00
  -1.3306505e-02  -1.0096317e+00
  -2.6185673e-02  -9.9529345e-01
  -4.6947293e-03  -1.0155952e+00
   2.6224053e-02  -1.0139366e+00
  -7.9046751e-03  -9.4922887e-01
  -9.5609733e-03  -9.8573622e-01
   1.9835204e-02  -1.0317360e+00
   4.4165519e-03  -1.0063300e+00
   1.9339716e-02  -9.8847771e-01
   2.9534002e-02  -9.9378671e-01
  -3.7647915e-03  -9.8136309e-01
  -1.4914523e-02  -1.0006372e+00
   3.1149926e-03  -9.9938079e-01
  -1.1493567e-03  -1.0215958e+00
   2.0434150e-02  -1.0070481e+00
   1.7302425e-02  -1.0239341e+00
  -3.1573865e-02  -1.0391227e+00
  -3.2523397e-03  -9.9757755e-01
   2.5475697e-02  -1.0067247e+00
   2.9279876e-03  -9.9323982e-01
  -1.7164446e-02  -1.0191745e+00
  -5.7786081e-02  -9.8781855e-01
   1.1657808e-02  -9.7906012e-01
  -2.2562407e-02  -9.9306289e-01
   1.2397402e-02  -1.0215657e+00
  -2.5224856e-03  -1.0060778e+00
   4.2430603e-02  -1.0165536e+00
  -3.1000915e-02  -9.9864143e-01
  -5.8557008e-05  -1.0274754e+00
   1.3024180e-02  -1.0321303e+00
  -2.7958907e-04  -9.9092084e-01
  -1.0312781e-02  -9.9899503e-01
  -2.2459999e-02  -9.9830865e-01
   1.5681885e-02  -9.8761261e-01
  -4.8663365e-02  -9.7815211e-01
   9.5547579e-03  -9.9156159e-01
  -2.9648987e-02  -9.9240202e-01
  -4.4127712e-03  -9.8655499e-01
  -5.4208015e-03  -9.9360631e-01
  -3.6969263e-04  -9.9385745e-01
  -3.1165115e-02  -1.0417483e+00
   1.8552329e-02  -1.0002364e+00
  -2.4743503e-03  -9.8070799e-01
   4.5908307e-03  -1.0159409e+00
   2.2459303e-02  -1.0090566e+00
   2.2485967e-02  -9.7968912e-01
  -2.0538029e-02  -1.0015278e+00
   9.6744243e-03  -9.5271534e-01
  -2.5292357e-02  -1.0087250e+00
  -1.1177981e-02  -1.0161200e+00
   9.5932721e-03  -1.0184735e+00
  -1.6129288e-02  -1.0061089e+00
  -1.7724991e-02  -9.8352711e-01
   1.4471385e-02  -9.9226017e-01
   1.3678094e-02  -1.0080730e+00
   7.2346074e-03  -1.0038888e+00
   1.6656071e-02  -1.0184765e+00
  -1.2599640e-02  -1.0037647e+00
  -2.8020659e-02  -9.8074994e-01
  -8.8428549e-03  -1.0076566e+00
   3.7649038e-02  -9.7592867e-01
   1.7826790e-02  -1.0052891e+00
   6.9662397e-03  -9.8518826e-01
   1.6527567e-02  -9.9290651e-01
  -1.4981577e-02  -1.0298944e+00
   2.1087885e-02  -9.8543914e-01
  -3.0331553e-02  -1.0015377e+00
  -1.7518836e-02  -9.8740451e-01
  -6.2932087e-03  -9.9441734e-01
  -2.7264419e-03  -1.0021849e+00
  -4.5780900e-03  -9.5691294e-01
   1.2479158e-02  -9.9843085e-01
   1.0153416e-03  -9.7760682e-01
  -1.1147525e-02  -9.8663639e-01
   1.8345797e-02  -9.9430466e-01
   1.4103703e-03  -9.6714202e-01
   3.8717801e-02  -1.0032047e+00
   5.1525879e-03  -9.8532357e-01
  -3.3310006e-03  -1.0133276e+00
   9.4800127e-03  -1.0260358e+00
  -1.4575713e-02  -1.0093297e+00
   2.9052156e-03  -9.8776965e-01
  -9.0480397e-03  -9.8279256e-01
  -4.4451715e-04  -9.7546067e-01
   9.3118308e-03  -1.0028685e+00
  -3.6338116e-02  -1.0113828e+00
  -9.8257381e-03  -1.0462934e+00
  -3.4791856e-02  -1.0024668e+00
   1.6489507e-02  -1.0184555e+00
   3.1367517e-03  -9.9504318e-01
   1.8351459e-02  -1.0244162e+00
   1.4856492e-02  -9.5741434e-01
   7.3168777e-03  -1.0129074e+00
  -3.5524655e-02  -9.6936181e-01
   2.0563117e-02  -1.0069159e+00
   9.1995527e-03  -9.9531222e-01
  -3.0255365e-03  -9.9935629e-01
   1.8868340e-02  -9.9835073e-01
  -2.6789619e-03  -1.0161069e+00
   2.4449959e-03  -1.0073054e+00
  -2.5870232e-02  -1.0355632e+00
  -6.1433057e-03  -9.8694308e-01
  -3.1024647e-02  -9.8057758e-01
   1.3492269e-03  -1.0122396e+00
   3.7727582e-02  -9.8226842e-01
   6.9438984e-03  -1.0045258e+00
  -1.7273039e-02  -9.9915576e-01
  -4.5312190e-02  -1.0055575e+00
  -4.0578263e-03  -9.9438526e-01
   3.3680173e-03  -1.0168197e+00
   3.9272367e-02  -1.0052318e+00
  -4.1097516e-03  -1.0157385e+00
   9.1214997e-03  -9.8498564e-01
   2.7130493e-02  -1.0169872e+00
   1.8747028e-02  -1.0005674e+00
   9.4386141e-03  -1.0111367e+00
  -5.5522587e-03  -9.8564047e-01
   3.2432033e-02  -9.9299961e-01
   8.9490498e-03  -1.0159811e+00
  -4.3451261e-02  -9.7899779e-01
  -1.1321962e-02  -9.6973056e-01
   3.3570823e-03  -1.0271938e+00
  -2.1975791e-02  -1.0316226e+00
  -3.5573083e-02  -1.0032389e+00
  -9.4142847e-03  -1.0024256e+00
  -1.1749633e-02  -1.0053885e+00
   2.9805272e-02  -1.0106698e+00
   3.7506073e-02  -9.7782417e-01
  -2.4394608e-04  -9.8352835e-01
   1.0968267e-02  -9.9261786e-01
  -4.7889692e-03  -1.0124710e+00
  -7.0708382e-03  -9.9525484e-01
   1.8326904e-02  -1.0348649e+00
  -2.8467398e-03  -9.9544650e-01
   2.1200957e-02  -9.9863410e-01
   2.0607239e-02  -1.0083270e+00
   4.4930243e-03  -1.0124903e+00
   8.3072617e-03  -1.0105848e+00
   8.8806945e-04  -1.0118096e+00
  -1.6226447e-02  -1.0069372e+00
  -8.2693319e-03  -9.9363236e-01
   1.3035478e-02  -9.9679897e-01
  -1.4836365e-02  -9.8506157e-01
  -1.0853478e-02  -1.0015279e+00
   1.9001107e-02  -9.9446486e-01
   1.3826137e-02  -1.0014976e+00
   2.6612637e-03  -1.0183947e+00
   3.6519875e-02  -9.8908536e-01
  -1.0082971e-02  -1.0040063e+00
  -1.3072599e-02  -1.0045160e+00
   3.6489495e-02  -1.0231279e+00
  -4.1656376e-02  -9.7291529e-01
  -9.4303305e-05  -9.9575372e-01
   1.6806070e-03  -1.0087401e+00
  -7.5206040e-04  -9.7976515e-01
  -2.5600920e-02  -9.9382746e-01
   1.0228812e-02  -9.6729864e-01
   3.0420017e-02  -1.0189292e+00
  -1.7632324e-02  -1.0193956e+00
   6.4285090e-03  -1.0244767e+00
   1.7539053e-03  -9.8488482e-01
  -3.1475440e-03  -1.0070834e+00
  -1.3235042e-02  -9.9290109e-01
  -1.5309413e-02  -9.7660939e-01
   1.1342734e-02  -9.8558700e-01
   3.8723200e-02  -9.8703111e-01
  -1.5733513e-03  -9.7558426e-01
  -2.8941087e-03  -9.9458894e-01
  -7.0857064e-03  -9.9970187e-01
  -1.2003650e-02  -1.0245423e+00
   4.7058485e-03  -9.9776831e-01
  -2.9039152e-02  -1.0208092e+00
  -6.8768908e-03  -1.0032695e+00
   2.5141121e-02  -1.0223519e+00
   1.6837645e-02  -1.0027142e+00
   3.3065945e-02  -9.8854107e-01
   1.8816693e-02  -1.0016283e+00
  -3.5108065e-03  -1.0105930e+00
  -2.6696157e-02  -9.9733981e-01
   6.2464032e-03  -1.0071079e+00
  -7.8999708e-03  -1.0016675e+00
  -1.9112551e-02  -1.0024583e+00
   1.1608120e-02  -1.0086406e+00
  -9.0849344e-03  -9.8072647e-01
   2.4726218e-02  -1.0196666e+00
  -1.7140547e-02  -9.9117494e-01
  -9.5530241e-03  -1.0235804e+00
   1.1579128e-02  -1.0122153e+00
  -1.0236121e-03  -9.9261524e-01
   2.5854436e-02  -9.8634188e-01
  -1.7474756e-02  -9.8746986e-01
   2.7798268e-02  -9.7863776e-01
  -2.7362344e-02  -9.8789585e-01
   3.5849436e-02  -9.8569969e-01
   9.8469504e-03  -9.9581460e-01
   2.0337246e-02  -9.8277177e-01
   2.1794988e-02  -9.9340758e-01
  -8.5170464e-03  -1.0398382e+00
   3.1607964e-03  -1.0334770e+00
  -1.0204275e-02  -9.9076300e-01
  -7.9470229e-03  -1.0115040e+00
   1.2329937e-02  -1.0148878e+00
   5.4320173e-03  -1.0084767e+00
  -1.3032919e-02  -1.0176345e+00
  -9.9289348e-03  -1.0140632e+00
  -2.2002718e-02  -1.0016917e+00
   8.0873992e-03  -9.8301045e-01
   4.3070814e-03  -1.0006194e+00
  -2.4437736e-02  -9.7628378e-01
  -7.2340106e-03  -1.0079144e+00
   6.4859998e-03  -9.8899237e-01
  -4.1948605e-03  -9.7434450e-01
  -1.5123983e-02  -1.0075146e+00
  -4.8717168e-03  -1.0112215e+00
  -1.2489636e-02  -9.9166137e-01
  -6.7587149e-03  -9.8421037e-01
  -9.1177167e-03  -1.0258887e+00
  -1.9707741e-02  -1.0373789e+00
  -4.0306599e-02  -1.0320823e+00
  -1.7664144e-02  -1.0122895e+00
  -1.7363069e-02  -1.0139002e+00
   1.5164699e-02  -1.0135203e+00
  -1.2306294e-02  -9.8018816e-01
   1.3983954e-02  -9.9557984e-01
  -2.8145228e-02  -1.0372444e+00
   3.6075372e-03  -9.8031809e-01
   3.0332257e-02  -9.9877399e-01
   1.6813340e-02  -9.9160917e-01
   1.2456875e-02  -1.0037436e+00
  -1.0876780e-02  -9.9987996e-01
  -1.6801446e-02  -1.0188925e+00
  -1.3044876e-02  -1.0264222e+00
  -4.6827812e-03  -1.0091408e+00
  -2.2345972e-02  -1.0085181e+00
  -3.3431021e-03  -9.6724769e-01
  -4.3142504e-02  -9.9748007e-01
   2.6303086e-02  -1.0205940e+00
   8.8546510e-03  -9.9798153e-01
   6.1375976e-05  -9.7679876e-01
   3.1558539e-02  -9.7655707e-01
   7.1382153e-03  -1.0034595e+00
  -9.1508973e-03  -1.0254816e+00
  -5.4234806e-03  -9.9981863e-01
  -1.6512085e-02  -1.0255069e+00
   1.2999828e-02  -9.8688006e-01
  -1.3938737e-02  -9.9038528e-01
  -3.9821974e-02  -9.8586948e-01
   6.6322736e-03  -1.0060288e+00
  -3.5158162e-02  -1.0201312e+00
  -1.9166060e-02  -1.0159842e+00
   5.1638529e-03  -9.8485876e-01
  -1.5594735e-02  -9.6545510e-01
   1.3808251e-02  -9.9536937e-01
   1.8974407e-02  -1.0126703e+00
   6.4170916e-03  -9.9354481e-01
  -4.5228046e-03  -1.0333194e+00
  -1.6544600e-02  -1.0098330e+00
  -7.7875731e-03  -9.9483466e-01
  -4.7366127e-03  -9.7204737e-01
  -2.4213253e-03  -1.0063110e+00
  -2.3240205e-02  -1.0278175e+00
   1.6597002e-02  -1.0020514e+00
  -8.3946699e-03  -1.0038062e+00
  -2.1581235e-02  -9.7435162e-01
   6.2215984e-03  -1.0072953e+00
  -1.7154170e-02  -1.0004145e+00
  -1.2756235e-02  -9.7468797e-01
  -2.5221743e-02  -9.8368509e-01
   3.2575573e-02  -1.0074955e+00
   2.5492848e-02  -9.8998280e-01
   5.0626847e-03  -9.9384811e-01
  -1.1831845e-02  -9.8744967e-01
   1.6687021e-02  -1.0032065e+00
   3.4876627e-02  -9.8925430e-01
   4.3188273e-03  -1.0210164e+00
   1.9549417e-02  -9.7428846e-01
   1.3490406e-02  -1.0034452e+00
  -4.0094950e-02  -1.0190907e+00
   1.5258451e-02  -9.8577294e-01
  -5.4014998e-03  -1.0045036e+00
   8.7032942e-04  -1.0152406e+00
  -1.0969811e-02  -9.5707722e-01
  -6.8182740e-03  -9.8484102e-01
   2.5081440e-02  -9.9651933e-01
   1.2665524e-02  -1.0010774e+00
   1.1128247e-02  -9.7887827e-01
  -1.8853972e-02  -9.9344791e-01
   4.2980801e-03  -9.6265246e-01
  -1.1924017e-02  -9.5972066e-01
   4.4597499e-03  -9.9620366e-01
   2.5088815e-02  -9.7239804e-01
   5.9609157e-04  -9.6675645e-01
   6.8353628e-03  -9.9135000e-01
   2.3096897e-03  -1.0182212e+00
  -4.0228476e-03  -1.0056705e+00
  -1.2695290e-02  -9.6812886e-01
   1.5443377e-02  -9.8118253e-01
  -4.2376025e-03  -9.7950342e-01
   4.2927906e-03  -9.9864906e-01
  -6.2870589e-03  -9.6929963e-01
  -1.8979922e-02  -1.0136336e+00
   4.3965420e-04  -1.0292196e+00
  -2.2001319e-02  -9.9555150e-01
  -7.7066384e-03  -9.9472333e-01
  -1.2874206e-02  -9.7795170e-01
   8.5465664e-03  -1.0009626e+00
  -2.6116249e-04  -9.9065918e-01
  -5.9570915e-03  -1.0063093e+00
  -1.6576806e-02  -1.0239472e+00
  -1.3750861e-02  -9.9000450e-01
  -2.4363438e-02  -1.0076978e+00
  -1.4387826e-03  -1.0224252e+00
  -2.0876745e-02  -1.0017596e+00
   4.4158199e-03  -1.0201526e+00
  -8.2473428e-03  -9.8188897e-01
   5.2287342e-03  -9.6928592e-01
   2.2324495e-02  -9.9107206e-01
   1.2453847e-02  -9.9664600e-01
   1.0253002e-02  -1.0138601e+00
   4.8073896e-03  -1.0049187e+00
  -8.4838901e-03  -1.0060920e+00
   3.8940823e-02  -9.9960620e-01
   4.1176535e-02  -1.0071643e+00
  -7.2615626e-03  -9.9189151e-01
   5.4354367e-03  -9.8786763e-01
  -1.2869694e-02  -1.0016556e+00
  -4.1496435e-03  -9.7487530e-01
  -5.8632672e-04  -1.0124758e+00
  -5.5469759e-03  -1.0130245e+00
   1.2336930e-02  -9.9732157e-01
  -3.6385181e-02  -9.9793408e-01
   1.1758677e-02  -9.8467037e-01
   1.8852514e-02  -9.8915572e-01
  -2.2706024e-02  -1.0024005e+00
  -1.7800175e-02  -1.0086190e+00
   1.8445472e-03  -9.9475563e-01
  -1.0255032e-02  -9.8179214e-01
   3.5412549e-03  -1.0066704e+00
  -1.5347128e-02  -9.8536975e-01
  -1.7343801e-02  -1.0011688e+00
   1.3214413e-02  -1.0226502e+00
   5.1835341e-03  -9.8833038e-01
   7.6981447e-03  -1.0153727e+00
   8.4837351e-03  -1.0153970e+00
  -9.6548204e-04  -1.0026123e+00
  -1.6645068e-02  -9.9428446e-01
   5.2637593e-03  -9.9478837e-01
  -1.0520470e-02  -9.8974643e-01
   1.5274216e-02  -1.0083446e+00
   5.5449339e-04  -9.9699394e-01
  -1.2284561e-02  -1.0052102e+00
   2.8222604e-02  -9.6706474e-01
  -3.5531673e-02  -1.0134446e+00
   1.6901128e-02  -1.0035313e+00
  -1.1181601e-02  -9.9830512e-01
  -2.8656056e-03  -9.9579097e-01
  -9.9421552e-03  -9.8308398e-01
  -1.5527997e-02  -1.0092875e+00
   4.8115379e-03  -1.0066185e+00
   3.7167300e-04  -9.9290166e-01
   2.0296887e-02  -9.7768559e-01
  -2.3963110e-02  -1.0096363e+00
   3.1449041e-03  -1.0009152e+00
  -1.5696234e-02  -1.0108532e+00
  -1.1481680e-02  -9.7693176e-01
  -1.1176417e-02  -1.0069452e+00
  -1.3898640e-03  -1.0051658e+00
   7.4681345e-03  -1.0019498e+00
   1.0070672e-02  -9.9523317e-01
  -1.2687386e-02  -1.0054817e+00
   1.9046957e-02  -1.0204386e+00
  -1.0911831e-02  -1.0052852e+00
  -9.2307981e-03  -1.0125034e+00
  -2.3965679e-02  -1.0058968e+00
   1.2523969e-02  -9.8594023e-01
  -1.4674188e-02  -1.0150997e+00
   2.3117150e-02  -1.0045417e+00
  -7.9658414e-03  -9.8805584e-01
   2.0574249e-02  -9.6636520e-01
   1.0588827e-02  -9.9526117e-01
   1.4526980e-02  -9.9929264e-01
  -4.8348440e-03  -9.9760762e-01
   1.4000595e-02  -9.9940398e-01
  -1.5132755e-02  -1.0044951e+00
  -1.0199927e-02  -9.7724448e-01
   1.4826929e-02  -1.0076359e+00
   1.0891525e-02  -9.9093810e-01
   4.1756863e-03  -1.0250932e+00
   1.8757442e-02  -1.0033767e+00
   3.0109518e-02  -1.0148486e+00
  -1.7348146e-02  -1.0267738e+00
   2.6113539e-03  -9.8567195e-01
  -1.5402134e-02  -1.0033727e+00
  -1.6761927e-02  -9.8218617e-01
   1.6806760e-02  -1.0205284e+00
   2.5301714e-02  -9.9281367e-01
  -6.9889892e-03  -1.0183071e+00
  -7.7659897e-03  -9.9059760e-01
   5.7147570e-02  -1.0322282e+00
  -1.5764583e-02  -1.0137798e+00
  -3.2615808e-03  -9.6884260e-01
  -1.1803490e-02  -9.9344110e-01
   5.9861249e-04  -9.6629114e-01
  -5.8768606e-03  -1.0108923e+00
   1.8070693e-03  -9.8556486e-01
   1.7295652e-03  -9.7838715e-01
   3.1069253e-02  -1.0091340e+00
   9.1122827e-03  -9.9981300e-01
   2.8017628e-02  -9.8792014e-01
   7.5657410e-03  -1.0037896e+00
  -2.4592474e-02  -1.0132347e+00
  -1.6677561e-02  -9.5857539e-01
   1.2421535e-02  -9.8899470e-01
  -3.6237359e-03  -9.9046791e-01
   2.0021793e-02  -9.7953481e-01
  -6.6803282e-03  -9.9389498e-01
  -1.7813747e-02  -1.0014450e+00
  -1.5658793e-02  -1.0296589e+00
  -6.8086295e-03  -1.0007249e+00
  -3.7775707e-03  -9.8786665e-01
  -2.0282060e-02  -9.9156342e-01
   3.9891488e-04  -1.0103319e+00
   1.9943102e-02  -9.8170929e-01
   3.1955354e-03  -9.9238131e-01
  -8.1074411e-04  -1.0083168e+00
  -1.9752613e-02  -9.9711645e-01
   5.1706493e-03  -1.0113695e+00
  -1.4189583e-02  -1.0106786e+00
   7.8750109e-03  -9.5984120e-01
   2.4072760e-03  -9.7152716e-01
  -1.0509963e-02  -9.9936030e-01
  -4.1836799e-03  -9.9862729e-01
   6.8247766e-03  -1.0095372e+00
  -1.0952909e-02  -1.0070723e+00
   8.8406657e-03  -1.0116191e+00
   6.2156303e-03  -1.0159237e+00
  -3.5365945e-02  -9.9799493e-01
   6.0673440e-03  -1.0181696e+00
   7.2306734e-03  -9.8736245e-01
   1.1478140e-02  -1.0289406e+00
  -2.3022189e-02  -9.7986982e-01
   2.2530010e-02  -1.0029194e+00
   2.4468520e-03  -9.8905580e-01
  -3.1739179e-02  -1.0124778e+00
   1.3340410e-02  -9.7955519e-01
   1.0434124e-02  -9.9174440e-01
  -1.0458023e-02  -1.0159571e+00
  -2.3505767e-02  -9.7233201e-01
   3.2337516e-02  -9.8830336e-01
   2.6512250e-02  -1.0017504e+00
  -2.1588050e-02  -1.0017393e+00
   1.1718728e-02  -9.7471652e-01
   7.5533293e-03  -1.0107961e+00
   1.8776722e-02  -9.9032396e-01
   6.1812104e-03  -9.6324392e-01
   5.1655484e-03  -9.8695790e-01
  -6.6251636e-03  -9.8690596e-01
  -1.1469752e-03  -1.0083659e+00
   1.6483606e-02  -9.9507892e-01
   1.9334371e-02  -1.0200360e+00
   6.8217649e-03  -1.0563795e+00
  -4.4137907e-02  -1.0137476e+00
  -9.3698933e-03  -1.0237538e+00
  -8.1650699e-03  -9.8933271e-01
  -3.1505887e-03  -9.8471525e-01
   1.8448023e-03  -1.0042597e+00
   1.8644850e-02  -9.8982364e-01
   8.1849487e-03  -9.3864440e-01
  -3.6585429e-03  -9.9509144e-01
  -2.9471466e-02  -9.9069814e-01
  -2.4743647e-02  -1.0053631e+00
   3.1329273e-02  -9.8589730e-01
  -1.4338749e-02  -9.9350296e-01
  -1.3899665e-02  -9.9082802e-01
  -1.0031530e-02  -1.0026682e+00
   1.2546769e-02  -9.6160696e-01
   1.2779714e-02  -9.9480923e-01
  -2.5897089e-02  -1.0214266e+00
  -2.4491466e-03  -9.8562963e-01
   7.7810030e-03  -9.8118952e-01
  -1.2490197e-02  -9.9231911e-01
  -1.5836386e-02  -9.8314603e-01
  -1.3714468e-02  -1.0185760e+00
  -7.3583149e-03  -9.7799819e-01
   1.2244874e-04  -9.8309498e-01
   2.7973982e-02  -9.7869437e-01
  -1.1134000e-02  -9.9511915e-01
   3.2013140e-02  -1.0044101e+00
  -1.2087111e-02  -9.9068129e-01
   5.2146703e-03  -9.9282317e-01
   1.1950364e-02  -9.9624167e-01
  -2.8263451e-02  -9.8424374e-01
  -2.1327956e-02  -9.9619864e-01
  -1.0423530e-02  -1.0036327e+00
   2.1901237e-02  -1.0093056e+00
  -1.0909390e-02  -1.0135586e+00
  -2.3559121e-02  -1.0243197e+00
   3.2885873e-02  -1.0577635e+00
  -1.3583989e-02  -1.0146832e+00
  -3.2775203e-03  -9.8593546e-01
   8.4524575e-03  -1.0053291e+00
   1.3340140e-02  -9.8336360e-01
   9.5780940e-03  -9.6921745e-01
   2.1754072e-02  -1.0160065e+00
   9.0126388e-03  -9.6948223e-01
   2.4331706e-02  -9.4621369e-01
  -9.7783518e-03  -1.0050394e+00
  -5.0212312e-02  -9.8007286e-01
   1.0075711e-02  -1.0178313e+00
   1.5815989e-02  -9.9671026e-01
  -3.6566172e-02  -1.0067497e+00
   3.8685143e-02  -9.9825976e-01
   1.4912558e-02  -9.9169598e-01
  -1.1808445e-02  -9.8532646e-01
  -1.6571202e-02  -9.7799001e-01
  -7.5930217e-03  -9.8072416e-01
   9.3834732e-04  -9.9708019e-01
   6.3664170e-03  -1.0063175e+00
   2.5890549e-03  -9.7437073e-01
  -2.2537120e-02  -9.9106040e-01
   1.5956807e-02  -9.9711689e-01
   2.0874603e-02  -9.9764250e-01
  -1.4451045e-02  -9.9834880e-01
  -2.3749881e-02  -1.0124413e+00
   1.2123169e-02  -1.0062616e+00
   7.9693713e-04  -1.0127026e+00
  -2.1468936e-02  -9.6549111e-01
   3.0289584e-02  -9.7486057e-01
   9.9024457e-04  -9.8261745e-01
   1.9719653e-02  -9.9390030e-01
   2.8957851e-02  -1.0415138e+00
   1.9732404e-02  -9.8939558e-01
   2.1011676e-02  -9.9863064e-01
  -2.8913968e-02  -9.9573746e-01
   2.7889336e-02  -9.6237622e-01
  -2.7290732e-02  -9.9454733e-01
  -2.2980672e-02  -9.8369486e-01
   1.2302212e-02  -1.0057944e+00
   1.8049341e-03  -1.0417599e+00
   1.4642713e-02  -9.9294604e-01
  -3.2888924e-02  -1.0400481e+00
   2.8216057e-03  -9.8468483e-01
   2.8424570e-03  -1.0192569e+00
   1.2126293e-03  -9.8689694e-01
   3.0708326e-03  -9.9988509e-01
  -2.9549113e-02  -1.0153821e+00
  -1.3911340e-02  -1.0099492e+00
  -2.5179031e-03  -1.0166321e+00
   1.8048022e-02  -9.9687689e-01
  -2.1640145e-02  -1.0061537e+00
   1.9148148e-02  -1.0080138e+00
  -1.5618336e-02  -9.8954944e-01
   8.3454460e-03  -9.8117635e-01
  -1.2558324e-02  -9.6604874e-01
   6.0885608e-04  -1.0059599e+00
  -4.4447810e-02  -9.9775636e-01
   1.6008252e-02  -9.8899456e-01
  -4.5932088e-03  -1.0032562e+00
  -9.5326106e-03  -1.0036489e+00
   1.8059359e-02  -1.0053100e+00
  -1.6108982e-02  -9.5932206e-01
   6.2033817e-03  -1.0143494e+00
  -1.5289212e-02  -9.6549054e-01
  -4.9147415e-03  -1.0184399e+00
   1.0565347e-02  -1.0320245e+00
  -1.7095247e-02  -1.0257950e+00
  -2.6950501e-02  -9.9158944e-01
  -1.6315868e-02  -9.9663458e-01
  -1.3463970e-04  -9.9764228e-01
   1.6017415e-02  -1.0023336e+00
  -4.2462746e-02  -9.8147546e-01
   7.0390246e-03  -1.0020444e+00
   1.2092893e-02  -1.0103308e+00
   1.1718011e-02  -1.0347574e+00
  -1.2091298e-02  -1.0112506e+00
  -1.2165565e-03  -9.6981044e-01
   1.0596035e-02  -9.7165359e-01
  -5.8751727e-04  -9.9225625e-01
  -2.0240535e-02  -1.0073572e+00
  -2.9062510e-02  -1.0200539e+00
  -1.8857056e-02  -9.9419142e-01
  -1.3567497e-02  -1.0211126e+00
   5.1973479e-03  -9.9398009e-01
  -2.1269487e-02  -9.9252914e-01
  -2.9532156e-04  -1.0228929e+00
  -2.1409667e-02  -9.9758521e-01
   2.0830512e-02  -1.0239197e+00
  -8.1028148e-03  -1.0030056e+00
   3.7735981e-02  -9.9506292e-01
   3.4390103e-03  -1.0057091e+00
   1.7871029e-02  -1.0354972e+00
  -3.6514635e-02  -1.0032895e+00
   1.2754021e-02  -9.8285363e-01
   2.1408456e-03  -1.0051119e+00
  -2.5181605e-02  -1.0177534e+00
   1.8231254e-02  -1.0002732e+00
  -3.8809186e-04  -9.9337503e-01
  -8.7358946e-03  -9.8269717e-01
   5.2631584e-04  -9.9364045e-01
  -1.1307415e-02  -1.0096843e+00
  -1.5405332e-02  -1.0108343e+00
  -1.8419607e-02  -9.5503993e-01
   1.3625710e-02  -1.0191542e+00
   6.6779904e-03  -9.9625287e-01
   1.8461307e-02  -1.0111341e+00
  -7.5215887e-03  -9.8387570e-01
   1.4547830e-02  -1.0184873e+00
   3.7309994e-02  -9.8359198e-01
   2.7750215e-02  -9.9085570e-01
  -3.0824127e-04  -1.0198418e+00
  -1.7507505e-02  -9.9304656e-01
  -3.8871942e-02  -1.0060682e+00
  -2.9406880e-03  -9.5954639e-01
  -1.4632408e-02  -9.9281719e-01
   1.1748563e-02  -9.9218371e-01
   8.0958339e-03  -1.0013924e+00
  -2.8029285e-02  -9.6765659e-01
  -1.4424581e-02  -1.0108384e+00
  -2.3494263e-02  -9.9480277e-01
   3.4662657e-02  -1.0323777e+00
   3.6920209e-03  -1.0042169e+00
   6.4366553e-03  -9.9917997e-01
  -2.1797648e-02  -1.0074542e+00
   8.8266369e-03  -9.8820847e-01
  -6.0029385e-03  -9.9013098e-01
  -5.0056592e-04  -1.0100755e+00
   1.9533911e-02  -1.0067486e+00
  -9.1088959e-03  -9.6875616e-01
   6.0231977e-03  -1.0297746e+00
  -4.3111230e-03  -9.7529440e-01
   1.7550307e-03  -9.7346540e-01
   2.2955681e-03  -1.0313795e+00
  -8.4538209e-03  -1.0111729e+00
   2.0651420e-02  -9.9242197e-01
   1.5024820e-02  -1.0256374e+00
   2.7319989e-02  -9.8230378e-01
   2.4125803e-02  -1.0035951e+00
   1.9160599e-02  -9.9847356e-01
   1.1318623e-02  -9.9228575e-01
  -3.8584799e-02  -9.9730237e-01
  -2.1354805e-02  -1.0081698e+00
   1.5501121e-02  -1.0412313e+00
   3.4779182e-02  -1.0127789e+00
   1.0084956e-02  -1.0315245e+00
   2.3065553e-02  -9.9771696e-01
   2.5004297e-02  -9.9031837e-01
  -2.5838421e-03  -9.9313651e-01
  -4.3365553e-03  -1.0350043e+00
  -1.8191562e-02  -9.9477569e-01
   2.4432344e-02  -1.0197171e+00
   7.3886738e-03  -9.8886771e-01
   6.1546337e-03  -1.0159681e+00
  -1.1723529e-02  -1.0130724e+00
   5.2205563e-03  -9.9976466e-01
  -8.7556584e-03  -1.0158624e+00
  -1.2611801e-03  -9.9936035e-01
  -2.0538400e-03  -9.8013550e-01
   1.5617384e-02  -1.0028972e+00
  -3.1632278e-03  -9.8009946e-01
  -1.7434985e-02  -1.0059910e+00
  -2.7431227e-03  -9.6988172e-01
   1.4440337e-03  -9.9688027e-01
   2.2112072e-02  -9.7343224e-01
   1.9718228e-02  -9.9809041e-01
   2.3398187e-03  -9.9957783e-01
   2.1344149e-02  -9.7969621e-01
  -2.1285789e-02  -1.0122928e+00
   3.7627831e-02  -1.0156247e+00
  -3.0147493e-02  -1.0146832e+00
   9.9624974e-03  -9.8858780e-01
   5.8038614e-03  -1.0086751e+00
  -9.2639678e-03  -9.9056086e-01
   4.0239587e-03  -9.4115893e-01
  -2.3419863e-02  -9.8362821e-01
   8.1644263e-03  -1.0010323e+00
  -7.8051846e-03  -1.0164584e+00
  -9.2323234e-03  -1.0039954e+00
  -3.8939234e-03  -1.0019396e+00
  -1.1346987e-02  -1.0029890e+00
   1.7743724e-02  -9.9549479e-01
  -7.7818410e-03  -1.0096929e+00
  -1.5292426e-02  -9.9196417e-01
  -7.3479183e-03  -1.0036918e+00
   1.1157318e-02  -9.7991977e-01
   9.5941343e-04  -1.0074752e+00
  -1.8465658e-02  -9.8429828e-01
  -1.3418822e-02  -1.0173820e+00
  -3.1191341e-02  -9.9921502e-01
   1.5632781e-03  -1.0013922e+00
  -3.1394339e-02  -1.0269622e+00
  -1.7337820e-02  -9.9007594e-01
  -2.0602515e-02  -9.8636288e-01
  -2.9249712e-03  -9.8353239e-01
   6.1910089e-03  -1.0272858e+00
  -4.1124769e-03  -1.0049050e+00
   6.1078088e-03  -1.0048754e+00
  -1.9942580e-02  -9.7386400e-01
   6.1898965e-03  -9.8949852e-01
  -8.0542583e-03  -1.0001685e+00
   2.0468086e-02  -9.9664830e-01
   1.9782466e-02  -9.8876481e-01
  -1.5696387e-02  -1.0027303e+00
   2.8819531e-03  -9.8109965e-01
  -1.3615087e-02  -9.8915510e-01
   7.7647209e-03  -1.0058279e+00
   2.5489535e-02  -9.9150398e-01
   1.2680125e-02  -1.0123823e+00
  -1.2971115e-03  -1.0024562e+00
  -4.6038562e-03  -1.0162603e+00
  -1.3528416e-02  -1.0021428e+00
  -1.6436061e-02  -9.7088467e-01
  -3.3486142e-02  -1.0250175e+00
  -1.6847833e-02  -1.0023186e+00
   9.6509954e-03  -9.8044588e-01
   5.5638548e-02  -1.0128463e+00
  -1.3003448e-02  -9.9448940e-01
  -1.0023060e-02  -9.9901270e-01
   1.8327874e-02  -9.8125058e-01
   4.0378308e-03  -1.0124495e+00
   1.0039252e-02  -1.0056651e+00
  -2.7512399e-04  -1.0251366e+00
  -1.0632714e-02  -9.9388130e-01
   2.0700797e-02  -9.8365973e-01
   4.3014076e-02  -1.0005959e+00
  -9.5526482e-03  -9.8928682e-01
   4.3834095e-03  -9.8871644e-01
   3.2882797e-02  -1.0114590e+00
   4.0872517e-02  -1.0108462e+00
  -1.4727078e-02  -1.0051776e+00
   4.9181528e-03  -9.8044672e-01
  -1.3003074e-02  -1.0132316e+00
  -1.9869021e-02  -9.9069120e-01
   1.6676427e-02  -9.9119156e-01
   3.3030798e-02  -1.0135292e+00
  -2.4679200e-02  -1.0079104e+00
   5.5726416e-03  -1.0006471e+00
   1.5067039e-02  -9.9558131e-01
  -7.5511109e-03  -1.0112059e+00
  -2.8453974e-02  -9.7027242e-01
  -1.9842677e-02  -9.8770435e-01
   2.9280852e-02  -1.0147255e+00
  -3.4520662e-03  -9.8817165e-01
   6.3692244e-03  -9.9455026e-01
   2.4808734e-03  -1.0025972e+00
  -7.6641596e-03  -9.9914381e-01
   2.4023540e-02  -9.8831547e-01
   1.8321430e-02  -9.8140993e-01
  -1.5672744e-02  -1.0066780e+00
   1.8386719e-02  -9.7595613e-01
  -3.5293116e-03  -1.0009487e+00
  -2.2548252e-02  -1.0263930e+00
   1.2092698e-02  -1.0026845e+00
  -3.2590103e-02  -9.9129272e-01
  -2.2957504e-02  -9.6599239e-01
   5.0894637e-03  -9.7948080e-01
   1.2160332e-02  -1.0077169e+00
   1.9267492e-03  -9.8384795e-01
   7.1587926e-03  -9.8997995e-01
   2.0801899e-03  -9.8887907e-01
   8.5709178e-03  -1.0168245e+00
   2.8089795e-02  -1.0057637e+00
   1.0016462e-02  -1.0323099e+00
  -2.8372553e-02  -1.0144122e+00
   6.8070734e-03  -1.0152998e+00
  -5.0915262e-04  -1.0018292e+00
   5.9052751e-03  -1.0289820e+00
   1.6316123e-02  -1.0273859e+00
  -2.4201771e-02  -9.9140168e-01
  -1.9873151e-02  -1.0158901e+00
   2.5023225e-02  -1.0055314e+00
  -1.0967292e-02  -1.0011942e+00
   2.1284093e-02  -1.0130181e+00
   1.3364150e-02  -1.0061202e+00
   5.8844396e-03  -9.8509986e-01
  -1.1391973e-02  -1.0091752e+00
   1.2539058e-02  -9.7565575e-01
   2.7961568e-03  -1.0125716e+00
   1.6905554e-02  -1.0196150e+00
   1.6737292e-02  -9.5952880e-01
   2.3624287e-02  -1.0020379e+00
  -1.2943722e-02  -1.0226365e+00
   7.9752724e-03  -9.7488634e-01
   8.6512465e-03  -9.6065930e-01
   2.2096243e-03  -9.8331592e-01
  -1.8273712e-02  -9.8794860e-01
  -3.6877419e-02  -1.0110839e+00
  -1.7739585e-02  -9.4756016e-01
   8.8479377e-03  -9.8741043e-01
  -4.9904871e-03  -9.8898667e-01
  -2.2507998e-02  -1.0242574e+00
  -3.6659405e-02  -1.0043490e+00
   7.1547767e-03  -9.8667907e-01
   9.9950742e-03  -1.0302229e+00
  -1.5664464e-02  -9.9345440e-01
   7.8550777e-03  -9.6502713e-01
   8.2414371e-03  -9.8277348e-01
  -1.7645095e-03  -9.6433435e-01
  -1.5331867e-02  -1.0067666e+00
  -1.4909930e-02  -9.9234610e-01
  -2.8212540e-02  -1.0105563e+00
   1.2989957e-02  -1.0029683e+00
   1.3456274e-02  -1.0142203e+00
  -2.7789287e-02  -1.0280459e+00
   4.1336625e-02  -1.0014096e+00
   2.1130355e-02  -9.9879243e-01
   1.6695927e-02  -1.0222829e+00
   2.9345124e-03  -9.9457839e-01
  -1.6961739e-02  -1.0302515e+00
   2.7583488e-03  -1.0201884e+00
   3.1094031e-03  -9.9222621e-01
  -2.2540344e-02  -9.8929567e-01
   2.2781805e-02  -1.0165007e+00
  -1.0492087e-02  -1.0094764e+00
  -2.1996389e-02  -9.8158857e-01
   5.7740614e-04  -1.0111735e+00
   5.9721637e-03  -1.0056831e+00
   1.8982798e-03  -9.8158516e-01
   3.3264810e-02  -9.9181015e-01
  -2.7210724e-02  -9.8452416e-01
  -1.2546027e-02  -9.9051392e-01
  -4.0633151e-03  -9.9837272e-01
   1.7467172e-02  -9.9937234e-01
   8.5754530e-03  -1.0291661e+00
   3.3407939e-03  -9.9246329e-01
   4.4555150e-02  -9.9644123e-01
   2.5862558e-02  -1.0162954e+00
  -1.2303702e-02  -1.0145753e+00
   6.8525203e-03  -9.8929548e-01
  -6.3975284e-03  -9.9379987e-01
  -1.1525215e-02  -9.8879883e-01
   3.8691171e-03  -1.0229043e+00
   6.2315660e-03  -9.8825820e-01
  -5.0506626e-02  -1.0160769e+00
   1.1222974e-02  -9.7147782e-01
  -1.4237696e-02  -9.7399825e-01
  -5.8018515e-03  -9.9802016e-01
   4.3997085e-02  -9.9881032e-01
  -4.1980817e-03  -9.7746359e-01
   2.0789127e-02  -1.0139020e+00
  -8.6615101e-03  -9.7139821e-01
   2.5296515e-03  -1.0123552e+00
   3.3067476e-02  -1.0033165e+00
  -3.2774321e-02  -9.7922544e-01
   2.0372615e-02  -1.0219622e+00
  -5.4018746e-02  -1.0196246e+00
   1.1132529e-02  -1.0196164e+00
   4.2582733e-02  -1.0073116e+00
   4.3504834e-02  -1.0383791e+00
  -3.7911095e-02  -1.0073650e+00
   6.4073834e-03  -9.9941421e-01
   1.0681703e-02  -9.9693825e-01
  -1.6441376e-02  -1.0123362e+00
   4.7594311e-03  -9.8674874e-01
  -2.6683215e-02  -9.9063022e-01
   1.9729109e-02  -9.9119682e-01
  -1.1316541e-02  -1.0074387e+00
  -3.1477760e-03  -1.0016610e+00
  -2.5046529e-03  -1.0072222e+00
  -1.9953178e-02  -9.6009607e-01
   2.9841599e-02  -1.0139911e+00
   4.6273881e-03  -1.0163873e+00
   1.2641884e-02  -9.6908186e-01
   1.2836150e-02  -9.8619750e-01
  -2.9239355e-02  -9.9484689e-01
  -4.4060447e-03  -1.0115065e+00
  -6.7493933e-03  -1.0193791e+00
   1.5081384e-02  -9.9570241e-01
   4.8903869e-03  -9.9208159e-01
   5.8049687e-03  -9.8471510e-01
  -1.6340451e-02  -1.0018343e+00
   1.5141525e-02  -9.6843199e-01
   4.9210585e-03  -1.0061199e+00
  -1.3227937e-02  -9.9651415e-01
  -3.5352020e-02  -1.0074777e+00
  -1.0457417e-02  -9.8043437e-01
  -1.3764622e-02  -9.7101767e-01
   2.9922822e-02  -1.0205496e+00
   1.6646798e-03  -9.9988381e-01
   1.0947482e-03  -9.9458224e-01
  -1.6518725e-02  -1.0108295e+00
  -1.1809007e-02  -9.7970748e-01
   4.6455583e-03  -1.0131100e+00
  -1.2232791e-03  -1.0102728e+00
   1.9276433e-03  -9.8903999e-01
   1.2519693e-02  -1.0150959e+00
   7.5168832e-03  -9.9090613e-01
   1.2250133e-02  -1.0025532e+00
   6.3028253e-03  -9.8144503e-01
  -3.0807753e-04  -1.0021889e+00
   2.5681030e-02  -1.0087414e+00
   1.1354260e-02  -1.0026100e+00
  -1.7378458e-02  -9.7969965e-01
   1.4322320e-02  -1.0097923e+00
  -9.8797223e-03  -9.5095775e-01
   2.4935083e-02  -9.8030356e-01
   1.6922300e-02  -9.9188492e-01
   9.8876578e-03  -9.7208148e-01
   8.5020712e-03  -1.0040330e+00
  -1.0883294e-02  -1.0018418e+00
  -1.0575801e-04  -1.0003747e+00
  -2.4159765e-02  -1.0118061e+00
  -3.2691128e-04  -1.0101245e+00
   2.2166832e-02  -1.0046512e+00
  -1.2949006e-02  -9.9406951e-01
   2.5830976e-02  -9.9120647e-01
  -3.8989480e-02  -1.0160794e+00
   2.3342181e-02  -1.0158721e+00
  -3.2409922e-02  -1.0410694e+00
  -1.6923506e-02  -1.0301260e+00
   2.9154859e-02  -9.9536287e-01
  -1.8149581e-02  -1.0009690e+00
   2.3126888e-02  -1.0044883e+00
  -3.9497513e-03  -1.0241427e+00
   2.4162291e-02  -1.0068426e+00
   3.9432509e-02  -1.0121850e+00
   1.3311434e-04  -9.9689707e-01
  -1.1456708e-02  -9.8517525e-01
  -1.2208455e-02  -9.8253312e-01
  -2.7934099e-02  -9.9064009e-01
   1.0230314e-02  -1.0000320e+00
   2.0418943e-02  -1.0098889e+00
   2.5460801e-03  -9.6222599e-01
  -9.1245841e-03  -1.0105129e+00
  -1.5585041e-02  -9.6819062e-01
  -6.4845142e-03  -9.9480227e-01
   5.1573064e-03  -1.0221383e+00
  -2.9197932e-02  -9.6682940e-01
  -2.3108301e-02  -9.8729511e-01
   1.9793671e-02  -1.0063642e+00
  -5.3616111e-03  -1.0220493e+00
  -4.1460308e-02  -9.8959409e-01
  -1.1373256e-02  -9.8778219e-01
  -1.6421585e-02  -1.0123942e+00
  -7.6770522e-03  -9.8264572e-01
  -1.4534822e-02  -1.0006086e+00
  -1.8283964e-02  -1.0201544e+00
   2.3448584e-03  -1.0122795e+00
   1.3460526e-02  -9.7746467e-01
   1.0974768e-02  -9.7784232e-01
   2.0016370e-02  -1.0015332e+00
  -2.6387980e-02  -1.0061958e+00
  -2.6980536e-02  -9.7878066e-01
  -1.1506783e-02  -1.0014527e+00
   1.3006493e-02  -9.8979724e-01
  -1.1196625e-02  -1.0097912e+00
   7.7912352e-03  -1.0124230e+00
   1.3914742e-04  -1.0139632e+00
  -3.1970793e-02  -9.7780719e-01
  -3.1842358e-02  -9.9454120e-01
  -1.6461980e-02  -1.0131778e+00
   7.2942821e-04  -1.0061129e+00
   1.2575303e-02  -9.7821944e-01
  -2.9529275e-02  -1.0189717e+00
   8.6103900e-03  -1.0063780e+00
   1.6998119e-04  -1.0103488e+00
   1.7447352e-03  -9.9264187e-01
   7.1310440e-03  -9.9737917e-01
   1.4011955e-02  -1.0019597e+00
   1.3259926e-02  -9.9854353e-01
   1.3036859e-03  -1.0165991e+00
   2.0218599e-02  -9.9896264e-01
   2.1534885e-02  -9.8750573e-01
  -2.0067889e-02  -9.7737709e-01
   8.8570638e-03  -9.8517137e-01
   9.5660530e-03  -9.8752145e-01
  -2.0648484e-02  -1.0072555e+00
  -2.6413395e-02  -1.0255163e+00
  -2.2840950e-02  -9.9397502e-01
  -2.8622390e-02  -1.0012791e+00
  -1.5664098e-02  -1.0124392e+00
   4.6756919e-04  -9.8821710e-01
   9.0987481e-03  -1.0023572e+00
  -5.7789273e-03  -9.8375845e-01
  -4.9222800e-03  -9.9723130e-01
  -1.5771378e-02  -1.0104523e+00
  -1.1890198e-03  -9.9343937e-01
   1.2335620e-03  -1.0123123e+00
  -9.7115210e-03  -9.8722438e-01
  -1.4709747e-03  -9.9838540e-01
  -7.8582080e-03  -1.0204017e+00
   4.1492723e-03  -9.9259569e-01
   2.4571190e-02  -9.6916022e-01
  -4.4978108e-03  -9.9609342e-01
  -1.5608087e-02  -9.9295473e-01
   3.4825368e-02  -9.5829459e-01
  -1.7299690e-02  -1.0283733e+00
  -4.4896149e-03  -9.9362858e-01
   1.6678136e-02  -1.0049904e+00
  -6.2031336e-03  -1.0004743e+00
  -2.5993094e-03  -9.8706443e-01
  -4.6537958e-03  -9.9324363e-01
  -1.7951845e-02  -9.7228101e-01
   1.6943751e-02  -1.0009601e+00
  -2.0031080e-02  -9.9566137e-01
  -4.3411824e-02  -9.9170767e-01
  -7.6274054e-03  -9.9943062e-01
  -9.5927696e-03  -1.0051842e+00
   1.5257219e-03  -9.9244673e-01
  -1.6451792e-03  -1.0249817e+00
   6.2178642e-03  -1.0049532e+00
   4.3143118e-02  -9.7946234e-01
  -7.6746019e-03  -9.7883684e-01
  -3.2635814e-02  -9.8271707e-01
  -3.5658016e-03  -1.0070290e+00
   7.4165343e-04  -9.8274594e-01
   1.6025124e-02  -9.9586989e-01
  -2.6544934e-02  -1.0124780e+00
   1.8985331e-02  -9.9969993e-01
  -5.9571821e-02  -9.6728803e-01
  -3.6624907e-03  -9.9673804e-01
  -1.7397078e-02  -1.0072530e+00
   1.4071889e-02  -1.0116896e+00
   1.2563164e-02  -1.0225814e+00
  -3.0355562e-02  -1.0195394e+00
  -2.5777787e-02  -9.7385791e-01
  -2.7622580e-02  -1.0120534e+00
   5.8046074e-03  -1.0062150e+00
   2.1095509e-02  -1.0058118e+00
  -1.9684767e-02  -9.7317955e-01
   1.1851756e-02  -1.0070561e+00
   2.2115108e-02  -1.0354132e+00
   3.2879767e-04  -1.0030767e+00
  -1.6738001e-02  -9.8424915e-01
  -4.1679849e-02  -1.0100753e+00
   1.6904482e-02  -9.9222191e-01
  -1.0795344e-02  -1.0054720e+00
  -5.8804100e-04  -9.9127605e-01
  -2.3582192e-02  -9.9594890e-01
  -3.4694354e-02  -9.9867766e-01
  -1.0625872e-02  -9.9795860e-01
  -1.9362364e-03  -1.0186162e+00
   2.7890609e-02  -1.0084322e+00
   6.3228125e-03  -1.0001602e+00
   1.9218319e-02  -1.0071302e+00
   1.7484232e-02  -1.0088304e+00
   8.7521635e-03  -9.9964557e-01
   1.9649732e-02  -9.7361944e-01
   1.6201382e-03  -1.0195481e+00
   7.6427233e-03  -1.0178867e+00
  -1.7572752e-02  -9.6362250e-01
   3.1720684e-02  -9.8924271e-01
  -7.4631258e-04  -9.9098303e-01
   1.2772216e-02  -1.0141564e+00
  -1.6134895e-02  -9.8380105e-01
  -2.7049729e-04  -9.9689955e-01
   5.9865994e-03  -9.9797064e-01
   2.8375608e-03  -1.0034827e+00
  -2.6649092e-02  -9.9749300e-01
   2.9766895e-03  -9.9716430e-01
   1.4667626e-02  -9.8397836e-01
   2.6104120e-02  -9.8764315e-01
   2.3664391e-02  -1.0223900e+00
   4.5971856e-03  -1.0120854e+00
  -2.6485123e-02  -1.0053868e+00
   4.9617823e-02  -9.5954902e-01
   1.8923271e-02  -1.0407428e+00
  -2.7297222e-03  -1.0075089e+00
   2.2132395e-02  -1.0142181e+00
   1.3240684e-02  -9.9691515e-01
   1.1470634e-02  -1.0179062e+00
   1.2144644e-02  -1.0005296e+00
  -1.6047895e-02  -1.0080990e+00
  -1.4322391e-02  -1.0007212e+00
   8.8658319e-03  -1.0199825e+00
   1.1000239e-02  -9.9074431e-01
  -1.4500842e-03  -1.0160255e+00
   2.2197364e-03  -9.9151148e-01
  -2.8458288e-02  -9.8191875e-01
  -3.3677023e-02  -1.0153512e+00
   2.5621944e-03  -1.0025544e+00
   1.2300531e-02  -1.0080290e+00
  -4.1438845e-02  -9.8289363e-01
  -1.7506473e-02  -1.0066633e+00
   1.4698640e-02  -9.8667073e-01
  -2.3724203e-03  -1.0219246e+00
   2.0122219e-02  -1.0165881e+00
  -9.1417128e-03  -9.8799994e-01
  -8.9556531e-03  -9.9211473e-01
   1.3988096e-02  -9.8399086e-01
   1.0604187e-02  -9.9996123e-01
  -3.4555535e-04  -9.7906366e-01
   2.7446294e-03  -9.9546277e-01
  -1.3148271e-02  -1.0019158e+00
  -1.4498778e-02  -1.0074953e+00
   2.9226198e-04  -9.7806571e-01
   8.5915326e-04  -1.0024157e+00
  -2.4966164e-02  -9.9994369e-01
  -2.3166791e-02  -1.0168629e+00
  -3.4193174e-02  -9.7828476e-01
   7.1616742e-03  -9.9892047e-01
  -1.1546372e-02  -9.8971072e-01
  -1.4261195e-02  -9.9823428e-01
  -1.5755516e-02  -1.0197198e+00
   1.9785003e-02  -1.0029615e+00
  -6.9549471e-03  -9.9596462e-01
  -1.6636542e-02  -1.0075119e+00
   2.9165254e-02  -9.9048081e-01
  -1.2448784e-02  -1.0494916e+00
  -1.1883670e-02  -1.0091676e+00
   1.2212014e-02  -9.8342575e-01
   1.2455963e-02  -9.8705069e-01
   2.0797762e-02  -1.0154897e+00
   2.2369487e-03  -1.0062639e+00
  -9.5843795e-03  -9.8096311e-01
   8.1351256e-03  -9.7874432e-01
   1.8168044e-02  -1.0058269e+00
  -8.6376261e-03  -1.0069058e+00
   1.2967942e-02  -1.0258023e+00
   1.7315201e-02  -9.8350002e-01
  -3.7246626e-03  -1.0045331e+00
   1.4662220e-03  -1.0059482e+00
  -1.3172147e-02  -9.9658845e-01
   1.5137507e-02  -1.0279739e+00
   1.6521646e-02  -9.9874294e-01
   1.2722551e-02  -9.8053027e-01
  -7.3330921e-03  -9.9823458e-01
   4.6318207e-03  -1.0199258e+00
   2.4278625e-03  -1.0076534e+00
  -9.6134884e-03  -1.0073096e+00
  -9.5287121e-03  -9.9468385e-01
   1.4012147e-02  -9.9411791e-01
  -6.1045088e-04  -1.0028831e+00
  -4.1227793e-03  -9.9087700e-01
  -6.7143966e-03  -9.9685670e-01
  -3.3803112e-03  -1.0182719e+00
  -3.3689614e-02  -1.0107435e+00
  -9.6718326e-04  -1.0024935e+00
  -1.3768004e-02  -1.0281719e+00
  -1.3261967e-02  -9.8216434e-01
  -2.1416272e-02  -9.8478585e-01
   7.5766640e-03  -9.6786193e-01
   2.1033713e-02  -9.6924183e-01
   1.7553989e-02  -1.0152788e+00
   5.7318681e-03  -9.8336032e-01
   1.4275427e-02  -1.0026985e+00
  -2.9258788e-02  -9.9440602e-01
   2.1088512e-03  -1.0196118e+00
  -3.2038247e-02  -9.9895033e-01
   6.3847450e-03  -9.8563626e-01
   4.7734154e-03  -1.0051546e+00
  -8.4405078e-03  -1.0019379e+00
   9.2748702e-03  -9.8738655e-01
  -6.8179131e-03  -9.8674202e-01
   1.4578324e-02  -1.0218002e+00
  -2.1621442e-02  -1.0087688e+00
   2.0713486e-02  -1.0213994e+00
  -1.4226044e-03  -1.0146678e+00
  -1.1570588e-02  -9.7366861e-01
  -4.6732460e-03  -9.8464813e-01
   1.9644066e-02  -9.7174694e-01
  -1.6275799e-02  -9.8493757e-01
   1.6149144e-03  -9.8572172e-01
  -2.6049208e-02  -9.8517312e-01
  -1.5756691e-02  -9.7791342e-01
  -1.3261864e-02  -1.0041222e+00
  -4.2037931e-03  -9.8918493e-01
   1.3255199e-02  -9.9306275e-01
   1.3188104e-02  -9.9931054e-01
   1.1990173e-02  -9.8471301e-01
   3.9150277e-02  -9.7189802e-01
   1.2802325e-02  -9.8874648e-01
   2.0487035e-02  -9.8847221e-01
  -2.7933637e-02  -9.9953803e-01
  -5.2303324e-04  -9.8248811e-01
  -1.1627929e-03  -1.0022618e+00
  -2.7538689e-02  -9.4908218e-01
   4.0211042e-03  -9.9469878e-01
  -1.1191655e-02  -1.0045687e+00
   1.0919115e-03  -9.9239684e-01
  -3.5086098e-03  -1.0064260e+00
   4.4795743e-02  -1.0245598e+00
  -2.4623587e-02  -9.9294407e-01
  -8.6101599e-03  -9.9208207e-01
   1.1433695e-02  -1.0140280e+00
   1.6830341e-02  -1.0113864e+00
  -1.2788209e-03  -9.8752050e-01
   1.0014764e-03  -9.6775789e-01
   9.1038218e-03  -9.8888213e-01
  -1.2056006e-02  -9.7114286e-01
  -1.0745298e-02  -9.9597812e-01
   7.8987427e-03  -1.0255513e+00
   4.6560845e-03  -9.8020278e-01
   6.9115106e-03  -9.9322128e-01
  -2.6502431e-02  -1.0105434e+00
  -9.0733257e-03  -1.0053339e+00
   4.2912617e-03  -9.8038713e-01
  -1.2704737e-02  -1.0212878e+00
  -2.7166673e-02  -1.0037932e+00
  -2.4827068e-02  -9.9751797e-01
  -2.9276793e-02  -9.9457385e-01
  -7.3533236e-03  -9.7566696e-01
   3.2706724e-02  -1.0187711e+00
  -1.4210939e-02  -1.0087150e+00
   3.4343537e-03  -1.0030027e+00
   4.6663833e-02  -1.0070830e+00
  -4.9471309e-03  -9.6519484e-01
   1.3218814e-02  -1.0258163e+00
  -2.3927445e-03  -1.0164749e+00
  -1.5149890e-02  -9.9574887e-01
  -1.3582454e-02  -9.8557524e-01
  -1.6429138e-02  -9.8393184e-01
  -4.1732180e-02  -1.0037943e+00
   1.3665444e-02  -1.0289518e+00
   2.2205222e-03  -1.0143129e+00
   3.4287950e-03  -9.9016171e-01
  -8.0760321e-03  -1.0155854e+00
   2.2958642e-02  -9.9852215e-01
  -1.2458849e-02  -9.5355002e-01
   1.7690040e-02  -1.0115581e+00
  -2.0379534e-02  -9.8738430e-01
   3.2002630e-02  -1.0243700e+00
  -5.2943002e-03  -1.0370267e+00
   1.0643371e-02  -9.7138118e-01
  -8.3591542e-04  -9.7184123e-01
   1.0815446e-02  -1.0286706e+00
   1.9460181e-02  -1.0120124e+00
  -5.5115016e-03  -9.9959934e-01
  -3.5961573e-02  -1.0099209e+00
   8.9344880e-03  -1.0064483e+00
   2.1160383e-02  -9.7887367e-01
   2.6513537e-03  -9.8968395e-01
   1.4780972e-02  -9.8047033e-01
   1.8595361e-02  -1.0054489e+00
  -2.7821935e-02  -9.9775529e-01
   1.2479509e-02  -1.0315569e+00
   1.4001603e-02  -1.0042712e+00
  -2.2102216e-02  -1.0234259e+00
   2.5464030e-02  -1.0279043e+00
   1.7063255e-02  -1.0109339e+00
  -4.5117946e-02  -1.0157704e+00
  -2.8638455e-02  -9.8993600e-01
   6.9770259e-03  -1.0431503e+00
  -4.2956663e-03  -1.0201718e+00
   1.3777192e-02  -1.0211626e+00
  -1.7229240e-02  -1.0043796e+00
   1.8722551e-02  -1.0102486e+00
   7.6757195e-03  -1.0245596e+00
   6.9286224e-04  -1.0298708e+00
   3.1351561e-02  -9.9620938e-01
  -1.2005104e-03  -9.8955150e-01
  -7.2730519e-03  -9.6257634e-01
   2.1888856e-03  -1.0165487e+00
  -2.2643198e-03  -9.9134973e-01
  -3.6563742e-02  -9.9784998e-01
   1.1528755e-02  -9.9368652e-01
   1.5119446e-03  -1.0039783e+00
   2.6138083e-02  -1.0031072e+00
   6.6922353e-03  -1.0107918e+00
   1.1432038e-02  -1.0080244e+00
  -4.0192846e-02  -1.0294427e+00
  -7.3957740e-04  -1.0180676e+00
  -8.4766170e-03  -9.9882224e-01
  -3.5176704e-03  -9.8597056e-01
   4.7086340e-03  -1.0013298e+00
  -3.1067288e-02  -9.9803869e-01
  -7.9554598e-03  -1.0211470e+00
  -8.2763994e-03  -1.0152839e+00
   1.3301885e-02  -1.0249009e+00
   8.1711817e-03  -9.8522510e-01
   1.9991959e-02  -1.0192763e+00
  -5.8446536e-03  -9.9651080e-01
  -4.6307870e-03  -1.0154485e+00
   3.8433196e-03  -1.0061739e+00
   2.0471471e-02  -9.8291960e-01
   3.5546447e-03  -9.9148826e-01
  -3.7486219e-02  -1.0026261e+00
   2.0133183e-03  -1.0247505e+00
   1.8138245e-04  -1.0081365e+00
  -2.4516633e-02  -9.8323101e-01
   2.5609829e-04  -1.0042746e+00
  -1.0861872e-02  -9.9895348e-01
   1.6881028e-02  -9.9587893e-01
  -1.7149349e-02  -9.8549014e-01
   1.2241634e-02  -1.0005124e+00
   2.6299654e-03  -1.0166964e+00
   1.2956061e-02  -1.0055632e+00
  -5.6759753e-03  -9.9220007e-01
   2.5123225e-03  -1.0128309e+00
  -4.2266717e-03  -9.8342004e-01
  -1.2627065e-02  -1.0152038e+00
  -3.5053508e-02  -1.0095995e+00
  -3.0074410e-03  -9.8947133e-01
  -3.1953986e-02  -1.0052847e+00
  -9.9657062e-03  -9.6188750e-01
  -1.1593722e-02  -1.0009053e+00
   2.6853776e-02  -9.9360718e-01
   1.9271441e-02  -9.9372938e-01
  -1.8929165e-02  -9.9646812e-01
   1.1932258e-02  -9.9069401e-01
  -3.3157867e-02  -1.0030014e+00
  -3.9475370e-02  -1.0107781e+00
  -2.4869847e-02  -1.0649990e+00
  -3.4075124e-02  -1.0095832e+00
   5.5175309e-03  -9.6430552e-01
   3.8461970e-03  -9.9531399e-01
  -2.9123521e-03  -1.0084294e+00
   3.9783322e-03  -1.0103363e+00
   2.0847435e-03  -1.0109520e+00
   3.6460427e-03  -9.9728219e-01
   1.3492960e-02  -1.0087058e+00
  -1.0450249e-02  -1.0116192e+00
   1.0222253e-02  -9.9629756e-01
   9.6448372e-03  -9.9960440e-01
  -2.4547940e-02  -1.0028739e+00
  -1.1355774e-02  -9.8689438e-01
   5.0183543e-03  -1.0093898e+00
   7.8466750e-03  -9.9121484e-01
  -4.8863554e-03  -9.9125049e-01
   4.7253537e-03  -9.9661080e-01
   1.7666950e-02  -1.0117638e+00
  -2.4529710e-02  -1.0082614e+00
  -1.5051295e-02  -9.9621926e-01
  -4.2047139e-03  -9.9941719e-01
   2.3689619e-02  -9.6579648e-01
   2.2436454e-02  -9.9060768e-01
  -1.1488373e-02  -9.7936026e-01
  -1.7523521e-03  -9.9581634e-01
   2.4889008e-03  -1.0067793e+00
  -2.7639946e-03  -1.0019111e+00
  -2.2109375e-02  -9.9897036e-01
   1.5323426e-02  -9.8041017e-01
   1.8365102e-02  -9.9763088e-01
  -2.2215740e-02  -9.7220479e-01
  -5.6506484e-03  -9.7237637e-01
   1.0627944e-02  -1.0102078e+00
   4.7130506e-03  -1.0081689e+00
   2.2583546e-03  -9.9866122e-01
   2.4047096e-02  -1.0085168e+00
   1.6040562e-02  -9.9002862e-01
  -4.5735397e-03  -9.7583803e-01
   1.5073195e-02  -9.9166616e-01
   2.3603791e-03  -9.8342305e-01
   6.9937490e-03  -1.0216177e+00
   4.6151780e-02  -1.0240810e+00
   1.6926013e-02  -1.0404916e+00
   1.5496426e-02  -9.6698396e-01
  -1.3559252e-02  -9.8073481e-01
  -7.8250036e-03  -1.0095514e+00
   1.3759958e-03  -9.8192438e-01
  -9.6199707e-04  -9.8160141e-01
  -2.8283395e-02  -1.0012743e+00
   8.6546817e-03  -9.9288707e-01
  -1.6313953e-02  -9.9993556e-01
   1.4415132e-02  -1.0124759e+00
   2.3362334e-02  -1.0291000e+00
   3.6255575e-02  -1.0067332e+00
   1.3644030e-02  -1.0149744e+00
   1.2093888e-03  -1.0548596e+00
  -1.7526825e-02  -1.0036676e+00
  -1.7953143e-02  -1.0053155e+00
   2.9909398e-02  -9.6579369e-01
   2.2753504e-02  -9.9615841e-01
   3.8607826e-03  -1.0055397e+00
  -8.5889503e-04  -1.0079338e+00
  -1.6184870e-02  -1.0173125e+00
  -1.6896798e-02  -9.9120327e-01
  -1.4197081e-02  -1.0049956e+00
  -7.1922406e-03  -1.0043496e+00
  -1.4745356e-02  -1.0143423e+00
  -1.5896763e-02  -9.9946610e-01
   9.7225431e-03  -9.9474021e-01
   2.2388167e-02  -9.8260718e-01
   2.1817808e-02  -1.0038775e+00
  -2.8702836e-02  -9.7244988e-01
  -1.2400231e-02  -1.0064703e+00
  -2.3620649e-02  -9.7632377e-01
  -2.5966335e-02  -1.0201839e+00
   8.8497677e-04  -9.8064462e-01
  -1.9614910e-02  -1.0449716e+00
  -3.5287319e-02  -9.8476371e-01
   3.4574674e-02  -9.9299944e-01
  -3.0936292e-03  -1.0290370e+00
  -7.2576987e-03  -1.0038312e+00
   3.7083051e-03  -1.0064978e+00
  -2.8192327e-03  -1.0124843e+00
  -6.4203632e-03  -1.0013825e+00
   3.6195852e-02  -1.0102216e+00
  -3.4334995e-02  -9.9262894e-01
  -4.3467546e-03  -1.0013990e+00
  -2.1035188e-02  -1.0041820e+00
   4.2705104e-04  -1.0140396e+00
   1.2223881e-02  -1.0118749e+00
  -1.3600119e-02  -9.6951354e-01
   9.4791771e-03  -1.0109062e+00
  -7.6616734e-03  -9.9540951e-01
  -2.5147625e-04  -1.0071642e+00
  -5.5813408e-03  -1.0151936e+00
   4.3839362e-03  -1.0236786e+00
  -6.3894593e-04  -1.0043713e+00
  -3.6697827e-03  -1.0112064e+00
   1.1031581e-02  -9.9359012e-01
  -4.9583822e-03  -9.7877560e-01
  -2.0795054e-02  -9.9805765e-01
   3.1098423e-03  -1.0095056e+00
   1.2963152e-02  -1.0194166e+00
   7.4218726e-03  -9.9709338e-01
   2.2191448e-02  -9.9445608e-01
  -1.6192854e-02  -9.9018430e-01
  -8.0487626e-04  -9.8863522e-01
  -4.6806322e-03  -1.0064831e+00
   1.4718691e-02  -1.0166269e+00
  -1.6865767e-02  -1.0029104e+00
   5.7759390e-03  -9.8438271e-01
   4.1142730e-02  -1.0126153e+00
  -6.2140964e-03  -9.9044839e-01
   1.0793453e-02  -1.0165006e+00
   3.0839028e-02  -9.7089461e-01
  -1.8361952e-02  -9.7108644e-01
  -1.1405978e-02  -1.0113491e+00
   1.1999336e-02  -1.0087207e+00
  -1.8844563e-02  -1.0052139e+00
   2.2758499e-02  -1.0073011e+00
  -1.6660370e-02  -1.0053962e+00
   2.1282287e-03  -9.8884977e-01
   1.5759002e-02  -9.9529852e-01
   3.0331170e-03  -1.0138886e+00
  -2.7044960e-02  -9.9077955e-01
  -1.8202124e-02  -9.8698204e-01
  -6.6899703e-03  -9.8731491e-01
   1.8909063e-02  -1.0009886e+00
   2.4446604e-03  -1.0039095e+00
   3.5317472e-02  -9.6981271e-01
   2.6017002e-02  -9.6560954e-01
  -4.6959149e-02  -1.0020288e+00
  -1.2815825e-02  -9.8976255e-01
  -9.6304891e-03  -1.0266151e+00
  -1.4823701e-02  -9.7881429e-01
   3.2158986e-02  -9.8125795e-01
  -1.7645757e-02  -9.7334393e-01
  -5.2868270e-03  -1.0035458e+00
   2.5814098e-02  -1.0101618e+00
   2.9770657e-02  -9.9873064e-01
   9.7337849e-03  -1.0011668e+00
   1.2060255e-02  -1.0365369e+00
   1.2697027e-02  -9.8705002e-01
   1.4516901e-02  -1.0139592e+00
  -2.6477861e-03  -9.8292188e-01
  -7.4495769e-03  -9.9793923e-01
   4.7812376e-03  -1.0100035e+00
   3.5927016e-03  -1.0132992e+00
  -1.6327141e-03  -1.0131089e+00
   2.0434866e-02  -1.0118175e+00
  -1.7184815e-02  -9.8410084e-01
   9.4872794e-04  -1.0329246e+00
   2.7476644e-03  -1.0000769e+00
   6.0951044e-03  -9.7562889e-01
   4.5705332e-03  -1.0060914e+00
  -9.2415970e-05  -1.0311938e+00
   5.8434590e-03  -9.8967281e-01
   1.3867169e-02  -1.0032476e+00
  -7.5757640e-03  -9.9589375e-01
  -5.4339135e-03  -1.0122286e+00
  -1.5662736e-02  -9.9058923e-01
  -7.9751962e-03  -1.0095137e+00
  -1.5709892e-02  -1.0250073e+00
   2.0350005e-02  -1.0050801e+00
  -8.6003073e-03  -9.7167700e-01
  -2.0270562e-02  -9.8452946e-01
  -7.7102326e-03  -9.6574055e-01
   1.0756417e-02  -1.0070036e+00
  -1.7947337e-02  -9.8513542e-01
  -1.2182370e-02  -9.9761217e-01
   1.5844316e-02  -9.8199369e-01
  -1.5939492e-02  -1.0027894e+00
  -1.0026802e-03  -9.8715161e-01
   3.0261566e-02  -9.7880760e-01
  -2.6445301e-02  -9.7183776e-01
   1.5641397e-02  -9.9558718e-01
  -3.7249664e-03  -9.8922258e-01
   1.8954972e-02  -1.0031808e+00
   2.6125160e-02  -1.0106394e+00
  -1.7230706e-02  -9.8967537e-01
  -1.6123327e-02  -1.0117196e+00
   6.3195481e-03  -1.0210837e+00
  -5.2466285e-03  -9.9023690e-01
   1.4157444e-02  -1.0196718e+00
  -1.7126756e-02  -9.8091715e-01
  -4.0475705e-02  -1.0030639e+00
   1.5740247e-02  -9.8942299e-01
  -4.5506581e-02  -1.0037535e+00
   1.5292757e-02  -9.9427572e-01
  -1.3590277e-02  -1.0261337e+00
   2.3005235e-02  -9.9838592e-01
  -1.4017619e-02  -1.0128529e+00
  -1.3741411e-02  -1.0039497e+00
  -2.4519184e-02  -1.0017487e+00
   1.2968164e-02  -9.7943715e-01
   1.8764790e-03  -1.0183631e+00
  -3.0587466e-02  -9.8764514e-01
  -4.6512782e-03  -9.9735193e-01
  -2.2720114e-03  -9.7004388e-01
  -1.6120131e-02  -1.0048804e+00
   3.2050980e-02  -1.0091941e+00
   1.9746417e-02  -1.0216917e+00
   2.5208490e-02  -1.0081908e+00
   4.9660106e-02  -1.0091739e+00
   2.0350724e-02  -1.0089009e+00
   1.0187536e-03  -9.9992340e-01
  -6.2776839e-03  -9.8651643e-01
  -6.6432278e-03  -9.9635705e-01
   3.1019616e-02  -9.8752347e-01
  -1.1847320e-02  -9.7788912e-01
   5.5174123e-03  -1.0004837e+00
  -5.3151007e-03  -1.0227686e+00
  -1.5954586e-02  -1.0240168e+00
   1.3978264e-03  -1.0071189e+00
   1.3340938e-02  -1.0114022e+00
   1.4439832e-03  -9.9009499e-01
  -2.2917339e-02  -1.0121046e+00
   4.9301650e-03  -1.0307554e+00
  -2.0441533e-02  -1.0150705e+00
  -2.2109151e-03  -9.9165442e-01
  -1.7501690e-02  -1.0260891e+00
  -1.1072708e-02  -1.0155055e+00
  -4.2533358e-02  -1.0152774e+00
   2.4647351e-03  -9.9341016e-01
  -2.2925506e-03  -1.0007962e+00
  -1.5090324e-02  -9.8963282e-01
  -4.7249175e-03  -9.7513139e-01
   7.7370950e-03  -9.8435285e-01
   1.5938456e-02  -1.0148387e+00
  -2.1388933e-02  -1.0103470e+00
  -1.0303327e-02  -9.9932320e-01
   3.9471449e-03  -1.0304857e+00
  -8.3831111e-03  -1.0016024e+00
   1.5018753e-02  -1.0209797e+00
   2.6167654e-02  -9.7817661e-01
  -1.6268436e-02  -1.0046990e+00
  -4.4315541e-02  -9.8843463e-01
  -3.4793794e-02  -1.0529205e+00
  -2.5249183e-02  -9.9031152e-01
  -3.5934858e-03  -1.0177194e+00
   2.2918547e-02  -1.0067033e+00
   5.5117009e-03  -9.9046233e-01
   1.2074943e-02  -1.0173479e+00
   1.8783722e-02  -9.9542968e-01
   1.7044032e-02  -9.9865593e-01
   8.5870433e-03  -9.7660164e-01
  -1.9661262e-02  -1.0122597e+00
   3.3503450e-03  -1.0115982e+00
  -1.3594777e-02  -1.0111499e+00
   5.0021779e-03  -9.7566166e-01
  -1.6891380e-02  -9.7742578e-01
  -4.1039024e-03  -1.0044063e+00
  -1.3530102e-02  -9.9717988e-01
   2.5451854e-02  -9.8090507e-01
   1.1989877e-02  -1.0575004e+00
   8.2318456e-03  -1.0198829e+00
  -2.7434331e-02  -9.7658858e-01
   2.2713863e-03  -9.8274730e-01
  -1.6761524e-02  -1.0113441e+00
  -7.8894466e-04  -9.7336903e-01
  -7.8001825e-03  -9.9679023e-01
  -3.7439736e-02  -9.8235455e-01
  -1.0435305e-02  -1.0089846e+00
   7.9023173e-04  -1.0093402e+00
   1.0288686e-02  -1.0030369e+00
  -3.8203806e-02  -9.9603531e-01
   1.8915214e-02  -9.9341041e-01
  -2.0622020e-02  -1.0002388e+00
   3.8437701e-02  -9.8344012e-01
  -1.3475621e-02  -1.0173225e+00
  -5.4133652e-03  -9.9683810e-01
   3.6158389e-03  -9.9099829e-01
   1.5987323e-02  -1.0255708e+00
   4.0235740e-02  -9.8612898e-01
   1.7193199e-02  -1.0175716e+00
  -1.5248780e-02  -9.8597073e-01
   2.4706551e-02  -1.0257692e+00
  -2.5152727e-02  -1.0027411e+00
   7.0649703e-03  -1.0139846e+00
  -3.7552710e-03  -9.9213195e-01
   5.8549633e-03  -9.7121403e-01
   3.7283628e-03  -1.0459751e+00
   5.8819512e-03  -1.0201060e+00
  -3.8306574e-03  -1.0099176e+00
  -1.2541426e-02  -9.9662196e-01
   7.2758813e-03  -1.0055506e+00
  -4.7097275e-03  -9.6086388e-01
   1.5020766e-02  -9.8249838e-01
  -3.3081776e-02  -1.0137380e+00
  -1.4359965e-02  -1.0291424e+00
  -1.1728083e-02  -9.9051630e-01
  -2.4118807e-03  -1.0035515e+00
  -3.4327261e-03  -1.0127500e+00
  -2.7030507e-02  -9.8605058e-01
  -9.7485931e-03  -1.0016262e+00
  -4.7260880e-02  -1.0260374e+00
   1.8396564e-02  -1.0048883e+00
  -8.9049402e-03  -9.8416261e-01
  -1.0439083e-03  -1.0180788e+00
  -1.6192908e-02  -1.0103129e+00
  -2.6446257e-03  -1.0190829e+00
  -6.7726318e-03  -1.0111994e+00
   3.0277702e-03  -9.9347858e-01
  -1.3094837e-03  -9.9256098e-01
   1.3771571e-02  -9.5756760e-01
   1.6902556e-02  -9.9186174e-01
   2.4732299e-03  -1.0001124e+00
   8.7413505e-03  -1.0096027e+00
   1.4081314e-02  -9.9907939e-01
   5.2575718e-02  -1.0153738e+00
  -8.7869105e-03  -9.9470462e-01
  -2.2162085e-02  -1.0182168e+00
   1.2363940e-02  -9.9293024e-01
   1.8500952e-02  -1.0052568e+00
  -1.4316290e-02  -9.9481265e-01
   1.5282557e-02  -9.7664130e-01
   4.7439075e-02  -1.0123360e+00
  -9.4977245e-03  -9.9286863e-01
  -7.3899631e-03  -9.9696070e-01
  -4.0870361e-03  -9.9137345e-01
  -3.4801140e-02  -1.0029073e+00
   1.1967521e-02  -1.0295870e+00
   2.0022302e-02  -9.8551935e-01
  -1.1818485e-02  -9.8002202e-01
   1.4477515e-02  -1.0203962e+00
  -2.7302967e-03  -1.0105378e+00
   3.6683171e-03  -1.0359334e+00
   2.0873087e-02  -1.0114936e+00
  -1.0632954e-03  -1.0149449e+00
   9.2354892e-03  -1.0065368e+00
  -9.9076876e-03  -1.0230857e+00
   6.7603610e-03  -1.0052735e+00
   2.4145640e-03  -9.9326550e-01
   2.8638225e-02  -9.7588770e-01
  -6.2345390e-03  -1.0209462e+00
   9.5301226e-03  -9.8046469e-01
  -2.4951369e-03  -9.6266207e-01
  -2.5548440e-03  -1.0174646e+00
  -1.6248037e-02  -1.0039030e+00
   3.8017895e-03  -1.0291922e+00
  -6.1344942e-03  -1.0088671e+00
   2.7738024e-03  -9.9556455e-01
   1.0068790e-02  -9.8452752e-01
  -4.5022547e-02  -1.0367273e+00
  -1.2635947e-02  -9.9426583e-01
   1.6670868e-02  -1.0128293e+00
  -2.1836049e-02  -9.8055887e-01
   2.1868021e-02  -1.0200271e+00
  -2.3416187e-02  -9.8407042e-01
   2.9861759e-02  -1.0062474e+00
  -9.6509904e-03  -1.0092329e+00
   2.9589675e-02  -1.0235900e+00
   1.8573337e-02  -1.0281371e+00
   1.9603256e-02  -1.0079618e+00
   4.3785801e-02  -1.0299546e+00
  -1.2409953e-02  -1.0136900e+00
  -3.5252531e-02  -1.0159334e+00
   1.3244523e-02  -9.9278546e-01
  -2.0454855e-02  -9.8811325e-01
  -2.1225597e-02  -9.8651443e-01
   2.6343313e-02  -1.0079946e+00
   6.3345749e-03  -1.0300206e+00
   1.2809803e-02  -1.0221471e+00
   1.1881162e-02  -9.8757325e-01
   1.6334598e-02  -1.0166780e+00
  -7.2513275e-04  -1.0082737e+00
   3.9750558e-03  -9.7087496e-01
   3.6969241e-03  -9.9759104e-01
  -1.7958301e-02  -1.0281609e+00
  -1.9539017e-02  -9.9916699e-01
  -1.0478298e-02  -1.0242067e+00
   5.0266621e-03  -9.8714356e-01
  -6.8314436e-03  -1.0178162e+00
   2.4959480e-03  -9.9430036e-01
  -3.0410981e-02  -9.8057793e-01
   2.9712101e-02  -9.9076919e-01
   1.2101062e-02  -1.0197863e+00
   6.9909234e-03  -1.0159155e+00
  -6.0066151e-03  -9.7921400e-01
  -1.6485074e-02  -1.0209185e+00
  -2.4005651e-02  -9.7322607e-01
   3.6456612e-02  -1.0052754e+00
   2.8951257e-02  -1.0273595e+00
   4.1687963e-03  -1.0063971e+00
  -7.0584544e-03  -9.9025242e-01
   4.3129285e-02  -9.6994183e-01
   3.9298398e-02  -9.8238222e-01
  -1.8449623e-02  -9.8965671e-01
   4.5584535e-03  -9.7629179e-01
   1.6241852e-03  -9.9391006e-01
   2.5699943e-02  -1.0072926e+00
  -2.9750836e-03  -1.0380061e+00
   7.8293331e-03  -1.0007606e+00
   8.1885601e-03  -1.0161809e+00
  -2.9705102e-03  -9.6410271e-01
  -2.1461760e-02  -9.9853792e-01
   6.0044563e-03  -1.0263615e+00
   1.3672698e-02  -1.0295861e+00
   1.3100033e-02  -1.0006456e+00
   3.2156518e-03  -1.0170567e+00
   2.5231083e-02  -1.0057560e+00
   1.5969883e-02  -9.9735544e-01
  -1.2130968e-02  -1.0019544e+00
  -8.9674467e-03  -1.0291324e+00
  -1.8188014e-02  -1.0045237e+00
  -5.1864764e-04  -1.0081715e+00
  -1.4249369e-02  -1.0182460e+00
   1.1905432e-02  -9.9962181e-01
  -1.1662073e-02  -1.0154961e+00
   1.6255129e-02  -9.7456923e-01
   2.3751935e-03  -1.0037973e+00
  -1.5926003e-03  -9.7094738e-01
  -2.7227251e-04  -1.0046467e+00
   4.9686795e-04  -9.7109882e-01
   2.2098408e-02  -1.0198359e+00
  -1.9890612e-02  -9.9146893e-01
   2.8418227e-02  -9.9584140e-01
  -6.8341764e-03  -9.9577153e-01
  -4.2163005e-03  -1.0288959e+00
   5.0193284e-04  -9.8341262e-01
   1.0385888e-02  -9.8708772e-01
  -4.1132561e-03  -9.5806919e-01
   1.2284083e-02  -1.0202565e+00
  -1.3478808e-02  -1.0021030e+00
   3.5226604e-02  -1.0116089e+00
   1.2959018e-02  -1.0241300e+00
  -9.8431823e-03  -1.0203898e+00
  -1.0811030e-02  -9.9337638e-01
  -1.7246837e-02  -9.8554346e-01
   6.9678471e-03  -9.8977429e-01
   1.0522065e-02  -1.0000340e+00
  -9.7668466e-03  -1.0111187e+00
  -2.3691214e-02  -1.0198028e+00
  -2.0962713e-02  -9.9449435e-01
  -1.6407516e-02  -9.9615545e-01
  -6.8161728e-03  -1.0022776e+00
  -2.8285398e-02  -9.9375738e-01
   6.2682382e-03  -1.0064179e+00
  -1.4961081e-02  -9.9508637e-01
   3.1952079e-02  -1.0087987e+00
  -4.6016596e-03  -9.7500653e-01
   1.2357550e-02  -1.0085617e+00
   1.1308541e-04  -1.0015769e+00
  -1.8358540e-02  -9.7306652e-01
  -4.8203934e-03  -9.8569648e-01
   2.6313118e-02  -9.8726447e-01
   9.2604490e-03  -1.0123235e+00
   1.1662645e-02  -1.0141929e+00
   2.7737828e-04  -9.9059193e-01
  -2.2391721e-02  -1.0186657e+00
   8.5976202e-03  -1.0032524e+00
   1.0258850e-02  -1.0178157e+00
  -1.1334079e-02  -9.9671650e-01
   1.8668831e-02  -1.0133799e+00
   1.4041442e-03  -9.8637217e-01
   8.5749837e-03  -1.0140299e+00
   4.5637703e-03  -1.0051282e+00
   1.3810250e-02  -1.0033398e+00
   1.8264173e-02  -1.0377545e+00
  -7.1301046e-04  -9.8727693e-01
   1.8064802e-02  -9.9218768e-01
  -1.9893488e-02  -9.9123048e-01
  -7.9881489e-03  -1.0257418e+00
  -2.4940349e-02  -1.0159331e+00
   1.1538290e-02  -1.0040272e+00
  -2.6440700e-02  -1.0088766e+00
  -7.8210351e-03  -9.6955828e-01
  -3.2711727e-02  -1.0146341e+00
   2.3122423e-02  -1.0068952e+00
   2.6753836e-02  -9.8290861e-01
  -2.8553351e-04  -9.7838209e-01
  -2.0284910e-02  -9.9537592e-01
   3.2592973e-03  -1.0142056e+00
  -2.5526137e-02  -9.8729459e-01
   1.9745295e-02  -1.0261854e+00
  -1.3639026e-02  -9.8875714e-01
  -3.3215296e-02  -1.0050711e+00
  -2.5552733e-02  -1.0093788e+00
  -8.6369215e-03  -9.8332330e-01
   2.4834906e-02  -1.0060764e+00
   2.6815730e-02  -1.0217738e+00
   1.7377317e-02  -1.0146855e+00
  -3.3833230e-03  -1.0003082e+00
  -1.9527112e-02  -1.0088292e+00
  -2.1849279e-02  -9.9608698e-01
   2.8931362e-03  -9.8475514e-01
   2.6180031e-03  -9.7778588e-01
  -1.2498088e-02  -9.9037513e-01
   3.0990935e-04  -9.8567225e-01
  -1.2343421e-02  -9.7899926e-01
  -6.1128744e-03  -1.0214998e+00
  -1.8699741e-02  -9.8259307e-01
  -6.7818589e-03  -1.0099283e+00
  -2.3475857e-02  -1.0066731e+00
   1.2097869e-03  -1.0030838e+00
  -1.2105752e-02  -9.9424735e-01
  -3.7043168e-02  -9.8719983e-01
  -3.7388262e-02  -9.9853474e-01
   1.1356392e-02  -1.0277017e+00
   7.2389672e-03  -9.9174305e-01
   2.5848556e-03  -1.0176610e+00
  -1.6458983e-02  -9.8000878e-01
   2.0669515e-02  -9.7273806e-01
   4.7100520e-03  -1.0011674e+00
  -2.2563891e-02  -9.8868553e-01
  -1.1318011e-02  -9.9891603e-01
  -6.9054894e-03  -1.0044613e+00
   3.6078371e-02  -1.0327308e+00
   1.7703801e-02  -1.0322488e+00
  -5.8731485e-03  -9.6215147e-01
  -2.0806771e-02  -1.0060098e+00
   1.3104112e-02  -1.0027722e+00
   1.4833234e-02  -1.0276217e+00
   1.0090888e-02  -9.9197399e-01
  -7.1901697e-03  -9.9844736e-01
  -4.9127228e-03  -9.9893393e-01
  -1.4540294e-02  -1.0044776e+00
   7.0783968e-03  -1.0100099e+00
  -2.2406080e-02  -9.9295804e-01
  -2.2259076e-02  -1.0096814e+00
  -6.5642024e-03  -9.9207372e-01
   1.9810775e-02  -9.7037161e-01
   9.5373595e-03  -1.0127703e+00
  -2.4195929e-02  -1.0222786e+00
  -1.4378724e-02  -1.0090921e+00
  -3.9427850e-03  -1.0052605e+00
  -2.0796207e-02  -9.7738484e-01
   8.3865999e-03  -1.0175088e+00
   2.0932917e-03  -9.7232593e-01
  -7.9866724e-04  -1.0090534e+00
  -6.4175444e-03  -9.9666487e-01
  -1.6203311e-02  -1.0072647e+00
   1.7752275e-02  -1.0301304e+00
  -3.3009123e-02  -9.9875385e-01
   4.1911325e-03  -1.0129914e+00
   7.1137024e-03  -9.7813390e-01
   3.3006261e-02  -1.0178472e+00
  -5.4918788e-03  -9.9472421e-01
   1.9017867e-02  -9.9389377e-01
  -1.3002901e-02  -1.0094358e+00
   6.2315669e-03  -1.0215481e+00
  -8.2661750e-03  -9.8297062e-01
   1.2584755e-04  -9.8677965e-01
   8.0776449e-03  -1.0080741e+00
  -7.7722294e-03  -9.8406810e-01
   9.2858583e-03  -9.7891646e-01
   6.5113948e-03  -9.9887270e-01
  -1.6813197e-02  -9.7239642e-01
   5.6156935e-03  -9.9119330e-01
   9.4521921e-03  -9.9563510e-01
   4.5568469e-02  -9.7534029e-01
  -1.8974011e-02  -1.0043495e+00
   6.3866376e-03  -1.0156663e+00
  -3.2156392e-02  -1.0067527e+00
  -3.0979833e-02  -1.0137971e+00
   1.6404272e-02  -9.8120770e-01
   9.8420898e-03  -9.9364495e-01
  -8.3119225e-03  -1.0089836e+00
  -6.0743367e-03  -9.8555245e-01
  -3.7517653e-03  -9.8762151e-01
  -2.3530187e-03  -9.8886473e-01
  -6.7899976e-03  -9.9389710e-01
  -1.1934904e-03  -1.0097320e+00
  -3.5941043e-03  -9.8638047e-01
  -1.1297045e-03  -1.0104010e+00
   8.5934745e-03  -9.9788150e-01
  -1.1974805e-02  -1.0107930e+00
   1.0189456e-04  -1.0041723e+00
  -1.6743178e-02  -9.9897458e-01
   3.2725526e-02  -9.9077838e-01
  -1.2455598e-02  -9.9671142e-01
  -1.5980831e-02  -9.9870950e-01
   2.3226382e-02  -9.9942846e-01
   1.1857713e-03  -9.8454241e-01
   5.3894380e-03  -1.0229754e+00
   2.8828841e-02  -1.0286217e+00
   2.0170699e-02  -1.0285914e+00
   1.2206869e-02  -9.9922953e-01
   8.1871462e-03  -1.0145567e+00
  -1.4661360e-02  -9.9997587e-01
  -1.7142991e-02  -9.6943508e-01
   3.1619898e-02  -1.0269124e+00
   4.8558583e-03  -1.0152033e+00
   2.3331047e-02  -9.6623425e-01
  -3.9646040e-02  -1.0086455e+00
  -7.5229403e-04  -9.8013860e-01
   3.1741961e-03  -9.8550945e-01
   3.6144137e-03  -9.8321304e-01
   2.2503894e-02  -9.6932830e-01
  -3.9836371e-02  -9.9998572e-01
  -7.2209722e-03  -1.0019869e+00
  -7.4742414e-04  -9.8708515e-01
  -4.0438958e-03  -1.0010741e+00
  -1.1389055e-03  -9.8253941e-01
  -5.5225982e-03  -9.8724571e-01
   4.0323915e-03  -1.0178885e+00
  -2.0877339e-02  -1.0095004e+00
  -1.7275497e-02  -9.9463164e-01
   2.0238969e-02  -9.9533696e-01
  -1.5220103e-02  -9.8175807e-01
  -2.6566135e-02  -9.7579813e-01
   2.2599385e-02  -1.0319214e+00
  -9.9416682e-03  -9.9770149e-01
  -4.6820578e-02  -9.9458656e-01
   5.1357182e-03  -9.9932337e-01
   1.4111068e-02  -9.8649569e-01
   1.8051057e-02  -1.0082371e+00
   1.5077883e-02  -9.9387242e-01
  -2.8264093e-02  -1.0010033e+00
  -1.2796964e-02  -9.9570758e-01
  -7.9549726e-03  -9.6137088e-01
  -5.9040746e-03  -9.6347471e-01
   1.1622132e-02  -1.0120319e+00
  -1.3117468e-02  -1.0047923e+00
  -5.8850689e-03  -1.0123068e+00
   1.2383475e-02  -1.0051271e+00
   3.9943018e-03  -9.8254163e-01
   1.8526969e-02  -1.0065735e+00
   9.6026524e-03  -9.9757556e-01
  -5.2323255e-03  -1.0152232e+00
   9.9986816e-03  -1.0043130e+00
  -9.3070675e-03  -9.8479763e-01
  -1.7473972e-03  -9.8840557e-01
   1.1557145e-02  -1.0022717e+00
   2.3289288e-02  -9.7568969e-01
  -3.1978438e-02  -1.0034399e+00
  -3.0075105e-02  -1.0181544e+00
   1.2018027e-02  -1.0171871e+00
   6.5882467e-03  -1.0106577e+00
   1.4427115e-03  -1.0025277e+00
   8.5222597e-03  -1.0373338e+00
   7.4022388e-03  -9.9661390e-01
  -6.7733632e-03  -9.7959706e-01
   4.9228605e-03  -9.6921108e-01
   1.6949851e-05  -9.7002706e-01
  -1.9188113e-03  -9.6897838e-01
   1.7570314e-02  -1.0154003e+00
   5.9795610e-03  -9.8647220e-01
   1.7048192e-02  -9.9203246e-01
  -1.5138296e-02  -9.8045380e-01
   9.5345651e-03  -1.0157671e+00
  -2.9340490e-03  -1.0038318e+00
   3.8266560e-02  -1.0287839e+00
  -5.8571812e-03  -9.9585735e-01
   1.7682366e-02  -1.0321347e+00
   1.5285288e-02  -9.9279531e-01
  -9.1703229e-03  -9.9208329e-01
  -9.4383104e-03  -9.8793222e-01
   1.9642440e-02  -1.0460638e+00
   1.4467092e-02  -9.9873082e-01
  -1.1502937e-02  -9.8751268e-01
  -1.3668335e-02  -1.0135982e+00
   1.3014358e-03  -1.0165827e+00
   1.1532787e-02  -9.7564631e-01
  -4.1123803e-04  -1.0050497e+00
  -1.3981482e-02  -9.9664530e-01
  -1.4444657e-02  -9.9911968e-01
  -6.6487158e-03  -1.0127677e+00
   6.5527371e-03  -9.7572984e-01
   2.0442277e-02  -9.9772724e-01
  -1.9668221e-03  -1.0429265e+00
  -2.7212994e-02  -9.8159066e-01
  -1.4207069e-02  -9.9437592e-01
   1.4452783e-02  -9.7580922e-01
  -2.2871321e-02  -9.6555087e-01
   6.6589141e-03  -9.9607553e-01
  -1.4655859e-02  -9.6594743e-01
  -5.3708496e-03  -9.9946340e-01
  -2.7643892e-02  -1.0151979e+00
  -1.9391881e-03  -1.0097669e+00
  -2.1483520e-02  -1.0216873e+00
  -1.0397034e-02  -9.8541168e-01
  -1.8161223e-02  -1.0105369e+00
   1.6271615e-02  -9.9860932e-01
   8.2750891e-03  -9.8724705e-01
   2.4987087e-03  -1.0061793e+00
  -9.7046094e-04  -1.0226425e+00
  -9.6361746e-03  -9.5942169e-01
   1.5392097e-04  -1.0136513e+00
  -2.9757875e-03  -1.0109873e+00
   9.8060575e-03  -1.0018879e+00
  -2.3565767e-02  -1.0009532e+00
   2.8174220e-03  -1.0196944e+00
  -2.0363467e-02  -9.8695497e-01
  -2.4657948e-02  -9.7526913e-01
   1.7545893e-02  -9.6568090e-01
  -5.3242277e-04  -1.0038997e+00
   2.1499154e-02  -9.7502111e-01
  -2.6622612e-02  -9.6115483e-01
  -2.5551755e-02  -1.0004459e+00
  -2.3285715e-03  -9.9760948e-01
   1.2147016e-02  -1.0094678e+00
   3.0128124e-02  -1.0046460e+00
   5.1090302e-03  -1.0007656e+00
  -1.0173113e-02  -9.9590808e-01
   1.1930897e-02  -1.0104633e+00
   6.3046715e-03  -9.9492845e-01
   8.5101268e-03  -1.0028776e+00
  -8.1371411e-03  -1.0025983e+00
  -2.3902003e-03  -1.0254251e+00
  -6.6687077e-04  -1.0278027e+00
   2.6744501e-03  -9.8689091e-01
   5.2958074e-02  -1.0054624e+00
   3.2753874e-02  -1.0533617e+00
   3.7077656e-03  -9.7810555e-01
  -1.1417872e-02  -9.7334285e-01
  -4.2165260e-03  -9.9940955e-01
   7.4952888e-03  -9.7843451e-01
   5.8811030e-03  -1.0007903e+00
   3.4571935e-03  -1.0087486e+00
  -3.5084610e-02  -9.9702432e-01
  -2.8936247e-02  -9.7938920e-01
  -3.1874739e-03  -9.9311929e-01
   4.8687776e-03  -1.0114272e+00
   1.7410093e-02  -9.9031446e-01
   2.7446011e-02  -9.7609568e-01
   2.0566953e-03  -1.0009414e+00
  -2.3918352e-03  -1.0166678e+00
   1.3307228e-02  -9.9944637e-01
  -3.5645851e-03  -1.0142830e+00
  -1.0733401e-02  -1.0006019e+00
  -5.1786504e-02  -9.7278076e-01
  -6.1532264e-03  -9.7302570e-01
   7.3844027e-03  -9.9573552e-01
   2.1706736e-02  -1.0232327e+00
   1.1366047e-02  -1.0128655e+00
  -1.0920598e-03  -9.7330194e-01
  -6.4113911e-03  -1.0148815e+00
   1.0168375e-02  -1.0159078e+00
   1.7107326e-03  -1.0310503e+00
   1.0376219e-02  -1.0097110e+00
  -1.0402797e-02  -9.8138434e-01
  -1.3195174e-02  -1.0029753e+00
  -2.5887809e-02  -1.0026068e+00
   6.2815073e-04  -1.0058873e+00
  -2.2292020e-03  -1.0019674e+00
  -7.9538210e-03  -1.0028047e+00
  -2.5695808e-02  -9.9835883e-01
   7.6054926e-03  -9.8708733e-01
   7.7030569e-03  -1.0030002e+00
  -2.1300835e-02  -9.7932380e-01
  -2.7815095e-02  -1.0439479e+00
   2.5311331e-03  -1.0181078e+00
   6.0233236e-03  -1.0117532e+00
   1.1733370e-02  -1.0069008e+00
  -2.1385014e-02  -9.9718515e-01
   1.3375844e-02  -1.0091388e+00
   8.5670041e-03  -1.0081926e+00
   5.1350930e-02  -9.7885338e-01
   5.6856658e-03  -9.7012691e-01
   2.3011301e-02  -1.0200708e+00
   2.8869598e-02  -9.5640505e-01
   4.6874898e-02  -1.0282012e+00
  -1.4815192e-02  -9.8844519e-01
  -1.5892167e-02  -9.7904351e-01
  -2.1556236e-02  -9.7164634e-01
   1.0015449e-02  -9.7829049e-01
  -2.3367651e-02  -9.9917571e-01
   2.0656459e-03  -9.9830885e-01
   5.9427198e-03  -1.0008800e+00
   2.0441162e-02  -9.6304649e-01
  -3.3826291e-02  -9.8120669e-01
   2.0300100e-02  -9.9692866e-01
  -5.1667706e-02  -1.0088613e+00
  -2.3182162e-02  -1.0117398e+00
  -4.0844430e-03  -1.0081617e+00
   1.1731084e-02  -1.0035309e+00
  -2.0948437e-02  -1.0018835e+00
  -2.0028957e-03  -9.8829625e-01
  -5.0964385e-03  -9.7513546e-01


==> b_scatter_ldv2-10.dat <==
   9.7040519e-01   4.2937311e-03
   1.0232716e+00  -4.6070106e-03
   1.0503163e+00   1.6126063e-02
   1.0177227e+00  -7.2352620e-03
   1.0224818e+00   8.3072592e-03
   9.9665011e-01  -2.9566576e-02
   9.9895339e-01  -3.7975362e-03
   9.8437211e-01   9.2933654e-03
   1.0040526e+00   6.5404742e-03
   1.0243971e+00  -4.1845893e-03
   1.0347280e+00  -2.0409820e-02
   1.0055385e+00  -3.0034664e-02
   9.9728599e-01   2.4124799e-02
   1.0006777e+00  -9.3966515e-04
   9.8690415e-01   7.4127023e-03
   9.8948595e-01  -1.7333935e-02
   9.9292526e-01   1.3937425e-02
   1.0088595e+00   2.0226982e-03
   9.9538197e-01  -1.2113591e-02
   9.9848721e-01  -5.8104576e-02
   9.7958281e-01   3.2054547e-04
   1.0462232e+00   1.1885033e-02
   9.9213360e-01  -2.3183605e-02
   9.9787881e-01  -8.2115589e-03
   9.9587664e-01  -9.0431920e-03
   9.8851542e-01   2.0068989e-02
   1.0137859e+00  -1.2254787e-03
   9.9202530e-01  -9.8078662e-03
   1.0093921e+00  -6.5146983e-03
   9.8794256e-01   2.7639583e-02
   1.0211429e+00  -2.0794771e-02
   1.0001713e+00   5.7565334e-03
   9.6954680e-01  -2.3857686e-02
   9.9182694e-01  -1.5161247e-02
   1.0012590e+00   6.5068987e-03
   9.9858203e-01   4.6935963e-03
   1.0012033e+00   7.9570875e-03
   1.0153106e+00   2.2538758e-02
   1.0054450e+00  -5.5714383e-03
   9.8388508e-01   5.0549072e-02
   1.0381360e+00   8.7130053e-03
   1.0046840e+00   9.6554891e-03
   1.0120710e+00   2.2860961e-02
   1.0025743e+00   3.0715219e-02
   9.9302363e-01  -6.2627032e-03
   1.0101944e+00   3.2877322e-04
   1.0287117e+00   9.7804669e-03
   9.8995081e-01   4.4873233e-03
   1.0019962e+00   3.3668008e-03
   9.9431209e-01  -1.8099830e-02
   9.9531613e-01   2.9512777e-02
   9.7368399e-01  -1.5280262e-02
   1.0058256e+00  -4.5376346e-03
   9.9799745e-01  -3.4913338e-02
   9.9679253e-01  -1.9452940e-02
   9.9597595e-01  -2.2822246e-02
   9.7723249e-01   4.4772187e-03
   1.0056130e+00   1.0701872e-02
   9.8411598e-01  -1.2929667e-02
   9.9053055e-01  -3.7321073e-03
   1.0195981e+00   1.2542838e-02
   9.8263506e-01   4.7414230e-03
   9.8464922e-01   1.7061672e-02
   1.0071051e+00   1.1535035e-02
   1.0187510e+00   1.1107539e-02
   1.0057626e+00   2.1692890e-02
   9.9161753e-01  -9.4201072e-03
   9.9586939e-01  -1.7188460e-02
   9.7429295e-01   2.7873803e-02
   9.7331566e-01  -7.4492632e-03
   9.8943376e-01   2.5482296e-04
   1.0094179e+00   2.1449049e-02
   9.8247037e-01   1.1089196e-02
   9.9531949e-01   3.4075397e-02
   9.7803247e-01  -3.7099058e-02
   9.9884205e-01   1.4700063e-02
   9.7868423e-01  -1.3669986e-02
   1.0004355e+00   1.5615847e-02
   1.0155887e+00  -9.3723450e-03
   1.0058409e+00   6.1954314e-02
   9.7090252e-01  -4.4660553e-02
   1.0088021e+00  -8.6604850e-03
   9.9527367e-01   1.0012371e-02
   9.7735466e-01  -9.6941675e-03
   1.0264699e+00  -6.7365964e-04
   1.0186710e+00  -4.8421735e-04
   9.9343292e-01   1.4298623e-02
   1.0337643e+00   1.8372605e-02
   1.0062109e+00  -1.3076630e-03
   9.9372462e-01  -1.2679466e-02
   9.9524692e-01  -1.3777731e-02
   9.9622119e-01   1.8305353e-02
   9.8267998e-01   8.7621405e-04
   9.8515627e-01   1.2849408e-02
   1.0252472e+00  -1.4110075e-02
   9.9186539e-01  -1.5332439e-02
   9.9715273e-01   1.6563033e-02
   1.0034808e+00  -3.5997156e-03
   1.0258565e+00  -1.8363950e-02
   9.7418087e-01  -3.2677932e-02
   1.0033883e+00   6.4335074e-03
   9.8285993e-01   8.2830947e-03
   9.8166317e-01   1.2795075e-02
   9.9271351e-01   9.1615328e-04
   1.0030942e+00  -1.7358707e-02
   9.9274594e-01   1.5249862e-02
   1.0186120e+00  -1.7809628e-02
   1.0117696e+00   1.1505068e-02
   9.8880081e-01   4.5340199e-03
   1.0080067e+00  -3.3163998e-02
   1.0008222e+00   2.9300448e-02
   1.0095636e+00  -3.5946873e-03
   1.0017540e+00   2.6448961e-02
   9.8831150e-01   2.5437758e-02
   1.0321573e+00   6.8835399e-03
   1.0216782e+00   2.4525027e-02
   1.0017694e+00  -1.7323511e-02
   1.0260665e+00  -2.2881715e-02
   9.8311523e-01  -1.2228702e-02
   1.0115238e+00   3.5510133e-03
   1.0366045e+00  -2.3414045e-02
   1.0004088e+00   6.0993788e-03
   1.0020552e+00   2.1821442e-02
   9.9154026e-01   1.6624082e-03
   1.0041017e+00   7.5458352e-03
   9.8432812e-01  -2.3629104e-02
   9.9112912e-01  -2.4753565e-02
   1.0195616e+00   1.6395730e-02
   9.8847666e-01  -5.8459681e-03
   1.0027960e+00  -3.2614404e-02
   1.0153146e+00  -1.2545197e-02
   9.8283798e-01  -7.0103316e-03
   9.9596722e-01  -7.1363773e-03
   9.6375680e-01   1.1265896e-02
   1.0016495e+00  -5.7894784e-03
   1.0048316e+00  -5.1958786e-03
   9.9217052e-01   9.8626664e-03
   9.9070746e-01  -6.7925220e-03
   1.0230510e+00  -3.9805888e-03
   1.0066961e+00   7.4977461e-03
   9.9578148e-01  -4.1268672e-03
   9.7857933e-01   2.3694465e-02
   9.9357369e-01   6.6988767e-03
   1.0263141e+00  -3.3560590e-02
   9.9697544e-01   6.1704573e-03
   9.9711464e-01   9.3213214e-03
   9.9871245e-01   2.3201082e-02
   9.7894690e-01  -8.5118200e-03
   9.8898517e-01  -1.1363749e-02
   9.7334916e-01  -2.1618917e-02
   9.4038249e-01   9.9557725e-03
   1.0218468e+00  -5.4698002e-03
   9.8955350e-01  -1.4739211e-02
   9.5088761e-01  -1.7392045e-02
   9.9180985e-01  -3.9776159e-02
   1.0037489e+00  -8.1066568e-03
   1.0123640e+00   6.4270509e-03
   1.0113057e+00  -1.2466121e-02
   1.0100762e+00   1.5302252e-02
   1.0000029e+00   4.0449417e-03
   1.0049838e+00  -4.2937984e-03
   1.0143621e+00  -1.6622377e-02
   9.9766175e-01   1.5629941e-02
   1.0016924e+00   1.5338292e-02
   9.9812734e-01  -2.9414515e-03
   1.0186860e+00   1.3895496e-02
   1.0307337e+00  -8.5593220e-03
   9.7622550e-01   8.7865700e-04
   1.0308468e+00  -2.6422707e-02
   1.0127529e+00   1.2606240e-02
   1.0110885e+00  -7.3210318e-03
   1.0045053e+00   3.1867135e-03
   1.0059179e+00   5.2371695e-03
   1.0033031e+00  -5.8062624e-03
   9.9473937e-01  -6.6952763e-04
   1.0103332e+00  -1.0646458e-02
   1.0048031e+00   4.2060021e-03
   1.0318675e+00  -2.3643683e-02
   9.6319134e-01   1.6644106e-02
   1.0116124e+00  -2.6631106e-02
   9.9980402e-01   2.5232324e-02
   9.7706898e-01   2.6912025e-02
   1.0056620e+00  -3.0539663e-03
   1.0037682e+00   1.2028320e-02
   1.0215466e+00   1.6344804e-02
   9.9677603e-01  -9.1871285e-03
   1.0035948e+00  -2.2652280e-02
   1.0141176e+00   3.7950754e-03
   9.7490060e-01   5.4899863e-03
   1.0239829e+00  -1.7862996e-02
   9.8816863e-01  -3.4994945e-02
   1.0016726e+00  -1.3210831e-02
   1.0093238e+00  -3.0064495e-02
   1.0026779e+00   1.0742001e-02
   9.8791042e-01   1.4551979e-02
   9.7649670e-01   1.9866708e-02
   1.0202083e+00  -1.7425127e-02
   1.0134263e+00   3.2674971e-02
   9.9181697e-01   1.5191520e-02
   9.7101080e-01   9.7652093e-03
   1.0470249e+00   1.6170787e-02
   1.0072353e+00   1.4220460e-02
   1.0047184e+00   1.5227282e-03
   1.0073061e+00  -4.3800479e-04
   9.9576475e-01  -3.6611800e-02
   1.0053614e+00   9.9942395e-04
   1.0099104e+00  -1.5382731e-02
   1.0013520e+00   2.0791340e-03
   9.9906886e-01  -1.9474481e-02
   9.9022380e-01   3.0186540e-02
   9.9602736e-01  -4.1758469e-03
   9.9904503e-01   2.3616550e-03
   1.0298903e+00   2.3619446e-03
   9.9552738e-01   4.0857263e-03
   9.8245068e-01   1.0334056e-02
   1.0127497e+00  -1.6569785e-03
   9.9243633e-01  -2.1270135e-02
   1.0084805e+00   6.1833011e-03
   1.0192659e+00  -9.0085859e-03
   9.7821361e-01   8.3405741e-03
   9.9604152e-01  -1.0262027e-02
   1.0098323e+00   1.8913500e-02
   9.8038180e-01  -1.5053911e-02
   9.8148331e-01  -2.6658740e-04
   9.7303230e-01  -1.5375122e-02
   9.8058464e-01   1.6588565e-02
   9.6530198e-01   2.7838569e-02
   1.0211448e+00   3.1894998e-03
   9.8969476e-01  -2.5900036e-02
   9.6979030e-01   2.5955142e-02
   9.7540720e-01   1.1573960e-03
   9.9262675e-01   7.9162204e-03
   1.0255122e+00   2.8818280e-02
   9.9868412e-01   1.6784459e-02
   9.8830838e-01  -5.4852142e-03
   9.9206694e-01   1.6436350e-03
   1.0109993e+00   1.7991906e-02
   9.9201401e-01  -1.4254030e-02
   9.8189798e-01   5.0501686e-03
   1.0038634e+00  -1.6656107e-02
   9.7301571e-01  -2.3200021e-02
   1.0325490e+00  -9.5812174e-03
   9.9070814e-01   1.4079936e-02
   1.0213786e+00   8.2922680e-03
   9.5450575e-01   2.4180183e-02
   1.0088089e+00   1.5172241e-02
   1.0225729e+00   2.3895697e-02
   1.0077383e+00  -1.4448938e-02
   9.8664046e-01   1.9638392e-02
   9.9451248e-01  -2.6671188e-04
   1.0231690e+00  -2.6421786e-02
   1.0363794e+00  -2.8483836e-02
   1.0210966e+00  -5.5384863e-03
   1.0003079e+00  -3.3761781e-02
   9.6100968e-01  -2.6594502e-02
   9.8741186e-01  -1.3052696e-02
   1.0154618e+00   1.2044143e-03
   1.0033661e+00   2.8750832e-02
   9.8722840e-01  -1.4333170e-02
   1.0193220e+00  -5.1946750e-03
   9.8762677e-01  -1.9255757e-02
   9.8814333e-01   6.3120963e-04
   9.8275177e-01  -2.1011421e-02
   9.7208914e-01   9.5382127e-03
   1.0074205e+00  -1.3092013e-02
   1.0136441e+00  -8.5929644e-03
   9.6966247e-01   6.4146248e-03
   9.8520901e-01  -1.8007198e-02
   1.0005156e+00   3.4837678e-03
   1.0074442e+00   4.4693720e-03
   1.0286491e+00  -3.0493641e-02
   9.6659243e-01  -1.2709418e-02
   9.9624865e-01   8.5923592e-03
   9.9809423e-01   2.8994481e-03
   9.7408951e-01  -2.2324042e-03
   9.9067712e-01  -8.2223110e-03
   9.9539905e-01  -2.2834444e-02
   9.9776993e-01  -8.5430536e-03
   1.0008740e+00  -1.7925078e-02
   1.0078551e+00   6.6114912e-04
   1.0139553e+00  -3.3474428e-02
   1.0175033e+00  -3.0346728e-02
   1.0271503e+00  -5.1040501e-03
   9.6483620e-01   2.0702275e-02
   9.9616923e-01  -1.9019101e-02
   1.0012194e+00   2.0088580e-03
   1.0132646e+00   7.3832152e-03
   9.7706262e-01   7.6857173e-03
   1.0018463e+00  -5.3148873e-03
   9.4921177e-01   2.2098156e-02
   9.7415237e-01   2.6337586e-02
   1.0068127e+00   3.1270503e-02
   1.0055792e+00  -5.9811682e-03
   1.0078411e+00  -7.9739189e-03
   1.0187046e+00  -8.1681908e-03
   9.8318179e-01   3.1683882e-02
   9.6581920e-01   3.1811242e-03
   1.0005996e+00   7.7885716e-03
   9.9659647e-01  -1.9452033e-02
   1.0094200e+00   1.1412465e-02
   9.9997955e-01   8.5553968e-03
   1.0092562e+00  -2.0557756e-02
   9.8574333e-01  -9.6688999e-03
   1.0057103e+00   1.6358008e-02
   1.0283072e+00   2.5425296e-02
   1.0109060e+00   2.0893285e-02
   9.9692255e-01  -8.0697233e-03
   1.0320696e+00  -5.5393735e-03
   1.0032534e+00   1.0729508e-02
   1.0060587e+00  -2.6685420e-03
   9.7944911e-01  -3.4680260e-03
   9.9758589e-01  -4.9378489e-03
   1.0175313e+00  -3.4767066e-02
   9.9328869e-01  -1.8368632e-02
   9.7474673e-01  -6.8227887e-03
   9.9915799e-01  -7.7109829e-03
   9.9745022e-01   5.8897229e-03
   9.8055489e-01  -7.6127407e-03
   9.9896369e-01  -2.1346510e-02
   1.0096413e+00   1.6556874e-02
   1.0002811e+00  -3.1548758e-02
   1.0151950e+00   1.3624986e-02
   9.9282301e-01  -7.5580977e-03
   1.0097681e+00  -1.4135281e-02
   9.7273033e-01  -1.5341990e-03
   9.9417741e-01  -2.7069806e-03
   9.7325717e-01  -6.5214290e-03
   9.6539452e-01  -3.7014781e-02
   1.0027065e+00  -1.4108701e-02
   1.0021564e+00  -4.3402668e-02
   1.0208335e+00   1.8743231e-02
   9.6880530e-01  -4.2692367e-05
   9.8866786e-01   2.6742655e-02
   1.0237572e+00   3.4748455e-02
   9.8761180e-01   3.6897002e-02
   1.0127602e+00   1.9137770e-02
   1.0112012e+00   2.5200472e-02
   9.7917073e-01   3.0804706e-02
   9.7335330e-01  -1.4591666e-03
   1.0031876e+00  -7.9737218e-03
   1.0156511e+00   2.0478337e-02
   9.9111402e-01   2.2281375e-02
   1.0085498e+00   3.7697466e-02
   9.6437652e-01   9.8739131e-03
   9.6536498e-01   1.1240147e-02
   9.9982622e-01  -1.2989147e-02
   1.0230234e+00  -1.1475784e-02
   1.0307296e+00  -4.1528477e-03
   1.0401297e+00   1.9550100e-03
   9.9192165e-01   1.5066990e-02
   1.0215356e+00  -5.7852672e-03
   1.0015768e+00  -1.7780109e-03
   1.0198687e+00   1.0966562e-03
   9.7673864e-01   4.8993779e-03
   9.8773697e-01   1.2285071e-02
   9.9032505e-01   3.3476019e-02
   1.0370749e+00  -8.2839550e-05
   9.7005422e-01   7.1797854e-04
   9.8831370e-01  -2.3625640e-02
   1.0005621e+00   3.6259423e-02
   9.9594452e-01  -1.3440125e-02
   9.9763705e-01   1.5675371e-03
   9.8366050e-01   9.2963029e-03
   9.8057811e-01  -2.1032027e-02
   1.0033690e+00   2.1297708e-02
   9.9033107e-01   1.6749973e-03
   9.7760883e-01   2.0748411e-03
   9.7900817e-01   1.0020221e-02
   9.6754981e-01  -1.5148904e-02
   1.0288865e+00   1.1860977e-02
   9.8092516e-01  -1.2846940e-02
   1.0147373e+00   2.5007591e-02
   9.9874558e-01  -1.0302727e-02
   9.8422042e-01  -2.6792889e-02
   1.0199723e+00   1.1417663e-02
   9.8668929e-01   1.6415008e-02
   1.0029818e+00   1.3898353e-02
   1.0247470e+00   1.6753088e-02
   1.0210577e+00   5.3522118e-02
   9.9363396e-01   3.6732640e-02
   1.0068406e+00  -2.5448210e-02
   9.9443889e-01  -2.6413832e-02
   9.9462709e-01  -1.9762329e-02
   1.0101457e+00  -1.2082530e-02
   1.0058256e+00   5.7928042e-04
   9.7019007e-01  -1.6184365e-02
   1.0101807e+00   1.0594376e-02
   9.9996057e-01   1.6294467e-02
   9.9093269e-01  -1.5962818e-02
   1.0346077e+00  -1.7515965e-02
   9.8194246e-01  -1.1850519e-02
   1.0312676e+00  -1.4216850e-02
   9.5942802e-01   2.1157589e-02
   1.0007524e+00   1.7652018e-02
   9.6433901e-01  -3.2001812e-03
   9.6679441e-01  -1.9882668e-02
   1.0116521e+00  -7.4612832e-03
   1.0066680e+00   3.3616552e-03
   1.0058610e+00  -1.4137929e-02
   1.0104002e+00   7.6216463e-03
   9.9122108e-01   2.7505579e-02
   9.7293876e-01   5.9007568e-03
   1.0094395e+00   2.0059329e-02
   1.0056099e+00  -6.6064971e-03
   1.0097992e+00   2.6249077e-02
   1.0141011e+00  -4.7579943e-03
   9.9888603e-01   1.3513953e-02
   9.9897683e-01  -6.6020294e-03
   9.9484947e-01  -4.1807684e-03
   1.0219347e+00   4.0063500e-03
   1.0005311e+00   1.0784064e-02
   1.0006730e+00   5.0012533e-03
   1.0259893e+00  -3.7918714e-03
   1.0108856e+00   2.0375289e-02
   9.7749837e-01   4.7283727e-03
   9.8447564e-01  -2.0323593e-02
   9.7270516e-01  -2.4312783e-02
   1.0061477e+00  -2.3162434e-02
   9.8177735e-01  -1.1559894e-02
   9.9460801e-01  -3.6927903e-02
   9.9885736e-01  -4.2736517e-02
   1.0120545e+00   1.8387105e-02
   9.9745020e-01   1.6048527e-02
   1.0161581e+00  -3.1117979e-03
   9.9938243e-01  -3.6514771e-02
   9.9046138e-01   5.5843599e-03
   1.0115299e+00   1.0282722e-02
   9.9295291e-01  -5.6319258e-03
   9.8214478e-01   9.7598902e-03
   1.0199988e+00   8.7273587e-03
   1.0011301e+00  -1.6585538e-02
   9.9167386e-01  -5.1048920e-02
   1.0082562e+00  -2.2416194e-02
   1.0112295e+00   4.8975217e-02
   9.7600611e-01  -1.1790592e-02
   1.0048818e+00   4.3981982e-03
   9.9740753e-01   4.2491229e-03
   1.0098954e+00  -2.7526515e-02
   9.9260165e-01   2.3564387e-04
   9.9738731e-01  -8.8964068e-03
   1.0126556e+00   1.3899257e-02
   9.9365353e-01  -7.3037565e-03
   9.7849056e-01   1.7537168e-02
   9.8390194e-01   2.1707092e-02
   9.6110898e-01   5.8851332e-03
   9.9966812e-01  -2.9211959e-03
   9.7306357e-01  -1.7208350e-03
   1.0018839e+00  -1.4851830e-02
   9.9170340e-01   9.0972252e-03
   1.0021489e+00  -1.4814803e-02
   9.6990818e-01   1.4886018e-02
   1.0191825e+00   6.5698979e-03
   9.5905437e-01   1.5914866e-03
   1.0095964e+00  -1.8182449e-02
   9.9152113e-01  -8.4373072e-03
   1.0341060e+00   4.7911932e-03
   9.9140420e-01   1.2299956e-03
   9.9265877e-01   3.7896165e-03
   1.0208284e+00   1.0164445e-02
   9.9956759e-01  -2.0836752e-02
   9.9571943e-01  -1.2047215e-02
   9.8874360e-01  -2.0985316e-02
   1.0243359e+00  -2.2848286e-02
   9.8966326e-01  -1.0069605e-02
   9.9580932e-01   3.0259539e-02
   9.8125808e-01   3.2778184e-03
   1.0017430e+00   3.6971473e-03
   1.0217031e+00   2.2384865e-02
   9.7675831e-01   3.4844337e-03
   1.0055009e+00  -1.1592235e-02
   1.0304111e+00   3.7155464e-02
   1.0060866e+00   2.1148104e-03
   1.0242972e+00   1.6648527e-04
   1.0045416e+00   4.9466351e-03
   9.9480372e-01   5.3467737e-03
   1.0112785e+00   8.0038201e-03
   9.9865840e-01   4.3544315e-03
   1.0318944e+00  -1.0255224e-02
   1.0092076e+00   2.5864867e-03
   9.8812118e-01   1.7089038e-02
   9.5776401e-01  -2.9803833e-02
   1.0380481e+00  -4.3888619e-04
   1.0007420e+00  -2.8460754e-02
   1.0339172e+00   6.1282240e-03
   9.9729300e-01  -1.2676565e-02
   9.7355658e-01   1.0334616e-04
   1.0108458e+00   5.3253229e-03
   9.9109404e-01  -1.7691369e-02
   9.8149289e-01   1.8961046e-02
   9.8539372e-01   1.2140832e-02
   9.8670755e-01  -4.2338028e-03
   1.0297278e+00  -4.0798127e-02
   1.0277564e+00   3.0017820e-02
   1.0287376e+00  -9.5027355e-03
   9.9586096e-01   4.5158255e-05
   1.0058039e+00  -1.5283524e-02
   1.0385677e+00   1.7532794e-03
   1.0348563e+00  -3.2510719e-02
   1.0013747e+00   2.1569082e-02
   9.9440609e-01   1.2631176e-03
   1.0160513e+00   5.4281450e-03
   9.7868065e-01   9.5815762e-03
   1.0016512e+00   1.1414340e-02
   1.0112051e+00   1.1390375e-02
   9.9003350e-01  -8.8578664e-03
   9.9096096e-01   1.9463331e-02
   9.6067179e-01   1.2312088e-03
   9.6722724e-01   1.6211854e-02
   9.8603409e-01   1.7607243e-02
   1.0221373e+00  -2.5950674e-02
   9.8518733e-01   2.1285381e-02
   1.0019193e+00   3.0416219e-02
   1.0000526e+00   5.8921879e-03
   1.0063479e+00  -2.1868144e-02
   1.0169603e+00   2.8946352e-02
   1.0083805e+00   4.0603904e-02
   9.5694512e-01  -2.4240684e-02
   9.5135561e-01   1.3112776e-02
   9.6397815e-01  -1.0147816e-02
   1.0000615e+00   3.1500583e-02
   1.0212125e+00  -1.8182142e-02
   9.7667140e-01  -5.9156237e-03
   1.0049375e+00   2.0903843e-02
   9.7987342e-01   2.1455803e-02
   9.7903156e-01  -8.7449318e-03
   9.7078312e-01  -3.3614852e-02
   1.0131919e+00   2.1948805e-02
   9.8333769e-01  -1.8152878e-02
   1.0220287e+00  -1.3654534e-02
   1.0178570e+00  -2.5858069e-03
   1.0081754e+00  -1.2015340e-02
   1.0311314e+00  -1.7243288e-02
   1.0129515e+00   2.3395856e-02
   9.9954144e-01   8.8292513e-03
   9.9769507e-01   5.5356117e-02
   1.0140553e+00   3.7100733e-02
   1.0016778e+00   2.3618885e-02
   1.0061050e+00   3.5647511e-02
   1.0099643e+00  -3.1358314e-02
   9.7524520e-01   1.7659723e-02
   9.8481846e-01   1.1456495e-03
   9.9105225e-01   9.7154625e-04
   1.0104066e+00  -2.7608922e-03
   1.0091529e+00  -2.8607232e-02
   9.9286351e-01  -9.7357097e-03
   9.8790947e-01  -1.0043223e-02
   9.9832347e-01  -1.1498125e-02
   9.9811792e-01   3.2236070e-03
   9.9362309e-01  -3.4885170e-02
   1.0349829e+00   3.3560406e-03
   9.7659073e-01   2.4380816e-02
   1.0270308e+00   2.5528736e-02
   9.7334024e-01   9.8655555e-03
   1.0374241e+00   9.1641808e-03
   9.6572034e-01  -1.5557272e-03
   1.0179408e+00   1.0410335e-02
   9.9055061e-01   2.1376581e-02
   1.0083101e+00   1.2588778e-02
   9.8861824e-01  -4.7729294e-03
   1.0128402e+00   2.6370862e-02
   9.7662923e-01  -1.4340463e-02
   1.0051335e+00   2.4146283e-03
   9.8073981e-01  -2.0216374e-02
   9.9763841e-01   5.7506618e-03
   1.0157778e+00  -1.9528597e-03
   1.0238185e+00   7.5387094e-03
   9.8135194e-01   2.6577317e-02
   1.0122801e+00   4.6155294e-02
   1.0107199e+00  -2.5132175e-03
   9.8146712e-01  -1.4443928e-02
   1.0264762e+00  -3.7062123e-02
   9.9300992e-01   3.6407105e-03
   1.0101675e+00   2.7886033e-03
   9.7734177e-01  -5.7412669e-03
   9.9007181e-01  -2.7653647e-02
   9.8649536e-01   1.9873446e-02
   9.8354936e-01  -1.2714081e-02
   1.0015404e+00   4.0089965e-03
   9.9270763e-01   1.2255152e-02
   1.0075293e+00  -1.4565623e-02
   1.0060593e+00   8.1407717e-03
   1.0256559e+00  -2.2081954e-02
   9.7712703e-01   2.2458697e-02
   1.0200812e+00   6.3555629e-03
   1.0153633e+00  -1.3057283e-02
   1.0013793e+00   2.8675583e-02
   1.0015305e+00   6.0367479e-03
   9.9424625e-01   4.8623711e-03
   1.0017534e+00  -1.2276238e-02
   9.9496259e-01   1.2833063e-02
   1.0043469e+00  -3.0266563e-02
   9.9051527e-01  -2.5089495e-02
   1.0143556e+00   1.7607778e-03
   9.8345167e-01   5.1780084e-02
   1.0087361e+00   1.1534452e-03
   1.0019728e+00  -7.0479416e-03
   9.9534587e-01   1.7421445e-02
   1.0280631e+00   2.6034067e-04
   9.7004737e-01  -2.6958576e-02
   9.9509457e-01   2.2944446e-03
   9.8785357e-01  -1.7990378e-02
   9.7962054e-01   1.9162575e-02
   1.0118997e+00  -6.5554882e-03
   9.9881480e-01  -6.2815680e-03
   9.9953069e-01   6.8923819e-03
   9.9650563e-01   5.0652683e-03
   9.8120227e-01   5.1061536e-04
   1.0093187e+00   2.0339243e-03
   1.0023954e+00   1.6818783e-02
   1.0231188e+00  -2.8628992e-02
   9.9848182e-01   3.8738083e-02
   9.8390963e-01  -1.3854097e-02
   1.0009844e+00  -1.1293394e-02
   1.0074393e+00  -5.5420381e-04
   9.9794563e-01  -3.9437383e-03
   1.0030321e+00  -2.9327433e-04
   1.0160865e+00   3.2049983e-03
   9.8654954e-01  -1.1961048e-02
   1.0158515e+00   2.0575615e-02
   9.6987196e-01   4.5037996e-03
   9.7608354e-01  -1.3137708e-02
   1.0279165e+00  -4.5694225e-02
   1.0273208e+00   4.1964028e-03
   9.9766767e-01  -3.9281004e-02
   1.0084368e+00  -5.0746928e-03
   9.8655037e-01  -1.7137389e-03
   1.0088593e+00  -3.7757801e-02
   9.8142419e-01   4.5358488e-03
   9.9031456e-01   3.6143494e-02
   9.8376467e-01   1.9899587e-02
   1.0218181e+00   5.3802144e-03
   9.9449503e-01  -3.3711394e-02
   1.0025093e+00  -5.9769078e-03
   9.8417286e-01   2.8039826e-02
   1.0047565e+00   2.2503610e-02
   1.0062691e+00   1.0216350e-02
   1.0235952e+00  -4.0491609e-02
   9.8850761e-01  -7.2789856e-03
   9.9592876e-01   2.7950232e-02
   1.0257329e+00  -2.0996932e-02
   1.0092771e+00   1.4852857e-02
   9.9477416e-01   2.4648996e-03
   1.0378961e+00   5.3754992e-03
   1.0008556e+00   2.9301049e-02
   1.0239084e+00   1.1879577e-02
   9.8764665e-01  -5.3537317e-04
   9.9714390e-01   1.7386118e-03
   9.9825070e-01  -2.9530692e-03
   9.8607241e-01  -7.4236416e-03
   9.9861497e-01   2.3107751e-02
   9.7144239e-01   1.5312713e-02
   1.0064430e+00  -1.8145340e-02
   9.9748652e-01  -8.2349767e-03
   9.6479776e-01  -2.1425745e-03
   9.9184964e-01   3.5202946e-03
   1.0237340e+00  -3.5091274e-03
   1.0109073e+00   6.4823020e-03
   1.0154494e+00  -1.6964160e-02
   9.8499036e-01  -1.1870545e-02
   9.9365129e-01   4.4607657e-02
   9.6781243e-01   6.5269821e-03
   1.0079217e+00  -1.3077744e-02
   9.9480482e-01  -3.4885787e-03
   9.9519512e-01   4.3215053e-03
   1.0101255e+00  -1.5862017e-02
   1.0296905e+00  -8.1993418e-03
   1.0133713e+00   3.9047730e-02
   9.8831856e-01  -4.7752695e-03
   1.0181784e+00   4.8796756e-02
   1.0115837e+00   8.8611249e-04
   9.9353557e-01  -6.2044231e-03
   9.5544670e-01  -1.2850730e-02
   9.8075533e-01   9.3085575e-03
   9.8654803e-01   3.3608653e-02
   1.0246423e+00   1.9989219e-02
   9.7090794e-01   3.9669988e-03
   9.4754175e-01  -2.6350559e-02
   9.8128637e-01   2.8482079e-02
   1.0130698e+00  -7.7900468e-03
   1.0194949e+00   4.3165814e-02
   9.7767069e-01  -3.9483676e-03
   9.8252634e-01  -2.0161953e-02
   9.9559957e-01   1.1130039e-02
   9.9241709e-01   4.9540267e-03
   1.0426712e+00   2.4091674e-02
   9.9524854e-01  -3.0900098e-02
   9.9380810e-01  -3.0501040e-02
   1.0377248e+00  -1.3316647e-02
   1.0086756e+00   3.9103387e-02
   9.9581755e-01  -1.2176463e-02
   1.0035044e+00  -2.0595838e-02
   9.7042948e-01  -1.0839098e-02
   9.8993697e-01   1.1589437e-02
   9.9145186e-01  -1.2195805e-02
   1.0064201e+00   4.4689082e-03
   1.0105531e+00  -2.7996525e-02
   9.5251655e-01   1.7178958e-02
   9.9335537e-01   2.3979842e-03
   9.8960216e-01  -6.6628779e-03
   1.0053494e+00   3.2344798e-02
   1.0260353e+00  -8.0969217e-03
   9.9917034e-01   1.3842068e-02
   1.0237337e+00   1.2306396e-02
   9.8288872e-01   1.4912582e-02
   1.0077234e+00  -8.0067949e-03
   9.8396409e-01   2.3786299e-03
   1.0112044e+00  -4.3086291e-03
   9.7894341e-01   1.2152010e-02
   1.0085131e+00   1.6326939e-02
   1.0125951e+00   8.4230634e-03
   9.9534710e-01   9.4193554e-03
   1.0112415e+00  -7.9429657e-03
   9.8456217e-01   1.6835466e-02
   9.7318445e-01   1.1780886e-03
   9.8747575e-01  -3.2638689e-02
   9.8044326e-01   9.0779987e-03
   1.0135006e+00   7.1815743e-03
   9.9711984e-01   2.2159396e-02
   9.9466665e-01  -1.4276767e-02
   9.8140892e-01   1.7216446e-02
   1.0404197e+00   1.2123050e-02
   1.0020919e+00  -1.4344779e-02
   9.8680949e-01   2.5612973e-02
   1.0104218e+00   2.8640021e-02
   9.8214768e-01  -2.4856384e-02
   1.0134595e+00  -2.6629444e-02
   9.9537880e-01  -1.0981921e-02
   9.5207513e-01  -1.2553193e-02
   1.0058188e+00  -1.3278335e-02
   1.0034768e+00  -1.0070094e-02
   1.0146437e+00   2.1037507e-02
   9.9777917e-01   1.1534506e-02
   9.9200802e-01   1.6320398e-02
   9.9860138e-01   1.9280095e-03
   9.8664271e-01  -4.5514204e-03
   1.0333416e+00   3.2079345e-02
   1.0077614e+00  -4.3069288e-04
   1.0117767e+00   1.4505291e-02
   9.9351022e-01  -1.2776496e-03
   9.9382028e-01  -5.6388664e-03
   9.8974564e-01   6.4430046e-03
   1.0085688e+00  -2.3945110e-02
   9.9314951e-01  -1.0972212e-02
   1.0003010e+00  -3.4869664e-03
   1.0107227e+00   3.0402263e-02
   9.9917679e-01   1.7016529e-02
   9.9939245e-01  -3.7149942e-02
   1.0205886e+00  -3.3456999e-02
   1.0173938e+00  -1.2027077e-03
   1.0119430e+00  -1.0275309e-03
   9.8803008e-01   7.1315279e-04
   9.8861454e-01   1.2195463e-02
   1.0139598e+00   1.0693097e-02
   1.0045315e+00   1.8728044e-02
   9.7074112e-01   3.4704130e-02
   1.0073791e+00  -1.6584311e-03
   1.0315610e+00  -1.0873341e-02
   9.8187428e-01  -5.1402285e-02
   9.8968167e-01   4.2490504e-02
   1.0339961e+00  -1.3688181e-02
   1.0003730e+00   1.4745806e-02
   1.0079586e+00  -1.2808888e-02
   9.8692562e-01   3.1240298e-02
   9.8166121e-01   1.1559642e-02
   9.9371081e-01  -9.7006397e-04
   9.9460054e-01  -3.6586280e-03
   1.0270288e+00   4.1948349e-03
   1.0089156e+00  -7.9446974e-03
   9.9625197e-01   3.2388079e-02
   9.9445342e-01   1.2506244e-02
   9.9957389e-01   1.9164990e-02
   1.0123862e+00  -3.9071099e-03
   1.0096451e+00  -6.9893639e-03
   1.0010269e+00  -3.3137608e-02
   9.9488938e-01  -8.6952946e-03
   9.7681546e-01   1.3692605e-03
   9.6918395e-01  -8.4746642e-04
   9.7622358e-01  -3.4032444e-02
   9.9494541e-01  -1.2437019e-02
   9.8258935e-01  -3.5609114e-02
   9.9662376e-01  -3.3006867e-02
   9.8915329e-01   7.0682902e-03
   1.0150383e+00   1.1457673e-02
   9.8910843e-01  -7.6949732e-03
   9.9817550e-01  -1.0765693e-03
   1.0350669e+00   8.3711837e-04
   1.0137755e+00   5.4044230e-03
   1.0161722e+00   1.4557510e-02
   1.0032320e+00   2.3526115e-03
   1.0104317e+00  -2.2703321e-02
   9.7915205e-01   4.6675113e-03
   1.0055340e+00   5.7593500e-03
   9.9148303e-01  -2.0490037e-02
   9.9643137e-01   1.3641491e-02
   9.9256894e-01  -1.2107715e-02
   1.0039111e+00  -4.3744296e-02
   9.8056896e-01   4.6768310e-02
   9.9574135e-01   2.4718787e-02
   1.0317105e+00   1.1577394e-02
   1.0267001e+00   1.0293187e-02
   1.0207696e+00   2.1230461e-02
   9.8940661e-01   1.2847751e-02
   9.8978042e-01   3.0706704e-03
   1.0200795e+00   7.6751741e-03
   9.9907108e-01   1.5643777e-02
   1.0108638e+00   1.2712139e-02
   1.0125986e+00   5.1758354e-03
   9.6831975e-01   6.1970926e-04
   9.8672396e-01  -1.5626826e-02
   9.8538840e-01   1.6088798e-02
   1.0105972e+00  -1.6862067e-03
   1.0085469e+00   7.4628240e-03
   9.8802073e-01   3.9026066e-03
   9.8520442e-01  -1.9492701e-02
   1.0224787e+00   1.1671905e-03
   1.0100810e+00  -5.1167933e-02
   1.0085888e+00  -2.8694603e-02
   9.5840379e-01   1.3447262e-02
   9.8419620e-01   1.2783816e-02
   9.5798604e-01   1.2492043e-02
   1.0197451e+00  -1.2662937e-02
   1.0106673e+00  -3.8768746e-04
   9.9479212e-01   5.4332530e-03
   1.0322417e+00  -2.4617478e-02
   9.9171382e-01  -1.7294081e-02
   1.0027915e+00  -2.3730426e-02
   1.0269265e+00   9.4750041e-03
   9.8801919e-01   8.5255588e-03
   1.0303153e+00  -2.4798803e-03
   9.8842989e-01  -1.6321924e-03
   9.9556149e-01  -8.4507017e-03
   1.0019999e+00  -1.7522625e-02
   1.0081929e+00   1.4563555e-02
   9.8669726e-01  -1.6638169e-02
   9.9043236e-01  -1.6559461e-02
   1.0020718e+00  -1.7818883e-03
   1.0140800e+00  -3.5311105e-02
   1.0217840e+00  -3.2393195e-02
   9.9965805e-01  -2.0464711e-02
   9.9358735e-01   1.0664847e-02
   9.7208112e-01   6.6828804e-03
   1.0108111e+00   2.7235123e-03
   1.0089589e+00   4.4580301e-02
   1.0042410e+00  -2.7334318e-02
   9.9340044e-01  -4.3772477e-02
   9.9960599e-01   3.5401916e-03
   1.0101398e+00   2.3156041e-02
   1.0118567e+00   1.9184736e-03
   9.9623082e-01   7.6206824e-03
   1.0212331e+00   3.6687905e-03
   1.0003184e+00  -2.2568553e-02
   9.9284468e-01  -1.7118473e-02
   1.0074137e+00  -1.5824096e-02
   1.0010643e+00   2.0474428e-02
   9.7665383e-01   1.2516655e-02
   9.8676672e-01  -1.9441636e-02
   1.0020335e+00   1.6340499e-02
   1.0018981e+00   3.4583054e-02
   9.9589142e-01   2.5890176e-02
   9.9158209e-01  -6.9316598e-03
   9.8852037e-01   1.4166500e-02
   1.0039773e+00  -2.0538335e-02
   9.9618694e-01  -2.4436586e-02
   9.8646782e-01   2.9546618e-02
   9.8096786e-01   1.5920433e-02
   9.9645995e-01  -4.2728339e-02
   9.6857744e-01  -2.5873435e-04
   9.9803866e-01  -8.9556744e-03
   1.0434490e+00  -2.1337857e-03
   1.0341310e+00  -5.5798517e-03
   1.0145633e+00   1.0464895e-02
   9.9239622e-01  -2.3479235e-02
   1.0161143e+00  -1.5399930e-03
   9.8116868e-01  -3.9673205e-03
   9.9990549e-01   2.4217673e-02
   1.0070914e+00   3.8556719e-03
   1.0040794e+00   2.2434756e-02
   1.0044427e+00  -1.6941541e-02
   9.7337873e-01  -2.2898166e-02
   9.7532229e-01   6.5257540e-03
   9.9460430e-01  -1.3234272e-02
   9.8843757e-01  -1.5201117e-02
   9.9087487e-01  -2.8126017e-02
   1.0450476e+00   1.4806092e-02
   9.9243780e-01   1.2394551e-03
   1.0158431e+00   8.8638425e-03
   9.7304413e-01  -7.3261735e-04
   9.9699800e-01   3.8563497e-03
   9.9643540e-01   1.0109414e-02
   1.0102460e+00   3.2771411e-03
   1.0172162e+00  -4.7696735e-03
   9.6929731e-01  -2.8227758e-02
   1.0297783e+00   1.0426612e-02
   9.8918466e-01   1.0810735e-02
   9.9973742e-01  -8.8054877e-03
   9.8857251e-01   1.9582543e-02
   9.7260682e-01   8.4307046e-03
   1.0071178e+00   1.9953214e-03
   1.0020939e+00  -4.5875201e-03
   9.9641879e-01   6.6773915e-03
   1.0095879e+00  -7.1144444e-03
   1.0034364e+00   1.9574669e-02
   1.0020070e+00  -3.4973393e-02
   9.8750087e-01  -2.9032075e-02
   9.9762615e-01  -2.2655850e-02
   1.0088480e+00  -8.0770239e-03
   9.7951034e-01   3.2965558e-02
   9.9410120e-01   1.7123389e-02
   9.7230685e-01   6.4241873e-03
   9.9358835e-01   2.1200658e-03
   1.0066791e+00  -7.0955022e-03
   1.0190836e+00   6.5545411e-03
   1.0050090e+00  -1.8445007e-03
   9.9861089e-01  -9.4543336e-03
   1.0119411e+00  -1.8502900e-02
   9.8649098e-01   1.0803735e-02
   9.8253091e-01   1.2719005e-02
   9.9458427e-01   2.3801419e-02
   1.0088758e+00   2.1795281e-04
   1.0259930e+00   2.8922061e-02
   1.0108034e+00  -1.1467327e-02
   9.9548597e-01   1.5996131e-02
   9.7617917e-01  -7.4928595e-03
   9.7856274e-01  -8.0412307e-03
   9.9184281e-01   1.8257741e-03
   9.8084562e-01   1.5561854e-02
   1.0189958e+00   2.4344528e-03
   9.8140188e-01   2.1104141e-02
   1.0040976e+00  -1.8070902e-02
   1.0053853e+00   1.5647136e-02
   1.0085001e+00   4.5150238e-02
   9.5741251e-01   3.9912358e-02
   9.9253004e-01  -3.0579298e-02
   9.8663711e-01   4.0181188e-02
   9.9431642e-01  -4.1764692e-02
   1.0101655e+00   2.2145078e-02
   9.7215340e-01   1.3697532e-02
   9.9789723e-01   1.1534999e-02
   1.0055661e+00  -1.8131768e-03
   9.6436050e-01   1.0090106e-03
   9.5637798e-01   5.4316975e-03
   9.9354971e-01   6.0972900e-03
   1.0047744e+00  -9.0566574e-03
   9.8592899e-01  -2.3032988e-03
   9.9289253e-01  -1.2294011e-02
   9.6568121e-01  -1.5153979e-02
   9.9625974e-01   2.6036039e-03
   1.0480734e+00  -1.0270445e-02
   1.0048606e+00  -9.2615895e-03
   9.9434650e-01  -5.6965305e-03
   9.6699468e-01   2.0865403e-02
   1.0137323e+00   1.7655305e-02
   9.6998739e-01   8.3034409e-04
   1.0109710e+00   1.4554435e-02
   1.0296819e+00  -3.3661881e-03
   1.0075634e+00  -3.3269497e-03
   9.6889226e-01   4.9862109e-03
   1.0083267e+00   6.6434914e-03
   9.8869112e-01   6.5223061e-03
   1.0011031e+00   1.7722150e-02
   9.9578322e-01   1.8225790e-02
   9.8044944e-01  -9.4042911e-03
   1.0308176e+00   1.1518223e-02
   1.0079884e+00  -3.6289867e-02
   1.0092052e+00   2.4467110e-02
   1.0046000e+00   6.1953983e-03
   1.0154460e+00   1.6562160e-02
   1.0136608e+00   1.5224578e-02
   1.0168557e+00   1.0614090e-02
   9.8686311e-01   1.6373679e-02
   9.8326325e-01   1.3455747e-02
   1.0444917e+00   1.6188542e-02
   1.0164837e+00   2.3438941e-02
   9.9702101e-01   1.4671159e-02
   9.8297234e-01  -4.0305533e-03
   9.8075156e-01   5.7636894e-03
   9.7135873e-01  -1.4332609e-02
   1.0077502e+00   2.7993400e-02
   1.0273052e+00   3.2633713e-03
   9.9315655e-01  -1.4415280e-02
   1.0401016e+00   8.6465881e-03
   9.9103382e-01   4.4428555e-03
   1.0120276e+00  -1.3666361e-02
   1.0063171e+00  -8.2553126e-03
   1.0049165e+00   2.3717152e-02
   9.8729409e-01   6.0411097e-03
   9.9289361e-01  -7.0238333e-03
   1.0001302e+00   3.0677834e-02
   1.0026859e+00   3.3693788e-02
   9.9949438e-01  -2.3906459e-03
   1.0226792e+00  -9.6835205e-03
   9.8333505e-01  -3.5244260e-03
   9.7920842e-01   2.2665470e-02
   1.0011887e+00  -4.6568710e-03
   1.0493753e+00   1.8186480e-02
   9.7979443e-01   1.6575627e-02
   9.9160793e-01   2.3651017e-02
   1.0026778e+00   1.1074705e-02
   1.0392404e+00   1.2094486e-02
   1.0068837e+00   2.3292098e-02
   9.9762844e-01   6.1501349e-03
   1.0035011e+00   1.5302186e-02
   1.0108267e+00  -7.7388727e-03
   1.0251467e+00   1.6137774e-02
   1.0111375e+00  -3.8692350e-03
   9.8980751e-01   1.0310769e-02
   9.9972815e-01   3.1968552e-02
   9.9749461e-01  -8.6033236e-03
   9.9246765e-01   1.2329565e-02
   1.0153380e+00   3.1268343e-02
   9.9348920e-01  -2.5095027e-03
   1.0199738e+00  -2.3303680e-02
   9.9676241e-01  -1.3679828e-03
   9.9096998e-01  -6.8998968e-03
   1.0170918e+00   1.3881793e-02
   9.9042868e-01   1.0840032e-04
   9.8940712e-01  -2.2780411e-02
   9.9494826e-01  -1.3772865e-02
   1.0048162e+00   1.2349512e-02
   9.7694626e-01   7.0038561e-03
   1.0461162e+00   1.3333730e-02
   9.9332164e-01   8.7434350e-03
   9.9214840e-01   2.7343892e-03
   9.9162883e-01   4.3813533e-02
   1.0106923e+00  -1.0217469e-03
   1.0400783e+00  -1.3402728e-02
   9.8997520e-01  -2.4182030e-02
   9.7441310e-01  -1.6747899e-02
   1.0116223e+00   1.8997269e-02
   1.0081797e+00   7.5319348e-05
   1.0164420e+00   1.6042789e-02
   1.0024985e+00  -8.9886169e-03
   9.9374846e-01  -7.8448485e-03
   1.0163050e+00   9.0801670e-03
   9.8568441e-01  -6.0342683e-03
   1.0060510e+00   1.4129574e-02
   9.9762530e-01   4.1351619e-02
   9.7156464e-01   2.7175867e-02
   1.0096058e+00   5.5275787e-03
   9.9434258e-01   1.9274155e-02
   1.0134245e+00   2.0019046e-03
   9.7990698e-01   7.6566334e-04
   1.0016700e+00  -7.9956615e-04
   1.0127261e+00  -1.8217724e-02
   1.0056313e+00   2.5551480e-02
   9.8783183e-01  -5.8387552e-03
   1.0067962e+00   1.7014875e-02
   1.0153926e+00  -2.4428646e-02
   1.0168493e+00  -1.2313034e-02
   1.0156066e+00   9.2575496e-03
   9.9863645e-01  -2.4531548e-04
   9.9178618e-01   2.9271196e-02
   9.8241163e-01  -1.0915748e-02
   1.0319198e+00  -3.1575701e-02
   9.9779971e-01   1.0538558e-02
   1.0161972e+00   1.8178576e-04
   1.0167713e+00  -1.7094029e-02
   1.0110254e+00  -2.9467913e-02
   9.9452970e-01   3.1193244e-02
   9.9933769e-01   7.9891999e-03
   1.0097823e+00  -3.7828081e-03
   1.0245974e+00  -4.6482102e-03
   9.8885288e-01   2.3380497e-02
   9.8017471e-01  -4.1910574e-02
   1.0079027e+00  -9.1897227e-03
   1.0053767e+00  -2.0903034e-02
   9.9806631e-01   1.2158055e-02
   9.9908608e-01   7.9453472e-03
   9.7377808e-01   1.6664597e-02
   9.8565239e-01  -3.2923286e-02
   9.8748912e-01   3.6073623e-02
   1.0146354e+00   3.0712234e-03
   9.8360054e-01  -1.5053127e-02
   1.0145080e+00  -3.9740244e-03
   1.0323278e+00   1.9701095e-02
   9.8659806e-01   1.8582646e-02
   9.7590452e-01   1.3805679e-02
   1.0033987e+00   1.3416370e-02
   9.9682939e-01  -4.3110724e-02
   9.7988328e-01  -2.7753665e-02
   1.0054316e+00   5.1542156e-03
   9.7957697e-01  -8.9403435e-03
   1.0035771e+00   1.4666835e-02
   1.0281296e+00  -4.3640118e-03
   1.0464248e+00   2.2381405e-03
   9.8809140e-01  -1.2650659e-02
   1.0011144e+00   1.0579876e-02
   1.0366954e+00   3.5846768e-02
   1.0038101e+00   2.0305326e-02
   9.9629560e-01  -1.8496605e-02
   1.0228261e+00  -3.4629245e-02
   9.9411748e-01   1.2172499e-02
   9.8773184e-01  -4.2126900e-03
   1.0131434e+00  -1.4714399e-02
   1.0203790e+00   2.9545452e-02
   1.0146789e+00  -1.1162698e-02
   9.9842193e-01   1.0937334e-02
   9.7813297e-01   5.1223399e-03
   1.0022984e+00  -1.0446699e-02
   9.9419659e-01   1.6303065e-02
   9.9834625e-01  -1.0189897e-02
   1.0013418e+00   6.1591865e-03
   1.0207301e+00  -3.3430624e-03
   9.8403433e-01   2.5615189e-03
   1.0161810e+00  -4.6536330e-03
   1.0163074e+00   4.0670194e-03
   9.7815507e-01   2.5010539e-02
   1.0061860e+00  -2.7466244e-03
   1.0177965e+00  -4.2884375e-02
   9.9527181e-01  -2.2544101e-02
   9.6880399e-01  -1.5443873e-02
   9.8703279e-01  -7.0097877e-03
   9.9727325e-01  -2.3510395e-02
   1.0095767e+00   6.1694471e-03
   1.0110831e+00   2.8737818e-03
   1.0019118e+00  -3.7520049e-03
   9.8855095e-01   1.7570374e-02
   1.0131831e+00   2.9147516e-03
   1.0284078e+00  -2.8732823e-02
   1.0064565e+00  -1.8447028e-02
   9.8599978e-01  -1.1175752e-02
   1.0310508e+00   2.3808868e-02
   1.0103809e+00   9.1298143e-03
   9.8768930e-01   1.3524278e-02
   9.8709075e-01  -2.5505221e-02
   1.0041875e+00   1.3173696e-02
   9.9106107e-01   2.3928037e-02
   1.0144075e+00   4.5805628e-03
   1.0097153e+00   1.7440907e-02
   9.8007558e-01  -2.0184221e-02
   9.8033135e-01   2.3919300e-02
   9.8696334e-01  -1.5999039e-02
   9.8380908e-01  -2.6646890e-03
   9.9617117e-01  -2.4413668e-02
   9.8850740e-01   3.2046710e-02
   9.9225516e-01  -2.2748873e-03
   9.8012459e-01  -3.4806609e-02
   1.0182336e+00  -3.1360213e-02
   1.0020303e+00  -3.6471285e-02
   9.9768539e-01  -2.6988526e-03
   9.9382866e-01  -4.6629076e-04
   9.9890323e-01  -3.4492206e-02
   9.8755194e-01   1.2252060e-02
   9.7519694e-01  -1.0883416e-02
   1.0053316e+00   4.7953449e-02
   9.7032203e-01  -1.7142993e-02
   1.0271821e+00  -8.7556291e-03
   1.0028559e+00  -1.9507726e-02
   1.0007745e+00  -4.0479414e-03
   9.9086709e-01   2.1852528e-03
   9.8570491e-01   3.4026855e-02
   9.9254414e-01   3.9259353e-03
   9.8895423e-01  -1.6210774e-02
   1.0140764e+00  -1.4169132e-03
   9.8999965e-01   8.7394481e-03
   1.0224678e+00  -3.4150276e-04
   1.0117316e+00  -3.1246251e-03
   9.6606648e-01   9.8195344e-03
   9.8158925e-01   1.1018616e-02
   1.0171558e+00  -5.1452221e-03
   9.8575135e-01  -1.0427532e-03
   9.6325946e-01  -1.5960025e-02
   9.9005550e-01  -1.0386095e-02
   9.9397842e-01  -2.3718969e-03
   9.8936148e-01   2.8368219e-02
   9.7033322e-01  -1.8314204e-02
   1.0065860e+00  -2.2205285e-02
   1.0128645e+00  -3.1048177e-02
   1.0200258e+00  -1.1942256e-02
   9.8712851e-01   1.1696516e-02
   9.7686410e-01  -6.3698694e-03
   9.9347017e-01   2.0466914e-02
   1.0080099e+00  -2.3630371e-02
   9.8603928e-01   3.6265846e-02
   9.8495206e-01   1.2695549e-02
   1.0114801e+00   3.5806453e-02
   9.8516013e-01   2.0016791e-02
   1.0142836e+00  -2.2718602e-02
   1.0056171e+00  -8.7529044e-03
   9.7729150e-01   3.0816542e-02
   9.7922276e-01   3.8523865e-02
   1.0006916e+00   2.6165237e-03
   9.5444162e-01   1.8266660e-02
   9.9442996e-01   9.3204706e-03
   1.0226971e+00   3.3665371e-03
   9.8961603e-01   1.4535710e-02
   9.8022666e-01  -2.3513227e-02
   1.0077928e+00  -1.4281738e-02
   9.8127496e-01  -1.9750629e-03
   1.0026566e+00  -8.8495859e-03
   9.6576748e-01   1.4540132e-02
   9.7046048e-01   7.4825463e-03
   9.9028682e-01   2.8940013e-02
   9.8983308e-01   4.5929835e-03
   1.0031348e+00   2.8316670e-02
   1.0033303e+00   2.8747460e-02
   9.9197811e-01   1.1890795e-02
   9.5567995e-01   9.0355766e-03
   1.0019516e+00  -2.2404633e-02
   1.0028151e+00   3.0069591e-02
   9.9761936e-01   1.1230408e-02
   9.8241177e-01  -2.6339952e-02
   1.0225271e+00  -8.1271514e-03
   1.0352192e+00  -5.4473426e-03
   9.7842028e-01   1.5783222e-02
   9.8045198e-01   8.9464000e-03
   1.0010539e+00   6.0173356e-04
   1.0182387e+00   9.8989914e-03
   1.0073793e+00  -7.0985383e-04
   9.8376584e-01   3.2776210e-02
   1.0224957e+00   9.4550481e-03
   1.0008480e+00  -7.5650939e-03
   1.0090660e+00   1.3487587e-02
   1.0484767e+00  -1.2315723e-03
   9.9173933e-01   1.6515554e-03
   9.7631523e-01   2.4806004e-02
   9.8914715e-01  -1.8947739e-02
   9.6659638e-01  -1.7555857e-02
   9.8108754e-01   1.5634258e-02
   1.0105872e+00   2.7005693e-02
   9.8834076e-01   2.0427939e-02
   1.0072150e+00  -1.8870549e-02
   9.6981592e-01  -1.2349095e-02
   1.0001342e+00  -2.8894856e-03
   9.9075343e-01   2.3401567e-02
   1.0260801e+00   7.2403096e-04
   1.0015526e+00   4.6410400e-03
   1.0252783e+00  -1.7906622e-02
   1.0094126e+00  -1.6991621e-02
   9.9486140e-01   3.2259191e-03
   1.0014819e+00   1.8366967e-02
   1.0222567e+00   1.5042800e-02
   9.8371710e-01   1.9455595e-02
   1.0067167e+00   5.3447620e-05
   1.0232610e+00  -1.5554300e-02
   1.0012305e+00  -2.6858862e-02
   9.9062757e-01   3.8527320e-02
   1.0229258e+00   2.9251265e-02
   9.8012614e-01  -1.5683585e-02
   1.0190296e+00   1.3703219e-02
   1.0258179e+00  -2.3104394e-02
   1.0019785e+00  -1.1815813e-04
   9.9155583e-01  -1.9429527e-02
   9.9403871e-01   1.0350050e-02
   1.0106968e+00   8.9528128e-03
   9.9840531e-01  -1.1457641e-02
   9.7868359e-01  -1.1545814e-02
   9.6816834e-01  -2.3020775e-02
   9.9513308e-01  -7.8510930e-03
   9.9782853e-01  -3.1928810e-02
   9.9865694e-01   3.2168948e-02
   9.7006036e-01   5.7489299e-03
   9.5887800e-01   2.3287033e-02
   9.9093044e-01   2.9927808e-03
   9.8777998e-01   8.0413779e-03
   9.9504833e-01   2.7833683e-02
   9.8902866e-01  -2.4478694e-02
   1.0134952e+00   2.6946149e-02
   1.0275484e+00   4.1686317e-03
   9.9727486e-01  -1.6280570e-02
   1.0098008e+00   1.8811455e-02
   1.0242266e+00   1.4572011e-03
   1.0011947e+00   8.5114336e-03
   1.0248703e+00   2.3227147e-02
   9.8753834e-01   5.4970140e-03
   9.8920986e-01   2.7867728e-02
   9.8953085e-01  -2.9674801e-02
   1.0173776e+00   5.9112188e-03
   9.8913051e-01  -3.2972589e-02
   1.0246591e+00  -7.5385141e-03
   1.0073496e+00   1.4287689e-02
   9.8166734e-01  -4.7136032e-02
   1.0088652e+00   4.4195966e-03
   1.0339891e+00  -4.0241873e-02
   1.0279218e+00  -8.6957759e-04
   9.7938096e-01   3.2946782e-02
   9.6657314e-01  -1.5151504e-02
   1.0031530e+00  -7.3684261e-03
   1.0092701e+00  -1.0179637e-02
   1.0028303e+00   6.1443411e-03
   1.0099338e+00  -7.1958861e-03
   9.9644305e-01   5.8751391e-03
   1.0121538e+00  -1.9469216e-02
   9.8367196e-01  -1.3363690e-02
   1.0076454e+00   1.0106345e-02
   9.9136713e-01   1.1524355e-03
   9.7968823e-01  -1.2982252e-02
   1.0049165e+00  -1.6285224e-02
   1.0370457e+00  -1.8607799e-02
   1.0203317e+00   1.9011221e-03
   9.9779981e-01  -4.8252049e-03
   1.0091743e+00  -5.1032573e-02
   9.9620868e-01   1.2580513e-02
   9.9274235e-01   1.2457896e-02
   9.8204281e-01   8.0052408e-03
   1.0063531e+00   2.1545119e-02
   1.0046271e+00   1.5840897e-02
   1.0155935e+00  -3.7209744e-02
   1.0101474e+00   8.7216768e-03
   9.7182090e-01   1.5870032e-02
   9.6803503e-01  -1.3154902e-03
   1.0349769e+00  -1.3955747e-02
   9.7807694e-01   2.6920487e-02
   9.5921321e-01  -1.3346547e-02
   1.0084203e+00  -2.0970722e-03
   9.7265735e-01   3.9397038e-03
   1.0153024e+00   2.1533114e-02
   1.0390186e+00  -6.8333215e-03
   9.8612952e-01  -1.5726263e-02
   9.6911408e-01   1.2775959e-02
   9.9549125e-01  -3.2393734e-02
   1.0110556e+00  -2.1757692e-02
   1.0111245e+00  -2.3849460e-02
   9.7224118e-01  -1.2648589e-02
   1.0019059e+00  -6.0452761e-03
   9.8670192e-01   1.7761133e-02
   9.8208563e-01   9.6480443e-03
   9.9493626e-01  -1.4336913e-02
   1.0261265e+00  -2.6686717e-02
   1.0120527e+00   2.1784767e-02
   9.9143572e-01  -3.4932668e-02
   9.7811800e-01  -6.1046088e-03
   9.6083354e-01  -1.9814240e-02
   9.8318056e-01  -1.6630238e-03
   9.6169163e-01  -1.5064048e-02
   9.9704405e-01  -1.0457947e-02
   1.0019860e+00   1.2024760e-02
   1.0163604e+00  -5.2543542e-02
   1.0005565e+00   2.5469360e-02
   9.8725796e-01  -2.7251750e-02
   1.0312969e+00   4.7479912e-03
   1.0076085e+00   9.8409507e-03
   9.8236288e-01   3.4820244e-03
   9.9429759e-01  -3.9470520e-02
   1.0104372e+00   2.2368839e-02
   1.0109721e+00  -6.4790347e-03
   1.0009687e+00  -1.2176926e-02
   9.8776377e-01  -2.3470030e-03
   1.0164095e+00  -1.3248087e-02
   1.0009545e+00   7.7260247e-03
   9.9835159e-01   1.7654576e-02
   9.7586771e-01  -1.9609538e-04
   1.0122332e+00  -2.2345643e-02
   9.6345671e-01  -1.2120994e-02
   1.0344030e+00  -1.8704928e-02
   1.0166512e+00  -2.1629413e-02
   9.9184773e-01  -3.6112809e-04
   9.7110071e-01   4.7828338e-04
   1.0071204e+00   2.4332255e-02
   1.0014814e+00  -4.5128201e-03
   9.7966580e-01   1.0344159e-02
   9.9059219e-01  -3.6014672e-03
   1.0038343e+00  -2.4838007e-02
   1.0110066e+00   2.2146717e-03
   1.0192725e+00  -2.6456359e-02
   1.0094260e+00   3.5175853e-03
   9.7261442e-01  -5.5526177e-05
   1.0179793e+00  -1.8648297e-02
   9.8897396e-01  -2.3366892e-02
   9.9888639e-01  -1.4459279e-02
   1.0215944e+00  -2.1956471e-02
   9.8248500e-01   1.1878181e-02
   9.8433756e-01   4.6146055e-03
   1.0153889e+00   2.4486669e-02
   1.0110903e+00  -2.3703889e-02
   9.8088225e-01  -4.0548732e-03
   1.0072219e+00   1.6392688e-02
   1.0019101e+00  -2.0306550e-02
   9.8396880e-01   4.2303840e-02
   9.9928141e-01   1.8646251e-02
   9.9343082e-01   1.4878270e-03
   1.0451582e+00   9.4410172e-03
   9.9687517e-01   2.7586259e-02
   1.0005438e+00   7.5511437e-03
   9.6961658e-01  -4.7957653e-03
   9.9528160e-01  -1.0750101e-02
   1.0156474e+00  -1.0445727e-02
   1.0139963e+00   1.3205587e-02
   1.0080399e+00   2.0134937e-02
   1.0283460e+00   1.8110179e-02
   9.8045064e-01  -1.3281833e-02
   1.0000206e+00  -8.5945473e-03
   9.9847162e-01  -9.4266567e-03
   9.9680754e-01   2.7555727e-02
   1.0100226e+00  -9.8862472e-03
   1.0086126e+00   4.4609051e-03
   9.8519404e-01  -1.5659829e-02
   9.9392095e-01  -7.9342551e-05
   1.0048210e+00   5.6764633e-03
   9.9714525e-01   8.2457845e-03
   9.9869549e-01  -1.6844279e-02
   9.7855951e-01  -1.7231405e-03
   9.8110022e-01  -3.6617603e-04
   9.8187839e-01  -1.8914184e-02
   1.0014470e+00   3.3413872e-02
   1.0179484e+00   4.7868812e-03
   1.0425638e+00  -2.0480714e-02
   9.9137857e-01  -2.3383057e-02
   1.0367376e+00  -2.0260966e-02
   9.8209882e-01  -9.4620982e-03
   1.0075882e+00   2.6555663e-02
   9.8332856e-01  -1.0832639e-03
   1.0280147e+00  -1.3978167e-02
   9.7377053e-01   2.1941207e-02
   9.8543935e-01  -9.1115766e-03
   1.0106857e+00  -1.3437741e-02
   1.0268183e+00  -2.6457971e-02
   9.9143964e-01  -1.9981936e-02
   9.7130883e-01  -4.1958447e-03
   9.6930156e-01  -1.6587422e-02
   9.6751944e-01  -9.6675513e-03
   9.8782769e-01   4.6817152e-03
   1.0152162e+00  -2.2131935e-02
   1.0179399e+00  -6.6958112e-03
   9.9415661e-01   3.5095400e-02
   9.8546453e-01   3.5641996e-03
   9.9759992e-01   1.0897069e-02
   1.0118942e+00  -7.5081101e-03
   9.9518827e-01  -1.1213809e-02
   1.0190757e+00  -1.0190733e-02
   9.8768578e-01  -2.3886669e-02
   9.8723468e-01  -4.8063502e-02
   1.0115879e+00   2.9869124e-03
   1.0164147e+00  -1.1853795e-02
   9.6358422e-01  -1.4517760e-02
   1.0126367e+00   1.4659531e-02
   9.7295030e-01   3.8595456e-03
   9.9609293e-01   2.6608845e-02
   1.0003816e+00  -4.0079005e-03
   1.0209655e+00  -8.8393449e-03
   1.0015020e+00  -1.3038730e-03
   1.0047515e+00   1.0433177e-03
   9.8818561e-01   1.2554466e-03
   1.0391841e+00   9.5010679e-03
   9.9747126e-01  -1.5910036e-02
   1.0191191e+00   6.2828789e-03
   1.0213156e+00  -4.1769661e-03
   1.0054452e+00   2.5933421e-02
   9.9418338e-01   1.0598255e-02
   1.0489942e+00   3.3490388e-02
   1.0237243e+00  -2.0977564e-03
   9.8417335e-01  -1.6158414e-02
   1.0024426e+00   2.7609044e-02
   1.0165403e+00   2.6540333e-02
   9.8957096e-01  -1.1289807e-02
   1.0008129e+00   7.3291072e-03
   9.8294145e-01   3.3271939e-03
   9.8821721e-01  -2.5874608e-04
   1.0244893e+00  -2.4011951e-02
   9.6253518e-01  -3.5721218e-02
   9.7616303e-01   2.2034812e-03
   1.0199520e+00  -4.3977906e-03
   9.8102896e-01  -5.4516876e-03
   1.0087294e+00  -1.4188071e-02
   1.0139388e+00   1.2346217e-03
   9.8557255e-01  -1.7630834e-02
   9.8414810e-01   2.5940100e-03
   9.8059648e-01   5.8445350e-03
   1.0249174e+00  -2.5743489e-02
   1.0222858e+00   1.0858940e-03
   9.9618091e-01  -1.9317570e-02
   1.0231928e+00  -3.4519360e-03
   1.0087270e+00   6.4401543e-03
   9.9233089e-01  -3.6569975e-02
   1.0461858e+00  -4.9516113e-03
   9.9861919e-01   1.3589603e-02
   9.9227750e-01   2.4442174e-02
   1.0140594e+00   3.3734302e-03
   1.0227779e+00   1.5074729e-02
   9.8499312e-01   1.1394468e-02
   1.0061384e+00   7.8088247e-03
   9.7908388e-01   1.7681657e-02
   1.0168547e+00   3.6728074e-04
   1.0321214e+00  -1.0382543e-02
   1.0108347e+00   1.0342924e-02
   1.0009660e+00  -1.4805233e-02
   9.9071149e-01   2.3929739e-02
   9.8760670e-01  -2.6880740e-02
   9.9771482e-01   1.1071541e-02
   9.8562422e-01   4.5884224e-03
   1.0088007e+00   7.9962496e-04
   9.7638078e-01   4.2855133e-03
   1.0040168e+00   1.6345243e-02
   9.7988680e-01   3.1488237e-02
   9.9613083e-01   2.3139150e-03
   1.0024544e+00   2.2270166e-02
   1.0260325e+00  -3.3151237e-02
   9.6640755e-01  -2.6792569e-03
   9.9250903e-01   3.9584968e-02
   9.8040369e-01  -9.4170948e-03
   1.0155543e+00   6.7770080e-03
   1.0137624e+00   1.3127817e-02
   9.7453603e-01  -8.4093436e-03
   9.7964673e-01   1.7844550e-03
   1.0091893e+00  -1.2716577e-02
   1.0070413e+00  -1.7201911e-02
   9.8216153e-01   1.8974172e-02
   9.7697015e-01  -1.9528760e-02
   1.0213357e+00  -2.7075168e-02
   1.0172880e+00   5.2717383e-02
   9.8578527e-01  -1.6630772e-02
   9.9287284e-01   3.0851271e-03
   1.0255861e+00  -2.2718976e-03
   1.0319580e+00   1.1148836e-02
   9.9072541e-01   5.5627455e-04
   9.9521626e-01   5.5975230e-03
   1.0074780e+00  -1.4790835e-02
   9.9912386e-01   3.5001360e-03
   9.8000268e-01  -8.4737634e-03
   9.9409556e-01   2.1753461e-02
   1.0069745e+00   5.7449168e-03
   1.0111225e+00   1.4071550e-02
   1.0066586e+00   1.0429107e-02
   9.8076258e-01   8.4438365e-03
   1.0003236e+00  -3.3580115e-02
   9.1180244e-01   1.1666961e-02
   9.9755318e-01   1.4150885e-02
   1.0138882e+00  -1.8949787e-02
   1.0134361e+00   2.4405800e-02
   9.9838710e-01   1.3080563e-02
   1.0110572e+00  -2.6834763e-02
   9.4323298e-01  -1.9949989e-03
   1.0300289e+00  -1.3163278e-02
   9.6898500e-01  -1.3285046e-02
   9.9891307e-01  -6.6734749e-03
   9.9951252e-01   2.5903038e-04
   9.9571338e-01  -6.6542737e-03
   9.7276331e-01  -2.9218863e-02
   9.8435931e-01  -5.5073918e-03
   1.0206892e+00  -8.1045581e-03
   9.9886788e-01   7.6940998e-03
   1.0054035e+00   2.2787228e-02
   9.8927140e-01  -1.8772531e-03
   9.8261776e-01   1.9279922e-02
   1.0310745e+00  -2.3273436e-02
   1.0001919e+00  -1.7062671e-02
   9.9805234e-01  -1.2553625e-02
   1.0006113e+00  -1.1798301e-02
   1.0054147e+00   9.0574458e-03
   1.0075688e+00  -1.3905353e-02
   1.0104091e+00   6.8088480e-03
   1.0033063e+00   2.2095821e-02
   1.0477356e+00  -1.0563256e-02
   1.0027987e+00   3.5518378e-02
   1.0022244e+00  -1.8050924e-02
   1.0321693e+00   7.2095801e-03
   1.0017692e+00  -1.2584504e-02
   1.0227786e+00  -6.2912970e-03
   1.0326440e+00  -2.5348284e-02
   9.8629253e-01   8.0999348e-03
   9.9044774e-01   1.2732411e-02
   1.0351782e+00   3.1763756e-03
   9.7476760e-01  -1.3300541e-02
   9.8919476e-01  -9.0997429e-03
   9.9373671e-01   8.0622637e-04
   1.0158250e+00  -1.5359930e-02
   9.9582722e-01  -2.7354394e-02
   9.9793543e-01  -1.3838665e-02
   1.0075692e+00  -2.7636294e-03
   1.0132584e+00   1.0903513e-02
   1.0015786e+00   2.2548536e-02
   1.0114507e+00   2.1910101e-03
   1.0152293e+00   3.8630930e-03
   9.8612353e-01   1.3884171e-03
   9.8763937e-01  -3.1010653e-03
   9.9030692e-01   4.8597772e-03
   1.0000329e+00  -3.5508477e-03
   9.8436907e-01   1.0531959e-02
   9.7803366e-01   2.9932764e-02
   1.0102023e+00  -5.9837662e-03
   1.0167077e+00   2.1497063e-03
   1.0498811e+00  -1.8319517e-02
   1.0054050e+00  -2.7063733e-02
   1.0119058e+00   1.3108083e-02
   9.8579815e-01  -1.9227013e-03
   1.0123524e+00  -2.3953063e-02
   1.0054850e+00   5.7860335e-03
   9.8365380e-01  -1.0514835e-02
   9.8285524e-01  -1.0998905e-02
   9.8914894e-01  -8.5615412e-03
   1.0088192e+00  -2.5170201e-02
   9.8963049e-01  -9.9362982e-03
   9.6580836e-01   3.3158247e-02
   9.8504365e-01  -5.5443765e-03
   9.8533160e-01  -2.0368304e-02
   9.9178757e-01   4.3877414e-02
   9.9683672e-01   1.5132377e-02
   9.9881865e-01  -3.6728243e-02
   9.8266834e-01   5.0477211e-03
   1.0147303e+00  -4.7187171e-03
   1.0087481e+00   1.0752871e-02
   1.0212652e+00  -2.7412728e-02
   9.7503603e-01  -3.6655636e-02
   9.9148999e-01   3.9872176e-03
   9.8254261e-01   1.0302519e-02
   9.9483523e-01  -3.5014219e-02
   1.0071365e+00   1.9650243e-02
   1.0074746e+00  -5.5709956e-03
   1.0167933e+00  -3.9054553e-02
   1.0026366e+00  -1.1848042e-02
   9.9992645e-01  -4.3103593e-02
   9.7693106e-01   2.4813631e-02
   1.0099137e+00  -1.1876239e-02
   1.0346190e+00   1.0251703e-02
   9.9498344e-01  -2.3049163e-02
   9.8938509e-01   2.5223223e-02
   1.0015090e+00   3.4597500e-02
   1.0111873e+00  -1.1980358e-02
   1.0270134e+00   2.0921356e-02
   1.0254396e+00   4.3805100e-03
   9.7947514e-01   5.2202161e-03
   9.9535223e-01   3.5627021e-02
   1.0071114e+00   2.5628748e-02
   9.7182393e-01  -2.1756891e-02
   9.8940462e-01  -5.4673216e-03
   9.9936012e-01  -3.2627797e-02
   1.0298403e+00  -1.2966854e-02
   1.0038512e+00   1.0630767e-02
   9.5642356e-01   7.4420083e-04
   1.0056564e+00   3.3298767e-02
   1.0238106e+00  -1.7315812e-02
   9.9633937e-01   6.7196789e-03
   9.8644172e-01   6.2087604e-03
   9.9529064e-01   1.2080482e-02
   1.0090528e+00   2.2557137e-02
   1.0244964e+00   3.5485697e-03
   1.0255147e+00  -1.0053779e-02
   1.0034768e+00  -1.8360721e-02
   1.0005861e+00   1.1603349e-02
   9.9327328e-01   1.0591611e-02
   1.0249083e+00  -2.6960700e-02
   1.0097298e+00  -2.0930506e-02
   9.8491696e-01   2.5595816e-02
   1.0163447e+00  -9.4956216e-03
   9.9632062e-01  -6.3308031e-03
   9.7546549e-01   1.5736394e-02
   9.7818350e-01   4.2906254e-03
   9.8596331e-01   3.3016435e-02
   9.7963298e-01   1.0374005e-02
   1.0144724e+00  -2.1273838e-02
   1.0006024e+00   3.0574495e-03
   9.9959965e-01   1.4666635e-03
   9.8554072e-01   1.2168541e-02
   1.0151127e+00  -1.4918807e-02
   1.0073304e+00  -2.7561851e-03
   1.0080479e+00   6.4762420e-03
   9.8993406e-01  -2.5941964e-02
   1.0082290e+00   2.7350435e-02
   1.0138536e+00   5.1941416e-03
   9.9502188e-01   4.3115092e-02
   9.7478995e-01   1.5970112e-03
   9.9493710e-01  -1.2292519e-02
   1.0095097e+00  -7.0283404e-04
   1.0175195e+00  -4.1146747e-02
   9.7088473e-01  -1.4672855e-02
   1.0288332e+00  -2.4395878e-02
   9.9500681e-01  -3.2876144e-02
   9.8320712e-01  -3.3317618e-02
   9.9989777e-01   5.6809380e-03
   9.8853777e-01  -2.3562343e-03
   1.0360534e+00   1.2345213e-02
   9.6937818e-01   1.2586623e-02
   1.0184979e+00  -2.1497339e-02
   9.8876839e-01   1.0437570e-02
   1.0085889e+00   1.1561671e-02
   9.5784271e-01  -1.6755030e-02
   9.8744887e-01   1.5655434e-02
   9.8160977e-01   1.0220903e-02
   1.0136609e+00   6.0925696e-03
   9.6583123e-01  -1.4092755e-02
   9.8992389e-01  -2.3180395e-02
   9.6596128e-01  -3.3628940e-03
   9.7169648e-01  -3.3583842e-02
   9.9545501e-01  -6.0209972e-03
   9.7102017e-01   3.3381964e-02
   1.0368749e+00   3.0609225e-03
   1.0176002e+00  -7.7112771e-03
   9.8378889e-01  -1.0898051e-02
   9.6756155e-01  -4.3440772e-05
   1.0109904e+00   4.2568599e-04
   1.0248527e+00  -3.0841571e-02
   9.8300258e-01  -8.0158405e-03
   1.0161812e+00  -6.8451357e-04
   1.0008133e+00  -7.8017823e-03
   1.0042817e+00  -3.1579266e-03
   9.9262628e-01  -2.5743775e-02
   9.8093557e-01  -1.4652690e-02
   1.0032743e+00   8.0746749e-03
   9.9030154e-01   9.0304664e-03
   1.0212544e+00   1.2973916e-02
   1.0052032e+00  -3.2142255e-02
   1.0191030e+00   6.7913684e-03
   1.0020378e+00  -3.6578999e-02
   1.0606410e+00   5.2050216e-03
   1.0003501e+00  -3.5048033e-03
   1.0020290e+00  -6.1424147e-03
   1.0067680e+00   4.5192458e-03
   1.0032206e+00   1.1379037e-02
   1.0188412e+00  -2.4439391e-03
   1.0113483e+00   2.5005490e-02
   1.0168481e+00  -9.8639446e-03
   1.0378270e+00   8.5009092e-03
   9.7852441e-01  -1.0596726e-02
   9.7620489e-01   5.0519995e-03
   1.0059380e+00  -3.4929990e-03
   9.8149726e-01   3.6066610e-02
   9.7977741e-01  -5.9573382e-05
   1.0077727e+00  -1.6774483e-03
   1.0239453e+00  -1.4265218e-02
   9.7697045e-01  -3.1358015e-02
   9.8576484e-01  -7.2418231e-03
   9.9083441e-01   4.1274908e-03
   1.0070004e+00   9.3964976e-03
   9.8687217e-01   1.6504298e-02
   9.9600194e-01   4.4752653e-02
   1.0161234e+00   1.6547788e-03
   1.0115676e+00   1.6536573e-02
   9.7247136e-01   6.5965614e-03
   9.6896024e-01  -1.5363833e-02
   1.0040426e+00  -1.3584230e-02
   9.8768031e-01  -1.1862595e-02
   9.6096203e-01  -1.0011519e-03
   1.0179902e+00  -2.6395011e-02
   1.0235046e+00   1.8292929e-02
   1.0097246e+00  -1.1271163e-03
   1.0027846e+00  -2.3288671e-02
   1.0214909e+00   2.8732157e-03
   1.0243267e+00   3.1493631e-03
   9.7486653e-01  -2.9036922e-04
   1.0041772e+00  -9.2532909e-03
   9.8266054e-01  -1.2372362e-02
   1.0291677e+00   1.0566121e-02
   1.0213270e+00   1.8589694e-02
   9.8996928e-01  -1.7415137e-02
   1.0182673e+00   2.2034916e-02
   9.7432145e-01  -2.8984963e-02
   9.9231507e-01   1.4028661e-02
   1.0261280e+00  -3.2085394e-03
   9.8401330e-01  -1.5462090e-03
   1.0075065e+00  -3.0171738e-03
   1.0295100e+00   1.8288373e-02
   9.9993858e-01  -1.3777932e-02
   9.9812125e-01   2.8881726e-02
   9.7990823e-01  -3.8810137e-03
   9.8692869e-01   1.4663000e-02
   1.0149669e+00   1.7343128e-02
   9.8126276e-01  -3.3563972e-02
   1.0037116e+00   2.6508092e-02
   9.7976726e-01  -1.4366758e-02
   1.0200368e+00  -1.5978473e-02
   9.9707121e-01   9.7429279e-03
   9.8574693e-01   2.3691383e-02
   1.0124409e+00  -1.7235834e-02
   1.0180962e+00   6.1455524e-03
   9.9930866e-01  -2.5833859e-02
   1.0001450e+00  -7.2851232e-03
   1.0015739e+00  -1.5834368e-02
   9.8604434e-01   4.0796824e-02
   1.0016446e+00   4.4461597e-02
   1.0023198e+00   8.5727424e-03
   9.8858418e-01   2.5489557e-02
   9.9246075e-01  -1.0994409e-02
   1.0025690e+00   2.6953107e-02
   1.0028104e+00  -2.0885090e-02
   9.8486292e-01   2.2451126e-02
   1.0029759e+00   1.5352536e-02
   1.0011509e+00  -2.9227934e-02
   9.7480646e-01  -1.7325717e-02
   9.8863727e-01   2.1968844e-03
   1.0331034e+00  -2.9600744e-02
   9.8887150e-01   1.8736690e-02
   1.0084685e+00   1.0012797e-02
   1.0121103e+00  -1.6086700e-02
   1.0057503e+00  -4.2341097e-02
   1.0236725e+00  -1.5480600e-02
   1.0086164e+00  -1.3205985e-02
   9.8405350e-01  -4.5759276e-03
   1.0165963e+00  -1.6277834e-03
   1.0066354e+00   1.7931582e-02
   9.8753737e-01   2.3690848e-03
   1.0239179e+00   2.1675616e-02
   9.8011168e-01  -2.6839705e-03
   1.0031092e+00  -5.3852228e-03
   1.0027205e+00   1.8853193e-02
   9.9081301e-01  -3.0031734e-02
   1.0029337e+00   1.3136195e-03
   9.8822820e-01   1.4442389e-02
   9.9593207e-01   7.3145962e-03
   1.0113420e+00   5.6801303e-04
   9.9691640e-01  -1.3738282e-02
   1.0091729e+00   4.7987364e-02
   1.0467421e+00  -2.2274227e-03
   1.0077034e+00   4.5611975e-03
   1.0081727e+00   2.2780783e-02
   9.7038438e-01  -9.5470213e-03
   1.0041119e+00   7.5264478e-03
   9.9033110e-01   2.6040755e-03
   9.9357795e-01   4.0621858e-03
   9.9292758e-01   2.0549153e-03
   1.0084363e+00  -3.6154044e-02
   1.0116260e+00  -3.9344829e-02
   9.9297545e-01   3.4219838e-02
   9.7693222e-01  -1.5940385e-02
   9.8226078e-01   1.3571743e-02
   1.0130085e+00  -2.6469014e-02
   9.9809922e-01   4.4759705e-03
   1.0005890e+00   1.4207141e-02
   9.8175186e-01  -2.4597363e-02
   9.8558233e-01  -1.5601416e-02
   9.9555510e-01   1.1790578e-02
   1.0011512e+00   1.7433062e-02
   1.0017345e+00  -2.3063573e-02
   1.0380047e+00   2.8931034e-02
   9.9637633e-01   1.7615122e-02
   1.0163538e+00  -3.1153836e-03
   1.0044843e+00   2.1690413e-02
   1.0028613e+00   1.8311516e-03
   1.0227891e+00   1.4898649e-02
   9.7304776e-01   2.1504055e-02
   1.0077328e+00  -1.3111601e-03
   1.0110922e+00  -1.3897752e-02
   9.8782955e-01   5.6647488e-03
   1.0375709e+00  -1.3490557e-02
   1.0077491e+00  -9.2802284e-03
   1.0088537e+00  -4.9875997e-03
   1.0149721e+00   2.7088347e-02
   1.0218413e+00  -3.3986436e-02
   1.0153887e+00  -2.1166299e-02
   9.8556199e-01   2.0455602e-02
   1.0221033e+00   1.1551073e-02
   1.0143201e+00   3.0681454e-02
   9.9500180e-01   7.8418810e-03
   1.0081179e+00   2.3489605e-02
   9.9048762e-01  -1.6632468e-02
   1.0102178e+00   1.8299276e-02
   1.0071555e+00   2.1404520e-03
   9.8586117e-01   3.1147439e-02
   1.0336561e+00  -4.5704050e-02
   9.9379872e-01   1.3233690e-02
   1.0302060e+00  -2.2629978e-02
   1.0134645e+00  -5.9977331e-03
   1.0102464e+00   1.4900945e-02
   1.0211168e+00   5.3334471e-03
   9.9521262e-01   2.7136765e-03
   9.5139016e-01  -2.0132650e-02
   1.0053683e+00   3.6884814e-02
   9.8771285e-01   1.2099020e-02
   9.7523774e-01  -3.4343181e-03
   1.0079749e+00   1.6762750e-02
   9.5289762e-01  -1.9345110e-02
   9.8662791e-01   3.7651143e-03
   1.0032320e+00  -6.1453340e-03
   1.0145854e+00  -5.7619564e-03
   9.9719938e-01  -4.1543130e-03
   1.0110940e+00   1.2021225e-02
   1.0034339e+00   1.7822591e-03
   1.0079761e+00   2.9618886e-04
   1.0095117e+00  -8.1544705e-03
   1.0173004e+00   1.5730652e-02
   1.0036123e+00  -7.0636089e-03
   1.0056071e+00  -1.3319871e-04
   1.0055559e+00   1.2486157e-02
   9.9196699e-01  -8.3135925e-03
   9.9516340e-01   9.8671098e-03
   9.8251046e-01   1.7241156e-02
   9.9260422e-01   3.1599949e-02
   1.0191690e+00  -2.4557927e-02
   1.0085912e+00   6.9908625e-03
   1.0000540e+00  -2.5530641e-03
   1.0088033e+00   2.1315289e-02
   1.0172378e+00   2.3098817e-03
   1.0333722e+00  -1.2609364e-03
   9.8770268e-01   1.2134592e-02
   1.0202747e+00   1.4250627e-02
   9.8473962e-01  -3.3063659e-02
   1.0117662e+00   1.3002606e-02
   1.0061853e+00   1.3095350e-02
   1.0390417e+00  -2.1175706e-02
   9.8802315e-01   5.7500874e-03
   1.0126966e+00   6.2242540e-03
   1.0176932e+00   3.2008092e-02
   1.0139225e+00   3.2486419e-02
   9.6820531e-01   1.1509831e-02
   9.9949856e-01  -9.3683655e-03
   1.0230599e+00   1.8008015e-02
   9.6857685e-01  -8.6623000e-03
   9.6884549e-01  -8.5038866e-03
   9.9090726e-01  -1.1262425e-02
   1.0021710e+00   2.2864233e-02
   1.0028407e+00  -2.6927780e-03
   1.0299366e+00   1.8925512e-02
   9.9278784e-01  -3.2391545e-02
   1.0200509e+00  -4.4529020e-02
   9.8523170e-01  -3.5855532e-02
   1.0275955e+00   5.4309867e-03
   1.0284625e+00  -4.0682425e-02
   1.0043151e+00  -6.9551096e-03
   9.7480673e-01  -1.8957586e-03
   1.0142569e+00  -2.2958147e-02
   1.0122584e+00  -7.1620826e-03
   9.9593404e-01  -5.1852668e-03
   9.9009512e-01  -1.8489436e-03
   9.9796232e-01   4.0189424e-03
   9.8849049e-01  -6.2215126e-03
   9.7955431e-01   6.4461493e-03
   9.9146343e-01   6.5655396e-05
   9.8412155e-01  -1.0225173e-02
   9.9605019e-01   2.2320323e-02
   9.9150459e-01  -2.4727828e-02
   9.7830524e-01   4.5162606e-02
   1.0030061e+00  -6.0470685e-03
   9.8231664e-01  -2.9324711e-02
   9.9659715e-01  -1.0732899e-02
   9.9825568e-01   2.0557349e-02
   1.0005422e+00   4.3590316e-03
   1.0034489e+00  -1.6923031e-02
   9.9768734e-01  -2.9228768e-02
   1.0083565e+00  -1.1049846e-02
   9.9716722e-01  -1.4431128e-02
   9.9704435e-01   2.2283195e-03
   9.9646083e-01  -1.0291481e-02
   9.7106005e-01  -2.2759711e-02
   9.8423960e-01   3.0651022e-04
   9.7300660e-01   2.5869445e-02
   1.0155338e+00   2.7738207e-02
   9.7334650e-01   1.8083879e-02
   9.7903261e-01  -2.1192330e-02
   1.0090629e+00   4.5550035e-02
   9.9679225e-01   5.7075843e-03
   1.0117803e+00  -3.6468265e-03
   1.0199678e+00  -1.4712522e-02
   1.0121929e+00  -1.1202890e-02
   9.9639880e-01   3.1712554e-02
   9.7394282e-01   1.7012406e-02
   1.0053532e+00  -1.5981901e-02
   1.0055872e+00  -1.1759695e-02
   1.0168309e+00  -1.0344526e-02
   1.0062029e+00  -4.1457268e-03
   9.7731393e-01  -9.2179482e-03
   1.0117013e+00   4.6515051e-03
   9.7914599e-01   1.3082215e-02
   9.9430835e-01  -1.2452708e-02
   1.0145482e+00  -1.6575289e-03
   1.0259221e+00   1.0229120e-02
   1.0157238e+00  -1.0559715e-02
   9.9474233e-01   1.1210276e-02
   1.0103302e+00   1.0217360e-02
   9.8526796e-01   2.4796485e-02
   9.9500729e-01   9.0466131e-03
   1.0017035e+00  -2.4509177e-02
   9.9495845e-01  -2.0135454e-02
   1.0136323e+00   8.0871463e-03
   1.0208333e+00  -5.3469495e-03
   1.0170226e+00   7.9460068e-03
   9.6372043e-01   2.4514003e-02
   9.6803556e-01  -4.6717235e-03
   1.0008852e+00  -1.6443525e-02
   9.6865514e-01   1.1000168e-02
   9.6746625e-01  -1.7705407e-02
   9.9910770e-01   1.6398874e-02
   9.5598460e-01   3.9620031e-03
   1.0030120e+00  -1.2766036e-02
   9.9929179e-01  -9.0778049e-05
   1.0248537e+00   1.6228821e-02
   9.7173862e-01   6.1011688e-03
   9.6681565e-01  -3.1199002e-02
   1.0042747e+00   7.3114466e-03
   1.0593953e+00   7.0308725e-03
   9.7745492e-01  -1.8422017e-02
   9.9457658e-01  -1.4327621e-02
   9.9027678e-01   3.4380263e-02
   1.0020109e+00   8.3590260e-03
   9.7397156e-01  -8.4479077e-03
   9.7328413e-01   3.1912265e-02
   1.0068343e+00  -1.9854582e-02
   9.7610396e-01   1.4682604e-02
   1.0117929e+00   1.9198625e-02
   9.9297243e-01  -2.1417214e-02
   9.9466642e-01   1.5924084e-02
   9.7527319e-01  -1.6045218e-02
   1.0026858e+00  -1.9188683e-02
   9.8765312e-01   1.3383901e-02
   1.0029564e+00  -1.2699557e-02
   1.0054796e+00  -1.0918057e-02
   9.6634910e-01   1.7230488e-02
   9.9771520e-01  -1.1372038e-03
   9.8081899e-01  -1.1069080e-02
   1.0049055e+00  -1.2606350e-02
   9.7644332e-01  -1.2743643e-02
   1.0075770e+00  -3.7892713e-02
   1.0092071e+00  -1.5017688e-03
   9.8107278e-01  -1.7568494e-02
   9.8948990e-01   6.0468406e-03
   9.7778619e-01   1.5805921e-03
   9.8053811e-01  -1.2273057e-03
   1.0041658e+00   4.7908485e-03
   1.0272534e+00   8.4801518e-03
   9.9134483e-01  -2.7728728e-02
   1.0199815e+00   8.4494738e-03
   1.0002601e+00   2.9390488e-02
   9.9013075e-01  -8.9541350e-03
   1.0088749e+00   1.6806119e-02
   9.9671245e-01  -1.9038480e-02
   1.0058528e+00   1.1332111e-02
   1.0054566e+00   1.7961696e-03
   1.0453133e+00   2.2561523e-02
   9.7774294e-01  -2.4597680e-03
   1.0123250e+00  -1.1313702e-02
   1.0156744e+00  -1.4175345e-02
   9.9586326e-01   1.1846222e-02
   1.0272645e+00  -4.2216107e-02
   9.7419396e-01  -3.0958956e-02
   9.6602636e-01   4.8080005e-02
   9.9109238e-01  -5.8201063e-03
   9.8285378e-01   4.1480680e-03
   9.9846500e-01   4.2706759e-03
   9.8021232e-01  -2.7450366e-02
   1.0042896e+00   1.5333462e-02
   1.0103534e+00  -1.2991541e-02
   1.0134842e+00  -2.2832783e-02
   9.8637003e-01  -2.3902108e-02
   1.0149437e+00  -2.6713725e-02
   9.9288857e-01  -1.2092738e-02
   1.0145123e+00  -1.2118305e-03
   1.0094064e+00   1.4157808e-03
   1.0070734e+00   1.7719207e-02
   1.0548349e+00   1.1501190e-02
   9.7299069e-01  -4.1709344e-02
   1.0162431e+00   8.2865337e-03
   1.0116465e+00  -8.7749806e-03
   9.9546407e-01   1.8866353e-02
   1.0283546e+00   4.5607867e-02
   1.0127194e+00   6.7609624e-03
   1.0014984e+00  -1.6092371e-02
   1.0066238e+00   1.0914835e-03
   1.0049886e+00  -1.0860697e-02
   1.0185705e+00   2.2729463e-02
   9.8330806e-01  -1.0185426e-03
   1.0240096e+00  -1.0998147e-02
   9.9870304e-01  -1.7040573e-02
   1.0032139e+00  -1.4623833e-02
   1.0044109e+00  -1.6616321e-03
   9.9958305e-01  -1.0465693e-02
   1.0061721e+00   1.9145720e-02
   1.0153073e+00   2.9341068e-02
   1.0084954e+00   9.9716061e-03
   9.6737778e-01   3.2203926e-02
   9.9754199e-01   4.9663660e-03
   9.7097041e-01   3.7631649e-02
   9.7997418e-01  -1.7332993e-02
   1.0003345e+00  -9.3202694e-03
   1.0190903e+00  -1.0245132e-02
   1.0170970e+00  -7.2943241e-03
   1.0241931e+00  -2.4381051e-02
   9.8950516e-01   7.4579264e-03
   9.6317882e-01   1.6544145e-02
   9.9407478e-01   3.3766036e-03
   9.9800087e-01   7.3362459e-03
   1.0084519e+00   8.7991646e-03
   9.8529845e-01  -6.1306852e-03
   9.7994078e-01   5.9468934e-03
   9.8411686e-01   6.1808476e-03
   9.8084078e-01   5.9456474e-03
   9.8462571e-01   1.4358673e-02
   1.0017495e+00   1.8407443e-02
   1.0212710e+00  -2.2663623e-02
   1.0343308e+00   1.4432227e-02
   9.9058396e-01   8.1224024e-03
   9.8071370e-01   1.4009309e-03
   1.0055183e+00  -1.3261477e-02
   9.7619014e-01  -1.6409687e-02
   1.0145044e+00  -6.4919866e-03
   1.0018726e+00  -1.3296436e-02
   9.9954317e-01  -1.5968965e-03
   9.9410086e-01   3.5926929e-02
   9.6913662e-01   2.3196636e-02
   1.0310110e+00  -2.5772865e-03
   9.8554735e-01  -2.1125739e-02
   9.9926246e-01  -6.4071825e-03
   9.8884735e-01   1.1698347e-02
   1.0074419e+00  -1.6860375e-03
   1.0168187e+00  -1.4304535e-03
   9.8481680e-01  -1.6803491e-03
   9.6304273e-01  -5.3641842e-03
   9.9927231e-01   1.2474075e-02
   1.0015900e+00  -1.0074439e-02
   1.0074340e+00  -2.7408054e-02
   9.7996479e-01  -3.2698482e-03
   1.0109218e+00  -9.4253534e-03
   1.0104458e+00  -3.4878632e-03
   1.0101713e+00  -3.4951557e-02
   9.8106755e-01   7.6297486e-03
   9.9679576e-01   2.2988356e-02
   1.0151931e+00  -6.3253710e-02
   1.0200254e+00  -1.4723366e-02
   9.8764129e-01  -1.0761925e-02
   9.9547401e-01  -6.2644433e-03
   1.0037899e+00   2.0560900e-02
   9.8114469e-01  -3.3001186e-03
   9.8513122e-01  -2.2686074e-03
   9.7756974e-01   2.7698884e-05
   1.0023446e+00  -2.7336516e-02
   9.8461932e-01  -2.1512806e-02
   1.0051405e+00  -1.7622735e-03
   9.8663495e-01  -1.1514713e-02
   9.7483912e-01  -5.2081229e-03
   9.9522996e-01  -2.1805063e-02
   1.0107731e+00  -2.9069306e-03
   1.0286120e+00  -1.8699693e-02
   9.7887033e-01   1.5871976e-02
   1.0040861e+00  -3.5439915e-03
   9.8437959e-01  -7.6594742e-03
   9.9531940e-01   3.3303517e-02
   1.0296740e+00   1.4504767e-02
   9.9432077e-01  -3.2517249e-02
   1.0171883e+00   4.8396117e-04
   9.8169145e-01   7.9477246e-03
   9.7758172e-01  -8.8609726e-03
   9.8839145e-01   9.7129786e-03
   9.8249441e-01   5.0069855e-03
   1.0317984e+00  -6.1835248e-03
   1.0211688e+00  -7.2479070e-04
   1.0131973e+00   2.6853795e-03
   1.0030024e+00   1.6285712e-02
   1.0096692e+00  -1.9365633e-02
   9.9949623e-01  -4.1552307e-02
   9.9469138e-01  -4.6866552e-03
   9.8995648e-01   1.9161271e-03
   9.9947115e-01   1.2233976e-02
   9.9237752e-01   1.0317021e-02
   1.0152560e+00   1.7253872e-02
   1.0100876e+00   1.1724588e-03
   9.9764596e-01   5.2091883e-03
   9.7129435e-01  -9.5492636e-04
   9.6637096e-01  -2.9215305e-03
   1.0117981e+00  -3.2412730e-02
   1.0308716e+00  -1.4811877e-02
   9.9757335e-01  -4.7110961e-03
   1.0094705e+00   7.4020760e-03
   9.9549642e-01  -1.0227917e-02
   9.9628543e-01  -6.9418351e-03
   9.8126976e-01  -8.7095230e-03
   9.8553881e-01   2.4158891e-03
   1.0092214e+00   2.8539181e-02
   9.8131290e-01   1.0057182e-02
   1.0218952e+00   9.0373575e-03
   9.9994952e-01  -2.1975589e-02
   9.7966564e-01   3.6897670e-02
   1.0343760e+00   4.3465401e-03
   9.9504314e-01  -6.7069698e-03
   9.7964541e-01   1.1885526e-02
   9.9237996e-01  -4.8010272e-03
   9.9670643e-01  -3.6004778e-02
   1.0014307e+00   6.8547013e-03
   1.0005570e+00  -7.5971258e-03
   1.0197406e+00  -2.0267113e-02
   1.0371624e+00  -2.3016027e-02
   1.0045098e+00  -6.1962692e-03
   1.0349453e+00  -1.9854232e-02
   1.0384571e+00   1.1660653e-02
   1.0126296e+00  -2.7245464e-02
   1.0012862e+00   1.2201703e-02
   1.0120071e+00  -5.7382087e-03
   9.9237238e-01  -3.2542046e-03
   9.8106589e-01  -2.0086553e-02
   9.8604787e-01  -1.9018402e-02
   9.9748772e-01  -4.2412755e-02
   1.0378933e+00  -9.7837613e-03
   9.8363675e-01  -2.9679014e-02
   1.0034997e+00   1.3600368e-02
   1.0032012e+00   7.6781728e-03
   9.9512445e-01   9.4499396e-03
   1.0061800e+00   1.6014578e-02
   9.8631475e-01  -1.9680827e-02
   1.0216323e+00   2.8496451e-03
   1.0043737e+00   1.2584754e-02
   9.9001705e-01   5.3184721e-03
   1.0144342e+00  -4.4563559e-03
   9.7527257e-01   2.9746243e-02
   9.8158320e-01   1.3037943e-02
   1.0062531e+00   1.6396973e-02
   9.9813423e-01  -1.5359646e-02
   1.0135639e+00  -3.8772556e-02
   9.7932000e-01  -3.0227763e-02
   1.0115339e+00   1.8794019e-02
   1.0063963e+00   2.4993819e-02
   9.8603086e-01  -1.9417664e-02
   9.8321361e-01   2.8709941e-02
   1.0104696e+00  -2.1625853e-02
   9.8777616e-01  -9.4885592e-03
   9.9044053e-01  -3.2325122e-02
   9.9478012e-01   2.6771074e-02
   9.8802331e-01   6.7767522e-03
   1.0219496e+00   4.5555457e-03
   9.9059704e-01  -9.3637985e-03
   1.0318767e+00   2.7057845e-02
   9.5994687e-01  -1.0397639e-02
   1.0106502e+00   1.2712367e-02
   1.0072372e+00  -1.7497382e-03
   1.0004006e+00   2.7200325e-02
   9.8407568e-01  -2.3836127e-02
   9.8789054e-01  -2.2070652e-03
   9.9652407e-01   1.7386652e-04
   1.0055401e+00  -9.3471084e-03
   1.0174684e+00   2.0380924e-02
   9.8330127e-01  -1.3413511e-02
   9.9400077e-01   2.2234462e-02
   9.8076070e-01  -4.7543307e-03
   1.0088085e+00  -4.9268816e-03
   1.0335734e+00  -8.7197618e-03
   1.0189868e+00  -1.5644020e-02
   1.0114195e+00   9.1488479e-03
   9.6672195e-01   1.5655837e-02
   1.0184272e+00  -1.2992183e-02
   9.9220647e-01  -1.2781169e-02
   9.8941594e-01  -1.4508404e-02
   1.0178292e+00   3.3118547e-03
   9.9829343e-01   6.6178942e-04
   9.9687146e-01   1.1604247e-02
   9.8116064e-01   2.4061118e-02
   9.8020092e-01  -3.4804434e-02
   1.0130094e+00   1.1330719e-02
   1.0533278e+00   1.4802284e-02
   1.0059422e+00  -2.9834420e-02
   1.0322080e+00   1.0887600e-02
   1.0112503e+00  -1.8199253e-02
   9.6740020e-01  -1.7587967e-02
   9.9604112e-01   6.7688829e-03
   9.8922418e-01  -2.4047637e-02
   1.0078474e+00   4.1898136e-03
   9.7600887e-01  -8.8012287e-03
   1.0176788e+00  -2.4031046e-02
   9.9342762e-01  -1.1273429e-02
   9.9935114e-01   3.6388167e-02
   9.7290214e-01   5.1491906e-04
   1.0060464e+00   1.3492622e-02
   1.0119915e+00  -1.2491509e-02
   9.9369578e-01   4.4722771e-03
   9.7703704e-01   2.0006021e-02
   1.0022112e+00  -1.6479156e-03
   9.8869240e-01  -2.6405996e-02
   1.0205422e+00  -4.9830066e-03
   1.0065180e+00  -1.3561041e-02
   9.8091100e-01  -4.0516043e-02
   9.8764594e-01  -4.2914102e-03
   9.7829871e-01   2.0860626e-02
   1.0108644e+00   5.6859605e-03
   9.9069076e-01  -2.3158980e-02
   9.7756121e-01   3.7945408e-02
   9.6822852e-01   3.4365790e-02
   9.7826001e-01  -1.4553557e-02
   9.9423022e-01   1.2891230e-02
   1.0274696e+00   2.0536518e-02
   1.0366145e+00  -2.2286824e-02
   1.0132329e+00  -2.2818252e-03
   1.0105734e+00  -1.2740051e-02
   9.9505089e-01  -3.7610670e-02
   9.8812479e-01   6.4477936e-04
   1.0196314e+00   9.2711814e-03
   9.9462007e-01  -1.9858873e-02
   1.0265221e+00   1.1797407e-02
   1.0160880e+00   2.9086473e-02
   1.0222292e+00  -1.4682621e-02
   1.0054181e+00  -3.8806839e-02
   9.9456612e-01  -9.8982561e-03
   1.0206542e+00   1.2797059e-02
   1.0375622e+00   3.4254419e-02
   9.8909595e-01   7.6385958e-03
   1.0164803e+00   2.6207213e-02
   1.0120917e+00   1.7018046e-03
   1.0438116e+00   7.0375257e-04
   1.0033461e+00   1.0883902e-02
   1.0348326e+00   1.3842599e-02
   9.8462542e-01   1.1106204e-02
   1.0499623e+00  -1.3065057e-02
   9.8529454e-01  -1.3632400e-02
   9.7579745e-01   1.3498791e-02
   9.7794277e-01   2.3258505e-02
   9.9978068e-01  -9.1710563e-04
   1.0205386e+00   7.2266734e-03
   1.0022955e+00   3.2501575e-02
   1.0061298e+00   7.5260044e-03
   9.9913896e-01   1.4695785e-02
   9.6601645e-01   6.2966798e-03
   9.9155992e-01  -1.0893083e-02
   1.0062897e+00  -1.9835088e-02
   9.7744734e-01  -1.0226691e-02
   1.0138977e+00   1.3193542e-02
   9.9109088e-01  -1.7543918e-02
   1.0136876e+00   2.1526246e-03
   1.0400689e+00  -1.3250087e-02
   1.0171596e+00  -1.9655592e-02
   1.0274183e+00  -8.5612521e-03
   9.9682561e-01   2.1493011e-02
   1.0283886e+00   2.6849821e-02
   9.8968162e-01  -4.8701723e-02
   9.9700473e-01  -1.7661778e-02
   1.0229371e+00   5.0474304e-03
   1.0048457e+00   2.1015675e-03
   9.8231933e-01  -1.3673794e-02
   9.7240290e-01   1.3677318e-02
   1.0187044e+00  -1.5013193e-02
   9.9103745e-01  -5.3003485e-03
   1.0197006e+00   2.1696559e-02
   9.8497209e-01   2.7327724e-02
   1.0093386e+00   2.8468548e-02
   1.0058080e+00  -1.7310011e-02
   9.8885123e-01  -3.8898149e-03
   9.8572480e-01   2.1819731e-02
   1.0168371e+00  -9.0516295e-03
   1.0130806e+00  -7.4382280e-04
   9.9487002e-01  -4.1033316e-03
   9.8703778e-01   1.7541540e-03
   1.0308188e+00   6.1005722e-03
   9.9577767e-01   1.5513846e-02
   9.8281519e-01   7.5296162e-03
   1.0029273e+00   1.2538661e-02
   9.9114469e-01  -2.1156501e-03
   1.0007340e+00  -1.2067496e-03
   1.0099460e+00   2.7145160e-02
   9.7141843e-01   2.6651268e-02
   9.9573667e-01  -7.2762910e-03
   9.9617716e-01  -1.7127842e-02
   9.8633919e-01   3.1691430e-02
   9.4701346e-01   2.1412559e-04
   1.0103878e+00   2.0031933e-02
   9.9368412e-01  -1.2855864e-02
   1.0152617e+00  -2.5533967e-03
   1.0132445e+00   5.0810537e-02
   1.0020414e+00   2.0187446e-03
   9.9213709e-01   8.3630510e-03
   1.0244192e+00   9.8113648e-04
   9.7364426e-01   1.7002723e-02
   1.0130587e+00  -1.2523264e-02
   1.0082097e+00   1.5864059e-02
   9.8861194e-01   4.1267692e-03
   1.0023570e+00   1.4983529e-02
   9.9262851e-01  -8.5246686e-03
   1.0289665e+00  -1.3244949e-02
   9.8797743e-01  -2.4269906e-02
   9.6895532e-01   6.5941638e-03
   1.0747304e+00  -2.1245458e-02
   9.8453696e-01   6.8853601e-03
   9.8703914e-01   1.1449395e-02
   9.8326331e-01  -2.3446334e-03
   1.0057769e+00   2.2449532e-02
   9.8492990e-01  -2.8887328e-03
   9.9937297e-01  -7.3066446e-03
   9.7976394e-01   2.5633535e-02
   9.8382513e-01  -7.9363809e-03
   1.0051990e+00   3.2868768e-03
   1.0263200e+00   9.4191851e-03
   1.0174517e+00   2.3790713e-02
   1.0258964e+00   1.3094261e-02
   1.0311165e+00  -1.6816901e-02
   1.0006851e+00  -3.1673752e-02
   9.8913746e-01  -8.0363480e-03
   9.8892054e-01  -1.7927356e-02
   9.8655521e-01   1.1687317e-02
   9.6158729e-01  -3.6780321e-02
   1.0222018e+00   1.2789685e-02
   1.0002105e+00  -3.7836856e-03
   9.9171401e-01  -1.1756840e-02
   9.8579201e-01   5.9815363e-03
   1.0386894e+00   2.1075666e-03
   9.6647226e-01   3.1526916e-02
   9.9375834e-01   1.6941268e-03
   9.9242312e-01  -2.2541021e-02
   1.0021673e+00  -1.9710997e-02
   1.0353867e+00  -1.1484417e-02
   1.0112318e+00   2.1467283e-03
   1.0187950e+00   3.5379339e-02
   1.0219734e+00  -1.0047898e-02
   9.8231038e-01  -4.6856246e-02
   9.9949303e-01  -8.9393799e-03
   1.0035307e+00   1.0347823e-03
   1.0049205e+00   1.2503915e-02
   9.8508124e-01   1.6419465e-02
   1.0063540e+00   8.1143834e-03
   9.9555417e-01  -6.8211305e-03
   1.0206544e+00   1.6290997e-02
   9.8748006e-01  -2.0282644e-02
   9.9380217e-01   1.0428743e-02
   1.0113908e+00  -4.3960948e-03
   9.9257151e-01   3.0509628e-03
   9.7457892e-01   2.0937031e-02
   9.7419285e-01  -2.9932879e-02
   1.0117769e+00   3.5687309e-03
   1.0470856e+00  -4.9661868e-03
   9.9839259e-01  -7.1244592e-03
   1.0267822e+00   5.0567840e-03
   1.0092589e+00  -2.4458309e-03
   1.0497112e+00   1.0482371e-02
   9.7400372e-01  -2.1069757e-02
   9.9078807e-01   1.7462166e-02
   9.8943899e-01  -8.9003355e-03
   1.0223779e+00   1.2694280e-02
   1.0050391e+00  -1.2639037e-03
   9.8628110e-01  -1.9080658e-02
   9.8596441e-01   1.5429353e-03
   9.9573101e-01  -2.4721606e-03
   1.0257034e+00   2.8472896e-03
   1.0070860e+00  -1.0309567e-02
   1.0062123e+00   1.2328478e-02
   1.0020749e+00  -1.0505953e-02
   9.9565054e-01  -1.6959864e-04
   9.9803065e-01   1.7759078e-02
   9.8419841e-01   7.6787676e-04
   1.0547324e+00  -9.7827115e-03
   1.0094840e+00   2.1171413e-02
   1.0467948e+00   3.2690270e-03
   1.0254835e+00   4.1267734e-03
   9.9447738e-01  -2.8190613e-03
   9.7811664e-01   1.6914220e-02
   1.0006176e+00  -1.7381726e-03
   9.7749789e-01   1.9213981e-02
   9.9406389e-01  -1.2303883e-02
   9.8155069e-01   5.3973770e-03
   1.0003832e+00   2.5382950e-02
   1.0141298e+00  -8.2070559e-03
   9.7179167e-01  -2.6492608e-02
   1.0232538e+00   6.1732208e-03
   9.7525972e-01   2.1235582e-02
   9.9846358e-01  -1.0173700e-02
   9.8458069e-01   2.4261037e-02
   1.0130383e+00  -8.2108475e-03
   1.0399280e+00  -8.9202132e-03
   9.9750461e-01   3.1268666e-02
   9.5613652e-01  -1.5985439e-02
   1.0236900e+00  -1.4405823e-02
   9.8765342e-01   2.4578449e-03
   1.0375513e+00   5.0628471e-02
   1.0113604e+00   2.7513687e-02
   9.8149997e-01   1.2312408e-02
   9.8033880e-01   2.4387373e-02
   1.0043277e+00   4.7928784e-03
   1.0259369e+00  -2.5750071e-03
   9.8852562e-01  -5.9756017e-03
   1.0155030e+00  -1.9190564e-02
   1.0004430e+00  -1.2047294e-02
   1.0248405e+00  -9.1133452e-03
   9.8269810e-01  -7.5961597e-03
   1.0294504e+00   7.6415572e-03
   1.0463544e+00  -5.3023073e-04
   9.9548335e-01  -4.2849162e-03
   9.8888128e-01   1.2085654e-02
   9.8790279e-01  -2.1979435e-02
   9.9145908e-01  -9.1700455e-03
   9.8177063e-01   7.9581235e-04
   1.0086721e+00  -1.7013488e-02
   1.0092155e+00  -3.8723148e-03
   1.0172873e+00   1.2266577e-03
   1.0082820e+00   5.7998424e-03
   9.9189054e-01  -2.0243914e-02
   1.0202824e+00   1.1774044e-02
   9.9218958e-01   3.1803597e-05
   1.0184248e+00  -7.2902135e-03
   1.0061093e+00  -1.8250550e-03
   1.0092837e+00   2.3529512e-03
   1.0009671e+00  -7.2473382e-03
   9.9105705e-01  -1.6829433e-02
   1.0082316e+00   1.2068084e-02
   9.9702956e-01   1.2258666e-02
   9.9654477e-01  -1.7507611e-02
   9.9792472e-01  -9.7543461e-03
   9.9000881e-01  -6.1599808e-03
   9.8845475e-01  -4.0632216e-02
   1.0230793e+00   5.9950271e-03
   9.8403156e-01   5.0539747e-04
   1.0010247e+00   4.8607343e-04
   1.0293120e+00   2.0401722e-02
   1.0021860e+00  -7.0411052e-04
   9.6783513e-01  -1.0084000e-02
   1.0133041e+00  -1.8548400e-02
   1.0020784e+00  -1.9748382e-02
   1.0067227e+00   2.8116325e-03
   1.0275490e+00  -1.4833442e-03
   1.0303298e+00   2.2919187e-02
   9.9656134e-01   1.0777831e-02
   1.0297440e+00   3.1707180e-02
   9.9093385e-01  -7.2971583e-03
   9.9494071e-01   2.4122516e-02
   9.8313947e-01   6.4879379e-03
   1.0002347e+00  -1.0763322e-03
   9.7029917e-01   2.0659316e-02
   1.0179167e+00   1.1252052e-02
   9.9732164e-01   1.2001096e-02
   9.8618315e-01  -1.0122250e-03
   9.6658090e-01  -9.3419579e-03
   1.0135068e+00  -1.3678060e-02
   9.9624449e-01  -1.5392640e-02
   1.0161817e+00  -2.0455488e-03
   9.8401858e-01  -1.7463256e-03
   1.0058211e+00  -4.1742583e-03
   1.0271466e+00   4.1379026e-03
   9.9834655e-01   4.7247445e-03
   9.9169403e-01   1.8389990e-02
   1.0061532e+00  -1.9262788e-02
   1.0052929e+00   1.6585039e-02
   9.9305909e-01  -1.6543013e-02
   9.9333408e-01   1.9694012e-02
   9.9420657e-01   5.1318798e-03
   1.0037474e+00  -1.1369257e-02
   1.0126267e+00   2.9177579e-02
   9.6645884e-01   2.4298091e-03
   1.0317948e+00  -1.3599804e-02
   1.0070130e+00  -1.9877522e-02
   1.0150798e+00  -1.0160148e-03
   1.0250087e+00   1.0825848e-02
   9.9568908e-01   2.9213397e-03
   1.0216422e+00  -2.0898093e-02
   9.9743703e-01   2.8723818e-02
   9.9546473e-01  -2.3103396e-02
   1.0121563e+00  -2.3785166e-02
   1.0104210e+00   8.7103453e-03
   9.9400954e-01   8.9740917e-03
   1.0110292e+00   5.6947519e-03
   9.9221196e-01  -2.8132534e-03
   1.0247496e+00  -3.2988600e-03
   1.0228627e+00  -2.0176990e-02
   9.6649628e-01   7.7289997e-02
   1.0211809e+00  -2.3248928e-02
   9.9031088e-01   1.4902866e-03
   9.9214055e-01  -1.0509834e-03
   1.0090402e+00  -6.8683730e-03
   9.7499826e-01  -4.4386701e-03
   1.0140718e+00  -9.5697945e-03
   9.8564624e-01   1.2825669e-03
   1.0067814e+00  -1.1509458e-02
   9.8891684e-01  -3.9395770e-03
   9.7373247e-01  -6.4953792e-03
   1.0082282e+00  -6.3091167e-03
   1.0037259e+00  -7.5334471e-03
   1.0098516e+00  -1.5278516e-03
   9.9883382e-01   1.7204237e-02
   1.0525083e+00   4.0885257e-03
   1.0152552e+00  -1.1801114e-02
   9.8558920e-01  -4.1567994e-02
   9.5450172e-01  -2.2092886e-02
   9.9735631e-01  -9.3495194e-04
   1.0259999e+00   1.4897225e-03
   1.0144064e+00   1.0971628e-02
   1.0203841e+00   5.3455011e-02
   1.0116820e+00   5.9027397e-03
   9.8850520e-01  -1.3258703e-02
   9.8460736e-01  -3.2723274e-03
   1.0038366e+00   9.3982365e-03
   9.8930389e-01  -1.0432538e-02
   9.7991438e-01   3.5223884e-02
   9.6599183e-01   3.0908909e-03
   1.0192968e+00  -1.6025320e-02
   1.0121976e+00  -3.5601152e-03
   1.0194379e+00   4.3483740e-03
   1.0205695e+00  -1.4151648e-02
   9.9150909e-01  -3.0552051e-02
   1.0148093e+00   7.4702026e-03
   9.8927467e-01  -1.0657800e-02
   9.9905547e-01   1.2241525e-02
   1.0115766e+00  -2.7028250e-02
   9.9938476e-01   2.2249575e-03
   9.9629828e-01  -2.3168469e-02
   9.9128305e-01  -1.0166001e-02
   1.0081032e+00   3.8646996e-02
   9.6419417e-01  -8.0557441e-03
   9.9465934e-01  -8.4850910e-03
   9.9695101e-01  -2.7592927e-03
   1.0017821e+00  -1.5833649e-02
   1.0154822e+00   1.3235602e-02
   1.0066581e+00  -5.9840297e-03
   9.8517932e-01  -1.6708612e-02
   1.0211077e+00   4.2075630e-02
   1.0007282e+00  -1.7851221e-02
   9.9572432e-01   9.8519607e-04
   1.0084816e+00   7.0718952e-03
   1.0186257e+00   1.3507914e-02
   9.7988466e-01  -1.2205936e-02
   1.0130767e+00   8.8121140e-03
   9.9603931e-01  -1.7590941e-02
   1.0003338e+00   2.8801413e-02
   9.8307298e-01   8.5287387e-03
   1.0191409e+00  -1.5851994e-04
   9.6929852e-01  -2.6661087e-02
   1.0000996e+00  -2.0219725e-02
   1.0177147e+00   2.0971564e-02
   9.7788571e-01   2.9716414e-03
   9.9549788e-01  -4.4909188e-03
   1.0115530e+00   8.6627725e-03
   9.9835115e-01  -5.3531992e-03
   1.0132973e+00  -1.1309871e-02
   9.9256330e-01  -3.0549838e-02
   1.0429877e+00   3.0322745e-02
   1.0160081e+00  -3.7410432e-02
   9.7394577e-01   1.6606314e-03
   1.0120692e+00  -8.4695786e-03
   9.9813325e-01   7.7863736e-03
   1.0024032e+00   1.6054969e-02
   1.0002511e+00   3.7243964e-03
   9.8123647e-01   1.6713880e-02
   1.0023204e+00  -2.4044806e-02
   1.0063981e+00  -5.1203968e-03
   9.9141743e-01   3.9244030e-02
   9.6693757e-01  -1.4860695e-02
   9.7563737e-01  -2.4865996e-02
   1.0166061e+00  -8.2001913e-03
   1.0392597e+00  -7.0450523e-03
   1.0262650e+00   2.6880801e-04
   1.0182352e+00  -2.8350374e-02
   9.9044107e-01  -1.0555627e-02
   9.9305590e-01  -9.8889094e-03
   1.0121933e+00  -3.1026171e-02
   9.9768041e-01  -6.5331348e-04
   1.0175533e+00   1.0325639e-02
   1.0131387e+00   2.5086591e-02
   1.0081545e+00  -3.4070234e-03
   1.0181777e+00   2.4651107e-02
   9.9207289e-01   1.3154775e-02
   1.0096145e+00  -3.8500674e-03
   9.9563832e-01   3.4753756e-02
   1.0326326e+00  -1.5147046e-02
   1.0194347e+00  -1.2884495e-02
   1.0240390e+00  -4.3055734e-03
   1.0026747e+00   2.9010820e-04
   1.0172107e+00   1.9140783e-02
   1.0075226e+00   6.8054367e-03
   9.8047007e-01  -3.2442532e-02
   9.8959867e-01   7.0795960e-03
   1.0094025e+00   6.5480787e-03
   9.7708836e-01   5.6056193e-03
   9.7393600e-01  -2.5255592e-02
   9.9784812e-01  -1.6638970e-02
   1.0255925e+00   1.8318093e-02
   1.0281688e+00   1.1265199e-02
   9.7649996e-01   7.2386814e-03
   9.9139296e-01  -4.9586055e-03
   9.9655547e-01  -2.3772514e-02
   1.0043499e+00   3.2498541e-02
   9.9439110e-01  -2.5595652e-02
   1.0202320e+00   8.8946120e-03
   9.6444401e-01   2.7655796e-03
   9.9979837e-01   3.0925485e-02
   1.0077253e+00   1.7873083e-02
   1.0152866e+00  -1.2502553e-02
   9.8206009e-01   2.1733648e-02
   9.8238545e-01  -3.0974201e-02
   1.0166721e+00  -7.8769134e-03
   9.8954269e-01  -3.0193422e-02
   9.9634874e-01   5.5983488e-03
   9.9972456e-01  -1.9406035e-02
   9.9235164e-01   2.2953113e-03
   9.8163236e-01   9.8147895e-03
   9.8495707e-01  -1.2249902e-02
   9.8582959e-01   3.1235990e-02
   9.7326176e-01   1.0310472e-02
   9.7548729e-01  -4.3274168e-03
   1.0123455e+00   1.7077943e-02
   1.0028472e+00   2.9290830e-02
   1.0000331e+00  -9.9952483e-03
   9.6215169e-01  -1.6786216e-02
   9.7961961e-01   1.3416019e-02
   9.9549810e-01   1.0592717e-02
   9.9933815e-01  -2.6958628e-03
   1.0102057e+00  -1.0378338e-02
   1.0178328e+00  -1.8038385e-02
   1.0039690e+00   2.2410108e-02
   1.0100107e+00  -2.2508626e-02
   1.0005450e+00  -1.5440384e-02
   9.9257863e-01  -8.0144244e-03
   9.9907313e-01  -1.0201064e-03
   9.7778090e-01   8.6620594e-03
   9.9393748e-01   3.6120789e-02
   9.9685024e-01  -1.2722836e-02
   1.0177200e+00   1.8573161e-02
   9.9918995e-01  -6.9274419e-03
   9.7175063e-01  -8.3286878e-03
   9.9902790e-01  -4.1715485e-03
   9.9880689e-01   3.9361249e-02
   9.9863385e-01  -2.3426303e-02
   9.6983738e-01   2.8223971e-02
   9.8436905e-01  -2.0977305e-02
   1.0302577e+00   2.7864356e-03
   9.7666483e-01  -1.7045219e-02
   1.0391019e+00  -1.9034877e-02
   1.0210928e+00  -1.6025806e-02
   1.0280852e+00   1.1800130e-02
   9.8783505e-01  -2.3525013e-02
   9.9339431e-01   2.0345907e-02
   9.8524124e-01  -1.6179631e-02
   1.0180337e+00   1.5916362e-02
   9.8957987e-01   1.3910209e-02
   9.5981596e-01  -1.1575009e-02
   9.6241176e-01  -1.7864051e-02
   9.8140816e-01   2.9333280e-02
   1.0095560e+00  -2.7413306e-04
   9.8626568e-01   2.0221886e-02
   1.0019578e+00   2.7083427e-02
   1.0406549e+00  -1.5398821e-02
   1.0339561e+00   4.8229566e-03
   1.0255042e+00   2.5627425e-02
   1.0331591e+00   8.5101568e-03
   9.7904014e-01  -5.5310253e-02
   1.0052690e+00   3.0266679e-02
   1.0058566e+00  -3.1355906e-02
   1.0354657e+00   1.7007604e-02
   9.6281481e-01   1.5018416e-02
   9.8284019e-01   1.1461257e-02
   1.0273410e+00  -2.7074852e-02
   1.0030844e+00   1.2958437e-02
   9.9036973e-01  -1.4108049e-03
   1.0014728e+00  -5.3630997e-02
   9.9222132e-01  -4.8755645e-03
   9.6629337e-01  -1.1364811e-02
   9.9421885e-01   2.9429942e-03
   9.7626556e-01   2.5133760e-02
   9.9021222e-01  -1.0345249e-03
   1.0096023e+00  -1.8032808e-02
   9.9324399e-01   6.9825280e-03
   9.9657974e-01  -1.0688893e-02
   1.0211684e+00  -2.5161969e-02
   9.8671476e-01   5.0389555e-03
   9.9568581e-01  -4.8773075e-03
   9.7983214e-01  -3.7029658e-03
   1.0099705e+00  -1.6728457e-03
   9.8064798e-01   4.1189480e-03
   1.0034451e+00   1.0940290e-02
   9.9130887e-01  -1.4366837e-02
   9.9593172e-01   1.9644524e-03
   1.0048409e+00  -4.0171715e-02
   9.7785871e-01  -1.2126140e-02
   1.0031352e+00   1.4386827e-02
   1.0234462e+00  -1.7099698e-02
   1.0078282e+00   8.7024946e-03
   1.0016322e+00  -4.5456081e-02
   9.7827332e-01  -1.2113920e-02
   1.0488503e+00  -2.0800362e-02
   1.0290638e+00  -6.1324043e-03
   1.0015366e+00  -3.0713328e-02
   1.0295208e+00   1.2501604e-02
   9.9958075e-01  -1.6635301e-02
   1.0145231e+00  -7.7048161e-03
   1.0205809e+00   7.8152836e-03
   1.0041566e+00   1.0891851e-02
   9.7475680e-01  -4.2852417e-03
   1.0199905e+00   2.3074466e-02
   1.0395977e+00  -3.0851881e-02
   9.9155256e-01   9.3673313e-04
   9.6831587e-01  -8.8804647e-04
   1.0134719e+00  -2.2410829e-02
   9.9996808e-01  -3.2386707e-03
   1.0187681e+00  -1.1246471e-02
   9.8649788e-01   3.1409956e-02
   1.0139410e+00  -2.3319890e-03
   1.0045611e+00  -8.5387391e-03
   1.0063647e+00  -1.3377629e-02
   9.8499006e-01  -5.4456799e-03
   1.0255121e+00  -1.6498821e-02
   9.9104931e-01  -9.4100224e-03
   9.8853697e-01   1.2254072e-02
   1.0079018e+00   3.8848392e-03
   1.0187782e+00   2.0803560e-02
   1.0391984e+00   9.2710930e-03
   1.0203065e+00   2.4845302e-02
   9.9457557e-01  -1.8740447e-02
   1.0156580e+00  -4.3959679e-02
   1.0255250e+00   1.6694942e-02
   1.0011765e+00  -1.1072722e-02
   1.0040584e+00  -3.2073609e-03
   9.7977343e-01  -2.8834305e-02
   1.0276463e+00   3.7579808e-02
   1.0113834e+00  -1.9000108e-02
   9.8685957e-01  -1.5378142e-02
   1.0282869e+00   8.1080265e-03
   9.9799318e-01   1.2760028e-02
   9.9333606e-01   3.1646347e-02
   1.0014132e+00   3.6748624e-03
   9.9511036e-01  -7.9899188e-05
   1.0121973e+00   1.0931579e-02
   1.0297362e+00   5.5009687e-03
   1.0041607e+00   6.6346198e-03
   1.0009749e+00  -1.6897693e-02
   9.8385283e-01   5.1901490e-02
   9.8119841e-01  -2.4488479e-02
   1.0023727e+00   6.9142303e-04
   1.0037817e+00  -8.7248875e-03
   9.8004351e-01  -4.2481830e-02
   1.0113703e+00   2.1249096e-02
   1.0000508e+00   1.3098108e-03
   9.9612329e-01   1.7200752e-02
   9.4322752e-01   2.4078663e-03
   1.0089834e+00   2.6147098e-03
   9.6501456e-01  -2.4832135e-03
   9.9624843e-01   1.6596954e-03
   1.0488269e+00   2.2112826e-02
   9.8704832e-01  -2.9922342e-02
   1.0233979e+00   3.3224256e-02
   9.9231339e-01   1.8672595e-02
   9.8263435e-01   4.4151049e-03
   1.0341426e+00  -1.0537380e-02
   9.8838710e-01   1.4016703e-02
   1.0093583e+00  -1.6257303e-02
   1.0015041e+00  -3.4660831e-02
   1.0011871e+00  -6.8148931e-03
   1.0123645e+00   9.6740496e-03
   1.0070253e+00   1.1210005e-02
   9.8720050e-01   1.8791450e-03
   1.0239132e+00  -8.2534382e-03
   9.9073836e-01  -2.5881213e-02
   9.6947726e-01  -3.3134284e-02
   1.0069364e+00   2.4298004e-02
   9.8022359e-01   7.3775158e-03
   9.7475996e-01  -2.9757016e-02
   1.0019311e+00  -5.7066802e-03
   9.9542345e-01   2.5489416e-02
   1.0013746e+00  -1.8105534e-02
   9.8122881e-01  -1.0311975e-02
   1.0300237e+00   3.0378638e-03
   9.7499435e-01   1.5271781e-02
   9.9756318e-01   2.8640654e-03
   9.6720153e-01   2.1711751e-03
   9.7539825e-01   1.1458058e-02
   1.0225449e+00  -2.7443188e-03
   1.0327435e+00  -2.8921448e-03
   9.4563482e-01   1.2767934e-02
   1.0057555e+00   8.0827230e-03
   1.0083854e+00  -2.5035128e-02
   1.0002298e+00  -1.9113353e-03
   9.8521960e-01   1.1670359e-02
   1.0159061e+00   3.5442183e-02
   1.0195423e+00  -1.5993432e-02
   9.9688063e-01  -1.0535685e-02
   1.0178869e+00  -1.0269854e-02
   1.0493072e+00  -1.1940825e-02
   9.8240177e-01  -2.8237922e-02
   1.0178150e+00  -2.3921848e-03
   9.6608945e-01  -9.3195443e-03
   1.0266652e+00  -7.1026916e-03
   1.0077067e+00  -1.7360382e-02
   9.7992727e-01  -1.2452975e-02
   1.0093623e+00  -9.9053024e-03
   9.9522976e-01   2.6372335e-02
   1.0067979e+00  -1.1359164e-02
   9.9663373e-01   1.7227645e-02
   9.8984557e-01   9.0759856e-03
   9.8159489e-01   1.3679361e-02
   9.7990385e-01   4.1501526e-03
   1.0370294e+00   4.7445978e-03
   1.0333937e+00   1.5589823e-02
   9.9543075e-01   2.0209168e-03
   1.0065989e+00  -2.5641239e-02
   1.0211484e+00  -3.2572325e-02
   9.9058166e-01  -1.2050877e-02
   1.0250569e+00   1.3765694e-02
   1.0046028e+00  -1.1412442e-02
   9.8226542e-01   2.1803492e-03
   9.9023566e-01  -1.8724552e-02
   9.8153952e-01   2.9643491e-02
   1.0052866e+00   2.1840577e-02
   1.0133794e+00  -2.7723644e-02
   1.0284643e+00   1.3004081e-02
   1.0477741e+00   2.9139604e-02
   1.0079790e+00  -1.5285839e-02
   9.8955877e-01  -2.4960635e-02
   1.0051264e+00   1.8976065e-02
   1.0242395e+00   8.2152214e-03
   9.7986620e-01  -3.0953812e-03
   1.0215543e+00  -7.3356605e-03
   1.0107689e+00   3.0438203e-02
   9.9552714e-01  -1.5424689e-02
   1.0021465e+00   3.7308306e-02
   1.0009182e+00  -2.1833910e-02
   1.0053352e+00  -1.2056983e-02
   9.9609033e-01   5.0523795e-03
   1.0083129e+00  -6.5946000e-03
   1.0210072e+00   4.5783991e-03
   9.9574263e-01  -4.2590846e-03
   1.0117958e+00  -1.0956006e-02
   9.9161391e-01   1.5119934e-02
   9.7260594e-01  -3.2202889e-02
   9.8931178e-01   9.7732145e-03
   9.8331695e-01  -9.4688311e-04
   9.5056227e-01  -6.7630090e-04
   1.0267664e+00  -7.3283440e-03
   1.0105769e+00   1.2368602e-03
   1.0017202e+00  -6.0272618e-03
   1.0033188e+00   1.0343701e-02
   1.0215817e+00   7.3030785e-03
   9.9349390e-01   2.5410228e-02
   9.8738943e-01  -1.1753408e-02
   1.0078690e+00  -2.0863228e-03
   1.0128365e+00  -2.6955211e-02
   1.0564834e+00  -1.6880210e-02
   9.9347807e-01  -3.3885068e-02
   1.0127137e+00   9.5207232e-03
   1.0178578e+00   1.1065308e-02
   1.0098893e+00   2.1231145e-02
   1.0111311e+00  -4.1823532e-02
   9.8412663e-01   1.3708279e-02
   9.9741075e-01  -8.7922949e-03
   1.0060537e+00  -1.1049351e-02
   1.0228515e+00  -1.1901854e-02
   9.9185643e-01  -1.4753951e-02
   1.0136133e+00  -2.9204513e-02
   9.9920411e-01   9.9439133e-03
   1.0263261e+00   1.6916308e-02
   9.8136442e-01  -1.0008251e-02
   1.0040641e+00   1.7331000e-02
   9.6106323e-01   2.0178238e-02
   1.0414866e+00  -1.0483415e-02
   9.5410420e-01   7.3121693e-03
   9.9402748e-01  -1.1873400e-02
   9.7911479e-01   3.5638477e-02
   1.0050040e+00   1.9665057e-02
   1.0016753e+00   1.8094036e-02
   9.8319947e-01  -1.4383218e-02
   9.9252744e-01   7.6125477e-03
   9.7689034e-01  -5.0766752e-03
   9.9996800e-01  -9.3071100e-03
   1.0031568e+00  -2.7043894e-02
   1.0015928e+00  -2.0550607e-03
   1.0032241e+00   2.5131144e-02
   9.7229775e-01  -1.7777158e-02
   1.0191967e+00   9.8127929e-03
   1.0051977e+00  -1.0500277e-02
   1.0109741e+00  -8.0397214e-03
   1.0042324e+00   2.2636370e-02
   1.0206185e+00  -1.1252863e-02
   1.0014400e+00  -2.0317307e-02
   1.0183960e+00   5.4890534e-03
   1.0064950e+00  -7.4876650e-03
   1.0110745e+00  -8.6739043e-03
   9.9079336e-01  -1.1327772e-02
   9.9668140e-01   4.6802437e-03
   1.0092578e+00   4.1093771e-02
   9.9726043e-01   1.0859400e-02
   9.9266118e-01   2.1096936e-03
   9.7273618e-01   3.2408385e-02
   1.0007768e+00  -3.1441348e-03
   9.9607744e-01  -2.1082541e-02
   9.9284806e-01   3.8388596e-03
   9.8063316e-01   2.2985288e-03
   9.8684983e-01   1.3853075e-03
   9.7781624e-01   6.4865899e-03
   1.0066007e+00   2.7385850e-03
   1.0147645e+00  -2.7756644e-02
   9.9828402e-01  -1.6870274e-02
   1.0419770e+00   6.8721143e-03
   1.0133301e+00   1.2875484e-02
   9.7138132e-01  -7.1438004e-04
   9.8721463e-01   4.5810989e-03
   1.0120303e+00   1.1243206e-02
   9.9287884e-01  -2.0893200e-02
   1.0113749e+00   1.8986890e-02
   9.8823886e-01   6.1499150e-03
   1.0037973e+00   3.4073429e-02
   1.0416774e+00   5.4767643e-03
   1.0050742e+00  -1.8829328e-02
   1.0122510e+00  -7.8684228e-04
   9.7322894e-01   2.7263186e-02
   1.0032575e+00  -2.0913790e-02
   1.0214589e+00   4.0519178e-04
   1.0193649e+00   3.4345125e-02
   1.0451116e+00  -1.9691874e-03
   1.0423038e+00  -1.4783487e-02
   9.5566242e-01  -1.2987690e-02
   9.9130034e-01   1.1144057e-02
   1.0041677e+00   2.1112791e-03
   1.0100970e+00   1.7414040e-02
   9.5412962e-01   2.7193387e-02
   1.0211630e+00   3.2926696e-03
   9.9318171e-01  -2.2550763e-02
   9.9818566e-01   1.1845839e-02
   9.9793177e-01   2.8879446e-02
   1.0100327e+00  -1.4780297e-02
   9.7529076e-01  -2.0211471e-02
   1.0068619e+00  -1.0103551e-02
   1.0034418e+00   7.4525992e-03
   9.9299570e-01  -1.3737889e-02
   1.0088306e+00  -1.8995044e-02
   1.0137650e+00   6.4356952e-03
   1.0087810e+00  -1.4700102e-02
   1.0172946e+00  -1.3676029e-02
   9.7632054e-01  -4.9571732e-03
   1.0127028e+00   3.5964579e-02
   1.0199549e+00   4.1878692e-02
   1.0229834e+00   6.6221856e-04
   1.0375606e+00   7.3699379e-03
   9.8908021e-01  -1.4338700e-02
   9.9384771e-01  -1.5224667e-02
   1.0020772e+00   1.8499915e-02
   1.0255472e+00  -1.6037812e-02
   9.9248566e-01  -1.9535328e-02
   1.0057140e+00   1.1586067e-02
   9.8801473e-01  -2.0836675e-02
   9.9318665e-01   2.8630949e-02
   9.8858346e-01  -7.8286321e-03
   9.9673862e-01   1.4084858e-02
   1.0361636e+00   1.6589234e-02
   1.0029946e+00   4.9909384e-03
   9.9028439e-01   1.0300322e-02
   9.7580652e-01  -2.7056664e-02
   9.7319918e-01   2.6699517e-02
   9.9214366e-01   4.9083162e-03
   9.8723450e-01   1.8252860e-02
   9.8779917e-01   7.3164726e-03
   1.0006047e+00  -1.5678696e-02
   1.0053521e+00  -2.7383374e-02
   1.0009763e+00   1.0244919e-02
   9.9620042e-01  -1.7122399e-02
   9.9796131e-01  -1.2852755e-02
   1.0048088e+00   3.5497179e-02
   1.0210019e+00  -6.9746362e-03
   9.8343476e-01  -1.7133928e-02
   9.7227207e-01  -2.7330841e-03
   9.8145430e-01   2.0932364e-03
   9.8327882e-01   4.6995056e-03
   1.0057613e+00  -2.3218893e-02
   9.7051220e-01   2.5179611e-03
   1.0071686e+00  -3.6040041e-02
   1.0420154e+00  -7.0665874e-04
   9.9009622e-01  -1.1776686e-04
   9.8312867e-01   3.7467514e-02
   1.0016563e+00  -3.8551629e-02
   9.6484815e-01  -1.8437598e-02
   9.8732796e-01  -1.2381169e-03
   9.7491322e-01   7.9125092e-03
   1.0005486e+00   5.3924911e-02
   1.0112931e+00  -1.0814653e-02
   1.0018366e+00   3.6525115e-03
   9.7110392e-01   1.0512768e-02
   9.6814666e-01  -4.2764865e-03
   9.9753251e-01  -2.8915565e-03
   9.7792942e-01  -1.6462903e-02
   1.0278223e+00  -2.8781207e-02
   1.0062105e+00  -3.8881224e-03
   1.0119107e+00  -1.2894352e-03
   1.0043746e+00   1.1495924e-02
   9.7212050e-01  -1.7125730e-02
   9.7664402e-01  -1.1689661e-03
   9.9333155e-01  -3.8053011e-03
   1.0119802e+00  -2.9408669e-02
   1.0144497e+00   2.8944044e-02
   9.9693120e-01  -3.9902298e-03
   1.0199993e+00  -3.9912602e-03
   9.9509285e-01   3.2355763e-02
   9.8135031e-01   2.1368853e-03
   9.9078236e-01   2.6757245e-02
   1.0002455e+00  -8.7163385e-03
   1.0185793e+00  -7.2624889e-03
   9.9425205e-01  -2.1875957e-02
   1.0063578e+00  -5.0484191e-02
   9.9639741e-01   1.4913436e-02
   1.0043072e+00   1.2758441e-03
   1.0081341e+00   2.9819888e-02
   9.9359793e-01  -5.1469471e-03
   1.0191116e+00  -2.0101273e-03
   9.7146889e-01   1.6397163e-02
   9.7579502e-01   4.4777902e-03
   9.8007127e-01  -1.4712351e-02
   9.8449993e-01   1.7393614e-03
   9.8243317e-01  -1.7090303e-02
   9.7077627e-01   2.6179451e-03
   1.0133713e+00   3.4899843e-02
   9.6310902e-01   6.6839389e-03
   1.0037114e+00   6.4099423e-03
   1.0212275e+00  -5.4626490e-03
   1.0105685e+00  -9.3339652e-05
   9.9859841e-01   3.5273174e-02
   9.9020864e-01  -1.5981150e-02
   9.9259466e-01   2.4077655e-02
   9.8062018e-01   1.3872539e-02
   9.8879833e-01   6.8156832e-03
   9.9376010e-01  -3.9109122e-02
   9.6749118e-01  -1.0113883e-02
   9.9337504e-01   1.9898243e-05
   9.6815786e-01  -1.2287676e-02
   9.9464072e-01  -2.1106402e-02
   9.8452302e-01  -1.9157124e-02
   1.0244253e+00   6.2760679e-03
   1.0045863e+00  -3.6161592e-02
   1.0246392e+00   7.1503709e-03
   9.7862056e-01   9.4605368e-04
   9.7800617e-01   1.3739365e-03
   9.9457932e-01   2.3829370e-04
   1.0277675e+00  -4.8741714e-03
   1.0122396e+00  -2.1709612e-02
   1.0032728e+00   8.5802559e-03
   1.0151338e+00   2.9986990e-02
   9.7185219e-01  -1.0144023e-02
   9.7914098e-01   5.0300768e-03
   9.8745291e-01  -6.7429955e-03
   9.8615769e-01  -2.4540022e-02
   9.9975655e-01   3.2036546e-02
   1.0117924e+00  -1.4312237e-02
   9.8499979e-01   4.4465557e-03
   1.0168927e+00   2.2134318e-02
   9.9168779e-01   2.4320534e-02
   1.0102994e+00  -9.7826662e-03
   1.0064104e+00   7.0485397e-03
   1.0440260e+00   8.5381351e-03
   1.0089942e+00   1.4364168e-02
   1.0098532e+00   1.6370052e-02
   1.0174841e+00   8.0150325e-03
   1.0078979e+00  -9.6705756e-03
   9.8726529e-01  -1.6339869e-02
   1.0043767e+00   5.1459647e-02
   9.8157175e-01  -1.1260244e-02
   9.8231914e-01  -4.0619161e-02
   9.7434624e-01  -1.6742986e-02
   9.8771801e-01   6.8553239e-04
   9.9779738e-01  -6.2558940e-03
   9.9074831e-01  -1.2973552e-02
   1.0192599e+00  -7.7716988e-03
   1.0007633e+00   3.3813346e-02
   1.0087887e+00   1.1406487e-02
   1.0252769e+00   9.8032447e-03
   1.0440610e+00   2.2391647e-02
   1.0141611e+00  -2.4617447e-04
   1.0166769e+00  -1.1228750e-02
   1.0055727e+00  -1.4786345e-02
   1.0061896e+00   7.1367191e-03
   9.9646801e-01  -1.7827446e-02
   1.0080734e+00   6.8790729e-03
   9.8462136e-01  -4.7628291e-03
   9.8552425e-01  -2.8372298e-03
   1.0326357e+00   2.9262153e-03
   9.9977296e-01   1.3894811e-02
   9.8236588e-01  -3.9075375e-02
   9.9426019e-01  -4.4005892e-03
   1.0034796e+00   2.8360121e-03
   1.0147489e+00  -6.6867419e-02
   9.7436782e-01   4.6946892e-03
   9.9821342e-01  -6.7927428e-03
   9.5636199e-01  -2.7100422e-02
   1.0072166e+00   1.1022360e-02
   1.0044348e+00   1.5467148e-02
   9.9580174e-01   1.8154155e-02
   1.0006311e+00   1.0167556e-02
   1.0124792e+00  -6.7851473e-03
   9.9777943e-01  -3.4742874e-03
   1.0164719e+00  -1.9211261e-02
   9.6240394e-01   5.8307216e-03
   9.6588090e-01  -1.2774993e-02
   9.9735520e-01  -2.2857785e-02
   9.9914080e-01   6.0833866e-04
   1.0083112e+00   3.4094657e-03
   1.0453318e+00   7.7384818e-03
   1.0247437e+00  -1.6728841e-02
   1.0304644e+00   8.4425087e-03
   9.7242548e-01   3.2057253e-02
   1.0127621e+00  -3.2226898e-02
   1.0096994e+00   5.3821147e-03
   9.9297502e-01   6.2651374e-03
   1.0097640e+00   1.9199718e-03
   9.7331857e-01  -1.5649242e-02
   9.7835044e-01  -9.4464543e-03
   1.0104511e+00  -2.9948445e-03
   1.0082558e+00   4.0212863e-03
   1.0125065e+00  -2.1519639e-03
   9.8473694e-01   7.2387219e-03
   1.0069347e+00   1.5370318e-02
   1.0133771e+00  -2.0899671e-02
   1.0270537e+00  -2.0725089e-03
   1.0043827e+00  -1.3680535e-02
   1.0015453e+00  -2.3759652e-03
   9.7908703e-01  -3.4386564e-03
   9.8805056e-01  -4.8785176e-04
   9.6573810e-01   1.2723929e-02
   1.0100730e+00   1.4572303e-02
   9.8043283e-01   2.5132508e-02
   1.0058589e+00  -1.1758533e-02
   9.9748105e-01  -1.6833918e-02
   1.0072175e+00   4.2840276e-02
   1.0014974e+00  -1.7859798e-02
   9.8055670e-01  -1.4924494e-04
   1.0037212e+00  -7.1462277e-03
   1.0083579e+00   5.5915534e-03
   9.7520602e-01  -9.5650183e-03
   1.0094444e+00  -3.6322512e-03
   1.0215421e+00   3.2497683e-03
   1.0143242e+00  -1.3511012e-02
   1.0063243e+00  -1.4539121e-02
   1.0312147e+00  -1.5280069e-02
   9.9514116e-01   9.5424957e-03
   1.0094275e+00   2.7967508e-02
   9.9133890e-01   1.3193092e-02
   9.7858285e-01  -1.2108982e-02
   1.0122438e+00  -1.2577240e-02
   1.0072017e+00   2.9806002e-03
   9.9069364e-01  -1.2223336e-02
   1.0134775e+00   5.9957978e-03
   1.0099880e+00   8.5942989e-03
   1.0105419e+00  -4.1214859e-02
   1.0211278e+00  -1.7949730e-02
   9.8734982e-01   1.3029811e-02
   1.0009111e+00   8.0536160e-04
   9.7877328e-01  -9.8164297e-03
   1.0027836e+00  -1.8298756e-02
   9.9691432e-01   1.2192794e-02
   9.9127623e-01  -3.3867968e-02
   1.0227109e+00  -1.3269821e-02
   1.0374169e+00   3.0869148e-02
   1.0281379e+00   1.1836589e-02
   1.0029874e+00  -5.1184944e-03
   1.0137680e+00   3.8568973e-03
   9.6474561e-01  -1.7981223e-03
   1.0159268e+00  -9.8679933e-03
   9.7725263e-01   2.6325422e-02
   9.7236292e-01   1.3921725e-02
   9.8875833e-01  -4.7177902e-03
   9.9633192e-01   1.4833853e-02
   1.0013801e+00   3.1953183e-02
   1.0020414e+00   2.0847060e-03
   9.9483665e-01   1.9286710e-02
   9.8642235e-01   6.1309837e-03
   1.0186485e+00   2.1546515e-02
   9.8411825e-01  -1.1858832e-02
   9.9948451e-01   4.2513351e-03
   9.7562245e-01  -1.9574403e-02
   9.8084640e-01   5.9333621e-03
   9.9532303e-01   1.4650289e-02
   9.8489862e-01   2.5932580e-02
   9.7952617e-01  -2.5814371e-02
   9.8735910e-01  -8.3193374e-03
   1.0088785e+00  -6.7165008e-03
   9.9881175e-01  -2.4981113e-03
   9.9483091e-01   2.0994088e-02
   1.0023776e+00  -1.0014568e-03
   9.8055079e-01  -1.2390145e-02
   9.9749310e-01   2.2499428e-02
   1.0059450e+00   3.1876443e-02
   9.8240359e-01  -1.8702575e-02
   9.9674712e-01   1.5293801e-04
   1.0182043e+00   1.1376642e-04
   9.9760141e-01  -2.6877187e-02
   9.9540638e-01   2.0715926e-02
   9.9091117e-01   1.2387199e-02
   1.0204561e+00  -3.2071880e-03
   9.9803655e-01   5.4266338e-03
   9.9246996e-01   1.6260677e-02
   9.9994549e-01  -1.5376603e-02
   9.8575872e-01   1.7016150e-03
   1.0144231e+00  -2.5767700e-02
   9.9168190e-01   2.9591149e-02
   9.8384438e-01   6.6588220e-03
   9.7719626e-01   1.7368464e-02
   9.9623078e-01  -1.5239422e-02
   9.9655295e-01   5.2591880e-03
   9.9352935e-01   8.2614641e-03
   1.0156613e+00  -6.8485086e-03
   9.8004510e-01  -1.1733405e-02
   1.0329468e+00  -5.9271613e-03
   9.9522997e-01  -1.0239087e-03
   1.0202489e+00   4.5079541e-03
   9.7342938e-01   6.4649121e-03
   9.8192610e-01  -5.1843573e-03
   9.9343386e-01  -1.1431032e-02
   9.8789254e-01  -1.6385867e-03
   1.0008923e+00   2.9074874e-02
   9.6966062e-01   2.1307083e-02
   1.0139517e+00  -8.4861711e-04
   1.0141074e+00  -1.5866982e-02
   1.0211095e+00  -2.5006450e-02
   1.0108308e+00   2.4470544e-02
   9.9899148e-01   2.9299487e-02
   1.0168098e+00  -1.7571156e-02
   1.0039751e+00  -1.6708393e-03
   1.0116724e+00   6.4535684e-03
   9.7068801e-01   7.3569251e-03
   1.0062443e+00   1.3880518e-02
   9.6897269e-01   2.6286785e-02
   1.0091138e+00   3.2779521e-02
   1.0084700e+00   2.8659237e-03


==> b_scatter_ldv2-11.dat <==
   8.5826324e-01  -6.2485037e-01
   5.4133288e-01  -9.1874926e-01
   4.4766933e-01  -6.6948432e-01
   9.8509055e-01  -9.8685811e-01
   7.8788569e-01  -3.9184088e-01
   7.6062510e-01  -5.8542864e-01
   9.4083788e-01  -7.7942600e-01
   6.4139946e-01  -7.8688844e-01
   7.2540542e-01  -8.2654010e-01
   6.3706973e-01  -8.8909694e-01
   6.5632524e-01  -9.6601606e-01
   6.9685996e-01  -6.8368831e-01
   4.9979462e-01  -6.9363254e-01
   7.5032659e-01  -3.4353173e-01
   9.3983114e-01  -5.7403437e-01
   6.8273864e-01  -4.9693344e-01
   8.3723366e-01  -8.3027334e-01
   6.5191179e-01  -6.6807520e-01
   9.0691942e-01  -4.7603976e-01
   7.5030849e-01  -4.3330491e-01
   6.5587219e-01  -7.4307087e-01
   8.2143882e-01  -6.1845518e-01
   5.3429482e-01  -6.4126158e-01
   9.2392268e-01  -8.8760709e-01
   7.1188366e-01  -7.3217106e-01
   7.8141438e-01  -1.4949862e+00
   6.4788736e-01  -4.7841537e-01
   5.8902971e-01  -8.2954871e-01
   8.4712119e-01  -6.5716038e-01
   5.2814657e-01  -5.8310980e-01
   6.2013688e-01  -7.5325262e-01
   4.5036388e-01  -6.5485272e-01
   9.2204490e-01  -8.0718781e-01
   6.4192705e-01  -7.1571008e-01
   5.0034494e-01  -6.1513452e-01
   5.6571375e-01  -7.2282948e-01
   6.0596357e-01  -7.5765817e-01
   8.6380077e-01  -6.2256528e-01
   8.3257104e-01  -4.9755402e-01
   7.9779014e-01  -5.9370825e-01
   6.2193088e-01  -5.3875930e-01
   4.7994140e-01  -6.5392914e-01
   7.1565284e-01  -7.4110068e-01
   6.7993604e-01  -4.8020057e-01
   6.5406362e-01  -8.5791396e-01
   6.6594493e-01  -7.9018853e-01
   6.1408247e-01  -7.1454963e-01
   6.8528942e-01  -6.3250775e-01
   4.6372335e-01  -8.9563816e-01
   7.6835056e-01  -8.2170536e-01
   7.7451828e-01  -6.9182027e-01
   8.8324635e-01  -7.2320520e-01
   6.9522603e-01  -9.1186800e-01
   7.8300514e-01  -6.9437170e-01
   7.1900541e-01  -4.6762542e-01
   5.7823273e-01  -7.7394072e-01
   6.2826506e-01  -5.2016155e-01
   7.6764049e-01  -5.9154527e-01
   7.2152589e-01  -6.3149843e-01
   9.0437695e-01  -8.1540062e-01
   3.3638024e-01  -7.7399358e-01
   6.8847878e-01  -6.0373897e-01
   8.0975123e-01  -7.6670983e-01
   2.5214562e-01  -7.4206875e-01
   7.3786436e-01  -6.7598962e-01
   5.1804409e-01  -8.3077908e-01
   8.5349165e-01  -8.1813362e-01
   8.0454515e-01  -6.7725986e-01
   3.8977708e-01  -1.0232418e+00
   5.5701990e-01  -4.8464469e-01
   5.4716430e-01  -7.1229660e-01
   4.5853031e-01  -5.7425022e-01
   8.7317941e-01  -7.0765442e-01
   5.9624842e-01  -8.4798190e-01
   9.6380380e-01  -5.1385529e-01
   8.5516170e-01  -6.5573730e-01
   8.1404015e-01  -8.3016183e-01
   8.5582886e-01  -3.2669896e-01
   6.4512411e-01  -5.9155140e-01
   6.3686299e-01  -5.7316882e-01
   5.8133332e-01  -4.6606623e-01
   9.3758840e-01  -7.3982124e-01
   6.0059440e-01  -4.8701314e-01
   7.3317960e-01  -7.8881000e-01
   6.3148723e-01  -5.5663411e-01
   8.2271846e-01  -5.2829510e-01
   7.4430156e-01  -7.0476947e-01
   6.6292538e-01  -6.5206857e-01
   7.9627114e-01  -9.1517033e-01
   4.4463383e-01  -6.5880321e-01
   7.8668850e-01  -7.1608284e-01
   4.3224940e-01  -6.3671663e-01
   9.3679939e-01  -5.9956787e-01
   7.3407296e-01  -6.6061603e-01
   6.9880026e-01  -6.0720528e-01
   7.3069382e-01  -7.9696501e-01
   9.0660013e-01  -6.5584766e-01
   7.1946678e-01  -8.2036548e-01
   6.1951307e-01  -6.1790839e-01
   9.8771727e-01  -4.1640890e-01
   5.0807340e-01  -9.6546451e-01
   6.6987453e-01  -6.3954497e-01
   7.6475527e-01  -6.9078031e-01
   5.3308817e-01  -7.2655187e-01
   7.7840522e-01  -8.4524483e-01
   5.1227448e-01  -5.8480878e-01
   6.2612443e-01  -6.9499497e-01
   8.9437106e-01  -5.5588893e-01
   4.7827631e-01  -7.7625639e-01
   6.2620242e-01  -5.5991404e-01
   7.2928699e-01  -7.4670521e-01
   6.3650316e-01  -6.4593224e-01
   6.8945867e-01  -6.4275073e-01
   7.3904956e-01  -9.1459984e-01
   7.2329793e-01  -6.1092169e-01
   5.9281501e-01  -6.4438858e-01
   8.1631655e-01  -6.5215147e-02
   4.9014315e-01  -6.6110536e-01
   6.6561534e-01  -7.2554462e-01
   8.9845031e-01  -6.1487359e-01
   5.0719458e-01  -7.0351009e-01
   4.5980553e-01  -5.9585722e-01
   8.1017111e-01  -6.6508378e-01
   8.0645215e-01  -6.2066932e-01
   7.1407862e-01  -4.1462642e-01
   6.5546471e-01  -7.4542606e-01
   8.0440672e-01  -5.5006953e-01
   5.6626170e-01  -8.4734683e-01
   8.0142586e-01  -6.4023039e-01
   8.4617130e-01  -4.0218782e-01
   3.7599409e-01  -8.5759711e-01
   6.2690869e-01  -3.9603460e-01
   8.3912036e-01  -4.8064249e-01
   9.6943442e-01  -4.3970380e-01
   5.3932574e-01  -6.1087550e-01
   6.3284581e-01  -5.6911736e-01
   7.8714333e-01  -4.5723354e-01
   5.1438485e-01  -9.7525620e-01
   6.8265821e-01  -5.7742228e-01
   5.2558136e-01  -6.1453745e-01
   8.9665513e-01  -6.0013922e-01
   8.2301673e-01  -1.1698949e+00
   8.2099110e-01  -5.9921522e-01
   6.6322562e-01  -7.4335505e-01
   4.7335836e-01  -7.6184972e-01
   5.2411867e-01  -6.6131322e-01
   6.3811655e-01  -8.4624258e-01
   8.9245191e-01  -9.2760384e-01
   6.1902196e-01  -7.1596249e-01
   5.6405173e-01  -6.9047100e-01
   6.2095559e-01  -5.1509724e-01
   5.7920842e-01  -5.0082962e-01
   7.7493088e-01  -1.1382388e+00
   8.4848733e-01  -7.3287984e-01
   9.5433636e-01  -4.6129404e-01
   5.4827316e-01  -6.5601621e-01
   5.0954696e-01  -8.5331774e-01
   7.2363632e-01  -8.8196602e-01
   7.8017524e-01  -6.2193183e-01
   7.1999329e-01  -5.6300850e-01
   7.7783742e-01  -6.4328452e-01
   7.6968290e-01  -4.9484155e-01
   6.6414938e-01  -1.4190263e+00
   6.1796103e-01  -7.6996583e-01
   7.9919318e-01  -5.6409730e-01
   7.1975750e-01  -6.5843692e-01
   1.0607946e+00  -6.5619090e-01
   7.4465030e-01  -5.2577310e-01
   6.2159518e-01  -8.7115082e-01
   6.1717956e-01  -7.6693421e-01
   8.6831327e-01  -4.7395831e-01
   7.4149790e-01  -3.2393576e-01
   4.7686539e-01  -9.8317556e-01
   8.0842114e-01  -7.0547117e-01
   6.8021787e-01  -7.3797606e-01
   8.2281573e-01  -5.6483227e-01
   8.1131843e-01  -7.0091267e-01
   7.6858421e-01  -1.0446241e+00
   3.1396534e-01  -8.4505436e-01
   8.0823950e-01  -3.0364102e-01
   9.3243497e-01  -1.0241464e+00
   8.5633986e-01  -7.4777566e-01
   6.7265745e-01  -6.6530623e-01
   1.0924901e+00  -5.1043432e-01
   9.4310513e-01  -4.5568209e-01
   8.5707196e-01  -5.7175694e-01
   8.0231329e-01  -7.0441565e-01
   6.1695314e-01  -8.9116062e-01
   1.0830246e+00  -4.0090130e-01
   4.7407350e-01  -6.2599476e-01
   2.7128153e-01  -1.1171795e+00
   8.6006658e-01  -7.1562730e-01
   7.8203740e-01  -5.8909243e-01
   8.8162028e-01  -8.1125020e-01
   7.4593215e-01  -6.3132715e-01
   7.0119594e-01  -7.3468292e-01
   6.8133294e-01  -7.0592122e-01
   8.2369991e-01  -8.1039221e-01
   5.2245564e-01  -6.8369687e-01
   5.9000578e-01  -6.0447993e-01
   5.8108241e-01  -8.3118188e-01
   6.9593219e-01  -8.1735737e-01
   1.0028904e+00  -5.6031095e-01
   3.9913408e-01  -9.5080895e-01
   3.0095999e-01  -9.0023957e-01
   8.7010448e-01  -4.2790873e-01
   9.5514007e-01  -5.4235528e-01
   6.4865953e-01  -6.0505094e-01
   4.2766002e-01  -7.8743738e-01
   1.0594447e+00  -4.9498072e-01
   5.9650500e-01  -6.3649880e-01
   4.8306478e-01  -7.7452559e-01
   4.2112088e-01  -8.3391304e-01
   6.3218146e-01  -5.4574161e-01
   5.5232816e-01  -5.9141193e-01
   7.6002368e-01  -1.2632883e+00
   6.9896685e-01  -7.7288813e-01
   3.8470039e-01  -7.1458850e-01
   8.2957058e-01  -1.0382724e+00
   5.8514794e-01  -4.8901336e-01
   1.9483701e-01  -9.3586264e-01
   6.3487523e-01  -6.5509862e-01
   5.5943971e-01  -7.2416264e-01
   6.1935652e-01  -9.2129167e-01
   7.6650636e-01  -9.1954859e-01
   5.1710407e-01  -6.4619137e-01
   4.8253717e-01  -9.5698265e-01
   5.2446980e-01  -5.4203573e-01
   6.1065099e-01  -6.0775050e-01
   9.9826246e-01  -4.0452772e-01
   7.5801993e-01  -3.8747127e-01
   6.7978520e-01  -6.2948658e-01
   5.6816841e-01  -9.2175087e-01
   9.1075689e-01  -3.2118656e-01
   7.3872214e-01  -3.2678472e-01
   1.3582699e+00  -6.9956477e-01
   1.0289458e+00  -8.3093146e-01
   6.8782031e-01  -5.2713461e-01
   7.9533969e-01  -6.7117325e-01
   5.2522326e-01  -7.3127505e-01
   8.1445534e-01  -6.0629690e-01
   7.4985365e-01  -6.8059775e-01
   6.5837757e-01  -1.2625099e+00
   6.8093659e-01  -5.6887372e-01
   7.1814178e-01  -6.8020485e-01
   6.8793691e-01  -7.5662944e-01
   7.6493241e-01  -5.6151301e-01
   5.5549758e-01  -3.3455283e-01
   6.8230063e-01  -6.6517202e-01
   5.2625730e-01  -7.9103032e-01
   5.9391282e-01  -6.0720422e-01
   6.7370853e-01  -8.7213023e-01
   7.2367308e-01  -6.6528109e-01
   8.5932124e-01  -6.6447850e-01
   7.0707384e-01  -8.5184806e-01
   5.4494313e-01  -1.0551289e+00
   5.5351060e-01  -8.3557635e-01
   5.5820348e-01  -7.1998365e-01
   5.6439808e-01  -5.4967725e-01
   7.7301012e-01  -1.1145139e+00
   6.0101671e-01  -1.4507022e+00
   8.3648001e-01  -7.6260904e-01
   7.4127860e-01  -5.4068388e-01
   6.7113938e-01  -7.2203515e-01
   8.2898721e-01  -1.2662207e+00
   6.2603640e-01  -8.4756494e-01
   6.8302158e-01  -6.2058293e-01
   5.8558284e-01  -7.1612042e-01
   9.7603978e-01  -5.1250465e-01
   6.7627661e-01  -6.1403659e-01
   6.7303737e-01  -5.5467407e-01
   5.5440718e-01  -6.3034068e-01
   9.6206126e-01  -7.0853235e-01
   8.4452325e-01  -6.9564993e-01
   6.3771723e-01  -7.3013028e-01
   5.5323519e-01  -5.8462884e-01
   1.1398186e+00  -6.6287119e-01
   8.4513788e-01  -4.8558749e-01
   7.7552398e-01  -6.4053898e-01
   1.0268227e+00  -7.7589166e-01
   5.4840338e-01  -6.9376833e-01
   8.4347491e-01  -7.1914119e-01
   7.3095117e-01  -5.6618741e-01
   6.6509494e-01  -6.9844725e-01
   8.5604991e-01  -6.5775344e-01
   7.1647371e-01  -6.3175768e-01
   4.6409722e-01  -7.3014456e-01
   6.9389077e-01  -4.9491110e-01
   8.8291423e-01  -1.1220319e+00
   4.0429254e-01  -6.8506129e-01
   6.4817836e-01  -7.8097481e-01
   7.6774367e-01  -8.9306012e-01
   7.4457425e-01  -7.4728074e-01
   6.1320421e-01  -1.0044005e+00
   7.8926455e-01  -4.3049005e-01
   8.4144829e-01  -8.1945467e-01
   7.0688132e-01  -7.2278681e-01
   6.8743684e-01  -7.3607419e-01
   3.8262667e-01  -1.1028203e+00
   9.8101680e-01  -8.1468867e-01
   8.4980409e-01  -6.3222488e-01
   7.0274686e-01  -8.0482209e-01
   7.1747151e-01  -1.2164975e+00
   8.4908015e-01  -6.4635635e-01
   6.6189505e-01  -8.2389656e-01
   6.7669065e-01  -5.9055144e-01
   8.2239773e-01  -6.8050381e-01
   6.7443077e-01  -6.8610486e-01
   9.0489685e-01  -6.5910490e-01
   6.8364029e-01  -8.3116270e-01
   7.1140167e-01  -5.9946094e-01
   1.0066961e+00  -6.7981458e-01
   8.2191530e-01  -5.8662640e-01
   9.0445247e-01  -9.2762465e-01
   9.4520426e-01  -7.7328979e-01
   6.3537073e-01  -6.3102184e-01
   8.2044475e-01  -5.1451302e-01
   5.9002453e-01  -5.7240870e-01
   7.1577673e-01  -5.3920234e-01
   4.3685377e-01  -1.0341839e+00
   8.3422433e-01  -4.1357938e-01
   6.2218828e-01  -9.2947373e-01
   8.7267707e-01  -6.7407127e-01
   1.2464670e+00  -2.7983073e-01
   7.7955921e-01  -5.4077631e-01
   7.2431085e-01  -5.6204873e-01
   1.0519910e+00  -9.3394939e-01
   7.3081926e-01  -7.0974564e-01
   7.2448740e-01  -7.4986519e-01
   6.0140676e-01  -7.7028221e-01
   4.8352472e-01  -6.7448498e-01
   6.2196808e-01  -6.3323253e-01
   7.6765517e-01  -5.9489013e-01
   3.6969000e-01  -1.0204206e+00
   7.9613769e-01  -7.8283533e-01
   4.2984031e-01  -8.6935824e-01
   6.4911942e-01  -6.2355301e-01
   6.7986914e-01  -6.8735273e-01
   5.1895857e-01  -8.1768073e-01
   6.4286076e-01  -6.1147865e-01
   8.3046999e-01  -5.2794199e-01
   9.7449920e-01  -8.3700963e-01
   5.4387866e-01  -8.3928610e-01
   6.9107468e-01  -8.4896226e-01
   7.0568331e-01  -5.0446906e-01
   1.2485160e+00  -2.1871132e-01
   5.1331470e-01  -6.4386711e-01
   8.0525550e-01  -9.0580481e-01
   7.2210336e-01  -6.2793228e-01
   4.7627121e-01  -5.9617324e-01
   6.4162691e-01  -1.0074426e+00
   4.8194258e-01  -7.0616702e-01
   4.7416830e-01  -9.9562850e-01
   8.5978053e-01  -5.2145220e-01
   6.8276983e-01  -6.6822319e-01
   9.2268246e-01  -5.1907615e-01
   7.9005893e-01  -8.8690680e-01
   6.6172132e-01  -8.3704567e-01
   7.3844815e-01  -5.5527426e-01
   8.3503984e-01  -9.4233496e-01
   5.0712492e-01  -6.2822728e-01
   8.8503942e-01  -7.5498406e-01
   9.2020122e-01  -9.5177255e-01
   6.1461704e-01  -5.4112502e-01
   6.4527438e-01  -5.5660151e-01
   4.8200480e-01  -8.6948500e-01
   7.0105213e-01  -6.1225917e-01
   7.3790707e-01  -6.3586251e-01
   6.6959882e-01  -5.4725403e-01
   7.2155922e-01  -7.4149169e-01
   8.3202406e-01  -3.0270965e-01
   9.4716311e-01  -6.9380915e-01
   6.7121901e-01  -8.2916096e-01
   9.6823031e-01  -8.5805050e-01
   1.0754843e+00  -6.7669963e-01
   6.2229639e-01  -5.8036665e-01
   6.1535280e-01  -6.3067597e-01
   5.2522099e-01  -6.6404943e-01
   8.0959332e-01  -7.5725451e-01
   7.0648971e-01  -7.0250725e-01
   6.7264720e-01  -6.6734344e-01
   6.7673770e-01  -5.2729785e-01
   7.0943660e-01  -6.0409151e-01
   6.5698583e-01  -8.6013717e-01
   6.9809112e-01  -8.7441765e-01
   6.2385909e-01  -5.0956253e-01
   1.1651056e+00  -7.2232856e-01
   7.0313479e-01  -3.6181190e-01
   6.0824616e-01  -7.3021327e-01
   9.1396977e-01  -9.9112715e-01
   4.1974725e-01  -6.0428642e-01
   5.3058443e-01  -7.9862221e-01
   3.8838786e-01  -9.0390795e-01
   3.4625620e-01  -6.1717680e-01
   5.1773531e-01  -8.4189330e-01
   7.3383882e-01  -5.5606719e-01
   4.2072851e-01  -1.0329064e+00
   5.1312703e-01  -5.7069171e-01
   8.0299980e-01  -8.1097668e-01
   1.0489916e+00  -9.0150294e-01
   8.9588764e-01  -4.7744639e-01
   5.1916188e-01  -1.0156288e+00
   7.4838310e-01  -6.5917939e-01
   6.5462239e-01  -6.0361301e-01
   8.5585684e-01  -3.4305049e-01
   7.5514228e-01  -8.7888680e-01
   6.2757649e-01  -6.2379117e-01
   7.9195831e-01  -9.6210765e-01
   6.8490078e-01  -5.9501336e-01
   7.2512248e-01  -6.3746595e-01
   7.0844644e-01  -7.7510463e-01
   6.1176445e-01  -8.7993825e-01
   8.6633127e-01  -9.2079964e-01
   6.9114864e-01  -4.7039449e-01
   6.9098194e-01  -6.6820979e-01
   6.6172817e-01  -6.2756275e-01
   9.2785346e-01  -1.0824797e+00
   7.4186174e-01  -5.6464040e-01
   6.9168663e-01  -6.4002030e-01
   7.5772649e-01  -6.2276935e-01
   9.4586699e-01  -7.1696479e-01
   7.0459942e-01  -6.5284388e-01
   9.0043363e-01  -5.8173881e-01
   2.8686411e-01  -7.9672691e-01
   7.0057805e-01  -6.0970965e-01
   9.9144212e-01  -5.8259005e-01
   9.9570954e-01  -4.4727978e-01
   5.6036024e-01  -9.5267027e-01
   6.4371542e-01  -7.5928825e-01
   5.2750623e-01  -6.8089505e-01
   7.2584624e-01  -7.9495468e-01
   9.0234722e-01  -9.8515804e-01
   7.7985546e-01  -3.3399897e-01
   7.6778686e-01  -8.5187299e-01
   6.4376008e-01  -8.6231141e-01
   6.8921472e-01  -5.4141079e-01
   7.8644102e-01  -6.4217643e-01
   6.7142625e-01  -5.6244261e-01
   9.0009876e-01  -7.8485102e-01
   7.3381484e-01  -9.7698969e-01
   5.8003586e-01  -6.8470825e-01
   8.7377829e-01  -6.3025627e-01
   6.3064094e-01  -6.4359028e-01
   5.2510202e-01  -8.2610930e-01
   7.3528490e-01  -6.1595355e-01
   6.5013803e-01  -6.7275734e-01
   4.5868853e-01  -8.0341169e-01
   7.9798922e-01  -5.6188234e-01
   9.0031366e-01  -5.3750494e-01
   9.2906649e-01  -6.0138108e-01
   3.2232288e-01  -7.4300847e-01
   6.4501472e-01  -5.8421123e-01
   4.5917835e-01  -4.8895118e-01
   5.4896024e-01  -7.4242126e-01
   3.9058418e-01  -6.8607004e-01
   9.4625076e-01  -7.7167515e-01
   7.7400341e-01  -6.9284462e-01
   5.8061276e-01  -7.4472179e-01
   6.5992863e-01  -4.6432521e-01
   8.6512154e-01  -6.8430074e-01
   4.5106594e-01  -7.3358728e-01
   6.0831663e-01  -7.6329655e-01
   5.4371295e-01  -5.9873610e-01
   6.3359283e-01  -7.9279774e-01
   7.8302151e-01  -7.0884296e-01
   7.0797837e-01  -7.4436265e-01
   8.8202552e-01  -1.2139810e+00
   1.0478032e+00  -7.2036584e-01
   6.4638272e-01  -5.1479619e-01
   4.1882506e-01  -7.2573334e-01
   5.8325364e-01  -7.3160588e-01
   5.2333807e-01  -7.6709826e-01
   6.7207384e-01  -7.4166978e-01
   7.2639404e-01  -4.5997162e-01
   3.7838865e-01  -7.7256702e-01
   5.3009714e-01  -8.8707663e-01
   6.1068518e-01  -6.2911263e-01
   6.0959371e-01  -1.0462679e+00
   4.3284154e-01  -6.5918655e-01
   5.3190400e-01  -5.6024396e-01
   6.9294530e-01  -7.0591184e-01
   6.0287978e-01  -5.7786540e-01
   5.8065535e-01  -9.7293867e-01
   1.1039987e+00  -7.6872840e-01
   6.5916194e-01  -5.8855614e-01
   6.4778687e-01  -8.3087268e-01
   6.7413346e-01  -8.8120458e-01
   8.3234330e-01  -4.6403069e-01
   4.9232969e-01  -6.4113085e-01
   7.4630449e-01  -6.2560364e-01
   7.1563546e-01  -6.3506000e-01
   5.4477781e-01  -7.9914924e-01
   6.5819093e-01  -7.9813588e-01
   6.2389687e-01  -6.3704480e-01
   6.4377184e-01  -5.3444537e-01
   6.4100941e-01  -5.5484369e-01
   4.2790026e-01  -8.8332736e-01
   4.6595594e-01  -9.7346529e-01
   7.1446083e-01  -5.2104756e-01
   6.8673580e-01  -6.6397301e-01
   9.9171820e-01  -6.6612835e-01
   8.2102778e-01  -1.0969109e+00
   7.5658738e-01  -8.5224858e-01
   7.5687003e-01  -7.1589653e-01
   5.5322162e-01  -8.5327645e-01
   9.3345616e-01  -8.0394564e-01
   7.8589887e-01  -8.1714117e-01
   6.7301070e-01  -8.1380886e-01
   6.2991201e-01  -8.2727901e-01
   5.9455895e-01  -6.0471696e-01
   8.0183174e-01  -7.2725997e-01
   4.3055283e-01  -7.6414487e-01
   7.0372054e-01  -7.2941636e-01
   5.5140365e-01  -7.6779124e-01
   7.3220268e-01  -6.9413883e-01
   7.7135013e-01  -5.5252356e-01
   1.0253677e+00  -4.0941633e-01
   8.4924938e-01  -6.5893562e-01
   8.4927690e-01  -6.1203381e-01
   6.2393319e-01  -7.0736852e-01
   1.0117910e+00  -6.5585529e-01
   4.9831188e-01  -7.3882631e-01
   7.6313622e-01  -6.6750763e-01
   6.6879253e-01  -6.2636410e-01
   1.0988370e+00  -7.5612830e-01
   6.1991106e-01  -5.2970290e-01
   5.2458185e-01  -7.4840472e-01
   9.2863029e-01  -1.0738667e+00
   7.3985773e-01  -4.5329839e-01
   6.2768710e-01  -9.6046114e-01
   7.7886210e-01  -6.1200772e-01
   6.4691719e-01  -9.0087706e-01
   7.1207640e-01  -3.1929785e-01
   6.3692228e-01  -5.8776790e-01
   7.2272623e-01  -5.0982234e-01
   8.9685709e-01  -4.5241847e-01
   8.0939733e-01  -5.2603605e-01
   6.6553625e-01  -7.0622508e-01
   7.0711199e-01  -6.9999150e-01
   8.2436328e-01  -7.3169643e-01
   3.5103856e-01  -9.0495366e-01
   5.0596826e-01  -4.7871500e-01
   8.3207427e-01  -5.6072746e-01
   1.3479367e+00  -4.7711122e-01
   7.7189377e-01  -8.3227333e-01
   4.3891413e-01  -7.5982193e-01
   7.1319573e-01  -5.5190439e-01
   8.2384778e-01  -3.7311453e-01
   8.9662874e-01  -7.7326462e-01
   4.3338047e-01  -6.5187206e-01
   4.7793112e-01  -5.9381138e-01
   6.4883939e-01  -7.8984807e-01
   4.4284546e-01  -7.6274839e-01
   6.8893335e-01  -5.1919967e-01
   6.3781500e-01  -7.3063817e-01
   5.6919567e-01  -7.5159331e-01
   8.1595154e-01  -6.3918569e-01
   7.4356848e-01  -6.0927069e-01
   6.3034859e-01  -7.2828625e-01
   4.5490834e-01  -7.8293028e-01
   1.1310342e+00  -4.7704804e-01
   8.5250405e-01  -7.5608080e-01
   6.0973300e-01  -8.7706201e-01
   6.8273737e-01  -6.0814078e-01
   7.3557284e-01  -4.1590163e-01
   6.8601304e-01  -6.5693962e-01
   7.0083501e-01  -8.6161623e-01
   9.6011232e-01  -8.7348931e-01
   7.0805409e-01  -7.4947054e-01
   4.4506837e-01  -5.7559528e-01
   5.2544422e-01  -1.1288213e+00
   6.3650328e-01  -5.7868526e-01
   5.1533264e-01  -6.1694706e-01
   8.6752127e-01  -7.4382117e-01
   8.5575057e-01  -6.6058111e-01
   6.0948378e-01  -6.8895176e-01
   2.9489793e-01  -8.4576756e-01
   9.5938320e-01  -8.7680308e-01
   8.1140122e-01  -6.3046389e-01
   6.6268209e-01  -7.7379270e-01
   4.4669739e-01  -7.4869668e-01
   6.5609680e-01  -7.0946715e-01
   5.6108313e-01  -7.8470564e-01
   3.9953428e-01  -6.2747972e-01
   1.0072967e+00  -7.0879231e-01
   8.9938510e-01  -4.5193545e-01
   6.5777068e-01  -6.8586808e-01
   5.4446865e-01  -7.8851149e-01
   7.1048243e-01  -5.6896478e-01
   7.0675078e-01  -8.2635504e-01
   5.0087696e-01  -9.5677054e-01
   4.0324653e-01  -8.7350525e-01
   4.1641130e-01  -7.6165226e-01
   6.1313377e-01  -7.9685806e-01
   7.1407954e-01  -7.4823829e-01
   6.1995523e-01  -5.8599718e-01
   5.8227929e-01  -5.9345885e-01
   5.8050360e-01  -6.8111580e-01
   6.6386542e-01  -6.3629894e-01
   7.5945076e-01  -9.1286660e-01
   3.9154144e-01  -5.6282483e-01
   4.2956618e-01  -7.4231206e-01
   5.8174069e-01  -9.4050720e-01
   1.0902522e+00  -7.3342967e-01
   8.9984844e-01  -7.3028868e-01
   9.1028004e-01  -7.1982373e-01
   6.7086639e-01  -5.9399804e-01
   7.8023447e-01  -6.2096183e-01
   6.6769231e-01  -6.2293124e-01
   4.7435472e-01  -7.7821805e-01
   4.2673921e-01  -9.1734227e-01
   7.1005672e-01  -6.6876301e-01
   6.8019306e-01  -6.8328348e-01
   6.0966473e-01  -7.2044777e-01
   6.2570664e-01  -6.5003761e-01
   6.1503328e-01  -8.2430601e-01
   6.9152749e-01  -6.1658803e-01
   5.4083477e-01  -7.7069599e-01
   4.4640097e-01  -1.1942646e+00
   8.1123167e-01  -1.0622364e+00
   5.2957494e-01  -8.2024180e-01
   7.4444440e-01  -1.0746847e+00
   8.9937820e-01  -4.7754031e-01
   8.5511516e-01  -4.0611319e-01
   5.8243950e-01  -7.6106726e-01
   8.6851978e-01  -4.5341751e-01
   7.1701202e-01  -8.9453720e-01
   7.5998857e-01  -6.0691526e-01
   9.4189357e-01  -6.3389680e-01
   1.0065527e+00  -4.8098745e-01
   9.6934155e-01  -3.0821815e-01
   5.0041714e-01  -4.7965750e-01
   6.5143577e-01  -4.7786112e-01
   5.0238448e-01  -5.1736910e-01
   7.6419680e-01  -6.3038746e-01
   8.1268899e-01  -4.5299363e-01
   5.1127607e-01  -6.0121808e-01
   7.2498871e-01  -5.6065201e-01
   5.1978924e-01  -7.1046192e-01
   6.7914613e-01  -7.1626512e-01
   6.4317564e-01  -1.0136002e+00
   6.4243029e-01  -6.2153201e-01
   6.8779684e-01  -6.2762049e-01
   7.4099647e-01  -5.5326750e-01
   6.8600471e-01  -5.8191509e-01
   5.1705212e-01  -9.2390929e-01
   6.8893699e-01  -7.6733617e-01
   5.8182350e-01  -6.9366095e-01
   4.1845806e-01  -7.6126662e-01
   7.1110676e-01  -6.8254722e-01
   5.8707845e-01  -7.7706524e-01
   8.8316039e-01  -7.1415123e-01
   7.7485117e-01  -4.0280800e-01
   7.7373617e-01  -6.8398302e-01
   7.9994593e-01  -9.1312593e-01
   5.5290329e-01  -8.8859601e-01
   5.8121501e-01  -6.7298473e-01
   3.9955564e-01  -7.8410326e-01
   5.6357624e-01  -5.5140102e-01
   9.0141727e-01  -6.0754050e-01
   8.7322201e-01  -6.5479871e-01
   7.8578884e-01  -6.8792061e-01
   7.4755377e-01  -9.7647424e-01
   8.0644139e-01  -4.7371589e-01
   4.6054727e-01  -7.1954597e-01
   8.2626260e-01  -2.8804552e-01
   8.0600103e-01  -5.0148095e-01
   6.8987992e-01  -7.5499030e-01
   8.1492574e-01  -6.1158316e-01
   8.0506923e-01  -8.7478660e-01
   7.9838052e-01  -9.7586403e-01
   9.6763214e-01  -1.0867512e+00
   9.4117566e-01  -5.6463584e-01
   3.9654993e-01  -1.0045441e+00
   8.1995517e-01  -7.4670700e-01
   6.1484013e-01  -6.6876663e-01
   8.1584716e-01  -5.5779004e-01
   3.6253032e-01  -6.3016528e-01
   4.8285850e-01  -5.5709551e-01
   5.3124040e-01  -6.4874550e-01
   7.6216235e-01  -6.1696924e-01
   7.5140899e-01  -6.8818773e-01
   8.5206901e-01  -8.2718289e-01
   6.5730216e-01  -7.5930954e-01
   7.2112628e-01  -8.5079588e-01
   8.0611633e-01  -4.8295473e-01
   6.3012675e-01  -5.6141870e-01
   9.9151102e-01  -8.7153814e-01
   7.4909738e-01  -1.2003271e+00
   1.1375418e+00  -9.1561254e-01
   9.8195068e-01  -3.7947764e-01
   7.6427730e-01  -6.1610285e-01
   6.7899837e-01  -6.1704942e-01
   8.1791022e-01  -7.2415209e-01
   5.9092285e-01  -9.8155095e-01
   6.6795084e-01  -6.6333047e-01
   8.3335289e-01  -6.4868827e-01
   1.1526740e+00  -3.8559565e-01
   6.3864185e-01  -7.7985038e-01
   6.2727673e-01  -8.3032671e-01
   6.5554092e-01  -7.5089584e-01
   8.6934760e-01  -7.0943322e-01
   5.2093211e-01  -1.0056896e+00
   8.0622616e-01  -7.0330715e-01
   5.6726191e-01  -7.4731382e-01
   6.3632966e-01  -6.2769938e-01
   1.0060039e+00  -6.3146474e-01
   1.0928424e+00  -3.5951965e-01
   5.2939921e-01  -4.3969680e-01
   7.9894319e-01  -5.5318253e-01
   6.4962241e-01  -9.8131892e-01
   5.8820904e-01  -3.9014252e-01
   6.5761155e-01  -6.4249270e-01
   8.0167804e-01  -7.4939231e-01
   6.4837579e-01  -7.9031476e-01
   9.6239960e-01  -7.1590068e-01
   7.0773926e-01  -1.1212995e+00
   8.1069660e-01  -7.4239707e-01
   6.5727043e-01  -3.8159922e-01
   6.6954720e-01  -8.6932603e-01
   9.4919509e-01  -5.3025225e-01
   8.5897905e-01  -8.3034452e-01
   5.8392978e-01  -8.7338043e-01
   7.4118739e-01  -7.8047074e-01
   3.4669172e-01  -6.4546096e-01
   6.1349104e-01  -6.3882414e-01
   6.4350683e-01  -5.7284040e-01
   4.8035353e-01  -5.6775288e-01
   5.3461588e-01  -8.3958460e-01
   6.3736701e-01  -5.3681501e-01
   5.3056889e-01  -6.9780500e-01
   6.0551495e-01  -7.8659888e-01
   6.6764762e-01  -4.6569227e-01
   3.9640929e-01  -8.8521831e-01
   5.1609522e-01  -8.5517009e-01
   3.3525695e-01  -8.5228789e-01
   8.4833417e-01  -8.1349206e-01
   5.7344816e-01  -7.1990591e-01
   5.9965291e-01  -8.1593861e-01
   6.0777831e-01  -4.2436310e-01
   6.6489006e-01  -9.3551263e-01
   7.0698702e-01  -5.3299958e-01
   3.8508324e-01  -6.4564602e-01
   8.0140735e-01  -5.3246932e-01
   5.9128739e-01  -7.6648412e-01
   5.0259597e-01  -7.1964769e-01
   9.7178040e-01  -5.4650009e-01
   7.1081647e-01  -5.5996265e-01
   5.6970754e-01  -7.7881413e-01
   6.2109488e-01  -8.4415873e-01
   2.6944426e-01  -7.3404721e-01
   3.2881935e-01  -5.8972620e-01
   6.5651862e-01  -5.4901884e-01
   6.3775784e-01  -7.7007089e-01
   8.3373062e-01  -6.0008685e-01
   6.8823845e-01  -1.0074238e+00
   8.9106235e-01  -7.1661261e-01
   8.7771204e-01  -6.3706810e-01
   9.1294606e-01  -7.1371030e-01
   9.8930230e-01  -6.9338708e-01
   7.4181003e-01  -5.8090383e-01
   4.7445350e-01  -5.6852959e-01
   8.3432136e-01  -7.5158868e-01
   4.8161478e-01  -5.3519767e-01
   5.8184875e-01  -7.3923943e-01
   6.7849723e-01  -9.9371513e-01
   5.3480165e-01  -6.7323834e-01
   8.3569322e-01  -5.6893518e-01
   7.6906788e-01  -6.9614935e-01
   6.2626696e-01  -5.6509197e-01
   5.9649416e-01  -9.6530863e-01
   5.6969911e-01  -8.0872231e-01
   1.0398566e+00  -5.7525209e-01
   6.7273111e-01  -5.0641064e-01
   6.9758858e-01  -6.8407738e-01
   5.9818358e-01  -7.3124402e-01
   7.5870065e-01  -4.5648430e-01
   1.8961212e-01  -1.0254336e+00
   7.3837434e-01  -7.1315430e-01
   8.3031641e-01  -5.8690709e-01
   7.9562477e-01  -4.6317109e-01
   6.3917949e-01  -8.5201397e-01
   7.8608729e-01  -8.7749721e-01
   6.4451235e-01  -6.8603874e-01
   7.8025424e-01  -8.9075690e-01
   5.0442609e-01  -6.9365619e-01
   7.9423624e-01  -6.7607768e-01
   5.5141637e-01  -7.7753756e-01
   5.2776038e-01  -5.8872178e-01
   4.3155310e-01  -8.0724149e-01
   7.4626489e-01  -6.6078092e-01
   5.8083120e-01  -8.4438846e-01
   5.6469175e-01  -1.0506546e+00
   5.7968749e-01  -8.5585626e-01
   8.9154720e-01  -5.4764641e-01
   6.9597357e-01  -6.6818937e-01
   6.9643776e-01  -6.5994635e-01
   6.2708413e-01  -8.5107989e-01
   8.2612274e-01  -6.0132135e-01
   6.6347924e-01  -6.4142431e-01
   9.2625952e-01  -6.9749575e-01
   7.9346967e-01  -6.6676482e-01
   6.3006708e-01  -7.8233221e-01
   7.0963685e-01  -6.8705887e-01
   7.0731379e-01  -6.1013393e-01
   9.1643996e-01  -6.6403146e-01
   6.7531585e-01  -7.7585327e-01
   4.3539549e-01  -8.1835699e-01
   4.0332809e-01  -7.2390737e-01
   6.5666711e-01  -7.5605354e-01
   4.2189097e-01  -8.8207388e-01
   7.7560035e-01  -6.1832554e-01
   7.8309000e-01  -5.5698847e-01
   1.0810630e+00  -3.6643406e-01
   3.3980122e-01  -9.4184946e-01
   7.7205676e-01  -5.3293259e-01
   4.5691246e-01  -7.7435349e-01
   5.8721532e-01  -7.0931626e-01
   3.8875733e-01  -9.9325243e-01
   6.4964427e-01  -5.0391656e-01
   4.1076361e-01  -7.7728875e-01
   9.3569358e-01  -4.3544234e-01
   6.6553233e-01  -7.5668441e-01
   8.5958763e-01  -8.7104107e-01
   7.6843533e-01  -7.7014633e-01
   4.7878259e-01  -8.5921788e-01
   4.1430801e-01  -6.0225746e-01
   8.4497340e-01  -5.7203024e-01
   4.7798670e-01  -9.0096415e-01
   6.0077017e-01  -7.2612091e-01
   5.2499512e-01  -8.8492016e-01
   3.8549092e-01  -8.1178955e-01
   7.2881259e-01  -6.6605174e-01
   7.7308374e-01  -5.0440647e-01
   8.9453897e-01  -7.1187232e-01
   6.3836801e-01  -7.4589798e-01
   9.1419855e-01  -4.3136340e-01
   4.5076359e-01  -9.7970039e-01
   1.0981888e+00  -8.2029490e-01
   6.1207158e-01  -5.3299417e-01
   5.5810731e-01  -4.4372817e-01
   6.3685381e-01  -8.9209494e-01
   7.1195426e-01  -7.1426164e-01
   4.8342249e-01  -4.7244137e-01
   7.1586349e-01  -7.9394456e-01
   4.5696436e-01  -8.8029912e-01
   7.6946703e-01  -6.8040047e-01
   6.5156944e-01  -6.6773407e-01
   4.8377215e-01  -7.5395348e-01
   6.7490857e-01  -8.4220176e-01
   6.2175214e-01  -6.5966708e-01
   8.3170425e-01  -6.2544398e-01
   7.3003497e-01  -8.3503611e-01
   8.9688576e-01  -4.8224064e-01
   6.9563813e-01  -6.5679100e-01
   5.9497958e-01  -6.9833627e-01
   5.5362811e-01  -5.7144736e-01
   5.6982912e-01  -9.6645880e-01
   8.7097128e-01  -6.1030319e-01
   5.7287604e-01  -8.8268816e-01
   8.1185871e-01  -3.9801302e-01
   5.3931081e-01  -8.7175021e-01
   5.9253555e-01  -8.2773807e-01
   3.4130589e-01  -7.1729987e-01
   1.0024036e+00  -6.7262425e-01
   6.5701809e-01  -4.4940474e-01
   6.9583768e-01  -5.5677179e-01
   7.7872850e-01  -9.9302303e-01
   8.7722607e-01  -4.4523738e-01
   5.9624712e-01  -6.6349700e-01
   6.2919522e-01  -7.9745782e-01
   6.3524598e-01  -5.2117415e-01
   6.0686164e-01  -8.0171493e-01
   8.5467917e-01  -6.0724740e-01
   5.0903630e-01  -6.7130774e-01
   6.1631713e-01  -7.9368294e-01
   5.0204831e-01  -6.9114016e-01
   7.4981094e-01  -4.9402477e-01
   5.9000414e-01  -5.7484207e-01
   5.9058301e-01  -6.8481872e-01
   9.2559647e-01  -7.4722100e-01
   5.8394166e-01  -4.6891889e-01
   7.1368396e-01  -6.2800210e-01
   7.7853389e-01  -4.6136005e-01
   5.5809052e-01  -7.1260834e-01
   7.3386094e-01  -7.4351039e-01
   4.3293889e-01  -7.1650353e-01
   9.1566548e-01  -1.1140108e+00
   5.3700018e-01  -8.5242149e-01
   8.1192726e-01  -7.7981960e-01
   6.7574778e-01  -4.8962472e-01
   7.3006106e-01  -7.3585196e-01
   1.0368927e+00  -7.3285036e-01
   6.5016942e-01  -6.4253876e-01
   8.7999724e-01  -6.5570000e-01
   5.5184749e-01  -5.2142750e-01
   9.1580095e-01  -6.2176019e-01
   6.5256560e-01  -6.8964411e-01
   5.3438738e-01  -1.0318677e+00
   6.0322663e-01  -7.9564941e-01
   5.4671087e-01  -6.7870576e-01
   6.7058343e-01  -3.3860664e-01
   5.9141237e-01  -4.8225269e-01
   5.5388031e-01  -8.0473115e-01
   3.9768974e-01  -7.1308219e-01
   8.1700016e-01  -5.2421766e-01
   6.7135185e-01  -5.2092545e-01
   8.2048323e-01  -4.5587105e-01
   4.2287951e-01  -1.0152467e+00
   7.4118041e-01  -7.8449954e-01
   8.5923399e-01  -8.0976660e-01
   4.6387017e-01  -1.0504446e+00
   7.9227338e-01  -5.0010731e-01
   6.2213349e-01  -6.4248137e-01
   6.0594924e-01  -9.0008362e-01
   4.2203062e-01  -8.3054768e-01
   4.7579944e-01  -6.8268709e-01
   7.2062376e-01  -9.3887751e-01
   7.3285719e-01  -6.0845374e-01
   9.9954671e-01  -2.8142475e-02
   4.4706614e-01  -7.0405621e-01
   6.7722286e-01  -7.7026829e-01
   7.8453639e-01  -4.6156799e-01
   4.8870980e-01  -5.7670209e-01
   6.6617052e-01  -6.2954914e-01
   8.4169268e-01  -3.2372496e-01
   7.3807468e-01  -8.4117410e-01
   5.9285525e-01  -7.8763995e-01
   6.8813489e-01  -8.3717919e-01
   5.8468245e-01  -5.8071603e-01
   6.0162246e-01  -8.0896619e-01
   7.4319376e-01  -3.7065419e-01
   5.4482750e-01  -4.3263175e-01
   7.1640183e-01  -5.2314538e-01
   8.4380173e-01  -5.2580870e-01
   4.4923834e-01  -9.5540618e-01
   4.7874878e-01  -7.8571431e-01
   7.6195300e-01  -3.5583353e-01
   5.6640578e-01  -7.6544308e-01
   4.8110888e-01  -6.5085246e-01
   5.7737343e-01  -7.8513693e-01
   6.1381589e-01  -9.0315929e-01
   7.1969542e-01  -5.4185545e-01
   7.5061668e-01  -7.5593866e-01
   3.5579169e-01  -8.9294636e-01
   6.8557006e-01  -7.6624590e-01
   8.3305117e-01  -2.7564800e-01
   7.2235270e-01  -5.5887624e-01
   6.7014306e-01  -5.4160606e-01
   6.7750259e-01  -7.2873731e-01
   4.8857423e-01  -6.1647701e-01
   6.4998261e-01  -7.6181820e-01
   5.2868442e-01  -6.6045560e-01
   9.8466981e-01  -7.0452387e-01
   9.6994779e-01  -3.3687731e-01
   7.4850787e-01  -6.0105584e-01
   3.5485609e-01  -7.6515514e-01
   6.4080856e-01  -6.8555671e-01
   6.5925493e-01  -6.2116243e-01
   6.8357312e-01  -6.6548593e-01
   4.9324405e-01  -5.4678479e-01
   6.0059484e-01  -5.5196289e-01
   7.4748671e-01  -8.2976189e-01
   5.4842356e-01  -5.2867184e-01
   9.3595583e-01  -7.6033652e-01
   6.9500760e-01  -6.1062184e-01
   7.1120590e-01  -9.6479441e-01
   8.3297368e-01  -6.4259473e-01
   8.8353291e-01  -8.1081995e-01
   7.6615041e-01  -5.5679125e-01
   5.4359780e-01  -4.5856947e-01
   7.5878703e-01  -5.6001163e-01
   9.5188083e-01  -6.9875735e-01
   8.3003483e-01  -4.5956280e-01
   8.0049561e-01  -6.4705183e-01
   4.1939576e-01  -7.8716210e-01
   1.0053344e+00  -3.6528222e-01
   5.0526012e-01  -7.6536193e-01
   5.5782029e-01  -8.6777826e-01
   5.7411315e-01  -6.0495655e-01
   8.0818771e-01  -5.0046046e-01
   1.0613647e+00  -7.1524264e-01
   6.7691974e-01  -5.3901300e-01
   7.2794874e-01  -7.8144622e-01
   6.5395900e-01  -5.9153417e-01
   4.6848881e-01  -8.7555683e-01
   8.2851564e-01  -6.7462791e-01
   5.5654692e-01  -8.1390019e-01
   7.7470764e-01  -5.3602146e-01
   4.5205385e-01  -5.4330185e-01
   5.1118805e-01  -8.7301106e-01
   3.0044917e-01  -6.0423675e-01
   6.3764004e-01  -6.2890714e-01
   4.7993872e-01  -6.6382374e-01
   9.0252956e-01  -6.7714792e-01
   3.8750035e-01  -8.1576396e-01
   8.0086196e-01  -7.6637323e-01
   9.9068296e-01  -9.2587696e-01
   5.8058178e-01  -7.0514600e-01
   2.1483215e-01  -7.4036112e-01
   4.0604516e-01  -9.3792577e-01
   5.1887116e-01  -9.7121471e-01
   4.3910045e-01  -8.8744380e-01
   4.6808832e-01  -7.5346465e-01
   6.3444591e-01  -5.3533012e-01
   8.6399960e-01  -8.2066164e-01
   7.0075241e-01  -5.9590280e-01
   3.3700128e-01  -6.0646988e-01
   8.8050854e-01  -6.3053409e-01
   6.4358128e-01  -5.6756006e-01
   8.3340468e-01  -6.6956563e-01
   7.1489807e-01  -6.2376809e-01
   8.3272458e-01  -5.3268764e-01
   6.9274188e-01  -7.1957311e-01
   7.9134532e-01  -7.9589573e-01
   6.8526449e-01  -7.4313334e-01
   7.1957174e-01  -6.5093599e-01
   5.2036326e-01  -6.4012661e-01
   8.5620513e-01  -1.1487789e+00
   7.0024744e-01  -7.3682234e-01
   7.4802370e-01  -4.6072905e-01
   5.9879800e-01  -6.0716835e-01
   4.0120145e-01  -7.3081685e-01
   5.9996684e-01  -6.5687650e-01
   9.7252665e-01  -1.0345095e+00
   4.2178745e-01  -1.0993185e+00
   8.1758227e-01  -7.6323337e-01
   6.8540864e-01  -8.5609992e-01
   5.5343403e-01  -9.7392119e-01
   6.1698597e-01  -7.9682671e-01
   5.4195244e-01  -6.3134334e-01
   7.6473854e-01  -6.0857738e-01
   3.9436131e-01  -8.4552371e-01
   7.4150015e-01  -6.7038768e-01
   4.9265040e-01  -7.4003682e-01
   6.2898223e-01  -8.8438280e-01
   7.8296948e-01  -7.5326799e-01
   7.9554909e-01  -6.0620399e-01
   3.8561195e-01  -1.0136495e+00
   6.3523803e-01  -6.5858748e-01
   1.0046845e+00  -4.0884741e-01
   3.8844361e-01  -1.3120290e+00
   6.3090636e-01  -8.2257089e-01
   6.6363423e-01  -5.9389080e-01
   9.2962423e-01  -2.8422039e-01
   5.0129090e-01  -9.0185938e-01
   8.9686276e-01  -8.6721834e-01
   6.6209451e-01  -8.1926317e-01
   7.2240292e-01  -4.0880122e-01
   7.6319028e-01  -5.7269909e-01
   9.6043139e-01  -6.1280772e-01
   7.8415835e-01  -5.5436461e-01
   6.9563681e-01  -7.3301774e-01
   6.1786711e-01  -6.1733230e-01
   6.1651884e-01  -7.5649651e-01
   5.1837003e-01  -1.0080794e+00
   8.3076272e-01  -6.5842586e-01
   5.1102336e-01  -7.8396428e-01
   5.7737062e-01  -7.5408171e-01
   6.3397663e-01  -6.2018257e-01
   8.8796591e-01  -6.1262362e-01
   4.3596858e-01  -8.6319347e-01
   5.2738522e-01  -7.5999528e-01
   6.1020207e-01  -1.0004202e+00
   7.4316773e-01  -6.1054575e-01
   7.8669536e-01  -5.1931804e-01
   4.9433354e-01  -7.2887138e-01
   5.1653462e-01  -7.0405561e-01
   8.8256466e-01  -6.7491156e-01
   8.8529257e-01  -7.5891071e-01
   3.3516365e-01  -1.1068227e+00
   7.1864069e-01  -7.7013964e-01
   6.7618516e-01  -7.3418700e-01
   6.9479073e-01  -7.6004908e-01
   4.5409147e-01  -8.0103842e-01
   7.0523463e-01  -8.2336668e-01
   6.3297221e-01  -1.0476453e+00
   1.0885850e+00  -4.4082112e-01
   5.6864229e-01  -9.3824416e-01
   8.4715026e-01  -4.7997216e-01
   6.1364031e-01  -7.5366995e-01
   8.8105861e-01  -5.7668955e-01
   7.3742963e-01  -6.1844505e-01
   6.1111298e-01  -4.2323874e-01
   7.7997555e-01  -4.9134557e-01
   6.7989057e-01  -8.9796726e-01
   7.8581896e-01  -6.5785250e-01
   7.5561569e-01  -6.3477167e-01
   6.2345263e-01  -8.7438406e-01
   1.1192869e+00  -5.2644185e-01
   7.5726471e-01  -5.2172029e-01
   6.1902930e-01  -7.7304115e-01
   6.1005710e-01  -8.7822176e-01
   8.4271074e-01  -6.8121410e-01
   8.5492780e-01  -8.0548539e-01
   6.5259461e-01  -7.9758283e-01
   1.0011777e+00  -5.1845017e-01
   5.0896389e-01  -8.0701951e-01
   5.8703892e-01  -5.4965886e-01
   8.4712238e-01  -3.9817595e-01
   6.5930613e-01  -5.4975282e-01
   6.8951957e-01  -4.6688248e-01
   5.3212616e-01  -6.7571856e-01
   5.5418163e-01  -9.5881437e-01
   8.8815642e-01  -7.0621820e-01
   6.7232138e-01  -7.7535873e-01
   7.5838218e-01  -4.9106114e-01
   5.8392468e-01  -5.4325972e-01
   7.6980676e-01  -9.3712804e-01
   6.6377820e-01  -1.1152685e+00
   6.6159809e-01  -6.9924538e-01
   5.9403936e-01  -4.6800181e-01
   6.6987350e-01  -4.2929911e-01
   5.9489288e-01  -6.3075086e-01
   5.3649727e-01  -7.9806458e-01
   9.5296648e-01  -6.5651220e-01
   4.8926811e-01  -8.4759701e-01
   5.1507556e-01  -4.6530379e-01
   7.0005091e-01  -6.8576582e-01
   6.5408878e-01  -5.4242097e-01
   4.7640334e-01  -6.3783895e-01
   5.6963883e-01  -6.5544524e-01
   8.6984420e-01  -7.7182929e-01
   6.8274235e-01  -9.5980827e-01
   5.8099174e-01  -7.3620845e-01
   4.9351403e-01  -7.9261503e-01
   6.9258376e-01  -6.0143186e-01
   8.3064915e-01  -5.1556506e-01
   6.1034667e-01  -6.6838372e-01
   7.7630799e-01  -4.8757088e-01
   8.0514142e-01  -1.0844648e+00
   8.9370507e-01  -9.1950566e-01
   8.2005839e-01  -6.5801663e-01
   4.7358023e-01  -8.4840192e-01
   6.2926160e-01  -6.5547236e-01
   8.4599087e-01  -5.8791040e-01
   8.7862091e-01  -6.8592981e-01
   9.1527931e-01  -6.9809538e-01
   7.7407325e-01  -5.3302913e-01
   7.7175107e-01  -5.7806549e-01
   8.6554409e-01  -7.0035359e-01
   3.9584102e-01  -9.0432218e-01
   4.2924709e-01  -5.5629860e-01
   9.5616914e-01  -7.6591710e-01
   6.3436561e-01  -7.9645093e-01
   6.3104147e-01  -6.9224204e-01
   6.0456697e-01  -7.0933767e-01
   6.9012755e-01  -9.9958007e-01
   4.9587608e-01  -1.5393655e+00
   4.3959711e-01  -6.1133271e-01
   5.8413035e-01  -3.9200887e-01
   9.5302153e-01  -6.5688523e-01
   7.4207459e-01  -8.2563076e-01
   7.2346745e-01  -7.6544194e-01
   7.7142305e-01  -8.6113875e-01
   4.3138639e-01  -6.5580053e-01
   5.8388962e-01  -6.7204362e-01
   7.9598334e-01  -9.0792328e-01
   6.1765495e-01  -7.1884743e-01
   8.2912492e-01  -9.8146560e-01
   9.1922795e-01  -6.7429217e-01
   4.9702367e-01  -8.8594611e-01
   4.7681820e-01  -6.0004888e-01
   4.0596023e-01  -9.6317746e-01
   7.6384858e-01  -4.7755667e-01
   6.5102768e-01  -5.0439601e-01
   5.8591392e-01  -7.0774560e-01
   8.9102745e-01  -7.3396395e-01
   4.2255147e-01  -6.7610199e-01
   8.8508025e-01  -4.9241794e-01
   7.9047257e-01  -6.1338893e-01
   7.5736562e-01  -5.6508260e-01
   7.9236128e-01  -6.4107193e-01
   4.9487602e-01  -8.7172307e-01
   8.2968049e-01  -6.4094059e-01
   5.0383652e-01  -1.2402489e+00
   9.5835916e-01  -9.6270994e-01
   7.7260561e-01  -9.0704925e-01
   5.8509587e-01  -8.5851617e-01
   5.5342566e-01  -6.3974522e-01
   8.5282691e-01  -4.6565336e-01
   6.2089120e-01  -6.9699445e-01
   8.4291999e-01  -5.6753602e-01
   5.3779655e-01  -7.0970896e-01
   7.8086929e-01  -6.3529205e-01
   7.1423341e-01  -7.3212206e-01
   7.9450907e-01  -6.4495760e-01
   6.9576322e-01  -6.5010868e-01
   8.2001722e-01  -6.5766449e-01
   5.3211839e-01  -6.9044760e-01
   6.2950547e-01  -5.2740202e-01
   8.6823659e-01  -4.6762425e-01
   6.5377991e-01  -6.5796400e-01
   4.4175358e-01  -8.4947325e-01
   1.1053891e+00  -9.5215946e-01
   6.8419600e-01  -5.6907873e-01
   7.9253197e-01  -6.8863536e-01
   6.1099937e-01  -6.1306994e-01
   1.0639728e+00  -7.9349178e-01
   5.1883443e-01  -4.5171769e-01
   1.1910716e+00  -7.7449878e-01
   6.3863296e-01  -7.0658333e-01
   4.4913400e-01  -7.6508016e-01
   7.3023408e-01  -7.3695547e-01
   6.8039137e-01  -7.0093120e-01
   1.0121372e+00  -4.6368039e-01
   5.9168144e-01  -7.1338558e-01
   9.6651034e-01  -1.0572760e+00
   8.9852057e-01  -3.5958169e-01
   6.6659243e-01  -4.0062965e-01
   7.3192063e-01  -6.2213362e-01
   6.6104574e-01  -1.1744505e+00
   9.7572731e-01  -8.3009439e-01
   4.8527455e-01  -6.7972474e-01
   8.5902141e-01  -5.2571350e-01
   6.4474941e-01  -6.6903177e-01
   7.7663793e-01  -8.6175138e-01
   6.5328339e-01  -7.4659877e-01
   7.5112021e-01  -4.5791877e-01
   9.1034904e-01  -6.6724019e-01
   4.2137410e-01  -6.9232794e-01
   5.9099945e-01  -5.1256519e-01
   6.1392498e-01  -4.1388335e-01
   6.1695177e-01  -6.3444244e-01
   8.2121480e-01  -7.7836233e-01
   1.0177540e+00  -7.4508341e-01
   4.1677276e-01  -7.9430370e-01
   5.3091207e-01  -8.6137159e-01
   6.2192836e-01  -7.9077446e-01
   5.9696927e-01  -5.3075877e-01
   9.7353747e-01  -2.4028057e-01
   8.2575324e-01  -3.6864094e-01
   1.2002006e+00  -8.2736030e-01
   6.0295326e-01  -5.3033436e-01
   7.6957666e-01  -5.0612295e-01
   6.9294056e-01  -4.7465688e-01
   5.9708494e-01  -7.3969914e-01
   5.1658473e-01  -5.7825990e-01
   6.2465417e-01  -8.6667522e-01
   7.2249392e-01  -8.3339450e-01
   7.5698491e-01  -5.2305206e-01
   2.4667702e-01  -8.1413438e-01
   7.2298544e-01  -5.9313460e-01
   6.5899861e-01  -9.7443907e-01
   7.5233910e-01  -8.2334895e-01
   4.3446817e-01  -7.2008860e-01
   7.2524622e-01  -5.3721918e-01
   7.6117584e-01  -8.8518836e-01
   5.0324337e-01  -7.4919894e-01
   6.9999697e-01  -8.7928256e-01
   1.0220878e+00  -4.9769184e-01
   7.1444745e-01  -6.2384859e-01
   6.7169020e-01  -7.3552975e-01
   7.0441865e-01  -6.9032469e-01
   8.4200518e-01  -9.0035427e-01
   6.5795006e-01  -7.7255581e-01
   6.6681524e-01  -7.8183196e-01
   6.5639241e-01  -6.1670995e-01
   6.3896846e-01  -4.8167389e-01
   3.8016025e-01  -6.6801483e-01
   6.3733473e-01  -9.8747090e-01
   4.4087209e-01  -5.2348035e-01
   7.4892734e-01  -6.6130287e-01
   6.2925859e-01  -6.4255978e-01
   5.7461332e-01  -6.4518025e-01
   1.0417975e+00  -6.0063349e-01
   4.3826425e-01  -7.0460907e-01
   8.0381518e-01  -8.2809584e-01
   2.4494363e-01  -9.6996373e-01
   5.0181743e-01  -8.6998546e-01
   4.9463658e-01  -6.1305661e-01
   4.9501699e-01  -5.5595302e-01
   6.1926325e-01  -7.6556143e-01
   8.4158648e-01  -4.7095507e-01
   5.6591234e-01  -5.6818495e-01
   5.8371155e-01  -8.4332049e-01
   6.7924525e-01  -8.9745171e-01
   5.2049244e-01  -7.1169119e-01
   8.6810699e-01  -6.3805061e-01
   3.2867907e-01  -8.2478626e-01
   2.3097554e-01  -9.7443119e-01
   6.1007397e-01  -4.3601650e-01
   6.1946364e-01  -7.5706238e-01
   6.6399479e-01  -6.9112798e-01
   7.8830123e-01  -5.9237784e-01
   7.8904652e-01  -5.4403593e-01
   6.7661457e-01  -4.7535171e-01
   8.8795460e-01  -9.7218591e-01
   8.2967270e-01  -8.1279663e-01
   6.8473278e-01  -9.0096819e-01
   8.6592207e-01  -4.9602952e-01
   6.3509124e-01  -8.2644457e-01
   6.6219892e-01  -6.5675820e-01
   5.3440358e-01  -6.5447647e-01
   5.2836313e-01  -7.7610209e-01
   7.2431983e-01  -6.9369838e-01
   8.3598337e-01  -6.4743987e-01
   7.2093599e-01  -7.7718972e-01
   7.1916308e-01  -5.9692497e-01
   4.8743965e-01  -1.0230128e+00
   6.4133146e-01  -5.0733929e-01
   4.8765762e-01  -7.5522634e-01
   6.4335417e-01  -9.8978628e-01
   4.1833904e-01  -9.9529365e-01
   1.0809872e+00  -6.4870761e-01
   4.5671009e-01  -5.4899985e-01
   6.2755369e-01  -5.6275584e-01
   1.1353649e+00  -8.8508371e-01
   4.2071334e-01  -1.0795338e+00
   8.0023306e-01  -4.2951626e-01
   4.8369491e-01  -6.0826564e-01
   6.6398378e-01  -7.5133517e-01
   7.2602287e-01  -4.0551929e-01
   8.1687546e-01  -4.2971991e-01
   9.1799604e-01  -5.2788688e-01
   7.4015203e-01  -7.0620982e-01
   9.0387121e-01  -5.2048168e-01
   7.7689509e-01  -7.0398019e-01
   8.9847539e-01  -6.1940119e-01
   6.3684269e-01  -7.1564590e-01
   5.4309601e-01  -5.6043829e-01
   7.9625994e-01  -3.3830926e-01
   6.6978117e-01  -6.1215607e-01
   9.1950243e-01  -7.0628507e-01
   7.2239280e-01  -6.3112893e-01
   4.4437342e-01  -9.3403448e-01
   6.0754506e-01  -8.4812334e-01
   6.2003260e-01  -6.7967180e-01
   7.2648168e-01  -6.0910263e-01
   4.9823403e-01  -6.6708094e-01
   6.8011507e-01  -8.7096330e-01
   5.6279815e-01  -7.7060263e-01
   7.1150460e-01  -6.7131319e-01
   4.9681082e-01  -6.3911815e-01
   7.2955331e-01  -5.1468977e-01
   6.6603996e-01  -9.6873316e-01
   6.4068280e-01  -6.9492779e-01
   1.0094295e+00  -7.0443831e-01
   5.5574853e-01  -6.4992616e-01
   8.5501056e-01  -3.9950510e-01
   5.5204880e-01  -6.8177937e-01
   6.8458710e-01  -4.6470430e-01
   5.5685374e-01  -8.0681874e-01
   7.2500810e-01  -6.7400623e-01
   7.2272949e-01  -5.7221607e-01
   5.7455657e-01  -6.6199572e-01
   9.2965887e-01  -6.6761258e-01
   3.6603338e-01  -8.6489060e-01
   9.2676320e-01  -6.2070931e-01
   4.9439909e-01  -7.8213890e-01
   7.2865489e-01  -3.5893743e-01
   9.3509800e-01  -4.3556290e-01
   6.8372225e-01  -4.7813863e-01
   1.0173920e+00  -6.8569790e-01
   6.7888006e-01  -6.1678639e-01
   5.0535868e-01  -9.0656699e-01
   6.2081709e-01  -5.6716072e-01
   9.0537626e-01  -7.5960844e-01
   7.0365468e-01  -3.7711952e-01
   5.6967462e-01  -1.2073777e+00
   6.0091818e-01  -7.2513940e-01
   8.2798734e-01  -5.5124597e-01
   7.3134300e-01  -5.5393554e-01
   6.0678489e-01  -6.8017845e-01
   5.3911926e-01  -6.7474109e-01
   6.8980746e-01  -6.4563680e-01
   8.8391376e-01  -5.6121743e-01
   6.2514985e-01  -5.1831059e-01
   6.1192289e-01  -9.3145851e-01
   7.1755480e-01  -1.0309843e+00
   4.0155572e-01  -9.7833610e-01
   6.4182176e-01  -4.4018051e-01
   6.5315396e-01  -8.0703402e-01
   9.0704349e-01  -5.1256836e-01
   5.8510325e-01  -1.1733381e+00
   7.5371304e-01  -6.2012171e-01
   4.7073277e-01  -1.0740386e+00
   7.6687280e-01  -7.1347757e-01
   6.3786629e-01  -5.4249738e-01
   7.2970405e-01  -6.1100933e-01
   1.0743285e+00  -8.8750257e-01
   6.3429376e-01  -5.3287302e-01
   5.6691332e-01  -8.1903584e-01
   7.4578478e-01  -1.0415177e+00
   1.0224576e+00  -4.1629475e-01
   6.0417782e-01  -3.9697229e-01
   6.7929166e-01  -7.0536710e-01
   8.7374697e-01  -4.5204247e-01
   6.1726974e-01  -6.5203223e-01
   8.2409258e-01  -4.4758049e-01
   7.5669586e-01  -6.1261017e-01
   8.7490652e-01  -4.3018402e-01
   6.5118804e-01  -8.1667131e-01
   5.2541215e-01  -7.1274961e-01
   7.6710906e-01  -5.2813892e-01
   4.4641219e-01  -5.1821765e-01
   4.8530391e-01  -9.3918269e-01
   5.6623256e-01  -6.9640294e-01
   9.3541271e-01  -4.6730205e-01
   6.4240964e-01  -7.3532805e-01
   7.0286247e-01  -6.5603414e-01
   6.5666719e-01  -6.5793334e-01
   1.1270513e+00  -8.0511539e-01
   9.4216002e-01  -1.0265474e+00
   6.9540066e-01  -4.8088281e-01
   7.1096201e-01  -6.7191938e-01
   7.4811604e-01  -4.4598952e-01
   5.7068493e-01  -6.9107294e-01
   4.0286595e-01  -9.1145900e-01
   7.3816634e-01  -7.4222408e-01
   1.2256128e+00  -6.4716010e-01
   6.2870524e-01  -5.5979147e-01
   6.2807554e-01  -4.9721115e-01
   8.3954147e-01  -6.7784806e-01
   5.6980015e-01  -5.7896276e-01
   4.1461847e-01  -8.6360673e-01
   6.6089116e-01  -6.7588720e-01
   5.2839263e-01  -7.4396800e-01
   7.2681860e-01  -7.2789073e-01
   6.3764776e-01  -5.9399129e-01
   1.1162919e+00  -5.9502899e-01
   6.6531381e-01  -6.7992491e-01
   6.5209339e-01  -7.4454286e-01
   7.7715422e-01  -7.1204714e-01
   7.9238666e-01  -7.5084106e-01
   5.0625265e-01  -5.4702099e-01
   5.4877003e-01  -8.8397928e-01
   6.7438865e-01  -7.8511681e-01
   6.5413051e-01  -7.2246020e-01
   7.7427229e-01  -6.9450040e-01
   4.7307544e-01  -6.9071729e-01
   7.8560611e-01  -5.4159216e-01
   6.1853012e-01  -7.2050909e-01
   6.7389794e-01  -6.6608738e-01
   8.6064931e-01  -4.4293920e-01
   6.7426924e-01  -4.6098174e-01
   5.0627679e-01  -6.2803508e-01
   5.2584787e-01  -8.5051746e-01
   1.1774605e+00  -7.1507145e-01
   8.0608023e-01  -5.9240598e-01
   6.6763786e-01  -7.0698983e-01
   7.0414405e-01  -7.2897048e-01
   7.7192137e-01  -6.2842066e-01
   7.1234592e-01  -6.6094525e-01
   7.9858327e-01  -6.8722454e-01
   4.6796926e-01  -8.6432860e-01
   5.8292663e-01  -6.8045490e-01
   7.6549202e-01  -8.5555167e-01
   6.9972244e-01  -1.3507576e+00
   5.6332581e-01  -9.0528377e-01
   7.4570405e-01  -6.8650973e-01
   6.9943374e-01  -6.2596036e-01
   8.8980031e-01  -4.0472380e-01
   6.3426233e-01  -6.6512786e-01
   8.0951749e-01  -4.9478362e-01
   5.4557964e-01  -7.5976426e-01
   8.1830960e-01  -8.2633736e-01
   6.3601885e-01  -5.6327574e-01
   3.8152342e-01  -6.7412068e-01
   7.5055582e-01  -6.2484850e-01
   4.5777707e-01  -9.6718004e-01
   1.0965086e+00  -1.0284421e+00
   6.9999407e-01  -5.2737233e-01
   6.0349186e-01  -4.4345037e-01
   1.1168503e+00  -5.6164785e-01
   7.1548329e-01  -5.3798350e-01
   5.6804285e-01  -5.5863900e-01
   8.4533636e-01  -4.6065036e-01
   7.5328039e-01  -7.8197283e-01
   6.3744371e-01  -6.3402811e-01
   8.6644324e-01  -5.0916393e-01
   4.7741116e-01  -7.9437731e-01
   6.1894327e-01  -8.4087872e-01
   7.5302815e-01  -9.4630785e-01
   8.3715553e-01  -4.5967733e-01
   9.6147766e-01  -8.1284590e-01
   8.5942536e-01  -6.6905166e-01
   1.0139567e+00  -4.6463874e-01
   6.9528742e-01  -9.4291747e-01
   6.0008072e-01  -5.6158467e-01
   4.8009953e-01  -7.6315422e-01
   7.9582456e-01  -3.9511199e-01
   6.2303053e-01  -9.3387508e-01
   2.0969380e-01  -7.4257705e-01
   6.1259423e-01  -7.2130643e-01
   6.3837411e-01  -7.6410576e-01
   7.1675088e-01  -6.9686853e-01
   8.8392712e-01  -6.7654709e-01
   5.3840679e-01  -4.9560450e-01
   6.6545602e-01  -7.6662398e-01
   7.1698537e-01  -6.9150399e-01
   5.6577741e-01  -9.0148093e-01
   7.4517457e-01  -5.9560487e-01
   8.4971163e-01  -8.1675718e-01
   6.2269787e-01  -5.2843472e-01
   5.8907358e-01  -6.1339979e-01
   3.4001973e-01  -8.8130494e-01
   8.2514131e-01  -5.6464767e-01
   7.6616382e-01  -4.7723064e-01
   6.0117269e-01  -5.2533754e-01
   8.2612558e-01  -6.5612622e-01
   9.6687030e-01  -7.2883797e-01
   5.3280732e-01  -6.7878408e-01
   8.5330025e-01  -6.3923018e-01
   3.2988738e-01  -5.7616318e-01
   8.4341994e-01  -5.1017928e-01
   8.3334835e-01  -7.9559998e-01
   7.8302652e-01  -6.1631133e-01
   1.0039371e+00  -6.5497708e-01
   6.8517666e-01  -5.4105850e-01
   7.5508801e-01  -4.3424436e-01
   5.5604377e-01  -7.1962199e-01
   5.3761702e-01  -8.8594587e-01
   5.2863831e-01  -7.9976898e-01
   5.4690654e-01  -8.1124923e-01
   4.9730599e-01  -7.8012238e-01
   6.1023137e-01  -6.4265757e-01
   9.3126101e-01  -6.5301781e-01
   7.9559411e-01  -7.2514177e-01
   4.8810926e-01  -6.7671648e-01
   9.7770862e-01  -6.0098061e-01
   4.6187995e-01  -7.5686959e-01
   4.4789351e-01  -6.0948138e-01
   7.3938586e-01  -1.0332175e+00
   5.5318070e-01  -5.4917604e-01
   6.2358479e-01  -9.6615184e-01
   6.9278815e-01  -9.0526935e-01
   4.4506179e-01  -7.8459832e-01
   7.9646799e-01  -6.4217100e-01
   7.5122348e-01  -6.6881984e-01
   1.1227203e+00  -7.8709826e-01
   7.9115450e-01  -5.3155704e-01
   5.4925947e-01  -8.4801850e-01
   6.6831355e-01  -5.0316725e-01
   5.3857229e-01  -5.9549791e-01
   6.6057000e-01  -6.4228770e-01
   5.0972464e-01  -8.4058459e-01
   7.8715789e-01  -3.6051751e-01
   6.3599809e-01  -7.0502294e-01
   6.1493570e-01  -5.4998454e-01
   4.6127054e-01  -1.1233414e+00
   8.0346225e-01  -8.9213822e-01
   6.3463699e-01  -5.7967643e-01
   7.1529876e-01  -6.9161788e-01
   7.6404218e-01  -6.2978365e-01
   7.7520451e-01  -5.1333689e-01
   6.5649226e-01  -7.9891009e-01
   5.7635447e-01  -5.1053778e-01
   7.8974886e-01  -5.3075786e-01
   5.7429631e-01  -8.3772157e-01
   7.3402183e-01  -6.2927948e-01
   8.4681213e-01  -2.9860944e-01
   6.8061113e-01  -7.7615210e-01
   7.5692340e-01  -9.3577112e-01
   7.9249304e-01  -8.2769625e-01
   4.3619451e-01  -8.9222024e-01
   5.2839226e-01  -9.5361030e-01
   6.4714213e-01  -8.4283779e-01
   7.0699820e-01  -4.8438785e-01
   6.9962775e-01  -6.3769442e-01
   7.0589006e-01  -6.6310858e-01
   8.1409993e-01  -5.0309669e-01
   6.2977206e-01  -5.6359891e-01
   5.4604276e-01  -9.4022338e-01
   7.4551983e-01  -5.3831162e-01
   6.4891225e-01  -7.8902495e-01
   7.0134088e-01  -8.6923954e-01
   5.8944757e-01  -6.1346745e-01
   7.1448433e-01  -5.1399405e-01
   7.5948626e-01  -7.2198551e-01
   5.2339009e-01  -8.6514588e-01
   7.3608089e-01  -5.5074275e-01
   7.0852677e-01  -5.2403441e-01
   7.3485541e-01  -4.6695570e-01
   7.4809270e-01  -8.9971949e-01
   5.6590045e-01  -1.2797908e+00
   5.8348838e-01  -7.1807829e-01
   5.1224709e-01  -7.2815325e-01
   5.9552608e-01  -5.1098800e-01
   7.3859304e-01  -4.9310589e-01
   7.3702903e-01  -8.3985613e-01
   7.0879119e-01  -3.8661554e-01
   3.4643095e-01  -6.9885114e-01
   8.8759536e-01   1.6811456e-02
   7.9888853e-01  -8.5584231e-01
   7.3023117e-01  -7.0652012e-01
   9.0628991e-01  -6.7564496e-01
   7.9169359e-01  -4.6516765e-01
   8.6443172e-01  -4.4129794e-01
   9.1896067e-01  -9.1288108e-01
   6.1770391e-01  -5.3238475e-01
   5.6343887e-01  -7.1764457e-01
   4.9093060e-01  -7.0884310e-01
   5.6042005e-01  -8.7680210e-01
   6.6197665e-01  -8.7945542e-01
   7.6784430e-01  -6.5783546e-01
   1.0168320e+00  -8.4579621e-01
   9.6936208e-01  -8.8864989e-01
   9.3806490e-01  -5.6363521e-01
   4.9144382e-01  -9.6636943e-01
   9.6075910e-01  -8.2504405e-01
   7.9325633e-01  -9.4380888e-01
   4.9827964e-01  -8.5083801e-01
   2.7841936e-01  -5.5109302e-01
   3.6399301e-01  -1.3872516e+00
   7.7510707e-01  -5.5768988e-01
   7.2733860e-01  -4.5950069e-01
   8.8272084e-01  -7.4102920e-01
   9.1772484e-01  -7.3585762e-01
   1.2053982e+00  -7.7682978e-01
   7.3664635e-01  -8.0965261e-01
   6.9057841e-01  -5.9374017e-01
   6.8488387e-01  -4.2569025e-01
   6.2776353e-01  -6.4530510e-01
   6.2871104e-01  -7.7275703e-01
   4.5773747e-01  -7.3058778e-01
   5.6881359e-01  -7.5656690e-01
   5.7691058e-01  -8.0021614e-01
   6.7955708e-01  -7.9090974e-01
   8.7060769e-01  -8.8697328e-01
   7.9572563e-01  -6.1029661e-01
   6.2457838e-01  -6.4390675e-01
   6.6241502e-01  -5.1345060e-01
   4.8615634e-01  -7.4967096e-01
   5.3482218e-01  -8.0393565e-01
   5.3433007e-01  -9.9439151e-01
   6.1924906e-01  -4.5495765e-01
   3.5188274e-01  -7.7357173e-01
   8.2259886e-01  -7.4770833e-01
   6.1202922e-01  -8.2761009e-01
   5.2689992e-01  -7.7198494e-01
   5.5728617e-01  -6.8608839e-01
   6.7150007e-01  -5.9905224e-01
   8.7611086e-01  -5.8297677e-01
   5.4284465e-01  -6.5402326e-01
   5.8289791e-01  -7.1886598e-01
   5.6071008e-01  -9.6759444e-01
   4.2654424e-01  -9.6511184e-01
   5.7038072e-01  -8.0644778e-01
   5.3613473e-01  -6.0910435e-01
   8.2991744e-01  -7.4543800e-01
   6.6786570e-01  -4.9419905e-01
   7.4524747e-01  -7.1113034e-01
   4.9488016e-01  -8.4942895e-01
   7.1057674e-01  -7.3467992e-01
   6.7654266e-01  -3.6259055e-01
   5.6854308e-01  -8.1827565e-01
   3.6882593e-01  -1.0818274e+00
   9.0806367e-01  -5.2281953e-01
   8.8637617e-01  -8.9899435e-01
   8.0182429e-01  -4.3112063e-01
   7.0859818e-01  -4.6839916e-01
   5.2971624e-01  -5.8426691e-01
   6.9559800e-01  -6.2467382e-01
   4.2152698e-01  -8.9944794e-01
   1.0438427e+00  -8.3041245e-01
   1.0475651e+00  -4.8373507e-01
   8.9296864e-01  -6.6835304e-01
   9.6274003e-01  -5.2232327e-01
   1.0466019e+00  -6.9317276e-01
   5.8863859e-01  -6.0518259e-01
   6.2961097e-01  -7.9398722e-01
   6.7217964e-01  -4.4533026e-01
   8.9892852e-01  -3.4190872e-01
   4.0189212e-01  -8.5843129e-01
   4.5424795e-01  -9.6960079e-01
   6.5962325e-01  -5.5795400e-01
   9.5391981e-01  -5.7459680e-01
   7.3836679e-01  -5.7156111e-01
   4.8835611e-01  -8.3054493e-01
   6.8391235e-01  -7.0074174e-01
   6.5725538e-01  -1.1219433e+00
   7.2543168e-01  -8.0596540e-01
   6.6510117e-01  -7.2361171e-01
   7.3748455e-01  -5.3061443e-01
   6.8696998e-01  -5.2278254e-01
   5.0432696e-01  -7.9375704e-01
   6.8901174e-01  -1.1237607e+00
   7.7153538e-01  -5.4243604e-01
   6.2252961e-01  -7.6214764e-01
   6.0039024e-01  -6.6729202e-01
   3.3233710e-01  -7.3118356e-01
   2.1447887e-01  -1.1464223e+00
   9.7725407e-01  -3.3466944e-01
   5.6376890e-01  -7.1132796e-01
   7.0540209e-01  -6.8857378e-01
   5.1410044e-01  -7.2677102e-01
   6.0495723e-01  -6.7377995e-01
   7.1955591e-01  -9.5577902e-01
   8.5478742e-01  -4.8953860e-01
   7.6246339e-01  -6.0941184e-01
   6.2248661e-01  -6.3269617e-01
   6.8374937e-01  -9.3262370e-01
   5.0608079e-01  -6.6646180e-01
   9.8806734e-01  -6.4980125e-01
   7.9294341e-01  -5.9502368e-01
   6.0807493e-01  -8.1419992e-01
   6.7918318e-01  -7.9808812e-01
   8.4469098e-01  -8.5667336e-01
   7.9733086e-01  -6.8975389e-01
   7.3155386e-01  -7.4874093e-01
   7.4639320e-01  -6.2848763e-01
   5.9098885e-01  -5.9389951e-01
   9.4104269e-01  -3.8200807e-01
   5.5080564e-01  -5.3222657e-01
   7.3175689e-01  -5.0575254e-01
   6.3555428e-01  -7.3309527e-01
   7.3126422e-01  -8.4042772e-01
   7.4036865e-01  -9.7435939e-01
   6.5356959e-01  -5.0394375e-01
   7.9449497e-01  -8.0966437e-01
   8.0906969e-01  -6.6202533e-01
   7.4574378e-01  -1.0899374e+00
   4.6356937e-01  -6.8544277e-01
   4.4351250e-01  -7.1423385e-01
   6.6462055e-01  -6.8314571e-01
   8.3118971e-01  -5.3094400e-01
   8.6819851e-01  -6.8729936e-01
   7.8053597e-01  -8.6008155e-01
   7.4700253e-01  -9.0799991e-01
   7.3222261e-01  -4.9418781e-01
   9.0062621e-01  -5.9998163e-01
   7.3772491e-01  -4.3249181e-01
   9.2680579e-01  -4.8898828e-01
   4.3917046e-01  -6.9946545e-01
   6.5993811e-01  -7.0750197e-01
   8.5325336e-01  -3.9531046e-01
   6.8733517e-01  -6.6538163e-01
   4.1747833e-01  -7.6347355e-01
   5.0147574e-01  -7.4056803e-01
   7.5214762e-01  -5.8149583e-01
   6.4371725e-01  -8.1678481e-01
   6.8639211e-01  -5.9876010e-01
   7.5627836e-01  -8.3486508e-01
   5.8629366e-01  -5.9684806e-01
   1.0725020e+00  -4.5155557e-01
   7.3315805e-01  -5.1966661e-01
   5.5036962e-01  -8.6931250e-01
   7.6869839e-01  -1.0505643e+00
   6.0681993e-01  -8.8294440e-01
   7.7451392e-01  -7.9051151e-01
   9.2241636e-01  -6.8933772e-01
   4.5803260e-01  -7.6578754e-01
   8.4235572e-01  -5.1444493e-01
   5.8333157e-01  -7.0029761e-01
   6.9696870e-01  -7.3112303e-01
   8.2348895e-01  -4.8594638e-01
   5.2867358e-01  -5.7655410e-01
   5.5834814e-01  -9.1293834e-01
   7.5446391e-01  -4.5405691e-01
   6.1241843e-01  -7.0570565e-01
   6.0765348e-01  -8.0219055e-01
   8.4310943e-01  -6.3959685e-01
   6.3002873e-01  -6.6179672e-01
   8.7400638e-01  -5.4447967e-01
   7.2297711e-01  -8.6244103e-01
   6.8092241e-01  -8.4461807e-01
   8.0674976e-01  -7.7861170e-01
   7.5472433e-01  -7.4323848e-01
   6.4139624e-01  -5.8782773e-01
   7.4881874e-01  -8.3544018e-01
   7.2799203e-01  -8.8558786e-01
   6.4074329e-01  -5.8533243e-01
   6.8009766e-01  -3.8838181e-01
   4.3099150e-01  -1.1214813e+00
   6.4703280e-01  -7.6547282e-01
   6.3112671e-01  -6.9326922e-01
   4.4659046e-01  -6.3941842e-01
   6.0706049e-01  -6.6443033e-01
   6.8049067e-01  -8.2631477e-01
   9.0034659e-01  -2.5059399e-01
   5.1358331e-01  -7.8664708e-01
   5.6818887e-01  -8.5482967e-01
   3.4810470e-01  -1.3346363e+00
   7.1503103e-01  -4.0184065e-01
   7.2882520e-01  -6.5386168e-01
   5.8647964e-01  -8.1155119e-01
   4.4350004e-01  -7.3325159e-01
   8.9444987e-01  -6.6207361e-01
   6.3393859e-01  -9.3224561e-01
   4.9704809e-01  -6.4848278e-01
   7.1959429e-01  -7.0971591e-01
   2.3717319e-01  -7.9346918e-01
   6.1999198e-01  -8.9034812e-01
   5.4389186e-01  -1.1327649e+00
   7.7081343e-01  -7.2983575e-01
   7.6007829e-01  -5.4272244e-01
   4.1544396e-01  -5.9049206e-01
   6.5814022e-01  -6.5890544e-01
   5.8352591e-01  -6.2211697e-01
   7.6230659e-01  -6.5789865e-01
   5.6499253e-01  -6.3795009e-01
   5.1402346e-01  -8.2331425e-01
   2.4554451e-01  -7.4756773e-01
   5.6275428e-01  -7.1491001e-01
   8.7879639e-01  -7.9498198e-01
   5.7009796e-01  -7.8206395e-01
   5.5534340e-01  -8.9201506e-01
   9.4964206e-01  -6.2685738e-01
   8.2971216e-01  -4.9895330e-01
   6.7569269e-01  -4.0674243e-01
   6.6566628e-01  -5.9852945e-01
   6.2335227e-01  -5.4543551e-01
   6.8827278e-01  -7.2913136e-01
   7.7967767e-01  -4.3291286e-01
   5.4376078e-01  -7.8179737e-01
   9.4156697e-01  -6.7109415e-01
   5.1868752e-01  -6.2600122e-01
   8.0310817e-01  -1.0563474e+00
   8.5505745e-01  -6.3917321e-01
   8.3724443e-01  -8.1247439e-01
   8.0753118e-01  -6.9214400e-01
   5.1668342e-01  -6.5452957e-01
   5.4619381e-01  -6.7035539e-01
   6.4018871e-01  -7.2193519e-01
   6.5430125e-01  -8.8620457e-01
   6.4438766e-01  -1.1671504e+00
   9.2185071e-01  -9.2178720e-01
   7.2144605e-01  -6.9783397e-01
   5.9167175e-01  -6.3309148e-01
   9.0106552e-01  -6.3383088e-01
   4.6056578e-01  -9.8172952e-01
   9.7209965e-01  -7.0722789e-01
   1.1013285e+00  -4.1170655e-01
   7.2212325e-01  -7.7262204e-01
   1.1138325e+00  -6.6802612e-01
   5.1829426e-01  -5.2125617e-01
   5.2135212e-01  -6.3421588e-01
   7.5532489e-01  -5.6198780e-01
   6.6225905e-01  -7.2272299e-01
   5.5509406e-01  -9.1522659e-01
   7.3973252e-01  -9.8183680e-01
   3.1053682e-01  -7.0624703e-01
   8.2685470e-01  -5.5848801e-01
   5.3622076e-01  -5.6590728e-01
   4.2831799e-01  -1.0698509e+00
   7.2989367e-01  -5.8847038e-01
   7.2496069e-01  -6.4903343e-01
   6.4523611e-01  -6.5113398e-01
   5.9141115e-01  -7.4787989e-01
   6.4673968e-01  -7.7097278e-01
   4.7807321e-01  -6.7364416e-01
   6.2754907e-01  -7.2169648e-01
   6.8982367e-01  -5.9537646e-01
   6.0470621e-01  -7.8300891e-01
   8.2605660e-01  -8.6669698e-01
   6.7755247e-01  -5.5562908e-01
   8.5572510e-01  -4.1957677e-01
   5.4669520e-01  -1.0425962e+00
   6.5919999e-01  -7.1780335e-01
   7.2516216e-01  -9.5496418e-01
   5.7319942e-01  -6.7309473e-01
   7.7070417e-01  -2.6807702e-01
   6.1116347e-01  -7.4463405e-01
   1.0221255e+00  -9.2491002e-01
   7.3801489e-01  -4.9458703e-01
   6.1837677e-01  -7.8557238e-01
   4.0833948e-01  -7.5011247e-01
   6.3048593e-01  -6.1553578e-01
   6.7206717e-01  -4.5023840e-01
   6.9448834e-01  -6.1788706e-01
   6.9109972e-01  -7.4387799e-01
   5.9048217e-01  -5.9242895e-01
   4.8596943e-01  -1.1806320e+00
   6.4003767e-01  -7.7828723e-01
   8.2776036e-01  -4.8838897e-01
   3.5410320e-01  -6.7566442e-01
   7.5452477e-01  -5.5976524e-01
   9.0019040e-01  -8.2669989e-01
   7.7210336e-01  -6.3352220e-01
   6.6402783e-01  -5.2479396e-01
   5.3771805e-01  -5.9526177e-01
   8.4638281e-01  -7.9647847e-01
   7.6885069e-01  -6.8971677e-01
   9.5418584e-01  -7.5537776e-01
   7.7474128e-01  -3.4006767e-01
   6.1193076e-01  -7.8902305e-01
   6.3077618e-01  -9.9888061e-01
   4.9644689e-01  -9.0781889e-01
   8.6644125e-01  -6.4198927e-01
   4.6132482e-01  -7.6447001e-01
   9.7487178e-01  -6.0046676e-01
   8.4569740e-01  -6.4134130e-01
   7.2064760e-01  -6.6847537e-01
   5.6942760e-01  -6.4527546e-01
   5.7828823e-01  -7.1973808e-01
   6.2524348e-01  -6.5759316e-01
   5.7826291e-01  -5.1379452e-01
   8.6119198e-01  -9.0671067e-01
   7.0849654e-01  -5.7664817e-01
   8.5782657e-01  -9.3387770e-01
   7.4107034e-01  -6.5578623e-01
   5.2043514e-01  -4.3707067e-01
   5.9745441e-01  -7.4529965e-01
   5.2872306e-01  -9.2963357e-01
   5.3018929e-01  -8.9996446e-01
   8.0962507e-01  -7.1768362e-01
   7.4145071e-01  -6.1674273e-01
   4.7754952e-01  -6.0783349e-01
   4.1406357e-01  -6.0157040e-01
   5.0574417e-01  -7.3870286e-01
   9.2592747e-01  -6.0431422e-01
   6.2256269e-01  -7.1368805e-01
   5.5460153e-01  -4.6037545e-01
   4.8978137e-01  -8.5160862e-01
   8.0379480e-01  -3.9502546e-01
   7.4403679e-01  -7.1822028e-01
   5.0536795e-01  -9.1199442e-01
   7.0214654e-01  -6.1648218e-01
   4.3294599e-01  -8.1048069e-01
   7.6601171e-01  -4.7163478e-01
   4.7781876e-01  -6.2889049e-01
   5.3576760e-01  -7.0956466e-01
   5.1934624e-01  -5.5679164e-01
   5.3355765e-01  -8.5608062e-01
   5.9217125e-01  -6.1906557e-01
   5.3281465e-01  -6.9958690e-01
   7.1634366e-01  -5.4612860e-01
   6.7320500e-01  -1.0002609e+00
   8.7957636e-01  -6.5255209e-01
   5.7786942e-01  -5.5603100e-01
   7.7031250e-01  -4.0684975e-01
   4.2788825e-01  -1.0861749e+00
   8.8372127e-01  -5.5390721e-01
   9.5769092e-01  -4.2351109e-01
   6.1333926e-01  -6.8949028e-01
   5.8220625e-01  -8.6215225e-01
   7.1990766e-01  -4.0784015e-01
   3.6424278e-01  -9.4337595e-01
   5.0089432e-01  -5.6317871e-01
   6.6418413e-01  -8.0520590e-01
   9.2416844e-01  -6.5519539e-01
   1.0174011e+00  -9.5437911e-01
   8.1842263e-01  -9.6812619e-01
   5.1600482e-01  -6.5480480e-01
   7.6029816e-01  -4.8156854e-01
   1.0011003e+00  -5.4602644e-01
   3.4908115e-01  -1.0100876e+00
   7.9465650e-01  -5.4279100e-01
   8.6091464e-01  -7.3507707e-01
   7.6863538e-01  -6.2310750e-01
   6.5145831e-01  -5.8132009e-01
   5.4897321e-01  -5.9237933e-01
   6.7977892e-01  -5.4879177e-01
   5.9426176e-01  -6.7271978e-01
   5.6072239e-01  -5.4690851e-01
   6.7327674e-01  -5.3822903e-01
   7.2132013e-01  -7.1498864e-01
   9.8891151e-01  -1.0661315e+00
   5.9629699e-01  -6.7524193e-01
   3.6943029e-01  -7.7384668e-01
   6.1638257e-01  -5.3741349e-01
   9.6418103e-01  -8.4683893e-01
   6.5345779e-01  -7.9292798e-01
   9.1790039e-01  -7.0991574e-01
   8.7942093e-01  -8.8795127e-01
   5.4787521e-01  -8.6598360e-01
   8.5981923e-01  -5.4662123e-01
   5.0533360e-01  -6.6834311e-01
   5.7077848e-01  -7.2730134e-01
   7.8444302e-01  -6.1394989e-01
   4.7098584e-01  -7.6883519e-01
   1.0392871e+00  -8.4567915e-01
   7.4344297e-01  -5.4569104e-01
   5.1675046e-01  -5.8608605e-01
   8.6573722e-01  -5.3977717e-01
   6.9402272e-01  -4.3951530e-01
   8.3901966e-01  -5.8240149e-01
   5.4402772e-01  -8.6315523e-01
   6.7522387e-01  -5.8305360e-01
   6.5348283e-01  -7.1730632e-01
   9.5783574e-01  -7.2297928e-01
   6.1309337e-01  -7.4564334e-01
   6.4491396e-01  -8.6782993e-01
   8.1217020e-01  -6.5443957e-01
   6.6378786e-01  -5.2036308e-01
   8.2338661e-01  -4.0591327e-01
   7.9223752e-01  -7.3450304e-01
   6.8227903e-01  -9.9502609e-01
   4.6933728e-01  -7.9458777e-01
   6.6383610e-01  -1.0397789e+00
   4.4494148e-01  -9.8956072e-01
   7.1251913e-01  -2.8942823e-01
   7.2347430e-01  -5.5136925e-01
   5.2509184e-01  -5.8985369e-01
   9.4669622e-01  -7.1005991e-01
   5.3927776e-01  -6.2254325e-01
   7.1716819e-01  -8.7831591e-01
   8.6287481e-01  -4.8685801e-01
   7.0441323e-01  -9.3652357e-01
   7.0616641e-01  -6.0587035e-01
   5.9381945e-01  -8.6107864e-01
   7.5300321e-01  -6.5522420e-01
   7.3599682e-01  -5.4251513e-01
   5.2177491e-01  -6.3591571e-01
   6.5374358e-01  -6.3123952e-01
   5.8638261e-01  -7.2333156e-01
   9.6804004e-01  -7.3220328e-01
   6.6006500e-01  -7.5414498e-01
   6.8525934e-01  -3.9670196e-01
   6.6884052e-01  -8.5046074e-01
   7.7143640e-01  -1.1640067e+00
   8.6298000e-01  -7.5101927e-01
   6.0729090e-01  -5.5111526e-01
   9.0003648e-01  -5.2529273e-01
   3.7586306e-01  -9.6417446e-01
   7.9803906e-01  -5.8415539e-01
   5.0812845e-01  -6.2015195e-01
   5.4722659e-01  -8.5823762e-01
   6.4547084e-01  -5.3906755e-01
   9.1074467e-01  -6.3851005e-01
   7.0176424e-01  -6.7443353e-01
   7.0786772e-01  -6.2471495e-01
   6.1624500e-01  -7.2842576e-01
   5.6093443e-01  -9.1989900e-01
   6.4018074e-01  -8.7140479e-01
   9.5866665e-01  -7.7526585e-01
   6.3770245e-01  -8.0286437e-01
   8.9261716e-01  -8.7189425e-01
   7.9117283e-01  -8.7034995e-01
   7.6195025e-01  -6.1734747e-01
   6.1652094e-01  -6.5314489e-01
   7.7085133e-01  -5.9041508e-01
   4.9168019e-01  -7.5301608e-01
   5.4397261e-01  -9.9012805e-01
   4.6338193e-01  -4.4910589e-01
   3.6253359e-01  -1.0605458e+00
   8.8631058e-01  -7.0979931e-01
   9.0439257e-01  -5.1452882e-01
   4.1886431e-01  -8.6834452e-01
   7.2804359e-01  -6.8800971e-01
   7.6528811e-01  -9.4885248e-01
   8.3325372e-01  -7.3271003e-01
   6.3867792e-01  -7.9125103e-01
   3.9169010e-01  -7.5052275e-01
   8.8025942e-01  -3.8478944e-01
   5.9641770e-01  -6.4106148e-01
   5.2382894e-01  -9.7322920e-01
   6.6478986e-01  -5.8877293e-01
   5.7931646e-01  -7.9120378e-01
   5.6987049e-01  -6.3017411e-01
   7.5625679e-01  -6.7278412e-01
   6.8411161e-01  -6.7151191e-01
   7.2120185e-01  -6.2074338e-01
   4.6640705e-01  -7.8355851e-01
   9.2062357e-01  -5.1864587e-01
   5.1720384e-01  -8.7506163e-01
   5.7059951e-01  -1.2146493e+00
   6.8888637e-01  -4.9459358e-01
   5.7609131e-01  -7.1102511e-01
   4.9280422e-01  -6.3310822e-01
   6.5440016e-01  -9.7802164e-01
   7.5202834e-01  -6.8431446e-01
   7.8470289e-01  -9.5420596e-01
   1.0249529e+00  -5.2856874e-01
   9.6561515e-01  -8.8467245e-01
   6.1015805e-01  -5.6355086e-01
   7.0869877e-01  -7.0943744e-01
   5.7648518e-01  -6.0180822e-01
   6.5219226e-01  -7.9412061e-01
   7.0106557e-01  -4.9521857e-01
   7.8135724e-01  -6.4647454e-01
   7.0478820e-01  -1.0089185e+00
   6.9731701e-01  -1.0722003e+00
   1.0467174e+00  -6.6936006e-01
   6.7099383e-01  -6.4359338e-01
   7.8897653e-01  -9.4112727e-01
   6.2120525e-01  -6.9581103e-01
   7.6629082e-01  -1.0803393e+00
   1.2568415e+00  -7.0088638e-01
   8.2776954e-01  -7.5853291e-01
   6.1924296e-01  -6.8941603e-01
   5.2535113e-01  -9.8457410e-01
   8.5312695e-01  -6.9488667e-01
   5.9511907e-01  -5.9154956e-01
   4.7563617e-01  -6.9996942e-01
   6.9705279e-01  -7.1051813e-01
   3.5258371e-01  -7.0697577e-01
   7.6814003e-01  -7.0431795e-01
   6.8139806e-01  -7.8626150e-01
   6.9160973e-01  -6.9662586e-01
   7.0360380e-01  -9.2023654e-01
   5.6939827e-01  -8.4141667e-01
   6.9285370e-01  -6.7897351e-01
   6.3002194e-01  -6.8429679e-01
   6.8219431e-01  -6.9229525e-01
   6.1466989e-01  -4.3032524e-01
   6.9742676e-01  -6.8458387e-01
   9.3751315e-01  -6.6678696e-01
   4.8328586e-01  -8.1098217e-01
   5.6833625e-01  -9.3411594e-01
   6.4940108e-01  -6.7194382e-01
   8.5074808e-01  -8.4443591e-01
   5.1464049e-01  -8.7620286e-01
   5.9285663e-01  -9.0938174e-01
   4.5468375e-01  -8.4639752e-01
   9.5010849e-01  -6.5961348e-01
   5.3229149e-01  -8.4225635e-01
   6.1595859e-01  -5.9218232e-01
   5.9880361e-01  -4.5727468e-01
   7.4248215e-01  -5.5389578e-01
   6.4290342e-01  -5.8276073e-01
   9.1176643e-01  -7.6573598e-01
   5.8818572e-01  -8.0474580e-01
   1.1878308e+00  -7.0344303e-01
   3.3005428e-01  -7.5837245e-01
   5.4278702e-01  -6.7508019e-01
   9.7978406e-01  -4.8226848e-01
   8.9891894e-01  -2.7457837e-01
   4.4863987e-01  -7.9981254e-01
   4.6295452e-01  -7.4263067e-01
   5.3788050e-01  -6.4135582e-01
   6.5467533e-01  -6.4119043e-01
   5.5963390e-01  -8.0506907e-01
   4.6804227e-01  -7.9705835e-01
   7.9366303e-01  -8.3022443e-01
   5.7095420e-01  -7.3743891e-01
   4.6513588e-01  -7.5302695e-01
   6.2288435e-01  -4.2717814e-01
   8.7925753e-01  -6.9406169e-01
   6.5452396e-01  -7.6874481e-01
   5.3940604e-01  -6.0778487e-01
   7.3989153e-01  -5.7763735e-01
   7.6341035e-01  -6.5214410e-01
   6.0418423e-01  -5.0480035e-01
   7.7731771e-01  -5.0451338e-01
   5.3197514e-01  -1.2047447e+00
   5.5551947e-01  -8.3190299e-01
   8.0201756e-01  -4.5333021e-01
   5.8097458e-01  -6.1676035e-01
   4.8168163e-01  -5.6434386e-01
   7.9122802e-01  -9.3783519e-01
   6.1274299e-01  -4.7284434e-01
   5.8182744e-01  -7.5875930e-01
   8.5549025e-01  -9.8464925e-01
   5.8274594e-01  -8.6748805e-01
   6.2563579e-01  -7.9778733e-01
   6.7202308e-01  -8.9844117e-01
   4.9719009e-01  -9.1553258e-01
   5.2758447e-01  -5.7023973e-01
   6.6306966e-01  -7.3175538e-01
   6.4491964e-01  -6.2416596e-01
   5.2839388e-01  -1.0895650e+00
   6.0803202e-01  -6.2398401e-01
   7.4890305e-01  -5.1571439e-01
   5.5106929e-01  -5.0215828e-01
   8.5495038e-01  -4.9709800e-01
   6.9079201e-01  -7.2813135e-01
   7.2976518e-01  -6.9019841e-01
   9.3183370e-01  -7.0984599e-01
   8.8434161e-01  -3.7883826e-01
   5.4339198e-01  -8.7939255e-01
   6.7973039e-01  -6.8743880e-01
   3.1410469e-01  -1.0920520e+00
   5.5590405e-01  -8.8350362e-01
   2.7829590e-01  -1.0931181e+00
   6.4277637e-01  -7.8102457e-01
   5.5843907e-01  -8.5690536e-01
   4.9679306e-01  -5.8685440e-01
   4.7927591e-01  -9.3477308e-01
   6.7646002e-01  -1.0745187e+00
   9.0971380e-01  -3.4239267e-01
   5.8203342e-01  -5.4737335e-01
   5.2256777e-01  -8.0123063e-01
   5.5621352e-01  -6.9029528e-01
   4.4481746e-01  -6.5311673e-01
   7.7111725e-01  -5.1029471e-01
   7.0326830e-01  -5.3829811e-01
   7.2382243e-01  -9.3592845e-01
   9.6164700e-01  -2.8750556e-01
   7.1044023e-01  -6.8019208e-01
   9.3561924e-01  -9.9290900e-01
   6.4528687e-01  -6.5595801e-01
   7.6678249e-01  -5.2255383e-01
   6.6566607e-01  -6.8543571e-01
   6.3298798e-01  -6.3729559e-01
   8.9687186e-01  -5.0621200e-01
   7.4081447e-01  -4.5693425e-01
   7.1750672e-01  -7.5123398e-01
   8.5309751e-01  -2.9529815e-01
   5.4935653e-01  -7.6065330e-01
   1.0228454e+00  -7.6226877e-01
   1.1064362e+00  -4.3469046e-01
   6.3487733e-01  -5.9184315e-01
   8.4441988e-01  -7.0618355e-01
   7.0047731e-01  -7.0265552e-01
   6.6961357e-01  -7.4343489e-01
   5.9562270e-01  -5.2511928e-01
   7.3386246e-01  -6.9755413e-01
   7.3875228e-01  -6.4298078e-01
   7.8140316e-01  -8.5477857e-01
   6.5551906e-01  -5.1286830e-01
   4.2683737e-01  -7.1527828e-01
   5.7893316e-01  -7.0309602e-01
   6.4985722e-01  -8.5013080e-01
   8.1584711e-01  -5.5782721e-01
   7.2471801e-01  -7.6390032e-01
   6.0136882e-01  -5.2539908e-01
   5.5948658e-01  -6.7239283e-01
   5.4014306e-01  -9.5075575e-01
   6.2068232e-01  -6.7078136e-01
   9.0824772e-01  -1.0047225e+00
   6.4109323e-01  -7.6807719e-01
   7.1911344e-01  -5.3330286e-01
   1.0752049e+00  -6.5473661e-01
   5.7561905e-01  -6.4210768e-01
   6.3616285e-01  -6.0450482e-01
   4.6002678e-01  -8.0653017e-01
   7.7214865e-01  -6.9268119e-01
   4.0912673e-01  -9.5017116e-01
   7.1699495e-01  -7.0924440e-01
   6.3870882e-01  -9.3883970e-01
   4.9424226e-01  -8.4841532e-01
   4.9814091e-01  -7.9839927e-01
   5.4525388e-01  -8.4677888e-01
   9.7595006e-01  -5.8505387e-01
   8.5519024e-01  -4.4492232e-01
   6.6711414e-01  -6.8977549e-01
   5.7442154e-01  -5.5287555e-01
   5.8211531e-01  -8.0576176e-01
   5.4762131e-01  -6.3895364e-01
   5.4119568e-01  -8.5650818e-01
   6.9419960e-01  -4.1832272e-01
   3.9003764e-01  -8.2713618e-01
   8.5942330e-01  -7.0832147e-01
   9.0343174e-01  -4.6357245e-01
   5.3999894e-01  -8.4132748e-01
   1.0574339e+00  -7.0660178e-01
   4.8578819e-01  -8.6753610e-01
   7.6792823e-01  -7.1241456e-01
   9.0404948e-01  -5.0994838e-01
   9.2730234e-01  -5.3060209e-01
   6.0353163e-01  -9.1400251e-01
   8.1174177e-01  -5.1095065e-01
   4.8674969e-01  -5.2182698e-01
   6.0708756e-01  -6.5145732e-01
   5.5998315e-01  -8.4274068e-01
   6.2238192e-01  -9.1361110e-01
   5.6443831e-01  -5.1221419e-01
   4.5624658e-01  -1.0091258e+00
   7.7396034e-01  -6.6758833e-01
   8.0586086e-01  -6.5486640e-01
   8.3505274e-01  -5.8185439e-01
   5.0772245e-01  -8.3901730e-01
   6.5288056e-01  -1.0361740e+00
   8.6235317e-01  -6.2873187e-01
   4.4505164e-01  -9.8017493e-01
   6.3271082e-01  -7.5462492e-01
   4.1193638e-01  -1.0343309e+00
   1.0740832e+00  -2.1756142e-01
   6.4786884e-01  -6.2383129e-01
   7.7576970e-01  -6.6792409e-01
   5.3391358e-01  -6.0353993e-01
   6.3872222e-01  -4.8845296e-01
   4.2651750e-01  -6.3683503e-01
   8.4674646e-01  -6.6612267e-01
   5.7087265e-01  -6.4130504e-01
   6.8669325e-01  -6.2734037e-01
   7.0895374e-01  -8.6350289e-01
   7.1406993e-01  -8.9057992e-01
   8.4326205e-01  -6.6636843e-01
   5.9395326e-01  -5.5016359e-01
   8.2295314e-01  -6.7720605e-01
   8.3390007e-01  -6.7202424e-01
   6.7106159e-01  -4.7589638e-01
   5.9366641e-01  -8.0835555e-01
   5.7782293e-01  -6.2964619e-01
   7.7114904e-01  -6.7053816e-01
   1.0327389e+00  -6.6672009e-01
   5.1335207e-01  -7.6216288e-01
   6.5937068e-01  -6.2179217e-01
   6.3088068e-01  -8.7288888e-01
   4.4872047e-01  -7.3872297e-01
   5.9004301e-01  -7.8470852e-01
   5.2303411e-01  -7.1317900e-01
   6.3442732e-01  -5.7840600e-01
   6.4588522e-01  -6.6287815e-01
   5.1917290e-01  -1.1158912e+00
   7.0571690e-01  -5.8762475e-01
   7.1554898e-01  -7.7298662e-01
   5.3214157e-01  -6.8720274e-01
   4.7426469e-01  -4.7601567e-01
   5.3302699e-01  -8.4030278e-01
   4.2158270e-01  -7.5566144e-01
   6.3197312e-01  -6.1114497e-01
   9.9473360e-01  -5.1155634e-01
   4.7716870e-01  -8.2188595e-01
   8.4601002e-01  -4.5387641e-01
   7.8114324e-01  -4.7490830e-01
   7.8647710e-01  -7.8710545e-01
   7.0724481e-01  -6.0154143e-01
   6.3655827e-01  -5.1929563e-01
   5.3148841e-01  -6.8585548e-01
   6.8933126e-01  -8.4048884e-01
   6.7577891e-01  -5.7556708e-01
   4.8530246e-01  -6.1508384e-01
   6.2617348e-01  -5.7382434e-01
   1.0807045e+00  -5.6654075e-01
   6.2174347e-01  -7.5562927e-01
   7.1273777e-01  -5.1302976e-01
   7.6269171e-01  -4.0942811e-01
   7.7961454e-01  -7.9944503e-01
   6.8468500e-01  -7.8137248e-01
   7.9303218e-01  -6.8240173e-01
   9.9244243e-01  -4.6006782e-01
   7.0999515e-01  -6.4737097e-01
   5.6212531e-01  -6.7026212e-01
   9.8335288e-01  -5.5961216e-01
   6.0774674e-01  -5.1212915e-01
   7.4169617e-01  -8.9277615e-01
   5.0460573e-01  -8.4936033e-01
   7.5701244e-01  -5.1573967e-01
   6.4170506e-01  -8.2030954e-01
   7.6458693e-01  -6.0983179e-01
   3.9483672e-01  -1.0494291e+00
   9.9511825e-01  -9.8157001e-01
   8.2170496e-01  -3.6385443e-01
   8.5379634e-01  -6.9179768e-01
   6.4734205e-01  -6.0841529e-01
   4.9579988e-01  -8.3762980e-01
   8.0909189e-01  -9.0598305e-01
   5.0570468e-01  -9.0328969e-01
   6.8396263e-01  -7.6040560e-01
   9.0067403e-01  -4.5763691e-01
   5.0471558e-01  -8.4164621e-01
   1.0319068e+00  -6.9376299e-01
   6.4971592e-01  -6.7408946e-01
   8.2957896e-01  -1.0043501e+00
   6.9919419e-01  -5.8492850e-01
   4.7786583e-01  -9.0979567e-01
   4.5796619e-01  -7.2677296e-01
   7.4484640e-01  -7.7591255e-01
   3.5623189e-01  -9.7405040e-01
   5.4737249e-01  -7.0151678e-01
   5.1183852e-01  -7.5222778e-01
   7.6626153e-01  -7.4067304e-01
   7.1810913e-01  -8.3203743e-01
   6.3544293e-01  -5.7311466e-01
   3.7804048e-01  -6.5248198e-01
   8.4819532e-01  -9.5969067e-01
   7.5443433e-01  -1.9318390e-01
   8.0712350e-01  -3.0518103e-01
   8.5474705e-01  -5.3046527e-01
   4.8994928e-01  -7.0030877e-01
   9.8859467e-01  -1.0009970e+00
   6.8785685e-01  -4.6525098e-01
   4.8750555e-01  -8.0475596e-01
   3.6580429e-01  -6.6687294e-01
   7.1094129e-01  -7.1998011e-01
   7.5762775e-01  -5.9686642e-01
   7.0681600e-01  -9.4655479e-01
   6.8285114e-01  -8.4976257e-01
   5.8455022e-01  -5.2510693e-01
   9.4289703e-01  -7.4724347e-01
   5.1538072e-01  -8.1685444e-01
   7.8321884e-01  -8.1992586e-01
   6.6057366e-01  -8.2267258e-01
   5.3307490e-01  -8.2625792e-01
   7.1069225e-01  -6.1827338e-01
   5.3696502e-01  -7.3329603e-01
   8.0257136e-01  -1.0424663e+00
   4.2577555e-01  -8.6634755e-01
   9.2454929e-01  -7.4718025e-01
   8.0455667e-01  -4.5662531e-01
   5.1094582e-01  -5.4285934e-01
   7.6987755e-01  -6.4518814e-01
   1.1088460e+00  -4.6491704e-01
   6.9656964e-01  -7.8313068e-01
   6.0643634e-01  -6.6597926e-01
   5.9543104e-01  -4.7973915e-01
   5.6902551e-01  -9.6960426e-01
   5.3553088e-01  -8.2658289e-01
   6.4492485e-01  -6.3953713e-01
   5.0246152e-01  -7.0705584e-01
   6.5871530e-01  -9.1778594e-01
   7.7337700e-01  -6.6935012e-01
   8.0469969e-01  -5.2583339e-01
   8.8160331e-01  -8.1186708e-01
   5.7093395e-01  -7.0815348e-01
   7.7948903e-01  -6.3951087e-01
   8.5943373e-01  -8.1131440e-01
   5.9485665e-01  -6.6861096e-01
   7.6646848e-01  -6.6619635e-01
   4.7899380e-01  -8.7764318e-01
   9.9868257e-01  -9.7663767e-01
   8.0918440e-01  -6.5723672e-01
   6.5457685e-01  -7.1950649e-01
   7.0730915e-01  -9.4438532e-01
   8.2655891e-01  -5.5015162e-01
   6.1498461e-01  -1.0024962e+00
   7.5314029e-01  -6.4451590e-01
   6.7615919e-01  -7.6236803e-01
   6.3365755e-01  -1.1002666e+00
   6.1965007e-01  -5.2894399e-01
   8.2666754e-01  -6.8602551e-01
   5.4705055e-01  -6.8897689e-01
   6.2855838e-01  -5.7361073e-01
   1.0770996e+00  -2.9997433e-01
   5.3479556e-01  -4.8014362e-01
   7.6375178e-01  -5.2108101e-01
   7.3350992e-01  -3.5453371e-01
   1.0668016e+00  -9.2329182e-01
   8.5043297e-01  -7.0356603e-01
   6.9487992e-01  -7.2052409e-01
   4.6698426e-01  -5.6608984e-01
   5.1109633e-01  -8.5077234e-01
   1.0033314e+00  -8.1901936e-01
   5.6428150e-01  -7.3690893e-01
   5.3617105e-01  -5.9223418e-01
   1.0584462e+00  -5.2385571e-01
   5.5859727e-01  -7.6743576e-01
   4.4790718e-01  -9.9335991e-01
   5.9436123e-01  -7.4976889e-01
   8.4981677e-01  -5.4379887e-01
   6.5416295e-01  -7.7531984e-01
   3.8006513e-01  -8.6462176e-01
   3.9172752e-01  -9.0600432e-01
   8.9268261e-01  -4.8676232e-01
   6.6574285e-01  -5.7046394e-01
   7.1499132e-01  -5.3782557e-01
   7.6648939e-01  -6.5507178e-01
   7.6832160e-01  -7.7165066e-01
   8.5292296e-01  -3.6220515e-01
   5.5896027e-01  -8.4703054e-01
   5.1478037e-01  -7.8323793e-01
   7.1566817e-01  -7.3685624e-01
   8.3992548e-01  -5.7738090e-01
   6.8520218e-01  -6.2576349e-01
   8.4329653e-01  -5.9842895e-01
   1.1696349e+00  -6.3295106e-01
   5.8013748e-01  -8.2681359e-01
   7.0160958e-01  -5.0028191e-01
   5.9329347e-01  -6.8963078e-01
   3.3410114e-01  -8.4532570e-01
   6.9442227e-01  -4.9908385e-01
   7.9577812e-01  -5.6799380e-01
   6.4614883e-01  -7.2730669e-01
   4.6502707e-01  -9.3210212e-01
   4.6449476e-01  -8.9141321e-01
   7.0379334e-01  -6.2761547e-01
   7.5203534e-01  -8.8160350e-01
   6.5766158e-01  -8.3156118e-01
   5.2330208e-01  -6.1674398e-01
   6.5920261e-01  -6.6326537e-01
   9.7642205e-01  -9.0321260e-01
   6.4241110e-01  -6.4229539e-01
   6.2230785e-01  -4.4874871e-01
   6.6772631e-01  -7.6136737e-01
   5.3615673e-01  -5.7644729e-01
   5.0875722e-01  -3.9575552e-01
   6.3954165e-01  -6.0351008e-01
   6.5710308e-01  -4.7292006e-01
   7.7350520e-01  -3.7410421e-01
   9.0205995e-01  -1.0919536e+00
   7.8612231e-01  -6.3275086e-01
   6.2658730e-01  -7.0134611e-01
   7.4961729e-01  -8.8099797e-01
   6.3616777e-01  -8.7320412e-01
   7.0645241e-01  -8.0747802e-01
   6.1353987e-01  -6.7615910e-01
   6.8759961e-01  -7.9213411e-01
   9.7252978e-01  -5.6543375e-01
   4.1133243e-01  -8.8863971e-01
   4.5944068e-01  -7.6495067e-01
   6.7777994e-01  -8.0181518e-01
   7.1489399e-01  -7.6538655e-01
   5.6457198e-01  -6.4991598e-01
   6.1414339e-01  -9.4809102e-01
   2.8591406e-01  -9.1072201e-01
   9.0918971e-01  -6.6467785e-01
   5.8842739e-01  -8.0637344e-01
   7.3684615e-01  -8.0406319e-01
   5.1703900e-01  -6.3710450e-01
   8.2913135e-01  -4.4861707e-01
   5.5805654e-01  -5.4330470e-01
   6.0801187e-01  -7.7797680e-01
   5.5466424e-01  -3.5804683e-01
   6.2062355e-01  -8.5291763e-01
   8.1626863e-01  -9.0234453e-01
   5.9678282e-01  -6.0330447e-01
   6.6136163e-01  -6.9273620e-01
   7.9224864e-01  -5.4267448e-01
   6.8163079e-01  -6.9866336e-01
   2.0695199e-01  -1.0734877e+00
   7.6692585e-01  -9.4567235e-01
   6.1517656e-01  -6.5283736e-01
   7.5154679e-01  -5.1439044e-01
   6.9755445e-01  -7.9365187e-01
   3.8027546e-01  -9.7573961e-01
   7.7734769e-01  -6.3024056e-01
   5.9242207e-01  -7.3435887e-01
   8.6963081e-01  -6.8498988e-01
   7.0010873e-01  -6.4051743e-01
   6.6244011e-01  -5.1517441e-01
   8.1197410e-01  -7.8459332e-01
   5.6489508e-01  -8.4503328e-01
   5.6659515e-01  -5.3318430e-01
   8.3439969e-01  -2.9745546e-01
   6.0192498e-01  -7.2439565e-01
   3.9379176e-01  -8.7597316e-01
   8.3010324e-01  -7.1006711e-01
   6.2276923e-01  -1.0008959e+00
   6.8027169e-01  -9.2582449e-01
   7.4959761e-01  -9.8243238e-01
   4.4375645e-01  -6.6802289e-01
   6.7221704e-01  -5.7443452e-01
   6.0853013e-01  -6.7970375e-01
   6.4779839e-01  -6.8923381e-01
   5.7332237e-01  -9.2306151e-01
   7.7230889e-01  -1.1106212e+00
   7.9562615e-01  -8.4003260e-01
   2.9262034e-01  -8.2214263e-01
   8.8574901e-01  -9.3797625e-01
   7.0790886e-01  -5.1708809e-01
   7.9713047e-01  -4.1935711e-01
   4.1997916e-01  -9.0952529e-01
   5.7825830e-01  -4.7576509e-01
   2.8717754e-01  -9.3498088e-01
   5.0250322e-01  -9.3655992e-01
   4.9134174e-01  -8.4344075e-01
   7.0321468e-01  -7.7616145e-01
   7.4335948e-01  -5.5498246e-01
   7.0221071e-01  -6.7530170e-01
   8.3114901e-01  -5.8055279e-01
   8.0074101e-01  -5.2205890e-01
   1.0025612e+00  -5.9340324e-01
   5.1028431e-01  -5.8197353e-01
   5.7841393e-01  -8.4242371e-01
   7.1476843e-01  -5.9677815e-01
   7.7312297e-01  -6.1304924e-01
   6.2735213e-01  -8.9580062e-01
   5.3436214e-01  -6.8405467e-01
   7.8888310e-01  -4.5400686e-01
   4.8757724e-01  -6.6128809e-01
   5.2692627e-01  -8.7708444e-01
   6.7925409e-01  -6.3356563e-01
   9.0173727e-01  -6.3491782e-01
   8.0241718e-01  -7.3038616e-01
   8.1436187e-01  -7.7839139e-01
   7.3731245e-01  -5.8631033e-01
   4.5080211e-01  -1.0321154e+00
   5.6813367e-01  -8.3320651e-01
   8.2415626e-01  -6.6727918e-01
   5.1562510e-01  -5.8731858e-01
   7.3788884e-01  -6.4207884e-01
   7.1799439e-01  -7.7036337e-01
   7.6253989e-01  -5.7770535e-01
   9.0296729e-01  -1.0603364e+00
   6.5956462e-01  -6.8923758e-01
   7.0217454e-01  -8.2820512e-01
   7.4392581e-01  -4.1425788e-01
   3.8396057e-01  -1.1960756e+00
   8.9950245e-01  -7.0640346e-01
   7.7039619e-01  -6.2822223e-01
   6.9749983e-01  -5.8796169e-01
   4.7911125e-01  -5.7898635e-01
   5.0759236e-01  -7.5273110e-01
   5.7429081e-01  -8.6112951e-01
   1.0614152e+00  -4.0380671e-01
   8.3417343e-01  -8.1127908e-01
   8.3737406e-01  -6.0188222e-01
   1.1208014e+00  -2.7991972e-01
   7.3558225e-01  -8.0576805e-01
   5.6135305e-01  -4.5460492e-01
   9.2219893e-01  -5.2949986e-01
   6.2763480e-01  -8.5419319e-01
   6.7288707e-01  -8.0669874e-01
   5.9229534e-01  -5.8314120e-01
   5.7319977e-01  -1.0536022e+00
   7.7888909e-01  -5.6765654e-01
   4.8450425e-01  -6.6565865e-01
   5.6891959e-01  -5.1728142e-01
   4.7695732e-01  -7.9236084e-01
   6.1452377e-01  -5.3765492e-01
   3.7618437e-01  -6.6434283e-01
   7.6243718e-01  -3.9259429e-01
   9.4772320e-01  -7.0570300e-01
   6.1197887e-01  -6.7164703e-01
   8.2747185e-01  -1.0912409e+00
   4.0946708e-01  -7.6588687e-01
   8.7617181e-01  -8.3487907e-01
   7.0026201e-01  -5.3716348e-01
   7.6508986e-01  -5.2061927e-01
   8.6022885e-01  -3.7861814e-01
   7.4590322e-01  -6.7414865e-01
   4.9921648e-01  -8.1438401e-01
   6.9137804e-01  -7.8088212e-01
   9.0117538e-01  -4.0403466e-01
   6.5734732e-01  -1.1803483e+00
   7.7361501e-01  -5.2807255e-01
   7.7531955e-01  -6.8420235e-01
   8.1685246e-01  -8.5942105e-01
   9.1295112e-01  -4.5404414e-01
   6.9064360e-01  -6.9093389e-01
   3.7035737e-01  -8.5942709e-01
   9.0945004e-01  -9.1734766e-01
   8.8529452e-01  -6.6339557e-01
   5.5480438e-01  -5.9921362e-01
   7.5434545e-01  -7.7052073e-01
   5.9232660e-01  -7.8832224e-01
   7.6075917e-01  -6.9895281e-01
   7.0306627e-01  -7.0401006e-01
   7.3190196e-01  -9.3755177e-01
   8.8186403e-01  -8.4012874e-01
   1.7354409e-01  -6.5138071e-01
   6.9878526e-01  -5.2497685e-01
   7.2468577e-01  -5.0538095e-01
   3.1459109e-01  -1.0052566e+00
   1.0009027e+00  -6.3880212e-01
   4.7186188e-01  -8.3014919e-01
   4.8576120e-01  -8.6493872e-01
   7.7689331e-01  -6.9440190e-01
   6.6718166e-01  -6.1285491e-01
   9.6355952e-01  -5.6765129e-01
   6.8391395e-01  -1.1033482e+00
   8.6387591e-01  -4.8599451e-01
   8.2515779e-01  -5.4697011e-01
   9.0347143e-01  -3.7830510e-01
   8.7676741e-01  -3.7913742e-01
   7.1100490e-01  -4.7347699e-01
   6.0039641e-01  -7.2531391e-01
   3.3965975e-01  -8.1702646e-01
   5.4461312e-01  -7.4424319e-01
   7.6330289e-01  -6.7736929e-01
   5.9381958e-01  -6.9160535e-01
   7.2219402e-01  -5.2360287e-01
   1.0106286e+00  -6.0981536e-01
   9.0326317e-01  -4.4241532e-01
   7.7502111e-01  -7.8404809e-01
   5.8531678e-01  -8.5742439e-01
   7.8913111e-01  -4.7111468e-01
   6.7695863e-01  -1.0311158e+00
   4.9029235e-01  -5.9229457e-01
   7.1523730e-01  -6.6414368e-01
   4.7626322e-01  -7.0553450e-01
   6.5514951e-01  -5.5835473e-01
   5.2550380e-01  -9.4500585e-01
   6.3152370e-01  -6.0913906e-01
   6.4454830e-01  -6.2125269e-01
   7.4359520e-01  -4.0461059e-01
   1.1203510e+00  -4.3661243e-01
   7.2683655e-01  -1.0363342e+00
   7.0544963e-01  -2.0580049e-01
   7.0968018e-01  -7.7412379e-01
   8.3817339e-01  -8.0981225e-01
   5.6780069e-01  -6.8695093e-01
   7.5561379e-01  -6.2711572e-01
   5.0051575e-01  -8.5002845e-01
   7.8687648e-01  -6.7290794e-01
   5.6674652e-01  -1.0454474e+00
   6.5170344e-01  -6.6240072e-01
   4.6404352e-01  -7.9312260e-01
   5.2437161e-01  -8.3618712e-01
   6.8902907e-01  -7.8655769e-01
   4.7257882e-01  -9.7522803e-01
   8.5133494e-01  -6.8531564e-01
   7.9264887e-01  -4.3791289e-01
   1.0325451e+00  -8.5157376e-01
   7.8719122e-01  -9.3023312e-01
   1.0217484e+00  -1.0395490e+00
   6.4654355e-01  -8.4589545e-01
   4.6262835e-01  -9.0484930e-01
   6.1402436e-01  -6.1707672e-01
   5.7308938e-01  -1.0342507e+00
   4.9791633e-01  -9.4613148e-01
   3.3002605e-01  -8.4208440e-01
   7.4346565e-01  -4.7600411e-01
   6.1074137e-01  -8.3400287e-01
   6.5765643e-01  -8.2174019e-01
   8.6375148e-01  -6.4671481e-01
   6.9537930e-01  -5.0397608e-01
   4.5743643e-01  -8.1961597e-01
   4.2981565e-01  -7.8599685e-01
   5.5530787e-01  -8.1894317e-01
   7.5743801e-01  -7.7678637e-01
   6.8826195e-01  -7.7491389e-01
   8.0014069e-01  -7.9611102e-01
   5.8028891e-01  -7.3768152e-01
   4.4909344e-01  -6.7587212e-01
   7.0605448e-01  -7.1960637e-01
   8.4392870e-01  -3.5888820e-01
   7.4947254e-01  -8.8336239e-01
   6.2407485e-01  -7.0464508e-01
   7.1294890e-01  -8.6837624e-01
   9.2633409e-01  -4.8705068e-01
   1.0099354e+00  -6.6037258e-01
   6.4089625e-01  -6.0322020e-01
   5.8754040e-01  -7.9648419e-01
   7.2494678e-01  -4.2692797e-01
   2.9834363e-01  -8.8782950e-01
   9.8717755e-01  -9.6824176e-01
   6.8309115e-01  -6.0238438e-01
   5.7301677e-01  -7.6058940e-01
   7.3013076e-01  -6.3550244e-01
   8.2084454e-01  -7.5490656e-01
   9.4442180e-01  -7.3852111e-01
   6.3145740e-01  -8.0620889e-01
   5.6382244e-01  -7.5539291e-01
   5.9785951e-01  -5.3639408e-01
   8.0325597e-01  -6.4208475e-01
   9.7776040e-01  -5.4292593e-01
   8.0417616e-01  -5.2972406e-01
   7.5303061e-01  -5.5952061e-01
   6.2122478e-01  -6.0525101e-01
   1.0797207e+00  -4.6038187e-01
   7.7813282e-01  -7.7571965e-01
   6.8672505e-01  -7.5738011e-01
   1.0059353e+00  -8.4712669e-01
   5.7815805e-01  -5.6602237e-01
   8.8743289e-01  -8.2103860e-01
   6.5167859e-01  -4.8065634e-01
   8.1242191e-01  -7.6706361e-01
   9.0160397e-01  -4.8566080e-01
   7.2910803e-01  -5.8357195e-01
   9.7763144e-01  -8.5166202e-01
   6.0517249e-01  -6.2157518e-01
   6.1918807e-01  -7.4241238e-01
   8.6653121e-01  -4.5903960e-01
   6.2058535e-01  -6.6386593e-01
   7.2715414e-01  -2.8862155e-01
   4.9574835e-01  -1.0119007e+00
   6.5793390e-01  -7.4437973e-01
   6.9383647e-01  -7.3835645e-01
   7.7572347e-01  -6.2372396e-01
   7.9404461e-01  -7.1510388e-01
   5.7166232e-01  -8.8320835e-01
   7.0842360e-01  -4.6801812e-01
   5.5125112e-01  -6.7688476e-01
   5.1656313e-01  -8.1861337e-01
   3.0427640e-01  -1.0781442e+00
   6.4337843e-01  -7.8471020e-01
   7.1973936e-01  -5.0976680e-01
   5.5583502e-01  -7.3301541e-01
   8.7085439e-01  -8.2645609e-01
   6.4924267e-01  -9.7597805e-01
   7.8888225e-01  -5.2662726e-01
   3.3232958e-01  -1.0764874e+00
   7.7537835e-01  -5.3175265e-01
   7.0852988e-01  -5.7653419e-01
   5.5839498e-01  -7.2438597e-01
   4.0849924e-01  -8.0278811e-01
   7.0731687e-01  -6.6425142e-01
   6.8382615e-01  -6.3807623e-01
   4.0628439e-01  -6.8238857e-01
   4.9939535e-01  -7.9371747e-01
   6.8667987e-01  -1.0226400e+00
   6.6477924e-01  -2.9303546e-01
   9.4879470e-01  -8.7796079e-01
   6.0647219e-01  -5.3994064e-01
   9.8021653e-01  -5.2427501e-01
   7.8849329e-01  -6.0623618e-01
   5.7557280e-01  -7.9640586e-01
   7.3071099e-01  -5.5909131e-01
   6.1589752e-01  -7.2045858e-01
   7.7612958e-01  -5.6737570e-01
   5.7153440e-01  -7.7960503e-01
   6.5557186e-01  -5.9073693e-01
   7.1834771e-01  -5.5768441e-01
   8.7615042e-01  -5.5881111e-01
   8.6798284e-01  -6.0222292e-01
   7.3361723e-01  -7.9016380e-01
   4.8360941e-01  -4.9437379e-01
   8.7504247e-01  -9.3031535e-01
   1.3234632e+00  -6.9322953e-01
   1.0765091e+00  -5.7237233e-01
   7.3302133e-01  -5.3250619e-01
   5.6668684e-01  -8.8773700e-01
   3.0574433e-01  -6.8692034e-01
   8.3739581e-01  -8.6149748e-01
   4.3809805e-01  -6.8366760e-01
   8.4280617e-01  -5.4621794e-01
   7.7798815e-01  -1.0118253e+00
   7.2065380e-01  -4.7695229e-01
   6.9871859e-01  -3.9611508e-01
   8.3509842e-01  -5.7351874e-01
   5.9524200e-01  -5.2865926e-01
   7.8950675e-01  -8.3494884e-01
   6.2123349e-01  -7.8946618e-01
   6.1650096e-01  -5.8349423e-01
   6.8564412e-01  -7.0246958e-01
   7.4721692e-01  -6.0859839e-01
   8.3689622e-01  -1.1292959e+00
   4.2436616e-01  -8.4683559e-01
   7.9819104e-01  -5.2735543e-01
   5.5281962e-01  -6.9536233e-01
   6.6515120e-01  -7.1979977e-01
   6.2224953e-01  -5.1260468e-01
   6.7795688e-01  -8.3918272e-01
   6.6863506e-01  -6.7167934e-01
   5.6583888e-01  -8.0739313e-01
   3.2690317e-01  -8.8429260e-01
   3.2266751e-01  -8.6440290e-01
   7.5626262e-01  -9.4508630e-01
   1.0155774e+00  -7.9523633e-01
   7.7740750e-01  -6.5283159e-01
   6.4873433e-01  -4.1984412e-01
   8.7585657e-01  -7.4011341e-01
   5.6978139e-01  -8.3612410e-01
   7.0275237e-01  -6.7517690e-01
   6.8439584e-01  -7.7318068e-01
   5.6756336e-01  -7.5014585e-01
   6.0033372e-01  -1.1885920e+00
   5.6828615e-01  -7.5001006e-01
   4.3889216e-01  -9.2946802e-01
   5.5855464e-01  -7.1059359e-01
   5.2128031e-01  -6.5805893e-01
   6.8928431e-01  -8.5432589e-01
   7.5952492e-01  -8.8932539e-01
   6.3964858e-01  -5.8094453e-01
   8.7187112e-01  -7.8310445e-01
   8.3403549e-01  -6.3272107e-01
   7.5861505e-01  -7.4547101e-01
   6.1427411e-01  -5.2574236e-01
   1.1544920e+00  -4.6175841e-01
   6.9074706e-01  -9.1735809e-01
   9.3489604e-01  -4.9617948e-01
   1.0851957e+00  -4.1441444e-01
   6.2866358e-01  -8.5743571e-01
   3.4101268e-01  -7.8766937e-01
   1.1780728e+00  -5.0891732e-01
   5.3652410e-01  -6.3586264e-01
   5.5279767e-01  -7.6115103e-01
   1.0076969e+00  -7.4169110e-01
   5.9630989e-01  -6.0486968e-01
   6.1377404e-01  -8.3484348e-01
   6.9304798e-01  -6.2204073e-01
   6.7589772e-01  -9.0408718e-01
   7.3034039e-01  -5.7402126e-01
   5.8669546e-01  -8.5840032e-01
   7.0737785e-01  -6.9843632e-01
   7.6244712e-01  -7.3209238e-01
   8.2286532e-01  -8.3082880e-01
   8.7507482e-01  -7.1754157e-01
   4.3579965e-01  -8.1925933e-01
   6.3385251e-01  -7.1718456e-01
   8.3840519e-01  -6.3869356e-01
   7.7134761e-01  -5.8796033e-01
   7.0591929e-01  -9.0373446e-01
   8.3928215e-01  -6.5255883e-01
   6.7481820e-01  -4.1780197e-01
   9.6816313e-01  -4.0679475e-01
   5.2465205e-01  -8.7682386e-01
   7.0585430e-01  -8.7226596e-01
   6.6979653e-01  -8.2692159e-01
   4.5077100e-01  -1.0296710e+00
   8.1153437e-01  -7.3160457e-01
   3.0501786e-01  -6.7952057e-01
   8.5302400e-01  -7.6414564e-01
   9.3476861e-01  -3.4410229e-01
   8.9369473e-01  -9.5100551e-01
   4.0867542e-01  -8.7418906e-01
   5.5560057e-01  -8.7140632e-01
   1.0635865e+00  -7.7514422e-01
   7.1513066e-01  -9.7688914e-01
   5.5672057e-01  -5.3723890e-01
   5.1909693e-01  -7.2359965e-01
   8.0217317e-01  -6.9188562e-01
   7.6688581e-01  -6.5259882e-01
   5.3956450e-01  -8.0927535e-01
   4.8183178e-01  -6.0954263e-01
   4.3301010e-01  -8.0897148e-01
   8.5440763e-01  -8.4745940e-01
   7.1713934e-01  -7.2922275e-01
   5.8787216e-01  -6.3574510e-01
   5.5168576e-01  -6.3939768e-01
   7.2046586e-01  -8.7640418e-01
   9.2133757e-01  -4.2344544e-01
   6.1929513e-01  -6.2059990e-01
   5.2760978e-01  -7.1179395e-01
   6.2205907e-01  -7.7089904e-01
   6.0296874e-01  -4.9667743e-01
   6.1393520e-01  -5.5696946e-01
   8.0690364e-01  -4.1561800e-01
   4.7521301e-01  -9.8928129e-01
   4.6031505e-01  -8.6658925e-01
   7.2147423e-01  -4.7451696e-01
   5.5629643e-01  -7.2777303e-01
   5.6682524e-01  -6.6321376e-01
   9.4580758e-01  -8.9432105e-01
   6.9651786e-01  -5.6405831e-01
   5.9694063e-01  -1.1533905e+00
   9.0392817e-01  -6.3990698e-01
   8.5716141e-01  -6.3685280e-01
   4.3911332e-01  -8.5270423e-01
   6.7828069e-01  -4.8152032e-01
   6.3853881e-01  -6.6454737e-01
   7.2474670e-01  -7.2069586e-01
   6.7608753e-01  -6.1051034e-01
   1.0606633e+00  -7.7504029e-01
   6.0614642e-01  -5.8745573e-01
   4.3964036e-01  -5.9183131e-01
   5.7580479e-01  -7.1121540e-01
   5.1121391e-01  -6.5303324e-01
   5.9467218e-01  -8.0012813e-01
   4.3788943e-01  -7.1391447e-01
   6.0333032e-01  -4.9172850e-01
   3.5808058e-01  -7.1633361e-01
   6.0483121e-01  -7.9486496e-01
   7.3072298e-01  -9.0669144e-01
   4.6154908e-01  -7.9847570e-01
   6.4509282e-01  -3.5904958e-01
   4.1146074e-01  -8.2508499e-01
   6.2034707e-01  -5.1303650e-01
   4.0966255e-01  -1.1673718e+00
   7.0814620e-01  -1.0014506e+00
   3.6060123e-01  -6.8956140e-01
   7.7735863e-01  -9.8699433e-01
   9.3721921e-01  -3.9872612e-01
   8.2388986e-01  -4.4404638e-01
   6.9311034e-01  -6.7123563e-01
   8.9242579e-01  -6.6094360e-01
   3.7280606e-01  -6.5011716e-01
   5.8441883e-01  -9.2153444e-01
   5.6626474e-01  -7.5457018e-01
   6.3383445e-01  -7.1376659e-01
   6.8543792e-01  -7.7164956e-01
   6.8649459e-01  -7.5903994e-01
   5.5772668e-01  -6.6551918e-01
   5.3377488e-01  -7.3688258e-01
   8.9519988e-01  -4.5450966e-01
   7.7704649e-01  -7.1463168e-01
   5.1597328e-01  -1.1811394e+00
   4.1132160e-01  -9.3500907e-01
   8.3149169e-01  -2.6774229e-01
   7.1530488e-01  -5.5783650e-01
   6.3565504e-01  -7.2012746e-01
   8.3200378e-01  -6.3545193e-01
   6.7188313e-01  -6.9644136e-01
   6.3014518e-01  -7.2833621e-01
   6.5279035e-01  -5.4852102e-01
   6.8971089e-01  -6.6038197e-01
   7.5520365e-01  -5.8438099e-01
   5.5018733e-01  -7.3572672e-01
   7.4963535e-01  -8.0138153e-01
   9.8777787e-01  -6.1011188e-01
   4.0432057e-01  -7.7614612e-01
   5.9571871e-01  -7.1723733e-01
   1.0482496e+00  -7.0960046e-01
   4.4003646e-01  -9.4265933e-01
   6.4563276e-01  -5.7083902e-01
   6.4654931e-01  -5.6860044e-01
   6.5296179e-01  -8.4550548e-01
   8.0041884e-01  -8.7688500e-01
   6.0254855e-01  -1.1395423e+00
   6.2574835e-01  -8.7228658e-01
   6.4612548e-01  -6.7700028e-01
   4.6975727e-01  -1.1136977e+00
   7.6063486e-01  -6.1741438e-01
   8.4790359e-01  -5.9898670e-01
   6.0740919e-01  -6.2175072e-01
   5.1717581e-01  -7.5067728e-01
   5.7570106e-01  -9.8769253e-01
   8.3109828e-01  -5.4012155e-01
   7.3898009e-01  -7.8318842e-01
   8.7744621e-01  -5.3109376e-01
   4.7005490e-01  -7.2580108e-01
   6.7073988e-01  -7.9114002e-01
   8.0029596e-01  -5.8363811e-01
   6.1989026e-01  -8.4561767e-01
   7.1450623e-01  -6.7818290e-01
   5.6488558e-01  -6.2549804e-01
   6.1756395e-01  -4.1862726e-01
   5.1665556e-01  -8.0422180e-01
   7.2234475e-01  -5.2109160e-01
   5.7012721e-01  -7.3908656e-01
   7.0199244e-01  -9.0488959e-01
   4.8534047e-01  -7.4932655e-01
   7.2874635e-01  -4.4026365e-01
   6.9272805e-01  -6.5824528e-01
   6.2324226e-01  -8.5270925e-01
   6.5089811e-01  -6.3027897e-01
   7.0677387e-01  -5.4767665e-01
   5.7087338e-01  -6.2314579e-01
   7.5152524e-01  -6.6100529e-01
   6.1103939e-01  -6.6948125e-01
   8.5560073e-01  -9.2310223e-01
   5.8071943e-01  -8.2198239e-01
   7.8103027e-01  -1.1382062e+00
   7.3292704e-01  -7.1449949e-01
   8.0809837e-01  -7.0792733e-01
   6.3332159e-01  -4.3968735e-01
   7.5520411e-01  -7.7811704e-01
   7.2503686e-01  -6.6978755e-01
   7.4907297e-01  -3.0048519e-01
   5.2023718e-01  -5.4931718e-01
   6.9590396e-01  -5.7159058e-01
   5.2699903e-01  -5.0005034e-01
   6.8791318e-01  -6.8831686e-01
   4.6486488e-01  -6.6211185e-01
   9.3877187e-01  -5.6816453e-01
   7.2591594e-01  -5.1034828e-01
   9.8935502e-01  -7.7194825e-01
   9.4539603e-01  -5.8534021e-01
   6.9475742e-01  -6.7424305e-01
   6.9582446e-01  -5.5462725e-01
   7.7867403e-01  -7.4292740e-01
   5.4750836e-01  -8.3822716e-01
   6.8665188e-01  -7.7949134e-01
   4.9039253e-01  -8.0418026e-01
   6.8099422e-01  -5.2675132e-01
   5.5842723e-01  -8.2038101e-01
   7.7588038e-01  -7.2308045e-01
   6.0290444e-01  -7.7856860e-01
   4.1932883e-01  -7.8100969e-01
   9.7011945e-01  -7.9017574e-01
   6.3440998e-01  -1.0094520e+00
   4.6531153e-01  -8.7827970e-01
   7.7576550e-01  -3.0571952e-01
   7.7079085e-01  -8.5737341e-01
   6.8984248e-01  -6.6752958e-01
   1.1905644e+00  -1.0834860e+00
   1.0807632e+00  -9.0738381e-01
   4.3938549e-01  -8.7522639e-01
   6.4237907e-01  -7.3542914e-01
   9.9269816e-01  -1.0445938e+00
   5.9302615e-01  -8.8691489e-01
   7.0120296e-01  -5.7259758e-01
   6.0753408e-01  -6.0999223e-01
   6.7962398e-01  -6.4160978e-01
   5.6130545e-01  -6.8391109e-01
   8.4765268e-01  -4.9242189e-01
   6.0251507e-01  -6.2568773e-01
   1.1132084e+00  -8.2209733e-01
   7.4821986e-01  -5.0144225e-01
   8.7821935e-01  -6.2232314e-01
   6.2364573e-01  -5.5224886e-01
   8.9674971e-01  -8.5864263e-01
   8.1116866e-01  -4.9186100e-01
   6.3961496e-01  -5.6076717e-01
   8.8736602e-01  -8.6172344e-01
   1.0148923e+00  -8.6098488e-01
   7.0619692e-01  -4.0013681e-01
   4.0833765e-01  -1.0908648e+00
   7.1279259e-01  -4.9296819e-01
   8.7741427e-01  -6.5232732e-01
   9.9164533e-01  -1.0764698e+00
   8.3501702e-01  -5.8470198e-01
   6.1140390e-01  -8.0521245e-01
   7.0440126e-01  -7.3145005e-01
   8.0787216e-01  -6.9079194e-01
   7.1184690e-01  -4.5619573e-01
   7.5362363e-01  -8.0198686e-01
   9.0756256e-01  -7.3033788e-01
   7.7728732e-01  -2.6335480e-01
   5.1514401e-01  -6.6974703e-01
   1.0427852e+00  -8.1017371e-01
   9.5643511e-01  -5.8570204e-01
   6.6078672e-01  -7.1011001e-01
   5.4037927e-01  -7.3733453e-01
   6.3643600e-01  -3.9756007e-01
   8.8086311e-01  -7.3600533e-01
   7.3159177e-01  -8.3120594e-01
   7.2217409e-01  -4.2782859e-01
   5.2436274e-01  -7.2331893e-01
   6.6156590e-01  -1.3810892e+00
   9.8376363e-01  -2.9827176e-01
   5.8671412e-01  -8.2253391e-01
   3.6610378e-01  -9.1000601e-01
   4.3087078e-01  -7.4952081e-01
   6.5243144e-01  -9.7856814e-01
   3.2710940e-01  -5.6742042e-01
   1.1596731e+00  -1.1400500e+00
   8.5776577e-01  -5.2971441e-01
   7.6115704e-01  -8.0406970e-01
   7.3157187e-01  -5.8026221e-01
   5.2545930e-01  -7.8239363e-01
   8.6998924e-01  -6.7409317e-01
   7.1001632e-01  -3.7744405e-01
   7.6239529e-01  -6.5577863e-01
   7.7227253e-01  -7.5568087e-01
   8.1256408e-01  -4.6020454e-01
   6.2276040e-01  -6.0921555e-01
   6.7265877e-01  -7.5074490e-01
   7.6546907e-01  -8.2286741e-01
   8.0035156e-01  -4.8833702e-01
   9.4713333e-01  -8.6845301e-01
   5.9320253e-01  -8.7513335e-01
   6.8594857e-01  -8.6229331e-01
   9.8970445e-01  -5.4003244e-01
   6.8732300e-01  -7.8588763e-01
   8.5275996e-01  -5.5731535e-01
   6.8501522e-01  -5.7786895e-01
   8.6244475e-01  -7.1173962e-01
   9.4119732e-01  -4.4319243e-01
   5.2710122e-01  -5.7764906e-01
   1.1376748e+00  -6.7068981e-01
   7.9744626e-01  -6.8113554e-01
   6.2606390e-01  -5.5802466e-01
   1.0827443e+00  -8.5707493e-01
   5.1001258e-01  -6.7130749e-01
   8.2955660e-01  -7.2730695e-01
   7.4891974e-01  -4.8922715e-01
   8.5786317e-01  -6.0197332e-01
   5.4708821e-01  -4.6322865e-01
   5.9766473e-01  -7.6665628e-01
   9.0172886e-01  -4.8370599e-01
   9.6677743e-01  -5.9986439e-01
   8.4379950e-01  -4.7860590e-01
   8.0040402e-01  -7.7236515e-01
   8.3650696e-01  -6.6789681e-01
   5.8331568e-01  -9.8929762e-01
   5.5804600e-01  -7.3747316e-01
   6.5796742e-01  -8.7901152e-01
   7.2456548e-01  -5.9428335e-01
   4.7110390e-01  -9.2638658e-01
   7.3633618e-01  -9.3146476e-01
   4.7740069e-01  -6.3770267e-01
   9.2687699e-01  -7.1076634e-01
   6.5896179e-01  -8.1319177e-01
   9.5572414e-01  -8.7233876e-01
   6.3988528e-01  -8.0737155e-01
   6.3522310e-01  -5.7682509e-01
   8.6038123e-01  -6.6304692e-01
   8.5298171e-01  -6.3824773e-01
   7.4813951e-01  -7.0966594e-01
   5.2240401e-01  -8.6714194e-01
   8.3217109e-01  -7.9419033e-01
   6.3326799e-01  -5.3123967e-01
   7.3460410e-01  -5.7296758e-01
   5.1759358e-01  -6.3293744e-01
   4.9037593e-01  -5.5387618e-01
   3.6390753e-01  -9.9909516e-01
   1.0146755e+00  -6.6182363e-01
   7.5889807e-01  -7.4748376e-01
   5.2440058e-01  -6.7226585e-01
   5.2821131e-01  -6.7971829e-01
   6.7203940e-01  -6.9380789e-01
   9.2849043e-01  -9.3729282e-01
   6.4931087e-01  -7.0667173e-01
   8.4766542e-01  -8.4666469e-01
   6.0084052e-01  -6.8391622e-01
   7.3423252e-01  -4.9910958e-01
   7.0434223e-01  -5.0869189e-01
   3.7793939e-01  -8.3058089e-01
   4.5591041e-01  -5.2135713e-01
   7.2343743e-01  -9.4933125e-01
   6.6816947e-01  -1.0980218e+00
   9.5027289e-01  -5.6366750e-01
   4.5670562e-01  -8.7796657e-01
   6.1493658e-01  -8.4310479e-01
   6.8532288e-01  -7.7015679e-01
   5.2464010e-01  -6.2409912e-01
   6.0652804e-01  -5.6424216e-01
   6.9632565e-01  -4.7219712e-01
   1.0446895e+00  -4.5297867e-01
   8.2070313e-01  -7.7589893e-01
   3.8655486e-01  -7.1200949e-01
   1.0177622e+00  -7.4130114e-01
   8.1904583e-01  -7.0290465e-01
   7.7596309e-01  -7.2925513e-01
   8.7143339e-01  -8.9466181e-01
   6.2100311e-01  -6.5775639e-01
   5.3572833e-01  -7.9569714e-01
   5.5101708e-01  -5.4425902e-01
   9.9643954e-01  -7.4272683e-01
   7.5771569e-01  -4.5341353e-01
   4.4777209e-01  -9.6206950e-01
   6.3607504e-01  -8.8753741e-01
   8.3835978e-01  -6.1898463e-01
   8.4518038e-01  -5.0155910e-01
   6.4771326e-01  -7.5197561e-01
   7.0693857e-01  -8.5160863e-01
   6.3952589e-01  -1.1808651e+00
   5.3276799e-01  -7.9564940e-01
   4.3808983e-01  -6.9199431e-01
   8.3388593e-01  -5.8726976e-01
   5.1270260e-01  -5.7830125e-01
   7.3177954e-01  -6.7604268e-01
   7.9411485e-01  -7.5638989e-01
   8.2630894e-01  -5.4068293e-01
   8.6803984e-01  -3.2392395e-01
   4.9341162e-01  -7.1156131e-01
   7.1036878e-01  -5.6129132e-01
   4.8863338e-01  -7.5252056e-01
   4.5231282e-01  -1.1600763e+00
   5.3421270e-01  -7.2053251e-01
   7.0624523e-01  -7.6855392e-01
   7.3239911e-01  -8.9225219e-01
   9.4741939e-01  -6.2746995e-01
   5.4694743e-01  -1.0733760e+00
   5.8173580e-01  -5.2664312e-01
   4.9633466e-01  -5.0025272e-01
   5.9433636e-01  -1.1733024e+00
   7.1703961e-01  -2.8490242e-01
   7.1924740e-01  -5.7075247e-01
   7.1488734e-01  -7.1009005e-01
   6.9604853e-01  -5.5958069e-01
   4.9701804e-01  -1.1509326e+00
   6.7446960e-01  -8.6745733e-01
   7.6390795e-01  -5.0650723e-01
   5.1293188e-01  -7.1451476e-01
   7.3839915e-01  -7.4208366e-01
   9.1131062e-01  -5.6528789e-01
   9.3942572e-01  -7.2997131e-01
   8.8921703e-01  -6.3018597e-01
   7.1530468e-01  -3.5674244e-01
   5.0062934e-01  -6.8897164e-01
   6.4842036e-01  -8.9061541e-01
   7.0212988e-01  -7.4263004e-01
   7.4092313e-01  -6.5644593e-01
   6.1302124e-01  -6.8964645e-01
   6.3751674e-01  -7.6126385e-01
   6.4873498e-01  -8.5595735e-01
   6.9635794e-01  -6.3471436e-01
   8.9264924e-01  -7.7725960e-01
   7.0819430e-01  -9.1134845e-01
   5.3318889e-01  -7.8430501e-01
   7.5486762e-01  -8.8591811e-01
   8.1634461e-01  -7.5507519e-01
   1.2090169e+00  -6.6317009e-01
   8.6220107e-01  -5.8843611e-01
   7.6985419e-01  -7.6154900e-01
   8.3984676e-01  -7.7259837e-01
   9.3925885e-01  -1.4274823e+00
   6.1408385e-01  -7.3766825e-01
   4.6251623e-01  -6.3107658e-01
   5.4878146e-01  -7.6560284e-01
   9.3605538e-01  -7.5306260e-01
   4.6204232e-01  -5.9755382e-01
   1.0976381e+00  -9.6309729e-01
   8.3868048e-01  -1.1495936e+00
   7.3320857e-01  -8.7586932e-01
   5.4893174e-01  -7.1050370e-01
   5.8148578e-01  -8.8362423e-01
   7.2228667e-01  -6.4131414e-01
   6.5594634e-01  -8.2456805e-01
   6.4991730e-01  -7.7894136e-01
   4.7173532e-01  -6.5630427e-01
   7.7245200e-01  -5.0646449e-01
   7.5997524e-01  -3.8937883e-01
   8.0375004e-01  -5.9893955e-01
   5.8203782e-01  -6.5312069e-01
   5.1214444e-01  -7.6765468e-01
   8.6855595e-01  -5.6997294e-01
   8.2068739e-01  -6.1973862e-01
   5.3524420e-01  -9.4747499e-01
   1.1348293e+00  -6.2210150e-01
   6.5136583e-01  -5.6315864e-01
   9.9256884e-01  -7.6187708e-01
   5.7452923e-01  -8.3663951e-01
   5.1218709e-01  -7.7616863e-01
   9.3300543e-01  -7.9125220e-01
   7.8564491e-01  -8.6363264e-01
   5.4074815e-01  -1.0645565e+00
   4.5951368e-01  -7.1699891e-01
   5.8190919e-01  -5.4538676e-01
   6.5439629e-01  -6.5644140e-01
   7.8207897e-01  -8.1343492e-01
   4.2032103e-01  -7.5412263e-01
   6.7448363e-01  -8.4890777e-01
   7.3400604e-01  -8.7761716e-01
   7.4499684e-01  -6.4767758e-01
   7.2583217e-01  -5.9673562e-01
   9.6772848e-01  -6.2328038e-01
   5.8973781e-01  -6.0071200e-01
   6.1083380e-01  -5.5241548e-01
   7.9076749e-01  -6.7220243e-01
   6.5595524e-01  -4.4368846e-01
   9.4353274e-01  -9.4102239e-01
   2.1379946e-01  -1.0778530e+00
   7.2162001e-01  -7.2413695e-01
   6.5943062e-01  -8.5702206e-01
   5.7212191e-01  -6.4811795e-01
   5.5885917e-01  -9.0937645e-01
   8.6276847e-01  -6.8653102e-01
   4.4133210e-01  -7.3420992e-01
   6.5055667e-01  -6.1483305e-01
   5.2611477e-01  -1.0116834e+00
   7.9040606e-01  -3.0408876e-01
   8.4671593e-01  -5.7362304e-01
   9.2257154e-01  -6.0776574e-01
   6.7971817e-01  -8.7143883e-01
   8.1413789e-01  -9.7028679e-01
   1.0065357e+00  -4.9005898e-01
   9.9688324e-01  -9.3130484e-01
   1.0212216e+00  -1.9164585e-01
   4.9209760e-02  -9.8332132e-01
   6.2465841e-01  -7.9177447e-01
   4.4688350e-01  -5.6035529e-01
   6.1833565e-01  -7.9740151e-01
   8.7118293e-01  -5.1747486e-01
   8.5613936e-01  -8.2402371e-01
   3.3912569e-01  -6.7284918e-01
   7.2813513e-01  -6.2210468e-01
   9.7626160e-01  -8.5028745e-01
   5.2450769e-01  -8.0421412e-01
   7.4376988e-01  -5.8363335e-01
   5.3921634e-01  -5.0734471e-01
   3.8331322e-01  -6.4157012e-01
   5.1821936e-01  -6.1715668e-01
   3.6183304e-01  -1.0270393e+00
   9.7054812e-01  -5.4557219e-01
   6.9750532e-01  -5.0877830e-01
   7.7495227e-01  -7.4340013e-01
   9.9184552e-01  -8.4742982e-01
   7.6473466e-01  -7.0344402e-01
   6.7402428e-01  -3.7748385e-01
   7.0155952e-01  -7.1228510e-01
   9.2467917e-01  -4.9048621e-01
   3.9972998e-01  -7.5779360e-01
   1.0075050e+00  -7.4447464e-01
   6.4062225e-01  -6.6669128e-01
   8.8289681e-01  -5.7295149e-01
   5.7785593e-01  -8.0757148e-01
   5.0973202e-01  -7.1007916e-01
   6.5820294e-01  -3.8241240e-01
   6.1870311e-01  -5.9052845e-01
   5.9192709e-01  -7.4261146e-01
   7.0935422e-01  -5.7494590e-01
   8.0168504e-01  -5.2108580e-01
   1.1917844e+00  -7.5428775e-01
   6.0742701e-01  -5.8248632e-01
   7.1230692e-01  -7.3486289e-01
   4.9811941e-01  -8.7044009e-01
   7.8361412e-01  -5.7637433e-01
   5.6153035e-01  -7.1889100e-01
   1.0081588e+00  -9.2007248e-01
   5.4605903e-01  -5.2752800e-01
   6.4077511e-01  -6.5050041e-01
   5.5161785e-01  -8.6625003e-01
   5.1907952e-01  -6.1740753e-01
   5.0972675e-01  -7.5278689e-01
   9.3091414e-01  -9.8584063e-01
   7.7637361e-01  -6.6837989e-01
   7.6470421e-01  -5.8195727e-01
   4.0287362e-01  -6.7124220e-01
   6.8973481e-01  -5.3748175e-01
   7.5929225e-01  -5.7348604e-01
   4.6414910e-01  -5.7628273e-01
   4.8890476e-01  -6.3118694e-01
   5.4410747e-01  -8.1343535e-01
   3.9609006e-01  -5.7663700e-01
   5.4263475e-01  -9.9782888e-01
   9.8676059e-01  -3.8144586e-01
   7.3369614e-01  -4.0461579e-01
   6.8004869e-01  -7.5345084e-01
   7.1721146e-01  -7.6258865e-01
   6.4682917e-01  -7.5204963e-01
   1.7017752e-01  -1.0175872e+00
   5.6527005e-01  -5.1784388e-01
   5.6141713e-01  -5.9384401e-01
   7.6370872e-01  -6.7213446e-01
   5.6767062e-01  -7.0511132e-01
   6.1581792e-01  -9.1354822e-01
   5.6083976e-01  -9.5622751e-01
   4.8330838e-01  -8.8047203e-01
   4.8947225e-01  -5.4157297e-01
   8.1870240e-01  -8.2286631e-01
   6.1238059e-01  -5.6619516e-01
   6.8926619e-01  -1.0366256e+00
   7.1943029e-01  -8.5948279e-01
   9.2299025e-01  -4.8256914e-01
   9.5985131e-01  -1.2411167e+00
   6.4379566e-01  -7.6522996e-01
   5.3462894e-01  -6.9288476e-01
   6.1380056e-01  -5.8450331e-01
   7.1248092e-01  -7.7959109e-01
   5.3611635e-01  -4.8489485e-01
   9.3004375e-01  -5.8906181e-01
   5.3162810e-01  -7.4091339e-01
   4.8285679e-01  -8.9076905e-01
   1.0176806e+00  -7.3379024e-01
   4.6656717e-01  -7.6975580e-01
   9.4989063e-01  -5.3684369e-01
   5.7136967e-01  -7.6506648e-01
   5.6937246e-01  -6.1353988e-01
   5.0676048e-01  -1.0197950e+00
   8.1993838e-01  -6.5898959e-01
   5.3514578e-01  -6.0689337e-01
   7.8795310e-01  -5.7774463e-01
   4.3624849e-01  -7.2305737e-01
   6.2427337e-01  -6.2309338e-01
   6.5377013e-01  -7.5506787e-01
   6.6837423e-01  -9.4682983e-01
   4.4959783e-01  -6.0195632e-01
   8.8037309e-01  -4.6835934e-01
   6.9560253e-01  -5.0984450e-01
   8.1225844e-01  -5.4212249e-01
   5.0332139e-01  -6.0198075e-01
   9.1789027e-01  -5.9804559e-01
   7.2274344e-01  -8.2771231e-01
   5.0023530e-01  -8.4309002e-01
   8.9376226e-01  -6.7829899e-01
   5.4558701e-01  -5.3087980e-01
   7.2025723e-01  -6.9216566e-01
   7.1084410e-01  -4.5685003e-01
   7.0307225e-01  -7.5107288e-01
   6.4840162e-01  -4.8198281e-01
   9.3150286e-01  -1.0670814e+00
   6.9816851e-01  -4.6487516e-01
   7.0145948e-01  -1.1502719e+00
   7.9435009e-01  -9.9118376e-01
   6.7127606e-01  -9.2107746e-01
   7.0355626e-01  -4.8000267e-01
   8.6565669e-01  -4.2130853e-01
   7.7316541e-01  -6.8427775e-01
   6.8689599e-01  -8.0937793e-01
   5.3683594e-01  -5.1865097e-01
   8.1473858e-01  -6.3241448e-01
   5.8785717e-01  -6.9436161e-01
   8.7468406e-01  -7.4808640e-01
   6.6902154e-01  -1.1104267e+00
   6.1415408e-01  -6.2468351e-01
   6.3128894e-01  -6.9151927e-01
   6.1191851e-01  -5.1472877e-01
   7.0364682e-01  -7.2153601e-01
   8.7882361e-01  -1.1333863e+00
   7.4850490e-01  -5.9427503e-01
   5.9947110e-01  -7.3475501e-01
   7.5180627e-01  -4.7561173e-01
   5.7337483e-01  -8.7441644e-01
   9.8005410e-01  -4.9965804e-01
   6.7023495e-01  -5.7316283e-01
   5.2917347e-01  -7.7965164e-01
   1.1278598e+00  -5.7822801e-01
   5.5375306e-01  -7.2579617e-01
   7.0748549e-01  -4.8971518e-01
   5.5834804e-01  -6.2290626e-01
   1.0483983e+00  -8.6595397e-01
   5.3360744e-01  -7.1505432e-01
   7.3698947e-01  -8.7737494e-01
   7.0775310e-01  -7.5095465e-01
   6.6174170e-01  -7.4646237e-01
   6.8243290e-01  -9.6417133e-01
   6.3214699e-01  -6.7683798e-01
   5.6697069e-01  -7.6853271e-01
   8.2000509e-01  -6.0522415e-01
   5.7300094e-01  -6.3511097e-01
   5.9467588e-01  -5.6831696e-01
   5.6110262e-01  -5.7506308e-01
   1.1772052e+00  -8.8996120e-01
   1.0096345e+00  -5.8559720e-01
   3.2736872e-01  -1.2984617e+00
   9.8784401e-01  -1.6586723e-01
   5.5346411e-01  -5.5698776e-01
   6.4361893e-01  -4.5855607e-01
   7.2271753e-01  -8.3372398e-01
   4.8382900e-01  -6.5895492e-01
   3.9277183e-01  -1.0666983e+00
   7.3460980e-01  -5.0505165e-01
   5.7464179e-01  -9.9150412e-01
   7.6296324e-01  -7.5793123e-01
   7.3696674e-01  -8.0352813e-01
   7.0000335e-01  -5.0836365e-01
   9.2585152e-01  -7.6084931e-01
   1.0247602e+00  -4.4560835e-01
   5.6146525e-01  -7.7146276e-01
   8.0582881e-01  -6.5369630e-01
   6.6119601e-01  -6.1682653e-01
   4.6171543e-01  -6.2233618e-01
   1.1050893e+00  -7.5644152e-01
   6.7155634e-01  -5.1871024e-01
   7.3140230e-01  -7.1623276e-01
   5.2079970e-01  -8.3254969e-01
   4.8155223e-01  -5.4333705e-01
   4.5499286e-01  -6.1803847e-01
   4.1823194e-01  -7.1108898e-01
   1.0431559e+00  -4.2992867e-01
   7.5090906e-01  -7.3054671e-01
   5.7863557e-01  -8.5147557e-01
   6.3896797e-01  -4.9496775e-01
   8.7352230e-01  -1.2985921e-01
   7.5418738e-01  -5.5762538e-01
   6.6955708e-01  -1.1419392e+00
   7.7881926e-01  -6.4628672e-01
   9.3930451e-01  -7.2104363e-01
   5.9013412e-01  -6.0224016e-01
   5.8038728e-01  -6.7711494e-01
   4.9556451e-01  -1.0611245e+00
   5.9754825e-01  -9.3943576e-01
   4.1023171e-01  -9.4030837e-01
   6.1152633e-01  -6.5684853e-01
   5.3630883e-01  -5.7495933e-01
   6.4213098e-01  -8.3445740e-01
   8.3232451e-01  -1.0920887e+00
   6.3752653e-01  -7.0010345e-01
   5.9236359e-01  -7.1727665e-01
   8.8310862e-01  -8.9120879e-01
   7.4642770e-01  -7.2946973e-01
   6.1410488e-01  -7.9743365e-01
   1.3089773e+00  -4.8116016e-01
   4.9079987e-01  -6.6169332e-01
   5.3939493e-01  -8.6552413e-01
   9.2631658e-01  -9.9060948e-01
   7.2757903e-01  -5.4256633e-01
   7.6898615e-01  -5.6527551e-01
   9.3941553e-01  -6.9547126e-01
   4.8734541e-01  -6.6389946e-01
   6.5120955e-01  -7.7067152e-01
   1.0587124e+00  -6.3334696e-01
   6.1825663e-01  -6.2694573e-01
   8.1631217e-01  -6.4751566e-01
   7.8209839e-01  -9.3641335e-01
   8.0852878e-01  -3.9728577e-01
   8.7466736e-01  -3.4807663e-01
   9.6754893e-01  -6.4132415e-01
   3.5347848e-01  -6.9658732e-01
   3.8733309e-01  -7.9123783e-01
   7.2340781e-01  -6.7655906e-01
   6.4055541e-01  -7.7714343e-01
   8.3523409e-01  -3.9175199e-01
   8.0680685e-01  -6.1104593e-01
   6.5266353e-01  -8.3180403e-01
   6.7629547e-01  -4.7806465e-01
   4.6836068e-01  -8.0003283e-01
   5.8042910e-01  -7.9569401e-01
   1.0388551e+00  -4.6194426e-01
   6.4983830e-01  -9.8171348e-01
   5.8291353e-01  -1.0289665e+00
   5.7636505e-01  -8.9500138e-01
   6.4272888e-01  -5.4351820e-01
   5.2397567e-01  -4.7988597e-01
   7.9099035e-01  -5.6612021e-01
   9.2342131e-01  -3.8501861e-01
   8.4328458e-01  -4.6011460e-01
   6.1934853e-01  -6.0395275e-01
   8.6496795e-01  -4.2532682e-01
   7.0578681e-01  -4.6840533e-01
   7.2014573e-01  -4.4274227e-01
   5.8430861e-01  -4.2993080e-01
   8.0302358e-01  -5.0945116e-01
   8.4005049e-01  -7.0955912e-01
   9.8811453e-01  -1.0527494e+00
   6.5334785e-01  -1.2558786e+00
   5.3381950e-01  -8.1654403e-01
   5.8182242e-01  -1.0250793e+00
   7.3268920e-01  -7.0368223e-01
   4.9932671e-01  -5.9563528e-01
   6.1759041e-01  -7.3070917e-01
   7.7793550e-01  -9.7913343e-01
   6.0531407e-01  -5.7409923e-01
   8.1304468e-01  -4.6111923e-01
   5.4344388e-01  -6.8239677e-01
   4.8331760e-01  -5.0325604e-01
   7.5677065e-01  -7.0988323e-01
   4.4333639e-01  -7.9613708e-01
   6.2060195e-01  -9.5140771e-01
   6.5253974e-01  -6.8332075e-01
   7.2618803e-01  -7.5709841e-01
   6.9727029e-01  -6.7392914e-01
   7.2227550e-01  -9.6968147e-01
   6.4263845e-01  -8.7520711e-01
   5.3811812e-01  -5.6431152e-01
   8.5007285e-01  -8.0570965e-01
   9.7142219e-01  -6.1218832e-01
   8.6723120e-01  -7.7985392e-01
   7.4586000e-01  -6.2828552e-01
   5.5292784e-01  -9.8658257e-01
   9.4926318e-01  -2.8208984e-01
   5.9802855e-01  -5.8258901e-01
   7.6052707e-01  -3.9272033e-01
   6.2178268e-01  -7.1812425e-01
   5.5245903e-01  -8.4905205e-01
   8.4787755e-01  -7.3813872e-01
   6.8913572e-01  -8.8924719e-01
   5.6428080e-01  -7.0761437e-01
   8.9526586e-01  -6.6994682e-01
   6.3271872e-01  -5.4539003e-01
   9.2239024e-01  -7.8211763e-01
   1.0671232e+00  -3.0318679e-01
   4.3268361e-01  -6.9829074e-01
   7.5846614e-01  -6.7323156e-01
   5.8800129e-01  -5.4116251e-01
   9.1342706e-01  -6.3103047e-01
   6.8907281e-01  -6.9666967e-01
   8.6562802e-01  -1.0952959e+00
   8.3336690e-01  -4.7399210e-01
   7.8243692e-01  -6.6144117e-01
   6.5095567e-01  -8.2586490e-01
   7.9829714e-01  -7.3598902e-01
   6.1854617e-01  -8.0018697e-01
   5.6795421e-01  -8.1039055e-01
   7.5964596e-01  -8.9933591e-01
   4.7327208e-01  -1.1722441e+00
   9.5381053e-01  -5.6433693e-01
   6.5054909e-01  -8.3947857e-01
   4.4372064e-01  -7.2720465e-01
   6.3645763e-01  -6.5552930e-01
   7.2483042e-01  -4.8780575e-01
   8.5815561e-01  -4.9251527e-01
   7.6842412e-01  -7.3314264e-01
   6.3186045e-01  -6.0366516e-01
   8.5014430e-01  -5.9812504e-01
   7.2190970e-01  -4.7907749e-01
   7.1844538e-01  -8.8313175e-01
   8.5065510e-01  -9.4000417e-01
   9.2635009e-01  -6.2103973e-01
   9.0585226e-01  -4.3044404e-01
   1.1875867e+00  -6.9291460e-01
   5.8681167e-01  -7.4659474e-01
   7.3376896e-01  -8.7260003e-01
   6.5243618e-01  -9.8200666e-01
   6.1033635e-01  -7.2154414e-01
   7.2460824e-01  -7.2021463e-01
   4.8749700e-01  -8.4102355e-01
   6.2301456e-01  -4.4445185e-01
   5.6946385e-01  -4.9573949e-01
   6.4885029e-01  -5.3458751e-01
   8.4704055e-01  -6.4777994e-01
   6.0656152e-01  -7.4877077e-01
   6.2850698e-01  -6.5682115e-01
   6.1152179e-01  -6.9829566e-01
   7.4358188e-01  -6.9466480e-01
   7.6254060e-01  -8.5534761e-01
   7.1511330e-01  -6.2064491e-01
   9.6436162e-01  -4.8003725e-01
   7.6074264e-01  -7.0449051e-01
   9.1990117e-01  -5.7735987e-01
   3.2881525e-01  -8.0329521e-01
   4.4884662e-01  -6.4831801e-01
   5.3864108e-01  -9.2605754e-01
   6.2827553e-01  -5.9467289e-01
   5.5537618e-01  -7.3639648e-01
   2.2298090e-01  -8.3068486e-01
   4.8843824e-01  -7.0577435e-01
   7.8265247e-01  -7.1606278e-01
   6.6769210e-01  -6.7543242e-01
   9.1490005e-01  -6.8679936e-01
   8.8262569e-01  -9.9341050e-01
   8.0566243e-01  -1.1901178e+00
   5.4179555e-01  -7.1899335e-01
   5.3131483e-01  -7.5743863e-01
   5.0211039e-01  -8.9602887e-01
   7.4338337e-01  -6.0501063e-01
   8.4912240e-01  -6.7108770e-01
   8.3633662e-01  -6.3155314e-01
   5.8364449e-01  -7.3494356e-01
   6.8184409e-01  -5.7867639e-01
   9.6181838e-01  -7.0248125e-01
   7.7433010e-01  -5.9685382e-01
   7.4744197e-01  -5.2877204e-01
   8.8743485e-01  -8.3971271e-01
   7.7896141e-01  -3.5812060e-01
   7.2689998e-01  -4.5130980e-01
   6.7725896e-01  -5.7484424e-01
   5.7914972e-01  -8.6475768e-01
   8.7765063e-01  -6.0453224e-01
   7.4886281e-01  -6.5638905e-01
   5.9733562e-01  -7.6216414e-01
   7.8379159e-01  -8.6415646e-01
   6.5169569e-01  -1.0091984e+00
   7.7387033e-01  -8.1470468e-01
   6.5708896e-01  -7.1066153e-01
   8.4412545e-01  -4.6684206e-01
   5.7234895e-01  -7.7983726e-01
   5.5871795e-01  -9.2486534e-01
   8.9065907e-01  -6.3169854e-01
   8.4044019e-01  -8.0508736e-01
   7.5888149e-01  -4.4042462e-01
   9.1585469e-01  -8.2307719e-01
   1.1655894e+00  -4.4889673e-01
   8.0863281e-01  -5.9219343e-01
   6.8574989e-01  -5.8604157e-01
   7.0103458e-01  -7.3810268e-01
   4.9844426e-01  -9.6019838e-01
   5.4599473e-01  -1.1187110e+00
   5.2680666e-01  -7.2002036e-01
   7.2461828e-01  -7.5124731e-01
   9.6446976e-01  -1.0101260e+00
   5.9901769e-01  -6.5032650e-01
   4.7634293e-01  -6.2394782e-01
   7.5882888e-01  -2.4222456e-01
   4.7928134e-01  -7.3406153e-01
   5.6967037e-01  -4.6069297e-01
   6.7574149e-01  -7.2904314e-01
   1.1058874e+00  -7.0428831e-01
   6.2716870e-01  -5.6818394e-01
   6.7051922e-01  -8.1268386e-01
   9.9577129e-01  -5.6543979e-01
   6.8784642e-01  -7.1469312e-01
   8.6906217e-01  -6.9883209e-01
   8.3546426e-01  -8.0021289e-01
   7.7477323e-01  -3.1970588e-01
   6.0068553e-01  -9.1777662e-01
   5.2319288e-01  -6.9901826e-01
   6.8024932e-01  -7.9141803e-01
   8.0701187e-01  -6.0986811e-01
   5.3370965e-01  -3.7871430e-01
   6.9105814e-01  -5.3517152e-01
   6.0388016e-01  -7.1013354e-01
   6.0513740e-01  -7.8434157e-01
   3.8402352e-01  -8.2589737e-01
   5.9018356e-01  -6.4395176e-01
   8.1288373e-01  -7.2854640e-01
   7.5967204e-01  -7.9122036e-01
   9.8511491e-01  -1.0060464e+00
   7.5142671e-01  -4.8941267e-01
   6.2530498e-01  -5.6823159e-01
   8.5464659e-01  -4.8427306e-01
   5.4510084e-01  -7.9939143e-01
   6.2392335e-01  -9.5840195e-01
   5.0849499e-01  -4.3382742e-01
   3.7305947e-01  -8.5091215e-01
   7.5466903e-01  -1.0499198e+00
   6.2735489e-01  -7.2688704e-01
   9.7808542e-01  -8.7468924e-01
   6.9920002e-01  -4.9852874e-01
   3.0492085e-01  -7.4127393e-01
   5.4987458e-01  -9.1122897e-01
   1.1122005e+00  -4.0056493e-01
   5.9028200e-01  -5.5463127e-01
   7.9385414e-01  -8.0209292e-01
   7.5699814e-01  -8.7076478e-01
   5.9213157e-01  -8.2841690e-01
   6.8294844e-01  -6.6512268e-01
   5.7977414e-01  -5.9894243e-01
   9.9640322e-01  -3.8020330e-01
   8.1296806e-01  -7.8089043e-01
   6.8573857e-01  -6.8976032e-01
   9.1489898e-01  -6.5311601e-01
   9.9830471e-01  -4.0801169e-01
   8.7006615e-01  -6.4141391e-01
   7.7014888e-01  -1.2272351e+00
   6.9295240e-01  -6.1485563e-01
   8.9029203e-01  -6.7541246e-01
   5.8390538e-01  -5.7288563e-01
   5.8980908e-01  -1.0820575e+00
   6.2503282e-01  -7.3464295e-01
   5.2577436e-01  -6.0214115e-01
   7.1328408e-01  -4.1300883e-01
   5.7743007e-01  -6.0646617e-01
   7.3677305e-01  -3.5749622e-01
   7.9034791e-01  -9.2624743e-01
   3.0059853e-01  -9.7264982e-01
   3.6671769e-01  -8.6584237e-01
   4.5375717e-01  -4.8873056e-01
   1.4030357e+00  -6.1633956e-01
   4.9337385e-01  -7.6539936e-01
   1.3435758e+00  -9.9811481e-01
   6.6562114e-01  -6.2805497e-01
   8.8339631e-01  -6.3673972e-01
   7.0738469e-01  -6.2091969e-01
   6.8799957e-01  -5.8174464e-01
   4.0025334e-01  -6.4724645e-01
   6.6942581e-01  -5.3863228e-01
   7.4891534e-01  -8.7756430e-01
   7.3269926e-01  -5.7303723e-01
   4.4845452e-01  -9.5375281e-01
   9.5016976e-01  -7.3766079e-01
   7.2079285e-01  -8.3787782e-01
   8.2659315e-01  -5.2827470e-01
   9.1026795e-01  -6.1386680e-01
   6.9240218e-01  -7.2623174e-01
   5.9656797e-01  -5.9990385e-01
   6.8356144e-01  -6.4426228e-01
   8.3345985e-01  -8.3967847e-01
   5.9535019e-01  -5.2849079e-01
   7.6116608e-01  -7.1466416e-01
   6.2312592e-01  -8.4013166e-01
   1.1546826e-01  -1.0074696e+00
   8.3263000e-01  -7.3845143e-01
   7.4757041e-01  -5.5811834e-01
   8.1025802e-01  -8.0938178e-01
   6.4091862e-01  -9.7380354e-01
   7.0630223e-01  -9.5965297e-01
   7.1241972e-01  -8.0086065e-01
   7.2760735e-01  -8.4586945e-01
   7.1153506e-01  -9.4905177e-01
   1.3998625e-01  -9.4431528e-01
   8.3150222e-01  -4.7155070e-01
   6.0684615e-01  -6.7405499e-01
   7.1972283e-01  -7.4644876e-01
   6.2835119e-01  -5.3850719e-01
   6.2210893e-01  -6.1139355e-01
   6.2182101e-01  -7.5229592e-01
   8.0763950e-01  -6.5667554e-01
   9.0662547e-01  -5.9085536e-01
   6.7511112e-01  -7.3450536e-01
   5.4532759e-01  -6.5917574e-01
   8.7789798e-01  -4.2286681e-01
   5.7165934e-01  -6.4423826e-01
   5.5021844e-01  -6.1666852e-01
   6.4460124e-01  -7.3580973e-01
   6.0255677e-01  -5.4615827e-01
   8.0193976e-01  -6.4543618e-01
   7.3154239e-01  -1.0823114e+00
   6.3871636e-01  -8.5705595e-01
   9.0314493e-01  -4.3812328e-01
   5.6722900e-01  -6.9284793e-01
   7.8769730e-01  -7.9712730e-01
   9.5978695e-01  -6.5983126e-01
   9.1274383e-01  -5.4767096e-01
   6.8664261e-01  -7.7078271e-01
   5.1777958e-01  -8.0566701e-01
   7.3013748e-01  -9.7705633e-01
   7.3917406e-01  -8.1804601e-01
   8.4073365e-01  -7.1140366e-01
   8.7340511e-01  -3.2944652e-01
   3.4428097e-01  -8.5847659e-01
   5.8090281e-01  -5.3084300e-01
   8.2219650e-01  -6.4743509e-01
   6.5379964e-01  -6.9931039e-01
   8.4178492e-01  -8.3304332e-01
   7.2834393e-01  -8.4881351e-01
   5.9962917e-01  -7.1422229e-01
   8.7594535e-01  -1.0327204e+00
   4.4484709e-01  -1.0831101e+00
   6.7339322e-01  -7.4761295e-01
   5.7690433e-01  -4.2229337e-01
   7.1026436e-01  -6.1883381e-01
   8.7544970e-01  -8.5399648e-01
   6.1051121e-01  -6.7827657e-01
   6.2634285e-01  -7.6717377e-01
   7.1830002e-01  -7.6470016e-01
   7.4871284e-01  -6.7438953e-01
   1.0315695e+00  -5.7607512e-01
   4.8836963e-01  -8.1842540e-01
   8.3186286e-01  -9.8225513e-01
   5.4930213e-01  -5.8306321e-01
   8.1888766e-01  -6.4978761e-01
   6.0572613e-01  -4.9939433e-01
   6.4239568e-01  -5.9266375e-01
   7.2982849e-01  -3.7790247e-01
   7.3941011e-01  -8.1829840e-01
   7.8835593e-01  -4.4393321e-01
   1.0385813e+00  -4.9449605e-01
   6.0270453e-01  -7.9565018e-01
   7.7821695e-01  -8.0845859e-01
   5.9070448e-01  -6.1344165e-01
   6.1541516e-01  -5.3306628e-01
   6.4415833e-01  -6.5837273e-01
   3.0173161e-01  -9.2720750e-01
   5.9263644e-01  -4.2308631e-01
   4.6293917e-01  -8.4615824e-01
   5.2986540e-01  -6.6427077e-01
   1.1052915e+00  -6.9288946e-01
   5.6846506e-01  -5.9452350e-01
   7.5480706e-01  -3.8085268e-01
   7.1227412e-01  -5.6828301e-01
   6.0640616e-01  -7.6849490e-01
   1.0644145e+00  -9.6229813e-01
   5.2669608e-01  -7.9837291e-01
   6.0791653e-01  -6.6398752e-01
   4.4719287e-01  -6.0313866e-01
   7.8799219e-01  -8.7166416e-01
   6.3752475e-01  -5.1272366e-01
   5.4172432e-01  -9.4730544e-01
   7.4262868e-01  -7.0724200e-01
   7.4344642e-01  -1.1019935e+00
   7.1771648e-01  -4.2070969e-01
   9.3549044e-01  -5.3905256e-01
   1.0218934e+00  -6.2924315e-01
   6.4220997e-01  -4.8427769e-01
   6.3669079e-01  -5.5395163e-01
   4.0251119e-01  -6.2856911e-01
   6.5685735e-01  -6.3459536e-01
   5.4523766e-01  -6.5215226e-01
   6.4598673e-01  -4.7168649e-01
   9.8818237e-01  -6.6053696e-01
   6.2819085e-01  -7.9315667e-01
   8.9950433e-01  -7.4200828e-01
   4.8622721e-01  -6.4233405e-01
   2.5635984e-01  -9.2715058e-01
   5.8147538e-01  -6.7097559e-01
   4.6971054e-01  -7.8798674e-01
   7.5286130e-01  -6.0524298e-01
   6.9861769e-01  -5.1333069e-01
   7.2616508e-01  -6.2421143e-01
   5.6502630e-01  -9.5389522e-01
   5.0083110e-01  -6.0165383e-01
   9.7345592e-01  -7.2821475e-01
   7.6419516e-01  -7.2201889e-01
   5.7807384e-01  -9.5307006e-01
   7.7761541e-01  -5.1951963e-01
   6.0115893e-01  -5.9904298e-01
   6.1745902e-01  -8.0105709e-01
   7.6162620e-01  -7.1014879e-01
   7.5038990e-01  -7.6855709e-01
   5.5106434e-01  -6.7723795e-01
   6.8212788e-01  -3.8376441e-01
   6.4966479e-01  -9.1965009e-01
   1.0662104e+00  -4.1295587e-01
   8.7399049e-01  -4.7325638e-01
   9.0695975e-01  -8.9872519e-01
   5.4587955e-01  -5.4782536e-01
   6.0705246e-01  -4.8773043e-01
   5.7809542e-01  -5.0876627e-01
   9.3344858e-01  -5.8548194e-01
   7.9193156e-01  -6.6261677e-01
   6.9939363e-01  -5.7362879e-01
   6.7594943e-01  -6.4125660e-01
   6.6691972e-01  -6.8898791e-01
   6.8730637e-01  -7.6641309e-01
   5.5180395e-01  -6.5017450e-01
   5.1631200e-01  -6.6064789e-01
   5.5028022e-01  -5.5704997e-01
   8.6842775e-01  -3.8414032e-01
   8.2267645e-01  -3.6162114e-01
   5.2389661e-01  -8.4229165e-01
   6.9949866e-01  -7.9520688e-01
   7.8996948e-01  -5.7522190e-01
   6.5051023e-01  -4.4807625e-01
   6.8301839e-01  -1.2956939e+00
   6.5705111e-01  -6.3059844e-01
   6.3238229e-01  -5.0272421e-01
   7.3487883e-01  -4.9832424e-01
   9.8747715e-01  -5.0724474e-01
   9.1646603e-01  -6.7529881e-01
   1.0021367e+00  -1.0597795e+00
   8.6229537e-01  -7.8858521e-01
   6.3613219e-01  -6.3631811e-01
   6.1673747e-01  -9.6237584e-01
   6.7699272e-01  -8.8478609e-01
   6.7708601e-01  -5.7016783e-01
   7.0240055e-01  -3.5921780e-01
   4.6517063e-01  -7.3816362e-01
   4.2913363e-01  -6.2898841e-01
   8.5995771e-01  -6.6848039e-01
   8.6811056e-01  -6.8575870e-01
   5.1978115e-01  -6.4097730e-01
   6.4039811e-01  -7.0333743e-01
   9.0791770e-01  -6.5867390e-01
   4.8261333e-01  -5.8924997e-01
   6.6297017e-01  -6.2105736e-01
   8.7058793e-01  -5.4295705e-01
   5.8996602e-01  -8.8965068e-01
   2.9837148e-01  -6.8836578e-01
   8.8222435e-01  -7.1486841e-01
   7.7674291e-01  -6.0397202e-01
   5.6717379e-01  -7.9661242e-01
   4.2961262e-01  -7.8843731e-01
   6.8185459e-01  -5.7241351e-01
   5.0594426e-01  -8.4017057e-01
   6.6162385e-01  -1.0433302e+00
   5.7711268e-01  -7.4053330e-01
   4.3245179e-01  -1.2589665e+00
   6.5908240e-01  -6.2995812e-01
   7.6021658e-01  -5.9490094e-01
   1.0762651e+00  -4.1112145e-01
   8.2748380e-01  -6.2713588e-01
   9.7214405e-01  -1.0052941e+00
   7.1388891e-01  -6.4856944e-01
   7.4475665e-01  -6.0735695e-01
   5.3182205e-01  -5.8500353e-01
   1.0743247e+00  -4.5708080e-01
   4.7502251e-01  -8.7632399e-01
   7.7973489e-01  -5.6326124e-01
   9.4561191e-01  -4.3736382e-01
   6.8709632e-01  -6.8038886e-01
   5.3357990e-01  -7.7953992e-01
   6.0837129e-01  -5.0702757e-01
   6.5303143e-01  -6.6402351e-01
   6.2251193e-01  -8.6704607e-01
   9.1079443e-01  -1.0003656e+00
   8.5004699e-01  -4.9463704e-01
   7.0601896e-01  -7.8662298e-01
   7.4801874e-01  -8.8010089e-01
   5.2859866e-01  -6.5648210e-01
   6.1857065e-01  -7.3412650e-01
   8.4051542e-01  -5.5709507e-01
   8.0277010e-01  -9.0361343e-01
   8.1004869e-01  -6.2525361e-01
   2.7720031e-01  -8.0102747e-01
   5.8286817e-01  -1.2009880e+00
   7.8437657e-01  -6.1887102e-01
   1.4787495e-01  -1.0718780e+00
   7.4855936e-01  -6.2197557e-01
   1.0141973e+00  -4.2325332e-01
   7.5460918e-01  -7.8022340e-01
   6.5655728e-01  -6.4232475e-01
   6.5873830e-01  -5.8396665e-01
   6.3445971e-01  -8.0416022e-01
   4.8947340e-01  -9.1125112e-01
   6.7572320e-01  -1.0082636e+00
   6.5071232e-01  -6.2781960e-01
   6.1372359e-01  -3.5276416e-01
   9.7528587e-01  -4.4659853e-01
   6.9425023e-01  -7.7390268e-01
   4.8847030e-01  -5.8307300e-01
   6.2842377e-01  -3.7488481e-01
   6.5803058e-01  -7.7468959e-01
   9.1075001e-01  -2.9309934e-01
   5.8523827e-01  -7.3596357e-01
   5.8615669e-01  -8.3622360e-01
   6.1162114e-01  -9.7157175e-01
   7.6695273e-01  -3.9955457e-01
   7.6183701e-01  -4.6732999e-01
   7.9259340e-01  -6.1514511e-01
   7.2388918e-01  -5.7134268e-01
   4.3593599e-01  -9.2904888e-01
   7.5415922e-01  -6.8135868e-01
   8.3465390e-01  -4.5841115e-01
   7.4814438e-01  -7.8653530e-01
   3.2260885e-01  -9.8773812e-01
   6.4558921e-01  -1.0177085e+00
   6.9507729e-01  -5.9745734e-01
   5.9446170e-01  -6.0181679e-01
   5.4013609e-01  -6.0233245e-01
   4.3202838e-01  -9.1884934e-01
   4.0386496e-01  -7.6600738e-01
   3.7993126e-01  -1.0896546e+00
   6.5934607e-01  -6.3675243e-01
   5.1925413e-01  -7.3420090e-01
   6.5316414e-01  -7.6118332e-01
   5.2641069e-01  -7.7996943e-01
   9.1805104e-01  -6.7109877e-01
   7.0207506e-01  -5.3200764e-01
   7.5079972e-01  -7.1168020e-01
   8.8913426e-01  -5.7657149e-01
   6.1382715e-01  -4.5092103e-01
   5.2079554e-01  -8.9610715e-01
   9.1944359e-01  -7.4164933e-01
   1.0801052e+00  -8.4023661e-01
   6.9771474e-01  -9.9444408e-01
   5.2065276e-01  -7.0496194e-01
   5.5381707e-01  -6.5524091e-01
   5.2651025e-01  -7.0546328e-01
   7.0406377e-01  -6.1136231e-01
   1.1250995e+00  -7.0522255e-01
   5.3086334e-01  -9.0693333e-01
   7.3388420e-01  -5.5733473e-01
   3.2071929e-01  -6.7570944e-01
   7.9802220e-01  -8.0099812e-01
   7.6772938e-01  -8.0757539e-01
   6.9088345e-01  -4.3369168e-01
   7.2026270e-01  -6.6207929e-01
   7.4430551e-01  -5.8255306e-01
   7.9420844e-01  -5.8144766e-01
   6.8228626e-01  -5.8306745e-01
   7.0445333e-01  -1.1552618e+00
   6.9299451e-01  -6.8233619e-01
   7.3790807e-01  -8.5273499e-01
   6.0280708e-01  -7.2037166e-01
   6.8079961e-01  -4.3737503e-01
   6.1454880e-01  -8.8177497e-01
   4.0795600e-01  -9.7494255e-01
   5.7339336e-01  -5.3106258e-01
   5.1030272e-01  -7.9889327e-01
   5.9791727e-01  -6.3317354e-01
   6.4220996e-01  -7.7742906e-01
   6.1993423e-01  -8.6303034e-01
   5.9427463e-01  -3.4252568e-01
   6.7485319e-01  -5.4923022e-01
   7.0537744e-01  -4.8990283e-01
   3.9657224e-01  -9.2960566e-01
   4.8574264e-01  -5.5816608e-01
   1.0244387e+00  -7.3234830e-01
   3.9236645e-01  -6.9344850e-01
   7.0922653e-01  -3.7270148e-01
   5.0628268e-01  -6.7626060e-01
   7.9310618e-01  -6.5740738e-01
   6.1336710e-01  -5.9660623e-01
   9.3562232e-01  -5.2942981e-01
   6.7525466e-01  -6.6562153e-01
   5.4246256e-01  -8.3266830e-01
   8.3576654e-01  -4.4765515e-01
   8.7585517e-01  -3.0064464e-01
   7.1887752e-01  -5.7126740e-01
   5.5480834e-01  -7.3629807e-01
   6.9038177e-01  -2.6224618e-01
   9.4093544e-01  -4.7840512e-01
   8.1462649e-01  -6.0810770e-01
   5.2233864e-01  -7.8853000e-01
   4.3511364e-01  -7.1514058e-01
   6.8895065e-01  -7.9916867e-01
   8.0458413e-01  -6.0749737e-01
   6.1315798e-01  -7.2159961e-01
   9.7418854e-01  -6.9804101e-01
   4.4487195e-01  -8.8198739e-01
   7.6661075e-01  -6.8259751e-01
   8.6382262e-01  -4.8100747e-01
   8.0506115e-01  -6.7616576e-01
   6.5067399e-01  -9.7006852e-01
   9.6254911e-01  -3.7913464e-01
   5.3953395e-01  -6.5513622e-01
   1.0407930e+00  -6.7875863e-01
   7.8556834e-01  -3.5948126e-01
   8.1042607e-01  -5.7379649e-01
   7.3477485e-01  -4.5532349e-01
   6.0804555e-01  -9.1895115e-01
   7.1556372e-01  -7.2927688e-01
   6.0385890e-01  -9.2816232e-01
   8.1746139e-01  -4.0256982e-01
   6.4432436e-01  -6.1274698e-01
   9.1487639e-01  -7.3262230e-01
   6.9241926e-01  -8.0071128e-01
   5.9172795e-01  -7.6492819e-01
   4.8674452e-01  -1.1242353e+00
   5.2078474e-01  -9.2497137e-01
   6.0486900e-01  -5.8704747e-01
   8.0774817e-01  -5.7132399e-01
   6.3299489e-01  -8.6656890e-01
   7.9573014e-01  -5.4596635e-01
   8.1239475e-01  -6.3483364e-01
   8.2698867e-01  -7.4071726e-01
   6.3312223e-01  -5.8569806e-01
   6.1705407e-01  -5.6866239e-01
   7.6059529e-01  -7.0636154e-01
   6.9766026e-01  -4.5924960e-01
   8.1096779e-01  -7.9666819e-01
   5.0878283e-01  -8.1876426e-01
   4.9987262e-01  -6.8301978e-01
   7.0726299e-01  -6.3346000e-01
   9.1219616e-01  -2.9217950e-01
   4.7738701e-01  -1.0736574e+00
   8.6874520e-01  -8.3499012e-01
   8.5167425e-01  -5.3664606e-01
   1.1295588e+00  -8.2626889e-01
   5.3915936e-01  -6.1959927e-01
   5.9273614e-01  -5.2044253e-01
   4.6752015e-01  -6.6289782e-01
   6.5418991e-01  -3.9456610e-01
   5.5403080e-01  -5.1907165e-01
   8.5356873e-01  -5.6220467e-01
   8.2840166e-01  -5.7377330e-01
   6.4559328e-01  -9.8955876e-01
   6.7712408e-01  -7.7368455e-01
   7.0089112e-01  -6.0848242e-01
   6.8645114e-01  -7.2876902e-01
   6.2902048e-01  -8.7886097e-01
   6.9133194e-01  -4.5819975e-01
   4.6839021e-01  -6.0616437e-01
   5.3879138e-01  -6.7232691e-01
   7.5505919e-01  -4.8816652e-01
   5.6573742e-01  -7.3527708e-01
   7.1678255e-01  -9.4695755e-01
   8.5068529e-01  -4.2200222e-01
   5.6513475e-01  -7.6573234e-01
   7.1315231e-01  -7.2249332e-01
   6.6240110e-01  -8.2828297e-01
   8.1043660e-01  -6.1035718e-01
   4.9046430e-01  -7.1534646e-01
   5.2704670e-01  -6.2571036e-01
   8.3058491e-01  -5.7458369e-01
   9.4506986e-01  -6.1516749e-01
   4.1131727e-01  -6.6867614e-01
   8.9188711e-01  -5.1162329e-01
   1.0910057e+00  -7.2507277e-01
   4.6372066e-01  -5.9666808e-01
   7.2676660e-01  -5.0905385e-01
   6.7053987e-01  -9.4636623e-01
   5.8124902e-01  -8.0589087e-01
   5.8720342e-01  -6.5777730e-01
   5.6913414e-01  -8.1289269e-01
   7.5328472e-01  -5.9562726e-01
   5.8989851e-01  -7.5040843e-01
   3.4401682e-01  -9.0557110e-01
   5.8727423e-01  -7.3763294e-01
   6.5607239e-01  -7.4709819e-01
   5.0979995e-01  -6.8211505e-01
   6.4039471e-01  -5.3816129e-01
   6.6588821e-01  -6.6500508e-01
   5.4264371e-01  -6.8537972e-01
   3.7266813e-01  -7.7367230e-01
   6.6049627e-01  -5.4504920e-01
   6.1789407e-01  -4.0413116e-01
   7.1214060e-01  -4.3863311e-01
   8.2824736e-01  -4.1550774e-01
   7.3211831e-01  -8.3650679e-01
   6.4545336e-01  -6.8970316e-01
   5.2043660e-01  -8.5750339e-01
   5.1213092e-01  -6.7689004e-01
   7.1433704e-01  -9.0155102e-01
   1.0693821e+00  -6.4868227e-01
   1.0267719e+00  -6.9697477e-01
   9.3762904e-01  -6.5040421e-01
   3.5945961e-01  -5.6593280e-01
   7.7997951e-01  -4.8852576e-01
   8.3348093e-01  -5.5927524e-01
   2.9546590e-01  -7.9467869e-01
   7.7921379e-01  -3.6608224e-01
   8.9133287e-01  -7.1469134e-01
   1.0845106e+00  -3.2779373e-01
   9.9231342e-01  -6.6439330e-01
   8.7980556e-01  -6.5713595e-01
   6.4692916e-01  -5.7147823e-01
   7.1167971e-01  -7.6529815e-01
   9.1007997e-01  -3.8165648e-01
   6.1503816e-01  -9.1299924e-01
   9.7340560e-01  -4.5323986e-01
   5.5312909e-01  -8.3768111e-01
   7.6043763e-01  -4.4188464e-01
   6.4849561e-01  -6.4684349e-01
   9.1211978e-01  -6.6803797e-01
   8.9892644e-01  -4.8991123e-01
   6.7022488e-01  -5.2741955e-01
   4.9463820e-01  -8.1031507e-01
   5.8213705e-01  -5.0038592e-01
   6.0442793e-01  -8.5219004e-01
   8.3560234e-01  -3.0502370e-01
   8.1482116e-01  -7.0146178e-01
   7.1456569e-01  -7.1686351e-01
   5.6767129e-01  -6.6421285e-01
   5.8079244e-01  -5.1176998e-01
   5.8898205e-01  -6.1774037e-01
   7.0240811e-01  -4.8930718e-01
   7.8168412e-01  -5.6346368e-01
   1.0193326e+00  -7.0769323e-01
   6.8155432e-01  -7.8154685e-01
   6.2670559e-01  -6.7762029e-01
   5.1635284e-01  -8.0751149e-01
   4.5590412e-01  -7.8515936e-01
   9.5671886e-01  -6.1642382e-01
   8.3170155e-01  -5.9173625e-01
   3.5338579e-01  -1.1122517e+00
   4.5818376e-01  -9.0674393e-01
   9.3669130e-01  -2.8751939e-01
   7.1131372e-01  -6.7091752e-01
   7.5249132e-01  -5.5238461e-01
   4.8590131e-01  -7.1048964e-01
   4.8613465e-01  -6.0987002e-01
   6.4537119e-01  -6.9404223e-01
   6.8371051e-01  -7.5759573e-01
   4.5518173e-01  -6.4716783e-01
   5.7149757e-01  -6.2053013e-01
   7.1414352e-01  -7.2897418e-01
   7.8381958e-01  -6.9934837e-01
   7.1390347e-01  -6.3640270e-01
   6.7139651e-01  -7.9628115e-01
   4.8918024e-01  -5.7425490e-01
   7.8142205e-01  -8.0915122e-01
   7.7283309e-01  -8.8688219e-01
   9.5882304e-01  -3.5571179e-01
   8.5243385e-01  -5.9522322e-01
   9.2772481e-01  -7.5039403e-01
   1.0252819e+00  -7.5973375e-01
   8.9085157e-01  -5.2335197e-01
   6.1271280e-01  -7.4424947e-01
   8.1192707e-01  -6.3173681e-01
   8.5405708e-01  -3.6576341e-01
   8.4205004e-01  -6.0281370e-01
   6.4233043e-01  -5.9784548e-01
   5.8458309e-01  -6.9327869e-01
   1.0431667e+00  -5.4106064e-01
   7.7589021e-01  -5.5475683e-01
   5.8803219e-01  -7.3452476e-01
   6.4594081e-01  -6.6950606e-01
   6.4916171e-01  -6.3807192e-01
   4.8998394e-01  -7.9276305e-01
   8.5491449e-01  -5.4382494e-01
   9.3989537e-01  -3.9691690e-01
   7.7179646e-01  -5.9661808e-01
   6.9746768e-01  -1.1485695e+00
   8.3829676e-01  -5.8407390e-01
   6.9590314e-01  -8.7915583e-01
   8.7983946e-01  -1.0017540e+00
   7.2883327e-01  -6.1141607e-01
   7.5668465e-01  -5.4786830e-01
   8.4637576e-01  -8.1956439e-01
   3.9028589e-01  -1.0848426e+00
   9.8077189e-01  -7.2071814e-01
   8.3624407e-01  -8.0609639e-01
   6.8682331e-01  -6.0615874e-01
   2.3207341e-01  -6.9488351e-01
   6.5704282e-01  -5.9076906e-01
   5.8030209e-01  -8.5710275e-01
   4.7870071e-01  -8.5691577e-01
   7.2986773e-01  -3.9489227e-01
   6.8164109e-01  -1.0763432e+00
   1.0923173e+00  -6.1932747e-01
   6.1878852e-01  -1.0839484e+00
   6.5862521e-01  -5.1052737e-01
   1.0548159e+00  -6.5200215e-01
   7.3618267e-01  -8.2800551e-01
   1.1068863e+00  -8.1649558e-01
   5.5564924e-01  -5.4627654e-01
   4.8519001e-01  -7.8929458e-01
   6.4309425e-01  -5.1925632e-01
   4.9134123e-01  -9.6154859e-01
   6.6936483e-01  -7.8196717e-01
   6.5172218e-01  -8.2732527e-01
   5.2727619e-01  -9.4097884e-01
   7.3469944e-01  -9.0786368e-01
   6.5910105e-01  -8.3635090e-01
   7.8177156e-01  -1.0712584e+00
   6.9054112e-01  -5.8835791e-01
   4.0397041e-01  -8.2118872e-01
   9.4742345e-01  -4.9297961e-01
   4.2575773e-01  -5.6885488e-01
   6.5124956e-01  -7.3172151e-01
   7.7588693e-01  -6.5901206e-01
   1.1320800e+00  -6.5222481e-01
   5.1882185e-01  -7.2021814e-01
   7.4637960e-01  -6.6455656e-01
   7.5593350e-01  -4.5912186e-01
   5.0487242e-01  -7.6157730e-01
   3.2486181e-01  -8.6689205e-01
   7.0495380e-01  -6.6220407e-01
   2.1402045e-01  -7.5760116e-01
   6.5029925e-01  -7.8690448e-01
   6.0018186e-01  -8.4015669e-01
   6.0512036e-01  -8.2613035e-01
   5.2429868e-01  -8.7028094e-01
   7.9098691e-01  -7.2634943e-01
   6.0338532e-01  -7.5160822e-01
   6.4713278e-01  -5.9078437e-01
   8.3931165e-01  -6.0102722e-01
   8.6886880e-01  -6.1359301e-01
   5.7445618e-01  -6.2304158e-01
   6.2781097e-01  -5.3074970e-01
   1.1974972e+00  -3.7778277e-01
   7.9262939e-01  -8.7453997e-01
   8.1737934e-01  -2.7818042e-01
   6.1332802e-01  -6.8524710e-01
   5.3622963e-01  -8.4474903e-01
   1.0784190e+00  -6.6278761e-01
   6.6798593e-01  -3.4100756e-01
   5.9933757e-01  -5.9563446e-01
   6.8068355e-01  -6.3274034e-01
   8.3248206e-01  -1.1425551e+00
   7.2536938e-01  -8.8613436e-01
   5.4885958e-01  -8.1935973e-01
   8.2678817e-01  -4.5250645e-01
   3.7680475e-01  -6.4587343e-01
   1.7423103e-01  -7.7645749e-01
   5.1916429e-01  -5.5895327e-01
   7.9755967e-01  -5.4917684e-01
   6.1949311e-01  -5.7997005e-01
   5.5546271e-01  -7.0036905e-01
   7.0947885e-01  -2.5075090e-01
   6.3397024e-01  -7.8464771e-01
   6.2437065e-01  -6.3581169e-01
   6.6667194e-01  -6.5594318e-01
   6.1230450e-01  -3.4939353e-01
   5.1916772e-01  -7.3291867e-01
   6.6643954e-01  -2.8710118e-01
   1.0743060e+00  -4.2225371e-01
   6.6001549e-01  -5.4619659e-01
   9.1084881e-01  -6.4739878e-01
   4.6639109e-01  -7.5617743e-01
   5.8331616e-01  -7.9176648e-01
   2.4142847e-01  -1.0269007e+00
   4.2223145e-01  -7.7250914e-01
   8.3753841e-01  -8.3988645e-01
   1.0333663e+00  -6.1483437e-01
   7.1715665e-01  -5.7422968e-01
   1.0069244e+00  -6.2500657e-01
   7.0760797e-01  -9.4355992e-01
   7.1376765e-01  -5.2085805e-01
   7.2339083e-01  -4.9031488e-01
   5.2893733e-01  -6.7542812e-01
   7.6040209e-01  -7.6338715e-01
   3.1369741e-01  -8.3220330e-01
   6.6238944e-01  -5.9331660e-01
   8.7163911e-01  -8.7533145e-01
   6.6064517e-01  -5.5140663e-01
   5.2564675e-01  -1.0939197e+00
   7.1268790e-01  -4.8398157e-01
   5.4540457e-01  -4.8170843e-01
   9.4868264e-01  -3.3547520e-01
   9.0817313e-01  -6.2708614e-01
   6.9992942e-01  -6.5287175e-01
   9.4278760e-01  -7.7381555e-01
   1.1701264e+00  -4.4128180e-01
   7.9273732e-01  -6.0002150e-01
   6.6813870e-01  -5.3074726e-01
   6.6045398e-01  -8.1064887e-01
   9.7127611e-01  -9.6034490e-01
   6.4777268e-01  -5.8686974e-01
   7.9077589e-01  -6.4283145e-01
   4.4504438e-01  -8.0753289e-01
   6.1683661e-01  -7.6759387e-01
   5.7813006e-01  -7.6512974e-01
   5.1015335e-01  -8.8461211e-01
   9.9909231e-01  -1.0255083e+00
   8.1232424e-01  -9.3061614e-01
   9.1218605e-01  -7.2910890e-01
   7.2636016e-01  -6.8764550e-01
   3.4015815e-01  -9.7091954e-01
   8.3313373e-01  -2.3222210e-01
   4.4524363e-01  -6.8881733e-01
   4.4536735e-01  -8.0832381e-01
   5.1127879e-01  -7.6177508e-01
   3.7363313e-01  -6.3305061e-01
   2.3775484e-01  -9.4930203e-01
   7.2311744e-01  -4.9425624e-01
   7.1456447e-01  -6.8140058e-01
   9.4094651e-01  -7.4809357e-01
   5.6243497e-01  -6.4524885e-01
   8.2575361e-01  -7.3590984e-01
   9.4528245e-01  -8.1196006e-01
   7.4378181e-01  -8.5511957e-01
   6.5404060e-01  -8.4727588e-01
   4.9269689e-01  -8.4592621e-01
   6.0737158e-01  -5.3832602e-01
   5.6000922e-01  -5.3835872e-01
   4.8731588e-01  -7.2367826e-01
   6.0599380e-01  -4.9361621e-01
   5.0733574e-01  -9.0220523e-01
   6.1619057e-01  -5.7466997e-01
   5.0828980e-01  -7.7532178e-01
   9.3225461e-01  -3.7779753e-01
   4.5585276e-01  -6.8860364e-01
   9.6892815e-01  -2.8612758e-01
   3.8530678e-01  -7.0411206e-01
   5.9751770e-01  -6.4337760e-01
   6.5449472e-01  -9.1094433e-01
   8.0403197e-01  -6.9539788e-01
   2.4141976e-01  -1.0647134e+00
   8.9106007e-01  -7.4979483e-01
   6.9416101e-01  -1.0257343e+00
   5.6044504e-01  -7.9058071e-01
   6.1600893e-01  -6.6181538e-01
   9.5227899e-01  -7.6783037e-01
   7.5654674e-01  -2.8022873e-01
   4.4317709e-01  -6.6705421e-01
   7.8098785e-01  -6.7277603e-01
   4.4456817e-01  -6.9329329e-01
   6.1700376e-01  -7.4181158e-01
   7.4515969e-01  -9.2685996e-01
   5.3727442e-01  -6.4011898e-01
   7.1184143e-01  -5.5052215e-01
   7.2613298e-01  -7.4848958e-01
   7.7717989e-01  -9.2400600e-01
   5.7248941e-01  -6.9522466e-01
   1.0803685e+00  -7.4252744e-01
   4.5685693e-01  -8.2481882e-01
   6.0689422e-01  -4.7767990e-01
   6.8479848e-01  -6.5517464e-01
   7.3085707e-01  -4.8453850e-01
   5.2142588e-01  -6.5066003e-01
   7.7746453e-01  -7.1765954e-01
   9.7478044e-01  -1.1718852e+00
   4.1624690e-01  -8.4046943e-01
   7.5037418e-01  -3.4319783e-01
   7.7596393e-01  -4.4467036e-01
   7.5342238e-01  -8.5188783e-01
   8.6254580e-01  -7.0338799e-01
   7.1316357e-01  -7.5253180e-01
   8.3045484e-01  -7.2880285e-01
   8.8581663e-01  -6.1736585e-01
   5.8614020e-01  -7.8205571e-01
   5.9128403e-01  -6.5023700e-01
   6.8173734e-01  -6.6526772e-01
   5.1646658e-01  -9.0942762e-01
   6.8171694e-01  -6.8694698e-01
   8.3548847e-01  -7.3078558e-01
   7.8107425e-01  -7.6400797e-01
   1.1475331e+00  -5.0615596e-01
   7.1160253e-01  -7.4339647e-01
   7.1726270e-01  -8.5786141e-01
   4.6862610e-01  -8.7118775e-01
   9.7045555e-01  -5.5557782e-01
   5.7267471e-01  -7.3743303e-01
   7.9936087e-01  -5.5219725e-01
   6.0210239e-01  -7.1874243e-01
   6.4620306e-01  -6.2567903e-01
   8.5814945e-01  -4.9121818e-01
   4.9713289e-01  -8.9012801e-01
   7.0777256e-01  -6.3566042e-01
   5.9634259e-01  -4.7792053e-01
   9.6338861e-01  -9.1027801e-01
   5.7872340e-01  -8.3468916e-01
  -1.6724409e+00  -1.4051204e+00
   6.7391009e-01  -5.7236437e-01
   7.7454403e-01  -5.8022975e-01
   8.1832932e-01  -5.9571708e-01
   6.3787627e-01  -6.7160809e-01
   5.7988946e-01  -7.4101696e-01
   6.4190627e-01  -7.7216326e-01
   7.5813257e-01  -6.6837606e-01
   4.9394448e-01  -6.3613212e-01
   5.9972476e-01  -5.6097983e-01
   4.9300299e-01  -8.3477457e-01
   8.1027095e-01  -8.5169772e-01
   5.7905694e-01  -7.8846423e-01
   6.3309035e-01  -8.4757338e-01
   8.4774251e-01  -7.0635646e-01
   5.2640019e-01  -8.6018399e-01
   4.1832175e-01  -7.1430042e-01
   9.3491033e-01  -9.2556421e-01
   7.8153069e-01  -5.6631233e-01
   8.3185694e-01  -4.8318462e-01
   6.0013099e-01  -4.8924762e-01
   7.0580776e-01  -8.1451796e-01
   7.7489093e-01  -5.5582658e-01


==> b_scatter_ldv2-12.dat <==
   5.3196790e-01  -7.5782746e-01
   4.7868877e-01  -7.1165579e-01
   5.5623009e-01  -8.1755398e-01
   5.3346600e-01  -5.8515959e-01
   8.0562436e-01  -3.8642589e-01
   5.4007064e-01  -8.7166036e-01
   5.7156926e-01  -6.8063976e-01
   7.9189253e-01  -5.1403792e-01
   7.7675511e-01  -6.0551070e-01
   7.3770550e-01  -5.4591521e-01
   6.7658520e-01  -5.8408770e-01
   8.0361921e-01  -7.7111082e-01
   6.3307356e-01  -6.0187757e-01
   3.7354660e-01  -9.1459500e-01
   9.5448252e-01  -8.7283484e-01
   8.1487388e-01  -7.4274898e-01
   6.3232637e-01  -5.2100613e-01
   6.2601602e-01  -8.9976075e-01
   4.7146188e-01  -8.6063706e-01
   6.2097987e-01  -9.9793764e-01
   8.1573330e-01  -5.9184184e-01
   7.0701588e-01  -9.0149806e-01
   6.9454960e-01  -7.2221093e-01
   9.4055700e-01  -4.8402275e-01
   7.8278087e-01  -5.9681614e-01
   1.0088843e+00  -5.9346689e-01
   6.0807513e-01  -7.9788834e-01
   7.2770664e-01  -9.1116369e-01
   7.9443903e-01  -4.3301253e-01
   8.0738344e-01  -9.9005874e-01
   6.7722875e-01  -7.7798678e-01
   7.3719151e-01  -7.8212429e-01
   5.6744191e-01  -6.5488320e-01
   6.2742782e-01  -7.0337382e-01
   7.4324733e-01  -6.5335465e-01
   4.5884124e-01  -5.2788612e-01
   6.9602581e-01  -8.0816782e-01
   7.5627789e-01  -7.6727360e-01
   7.5579772e-01  -7.6877289e-01
   9.3002886e-01  -4.0172391e-01
   7.3545450e-01  -4.7416894e-01
   7.3950782e-01  -6.0717448e-01
   6.3378474e-01  -8.5598767e-01
   7.1198591e-01  -6.3822029e-01
   6.8691900e-01  -9.3133779e-01
   5.4734567e-01  -8.7381340e-01
   4.6770724e-01  -7.2295957e-01
   9.5257523e-01  -8.5628519e-01
   5.7178448e-01  -8.5828240e-01
   7.5553892e-01  -5.1967690e-01
   4.6537827e-01  -6.1190609e-01
   7.7315848e-01  -4.5971520e-01
   5.2077689e-01  -6.2274235e-01
   5.7567540e-01  -7.6796433e-01
   6.6990632e-01  -5.6781987e-01
   6.3399295e-01  -7.4945828e-01
   8.9341563e-01  -6.4200730e-01
   6.5300144e-01  -5.4334140e-01
   8.4483256e-01  -5.9973444e-01
   7.4527992e-01  -6.0463747e-01
   6.4226995e-01  -5.5563731e-01
   5.0661915e-01  -7.4169323e-01
   4.9834890e-01  -6.7552245e-01
   7.8814585e-01  -9.7222857e-01
   7.3245984e-01  -7.3759862e-01
   7.1564228e-01  -8.0979044e-01
   7.1206450e-01  -6.8216126e-01
   7.1688544e-01  -7.2457219e-01
   8.0169133e-01  -7.7591594e-01
   8.3918586e-01  -6.1157538e-01
   7.0094789e-01  -7.6645045e-01
   7.2196128e-01  -6.4857268e-01
   5.0180325e-01  -8.6114177e-01
   4.8654059e-01  -9.3369579e-01
   7.9566702e-01  -8.4446656e-01
   7.8748169e-01  -7.3589102e-01
   7.4848572e-01  -9.7696376e-01
   7.8921468e-01  -6.8043374e-01
   8.1013676e-01  -4.7804988e-01
   9.6136068e-01  -4.5348243e-01
   6.2569334e-01  -6.2873751e-01
   9.2116009e-01  -6.2140170e-01
   5.9604130e-01  -7.5358984e-01
   9.8009785e-01  -8.7478775e-01
   6.2055557e-01  -7.8596874e-01
   5.0505452e-01  -7.4007474e-01
   4.7848155e-01  -8.1008167e-01
   5.0062871e-01  -9.8509957e-01
   8.2839990e-01  -6.4715900e-01
   6.0070313e-01  -8.0931937e-01
   8.9114622e-01  -4.5120734e-01
   7.4173552e-01  -6.3706698e-01
   1.0168610e+00  -5.0669299e-01
   6.5507241e-01  -4.7308694e-01
   7.8902102e-01  -6.9393575e-01
   6.5037319e-01  -8.9899306e-01
   7.0660414e-01  -6.6867194e-01
   4.6756998e-01  -6.3011457e-01
   9.3596032e-01  -7.8300136e-01
   7.8631510e-01  -1.0369471e+00
   4.6425093e-01  -6.3462737e-01
   4.7502456e-01  -6.0747295e-01
   6.9877467e-01  -5.7335237e-01
   5.8811493e-01  -7.6956038e-01
   7.2028589e-01  -5.4818152e-01
   5.8381320e-01  -5.0944395e-01
   6.6788259e-01  -5.3867430e-01
   6.0970393e-01  -5.0913292e-01
   9.9795521e-01  -4.4220562e-01
   6.2337340e-01  -6.6961816e-01
   6.0897088e-01  -7.9134290e-01
   7.4206613e-01  -6.7637134e-01
   5.6775439e-01  -7.3019344e-01
   1.0727430e+00  -7.4581022e-01
   6.1291517e-01  -6.1638014e-01
   8.2326180e-01  -9.8820562e-01
   8.2765153e-01  -8.3198423e-01
   4.8239203e-01  -6.9240657e-01
   8.3890614e-01  -6.2224867e-01
   5.6918918e-01  -8.2335766e-01
   6.3443889e-01  -8.5182025e-01
   4.9277302e-01  -7.5774065e-01
   5.5080115e-01  -8.0945807e-01
   8.7379662e-01  -7.7484044e-01
   4.3320929e-01  -6.5788681e-01
   6.5468859e-01  -8.5658416e-01
   9.5048698e-01  -6.5632506e-01
   7.4119509e-01  -7.9919762e-01
   7.4290828e-01  -7.0587465e-01
   6.7151665e-01  -6.6326739e-01
   7.1815528e-01  -6.3361231e-01
   6.6031377e-01  -7.8480200e-01
   7.3137808e-01  -6.6863132e-01
   5.6410638e-01  -5.5410869e-01
   6.6560600e-01  -7.8640591e-01
   6.3445436e-01  -6.4359615e-01
   4.9150307e-01  -7.2784180e-01
   6.2016341e-01  -8.9670453e-01
   8.7044385e-01  -4.7093245e-01
   8.0048116e-01  -4.3438195e-01
   4.6397423e-01  -8.4099907e-01
   6.0958448e-01  -6.5685590e-01
   5.9663066e-01  -6.2527998e-01
   7.9195336e-01  -7.1953101e-01
   5.5212153e-01  -6.0899533e-01
   7.1987558e-01  -5.7432247e-01
   4.0931504e-01  -7.7587665e-01
   4.2648769e-01  -4.5844565e-01
   4.1486981e-01  -6.2101145e-01
   5.0461691e-01  -7.7583837e-01
   6.2339629e-01  -4.3831794e-01
   8.1303316e-01  -5.2517849e-01
   4.6234441e-01  -8.5031778e-01
   8.8335619e-01  -7.4838193e-01
   6.9910268e-01  -4.4041428e-01
   9.2216337e-01  -6.5670998e-01
   8.3004558e-01  -8.2096882e-01
   5.9519799e-01  -7.1319892e-01
   7.9635602e-01  -9.4435798e-01
   5.8193397e-01  -6.9426508e-01
   6.4711981e-01  -5.8709600e-01
   6.8120474e-01  -9.8764521e-01
   6.0701329e-01  -6.3996114e-01
   7.5936615e-01  -4.0447146e-01
   7.8078023e-01  -7.2503574e-01
   5.5868706e-01  -7.1951792e-01
   8.3701933e-01  -8.8897283e-01
   6.5162396e-01  -7.5793359e-01
   7.1703092e-01  -6.1657143e-01
   7.1439856e-01  -4.3649303e-01
   8.9462165e-01  -6.0641302e-01
   7.6094396e-01  -7.2298068e-01
   7.5367781e-01  -4.3132704e-01
   8.4034617e-01  -5.8193191e-01
   6.7410642e-01  -8.9990423e-01
   5.6259651e-01  -8.0726960e-01
   7.2106902e-01  -7.9333156e-01
   5.2712538e-01  -8.9081166e-01
   5.9250540e-01  -7.5827273e-01
   3.0748062e-01  -9.0209061e-01
   3.8120533e-01  -8.9232126e-01
   5.9394130e-01  -6.6625762e-01
   6.4083313e-01  -7.2737535e-01
   8.5790488e-01  -8.7159010e-01
   5.7364554e-01  -8.0766067e-01
   5.5277236e-01  -8.4495701e-01
   8.4000110e-01  -8.8987500e-01
   1.0186948e+00  -4.6360645e-01
   6.2557510e-01  -7.5036724e-01
   5.6393317e-01  -6.4636205e-01
   8.6866318e-01  -6.3703442e-01
   5.7336346e-01  -9.8189569e-01
   7.4750834e-01  -1.0699233e+00
   6.8893341e-01  -9.9169891e-01
   8.9299932e-01  -8.8957160e-01
   5.6616542e-01  -8.4357688e-01
   8.9892313e-01  -8.1797237e-01
   6.6248639e-01  -5.8834312e-01
   8.1537779e-01  -4.8262149e-01
   7.0841857e-01  -9.3871558e-01
   6.1114194e-01  -6.2304845e-01
   6.9651637e-01  -6.8283853e-01
   5.0063720e-01  -8.0068304e-01
   8.3350036e-01  -6.3705896e-01
   4.0190055e-01  -6.1273295e-01
   6.5488989e-01  -7.7700434e-01
   9.3628597e-01  -4.4036274e-01
   6.7872492e-01  -7.8977976e-01
   5.2677292e-01  -8.2704832e-01
   8.0348650e-01  -1.2212043e+00
   4.9694927e-01  -7.7828797e-01
   7.7722806e-01  -6.4300280e-01
   7.5666766e-01  -4.5202229e-01
   5.5914128e-01  -6.6006756e-01
   8.7161945e-01  -4.3347419e-01
   9.0192427e-01  -5.4240262e-01
   6.6996099e-01  -9.5640987e-01
   9.3107107e-01  -6.8573474e-01
   3.4501343e-01  -7.6006423e-01
   6.6362795e-01  -7.2126979e-01
   7.4965516e-01  -8.8754634e-01
   7.5742673e-01  -8.1956306e-01
   8.8464709e-01  -7.6903445e-01
   5.7534805e-01  -6.7540434e-01
   5.1864044e-01  -8.1857626e-01
   5.4178973e-01  -7.5104826e-01
   7.2377528e-01  -6.1258369e-01
   7.8625613e-01  -9.9932845e-01
   6.8955345e-01  -4.6697823e-01
   7.5497112e-01  -5.6537248e-01
   6.6497126e-01  -5.4484182e-01
   6.9557730e-01  -7.5078652e-01
   7.7238957e-01  -7.9184181e-01
   8.3473227e-01  -5.9096054e-01
   6.5304944e-01  -8.7643587e-01
   6.0384475e-01  -7.6174244e-01
   6.2617065e-01  -6.5506087e-01
   7.3779281e-01  -6.7000873e-01
   5.9099240e-01  -7.8853209e-01
   4.6113128e-01  -1.1315778e+00
   6.9717413e-01  -7.1510982e-01
   7.5978255e-01  -5.5327228e-01
   4.8473652e-01  -1.0581495e+00
   6.4802091e-01  -8.6887864e-01
   4.5280781e-01  -7.3899844e-01
   4.5140074e-01  -7.0282607e-01
   6.1374256e-01  -3.7712324e-01
   5.9005211e-01  -6.9307197e-01
   4.9669310e-01  -7.2526382e-01
   7.9730801e-01  -5.5425239e-01
   7.2992311e-01  -6.5728714e-01
   6.8276693e-01  -8.1501899e-01
   6.4762773e-01  -7.9579959e-01
   4.4754679e-01  -7.2524950e-01
   5.8754940e-01  -6.8160650e-01
   5.0275447e-01  -5.6079111e-01
   5.7870481e-01  -6.8567368e-01
   7.3745047e-01  -7.0827199e-01
   5.3712136e-01  -1.3009181e+00
   6.6941639e-01  -4.2215076e-01
   8.5685754e-01  -6.9535898e-01
   5.8627102e-01  -6.0141745e-01
   6.3255332e-01  -5.2267270e-01
   4.7438285e-01  -1.0006969e+00
   7.3017676e-01  -5.9688108e-01
   6.8454840e-01  -8.5280959e-01
   6.3553207e-01  -7.2515731e-01
   5.3181549e-01  -7.0180507e-01
   8.4849419e-01  -5.5841921e-01
   9.4069925e-01  -5.1022107e-01
   8.4304990e-01  -3.0301192e-01
   7.4434208e-01  -5.8392880e-01
   3.5837298e-01  -7.8659916e-01
   7.5093675e-01  -6.5681908e-01
   6.4368079e-01  -5.8730329e-01
   6.7235199e-01  -7.9386430e-01
   9.7901751e-01  -4.5750647e-01
   5.9321474e-01  -5.4685326e-01
   6.8231330e-01  -5.9529769e-01
   6.6996495e-01  -7.1464126e-01
   8.8863994e-01  -5.7711263e-01
   7.1135395e-01  -7.7293633e-01
   5.5344131e-01  -1.0041417e+00
   6.0665694e-01  -7.3534420e-01
   5.4593995e-01  -8.1185847e-01
   6.4755739e-01  -8.4437759e-01
   4.9195007e-01  -6.5336879e-01
   2.9927779e-01  -1.1612541e+00
   5.4035175e-01  -8.3288722e-01
   6.4537928e-01  -7.5168989e-01
   4.4594643e-01  -8.3971664e-01
   8.9862521e-01  -5.4703111e-01
   5.8921812e-01  -5.4804320e-01
   6.6628071e-01  -4.3562403e-01
   8.1490997e-01  -6.3591865e-01
   9.1732017e-01  -8.4339598e-01
   7.1155727e-01  -6.8573166e-01
   7.1972801e-01  -6.4878870e-01
   8.2096726e-01  -5.3941276e-01
   9.8844463e-01  -7.0905075e-01
   6.3599598e-01  -5.9800689e-01
   6.7444775e-01  -7.2773374e-01
   1.0679142e+00  -5.7461883e-01
   6.5668729e-01  -7.8926340e-01
   9.4990016e-01  -2.5568784e-01
   5.5478832e-01  -8.3530441e-01
   5.2586287e-01  -5.8446025e-01
   6.9668868e-01  -3.7682998e-01
   6.5424456e-01  -5.8757539e-01
   5.4295614e-01  -6.6403353e-01
   3.2420994e-01  -8.6068492e-01
   6.7375908e-01  -5.8984401e-01
   7.3892168e-01  -6.1909589e-01
   9.2597487e-01  -3.9656609e-01
   6.0722007e-01  -6.4238746e-01
   6.5309163e-01  -7.0168536e-01
   5.1381516e-01  -6.7777279e-01
   6.7708506e-01  -8.2349235e-01
   7.6753617e-01  -6.7821658e-01
   5.8015037e-01  -6.1306396e-01
   7.2850272e-01  -7.3760699e-01
   7.8474160e-01  -6.5235497e-01
   5.7483204e-01  -6.9238917e-01
   4.4382892e-01  -6.5710916e-01
   2.4863747e-01  -9.6368994e-01
   6.7000467e-01  -8.8756830e-01
   8.0348057e-01  -9.3458182e-01
   5.2839014e-01  -6.5919999e-01
   4.5172953e-01  -8.4083955e-01
   6.4124222e-01  -6.9291644e-01
   8.6011997e-01  -7.5020801e-01
   6.8196513e-01  -5.2795183e-01
   6.2498268e-01  -5.6655003e-01
   1.0312016e+00  -4.0421544e-01
   8.5081709e-01  -6.5698565e-01
   5.4527462e-01  -9.5036999e-01
   5.2320770e-01  -7.1373695e-01
   7.5784180e-01  -5.8748058e-01
   7.8824417e-01  -6.1061211e-01
   7.5392653e-01  -8.0199208e-01
   7.4012954e-01  -4.7607180e-01
   7.2243390e-01  -7.4850968e-01
   6.9850198e-01  -6.5794403e-01
   6.3286416e-01  -6.5966214e-01
   6.3299222e-01  -5.0423174e-01
   7.3487234e-01  -6.6429047e-01
   7.5926837e-01  -3.4330229e-01
   8.0419047e-01  -6.5353001e-01
   6.5065923e-01  -1.0103235e+00
   8.2586248e-01  -5.9516693e-01
   5.5266986e-01  -6.1408953e-01
   5.9508929e-01  -7.6356085e-01
   9.0556933e-01  -8.2538687e-01
   5.6498456e-01  -3.4435130e-01
   8.5535541e-01  -4.0017463e-01
   7.3783814e-01  -8.8701765e-01
   8.5033622e-01  -7.3284121e-01
   9.2122067e-01  -4.7514252e-01
   5.6548600e-01  -6.8922625e-01
   7.8781538e-01  -9.1014208e-01
   7.5147784e-01  -8.2684644e-01
   7.4044003e-01  -7.0313453e-01
   7.6503230e-01  -8.2310179e-01
   4.3098876e-01  -9.2721737e-01
   6.7826941e-01  -4.4678188e-01
   7.5704214e-01  -9.1659360e-01
   6.6595533e-01  -7.2467331e-01
   6.7417114e-01  -5.6878478e-01
   6.8106237e-01  -5.6683415e-01
   6.5085260e-01  -7.0495994e-01
   5.8579101e-01  -6.4685185e-01
   1.0313466e+00  -7.1340661e-01
   7.5138528e-01  -7.2702709e-01
   7.6390905e-01  -5.2869686e-01
   6.2523235e-01  -5.4044218e-01
   4.7314639e-01  -8.8359469e-01
   9.4774515e-01  -3.6705680e-01
   7.7758011e-01  -7.9071752e-01
   5.8387624e-01  -7.2618783e-01
   8.4055369e-01  -7.4498928e-01
   3.1556942e-01  -9.3567742e-01
   8.4048340e-01  -7.3277060e-01
   5.1222605e-01  -7.9201108e-01
   8.4078248e-01  -6.4835078e-01
   6.3366106e-01  -6.4012266e-01
   5.2440450e-01  -7.9502111e-01
   7.8930913e-01  -5.8804623e-01
   5.6338108e-01  -5.9927142e-01
   8.5799098e-01  -7.0969811e-01
   9.6510001e-01  -4.3802898e-01
   8.5135876e-01  -6.7192858e-01
   6.8524408e-01  -5.6940732e-01
   3.8747052e-01  -8.7558497e-01
   8.3373631e-01  -9.0686846e-01
   8.1852464e-01  -6.2319533e-01
   3.9667321e-01  -9.6532684e-01
   8.6468804e-01  -6.2708712e-01
   6.3095500e-01  -8.8734402e-01
   7.9162727e-01  -5.6102074e-01
   7.0863033e-01  -6.7071383e-01
   5.7460347e-01  -7.3552663e-01
   6.1824060e-01  -5.6184247e-01
   4.0506646e-01  -8.4703480e-01
   5.3994626e-01  -5.7704330e-01
   3.8023693e-01  -7.2080751e-01
   7.0953772e-01  -5.5017565e-01
   7.3651032e-01  -9.2253124e-01
   5.8043564e-01  -7.8246027e-01
   6.5239930e-01  -9.0052381e-01
   5.6703614e-01  -9.6988485e-01
   5.6715467e-01  -6.4040949e-01
   8.1783710e-01  -4.8276651e-01
   6.6672611e-01  -5.2055221e-01
   7.2676718e-01  -5.9318449e-01
   6.7717684e-01  -7.7292288e-01
   9.3277177e-01  -8.8368521e-01
   5.9804988e-01  -6.1647777e-01
   7.8004780e-01  -7.5243984e-01
   5.7168384e-01  -8.9081626e-01
   8.0817653e-01  -5.2145457e-01
   1.0753555e+00  -7.7870827e-01
   4.5693665e-01  -1.1190327e+00
   1.2072179e+00  -3.0024205e-01
   5.2895356e-01  -9.8489593e-01
   8.6221949e-01  -5.3044694e-01
   7.4438444e-01  -6.6645303e-01
   6.0554917e-01  -7.4290923e-01
   4.8015564e-01  -8.1140801e-01
   6.8602797e-01  -7.8519765e-01
   9.6791467e-01  -8.8639939e-01
   7.2723116e-01  -5.3329413e-01
   7.9659985e-01  -7.1887654e-01
   8.0015816e-01  -5.2475689e-01
   7.1517661e-01  -1.3563308e+00
   8.8455888e-01  -7.2260623e-01
   6.4075831e-01  -9.5082310e-01
   7.7576823e-01  -4.6736054e-01
   7.4791158e-01  -3.2062470e-01
   6.6833355e-01  -6.1106993e-01
   8.1860069e-01  -4.5519415e-01
   5.9113608e-01  -7.1215881e-01
   7.8955183e-01  -4.1820032e-01
   6.7197931e-01  -7.8758374e-01
   8.0045338e-01  -3.3797995e-01
   7.1701729e-01  -6.1839079e-01
   6.5904869e-01  -5.0071942e-01
   6.8673321e-01  -1.0813994e+00
   4.8364166e-01  -6.0729072e-01
   7.3447600e-01  -5.8682584e-01
   6.3999732e-01  -6.2731789e-01
   7.8235221e-01  -5.7274198e-01
   6.8546257e-01  -8.4008733e-01
   7.0610879e-01  -5.9900114e-01
   8.4965744e-01  -6.9428152e-01
   6.1395835e-01  -9.6923610e-01
   6.7288089e-01  -6.6743831e-01
   6.8275754e-01  -5.9299225e-01
   5.2052713e-01  -8.0608101e-01
   9.7242329e-01  -9.3345111e-01
   5.9189005e-01  -7.5955889e-01
   8.6157798e-01  -7.7924944e-01
   7.5306333e-01  -7.1486171e-01
   5.1416721e-01  -8.4252954e-01
   5.1397674e-01  -7.6415675e-01
   6.7230533e-01  -6.0484347e-01
   8.5962978e-01  -5.9893424e-01
   5.4941164e-01  -6.1365063e-01
   5.8068191e-01  -8.3553467e-01
   5.9764439e-01  -5.5707406e-01
   7.0583147e-01  -6.1232726e-01
   5.4204321e-01  -9.6231360e-01
   6.6155621e-01  -6.5302683e-01
   5.1020755e-01  -8.2806730e-01
   9.2390265e-01  -7.4339746e-01
   1.0782282e+00  -4.0249569e-01
   8.7162140e-01  -4.6872387e-01
   8.1755624e-01  -7.8185743e-01
   8.7600116e-01  -4.3796389e-01
   8.5365008e-01  -6.4215514e-01
   4.6798538e-01  -5.8485605e-01
   1.2775801e+00  -2.8543776e-01
   7.4877450e-01  -7.9747578e-01
   7.8076301e-01  -7.9356344e-01
   7.9903397e-01  -5.3555985e-01
   7.2210935e-01  -4.8856798e-01
   7.9997314e-01  -5.3926788e-01
   6.5199176e-01  -7.9739567e-01
   5.1438092e-01  -7.0638437e-01
   6.7829212e-01  -5.6161368e-01
   8.2949433e-01  -6.1285960e-01
   7.7074586e-01  -6.9101479e-01
   7.6537060e-01  -7.0009781e-01
   6.6494075e-01  -5.1250766e-01
   7.7405784e-01  -7.9447563e-01
   8.7626430e-01  -5.8409729e-01
   6.3976909e-01  -6.4114700e-01
   8.8141250e-01  -6.2987051e-01
   7.0036068e-01  -7.1004314e-01
   7.0284963e-01  -8.5634703e-01
   6.5767125e-01  -8.3881718e-01
   7.4105019e-01  -5.5201250e-01
   7.9142934e-01  -7.9589451e-01
   4.6808243e-01  -5.5046428e-01
   6.2703117e-01  -8.1751801e-01
   5.5696313e-01  -7.5822201e-01
   5.4791571e-01  -6.7891093e-01
   6.1674895e-01  -8.1864153e-01
   7.5123190e-01  -6.5434030e-01
   5.1930445e-01  -6.0159995e-01
   6.2019356e-01  -8.4212568e-01
   8.7619933e-01  -6.1225385e-01
   6.8050220e-01  -8.4387409e-01
   7.6369639e-01  -6.5624471e-01
   8.9860584e-01  -5.3825993e-01
   6.0361914e-01  -6.2916570e-01
   7.1021034e-01  -1.1841815e+00
   7.7316726e-01  -5.4232276e-01
   4.4744955e-01  -9.2975804e-01
   7.3931589e-01  -6.4033967e-01
   8.1487338e-01  -8.2781286e-01
   9.2063330e-01  -3.0493444e-01
   4.6035745e-01  -6.3819802e-01
   7.1535597e-01  -7.0373706e-01
   6.7217720e-01  -6.9354640e-01
   5.2209075e-01  -8.0823404e-01
   9.7294506e-01  -6.1167280e-01
   7.0450868e-01  -6.4191442e-01
   4.8567745e-01  -8.1603228e-01
   6.3492530e-01  -7.1525491e-01
   7.1385530e-01  -6.0538635e-01
   6.2078472e-01  -4.3085679e-01
   4.9311657e-01  -6.9105011e-01
   8.1311848e-01  -6.6237413e-01
   6.9121224e-01  -5.5815524e-01
   5.8735285e-01  -6.4296934e-01
   3.6737431e-01  -8.6299155e-01
   6.4388377e-01  -6.1602705e-01
   6.8280644e-01  -1.0155577e+00
   7.3549205e-01  -7.6261494e-01
   4.7711389e-01  -6.8241412e-01
   5.8092514e-01  -6.5444051e-01
   7.3633882e-01  -6.8541491e-01
   5.7250634e-01  -7.5427079e-01
   5.0301734e-01  -5.2464290e-01
   4.3161744e-01  -7.9260276e-01
   7.5662717e-01  -7.6018835e-01
   5.6035829e-01  -7.7702155e-01
   6.4677297e-01  -5.2910016e-01
   7.1759469e-01  -8.7601123e-01
   5.5634215e-01  -7.3961297e-01
   6.3950676e-01  -5.8116915e-01
   6.4894731e-01  -7.8128656e-01
   5.7900297e-01  -8.4162054e-01
   4.5791789e-01  -6.5100832e-01
   5.9310192e-01  -7.6399112e-01
   9.7742128e-01  -1.0175289e+00
   1.0621326e+00  -6.9278954e-01
   6.3489850e-01  -6.5170359e-01
   4.1868130e-01  -6.3128207e-01
   7.8794984e-01  -6.6206723e-01
   6.5961658e-01  -1.1142646e+00
   5.9508822e-01  -7.5710985e-01
   9.7913183e-01  -2.2027280e-01
   8.6561009e-01  -8.3732376e-01
   7.7538709e-01  -7.1349064e-01
   7.7911771e-01  -3.5820186e-01
   3.8239489e-01  -6.3820757e-01
   7.7854037e-01  -5.9319853e-01
   8.5638146e-01  -4.8563135e-01
   9.3399427e-01  -6.5421623e-01
   5.3215920e-01  -5.7356317e-01
   8.5626163e-01  -8.6382900e-01
   9.4754814e-01  -8.9212452e-01
   9.2716549e-01  -4.8974734e-01
   6.5225325e-01  -5.3799119e-01
   8.1275274e-01  -6.8782455e-01
   6.7318695e-01  -6.1734924e-01
   7.4472369e-01  -5.3019098e-01
   7.8055279e-01  -8.4092477e-01
   8.5747944e-01  -4.5261168e-01
   4.9012122e-01  -6.5440278e-01
   5.9193451e-01  -5.1126355e-01
   7.2879276e-01  -7.0565916e-01
   7.5926320e-01  -9.9319372e-01
   9.2328908e-01  -4.9214101e-01
   6.8433260e-01  -6.2506126e-01
   5.2754088e-01  -8.4888192e-01
   8.6418235e-01  -3.0455188e-01
   5.1369525e-01  -7.7125161e-01
   7.0554224e-01  -6.5185817e-01
   6.1919512e-01  -1.1319677e+00
   7.7161984e-01  -8.8456397e-01
   8.7466718e-01  -4.7538446e-01
   8.6404470e-01  -7.4850340e-01
   7.2845222e-01  -4.7947743e-01
   6.3003390e-01  -7.0578805e-01
   6.2010014e-01  -9.8139597e-01
   6.0114276e-01  -7.2209658e-01
   7.3041224e-01  -6.7174230e-01
   8.7037279e-01  -7.6012227e-01
   6.2647811e-01  -6.8001733e-01
   7.4436148e-01  -7.0484105e-01
   4.4494147e-01  -8.3040903e-01
   5.2215943e-01  -6.8955294e-01
   8.1677772e-01  -5.3544562e-01
   5.9320769e-01  -5.0149454e-01
   5.9142371e-01  -9.2368739e-01
   7.3082135e-01  -6.9588527e-01
   8.0261128e-01  -6.2509951e-01
   6.8513403e-01  -3.7121610e-01
   9.8009896e-01  -7.3499305e-01
   8.6621176e-01  -6.5630106e-01
   4.8651749e-01  -8.3967061e-01
   8.1274753e-01  -6.7218278e-01
   6.9408712e-01  -5.7904071e-01
   4.7131965e-01  -7.6379816e-01
   6.7721244e-01  -7.3047227e-01
   9.3621806e-01  -5.8845051e-01
   6.2080875e-01  -8.3574516e-01
   6.4999381e-01  -4.6880084e-01
   6.5782892e-01  -7.3847244e-01
   5.0291083e-01  -7.1062076e-01
   7.2994619e-01  -6.6121239e-01
   7.6876292e-01  -7.9696779e-01
   8.0875195e-01  -6.6505413e-01
   9.0062422e-01  -7.0838945e-01
   7.9167654e-01  -3.6168050e-01
   4.2355392e-01  -6.8424894e-01
   8.0412149e-01  -8.4392839e-01
   4.8088864e-01  -9.1878623e-01
   5.8074118e-01  -6.1439492e-01
   8.0758134e-01  -6.3925930e-01
   9.2465961e-01  -8.4797137e-01
   1.2640222e+00  -4.6708500e-01
   7.4738251e-01  -6.6937823e-01
   8.9182543e-01  -6.4891356e-01
   7.3956043e-01  -6.3440794e-01
   8.5182961e-01  -6.0265706e-01
   9.7459888e-01  -6.3481977e-01
   7.4422073e-01  -7.3052235e-01
   3.4793809e-01  -8.1518538e-01
   5.9285198e-01  -8.8342875e-01
   6.8544821e-01  -8.6295501e-01
   9.1994359e-01  -5.6064906e-01
   9.2265969e-01  -6.2049402e-01
   6.5273912e-01  -8.6995292e-01
   3.1914891e-01  -7.6378504e-01
   9.0317233e-01  -7.0652828e-01
   5.5172654e-01  -8.5017637e-01
   7.6778383e-01  -7.1508992e-01
   3.9966887e-01  -6.8201535e-01
   9.7184491e-01  -7.9828603e-01
   5.6839003e-01  -6.8872994e-01
   7.7824835e-01  -9.0314703e-01
   6.1719799e-01  -8.8383793e-01
   6.2098307e-01  -7.7916567e-01
   6.6938805e-01  -8.9877810e-01
   6.6259162e-01  -7.6697625e-01
   8.2771388e-01  -8.0059289e-01
   6.4122187e-01  -7.4252893e-01
   6.3993593e-01  -6.0639077e-01
   1.1356633e+00  -6.4045633e-01
   5.7004728e-01  -6.0493769e-01
   5.1392543e-01  -8.8163290e-01
   8.9480725e-01  -7.5478525e-01
   7.3691292e-01  -6.0071261e-01
   5.5493953e-01  -6.0509765e-01
   7.5379845e-01  -8.2735954e-01
   6.8691285e-01  -5.9628345e-01
   5.8684013e-01  -5.3938054e-01
   1.0063703e+00  -2.8648010e-01
   5.0452085e-01  -7.1317157e-01
   5.6468257e-01  -7.8374191e-01
   7.0109836e-01  -7.8980404e-01
   6.3672244e-01  -5.3339616e-01
   8.0320605e-01  -1.1195703e+00
   7.7032749e-01  -7.6553130e-01
   7.1427235e-01  -6.5939988e-01
   5.6362171e-01  -9.2226565e-01
   6.6049214e-01  -7.5589384e-01
   4.1271646e-01  -8.1330077e-01
   7.7225310e-01  -7.1438497e-01
   5.5036328e-01  -9.1837422e-01
   5.1526816e-01  -6.8591395e-01
   6.4991396e-01  -6.3239473e-01
   7.1190148e-01  -5.9384444e-01
   8.0609717e-01  -9.4946897e-01
   4.7295907e-01  -6.6289936e-01
   7.2256578e-01  -5.4007247e-01
   4.1659135e-01  -7.1116944e-01
   9.3104933e-01  -7.9326359e-01
   5.7287442e-01  -7.7470105e-01
   7.4271164e-01  -7.4350487e-01
   6.3258826e-01  -5.9446008e-01
   8.5811749e-01  -5.9776566e-01
   8.4905115e-01  -5.4888408e-01
   7.1947029e-01  -9.1542786e-01
   6.9716284e-01  -5.4886000e-01
   5.0514163e-01  -7.8837980e-01
   6.1953839e-01  -9.8972807e-01
   7.9534593e-01  -7.9203413e-01
   6.0030964e-01  -8.6182942e-01
   1.2782213e+00  -5.7623871e-01
   7.1145308e-01  -7.0516272e-01
   6.8551994e-01  -9.2051529e-01
   7.2585664e-01  -9.3478675e-01
   8.3319391e-01  -5.4806365e-01
   5.6504325e-01  -8.5493386e-01
   8.3581986e-01  -5.1358700e-01
   8.2689587e-01  -4.9045747e-01
   7.1430205e-01  -1.0349304e+00
   7.5084829e-01  -7.5227358e-01
   5.2743749e-01  -1.1305249e+00
   4.7409424e-01  -5.8871425e-01
   4.8445089e-01  -6.7063083e-01
   6.9729648e-01  -5.7142898e-01
   8.2186002e-01  -6.9693747e-01
   3.4032335e-01  -7.0697055e-01
   6.5786837e-01  -8.2724387e-01
   7.6875552e-01  -6.0572583e-01
   5.8733743e-01  -6.7663500e-01
   6.4162986e-01  -6.8780388e-01
   8.2285706e-01  -6.5009881e-01
   6.4560735e-01  -5.7648948e-01
   9.1563632e-01  -5.4264486e-01
   9.4406502e-01  -3.3786335e-01
   7.3350585e-01  -5.0118771e-01
   6.4216188e-01  -7.7932540e-01
   6.8504115e-01  -5.9665735e-01
   4.5379626e-01  -9.4759320e-01
   7.3374800e-01  -5.0213552e-01
   5.0175088e-01  -9.9619614e-01
   7.9407350e-01  -7.9813268e-01
   1.0514535e+00  -6.3408403e-01
   7.1085382e-01  -6.3048683e-01
   5.0807713e-01  -6.3062565e-01
   6.7840231e-01  -6.6838579e-01
   6.5834498e-01  -7.0664077e-01
   9.0322790e-01  -8.4346791e-01
   9.6679445e-01  -5.2105353e-01
   7.0595312e-01  -6.6862767e-01
   5.6915164e-01  -8.9348390e-01
   5.1613694e-01  -6.4059822e-01
   7.4655722e-01  -4.1583865e-01
   7.8634419e-01  -7.1908985e-01
   3.0786791e-01  -9.3887006e-01
   7.1061130e-01  -7.2702433e-01
   4.4621133e-01  -8.0180302e-01
   7.1341726e-01  -7.8000817e-01
   5.5499165e-01  -7.6109928e-01
   8.2550865e-01  -5.8333766e-01
   8.3655542e-01  -8.4214933e-01
   7.4554409e-01  -5.1814624e-01
   8.9409164e-01  -6.1668264e-01
   5.8441655e-01  -9.7172069e-01
   1.0322731e+00  -6.8994236e-01
   8.0131381e-01  -7.4123942e-01
   7.9725272e-01  -7.9477991e-01
   5.5315153e-01  -6.8863687e-01
   4.9696579e-01  -8.0442243e-01
   5.7890127e-01  -8.1944267e-01
   8.0014638e-01  -6.9219578e-01
   1.2461250e+00  -4.6037424e-01
   7.7841202e-01  -4.7208111e-01
   8.5562894e-01  -6.0802798e-01
   5.7588516e-01  -5.1697475e-01
   5.2565055e-01  -1.3108689e+00
   8.6254823e-01  -6.3548106e-01
   6.7775789e-01  -5.6110947e-01
   6.0214493e-01  -4.7022983e-01
   7.4416796e-01  -5.4821139e-01
   6.3909698e-01  -1.0953148e+00
   5.5128332e-01  -7.9166973e-01
   6.1657213e-01  -6.6156567e-01
   7.6330716e-01  -5.0279368e-01
   6.0038902e-01  -7.6966640e-01
   5.3928835e-01  -6.3926483e-01
   9.0881186e-01  -9.2907360e-01
   5.1802987e-01  -5.9592618e-01
   5.2126678e-01  -8.3602770e-01
   6.8042912e-01  -7.5253440e-01
   5.2800829e-01  -8.4978131e-01
   7.5387914e-01  -6.5986577e-01
   8.2201219e-01  -6.1031065e-01
   8.2604203e-01  -6.5076327e-01
   7.1153340e-01  -8.3946489e-01
   6.2888978e-01  -9.9832011e-01
   4.3470765e-01  -1.0435117e+00
   6.8553521e-01  -9.2027993e-01
   6.8933016e-01  -5.9359014e-01
   7.5176797e-01  -5.4105040e-01
   6.9256122e-01  -8.0297886e-01
   7.2868671e-01  -6.8991749e-01
   8.3024393e-01  -5.4752898e-01
   6.6451728e-01  -7.1825379e-01
   5.8123689e-01  -7.3363072e-01
   7.4023253e-01  -2.9968639e-01
   7.2729963e-01  -6.2860845e-01
   7.8366711e-01  -6.8977167e-01
   3.9198572e-01  -8.4306455e-01
   9.8520778e-01  -6.7828052e-01
   5.8965417e-01  -5.2341275e-01
   7.7978073e-01  -6.7680463e-01
   5.1082138e-01  -5.1299479e-01
   6.8896963e-01  -7.7779877e-01
   7.3864239e-01  -6.2466171e-01
   9.9903846e-01  -7.8333706e-01
   6.7133787e-01  -7.3301619e-01
   4.9842803e-01  -9.2435449e-01
   8.1103211e-01  -7.8088606e-01
   8.3910876e-01  -6.3778781e-01
   5.7271913e-01  -6.7807853e-01
   7.8286093e-01  -4.7972953e-01
   7.2595049e-01  -7.5195771e-01
   6.9898169e-01  -1.0768050e+00
   8.4149094e-01  -3.8448605e-01
   6.5772397e-01  -6.9282336e-01
   9.3968799e-01  -4.8858053e-01
   8.0853572e-01  -5.6190762e-01
   4.6760097e-01  -6.6904638e-01
   7.9754327e-01  -6.2844442e-01
   6.6804627e-01  -5.0532472e-01
   4.5041605e-01  -7.6820061e-01
   6.2570294e-01  -7.3872831e-01
   6.3328823e-01  -4.9299342e-01
   9.0581884e-01  -5.2866243e-01
   5.7627705e-01  -8.6188607e-01
   6.8932011e-01  -8.5816684e-01
   1.0826457e+00  -1.0496930e+00
   6.6912706e-01  -5.8373780e-01
   4.4440010e-01  -7.5286476e-01
   4.8000039e-01  -8.0292825e-01
   5.3825588e-01  -6.1099401e-01
   5.4841474e-01  -7.6958717e-01
   5.4415836e-01  -8.3873463e-01
   9.2623905e-01  -6.1353563e-01
   4.4591668e-01  -7.1817127e-01
   7.8556656e-01  -6.2009280e-01
   4.6383573e-01  -8.4812920e-01
   7.6308293e-01  -6.7547285e-01
   8.0240200e-01  -5.6036822e-01
   7.9734664e-01  -7.1070804e-01
   5.7342096e-01  -7.8044349e-01
   6.4630506e-01  -4.1282222e-01
   8.7598031e-01  -5.2792079e-01
   7.6452256e-01  -4.6382650e-01
   7.2611812e-01  -4.8013779e-01
   5.6233986e-01  -6.8100463e-01
   5.2554202e-01  -6.7206396e-01
   1.0276824e+00  -7.4780800e-01
   6.2002410e-01  -9.1211117e-01
   6.8195736e-01  -5.8664841e-01
   4.4211143e-01  -9.9130047e-01
   4.2447622e-01  -8.8155685e-01
   6.8435346e-01  -7.4278248e-01
   6.1283866e-01  -1.0324988e+00
   5.9012134e-01  -8.9198877e-01
   6.4144113e-01  -8.5791840e-01
   5.5983678e-01  -7.0195702e-01
   7.5404048e-01  -7.0096788e-01
   8.1199860e-01  -6.8211075e-01
   6.5697692e-01  -8.2417553e-01
   5.2533940e-01  -1.0034638e+00
   7.4355997e-01  -7.5433777e-01
   6.1339163e-01  -8.4386407e-01
   5.9957514e-01  -7.0638486e-01
   4.9714202e-01  -8.3444318e-01
   4.5139905e-01  -6.0929760e-01
   8.2845248e-01  -8.7594078e-01
   6.7113900e-01  -6.3481092e-01
   6.3286810e-01  -9.5203138e-01
   6.8547800e-01  -6.1246005e-01
   7.8403621e-01  -8.0115110e-01
   8.7169332e-01  -4.7969408e-01
   4.1294475e-01  -7.8200948e-01
   1.0330394e+00  -7.9688147e-01
   5.7474051e-01  -6.5450896e-01
   6.5388151e-01  -3.7108749e-01
   6.1573590e-01  -6.2676227e-01
   6.1663212e-01  -5.4781035e-01
   9.9818386e-01  -8.8742583e-01
   7.7427358e-01  -4.9484012e-01
   2.4901362e-01  -7.1040343e-01
   6.4926943e-01  -6.6897786e-01
   7.1572176e-01  -7.1530970e-01
   8.5493774e-01  -4.9986584e-01
   9.1117576e-01  -6.9666159e-01
   5.7525367e-01  -8.1545317e-01
   6.7145849e-01  -8.2599732e-01
   6.6462979e-01  -6.8646126e-01
   6.4539567e-01  -7.8068662e-01
   8.4820552e-01  -5.7431470e-01
   6.6413599e-01  -8.4012416e-01
   7.6742287e-01  -8.8619804e-01
   9.1758066e-01  -7.0016926e-01
   9.3350592e-01  -6.9854588e-01
   7.6965777e-01  -8.3908712e-01
   7.5560787e-01  -7.1481020e-01
   6.8227775e-01  -7.4584850e-01
   8.9338527e-01  -4.6714824e-01
   7.6649481e-01  -7.7494298e-01
   6.1074500e-01  -8.0804391e-01
   5.0422139e-01  -1.0827118e+00
   7.3167303e-01  -5.9029412e-01
   7.2821338e-01  -5.3403044e-01
   7.6557464e-01  -8.7265417e-01
   1.0092107e+00  -7.3112667e-01
   7.2812872e-01  -7.1800047e-01
   7.1248229e-01  -6.2000967e-01
   6.0539527e-01  -5.2775710e-01
   6.8637304e-01  -7.5187443e-01
   8.7945932e-01  -6.8051472e-01
   6.1604674e-01  -8.2254247e-01
   4.3903036e-01  -8.5882890e-01
   7.5676729e-01  -7.8929200e-01
   6.0548745e-01  -7.4496800e-01
   9.3586939e-01  -7.0750361e-01
   8.9944930e-01  -5.1248186e-01
   8.4094496e-01  -6.4878228e-01
   5.9769387e-01  -6.2015134e-01
   6.3004501e-01  -6.7698869e-01
   8.5535878e-01  -3.2988621e-01
   6.0017052e-01  -6.2612310e-01
   7.0985239e-01  -4.6231151e-01
   5.7995092e-01  -8.0687800e-01
   5.8160256e-01  -6.7150491e-01
   6.1795639e-01  -9.7098699e-01
   4.7200971e-01  -7.6843937e-01
   3.9272260e-01  -7.1123315e-01
   7.9616144e-01  -7.7447916e-01
   5.5223981e-01  -7.8422705e-01
   9.0888536e-01  -6.7515816e-01
   9.4465521e-01  -7.7101627e-01
   6.2289264e-01  -5.6545220e-01
   6.7883672e-01  -6.0275005e-01
   4.0589201e-01  -5.6919556e-01
   5.2329826e-01  -8.1181532e-01
   7.5859546e-01  -4.3944867e-01
   6.6453102e-01  -6.0403781e-01
   8.2027747e-01  -6.2162820e-01
   6.3171131e-01  -8.2605529e-01
   6.6664854e-01  -6.3208247e-01
   7.4111208e-01  -4.5572011e-01
   7.3634805e-01  -5.4381438e-01
   1.0447170e+00  -7.6854891e-01
   7.8832235e-01  -6.5180628e-01
   9.2367739e-01  -3.5237477e-01
   6.5540885e-01  -6.8278836e-01
   6.6046899e-01  -6.4697892e-01
   5.4465656e-01  -8.6148451e-01
   9.0091777e-01  -6.2650497e-01
   8.4944331e-01  -7.3942913e-01
   7.9267445e-01  -5.7555116e-01
   5.0383639e-01  -8.5115590e-01
   7.6939590e-01  -7.3929117e-01
   5.5742459e-01  -8.5240947e-01
   7.6210009e-01  -9.3265114e-01
   6.8263195e-01  -7.1686538e-01
   5.5945051e-01  -8.3639517e-01
   6.3129094e-01  -7.2201837e-01
   9.2628697e-01  -4.8853015e-01
   7.2936872e-01  -5.7357318e-01
   6.5345552e-01  -4.3178162e-01
   5.5763952e-01  -5.5018551e-01
   8.1820655e-01  -4.7022631e-01
   7.7433608e-01  -6.6889977e-01
   6.0286031e-01  -4.3293182e-01
   6.7296146e-01  -5.5941298e-01
   9.0387951e-01  -6.4734778e-01
   5.9937053e-01  -1.0291647e+00
   9.0749397e-01  -4.6580064e-01
   8.2632621e-01  -4.4882347e-01
   9.5352938e-01  -6.1570977e-01
   7.2427474e-01  -6.0690827e-01
   4.3596664e-01  -8.4678017e-01
   9.2370875e-01  -7.5228206e-01
   8.4950965e-01  -7.6103762e-01
   4.2055434e-01  -8.2505223e-01
   5.7978236e-01  -7.4030265e-01
   1.0180644e+00  -4.0672012e-01
   6.7651211e-01  -5.1193298e-01
   5.4075554e-01  -5.5573265e-01
   6.3132970e-01  -7.3112473e-01
   9.1185216e-01  -6.0074409e-01
   7.7525212e-01  -5.8853847e-01
   5.4473050e-01  -6.5977193e-01
   7.6453980e-01  -7.5540278e-01
   7.0618993e-01  -7.4779900e-01
   6.8595127e-01  -1.0303289e+00
   6.4107414e-01  -6.8094233e-01
   6.7898236e-01  -6.6774507e-01
   5.3886925e-01  -8.3395305e-01
   5.2382998e-01  -7.9226470e-01
   6.9600340e-01  -5.8954500e-01
   7.1301732e-01  -5.3366397e-01
   6.2323793e-01  -6.6913430e-01
   8.6086406e-01  -4.3336129e-01
   6.0570614e-01  -6.6516240e-01
   7.0151067e-01  -8.4608289e-01
   6.4863504e-01  -8.6213824e-01
   7.0869410e-01  -8.8281967e-01
   6.2448657e-01  -8.0019866e-01
   6.6556945e-01  -8.8236733e-01
   6.9247705e-01  -6.7686235e-01
   9.2499039e-01  -7.3896649e-01
   7.6980550e-01  -6.1246392e-01
   6.9358752e-01  -2.2491842e-01
   6.2387719e-01  -9.2186830e-01
   5.3515298e-01  -9.7833889e-01
   8.0623145e-01  -9.2720326e-01
   4.3553336e-01  -7.9861343e-01
   9.4924446e-01  -5.9483347e-01
   6.9145169e-01  -7.1328590e-01
   8.2223409e-01  -6.2749799e-01
   5.6628977e-01  -6.6455585e-01
   8.7936549e-01  -2.9593765e-01
   5.6885134e-01  -8.6156050e-01
   5.7608750e-01  -5.5400377e-01
   7.5171551e-01  -1.0306323e+00
   6.3474349e-01  -7.3309547e-01
   4.8999805e-01  -7.5953830e-01
   6.5200027e-01  -6.6931249e-01
   6.7520533e-01  -4.7189395e-01
   7.9298792e-01  -5.2574757e-01
   6.2954769e-01  -7.1937658e-01
   6.3677103e-01  -8.1975542e-01
   8.7913670e-01  -4.7030678e-01
   4.9758900e-01  -6.4349827e-01
   1.1022543e+00  -8.2898797e-01
   9.2861569e-01  -6.6279095e-01
   8.4778747e-01  -5.4672901e-01
   8.3731626e-01  -7.6367629e-01
   7.0326546e-01  -5.0237528e-01
   5.2593459e-01  -6.4525035e-01
   6.7234906e-01  -8.4718264e-01
   8.3438235e-01  -6.8468206e-01
   3.7697429e-01  -6.5105126e-01
   7.6542472e-01  -7.8413408e-01
   6.7090201e-01  -9.4491988e-01
   7.5347624e-01  -5.0043824e-01
   7.8353070e-01  -4.6212997e-01
   7.0629931e-01  -3.6734572e-01
   6.7134052e-01  -8.4384869e-01
   5.7563973e-01  -7.5973488e-01
   8.1363724e-01  -6.4919414e-01
   7.6951825e-01  -7.0210355e-01
   6.8498753e-01  -6.4407287e-01
   7.5161053e-01  -8.9609897e-01
   6.6665009e-01  -5.8040602e-01
   8.9020893e-01  -6.3449515e-01
   6.2198722e-01  -5.6638000e-01
   6.3409164e-01  -5.6041096e-01
   6.3210399e-01  -4.3446816e-01
   6.9229408e-01  -7.4832584e-01
   4.5279234e-01  -9.4555049e-01
   7.5298675e-01  -6.1093929e-01
   7.8136999e-01  -8.5693654e-01
   6.8771718e-01  -7.4989561e-01
   6.9765998e-01  -4.9048812e-01
   8.5749883e-01  -6.6398639e-01
   6.1872104e-01  -5.4906051e-01
   6.0308008e-01  -4.3526395e-01
   5.2489916e-01  -6.2912725e-01
   4.1264321e-01  -9.5650231e-01
   6.3208056e-01  -8.3314328e-01
   6.7521522e-01  -4.0913252e-01
   6.5707859e-01  -7.1718884e-01
   7.8429302e-01  -6.1364361e-01
   4.4647098e-01  -6.6066459e-01
   9.1425983e-01  -5.9030481e-01
   7.0703636e-01  -6.4500947e-01
   7.2562506e-01  -7.5669144e-01
   7.7949124e-01  -9.3499124e-01
   6.4191356e-01  -5.7819452e-01
   6.8559144e-01  -9.6145341e-01
   6.3482540e-01  -8.6592860e-01
   8.4337101e-01  -3.5929719e-01
   6.9484280e-01  -7.1985607e-01
   5.5816513e-01  -5.5061486e-01
   6.9445558e-01  -8.7652723e-01
   7.0212681e-01  -5.2595150e-01
   2.6240777e-01  -6.8113855e-01
   8.0327859e-01  -5.1369092e-01
   8.4111996e-01  -3.6513219e-01
   5.8401588e-01  -5.5864363e-01
   8.4933392e-01  -7.4485734e-01
   6.9778780e-01  -5.6119868e-01
   5.7976706e-01  -5.7789143e-01
   5.4412446e-01  -7.9190859e-01
   5.6173920e-01  -7.5182010e-01
   8.5096252e-01  -6.4164596e-01
   7.5438419e-01  -5.2484276e-01
   6.4584963e-01  -7.3032106e-01
   6.7466393e-01  -6.4440902e-01
   7.9529050e-01  -8.0566249e-01
   1.0406218e+00  -6.7144227e-01
   9.5027069e-01  -5.1662987e-01
   4.0973801e-01  -8.1511835e-01
   7.7963229e-01  -5.5011526e-01
   4.4464403e-01  -5.2689395e-01
   6.6561959e-01  -7.3265628e-01
   6.1197899e-01  -4.1540204e-01
   4.8057806e-01  -5.8624401e-01
   7.8554285e-01  -8.6793924e-01
   1.0191099e+00  -6.8862928e-01
   6.8013274e-01  -1.2022962e+00
   5.9986492e-01  -4.9026601e-01
   8.0378389e-01  -5.7453821e-01
   7.7646615e-01  -7.7794168e-01
   7.6041110e-01  -6.4579155e-01
   8.2930353e-01  -7.9797005e-01
   9.8152475e-01  -9.5922563e-01
   6.4938905e-01  -8.3008041e-01
   6.5558709e-01  -8.4197408e-01
   1.0088857e+00  -7.0615344e-01
   6.1111999e-01  -7.5253367e-01
   6.6200919e-01  -6.2291157e-01
   5.8195450e-01  -9.4148530e-01
   6.8635594e-01  -1.1715752e+00
   9.6069677e-01  -5.8925966e-01
   6.0148546e-01  -6.1477028e-01
   5.9533908e-01  -8.3771842e-01
   8.7519587e-01  -8.1218687e-01
   7.3411736e-01  -9.1907291e-01
   1.8810672e-01  -9.4044473e-01
   6.8637964e-01  -7.5186679e-01
   6.0118478e-01  -6.6540303e-01
   4.8936359e-01  -7.2955451e-01
   6.2539299e-01  -6.8648219e-01
   4.3599790e-01  -7.5133591e-01
   8.0022032e-01  -6.0507607e-01
   5.7503494e-01  -6.0580535e-01
   7.5527677e-01  -7.3467759e-01
   7.8302908e-01  -7.2454107e-01
   1.0943298e+00  -4.6206110e-01
   5.9587860e-01  -5.3598187e-01
   5.7189616e-01  -8.0265596e-01
   7.3119712e-01  -7.3777281e-01
   5.1851157e-01  -7.6479710e-01
   3.5548728e-01  -6.8589207e-01
   4.6696641e-01  -6.7346487e-01
   7.2190802e-01  -7.1146633e-01
   6.0903774e-01  -6.4238677e-01
   7.9114403e-01  -9.8389600e-01
   1.0177488e+00  -5.9932317e-01
   9.4395016e-01  -6.0418375e-01
   6.5719661e-01  -8.2863223e-01
   4.5016074e-01  -9.4424796e-01
   6.2919295e-01  -5.9270222e-01
   6.5721700e-01  -8.0996413e-01
   6.7852677e-01  -1.0449885e+00
   6.9060717e-01  -6.2664827e-01
   5.0773478e-01  -8.0719863e-01
   4.6172031e-01  -8.3901309e-01
   6.1715615e-01  -3.8722598e-01
   6.9009813e-01  -6.8114289e-01
   4.8513390e-01  -4.3836224e-01
   5.0495611e-01  -9.8102803e-01
   3.0379869e-01  -8.9716644e-01
   9.5835135e-01  -6.0993271e-01
   6.4905595e-01  -8.8442074e-01
   5.8600298e-01  -8.4857607e-01
   1.1389919e+00  -4.4751619e-01
   7.0998754e-01  -5.6742153e-01
   7.2304672e-01  -7.1889715e-01
   6.2123247e-01  -5.5298380e-01
   6.2968944e-01  -7.2623416e-01
   6.1530065e-01  -5.4867946e-01
   6.0369852e-01  -8.8167970e-01
   5.2411789e-01  -7.6824559e-01
   1.0231721e+00  -5.6735460e-01
   5.3095819e-01  -7.5621629e-01
   7.5750453e-01  -6.7300051e-01
   4.6927686e-01  -9.1426566e-01
   7.6644575e-01  -5.6970597e-01
   7.4480753e-01  -5.7931909e-01
   6.9062967e-01  -3.8934114e-01
   6.4567303e-01  -6.1652255e-01
   5.9053949e-01  -7.9075915e-01
   7.1251166e-01  -4.1966862e-01
   4.3890128e-01  -5.3789297e-01
   5.7737097e-01  -5.7574420e-01
   7.1562851e-01  -3.2865871e-01
   7.3669547e-01  -5.0162217e-01
   3.4541804e-01  -1.0075432e+00
   7.9190642e-01  -5.7705900e-01
   7.4712346e-01  -6.5007534e-01
   8.0106411e-01  -5.4919233e-01
   6.5510484e-01  -8.7087779e-01
   6.0523802e-01  -8.7225023e-01
   6.6823656e-01  -6.8278861e-01
   3.4284844e-01  -6.0924745e-01
   9.5291226e-01  -5.8855318e-01
   8.7750585e-01  -6.8191769e-01
   4.0707491e-01  -8.4560993e-01
   6.8371299e-01  -4.6204603e-01
   3.9780086e-01  -8.2431586e-01
   5.6768100e-01  -5.1451718e-01
   4.3108871e-01  -9.2069839e-01
   6.2882624e-01  -7.1782594e-01
   8.3345779e-01  -9.0764876e-01
   7.6643393e-01  -7.4266340e-01
   7.3069602e-01  -7.2353978e-01
   9.4200113e-01  -7.7568849e-01
   6.8532163e-01  -5.7272604e-01
   3.1024022e-01  -8.3119380e-01
   7.3277567e-01  -6.4951539e-01
   5.3608668e-01  -6.7949931e-01
   6.1471962e-01  -8.2559512e-01
   8.3637913e-01  -7.8253432e-01
   9.6145838e-01  -8.5685018e-01
   7.9266219e-01  -7.1158200e-01
   8.9714141e-01  -5.8250865e-01
   3.8322304e-01  -6.1670892e-01
   8.2438205e-01  -8.7916484e-01
   5.6835385e-01  -1.0168790e+00
   7.2259057e-01  -6.2923384e-01
   6.5671092e-01  -9.3966817e-01
   3.0035429e-01  -8.9500407e-01
   4.4650912e-01  -7.4433714e-01
   6.1531105e-01  -7.3839682e-01
   6.7984582e-01  -6.1563919e-01
   5.7204761e-01  -8.7142016e-01
   7.8894519e-01  -4.9634620e-01
   6.9240948e-01  -8.8209678e-01
   6.5831674e-01  -8.4372281e-01
   7.2287483e-01  -4.4757429e-01
   8.6110644e-01  -5.4339908e-01
   7.1801938e-01  -7.7660160e-01
   7.8769919e-01  -8.8293330e-01
   7.1701699e-01  -7.7275115e-01
   6.5798032e-01  -5.6457398e-01
   6.2229359e-01  -6.3506463e-01
   5.4288087e-01  -7.2644174e-01
   8.5293118e-01  -6.7591297e-01
   5.6691410e-01  -8.2179942e-01
   4.6821283e-01  -7.1667498e-01
   7.5977040e-01  -9.2156429e-01
   3.9073824e-01  -7.8409896e-01
   8.0373839e-01  -7.6609732e-01
   7.7610143e-01  -8.4694601e-01
   7.7324447e-01  -6.9185761e-01
   5.0406310e-01  -6.1405218e-01
   7.0724323e-01  -5.3214904e-01
   5.8183828e-01  -4.8768568e-01
   7.9759133e-01  -5.4833932e-01
   6.9215197e-01  -7.4617818e-01
   8.0387129e-01  -7.6512731e-01
   5.9853644e-01  -9.1452101e-01
   8.2681283e-01  -7.7421065e-01
   5.5288921e-01  -5.6572836e-01
   9.7384122e-01  -8.9321490e-01
   7.1744098e-01  -9.6441293e-01
   8.3686999e-01  -3.3834225e-01
   7.1814250e-01  -7.6180843e-01
   6.1176213e-01  -5.7801156e-01
   7.9202342e-01  -4.9508803e-01
   8.4496969e-01  -6.0805808e-01
   6.6493903e-01  -7.0402628e-01
   4.7104299e-01  -8.5445761e-01
   9.5321902e-01  -7.0885288e-01
   8.1650426e-01  -7.0065635e-01
   6.9967542e-01  -8.0918269e-01
   8.1240347e-01  -7.7392689e-01
   6.7167481e-01  -4.2322675e-01
   8.4851441e-01  -4.5407255e-01
   5.4169437e-01  -7.7278656e-01
   6.8035166e-01  -6.9003272e-01
   7.7288086e-01  -5.2880791e-01
   7.6895373e-01  -6.9299213e-01
   5.1926022e-01  -9.2652803e-01
   6.2835244e-01  -8.0265879e-01
   5.8676108e-01  -9.4291106e-01
   4.1590245e-01  -7.6874473e-01
   1.0069547e+00  -7.3211371e-01
   6.5505599e-01  -6.9983946e-01
   4.3643072e-01  -9.1185764e-01
   8.0566169e-01  -6.3956110e-01
   9.5474270e-01  -8.0377962e-01
   6.0765275e-01  -7.8289346e-01
   8.0166506e-01  -5.8189286e-01
   7.9237849e-01  -9.4613046e-01
   6.6699193e-01  -8.4000006e-01
   8.5118954e-01  -8.0534285e-01
   5.7954764e-01  -9.2398266e-01
   6.1923814e-01  -5.8008264e-01
   7.8065885e-01  -5.7614169e-01
   8.8707245e-01  -5.1684073e-01
   4.8851012e-01  -7.0110750e-01
   4.7481138e-01  -7.9069806e-01
   7.0521618e-01  -4.7078569e-01
   5.6695051e-01  -8.7451882e-01
   7.6001843e-01  -7.9850953e-01
   9.1254103e-01  -6.5643131e-01
   4.1511967e-01  -8.2049730e-01
   6.1044246e-01  -7.2628829e-01
   7.0697547e-01  -1.0085833e+00
   8.5389466e-01  -9.2029981e-01
   2.7840975e-01  -9.2085177e-01
   6.6935749e-01  -5.3709545e-01
   5.3278959e-01  -7.7525127e-01
   6.8822759e-01  -6.5534854e-01
   3.8214407e-01  -1.0153279e+00
   7.2631514e-01  -4.9062376e-01
   9.8814665e-01  -9.0458024e-01
   4.0376952e-01  -8.6190593e-01
   6.9356077e-01  -5.3519391e-01
   6.9889182e-01  -6.7195565e-01
   7.9312717e-01  -6.5126086e-01
   8.5609150e-01  -6.8728990e-01
   8.3684966e-01  -3.4688321e-01
   5.4460860e-01  -6.5712180e-01
   9.3088286e-01  -9.9271939e-01
   7.1223959e-01  -5.7300197e-01
   7.7144682e-01  -8.1278886e-01
   5.0282452e-01  -7.0741141e-01
   6.6339481e-01  -6.4069353e-01
   7.8701039e-01  -5.2762854e-01
   9.3531677e-01  -6.7812062e-01
   9.7827490e-01  -8.0304017e-01
   8.8662095e-01  -8.0585182e-01
   8.8162998e-01  -5.0241478e-01
   8.2515070e-01  -7.7170422e-01
   6.3453867e-01  -7.6298656e-01
   8.1181682e-01  -7.4079359e-01
   5.5421306e-01  -9.7719297e-01
   5.9354408e-01  -7.3331069e-01
   5.8975319e-01  -8.1779643e-01
   9.2202586e-01  -5.3581637e-01
   5.9343329e-01  -7.4848311e-01
   8.4687990e-01  -6.2994796e-01
   1.0103766e+00  -6.2581548e-01
   7.4948173e-01  -6.4133822e-01
   7.6492899e-01  -9.1830528e-01
   5.9339433e-01  -6.4084351e-01
   7.9997672e-01  -5.4662171e-01
   8.5722759e-01  -7.9284318e-01
   8.4475626e-01  -6.6779743e-01
   9.0858223e-01  -7.4593589e-01
   9.3749978e-01  -4.4579492e-01
   7.7951594e-01  -6.4936588e-01
   9.7150703e-01  -5.6424537e-01
   7.7851662e-01  -7.4319884e-01
   7.3103937e-01  -3.7048234e-01
   6.9447846e-01  -7.4272382e-01
   7.0298945e-01  -6.4243628e-01
   6.3235071e-01  -6.8524594e-01
   6.9108373e-01  -7.7756500e-01
   4.9108041e-01  -5.0041190e-01
   7.4290289e-01  -7.7951553e-01
   6.4635960e-01  -8.2630763e-01
   8.3861315e-01  -6.0254361e-01
   6.5852089e-01  -8.3409368e-01
   8.1269456e-01  -4.7541801e-01
   7.2001690e-01  -7.2102784e-01
   8.3646775e-01  -9.5052429e-01
   6.0368151e-01  -7.0520203e-01
   1.0166620e+00  -6.1165707e-01
   7.5026959e-01  -4.2052960e-01
   7.6101166e-01  -6.4243833e-01
   8.0121903e-01  -6.5166071e-01
   7.7332158e-01  -8.2208180e-01
   4.0644890e-01  -7.9662974e-01
   6.6026388e-01  -7.0482334e-01
   6.2476285e-01  -6.7794544e-01
   9.4604629e-01  -1.0086755e+00
   7.6946168e-01  -5.9323976e-01
   8.2242727e-01  -5.4201043e-01
   8.7746745e-01  -5.8987411e-01
   6.0393898e-01  -7.3223508e-01
   6.1937454e-01  -6.8382076e-01
   5.8297747e-01  -5.7217822e-01
   7.4836121e-01  -7.0907757e-01
   8.9617759e-01  -6.6269087e-01
   8.2366155e-01  -7.1522597e-01
   8.0170121e-01  -6.0986833e-01
   7.2313229e-01  -6.7984535e-01
   8.4515363e-01  -8.0780598e-01
   9.2834997e-01  -4.1838496e-01
   6.2889469e-01  -8.6063448e-01
   6.6545571e-01  -8.0408737e-01
   6.3744576e-01  -5.2244164e-01
   4.2003344e-01  -8.5045694e-01
   7.9172399e-01  -9.4117307e-01
   5.0553677e-01  -6.0790064e-01
   6.5048295e-01  -7.1101538e-01
   7.2016668e-01  -5.6183482e-01
   5.4853931e-01  -6.3626995e-01
   6.3681364e-01  -8.0083427e-01
   7.0997646e-01  -7.2564595e-01
   6.3044671e-01  -5.9107010e-01
   2.4308942e-01  -9.2204755e-01
   3.0050283e-01  -7.9785706e-01
   6.2686489e-01  -5.2398515e-01
   6.9552351e-01  -1.0237902e+00
   9.1635613e-01  -5.0326634e-01
   4.9887624e-01  -6.0348227e-01
   8.0228105e-01  -8.4413557e-01
   7.0051578e-01  -8.7484778e-01
   4.5047738e-01  -5.8894041e-01
   4.9641127e-01  -7.0099129e-01
   5.5260891e-01  -7.0249815e-01
   5.8762051e-01  -7.3405057e-01
   6.9455963e-01  -5.3841527e-01
   8.5259516e-01  -7.6593545e-01
   8.2275275e-01  -7.6360780e-01
   6.5813904e-01  -6.6446986e-01
   6.4526436e-01  -8.3677876e-01
   7.9099765e-01  -6.5134163e-01
   7.2363569e-01  -5.9128087e-01
   6.1821792e-01  -8.1859159e-01
   8.1310994e-01  -6.3034066e-01
   6.8897905e-01  -6.3847808e-01
   7.0824729e-01  -7.3631189e-01
   9.8854676e-01  -6.4028621e-01
   5.6946007e-01  -6.3275821e-01
   7.5829890e-01  -4.1002758e-01
   5.2855507e-01  -7.5004185e-01
   8.4171281e-01  -4.6604856e-01
   7.0915937e-01  -7.7554159e-01
   5.0881833e-01  -7.0287270e-01
   5.3125729e-01  -5.1019440e-01
   5.9510800e-01  -9.1455200e-01
   1.0041096e+00  -6.5189829e-01
   6.8588908e-01  -7.2825638e-01
   8.0839623e-01  -5.7001792e-01
   6.9344750e-01  -6.4605766e-01
   7.0011051e-01  -3.7268481e-01
   5.4280472e-01  -6.9115459e-01
   7.4633688e-01  -8.1947256e-01
   6.2566711e-01  -9.0255967e-01
   9.2431210e-01  -5.0463950e-01
   5.9151654e-01  -8.4283370e-01
   6.5196838e-01  -6.8352886e-01
   6.1133470e-01  -5.2115381e-01
   7.4844830e-01  -6.1319492e-01
   6.7218172e-01  -6.9436637e-01
   6.4730667e-01  -5.8168348e-01
   4.3038692e-01  -8.5759476e-01
   7.5475251e-01  -6.3773954e-01
   5.9105089e-01  -6.4942712e-01
   6.3765758e-01  -7.2455577e-01
   8.8027709e-01  -4.3471272e-01
   7.2225158e-01  -8.2040841e-01
   6.5187264e-01  -9.2641614e-01
   8.5541005e-01  -6.7838251e-01
   8.9150361e-01  -3.9811626e-01
   5.7191220e-01  -6.2464571e-01
   8.4738282e-01  -5.0265259e-01
   5.2106932e-01  -9.0622330e-01
   4.4163285e-01  -6.1957638e-01
   1.0107939e+00  -4.7060400e-01
   4.3457198e-01  -8.6381095e-01
   6.9828448e-01  -6.3479653e-01
   5.8371141e-01  -6.2386352e-01
   7.5251487e-01  -9.7604235e-01
   8.9473053e-01  -6.4453673e-01
   6.5879128e-01  -7.7384263e-01
   8.6716524e-01  -6.0324012e-01
   5.5729727e-01  -6.0906031e-01
   7.0533212e-01  -5.4363737e-01
   6.7576029e-01  -6.1351004e-01
   5.2715244e-01  -5.8075057e-01
   8.5080824e-01  -3.5847323e-01
   5.2806421e-01  -7.6606691e-01
   6.8007922e-01  -7.5722834e-01
   6.0756804e-01  -6.0896103e-01
   6.0465356e-01  -8.6083041e-01
   7.0784746e-01  -6.7473966e-01
   7.4778545e-01  -6.8714345e-01
   8.4802394e-01  -6.2394902e-01
   5.9552999e-01  -6.5237777e-01
   4.6987633e-01  -8.5793810e-01
   8.2434314e-01  -6.5385370e-01
   6.9923295e-01  -6.4332915e-01
   5.1418632e-01  -7.1166282e-01
   4.7684348e-01  -8.1605321e-01
   5.8996296e-01  -6.7782359e-01
   5.6229747e-01  -7.8783598e-01
   9.3077323e-01  -4.6354913e-01
   8.5891805e-01  -4.0433873e-01
   7.4272499e-01  -3.1778464e-01
   8.2155886e-01  -7.1384157e-01
   5.3680321e-01  -4.7574346e-01
   6.5793826e-01  -6.8942944e-01
   4.9598845e-01  -7.3442510e-01
   8.2650556e-01  -7.1318978e-01
   9.0619419e-01  -5.9632754e-01
   5.5668362e-01  -8.5173268e-01
   8.5417404e-01  -5.4872696e-01
   6.9469139e-01  -8.2215629e-01
   8.0283152e-01  -7.4421685e-01
   3.9945843e-01  -9.5072586e-01
   3.9204218e-01  -6.2187852e-01
   7.6966605e-01  -4.3480311e-01
   6.1514773e-01  -9.1465384e-01
   7.7615609e-01  -7.3767249e-01
   6.6067046e-01  -5.3953085e-01
   1.0316596e+00  -7.8986634e-01
   5.1177107e-01  -7.9317733e-01
   6.9293448e-01  -5.2077080e-01
   4.7693346e-01  -6.4783519e-01
   2.7832041e-01  -9.8462396e-01
   6.9738448e-01  -6.4208381e-01
   7.2014995e-01  -6.5456576e-01
   3.5626025e-01  -9.1814671e-01
   6.3062353e-01  -9.0686811e-01
   7.7904298e-01  -5.9685089e-01
   7.7586813e-01  -5.7769511e-01
   7.3653155e-01  -5.7121319e-01
   1.0334203e+00  -5.3655404e-01
   5.0629565e-01  -6.5204826e-01
   6.9737082e-01  -5.4558849e-01
   6.9502221e-01  -8.0486276e-01
   7.1086915e-01  -7.6537487e-01
   8.3154200e-01  -8.1513961e-01
   1.0215802e+00  -3.5721660e-01
   5.9870875e-01  -6.3367140e-01
   4.6718379e-01  -6.8309560e-01
   5.5988230e-01  -8.5389590e-01
   9.2897200e-01  -7.1983923e-01
   6.9704978e-01  -6.7850772e-01
   5.0249087e-01  -5.7419191e-01
   6.3612863e-01  -5.5986432e-01
   9.6245463e-01  -7.6539995e-01
   9.0401671e-01  -7.5091038e-01
   8.2374032e-01  -4.3417399e-01
   5.5901172e-01  -6.7736102e-01
   7.2502419e-01  -6.5045547e-01
   7.0207038e-01  -9.6141658e-01
   8.7296787e-01  -6.4403112e-01
   9.0885384e-01  -8.6607468e-01
   8.0577686e-01  -5.6348018e-01
   7.6952655e-01  -5.7981183e-01
   4.5341020e-01  -5.8853752e-01
   7.9773869e-01  -5.8735695e-01
   5.8073698e-01  -7.9932554e-01
   5.2667760e-01  -6.1850843e-01
   6.9210350e-01  -1.1265796e+00
   6.4414011e-01  -7.1553914e-01
   7.8637065e-01  -6.9836235e-01
   7.4844477e-01  -5.0947637e-01
   7.2060383e-01  -6.4698948e-01
   6.6990248e-01  -7.4900763e-01
   5.1885836e-01  -8.0207193e-01
   7.1407247e-01  -8.5205513e-01
   8.3907354e-01  -5.1353750e-01
   9.3993914e-01  -4.0111000e-01
   6.4655678e-01  -8.6388058e-01
   7.0921202e-01  -5.3334575e-01
   6.9221173e-01  -6.1147587e-01
   8.6607457e-01  -6.6655361e-01
   7.5358067e-01  -7.9490066e-01
   8.9623988e-01  -6.0898786e-01
   5.1532441e-01  -7.6334505e-01
   9.2273284e-01  -6.0132080e-01
   8.4119707e-01  -6.9505361e-01
   5.8603971e-01  -8.4168789e-01
   6.9814782e-01  -7.1430702e-01
   5.7165365e-01  -7.0449529e-01
   6.4229842e-01  -8.4765914e-01
   7.6141721e-01  -7.9686061e-01
   4.4921556e-01  -7.8664492e-01
   8.0505269e-01  -5.8990984e-01
   1.0441755e+00  -4.3210211e-01
   8.3385199e-01  -3.6565766e-01
   6.2504277e-01  -4.1508500e-01
   7.2691217e-01  -6.7401796e-01
   5.5714241e-01  -6.8630228e-01
   1.9739468e-01  -1.0266067e+00
   6.6557562e-01  -7.2558130e-01
   5.9683020e-01  -6.5302215e-01
   6.6437332e-01  -5.1976850e-01
   8.9174687e-01  -4.8145592e-01
   6.2782706e-01  -7.3251167e-01
   8.6881608e-01  -6.0582270e-01
   7.2385970e-01  -4.1473365e-01
   6.1961927e-01  -7.6523267e-01
   7.6013815e-01  -8.3810648e-01
   7.9004396e-01  -3.4771788e-01
   2.5566985e-01  -7.5446645e-01
   8.9885565e-01  -9.0939181e-01
   9.3696570e-01  -6.0183022e-01
   5.5814727e-01  -8.1809881e-01
   8.1373247e-01  -7.4500740e-01
   8.2305613e-01  -7.8977973e-01
   5.6393739e-01  -9.6116640e-01
   4.5352601e-01  -8.9768403e-01
   4.8430271e-01  -7.6553364e-01
   6.6719178e-01  -5.5564824e-01
   5.0911201e-01  -5.5786752e-01
   8.9518867e-01  -6.4564496e-01
   6.6717586e-01  -6.2314681e-01
   7.1927131e-01  -5.8196426e-01
   3.0407931e-01  -8.7375980e-01
   6.7379351e-01  -7.8934285e-01
   4.5830262e-01  -6.4427590e-01
   9.8718703e-01  -5.2175561e-01
   5.7598117e-01  -7.7795823e-01
   7.8820291e-01  -3.9471454e-01
   4.5945185e-01  -8.4689024e-01
   9.1088832e-01  -7.1556098e-01
   1.1233092e+00  -7.9561551e-01
   8.3716844e-01  -5.6465576e-01
   6.7411225e-01  -8.2167933e-01
   8.1971441e-01  -6.2656216e-01
   9.9691149e-01  -5.6626335e-01
   6.9048589e-01  -1.0224675e+00
   6.9983612e-01  -7.2854390e-01
   5.9391906e-01  -1.1046882e+00
   7.4374531e-01  -7.0533457e-01
   5.9257391e-01  -9.3995542e-01
   5.6434524e-01  -8.1554434e-01
   7.7608594e-01  -4.1534235e-01
   9.3017315e-01  -6.6131324e-01
   5.8397326e-01  -6.7911566e-01
   5.3547252e-01  -8.0401862e-01
   7.9331321e-01  -4.4978544e-01
   5.4890967e-01  -8.4154690e-01
   8.3597811e-01  -7.7140337e-01
   9.3051117e-01  -9.5023866e-01
   7.3583731e-01  -7.5765714e-01
   7.8726217e-01  -6.5296631e-01
   6.7544498e-01  -6.4397230e-01
   6.5560901e-01  -8.4306829e-01
   6.7932200e-01  -6.5272084e-01
   5.7384961e-01  -7.9113641e-01
   5.3431091e-01  -6.3498310e-01
   1.0606066e+00  -7.3040646e-01
   6.9775279e-01  -6.5377683e-01
   5.8295939e-01  -6.2176176e-01
   5.7057745e-01  -7.9832075e-01
   6.0469937e-01  -6.7338892e-01
   8.4555755e-01  -8.6574180e-01
   6.0455487e-01  -6.4379117e-01
   6.4480974e-01  -5.4585549e-01
   7.4304532e-01  -6.3534893e-01
   7.1322862e-01  -4.8674208e-01
   7.2851448e-01  -5.3244554e-01
   6.7208344e-01  -5.8659995e-01
   7.3444191e-01  -6.7870490e-01
   6.2681532e-01  -6.5417678e-01
   8.2841620e-01  -7.6621136e-01
   7.8453743e-01  -4.6732983e-01
   5.5159147e-01  -6.0993168e-01
   7.6103918e-01  -9.4785918e-01
   7.9559851e-01  -2.0478733e-01
   1.0017297e+00  -7.6788581e-01
   7.4730048e-01  -5.8030382e-01
   5.0507075e-01  -1.0618170e+00
   6.2666883e-01  -4.0319719e-01
   6.5366999e-01  -6.4277018e-01
   5.9625528e-01  -9.6019830e-01
   3.9625095e-01  -1.0407146e+00
   6.5914418e-01  -8.5936489e-01
   6.7311654e-01  -6.0740061e-01
   9.7558276e-01  -2.8240767e-01
   7.8608308e-01  -7.8423766e-01
   7.6006437e-01  -8.4183311e-01
   5.3170428e-01  -8.6579586e-01
   7.9146130e-01  -6.8878410e-01
   9.2723603e-01  -6.3978497e-01
   6.9852125e-01  -5.7687156e-01
   6.8111352e-01  -6.6277457e-01
   7.3604155e-01  -7.7188853e-01
   9.1873299e-01  -7.4012628e-01
   6.3590786e-01  -6.3354216e-01
   6.3765545e-01  -6.4421299e-01
   7.5692891e-01  -7.0527468e-01
   6.8821425e-01  -8.3523215e-01
   6.7811467e-01  -7.1025865e-01
   6.9545108e-01  -4.9746791e-01
   5.6093410e-01  -6.9696428e-01
   6.1146346e-01  -8.6347043e-01
   6.9846172e-01  -7.4713634e-01
   8.9132263e-01  -7.4169984e-01
   7.0539885e-01  -5.1894798e-01
   9.7673238e-01  -7.5225915e-01
   3.5222616e-01  -9.0584369e-01
   6.9663617e-01  -6.1773564e-01
   6.1617957e-01  -7.7328914e-01
   7.6647108e-01  -9.5448996e-01
   7.1744718e-01  -4.6638686e-01
   9.9377527e-01  -6.9957208e-01
   7.2566078e-01  -5.9217049e-01
   6.1643446e-01  -6.2904579e-01
   6.5976122e-01  -8.0382518e-01
   8.8268241e-01  -7.0278806e-01
   6.0861842e-01  -4.6676841e-01
   5.3316980e-01  -7.9806218e-01
   6.5330780e-01  -8.5034224e-01
   8.8123030e-01  -6.7958297e-01
   6.5738013e-01  -5.5998337e-01
   6.9640693e-01  -7.8969877e-01
   9.0150984e-01  -6.6992403e-01
   7.1670200e-01  -7.8937357e-01
   5.0498445e-01  -9.0647521e-01
   7.7387652e-01  -7.6430933e-01
   7.0358568e-01  -7.7023563e-01
   7.7697560e-01  -6.9352884e-01
   8.9676129e-01  -7.0715679e-01
   1.1118888e+00  -4.4761119e-01
   6.1297370e-01  -5.2251637e-01
   6.1339476e-01  -9.9735963e-01
   6.2596005e-01  -7.5305866e-01
   7.1088508e-01  -7.2964836e-01
   7.9330590e-01  -7.9995869e-01
   5.6317598e-01  -7.6543958e-01
   9.0263325e-01  -5.9112217e-01
   5.1400358e-01  -6.7384786e-01
   7.4281308e-01  -5.1976687e-01
   8.5963948e-01  -5.9285889e-01
   6.9127537e-01  -8.1518757e-01
   6.5649058e-01  -4.6040201e-01
   9.8113321e-01  -1.0230206e+00
   9.4461849e-01  -6.5765655e-01
   6.3995709e-01  -7.4605045e-01
   7.9777064e-01  -6.6788311e-01
   7.1570222e-01  -6.5477954e-01
   6.1382391e-01  -7.1376907e-01
   6.8741060e-01  -7.8583039e-01
   5.2126086e-01  -4.6817116e-01
   9.5379701e-01  -8.6948669e-01
   6.6458633e-01  -7.8933515e-01
   5.4070172e-01  -7.1486343e-01
   6.6263561e-01  -7.2966650e-01
   5.9258284e-01  -6.3997915e-01
   6.5610484e-01  -8.8500871e-01
   5.5985981e-01  -6.8534425e-01
   6.7294877e-01  -8.1212843e-01
   8.4583188e-01  -5.1735780e-01
   1.0463607e+00  -5.4380058e-01
   5.1822255e-01  -8.0454070e-01
   7.1615833e-01  -8.4280993e-01
   8.5637791e-01  -9.0739065e-01
   8.9554353e-01  -7.3348039e-01
   7.1405193e-01  -4.6553382e-01
   5.3716039e-01  -5.0805819e-01
   7.2055144e-01  -5.3222553e-01
   5.7642101e-01  -8.5201461e-01
   3.1447861e-01  -8.3809669e-01
   1.0686545e+00  -5.3853756e-01
   8.3063919e-01  -8.7718542e-01
   6.9395095e-01  -6.1749130e-01
   4.9503229e-01  -1.0660606e+00
   7.3508002e-01  -8.2256398e-01
   7.8299529e-01  -7.0779908e-01
   6.8033903e-01  -5.3885118e-01
   8.0431408e-01  -8.2099582e-01
   8.5534707e-01  -5.7788187e-01
   9.9735890e-01  -7.9566446e-01
   7.3142064e-01  -8.1032476e-01
   6.0488755e-01  -9.5198413e-01
   6.4962580e-01  -5.3032578e-01
   8.5901033e-01  -4.3339305e-01
   4.2108696e-01  -8.6208599e-01
   7.1676445e-01  -7.8188775e-01
   6.6486935e-01  -5.7281792e-01
   1.0437988e+00  -5.9247398e-01
   5.6068939e-01  -8.1573727e-01
   7.5170384e-01  -9.8740651e-01
   1.0567571e+00  -5.3912594e-01
   6.3389541e-01  -6.2743451e-01
   5.9928887e-01  -7.9980393e-01
   9.6398297e-01  -6.8675417e-01
   7.7630162e-01  -7.7576916e-01
   5.6302034e-01  -6.6938029e-01
   8.6369024e-01  -4.7602037e-01
   6.4990622e-01  -7.0665288e-01
   6.8887636e-01  -5.5408081e-01
   5.4180339e-01  -5.9435085e-01
   6.2294726e-01  -7.9108696e-01
   4.9397959e-01  -7.9422850e-01
   7.4668228e-01  -6.6209100e-01
   7.9742402e-01  -7.7825217e-01
   5.9949797e-01  -6.5875843e-01
   7.1662021e-01  -1.0195967e+00
   6.2883343e-01  -7.5426196e-01
   5.7650327e-01  -6.5774515e-01
   7.0544510e-01  -7.6463827e-01
   5.8383277e-01  -6.8110516e-01
   6.3381047e-01  -7.9657314e-01
   8.0157677e-01  -7.5175838e-01
   7.0848959e-01  -6.2670406e-01
   4.9405117e-01  -9.2523912e-01
   6.9879973e-01  -7.6702022e-01
   8.5144766e-01  -5.5095234e-01
   4.8727136e-01  -9.4958740e-01
   7.0135623e-01  -7.4694475e-01
   6.3298573e-01  -7.0323845e-01
   6.8399156e-01  -6.4587532e-01
   7.0443039e-01  -6.5021088e-01
   9.0657683e-01  -4.6703138e-01
   1.0310126e+00  -1.0416985e+00
   7.0463641e-01  -7.1511651e-01
   5.5010591e-01  -7.2077308e-01
   7.8487922e-01  -5.5533822e-01
   4.7144784e-01  -6.5993581e-01
   9.4489275e-01  -5.3831865e-01
   6.7642654e-01  -6.9019592e-01
   5.9606643e-01  -8.5400956e-01
   6.4311755e-01  -7.0120651e-01
   9.1890101e-01  -7.3088570e-01
   7.6924264e-01  -4.4515290e-01
   4.9839226e-01  -7.5468822e-01
   8.5945178e-01  -6.1847065e-01
   4.6483559e-01  -8.1430848e-01
   9.5923849e-01  -7.0744381e-01
   7.8671220e-01  -5.4540067e-01
   8.2159950e-01  -5.7676381e-01
   7.6803999e-01  -9.4795800e-01
   8.5463834e-01  -5.8740172e-01
   9.1984916e-01  -7.2739698e-01
   3.9299829e-01  -9.4121238e-01
   3.3563961e-01  -1.1206848e+00
   5.1448760e-01  -6.4379559e-01
   6.0339742e-01  -6.7760443e-01
   6.9201270e-01  -7.1385865e-01
   1.2057570e+00  -5.7672615e-01
   7.8985081e-01  -6.5751742e-01
   8.2007896e-01  -7.0402543e-01
   6.7486925e-01  -3.3983821e-01
   5.6733262e-01  -6.4649332e-01
   6.6877710e-01  -8.1328097e-01
   4.5744223e-01  -7.8493629e-01
   7.8618399e-01  -5.2473721e-01
   8.4267396e-01  -7.5480605e-01
   6.3551990e-01  -9.2654137e-01
   4.7100345e-01  -8.4176513e-01
   8.5833383e-01  -4.8472252e-01
   6.5242186e-01  -4.3047805e-01
   4.4596455e-01  -1.0016940e+00
   6.2086559e-01  -7.6566174e-01
   6.3126658e-01  -4.8816545e-01
   8.8012107e-01  -4.9835696e-01
   9.7194039e-01  -4.7573824e-01
   8.4661737e-01  -4.8568933e-01
   4.4107694e-01  -7.1234398e-01
   4.8409974e-01  -6.1117635e-01
   5.9687185e-01  -8.9854888e-01
   5.0935195e-01  -7.9541651e-01
   5.0219699e-01  -8.7142238e-01
   6.7653204e-01  -5.2060293e-01
   9.2178759e-01  -7.6393505e-01
   6.1816796e-01  -6.6820211e-01
   6.5066676e-01  -8.5699540e-01
   7.7154110e-01  -5.9738843e-01
   7.1312912e-01  -6.4188346e-01
   5.8097084e-01  -6.4669566e-01
   9.2424058e-01  -5.9469439e-01
   4.7677184e-01  -9.9202131e-01
   9.0735612e-01  -5.0017029e-01
   7.2567418e-01  -7.4071168e-01
   5.0176869e-01  -9.0027535e-01
   7.9513223e-01  -6.8762491e-01
   4.8770416e-01  -8.4086641e-01
   5.1408350e-01  -7.5714671e-01
   7.1466350e-01  -6.6215851e-01
   6.9196336e-01  -5.2262486e-01
   9.1613049e-01  -4.8943170e-01
   8.4338231e-01  -7.7156479e-01
   6.8150025e-01  -8.1533428e-01
   7.0685000e-01  -8.3014242e-01
   5.0190526e-01  -1.2460835e+00
   3.3851575e-01  -7.2529109e-01
   6.2833813e-01  -8.7415569e-01
   7.9109036e-01  -8.7655318e-01
   8.5311348e-01  -9.8113018e-01
   8.9997186e-01  -4.3228261e-01
   7.5954169e-01  -6.6622853e-01
   7.1492573e-01  -7.4787817e-01
   5.6754329e-01  -7.2463366e-01
   7.3676180e-01  -7.7457673e-01
   9.2670202e-01  -5.9978724e-01
   7.3820567e-01  -6.9185665e-01
   8.4492586e-01  -6.7048348e-01
   5.5707344e-01  -7.0554514e-01
   6.2860455e-01  -7.3442487e-01
   6.4144722e-01  -5.5102750e-01
   6.3370169e-01  -6.5744789e-01
   8.2369548e-01  -7.5744192e-01
   4.4192614e-01  -9.0775284e-01
   4.4817733e-01  -5.7630670e-01
   7.0517263e-01  -5.9863562e-01
   5.4826563e-01  -8.9625945e-01
   5.0703014e-01  -8.2234466e-01
   7.6978363e-01  -6.3163577e-01
   7.5902941e-01  -5.3910260e-01
   5.7321963e-01  -6.7926940e-01
   6.2000414e-01  -4.1971169e-01
   6.8251154e-01  -6.4597859e-01
   5.3554652e-01  -8.8323285e-01
   6.9683465e-01  -6.1441037e-01
   7.0608822e-01  -7.1443402e-01
   8.3810840e-01  -5.8565346e-01
   6.2447555e-01  -7.2794892e-01
   6.1344193e-01  -1.0415914e+00
   6.0660334e-01  -8.9255862e-01
   5.9613989e-01  -6.2078413e-01
   5.8179878e-01  -7.3881645e-01
   6.7830805e-01  -7.6259634e-01
   8.1084324e-01  -4.7618837e-01
   8.6047714e-01  -8.3803932e-01
   6.5292832e-01  -5.6011771e-01
   6.3528174e-01  -6.1764609e-01
   8.4588787e-01  -6.4899087e-01
   7.3865473e-01  -6.9541795e-01
   6.4066027e-01  -8.5360824e-01
   1.0004622e+00  -6.0771101e-01
   7.2815849e-01  -9.3220669e-01
   6.5799597e-01  -7.0609883e-01
   6.3683910e-01  -5.6726479e-01
   6.8213832e-01  -5.8439006e-01
   8.5920865e-01  -7.5521501e-01
   4.4571397e-01  -9.6196163e-01
   1.0024596e+00  -5.0507782e-01
   5.9511358e-01  -6.3075063e-01
   6.3282933e-01  -6.4711743e-01
   6.6323978e-01  -8.8361874e-01
   6.3339351e-01  -4.3526570e-01
   7.8380549e-01  -8.1308003e-01
   7.7594995e-01  -7.6271916e-01
   6.3308917e-01  -6.3447946e-01
   9.4022959e-01  -4.8532797e-01
   1.1438191e+00  -6.2365737e-01
   8.8148257e-01  -8.1100527e-01
   3.6498305e-01  -8.8546450e-01
   8.7225954e-01  -2.8128712e-01
   4.4760300e-01  -3.8741256e-01
   6.8890787e-01  -7.1045586e-01
   6.0749208e-01  -5.2190281e-01
   7.3918246e-01  -6.1384068e-01
   8.5590588e-01  -7.0396245e-01
   6.2554608e-01  -6.1715288e-01
   6.5581548e-01  -7.6380509e-01
   6.5245432e-01  -6.3504128e-01
   9.4883867e-01  -6.9392207e-01
   6.3031324e-01  -5.6420756e-01
   7.5205689e-01  -5.0310604e-01
   8.1722569e-01  -5.6484522e-01
   7.2226909e-01  -5.1011853e-01
   9.3791459e-01  -7.5869049e-01
   9.9690673e-01  -5.9699819e-01
   1.2784267e+00  -5.7222718e-01
   8.9690454e-01  -4.2137619e-01
   7.1690560e-01  -5.6449572e-01
   2.3558439e-01  -8.8667241e-01
   7.3540581e-01  -6.4578101e-01
   3.6206879e-01  -9.4239536e-01
   7.0716549e-01  -1.0210731e+00
   6.6150411e-01  -4.6711790e-01
   5.1260402e-01  -7.4155664e-01
   6.9221004e-01  -7.8641995e-01
   8.4414319e-01  -6.3442213e-01
   8.6598200e-01  -5.8291575e-01
   7.8005655e-01  -6.9017005e-01
   1.0561381e+00  -5.2003416e-01
   8.2472084e-01  -6.0639487e-01
   7.9579818e-01  -5.6380152e-01
   7.3996274e-01  -6.3453177e-01
   8.3737284e-01  -6.5316586e-01
   7.2697217e-01  -7.9370557e-01
   7.3341611e-01  -7.1727492e-01
   4.8782583e-01  -7.9372811e-01
   7.6219856e-01  -9.3337495e-01
   6.6842735e-01  -7.8004332e-01
   7.5312302e-01  -6.7279886e-01
   7.6512735e-01  -5.0054222e-01
   6.7451788e-01  -4.9849989e-01
   4.0916110e-01  -6.8737519e-01
   4.8442088e-01  -5.4921517e-01
   7.7998029e-01  -6.8243905e-01
   8.0303577e-01  -6.3170798e-01
   7.1420689e-01  -8.1021368e-01
   6.2861494e-01  -1.0347889e+00
   6.3109348e-01  -6.2294314e-01
   4.8325074e-01  -7.6291910e-01
   3.3924484e-01  -7.3857446e-01
   7.9888922e-01  -6.3790598e-01
   8.9517269e-01  -5.7822896e-01
   5.2028749e-01  -6.0157587e-01
   7.9249638e-01  -6.1921785e-01
   5.2192073e-01  -6.5905834e-01
   8.1302025e-01  -1.0176247e+00
   9.6064049e-01  -5.2241277e-01
   8.2086560e-01  -7.3055350e-01
   7.8053629e-01  -7.2552133e-01
   6.2894407e-01  -6.1435583e-01
   1.0143584e+00  -4.2504512e-01
   5.4087096e-01  -6.9619383e-01
   7.2200248e-01  -7.2456546e-01
   6.9107218e-01  -8.9356063e-01
   8.7665922e-01  -7.0151744e-01
   8.2304101e-01  -4.3902947e-01
   6.3732446e-01  -9.3057021e-01
   7.5713072e-01  -2.8571656e-01
   5.9096271e-01  -5.5443117e-01
   6.8325179e-01  -3.8915547e-01
   5.0733289e-01  -6.2676846e-01
   8.2370454e-01  -6.9681105e-01
   8.6373520e-01  -7.9702617e-01
   5.9171064e-01  -8.3623037e-01
   7.2065858e-01  -6.0355461e-01
   7.0908727e-01  -6.8735004e-01
   6.6772687e-01  -5.4963252e-01
   6.5062092e-01  -4.4872431e-01
   6.7964208e-01  -9.0304561e-01
   7.8650742e-01  -6.1949997e-01
   9.5945888e-01  -4.1251171e-01
   8.6328876e-01  -6.8189787e-01
   6.0407441e-01  -7.1723481e-01
   7.4017717e-01  -7.0289093e-01
   7.4372113e-01  -8.9143325e-01
   7.3110565e-01  -6.5337075e-01
   8.5166582e-01  -2.8485199e-01
   7.2413371e-01  -4.6649601e-01
   6.4053228e-01  -5.4123547e-01
   8.6000296e-01  -4.7951224e-01
   6.5025564e-01  -7.9344289e-01
   7.6240311e-01  -6.9588756e-01
   7.0686836e-01  -6.4301209e-01
   5.2724035e-01  -8.0362438e-01
   9.1621044e-01  -4.9187556e-01
   6.2172576e-01  -6.6701034e-01
   7.9269558e-01  -5.9008027e-01
   8.6004729e-01  -5.6186702e-01
   6.6255706e-01  -6.9490373e-01
   6.6637192e-01  -6.2092933e-01
   7.2016345e-01  -8.0006897e-01
   6.7645487e-01  -5.3371655e-01
   7.4841401e-01  -6.7675390e-01
   7.8314306e-01  -8.4898451e-01
   5.3624414e-01  -7.9184345e-01
   6.4444766e-01  -7.4492615e-01
   6.3844423e-01  -1.0279993e+00
   6.9995161e-01  -6.9655236e-01
   5.9438762e-01  -6.7210208e-01
   7.8381890e-01  -3.9279311e-01
   3.5983851e-01  -6.5911766e-01
   6.5074275e-01  -7.2674680e-01
   6.5596431e-01  -5.8507455e-01
   6.7495543e-01  -6.6686377e-01
   5.1074353e-01  -9.8941155e-01
   5.7601386e-01  -6.8864281e-01
   6.1826636e-01  -6.6778024e-01
   7.4179037e-01  -5.4296459e-01
   7.9146802e-01  -5.8466092e-01
   5.9419517e-01  -8.5498568e-01
   5.7587254e-01  -6.3885025e-01
   5.9771860e-01  -6.8266966e-01
   6.1871733e-01  -6.7730229e-01
   5.1106428e-01  -8.4180402e-01
   3.1405068e-01  -9.1705663e-01
   8.4855867e-01  -7.3654274e-01
   7.3905215e-01  -8.0377328e-01
   8.1395321e-01  -7.3602100e-01
   5.2044495e-01  -7.1071999e-01
   9.1266610e-01  -6.6136050e-01
   6.3628978e-01  -7.5425665e-01
   6.4478291e-01  -8.3522581e-01
   7.5572887e-01  -7.5213935e-01
   7.6578983e-01  -8.2330823e-01
   6.9205787e-01  -5.2510507e-01
   6.0007771e-01  -6.0544127e-01
   7.1741322e-01  -5.3269301e-01
   6.7421238e-01  -6.1714484e-01
   6.5899328e-01  -6.0769827e-01
   5.9489952e-01  -6.8298854e-01
   6.5179859e-01  -9.3620872e-01
   6.9160756e-01  -8.3143444e-01
   5.3159333e-01  -8.8104632e-01
   7.5268307e-01  -5.4229518e-01
   6.6493343e-01  -6.5081216e-01
   6.8919635e-01  -9.6755283e-01
   6.8112698e-01  -7.2305388e-01
   8.4439558e-01  -6.0859672e-01
   6.1840343e-01  -4.8246475e-01
   7.1648846e-01  -5.4054536e-01
   1.0365440e+00  -6.1821722e-01
   4.5501388e-01  -8.1150733e-01
   5.3230799e-01  -6.0709643e-01
   1.0725711e+00  -6.0598018e-01
   6.0560534e-01  -7.1206857e-01
   5.4572027e-01  -9.4209829e-01
   7.2414859e-01  -5.4816218e-01
   3.1291769e-01  -8.0319301e-01
   7.8195931e-01  -4.9488248e-01
   8.0117088e-01  -6.4491324e-01
   5.7514494e-01  -7.2464810e-01
   4.3755466e-01  -8.4740612e-01
   6.6978482e-01  -6.3373492e-01
   6.0950696e-01  -7.4130484e-01
   6.8763554e-01  -7.1052458e-01
   9.1636245e-01  -7.6800487e-01
   5.3935133e-01  -6.5311933e-01
   7.7144167e-01  -8.1640220e-01
   6.3908157e-01  -9.7963387e-01
   5.1975781e-01  -7.5314020e-01
   6.1917993e-01  -6.4214647e-01
   5.5976049e-01  -7.0887843e-01
   7.5186507e-01  -6.0177735e-01
   6.2826735e-01  -7.0398330e-01
   6.7228815e-01  -6.1631675e-01
   2.7648208e-01  -6.8737242e-01
   7.0490372e-01  -6.1616321e-01
   5.0362438e-01  -9.3838644e-01
   5.6050685e-01  -1.1651365e+00
   8.6731043e-01  -4.5929044e-01
   6.1075708e-01  -5.7814236e-01
   6.2493447e-01  -4.5221229e-01
   7.7653869e-01  -8.7201099e-01
   9.4363312e-01  -9.6755036e-01
   5.6057995e-01  -7.4692773e-01
   6.1271082e-01  -7.5166406e-01
   8.4624839e-01  -8.8784491e-01
   4.3857631e-01  -7.0220448e-01
   4.6668694e-01  -8.6952128e-01
   6.8343359e-01  -7.4009847e-01
   1.8824078e-01  -9.8715562e-01
   5.8359108e-01  -1.1851327e+00
   6.7862225e-01  -1.0242598e+00
   7.1572796e-01  -9.5310927e-01
   6.8176166e-01  -5.7400143e-01
   8.8857944e-01  -6.8300031e-01
   6.0929763e-01  -7.1808704e-01
   7.8882832e-01  -6.0601818e-01
   5.8002926e-01  -7.8608220e-01
   9.1724019e-01  -5.8917515e-01
   6.3082503e-01  -9.4352786e-01
   6.2335528e-01  -5.4217738e-01
   8.1249964e-01  -7.7870944e-01
   7.1667210e-01  -6.2594504e-01
   7.4679866e-01  -7.0973873e-01
   5.1965489e-01  -6.0797123e-01
   6.5393252e-01  -5.8386853e-01
   6.9782251e-01  -6.0720479e-01
   8.9731011e-01  -7.3881278e-01
   5.8718525e-01  -7.2845682e-01
   7.7125593e-01  -5.8098207e-01
   8.2490056e-01  -6.0694172e-01
   6.7860057e-01  -6.5544255e-01
   6.6953699e-01  -5.6134819e-01
   5.2661508e-01  -9.2858444e-01
   5.9205022e-01  -5.6591983e-01
   5.4946979e-01  -7.1850190e-01
   8.0546482e-01  -9.0883668e-01
   7.0154049e-01  -1.0001202e+00
   7.1497071e-01  -7.9713624e-01
   9.3593448e-01  -4.5127598e-01
   6.7024245e-01  -5.3947744e-01
   7.1501000e-01  -5.7272251e-01
   7.2331395e-01  -8.3790844e-01
   7.4792242e-01  -6.8772063e-01
   5.9966838e-01  -8.6637805e-01
   8.5008139e-01  -6.3815138e-01
   1.0347348e+00  -8.2743580e-01
   5.1228322e-01  -6.8895456e-01
   1.0629929e+00  -4.3483713e-01
   6.5078516e-01  -7.5303893e-01
   6.1331785e-01  -4.3628900e-01
   5.9387981e-01  -7.6068143e-01
   9.0197646e-01  -4.1332286e-01
   6.7529403e-01  -7.1818894e-01
   6.6924706e-01  -7.2056756e-01
   7.9345054e-01  -9.6265213e-01
   8.0723387e-01  -8.2734140e-01
   7.6555357e-01  -6.3464625e-01
   9.3083865e-01  -5.9978844e-01
   9.0890182e-01  -4.2884247e-01
   5.7327498e-01  -8.1018850e-01
   5.5892535e-01  -5.6419643e-01
   6.8366671e-01  -6.9529174e-01
   4.4000674e-01  -7.3454782e-01
   6.9325692e-01  -5.7235715e-01
   7.8415771e-01  -5.4787320e-01
   8.9756639e-01  -6.2807557e-01
   4.4339165e-01  -5.5187366e-01
   7.8911659e-01  -7.7004969e-01
   4.9708374e-01  -8.3469446e-01
   5.8652032e-01  -7.5282606e-01
   4.5280534e-01  -7.2305674e-01
   6.9084883e-01  -8.4542227e-01
   8.7081817e-01  -6.8362129e-01
   7.8797049e-01  -3.9767185e-01
   8.4555756e-01  -7.7516006e-01
   6.8243276e-01  -7.7115944e-01
   1.1183009e+00  -7.3005890e-01
   8.0143683e-01  -7.3094452e-01
   6.8287047e-01  -6.7338565e-01
   8.4606732e-01  -8.6150516e-01
   7.7047473e-01  -6.3596716e-01
   6.2741720e-01  -5.7374939e-01
   6.7896374e-01  -8.3492242e-01
   9.3198574e-01  -6.2304588e-01
   7.0242334e-01  -7.1342568e-01
   8.6286724e-01  -7.9805020e-01
   7.1656681e-01  -5.3490440e-01
   8.3583628e-01  -5.3425274e-01
   7.2245005e-01  -7.9969508e-01
   7.5013373e-01  -7.6909656e-01
   7.1745903e-01  -7.5052395e-01
   7.4164191e-01  -7.0221506e-01
   6.4305668e-01  -8.3999358e-01
   8.8380226e-01  -5.6854098e-01
   1.0136501e+00  -7.6096249e-01
   3.4780596e-01  -7.1907836e-01
   5.5838306e-01  -6.2994859e-01
   4.6353511e-01  -8.1796071e-01
   7.7653861e-01  -8.1469718e-01
   7.1265847e-01  -6.1944952e-01
   6.8903856e-01  -8.1302032e-01
   7.5770156e-01  -7.4766539e-01
   6.4707065e-01  -7.5929172e-01
   7.9925694e-01  -7.5184276e-01
   7.0943350e-01  -4.9600139e-01
   1.0062265e+00  -8.2571773e-01
   6.4415744e-01  -6.8636321e-01
   5.3658618e-01  -6.5422389e-01
   7.4129014e-01  -9.1743545e-01
   8.2097790e-01  -7.2112281e-01
   6.9613264e-01  -9.5026334e-01
   7.2660692e-01  -6.3688097e-01
   6.7235124e-01  -6.1982898e-01
   6.9469208e-01  -7.1342065e-01
   8.1191630e-01  -5.6073235e-01
   6.0551093e-01  -6.4075458e-01
   5.7231542e-01  -8.2651409e-01
   6.9643819e-01  -4.9317509e-01
   7.6071935e-01  -7.6807730e-01
   5.6578372e-01  -8.2082793e-01
   8.0345777e-01  -5.9448272e-01
   7.4648969e-01  -6.4312566e-01
   6.6985132e-01  -5.9139540e-01
   7.6316394e-01  -2.9815863e-01
   8.0906215e-01  -6.8807829e-01
   6.0021210e-01  -7.2509576e-01
   7.0440028e-01  -7.9079399e-01
   9.9510582e-01  -5.5270964e-01
   7.7988235e-01  -1.0181865e+00
   7.0093378e-01  -7.5720660e-01
   7.3045915e-01  -8.0400896e-01
   8.5494843e-01  -7.0293424e-01
   8.4091166e-01  -4.2799762e-01
   9.2301116e-01  -7.6484522e-01
   5.0921192e-01  -5.2633265e-01
   6.1217943e-01  -7.2479140e-01
   7.1289525e-01  -8.6937522e-01
   7.8284770e-01  -8.8596343e-01
   5.9217604e-01  -6.8043627e-01
   5.6606073e-01  -6.6200528e-01
   7.9685594e-01  -8.8640253e-01
   7.4165613e-01  -4.8744133e-01
   6.6538409e-01  -8.5466510e-01
   5.5568660e-01  -7.7337527e-01
   5.9150718e-01  -9.5449499e-01
   6.4793894e-01  -6.8969293e-01
   8.1930529e-01  -4.8802186e-01
   4.7007665e-01  -6.8613481e-01
   3.8488054e-01  -7.6921127e-01
   9.7744388e-01  -8.2092055e-01
   4.7836184e-01  -9.1364623e-01
   4.6214161e-01  -8.9606652e-01
   6.5452955e-01  -5.8366339e-01
   9.1921708e-01  -5.8733815e-01
   6.2060705e-01  -6.4994196e-01
   3.7400256e-01  -7.4081479e-01
   1.1437005e+00  -5.5922106e-01
   7.9543333e-01  -5.7279643e-01
   7.1606412e-01  -8.0424470e-01
   5.5435402e-01  -8.4588302e-01
   5.3723990e-01  -9.2471684e-01
   8.2038639e-01  -6.6829748e-01
   5.0853593e-01  -6.5697927e-01
   5.4006939e-01  -8.5327222e-01
   7.5496319e-01  -5.5428353e-01
   8.0507675e-01  -7.9875317e-01
   5.7679440e-01  -7.3137779e-01
   3.3528204e-01  -6.6888432e-01
   6.7850690e-01  -8.3982692e-01
   6.6400811e-01  -6.3241198e-01
   8.6572307e-01  -5.3445141e-01
   7.9888027e-01  -5.7929103e-01
   7.8088081e-01  -8.3153952e-01
   2.4588387e-01  -8.3554489e-01
   8.8540621e-01  -4.8395971e-01
   7.0254946e-01  -6.1283141e-01
   5.7326786e-01  -5.9234150e-01
   5.1802522e-01  -6.3979648e-01
   7.6073169e-01  -3.4907630e-01
   8.7859578e-01  -6.2940210e-01
   7.5652522e-01  -8.4145564e-01
   4.9534753e-01  -6.8036179e-01
   4.8167444e-01  -9.7319047e-01
   4.2500323e-01  -7.7311158e-01
   5.9810054e-01  -6.7976101e-01
   8.0985536e-01  -3.9159967e-01
   6.8265378e-01  -6.8260927e-01
   8.6354315e-01  -7.5703688e-01
   6.6483740e-01  -8.4226448e-01
   7.1377981e-01  -4.2043664e-01
   7.4778299e-01  -5.8246759e-01
   6.7406788e-01  -7.9940058e-01
   5.0438977e-01  -8.9385742e-01
   7.3912304e-01  -7.9813971e-01
   8.6706274e-01  -6.4729412e-01
   5.1192423e-01  -7.6791678e-01
   9.0098344e-01  -6.8510273e-01
   6.6543740e-01  -4.9784391e-01
   7.6193692e-01  -8.2974542e-01
   5.5891875e-01  -5.3381911e-01
   7.4338615e-01  -7.0291217e-01
   6.7228686e-01  -6.5601570e-01
   7.2470158e-01  -6.9850360e-01
   6.1276835e-01  -6.2832222e-01
   7.8612001e-01  -7.6356381e-01
   7.8181231e-01  -8.5776390e-01
   8.5789666e-01  -4.4513277e-01
   6.1432506e-01  -7.9854875e-01
   6.8027164e-01  -1.0015755e+00
   6.7029443e-01  -9.4525154e-01
   4.4762889e-01  -7.5210912e-01
   7.3108971e-01  -5.5557170e-01
   8.4586208e-01  -5.7348256e-01
   1.0383770e+00  -8.8745269e-01
   8.5943992e-01  -6.6743450e-01
   8.9892206e-01  -6.9833712e-01
   8.1066637e-01  -7.1984682e-01
   7.7395230e-01  -4.7899809e-01
   5.7250163e-01  -8.3232768e-01
   5.5135163e-01  -9.3874451e-01
   3.9831203e-01  -9.6177702e-01
   4.7876031e-01  -6.3288593e-01
   4.7754715e-01  -1.0832453e+00
   8.3530095e-01  -7.8015693e-01
   7.6584246e-01  -5.7389670e-01
   6.6757110e-01  -5.9572633e-01
   9.0837898e-01  -8.9055185e-01
   9.3435942e-01  -7.0443939e-01
   8.7747803e-01  -9.8752703e-01
   3.5684219e-01  -5.9734655e-01
   7.4682281e-01  -7.8999121e-01
   8.3689447e-01  -5.2462006e-01
   2.8524922e-01  -9.6141063e-01
   6.2794564e-01  -6.6063393e-01
   8.8471448e-01  -8.0379381e-01
   9.7486643e-01  -5.9419016e-01
   9.2677922e-01  -7.4588687e-01
   5.3190913e-01  -6.5723648e-01
   6.9567095e-01  -8.3345462e-01
   5.7003189e-01  -9.0985428e-01
   6.3877117e-01  -8.2223926e-01
   8.1831519e-01  -6.4001222e-01
   5.1310731e-01  -7.9590535e-01
   9.5428001e-01  -6.7767872e-01
   6.8175176e-01  -6.5150773e-01
   4.6802100e-01  -7.9706237e-01
   5.8029430e-01  -7.7405940e-01
   7.0881068e-01  -5.9908478e-01
   4.4040343e-01  -1.0462223e+00
   5.9901369e-01  -5.6254885e-01
   7.7743973e-01  -9.5150734e-01
   3.0610571e-01  -1.0174690e+00
   6.0605125e-01  -9.0971092e-01
   7.7941513e-01  -7.1837953e-01
   8.3652799e-01  -5.5014119e-01
   7.6281881e-01  -9.6695590e-01
   8.4624959e-01  -8.2673089e-01
   6.2783306e-01  -5.9071857e-01
   7.7811807e-01  -9.4291763e-01
   7.8946422e-01  -7.9654307e-01
   7.0618868e-01  -8.4102950e-01
   6.9624483e-01  -7.8460353e-01
   4.2233228e-01  -8.1215115e-01
   9.1116125e-01  -6.3228927e-01
   6.4565802e-01  -7.1431845e-01
   8.0793134e-01  -7.6288911e-01
   7.4385051e-01  -6.7249712e-01
   3.2055261e-01  -8.9491428e-01
   8.3871798e-01  -5.1428233e-01
   5.9632437e-01  -8.7971715e-01
   8.3483095e-01  -4.2696392e-01
   7.8876943e-01  -6.1576263e-01
   6.9688983e-01  -7.7001497e-01
   3.6299364e-01  -7.9668685e-01
   5.5501645e-01  -6.9168189e-01
   4.6071923e-01  -9.1622657e-01
   8.9588114e-01  -7.9533332e-01
   7.9084776e-01  -7.0580804e-01
   6.5123769e-01  -7.0622287e-01
   7.3773079e-01  -5.0197946e-01
   7.9968546e-01  -9.5537751e-01
   5.9623612e-01  -7.9382927e-01
   5.1283927e-01  -8.1270104e-01
   6.3569820e-01  -6.9428194e-01
   6.7598042e-01  -8.2474010e-01
   4.6125562e-01  -7.3099690e-01
   5.5241761e-01  -7.2406819e-01
   7.4359963e-01  -6.4759691e-01
   6.2905976e-01  -6.3828167e-01
   6.3274673e-01  -8.1909595e-01
   7.9955506e-01  -8.1595708e-01
   7.8559624e-01  -5.9148234e-01
   6.1316129e-01  -8.2419259e-01
   6.7980488e-01  -4.6527580e-01
   6.4812437e-01  -7.5338225e-01
   6.1787740e-01  -7.4776212e-01
   8.5054551e-01  -6.9985736e-01
   5.6786532e-01  -7.6783801e-01
   4.8060300e-01  -8.5092643e-01
   7.7831382e-01  -7.0997781e-01
   6.8827076e-01  -6.2737732e-01
   4.5051380e-01  -7.0584915e-01
   6.7100102e-01  -8.3442091e-01
   6.2752230e-01  -7.9959917e-01
   1.0717547e+00  -6.0234043e-01
   8.0731314e-01  -6.7983719e-01
   7.5050903e-01  -8.9325578e-01
   7.2106863e-01  -5.3949410e-01
   6.8682589e-01  -7.0482722e-01
   5.9994576e-01  -6.6959648e-01
   6.8996664e-01  -5.7882882e-01
   9.1062639e-01  -7.3307973e-01
   8.7266215e-01  -5.8575175e-01
   4.4681101e-01  -6.7391100e-01
   5.8046177e-01  -7.7120161e-01
   4.6090490e-01  -8.5640137e-01
   7.4946888e-01  -4.7416697e-01
   8.1901672e-01  -6.2436092e-01
   6.1164471e-01  -4.7831314e-01
   6.8538362e-01  -7.7047421e-01
   8.2966153e-01  -6.4605686e-01
   3.4594491e-01  -7.5697202e-01
   8.2554504e-01  -7.1598701e-01
   6.4005133e-01  -4.3901309e-01
   7.0183377e-01  -4.9770112e-01
   7.5293865e-01  -5.5802454e-01
   9.2077216e-01  -4.5429166e-01
   8.5991162e-01  -6.8280305e-01
   4.6507214e-01  -9.3930987e-01
   4.4551250e-01  -7.8503378e-01
   5.9479250e-01  -9.6331276e-01
   6.3994591e-01  -8.4174949e-01
   5.8679992e-01  -7.5628215e-01
   8.5946867e-01  -9.0547075e-01
   6.7982122e-01  -7.0327374e-01
   5.0505511e-01  -7.5013427e-01
   5.2729229e-01  -5.1400315e-01
   6.0042607e-01  -6.6321268e-01
   6.6145569e-01  -9.0943985e-01
   9.0354034e-01  -5.0336666e-01
   7.0710434e-01  -4.8882517e-01
   7.5199692e-01  -7.2249942e-01
   9.1902174e-01  -5.7312707e-01
   8.2007620e-01  -7.8680759e-01
   6.0422526e-01  -6.2459839e-01
   6.8623140e-01  -3.4790850e-01
   6.2340910e-01  -8.4653899e-01
   4.1290843e-01  -1.1027814e+00
   9.9649864e-01  -8.5957600e-01
   5.7169257e-01  -6.4765120e-01
   5.0603897e-01  -7.6277240e-01
   8.9460527e-01  -5.5137859e-01
   5.2521698e-01  -7.4790678e-01
   8.8417990e-01  -8.0508948e-01
   2.9852849e-01  -5.7767188e-01
   4.2472341e-01  -7.0462353e-01
   6.2194420e-01  -9.6452021e-01
   1.1418103e+00  -6.9024178e-01
   5.6805278e-01  -9.6570791e-01
   9.7681545e-01  -7.8412435e-01
   6.9609873e-01  -8.6421124e-01
   3.7937057e-01  -7.2793993e-01
   6.6795328e-01  -7.1561545e-01
   6.0987463e-01  -6.0231148e-01
   7.2254901e-01  -6.1807009e-01
   5.6150015e-01  -9.0009107e-01
   6.5104481e-01  -8.0814705e-01
   7.4809905e-01  -4.3788693e-01
   4.1856511e-01  -7.7245445e-01
   7.8913449e-01  -5.2621830e-01
   8.1522529e-01  -2.8094471e-01
   9.6278256e-01  -6.6869469e-01
   6.6698528e-01  -4.3748115e-01
   7.9547015e-01  -6.4708945e-01
   6.7939437e-01  -6.5441311e-01
   5.1391271e-01  -9.0046666e-01
   7.4386947e-01  -8.3516508e-01
   5.6165093e-01  -5.2529925e-01
   8.3299626e-01  -6.9073443e-01
   6.3473606e-01  -6.1786496e-01
   8.3290878e-01  -5.6563597e-01
   6.4825872e-01  -5.9382450e-01
   5.5280150e-01  -9.5074723e-01
   7.9669914e-01  -7.6041223e-01
   6.3744333e-01  -4.9449692e-01
   5.3121151e-01  -6.8249003e-01
   7.4070194e-01  -8.6845072e-01
   5.3465865e-01  -7.9389188e-01
   5.7635754e-01  -7.3663108e-01
   5.9896379e-01  -7.5480107e-01
   2.2781492e-01  -6.9703309e-01
   6.1685804e-01  -7.2172251e-01
   6.1870904e-01  -8.3464114e-01
   7.2714205e-01  -7.8035045e-01
   6.7354163e-01  -8.3220508e-01
   7.7061489e-01  -7.3652374e-01
   5.7923244e-01  -8.2767771e-01
   5.6801838e-01  -1.0184824e+00
   5.8246685e-01  -8.9064973e-01
   7.5283592e-01  -6.9387830e-01
   7.3472602e-01  -8.6813422e-01
   8.5463394e-01  -7.3043487e-01
   9.6927147e-01  -6.0403379e-01
   6.0006467e-01  -7.3111409e-01
   6.9576181e-01  -5.1063739e-01
   8.1517698e-01  -5.8180531e-01
   5.7535086e-01  -6.4873920e-01
   8.9917665e-01  -8.0273971e-01
   6.3420183e-01  -6.7640845e-01
   7.5245157e-01  -7.9624849e-01
   6.1756771e-01  -6.1124838e-01
   5.7998767e-01  -5.6413890e-01
   5.4849945e-01  -9.8894456e-01
   8.1493982e-01  -1.0566623e+00
   5.7809495e-01  -5.0799421e-01
   6.6036254e-01  -6.5262452e-01
   7.0276126e-01  -5.6788769e-01
   7.8438439e-01  -8.7518365e-01
   5.6531782e-01  -8.7135405e-01
   5.2951695e-01  -9.4485826e-01
   8.1032044e-01  -4.4227983e-01
   8.5879362e-01  -4.2251325e-01
   5.8041105e-01  -9.2877045e-01
   7.1279232e-01  -7.2202842e-01
   5.4870125e-01  -6.0917837e-01
   7.4382440e-01  -8.1011788e-01
   1.0113044e+00  -4.1553351e-01
   6.4027658e-01  -7.9451206e-01
   5.6815838e-01  -5.8852301e-01
   6.6506771e-01  -6.9641060e-01
   1.0102607e+00  -4.3837353e-01
   1.0962223e+00  -8.3921159e-01
   6.1894901e-01  -6.5955547e-01
   6.4356356e-01  -8.5017381e-01
   6.1619707e-01  -9.3009588e-01
   7.6975168e-01  -6.1715046e-01
   9.0957151e-01  -5.8682557e-01
   5.7663137e-01  -7.5251496e-01
   6.4781431e-01  -6.2606174e-01
   7.9791252e-01  -4.3070228e-01
   5.5569968e-01  -6.4738722e-01
   6.3043167e-01  -8.3726036e-01
   6.6717444e-01  -7.6443736e-01
   4.6955526e-01  -7.3163702e-01
   8.6308817e-01  -1.9870447e-01
   4.1639584e-01  -9.5255018e-01
   7.1590943e-01  -4.9214502e-01
   7.1369779e-01  -1.0048878e+00
   7.7248253e-01  -7.9679518e-01
   7.3520160e-01  -5.9534649e-01
   7.5463968e-01  -5.7499066e-01
   8.1070705e-01  -5.0590700e-01
   4.1957097e-01  -8.9849063e-01
   6.6119068e-01  -5.8168147e-01
   9.0080228e-01  -7.3779475e-01
   6.2112046e-01  -1.0523578e+00
   6.6535266e-01  -6.4505989e-01
   9.5888804e-01  -6.3701720e-01
   6.5752307e-01  -7.1363702e-01
   5.7779735e-01  -6.8718281e-01
   9.2958115e-01  -3.8760215e-01
   4.9140132e-01  -7.3210764e-01
   7.1946331e-01  -6.6732276e-01
   5.0471266e-01  -8.1874913e-01
   5.1789622e-01  -6.9251870e-01
   5.3043271e-01  -7.2309730e-01
   7.2149568e-01  -6.7459484e-01
   6.4274428e-01  -4.7963803e-01
   8.1769396e-01  -4.4942250e-01
   6.8965922e-01  -1.1729719e+00
   8.8663750e-01  -7.8388735e-01
   8.0125041e-01  -5.9001356e-01
   6.1175996e-01  -5.5411726e-01
   7.5266361e-01  -5.4960037e-01
   5.4130477e-01  -8.5640491e-01
   7.0517817e-01  -5.3355259e-01
   6.4315787e-01  -7.0962556e-01
   6.5909363e-01  -6.5714133e-01
   5.9844912e-01  -6.3213900e-01
   8.4695790e-01  -9.0509241e-01
   5.4395955e-01  -6.4024375e-01
   8.7305859e-01  -5.4031936e-01
   6.7969149e-01  -9.7552179e-01
   3.0390727e-01  -1.0922150e+00
   6.3501425e-01  -8.2085150e-01
   6.5796187e-01  -6.9852418e-01
   6.4905183e-01  -8.8114839e-01
   8.1019985e-01  -7.7325071e-01
   6.2178307e-01  -6.9232084e-01
   6.4446309e-01  -6.7012644e-01
   5.9231215e-01  -6.8120067e-01
   6.4175600e-01  -5.2215005e-01
   7.1263123e-01  -7.7363822e-01
   6.7714352e-01  -7.5400629e-01
   7.0652891e-01  -5.9441575e-01
   4.7765830e-01  -1.0173881e+00
   5.3055200e-01  -7.4838999e-01
   6.2880278e-01  -6.8052972e-01
   7.8924792e-01  -6.3237731e-01
   1.0885727e+00  -4.3727497e-01
   6.9774065e-01  -8.0679547e-01
   7.4750613e-01  -9.9030135e-01
   8.4284374e-01  -6.2220669e-01
   9.0842056e-01  -4.9552109e-01
   6.2578759e-01  -7.3791531e-01
   6.4499103e-01  -5.9427327e-01
   4.7973217e-01  -6.9131528e-01
   8.8954086e-01  -7.9380256e-01
   6.6930072e-01  -4.7656560e-01
   6.1073239e-01  -9.8588105e-01
   5.9451201e-01  -6.6804361e-01
   6.3268768e-01  -5.6369351e-01
   9.0850088e-01  -6.6748725e-01
   6.0407171e-01  -1.0662910e+00
   8.8882036e-01  -8.1757951e-01
   7.8183267e-01  -4.9933456e-01
   7.4850110e-01  -5.8437217e-01
   6.6462466e-01  -4.8609903e-01
   1.0008566e+00  -5.3950453e-01
   5.3047042e-01  -9.8218389e-01
   5.1175218e-01  -7.6270854e-01
   4.7262232e-01  -8.5650130e-01
   7.4205115e-01  -5.6632576e-01
   4.0809716e-01  -9.9134421e-01
   6.8589573e-01  -6.8288241e-01
   4.9934044e-01  -7.6502676e-01
   5.4459160e-01  -8.7026914e-01
   6.7103942e-01  -5.3418164e-01
   7.4821908e-01  -7.4892158e-01
   6.8959758e-01  -7.3053717e-01
   7.5043338e-01  -4.1461449e-01
   7.3630521e-01  -3.7958656e-01
   7.7585317e-01  -4.5588062e-01
   5.6928982e-01  -5.8334464e-01
   7.8963928e-01  -6.9396178e-01
   5.7784030e-01  -7.1225959e-01
   1.0495482e+00  -8.4467480e-01
   6.6496264e-01  -7.8851707e-01
   6.4265079e-01  -7.9971190e-01
   8.6496089e-01  -6.2473242e-01
   5.3749639e-01  -8.1891768e-01
   8.2986154e-01  -4.0192138e-01
   8.7407880e-01  -4.1413521e-01
   8.7100117e-01  -7.0860877e-01
   8.8712080e-01  -4.5820916e-01
   5.2609447e-01  -9.1621004e-01
   8.6472878e-01  -6.7748642e-01
   4.5729163e-01  -6.7566848e-01
   4.3682342e-01  -7.8745998e-01
   6.2870145e-01  -6.8402325e-01
   8.5045885e-01  -5.8858104e-01
   6.7938080e-01  -5.4993648e-01
   1.0366029e+00  -6.4650737e-01
   4.2173550e-01  -7.5679731e-01
   4.7399048e-01  -6.6625385e-01
   4.8148509e-01  -6.8338417e-01
   4.5511540e-01  -7.8575902e-01
   5.6654195e-01  -6.1463809e-01
   7.7709618e-01  -8.6477694e-01
   6.3359792e-01  -7.0201889e-01
   8.8074338e-01  -7.5106258e-01
   9.4111513e-01  -1.0266425e+00
   7.0559922e-01  -6.8676406e-01
   6.4736271e-01  -7.1757351e-01
   7.7940946e-01  -6.3581123e-01
   5.5800184e-01  -1.1141096e+00
   5.0844580e-01  -8.5692869e-01
   1.0515993e+00  -5.2370432e-01
   5.1954434e-01  -6.4550978e-01
   6.2482408e-01  -7.9472926e-01
   7.4355711e-01  -4.6281020e-01
   4.4018834e-01  -1.1693714e+00
   8.8844905e-01  -8.1076914e-01
   5.4981293e-01  -8.2572901e-01
   8.5519411e-01  -8.1087219e-01
   4.4600497e-01  -9.8103832e-01
   7.1001037e-01  -5.6532842e-01
   9.1394014e-01  -4.7359499e-01
   5.2696440e-01  -1.0106485e+00
   6.5853661e-01  -6.0942986e-01
   5.9298481e-01  -7.7750466e-01
   8.5645963e-01  -5.8753003e-01
   5.1423723e-01  -7.9540405e-01
   5.8437752e-01  -5.7106180e-01
   5.7560297e-01  -5.8444239e-01
   6.5041897e-01  -6.1637035e-01
   6.7369769e-01  -7.1498468e-01
   6.4487950e-01  -9.2795933e-01
   7.8466318e-01  -4.5639912e-01
   6.5032447e-01  -7.6539296e-01
   7.8697907e-01  -7.3768993e-01
   7.6954389e-01  -9.0996753e-01
   6.4056178e-01  -5.7547519e-01
   8.0002845e-01  -4.7315345e-01
   6.6656528e-01  -7.2690299e-01
   9.2988608e-01  -3.4481289e-01
   3.7705824e-01  -7.9407974e-01
   6.5993244e-01  -6.7987433e-01
   7.0699112e-01  -8.3514281e-01
   8.9707696e-01  -7.3747910e-01
   8.2225810e-01  -7.0557544e-01
   6.6359211e-01  -8.3964260e-01
   9.1646889e-01  -4.7725424e-01
   4.4873468e-01  -7.2382735e-01
   5.2977783e-01  -8.1244607e-01
   5.8024555e-01  -7.9675740e-01
   7.3562472e-01  -4.2366161e-01
   4.3659880e-01  -1.0310875e+00
   7.6427523e-01  -5.2655388e-01
   6.1490872e-01  -7.6945953e-01
   5.4216342e-01  -4.6153434e-01
   6.1189760e-01  -9.3829131e-01
   6.5722201e-01  -8.7057237e-01
   3.7793120e-01  -6.8247370e-01
   3.4749393e-01  -9.8819090e-01
   8.0697620e-01  -7.3569646e-01
   7.5530735e-01  -7.3381270e-01
   5.6131775e-01  -6.1928192e-01
   7.7193387e-01  -9.9148334e-01
   6.7668384e-01  -5.8781558e-01
   8.0412936e-01  -7.4378563e-01
   7.2364115e-01  -7.4490248e-01
   6.3894510e-01  -8.1888060e-01
   6.4152304e-01  -6.0026300e-01
   7.9979938e-01  -5.7520079e-01
   6.2689248e-01  -6.2124579e-01
   3.6238944e-01  -9.4897194e-01
   7.2464236e-01  -5.7283622e-01
   6.4146294e-01  -7.9373585e-01
   9.6660845e-01  -7.9030772e-01
   5.9582030e-01  -9.7200274e-01
   9.5538603e-01  -3.8161294e-01
   5.1270268e-01  -9.7055791e-01
   5.9973688e-01  -6.3471113e-01
   6.2492997e-01  -5.3111729e-01
   8.2552554e-01  -4.6293367e-01
   6.6718735e-01  -5.3927166e-01
   4.4386888e-01  -7.4461426e-01
   4.3389401e-01  -5.0203271e-01
   8.2514358e-01  -6.6440495e-01
   9.2318075e-01  -7.5446356e-01
   5.4728408e-01  -8.0445107e-01
   8.6194475e-01  -5.1100063e-01
   8.6035571e-01  -3.5239028e-01
   7.6190816e-01  -6.4348925e-01
   5.4508292e-01  -8.2703419e-01
   6.0143771e-01  -4.1469129e-01
   7.2762948e-01  -7.1210134e-01
   6.1758748e-01  -8.7161759e-01
   6.0877474e-01  -6.9977701e-01
   5.5532865e-01  -6.9932428e-01
   7.9364011e-01  -5.4687776e-01
   6.5584950e-01  -5.7101642e-01
   9.4496960e-01  -4.1393407e-01
   6.8762470e-01  -7.5363898e-01
   6.2264608e-01  -6.2119794e-01
   5.7636229e-01  -7.3292557e-01
   6.6536847e-01  -6.8341436e-01
   8.8471951e-01  -6.5338718e-01
   6.2361401e-01  -6.3111320e-01
   5.8215319e-01  -8.1715514e-01
   7.3420857e-01  -8.3801109e-01
   9.2101327e-01  -6.0104833e-01
   6.3247776e-01  -7.7506268e-01
   8.1131710e-01  -8.3496441e-01
   6.1736181e-01  -8.4397058e-01
   9.7484300e-01  -6.9594876e-01
   6.4264633e-01  -7.0424290e-01
   7.6700109e-01  -7.0078081e-01
   9.1711435e-01  -6.9326479e-01
   6.2098757e-01  -5.7892654e-01
   7.5399985e-01  -6.4860345e-01
   9.0685075e-01  -5.7762238e-01
   5.9564588e-01  -4.9323414e-01
   8.1265346e-01  -6.8464924e-01
   8.4743836e-01  -8.8343683e-01
   7.4805154e-01  -5.9965325e-01
   8.0644954e-01  -6.5700441e-01
   6.1982044e-01  -5.8413369e-01
   5.3339042e-01  -6.7623416e-01
   5.3846615e-01  -7.5086931e-01
   6.9157962e-01  -7.6112713e-01
   6.8498136e-01  -4.8407552e-01
   5.6445748e-01  -6.6477048e-01
   4.4786516e-01  -7.5505910e-01
   5.7177180e-01  -8.9918738e-01
   9.7259462e-01  -5.6378865e-01
   5.9049478e-01  -7.9882740e-01
   9.9733134e-01  -3.9457534e-01
   7.0735409e-01  -6.9938560e-01
   5.9916924e-01  -6.4869820e-01
   6.7483073e-01  -6.7352632e-01
   4.4116366e-01  -7.6961071e-01
   9.1518119e-01  -6.6144969e-01
   1.0027497e+00  -7.9940149e-01
   6.6011601e-01  -6.9955233e-01
   7.5325763e-01  -5.8583546e-01
   9.4083275e-01  -4.1172084e-01
   4.9738764e-01  -5.4997489e-01
   9.6927887e-01  -7.2078658e-01
   5.1002316e-01  -7.3661986e-01
   8.6441205e-01  -7.8581674e-01
   8.5656865e-01  -6.2160203e-01
   7.4774796e-01  -7.3598223e-01
   7.1173931e-01  -9.9314591e-01
   5.2673022e-01  -6.6819496e-01
   7.8242861e-01  -5.6180937e-01
   6.7912849e-01  -7.4719524e-01
   6.4181414e-01  -6.8537931e-01
   6.8610474e-01  -5.5380623e-01
   6.7405731e-01  -6.1769527e-01
   7.9472028e-01  -4.6636259e-01
   5.6699460e-01  -7.0450189e-01
   5.8079572e-01  -9.3890991e-01
   6.4938096e-01  -6.1883703e-01
   6.1299132e-01  -1.0518032e+00
   7.8812864e-01  -6.1388162e-01
   6.9253060e-01  -7.0379478e-01
   6.4839593e-01  -7.7933153e-01
   5.1754398e-01  -5.5548729e-01
   8.7175606e-01  -8.9365930e-01
   5.7070068e-01  -5.0297292e-01
   6.7209944e-01  -5.2115913e-01
   5.0386892e-01  -7.6353274e-01
   6.6171774e-01  -7.5041993e-01
   7.3907468e-01  -9.2230652e-01
   8.3976483e-01  -5.3151752e-01
   6.2053527e-01  -7.7314117e-01
   6.8126342e-01  -6.2169009e-01
   4.9467909e-01  -6.9868660e-01
   7.2830822e-01  -5.9867726e-01
   7.5060002e-01  -3.9192328e-01
   9.9430099e-01  -7.1727102e-01
   5.8136441e-01  -9.2322699e-01
   8.1037247e-01  -7.2863754e-01
   4.9198422e-01  -9.4482656e-01
   7.2635107e-01  -9.3092832e-01
   8.7275121e-01  -6.7795006e-01
   3.1667019e-01  -6.5164371e-01
   6.6870335e-01  -7.1192500e-01
   6.0770628e-01  -3.4121824e-01
   6.3588801e-01  -9.6088648e-01
   7.1808260e-01  -5.7987618e-01
   8.9927878e-01  -6.9789665e-01
   8.5007855e-01  -6.2779598e-01
   5.8079613e-01  -7.3032497e-01
   8.5003101e-01  -6.4287037e-01
   6.4601579e-01  -6.7513778e-01
   9.1152874e-01  -8.1844730e-01
   6.3765341e-01  -4.6315701e-01
   8.9135745e-01  -6.8869267e-01
   5.7564206e-01  -5.5822302e-01
   5.2860379e-01  -5.1741458e-01
   6.2293458e-01  -7.6670947e-01
   5.7279384e-01  -7.0945422e-01
   6.9909830e-01  -5.4623915e-01
   6.6928803e-01  -7.9847671e-01
   7.5731250e-01  -5.1572985e-01
   7.0511460e-01  -6.3552375e-01
   5.6230978e-01  -7.5903504e-01
   8.1588494e-01  -5.5553563e-01
   5.8843070e-01  -1.0138230e+00
   7.7281262e-01  -5.4262395e-01
   8.5020823e-01  -5.8348251e-01
   7.2360635e-01  -7.2368873e-01
   9.3746505e-01  -8.2623322e-01
   5.4244207e-01  -9.0779244e-01
   5.8080279e-01  -8.2072698e-01
   5.1481282e-01  -1.0402445e+00
   1.0370647e+00  -7.9749107e-01
   6.9383554e-01  -8.5484803e-01
   7.7084608e-01  -8.7348640e-01
   5.7933726e-01  -6.2672134e-01
   6.8583056e-01  -5.7350994e-01
   7.1365472e-01  -6.0545897e-01
   7.2755227e-01  -4.9930669e-01
   6.1620427e-01  -7.2601916e-01
   1.0068002e+00  -9.0659115e-01
   7.7599784e-01  -7.0458462e-01
   8.5252789e-01  -7.1632693e-01
   6.8785286e-01  -4.8517160e-01
   6.7924386e-01  -8.3177740e-01
   4.8455143e-01  -7.9858627e-01
   7.5149670e-01  -7.5901620e-01
   6.1934369e-01  -5.1378760e-01
   9.4122558e-01  -6.9919304e-01
   6.2678773e-01  -7.4403795e-01
   9.3302351e-01  -4.4737194e-01
   9.2891001e-01  -5.1331240e-01
   7.4766577e-01  -5.6307634e-01
   8.8684298e-01  -9.0839713e-01
   7.1889040e-01  -6.1952186e-01
   7.4015693e-01  -7.7048728e-01
   7.5396308e-01  -8.2334898e-01
   8.0955684e-01  -4.8763526e-01
   6.8427950e-01  -5.9531411e-01
   8.6729275e-01  -7.4090294e-01
   8.9333715e-01  -6.0008407e-01
   8.1534854e-01  -9.6170768e-01
   3.0215454e-01  -6.3913823e-01
   6.2135947e-01  -5.8413386e-01
   7.9658686e-01  -5.8422566e-01
   5.0981473e-01  -1.1955062e+00
   6.0698716e-01  -7.9066665e-01
   9.0397569e-01  -6.1553003e-01
   7.8527153e-01  -6.4043809e-01
   8.2615751e-01  -4.9419285e-01
   5.2686729e-01  -8.5962957e-01
   9.9231189e-01  -5.2518595e-01
   5.2646727e-01  -6.4028079e-01
   8.7978784e-01  -7.4442338e-01
   6.0644945e-01  -4.6100268e-01
   6.6367566e-01  -7.5593517e-01
   5.0334421e-01  -7.5789698e-01
   5.5365768e-01  -7.9864197e-01
   7.6142741e-01  -9.1998640e-01
   6.8969907e-01  -8.3755437e-01
   7.2703561e-01  -8.6951811e-01
   6.0453904e-01  -8.0512310e-01
   3.5823742e-01  -8.6384579e-01
   1.1188996e+00  -7.9993452e-01
   4.9364300e-01  -6.2881912e-01
   5.5902463e-01  -7.2748522e-01
   5.5416753e-01  -8.7714439e-01
   6.3393305e-01  -6.5708742e-01
   7.8634847e-01  -6.2219038e-01
   6.0694705e-01  -6.1471826e-01
   7.5257898e-01  -8.0378896e-01
   8.7630039e-01  -8.0159840e-01
   4.3618282e-01  -7.4930594e-01
   8.5789614e-01  -7.4194276e-01
   6.1803350e-01  -6.6217992e-01
   6.6887988e-01  -6.2052466e-01
   5.7647642e-01  -5.9469375e-01
   6.2884170e-01  -9.1561822e-01
   7.0329287e-01  -5.4763423e-01
   9.3173279e-01  -6.6167600e-01
   7.8565655e-01  -7.3822578e-01
   8.6883763e-01  -5.7169686e-01
   7.5092931e-01  -4.7655519e-01
   6.8019748e-01  -4.4897593e-01
   5.7384905e-01  -6.3358349e-01
   5.4914517e-01  -7.8705158e-01
   8.2068304e-01  -6.2305515e-01
   5.2146683e-01  -6.8420441e-01
   7.1706958e-01  -8.2872248e-01
   9.3842461e-01  -6.9446064e-01
   1.0807490e+00  -9.7672204e-01
   5.7654501e-01  -9.1221256e-01
   6.5259718e-01  -7.8218952e-01
   6.7230814e-01  -6.8613378e-01
   8.0125461e-01  -5.0328393e-01
   7.1677115e-01  -5.3121964e-01
   7.6011412e-01  -6.4575286e-01
   5.8302932e-01  -5.7944033e-01
   6.8524560e-01  -8.9318913e-01
   6.0652435e-01  -7.1655083e-01
   1.8248161e-01  -8.7800220e-01
   7.3299927e-01  -7.8681919e-01
   4.6459698e-01  -7.0366818e-01
   6.9699602e-01  -9.4513798e-01
   8.3159247e-01  -5.0915782e-01
   7.2599940e-01  -5.6575397e-01
   7.4092477e-01  -6.6488177e-01
   1.0425516e+00  -5.5534280e-01
   6.9179900e-01  -5.7578858e-01
   7.7892516e-01  -7.9008665e-01
   6.8046000e-01  -7.1708440e-01
   6.2935798e-01  -7.0621705e-01
   7.8192797e-01  -7.0009049e-01
   9.3913372e-01  -6.6457605e-01
   7.5702199e-01  -6.4729950e-01
   9.8233786e-01  -2.0616274e-01
   7.6655243e-01  -7.9514023e-01
   7.0524441e-01  -4.0797104e-01
   9.1277592e-01  -5.6829384e-01
   5.7331685e-01  -4.3307397e-01
   8.1470960e-01  -8.0018349e-01
   5.6989589e-01  -7.4657225e-01
   1.1008537e+00  -8.4821747e-01
   7.5664336e-01  -5.4321162e-01
   7.1061529e-01  -1.0107183e+00
   7.1135596e-01  -4.4972135e-01
   7.9787304e-01  -5.6613511e-01
   8.0948292e-01  -5.8101007e-01
   6.9479450e-01  -6.0781882e-01
   9.2969044e-01  -5.2505585e-01
   9.8396080e-01  -7.7004413e-01
   5.3035967e-01  -6.4439842e-01
   5.2510145e-01  -7.5974964e-01
   5.1486256e-01  -6.9935880e-01
   8.6677750e-01  -6.7369441e-01
   7.8506499e-01  -5.4311673e-01
   4.8870579e-01  -8.3577267e-01
   7.1010254e-01  -5.8987896e-01
   9.6121071e-01  -6.0480913e-01
   5.9094755e-01  -9.3488319e-01
   6.4967208e-01  -4.9477610e-01
   7.2749862e-01  -2.9812116e-01
   7.5917209e-01  -5.5266414e-01
   3.7850592e-01  -8.4514451e-01
   7.5382822e-01  -6.7550582e-01
   6.6971452e-01  -5.1544795e-01
   6.0969379e-01  -8.0889044e-01
   7.9880918e-01  -6.4812139e-01
   6.8998459e-01  -8.7140802e-01
   9.1419271e-01  -4.6714227e-01
   7.4761165e-01  -7.1189090e-01
   7.0329333e-01  -4.6326215e-01
   7.8085081e-01  -6.3045033e-01
   9.3584470e-01  -5.9122323e-01
   6.7203258e-01  -7.6339140e-01
   7.2104411e-01  -6.3014219e-01
   6.6462265e-01  -8.5541212e-01
   5.3264501e-01  -9.9361759e-01
   7.7625457e-01  -7.1027263e-01
   6.9980960e-01  -8.1452809e-01
   7.5005251e-01  -5.7049877e-01
   6.8443670e-01  -6.4865449e-01
   5.2359362e-01  -5.9376619e-01
   5.8514303e-01  -7.7210587e-01
   3.1286195e-01  -7.8417988e-01
   5.4731920e-01  -8.9183778e-01
   7.2801325e-01  -6.8602224e-01
   5.6801497e-01  -9.6410411e-01
   6.4988091e-01  -4.5903376e-01
   9.1670869e-01  -6.8079541e-01
   3.8841635e-01  -7.8703763e-01
   9.2338708e-01  -7.3582329e-01
   6.9201276e-01  -7.7202096e-01
   5.3851988e-01  -6.7341825e-01
   7.8708809e-01  -6.4738979e-01
   8.0638792e-01  -5.5455726e-01
   5.5499177e-01  -6.4103605e-01
   6.2979321e-01  -5.7555299e-01
   7.5235218e-01  -6.8905657e-01
   7.4264136e-01  -7.4947361e-01
   4.4154516e-01  -6.9582434e-01
   7.9915527e-01  -8.2504498e-01
   7.1915232e-01  -6.2278087e-01
   5.3467825e-01  -7.1561203e-01
   4.1969146e-01  -8.0210561e-01
   4.3362338e-01  -9.0392947e-01
   6.2277495e-01  -6.4268471e-01
   5.4603124e-01  -7.1309801e-01
   9.7873544e-01  -8.4442344e-01
   6.2616874e-01  -7.2830578e-01
   7.2445549e-01  -7.1271443e-01
   9.1735688e-01  -8.9345843e-01
   4.2127136e-01  -8.0281262e-01
   7.1732919e-01  -7.9978732e-01
   6.3283118e-01  -8.6676920e-01
   7.6664867e-01  -5.7308617e-01
   6.4682858e-01  -8.3943496e-01
   8.0450643e-01  -8.4110289e-01
   5.3988634e-01  -5.5162710e-01
   5.3334099e-01  -7.2885971e-01
   6.9055634e-01  -6.4851986e-01
   5.0225398e-01  -7.7461617e-01
   4.1988946e-01  -8.6576923e-01
   8.2343283e-01  -6.6871533e-01
   5.7165122e-01  -1.0440953e+00
   7.1053530e-01  -8.1609812e-01
   9.7036322e-01  -4.9826531e-01
   6.8220818e-01  -6.3196029e-01
   3.8554032e-01  -8.0267433e-01
   9.5417428e-01  -5.3366725e-01
   5.2227586e-01  -5.1192594e-01
   8.0407261e-01  -7.5665373e-01
   3.6780768e-01  -1.1011944e+00
   6.8451508e-01  -6.1412786e-01
   7.1650841e-01  -3.7575248e-01
   5.3827465e-01  -8.0228472e-01
   3.4027298e-01  -9.9692545e-01
   9.5998154e-01  -6.1303197e-01
   5.7282068e-01  -5.4703650e-01
   9.7569483e-01  -5.2845613e-01
   1.1576225e+00  -8.6250402e-01
   4.7784939e-01  -1.0564800e+00
   7.5764231e-01  -7.0614984e-01
   5.2362803e-01  -6.7802582e-01
   6.1788605e-01  -6.1045115e-01
   4.8097064e-01  -7.0191570e-01
   6.7411695e-01  -6.9243811e-01
   7.6935252e-01  -8.0052707e-01
   7.0231676e-01  -3.9422950e-01
   4.1104545e-01  -8.7282894e-01
   5.2960309e-01  -6.9715702e-01
   9.4928463e-01  -3.7357078e-01
   4.9409501e-01  -5.7260519e-01
   6.3467429e-01  -6.6497157e-01
   5.4516955e-01  -9.7723172e-01
   7.9742956e-01  -7.3696343e-01
   7.0508355e-01  -4.8856138e-01
   6.8744353e-01  -6.0950444e-01
   5.6941988e-01  -5.6500578e-01
   6.6212281e-01  -7.1624984e-01
   9.5628891e-01  -4.9759408e-01
   7.3445344e-01  -7.6095185e-01
   5.7549934e-01  -6.5657785e-01
   4.2049013e-01  -9.6287488e-01
   8.6328436e-01  -7.0599025e-01
   8.9461746e-01  -8.3690470e-01
   7.2097388e-01  -6.9498818e-01
   7.5016188e-01  -6.6211854e-01
   8.0334441e-01  -5.3842098e-01
   6.3159344e-01  -1.0312223e+00
   7.8885318e-01  -8.8191170e-01
   7.3905924e-01  -4.5692739e-01
   5.5180422e-01  -6.7183066e-01
   7.7719689e-01  -4.4065665e-01
   5.2123171e-01  -6.4407048e-01
   7.4003444e-01  -5.1431441e-01
   5.9341446e-01  -5.5999367e-01
   8.2285891e-01  -8.3089057e-01
   4.6841672e-01  -8.6227366e-01
   6.9876324e-01  -7.4286079e-01
   7.8018715e-01  -8.0643493e-01
   5.1761689e-01  -6.7845308e-01
   5.9817009e-01  -7.5475558e-01
   8.4323120e-01  -3.6641544e-01
   4.2859133e-01  -6.0816350e-01
   8.1796265e-01  -6.4463066e-01
   7.2591421e-01  -7.6327624e-01
   6.1282533e-01  -7.2026486e-01
   5.7652258e-01  -8.1372766e-01
   5.0348822e-01  -6.3957854e-01
   6.0335435e-01  -6.3118827e-01
   9.3263160e-01  -7.3446093e-01
   5.6963734e-01  -4.8391925e-01
   8.6163514e-01  -6.8943027e-01
   7.3776318e-01  -5.8690374e-01
   9.0879860e-01  -5.7633606e-01
   8.1682154e-01  -6.6712914e-01
   7.3105093e-01  -7.5140038e-01
   6.8587672e-01  -7.0823548e-01
   6.0021087e-01  -7.2185447e-01
   9.4207104e-01  -4.9223125e-01
   6.9471856e-01  -6.5326653e-01
   9.7251924e-01  -6.1015513e-01
   5.1501705e-01  -7.6574587e-01
   1.0213279e+00  -5.0189184e-01
   6.5746962e-01  -7.2133898e-01
   6.1992019e-01  -8.6755586e-01
   4.0914300e-01  -9.2631132e-01
   7.3343512e-01  -6.4023336e-01
   5.1934770e-01  -8.0462999e-01
   5.5053487e-01  -1.0262034e+00
   6.9461682e-01  -8.7989401e-01
   8.8925591e-01  -7.0860987e-01
   6.2254436e-01  -6.2320786e-01
   4.6586069e-01  -7.4134417e-01
   7.6074661e-01  -8.3259984e-01
   8.1301832e-01  -6.0842653e-01
   9.4085810e-01  -4.9372118e-01
   4.8488065e-01  -7.5084288e-01
   6.1287280e-01  -8.9977930e-01
   7.9514965e-01  -7.1016256e-01
   7.0654925e-01  -7.0453069e-01
   7.3278620e-01  -7.0513690e-01
   5.2890678e-01  -7.7093055e-01
   5.2144040e-01  -8.2238461e-01
   7.1714111e-01  -8.4884637e-01
   6.7549150e-01  -7.0719247e-01
   6.7819064e-01  -6.7783417e-01
   6.4947765e-01  -4.3824572e-01
   7.2566515e-01  -7.5207191e-01
   7.9526342e-01  -7.3207120e-01
   6.9025068e-01  -6.9617368e-01
   5.8046330e-01  -5.6723097e-01
   7.0339490e-01  -6.7120376e-01
   4.4034931e-01  -8.9800703e-01
   7.3669989e-01  -8.5516591e-01
   9.7936155e-01  -6.9162962e-01
   7.4341204e-01  -7.0335180e-01
   8.2947183e-01  -3.5874528e-01
   7.9758986e-01  -7.8963956e-01
   1.0007034e+00  -6.1844238e-01
   6.3438341e-01  -5.9564217e-01
   8.3585978e-01  -8.4594481e-01
   6.4910386e-01  -8.4263096e-01
   6.1177933e-01  -4.7058356e-01
   7.1649717e-01  -8.6793287e-01
   8.8727723e-01  -7.8053832e-01
   3.5113901e-01  -9.0288616e-01
   9.4430002e-01  -7.2740592e-01
   7.7500923e-01  -8.1821546e-01
   7.8629475e-01  -8.8806528e-01
   6.4300109e-01  -6.7502085e-01
   7.6966811e-01  -5.3444429e-01
   5.5687976e-01  -7.0526729e-01
   8.5197605e-01  -4.4502086e-01
   9.4966838e-01  -9.3138576e-01
   5.6364975e-01  -7.9055578e-01
   9.6087383e-01  -4.5898872e-01
   3.4649217e-01  -7.8936596e-01
   7.0461333e-01  -6.0560476e-01
   9.1866675e-01  -2.9306247e-01
   4.7056510e-01  -8.1450458e-01
   4.9381652e-01  -1.0650073e+00
   4.5069045e-01  -7.2093165e-01
   6.7092674e-01  -6.0331436e-01
   5.7861748e-01  -6.9931925e-01
   4.8232829e-01  -8.7764574e-01
   6.8715499e-01  -6.4791891e-01
   9.6065253e-01  -6.3460798e-01
   5.8810829e-01  -8.1278305e-01
   6.1710606e-01  -8.0741786e-01
   7.2552246e-01  -5.0681712e-01
   4.6529247e-01  -7.9738971e-01
   8.5285620e-01  -5.7267858e-01
   5.6776838e-01  -7.7632383e-01
   6.5160687e-01  -7.2587463e-01
   5.8692447e-01  -7.4304594e-01
   8.5906956e-01  -3.1589177e-01
   7.7651481e-01  -4.0044740e-01
   8.6668639e-01  -3.0250169e-01
   8.5914503e-01  -7.0609334e-01
   6.7490757e-01  -4.9786777e-01
   8.0498259e-01  -6.9464512e-01
   6.3851195e-01  -4.6052782e-01
   6.1165396e-01  -5.4150369e-01
   5.9378611e-01  -6.9329597e-01
   7.8778139e-01  -5.3202459e-01
   7.2011027e-01  -7.1560585e-01
   5.1770635e-01  -6.6509224e-01
   6.5824374e-01  -7.0435013e-01
   7.3140525e-01  -1.0612525e+00
   7.9587151e-01  -5.1061235e-01
   4.4954294e-01  -6.5924100e-01
   8.0954996e-01  -6.8716678e-01
   5.5382882e-01  -3.1014797e-01
   5.5856465e-01  -5.8857002e-01
   6.3354848e-01  -6.8743892e-01
   7.6884162e-01  -8.7155204e-01
   8.0168387e-01  -7.9883452e-01
   7.1443917e-01  -3.7658417e-01
   9.6529542e-01  -6.7162208e-01
   7.6745822e-01  -6.1055464e-01
   5.9889091e-01  -5.3878198e-01
   6.8984818e-01  -7.6598536e-01
   7.6556056e-01  -8.6757165e-01
   5.8143581e-01  -8.4155400e-01
   7.4715661e-01  -7.4865900e-01
   6.8916818e-01  -4.6476995e-01
   9.2679509e-01  -3.9607714e-01
   7.4262538e-01  -6.0979589e-01
   1.0280820e+00  -3.5406654e-01
   6.9599598e-01  -4.6446840e-01
   4.9780926e-01  -6.8447600e-01
   6.0032744e-01  -7.4079066e-01
   8.2440746e-01  -4.7304868e-01
   7.1546070e-01  -8.0489375e-01
   4.3146978e-01  -9.3143748e-01
   5.6397228e-01  -6.3393335e-01
   6.8210829e-01  -7.8710184e-01
   4.9371488e-01  -8.6704595e-01
   5.1470781e-01  -6.1235600e-01
   7.9755878e-01  -5.4928248e-01
   7.1604228e-01  -4.7173064e-01
   8.4758454e-01  -1.0550191e+00
   7.3140742e-01  -6.7116606e-01
   1.0719332e+00  -5.7921700e-01
   7.2117784e-01  -9.0399259e-01
   7.4954117e-01  -6.9235291e-01
   7.3088986e-01  -7.1055088e-01
   8.0874127e-01  -7.1147838e-01
   7.8881200e-01  -8.4918574e-01
   4.0953987e-01  -6.1196174e-01
   9.9065640e-01  -6.6434392e-01
   5.7256476e-01  -8.7987630e-01
   6.5376176e-01  -7.5718630e-01
   4.4755648e-01  -9.5202538e-01
   9.5272811e-01  -5.3694360e-01
   6.6020770e-01  -6.5046368e-01
   8.0024459e-01  -8.9519882e-01
   6.0089729e-01  -5.4671290e-01
   5.8260659e-01  -7.3647968e-01
   8.1276082e-01  -6.5207513e-01
   9.0356311e-01  -7.0944130e-01
   7.2162307e-01  -5.8308946e-01
   1.0133577e+00  -3.0675723e-01
   7.3732262e-01  -7.2595942e-01
   7.3662421e-01  -6.9949160e-01
   9.0234684e-01  -4.9202864e-01
   7.5516753e-01  -6.3458462e-01
   7.8536506e-01  -4.8696702e-01
   8.0449182e-01  -9.4614990e-01
   4.8746533e-01  -6.7256727e-01
   8.1847292e-01  -4.8501938e-01
   7.2262713e-01  -6.1114728e-01
   7.6408834e-01  -4.4854161e-01
   7.4368722e-01  -7.6337821e-01
   8.0641759e-01  -8.1182544e-01
   7.2629130e-01  -5.2609508e-01
   5.6375206e-01  -7.7938027e-01
   8.1427087e-01  -6.0924188e-01
   6.8802552e-01  -9.2110527e-01
   6.5046532e-01  -9.3435703e-01
   8.9389231e-01  -5.2781849e-01
   5.8586590e-01  -8.5296894e-01
   5.9449563e-01  -6.4100587e-01
   6.4793214e-01  -7.3531370e-01
   7.4494964e-01  -5.8437399e-01
   5.9794251e-01  -5.6685883e-01
   3.1520071e-01  -9.6707541e-01
   8.1047091e-01  -7.5598823e-01
   9.3366523e-01  -3.1903547e-01
   5.5856396e-01  -5.0041531e-01
   6.3458391e-01  -6.5008340e-01
   4.5692607e-01  -5.7708167e-01
   7.4765144e-01  -6.9257286e-01
   6.1158801e-01  -8.8925109e-01
   8.9230235e-01  -1.0342784e+00
   8.1549790e-01  -8.0169559e-01
   6.1621049e-01  -6.8163356e-01
   5.1822604e-01  -5.7079929e-01
   9.1210175e-01  -6.8363862e-01
   6.7331749e-01  -8.9438864e-01
   7.3254373e-01  -3.6812982e-01
   6.7861808e-01  -8.2272997e-01
   9.6668561e-01  -4.8767893e-01
   8.5113693e-01  -7.9868741e-01
   8.2414534e-01  -3.2314684e-01
   5.8217104e-01  -5.8026660e-01
   7.5210716e-01  -7.4141097e-01
   6.0210447e-01  -6.3461860e-01
   6.6271341e-01  -6.3403271e-01
   8.0979112e-01  -5.8867801e-01
   5.8561770e-01  -5.1945514e-01
   8.3870334e-01  -8.2743231e-01
   5.1765343e-01  -6.0759312e-01
   9.8977291e-01  -6.2463381e-01
   6.8112758e-01  -4.7815255e-01
   4.5766923e-01  -7.3827040e-01
   7.9799735e-01  -8.1311307e-01
   5.9333801e-01  -8.0290245e-01
   5.4821543e-01  -7.9138672e-01
   7.3179795e-01  -7.2222742e-01
   7.0502457e-01  -9.8934913e-01
   7.9654282e-01  -9.1782101e-01
   7.5494444e-01  -7.6884084e-01
   5.4264834e-01  -8.6928358e-01
   7.9142628e-01  -7.7980343e-01
   7.1355775e-01  -7.1051203e-01
   6.8065003e-01  -6.8358691e-01
   7.3383093e-01  -6.1063387e-01
   4.0464417e-01  -7.2108589e-01
   1.2098962e+00  -6.3475020e-01
   8.6397847e-01  -6.8700521e-01
   7.9175277e-01  -3.9772449e-01
   8.9641205e-01  -4.9781070e-01
   5.4714078e-01  -8.3349070e-01
   6.6778370e-01  -6.8468129e-01
   6.7112992e-01  -6.5130411e-01
   6.6433308e-01  -6.2528257e-01
   5.6102401e-01  -5.8181238e-01
   8.6950222e-01  -3.8988558e-01
   6.0775920e-01  -9.9221907e-01
   7.1080404e-01  -1.0452159e+00
   5.8206536e-01  -5.1311427e-01
   5.5885661e-01  -9.5761135e-01
   6.6301984e-01  -7.2913723e-01
   1.0284571e+00  -7.4811732e-01
   6.6456242e-01  -5.9432778e-01
   7.2465848e-01  -6.3598287e-01
   5.7025931e-01  -6.5165802e-01
   4.7910840e-01  -6.6465914e-01
   7.9390112e-01  -7.6557241e-01
   6.4624017e-01  -5.6527023e-01
   7.1890392e-01  -7.6311248e-01
   5.6177333e-01  -8.7903868e-01
   8.6475041e-01  -6.7429459e-01
   7.7301552e-01  -7.2515089e-01
   6.5677971e-01  -7.3145564e-01
   7.8261799e-01  -4.8972493e-01
   6.6157534e-01  -6.0740255e-01
   6.5866560e-01  -6.5037118e-01
   6.4761656e-01  -6.3118025e-01
   7.8395405e-01  -7.6833422e-01
   6.4587476e-01  -7.2119268e-01
   7.2624372e-01  -6.0641155e-01
   6.5439293e-01  -6.4348225e-01
   6.7698609e-01  -5.5802039e-01
   6.3241397e-01  -5.1478238e-01
   7.5381760e-01  -7.1924889e-01
   6.8845484e-01  -8.8816745e-01
   7.1539764e-01  -6.7645767e-01
   6.8742690e-01  -8.9126010e-01
   6.4953557e-01  -6.5578647e-01
   5.8871096e-01  -5.2290467e-01
   7.7516526e-01  -8.7744387e-01
   7.8014158e-01  -4.7556376e-01
   8.5875393e-01  -5.9497014e-01
   7.0384349e-01  -5.5189035e-01
   7.5850378e-01  -6.8470168e-01
   6.9759555e-01  -4.9094531e-01
   9.0064740e-01  -7.1879203e-01
   8.9821261e-01  -5.7938771e-01
   5.3326589e-01  -5.6407404e-01
   4.7319325e-01  -1.0366874e+00
   8.0167203e-01  -4.9857917e-01
   3.3324897e-01  -8.5401830e-01
   1.1323491e+00  -5.1697152e-01
   7.0701599e-01  -7.6914594e-01
   6.9551565e-01  -9.2319630e-01
   5.4336447e-01  -7.7299488e-01
   8.4563210e-01  -6.1319629e-01
   6.5657756e-01  -5.3360007e-01
   1.0600125e+00  -2.3262036e-01
   4.5471302e-01  -6.6844615e-01
   8.3513820e-01  -5.1758039e-01
   7.8067431e-01  -5.4588598e-01
   8.0177936e-01  -7.1188672e-01
   8.1950917e-01  -5.6960306e-01
   5.9957563e-01  -5.5401699e-01
   7.5061653e-01  -6.7456699e-01
   7.3232782e-01  -8.3165841e-01
   5.2352122e-01  -7.2307397e-01
   6.8895102e-01  -7.0125219e-01
   6.9269878e-01  -5.0392598e-01
   7.8286041e-01  -7.9277552e-01
   7.4638465e-01  -6.6471997e-01
   9.1782420e-01  -5.7492648e-01
   6.9782778e-01  -5.0497759e-01
   7.1505713e-01  -8.4071743e-01
   4.2917681e-01  -1.0013519e+00
   6.7975227e-01  -6.6307835e-01
   7.8959147e-01  -3.2404258e-01
   7.7395568e-01  -6.2385508e-01
   7.7576588e-01  -3.9710100e-01
   7.7312368e-01  -6.9130221e-01
   7.2505516e-01  -9.1412047e-01
   6.2255971e-01  -1.0486620e+00
   6.2816694e-01  -6.5786066e-01
   9.6913611e-01  -7.9683675e-01
   5.3924108e-01  -9.0673798e-01
   5.4008693e-01  -6.0550384e-01
   5.7846542e-01  -6.7769633e-01
   9.0880733e-01  -6.9552306e-01
   7.1896848e-01  -8.8290465e-01
   5.5876967e-01  -8.1508800e-01
   5.8142271e-01  -9.3573191e-01
   6.5420059e-01  -5.8659473e-01
   6.2593512e-01  -5.0728681e-01
   5.4137760e-01  -6.9288926e-01
   7.2883306e-01  -5.0573288e-01
   5.2438552e-01  -1.0505100e+00
   8.5746498e-01  -5.7449887e-01
   5.8890131e-01  -5.1064777e-01
   7.7150907e-01  -4.3623613e-01
   7.9482232e-01  -6.9342984e-01
   7.1918694e-01  -7.2527692e-01
   7.8427577e-01  -7.6285028e-01
   7.5435855e-01  -7.7590328e-01
   8.3800470e-01  -7.3608836e-01
   6.6759559e-01  -5.2343057e-01
   6.6076296e-01  -7.0645686e-01
   9.6763711e-01  -6.1243080e-01
   6.9790309e-01  -6.9833379e-01
   7.8304176e-01  -8.3914517e-01
   5.9263828e-01  -5.0224548e-01
   6.3024995e-01  -6.2239065e-01
   6.6670792e-01  -7.4938454e-01
   8.4892613e-01  -6.9397524e-01
   8.0932515e-01  -5.6143118e-01
   6.6207739e-01  -5.9812625e-01
   6.3754018e-01  -5.2340535e-01
   6.2616434e-01  -6.4913491e-01
   4.4165014e-01  -6.6689314e-01
   6.6451932e-01  -7.3824059e-01
   5.2302567e-01  -1.0274776e+00
   5.1829853e-01  -8.2932924e-01
   7.7771675e-01  -6.3837482e-01
   7.7219008e-01  -7.7985257e-01
   6.2698439e-01  -6.9267058e-01
   8.1244199e-01  -7.3008260e-01
   4.3768167e-01  -7.6802826e-01
   1.0278106e+00  -5.9664798e-01
   6.7883232e-01  -7.9147038e-01
   4.4120336e-01  -8.2543486e-01
   8.3410300e-01  -6.8788331e-01
   6.6015316e-01  -4.5488955e-01
   5.6653178e-01  -7.0618538e-01
   6.3216839e-01  -5.4108497e-01
   7.3143766e-01  -5.9675858e-01
   8.2539734e-01  -8.7999673e-01
   5.6420848e-01  -6.6931689e-01
   7.6879863e-01  -5.4572364e-01
   7.0328265e-01  -7.9259721e-01
   6.2750638e-01  -6.2638213e-01
   1.0667866e+00  -4.7975418e-01
   6.5054576e-01  -9.6030530e-01
   5.2839751e-01  -7.3495566e-01
   6.8236779e-01  -4.7123097e-01
   9.8937452e-01  -3.3918055e-01
   7.5102207e-01  -5.5096804e-01
   6.8284104e-01  -5.6755001e-01
   7.4811671e-01  -5.6278586e-01
   5.2975404e-01  -6.2287074e-01
   5.9815813e-01  -7.2619804e-01
   6.7852400e-01  -7.4527924e-01
   7.4881428e-01  -5.6456050e-01
   8.1663110e-01  -7.7053555e-01
   7.5890947e-01  -5.6825123e-01
   8.4665830e-01  -3.7631692e-01
   5.4207649e-01  -6.7068344e-01
   6.2515644e-01  -5.6565977e-01
   6.7051144e-01  -6.5841534e-01
   5.0270938e-01  -1.1046133e+00
   5.9972067e-01  -5.1519738e-01
   6.0822551e-01  -6.4834118e-01
   7.3320853e-01  -8.8970246e-01
   7.4401791e-01  -7.1913126e-01
   1.0392733e+00  -4.0977234e-01
   7.2338580e-01  -4.5728788e-01
   6.6453092e-01  -6.4829218e-01
   5.9450786e-01  -5.3700661e-01
   5.5893171e-01  -7.0869077e-01
   5.5485790e-01  -6.8972647e-01
   9.0445402e-01  -6.5677945e-01
   9.3722766e-01  -4.9479471e-01
   6.6368799e-01  -6.9990992e-01
   6.0835252e-01  -6.4331603e-01
   5.2421276e-01  -7.9816734e-01
   5.4384015e-01  -8.2923441e-01
   5.1369378e-01  -5.1855585e-01
   6.8603859e-01  -6.2667456e-01
   5.6837393e-01  -5.9691029e-01
   9.0282731e-01  -5.1312929e-01
   9.5444910e-01  -7.3835316e-01
   6.8385914e-01  -5.8571713e-01
   6.4299303e-01  -7.7597491e-01
   6.9227199e-01  -8.0095798e-01
   7.0521609e-01  -6.2424034e-01
   6.4134515e-01  -6.6929270e-01
   5.7107412e-01  -8.3521416e-01
   6.8129215e-01  -9.4516911e-01
   7.0387816e-01  -7.1002536e-01
   6.8717942e-01  -9.6932890e-01
   5.3988610e-01  -7.5989495e-01
   6.8240420e-01  -9.8813455e-01
   7.5830280e-01  -4.5052448e-01
   7.0098072e-01  -7.0643373e-01
   5.8644518e-01  -6.1424558e-01
   6.0542506e-01  -7.9916953e-01
   4.7491491e-01  -8.6853929e-01
   6.4595270e-01  -5.9519443e-01
   6.8208945e-01  -5.7256685e-01
   6.8908423e-01  -6.5434230e-01
   6.9746841e-01  -6.8174126e-01
   7.2942283e-01  -7.9018903e-01
   7.5847072e-01  -2.0558025e-01
   8.7435010e-01  -5.5683373e-01
   5.6114878e-01  -4.7526813e-01
   8.4955588e-01  -4.9103484e-01
   8.3888118e-01  -5.9750835e-01
   5.5754294e-01  -5.5175541e-01
   4.7300570e-01  -6.2930923e-01
   7.8602047e-01  -6.1947166e-01
   8.1179842e-01  -5.2858427e-01
   8.2742480e-01  -5.4986715e-01
   6.2973054e-01  -7.9694490e-01
   7.4343301e-01  -5.0233692e-01
   8.1412737e-01  -6.5099387e-01
   8.5739239e-01  -9.4148494e-01
   4.4463773e-01  -8.7587961e-01
   7.7164785e-01  -7.1640740e-01
   5.2942748e-01  -7.7490764e-01
   4.7218005e-01  -8.1585197e-01
   6.1387206e-01  -8.0025276e-01
   5.9849794e-01  -8.4258589e-01
   7.3493497e-01  -6.0859031e-01
   5.7850497e-01  -6.3418919e-01
   4.7324359e-01  -9.5020556e-01
   9.6935641e-01  -4.3921193e-01
   5.0760398e-01  -8.1161702e-01
   7.0858070e-01  -6.9342023e-01
   6.2548571e-01  -8.3788263e-01
   7.6791340e-01  -6.4545589e-01
   4.3995633e-01  -8.0600869e-01
   7.6570844e-01  -6.2271553e-01
   8.8391325e-01  -8.0277130e-01
   5.1340534e-01  -6.6527549e-01
   7.9460092e-01  -7.6317674e-01
   5.0735686e-01  -8.3693918e-01
   4.3035411e-01  -8.1262897e-01
   8.8373746e-01  -7.9343819e-01
   9.7127601e-01  -3.4542776e-01
   7.5728846e-01  -6.0970592e-01
   7.5321152e-01  -1.0199214e+00
   9.0260049e-01  -4.2053486e-01
   9.6201665e-01  -5.2210679e-01
   6.5778192e-01  -6.8915445e-01
   8.2158860e-01  -4.8966849e-01
   6.2301826e-01  -5.0884373e-01
   8.6837514e-01  -5.1461143e-01
   6.9330582e-01  -9.9403630e-01
   9.5247747e-01  -7.2663766e-01
   8.6425790e-01  -7.9460581e-01
   7.9994326e-01  -3.2306907e-01
   6.5704006e-01  -6.7954427e-01
   6.8456722e-01  -9.4844177e-01
   6.8947580e-01  -4.9797980e-01
   5.8445348e-01  -7.3545854e-01
   5.8290133e-01  -8.8124421e-01
   1.0843601e+00  -3.2892581e-01
   6.4890888e-01  -6.3413241e-01
   7.3338980e-01  -5.6774929e-01
   6.0683824e-01  -6.9632524e-01
   6.5577373e-01  -8.9367301e-01
   5.2460388e-01  -4.7786586e-01
   6.1666512e-01  -7.9977681e-01
   7.4181801e-01  -7.0064390e-01
   6.6456363e-01  -7.6310742e-01
   5.9547471e-01  -8.1906672e-01
   6.0756370e-01  -6.7999761e-01
   6.4835608e-01  -7.9579379e-01
   6.5186642e-01  -5.7011064e-01
   5.6638213e-01  -1.1113312e+00
   7.7617383e-01  -5.9346531e-01
   5.8605917e-01  -7.2452861e-01
   7.3695803e-01  -6.7125235e-01
   6.7990457e-01  -8.3775651e-01
   5.3827940e-01  -7.9871388e-01
   5.1925057e-01  -7.3048927e-01
   8.5510937e-01  -7.2444013e-01
   6.8658301e-01  -8.6998835e-01
   6.3492311e-01  -6.6664725e-01
   8.5521285e-01  -3.8148222e-01
   6.4386336e-01  -7.4516627e-01
   6.2006629e-01  -5.5058448e-01
   7.6899719e-01  -6.0762107e-01
   7.7349639e-01  -8.2447646e-01
   6.5658121e-01  -5.1701822e-01
   5.0527926e-01  -8.8373813e-01
   4.2199517e-01  -7.7635983e-01
   7.8440799e-01  -7.6936174e-01
   5.5375779e-01  -5.1093263e-01
   7.2447263e-01  -7.5358034e-01
   7.6998075e-01  -5.3001861e-01
   6.1110461e-01  -8.8980672e-01
   6.1456572e-01  -3.4155779e-01
   6.4989056e-01  -6.0934704e-01
   4.6213557e-01  -5.8731610e-01
   8.2227618e-01  -6.1313019e-01
   7.8996561e-01  -4.3856936e-01
   6.7516970e-01  -4.4453979e-01
   7.7845751e-01  -4.7833811e-01
   1.0169842e+00  -8.4889563e-01
   8.0913728e-01  -8.9355603e-01
   5.1112971e-01  -6.4619057e-01
   9.5816741e-01  -5.9831383e-01
   7.0088913e-01  -7.6988796e-01
   6.8867648e-01  -1.0752323e+00
   1.0002571e+00  -3.8585272e-01
   9.3321487e-01  -5.8698992e-01
   7.0331449e-01  -6.3666785e-01
   1.0661433e+00  -7.6246942e-01
   8.3192108e-01  -9.5977446e-01
   6.3896855e-01  -5.9573147e-01
   7.7188399e-01  -5.9167828e-01
   6.7521625e-01  -8.1034367e-01
   7.1682446e-01  -5.9310333e-01
   3.9362972e-01  -9.2971391e-01
   9.5953412e-01  -5.1778571e-01
   6.3726203e-01  -8.3495679e-01
   7.4491619e-01  -5.5518369e-01
   8.6478348e-01  -3.9775848e-01
   7.1229833e-01  -6.0439359e-01
   8.6265696e-01  -3.6532992e-01
   6.8996616e-01  -4.2231018e-01
   6.0269016e-01  -9.8934747e-01
   6.8332900e-01  -7.2998220e-01
   8.2384153e-01  -4.1504333e-01
   7.0486973e-01  -9.6038997e-01
   6.4694259e-01  -7.4797395e-01
   6.9789255e-01  -6.4465497e-01
   5.8675828e-01  -8.6609827e-01
   7.1831259e-01  -5.5001415e-01
   7.1989041e-01  -6.5304353e-01
   6.1470690e-01  -7.0535510e-01
   7.3694923e-01  -4.7578297e-01
   6.7910778e-01  -5.2280484e-01
   9.7532955e-01  -5.0375885e-01
   9.5637327e-01  -3.5251865e-01
   4.6929987e-01  -7.6322108e-01
   6.7931696e-01  -5.6998283e-01
   7.7273426e-01  -7.4633440e-01
   4.1485442e-01  -7.2963570e-01
   3.5613639e-01  -8.7205799e-01
   8.3150960e-01  -7.0224833e-01
   7.1192217e-01  -8.1059237e-01
   5.4867545e-01  -8.6216502e-01
   6.4605847e-01  -7.6021904e-01
   5.0311316e-01  -7.6348976e-01
   4.6427055e-01  -9.0932931e-01
   7.3378978e-01  -6.3589660e-01
   8.4727473e-01  -6.8123324e-01
   6.4780399e-01  -8.5181356e-01
   9.5607818e-01  -8.1814786e-01
   6.6281707e-01  -8.8194495e-01
   5.2839580e-01  -6.3999940e-01
   7.0401232e-01  -8.8715292e-01
   5.4693122e-01  -6.3204682e-01
   1.0757407e+00  -7.8875949e-01
   7.9906586e-01  -5.3167371e-01
   5.2244783e-01  -9.1254037e-01
   8.7820726e-01  -3.6257297e-01
   6.1255902e-01  -5.8178682e-01
   6.4930874e-01  -5.7889888e-01
   6.3100503e-01  -8.7387350e-01
   9.1572517e-01  -6.7439706e-01
   8.4629956e-01  -6.8491788e-01
   4.0987490e-01  -9.1640708e-01
   7.8607485e-01  -4.4196829e-01
   8.7233228e-01  -5.8141749e-01
   5.4715417e-01  -5.9522286e-01
   6.6976936e-01  -6.3034216e-01
   6.5445629e-01  -6.3373149e-01
   9.4180442e-01  -5.9649692e-01
   5.1549586e-01  -5.8562499e-01
   5.2695273e-01  -7.8972504e-01
   7.5657268e-01  -7.0637922e-01
   7.4246042e-01  -6.6826531e-01
   7.7563064e-01  -3.9865345e-01
   6.5646130e-01  -5.0295871e-01
   7.0357394e-01  -7.3491689e-01
   5.2525490e-01  -7.2551898e-01
   3.9818492e-01  -6.5602387e-01
   7.8456189e-01  -6.6431344e-01
   6.6520688e-01  -7.5169825e-01
   8.8681896e-01  -8.2135739e-01
   7.0645739e-01  -4.9270050e-01
   7.6292407e-01  -5.0019228e-01
   4.9979556e-01  -7.3040477e-01
   4.7809314e-01  -8.1886323e-01
   6.2962927e-01  -7.9966868e-01
   9.0373060e-01  -8.4544832e-01
   7.3830792e-01  -5.8888817e-01
   7.6190614e-01  -8.6248226e-01
   4.3442380e-01  -7.6087996e-01
   9.0342779e-01  -4.2518661e-01
   6.6582622e-01  -7.1068892e-01
   8.6230947e-01  -5.3232449e-01
   8.1268071e-01  -1.0386843e+00
   5.7026881e-01  -4.3971574e-01
   1.0249512e+00  -5.7077624e-01
   6.7982932e-01  -1.0112941e+00
   6.4665331e-01  -5.6333210e-01
   6.1922294e-01  -8.2258222e-01
   7.8562093e-01  -7.7783671e-01
   7.8592631e-01  -6.2190117e-01
   8.5145044e-01  -5.5621054e-01
   7.8066303e-01  -8.6037990e-01
   7.1574607e-01  -6.3984100e-01
   5.6649223e-01  -9.1988061e-01
   5.3890762e-01  -6.6707392e-01
   4.5194231e-01  -6.9973761e-01
   7.5025773e-01  -7.0767089e-01
   6.1904274e-01  -7.5680713e-01
   8.5157399e-02  -9.8886919e-01
   8.6177859e-01  -7.6522010e-01
   7.4142465e-01  -6.0774354e-01
   6.8033732e-01  -6.2424815e-01
   9.4506787e-01  -6.7069083e-01
   8.4884589e-01  -7.4437829e-01
   7.9003502e-01  -6.6976722e-01
   5.7531715e-01  -9.3942449e-01
   8.7033652e-01  -9.1160624e-01
   5.7755352e-01  -5.4649184e-01
   6.4083030e-01  -7.9939747e-01
   5.8537906e-01  -3.7739504e-01
   4.1278392e-01  -8.7678853e-01
   6.4003052e-01  -9.3844049e-01
   6.9446239e-01  -7.1715466e-01
   7.8086784e-01  -5.9161348e-01
   6.8543328e-01  -8.1939188e-01
   7.7139355e-01  -7.8878832e-01
   5.2821267e-01  -7.7151195e-01
   6.7664935e-01  -7.6749536e-01
   7.8046325e-01  -9.9293455e-01
   6.2181728e-01  -7.1366251e-01
   6.0958546e-01  -6.0356463e-01
   3.5645436e-01  -6.6919196e-01
   7.0447684e-01  -6.8652901e-01
   6.1365027e-01  -6.2718744e-01
   7.2381661e-01  -6.0474661e-01
   8.6067443e-01  -8.7957881e-01
   8.0685576e-01  -5.0585473e-01
   8.7222145e-01  -7.0337969e-01
   5.9168388e-01  -1.2101069e+00
   6.8809284e-01  -7.5471366e-01
   8.8292514e-01  -8.6540246e-01
   5.5428796e-01  -6.3663160e-01
   6.4221360e-01  -8.2820305e-01
   8.6354951e-01  -5.1971739e-01
   7.3749886e-01  -5.7082738e-01
   9.6708790e-01  -6.3141344e-01
   4.6902743e-01  -5.9285783e-01
   5.9502554e-01  -7.7348590e-01
   8.1812867e-01  -9.6783481e-01
   7.0473853e-01  -9.5835709e-01
   6.2675399e-01  -7.8570461e-01
   6.5669588e-01  -1.0139975e+00
   5.3007379e-01  -5.4382653e-01
   5.3583689e-01  -6.6183019e-01
   6.3419977e-01  -7.0139628e-01
   8.6550316e-01  -7.4474690e-01
   7.2110431e-01  -9.0462273e-01
   8.3641658e-01  -6.4874605e-01
   7.2754166e-01  -8.6296647e-01
   4.5535866e-01  -8.0712973e-01
   5.5903895e-01  -8.8292474e-01
   8.3753003e-01  -4.6159694e-01
   4.6040008e-01  -7.1507668e-01
   4.0849539e-01  -9.3363237e-01
   6.0804353e-01  -5.1202505e-01
   9.2448406e-01  -4.5708965e-01
   8.3922930e-01  -1.0775312e+00
   6.5573668e-01  -9.3224381e-01
   7.7177108e-01  -7.8899168e-01
   9.0705569e-01  -9.4750194e-01
   8.7603329e-01  -5.8623767e-01
   6.7691122e-01  -8.4711038e-01
   5.9431012e-01  -5.8407159e-01
   8.2720852e-01  -6.2580749e-01
   6.7313765e-01  -7.2113074e-01
   5.4499743e-01  -7.0504434e-01
   6.4430591e-01  -4.9670156e-01
   6.4689233e-01  -6.2873342e-01
   5.1761274e-01  -6.6520330e-01
   8.4650180e-01  -4.8980666e-01
   5.2548347e-01  -6.1860577e-01
   7.2839000e-01  -7.8521195e-01
   5.3629152e-01  -7.2256421e-01
   7.1786126e-01  -8.4373591e-01
   6.8790558e-01  -7.0422654e-01
   5.0405463e-01  -4.8137917e-01
   9.0073823e-01  -6.7794642e-01
   8.5809293e-01  -6.1191373e-01
   6.6163883e-01  -6.6720588e-01
   6.7213218e-01  -4.4113326e-01
   8.5737460e-01  -7.2459125e-01
   3.6450440e-01  -8.5754205e-01
   1.0076052e+00  -7.2282403e-01
   9.3878038e-01  -6.3487191e-01
   4.8498524e-01  -7.2855734e-01
   4.3700791e-01  -8.0706613e-01
   6.0830669e-01  -8.4726032e-01
   3.0802785e-01  -1.0183036e+00
   9.7102295e-01  -3.3810853e-01
   6.2695789e-01  -8.2873630e-01
   6.3753429e-01  -9.1301063e-01
   8.6357975e-01  -5.3671743e-01
   1.0625109e+00  -3.8291861e-01
   8.7378557e-01  -7.2496837e-01
   7.5306735e-01  -6.4266061e-01
   9.0023898e-01  -4.3680673e-01
   5.3321670e-01  -6.8952826e-01
   7.3819260e-01  -8.2119106e-01
   6.0105604e-01  -6.0523377e-01
   4.7082640e-01  -1.0349329e+00
   8.5781928e-01  -6.3436854e-01
   6.4770004e-01  -4.4002307e-01
   6.8834944e-01  -7.0256066e-01
   5.7904502e-01  -6.9194171e-01
   6.7684490e-01  -8.2251705e-01
   6.3270643e-01  -7.7419711e-01
   7.7705118e-01  -5.4305813e-01
   7.8636871e-01  -4.3285841e-01
   9.9965655e-01  -7.0244815e-01
   9.4992621e-01  -4.6777252e-01
   6.6536248e-01  -5.1485941e-01
   7.1342413e-01  -5.8641326e-01
   6.3449870e-01  -8.3978793e-01
   5.0217679e-01  -6.2994983e-01
   7.2170871e-01  -8.6784834e-01
   5.2494094e-01  -1.0873192e+00
   6.3510969e-01  -7.0237196e-01
   7.4288666e-01  -8.0718468e-01
   4.4115975e-01  -9.1464726e-01
   6.2012221e-01  -7.0551336e-01
   5.3041947e-01  -1.0969238e+00
   7.0991281e-01  -7.2923195e-01
   8.9061364e-01  -6.4583625e-01
   8.6013570e-01  -7.7850187e-01
   5.9185929e-01  -9.7241439e-01
   7.5300872e-01  -8.4034437e-01
   6.3306326e-01  -7.7675279e-01
   7.2331931e-01  -7.2070061e-01
   7.0962904e-01  -8.1715118e-01
   8.9732095e-01  -9.0116140e-01
   9.2625976e-01  -5.6818343e-01
   6.5040431e-01  -7.7497570e-01
   8.6406966e-01  -9.7225118e-01
   6.6956186e-01  -5.9886667e-01
   8.6611232e-01  -6.3814589e-01
   8.1602443e-01  -5.3313515e-01
   5.1587807e-01  -7.0745425e-01
   7.2586831e-01  -9.3965052e-01
   9.6191945e-01  -6.4089795e-01
   7.3452531e-01  -6.0470570e-01
   5.8138268e-01  -8.5202262e-01
   7.2165186e-01  -8.3520638e-01
   6.9270461e-01  -7.6509482e-01
   6.7024623e-01  -8.3320849e-01
   3.1546068e-01  -7.0650080e-01
   7.4031116e-01  -8.1696677e-01
   6.4493525e-01  -5.5852522e-01
   8.7924935e-01  -7.6363699e-01
   9.1667551e-01  -6.3685792e-01
   5.8394138e-01  -7.8782593e-01
   4.5374426e-01  -7.9807878e-01
   1.0991496e+00  -4.4846736e-01
   9.0633984e-01  -7.4300768e-01
   9.0989855e-01  -7.0571885e-01
   7.4562101e-01  -8.4603113e-01
   4.2683796e-01  -8.9164788e-01
   8.2010714e-01  -8.9647904e-01
   6.7999046e-01  -7.8071515e-01
   7.1208157e-01  -8.0618687e-01
   9.0477031e-01  -5.6428337e-01
   5.7270655e-01  -6.2266112e-01
   8.3793146e-01  -5.6441356e-01
   8.0636015e-01  -5.8125330e-01
   8.1422958e-01  -6.8050807e-01
   6.9216672e-01  -7.2401496e-01
   7.9662080e-01  -6.5584532e-01
   8.5953488e-01  -8.1269825e-01
   9.4420166e-01  -4.8005548e-01
   7.2289133e-01  -5.6951599e-01
   7.1795580e-01  -7.2749929e-01
   6.9674439e-01  -6.5729183e-01
   5.9305799e-01  -7.3159375e-01
   7.1129793e-01  -8.5261175e-01
   9.2198988e-01  -6.6529775e-01
   6.3829990e-01  -7.3742121e-01
   6.2396221e-01  -7.2974571e-01
   6.7808411e-01  -8.6904851e-01
   7.7294043e-01  -6.1028161e-01
   4.2896574e-01  -8.2271370e-01
   7.2556285e-01  -6.0803228e-01
   8.4929568e-01  -4.8327636e-01
   7.7937630e-01  -7.2457926e-01
   1.9754972e-01  -6.8548885e-01
   5.0295035e-01  -9.0008515e-01
   7.2755375e-01  -5.2681449e-01
   5.6903443e-01  -3.7937553e-01
   6.0746904e-01  -5.2195455e-01
   6.6510790e-01  -6.4543101e-01
   9.0164110e-01  -6.4735141e-01
   8.0166139e-01  -7.0416648e-01
   7.5402041e-01  -5.5724406e-01
   8.0359985e-01  -5.5251474e-01
   9.0275633e-01  -5.0662382e-01
   7.4091065e-01  -8.3048243e-01
   7.1707359e-01  -6.8011737e-01
   5.1141505e-01  -8.0316889e-01
   6.4780311e-01  -6.0684358e-01
   5.0137489e-01  -7.1849827e-01
   7.4551759e-01  -2.2813943e-01
   3.4597542e-01  -8.8130388e-01
   6.2449066e-01  -5.1900733e-01
   6.3929862e-01  -6.8829627e-01
   7.6709393e-01  -7.5135124e-01
   4.8233161e-01  -8.7498252e-01
   6.0324905e-01  -7.6263554e-01
   7.3276704e-01  -7.9771455e-01
   6.6467064e-01  -5.2403333e-01
   8.5092642e-01  -6.1874923e-01
   6.3137805e-01  -7.1168842e-01
   8.6369308e-01  -5.0655920e-01
   7.7853593e-01  -7.2498662e-01
   7.0991764e-01  -6.7152095e-01
   7.0851121e-01  -8.1802100e-01
   9.5496512e-01  -8.2506501e-01
   6.6855581e-01  -6.5402013e-01
   8.7136632e-01  -8.3889354e-01
   1.0134499e+00  -6.3414632e-01
   1.0092871e+00  -7.6477650e-01
   8.5428520e-01  -5.0852468e-01
   7.1928383e-01  -7.4845802e-01
   8.5676733e-01  -7.2976016e-01
   1.1885710e+00  -4.5000336e-01
   7.3178995e-01  -1.0096554e+00
   7.3099311e-01  -2.1701467e-01
   9.7030889e-01  -6.0237617e-01
   9.2143582e-01  -8.2338814e-01
   1.0867780e+00  -5.9961666e-01
   5.7488353e-01  -7.5913145e-01
   7.9633584e-01  -6.4357501e-01
   5.1573535e-01  -7.6125828e-01
   9.8813461e-01  -6.9862930e-01
   7.6319177e-01  -5.5041194e-01
   5.1984868e-01  -8.8683219e-01
   1.0623192e+00  -7.1792259e-01
   6.6288015e-01  -8.0021139e-01
   7.9115673e-01  -6.8953204e-01
   6.6913742e-01  -3.1846667e-01
   7.9264346e-01  -6.7721796e-01
   5.3643558e-01  -7.7766366e-01
   6.8130749e-01  -9.1717291e-01
   6.8227907e-01  -7.6108283e-01
   7.9911172e-01  -6.6662456e-01
   3.9963294e-01  -7.6940737e-01
   8.8927302e-01  -4.1323792e-01
   6.5515197e-01  -7.6253964e-01
   8.2420594e-01  -8.0432356e-01
   5.4848129e-01  -7.1123158e-01
   6.6627447e-01  -6.8216133e-01
   6.7002466e-01  -9.3160449e-01
   4.7394579e-01  -7.0811241e-01
   6.5192560e-01  -9.1959714e-01
   6.5815017e-01  -8.7570797e-01
   6.5350239e-01  -6.0513454e-01
   8.4742631e-01  -8.0759730e-01
   7.6115811e-01  -9.2359046e-01
   7.9397364e-01  -4.7388834e-01
   3.8385849e-01  -8.1703249e-01
   7.2018596e-01  -7.2468325e-01
   6.7155748e-01  -6.0678222e-01
   6.8156289e-01  -5.2002947e-01
   9.6252235e-01  -6.0572719e-01
   7.7783111e-01  -6.0347813e-01
   6.3429408e-01  -9.8149596e-01
   9.3006934e-01  -8.1296342e-01
   8.8622845e-01  -5.1460851e-01
   4.6402418e-01  -7.8495032e-01
   5.7261313e-01  -8.2946354e-01
   6.3245734e-01  -6.9882938e-01
   7.7549515e-01  -5.6225270e-01
   8.1661549e-01  -7.5796428e-01
   4.6619956e-01  -6.7191522e-01
   7.3502972e-01  -4.9407568e-01
   5.9652076e-01  -9.8021882e-01
   5.7779476e-01  -1.0547292e+00
   7.4685964e-01  -1.1434196e+00
   7.1724595e-01  -7.3247016e-01
   6.9828714e-01  -7.5270340e-01
   6.4880731e-01  -7.0961186e-01
   6.8530767e-01  -6.3738625e-01
   8.7876386e-01  -6.2997295e-01
   6.0761630e-01  -6.9643017e-01
   8.6966766e-01  -4.0177230e-01
   6.9881833e-01  -5.7113481e-01
   7.6044469e-01  -4.8204099e-01
   6.7750578e-01  -6.7104612e-01
   7.4734480e-01  -6.8844074e-01
   7.5318843e-01  -4.2552527e-01
   7.6781707e-01  -7.4042017e-01
   8.3205048e-01  -6.7178853e-01
   5.6737610e-01  -8.4221572e-01
   9.4650460e-01  -7.6354176e-01
   6.7056781e-01  -8.4184083e-01
   4.5062309e-01  -7.2336044e-01
   6.4102911e-01  -7.5830254e-01
   5.6982204e-01  -5.8917370e-01
   7.5135575e-01  -5.8640441e-01
   6.0331234e-01  -6.9790285e-01
   5.4982932e-01  -7.2256234e-01
   4.7164025e-01  -7.4216537e-01
   9.5603930e-01  -8.1684103e-01
   4.8414117e-01  -9.1429292e-01
   6.8820991e-01  -6.1919618e-01
   6.7084073e-01  -8.6541101e-01
   2.9378185e-01  -9.6723629e-01
   6.5225337e-01  -5.0332677e-01
   5.7901100e-01  -6.1705890e-01
   8.7170568e-01  -5.6756621e-01
   4.8312998e-01  -7.3323685e-01
   5.9885793e-01  -7.6739915e-01
   2.8982212e-01  -1.1039790e+00
   6.7421872e-01  -4.6918604e-01
   7.4546718e-01  -6.0001077e-01
   8.3400712e-01  -7.8708664e-01
   6.4017571e-01  -8.0966399e-01
   7.0408997e-01  -4.5405869e-01
   7.6021035e-01  -1.0515033e+00
   6.4171181e-01  -7.2573642e-01
   7.4555771e-01  -5.3328879e-01
   9.7205891e-01  -5.4657904e-01
   6.9146736e-01  -7.7910842e-01
   5.4375163e-01  -6.5465996e-01
   8.2421796e-01  -7.3903037e-01
   6.0663351e-01  -9.3222219e-01
   4.0391006e-01  -7.3724983e-01
   6.4799964e-01  -6.0878367e-01
   5.2573957e-01  -9.3514595e-01
   6.5987787e-01  -6.1355779e-01
   5.6325201e-01  -7.3804170e-01
   1.0486962e+00  -6.9353006e-01
   7.9069867e-01  -7.4752146e-01
   5.3671166e-01  -8.2413546e-01
   6.7535254e-01  -7.7214484e-01
   7.2206695e-01  -7.7730869e-01
   4.3865195e-01  -8.3725895e-01
   4.7911978e-01  -1.0764477e+00
   6.8173902e-01  -8.4869552e-01
   3.1580764e-01  -8.0215916e-01
   5.8070209e-01  -7.5985564e-01
   6.2073459e-01  -7.5212006e-01
   4.4500351e-01  -6.7119440e-01
   5.1196171e-01  -6.7968302e-01
   6.6756109e-01  -6.1115380e-01
   6.0752403e-01  -8.5905631e-01
   7.8184387e-01  -1.0343571e+00
   8.2990589e-01  -8.3585254e-01
   8.6035860e-01  -2.3186241e-01
   5.8916261e-01  -7.6256903e-01
   7.3710508e-01  -7.0259643e-01
   5.9157689e-01  -6.9848065e-01
   5.8770633e-01  -5.7022747e-01
   6.1690167e-01  -6.5630721e-01
   7.5460696e-01  -5.9120289e-01
   6.1926416e-01  -5.6390535e-01
   6.1480458e-01  -6.3181280e-01
   5.5986348e-01  -7.2654321e-01
   5.3021515e-01  -7.9347306e-01
   9.6176575e-01  -6.3061704e-01
   7.8686480e-01  -6.6708597e-01
   5.3531997e-01  -6.8010824e-01
   5.2302389e-01  -7.6833040e-01
   5.7180898e-01  -6.7456596e-01
   1.1271734e+00  -5.9466142e-01
   6.4419764e-01  -7.1026398e-01
   7.7151290e-01  -5.7208401e-01
   5.4397992e-01  -6.8861489e-01
   7.6546488e-01  -5.5203820e-01
   5.6834434e-01  -7.1474118e-01
   6.1182934e-01  -7.9393726e-01
   2.8305669e-01  -9.3338347e-01
   8.9958049e-01  -8.8872975e-01
   6.8326570e-01  -6.1698223e-01
   6.5410958e-01  -7.1577758e-01
   8.2871312e-01  -5.8914768e-01
   6.1810277e-01  -5.1132970e-01
   5.7519414e-01  -7.8865201e-01
   5.4445466e-01  -9.5074779e-01
   5.9723005e-01  -4.4887684e-01
   9.3465733e-01  -6.1453502e-01
   5.1041453e-01  -6.9316406e-01
   1.0000908e+00  -6.4869028e-01
   5.2328913e-01  -8.7101509e-01
   1.0216889e+00  -5.4212891e-01
   7.5119762e-01  -6.7578902e-01
   9.5070062e-01  -6.1905050e-01
   5.4164398e-01  -8.7773594e-01
   5.0668266e-01  -5.2397151e-01
   7.4518619e-01  -5.7503837e-01
   7.4473534e-01  -5.4184129e-01
   7.9209945e-01  -7.5673699e-01
   9.6017173e-01  -1.4269173e-01
   7.8117305e-01  -6.2286066e-01
   6.8015499e-01  -4.8562870e-01
   5.5234056e-01  -6.7749966e-01
   3.8426070e-01  -7.9755490e-01
   6.8381996e-01  -9.0225212e-01
   6.6664158e-01  -6.7757118e-01
   5.7711821e-01  -7.7744533e-01
   6.5348471e-01  -8.0765413e-01
   4.9856338e-01  -6.4528145e-01
   5.3204881e-01  -6.9297918e-01
   8.2982551e-01  -6.2600593e-01
   9.7485624e-01  -6.4998667e-01
   6.6064887e-01  -7.6827587e-01
   6.4757999e-01  -9.2026365e-01
   7.4819132e-01  -8.0085694e-01
   5.7581528e-01  -9.7777038e-01
   4.9076793e-01  -7.5316491e-01
   4.9529553e-01  -6.4663350e-01
   7.0302118e-01  -4.2415753e-01
   7.9055106e-01  -5.6092851e-01
   7.1920303e-01  -8.7426901e-01
   7.2661243e-01  -7.1157300e-01
   5.8068417e-01  -8.3803441e-01
   8.7123297e-01  -6.5172605e-01
   8.7488319e-01  -7.0182057e-01
   5.5714335e-01  -7.0593458e-01
   7.3004653e-01  -7.1541229e-01
   4.9280543e-01  -7.6275318e-01
   6.0771405e-01  -7.6053004e-01
   5.1806632e-01  -7.9452570e-01
   8.2700074e-01  -6.7980673e-01
   6.3288905e-01  -8.0412114e-01
   8.5415363e-01  -7.6648018e-01
   6.4798068e-01  -8.5065326e-01
   7.3980132e-01  -7.1165274e-01
   8.1000396e-01  -8.3148463e-01
   8.3125921e-01  -3.4353981e-01
   6.0510158e-01  -5.9437506e-01
   6.5023376e-01  -6.5829893e-01
   7.8629513e-01  -2.9864594e-01
   6.5049469e-01  -8.1875424e-01
   6.1040974e-01  -7.0372057e-01
   5.0191847e-01  -8.6592669e-01
   8.8314621e-01  -5.0234526e-01
   5.2938463e-01  -6.9056992e-01
   8.4722988e-01  -8.7586704e-01
   8.0081918e-01  -9.1253120e-01
   6.7921002e-01  -7.4975537e-01
   6.8013574e-01  -6.0477998e-01
   5.6344834e-01  -6.7605088e-01
   7.8310185e-01  -5.0557125e-01
   7.4730892e-01  -6.6533898e-01
   9.7040877e-01  -3.9822199e-01
   5.9716734e-01  -6.9437077e-01
   7.6869173e-01  -6.2607874e-01
   5.9034160e-01  -5.2439722e-01
   5.3125344e-01  -6.9094749e-01
   6.4108301e-01  -7.3726069e-01
   9.4620670e-01  -7.6477186e-01
   9.1663616e-01  -4.1026924e-01
   5.5492052e-01  -7.9925835e-01
   7.6588394e-01  -6.7034389e-01
   1.1911724e+00  -4.6415956e-01
   7.3992554e-01  -7.0265193e-01
   5.9368990e-01  -6.8199717e-01
   9.1489152e-01  -4.9827848e-01
   5.7714717e-01  -6.6691111e-01
   9.8537737e-01  -6.0362922e-01
   6.7280707e-01  -5.3430285e-01
   9.7447983e-01  -6.6127420e-01
   8.7296422e-01  -5.5138933e-01
   6.8258350e-01  -5.8192445e-01
   6.9800596e-01  -5.4263460e-01
   8.7509588e-01  -7.3529174e-01
   8.2233254e-01  -4.5473983e-01
   4.3952709e-01  -7.5248581e-01
   8.8955342e-01  -7.0858730e-01
   8.7728163e-01  -6.0194862e-01
   5.9074768e-01  -7.0134246e-01
   3.5318668e-01  -7.0766315e-01
   8.1303700e-01  -7.0854193e-01
   5.5100472e-01  -7.8918261e-01
   8.1876510e-01  -4.7906747e-01
   5.4201359e-01  -7.3726533e-01
   8.1830088e-01  -5.7618838e-01
   7.3767856e-01  -7.1105521e-01
   7.4861766e-01  -7.9162678e-01
   6.6174090e-01  -5.0918662e-01
   9.7173079e-01  -7.7603205e-01
   9.2045987e-01  -7.5620067e-01
   5.1923848e-01  -6.9562671e-01
   4.7466734e-01  -8.5844451e-01
   8.2808051e-01  -6.3821327e-01
   8.9210355e-01  -7.1203428e-01
   6.2927228e-01  -6.4442630e-01
   8.7478596e-01  -6.7010496e-01
   7.2972748e-01  -7.9377821e-01
   6.1019974e-01  -8.3873776e-01
   7.4446877e-01  -9.4904594e-01
   7.1057373e-01  -8.9930452e-01
   9.1705565e-01  -4.1993796e-01
   6.6050414e-01  -7.6796938e-01
   6.1200793e-01  -7.4400685e-01
   3.4376269e-01  -8.6899913e-01
   6.3929702e-01  -5.0464149e-01
   8.2917125e-01  -7.6126105e-01
   7.5369449e-01  -4.8783681e-01
   2.7678302e-01  -7.1962831e-01
   5.3035989e-01  -5.9135117e-01
   7.6875750e-01  -5.7094465e-01
   1.2756599e+00  -5.3434876e-01
   5.2049483e-01  -8.8358395e-01
   7.5861300e-01  -9.4533644e-01
   6.5594397e-01  -6.2398120e-01
   9.3069206e-01  -7.4956001e-01
   4.9712043e-01  -8.3092057e-01
   6.9538098e-01  -7.0021435e-01
   8.9464067e-01  -7.9304351e-01
   5.2248766e-01  -9.0368932e-01
   7.6046898e-01  -6.1762798e-01
   4.5826027e-01  -1.0733132e+00
   1.0955599e+00  -8.0700257e-01
   8.0481064e-01  -8.6992284e-01
   8.9388471e-01  -7.8508863e-01
   8.3297907e-01  -7.2317261e-01
   7.5707914e-01  -9.7750801e-01
   6.2397420e-01  -8.3927994e-01
   8.6287860e-01  -3.4018615e-01
   4.9757634e-01  -7.3375228e-01
   7.3494384e-01  -9.1981003e-01
   5.0033183e-01  -6.3043254e-01
   9.2287691e-01  -8.9691750e-01
   7.1053684e-01  -6.6528749e-01
   5.9811789e-01  -6.5366027e-01
   1.0250292e+00  -1.0317492e-01
   5.6122828e-01  -9.1836245e-01
   4.0644197e-01  -9.3434704e-01
   9.4960005e-01  -5.6731918e-01
   7.7005519e-01  -6.4266767e-01
   6.4914356e-01  -6.3523526e-01
   5.3999348e-01  -7.2876621e-01
   6.3265179e-01  -5.0629912e-01
   6.4651165e-01  -5.8099921e-01
   1.1690737e+00  -6.4444908e-01
   4.8767254e-01  -8.2558434e-01
   8.4836080e-01  -4.4029404e-01
   6.9983776e-01  -7.4575834e-01
   8.4475596e-01  -7.2666662e-01
   6.2377949e-01  -5.6041301e-01
   6.4414995e-01  -7.8410175e-01
   6.7277185e-01  -5.8951294e-01
   6.7628497e-01  -6.6795792e-01
   8.2994469e-01  -5.1342809e-01
   6.0835987e-01  -6.7601074e-01
   7.5161896e-01  -6.7929065e-01
   5.6035838e-01  -5.5255279e-01
   7.0595627e-01  -8.7408801e-01
   7.4583526e-01  -6.0438782e-01
   8.5633109e-01  -5.6800328e-01
   7.1335844e-01  -6.4868590e-01
   7.4960819e-01  -6.3699663e-01
   6.4786264e-01  -6.6355930e-01
   5.3457062e-01  -7.1346916e-01
   6.9644787e-01  -8.4404422e-01
   6.7519799e-01  -6.6477834e-01
   1.1186771e+00  -4.6601606e-01
   7.0395281e-01  -9.4025232e-01
   5.7758289e-01  -5.7839252e-01
   6.4542687e-01  -5.8728769e-01
   6.5645224e-01  -7.5837114e-01
   8.5619984e-01  -3.2300446e-01
   9.0849538e-01  -7.5554383e-01
   7.9004738e-01  -6.2865541e-01
   5.6718026e-01  -9.7339290e-01
   7.0433818e-01  -4.8603343e-01
   5.7268889e-01  -5.2069781e-01
   6.7029710e-01  -6.1025273e-01
   7.2313994e-01  -6.6929745e-01
   8.1805406e-01  -5.4871494e-01
   4.8176222e-01  -7.3883826e-01
   5.5683276e-01  -6.1181063e-01
   5.6742017e-01  -6.5742204e-01
   6.3149857e-01  -1.0697428e+00
   5.5468198e-01  -7.7679933e-01
   7.1670165e-01  -8.4119571e-01
   4.4719045e-01  -8.5406500e-01
   6.8730959e-01  -8.7872946e-01
   9.1303029e-01  -6.2601713e-01
   6.4844851e-01  -6.5125249e-01
   6.1076151e-01  -7.1446048e-01
   8.7537027e-01  -4.4160200e-01
   8.7650546e-01  -5.7986931e-01
   8.1122960e-01  -6.1022929e-01
   7.0061003e-01  -6.6010827e-01
   6.9698735e-01  -5.6898682e-01
   5.5511168e-01  -5.9184949e-01
   8.0551512e-01  -6.9527991e-01
   7.1358055e-01  -7.3635497e-01
   6.5259056e-01  -8.8789528e-01
   2.6554589e-01  -7.5602146e-01
   8.3006128e-01  -8.2883363e-01
   9.1051099e-01  -4.5593602e-01
   5.4509636e-01  -7.6108322e-01
   5.3400894e-01  -7.6532337e-01
   6.8107465e-01  -7.7950634e-01
   9.3529188e-01  -4.7276583e-01
   7.8567147e-01  -3.9256316e-01
   3.3721261e-01  -9.8474272e-01
   6.1617758e-01  -6.2756443e-01
   8.7381403e-01  -3.0404721e-01
   5.5547842e-01  -6.4574639e-01
   6.8123088e-01  -6.0968538e-01
   8.7969591e-01  -6.7728572e-01
   6.9147433e-01  -6.1321596e-01
   7.4626382e-01  -5.4688177e-01
   7.5526029e-01  -6.3991761e-01
   9.5099432e-01  -4.5576180e-01
   6.3513995e-01  -7.5127893e-01
   6.9593305e-01  -6.9032073e-01
   9.4235411e-01  -7.5032019e-01
   6.5218284e-01  -7.1184674e-01
   4.3561239e-01  -8.7011634e-01
   6.9025705e-01  -7.9818415e-01
   5.6796491e-01  -5.7128498e-01
   6.8298274e-01  -6.1929041e-01
   9.0752241e-01  -3.9233523e-01
   7.7595265e-01  -7.6564308e-01
   9.1238882e-01  -6.9179818e-01
   5.9005838e-01  -6.8129523e-01
   8.9746587e-01  -6.8205897e-01
   8.0778223e-01  -8.1835550e-01
   6.7031769e-01  -3.8903897e-01
   5.7642611e-01  -6.1784341e-01
   4.8699577e-01  -7.1737395e-01
   5.5959654e-01  -6.9060938e-01
   6.0379768e-01  -7.2402538e-01
   4.0672285e-01  -8.2460411e-01
   8.2326184e-01  -1.2582434e+00
   4.7236635e-01  -7.0172027e-01
   6.8315699e-01  -6.0312370e-01
   4.9998041e-01  -4.9316428e-01
   6.5864173e-01  -6.0592923e-01
   9.1228670e-01  -6.4495450e-01
   7.3340338e-01  -5.3553100e-01
   9.0016446e-01  -6.2783166e-01
   7.0341944e-01  -8.7690788e-01
   7.9671856e-01  -8.0368631e-01
   6.1551889e-01  -7.6527773e-01
   4.5283426e-01  -7.6125668e-01
   8.2648728e-01  -8.1895274e-01
   6.2885642e-01  -6.3235234e-01
   8.5346482e-01  -5.7027105e-01
   6.0523318e-01  -9.3210637e-01
   8.8188818e-01  -6.2176631e-01
   5.1842750e-01  -7.8571709e-01
   6.0600387e-01  -5.4786434e-01
   6.1659686e-01  -6.5267660e-01
   7.8453136e-01  -3.2124142e-01
   7.6190748e-01  -6.8242314e-01
   4.3646254e-01  -6.7728364e-01
   7.1096569e-01  -8.1529550e-01
   6.6427676e-01  -7.7802424e-01
   6.4094727e-01  -8.5984526e-01
   8.7941684e-01  -6.0703530e-01
   8.0499651e-01  -6.0308796e-01
   6.3088157e-01  -8.8864128e-01
   8.6495977e-01  -5.1269938e-01
   7.6139653e-01  -7.0550794e-01
   6.1134739e-01  -7.4821242e-01
   5.8781400e-01  -6.7815398e-01
   5.2296558e-01  -6.9764019e-01
   8.4635249e-01  -8.0249327e-01
   6.6026486e-01  -8.6422994e-01
   8.6847236e-01  -6.3231445e-01
   6.1416257e-01  -8.9425900e-01
   9.4600179e-01  -3.3995432e-01
   5.6167152e-01  -6.7470336e-01
   7.2520422e-01  -5.4081788e-01
   6.2111558e-01  -8.9322587e-01
   5.9225861e-01  -7.8297518e-01
   5.8728202e-01  -6.9060291e-01
   4.4905525e-01  -6.8398263e-01
   7.0278920e-01  -6.4725315e-01
   6.7426766e-01  -6.2412228e-01
   6.6770654e-01  -6.1171849e-01
   6.1921552e-01  -5.0139354e-01
   7.9686593e-01  -7.1375710e-01
   1.1381970e+00  -6.0700772e-01
   4.7105976e-01  -7.6374070e-01
   6.4412486e-01  -5.7036665e-01
   8.8130491e-01  -6.4144054e-01
   1.1036368e+00  -6.7340934e-01
   8.1277361e-01  -7.3424015e-01
   6.6970434e-01  -6.5783986e-01
   6.7011152e-01  -7.2487125e-01
   7.7322393e-01  -6.5246071e-01
   8.5123577e-01  -4.9057264e-01
   6.6455132e-01  -5.7910644e-01
   8.8630925e-01  -6.6765323e-01
   7.7744537e-01  -3.0601944e-01
   5.2844140e-01  -6.6402112e-01
   5.9974700e-01  -8.4064818e-01
   1.3011161e+00  -4.4970920e-01
   7.0946984e-01  -6.7700203e-01
   6.7240673e-01  -7.4797411e-01
   7.1871671e-01  -5.9574257e-01
   6.2307606e-01  -5.1696672e-01
   5.4568584e-01  -5.3608713e-01
   5.1910269e-01  -6.7611247e-01
   5.1758044e-01  -9.4565763e-01
   5.1197197e-01  -6.8855352e-01
   6.4942032e-01  -1.0903533e+00
   6.3571138e-01  -7.4379218e-01
   6.6470918e-01  -8.0125147e-01
   9.8244357e-01  -6.4680395e-01
   4.9020695e-01  -7.8551279e-01
   5.5132833e-01  -6.1750280e-01
   6.0007399e-01  -6.8566519e-01
   8.8263346e-01  -4.9123834e-01
   6.1333509e-01  -9.2437322e-01
   5.4537230e-01  -8.4538642e-01
   3.6430637e-01  -8.0954695e-01
   5.2877528e-01  -6.2476491e-01
   8.0000351e-01  -3.3537647e-01
   8.0609832e-01  -9.6786326e-01
   6.0987650e-01  -8.3802198e-01
   6.8309256e-01  -5.8448477e-01
   8.0869633e-01  -6.6873428e-01
   7.6489271e-01  -6.2361521e-01
   7.3182431e-01  -9.7396966e-01
   4.9259971e-01  -6.1745690e-01
   6.9144531e-01  -6.7954611e-01
   5.3524793e-01  -5.7110224e-01
   9.0233547e-01  -5.2791938e-01
   8.8115230e-01  -4.9456312e-01
   4.9607070e-01  -8.7728278e-01
   5.2376925e-01  -5.5877235e-01
   4.7287593e-01  -9.2656747e-01
   6.6764684e-01  -5.6965539e-01
   6.9949651e-01  -5.2030386e-01
   6.8752727e-01  -4.0129418e-01
   5.9300102e-01  -4.7422711e-01
   6.7045945e-01  -7.3802168e-01
   6.5446157e-01  -8.2951311e-01
   6.8815942e-01  -9.8175515e-01
   7.3339517e-01  -6.1534244e-01
   6.3197317e-01  -6.2345685e-01
   8.6904867e-01  -6.5390007e-01
   7.9909044e-01  -4.9718086e-01
   8.9682670e-01  -6.1942417e-01
   6.9946132e-01  -5.5237402e-01
   7.7172995e-01  -6.0534943e-01
   6.6118546e-01  -6.2975812e-01
   5.6158012e-01  -7.0388499e-01
   8.2298400e-01  -4.8833061e-01
   6.1793529e-01  -6.7639779e-01
   7.3951334e-01  -7.6620502e-01
   6.3131527e-01  -8.2017668e-01
   8.4510865e-01  -7.9035848e-01
   7.5510532e-01  -6.3267220e-01
   7.4534549e-01  -5.3124163e-01
   8.9801246e-01  -6.6550566e-01
   7.4516371e-01  -8.5575015e-01
   5.4362035e-01  -6.4955386e-01
   8.6209908e-01  -6.4525028e-01
   8.9066594e-01  -3.1958193e-01
   7.3262048e-01  -6.3404224e-01
   8.4872384e-01  -7.6820264e-01
   7.3431449e-01  -7.3608149e-01
   6.9982429e-01  -3.4690674e-01
   5.5703297e-01  -6.3160833e-01
   7.8898872e-01  -6.9212047e-01
   7.1860683e-01  -7.7100806e-01
   5.8356885e-01  -6.7922289e-01
   6.1029261e-01  -4.2749091e-01
   6.8062917e-01  -6.8888621e-01
   6.5308397e-01  -7.6645347e-01
   5.4922306e-01  -7.5925300e-01
   9.1265138e-01  -4.2505831e-01
   7.4749885e-01  -6.3891019e-01
   1.0552682e+00  -8.2315036e-01
   5.3112145e-01  -9.2963890e-01
   1.0626929e+00  -7.2686310e-01
   7.2958824e-01  -6.1045613e-01
   6.3691004e-01  -6.1494010e-01
   6.1008248e-01  -8.0923183e-01
   6.0509318e-01  -6.8108970e-01
   7.7372050e-01  -6.1916039e-01
   9.2876361e-01  -4.7716600e-01
   6.4664418e-01  -5.7219212e-01
   7.3131109e-01  -7.4525432e-01
   5.8452023e-01  -6.2389434e-01
   9.2836231e-01  -5.3583543e-01
   4.9538964e-01  -7.7997433e-01
   3.8196724e-01  -9.5098693e-01
   4.2365405e-01  -7.6979020e-01
   7.8477339e-01  -8.3238175e-01
   3.7900804e-01  -9.0191803e-01
   7.2888793e-01  -7.4975878e-01
   4.4335399e-01  -8.1853028e-01
   6.0547056e-01  -7.1909456e-01
   8.2886848e-01  -5.8459059e-01
   7.8087652e-01  -8.3102007e-01
   6.7962862e-01  -8.7961528e-01
   9.1038996e-01  -7.8962658e-01
   8.4621680e-01  -5.7156609e-01
   4.3287977e-01  -6.9587598e-01
   5.7614914e-01  -6.9008649e-01
   5.6818296e-01  -8.0879307e-01
   7.1836162e-01  -8.2077039e-01
   4.7966616e-01  -7.6221062e-01
   9.1172951e-01  -6.7328918e-01
   6.9370120e-01  -1.0254794e+00
   7.3704297e-01  -3.8420986e-01
   3.4784778e-01  -9.1553409e-01
   7.7206128e-01  -6.6398938e-01
   6.7674312e-01  -7.0009593e-01
   5.9973999e-01  -9.2545971e-01
   4.2982914e-01  -8.9303347e-01
   8.3639962e-01  -7.0352420e-01
   4.6409092e-01  -8.1341374e-01
   7.3315959e-01  -7.0067770e-01
   8.1181096e-01  -5.2391352e-01
   7.3078475e-01  -1.0430194e+00
   7.3439574e-01  -9.2198340e-01
   6.6638898e-01  -6.5017359e-01
   5.4649528e-01  -5.9137188e-01
   7.1348811e-01  -7.8507260e-01
   3.2246858e-01  -9.1082476e-01
   8.9267607e-01  -6.5607060e-01
   5.5497815e-01  -8.9115682e-01
   6.3533117e-01  -6.5508178e-01
   6.6720289e-01  -5.7577376e-01
   6.0364490e-01  -7.3969334e-01
   8.4488865e-01  -5.4774242e-01
   7.5222380e-01  -7.3689670e-01
   7.0131534e-01  -5.8560145e-01
   5.9572244e-01  -7.0304819e-01
   6.4880552e-01  -5.5110488e-01
   5.2662565e-01  -8.9625999e-01
   7.4859865e-01  -5.3150782e-01
   6.4051014e-01  -5.8766808e-01
   9.4107318e-01  -5.3542811e-01
   5.2880664e-01  -7.4748972e-01
   5.4453505e-01  -5.3709629e-01
   6.6782941e-01  -7.2487510e-01
   5.3273973e-01  -6.8973500e-01
   8.8546986e-01  -7.0212744e-01
   7.8864572e-01  -6.4212506e-01
   6.7424325e-01  -6.4149272e-01
   4.6489226e-01  -1.0657524e+00
   6.9544458e-01  -6.1895454e-01
   9.3217240e-01  -6.8552486e-01
   5.5137562e-01  -7.6951818e-01
   6.6160752e-01  -7.5136843e-01
   7.5962627e-01  -6.3704984e-01
   7.0723780e-01  -4.8619557e-01
   8.0841021e-01  -8.6820886e-01
   7.2858700e-01  -6.0864338e-01
   5.8120991e-01  -7.2752873e-01
   7.5210369e-01  -6.0275908e-01
   7.8397872e-01  -8.1159675e-01
   8.0872770e-01  -7.8581761e-01
   4.8962889e-01  -1.0687960e+00
   6.5700604e-01  -5.7984065e-01
   9.5907210e-01  -4.8872212e-01
   6.7818537e-01  -6.4319706e-01
   6.6603865e-01  -7.3360711e-01
   4.2830985e-01  -9.4057301e-01
   7.5267647e-01  -7.3319997e-01
   4.6776594e-01  -7.8809429e-01
   1.0828343e+00  -6.3251027e-01
   8.8399869e-01  -7.1586880e-01
   5.9288860e-01  -6.4824910e-01
   6.3376630e-01  -6.7100700e-01
   6.2672340e-01  -8.5852584e-01
   8.1039799e-01  -5.2524902e-01
   9.4022118e-01  -6.3388009e-01
   7.4787872e-01  -6.0976634e-01
   8.1731517e-01  -4.5074657e-01
   5.8144878e-01  -5.9893950e-01
   6.0788653e-01  -5.3647537e-01
   8.5716099e-01  -7.9736809e-01
   6.3625241e-01  -5.4504935e-01
   8.1948206e-01  -7.1433256e-01
   9.0844722e-01  -4.7171911e-01
   5.8565566e-01  -7.0014900e-01
   4.9999896e-01  -4.5788857e-01
   7.2851224e-01  -6.2734504e-01
   5.7996302e-01  -6.6742487e-01
   5.2083123e-01  -8.2358813e-01
   6.9711443e-01  -8.1866273e-01
   7.7326700e-01  -5.2002121e-01
   6.5667797e-01  -6.1449748e-01
   6.7475949e-01  -6.4100787e-01
   4.1459876e-01  -7.9615592e-01
   5.0186012e-01  -8.1568446e-01
   5.4603931e-01  -4.8490700e-01
   7.1882643e-01  -7.0639731e-01
   7.1011903e-01  -5.1603156e-01
   6.8649069e-01  -6.5201905e-01
   7.6013248e-01  -6.1778811e-01
   6.1005329e-01  -8.7698231e-01
   5.3565056e-01  -7.2060593e-01
   6.3357352e-01  -7.3507867e-01
   5.4955932e-01  -6.8149656e-01
   4.7980103e-01  -6.7232119e-01
   1.0180548e+00  -6.6222968e-01
   7.8094266e-01  -7.8226048e-01
   7.7161004e-01  -9.0086266e-01
   5.0189588e-01  -7.3151875e-01
   3.8433171e-01  -1.0557036e+00
   9.8353263e-01  -6.6028894e-01
   6.7110571e-01  -8.1022679e-01
   6.9623102e-01  -4.6085960e-01
   6.3847697e-01  -6.1961858e-01
   6.1359971e-01  -5.8365483e-01
   6.2408545e-01  -7.4010614e-01
   4.9026267e-01  -7.2966788e-01
   7.5672176e-01  -7.0814468e-01
   4.5154364e-01  -8.8601551e-01
   6.1086232e-01  -7.1062683e-01
   5.0144723e-01  -5.6547205e-01
   6.7741400e-01  -5.7200596e-01
   7.7055401e-01  -6.2370762e-01
   5.8939244e-01  -5.2564602e-01
   7.8318687e-01  -7.3192014e-01
   4.3448148e-01  -6.0086563e-01
   6.9907936e-01  -7.4786143e-01
   4.7901915e-01  -6.8146471e-01
   4.7087235e-01  -9.1308064e-01
   9.1748901e-01  -5.5932963e-01
   7.1567910e-01  -9.1214420e-01
   3.6391255e-01  -7.6511723e-01
   5.0890274e-01  -9.4487247e-01
   9.6822804e-01  -6.4997473e-01
   5.9457888e-01  -9.0122111e-01
   5.4563225e-01  -6.5074820e-01
   6.5195426e-01  -8.5924644e-01
   6.3747274e-01  -6.0540038e-01
   5.3520794e-01  -4.1160958e-01
   6.9510663e-01  -9.4850571e-01
   6.4392991e-01  -7.0072389e-01
   7.6235224e-01  -8.7772841e-01
   5.0803078e-01  -8.7747744e-01
   9.1056610e-01  -6.2432093e-01
   5.4646797e-01  -7.8413498e-01
   8.1167322e-01  -6.0174344e-01
   5.7474284e-01  -9.2100739e-01
   6.2676103e-01  -7.6890350e-01
   6.1542190e-01  -5.4464071e-01
   5.9789387e-01  -9.0905005e-01
   6.0956893e-01  -6.9140343e-01
   8.4460873e-01  -1.0215653e+00
   5.8192935e-01  -6.9612630e-01
   1.0460315e+00  -7.7942361e-01
   7.9116277e-01  -4.7821257e-01
   8.0099531e-01  -3.9100258e-01
   6.1006109e-01  -7.0958179e-01
   6.5278964e-01  -9.4840865e-01
   8.9040214e-01  -6.3669406e-01
   6.3007392e-01  -7.5245846e-01
   7.1247342e-01  -6.9100924e-01
   8.7091517e-01  -5.1226257e-01
   6.1981399e-01  -6.7016802e-01
   4.6879056e-01  -6.9095895e-01
   6.0730315e-01  -6.0038068e-01
   7.3263368e-01  -8.4594638e-01
   6.3749605e-01  -1.1930373e+00
   9.0867053e-01  -4.7469495e-01
   8.5816333e-01  -9.0266356e-01
   4.5222735e-01  -8.0398399e-01
   6.6425220e-01  -7.1047882e-01
   6.6628198e-01  -9.5850648e-01
   8.8932005e-01  -7.4076015e-01
   9.5919746e-01  -6.0826742e-01
   9.9107134e-01  -4.7048957e-01
   5.6330144e-01  -6.8061678e-01
   9.5866943e-01  -5.6474545e-01
   4.6545939e-01  -7.3198320e-01
   5.0811593e-01  -7.9061460e-01
   7.1323781e-01  -7.3507684e-01
   6.6258091e-01  -6.9941520e-01
   5.6057462e-01  -7.7909309e-01
   6.7066560e-01  -9.8948178e-01
   5.4665301e-01  -8.2561911e-01
   9.7953695e-01  -1.0075065e+00
   7.6676294e-01  -9.1354950e-01
   7.6576914e-01  -4.9700146e-01
   6.7746041e-01  -9.6242737e-01
   7.2038129e-01  -6.7592917e-01
   6.3676304e-01  -7.5682343e-01
   5.2088429e-01  -5.2385233e-01
   1.0291826e+00  -7.6835439e-01
   8.2759381e-01  -9.1290972e-01
   6.0823110e-01  -6.1583376e-01
   6.6997938e-01  -8.3472251e-01
   1.0070990e+00  -7.7899509e-01
   7.1770671e-01  -6.3025779e-01
   6.9874729e-01  -9.9565501e-01
   6.1212299e-01  -6.3138722e-01
   6.8486851e-01  -7.7159413e-01
   5.6902121e-01  -8.2033507e-01
   5.5005141e-01  -6.9280513e-01
   8.0201348e-01  -5.6014924e-01
   7.4727149e-01  -2.9220612e-01
   7.2888543e-01  -5.7288304e-01
   6.6165053e-01  -8.3923598e-01
   7.4569444e-01  -8.3731823e-01
   7.9146243e-01  -5.3000908e-01
   6.5853440e-01  -6.9141715e-01
   5.1160116e-01  -6.7410199e-01
   9.5180446e-01  -8.3360673e-01
   4.7673770e-01  -8.2229087e-01
   6.6020959e-01  -4.7940797e-01
   7.8500555e-01  -5.5632002e-01
   7.2754794e-01  -7.7263176e-01
   8.2649476e-01  -8.6481376e-01
   7.0249855e-01  -6.0364422e-01
   1.2870771e+00  -6.9004861e-01
   7.3785197e-01  -6.0731932e-01
   4.8276870e-01  -6.9497360e-01
   6.0023138e-01  -5.4930647e-01
   6.2430924e-01  -6.2477491e-01
   4.3732177e-01  -9.0648470e-01
   4.8811866e-01  -8.5157116e-01
   8.2855618e-01  -5.6553219e-01
   6.8473039e-01  -7.7598763e-01
   6.1147146e-01  -8.0799718e-01
   7.5831031e-01  -6.7903643e-01
   6.3611533e-01  -7.2947925e-01
   9.0234464e-01  -7.2032409e-01
   8.3670148e-01  -6.5878621e-01
   6.0259730e-01  -8.1210169e-01
   6.0789525e-01  -8.7335537e-01
   7.5390690e-01  -5.9430422e-01
   6.2749547e-01  -7.3019365e-01
   6.3334402e-01  -6.7198333e-01
   8.2794636e-01  -5.9313232e-01
   4.7972045e-01  -7.4454218e-01
   5.4921982e-01  -8.2982085e-01
   7.4285272e-01  -6.0807778e-01
   6.9019110e-01  -6.7800390e-01
   6.4809925e-01  -7.5671337e-01
   5.4873882e-01  -7.7995089e-01
   6.1712021e-01  -4.1000957e-01
   4.2803678e-01  -7.4076615e-01
   6.3013359e-01  -8.7714355e-01
   9.9613479e-01  -5.1600506e-01
   6.7342914e-01  -7.2217352e-01
   4.7434833e-01  -6.2214267e-01
   7.0831329e-01  -6.0863353e-01
   3.9502452e-01  -4.9377140e-01
   7.4551243e-01  -6.4675200e-01
   4.0108323e-01  -8.6513219e-01
   6.8644870e-01  -8.5571422e-01
   5.2933472e-01  -7.0869510e-01
   5.0430082e-01  -8.7043556e-01
   7.9540050e-01  -7.5516952e-01
   6.9963750e-01  -6.3888721e-01
   9.1916531e-01  -7.7098022e-01
   9.1467754e-01  -8.9120363e-01
   7.1252350e-01  -6.8274328e-01
   8.7662057e-01  -5.3577716e-01
   6.7929169e-01  -6.9275381e-01
   8.1756123e-01  -5.3265102e-01
   4.2026352e-01  -9.1866228e-01
   6.9387542e-01  -5.6774982e-01
   7.0748088e-01  -6.6384585e-01
   4.6692499e-01  -9.4696173e-01
   5.6587847e-01  -5.1404130e-01
   9.7174682e-01  -1.8461841e-01
   5.9415985e-01  -7.3347078e-01
   6.0010524e-01  -7.6438344e-01
   8.2883918e-01  -6.0537120e-01
   8.7302147e-01  -5.4025591e-01
   4.6045810e-01  -6.5127877e-01
   8.5662821e-01  -2.4813465e-01
   7.8258884e-01  -5.3496173e-01
   7.3074540e-01  -5.6208076e-01
   6.2648247e-01  -7.4801700e-01
   8.6932957e-01  -7.0828948e-01
   6.7461810e-01  -5.7341226e-01
   9.1329095e-01  -5.4383246e-01
   6.2489879e-01  -8.6021802e-01
   8.2616728e-01  -8.6681136e-01
   8.2807343e-01  -7.8299356e-01
   6.2334844e-01  -7.2339507e-01
   7.3669301e-01  -5.2958688e-01
   6.7315077e-01  -5.0308904e-01
   7.1287837e-01  -8.3846694e-01
   7.6766909e-01  -4.6864861e-01
   8.3759235e-01  -3.9933098e-01
   7.9571312e-01  -5.3153916e-01
   6.4660712e-01  -8.0875947e-01
   6.3609767e-01  -5.4365792e-01
   9.9498061e-01  -6.5590611e-01
   7.9438797e-01  -6.3610900e-01
   9.1726837e-01  -7.1097330e-01
   6.1732067e-01  -5.7397814e-01
   7.8812553e-01  -8.2503516e-01
   9.7642105e-01  -8.1556298e-01
   8.5839184e-01  -4.9129133e-01
   7.4057575e-01  -5.9398930e-01
   4.6082998e-01  -7.1350697e-01
   7.7799717e-01  -6.2345747e-01
   5.8941850e-01  -5.4135917e-01
   7.2949284e-01  -7.2746321e-01
   8.3817902e-01  -4.6195849e-01
   6.9412553e-01  -8.8369926e-01
   9.5744798e-01  -3.9910263e-01
   5.9741992e-01  -6.9075932e-01
   5.8551873e-01  -9.3402856e-01
   5.1085513e-01  -8.4199163e-01
   4.5054449e-01  -7.3584931e-01
   5.5150284e-01  -8.1262631e-01
   5.9674878e-01  -5.9398019e-01
   9.8769698e-01  -7.9307532e-01
   4.8122697e-01  -7.3188738e-01
   8.4767402e-01  -7.3321730e-01
   6.4573472e-01  -5.7773406e-01
   5.9054181e-01  -6.7464811e-01
   8.1364678e-01  -5.0836991e-01
   5.9327724e-01  -8.2789977e-01
   6.0161045e-01  -9.2510695e-01
   7.2569062e-01  -6.3052031e-01
   6.1686843e-01  -6.7073582e-01
   8.2042417e-01  -7.8595895e-01
   7.2435404e-01  -9.3178570e-01
   6.6530264e-01  -8.1022932e-01
   1.1086097e+00  -5.9781146e-01
   7.1962241e-01  -6.0849314e-01
   7.7187242e-01  -7.5147117e-01
   4.5011742e-01  -8.4788461e-01
   6.7055400e-01  -4.3145000e-01
   7.9333974e-01  -7.2021920e-01
   9.1350552e-01  -6.7015038e-01
   4.2237077e-01  -7.5073044e-01
   6.6681057e-01  -8.6263617e-01
   7.9811350e-01  -6.1952042e-01
   5.1522428e-01  -7.4896034e-01
   7.5534613e-01  -6.2280241e-01
   6.5039840e-01  -7.9009284e-01
   5.9565075e-01  -5.3421631e-01
   6.9222227e-01  -3.7975410e-01
   5.4603955e-01  -7.5568173e-01
   5.8463610e-01  -6.9422447e-01
   7.2008828e-01  -6.4534295e-01
   7.2833263e-01  -6.0807446e-01
   7.8312679e-01  -6.6193818e-01
   6.6619474e-01  -5.9970228e-01
   7.3231302e-01  -5.2894660e-01
   8.0113604e-01  -7.4493308e-01
   8.5846119e-01  -5.1209801e-01
   7.0449626e-01  -5.5335103e-01
   4.6527933e-01  -8.9663406e-01
   7.1575639e-01  -5.0288709e-01
   6.6780706e-01  -7.5149643e-01
   7.8657941e-01  -6.6635790e-01
   4.3048340e-01  -7.3789898e-01
   4.0703853e-01  -8.0592536e-01
   6.9641470e-01  -6.8549653e-01
   7.3626058e-01  -7.9411743e-01
   7.9953984e-01  -7.1379176e-01
   5.9688707e-01  -8.1134601e-01
   4.5967147e-01  -1.0669420e+00
   7.8955477e-01  -7.1825935e-01
   6.5489357e-01  -6.0875191e-01
   5.8317958e-01  -5.5156374e-01
   4.1734625e-01  -6.5366510e-01
   8.3247955e-01  -6.7677987e-01
   7.4395981e-01  -5.7968699e-01
   8.0556849e-01  -7.6979671e-01
   3.9200214e-01  -8.3238745e-01
   7.4920378e-01  -7.6719207e-01
   6.3844732e-01  -6.6925156e-01
   7.0403842e-01  -6.6428922e-01
   6.3352880e-01  -6.1219792e-01
   8.1670505e-01  -5.1239303e-01
   8.7642286e-01  -6.4361647e-01
   7.5427919e-01  -8.5233330e-01
   6.7912004e-01  -5.9711568e-01
   7.5395100e-01  -9.1760622e-01
   9.3074753e-01  -6.7630169e-01
   7.0156496e-01  -9.6208389e-01
   1.2202326e+00  -6.1068423e-01
   6.4781779e-01  -6.0296435e-01
   2.9483703e-01  -8.5037515e-01
   5.6782070e-01  -5.5413619e-01
   8.1367726e-01  -5.4349939e-01
   6.0328352e-01  -8.8859924e-01
   8.0686417e-01  -3.9410673e-01
   6.7003899e-01  -5.4143793e-01
   8.5086201e-01  -3.7587313e-01
   5.5050939e-01  -6.4641612e-01
   8.6599849e-01  -7.3901981e-01
   8.0247634e-01  -6.7563246e-01
   1.0765619e+00  -7.4920253e-01
   6.3110948e-01  -7.3492198e-01
   8.8722347e-01  -7.9990728e-01
   1.0711313e+00  -9.1745443e-01
   9.6894010e-01  -6.1339640e-01
   6.9396381e-01  -1.1750764e+00
   7.1684286e-01  -8.6504441e-01
   7.2251318e-01  -1.0979759e+00
   5.6387247e-01  -8.1741447e-01
   5.6654484e-01  -1.0198859e+00
   5.9250239e-01  -7.4098470e-01
   5.3567392e-01  -7.1292355e-01
   6.8339472e-01  -8.2287274e-01
   6.4227877e-01  -9.3091353e-01
   7.5171456e-01  -7.7656101e-01
   7.9099739e-01  -4.5322396e-01
   1.0292546e+00  -6.2193095e-01
   9.8749284e-01  -4.3798009e-01
   7.3118488e-01  -6.7296694e-01
   4.8174979e-01  -7.9512334e-01
   5.7247523e-01  -6.1140617e-01
   6.7555564e-01  -5.5813127e-01
   5.7260817e-01  -9.0200448e-01
   6.5709968e-01  -7.8576009e-01
   7.3846556e-01  -5.6431379e-01
   8.9620062e-01  -8.1073344e-01
   7.8794623e-01  -7.0068040e-01
   5.1373886e-01  -9.3817612e-01
   6.4347604e-01  -6.5616294e-01
   8.8022272e-01  -5.0131699e-01
   8.0561295e-01  -5.6598923e-01
   4.4808627e-01  -9.7620924e-01
   3.8320483e-01  -7.0498424e-01
   4.9534170e-01  -5.7488389e-01
   6.1278753e-01  -6.2655903e-01
   7.1870752e-01  -1.0654164e+00
   5.8695020e-01  -7.2897416e-01
   8.1139567e-01  -6.6850568e-01
   7.6388346e-01  -5.9750820e-01
   6.1118265e-01  -5.8020596e-01
   6.3664487e-01  -7.4970526e-01
   4.5894053e-01  -8.8071563e-01
   8.4752324e-01  -8.5251519e-01
   5.1729130e-01  -7.5048893e-01
   7.5266955e-01  -1.0232660e+00
   4.5021969e-01  -5.4961780e-01
   5.2556748e-01  -7.0280760e-01
   6.1447786e-01  -8.7201911e-01
   6.9898872e-01  -5.2271982e-01
   6.5654996e-01  -5.2440502e-01
   4.7122855e-01  -8.1363251e-01
   6.8673139e-01  -5.9075891e-01
   5.4845367e-01  -7.7029335e-01
   8.7491927e-01  -6.9118256e-01
   1.0583442e+00  -7.4414906e-01
   7.3778398e-01  -7.2414861e-01
   9.2527689e-01  -3.7448335e-01
   7.0810740e-01  -6.5903049e-01
   9.5046378e-01  -6.7075598e-01
   7.4496694e-01  -8.0246160e-01
   1.0802638e+00  -7.1314888e-01
   4.1048834e-01  -7.7082342e-01
   9.9862991e-01  -5.4540962e-01
   6.3313059e-01  -9.3286434e-01
   4.3320893e-01  -6.6793990e-01
   7.7271674e-01  -5.2330512e-01
   9.0139800e-01  -6.4041160e-01
   8.7225496e-01  -6.4228088e-01
   6.7245381e-01  -4.6169477e-01
   7.2520171e-01  -6.7777740e-01
   6.7275932e-01  -5.1544573e-01
   7.1242304e-01  -7.8009401e-01
   9.1300546e-01  -7.1664192e-01
   8.3959875e-01  -6.9872823e-01
   7.3380252e-01  -5.0208963e-01
   7.0448246e-01  -6.5589628e-01
   5.6418061e-01  -6.7189250e-01
   6.1155857e-01  -6.5058177e-01
   7.8641943e-01  -4.8051982e-01
   9.3030457e-01  -5.1191780e-01
   7.0414233e-01  -5.2033231e-01
   8.5825537e-01  -6.6901535e-01
   8.5579742e-01  -5.6111184e-01
   5.4885900e-01  -6.3444380e-01
   7.7510308e-01  -3.8802869e-01
   6.5948356e-01  -6.8231157e-01
   7.2259963e-01  -6.4304204e-01
   7.1436493e-01  -7.1532120e-01
   4.4706365e-01  -9.3253232e-01
   1.0947279e+00  -4.0252073e-01
   5.3324407e-01  -8.8069946e-01
   4.5148290e-01  -1.0910226e+00
   9.2686486e-01  -6.9988474e-01
   7.2862185e-01  -7.4827696e-01
   5.6211993e-01  -5.5956481e-01
   3.6246322e-01  -5.5178290e-01
   8.7530735e-01  -7.2980789e-01
   7.1627807e-01  -5.5370221e-01
   6.7063678e-01  -5.6326131e-01
   8.6406072e-01  -7.9763339e-01
   5.8312333e-01  -6.4952672e-01
   5.8200751e-01  -1.0808075e+00
   6.1658176e-01  -7.1138765e-01
   5.8325018e-01  -5.0128503e-01
   9.4241918e-01  -8.9009622e-01
   8.6130044e-01  -8.5397305e-01
   6.5724355e-01  -5.7646711e-01
   5.8644650e-01  -5.8046404e-01
   1.0068110e+00  -8.2931302e-01
   5.7720659e-01  -4.4630194e-01
   5.9564826e-01  -7.4314834e-01
   5.5345674e-01  -6.9584419e-01
   7.8216151e-01  -5.7583737e-01
   8.9558967e-01  -8.9256120e-01
   6.5943514e-01  -5.1873993e-01
   5.6402342e-01  -7.9255663e-01
   6.5427293e-01  -5.7971762e-01
   5.6371014e-01  -8.3861099e-01
   8.5878745e-01  -8.5490686e-01
   5.3345290e-01  -7.5622993e-01
   5.3605902e-01  -5.4081921e-01
   5.2936914e-01  -9.9510947e-01
   8.1130609e-01  -4.9113799e-01
   8.7527847e-01  -7.8273822e-01
   6.9705399e-01  -8.4509838e-01
   9.3900192e-01  -7.9557443e-01
   6.3042731e-01  -6.3085632e-01
   5.3072637e-01  -1.0075606e+00
   7.4089503e-01  -7.5227413e-01
   7.3712029e-01  -7.8306910e-01
   4.9276011e-01  -4.9064933e-01
   5.4902731e-01  -1.0639444e+00
   8.1578190e-01  -7.1057807e-01
   6.6772901e-01  -6.8003423e-01
   9.2686717e-01  -3.3063169e-01
   5.9027789e-01  -6.2939038e-01
   6.2540975e-01  -7.5997065e-01
   7.2415882e-01  -5.7023829e-01
   8.1940408e-01  -5.5018953e-01
   8.3632038e-01  -4.1570180e-01
   6.0167461e-01  -8.9825817e-01
   7.1902626e-01  -5.6997021e-01
   8.2634260e-01  -5.8956318e-01
   8.3674894e-01  -8.3586434e-01
   6.1160964e-01  -7.3044760e-01
   7.8980936e-01  -9.6524398e-01
   6.7118694e-01  -9.1903467e-01
   6.8642825e-01  -7.5459399e-01
   5.0718683e-01  -7.2929066e-01
   6.7794514e-01  -5.9668385e-01
   4.7245527e-01  -7.8995552e-01
   6.7233701e-01  -8.7589759e-01
   7.5772127e-01  -7.4995815e-01
   5.9946598e-01  -5.8649269e-01
   7.0896022e-01  -5.9307519e-01
   3.8878573e-01  -9.3164407e-01
   6.1986870e-01  -9.7894383e-01
   5.8257095e-01  -6.8251199e-01
   6.2063546e-01  -8.3545619e-01
   6.7308355e-01  -6.3229332e-01
   7.1633031e-01  -9.4222182e-01
   5.0453100e-01  -6.8720589e-01
   7.5767105e-01  -3.7935428e-01
   4.8426229e-01  -7.5278969e-01
   6.0816486e-01  -7.0996695e-01
   8.2877941e-01  -1.0467270e+00
   7.4134026e-01  -7.4065858e-01
   7.4875158e-01  -6.1718925e-01
   8.5159590e-01  -6.3092149e-01
   5.8820415e-01  -6.5014916e-01
   7.5140778e-01  -6.8406829e-01
   7.8574099e-01  -5.2969313e-01
   4.9411073e-01  -6.9935129e-01
   8.4924407e-01  -4.0912456e-01
   5.8891890e-01  -5.9678426e-01
   5.0525909e-01  -6.7743651e-01
   6.4138270e-01  -6.5522185e-01
   7.8403217e-01  -6.7053526e-01
   7.4203211e-01  -4.7713961e-01
   7.0891362e-01  -5.6281069e-01
   6.5611721e-01  -8.7930486e-01
   8.0370373e-01  -5.9311847e-01
   7.4427653e-01  -9.6058243e-01
   5.4990423e-01  -6.1104635e-01
   7.7946347e-01  -9.8281389e-01
   6.4373935e-01  -9.6431686e-01
   6.8973025e-01  -4.7716854e-01
   8.0380347e-01  -4.1862801e-01
   5.6607834e-01  -9.7527201e-01
   5.6460904e-01  -9.2386663e-01
   7.3808468e-01  -5.5980568e-01
   7.6621800e-01  -5.8836114e-01
   8.1436476e-01  -8.6990101e-01
   6.9710852e-01  -5.4018300e-01
   8.5908674e-01  -5.2566934e-01
   7.0944252e-01  -6.7841485e-01
   5.7463215e-01  -8.7048641e-01
   9.3113381e-01  -8.0561901e-01
   6.8407483e-01  -5.7740806e-01
   6.3226697e-01  -5.1697473e-01
   7.7978384e-01  -4.3712407e-01
   5.9516382e-01  -9.3388545e-01
   6.3854493e-01  -8.5930704e-01
   7.8134525e-01  -7.9197456e-01
   8.1089266e-01  -5.5904411e-01
   7.3321897e-01  -4.6824890e-01
   6.2796530e-01  -7.5078091e-01
   6.7433085e-01  -4.9762984e-01
   7.2899516e-01  -8.0517479e-01
   5.3290336e-01  -8.9215102e-01
   7.4812579e-01  -6.2061573e-01
   7.3277805e-01  -5.7732289e-01
   7.8676445e-01  -4.8116663e-01
   8.2763608e-01  -6.9530771e-01
   6.2731902e-01  -7.7822108e-01
   8.9326935e-01  -6.8081519e-01
   6.9026567e-01  -6.3357216e-01
   5.6441329e-01  -7.0615360e-01
   8.5563524e-01  -4.4025810e-01
   7.8634847e-01  -6.0277647e-01
   1.1229272e+00  -7.7469789e-01
   7.6580606e-01  -6.6237590e-01
   6.1377064e-01  -7.3864254e-01
   1.0849611e+00  -8.5076845e-01
   7.3121299e-01  -9.7405254e-01
   9.2699039e-01  -6.1997240e-01
   6.4927737e-01  -5.5482863e-01
   6.9219677e-01  -5.7298520e-01
   8.3004409e-01  -6.2295586e-01
   7.4019164e-01  -5.9832598e-01
   5.6220832e-01  -8.5893034e-01
   6.7360056e-01  -1.0677891e+00
   6.6392833e-01  -6.2794468e-01
   7.6715450e-01  -6.7164659e-01
   8.3220295e-01  -8.4803324e-01
   6.0194634e-01  -7.0776858e-01
   8.5104423e-01  -5.0305832e-01
   7.9517718e-01  -8.4032556e-01
   7.7488421e-01  -8.6810233e-01
   9.1307714e-01  -4.1170472e-01
   4.1904745e-01  -7.6181345e-01
   7.2723739e-01  -7.7551545e-01
   6.9423755e-01  -6.7150964e-01
   6.0079867e-01  -8.1162970e-01
   4.9425709e-01  -6.4080763e-01
   8.5866381e-01  -5.9349479e-01
   7.2715450e-01  -5.6229879e-01
   6.5629789e-01  -5.8730722e-01
   1.1328808e+00  -6.0510023e-01
   4.7059997e-01  -6.4555734e-01
   9.5636940e-01  -7.3445165e-01
   6.1785453e-01  -1.0426384e+00
   7.8602896e-01  -7.1209022e-01
   9.0504109e-01  -8.0793447e-01
   5.9673881e-01  -7.0341227e-01
   6.0217785e-01  -7.1157281e-01
   6.9972374e-01  -1.0568571e+00
   6.3570228e-01  -6.7609943e-01
   5.7401973e-01  -5.7904479e-01
   7.6763994e-01  -5.2789601e-01
   6.2770238e-01  -8.3742041e-01
   5.1171012e-01  -6.8288860e-01
   5.0748980e-01  -5.4066704e-01
   1.2421841e+00  -3.5676350e-01
   7.4517319e-01  -8.5057744e-01
   9.8730933e-01  -2.9772185e-01
   6.3787080e-01  -7.3195280e-01
   6.4474927e-01  -8.2025372e-01
   8.3631299e-01  -7.3177941e-01
   4.7802554e-01  -1.2094059e+00
   5.5877508e-01  -5.9798390e-01
   7.0254206e-01  -8.9319400e-01
   6.3168126e-01  -5.1186227e-01
   6.1069249e-01  -8.3178306e-01
   7.6345243e-01  -7.8777511e-01
   2.8943933e-01  -9.3504111e-01
   8.6610084e-01  -4.6486841e-01
   6.9934363e-01  -7.8050710e-01
   4.6968772e-01  -6.8772040e-01
   8.7519134e-01  -5.5786420e-01
   8.1641986e-01  -3.7183903e-01
   4.8969873e-01  -8.6581288e-01
   7.8397120e-01  -6.4410366e-01
   5.6346572e-01  -7.1228145e-01
   7.8712453e-01  -6.5948886e-01
   3.8710280e-01  -7.2714620e-01
   7.0027514e-01  -4.8898255e-01
   8.1001359e-01  -8.1277775e-01
   7.6461732e-01  -7.3700281e-01
   8.0690725e-01  -7.6667705e-01
   7.2631077e-01  -4.7103949e-01
   8.5659246e-01  -7.2100351e-01
   5.4368699e-01  -6.2126798e-01
   8.5356498e-01  -4.2310383e-01
   9.6120752e-01  -6.2660361e-01
   8.6280985e-01  -8.8699693e-01
   7.1015143e-01  -5.0361456e-01
   8.2022429e-01  -5.7168729e-01
   7.5770797e-01  -6.2899418e-01
   5.4639176e-01  -9.9591475e-01
   6.7913649e-01  -5.4313567e-01
   6.6532920e-01  -8.8872937e-01
   6.5907678e-01  -5.8944898e-01
   7.6100540e-01  -5.1750821e-01
   9.3898529e-01  -8.1437743e-01
   5.1347258e-01  -6.7916976e-01
   6.5536683e-01  -1.0519580e+00
   8.1079287e-01  -7.9007263e-01
   7.2416466e-01  -6.5319889e-01
   5.1240056e-01  -7.0728383e-01
   6.3185531e-01  -6.1788350e-01
   7.2839782e-01  -4.6441937e-01
   7.1413958e-01  -4.6112125e-01
   6.9238273e-01  -7.5080255e-01
   9.0927878e-01  -5.2734824e-01
   7.8080246e-01  -9.9074641e-01
   5.3053877e-01  -7.3285751e-01
   8.5310372e-01  -6.7647669e-01
   6.3049230e-01  -6.9727626e-01
   6.7758523e-01  -6.8530882e-01
   7.0802812e-01  -6.4377442e-01
   7.7204086e-01  -7.8523581e-01
   1.0925324e+00  -5.0053287e-01
   7.5151256e-01  -7.9223066e-01
   8.4519234e-01  -5.9455883e-01
   4.2256425e-01  -6.1416225e-01
   6.2711345e-01  -6.2538981e-01
   6.7040289e-01  -8.1021803e-01
   8.0072300e-01  -6.6450180e-01
   6.4333610e-01  -6.0204359e-01
   6.3892741e-01  -7.5694035e-01
   8.0658449e-01  -6.0248446e-01
   1.0577607e+00  -7.6218444e-01
   7.6792016e-01  -6.5684542e-01
   8.7887516e-01  -6.8323477e-01
   8.2241239e-01  -4.7075124e-01
   5.0295026e-01  -9.1706309e-01
   5.6657516e-01  -6.9383414e-01
   4.8615981e-01  -5.4020896e-01
   8.2560081e-01  -7.4020511e-01
   5.7890229e-01  -8.2817503e-01
   6.6964514e-01  -9.1317271e-01
   8.8838307e-01  -7.3101439e-01
   7.7851536e-01  -5.6918773e-01
   8.4921111e-01  -9.0794957e-01
   5.2301991e-01  -7.5277719e-01
   6.2946447e-01  -6.5507301e-01
   7.8008079e-01  -7.9614627e-01
   6.9508947e-01  -6.2135187e-01
   6.0648935e-01  -7.1486722e-01
   8.6278463e-01  -7.3915676e-01
   6.8243860e-01  -4.5431567e-01
   7.0608483e-01  -6.3633898e-01
   6.9509661e-01  -6.9730239e-01
   5.4928715e-01  -7.8379120e-01
   8.8265358e-01  -4.6094144e-01
   6.4162739e-01  -7.8917963e-01
   6.2827936e-01  -1.0869130e+00
   7.6450188e-01  -4.8854393e-01
   5.5004865e-01  -6.7270775e-01
   6.6241171e-01  -7.8019803e-01
   6.3095867e-01  -6.3220927e-01
   7.4583693e-01  -6.5032241e-01
   5.1830187e-01  -6.9833108e-01
   8.0655811e-01  -6.6746219e-01
   3.5791293e-01  -7.6018749e-01
   5.5571048e-01  -6.5156584e-01
   6.1863943e-01  -5.8957821e-01
   7.7731775e-01  -4.2910084e-01
   8.2183195e-01  -5.2195226e-01
   9.0587833e-01  -5.4905801e-01
   5.6130746e-01  -7.8501540e-01
   6.5366701e-01  -9.5591933e-01
   4.9659349e-01  -8.2046661e-01
   8.1230827e-01  -7.2544658e-01
   7.9839249e-01  -5.2736797e-01
   6.9646974e-01  -6.9604886e-01
   6.6749256e-01  -8.5004823e-01
   8.8981935e-01  -5.6299404e-01
   7.5011047e-01  -8.2581976e-01
   6.5597506e-01  -5.5762897e-01
   6.8705299e-01  -8.2116216e-01
   7.4191254e-01  -8.8786563e-01
   9.2761223e-01  -8.0531873e-01
   7.8127192e-01  -6.0975750e-01
   8.2554533e-01  -6.7408922e-01
   1.1143663e+00  -3.1660416e-01
   7.7697017e-01  -6.8872434e-01
   7.4455510e-01  -6.8765288e-01
   6.2271259e-01  -5.7147632e-01
   6.7265781e-01  -5.9049768e-01
   9.9074979e-01  -3.1459421e-01
   5.3876670e-01  -5.5953815e-01
   4.9707281e-01  -7.5808806e-01
   8.3539669e-01  -9.0205979e-01
   8.5761507e-01  -4.9358021e-01
   6.9296810e-01  -5.1950033e-01
   1.0386491e+00  -8.1289790e-01
   7.2862050e-01  -6.8063182e-01
   7.0195900e-01  -6.5188153e-01
   6.5109330e-01  -8.3252383e-01
   6.0083398e-01  -8.5776987e-01
   7.0104059e-01  -5.4911875e-01
   6.8166910e-01  -4.7403267e-01
   5.9740850e-01  -5.3415365e-01
   7.2880551e-01  -6.7384964e-01
   9.2440657e-01  -6.8466224e-01
   1.0335793e+00  -5.5491312e-01
   6.6684292e-01  -6.4190168e-01
   9.6599022e-01  -6.0489678e-01
   5.6697025e-01  -9.1542244e-01
   7.5359371e-01  -7.7054153e-01
   1.1318914e+00  -3.9480535e-01
   7.0757736e-01  -5.0462907e-01
   7.2347970e-01  -9.4308609e-01
   5.1665665e-01  -8.6726690e-01
   9.1369659e-01  -6.3699441e-01
   4.3974572e-01  -8.6293273e-01
   7.2691436e-01  -5.7946183e-01
   4.3824476e-01  -7.2821536e-01
   5.5979674e-01  -6.7872689e-01
   7.6489094e-01  -7.2261718e-01
   9.6468287e-01  -6.6788289e-01
   8.4467751e-01  -5.1239639e-01
   6.8777805e-01  -5.1247020e-01
   7.2574489e-01  -5.6119298e-01
   8.9105769e-01  -4.8180334e-01
   6.9298636e-01  -4.9945368e-01
   5.1528739e-01  -6.9340034e-01
   7.3967789e-01  -5.9776939e-01
   8.5527551e-01  -6.3093824e-01
   4.5065127e-01  -6.9766988e-01
   6.3419564e-01  -7.4741430e-01
   7.6065275e-01  -7.6034702e-01
   6.2419085e-01  -7.5885429e-01
   6.3852281e-01  -7.8506880e-01
   7.0538899e-01  -5.4770585e-01
   5.2498743e-01  -6.9257513e-01
   5.8375141e-01  -5.3388825e-01
   5.6070608e-01  -7.4051499e-01
   7.0535684e-01  -7.7276116e-01
   6.7385885e-01  -6.8806543e-01
   6.8274073e-01  -6.8644767e-01
   6.0213535e-01  -5.6701348e-01
   9.4591154e-01  -6.7679914e-01
   7.2372147e-01  -6.4054153e-01
   8.9900551e-01  -7.2388575e-01
   5.3487428e-01  -9.4675961e-01
   7.6742809e-01  -7.4276264e-01
   4.4094839e-01  -6.1716466e-01
   6.5131983e-01  -7.0972425e-01
   9.9627460e-01  -5.0630181e-01
   5.2464979e-01  -8.4204246e-01
   7.7225922e-01  -6.1634224e-01
   4.6897964e-01  -6.8694909e-01
   7.7635794e-01  -4.9018426e-01
   9.1053558e-01  -5.6373274e-01
   7.0998022e-01  -6.5719526e-01
   8.9669620e-01  -6.4925088e-01
   4.3756255e-01  -6.3293047e-01
   6.9394193e-01  -7.6376652e-01
   7.6921235e-01  -7.8924620e-01
   6.1938144e-01  -8.1921769e-01
   8.3942106e-01  -4.6210562e-01
   5.9495581e-01  -8.1417086e-01
   5.8180053e-01  -7.5582174e-01
   1.0716208e+00  -8.7844572e-01
   5.5684472e-01  -9.1725918e-01
   7.6225863e-01  -6.2853312e-01
   7.8774734e-01  -6.7770354e-01
   5.8975675e-01  -6.8837173e-01
   8.1325290e-01  -7.1842342e-01
   5.5045922e-01  -6.2603581e-01
   7.7407584e-01  -8.4112149e-01
   5.5358740e-01  -5.2496280e-01
   8.6934324e-01  -4.2087607e-01
   9.3921284e-01  -6.3362089e-01
   5.7428997e-01  -5.8378521e-01
   3.4413770e-01  -7.2211317e-01
   8.1898062e-01  -5.7945722e-01
   5.4627764e-01  -7.4827811e-01
   8.0419949e-01  -4.7439880e-01
   5.3932314e-01  -9.1342429e-01
   7.6333424e-01  -7.4465879e-01
   8.6157234e-01  -7.2272855e-01
   8.2380522e-01  -7.4542546e-01
   6.3495275e-01  -6.0753503e-01
   6.3677562e-01  -6.1995789e-01
   6.1725673e-01  -6.9908373e-01
   8.7442858e-01  -4.9050374e-01
   5.0600482e-01  -7.7016598e-01
   5.7186065e-01  -5.4691664e-01
   8.7934975e-01  -4.9545586e-01
   5.8275447e-01  -8.7098361e-01
   4.6033299e-01  -6.5938044e-01
   6.8068077e-01  -6.1656696e-01
   7.2837821e-01  -7.6641080e-01
   6.2826979e-01  -8.0671771e-01
   7.7027047e-01  -5.0238439e-01
   7.7792744e-01  -8.8690082e-01
   6.9237905e-01  -7.6164724e-01
   7.2900769e-01  -5.2244681e-01
   8.9483220e-01  -7.4799418e-01
   7.2917583e-01  -6.2646782e-01
   5.8894387e-01  -7.3088780e-01
   7.2606946e-01  -5.1247456e-01
   6.1033376e-01  -6.0048505e-01
   5.6370384e-01  -6.9436436e-01
   6.7604665e-01  -6.5919743e-01
   4.2115034e-01  -7.9828759e-01
   5.5756796e-01  -9.3203357e-01
   7.4550959e-01  -8.9737416e-01
   8.0656421e-01  -4.4301313e-01
   9.3619124e-01  -6.2421204e-01
   5.9759199e-01  -7.7315511e-01
   6.2791365e-01  -7.1970004e-01
   7.8748305e-01  -4.1118909e-01
   5.7712298e-01  -7.6543275e-01
   4.4049316e-01  -5.7689956e-01
   6.8926185e-01  -6.2200417e-01
   7.0713707e-01  -4.7701415e-01
   8.3673899e-01  -6.4248513e-01
   6.2627989e-01  -6.8148762e-01
   7.2320975e-01  -7.5020839e-01
   6.0266647e-01  -5.9411427e-01
   5.2830430e-01  -7.5301213e-01
   6.6720830e-01  -9.8262818e-01
   5.1437216e-01  -8.3141153e-01
   7.1536043e-01  -1.2028033e+00
   8.0762748e-01  -5.4786492e-01
   8.0032184e-01  -7.3389349e-01
   8.3168222e-01  -6.3708423e-01
   7.5605526e-01  -5.5919815e-01
   6.0032820e-01  -6.4849661e-01
   6.8842648e-01  -6.1706003e-01
   6.6383705e-01  -5.0578784e-01
   5.6553242e-01  -4.7426722e-01
   6.5017868e-01  -7.1347113e-01
   9.1212660e-01  -5.3075881e-01
   7.9536815e-01  -6.2465953e-01
   7.4838482e-01  -7.3136148e-01
   7.7510087e-01  -6.9318366e-01
   6.4966793e-01  -8.7145457e-01
   7.3535459e-01  -8.9169800e-01
   4.9111096e-01  -8.4192614e-01
   7.8702100e-01  -5.1924740e-01
   5.0283794e-01  -6.9226972e-01
   6.5641049e-01  -7.7608358e-01
   6.7976740e-01  -7.1952439e-01
   6.9922162e-01  -6.1791391e-01
   9.1371999e-01  -4.1427720e-01
   6.7507048e-01  -5.7572122e-01
   9.2632989e-01  -7.5784265e-01
   3.2961230e-01  -8.1635714e-01
   7.8943115e-01  -2.9521033e-01
   5.4944647e-01  -8.2151103e-01
   8.1432660e-01  -4.4861326e-01
   7.1839485e-01  -8.1566818e-01
   6.1785493e-01  -8.6194284e-01
   6.1598529e-01  -7.0748369e-01
   8.7758939e-01  -3.7357335e-01
   8.7831047e-01  -6.6195603e-01
   3.8279218e-01  -1.0088556e+00
   7.4136598e-01  -5.8830025e-01
   7.4050110e-01  -7.8047507e-01
   6.4556815e-01  -6.1675325e-01
   7.2063521e-01  -5.7981247e-01
   7.6121934e-01  -6.6272044e-01
   7.9552217e-01  -8.7724789e-01
   5.2223408e-01  -7.2098545e-01
   9.0943480e-01  -7.9746801e-01
   1.0348039e+00  -9.4421262e-01
   6.5110707e-01  -9.2559294e-01
   6.3985736e-01  -9.1939387e-01
   7.4076981e-01  -6.3856465e-01
   8.4846970e-01  -5.7834534e-01
   6.2031607e-01  -6.4373194e-01
   7.9970076e-01  -6.8920065e-01
   7.3401225e-01  -6.7416802e-01
   8.6602673e-01  -6.2251129e-01
   5.3459060e-01  -4.8160446e-01
   8.8927190e-01  -5.0374229e-01
   8.5315066e-01  -5.4654280e-01
   8.3632241e-01  -8.1991235e-01
   5.0359951e-01  -7.5902071e-01
   7.6817962e-01  -6.4850576e-01
   6.1486500e-01  -4.2982083e-01
   7.5150488e-01  -9.0547674e-01
   5.5370216e-01  -9.7025854e-01
   8.1689301e-01  -7.2666468e-01
   5.3355963e-01  -7.0135715e-01
   9.7112397e-01  -4.5906367e-01
   2.2334611e-01  -1.1262086e+00
   8.8034409e-01  -6.0980613e-01
   7.3838126e-01  -5.2317739e-01
   6.5575767e-01  -1.0003263e+00
   6.2941975e-01  -8.8739937e-01
   8.5543566e-01  -4.6805870e-01
   7.0453816e-01  -6.4282391e-01
   7.7122916e-01  -9.9286614e-01
   7.2673804e-01  -6.7774070e-01
   5.0222946e-01  -7.9148302e-01
   8.2379721e-01  -1.0439179e+00
   8.6813144e-01  -7.9121634e-01
   5.5421081e-01  -6.7946517e-01
   6.5350395e-01  -9.2826708e-01
   6.7457430e-01  -6.7457931e-01
   7.7603915e-01  -9.2292767e-01
   9.5459782e-01  -6.9520824e-01
   7.8328313e-01  -5.6613659e-01
   5.1979560e-01  -6.1366872e-01
   5.9623670e-01  -7.2887320e-01
   4.5713190e-01  -1.0810108e+00
   6.3251792e-01  -7.6692714e-01
   4.3492540e-01  -7.0120439e-01
   6.0948024e-01  -5.4658542e-01
   4.3900119e-01  -7.4924965e-01
   7.6201728e-01  -4.9962101e-01
   7.0386276e-01  -7.2962654e-01
   8.6218334e-01  -6.8807477e-01
   5.9837688e-01  -8.2975574e-01
   4.9245070e-01  -7.3166743e-01
   7.4729062e-01  -4.0927050e-01
   4.4687232e-01  -7.4811155e-01
   7.7429604e-01  -7.9530956e-01
   6.2093941e-01  -4.4936723e-01
   6.6533626e-01  -5.3743806e-01
   7.5390982e-01  -4.9960985e-01
   8.0154982e-01  -8.4926372e-01
   6.4428888e-01  -5.1319913e-01
   6.5929138e-01  -7.3604682e-01
   5.4738179e-01  -6.6563281e-01
   4.6510180e-01  -5.0466972e-01
   6.5475268e-01  -6.0015634e-01
   5.1098798e-01  -8.3504411e-01
   6.6074244e-01  -5.0310221e-01
   7.6144666e-01  -7.5957472e-01
   5.8505717e-01  -1.1520959e+00
   7.0322277e-01  -8.0733228e-01
   7.2512071e-01  -5.9067029e-01
   7.2081322e-01  -6.0184965e-01
   6.8594175e-01  -9.2058162e-01
   7.1408436e-01  -9.2267405e-01
   4.3273431e-01  -6.8730132e-01
   7.4216395e-01  -8.5335299e-01
   7.4575318e-01  -8.2298853e-01
   6.8679586e-01  -5.8109330e-01
   7.5684706e-01  -8.0093907e-01
   7.2109899e-01  -6.9438856e-01
   7.8174489e-01  -9.2646696e-01
   6.0555643e-01  -7.3020913e-01
   7.1225010e-01  -6.3573680e-01
   5.6833544e-01  -8.2263943e-01
   7.6286919e-01  -5.7761292e-01
   8.4597768e-01  -5.8772704e-01
   5.5822679e-01  -5.8798664e-01
   6.8907289e-01  -7.3365997e-01
   7.4003264e-01  -3.9074615e-01
   6.3309791e-01  -5.6986143e-01
   4.3210982e-01  -7.5736118e-01
   5.2703027e-01  -6.8626013e-01
   7.7981903e-01  -6.5514161e-01
   9.8838106e-01  -8.2631057e-01
   5.8632117e-01  -7.4023630e-01
   7.0098383e-01  -7.2217285e-01
   8.1956331e-01  -6.8192012e-01
   7.2603134e-01  -3.9403170e-01
   7.0936446e-01  -5.1052858e-01
   8.6154912e-01  -6.9334425e-01
   7.2431939e-01  -4.9943962e-01
   6.3926132e-01  -9.9486065e-01
   7.4250065e-01  -8.4207137e-01
   5.0579767e-01  -6.6993077e-01
   7.0103289e-01  -5.2221581e-01
   5.7523426e-01  -7.6883592e-01
   6.2330307e-01  -6.3538210e-01
   7.1027349e-01  -4.6739350e-01
   7.8225160e-01  -9.1977084e-01
   8.7825056e-01  -6.1017059e-01
   5.1144511e-01  -8.1824591e-01
   6.5953357e-01  -6.8371993e-01
   7.2123614e-01  -5.3704848e-01
   5.9109023e-01  -6.4706185e-01
   7.2922965e-01  -7.3297441e-01
   6.0839510e-01  -8.7444434e-01
   6.9702655e-01  -6.5096305e-01
   6.6468553e-01  -5.4801517e-01
   6.5857484e-01  -5.4391755e-01
   6.8873511e-01  -6.6585817e-01
   5.8252851e-01  -6.1131745e-01
   6.1625733e-01  -3.4673730e-01
   4.8200166e-01  -8.0479703e-01
   5.7074827e-01  -8.8827896e-01
   6.0641943e-01  -6.2124769e-01
   7.9190015e-01  -6.8350268e-01
   5.9149763e-01  -5.8762442e-01
   9.3330630e-01  -2.5496109e-01
   3.9277447e-01  -8.9798147e-01
   8.4966983e-01  -6.7459086e-01
   1.0118836e+00  -7.2927494e-01
   8.3441810e-01  -6.6831444e-01
   6.7793330e-01  -7.3865239e-01
   5.7602955e-01  -6.3626530e-01
   6.5534800e-01  -7.5359573e-01
   8.0598381e-01  -6.4628258e-01
   6.2678433e-01  -7.4912765e-01
   7.1594778e-01  -7.7238243e-01
   6.0734648e-01  -6.2544012e-01
   7.1318797e-01  -5.3688874e-01
   9.2543575e-01  -5.0222024e-01
   5.7937452e-01  -6.6133934e-01
   6.1275678e-01  -8.3117819e-01
   6.6698469e-01  -7.6052448e-01
   9.1596494e-01  -7.1734457e-01
   7.3893141e-01  -8.1318790e-01
   5.0922229e-01  -6.5361802e-01
   8.9386152e-01  -5.6618124e-01
   8.9006366e-01  -8.3758476e-01
   8.7151268e-01  -7.2782688e-01
   7.2475168e-01  -7.8407835e-01
   9.0443542e-01  -3.2487217e-01
   4.0786701e-01  -8.8494356e-01
   5.8587812e-01  -5.5047079e-01
   6.6420102e-01  -4.9841234e-01
   8.5354101e-01  -6.6406697e-01
   6.8801583e-01  -6.7108892e-01
   8.0459704e-01  -9.2087926e-01
   6.0993807e-01  -7.3402740e-01
   7.3363465e-01  -6.0542183e-01
   6.7829029e-01  -5.3716325e-01
   3.0309606e-01  -8.2830534e-01
   6.7788854e-01  -8.2356181e-01
   5.4259314e-01  -8.1011937e-01
   6.3520652e-01  -7.4519619e-01
   6.6033773e-01  -7.7149594e-01
   5.9044384e-01  -6.3767265e-01
   5.9553853e-01  -4.4668766e-01
   7.1274219e-01  -8.6497293e-01
   7.0468329e-01  -5.6687611e-01
   5.8475176e-01  -6.4646856e-01
   6.7539885e-01  -6.1195506e-01
   9.1584788e-01  -8.6877828e-01
   8.1075946e-01  -6.0422527e-01
   6.7906007e-01  -8.2720062e-01
   4.3698822e-01  -6.3896644e-01
   6.3899411e-01  -8.8583267e-01
   1.0053267e+00  -9.5504943e-01
   5.2177010e-01  -7.4172969e-01
   6.0972041e-01  -6.6151569e-01
   7.1077354e-01  -7.7324708e-01
   7.0678444e-01  -8.9050367e-01
   5.5101984e-01  -8.5162735e-01
   6.5485593e-01  -6.2520766e-01
   8.8256828e-01  -4.6482934e-01
   1.0895090e+00  -5.9227439e-01
   6.3839599e-01  -5.2672395e-01
   8.5429307e-01  -8.0771882e-01
   5.7320201e-01  -7.4958957e-01
   6.6281275e-01  -6.7755749e-01
   7.5008781e-01  -4.0610659e-01
   7.0363126e-01  -6.7551238e-01
   7.5454569e-01  -7.4240274e-01
   6.6210402e-01  -7.9444339e-01
   5.6690161e-01  -6.8274769e-01
   4.6772551e-01  -7.4361643e-01
   5.4176671e-01  -9.8507409e-01
   1.0129804e+00  -6.6662443e-01
   9.2344120e-01  -6.5172438e-01
   6.3773551e-01  -6.1938932e-01
   6.4739490e-01  -5.7047463e-01
   6.6237925e-01  -8.4237613e-01
   9.0891741e-01  -4.7079735e-01
   9.7672948e-01  -4.2250806e-01
   8.9613672e-01  -6.8890216e-01
   6.5753321e-01  -6.5894248e-01
   7.9035904e-01  -5.5443830e-01
   6.3773297e-01  -6.9625972e-01
   6.9714609e-01  -8.0564688e-01
   6.6281208e-01  -6.5468205e-01
   5.7439358e-01  -7.2953867e-01
   4.5072900e-01  -9.0429606e-01
   8.7923498e-01  -9.2311765e-01
   5.3594435e-01  -6.9237063e-01
   1.0183551e+00  -2.3396111e-01
   5.1503262e-01  -7.1381301e-01
   7.0783543e-01  -5.9758148e-01
   6.1540516e-01  -8.0064149e-01
   9.0287763e-01  -6.4598839e-01
   7.7146111e-01  -7.9938303e-01
   8.6239842e-01  -3.3572720e-01
   9.6606219e-01  -3.4641859e-01
   7.6620466e-01  -7.0489897e-01
   7.0730822e-01  -4.3217137e-01
   7.9128215e-01  -4.3206867e-01
   1.0176844e+00  -6.0092389e-01
   7.0760312e-01  -5.3747540e-01
   2.9332588e-01  -8.2502467e-01
   5.6808391e-01  -7.7557581e-01
   7.9393746e-01  -8.0894828e-01
   6.7076797e-01  -6.7805885e-01
   9.3188948e-01  -8.8127843e-01
   4.4178724e-01  -6.6502516e-01
   7.3394172e-01  -8.1392212e-01
   4.9504871e-01  -6.3804551e-01
   5.8838231e-01  -7.3995740e-01
   6.1905979e-01  -6.7064790e-01
   6.9205913e-01  -1.0033088e+00
   5.6380754e-01  -9.9682156e-01
   8.0492245e-01  -9.1754225e-01
   8.5607617e-01  -8.1432860e-01
   8.4322037e-01  -7.3811523e-01
   6.2062645e-01  -6.9709632e-01
   9.2020466e-01  -6.5854314e-01
   7.1794851e-01  -6.2240386e-01
   9.1848358e-01  -4.9175383e-01
   7.7303461e-01  -8.7902475e-01
   8.5698006e-01  -7.0268918e-01
   4.9173058e-01  -6.7639120e-01
   8.2432630e-01  -6.6235021e-01
   2.8062793e-01  -9.4660613e-01
   5.9578170e-01  -7.0171647e-01
   9.5010625e-01  -4.0837415e-01
   7.9202482e-01  -7.7387013e-01
   7.8470956e-01  -6.3344825e-01
   7.8795736e-01  -4.0223147e-01
   7.0375541e-01  -7.1439089e-01
   7.3176274e-01  -5.4535972e-01
   7.6774870e-01  -6.5606420e-01
   6.6093840e-01  -7.7536967e-01
   8.3442927e-01  -9.9666129e-01
   5.4902035e-01  -9.1658150e-01
   6.5367345e-01  -7.5115920e-01
   7.6339432e-01  -7.1753923e-01
   5.6080809e-01  -6.2385725e-01
   8.3467665e-01  -4.5367358e-01
   5.9618507e-01  -7.1912516e-01
   8.7239467e-01  -6.8572378e-01
   5.7331153e-01  -5.0097747e-01
   8.5280413e-01  -4.8879875e-01
   9.0382127e-01  -1.0196410e+00
   8.3867901e-01  -7.1614884e-01
   5.5017773e-01  -7.8032162e-01
   4.6759072e-01  -8.4491929e-01
   7.7019813e-01  -1.2987652e+00
   7.3611024e-01  -4.9019328e-01
   7.3692936e-01  -6.9388950e-01
   7.9637472e-01  -8.4188918e-01
   8.1717886e-01  -6.1546692e-01
   7.3976637e-01  -7.4087215e-01
   6.0659355e-01  -6.6905053e-01
   4.7709992e-01  -9.6964184e-01
   7.0885302e-01  -5.3055736e-01
   8.5043121e-01  -7.9648569e-01
   9.7918861e-01  -6.3070951e-01
   6.4410500e-01  -4.9511940e-01
   7.8610861e-01  -4.3501440e-01
   5.8106023e-01  -8.0966675e-01
   8.2522362e-01  -5.8547371e-01
   7.8339107e-01  -7.5810607e-01
   8.2143857e-01  -5.0216604e-01
   7.3094861e-01  -5.8341126e-01
   8.7979255e-01  -7.0067001e-01
   7.0837341e-01  -4.2029690e-01
   8.5325581e-01  -7.8525096e-01
   4.2867734e-01  -7.6229150e-01
   5.5263442e-01  -6.2663784e-01
   1.0895088e+00  -4.4033248e-01
   3.6523159e-01  -8.2600553e-01
   6.7145388e-01  -6.7713952e-01
   7.2198330e-01  -5.5823717e-01
   7.2163423e-01  -7.7995038e-01
   7.7761578e-01  -5.4611091e-01
   6.0604934e-01  -8.0469744e-01
   6.1011113e-01  -6.1970786e-01
   7.5042870e-01  -5.6687055e-01
   8.1768183e-01  -8.7263641e-01
   7.2415871e-01  -7.3347713e-01
   8.7622599e-01  -4.5376806e-01
   6.7960085e-01  -5.1807415e-01
   7.5603548e-01  -8.4857669e-01
   7.9896606e-01  -9.2390443e-01
   6.0195194e-01  -7.3791888e-01
   5.7635350e-01  -8.5947802e-01
   6.8680929e-01  -7.2858073e-01
   9.7233505e-01  -6.5637561e-01
   6.9023555e-01  -7.7153442e-01
   5.3874807e-01  -8.1220622e-01
   5.0169467e-01  -7.6645883e-01
   6.0865358e-01  -9.4055551e-01
   6.8422242e-01  -8.1072041e-01
   6.9827831e-01  -8.2428539e-01
   7.6380568e-01  -6.6883913e-01
   6.7917988e-01  -6.6821613e-01
   9.2189568e-01  -8.8350895e-01
   7.4401550e-01  -8.5729139e-01
   7.1909963e-01  -7.7016821e-01
   3.1800045e-01  -5.9835801e-01
   6.2895212e-01  -6.8683036e-01
   6.6490699e-01  -8.3165027e-01
   6.8301447e-01  -8.4156931e-01
   5.9856043e-01  -7.7786312e-01
   8.0983682e-01  -6.3340344e-01
   8.7579672e-01  -8.4759463e-01
   5.4535279e-01  -8.7272317e-01
   9.8562617e-01  -9.4872305e-01
   7.9755071e-01  -4.7613739e-01
   8.4547501e-01  -7.0813647e-01
   7.7121334e-01  -3.7412451e-01
   7.2606031e-01  -6.4760497e-01
   7.5458641e-01  -5.4680053e-01
   5.6956023e-01  -6.7980715e-01
   5.9909953e-01  -6.3764173e-01
   1.0851431e+00  -6.9266572e-01
   4.3401441e-01  -6.7021161e-01
   6.9533365e-01  -8.8337765e-01
   6.9655545e-01  -4.8052353e-01
   5.0351091e-01  -1.0592260e+00
   7.0494080e-01  -6.7658836e-01
   7.6980664e-01  -4.8951555e-01
   8.8389233e-01  -7.3417692e-01
   9.4868468e-01  -7.9991431e-01
   6.4147544e-01  -1.0069973e+00
   9.8679009e-01  -8.0652009e-01
   5.7553393e-01  -6.0603834e-01
   6.7152259e-01  -6.8053089e-01
   8.1618651e-01  -6.7738420e-01
   4.7191352e-01  -6.8013247e-01
   5.0131318e-01  -7.2161813e-01
   7.7571955e-01  -6.1901581e-01
   6.2520186e-01  -6.0048015e-01
   5.3327185e-01  -6.6186568e-01
   4.9048478e-01  -6.2187508e-01
   9.2492224e-01  -7.7259917e-01
   6.7421139e-01  -9.9613629e-01
   4.4258562e-01  -6.6197797e-01
   5.1085464e-01  -6.4865733e-01
   6.9900727e-01  -6.0073135e-01
   5.5261285e-01  -8.1714482e-01
   8.2179417e-01  -6.8754048e-01
   6.4972375e-01  -5.7766948e-01
   4.6515519e-01  -5.4493138e-01
   7.1197176e-01  -7.0221470e-01
   1.0327722e+00  -4.6470694e-01
   4.0404776e-01  -6.2269193e-01
   6.5720473e-01  -4.6526734e-01
   4.6317051e-01  -8.1297998e-01
   7.0675256e-01  -9.1394373e-01
   6.3103568e-01  -6.5098303e-01
   6.1547753e-01  -6.6407067e-01
   6.0069113e-01  -7.8164597e-01
   7.7844846e-01  -7.9954352e-01
   9.2077255e-01  -4.6493112e-01
   8.9580583e-01  -7.2591685e-01
   5.3053402e-01  -5.6228508e-01
   7.9986908e-01  -5.0774869e-01
   8.3882082e-01  -8.0789755e-01
   6.0328693e-01  -4.7775501e-01
   7.6847484e-01  -6.3028176e-01
   4.5051530e-01  -7.4040984e-01
   8.3123438e-01  -5.7877750e-01
   9.6006194e-01  -6.4141803e-01
   9.6853203e-01  -4.5989691e-01
   6.0156394e-01  -6.9142306e-01
   9.6752654e-01  -4.9576731e-01
   5.6198543e-01  -8.4591297e-01
   1.0270706e+00  -5.7559273e-01
   7.4808288e-01  -1.0013441e+00
   5.9148796e-01  -4.8112744e-01
   4.3656174e-01  -8.3038823e-01
   9.2605502e-01  -7.3503928e-01
   6.5865832e-01  -5.4950222e-01
   1.0409019e+00  -7.1193233e-01
   6.6285568e-01  -6.9095428e-01
   6.3235476e-01  -9.0133956e-01
   1.0052878e+00  -6.1799945e-01
   9.4777241e-01  -1.0420504e+00
   7.2354428e-01  -8.0840511e-01
   9.0563346e-01  -5.1211100e-01
   4.6810524e-01  -7.8044762e-01
   6.9106835e-01  -7.7788154e-01
   1.0785485e+00  -6.2690237e-01
   6.5438966e-01  -3.9301309e-01
   6.9635901e-01  -2.9713142e-01
   5.6289444e-01  -9.0336354e-01
   5.5521375e-01  -6.6521637e-01
   5.0411387e-01  -6.5234963e-01
   5.9175555e-01  -6.4092693e-01
   7.7966678e-01  -5.3219108e-01
   5.5620926e-01  -6.3611711e-01
   8.1461179e-01  -7.0896891e-01
   7.5840398e-01  -5.5200627e-01
   4.5132006e-01  -1.0565802e+00
   6.3613681e-01  -7.1789012e-01
   7.9029267e-01  -8.7202782e-01
   8.1124469e-01  -6.2041348e-01
   9.3966277e-01  -1.2143889e+00
   7.7499486e-01  -6.2358919e-01
   9.4160616e-01  -6.9638003e-01
   1.0379335e+00  -5.3874335e-01
   6.5354843e-01  -6.1972259e-01
   7.3030806e-01  -7.0892768e-01
   6.0405886e-01  -6.2160199e-01
   4.9684232e-01  -6.7561407e-01
   7.0821971e-01  -9.0614614e-01
   6.8071983e-01  -6.5018817e-01
   7.2763308e-01  -8.2969422e-01
   6.4279021e-01  -8.4043531e-01
   7.0753354e-01  -7.0020796e-01
   8.1962422e-01  -6.9410077e-01
   6.4164317e-01  -3.9147724e-01
   1.0118037e+00  -4.5077266e-01
   7.4253518e-01  -3.5743015e-01
   3.8345166e-01  -7.8490448e-01
   4.3049139e-01  -7.3101580e-01
   8.9441800e-01  -7.5304802e-01
   5.9431389e-01  -1.0396243e+00
   8.0060230e-01  -4.8479125e-01
   8.3799895e-01  -6.4968109e-01
   7.7735745e-01  -6.9607722e-01
   6.0368799e-01  -7.2710693e-01
   7.0400497e-01  -7.8280197e-01
   7.1481077e-01  -5.8129152e-01
   6.2738558e-01  -6.9007294e-01
   9.1347285e-01  -7.9177118e-01
   7.0258322e-01  -6.9991144e-01
   3.2383955e-01  -8.1368589e-01
   3.5120593e-01  -6.3858617e-01
   7.0433817e-01  -3.6176284e-01
   5.7390962e-01  -6.0982422e-01
   6.9771610e-01  -5.6766966e-01
   7.1422941e-01  -6.2371218e-01
   5.5857330e-01  -7.7671784e-01
   6.8574121e-01  -7.9508844e-01
   7.0509027e-01  -7.0371913e-01
   9.0146622e-01  -5.9955266e-01
   8.1106771e-01  -1.8909909e-01
   7.3723504e-01  -7.0615785e-01
   5.5664770e-01  -8.1305817e-01
   6.4919337e-01  -5.5136624e-01
   6.2846411e-01  -7.9844578e-01
   4.3898260e-01  -7.2311123e-01
   9.0535765e-01  -7.9992439e-01
   5.5126860e-01  -7.3719739e-01
   8.6040374e-01  -7.2482268e-01
   5.3147271e-01  -7.6039867e-01
   5.0263446e-01  -7.5603773e-01
   7.1612725e-01  -5.8031470e-01
   6.9992666e-01  -7.4924773e-01
   7.6191239e-01  -4.8928189e-01
   5.1404812e-01  -8.4619619e-01
   7.3949531e-01  -5.9346906e-01
   5.3041071e-01  -9.5011606e-01
   7.9031371e-01  -8.1823000e-01
   5.2862869e-01  -6.8693676e-01
   7.2357958e-01  -4.7552731e-01
   7.3321976e-01  -6.6489932e-01
   7.3823290e-01  -6.1005039e-01
   7.0210587e-01  -6.8846401e-01
   6.4098218e-01  -7.1967522e-01
   6.2092289e-01  -4.4436998e-01
   9.2093431e-01  -6.2616570e-01
   9.4664452e-01  -7.1912196e-01
   5.8230579e-01  -7.1661486e-01
   8.1684299e-01  -9.0529454e-01
   6.8801971e-01  -4.0606244e-01
   6.2531780e-01  -7.5350269e-01
   6.7396432e-01  -1.0221674e+00
   7.8843773e-01  -6.6518027e-01
   5.3271207e-01  -6.0426500e-01
   6.9882195e-01  -6.3021800e-01
   6.9706076e-01  -7.1504100e-01
   9.5117771e-01  -1.0885601e+00
   8.3951120e-01  -6.9618199e-01
   5.2687479e-01  -9.3077761e-01
   9.6721658e-01  -9.1469528e-01
   7.5338105e-01  -8.4516417e-01
   6.7091280e-01  -5.2078755e-01
   7.8382564e-01  -6.6918261e-01
   1.0741463e+00  -4.6866800e-01
   6.1779797e-01  -7.8586154e-01
   9.8612676e-01  -5.2114594e-01
   6.9901491e-01  -1.0533101e+00
   6.3535049e-01  -3.8448668e-01
   6.9595029e-01  -5.7186861e-01
   7.6425720e-01  -7.6338838e-01
   1.0368083e+00  -3.8417630e-01
   5.8278951e-01  -8.4644153e-01
   1.0436850e+00  -7.8099298e-01
   7.8644453e-01  -7.5809486e-01
   5.5611267e-01  -7.0119431e-01
   8.0554553e-01  -7.9858970e-01
   9.3193560e-01  -5.8844325e-01
   3.7042753e-01  -8.7246997e-01
   8.5425832e-01  -7.1605410e-01
   8.2547607e-01  -6.6062991e-01
   7.0749867e-01  -6.4048254e-01
   9.8775479e-01  -5.7848871e-01
   6.8895960e-01  -7.3999054e-01
   8.1957516e-01  -4.9068446e-01
   5.0006412e-01  -6.4447255e-01
   4.7369088e-01  -9.0237682e-01
   5.8008138e-01  -9.2253719e-01
   7.1487233e-01  -6.7117705e-01
   6.9571430e-01  -6.0711013e-01
   9.8577439e-01  -5.7339431e-01
   8.1248043e-01  -4.9379514e-01
   8.4257630e-01  -5.0950264e-01
   7.9154908e-01  -3.7297256e-01
   7.4201561e-01  -5.6511341e-01
   7.4876618e-01  -5.6426441e-01
   5.8637267e-01  -7.9966511e-01
   7.5307111e-01  -2.9379265e-01
   5.7425930e-01  -7.5968928e-01
   8.3656333e-01  -5.6067095e-01
   7.1340801e-01  -3.1000054e-01
   5.0145401e-01  -8.1573196e-01
   2.4367047e-01  -7.7772648e-01
   1.0249390e+00  -5.5304155e-01
   8.1678260e-01  -6.0839883e-01
   6.7646967e-01  -7.1894539e-01
   5.9564721e-01  -8.4143047e-01
   1.0289287e+00  -7.0281375e-01
   7.4880427e-01  -3.3397776e-01
   2.9499338e-01  -7.5509551e-01
   7.8828098e-01  -4.4021673e-01
   8.8504027e-01  -5.0600917e-01
   9.5972697e-01  -5.9460859e-01
   8.2415842e-01  -6.9835833e-01
   7.0364094e-01  -6.9489653e-01
   5.8504885e-01  -6.5630901e-01
   5.6448382e-01  -6.7645826e-01
   5.7749557e-01  -5.3159328e-01
   5.2690994e-01  -8.6951128e-01
   7.2499707e-01  -7.3289426e-01
   9.0519030e-01  -5.8032635e-01
   6.9766188e-01  -7.5434018e-01
   7.6033434e-01  -7.4379982e-01
   6.2949090e-01  -8.5534748e-01
   6.7259160e-01  -9.4487863e-01
   7.8019567e-01  -3.6540814e-01
   6.5175399e-01  -6.9463587e-01
   8.3629977e-01  -5.8937998e-01
   7.3941178e-01  -7.5462817e-01
   5.5813014e-01  -8.0920456e-01
   6.9538072e-01  -7.0179222e-01
   7.1831994e-01  -5.2987580e-01
   7.4372117e-01  -7.8936001e-01
   6.6167084e-01  -7.1684427e-01
   9.5462514e-01  -7.6099452e-01
   7.3589710e-01  -7.8330123e-01
   6.5104727e-01  -7.5385429e-01
   4.5879439e-01  -9.3537849e-01
   1.1007630e+00  -7.7026378e-01
   6.2893799e-01  -7.7577590e-01
   6.0848126e-01  -4.5361675e-01
   8.9776053e-01  -7.2987318e-01
   8.3937651e-01  -7.2230546e-01
   9.6329831e-01  -7.9263941e-01
   7.9555582e-01  -7.4643510e-01
   8.5199167e-01  -5.7202104e-01
   7.4209446e-01  -5.8249122e-01
   5.1199539e-01  -1.0118722e+00
   8.1491501e-01  -6.4104579e-01
   5.7181487e-01  -6.3986730e-01
   8.0483652e-01  -3.9365249e-01
   9.3347054e-01  -7.9548113e-01
   5.5305022e-01  -5.9399185e-01
   8.5444225e-01  -1.0052784e+00
   6.3354849e-01  -6.2008911e-01
   7.9093762e-01  -6.0859288e-01
   9.0132618e-01  -5.7630050e-01
   8.3312539e-01  -9.8796124e-01
   7.1257268e-01  -4.5490763e-01
   6.7789553e-01  -4.2213757e-01
   9.2375651e-01  -6.1824945e-01
   5.4268597e-01  -7.0451268e-01
   7.5842674e-01  -6.6577877e-01
   7.0621358e-01  -6.4203197e-01
   8.2763351e-01  -7.6044477e-01
   6.7688635e-01  -7.4407276e-01
   9.3224595e-01  -3.4055045e-01
   7.9264477e-01  -8.3751383e-01
   9.4490919e-01  -3.8984741e-01
   5.7097748e-01  -6.8971292e-01
   7.5553220e-01  -7.6333823e-01
   6.5910850e-01  -9.1800430e-01
   5.9246546e-01  -5.5002544e-01
   7.1124559e-01  -7.1485191e-01
   7.2838000e-01  -6.1627377e-01
   9.9233294e-01  -8.7613526e-01
   7.5847244e-01  -6.7345179e-01
   8.9517797e-01  -5.8031468e-01
   5.7211675e-01  -7.8678301e-01
   6.0279035e-01  -8.1018285e-01
   5.0714314e-01  -6.0069690e-01
   7.3615736e-01  -6.2031503e-01
   4.6687392e-01  -8.8542143e-01
   5.7096255e-01  -5.0849760e-01
   4.9999357e-01  -7.1885997e-01
   7.3374451e-01  -7.6496906e-01
   7.2489827e-01  -7.5672985e-01
   8.8126453e-01  -4.9341536e-01
   7.8137442e-01  -7.3278440e-01
   8.2362583e-01  -3.4076887e-01
   8.3396076e-01  -5.7020049e-01
   4.9587457e-01  -6.4300499e-01
   8.3836965e-01  -6.5750192e-01
   7.5440152e-01  -5.3927508e-01
   7.3058919e-01  -6.8453275e-01
   9.1566796e-01  -7.9802411e-01
   5.8572618e-01  -7.8782613e-01
   6.4130361e-01  -6.9536241e-01
   5.9383985e-01  -8.5901209e-01
   7.7802649e-01  -7.0472430e-01
   6.5762859e-01  -6.6009438e-01
   6.1842780e-01  -7.4970628e-01
   6.7163730e-01  -8.4498116e-01
   7.7230331e-01  -6.8548958e-01
   8.3396549e-01  -5.7001738e-01
   8.8754661e-01  -7.4182656e-01
   4.1906347e-01  -7.7574842e-01
   8.3439146e-01  -4.2783763e-01
   8.7153827e-01  -6.2418106e-01
   7.6154917e-01  -6.6995943e-01
   6.1302756e-01  -7.2214598e-01
   7.4664232e-01  -8.8635454e-01
   4.9122064e-01  -7.8814206e-01
   8.6478638e-01  -8.2644208e-01
   6.9785803e-01  -5.3364169e-01
   6.3893944e-01  -6.8087028e-01
   9.7043483e-01  -6.2009112e-01
   4.3734111e-01  -8.0781537e-01
   5.6107730e-01  -6.4628696e-01
   7.3899623e-01  -8.7391941e-01
   4.2023711e-01  -6.8978629e-01
   9.6117349e-01  -5.2015910e-01
   5.7948681e-01  -4.8484165e-01
   6.9262566e-01  -8.2836036e-01
   4.2444844e-01  -6.4502729e-01
   7.5721875e-01  -4.9524894e-01
   8.2613845e-01  -7.7622905e-01
   6.3054963e-01  -4.6251706e-01
   9.2815774e-01  -6.4204151e-01
   9.5621721e-01  -9.7635376e-01
   5.6392896e-01  -4.4429005e-01
   6.0563617e-01  -6.3612652e-01
   9.5086514e-01  -5.4022220e-01
   8.3014071e-01  -5.9456246e-01
   5.6634554e-01  -8.1557826e-01
   5.7934581e-01  -1.0484276e+00
   5.3060813e-01  -7.1302615e-01
   5.7411049e-01  -7.6851120e-01
   6.3198746e-01  -3.5671339e-01
   7.1811397e-01  -5.2877728e-01
   8.1254580e-01  -6.0428916e-01
   3.6701968e-01  -9.5181528e-01
   7.1317998e-01  -8.0334561e-01
   6.8012998e-01  -6.5560373e-01
   7.1853283e-01  -6.4138218e-01
   8.6647643e-01  -6.3340536e-01
   5.9695303e-01  -7.8110450e-01
   9.0903629e-01  -6.0317138e-01
   7.7595389e-01  -6.9234274e-01
   1.0490092e+00  -8.6184575e-01
   6.6491348e-01  -6.4988170e-01
   7.8563332e-01  -6.9766804e-01
   4.9805502e-01  -6.8893354e-01
   5.6771531e-01  -7.6867624e-01
   7.3501430e-01  -6.1917532e-01
   8.8073743e-01  -7.0256594e-01
   5.3057530e-01  -9.2394443e-01
   7.6398880e-01  -6.3711407e-01
   6.3986983e-01  -6.9612880e-01
   8.5554759e-01  -4.3759792e-01
   7.5840612e-01  -8.5631663e-01
   9.7107837e-01  -8.7639619e-01
   8.5707295e-01  -7.2951982e-01
   6.8012240e-01  -7.0900890e-01
   6.4427962e-01  -8.0249171e-01
   5.7910750e-01  -6.8273683e-01
   7.5897541e-01  -9.5284834e-01
   5.6675312e-01  -9.6934090e-01
   7.5984104e-01  -7.6622856e-01
   8.0497370e-01  -6.4430227e-01
   4.6320289e-01  -6.6852873e-01
   3.8583050e-01  -6.0715815e-01
   7.0445755e-01  -5.6068310e-01
   7.5719263e-01  -5.6733847e-01
   6.2391884e-01  -8.8309631e-01
   7.9852431e-01  -6.4112725e-01
   7.5901207e-01  -3.8613202e-01
   6.1904339e-01  -7.8996719e-01
   5.6774301e-01  -5.6660731e-01
   9.9933616e-01  -5.7508182e-01
   8.5646468e-01  -5.6573519e-01
   5.5135119e-01  -7.1721587e-01
   5.2893967e-01  -6.7974417e-01
   7.6854681e-01  -5.9593940e-01
   6.9592148e-01  -9.8013922e-01
   7.9491848e-01  -4.0114981e-01
   6.3336161e-01  -6.3454195e-01
   9.4724172e-01  -7.2392465e-01
   1.1228037e+00  -3.6042574e-01
   8.9826874e-01  -5.8212597e-01
   6.5899286e-01  -5.6781125e-01
   5.6018760e-01  -6.9822865e-01
   6.6665976e-01  -6.5410967e-01
   4.5824145e-01  -7.6632812e-01
   4.3785918e-01  -6.4469390e-01
   7.1246233e-01  -7.3101402e-01
   6.0885999e-01  -6.8280662e-01
   7.5373819e-01  -8.2817676e-01
   8.5692076e-01  -5.5791187e-01
   5.7620267e-01  -8.2334046e-01
   6.7874387e-01  -6.7266612e-01
   6.6350462e-01  -7.5753859e-01
   8.1814458e-01  -6.9796865e-01
   8.8772621e-01  -3.4007446e-01
   5.9107924e-01  -1.1619677e+00
   9.6921064e-01  -5.0628486e-01
   7.8891485e-01  -5.9229834e-01
   3.8859206e-01  -8.3877584e-01
   1.0338278e+00  -4.4515190e-01
   1.0404514e+00  -5.0374284e-01
   6.1920970e-01  -5.0242001e-01
   6.9440536e-01  -1.0515130e+00
   8.2421911e-01  -6.7734514e-01
   5.1518354e-01  -8.3485006e-01
   5.8002893e-01  -7.1484988e-01
   6.6391148e-01  -5.6621578e-01
   7.1199148e-01  -6.5922598e-01
   7.5926200e-01  -7.5232950e-01
   4.8690467e-01  -6.2171720e-01
   8.4482209e-01  -5.9896653e-01
   9.5312585e-01  -3.3930911e-01
   8.6260719e-01  -5.4764877e-01
   9.8834906e-01  -4.2006894e-01
   5.5194481e-01  -7.7070721e-01
   3.2726989e-01  -7.0010323e-01
   5.8310187e-01  -9.8046940e-01
   9.9850287e-01  -6.3361283e-01
   8.4329977e-01  -5.8499841e-01
   8.6853664e-01  -4.1467406e-01
   3.9302172e-01  -1.1245003e+00
   4.4548222e-01  -9.3288798e-01
   7.6878070e-01  -6.9997410e-01
   7.9552202e-01  -5.6702267e-01
   7.9880426e-01  -6.0947537e-01
   7.6990684e-01  -5.1329599e-01
   4.8642564e-01  -6.4238844e-01
   8.8227738e-01  -3.6530753e-01
   5.7775953e-01  -3.4808256e-01
   7.6931818e-01  -7.2954470e-01
   5.1991289e-01  -6.5879710e-01
   5.7262671e-01  -9.8107950e-01
   9.9975481e-01  -5.9261390e-01
   7.1469457e-01  -7.5117508e-01
   8.1200456e-01  -5.5976725e-01
   9.1442925e-01  -5.9794950e-01
   7.0669727e-01  -8.9466553e-01
   7.2127017e-01  -4.3781976e-01
   8.0379919e-01  -7.4263599e-01
   6.6473893e-01  -5.7652825e-01
   8.7190987e-01  -3.8737584e-01
   7.5498377e-01  -7.7006697e-01
   3.7218583e-01  -6.6114714e-01
   7.9370683e-01  -9.1055197e-01
   9.0157385e-01  -6.5014691e-01
   4.2991223e-01  -6.1828449e-01
   9.1722779e-01  -2.9077558e-01
   8.2838379e-01  -6.0827988e-01
   8.1085961e-01  -7.4679560e-01
   1.0965110e+00  -7.1152919e-01
   5.0593836e-01  -7.6514451e-01
   7.2845173e-01  -5.1029538e-01
   6.4439126e-01  -5.3743181e-01
   5.9620794e-01  -8.7292453e-01
   1.0916300e+00  -7.6949296e-01
   8.4515229e-01  -6.7174869e-01
   9.6271179e-01  -4.8363294e-01
   7.3841067e-01  -3.7640000e-01
   8.0802027e-01  -6.2530906e-01
   9.2376880e-01  -4.8567243e-01
   8.3717153e-01  -6.5692912e-01
   8.6953717e-01  -6.8663083e-01
   8.4689080e-01  -7.2382463e-01
   1.0326051e+00  -7.2530128e-01
   7.0208945e-01  -6.9312096e-01
   6.7270188e-01  -6.5303591e-01
   9.3443643e-01  -7.8733462e-01
   4.5235482e-01  -7.4237986e-01
   5.9054597e-01  -5.3894538e-01
   6.4453587e-01  -6.9658258e-01
   7.9332780e-01  -4.4208731e-01
   8.5999215e-01  -6.4673322e-01
   8.1156097e-01  -5.9862180e-01
   9.2349188e-01  -5.8641507e-01
   7.8857491e-01  -6.5241151e-01
   7.5248694e-01  -5.7205822e-01
   7.7046885e-01  -8.3292166e-01
   7.1443854e-01  -5.0345149e-01
   8.2983502e-01  -7.3351398e-01
   7.6561760e-01  -5.8601497e-01
   5.1870952e-01  -7.5337445e-01
   7.7131961e-01  -5.5498960e-01
   7.3698045e-01  -7.4526350e-01
   7.0732971e-01  -8.0104477e-01
   7.1008600e-01  -6.3696745e-01
   8.2821815e-01  -7.5463676e-01
   8.5819241e-01  -8.1508691e-01
   4.9365255e-01  -6.9421864e-01
   5.0845000e-01  -8.1221367e-01
   6.2916680e-01  -7.5668259e-01
   5.6275461e-01  -6.3017579e-01
   7.5115296e-01  -5.4760839e-01
   6.2094745e-01  -8.7530523e-01
   5.9605798e-01  -8.8024995e-01
   4.3566963e-01  -7.6224776e-01
   6.8414512e-01  -5.4786570e-01
   7.1588164e-01  -4.6026501e-01
   8.4514721e-01  -8.3124354e-01
   6.1360613e-01  -6.9347564e-01
   7.1728375e-01  -6.6567486e-01
   4.8083508e-01  -6.8207628e-01
   9.7961582e-01  -5.5139817e-01
   3.8096675e-01  -1.0155601e+00
   4.2099004e-01  -6.5646647e-01
   1.1128970e+00  -6.7255982e-01
   9.8020876e-01  -8.8345509e-01
   3.1808733e-01  -9.0868940e-01
   8.0132567e-01  -7.3035783e-01
   3.1018135e-01  -8.3486993e-01
   6.9339984e-01  -6.8632145e-01
   6.6798973e-01  -7.1214076e-01
   7.1633752e-01  -5.6371349e-01
   7.8776560e-01  -8.4216187e-01
   7.8799276e-01  -5.7331005e-01
   5.1377138e-01  -8.1448860e-01
   6.0931987e-01  -8.2731361e-01
   6.9282571e-01  -8.0231302e-01
   7.8147960e-01  -9.6106198e-01
   1.0393668e+00  -7.0649809e-01
   5.4526167e-01  -7.8013767e-01
   7.0230783e-01  -6.0699960e-01
   6.8847179e-01  -5.9602718e-01
   4.4424280e-01  -7.9417504e-01
   6.0038675e-01  -7.6566218e-01
   7.8527091e-01  -6.7975234e-01
   5.7548914e-01  -8.4253533e-01
   6.2915726e-01  -5.9946571e-01
   7.9148183e-01  -7.3292654e-01
   4.8460792e-01  -9.7801856e-01
   7.3461009e-01  -8.8601793e-01
   7.4834945e-01  -7.3196114e-01
   7.8256720e-01  -7.4306524e-01
   7.5973387e-01  -6.8282041e-01
   8.6047193e-01  -4.8061607e-01
   8.5981670e-01  -5.5002830e-01
   6.8157862e-01  -6.5266151e-01
   8.8975224e-01  -4.4088581e-01
   8.5655771e-01  -9.0021055e-01
   7.0546058e-01  -7.4736329e-01
   6.4630766e-01  -6.4238465e-01
   6.3769341e-01  -6.8223272e-01
   6.4634420e-01  -4.9333495e-01
   7.4792672e-01  -5.4286409e-01
   7.3739700e-01  -6.7805614e-01
   7.0580650e-01  -4.8115079e-01
   3.0895726e-01  -1.1013623e+00
   4.1640993e-01  -5.6907420e-01
   9.4323124e-01  -8.6256523e-01
   9.0136877e-01  -4.8012477e-01
   2.3070669e-01  -8.1324832e-01
   8.7649008e-01  -6.2988576e-01
   7.4784396e-01  -5.0692181e-01
   1.0739935e+00  -6.6392658e-01
   5.4497998e-01  -5.0422420e-01
   6.5931655e-01  -8.1016350e-01
   6.6897470e-01  -8.6450608e-01
   7.9934909e-01  -8.0374021e-01
   8.2971982e-01  -7.5364896e-01
   9.2143725e-01  -5.4937135e-01
   5.7231598e-01  -8.2245135e-01
   5.4701913e-01  -7.3734546e-01
   8.8152197e-01  -5.9927950e-01
   5.0672616e-01  -8.5689556e-01
   6.8880980e-01  -4.5503208e-01
   4.0890312e-01  -9.8433604e-01
   8.9101305e-01  -4.6928010e-01
   5.4905504e-01  -6.4063490e-01
   5.2736593e-01  -8.5968012e-01
   6.9993102e-01  -3.8038550e-01
   7.1188567e-01  -4.6533546e-01
   5.0857258e-01  -6.5679492e-01
   8.5417550e-01  -1.1678377e+00
   8.6085886e-01  -4.7020442e-01
   7.4931645e-01  -6.5523391e-01
   8.0678314e-01  -5.8595344e-01
   6.5006873e-01  -8.1765786e-01
   8.9565320e-01  -5.5225767e-01
   9.5080720e-01  -5.7285955e-01
   7.9402600e-01  -7.6867316e-01
   6.4730535e-01  -5.2207356e-01
   7.8893377e-01  -4.3944807e-01
   6.7069185e-01  -6.6039602e-01
   7.1187950e-01  -7.2165605e-01
   5.3110665e-01  -7.6645971e-01
   5.4968667e-01  -7.4278840e-01
   7.5721226e-01  -5.7198774e-01
   6.1642857e-01  -8.2344202e-01
   4.4680879e-01  -8.2929230e-01
   9.1249720e-01  -4.7647153e-01
   7.2871683e-01  -6.1353114e-01
   8.4724951e-01  -7.8058229e-01
   5.9277439e-01  -7.2339917e-01
   5.9335348e-01  -6.8865156e-01
   9.2767040e-01  -8.0207826e-01
   7.7791288e-01  -7.2240087e-01
   7.8124567e-01  -6.0835535e-01
   3.9391876e-01  -8.3349123e-01
   7.7660687e-01  -6.9111795e-01
   8.3164823e-01  -4.7807824e-01
   7.4437364e-01  -6.1892728e-01
   8.9999606e-01  -8.0598049e-01
   4.7276865e-01  -6.3233100e-01
   7.3720081e-01  -7.3668635e-01
   5.0662106e-01  -7.7110576e-01
   7.5191841e-01  -4.9413214e-01
   4.9388331e-01  -7.1644519e-01
   9.7826353e-01  -9.9516576e-01
   7.9366127e-01  -7.4628382e-01
   8.5822898e-01  -5.1411099e-01
   7.9459963e-01  -8.5856081e-01
   7.9608743e-01  -7.4464434e-01
   4.8365882e-01  -7.4342512e-01
   7.6854061e-01  -2.6727890e-01
   6.0904975e-01  -5.6748936e-01
   7.2723091e-01  -6.5413731e-01
   6.7371915e-01  -6.1280824e-01
   4.9125930e-01  -7.9432277e-01
   7.1247175e-01  -6.1671437e-01
   7.4015482e-01  -6.4134949e-01
   5.4545626e-01  -8.3080104e-01
   6.8237453e-01  -5.5720016e-01
   4.4959835e-01  -9.0093050e-01
   5.0656527e-01  -8.4500392e-01
   7.2821283e-01  -8.0219327e-01
   7.2095949e-01  -6.0016036e-01
   6.1242497e-01  -9.6200973e-01
   4.8101651e-01  -7.4528520e-01
   6.3583717e-01  -5.0808611e-01
   8.8456495e-01  -4.1982836e-01
   5.7125937e-01  -5.4072535e-01
   8.0490894e-01  -5.1371930e-01
   3.9973756e-01  -7.0149747e-01
   5.8005451e-01  -6.0164439e-01
   5.5898292e-01  -6.5443767e-01
   6.8322917e-01  -8.4921472e-01
   6.0700562e-01  -9.7728613e-01
   6.2872214e-01  -8.6234684e-01
   7.9419997e-01  -7.1599754e-01
   4.9937790e-01  -7.1553592e-01
   4.9926244e-01  -7.4451214e-01
   7.5074585e-01  -7.6557263e-01
   9.9245996e-01  -9.8394534e-01
   7.0669493e-01  -5.5726978e-01
   4.1096175e-01  -8.6196040e-01
   8.7713877e-01  -6.3741631e-01
   6.8649744e-01  -9.0140564e-01
   6.2720725e-01  -6.2851391e-01
   8.4669421e-01  -4.0559545e-01
   7.3531143e-01  -5.3704349e-01
   5.9653261e-01  -6.2296083e-01
   6.9446235e-01  -6.0776804e-01
   6.3511276e-01  -7.5790252e-01
   6.4282758e-01  -7.7199282e-01
   8.3137347e-01  -6.4145903e-01
   8.4267358e-01  -8.2248459e-01
   6.3534218e-01  -7.9888665e-01
   6.3477627e-01  -7.7164792e-01
   7.3306436e-01  -8.3006873e-01
   4.1424999e-01  -8.0132010e-01
   8.6128295e-01  -2.2872543e-01
   6.4737096e-01  -5.9868473e-01
   7.7152868e-01  -9.4457422e-01
   8.8262997e-01  -5.7861833e-01
   5.6270573e-01  -9.2870619e-01
   7.6823590e-01  -8.5883614e-01
   7.7300889e-01  -4.8557071e-01
   2.4677747e-01  -8.8188145e-01
   6.5065471e-01  -7.7681048e-01
   5.6026901e-01  -7.1961892e-01
   6.8370122e-01  -5.3214045e-01
   7.8904271e-01  -7.8849428e-01
   6.8635313e-01  -8.6635845e-01
   4.9554832e-01  -7.0737715e-01
   8.4427809e-01  -7.4735367e-01
   4.7271717e-01  -8.3551659e-01
   6.4149662e-01  -5.1987441e-01
   6.9410066e-01  -8.7733184e-01
   7.5413050e-01  -5.0415354e-01
   5.0419183e-01  -8.8125418e-01
   6.1256712e-01  -5.7060360e-01
   5.0190082e-01  -4.8949660e-01
   9.0298156e-01  -7.6032604e-01
   9.5642076e-01  -6.7936249e-01
   6.9453092e-01  -8.7118729e-01
   8.4183284e-01  -7.7076111e-01
   9.1795881e-01  -8.6985619e-01
   5.0677146e-01  -5.1077874e-01
   4.8462838e-01  -8.1318245e-01
   5.0294682e-01  -6.9274647e-01
   8.6876299e-01  -8.6275812e-01
   7.8976454e-01  -5.6553925e-01
   5.6044854e-01  -8.0614541e-01
   7.7562013e-01  -8.2763327e-01
   6.3631028e-01  -9.2600455e-01
   6.7784230e-01  -5.1644560e-01
   6.1369799e-01  -6.8673716e-01
   4.6033698e-01  -1.0553595e+00
   6.3983918e-01  -6.5379529e-01
   7.2207278e-01  -9.3708174e-01
   6.4230232e-01  -5.9961823e-01
   7.4834568e-01  -5.2792470e-01
   8.5577251e-01  -5.4639037e-01
   4.6113800e-01  -9.0901540e-01
   6.9247963e-01  -7.7176265e-01
   6.9214429e-01  -6.3445150e-01
   2.7001141e-01  -1.1102866e+00
   9.4283133e-01  -6.0253505e-01
   5.8774461e-01  -8.1234390e-01
   8.4024074e-01  -5.2268747e-01
   6.3012573e-01  -6.9619629e-01
   6.1310417e-01  -6.6256242e-01
   9.9217812e-01  -6.6665377e-01
   7.9519234e-01  -7.3244340e-01
   5.4373420e-01  -1.0083965e+00
   7.6753415e-01  -4.4218349e-01
   5.6574046e-01  -6.0596396e-01
   7.1717916e-01  -5.9187067e-01
   8.3536456e-01  -4.0513150e-01
   6.3992137e-01  -7.5090256e-01
   6.6589351e-01  -7.4835717e-01
   7.0399481e-01  -5.9020462e-01
   7.0391543e-01  -6.9083867e-01
   6.8036828e-01  -7.8772626e-01
   5.6409598e-01  -6.9154970e-01
   5.3342976e-01  -6.6930405e-01
   7.3934510e-01  -7.7744224e-01
   7.9015088e-01  -9.6933439e-01
   7.4565675e-01  -8.0326863e-01
   8.7507048e-01  -3.2615957e-01
   5.2863667e-01  -8.9609098e-01
   7.9854948e-01  -6.0816411e-01
   7.1186984e-01  -9.0247359e-01
   6.4788348e-01  -6.9676112e-01
   6.4677703e-01  -9.4208127e-01
   6.2106254e-01  -7.1518527e-01
   3.7438115e-01  -7.2535480e-01
   4.2539235e-01  -1.0397380e+00
   7.9454509e-01  -4.1303973e-01
   9.2126330e-01  -5.3089292e-01
   7.1592188e-01  -7.9683116e-01
   6.6419018e-01  -5.0989391e-01
   8.1419227e-01  -7.2885577e-01
   7.8507616e-01  -5.8987420e-01
   6.5715493e-01  -6.0978831e-01
   9.1812555e-01  -5.5133273e-01
   9.1703493e-01  -7.6653861e-01
   5.5034338e-01  -6.0378498e-01
   4.2938745e-01  -8.7877496e-01
   8.5676225e-01  -9.0418221e-01
   7.1540398e-01  -7.5594281e-01
   5.8940408e-01  -7.3839705e-01
   7.2056233e-01  -8.2180698e-01
   7.4581164e-01  -8.5675358e-01
   7.3978700e-01  -7.7793910e-01
   8.2904798e-01  -6.9649200e-01
   5.3942314e-01  -8.7326468e-01
   7.8889448e-01  -4.2632830e-01
   7.5285948e-01  -5.4431477e-01
   6.8395588e-01  -7.7870363e-01
   5.5013922e-01  -8.0729366e-01
   6.2357426e-01  -6.7830744e-01
   1.1050087e+00  -8.0696129e-01
   8.9124101e-01  -7.4280898e-01
   5.6456495e-01  -6.8610107e-01
   6.9456250e-01  -7.0946530e-01
   5.4291605e-01  -5.5310213e-01
   7.2046027e-01  -4.5411050e-01
   6.1055049e-01  -4.4312638e-01
   5.8401433e-01  -7.0192234e-01
   6.0399246e-01  -5.4119930e-01
   6.8716234e-01  -4.8865009e-01
   6.4363214e-01  -8.4170698e-01
   8.3077377e-01  -5.7531813e-01
   8.8039305e-01  -5.2616836e-01
   7.2779418e-01  -5.3192133e-01
   6.4817088e-01  -8.1091782e-01
   8.8206132e-01  -4.7034111e-01
   6.9385225e-01  -6.4656255e-01
   7.6356193e-01  -5.4296331e-01
   8.7249790e-01  -4.2729012e-01
   7.1623759e-01  -6.2676592e-01
   5.1680990e-01  -9.8844609e-01
   5.6998862e-01  -8.2602249e-01
   6.6647678e-01  -6.3049941e-01
   7.3337359e-01  -6.4001204e-01
   5.2996023e-01  -9.7459298e-01
   9.6646927e-01  -5.7082739e-01
   6.0165568e-01  -6.9742516e-01
   7.1673890e-01  -5.5326761e-01
   6.3678091e-01  -7.2120420e-01
   6.0115631e-01  -9.3809454e-01
   6.9968012e-01  -5.7169323e-01
   6.1487804e-01  -5.2516550e-01
   5.8161378e-01  -7.7769986e-01
   8.1352192e-01  -1.0427851e+00
   5.1620693e-01  -6.8552770e-01
   5.7889701e-01  -7.2382156e-01
   5.9300980e-01  -5.0918924e-01
   7.4589655e-01  -5.0792879e-01
   6.2511928e-01  -1.0611047e+00
   7.1365800e-01  -4.1042397e-01
   6.9044964e-01  -4.3829213e-01
   6.7764092e-01  -7.3266817e-01
   6.2485362e-01  -6.1959171e-01
   5.2447077e-01  -9.0130306e-01
   6.4745249e-01  -6.8341585e-01
   6.5069960e-01  -6.4663673e-01
   5.3474942e-01  -8.0481143e-01
   6.1081222e-01  -4.1321195e-01
   8.0980004e-01  -3.7913448e-01
   7.3768773e-01  -7.9840816e-01
   5.2332752e-01  -7.5371968e-01
   8.5094280e-01  -5.0185125e-01
   6.2928017e-01  -5.3427193e-01
   8.6095304e-01  -7.1965755e-01
   4.4935358e-01  -7.0212847e-01
   7.2235354e-01  -4.2213479e-01
   7.9652144e-01  -5.6615113e-01
   5.4977894e-01  -6.2724597e-01
   9.6077376e-01  -6.1578431e-01


==> b_scatter_ldv2-2.dat <==
  -7.9044074e-01  -5.9218247e-01
  -7.9987632e-01  -5.6160914e-01
  -5.5537891e-01  -5.1245494e-01
  -1.1309532e+00  -7.1707938e-01
  -6.8679105e-01  -5.6075374e-01
  -6.3400228e-01  -6.8945719e-01
  -7.4573441e-01  -4.6301127e-01
  -5.4664719e-01  -9.3724542e-01
  -1.0477065e+00  -9.2773648e-02
  -7.9714025e-01  -5.1222476e-01
  -8.8921287e-01  -9.7837120e-01
  -6.3159873e-01  -8.6343967e-01
  -9.7008882e-01  -4.0637563e-01
  -6.0646697e-01  -4.7176637e-01
  -6.4560351e-01  -7.4673324e-01
  -5.0992716e-01  -6.4454777e-01
  -6.5893320e-01  -5.2082796e-01
  -6.9656749e-01  -7.5694797e-01
  -9.0946033e-01  -6.0624544e-01
  -8.3159096e-01  -4.3918243e-01
  -9.5451596e-01  -6.0660424e-01
  -8.8371576e-01  -7.0483634e-01
  -6.8713140e-01  -6.5876912e-01
  -6.1487865e-01  -5.9119984e-01
  -6.3227659e-01  -9.9653548e-01
  -6.2067698e-01  -7.5063720e-01
  -6.8036011e-01  -6.3150662e-01
  -6.9856717e-01  -6.2201762e-01
  -7.9749870e-01  -6.5117660e-01
  -7.6495359e-01  -5.1158191e-01
  -7.7910065e-01  -6.9229471e-01
  -7.4842060e-01  -7.3590188e-01
  -7.3590157e-01  -7.7268487e-01
  -5.5437973e-01  -5.9197369e-01
  -6.1070404e-01  -7.2782574e-01
  -6.1643018e-01  -8.1952794e-01
  -8.5794357e-01  -6.0984517e-01
  -6.1889070e-01  -6.9986678e-01
  -9.3406428e-01  -6.9389649e-01
  -8.3738945e-01  -5.8317617e-01
  -5.3096817e-01  -8.7954108e-01
  -8.1878497e-01  -8.2869152e-01
  -6.1815690e-01  -8.7159482e-01
  -8.4787486e-01  -5.6572441e-01
  -8.4205715e-01  -5.6297427e-01
  -7.7198458e-01  -6.5297306e-01
  -5.3684337e-01  -4.4982812e-01
  -9.4237672e-01  -6.8418969e-01
  -7.8201799e-01  -7.1962153e-01
  -7.3486169e-01  -7.7936061e-01
  -7.4157336e-01  -5.1869799e-01
  -9.6553570e-01  -7.6987972e-01
  -6.7769704e-01  -6.8670316e-01
  -7.8372468e-01  -7.8912677e-01
  -7.4300627e-01  -6.7743783e-01
  -7.9331311e-01  -7.3495512e-01
  -8.2967102e-01  -7.5137293e-01
  -8.6160459e-01  -5.0034710e-01
  -6.1112509e-01  -9.5869087e-01
  -4.4490298e-01  -9.0567519e-01
  -6.8013124e-01  -7.5061275e-01
  -6.4642485e-01  -6.3741137e-01
  -7.7944757e-01  -4.3742219e-01
  -5.5328392e-01  -8.6384334e-01
  -5.6126571e-01  -7.1340330e-01
  -5.7110780e-01  -7.4541477e-01
  -6.1709018e-01  -6.0240995e-01
  -7.4604477e-01  -5.4847714e-01
  -7.5300705e-01  -6.8611164e-01
  -7.9187896e-01  -4.5041281e-01
  -8.7648502e-01  -7.1733047e-01
  -9.8039736e-01  -4.8622140e-01
  -6.4359005e-01  -8.0532603e-01
  -7.9534790e-01  -5.6970689e-01
  -4.4607412e-01  -8.4913084e-01
  -9.1823505e-01  -5.7243132e-01
  -4.5378641e-01  -8.9528599e-01
  -6.2754352e-01  -7.0539330e-01
  -4.9316049e-01  -9.9569355e-01
  -4.8051229e-01  -6.2466306e-01
  -5.6383192e-01  -7.6676343e-01
  -6.7972029e-01  -8.5270541e-01
  -7.6369156e-01  -9.1773715e-01
  -6.2574520e-01  -4.6649555e-01
  -5.7121344e-01  -6.5593670e-01
  -7.2624008e-01  -8.0687890e-01
  -5.9593095e-01  -6.8672540e-01
  -4.8025978e-01  -5.5645137e-01
  -6.2129958e-01  -5.4897818e-01
  -6.5077284e-01  -6.3136102e-01
  -4.2988931e-01  -1.0165623e+00
  -9.0042650e-01  -4.6794181e-01
  -6.4864390e-01  -5.9262629e-01
  -7.7808532e-01  -5.8067462e-01
  -6.4579393e-01  -7.6242055e-01
  -7.1607532e-01  -6.6269302e-01
  -8.6613792e-01  -4.6271507e-01
  -8.3445992e-01  -6.0797747e-01
  -7.3848808e-01  -8.3931791e-01
  -8.1376176e-01  -7.0224151e-01
  -6.7927388e-01  -8.1418214e-01
  -5.4006468e-01  -6.4621380e-01
  -4.5571641e-01  -8.6070400e-01
  -8.0311139e-01  -6.4942763e-01
  -5.5821961e-01  -5.5460836e-01
  -8.1047928e-01  -6.3245408e-01
  -7.3667576e-01  -4.9155051e-01
  -4.8336241e-01  -9.7394034e-01
  -7.9944572e-01  -9.9788070e-01
  -7.9337441e-01  -6.4745542e-01
  -6.6434407e-01  -6.1149523e-01
  -8.8967636e-01  -6.6680464e-01
  -4.7470894e-01  -7.8464135e-01
  -5.1577487e-01  -7.2936950e-01
  -7.1345266e-01  -4.2755077e-01
  -7.3506893e-01  -5.6953170e-01
  -5.5818474e-01  -7.4128210e-01
  -7.4308175e-01  -3.8303048e-01
  -6.9791140e-01  -5.3247909e-01
  -9.0861265e-01  -7.7764695e-01
  -8.5973801e-01  -5.8205418e-01
  -6.6886587e-01  -5.9591149e-01
  -1.0322906e+00  -5.7003376e-01
  -6.0093872e-01  -7.3364001e-01
  -4.4294600e-01  -7.1332409e-01
  -7.1264890e-01  -5.8933955e-01
  -7.0904963e-01  -5.6995193e-01
  -6.7000836e-01  -7.1648384e-01
  -3.0958326e-01  -7.9323601e-01
  -5.8918103e-01  -4.9543589e-01
  -7.0021337e-01  -7.0460445e-01
  -8.1275426e-01  -7.1543562e-01
  -7.7091482e-01  -6.7605973e-01
  -1.0115899e+00  -4.4387481e-01
  -6.9144109e-01  -7.6540122e-01
  -5.4409181e-01  -5.1322662e-01
  -9.4222554e-01  -6.8836577e-01
  -8.0553898e-01  -4.6059966e-01
  -7.9430779e-01  -7.0425408e-01
  -5.6680634e-01  -7.1919136e-01
  -4.6967764e-01  -6.6960578e-01
  -9.3796238e-01  -6.5111682e-01
  -8.7164788e-01  -2.8725524e-01
  -7.3402482e-01  -6.6339846e-01
  -6.6015115e-01  -5.7678800e-01
  -8.0704961e-01  -6.9454258e-01
  -7.0874280e-01  -6.3662768e-01
  -8.4718731e-01  -5.2580153e-01
  -6.3551776e-01  -4.4367986e-01
  -8.4549603e-01  -5.6806892e-01
  -6.8038295e-01  -4.9071797e-01
  -7.2761546e-01  -6.0994424e-01
  -6.3542201e-01  -8.6344413e-01
  -1.0905579e+00  -7.5431056e-01
  -5.2723200e-01  -6.3545752e-01
  -7.9072365e-01  -8.6176544e-01
  -6.6744183e-01  -7.1424119e-01
  -7.8317332e-01  -5.7613668e-01
  -6.2048156e-01  -6.1189989e-01
  -6.7288900e-01  -6.6417157e-01
  -7.9088504e-01  -5.0983145e-01
  -3.9742854e-01  -9.5239682e-01
  -9.3776284e-01  -8.1186123e-01
  -4.2278373e-01  -9.4243259e-01
  -6.7778077e-01  -5.3798454e-01
  -9.4708978e-01  -7.6256128e-01
  -8.0315585e-01  -5.1894618e-01
  -7.6541704e-01  -5.2577481e-01
  -4.6429075e-01  -7.4366796e-01
  -6.4547911e-01  -5.4637273e-01
  -4.2537941e-01  -8.4590125e-01
  -9.0231181e-01  -6.7523091e-01
  -6.8491597e-01  -8.9535835e-01
  -8.2093029e-01  -5.1600144e-01
  -5.8537992e-01  -5.1368870e-01
  -6.4144678e-01  -6.3001251e-01
  -7.0440811e-01  -5.4306910e-01
  -7.1256878e-01  -6.6558120e-01
  -5.7749379e-01  -7.3094926e-01
  -7.5517038e-01  -7.7523964e-01
  -5.7240722e-01  -6.2538684e-01
  -5.8415800e-01  -8.3134309e-01
  -8.9592810e-01  -6.8362129e-01
  -5.6655049e-01  -4.8869187e-01
  -8.0935876e-01  -5.5944705e-01
  -7.5849815e-01  -7.2887090e-01
  -7.1932857e-01  -6.6596504e-01
  -7.2644130e-01  -4.6047287e-01
  -6.6241605e-01  -4.4991478e-01
  -6.8412103e-01  -5.3513326e-01
  -7.7677895e-01  -5.1019889e-01
  -6.6977137e-01  -7.0245638e-01
  -7.9122790e-01  -6.5066426e-01
  -6.9696215e-01  -4.4073055e-01
  -6.7565513e-01  -4.3269257e-01
  -6.8313031e-01  -5.5067057e-01
  -8.9251067e-01  -5.9193927e-01
  -9.8210192e-01  -7.8998912e-01
  -6.1554486e-01  -8.2027655e-01
  -6.9852172e-01  -6.9502057e-01
  -7.0153558e-01  -4.8023558e-01
  -8.3502782e-01  -6.0199739e-01
  -9.2120769e-01  -5.8330959e-01
  -8.1990162e-01  -7.2855548e-01
  -7.8763448e-01  -6.4553747e-01
  -5.8676216e-01  -6.5415302e-01
  -7.4260954e-01  -6.5670863e-01
  -1.1424860e+00  -8.1873223e-01
  -8.1769701e-01  -4.9855102e-01
  -8.1861177e-01  -6.3845261e-01
  -7.7639325e-01  -6.9947727e-01
  -8.2742708e-01  -5.2157111e-01
  -5.6692874e-01  -5.8702610e-01
  -5.4121623e-01  -1.0794633e+00
  -6.5553408e-01  -6.7873314e-01
  -6.8651148e-01  -8.4463626e-01
  -6.3006746e-01  -6.7642671e-01
  -5.1007304e-01  -8.2355131e-01
  -5.6248811e-01  -8.3875502e-01
  -7.3211144e-01  -5.1093724e-01
  -7.8673949e-01  -9.7231498e-01
  -7.2212283e-01  -6.4101503e-01
  -8.8322649e-01  -8.0491436e-01
  -8.1907055e-01  -5.5026078e-01
  -6.0531907e-01  -4.9907975e-01
  -5.8224043e-01  -5.1713115e-01
  -5.7753161e-01  -6.3097817e-01
  -6.6907730e-01  -5.7390225e-01
  -6.5405616e-01  -6.1466907e-01
  -6.6411794e-01  -5.0367559e-01
  -7.2118892e-01  -7.5326393e-01
  -9.7082904e-01  -3.9533161e-01
  -6.7993451e-01  -7.4045406e-01
  -7.1856627e-01  -7.4501989e-01
  -6.3485119e-01  -4.5308504e-01
  -6.4361665e-01  -6.1264388e-01
  -8.7469174e-01  -4.5631764e-01
  -8.1954618e-01  -4.6554964e-01
  -5.5361980e-01  -6.2581060e-01
  -4.9456624e-01  -6.7729069e-01
  -5.0916805e-01  -6.3098324e-01
  -7.6112777e-01  -7.4451114e-01
  -7.6318450e-01  -6.9879604e-01
  -6.7067637e-01  -6.7495273e-01
  -4.6578144e-01  -6.9774672e-01
  -3.9274035e-01  -7.9968423e-01
  -6.3792797e-01  -5.5210288e-01
  -4.6810615e-01  -7.7148167e-01
  -7.7862087e-01  -5.7325464e-01
  -7.9260551e-01  -1.0419563e+00
  -5.1542753e-01  -5.8700698e-01
  -4.0896844e-01  -8.3920457e-01
  -5.4480698e-01  -7.5342928e-01
  -7.0754692e-01  -8.3142729e-01
  -5.5008714e-01  -5.9474126e-01
  -7.4409661e-01  -6.9894300e-01
  -9.5287260e-01  -6.7605237e-01
  -7.0833554e-01  -8.6806032e-01
  -8.9313106e-01  -7.6621156e-01
  -6.8313093e-01  -1.4644920e+00
  -5.5379581e-01  -6.5631052e-01
  -6.2511963e-01  -5.7373620e-01
  -6.5711467e-01  -1.0245418e+00
  -7.1203359e-01  -7.6454088e-01
  -5.2697574e-01  -6.1471189e-01
  -8.7832481e-01  -4.7627795e-01
  -5.6930844e-01  -5.0327108e-01
  -6.5349014e-01  -5.8899038e-01
  -6.9845143e-01  -4.9236524e-01
  -7.9124426e-01  -5.0712915e-01
  -6.2625558e-01  -8.3859641e-01
  -8.7899368e-01  -5.7049079e-01
  -7.7614622e-01  -5.1285320e-01
  -6.9784113e-01  -6.4787383e-01
  -6.3331576e-01  -6.5712348e-01
  -6.8186866e-01  -8.3854177e-01
  -4.4260761e-01  -9.5671006e-01
  -6.5405072e-01  -8.4502495e-01
  -5.6783553e-01  -7.4754947e-01
  -9.8745353e-01  -3.9914700e-01
  -6.2363820e-01  -8.4125218e-01
  -7.4861985e-01  -7.3514141e-01
  -6.3215414e-01  -9.3781105e-01
  -6.7887479e-01  -5.7076178e-01
  -5.4276776e-01  -6.2183085e-01
  -7.1146437e-01  -3.5841322e-01
  -7.7682726e-01  -5.8561068e-01
  -7.7837291e-01  -6.3307869e-01
  -5.1258964e-01  -8.0025223e-01
  -1.0838792e+00  -4.1911917e-01
  -5.7601493e-01  -6.3730509e-01
  -4.8118043e-01  -7.5611509e-01
  -5.6476007e-01  -8.1174220e-01
  -5.2867286e-01  -8.6490492e-01
  -7.7675039e-01  -6.6028561e-01
  -7.3865996e-01  -7.8360041e-01
  -5.1533260e-01  -7.7981304e-01
  -6.8777881e-01  -5.8015968e-01
  -6.3213269e-01  -5.0747270e-01
  -9.4341302e-01  -6.3181019e-01
  -7.9498596e-01  -6.7790556e-01
  -9.3174184e-01  -4.2075283e-01
  -8.9890442e-01  -9.9614660e-01
  -6.9553309e-01  -5.7760100e-01
  -7.6928718e-01  -6.4109975e-01
  -3.5582656e-01  -8.0465527e-01
  -9.8051063e-01  -5.1214781e-01
  -4.8845860e-01  -6.1461201e-01
  -1.0651297e+00  -6.6634668e-01
  -2.3472108e-01  -9.2044363e-01
  -6.8490522e-01  -8.7901492e-01
  -5.9445512e-01  -4.7830725e-01
  -5.9168519e-01  -7.0347376e-01
  -5.5431600e-01  -7.6444021e-01
  -7.9837874e-01  -7.3461831e-01
  -5.6897405e-01  -6.9400141e-01
  -8.0949694e-01  -5.9829646e-01
  -9.6000408e-01  -5.8979008e-01
  -5.0341461e-01  -7.8596941e-01
  -6.5732889e-01  -6.5524633e-01
  -5.9520528e-01  -6.5591688e-01
  -7.5262691e-01  -5.6802554e-01
  -7.6537970e-01  -8.3159030e-01
  -6.8729507e-01  -5.2861977e-01
  -7.6401138e-01  -5.0960286e-01
  -3.5573590e-01  -7.6175577e-01
  -5.8048502e-01  -7.2077438e-01
  -6.0289268e-01  -5.2349408e-01
  -8.2876542e-01  -5.7116857e-01
  -8.4787516e-01  -9.4534349e-01
  -5.8799125e-01  -6.8990721e-01
  -9.6256887e-01  -5.4062568e-01
  -8.2516500e-01  -5.0246334e-01
  -4.7751282e-01  -8.9721878e-01
  -7.6051280e-01  -7.9009217e-01
  -7.6124887e-01  -5.4904814e-01
  -6.2521966e-01  -8.5064125e-01
  -5.7711911e-01  -4.6716249e-01
  -5.6656766e-01  -6.2639058e-01
  -5.0716393e-01  -7.4077440e-01
  -5.3579296e-01  -6.3789377e-01
  -7.8114136e-01  -7.3633924e-01
  -5.9236757e-01  -7.8112182e-01
  -7.5795960e-01  -6.1685133e-01
  -8.0508405e-01  -7.6343164e-01
  -8.5818558e-01  -3.7606330e-01
  -5.3742740e-01  -1.0041953e+00
  -1.4066628e+00  -9.3539863e-01
  -5.6050180e-01  -1.1765267e+00
  -5.9663880e-01  -6.5122432e-01
  -3.7160500e-01  -8.7966610e-01
  -6.7071288e-01  -7.3414107e-01
  -6.7896045e-01  -6.9080921e-01
  -7.9211674e-01  -7.3393920e-01
  -6.6698805e-01  -6.3960244e-01
  -8.0966909e-01  -5.5254941e-01
  -1.1536700e+00  -6.6486406e-01
  -8.2131221e-01  -6.2755891e-01
  -7.9555556e-01  -5.8821250e-01
  -8.1879691e-01  -5.9553122e-01
  -5.9062975e-01  -8.3128628e-01
  -4.7466552e-01  -9.6411656e-01
  -9.3465378e-01  -5.6300428e-01
  -8.4651036e-01  -6.6827467e-01
  -1.1497335e+00  -7.1363217e-01
  -9.6074463e-01  -2.2172989e-01
  -6.5374965e-01  -7.4435332e-01
  -6.2438609e-01  -5.6754610e-01
  -6.7911009e-01  -8.3160210e-01
  -1.1675409e+00  -6.6814172e-01
  -2.5342869e-01  -1.0692999e+00
  -6.5486930e-01  -8.9835096e-01
  -8.1734557e-01  -5.7998216e-01
  -7.1066315e-01  -5.2763714e-01
  -6.9187630e-01  -4.4802160e-01
  -7.3507423e-01  -1.2759599e+00
  -6.0465333e-01  -4.3688430e-01
  -6.9240023e-01  -6.6057129e-01
  -6.0430719e-01  -9.5298744e-01
  -7.8767518e-01  -4.5772947e-01
  -6.9073271e-01  -6.0525273e-01
  -3.6890525e-01  -7.8692394e-01
  -5.4381514e-01  -6.6640059e-01
  -6.5413057e-01  -1.0333851e+00
  -6.2399191e-01  -5.8343754e-01
  -7.3740360e-01  -1.1016575e+00
  -9.5221507e-01  -5.0188734e-01
  -7.6700212e-01  -7.3182068e-01
  -9.5757794e-01  -8.1947334e-01
  -7.0602914e-01  -6.1757673e-01
  -4.9222227e-01  -4.7012362e-01
  -7.4149257e-01  -7.5947946e-01
  -6.5926732e-01  -5.9576426e-01
  -5.9539408e-01  -7.7101535e-01
  -5.8691885e-01  -6.3165088e-01
  -7.1686566e-01  -2.9651582e-01
  -7.2161472e-01  -6.8171999e-01
  -8.1114690e-01  -5.5148144e-01
  -6.8399626e-01  -5.6819811e-01
  -6.3867686e-01  -4.4179082e-01
  -7.0004670e-01  -1.0415153e+00
  -8.0705511e-01  -6.1155154e-01
  -6.4230801e-01  -6.3064463e-01
  -6.6774418e-01  -7.0076313e-01
  -1.1148884e+00  -6.7399473e-01
  -6.4274530e-01  -6.6200197e-01
  -7.9691458e-01  -8.5769873e-01
  -7.7267069e-01  -5.7221903e-01
  -6.9741660e-01  -7.7723351e-01
  -5.6168368e-01  -8.3019455e-01
  -3.8263590e-01  -9.1898855e-01
  -8.8081025e-01  -5.3495185e-01
  -9.0946555e-01  -5.7980387e-01
  -4.8690478e-01  -8.3586426e-01
  -7.6167955e-01  -5.4719239e-01
  -6.8332457e-01  -7.1701283e-01
  -6.8167904e-01  -9.4530660e-01
  -6.6592278e-01  -7.0556901e-01
  -6.5256649e-01  -5.2662452e-01
  -6.3016769e-01  -5.0360415e-01
  -9.3298727e-01  -9.5105585e-01
  -5.4173350e-01  -6.3015931e-01
  -7.0900412e-01  -7.3994290e-01
  -8.3118074e-01  -7.9872135e-01
  -8.5133046e-01  -8.5384282e-01
  -5.1106393e-01  -5.8078177e-01
  -4.9640549e-01  -8.8532631e-01
  -6.0181289e-01  -6.6860257e-01
  -5.7685110e-01  -5.1020829e-01
  -2.9221111e-01  -8.7334103e-01
  -1.0943459e+00  -6.0238093e-01
  -8.5075010e-01  -5.9795183e-01
  -8.8737718e-01  -8.1855089e-01
  -8.4254426e-01  -4.7441629e-01
  -1.0030474e+00  -5.5066738e-01
  -5.2724979e-01  -8.2466084e-01
  -8.8468710e-01  -7.6051793e-01
  -5.8417341e-01  -5.6771929e-01
  -7.1921196e-01  -8.7992694e-01
  -1.0751456e+00  -1.1105041e+00
  -9.7267755e-01  -6.0102667e-01
  -8.9970890e-01  -4.8253893e-01
  -7.8689049e-01  -5.7597667e-01
  -7.5561098e-01  -8.7627407e-01
  -6.7043969e-01  -6.0779123e-01
  -5.8904243e-01  -5.6556505e-01
  -4.8704333e-01  -7.6222095e-01
  -8.3762008e-01  -6.1135782e-01
  -6.8194334e-01  -5.3463678e-01
  -5.3322164e-01  -5.5839146e-01
  -5.4194616e-01  -7.8612096e-01
  -6.1706869e-01  -7.0975841e-01
  -6.0423462e-01  -7.6099672e-01
  -6.4537193e-01  -6.9365473e-01
  -3.5643911e-01  -6.9502008e-01
  -8.3041859e-01  -5.0128941e-01
  -6.9450388e-01  -7.8702017e-01
  -5.1284367e-01  -5.7805409e-01
  -7.5387275e-01  -4.5603078e-01
  -8.2261260e-01  -6.0606351e-01
  -7.9937236e-01  -5.6618540e-01
  -7.3203320e-01  -4.8452590e-01
  -6.7771363e-01  -7.2015195e-01
  -7.6241422e-01  -5.5759846e-01
  -6.9898372e-01  -4.5549751e-01
  -6.6021643e-01  -7.8981677e-01
  -7.1373898e-01  -8.7304985e-01
  -7.1113100e-01  -4.0309491e-01
  -4.9930632e-01  -8.5539678e-01
  -8.5628383e-01  -7.8013996e-01
  -7.9406063e-01  -8.1047605e-01
  -6.3814324e-01  -8.6575810e-01
  -6.6138754e-01  -4.4634608e-01
  -4.3152026e-01  -1.2365651e+00
  -8.3996495e-01  -7.4086366e-01
  -9.0890635e-01  -4.9315712e-01
  -7.2578411e-01  -6.3224284e-01
  -7.7415868e-01  -6.8032567e-01
  -6.5498283e-01  -7.4922910e-01
  -8.2819398e-01  -6.8287165e-01
  -8.8679434e-01  -7.9070506e-01
  -5.9279280e-01  -8.5210870e-01
  -9.6203464e-01  -8.0479744e-01
  -4.8304932e-01  -9.2804903e-01
  -8.6581488e-01  -6.6967275e-01
  -8.5047766e-01  -6.6633828e-01
  -7.1180615e-01  -9.2718486e-01
  -4.8707121e-01  -7.8260854e-01
  -7.1622253e-01  -7.7002374e-01
  -6.8362683e-01  -5.5917235e-01
  -4.7581940e-01  -6.4227375e-01
  -8.9652678e-01  -6.2929159e-01
  -7.5729483e-01  -5.8637316e-01
  -8.6419600e-01  -4.9774124e-01
  -8.1928762e-01  -5.2627528e-01
  -6.7580709e-01  -3.7172184e-01
  -7.5210637e-01  -6.3802435e-01
  -6.8843845e-01  -8.1077356e-01
  -7.0155673e-01  -5.8124143e-01
  -5.9839435e-01  -5.3712271e-01
  -5.7200911e-01  -6.5819249e-01
  -5.0041393e-01  -7.0515949e-01
  -2.7207628e-01  -9.9650090e-01
  -5.6713665e-01  -9.2918076e-01
  -7.0051692e-01  -5.1988725e-01
  -7.9097095e-01  -6.5984820e-01
  -1.0065745e+00  -6.4071926e-01
  -6.5138210e-01  -7.0619756e-01
  -8.9948413e-01  -6.9029301e-01
  -5.1183497e-01  -4.9996124e-01
  -6.8487090e-01  -7.5543492e-01
  -8.3073842e-01  -4.9376441e-01
  -8.5259836e-01  -4.5422554e-01
  -6.6727709e-01  -5.1322153e-01
  -5.9343834e-01  -7.0064940e-01
  -8.9926025e-01  -7.9273103e-01
  -6.1443558e-01  -7.3997647e-01
  -6.0464082e-01  -7.0413545e-01
  -7.9274987e-01  -8.0284791e-01
  -4.5852505e-01  -6.4985599e-01
  -7.6608485e-01  -5.4864175e-01
  -1.0906508e+00  -7.3833013e-01
  -5.5478680e-01  -8.6447481e-01
  -8.8106371e-01  -4.6041741e-01
  -7.0636030e-01  -8.1325891e-01
  -7.7036603e-01  -4.7812386e-01
  -7.1268642e-01  -7.6219880e-01
  -8.4617406e-01  -5.6830333e-01
  -7.2021136e-01  -7.8579789e-01
  -7.1633687e-01  -6.6001886e-01
  -5.9653364e-01  -6.5175487e-01
  -1.0206672e+00  -6.8295703e-01
  -6.6852217e-01  -5.1544574e-01
  -1.0989031e+00  -5.0886455e-01
  -5.7821284e-01  -4.5735746e-01
  -7.0091828e-01  -7.8590811e-01
  -8.9607628e-01  -8.8847310e-01
  -5.8910144e-01  -7.4842917e-01
  -6.4239488e-01  -5.8442310e-01
  -4.0135602e-01  -6.9155533e-01
  -5.8954000e-01  -6.2960550e-01
  -5.8103119e-01  -5.9364737e-01
  -5.1967384e-01  -8.8821076e-01
  -4.8012023e-01  -7.3018952e-01
  -5.0722225e-01  -7.6849131e-01
  -6.9001013e-01  -7.0332635e-01
  -6.2473831e-01  -6.9786563e-01
  -6.2744586e-01  -5.1613823e-01
  -3.9457344e-01  -8.2832637e-01
  -7.7438183e-01  -8.6223189e-01
  -6.7974322e-01  -6.6977520e-01
  -5.2970639e-01  -9.4684472e-01
  -6.1035236e-01  -7.7777009e-01
  -6.2451680e-01  -4.9549947e-01
  -3.1714201e-01  -1.0817335e+00
  -5.3366484e-01  -1.0185281e+00
  -5.3074744e-01  -6.0440609e-01
  -8.5024877e-01  -9.0278613e-01
  -1.3114784e+00  -8.1260421e-01
  -5.8863429e-01  -1.0025873e+00
  -1.0879202e+00  -6.0323825e-01
  -8.2624484e-01  -5.8243414e-01
  -7.3675273e-01  -5.6930973e-01
  -8.0680363e-01  -8.4596272e-01
  -9.5382123e-01  -5.7105721e-01
  -4.4659876e-01  -7.3746132e-01
  -3.9300914e-01  -6.4425536e-01
  -7.1333317e-01  -7.9660273e-01
  -8.0178702e-01  -7.8609182e-01
  -8.0009134e-01  -5.1409193e-01
  -8.2985138e-01  -5.1777312e-01
  -8.1172503e-01  -7.2739972e-01
  -4.6291462e-01  -1.1868414e+00
  -4.7244584e-01  -7.6585810e-01
  -5.1581402e-01  -5.7194805e-01
  -1.3093866e+00  -5.4317289e-01
  -6.4260399e-01  -6.1378281e-01
  -7.9435794e-01  -4.9762088e-01
  -5.3945045e-01  -6.0267052e-01
  -5.1729053e-01  -7.4468250e-01
  -7.6379767e-01  -7.1210978e-01
  -6.2899718e-01  -3.9775306e-01
  -9.0629717e-01  -1.0282112e+00
  -6.5407002e-01  -7.5446671e-01
  -6.1362240e-01  -8.0612041e-01
  -8.6130060e-01  -6.6833762e-01
  -1.0472429e+00  -4.2389436e-01
  -8.2816365e-01  -9.7525279e-01
  -6.7727119e-01  -7.8415513e-01
  -6.4363498e-01  -6.3813637e-01
  -6.6584778e-01  -7.5842354e-01
  -7.4909477e-01  -6.7216917e-01
  -5.5614444e-01  -7.6001305e-01
  -7.7452690e-01  -9.6256499e-01
  -7.4036902e-01  -6.6937709e-01
  -9.2599401e-01  -5.0063233e-01
  -6.0120596e-01  -6.4365705e-01
  -9.6256453e-01  -5.6100910e-01
  -5.9912319e-01  -4.8257424e-01
  -6.7699988e-01  -8.2884070e-01
  -2.8041172e-01  -8.5082828e-01
  -1.0422445e+00  -2.5184753e-01
  -7.4200058e-01  -7.0192542e-01
  -5.5061203e-01  -7.7574159e-01
  -4.9521336e-01  -6.8769965e-01
  -7.4950752e-01  -4.4187244e-01
  -7.2466368e-01  -5.8752538e-01
  -5.0006123e-01  -6.3164714e-01
  -4.3663584e-01  -7.2909008e-01
  -4.9863717e-01  -8.9011299e-01
  -1.0154277e+00  -1.0604334e+00
  -5.9716457e-01  -6.5009467e-01
  -7.6831524e-01  -4.7023883e-01
  -9.0903216e-01  -3.6507126e-01
  -8.4788201e-01  -8.2080636e-01
  -6.2617783e-01  -5.2144571e-01
  -7.3461155e-01  -6.3297011e-01
  -6.1041153e-01  -7.7295779e-01
  -6.7868765e-01  -6.6525251e-01
  -8.3810780e-01  -4.1687571e-01
  -6.6048807e-01  -7.5210403e-01
  -5.6215903e-01  -7.7327082e-01
  -1.0492536e+00  -8.2906510e-01
  -3.8901176e-01  -6.2331880e-01
  -4.9299414e-01  -8.4147642e-01
  -4.6047997e-01  -7.7298420e-01
  -6.3659945e-01  -5.4505892e-01
  -9.3790969e-01  -8.4163371e-01
  -7.3577713e-01  -6.8999824e-01
  -5.8604947e-01  -6.7259442e-01
  -3.9727409e-01  -8.1110540e-01
  -8.1165751e-01  -3.9370278e-01
  -1.0018405e+00  -5.7230446e-01
  -4.8509102e-01  -6.8266566e-01
  -5.2734564e-01  -5.9925917e-01
  -5.4422580e-01  -8.2636166e-01
  -6.7028486e-01  -5.6054057e-01
  -8.0437762e-01  -6.0706884e-01
  -9.6538520e-01  -5.5380664e-01
  -5.4492773e-01  -6.6071777e-01
  -7.5157469e-01  -7.3068456e-01
  -6.7186194e-01  -6.0078263e-01
  -8.2676535e-01  -4.9305810e-01
  -7.3315943e-01  -6.3283479e-01
  -6.2110052e-01  -6.5951182e-01
  -8.5258625e-01  -5.9009421e-01
  -6.0974080e-01  -7.1070178e-01
  -4.7802470e-01  -8.3813522e-01
  -7.8883730e-01  -1.0765681e+00
  -7.3176360e-01  -6.8703949e-01
  -6.2690761e-01  -5.6287066e-01
  -6.0587153e-01  -6.0999712e-01
  -6.3989689e-01  -6.0960812e-01
  -6.8755311e-01  -7.1159125e-01
  -4.6963977e-01  -8.2750892e-01
  -4.8134079e-01  -9.0833177e-01
  -8.3808211e-01  -6.3686223e-01
  -6.7542590e-01  -6.3169905e-01
  -7.5812253e-01  -8.3638435e-01
  -8.2885082e-01  -6.6889691e-01
  -7.0310592e-01  -9.1556578e-01
  -8.3505608e-01  -7.3723724e-01
  -7.0727779e-01  -7.5832739e-01
  -7.6262872e-01  -7.4410461e-01
  -8.0522140e-01  -6.1352043e-01
  -7.0012229e-01  -7.0634044e-01
  -6.2976515e-01  -6.7662734e-01
  -5.0641803e-01  -6.1425396e-01
  -7.3681409e-01  -9.6790073e-01
  -7.1915324e-01  -6.8195487e-01
  -6.9904197e-01  -7.5337075e-01
  -1.1844623e+00  -3.9614081e-01
  -5.8121682e-01  -7.2198838e-01
  -7.3747819e-01  -6.3412430e-01
  -7.3814188e-01  -5.8835645e-01
  -7.0306902e-01  -9.1035382e-01
  -5.3438367e-01  -8.4316047e-01
  -6.5227145e-01  -7.8484887e-01
  -6.2858966e-01  -6.0403614e-01
  -7.8568856e-01  -6.4676603e-01
  -5.9285066e-01  -5.9374553e-01
  -8.2888634e-01  -7.3856976e-01
  -9.1747825e-01  -8.9340801e-01
  -7.8829315e-01  -5.4761892e-01
  -7.6001251e-01  -4.7169476e-01
  -1.0545965e+00  -5.9586861e-01
  -6.5772361e-01  -8.7554998e-01
  -5.6237065e-01  -6.1767774e-01
  -5.6869636e-01  -3.9610272e-01
  -7.8219307e-01  -5.1123342e-01
  -6.0399329e-01  -6.5084043e-01
  -8.4737500e-01  -5.8369808e-01
  -6.4117529e-01  -6.1129067e-01
  -8.0163921e-01  -6.8034577e-01
  -3.9417276e-01  -1.0463583e+00
  -8.5324430e-01  -5.6551823e-01
  -7.0941937e-01  -8.4487171e-01
  -8.2500036e-01  -5.0926900e-01
  -9.0785779e-01  -7.6228372e-01
  -8.4957825e-01  -5.9686466e-01
  -7.2246025e-01  -6.6802828e-01
  -6.7322891e-01  -5.9953661e-01
  -8.7215780e-01  -7.1096501e-01
  -7.9055034e-01  -7.5403533e-01
  -1.0786448e+00  -5.8267284e-01
  -4.8997376e-01  -8.3125379e-01
  -4.1282271e-01  -6.2356893e-01
  -5.4200781e-01  -5.5353599e-01
  -5.8753921e-01  -4.7222433e-01
  -6.3513565e-01  -8.4527621e-01
  -9.9187800e-01  -5.8437047e-01
  -6.0464519e-01  -9.1470467e-01
  -5.8449146e-01  -7.1482197e-01
  -5.5347343e-01  -6.1845146e-01
  -7.3367175e-01  -8.7082967e-01
  -7.7239566e-01  -8.3637343e-01
  -8.0013124e-01  -4.0449668e-01
  -8.2138480e-01  -7.9416426e-01
  -5.7649202e-01  -8.9325391e-01
  -5.8588412e-01  -7.9854779e-01
  -6.1583186e-01  -8.8965619e-01
  -7.8768470e-01  -5.1002766e-01
  -8.8494116e-01  -7.1320367e-01
  -6.9108071e-01  -8.2217502e-01
  -5.8121206e-01  -1.1079774e+00
  -4.3972554e-01  -8.6873716e-01
  -8.3190156e-01  -7.1140916e-01
  -5.9941445e-01  -8.7273564e-01
  -8.5238078e-01  -6.4408247e-01
  -7.2797010e-01  -3.0979258e-01
  -9.1372236e-01  -6.9144155e-01
  -6.2346179e-01  -7.6685571e-01
  -7.1700404e-01  -4.4384367e-01
  -4.3421639e-01  -7.7603182e-01
  -6.0648857e-01  -6.6489712e-01
  -5.6216871e-01  -9.2332292e-01
  -4.7646277e-01  -8.7047234e-01
  -7.1792689e-01  -7.0137764e-01
  -6.8648298e-01  -6.2652555e-01
  -6.4594728e-01  -8.1687352e-01
  -6.6984398e-01  -5.6511633e-01
  -2.8221065e-01  -8.6325939e-01
  -3.9854468e-01  -8.9209281e-01
  -4.1233796e-01  -1.0232443e+00
  -7.1250519e-01  -6.1440642e-01
  -7.7713138e-01  -6.5417003e-01
  -7.5097123e-01  -5.1511126e-01
  -7.3006418e-01  -6.1753401e-01
  -8.1124911e-01  -6.0412986e-01
  -7.4308869e-01  -8.3824248e-01
  -6.2851191e-01  -5.0830661e-01
  -5.0516130e-01  -9.4700180e-01
  -9.9447277e-01  -6.7542806e-01
  -8.5773645e-01  -7.0714969e-01
  -9.4341549e-01  -6.6404965e-01
  -5.0557143e-01  -7.3346108e-01
  -6.4989160e-01  -7.0472934e-01
  -5.2399630e-01  -7.2488832e-01
  -4.0229116e-01  -9.8128541e-01
  -7.4488563e-01  -5.5583497e-01
  -6.2364008e-01  -6.7228038e-01
  -4.4680816e-01  -7.8422451e-01
  -5.8937893e-01  -5.9201363e-01
  -8.3578198e-01  -7.9749352e-01
  -9.5466511e-01  -8.0229342e-01
  -5.5716556e-01  -6.2428350e-01
  -4.2814272e-01  -6.0457337e-01
  -5.5282138e-01  -8.5454666e-01
  -7.6289952e-01  -6.8525687e-01
  -5.8846938e-01  -7.3086764e-01
  -6.7939738e-01  -6.5394369e-01
  -4.1567036e-01  -5.9734352e-01
  -8.7979738e-01  -7.0724881e-01
  -9.2902597e-01  -3.9517572e-01
  -8.5154018e-01  -4.5045994e-01
  -3.9837855e-01  -6.6751618e-01
  -7.2226054e-01  -7.9842293e-01
  -8.7041147e-01  -6.8457441e-01
  -7.4817435e-01  -7.2283078e-01
  -8.9948947e-01  -7.6038911e-01
  -5.4922874e-01  -6.1384895e-01
  -9.3767430e-01  -6.5465089e-01
  -3.2491563e-01  -8.5528301e-01
  -1.0771265e+00  -7.1429597e-01
  -8.6551277e-01  -4.5219289e-01
  -5.2211185e-01  -8.0264306e-01
  -9.5399381e-01  -9.0641602e-01
  -8.8985459e-01  -4.8343830e-01
  -8.2986837e-01  -4.7150943e-01
  -5.1918021e-01  -7.2937173e-01
  -7.4560678e-01  -6.2531226e-01
  -7.2603713e-01  -6.1007688e-01
  -5.4081125e-01  -9.3828711e-01
  -5.6850383e-01  -7.1370075e-01
  -5.6572240e-01  -4.5520617e-01
  -8.5010208e-01  -7.5970730e-01
  -1.2084915e+00  -6.6063228e-01
  -4.8845309e-01  -5.7112122e-01
  -7.1991425e-01  -6.5582833e-01
  -5.3976064e-01  -8.0597640e-01
  -6.8962511e-01  -9.2558345e-01
  -5.9686001e-01  -9.0646399e-01
  -8.4510333e-01  -6.4360701e-01
  -7.8971022e-01  -4.1804573e-01
  -8.1539538e-01  -4.4417516e-01
  -6.1239000e-01  -9.6087800e-01
  -5.0841630e-01  -1.0698424e+00
  -6.7755626e-01  -7.3027100e-01
  -8.9207660e-01  -1.8439246e-01
  -7.7940943e-01  -8.0807445e-01
  -7.0721403e-01  -4.4468106e-01
  -5.8556765e-01  -5.5534929e-01
  -7.4803038e-01  -7.1989756e-01
  -6.9080592e-01  -7.7889011e-01
  -7.0593813e-01  -5.2510196e-01
  -6.3516448e-01  -5.1286513e-01
  -7.0632652e-01  -3.7776603e-01
  -6.3658626e-01  -8.2117576e-01
  -7.5941135e-01  -6.9156227e-01
  -3.2435131e-01  -8.2749623e-01
  -5.7824065e-01  -1.0846021e+00
  -7.0247829e-01  -6.9099485e-01
  -6.5707517e-01  -4.8429258e-01
  -6.8164661e-01  -6.8646343e-01
  -5.2272658e-01  -8.5390630e-01
  -6.3245951e-01  -6.1581915e-01
  -7.9256558e-01  -4.9265542e-01
  -9.6824290e-01  -5.6483577e-01
  -6.6299100e-01  -1.1281423e+00
  -9.2966739e-01  -4.2247768e-01
  -6.2443675e-01  -6.8463541e-01
  -3.8017821e-01  -6.0416707e-01
  -6.7154346e-01  -6.7282366e-01
  -7.1080388e-01  -7.6914765e-01
  -9.8129588e-01  -4.7481156e-01
  -5.9422878e-01  -8.3474135e-01
  -7.2569576e-01  -4.3394180e-01
  -8.1940334e-01  -7.1502528e-01
  -6.1092577e-01  -9.3884468e-01
  -6.5836359e-01  -6.4820536e-01
  -8.6251544e-01  -6.1285780e-01
  -6.8397370e-01  -5.5097436e-01
  -5.6991278e-01  -7.1822138e-01
  -7.1203393e-01  -6.1638698e-01
  -8.8353128e-01  -4.6950113e-01
  -5.8896673e-01  -7.4472884e-01
  -6.9031633e-01  -7.9528204e-01
  -6.0602335e-01  -6.1534560e-01
  -5.9202265e-01  -9.3272414e-01
  -5.4644158e-01  -4.3467720e-01
  -4.5739454e-01  -4.2650563e-01
  -3.8438985e-01  -8.9771747e-01
  -3.2577193e-01  -7.0696143e-01
  -4.8158506e-01  -7.0263646e-01
  -8.9067565e-01  -6.1264175e-01
  -5.3148305e-01  -9.7382629e-01
  -5.9554276e-01  -7.7144271e-01
  -6.2810987e-01  -7.3536875e-01
  -6.6490976e-01  -8.8311313e-01
  -8.2083677e-01  -3.9847819e-01
  -8.6910211e-01  -4.5944068e-01
  -6.0063712e-01  -7.1992980e-01
  -8.7068084e-01  -8.4112428e-01
  -7.0834314e-01  -6.8844452e-01
  -7.0844094e-01  -4.5154513e-01
  -7.6234061e-01  -6.2909296e-01
  -8.8630657e-01  -5.8342881e-01
  -5.5698651e-01  -6.7759010e-01
  -6.2435694e-01  -6.1814244e-01
  -4.2385540e-01  -8.1772275e-01
  -8.6295502e-01  -7.4670626e-01
  -4.6363694e-01  -8.0602310e-01
  -6.8688699e-01  -4.6644313e-01
  -6.7275131e-01  -8.9409308e-01
  -6.6055422e-01  -6.9270859e-01
  -7.1835387e-01  -7.6572540e-01
  -6.2927862e-01  -6.7767287e-01
  -6.0992697e-01  -7.5093204e-01
  -5.9452766e-01  -3.9871590e-01
  -7.6364932e-01  -4.7011152e-01
  -5.1410590e-01  -7.8069899e-01
  -7.2786603e-01  -5.0076939e-01
  -8.7487294e-01  -3.0888827e-01
  -7.2015915e-01  -4.5696814e-01
  -8.6149899e-01  -6.6668418e-01
  -5.0294248e-01  -6.7856687e-01
  -6.1947386e-01  -9.5313024e-01
  -5.9181253e-01  -7.3167354e-01
  -7.0323707e-01  -6.5028783e-01
  -6.0793566e-01  -6.6509175e-01
  -8.7021603e-01  -5.5535950e-01
  -9.9711742e-01  -7.6282221e-01
  -5.6638549e-01  -6.2769141e-01
  -4.2637497e-01  -7.0049258e-01
  -5.1499106e-01  -8.2194784e-01
  -7.8128014e-01  -7.1688539e-01
  -6.8206801e-01  -9.9480047e-01
  -6.3065253e-01  -9.0812368e-01
  -6.4058193e-01  -6.0899132e-01
  -9.1721734e-01  -5.1057736e-01
  -6.4325635e-01  -7.3104631e-01
  -9.1593057e-01  -5.3667174e-01
  -6.9831423e-01  -8.1505052e-01
  -7.6637093e-01  -3.8922696e-01
  -5.9277375e-01  -1.0469133e+00
  -8.6962827e-01  -7.4834803e-01
  -5.9879783e-01  -4.6128963e-01
  -7.1180421e-01  -7.5797166e-01
  -1.0999944e+00  -5.7331634e-01
  -6.7837366e-01  -5.5104897e-01
  -5.1841202e-01  -8.3682389e-01
  -8.6531288e-01  -1.1070669e+00
  -9.3497128e-01  -1.0915625e+00
  -9.5749917e-01  -7.3671543e-01
  -3.2769029e-01  -8.3292933e-01
  -1.2098676e+00  -5.2314312e-01
  -6.0351762e-01  -5.8084740e-01
  -7.5839938e-01  -5.8158680e-01
  -7.2640895e-01  -7.0133533e-01
  -7.7419658e-01  -7.2739897e-01
  -5.4652366e-01  -5.8942582e-01
  -8.2019337e-01  -4.3924155e-01
  -5.9882970e-01  -7.8688526e-01
  -9.0585644e-01  -4.9833786e-01
  -5.4292879e-01  -1.1063464e+00
  -8.9708952e-01  -9.3988013e-02
  -4.2479153e-01  -6.7611143e-01
  -8.2899411e-01  -6.8688772e-01
  -5.2559924e-01  -7.2306611e-01
  -7.6046369e-01  -5.0734111e-01
  -6.8119646e-01  -6.5120663e-01
  -6.7146635e-01  -7.3988446e-01
  -7.4420827e-01  -1.0229999e+00
  -8.4586954e-01  -7.8959936e-01
  -5.9708769e-01  -7.8106902e-01
  -6.5533647e-01  -4.6006382e-01
  -6.9143797e-01  -8.1694308e-01
  -8.8669953e-01  -9.1360346e-01
  -4.9563413e-01  -8.6371074e-01
  -6.6863894e-01  -4.7168119e-01
  -8.1389677e-01  -4.1401817e-01
  -4.7947558e-01  -7.0329324e-01
  -7.0650564e-01  -7.0886998e-01
  -8.6033807e-01  -5.5206696e-01
  -6.4166505e-01  -8.8928021e-01
  -8.0862709e-01  -3.8858466e-01
  -1.0154956e+00  -6.3555996e-01
  -8.9951934e-01  -2.6809594e-01
  -4.1167061e-01  -7.4167717e-01
  -5.2926561e-01  -6.6433078e-01
  -9.2794043e-01  -7.8473674e-01
  -7.4551146e-01  -5.3193439e-01
  -5.0229727e-01  -8.4048195e-01
  -7.0324728e-01  -4.7733863e-01
  -4.9370694e-01  -7.2099957e-01
  -8.6063892e-01  -4.2321443e-01
  -6.6994409e-01  -7.0559797e-01
  -9.2975032e-01  -7.2627173e-01
  -5.1389473e-01  -7.1209901e-01
  -9.8644255e-01  -9.1221635e-01
  -4.0423888e-01  -9.2508103e-01
  -6.1584268e-01  -4.8743226e-01
  -6.5661654e-01  -6.4038107e-01
  -8.5969417e-01  -5.3769628e-01
  -9.9341975e-01  -5.0342186e-01
  -5.3404022e-01  -8.0510124e-01
  -5.1114643e-01  -8.2611940e-01
  -7.8695419e-01  -5.3120280e-01
  -7.3282643e-01  -7.8835726e-01
  -9.1541554e-01  -5.3787274e-01
  -4.5303727e-01  -8.4712766e-01
  -8.0701961e-01  -5.2799502e-01
  -5.0618767e-01  -6.4797601e-01
  -6.7829793e-01  -6.4134392e-01
  -6.7173566e-01  -8.9005698e-01
  -9.2737300e-01  -7.2586256e-01
  -7.5446427e-01  -8.2955697e-01
  -6.7052445e-01  -7.7061290e-01
  -6.3231921e-01  -5.3732983e-01
  -7.3551519e-01  -7.0811931e-01
  -7.3343900e-01  -6.3993705e-01
  -8.4092913e-01  -7.2316774e-01
  -5.1915481e-01  -6.9499457e-01
  -8.7783907e-01  -6.1235434e-01
  -6.0058680e-01  -7.6576114e-01
  -6.3799793e-01  -9.1591312e-01
  -7.9037849e-01  -4.1575488e-01
  -9.9714371e-01  -7.4863991e-01
  -9.2560522e-01  -6.1967715e-01
  -9.8275698e-01  -3.2602531e-01
  -6.5388202e-01  -6.2159151e-01
  -1.0004213e+00  -9.1067512e-01
  -5.5962382e-01  -6.8855166e-01
  -5.0982556e-01  -7.0052482e-01
  -6.9901654e-01  -6.1757485e-01
  -5.3116323e-01  -8.5683949e-01
  -7.8790977e-01  -7.0183643e-01
  -7.1010722e-01  -7.4032663e-01
  -5.7383795e-01  -6.6553909e-01
  -6.4384439e-01  -8.4568844e-01
  -5.4568749e-01  -5.6926948e-01
  -4.5803781e-01  -6.9505418e-01
  -7.0022150e-01  -8.3946848e-01
  -5.1360698e-01  -8.7929085e-01
  -6.7639787e-01  -7.3086275e-01
  -8.6640202e-01  -6.2977774e-01
  -8.0070615e-01  -8.4263473e-01
  -4.1410280e-01  -8.9370389e-01
  -7.6926947e-01  -6.4404975e-01
  -1.0072269e+00  -7.1892713e-01
  -5.3749062e-01  -8.0657325e-01
  -8.4177627e-01  -3.9067549e-01
  -8.1886859e-01  -4.2465019e-01
  -6.8913572e-01  -7.0416825e-01
  -7.6806521e-01  -2.9385187e-01
  -1.0076284e+00  -6.7992613e-01
  -8.1641676e-01  -6.6764315e-01
  -5.8416673e-01  -4.3927909e-01
  -6.3106069e-01  -7.2109466e-01
  -5.9748897e-01  -6.9366300e-01
  -6.8387006e-01  -5.6054456e-01
  -7.5189276e-01  -8.4510985e-01
  -5.8243458e-01  -9.7776200e-01
  -8.5659764e-01  -9.4317043e-01
  -6.5901537e-01  -6.6177067e-01
  -8.2850678e-01  -7.1347082e-01
  -6.3792187e-01  -7.6169794e-01
  -5.9370598e-01  -6.8616887e-01
  -4.5752298e-01  -8.4747273e-01
  -5.0469871e-01  -5.1024195e-01
  -7.1207132e-01  -6.7050858e-01
  -6.3260442e-01  -8.1897729e-01
  -6.7003671e-01  -9.7325105e-01
  -7.7014849e-01  -5.6569307e-01
  -3.9832126e-01  -7.4098099e-01
  -4.7336808e-01  -8.4112773e-01
  -5.4410348e-01  -8.8704493e-01
  -6.3817660e-01  -5.3941420e-01
  -6.7083608e-01  -8.2909588e-01
  -5.5042921e-01  -7.9977349e-01
  -3.3570176e-01  -1.0256873e+00
  -6.2385196e-01  -6.8883372e-01
  -2.9271723e-01  -7.5600875e-01
  -7.7197199e-01  -7.2096355e-01
  -8.8050614e-01  -6.0063249e-01
  -8.3787925e-01  -5.8209297e-01
  -6.6115556e-01  -6.2991692e-01
  -7.1154119e-01  -4.2785113e-01
  -5.3003114e-01  -7.0479390e-01
  -8.9564870e-01  -4.7414527e-01
  -5.9954540e-01  -7.3915874e-01
  -6.8678951e-01  -6.6924330e-01
  -5.6792385e-01  -6.2989996e-01
  -6.1549248e-01  -5.5779081e-01
  -8.8059291e-01  -6.5695305e-01
  -6.3343899e-01  -8.1569530e-01
  -6.2587524e-01  -5.7744943e-01
  -8.8292838e-01  -5.0745619e-01
  -6.1415818e-01  -8.5194688e-01
  -6.2930153e-01  -7.1941386e-01
  -6.9737703e-01  -7.4522508e-01
  -6.1338463e-01  -5.5751761e-01
  -5.4312374e-01  -6.9913068e-01
  -8.5624774e-01  -4.5056562e-01
  -4.9857538e-01  -7.8262014e-01
  -5.4776890e-01  -5.2119182e-01
  -7.5656783e-01  -5.0499788e-01
  -9.2763627e-01  -3.2389454e-01
  -9.4201161e-01  -2.9822153e-01
  -6.5901400e-01  -7.2061180e-01
  -8.6820816e-01  -5.4786891e-01
  -6.8521371e-01  -7.1863352e-01
  -7.7785153e-01  -7.5366597e-01
  -6.3196727e-01  -7.0218753e-01
  -5.8012005e-01  -8.7449285e-01
  -4.3809957e-01  -9.0584042e-01
  -7.2257588e-01  -7.8853887e-01
  -4.9021916e-01  -5.1787045e-01
  -8.7548360e-01  -6.5378967e-01
  -6.9766821e-01  -8.4745152e-01
  -7.7045633e-01  -6.7637660e-01
  -5.5943536e-01  -9.0253033e-01
  -5.5190972e-01  -7.4596575e-01
  -8.1111183e-01  -6.6094751e-01
  -7.0931409e-01  -8.1064408e-01
  -5.9930710e-01  -3.8373133e-01
  -1.2964498e+00  -8.4792666e-01
  -7.1477930e-01  -6.5811033e-01
  -7.7807280e-01  -1.1220371e+00
  -7.6220140e-01  -9.9564420e-01
  -7.6392335e-01  -5.1897955e-01
  -9.3178535e-01  -5.6527158e-01
  -7.3217644e-01  -5.5254281e-01
  -1.1180299e+00  -5.7046083e-01
  -6.5156664e-01  -4.8178742e-01
  -6.1792847e-01  -8.6754152e-01
  -9.7656411e-01  -2.8492827e-01
  -6.3609532e-01  -6.7086097e-01
  -4.4032680e-01  -8.5238624e-01
  -6.5012455e-01  -7.2991687e-01
  -9.2241496e-01  -6.1710446e-01
  -7.3023450e-01  -7.3207890e-01
  -8.8638331e-01  -5.1217516e-01
  -7.5634954e-01  -7.0203394e-01
  -7.7081104e-01  -9.4102780e-01
  -8.1783929e-01  -8.4764878e-01
  -5.9685536e-01  -6.2157326e-01
  -6.8720719e-01  -7.3840203e-01
  -1.0437755e+00  -5.0750351e-01
  -9.3259428e-01  -7.9540213e-01
  -7.7053714e-01  -8.8360015e-01
  -4.4128984e-01  -8.1561607e-01
  -5.9222139e-01  -7.5462800e-01
  -7.8741180e-01  -7.1893857e-01
  -5.9162023e-01  -5.2254489e-01
  -5.9563020e-01  -1.1177510e+00
  -7.8382174e-01  -6.4265300e-01
  -5.6313807e-01  -8.9661058e-01
  -5.9922036e-01  -5.4214253e-01
  -8.6169807e-01  -6.6489872e-01
  -8.7610738e-01  -5.9168055e-01
  -5.1614905e-01  -6.8444630e-01
  -6.5963735e-01  -8.6448769e-01
  -7.4616660e-01  -5.2031002e-01
  -6.1600924e-01  -9.2565626e-01
  -7.1819051e-01  -5.5538801e-01
  -6.8063606e-01  -9.6214560e-01
  -7.3315299e-01  -7.1443062e-01
  -6.2740415e-01  -8.0139445e-01
  -8.9235711e-01  -6.4142999e-01
  -4.1733809e-01  -1.0145600e+00
  -9.7737306e-01  -5.9587736e-01
  -3.8694033e-01  -6.2101385e-01
  -9.0426184e-01  -7.8285057e-01
  -7.2428583e-01  -5.8190936e-01
  -7.0292331e-01  -8.2199779e-01
  -9.3577211e-01  -1.0082347e+00
  -7.1020753e-01  -7.5967014e-01
  -6.6189430e-01  -7.0103441e-01
  -7.0109373e-01  -6.4869113e-01
  -6.5247261e-01  -5.8780576e-01
  -7.2244762e-01  -4.9365556e-01
  -5.1663109e-01  -5.2019042e-01
  -5.8263965e-01  -8.6285473e-01
  -3.4717029e-01  -7.5987953e-01
  -4.9141591e-01  -4.8897424e-01
  -5.9548943e-01  -6.6287357e-01
  -5.9301292e-01  -7.3482763e-01
  -8.2369404e-01  -5.2905914e-01
  -7.6832195e-01  -7.8284106e-01
  -7.5472992e-01  -6.8297417e-01
  -8.1660818e-01  -5.5759561e-01
  -8.3621473e-01  -1.0752404e+00
  -6.4167093e-01  -6.2397004e-01
  -7.3818872e-01  -7.4325340e-01
  -7.6796028e-01  -6.6381280e-01
  -6.4147384e-01  -4.5181344e-01
  -7.5036493e-01  -6.0166704e-01
  -1.0453561e+00  -8.8206528e-01
  -8.3602838e-01  -7.8929432e-01
  -5.8591826e-01  -5.7896394e-01
  -6.8557614e-01  -4.5901283e-01
  -6.9702990e-01  -8.8593820e-01
  -7.7118869e-01  -1.1376179e+00
  -7.1329327e-01  -5.2275771e-01
  -5.6139177e-01  -9.7463546e-01
  -6.6958737e-01  -6.9091845e-01
  -6.8866255e-01  -6.6111932e-01
  -7.1208324e-01  -7.1791901e-01
  -7.7608976e-01  -6.4616694e-01
  -6.8580803e-01  -5.6845754e-01
  -4.8662127e-01  -6.8974247e-01
  -6.8295768e-01  -5.8372668e-01
  -4.9597442e-01  -7.6331927e-01
  -7.6047109e-01  -6.7937199e-01
  -4.1042201e-01  -1.0277026e+00
  -6.2265458e-01  -6.6154505e-01
  -6.7032080e-01  -6.7278129e-01
  -7.4008180e-01  -7.3884649e-01
  -7.7262041e-01  -5.5875228e-01
  -1.0077313e+00  -8.4389479e-01
  -5.3980811e-01  -5.8348896e-01
  -7.1669778e-01  -1.0463660e+00
  -8.7345979e-01  -5.8092137e-01
  -8.5468535e-01  -7.8380211e-01
  -7.2514700e-01  -8.6764432e-01
  -5.8477043e-01  -5.5683019e-01
  -1.0827799e+00  -4.5206446e-01
  -8.5148547e-01  -8.2157142e-01
  -7.7739282e-01  -6.0766044e-01
  -8.3416685e-01  -6.0102251e-01
  -5.4718626e-01  -6.2909821e-01
  -5.5792830e-01  -4.3927152e-01
  -6.5102189e-01  -7.1406160e-01
  -4.8243700e-01  -7.0975796e-01
  -5.6477268e-01  -6.3157217e-01
  -7.7307069e-01  -8.2931709e-01
  -6.3747815e-01  -6.2325078e-01
  -8.7262877e-01  -5.8288703e-01
  -4.1294452e-01  -6.1326887e-01
  -6.1308263e-01  -5.3900628e-01
  -9.9616853e-01  -4.6674851e-01
  -5.4518761e-01  -7.3605034e-01
  -1.0188547e+00  -4.8908052e-01
  -5.0869792e-01  -5.4813202e-01
  -7.6594643e-01  -7.1825052e-01
  -5.1694198e-01  -7.0624873e-01
  -8.0571583e-01  -7.5207591e-01
  -6.1954175e-01  -9.5972328e-01
  -8.6689339e-01  -4.7405364e-01
  -6.5314834e-01  -8.9513769e-01
  -6.1919286e-01  -6.3272362e-01
  -5.8062457e-01  -6.8496364e-01
  -7.6762952e-01  -7.4224105e-01
  -6.5917608e-01  -6.5124725e-01
  -7.5693645e-01  -8.8886751e-01
  -6.0649949e-01  -6.1309648e-01
  -6.6082371e-01  -7.0996051e-01
  -8.0726779e-01  -8.3408819e-01
  -7.2501507e-01  -7.4598306e-01
  -6.7742191e-01  -5.1506657e-01
  -7.3140081e-01  -9.3071930e-01
  -7.7261889e-01  -7.8013271e-01
  -4.7992631e-01  -7.5060310e-01
  -4.3815464e-01  -7.0618522e-01
  -7.5141413e-01  -9.9691370e-01
  -5.7152299e-01  -6.4510393e-01
  -1.0156272e+00  -6.3482675e-01
  -7.5746874e-01  -6.9567635e-01
  -7.9382547e-01  -9.0021013e-01
  -8.8730465e-01  -4.7194259e-01
  -7.5034489e-01  -7.5051504e-01
  -4.2498236e-01  -9.0145680e-01
  -5.3123093e-01  -6.6633125e-01
  -6.1407398e-01  -5.9706429e-01
  -7.0681326e-01  -9.2096655e-01
  -6.8779458e-01  -9.3288370e-01
  -6.0936294e-01  -9.3284478e-01
  -6.1302957e-01  -6.1591040e-01
  -7.2486506e-01  -9.8207467e-01
  -7.3848800e-01  -5.3564059e-01
  -4.4052464e-01  -8.7245542e-01
  -5.3799936e-01  -7.4808970e-01
  -5.1346235e-01  -7.3621026e-01
  -6.3520603e-01  -6.6614395e-01
  -8.5735991e-01  -5.0233977e-01
  -4.5858163e-01  -6.3919599e-01
  -8.9286845e-01  -5.3269899e-01
  -1.0289471e+00  -9.6989770e-01
  -7.4399048e-01  -1.0066656e+00
  -7.1747430e-01  -5.8859615e-01
  -7.0943855e-01  -5.2645509e-01
  -7.3993127e-01  -5.2727474e-01
  -6.8781632e-01  -6.2194800e-01
  -5.1856869e-01  -8.1752045e-01
  -5.6445720e-01  -7.0540227e-01
  -7.4244685e-01  -7.8660097e-01
  -8.3304755e-01  -7.0550513e-01
  -7.7732662e-01  -5.2351304e-01
  -5.0434436e-01  -5.2400291e-01
  -4.9678535e-01  -7.7324471e-01
  -5.3323299e-01  -7.0405901e-01
  -8.2866084e-01  -3.3735912e-01
  -8.8442102e-01  -7.9380356e-01
  -5.2966934e-01  -6.9456879e-01
  -5.9626149e-01  -6.9165713e-01
  -1.0205048e+00  -4.8042670e-01
  -6.3062171e-01  -4.9436044e-01
  -7.9132752e-01  -7.0487559e-01
  -7.8789065e-01  -7.8842578e-01
  -6.9771680e-01  -3.9442046e-01
  -4.9589605e-01  -6.0787020e-01
  -4.4910449e-01  -8.5520680e-01
  -8.2345007e-01  -4.0828330e-01
  -1.0570194e+00  -5.9412792e-01
  -3.7334022e-01  -8.6666903e-01
  -8.9320390e-01  -9.5136612e-01
  -9.0156668e-01  -6.8610504e-01
  -6.1044517e-01  -7.7749361e-01
  -4.7134144e-01  -8.6276755e-01
  -3.9556930e-01  -8.9788686e-01
  -5.8570018e-01  -5.1900410e-01
  -3.6526559e-01  -9.6559564e-01
  -6.8349595e-01  -9.3968399e-01
  -6.6052047e-01  -6.1080281e-01
  -8.9827473e-01  -5.1715622e-01
  -7.0824763e-01  -8.2890408e-01
  -7.8184137e-01  -7.1619553e-01
  -6.1946339e-01  -5.8214875e-01
  -6.8096416e-01  -5.8246817e-01
  -7.4736942e-01  -7.7770872e-01
  -7.5072124e-01  -6.7665317e-01
  -6.4172627e-01  -5.8531788e-01
  -9.2072006e-01  -4.6484553e-01
  -7.4616151e-01  -7.0733400e-01
  -6.3528666e-01  -7.8274906e-01
  -3.8562829e-01  -7.0631781e-01
  -6.3812124e-01  -6.9361550e-01
  -8.8345113e-01  -7.9027545e-01
  -4.3519224e-01  -9.1592301e-01
  -7.0258109e-01  -5.4128814e-01
  -5.0580022e-01  -9.2277527e-01
  -8.7836323e-01  -6.8991051e-01
  -6.5122399e-01  -8.5397628e-01
  -7.1329119e-01  -2.3841353e-01
  -7.8234750e-01  -8.5156413e-01
  -4.6040108e-01  -8.9851172e-01
  -7.4932554e-01  -4.9537661e-01
  -7.3518126e-01  -7.3572606e-01
  -7.9318000e-01  -4.2923282e-01
  -5.0278985e-01  -6.5747010e-01
  -6.4865765e-01  -8.3277935e-01
  -7.8298417e-01  -8.4425966e-01
  -5.0574490e-01  -9.7613181e-01
  -6.7545737e-01  -7.5373022e-01
  -7.7460187e-01  -5.0898265e-01
  -6.8013485e-01  -8.5239470e-01
  -2.6782218e-01  -1.0453752e+00
  -8.0325217e-01  -6.3117111e-01
  -7.8004415e-01  -4.5795058e-01
  -9.0760393e-01  -6.1419686e-01
  -8.2890671e-01  -4.5542508e-01
  -4.3109948e-01  -6.4096185e-01
  -4.9017071e-01  -6.4202247e-01
  -1.2215648e+00  -7.6344316e-01
  -4.6555915e-01  -8.4104130e-01
  -7.1471309e-01  -4.2383105e-01
  -5.8047753e-01  -8.1287615e-01
  -7.2614474e-01  -6.8068334e-01
  -9.6116869e-01  -4.5456577e-01
  -8.4841492e-01  -4.8753576e-01
  -6.6730109e-01  -7.2225858e-01
  -6.7238448e-01  -6.8891229e-01
  -6.0777884e-01  -7.7087544e-01
  -6.8041511e-01  -7.0556925e-01
  -4.6467156e-01  -7.8605616e-01
  -6.9473397e-01  -7.0053195e-01
  -4.5795833e-01  -7.9108918e-01
  -7.7867961e-01  -8.2172690e-01
  -9.6386644e-01  -5.3572156e-01
  -6.9389074e-01  -3.2024548e-01
  -8.4296912e-01  -7.8183674e-01
  -6.1235988e-01  -9.2014182e-01
  -7.5487022e-01  -5.5600682e-01
  -5.2324055e-01  -6.6372335e-01
  -8.1452014e-01  -4.3476274e-01
  -6.5898075e-01  -6.2964298e-01
  -7.7643910e-01  -7.9073925e-01
  -7.3235264e-01  -7.4509446e-01
  -6.2019192e-01  -8.0593519e-01
  -5.1331086e-01  -1.3505332e+00
  -6.6387733e-01  -9.1219466e-01
  -7.4522427e-01  -8.5150464e-01
  -5.1648750e-01  -7.7530204e-01
  -6.3940323e-01  -6.6779780e-01
  -8.8249061e-01  -5.2508040e-01
  -5.7409420e-01  -8.4643440e-01
  -1.0204154e+00  -5.9996864e-01
  -7.1158638e-01  -5.8721994e-01
  -7.5220833e-01  -5.2695498e-01
  -8.1715531e-01  -8.0895618e-01
  -6.1253520e-01  -6.2790773e-01
  -9.8563513e-01  -7.0574000e-01
  -7.7977576e-01  -4.4011875e-01
  -6.1547308e-01  -9.7145023e-01
  -9.3357234e-01  -6.9895637e-01
  -5.4225149e-01  -7.1145489e-01
  -8.9126187e-01  -1.0334988e+00
  -9.7893115e-01  -7.1255583e-01
  -5.7955711e-01  -7.4314313e-01
  -7.4069817e-01  -8.3877134e-01
  -5.0885660e-01  -9.5542719e-01
  -6.2126970e-01  -5.9600604e-01
  -9.8424351e-01  -5.5175896e-01
  -6.1520468e-01  -6.0520660e-01
  -5.8615935e-01  -7.6317838e-01
  -7.0212595e-01  -9.3025616e-01
  -4.8679711e-01  -8.6558609e-01
  -5.2852997e-01  -5.6968779e-01
  -2.7830527e-01  -8.3896114e-01
  -8.3260131e-01  -9.5251186e-01
  -5.2069573e-01  -5.8631705e-01
  -6.4594918e-01  -7.3276388e-01
  -7.6895040e-01  -6.2770936e-01
  -6.9797506e-01  -6.3203550e-01
  -7.5555302e-01  -8.9099973e-01
  -5.9561243e-01  -9.2584088e-01
  -6.1902765e-01  -1.0248546e+00
  -5.9728512e-01  -7.4307629e-01
  -5.9465474e-01  -1.2663515e+00
  -5.4605188e-01  -7.4912316e-01
  -4.5127048e-01  -6.5332125e-01
  -7.1510603e-01  -4.9228213e-01
  -1.0077625e+00  -3.9297536e-01
  -7.8372349e-01  -6.9050668e-01
  -6.9292846e-01  -6.2863537e-01
  -7.6113142e-01  -6.6858483e-01
  -6.5504036e-01  -8.0181330e-01
  -6.2011922e-01  -8.3748739e-01
  -1.0263629e+00  -6.6138896e-01
  -8.5173129e-01  -6.1072698e-01
  -5.8489872e-01  -8.0657675e-01
  -4.4322404e-01  -5.5768026e-01
  -6.5442845e-01  -8.2518984e-01
  -8.0148905e-01  -6.5917141e-01
  -5.2006596e-01  -7.5723367e-01
  -6.0726244e-01  -7.7354913e-01
  -6.3449903e-01  -7.9457789e-01
  -9.4616112e-01  -7.0185644e-01
  -5.9997505e-01  -7.8614307e-01
  -5.4205922e-01  -7.0896528e-01
  -5.3617097e-01  -9.3202705e-01
  -6.1560438e-01  -5.9932699e-01
  -6.2425067e-01  -6.2155607e-01
  -7.3300387e-01  -7.0670478e-01
  -7.9255998e-01  -8.3020421e-01
  -7.0029749e-01  -8.2898995e-01
  -9.2703073e-01  -5.9746299e-01
  -2.9894150e-01  -7.3332379e-01
  -5.4298740e-01  -5.6483699e-01
  -6.8683343e-01  -6.9576892e-01
  -6.9256473e-01  -7.6236568e-01
  -5.7753821e-01  -4.5838638e-01
  -1.0460771e+00  -7.6185681e-01
  -8.1022560e-01  -5.8244725e-01
  -7.4037299e-01  -8.7638321e-01
  -6.0545944e-01  -7.0784094e-01
  -6.7408047e-01  -7.0346425e-01
  -5.0968569e-01  -7.5599590e-01
  -4.5473820e-01  -7.4869855e-01
  -6.3231689e-01  -7.6137618e-01
  -1.1400850e+00  -6.9860835e-01
  -6.8346017e-01  -8.7769959e-01
  -6.8294159e-01  -7.3888671e-01
  -7.8595856e-01  -7.3302407e-01
  -4.7552914e-01  -8.3556016e-01
  -6.0693436e-01  -6.5129258e-01
  -6.2960645e-01  -9.8398327e-01
  -6.2072774e-01  -7.4774213e-01
  -8.5705552e-01  -8.1514938e-01
  -5.5339469e-01  -7.3969027e-01
  -6.6350092e-01  -5.9106228e-01
  -6.8865309e-01  -6.3116163e-01
  -8.8333707e-01  -7.6780696e-01
  -7.0061223e-01  -7.6048241e-01
  -5.8781461e-01  -6.5724320e-01
  -1.3304033e+00  -9.2462745e-01
  -6.7989930e-01  -6.8988909e-01
  -7.8445940e-01  -7.4696768e-01
  -6.4957675e-01  -7.4913296e-01
  -6.6160318e-01  -7.3477118e-01
  -4.3629581e-01  -7.2999058e-01
  -6.7467660e-01  -6.8791421e-01
  -5.7263888e-01  -6.7256836e-01
  -3.7442969e-01  -7.8582656e-01
  -5.0524597e-01  -1.0430442e+00
  -4.8348763e-01  -9.6424369e-01
  -8.4408586e-01  -5.9092715e-01
  -6.6132314e-01  -6.1179495e-01
  -6.7081297e-01  -6.7133224e-01
  -5.9589412e-01  -6.8872388e-01
  -7.7856873e-01  -1.0912861e+00
  -5.5290354e-01  -7.2576846e-01
  -8.2965122e-01  -5.5624389e-01
  -6.2323617e-01  -5.7071214e-01
  -6.8465178e-01  -5.6839392e-01
  -6.3625769e-01  -4.2503575e-01
  -8.1128908e-01  -7.5955277e-01
  -3.4157255e-01  -7.9131917e-01
  -6.9493508e-01  -5.2138046e-01
  -8.1791494e-01  -7.2943412e-01
  -5.0749492e-01  -6.7409501e-01
  -6.7637396e-01  -6.1927094e-01
  -5.7504009e-01  -5.7975014e-01
  -5.3273368e-01  -7.0161785e-01
  -5.9764429e-01  -6.8878757e-01
  -7.3821994e-01  -4.7200728e-01
  -6.6372705e-01  -5.9049290e-01
  -8.8748657e-01  -6.2465763e-01
  -8.1891537e-01  -6.8292526e-01
  -8.8321647e-01  -4.1432479e-01
  -6.6019692e-01  -8.4013057e-01
  -8.8863984e-01  -7.3277041e-01
  -5.3304161e-01  -7.0626311e-01
  -7.0134881e-01  -6.0805739e-01
  -6.2238955e-01  -1.0392302e+00
  -5.9928705e-01  -5.2599159e-01
  -6.4145753e-01  -6.2161159e-01
  -6.6710524e-01  -5.7244387e-01
  -6.4228383e-01  -7.5300738e-01
  -7.3244729e-01  -5.9765684e-01
  -8.6059350e-01  -8.2438593e-01
  -7.6763837e-01  -4.7731694e-01
  -7.0486620e-01  -5.7877074e-01
  -7.0077302e-01  -8.6415886e-01
  -7.2816931e-01  -6.4165860e-01
  -1.1586131e+00  -5.2710338e-01
  -6.9686936e-01  -7.8824468e-01
  -8.5158470e-01  -6.8645185e-01
  -8.2189603e-01  -6.3200193e-01
  -4.3942384e-01  -8.6242788e-01
  -8.4012059e-01  -8.0218346e-01
  -7.5751660e-01  -3.9257585e-01
  -8.6247667e-01  -8.3277935e-01
  -7.1768768e-01  -4.3643235e-01
  -5.5252805e-01  -7.3435745e-01
  -8.8547061e-01  -4.4979706e-01
  -4.2856897e-01  -7.7991835e-01
  -9.8267854e-01  -1.9228136e-01
  -1.1694214e+00  -5.4161932e-01
  -1.0210885e+00  -6.7894863e-01
  -9.6228912e-01  -8.8842038e-01
  -9.3739119e-01  -6.0738101e-01
  -9.4326394e-01  -7.6894769e-01
  -6.7344026e-01  -7.4050638e-01
  -7.3454070e-01  -5.8296846e-01
  -8.2384820e-01  -8.2082053e-01
  -5.2068215e-01  -5.9748204e-01
  -6.1186773e-01  -7.0715357e-01
  -9.3538716e-01  -4.6406250e-01
  -7.5626458e-01  -9.0528120e-01
  -7.3162420e-01  -5.9777335e-01
  -6.4713355e-01  -6.7587644e-01
  -6.8260021e-01  -9.6907739e-01
  -5.5106498e-01  -5.4524218e-01
  -8.9079487e-01  -8.1554390e-01
  -8.1179041e-01  -7.3758285e-01
  -4.6149445e-01  -9.3503888e-01
  -4.7886170e-01  -6.9409052e-01
  -5.7493266e-01  -7.1132984e-01
  -6.4030916e-01  -8.4610158e-01
  -1.0098510e+00  -5.3355709e-01
  -4.7041000e-01  -9.3894897e-01
  -4.7979481e-01  -8.2743844e-01
  -7.9296590e-01  -7.7208765e-01
  -3.9442186e-01  -8.8580901e-01
  -6.7870908e-01  -4.2794559e-01
  -7.3120123e-01  -6.5955242e-01
  -7.4453961e-01  -5.1295247e-01
  -8.0325678e-01  -8.0849406e-01
  -7.4628152e-01  -6.1171161e-01
  -8.0472245e-01  -5.5074069e-01
  -5.7893314e-01  -5.4328340e-01
  -6.6769382e-01  -6.6830795e-01
  -8.6397852e-01  -5.9197166e-01
  -8.5758105e-01  -8.1536764e-01
  -6.1141660e-01  -8.9466512e-01
  -7.7247692e-01  -7.8402999e-01
  -8.1272149e-01  -5.0477677e-01
  -3.8264039e-01  -1.0306776e+00
  -4.8944343e-01  -7.5942049e-01
  -8.3041298e-01  -6.5066844e-01
  -6.5185555e-01  -6.8744964e-01
  -3.9858194e-01  -8.0075485e-01
  -7.4990149e-01  -6.2224982e-01
  -7.0592773e-01  -1.0792569e+00
  -6.3561477e-01  -7.8425113e-01
  -6.3756312e-01  -6.5033833e-01
  -8.4985209e-01  -8.2380041e-01
  -5.8433379e-01  -6.1040414e-01
  -6.2835589e-01  -5.4762060e-01
  -8.0959978e-01  -1.0280652e+00
  -7.2034871e-01  -7.0013907e-01
  -9.4430275e-01  -2.0990963e-01
  -9.4905072e-01  -5.9844483e-01
  -6.9886581e-01  -7.0496718e-01
  -5.5573425e-01  -6.7903864e-01
  -5.6537806e-01  -8.5291744e-01
  -7.6988342e-01  -7.2015174e-01
  -6.9466517e-01  -7.1188966e-01
  -8.1661007e-01  -6.4426215e-01
  -8.0245907e-01  -3.1195026e-01
  -8.5020385e-01  -7.8579599e-01
  -7.5860104e-01  -9.8801437e-01
  -7.0610577e-01  -3.3651328e-01
  -8.5354459e-01  -6.2909869e-01
  -7.7735150e-01  -4.5233429e-01
  -8.5907372e-01  -7.8221135e-01
  -6.0819595e-01  -6.9765555e-01
  -9.3411004e-01  -6.0997211e-01
  -8.0737534e-01  -7.1143396e-01
  -2.3269457e-01  -1.1351699e+00
  -5.4377272e-01  -8.0092282e-01
  -1.3511579e+00  -1.0895251e+00
  -6.9030995e-01  -6.0078484e-01
  -9.2048558e-01  -8.7272205e-01
  -4.7966808e-01  -6.8490252e-01
  -6.2860013e-01  -5.1487937e-01
  -6.6710375e-01  -5.9366252e-01
  -7.9652985e-01  -6.0521998e-01
  -9.2703106e-01  -6.9071918e-01
  -7.3600254e-01  -6.5239558e-01
  -3.8962843e-01  -9.4288066e-01
  -7.6954889e-01  -6.7446713e-01
  -6.2805348e-01  -9.2352652e-01
  -6.0879971e-01  -6.5315415e-01
  -5.2939783e-01  -6.6923076e-01
  -6.8329961e-01  -7.6244058e-01
  -5.0986728e-01  -1.0511579e+00
  -7.4457395e-01  -6.8731966e-01
  -5.4082589e-01  -6.1597094e-01
  -9.6993927e-01  -6.6043496e-01
  -4.7374882e-01  -5.4255174e-01
  -7.3936573e-01  -8.3960970e-01
  -6.6443882e-01  -6.3799337e-01
  -5.2396300e-01  -8.2538067e-01
  -9.1158750e-01  -6.8648771e-01
  -7.9316021e-01  -8.3254303e-01
  -8.4147032e-01  -5.6861825e-01
  -1.0408454e+00  -7.9941283e-01
  -8.3028719e-01  -5.6863894e-01
  -6.1932714e-01  -7.0915086e-01
  -4.2999931e-01  -7.8502853e-01
  -1.1751731e+00  -4.5450495e-01
  -4.2089714e-01  -8.3955726e-01
  -5.2045829e-01  -6.0780351e-01
  -9.1787340e-01  -6.7215713e-01
  -8.4998347e-01  -6.8965314e-01
  -1.1157070e+00  -7.4036928e-01
  -7.9235640e-01  -6.8329695e-01
  -6.5703164e-01  -5.9682749e-01
  -7.3843527e-01  -7.9304530e-01
  -5.3346075e-01  -7.4276159e-01
  -7.2356696e-01  -8.0310089e-01
  -6.6371223e-01  -7.5863868e-01
  -6.4595382e-01  -5.4779926e-01
  -4.3900544e-01  -7.0421727e-01
  -7.6359262e-01  -3.9077422e-01
  -5.6536913e-01  -6.1271162e-01
  -8.0638155e-01  -6.5332675e-01
  -7.0831269e-01  -6.4280470e-01
  -7.4493538e-01  -3.6388987e-01
  -7.8588173e-01  -6.1460684e-01
  -9.2044897e-01  -7.7269717e-01
  -6.5047679e-01  -8.3393127e-01
  -6.7601035e-01  -7.1314820e-01
  -8.4396417e-01  -7.7661414e-01
  -6.1312663e-01  -6.2211263e-01
  -9.5001381e-01  -8.9790892e-01
  -8.4394330e-01  -2.6152783e-01
  -6.1438687e-01  -4.2837071e-01
  -5.9521550e-01  -6.5884685e-01
  -5.8456003e-01  -5.7825111e-01
  -7.5208645e-01  -1.2132266e+00
  -6.5366427e-01  -5.1554984e-01
  -6.5453129e-01  -8.0593530e-01
  -6.0800837e-01  -1.1501088e+00
  -7.2481907e-01  -7.3140947e-01
  -7.4116879e-01  -4.1493570e-01
  -8.9982068e-01  -4.5977998e-01
  -6.7084829e-01  -5.9839946e-01
  -7.1493545e-01  -3.1138719e-01
  -5.9365062e-01  -7.4845835e-01
  -4.8965095e-01  -9.0405356e-01
  -6.9781268e-01  -7.9414456e-01
  -6.6089319e-01  -6.7551149e-01
  -7.5552130e-01  -8.5020550e-01
  -5.8658563e-01  -8.5304596e-01
  -7.6663296e-01  -5.1492523e-01
  -8.2448612e-01  -7.6174768e-01
  -7.8152490e-01  -4.6280482e-01
  -5.7197445e-01  -5.3202012e-01
  -8.9886081e-01  -6.6097587e-01
  -6.8271751e-01  -7.0880511e-01
  -6.2569215e-01  -5.9388478e-01
  -8.3559460e-01  -7.6207131e-01
  -5.4197624e-01  -9.8657277e-01
  -8.3151644e-01  -4.7247297e-01
  -4.3148887e-01  -8.3794226e-01
  -7.7061593e-01  -5.9638215e-01
  -9.5319536e-01  -6.6008855e-01
  -6.8208602e-01  -5.2451583e-01
  -5.9514849e-01  -3.7854247e-01
  -8.7493570e-01  -6.0881145e-01
  -6.7406797e-01  -8.0535021e-01
  -5.1379939e-01  -6.2888285e-01
  -1.0477421e+00  -6.7556830e-01
  -5.5112905e-01  -9.5696704e-01
  -6.5183779e-01  -8.9627248e-01
  -5.4659460e-01  -5.3611149e-01
  -7.2530369e-01  -8.1170635e-01
  -9.5430307e-01  -3.8393756e-01
  -7.5885494e-01  -8.2062394e-01
  -9.2971328e-01  -8.9084867e-01
  -5.8946513e-01  -6.7920949e-01
  -9.0695931e-01  -9.0980272e-01
  -6.7071961e-01  -9.2855530e-01
  -9.3489393e-01  -2.9642288e-01
  -9.2324652e-01  -5.6055537e-01
  -6.6771424e-01  -6.4220711e-01
  -8.5399322e-01  -4.3453764e-01
  -8.0001496e-01  -8.4272275e-01
  -6.0072325e-01  -9.6473662e-01
  -7.5381597e-01  -9.2054612e-01
  -8.5128776e-01  -4.6092568e-01
  -8.4324643e-01  -6.2358824e-01
  -7.5039714e-01  -5.8821267e-01
  -6.3056601e-01  -6.6706683e-01
  -8.1043152e-01  -6.9311656e-01
  -7.5231525e-01  -5.6870318e-01
  -8.0439111e-01  -4.9156058e-01
  -6.7297864e-01  -8.4789073e-01
  -6.3022942e-01  -6.2671491e-01
  -7.6483851e-01  -5.6669282e-01
  -9.0231260e-01  -5.7885907e-01
  -3.7543200e-01  -6.6252452e-01
  -8.2214448e-01  -3.9466905e-01
  -9.5996352e-01  -7.7808591e-01
  -5.3000935e-01  -7.3225196e-01
  -7.9129646e-01  -7.5616939e-01
  -5.8493867e-01  -7.7488050e-01
  -4.3563941e-01  -6.1520536e-01
  -7.7940770e-01  -7.6303448e-01
  -7.3163036e-01  -6.4700218e-01
  -8.9914122e-01  -1.1403645e+00
  -6.0661107e-01  -7.4283659e-01
  -4.1379348e-01  -8.7509048e-01
  -5.0271737e-01  -5.0946236e-01
  -6.6736517e-01  -9.0394282e-01
  -7.8287175e-01  -6.4678591e-01
  -9.1188409e-01  -6.5111970e-01
  -7.0189858e-01  -7.7047552e-01
  -6.8056109e-01  -6.4486198e-01
  -7.2337220e-01  -6.3791309e-01
  -6.4577278e-01  -7.6359138e-01
  -8.2319697e-01  -9.1591952e-01
  -7.6952225e-01  -6.0382485e-01
  -7.7809559e-01  -5.6661570e-01
  -5.7274985e-01  -9.8050365e-01
  -7.0233496e-01  -5.2023397e-01
  -7.0891464e-01  -5.3991808e-01
  -6.6636601e-01  -6.0407069e-01
  -8.0439597e-01  -7.7854263e-01
  -8.2653889e-01  -6.0055818e-01
  -6.5200390e-01  -9.2069052e-01
  -7.6157549e-01  -6.2492437e-01
  -6.8278277e-01  -8.1255738e-01
  -6.9466965e-01  -7.7612568e-01
  -6.3051248e-01  -6.4378145e-01
  -5.9305865e-01  -7.9333081e-01
  -7.2194359e-01  -4.8806302e-01
  -5.6742753e-01  -5.8836323e-01
  -6.7581316e-01  -6.2065298e-01
  -6.2368749e-01  -8.1013151e-01
  -9.4653504e-01  -7.8569201e-01
  -5.4747573e-01  -6.9667308e-01
  -7.1601956e-01  -6.8484534e-01
  -6.4251469e-01  -5.8008134e-01
  -6.5439483e-01  -6.6147098e-01
  -5.6975079e-01  -6.7506214e-01
  -6.0096305e-01  -8.4741875e-01
  -7.6096995e-01  -5.6477967e-01
  -7.5438279e-01  -5.5914951e-01
  -8.4879821e-01  -4.8214556e-01
  -7.6117124e-01  -6.6909684e-01
  -4.7727914e-01  -6.0624319e-01
  -7.3395911e-01  -3.4941095e-01
  -5.4993551e-01  -7.3847160e-01
  -1.0736922e+00  -6.7176250e-01
  -9.8886078e-01  -8.5909957e-01
  -7.7719456e-01  -5.5055164e-01
  -7.3586145e-01  -4.7980756e-01
  -6.8122707e-01  -5.2944787e-01
  -4.8213670e-01  -8.5517260e-01
  -9.3303069e-01  -4.4523572e-01
  -8.0022022e-01  -6.5568744e-01
  -5.6522831e-01  -6.8062749e-01
  -6.9201365e-01  -7.6652832e-01
  -8.4212025e-01  -6.0684994e-01
  -4.7400571e-01  -8.0864179e-01
  -7.5142919e-01  -5.4136876e-01
  -6.8225123e-01  -8.5875425e-01
  -7.2099101e-01  -4.6083011e-01
  -4.9038045e-01  -6.7849767e-01
  -8.8065022e-01  -7.9938005e-01
  -7.2333483e-01  -8.5556698e-01
  -6.4122608e-01  -6.9905555e-01
  -6.9264985e-01  -7.4524964e-01
  -7.5375030e-01  -6.2657785e-01
  -1.1038939e+00  -4.0524643e-01
  -8.8720622e-01  -6.1295791e-01
  -6.7246805e-01  -7.2312577e-01
  -7.1843218e-01  -4.8636773e-01
  -7.2205130e-01  -5.5133209e-01
  -7.4971954e-01  -5.3354093e-01
  -7.1970501e-01  -8.2300943e-01
  -6.6738447e-01  -1.1227096e+00
  -6.3424344e-01  -7.6272926e-01
  -9.5156840e-01  -5.4328035e-01
  -6.9724032e-01  -7.4885704e-01
  -8.6012518e-01  -6.7491197e-01
  -7.3799204e-01  -1.2835586e+00
  -5.6280314e-01  -7.6039109e-01
  -6.6166192e-01  -5.5058849e-01
  -5.5420529e-01  -5.2092237e-01
  -4.6824790e-01  -6.0732823e-01
  -6.5961363e-01  -7.5369759e-01
  -7.7180810e-01  -4.1221363e-01
  -5.1131066e-01  -8.1108532e-01
  -2.6533415e-01  -8.1819715e-01
  -4.6875057e-01  -6.8073212e-01
  -6.9019308e-01  -5.4369084e-01
  -6.7321055e-01  -7.3749870e-01
  -1.1579583e+00  -4.6338061e-01
  -8.4192559e-01  -6.4663918e-01
  -1.0805754e+00  -5.4588649e-01
  -1.1047806e+00  -5.8724334e-01
  -6.9195742e-01  -5.1085664e-01
  -7.9496158e-01  -7.0618028e-01
  -5.1171890e-01  -5.5363684e-01
  -7.4837609e-01  -5.2105803e-01
  -5.8174440e-01  -7.9008037e-01
  -7.6744021e-01  -7.6063595e-01
  -6.9880403e-01  -8.2960665e-01
  -7.3616780e-01  -6.3667080e-01
  -7.6637007e-01  -8.0714917e-01
  -6.9422256e-01  -6.5731002e-01
  -6.2483578e-01  -6.6372958e-01
  -5.0111440e-01  -6.9187660e-01
  -7.2596650e-01  -7.0383555e-01
  -4.6728427e-01  -7.0284795e-01
  -7.2353092e-01  -8.5036155e-01
  -7.5766843e-01  -5.8819286e-01
  -6.8036137e-01  -1.9746620e-01
  -6.0503735e-01  -6.7585615e-01
  -7.0968152e-01  -5.5932332e-01
  -7.5045285e-01  -6.8977150e-01
  -7.1431477e-01  -7.2525046e-01
  -4.8110653e-01  -8.6376205e-01
  -8.1302393e-01  -5.5324292e-01
  -5.9663983e-01  -7.7849445e-01
  -9.8289152e-01  -7.9821324e-01
  -6.1781256e-01  -7.5109499e-01
  -5.6832259e-01  -7.9899858e-01
  -8.0679073e-01  -8.7350305e-01
  -6.7464358e-01  -6.2227661e-01
  -7.9339190e-01  -7.5077613e-01
  -8.0070044e-01  -1.1644020e+00
  -6.1049563e-01  -6.0585533e-01
  -5.6341948e-01  -5.5117454e-01
  -5.1195308e-01  -5.6146460e-01
  -7.2203802e-01  -4.5803508e-01
  -5.6023927e-01  -7.0680802e-01
  -8.6977864e-01  -7.3854849e-01
  -9.1106732e-01  -5.2203146e-01
  -8.6133540e-01  -3.5554900e-01
  -6.6911524e-01  -5.3306119e-01
  -4.1038630e-01  -8.5608960e-01
  -9.1948526e-01  -5.7798712e-01
  -7.3215407e-01  -7.1173331e-01
  -9.4526912e-01  -5.2711053e-01
  -3.9064710e-01  -9.7955658e-01
  -5.7471359e-01  -5.6140577e-01
  -6.5763150e-01  -4.9079209e-01
  -7.9074862e-01  -7.6053382e-01
  -5.0175136e-01  -7.9133285e-01
  -6.3861598e-01  -5.7822629e-01
  -8.3977497e-01  -6.2934188e-01
  -5.5761306e-01  -6.1479175e-01
  -4.2191758e-01  -7.5921928e-01
  -6.3031893e-01  -8.4756449e-01
  -9.5517030e-01  -6.4433814e-01
  -6.4417308e-01  -5.2416538e-01
  -7.3488892e-01  -6.6702476e-01
  -6.9295224e-01  -4.5828389e-01
  -7.8421196e-01  -7.7145712e-01
  -8.3745265e-01  -6.3504535e-01
  -5.8941979e-01  -6.9973539e-01
  -7.8869788e-01  -6.2714788e-01
  -7.7147426e-01  -8.0997805e-01
  -6.6491885e-01  -6.4474781e-01
  -7.1298938e-01  -6.4721349e-01
  -8.4009968e-01  -4.6721521e-01
  -5.1851234e-01  -6.9760174e-01
  -6.4878359e-01  -7.2334039e-01
  -5.4604696e-01  -8.6870471e-01
  -5.6651778e-01  -5.7793587e-01
  -7.9580926e-01  -4.9966440e-01
  -7.0308824e-01  -5.0988710e-01
  -6.7147718e-01  -8.2284729e-01
  -6.7975223e-01  -7.1442759e-01
  -7.6465652e-01  -8.7771992e-01
  -7.3895318e-01  -7.7154303e-01
  -1.1257457e+00  -3.8913650e-01
  -6.9233403e-01  -6.4100760e-01
  -8.7839341e-01  -8.0233930e-01
  -9.5362988e-01  -6.7879715e-01
  -5.3354832e-01  -8.7080420e-01
  -8.5252663e-01  -6.2514254e-01
  -6.6866956e-01  -6.2775230e-01
  -6.6385554e-01  -5.8947459e-01
  -9.9373888e-01  -8.4800410e-01
  -7.3645755e-01  -6.6012062e-01
  -9.9520894e-01  -4.5684940e-01
  -8.4533360e-01  -6.2553843e-01
  -8.0904423e-01  -6.8775490e-01
  -6.0894541e-01  -8.1809424e-01
  -6.0324842e-01  -6.8944444e-01
  -8.0066593e-01  -6.6620325e-01
  -6.6263546e-01  -4.6872741e-01
  -7.4839342e-01  -8.6173650e-01
  -9.6087768e-01  -5.6844148e-01
  -5.3934219e-01  -6.2652086e-01
  -6.5101641e-01  -5.3337369e-01
  -8.2476854e-01  -8.9900074e-01
  -4.5497298e-01  -9.0597426e-01
  -5.9051335e-01  -7.5613875e-01
  -6.4996365e-01  -4.2425400e-01
  -6.1595155e-01  -6.6683377e-01
  -9.4438673e-01  -4.9666013e-01
  -8.2686201e-01  -4.9210033e-01
  -6.2037066e-01  -8.1809358e-01
  -5.7776647e-01  -4.4463401e-01
  -9.6831258e-01  -4.1176567e-01
  -8.5098840e-01  -5.5327331e-01
  -7.6387058e-01  -4.9510461e-01
  -6.3219502e-01  -7.7503586e-01
  -5.0952560e-01  -5.1590650e-01
  -7.0257021e-01  -7.0684548e-01
  -6.5947399e-01  -8.2037173e-01
  -8.1894137e-01  -5.4773187e-01
  -4.0145580e-01  -7.4926170e-01
  -9.0439883e-01  -4.0957464e-01
  -6.2570522e-01  -5.4906754e-01
  -5.7893525e-01  -5.9325326e-01
  -6.9120454e-01  -7.4139733e-01
  -6.7776214e-01  -5.5412706e-01
  -8.1689129e-01  -5.1838151e-01
  -9.8909068e-01  -1.3362408e+00
  -3.9970269e-01  -7.9942750e-01
  -8.8107140e-01  -5.8902494e-01
  -4.3677378e-01  -8.3993188e-01
  -8.9653737e-01  -5.1110519e-01
  -7.7153338e-01  -8.8892867e-01
  -8.1794172e-01  -6.6246417e-01
  -1.1757502e+00  -6.5405512e-01
  -2.7556128e-01  -1.0396080e+00
  -7.4780866e-01  -8.2672492e-01
  -8.6274658e-01  -7.3108274e-01
  -1.1277685e+00  -3.8063434e-01
  -5.5636357e-01  -9.2019458e-01
  -6.8403151e-01  -8.2741745e-01
  -6.8415396e-01  -6.2311999e-01
  -5.8312775e-01  -8.3888618e-01
  -4.9194092e-01  -8.1585115e-01
  -6.6997862e-01  -4.6722151e-01
  -5.5032740e-01  -7.5261366e-01
  -6.6570127e-01  -4.6240910e-01
  -5.5313328e-01  -6.0251724e-01
  -5.1548454e-01  -7.4567642e-01
  -4.2071198e-01  -9.2585043e-01
  -5.9977048e-01  -7.0450671e-01
  -7.6026176e-01  -7.4984105e-01
  -5.5372136e-01  -7.7062438e-01
  -8.1312795e-01  -7.7648682e-01
  -4.9418478e-01  -7.9094495e-01
  -7.4064440e-01  -8.7027962e-01
  -8.3583045e-01  -4.6426129e-01
  -6.6001904e-01  -7.1931407e-01
  -5.6491394e-01  -4.7953088e-01
  -8.3611308e-01  -2.9623558e-01
  -7.4876466e-01  -6.7305550e-01
  -6.5099034e-01  -8.1420978e-01
  -4.7690489e-01  -7.7225757e-01
  -9.4663614e-01  -5.7247631e-01
  -7.3000205e-01  -6.4509423e-01
  -8.3144063e-01  -5.2197198e-01
  -9.6742369e-01  -4.1838834e-01
  -6.3565140e-01  -6.8273865e-01
  -4.5763577e-01  -9.2205212e-01
  -7.6394168e-01  -4.8004607e-01
  -5.5269080e-01  -5.7083824e-01
  -9.7303037e-01  -6.3887327e-01
  -5.6413304e-01  -5.6508127e-01
  -7.9013344e-01  -4.6662039e-01
  -9.1476613e-01  -6.3038503e-01
  -1.0786340e+00  -7.9930639e-01
  -8.7453306e-01  -7.7024361e-01
  -7.2975105e-01  -6.6061096e-01
  -4.4764092e-01  -7.7308215e-01
  -8.2951029e-01  -7.6594698e-01
  -8.7541424e-01  -6.4650403e-01
  -9.7675439e-01  -4.1344371e-01
  -7.2347676e-01  -8.5861941e-01
  -6.9384948e-01  -4.9341837e-01
  -8.3869879e-01  -6.8160420e-01
  -5.0531369e-01  -8.3756782e-01
  -7.3161646e-01  -8.4019661e-01
  -8.0250988e-01  -6.0358220e-01
  -1.0056306e+00  -4.2465096e-01
  -7.6850823e-01  -5.9554153e-01
  -3.4545449e-01  -8.9598896e-01
  -8.1504906e-01  -6.5689634e-01
  -5.0504394e-01  -8.2411530e-01
  -9.9756604e-01  -3.3891599e-01
  -5.1996659e-01  -7.6211582e-01
  -3.2975326e-01  -8.4648846e-01
  -5.9706679e-01  -6.7557859e-01
  -9.6854057e-01  -5.7939750e-01
  -6.8613266e-01  -6.4697374e-01
  -7.0028180e-01  -5.5451316e-01
  -6.0121308e-01  -6.2875628e-01
  -7.6370138e-01  -7.9712419e-01
  -9.2315621e-01  -3.5133670e-01
  -7.5718125e-01  -7.6793334e-01
  -7.5134752e-01  -7.5092399e-01
  -6.8803084e-01  -7.0883256e-01
  -5.6008153e-01  -5.0282864e-01
  -9.6613775e-01  -4.9831874e-01
  -6.6451929e-01  -7.8447851e-01
  -8.2687164e-01  -5.2812655e-01
  -5.5014951e-01  -6.6090889e-01
  -7.1814035e-01  -4.6359822e-01
  -4.9404600e-01  -4.1155560e-01
  -6.5662360e-01  -8.3116002e-01
  -7.2883765e-01  -9.0192463e-01
  -5.3788134e-01  -7.1044446e-01
  -7.8574631e-01  -6.0728696e-01
  -8.2737002e-01  -5.2315270e-01
  -5.8475272e-01  -5.5244373e-01
  -8.2593534e-01  -6.0644146e-01
  -7.4093261e-01  -6.4350227e-01
  -7.1441065e-01  -5.9317846e-01
  -4.5411016e-01  -9.0088411e-01
  -6.8471419e-01  -6.5275253e-01
  -6.2070547e-01  -6.2992536e-01
  -5.7817140e-01  -9.1053309e-01
  -8.1051154e-01  -7.9744795e-01
  -7.1874538e-01  -7.4866451e-01
  -7.1711032e-01  -7.5491910e-01
  -6.9601105e-01  -8.7104641e-01
  -7.1670665e-01  -1.0128730e+00
  -5.5695325e-01  -6.2045317e-01
  -6.2773212e-01  -6.8647169e-01
  -6.3569768e-01  -7.2760938e-01
  -6.6015110e-01  -8.0351931e-01
  -6.4472193e-01  -7.6084066e-01
  -5.6945870e-01  -9.0590115e-01
  -8.3626895e-01  -4.7686547e-01
  -5.9084727e-01  -9.4186475e-01
  -6.9287053e-01  -8.3184156e-01
  -3.7970293e-01  -9.7030188e-01
  -5.2076038e-01  -7.0887205e-01
  -5.0091325e-01  -4.0053538e-01
  -7.5000840e-01  -4.1465048e-01
  -7.9963170e-01  -9.6976656e-01
  -5.1159412e-01  -7.7488969e-01
  -7.8309874e-01  -6.4455805e-01
  -6.4388041e-01  -7.1168955e-01
  -7.3134679e-01  -5.4671496e-01
  -7.4278507e-01  -6.3845049e-01
  -6.0072991e-01  -6.6029611e-01
  -6.9816346e-01  -6.1317497e-01
  -6.3491979e-01  -7.7091546e-01
  -6.0968752e-01  -7.6826387e-01
  -6.9722876e-01  -6.8934814e-01
  -1.0461970e+00  -9.6435073e-01
  -5.5993970e-01  -5.1057861e-01
  -8.8613066e-01  -8.7431626e-01
  -4.9198882e-01  -5.4926054e-01
  -4.6804982e-01  -7.8353357e-01
  -6.1992737e-01  -6.6325019e-01
  -7.0308790e-01  -7.9357987e-01
  -9.7906209e-01  -4.8704996e-01
  -5.7753662e-01  -7.0102538e-01
  -7.0922920e-01  -6.4969766e-01
  -7.6938249e-01  -7.3545599e-01
  -3.4757561e-01  -5.9389793e-01
  -1.0945658e+00  -8.9077279e-01
  -6.5738214e-01  -7.9014027e-01
  -4.6879222e-01  -8.8959529e-01
  -6.2520280e-01  -9.2554977e-01
  -6.0192592e-01  -8.2497585e-01
  -6.0964340e-01  -8.4000901e-01
  -6.3411609e-01  -8.5616034e-01
  -8.1181125e-01  -4.3951888e-01
  -6.8458166e-01  -4.3402011e-01
  -4.5800581e-01  -6.1690019e-01
  -6.9815983e-01  -8.9142568e-01
  -7.1833955e-01  -5.0587162e-01
  -5.9879897e-01  -8.5203968e-01
  -6.2024038e-01  -7.7881372e-01
  -6.7337698e-01  -1.2250856e+00
  -4.1689565e-01  -9.8034343e-01
  -8.8981003e-01  -6.1535882e-01
  -9.1081418e-01  -8.2970600e-01
  -5.5536071e-01  -7.4716368e-01
  -8.5396084e-01  -5.3739363e-01
  -4.1826954e-01  -8.3270727e-01
  -5.6523292e-01  -8.2499094e-01
  -8.9365115e-01  -5.2432712e-01
  -8.8839369e-01  -5.3203011e-01
  -1.0126481e+00  -5.2837679e-01
  -7.8511058e-01  -1.0156398e+00
  -6.6322141e-01  -4.9470431e-01
  -8.2253501e-01  -6.8485225e-01
  -6.7049401e-01  -8.8565056e-01
  -8.1198277e-01  -5.8389518e-01
  -5.3857749e-01  -6.8480918e-01
  -4.4094004e-01  -6.7800921e-01
  -4.8956459e-01  -7.1383745e-01
  -7.2684681e-01  -6.2142630e-01
  -7.3800280e-01  -8.8328198e-01
  -5.0098483e-01  -5.8237795e-01
  -6.7772406e-01  -9.3771013e-01
  -7.1543309e-01  -6.3303468e-01
  -5.0703122e-01  -9.2070292e-01
  -7.5194172e-01  -7.3950533e-01
  -3.1677554e-01  -8.1619337e-01
  -7.0163031e-01  -6.2150382e-01
  -5.4142282e-01  -1.0171548e+00
  -9.7276933e-01  -7.6076649e-01
  -6.3557586e-01  -2.8785854e-01
  -2.9057765e-01  -1.0295216e+00
  -6.0027320e-01  -7.7568827e-01
  -1.1860831e+00  -4.5828836e-01
  -8.3245485e-01  -6.7065282e-01
  -8.0166478e-01  -5.8280618e-01
  -7.9731668e-01  -6.5203105e-01
  -7.5645758e-01  -3.0076160e-01
  -7.3719870e-01  -5.1863657e-01
  -6.1276623e-01  -7.5787798e-01
  -4.9475098e-01  -9.7385199e-01
  -7.0150933e-01  -6.3059031e-01
  -7.7591634e-01  -6.4014196e-01
  -7.5078163e-01  -4.9624675e-01
  -7.7157333e-01  -5.4654138e-01
  -9.4193823e-01  -7.7466539e-01
  -7.4230456e-01  -4.5886287e-01
  -5.8205309e-01  -6.8294865e-01
  -6.6432740e-01  -6.6136135e-01
  -8.6635932e-01  -3.3410714e-01
  -7.6788370e-01  -1.0650113e+00
  -5.6830587e-01  -5.4237762e-01
  -4.9903774e-01  -6.9211381e-01
  -1.2285585e+00  -3.6948240e-01
  -7.6978535e-01  -8.4168323e-01
  -7.7727271e-01  -6.1965429e-01
  -5.8907317e-01  -5.6306922e-01
  -9.7854406e-01  -7.5145996e-01
  -4.8917394e-01  -5.4847033e-01
  -1.0047231e+00  -6.9206031e-01
  -5.6768050e-01  -9.1807994e-01
  -9.7629455e-01  -5.2242723e-01
  -5.7433921e-01  -8.5733368e-01
  -7.0394611e-01  -8.7740232e-01
  -4.6032475e-01  -6.7229759e-01
  -1.0706501e+00  -7.2711229e-01
  -6.5844243e-01  -1.0586963e+00
  -7.5391797e-01  -5.1662108e-01
  -7.2466906e-01  -8.9458956e-01
  -8.0588703e-01  -6.3453518e-01
  -8.0453589e-01  -6.3661575e-01
  -6.7117908e-01  -6.6862963e-01
  -1.0227835e+00  -4.1116773e-01
  -7.2811324e-01  -8.6184946e-01
  -7.6867048e-01  -6.0935208e-01
  -7.1402252e-01  -5.2518330e-01
  -6.9938829e-01  -6.0683046e-01
  -6.4040323e-01  -6.3136310e-01
  -6.7604078e-01  -7.9591686e-01
  -6.0106529e-01  -7.5630519e-01
  -5.5939122e-01  -5.8598710e-01
  -7.1032539e-01  -5.8118943e-01
  -8.8334580e-01  -1.9525832e-01
  -8.5041673e-01  -5.0631579e-01
  -7.0303612e-01  -4.3077815e-01
  -9.2252110e-01  -6.7812649e-01
  -5.5831338e-01  -1.0183459e+00
  -6.0123671e-01  -7.0222803e-01
  -6.6154685e-01  -5.7205098e-01
  -7.4752445e-01  -6.0333384e-01
  -8.1104901e-01  -3.1762624e-01
  -6.6868661e-01  -7.4141729e-01
  -6.7336406e-01  -8.9312682e-01
  -6.3450118e-01  -7.5297046e-01
  -8.3308534e-01  -6.6413698e-01
  -6.9207878e-01  -6.7371540e-01
  -9.3337821e-01  -5.7775997e-01
  -5.9044346e-01  -8.3768742e-01
  -7.8732875e-01  -6.7427013e-01
  -7.6068016e-01  -7.5865727e-01
  -4.0837134e-01  -6.9447152e-01
  -5.5753655e-01  -8.7030739e-01
  -6.7085409e-01  -7.1513527e-01
  -4.5137933e-01  -5.8421516e-01
  -7.8867314e-01  -8.3365996e-01
  -1.0373945e+00  -6.9969998e-01
  -8.2553013e-01  -6.3188441e-01
  -4.6100447e-01  -9.7152814e-01
  -5.2307497e-01  -9.1160192e-01
  -6.3125530e-01  -5.3064567e-01
  -6.7063891e-01  -4.7240632e-01
  -6.7790315e-01  -5.5724631e-01
  -5.9402563e-01  -7.2696095e-01
  -6.6587389e-01  -5.1697164e-01
  -5.4868495e-01  -7.9329683e-01
  -5.8224288e-01  -6.6226356e-01
  -6.0247194e-01  -9.3408427e-01
  -5.7641838e-01  -8.6000094e-01
  -8.0912914e-01  -8.3653377e-01
  -8.5461301e-01  -6.9358247e-01
  -8.0161393e-01  -6.3889607e-01
  -8.6967630e-01  -4.8403308e-01
  -6.3695123e-01  -8.1573358e-01
  -8.5956844e-01  -6.6537999e-01
  -4.4038743e-01  -1.0715287e+00
  -8.8239395e-01  -9.0315521e-01
  -8.4076353e-01  -7.0960876e-01
  -7.1174643e-01  -7.1876651e-01
  -6.4163190e-01  -7.7774904e-01
  -4.5920769e-01  -7.0079476e-01
  -5.7730653e-01  -9.1944204e-01
  -7.0374972e-01  -7.1502432e-01
  -1.2470343e+00  -6.4881389e-01
  -6.3926516e-01  -6.0565628e-01
  -4.9005597e-01  -7.6756110e-01
  -8.6904011e-01  -6.6712280e-01
  -7.6874147e-01  -5.2032772e-01
  -9.8075425e-01  -5.3608038e-01
  -7.6453511e-01  -7.2098182e-01
  -6.3144186e-01  -3.8177554e-01
  -5.7658209e-01  -8.0291203e-01
  -6.8902595e-01  -6.3063484e-01
  -7.8237956e-01  -2.9152800e-01
  -8.6387826e-01  -5.1843166e-01
  -8.7029386e-01  -7.6189204e-01
  -6.0748047e-01  -8.5340160e-01
  -6.7216628e-01  -9.7720514e-01
  -9.5268921e-01  -5.5072261e-01
  -4.5628416e-01  -6.4774529e-01
  -6.6661441e-01  -9.0006834e-01
  -6.4430062e-01  -3.9215585e-01
  -5.6605480e-01  -6.0721206e-01
  -7.1209660e-01  -9.2455919e-01
  -7.6789338e-01  -6.8826490e-01
  -5.5338565e-01  -1.2534386e+00
  -6.9310049e-01  -5.4665387e-01
  -6.6248662e-01  -7.3793035e-01
  -8.4394239e-01  -5.8855007e-01
  -5.6041679e-01  -7.9974128e-01
  -9.9395197e-01  -5.0415671e-01
  -8.9716304e-01  -6.1798352e-01
  -7.6342416e-01  -7.5953355e-01
  -7.1523193e-01  -7.3017310e-01
  -6.8861990e-01  -4.2613670e-01
  -1.0106139e+00  -6.3801262e-01
  -4.8463574e-01  -8.0719530e-01
  -5.3203129e-01  -1.0475054e+00
  -5.7925319e-01  -9.0122359e-01
  -8.7365087e-01  -8.8507984e-01
  -7.3756803e-01  -7.3520968e-01
  -6.9988395e-01  -5.1614885e-01
  -1.1475923e+00  -6.3563559e-01
  -6.4701278e-01  -5.9666108e-01
  -8.3679041e-01  -9.3748136e-01
  -7.0549133e-01  -6.2101927e-01
  -8.9966275e-01  -4.0366825e-01
  -7.7410243e-01  -6.7251820e-01
  -5.3461442e-01  -5.2557111e-01
  -7.5027949e-01  -6.7621874e-01
  -8.2470987e-01  -6.5290975e-01
  -7.3553871e-01  -7.8250100e-01
  -4.6521894e-01  -1.1815359e+00
  -5.9593667e-01  -6.6809800e-01
  -9.7759923e-01  -9.3540733e-01
  -5.9110916e-01  -5.3621059e-01
  -7.0792229e-01  -7.0212956e-01
  -6.4121839e-01  -9.2890175e-01
  -5.7564377e-01  -8.2010786e-01
  -6.7453545e-01  -7.7833964e-01
  -9.9312632e-01  -4.0326457e-01
  -8.5678754e-01  -1.1425661e+00
  -5.2845357e-01  -8.0804695e-01
  -1.0217690e+00  -4.6213906e-01
  -6.7276009e-01  -5.2082122e-01
  -7.1038615e-01  -4.6969770e-01
  -7.1524281e-01  -6.6045157e-01
  -8.6381134e-01  -3.9056001e-01
  -6.8725626e-01  -5.0454079e-01
  -7.8218032e-01  -6.8467560e-01
  -5.6892561e-01  -4.9182790e-01
  -7.0327135e-01  -7.7480015e-01
  -4.8709867e-01  -7.1702746e-01
  -6.8826144e-01  -6.2142790e-01
  -7.4329853e-01  -6.7051902e-01
  -9.3785948e-01  -4.4374395e-01
  -1.0474066e+00  -4.8507451e-01
  -7.3305984e-01  -8.6731106e-01
  -9.0322523e-01  -7.4147152e-01
  -1.0671042e+00  -8.0950629e-01
  -4.5813231e-01  -7.0502107e-01
  -6.7905902e-01  -8.8318774e-01
  -6.6161539e-01  -5.2956093e-01
  -5.1809907e-01  -6.9803971e-01
  -8.3630154e-01  -4.5646211e-01
  -5.6553798e-01  -5.6720633e-01
  -3.6739325e-01  -1.0397844e+00
  -9.3137121e-01  -5.9290096e-01
  -7.0337830e-01  -5.5221492e-01
  -3.6292924e-01  -8.3273477e-01
  -3.7734805e-01  -8.6124784e-01
  -9.1608875e-01  -7.3167635e-01
  -9.7976392e-01  -6.4182087e-01
  -6.9511849e-01  -5.9721002e-01
  -6.1402267e-01  -4.7809153e-01
  -5.2991480e-01  -8.7703204e-01
  -7.9101623e-01  -4.1447207e-01
  -7.0006637e-01  -7.5974620e-01
  -7.0736170e-01  -8.9108330e-01
  -6.0698766e-01  -8.2110624e-01
  -8.7224993e-01  -9.5321386e-01
  -8.7560810e-01  -4.8361540e-01
  -3.4636872e-01  -7.8231786e-01
  -9.2457935e-01  -5.7934511e-01
  -7.4729191e-01  -7.1019793e-01
  -6.7122129e-01  -6.6285723e-01
  -9.6991629e-01  -7.4547881e-01
  -9.5455007e-01  -3.8079920e-01
  -7.6287896e-01  -6.4995657e-01
  -8.6608327e-01  -8.6007842e-01
  -6.7448411e-01  -4.6544733e-01
  -1.1601872e+00  -8.4783128e-01
  -8.2930030e-01  -5.1626242e-01
  -7.3552587e-01  -8.2452315e-01
  -7.3360440e-01  -7.3440440e-01
  -5.8916530e-01  -9.5524594e-01
  -7.6865700e-01  -5.1583745e-01
  -5.0007380e-01  -9.9393301e-01
  -5.6502239e-01  -6.6180661e-01
  -8.9882781e-01  -4.1403501e-01
  -6.1916700e-01  -7.3306543e-01
  -4.5150873e-01  -7.7048705e-01
  -6.9756428e-01  -5.0267019e-01
  -8.9935417e-01  -7.2956437e-01
  -6.6454498e-01  -8.0619755e-01
  -5.9667293e-01  -7.6142618e-01
  -8.7492344e-01  -6.2636502e-01
  -5.8700282e-01  -6.1898035e-01
  -6.7379515e-01  -6.7115040e-01
  -7.6543534e-01  -4.9600718e-01
  -6.0344450e-01  -5.7775682e-01
  -8.2129379e-01  -6.9966213e-01
  -7.0442997e-01  -5.2426982e-01
  -9.0734395e-01  -7.0618818e-01
  -6.0855135e-01  -7.9371770e-01
  -8.3858042e-01  -4.9939399e-01
  -7.6991049e-01  -8.5613547e-01
  -3.8473628e-01  -7.4862844e-01
  -6.8348764e-01  -7.6641273e-01
  -5.3858700e-01  -5.6609537e-01
  -4.6101326e-01  -6.8738659e-01
  -8.5762869e-01  -7.3592090e-01
  -6.5666249e-01  -5.4117143e-01
  -7.3800944e-01  -6.8142281e-01
  -5.0603995e-01  -7.9273975e-01
  -8.6928652e-01  -8.0294475e-01
  -6.6406356e-01  -7.2950232e-01
  -8.7563482e-01  -7.0056629e-01
  -7.6478547e-01  -8.8282678e-01
  -8.9595830e-01  -3.3591592e-01
  -8.2311405e-01  -7.9308259e-01
  -7.5871556e-01  -8.7329624e-01
  -6.0210077e-01  -7.5799553e-01
  -1.0709217e+00  -5.4318150e-01
  -7.5476517e-01  -6.2211247e-01
  -6.6793118e-01  -5.5286052e-01
  -4.6628808e-01  -5.8668277e-01
  -9.6311115e-01  -9.2372278e-01
  -5.2598247e-01  -7.4347670e-01
  -6.0825090e-01  -6.4722963e-01
  -7.2894800e-01  -5.6068070e-01
  -6.5945917e-01  -6.7619202e-01
  -6.9713757e-01  -7.0237293e-01
  -6.0459732e-01  -9.1046379e-01
  -3.8935942e-01  -6.9799951e-01
  -9.1255468e-01  -5.9902729e-01
  -7.2052540e-01  -6.3590869e-01
  -7.4006670e-01  -5.9145898e-01
  -3.5300372e-01  -8.2469216e-01
  -6.3315065e-01  -5.7851162e-01
  -7.7270930e-01  -6.9318017e-01
  -2.6960134e-01  -8.4987252e-01
  -6.7072423e-01  -8.1825753e-01
  -5.0046286e-01  -6.6413199e-01
  -4.9373105e-01  -7.2401852e-01
  -6.4575343e-01  -9.1602987e-01
  -7.9693400e-01  -7.4123344e-01
  -6.6601391e-01  -5.0472358e-01
  -6.9548154e-01  -6.6131010e-01
  -5.0915538e-01  -7.6010464e-01
  -5.9969992e-01  -7.9632358e-01
  -4.4276123e-01  -8.5263244e-01
  -7.4177033e-01  -6.2319671e-01
  -1.0520531e+00  -6.1897670e-01
  -6.7788936e-01  -6.1723851e-01
  -8.6261734e-01  -7.6078477e-01
  -8.9252336e-01  -5.2838384e-01
  -7.9557608e-01  -7.9296179e-01
  -3.7190656e-01  -6.8760984e-01
  -6.2133514e-01  -7.2677963e-01
  -7.9935824e-01  -5.4770407e-01
  -7.4547442e-01  -7.3468660e-01
  -4.6174435e-01  -6.4980032e-01
  -8.8917655e-01  -8.1368199e-01
  -4.6604709e-01  -6.7945620e-01
  -6.8316968e-01  -5.1682740e-01
  -6.9454070e-01  -6.6220810e-01
  -5.7356417e-01  -6.9701815e-01
  -5.8001877e-01  -7.5671360e-01
  -6.1252531e-01  -5.4968748e-01
  -8.7681812e-01  -6.6047862e-01
  -5.4450074e-01  -7.8972924e-01
  -8.6549635e-01  -6.6839575e-01
  -6.8665894e-01  -7.4927033e-01
  -7.3954562e-01  -4.4460478e-01
  -6.8347460e-01  -7.0300009e-01
  -6.8565808e-01  -7.7482032e-01
  -8.6673730e-01  -8.0605703e-01
  -8.6775355e-01  -6.3849974e-01
  -4.9794716e-01  -1.0517085e+00
  -7.3861488e-01  -5.6528296e-01
  -9.0529953e-01  -7.7035376e-01
  -7.4067633e-01  -5.6168525e-01
  -4.6995120e-01  -7.2369663e-01
  -5.6220033e-01  -7.2688574e-01
  -6.3852414e-01  -7.4521572e-01
  -4.3961852e-01  -8.1861748e-01
  -5.3861781e-01  -7.2385493e-01
  -6.3166799e-01  -7.5050443e-01
  -4.2730587e-01  -7.0797639e-01
  -4.6798127e-01  -7.9914447e-01
  -7.1348446e-01  -7.1731093e-01
  -7.0843747e-01  -6.0383108e-01
  -5.6606778e-01  -8.3584355e-01
  -8.1440909e-01  -7.9126908e-01
  -6.0855411e-01  -8.0057502e-01
  -6.9110754e-01  -5.3277318e-01
  -9.2348926e-01  -6.5221054e-01
  -9.8141553e-01  -7.5852440e-01
  -1.3280846e+00  -4.4417426e-01
  -7.6189877e-01  -8.5314715e-01
  -6.3369429e-01  -5.7615439e-01
  -5.9773262e-01  -7.4831058e-01
  -4.2183093e-01  -7.4267013e-01
  -8.1705893e-01  -5.8630600e-01
  -7.3973560e-01  -5.9176489e-01
  -2.7796256e-01  -9.4674563e-01
  -5.1308568e-01  -5.3418321e-01
  -6.8246207e-01  -7.2766455e-01
  -8.3284077e-01  -6.1118985e-01
  -5.3028856e-01  -1.0893213e+00
  -8.1878378e-01  -6.9869836e-01
  -8.7059894e-01  -5.9363785e-01
  -6.2211680e-01  -7.8490113e-01
  -6.0969910e-01  -8.5014347e-01
  -7.4657820e-01  -7.2569391e-01
  -5.6303066e-01  -4.9239542e-01
  -6.5726524e-01  -8.8432738e-01
  -7.9579266e-01  -5.8831256e-01
  -6.2890357e-01  -4.6025777e-01
  -7.9378260e-01  -8.3659587e-01
  -5.1055415e-01  -5.7964344e-01
  -8.4667931e-01  -1.1485745e+00
  -5.6113134e-01  -8.2035984e-01
  -6.1806359e-01  -9.9157397e-01
  -4.6135824e-01  -6.5982227e-01
  -8.8350100e-01  -5.6658588e-01
  -8.7830240e-01  -6.9003358e-01
  -7.0320158e-01  -5.7549994e-01
  -9.2973863e-01  -7.7377804e-01
  -5.7683276e-01  -8.4924720e-01
  -9.5677391e-01  -6.8924624e-01
  -6.5901555e-01  -6.6464337e-01
  -7.0699659e-01  -6.7406602e-01
  -6.7737241e-01  -8.2505905e-01
  -3.9775691e-01  -7.5539342e-01
  -2.9093120e-01  -7.2403100e-01
  -4.7172506e-01  -5.4792837e-01
  -8.4362939e-01  -6.7739447e-01
  -8.4829476e-01  -7.7942638e-01
  -3.8033749e-01  -8.2811939e-01
  -6.3040064e-01  -5.8670982e-01
  -6.7816949e-01  -5.9317886e-01
  -7.1353645e-01  -8.5419921e-01
  -5.9230148e-01  -6.3576674e-01
  -9.9872419e-01  -6.5039259e-01
  -1.0474309e+00  -7.0026575e-01
  -6.4716468e-01  -6.2905651e-01
  -7.9353134e-01  -7.0274586e-01
  -5.0638527e-01  -5.9639767e-01
  -5.1826478e-01  -8.1538050e-01
  -6.5402156e-01  -5.0700707e-01
  -9.2941102e-01  -6.7045435e-01
  -7.1701007e-01  -7.1619786e-01
  -7.2145110e-01  -6.3718728e-01
  -5.8040677e-01  -6.5373199e-01
  -7.8974740e-01  -6.6593375e-01
  -8.9492644e-01  -4.7641632e-01
  -7.4890173e-01  -7.5644198e-01
  -6.6904326e-01  -6.5862458e-01
  -6.2674038e-01  -7.0069001e-01
  -6.0045048e-01  -4.3124103e-01
  -4.4330376e-01  -6.7442369e-01
  -9.0545626e-01  -6.8220743e-01
  -4.7148386e-01  -7.3886944e-01
  -6.7488493e-01  -6.3555858e-01
  -8.7593159e-01  -7.5642995e-01
  -4.6446740e-01  -7.8210731e-01
  -1.0739824e+00  -5.4483609e-01
  -1.0209540e+00  -5.8659531e-01
  -4.7655740e-01  -6.6874936e-01
  -5.7640841e-01  -8.7674736e-01
  -5.2310934e-01  -5.2343772e-01
  -8.6483505e-01  -3.2516421e-01
  -9.1903310e-01  -7.2697808e-01
  -1.0129489e+00  -6.1601240e-01
  -8.1200428e-01  -7.9793513e-01
  -6.0171825e-01  -8.4132434e-01
  -5.1347666e-01  -8.2735977e-01
  -9.0078776e-01  -1.2249899e+00
  -8.4077513e-01  -3.4009186e-01
  -8.0904914e-01  -7.0754209e-01
  -5.9073532e-01  -7.2742892e-01
  -7.5011378e-01  -8.1518835e-01
  -8.2501850e-01  -7.1360068e-01
  -6.2787163e-01  -7.6199474e-01
  -7.2155406e-01  -6.4044770e-01
  -5.1266103e-01  -6.7128109e-01
  -5.7122670e-01  -9.0245100e-01
  -8.8578219e-01  -6.6921047e-01
  -6.9074359e-01  -7.4993007e-01
  -1.0173133e+00  -5.8873214e-01
  -5.1456869e-01  -8.0863864e-01
  -9.1978080e-01  -5.1185792e-01
  -5.5370783e-01  -7.5966171e-01
  -1.0161485e+00  -6.6391359e-01
  -4.6565679e-01  -9.5482799e-01
  -7.1450502e-01  -7.0582669e-01
  -5.4101106e-01  -8.4824286e-01
  -1.0111269e+00  -7.7416931e-01
  -5.0799715e-01  -7.0252933e-01
  -1.0549565e+00  -8.0817198e-01
  -6.9534273e-01  -5.9042740e-01
  -6.9619861e-01  -6.9449671e-01
  -7.7961713e-01  -7.1852976e-01
  -5.3262319e-01  -6.7116966e-01
  -6.8534084e-01  -6.1468636e-01
  -7.9130223e-01  -7.4904488e-01
  -4.7823946e-01  -5.8478234e-01
  -8.5156244e-01  -5.7954270e-01
  -7.5085354e-01  -6.6126486e-01
  -5.0731762e-01  -6.3342813e-01
  -8.5778132e-01  -5.7828767e-01
  -6.6946069e-01  -7.2084509e-01
  -9.4909426e-01  -7.4353009e-01
  -6.0752488e-01  -6.5324921e-01
  -8.9020822e-01  -3.0649136e-01
  -6.5690470e-01  -6.1963889e-01
  -8.1688294e-01  -3.7790417e-01
  -3.6773835e-01  -7.5020909e-01
  -5.7770593e-01  -8.2066431e-01
  -7.2463107e-01  -8.0627517e-01
  -7.9143177e-01  -8.1075003e-01
  -5.6648331e-01  -7.2767405e-01
  -5.3892742e-01  -9.7364549e-01
  -8.5198472e-01  -7.5301073e-01
  -7.3870752e-01  -8.0604641e-01
  -6.4046615e-01  -5.8698801e-01
  -7.5111848e-01  -4.2945186e-01
  -5.7235494e-01  -1.0143460e+00
  -6.9845104e-01  -7.8185776e-01
  -5.5803449e-01  -9.1315308e-01
  -7.5036571e-01  -6.4169314e-01
  -8.8456827e-01  -8.3039823e-01
  -4.6576197e-01  -6.6501005e-01
  -8.0118775e-01  -6.7969195e-01
  -6.2516404e-01  -5.9030615e-01
  -6.7319247e-01  -7.5888348e-01
  -7.1292540e-01  -5.0331363e-01
  -3.6801848e-01  -9.7922253e-01
  -5.2489287e-01  -7.4736480e-01
  -6.8321575e-01  -5.8459836e-01
  -7.9144888e-01  -1.0158764e+00
  -7.9563925e-01  -5.7740858e-01
  -7.6614519e-01  -9.5848988e-01
  -6.5461541e-01  -4.3616779e-01
  -7.3971314e-01  -6.6413211e-01
  -5.8591833e-01  -1.0091958e+00
  -5.3016451e-01  -7.6331239e-01
  -7.7160053e-01  -7.9527672e-01
  -5.8448861e-01  -7.4710579e-01
  -6.4151598e-01  -5.1468721e-01
  -5.7468048e-01  -6.0952816e-01
  -6.5007436e-01  -6.4172415e-01
  -1.0640790e+00  -5.0243290e-01
  -7.0419169e-01  -7.2610723e-01
  -8.7966896e-01  -4.6322284e-01
  -4.6561301e-01  -7.3119531e-01
  -5.9135772e-01  -7.5524282e-01
  -1.0711145e+00  -7.2447781e-01
  -6.8451730e-01  -5.6687997e-01
  -6.7183154e-01  -5.3785830e-01
  -6.5084389e-01  -8.8424871e-01
  -7.8171793e-01  -5.1007362e-01
  -6.5926513e-01  -6.3330375e-01
  -6.8697973e-01  -6.7081340e-01
  -5.4331389e-01  -7.0676743e-01
  -5.1292691e-01  -5.1588124e-01
  -7.8411731e-01  -7.5837576e-01
  -5.8091297e-01  -5.3573302e-01
  -8.8117337e-01  -6.6036788e-01
  -5.6887421e-01  -7.2924787e-01
  -5.1127347e-01  -8.7695882e-01
  -7.8099282e-01  -7.1976838e-01
  -4.9230124e-01  -1.0575405e+00
  -7.6807000e-01  -5.8347076e-01
  -5.7002486e-01  -9.0495517e-01
  -1.0723488e+00  -7.4934914e-01
  -4.4588137e-01  -7.3962347e-01
  -5.2305154e-01  -6.0205854e-01
  -6.8814648e-01  -5.5192760e-01
  -7.2184143e-01  -6.5021906e-01
  -5.5502874e-01  -6.4798668e-01
  -5.8612304e-01  -6.4580436e-01
  -6.4885460e-01  -4.5761651e-01
  -7.6552641e-01  -3.9976290e-01
  -6.8542555e-01  -6.3862439e-01
  -1.0691188e+00  -4.5767754e-01
  -5.3029835e-01  -8.4123724e-01
  -3.9417165e-01  -6.5828424e-01
  -8.1642576e-01  -9.5985247e-01
  -5.9171134e-01  -8.2720168e-01
  -7.8397999e-01  -3.2689494e-01
  -7.4111802e-01  -5.7172903e-01
  -6.6593972e-01  -5.9416757e-01
  -5.2617664e-01  -8.1314129e-01
  -3.8558436e-01  -7.1914687e-01
  -6.3946580e-01  -7.9027826e-01
  -7.4037535e-01  -8.6933435e-01
  -6.1472484e-01  -5.9453738e-01
  -7.7804709e-01  -5.0664069e-01
  -4.4383101e-01  -9.3182195e-01
  -7.0674373e-01  -7.0769885e-01
  -6.1523140e-01  -7.9789960e-01
  -8.0187957e-01  -3.7983231e-01
  -7.9877177e-01  -4.2413480e-01
  -7.2655075e-01  -7.1423889e-01
  -7.9926185e-01  -1.0500345e+00
  -3.8909638e-01  -9.8071968e-01
  -6.2701138e-01  -7.5498617e-01
  -9.9699413e-01  -5.9623386e-01
  -5.4272237e-01  -8.0028910e-01
  -8.2978477e-01  -6.5660849e-01
  -5.7675146e-01  -6.6663462e-01
  -7.3616128e-01  -7.8574506e-01
  -5.0084039e-01  -6.6944129e-01
  -8.1548684e-01  -5.2385393e-01
  -7.8062706e-01  -4.1650283e-01
  -7.7031752e-01  -7.8836072e-01
  -1.0046383e+00  -7.0705225e-01
  -4.3181865e-01  -8.5340706e-01
  -9.3997507e-01  -1.1165699e+00
  -3.1187254e-01  -7.7792074e-01
  -7.2362522e-01  -6.0104871e-01
  -4.6978185e-01  -5.9973994e-01
  -8.3605549e-01  -7.6946621e-01
  -6.7271535e-01  -6.3080176e-01
  -8.5725599e-01  -5.4404821e-01
  -3.4144559e-01  -1.0737867e+00
  -8.4174084e-01  -5.4933602e-01
  -7.0380172e-01  -7.3821521e-01
  -4.4949531e-01  -9.6806202e-01
  -6.9513303e-01  -6.7837095e-01
  -7.8539554e-01  -6.0178333e-01
  -8.4582140e-01  -6.9615136e-01
  -8.8609278e-01  -3.5463564e-01
  -8.0152619e-01  -5.8228038e-01
  -7.1621564e-01  -6.4524799e-01
  -4.9248333e-01  -7.1148959e-01
  -5.6688706e-01  -8.3548540e-01
  -4.1850936e-01  -7.3867015e-01
  -7.6292675e-01  -2.8391237e-01
  -6.3608220e-01  -7.2805287e-01
  -7.0819962e-01  -5.1720347e-01
  -7.1962372e-01  -8.2777905e-01
  -3.7000473e-01  -8.4698762e-01
  -7.0884288e-01  -6.1083633e-01
  -7.5345349e-01  -4.0623933e-01
  -6.7130083e-01  -7.5951099e-01
  -8.5076870e-01  -6.9453487e-01
  -8.5203756e-01  -6.0320326e-01
  -6.0567006e-01  -7.9626868e-01
  -1.0836745e+00  -5.9472288e-01
  -4.2825897e-01  -7.8142569e-01
  -8.0098122e-01  -6.3393716e-01
  -4.4916869e-01  -6.6407059e-01
  -4.5356469e-01  -7.5490678e-01
  -9.0531573e-01  -8.0482867e-01
  -6.4913449e-01  -6.1954097e-01
  -1.0430928e+00  -7.0157169e-01
  -3.6230630e-01  -9.6775716e-01
  -5.5265046e-01  -8.9991954e-01
  -4.4063705e-01  -1.0900412e+00
  -8.0011459e-01  -8.4504572e-01
  -7.5399296e-01  -1.0530974e+00
  -9.7466855e-01  -8.1851208e-01
  -8.3982323e-01  -8.4903942e-01
  -7.7918329e-01  -4.2403250e-01
  -6.4330053e-01  -7.8462819e-01
  -5.0127059e-01  -9.0951945e-01
  -5.9588008e-01  -7.3724027e-01
  -7.6971663e-01  -2.9363062e-01
  -8.1973493e-01  -7.1690384e-01
  -6.0961616e-01  -7.1622680e-01
  -5.5551013e-01  -7.3006299e-01
  -5.8844442e-01  -6.9312223e-01
  -9.2926202e-01  -6.0758643e-01
  -1.0823126e+00  -7.3807318e-01
  -7.4264154e-01  -5.7916171e-01
  -6.7586973e-01  -5.4641508e-01
  -2.8498448e-01  -9.8214981e-01
  -8.7988609e-01  -5.5180705e-01
  -5.4622079e-01  -7.3120402e-01
  -7.1780751e-01  -6.1248737e-01
  -5.0063649e-01  -6.3820036e-01
  -3.7499148e-01  -9.3898713e-01
  -7.4167237e-01  -7.0484669e-01
  -7.2773629e-01  -4.5323493e-01
  -5.4094939e-01  -6.6035627e-01
  -8.4968196e-01  -6.3143834e-01
  -6.2562414e-01  -9.0118232e-01
  -6.2902234e-01  -4.2826342e-01
  -5.8735923e-01  -6.7335793e-01
  -1.1193962e+00  -7.7235805e-01
  -8.4209161e-01  -5.4062068e-01
  -7.4590027e-01  -6.2566977e-01
  -9.5449857e-01  -7.1184110e-01
  -4.2713664e-01  -1.0203210e+00
  -5.2919553e-01  -9.1945546e-01
  -6.0253865e-01  -1.1028524e+00
  -6.3669792e-01  -5.1581156e-01
  -5.3680470e-01  -7.0704926e-01
  -8.7846275e-01  -9.0410441e-01
  -5.6869749e-01  -5.8690650e-01
  -2.1215983e-01  -9.6023155e-01
  -8.3702575e-01  -8.9846943e-01
  -5.8806455e-01  -5.7528009e-01
  -6.4126984e-01  -5.1192194e-01
  -3.0563010e-01  -1.0165394e+00
  -7.8305428e-01  -1.0441582e+00
  -9.2455417e-01  -5.1063139e-01
  -3.8047815e-01  -8.6471620e-01
  -8.1445429e-01  -4.3085452e-01
  -9.1191086e-01  -3.9256852e-01
  -5.7782313e-01  -8.4770878e-01
  -5.7862748e-01  -9.3891160e-01
  -7.6133399e-01  -1.0028304e+00
  -7.9612384e-01  -6.6186962e-01
  -7.9995292e-01  -6.8208676e-01
  -4.9364078e-01  -7.0316565e-01
  -6.2334663e-01  -8.3820143e-01
  -4.9919412e-01  -7.3126474e-01
  -8.3025032e-01  -4.5086604e-01
  -7.9387953e-01  -8.9387523e-01
  -7.0693725e-01  -7.5069831e-01
  -6.2167006e-01  -7.4250022e-01
  -8.3243854e-01  -7.0569741e-01
  -7.4309605e-01  -4.0452223e-01
  -8.5502391e-01  -6.0213610e-01
  -1.0071934e+00  -7.8628484e-01
  -5.5033418e-01  -6.4845195e-01
  -6.1263900e-01  -6.5098906e-01
  -4.7326181e-01  -5.4324487e-01
  -7.5103902e-01  -7.7078930e-01
  -8.2912109e-01  -7.7652347e-01
  -9.1362285e-01  -5.8540647e-01
  -8.6548831e-01  -4.0916633e-01
  -4.9868480e-01  -5.8917111e-01
  -6.1826817e-01  -4.6695547e-01
  -7.2421109e-01  -7.2985365e-01
  -9.9032639e-01  -6.1377564e-01
  -2.4700426e-01  -8.1265236e-01
  -5.9503622e-01  -5.5365561e-01
  -8.7256528e-01  -3.8980748e-01
  -8.3724135e-01  -4.6770528e-01
  -7.1882079e-01  -8.4673929e-01
  -7.0705452e-01  -6.9728132e-01
  -4.1120420e-01  -7.1515850e-01
  -6.7785329e-01  -7.7641323e-01
  -7.7934715e-01  -7.8411450e-01
  -7.7221881e-01  -1.1101099e+00
  -6.4701817e-01  -7.2748691e-01
  -8.6499359e-01  -4.1198811e-01
  -4.8529282e-01  -7.3556572e-01
  -8.1300279e-01  -6.5849877e-01
  -7.7744742e-01  -5.0773305e-01
  -6.6426913e-01  -6.7001035e-01
  -8.0973399e-01  -6.5057754e-01
  -4.8333569e-01  -9.5165711e-01
  -7.6164566e-01  -6.1714865e-01
  -6.0254409e-01  -8.7230235e-01
  -7.5397407e-01  -5.5799036e-01
  -6.6049049e-01  -4.3864609e-01
  -7.6411444e-01  -6.5765604e-01
  -9.0033496e-01  -6.4249229e-01
  -7.7541757e-01  -5.5631481e-01
  -8.2111693e-01  -5.7507609e-01
  -5.1729243e-01  -7.4674108e-01
  -5.3272300e-01  -8.4690392e-01
  -7.7172347e-01  -5.8490646e-01
  -7.8110421e-01  -5.8746849e-01
  -8.5133631e-01  -6.3171022e-01
  -6.8857414e-01  -2.7725055e-01
  -6.5894750e-01  -6.1406286e-01
  -6.7017310e-01  -5.6074136e-01
  -6.4268759e-01  -6.7991549e-01
  -3.6608904e-01  -6.1828448e-01
  -8.6255873e-01  -7.1005761e-01
  -1.0401720e+00  -3.9401992e-01
  -5.2721264e-01  -1.2769478e+00
  -7.7805949e-01  -5.5549131e-01
  -6.9974508e-01  -4.6529528e-01
  -4.4639414e-01  -8.9933587e-01
  -5.5950091e-01  -7.9631150e-01
  -5.0489691e-01  -8.5473857e-01
  -1.0581321e+00  -8.4036933e-01
  -7.5085009e-01  -7.9464055e-01
  -3.6206405e-01  -7.2040717e-01
  -7.5168373e-01  -3.5714452e-01
  -6.9759657e-01  -6.6950753e-01
  -4.9021480e-01  -6.0175259e-01
  -6.2149976e-01  -6.5450191e-01
  -6.6972606e-01  -5.0757888e-01
  -4.7314459e-01  -8.3916754e-01
  -1.0386427e+00  -5.1464590e-01
  -6.1583086e-01  -5.1869115e-01
  -7.7397441e-01  -7.2388139e-01
  -6.6685143e-01  -6.5886120e-01
  -5.9650617e-01  -3.2313044e-01
  -6.6761275e-01  -6.1481996e-01
  -7.9898914e-01  -4.8880079e-01
  -6.9178794e-01  -5.7299536e-01
  -4.2402764e-01  -6.5851469e-01
  -7.0551304e-01  -8.4391734e-01
  -7.0993923e-01  -4.7255642e-01
  -7.8947837e-01  -4.0848202e-01
  -9.7082866e-01  -5.3741241e-01
  -8.0973830e-01  -5.6878401e-01
  -1.0626559e+00  -1.0086665e+00
  -7.7560370e-01  -8.0263080e-01
  -6.1097847e-01  -8.6568926e-01
  -7.7019026e-01  -4.7813839e-01
  -5.0469004e-01  -9.5768887e-01
  -1.0050363e+00  -4.4045562e-01
  -7.5099086e-01  -5.2366011e-01
  -6.3323723e-01  -7.3557430e-01
  -6.5602509e-01  -9.3662362e-01
  -5.3409692e-01  -8.0413031e-01
  -1.0208002e+00  -4.5941475e-01
  -5.5339041e-01  -8.6647837e-01
  -6.9585603e-01  -6.7588380e-01
  -5.7286760e-01  -6.1137259e-01
  -1.0684613e+00  -5.2096794e-01
  -8.2845611e-01  -4.8750257e-01
  -5.0834265e-01  -6.8045488e-01
  -4.7631530e-01  -7.6448541e-01
  -7.5583979e-01  -9.1170824e-01
  -6.4916140e-01  -9.2009345e-01
  -3.6110812e-01  -6.8972962e-01
  -7.2808751e-01  -5.7708401e-01
  -1.0872566e+00  -4.9559653e-01
  -5.4442588e-01  -7.6242485e-01
  -7.6641926e-01  -8.6288295e-01
  -9.7582827e-01  -5.6802525e-01
  -6.6922247e-01  -7.0940772e-01
  -8.2968745e-01  -7.1860700e-01
  -6.4841396e-01  -8.8789616e-01
  -9.1136797e-01  -9.7947319e-01
  -7.5452597e-01  -6.2825271e-01
  -9.7141407e-01  -8.6302701e-01
  -5.8322749e-01  -6.6027562e-01
  -5.2485391e-01  -8.0488925e-01
  -5.6582663e-01  -9.5182224e-01
  -9.3538449e-01  -7.0466882e-01
  -5.1362645e-01  -6.8817583e-01
  -6.1429194e-01  -7.4648464e-01
  -8.0903103e-01  -6.9014393e-01
  -8.2296237e-01  -7.3928991e-01
  -5.8533330e-01  -6.1348197e-01
  -6.1746902e-01  -9.1609242e-01
  -5.5615790e-01  -5.7487497e-01
  -3.7559744e-01  -1.2266938e+00
  -7.4907438e-01  -8.6981127e-01
  -4.5205238e-01  -8.3278682e-01
  -5.9351952e-01  -5.9595840e-01
  -8.9660143e-01  -8.1865982e-01
  -5.7037612e-01  -8.7561126e-01
  -4.7968653e-01  -1.0123433e+00
  -5.4831766e-01  -8.3165854e-01
  -7.5515627e-01  -5.6894217e-01
  -7.4243709e-01  -7.1468126e-01
  -8.2364729e-01  -6.3587995e-01
  -4.9756806e-01  -7.7506349e-01
  -6.4545088e-01  -8.2668984e-01
  -3.9953555e-01  -7.7485273e-01
  -5.6796515e-01  -7.0383937e-01
  -9.7568444e-01  -8.0488988e-01
  -7.2818260e-01  -5.4465259e-01
  -5.3797341e-01  -9.8173879e-01
  -8.4978075e-01  -6.5911960e-01
  -6.9080422e-01  -5.9943044e-01
  -2.4978197e-01  -8.0819518e-01
  -1.1508142e+00  -8.4913585e-01
  -7.9685414e-01  -4.2764759e-01
  -8.8660074e-01  -1.0607724e+00
  -5.3152238e-01  -7.3403410e-01
  -6.4380136e-01  -6.3689288e-01
  -6.3882545e-01  -8.7415776e-01
  -6.1537535e-01  -8.7174305e-01
  -7.5936562e-01  -9.5135668e-01
  -7.6646039e-01  -7.0759324e-01
  -6.1969783e-01  -7.4327557e-01
  -8.9448151e-01  -5.2680752e-01
  -1.9368332e-01  -7.1856768e-01
  -9.1139027e-01  -8.8970704e-01
  -5.0463530e-01  -6.3821957e-01
  -6.9416544e-01  -6.1165324e-01
  -7.8159082e-01  -6.7819080e-01
  -1.1651946e+00  -8.7395387e-01
  -7.0817284e-01  -7.8008860e-01
  -6.7109518e-01  -7.4505751e-01
  -6.2254584e-01  -4.3503869e-01
  -6.5967227e-01  -6.7334891e-01
  -8.8368980e-01  -5.9886562e-01
  -7.9302650e-01  -6.8159487e-01
  -7.4251063e-01  -7.8526543e-01
  -8.3314474e-01  -8.4546728e-01
  -1.0478568e+00  -5.5217798e-01
  -7.2823072e-01  -6.5189874e-01
  -7.4915249e-01  -6.4796365e-01
  -8.8584053e-01  -1.2204368e+00
  -6.2692101e-01  -1.0144328e+00
  -7.4567180e-01  -9.8772273e-01
  -5.6177446e-01  -1.0489548e+00
  -9.5340104e-01  -6.6315254e-01
  -7.0786751e-01  -5.7235165e-01
  -4.2070123e-01  -9.4965563e-01
  -8.6966393e-01  -3.8528646e-01
  -5.8637341e-01  -1.0412303e+00
  -7.4229512e-01  -5.5971972e-01
  -5.9704104e-01  -6.4937560e-01
  -1.0183389e+00  -4.7364150e-01
  -8.6726836e-01  -4.7350462e-01
  -7.7682959e-01  -6.6879268e-01
  -8.3100040e-01  -6.9218048e-01
  -9.3244643e-01  -5.0291037e-01
  -8.3357551e-01  -8.3195450e-01
  -8.5264661e-01  -6.2224381e-01
  -9.1313849e-01  -6.3748582e-01
  -8.2102747e-01  -1.0153599e+00
  -8.6935661e-01  -6.4268898e-01
  -1.0233105e+00  -4.7523638e-01
  -7.6676526e-01  -8.0519502e-01
  -1.0416949e+00  -4.8842555e-01
  -4.9171506e-01  -7.3190742e-01
  -8.0156624e-01  -6.6302046e-01
  -6.6145107e-01  -5.9389343e-01
  -7.5160917e-01  -8.3145986e-01
  -6.0145796e-01  -6.7380056e-01
  -9.0874359e-01  -7.5269457e-01
  -8.8783640e-01  -2.7581334e-01
  -7.0020456e-01  -5.2924357e-01
  -7.6319725e-01  -6.1184543e-01
  -9.9161989e-01  -6.3409252e-01
  -8.1842852e-01  -5.2757997e-01
  -6.7723571e-01  -7.4489035e-01
  -7.6503025e-01  -6.4039219e-01
  -6.8509635e-01  -8.3842561e-01
  -8.0308311e-01  -6.2606773e-01
  -5.6017376e-01  -7.6948065e-01
  -4.9404098e-01  -6.6543931e-01
  -6.5515063e-01  -6.8959562e-01
  -1.0280561e+00  -5.5052701e-01
  -7.3308143e-01  -6.6124844e-01
  -7.5891448e-01  -4.3911355e-01
  -6.4628182e-01  -6.7219398e-01
  -6.4980598e-01  -6.6008949e-01
  -3.8903147e-01  -8.6380633e-01
  -9.6040722e-01  -7.9480027e-01
  -6.2192757e-01  -8.2471846e-01
  -5.5173118e-01  -6.8223109e-01
  -6.7948281e-01  -7.5751703e-01
  -8.5756815e-01  -5.5995957e-01
  -4.3573063e-01  -5.7132812e-01
  -7.5890291e-01  -6.1897912e-01
  -5.9823412e-01  -7.4676480e-01
  -6.9610303e-01  -6.0517037e-01
  -8.3514059e-01  -8.2668607e-01
  -6.8363642e-01  -6.3483682e-01
  -6.9313959e-01  -5.6032920e-01
  -6.7062013e-01  -8.1063322e-01
  -5.9867030e-01  -7.8736070e-01
  -7.1960106e-01  -8.8083403e-01
  -7.7790604e-01  -8.9710025e-01
  -9.0357371e-01  -7.9212454e-01
  -6.2726349e-01  -6.9518355e-01
  -8.4058841e-01  -6.4378505e-01
  -4.4189927e-01  -7.4148153e-01
  -6.3832226e-01  -7.6729324e-01
  -8.2040943e-01  -5.4392771e-01
  -6.1192125e-01  -5.6041252e-01
  -1.3387635e+00  -7.2207306e-01
  -7.5805239e-01  -4.5916388e-01
  -1.1021552e+00  -3.0192263e-01
  -4.6896347e-01  -7.0032441e-01
  -1.0652706e+00  -7.4331451e-01
  -7.1643095e-01  -8.4400667e-01
  -5.1880256e-01  -9.5054000e-01
  -6.3448269e-01  -5.3920853e-01
  -9.1392275e-01  -6.0599179e-01
  -8.4874662e-01  -5.8352039e-01
  -6.1650232e-01  -6.5824236e-01
  -7.9083314e-01  -6.2205198e-01
  -7.3241728e-01  -7.6833543e-01
  -7.0383133e-01  -6.6121302e-01
  -7.6079138e-01  -6.5663191e-01
  -7.4268043e-01  -7.5328715e-01
  -8.0619986e-01  -4.1718284e-01
  -1.0704462e+00  -4.5353308e-01
  -7.8419819e-01  -3.1723775e-01
  -6.6427348e-01  -4.2594693e-01
  -6.6193589e-01  -5.1736349e-01
  -5.9368153e-01  -6.7189417e-01
  -8.2848533e-01  -4.1237806e-01
  -8.3267516e-01  -5.8900633e-01
  -4.6242207e-01  -6.9367788e-01
  -8.4001815e-01  -8.0169740e-01
  -7.9167706e-01  -6.2165916e-01
  -2.2459886e-01  -8.4661552e-01
  -6.8346841e-01  -5.7690169e-01
  -1.1103542e+00  -8.1115399e-01
  -6.3622825e-01  -6.0330531e-01
  -5.1334727e-01  -5.7130278e-01
  -7.7417349e-01  -3.5194791e-01
  -9.2351353e-01  -5.6068587e-01
  -6.0483266e-01  -9.7099032e-01
  -6.6065366e-01  -7.8157851e-01
  -6.6015575e-01  -5.6057113e-01
  -7.2227586e-01  -7.0245649e-01
  -7.8243482e-01  -6.1502567e-01
  -4.1641713e-01  -7.4459813e-01
  -7.8955896e-01  -7.7743555e-01
  -7.7509495e-01  -7.9196436e-01
  -6.2331937e-01  -5.4449359e-01
  -7.0434413e-01  -6.3912061e-01
  -5.6976382e-01  -6.7899208e-01
  -5.9197826e-01  -8.1678561e-01
  -9.5110217e-01  -5.3447594e-01
  -8.1616454e-01  -6.1073938e-01
  -5.4056289e-01  -5.6832394e-01
  -5.7206972e-01  -9.4041072e-01
  -5.9112659e-01  -6.5760769e-01
  -8.7423274e-01  -5.0426830e-01
  -5.2994395e-01  -5.0537256e-01
  -2.0175979e-01  -9.5826219e-01
  -7.2822161e-01  -3.4643938e-01
  -6.8667676e-01  -5.7859628e-01
  -5.1604861e-01  -7.1539203e-01
  -7.8196746e-01  -6.2213956e-01
  -1.2162955e-01  -9.2906133e-01
  -5.9584114e-01  -5.4227539e-01
  -6.1861511e-01  -7.6716054e-01
  -4.5951466e-01  -6.4085533e-01
  -6.6481347e-01  -5.4540036e-01
  -8.7849990e-01  -5.3873589e-01
  -4.7526528e-01  -8.0839993e-01
  -5.4418294e-01  -1.0653187e+00
  -6.8596083e-01  -6.1805808e-01
  -5.9165307e-01  -8.5245828e-01
  -5.9925552e-01  -6.3227946e-01
  -4.5647097e-01  -9.4374894e-01
  -7.0582486e-01  -7.1065284e-01
  -6.1362177e-01  -8.1337233e-01
  -6.2842737e-01  -9.3900914e-01
  -9.2337342e-01  -6.2533186e-01
  -9.9789881e-01  -5.4888352e-01
  -7.3000705e-01  -4.8726994e-01
  -7.8202406e-01  -5.8074591e-01
  -4.0881330e-01  -7.0158335e-01
  -6.7409751e-01  -7.1952022e-01
  -7.1479407e-01  -8.7771906e-01
  -6.6913046e-01  -5.4202602e-01
  -3.4387168e-01  -9.4076717e-01
  -7.3828854e-01  -4.8905661e-01
  -7.5894823e-01  -5.7595041e-01
  -6.2103571e-01  -1.0554556e+00
  -6.8137860e-01  -4.9443391e-01
  -7.6683815e-01  -7.8387824e-01
  -6.3273528e-01  -7.8750725e-01
  -8.1196747e-01  -6.3806340e-01
  -5.7503035e-01  -6.1392605e-01
  -7.2746840e-01  -5.9784407e-01
  -2.9620447e-01  -7.9476871e-01
  -8.1207195e-01  -6.6125611e-01
  -6.9721450e-01  -6.0911251e-01
  -8.6142368e-01  -8.3258195e-01
  -3.9419452e-01  -8.5642226e-01
  -6.6122134e-01  -8.5423251e-01
  -7.2256518e-01  -6.4279205e-01
  -1.1269071e+00  -7.2583686e-01
  -5.6044696e-01  -6.1714554e-01
  -6.9114146e-01  -5.8773585e-01
  -7.7421608e-01  -5.2221990e-01
  -5.1354814e-01  -5.9804764e-01
  -6.7571037e-01  -5.3025607e-01
  -7.2226627e-01  -6.3131775e-01
  -8.3634774e-01  -6.6413169e-01
  -5.8387560e-01  -8.2998263e-01
  -5.6997979e-01  -8.4020204e-01
  -7.7297704e-01  -6.1802038e-01
  -4.9180974e-01  -9.3427746e-01
  -5.6657221e-01  -9.6530777e-01
  -6.5524673e-01  -9.9813291e-01
  -5.5577552e-01  -8.1009568e-01
  -8.2842304e-01  -5.6176881e-01
  -4.7525281e-01  -7.6047584e-01
  -5.3109224e-01  -7.0601831e-01
  -5.9959030e-01  -6.6457231e-01
  -6.8575072e-01  -7.0576038e-01
  -8.3166202e-01  -6.7440794e-01
  -6.1800688e-01  -8.6909243e-01
  -6.0023355e-01  -8.4983489e-01
  -7.2195607e-01  -3.3516502e-01
  -7.0417459e-01  -7.4569324e-01
  -5.0586297e-01  -6.5509025e-01
  -8.8072759e-01  -5.4904370e-01
  -7.7170750e-01  -7.2417669e-01
  -5.8302496e-01  -6.2337028e-01
  -8.5415376e-01  -4.9866023e-01
  -7.1601331e-01  -6.5611725e-01
  -6.6661542e-01  -6.9504576e-01
  -7.5046794e-01  -5.8673052e-01
  -5.7790143e-01  -8.7607098e-01
  -8.7874081e-01  -3.3504977e-01
  -3.6714140e-01  -6.8180983e-01
  -4.8601921e-01  -6.2035768e-01
  -5.0144415e-01  -6.4504023e-01
  -6.2530165e-01  -6.2594712e-01
  -4.9832292e-01  -6.8760576e-01
  -7.4292688e-01  -7.8328900e-01
  -7.0783754e-01  -2.9894941e-01
  -5.5417858e-01  -1.2710596e+00
  -9.2061335e-01  -4.9691170e-01
  -6.2363787e-01  -6.5546781e-01
  -5.6040315e-01  -7.5820998e-01
  -8.2474124e-01  -4.6834695e-01
  -7.2675839e-01  -9.1211198e-01
  -6.9781171e-01  -6.5521650e-01
  -4.3423061e-01  -7.5938010e-01
  -4.0266568e-01  -9.1502463e-01
  -9.8240747e-01  -7.7104241e-01
  -8.5080119e-01  -6.1002731e-01
  -7.3403740e-01  -4.8002055e-01
  -8.9636676e-01  -7.4043093e-01
  -3.8371481e-01  -8.5701340e-01
  -6.3793389e-01  -6.8077982e-01
  -5.3060184e-01  -6.6367700e-01
  -5.8414638e-01  -7.3148312e-01
  -8.9354471e-01  -4.0536689e-01
  -6.2576269e-01  -7.7002105e-01
  -8.0166349e-01  -5.9006880e-01
  -8.3768773e-01  -6.2605565e-01
  -6.1843043e-01  -6.4391025e-01
  -8.1179218e-01  -8.2202039e-01
  -6.8522721e-01  -1.1607788e+00
  -6.7116906e-01  -6.3296055e-01
  -6.8499792e-01  -6.0882402e-01
  -7.3170535e-01  -5.1616657e-01
  -8.2247646e-01  -5.0751620e-01
  -7.3887614e-01  -6.9593708e-01
  -3.7810001e-01  -1.0157844e+00
  -2.9838949e-01  -7.9629960e-01
  -6.9415036e-01  -5.6108475e-01
  -5.4403852e-01  -7.5307631e-01
  -5.3609766e-01  -8.6058212e-01
  -8.5371858e-01  -3.6186009e-01
  -5.5253828e-01  -5.3181772e-01
  -8.4755641e-01  -6.8993403e-01
  -9.8196364e-01  -7.0301164e-01
  -5.8471996e-01  -7.5326044e-01
  -5.8763955e-01  -8.3262023e-01
  -6.3156755e-01  -7.4098760e-01
  -6.5025164e-01  -6.4811290e-01
  -7.0349150e-01  -5.1136236e-01
  -8.1662831e-01  -6.9960755e-01
  -3.7274912e-01  -8.8618678e-01
  -4.6466174e-01  -1.1003138e+00
  -6.9937574e-01  -6.6384139e-01
  -7.4466187e-01  -9.0292886e-01
  -5.9059803e-01  -7.5269303e-01
  -8.5906399e-01  -7.4929208e-01
  -9.5626398e-01  -5.5988867e-01
  -1.0742318e+00  -8.6347030e-01
  -8.6162920e-01  -5.1535880e-01
  -4.9796633e-01  -5.3457739e-01
  -8.8745116e-01  -4.8600753e-01
  -7.4342807e-01  -5.9078447e-01
  -5.6219893e-01  -8.0050494e-01
  -4.1613269e-01  -8.9902975e-01
  -5.3408658e-01  -6.1947739e-01
  -6.7138013e-01  -6.4608992e-01
  -6.2470906e-01  -5.6466517e-01
  -4.8692103e-01  -6.5787638e-01
  -5.4633002e-01  -8.0558458e-01
  -8.4553455e-01  -6.8400872e-01
  -5.1994906e-01  -7.0209045e-01
  -8.3933800e-01  -4.8953086e-01
  -5.7798188e-01  -6.0605082e-01
  -8.3798768e-01  -4.5635373e-01
  -4.5501923e-01  -6.8718827e-01
  -8.8772418e-01  -6.6455146e-01
  -6.2768957e-01  -9.0318210e-01
  -5.3199123e-01  -7.3905304e-01
  -6.3119544e-01  -6.3624320e-01
  -6.7497753e-01  -7.0256098e-01
  -5.5645011e-01  -9.0105385e-01
  -7.1264347e-01  -5.8243037e-01
  -9.8451519e-01  -6.6072314e-01
  -9.8718490e-01  -9.1207326e-01
  -5.9565249e-01  -5.6422648e-01
  -6.6546299e-01  -5.5385545e-01
  -7.2702321e-01  -8.0236843e-01
  -7.1670882e-01  -6.9474567e-01
  -8.7342183e-01  -6.5399602e-01
  -7.3402130e-01  -2.9004032e-01
  -2.8897610e-01  -1.0850942e+00
  -4.4987978e-01  -9.1651343e-01
  -7.8481677e-01  -7.0515717e-01
  -3.8785996e-01  -7.7807210e-01
  -7.2850404e-01  -7.9108749e-01
  -8.5503417e-01  -7.9233398e-01
  -6.8939790e-01  -7.0593836e-01
  -8.0640223e-01  -7.3940503e-01
  -6.6461391e-01  -8.6825841e-01
  -6.0398703e-01  -6.7323320e-01
  -1.0327196e+00  -4.9641463e-01
  -5.7295705e-01  -7.2269762e-01
  -6.2243457e-01  -4.0560214e-01
  -7.3782207e-01  -8.9668040e-01
  -8.7240197e-01  -7.6179736e-01
  -6.4807154e-01  -8.3630276e-01
  -8.5485625e-01  -4.4514470e-01
  -4.9091264e-01  -8.1897506e-01
  -5.7079523e-01  -5.4632117e-01
  -6.0115882e-01  -6.6511781e-01
  -3.8114489e-01  -9.0317198e-01
  -6.9014299e-01  -8.6439650e-01
  -6.6962279e-01  -5.7092230e-01
  -6.5600757e-01  -8.7388105e-01
  -4.6418041e-01  -6.6025923e-01
  -3.8961385e-01  -6.6780126e-01
  -6.2986558e-01  -5.6567149e-01
  -7.5167710e-01  -5.4321287e-01
  -9.0179295e-01  -7.2560270e-01
  -6.3502367e-01  -4.8027964e-01
  -4.8003704e-01  -4.7299696e-01
  -6.7200894e-01  -8.8115543e-01
  -9.8264692e-01  -6.9039893e-01
  -8.6544206e-01  -6.8549798e-01
  -1.0191529e+00  -8.2952454e-01
  -7.8718929e-01  -7.3932652e-01
  -8.5806550e-01  -7.4658784e-01
  -8.2411144e-01  -7.2393946e-01
  -7.3444674e-01  -5.9763084e-01
  -5.5874979e-01  -8.0205573e-01
  -6.1443416e-01  -6.5895281e-01
  -8.8387292e-01  -7.3007844e-01
  -9.1001760e-01  -5.8059849e-01
  -9.8481152e-01  -7.9628823e-01
  -3.8168812e-01  -7.7100671e-01
  -5.4508215e-01  -5.9814389e-01
  -3.2129471e-01  -7.7027550e-01
  -7.7562492e-01  -6.5351777e-01
  -7.8672522e-01  -7.2138443e-01
  -5.9171568e-01  -8.6815674e-01
  -1.2164944e+00  -1.1638009e+00
  -7.4082244e-01  -6.0662858e-01
  -8.8281536e-01  -3.9481282e-01
  -6.8053687e-01  -5.7935158e-01
  -7.0986556e-01  -5.3338441e-01
  -7.9430294e-01  -4.6973495e-01
  -6.6123466e-01  -4.0357090e-01
  -5.9993055e-01  -8.4697816e-01
  -8.7282208e-01  -5.9511173e-01
  -9.4297511e-01  -4.4341158e-01
  -3.5442540e-01  -9.4976930e-01
  -6.7144860e-01  -5.2676715e-01
  -9.2511194e-01  -1.0641869e+00
  -8.7124702e-01  -6.0106378e-01
  -7.8858258e-01  -6.0853531e-01
  -1.0069468e+00  -3.2985660e-01
  -7.3065143e-01  -4.4111493e-01
  -7.7770874e-01  -5.0692267e-01
  -7.0024089e-01  -6.5559539e-01
  -5.1894358e-01  -8.4043935e-01
  -7.9105682e-01  -5.9218439e-01
  -3.8656602e-01  -8.4077871e-01
  -7.4252459e-01  -4.6325035e-01
  -7.8714468e-01  -6.1014013e-01
  -5.8173264e-01  -6.1148831e-01
  -7.5656974e-01  -7.3721817e-01
  -6.6135286e-01  -1.1021652e+00
  -6.4561588e-01  -6.3182055e-01
  -1.0657148e+00  -4.0971978e-01
  -6.4293462e-01  -5.9404699e-01
  -6.6213806e-01  -7.5856059e-01
  -4.7339133e-01  -8.5128889e-01
  -6.0995141e-01  -7.0144499e-01
  -7.4817217e-01  -5.4351825e-01
  -4.8167958e-01  -9.3892990e-01
  -8.3476622e-01  -5.9619752e-01
  -5.1716789e-01  -6.1559640e-01
  -7.4311330e-01  -5.9761694e-01
  -9.4253123e-01  -4.6688047e-01
  -5.6981224e-01  -5.1867484e-01
  -9.5951476e-01  -8.0572057e-01
  -1.1063135e+00  -6.6806689e-01
  -7.0540697e-01  -6.6374860e-01
  -8.0613939e-01  -6.7592791e-01
  -6.1679269e-01  -9.7951817e-01
  -6.0803039e-01  -7.4277520e-01
  -5.5312995e-01  -7.1275766e-01
  -7.7007471e-01  -6.5273510e-01
  -4.8529412e-01  -6.8592599e-01
  -6.3887999e-01  -6.0698835e-01
  -1.2841621e+00  -7.1824808e-01
  -7.9782032e-01  -3.7058200e-01
  -5.9658926e-01  -5.1909059e-01
  -8.9932398e-01  -6.8150783e-01
  -9.4364868e-01  -7.9741970e-01
  -7.4273774e-01  -6.9516653e-01
  -6.7600492e-01  -4.6355645e-01
  -9.4054756e-01  -9.1403629e-01
  -7.4985030e-01  -7.6029327e-01
  -5.7859497e-01  -6.6810720e-01
  -5.4871286e-01  -3.4562814e-01
  -6.7742454e-01  -8.0818770e-01
  -7.0305577e-01  -3.5531529e-01
  -6.9261705e-01  -6.8464709e-01
  -5.6347482e-01  -5.0638703e-01
  -4.9069224e-01  -8.8054680e-01
  -9.6448097e-01  -7.3801891e-01
  -8.6830028e-01  -4.6935608e-01
  -5.6014123e-01  -5.2228310e-01
  -6.5889151e-01  -8.4702630e-01
  -6.0834479e-01  -6.3154598e-01
  -8.3535570e-01  -4.4933437e-01
  -4.8488881e-01  -7.9423748e-01
  -8.6620661e-01  -8.1822527e-01
  -5.4148322e-01  -8.6722142e-01
  -6.7491791e-01  -5.9432913e-01
  -8.0351206e-01  -6.2070053e-01
  -6.4293300e-01  -7.4041046e-01
  -4.4331904e-01  -1.1178323e+00
  -4.8689863e-01  -5.2755380e-01
  -7.5352985e-01  -6.4188268e-01
  -4.8891180e-01  -8.2660010e-01
  -7.0529056e-01  -7.1065934e-01
  -6.5600879e-01  -7.6997323e-01
  -5.9654467e-01  -6.6936538e-01
  -5.9565250e-01  -5.0752652e-01
  -6.6254119e-01  -6.0116105e-01
  -7.6424576e-01  -6.2404948e-01
  -8.3268806e-01  -7.7942815e-01
  -7.4704067e-01  -6.8328905e-01
  -7.2594711e-01  -6.5860153e-01
  -7.7292407e-01  -5.3552215e-01
  -3.7897882e-01  -8.9131786e-01
  -5.0004304e-01  -9.2386286e-01
  -8.8211293e-01  -5.1560108e-01
  -8.2161939e-01  -6.2827363e-01
  -7.3980536e-01  -1.0483599e+00
  -7.9212937e-01  -5.8552446e-01
  -6.8655508e-01  -5.9717034e-01
  -6.7894050e-01  -9.0041501e-01
  -6.3490533e-01  -7.3863172e-01
  -7.1783692e-01  -1.0995503e+00
  -8.3787782e-01  -8.9463663e-01
  -5.3759048e-01  -9.0746277e-01
  -7.7367349e-01  -6.5990317e-01
  -5.7272402e-01  -9.7677779e-01
  -8.5122680e-01  -5.8399058e-01
  -5.0822922e-01  -9.2334547e-01
  -7.6659620e-01  -5.8109879e-01
  -8.7019938e-01  -4.8004349e-01
  -8.1662318e-01  -7.7450292e-01
  -8.3003805e-01  -7.5274325e-01
  -7.7356864e-01  -7.2279878e-01
  -5.8399578e-01  -8.0437026e-01
  -3.5722478e-01  -7.5573789e-01
  -7.1127145e-01  -6.2887468e-01
  -8.8983865e-01  -3.8468600e-01
  -6.6714944e-01  -4.1528323e-01
  -6.7368487e-01  -5.6169753e-01
  -7.6402991e-01  -6.9851902e-01
  -7.8923453e-01  -4.7752332e-01
  -8.7500520e-01  -4.6456141e-01
  -8.2263654e-01  -6.6992429e-01
  -9.6724253e-01  -6.8282744e-01
  -5.5526796e-01  -7.6282644e-01
  -8.9165930e-01  -3.6001326e-01
  -6.9782854e-01  -6.6839996e-01
  -6.6293932e-01  -7.1500692e-01
  -5.5081040e-01  -5.2978339e-01
  -8.5575910e-01  -6.2818942e-01
  -7.1801289e-01  -8.3671377e-01
  -9.8258055e-01  -5.3152623e-01
  -7.8483884e-01  -4.2971095e-01
  -7.0422546e-01  -7.1945659e-01
  -1.0136926e+00  -9.5659298e-01
  -6.1743795e-01  -6.6783416e-01
  -5.9905070e-01  -5.0299952e-01
  -7.9217041e-01  -6.8848858e-01
  -8.8029819e-01  -3.4213014e-01
  -6.0882572e-01  -8.6019935e-01
  -8.8228384e-01  -5.3827899e-01
  -4.6342218e-01  -5.3293240e-01
  -7.8746615e-01  -7.2433417e-01
  -8.9221112e-01  -6.2112271e-01
  -5.3688719e-01  -4.8544099e-01
  -7.0896035e-01  -5.8264238e-01
  -7.1959437e-01  -6.9990834e-01
  -5.8285146e-01  -6.4609355e-01
  -8.2843101e-01  -5.5046690e-01
  -6.0247464e-01  -7.1296795e-01
  -9.0577168e-01  -5.9570144e-01
  -7.2900216e-01  -5.4734967e-01
  -6.8606671e-01  -8.7378680e-01
  -6.3900801e-01  -7.4532275e-01
  -6.3122949e-01  -6.3953728e-01
  -1.0613959e+00  -4.7047011e-01
  -6.3208882e-01  -6.8150404e-01
  -6.2875817e-01  -5.6394011e-01
  -6.3505948e-01  -7.4249892e-01
  -8.1397805e-01  -7.9855847e-01
  -7.6511610e-01  -5.6584177e-01
  -8.3070293e-01  -7.7740076e-01
  -7.9970418e-01  -7.9285201e-01
  -7.4191307e-01  -4.6835876e-01
  -1.0265496e+00  -4.7121803e-01
  -9.0479997e-01  -6.1857821e-01
  -7.1305747e-01  -7.2941196e-01
  -6.2373463e-01  -5.7283758e-01
  -5.1853030e-01  -8.0142693e-01
  -6.2356004e-01  -9.1740911e-01
  -9.9044676e-01  -3.2310156e-01
  -5.8835113e-01  -5.9001027e-01
  -5.4594500e-01  -8.3499703e-01
  -4.5862933e-01  -8.9012071e-01
  -8.8006638e-01  -4.2530668e-01
  -6.7384027e-01  -5.6571084e-01
  -6.1518578e-01  -7.0686941e-01
  -6.4760720e-01  -5.9959407e-01
  -8.0896362e-01  -5.0849697e-01
  -5.5907436e-01  -8.3399448e-01
  -4.7176702e-01  -5.5123788e-01
  -8.7490047e-01  -5.0957916e-01
  -7.9998300e-01  -7.2001175e-01
  -8.8313992e-01  -9.0809921e-01
  -7.1228492e-01  -9.5194868e-01
  -6.6157120e-01  -7.1560180e-01
  -8.6674604e-01  -7.7694843e-01
  -8.3416522e-01  -6.1340437e-01
  -7.4523110e-01  -6.1912967e-01
  -6.2928407e-01  -5.7449644e-01
  -8.7240139e-01  -4.6473147e-01
  -8.2507129e-01  -6.8493451e-01
  -5.6365971e-01  -7.7272611e-01
  -5.6275944e-01  -1.0636024e+00
  -6.6930640e-01  -6.3452235e-01
  -6.6981048e-01  -9.7306118e-01
  -5.8040447e-01  -6.4711447e-01
  -6.5134081e-01  -8.1017354e-01
  -5.2709288e-01  -5.9696948e-01
  -7.2633146e-01  -7.2757614e-01
  -8.9827921e-01  -1.1738857e+00
  -8.8094416e-01  -9.3872322e-01
  -7.2495415e-01  -6.9028832e-01
  -6.8958410e-01  -4.4638815e-01
  -5.6797672e-01  -5.7992707e-01
  -7.1177365e-01  -8.2503671e-01
  -5.5372542e-01  -8.9327393e-01
  -9.1363461e-01  -5.4858398e-01
  -6.5752669e-01  -9.4341306e-01
  -8.7353831e-01  -5.8731036e-01
  -7.3798666e-01  -4.1699092e-01
  -6.0848466e-01  -6.1177250e-01
  -5.6056678e-01  -8.2096693e-01
  -5.4178752e-01  -7.2008560e-01
  -8.6066801e-01  -5.6448208e-01
  -7.2882526e-01  -7.6293834e-01
  -5.8761702e-01  -7.6667406e-01
  -8.6068346e-01  -5.1148156e-01
  -7.8775571e-01  -5.4590790e-01
  -7.7815581e-01  -4.8381344e-01
  -4.4002465e-01  -6.9439772e-01
  -5.8719313e-01  -8.1756033e-01
  -8.8194593e-01  -5.6991014e-01
  -8.2353765e-01  -6.4648444e-01
  -7.7159435e-01  -6.3725843e-01
  -9.4749261e-01  -6.9645124e-01
  -9.7660856e-01  -8.2718514e-01
  -7.4872484e-01  -2.5062458e-01
  -5.8962835e-01  -4.8884663e-01
  -6.8976100e-01  -5.7666482e-01
  -4.4377099e-01  -6.2887087e-01
  -5.2512832e-01  -7.7683403e-01
  -6.1765026e-01  -5.3497403e-01
  -1.0313193e+00  -4.7925562e-01
  -1.0427838e+00  -7.6414063e-01
  -7.4009339e-01  -6.3315093e-01
  -6.7202323e-01  -6.9277659e-01
  -6.5108373e-01  -6.1372443e-01
  -6.4262899e-01  -5.2533918e-01
  -4.7842094e-01  -8.9416736e-01
  -8.6219768e-01  -8.0030836e-01
  -9.2880846e-01  -6.3724336e-01
  -5.8586244e-01  -9.1232649e-01
  -8.2420006e-01  -8.5310762e-01
  -6.7360537e-01  -4.8480014e-01
  -6.5657861e-01  -5.7910359e-01
  -5.8961271e-01  -5.7661959e-01
  -7.1556498e-01  -4.5079286e-01
  -6.7152887e-01  -5.4198000e-01
  -7.7125135e-01  -7.2394739e-01
  -7.1930426e-01  -6.2645063e-01
  -7.7816285e-01  -5.7064133e-01
  -8.1302134e-01  -5.3363965e-01
  -4.9425755e-01  -7.7977783e-01
  -7.8235119e-01  -6.6325904e-01
  -7.9285009e-01  -9.7649858e-01
  -7.5662904e-01  -6.3668392e-01
  -7.5016093e-01  -1.0331131e+00
  -8.9518868e-01  -8.1493478e-01
  -8.7144980e-01  -3.5900045e-01
  -1.0639027e+00  -5.9409221e-01
  -8.3005983e-01  -6.5244774e-01
  -6.1282322e-01  -7.1460051e-01
  -6.2299914e-01  -5.8802326e-01
  -7.3599916e-01  -6.9761194e-01
  -5.7737523e-01  -8.0902658e-01
  -6.4046929e-01  -9.3461548e-01
  -7.9382138e-01  -6.6707686e-01
  -8.3040173e-01  -7.3916904e-01
  -6.7879972e-01  -6.1425134e-01
  -3.0415787e-01  -9.3009230e-01
  -6.6534650e-01  -6.7545132e-01
  -9.0315501e-01  -7.8223264e-01
  -5.7170707e-01  -9.0996306e-01
  -8.2277231e-01  -9.1553683e-01
  -7.9419752e-01  -4.8791157e-01
  -8.9452125e-01  -5.6622171e-01
  -5.1698300e-01  -7.5447011e-01
  -5.7282488e-01  -7.9845824e-01
  -5.8951454e-01  -7.4972011e-01
  -5.1221865e-01  -5.9599348e-01
  -8.4335362e-01  -6.7250174e-01
  -8.8650457e-01  -4.3194308e-01
  -5.7496944e-01  -8.2124256e-01
  -5.7344640e-01  -4.4058336e-01
  -7.9053754e-01  -8.1426903e-01
  -1.1023641e+00  -1.1313341e+00
  -7.9772653e-01  -7.8570280e-01
  -6.3783205e-01  -8.3396459e-01
  -8.6127916e-01  -6.1662307e-01
  -5.9597749e-01  -7.5181341e-01
  -7.1695457e-01  -6.0748808e-01
  -6.1903507e-01  -6.6473858e-01
  -5.8826047e-01  -6.3268986e-01
  -7.3742848e-01  -4.5914051e-01
  -7.1666034e-01  -5.6373976e-01
  -6.5346569e-01  -7.2492065e-01
  -5.0662711e-01  -9.5933674e-01
  -7.6830672e-01  -7.3405692e-01
  -5.9247624e-01  -4.5493821e-01
  -6.2972945e-01  -6.9760566e-01
  -7.5935189e-01  -6.8202282e-01
  -7.3350933e-01  -6.7995980e-01
  -9.0165310e-01  -5.1555781e-01
  -6.1438842e-01  -4.8473943e-01
  -8.5003606e-01  -4.6689237e-01
  -6.1858775e-01  -6.8335384e-01
  -5.6754720e-01  -6.8622137e-01
  -8.3987968e-01  -9.1918182e-01
  -6.6342930e-01  -6.8032059e-01
  -5.1655667e-01  -3.7966611e-01
  -5.2976144e-01  -8.6204018e-01
  -4.9550602e-01  -5.1299506e-01
  -4.7652734e-01  -6.4162084e-01
  -5.6079299e-01  -7.1027828e-01
  -9.3285529e-01  -4.7119324e-01
  -4.8715259e-01  -5.6544413e-01
  -7.1838676e-01  -5.9590518e-01
  -4.6069981e-01  -4.6907484e-01
  -3.2799545e-01  -8.4452887e-01
  -4.2276017e-01  -6.1662524e-01
  -6.1874785e-01  -9.2953699e-01
  -5.6654061e-01  -7.1405192e-01
  -7.5626704e-01  -6.0036920e-01
  -8.9679733e-01  -7.6963759e-01
  -5.3749346e-01  -9.1164337e-01
  -7.8571307e-01  -7.9127111e-01
  -6.0514687e-01  -6.3407419e-01
  -8.0319891e-01  -7.0968922e-01
  -6.1197199e-01  -7.2452720e-01
  -9.1019912e-01  -7.3407039e-01
  -3.9027301e-01  -8.2437898e-01
  -9.2263686e-01  -6.0330163e-01
  -1.0465277e+00  -4.5419637e-01
  -8.1708159e-01  -6.3338763e-01
  -4.9531070e-01  -6.5098497e-01
  -7.3243912e-01  -9.0697349e-01
  -6.0593640e-01  -6.8341300e-01
  -8.3825796e-01  -7.5532254e-01
  -4.7580735e-01  -8.3340288e-01
  -1.1385163e+00  -5.4135814e-01
  -6.5734670e-01  -6.4396061e-01
  -5.2269220e-01  -6.3800830e-01
  -6.9678687e-01  -4.4943871e-01
  -3.8487854e-01  -9.9016465e-01
  -9.6358266e-01  -7.8714883e-01
  -6.1621062e-01  -7.4723224e-01
  -7.1647188e-01  -8.0953426e-01
  -6.0229333e-01  -5.9007910e-01
  -5.4745262e-01  -7.1468112e-01
  -4.8211006e-01  -8.2599263e-01
  -3.9181099e-01  -9.6100275e-01
  -8.2400366e-01  -5.0773797e-01
  -8.9849547e-01  -6.6382319e-01
  -5.7569164e-01  -5.8981940e-01
  -7.4053851e-01  -6.0350416e-01
  -7.2264251e-01  -4.8060294e-01
  -6.7888657e-01  -5.8024878e-01
  -7.9637180e-01  -5.5798633e-01
  -6.5864164e-01  -6.0489244e-01
  -7.4343390e-01  -7.3505589e-01
  -6.0367965e-01  -1.0865413e+00
  -9.6233996e-01  -3.9320366e-01
  -6.0793209e-01  -6.0235429e-01
  -1.0679158e+00  -7.2190630e-01
  -5.8854728e-01  -7.0458428e-01
  -7.5052200e-01  -7.3884558e-01
  -6.4186088e-01  -7.9926791e-01
  -4.8460391e-01  -8.8825630e-01
  -6.1707595e-01  -8.0074294e-01
  -7.0384795e-01  -7.3989605e-01
  -8.6275969e-01  -8.0004848e-01
  -5.5279679e-01  -6.8449718e-01
  -8.1354425e-01  -2.9419099e-01
  -7.3651663e-01  -4.1369591e-01
  -6.0357040e-01  -7.5854615e-01
  -7.4558147e-01  -6.6793335e-01
  -8.2103211e-01  -6.3583731e-01
  -1.0217631e+00  -3.1015343e-01
  -5.4225025e-01  -7.0030279e-01
  -3.7824662e-01  -6.8787213e-01
  -9.7982892e-01  -9.1724992e-01
  -6.7918469e-01  -5.4885967e-01
  -4.6987908e-01  -6.8663499e-01
  -4.7658792e-01  -8.5246255e-01
  -7.2821081e-01  -4.3098866e-01
  -6.8826598e-01  -6.8191542e-01
  -7.8195724e-01  -7.0477297e-01
  -7.0100025e-01  -7.9394748e-01
  -1.0629110e+00  -2.5721425e-01
  -5.5873746e-01  -7.3766962e-01
  -6.3973021e-01  -4.0821217e-01
  -6.8097539e-01  -8.1880256e-01
  -7.6709645e-01  -9.2599222e-01
  -3.6887097e-01  -8.7578544e-01
  -5.5776690e-01  -8.3600946e-01
  -6.3754177e-01  -6.8741190e-01
  -7.5259170e-01  -6.7571984e-01
  -6.3688554e-01  -8.6207906e-01
  -9.5445010e-01  -6.4126192e-01
  -8.2524007e-01  -7.1046322e-01
  -4.1444419e-01  -8.7651508e-01
  -5.6399859e-01  -6.4396812e-01
  -6.2071417e-01  -7.0315373e-01
  -5.3403643e-01  -6.6274825e-01
  -6.5270896e-01  -7.7154434e-01
  -3.7369804e-01  -8.2923275e-01
  -7.4708731e-01  -6.3051923e-01
  -1.0967174e+00  -5.6440653e-01
  -8.0797747e-01  -8.9109161e-01
  -5.9836240e-01  -9.5644866e-01
  -3.5961805e-01  -6.8594299e-01
  -6.6555935e-01  -5.1252096e-01
  -7.1290728e-01  -8.9364904e-01
  -8.3121740e-01  -7.3458580e-01
  -4.0045517e-01  -7.7980364e-01
  -8.1722788e-01  -7.7525649e-01
  -7.3378753e-01  -5.6952795e-01
  -1.3107150e+00  -6.1357904e-01
  -8.4340263e-01  -5.3266015e-01
  -6.5224984e-01  -9.5737627e-01
  -5.9970670e-01  -1.0032849e+00
  -7.7079011e-01  -4.7963655e-01
  -7.0462949e-01  -5.4191558e-01
  -5.8000776e-01  -7.1385820e-01
  -8.1013555e-01  -4.4933434e-01
  -6.8411043e-01  -6.5595331e-01
  -6.3838576e-01  -1.0025117e+00
  -6.6388080e-01  -6.1990479e-01
  -5.6630413e-01  -8.0811539e-01
  -5.5961652e-01  -8.2025069e-01
  -6.0057605e-01  -8.4069771e-01
  -9.5936126e-01  -4.3818642e-01
  -9.3710687e-01  -8.2709781e-01
  -8.9526305e-01  -6.0511730e-01
  -5.6028762e-01  -7.6617179e-01
  -1.1133361e+00  -8.6389711e-01
  -6.9622486e-01  -3.7251017e-01
  -5.6502459e-01  -5.7882556e-01
  -5.8529234e-01  -5.9819987e-01
  -7.1430072e-01  -6.4461816e-01
  -1.0246124e+00  -7.7316859e-01
  -5.8457194e-01  -7.6244269e-01
  -4.4390214e-01  -7.9199414e-01
  -8.3475961e-01  -5.8326487e-01
  -7.2977756e-01  -6.9928527e-01
  -7.3360082e-01  -6.6337013e-01
  -5.1675737e-01  -6.9144126e-01
  -8.9276395e-01  -4.9058729e-01
  -5.3206553e-01  -9.4330259e-01
  -5.3326737e-01  -6.4122035e-01
  -6.7454276e-01  -6.3145611e-01
  -7.2089453e-01  -7.5157311e-01
  -3.8926379e-01  -9.1852216e-01
  -1.0109769e+00  -4.3309208e-01
  -6.7597386e-01  -6.8263556e-01
  -6.5360732e-01  -8.8038107e-01
  -7.1474570e-01  -9.1531010e-01
  -9.1909109e-01  -6.0355783e-01
  -6.3134482e-01  -4.2226487e-01
  -5.1145494e-01  -7.6090965e-01
  -6.2514887e-01  -8.9380997e-01
  -6.4270742e-01  -8.5124005e-01
  -6.6373857e-01  -7.2000424e-01
  -7.8903266e-01  -6.8906305e-01
  -6.1263355e-01  -9.1147705e-01
  -1.2153835e+00  -8.4021214e-01
  -8.4776113e-01  -6.6886972e-01
  -7.5056017e-01  -7.2123459e-01
  -6.3562283e-01  -5.9212126e-01
  -9.0198807e-01  -5.9704238e-01
  -6.4028403e-01  -8.5318416e-01
  -6.9139435e-01  -5.9733836e-01
  -6.0244592e-01  -7.3172393e-01
  -9.1826612e-01  -4.2340684e-01
  -6.7743146e-01  -8.7860163e-01
  -7.6400749e-01  -6.0403858e-01
  -3.5649284e-01  -1.1355371e+00
  -4.7956482e-01  -5.8357628e-01
  -7.5903123e-01  -4.4058947e-01
  -7.0150572e-01  -8.3026442e-01
  -5.3547400e-01  -6.6570451e-01
  -3.7739069e-01  -1.0054288e+00
  -7.1669789e-01  -6.3080338e-01
  -4.8629534e-01  -5.7203068e-01
  -8.8009964e-01  -9.1187104e-01
  -6.5796137e-01  -9.2028857e-01
  -5.7442492e-01  -6.3686344e-01
  -7.6970246e-01  -7.2280055e-01
  -6.7349560e-01  -1.0441442e+00
  -8.9391029e-01  -8.7224179e-01
  -7.7878576e-01  -5.4143854e-01
  -7.4738940e-01  -8.5820590e-01
  -8.9808745e-01  -8.9664947e-01
  -6.9889195e-01  -7.2626338e-01
  -7.6397623e-01  -8.0173950e-01
  -5.4282816e-01  -6.5469325e-01
  -9.2449612e-01  -6.3955459e-01
  -7.4116895e-01  -6.9914258e-01
  -4.9251884e-01  -4.7745577e-01
  -7.0948605e-01  -7.9610509e-01
  -6.8261261e-01  -6.6886771e-01
  -3.3339630e-01  -9.3108742e-01
  -5.3443305e-01  -8.3030034e-01
  -6.5906989e-01  -5.5476920e-01
  -7.4787543e-01  -7.9642826e-01
  -5.8743001e-01  -9.2327243e-01
  -6.7164598e-01  -9.1988680e-01
  -6.7085886e-01  -9.8859054e-01
  -7.9530600e-01  -7.9496834e-01
  -4.2240595e-01  -8.0642922e-01
  -8.9655483e-01  -6.5212765e-01
  -5.9276083e-01  -6.8972224e-01
  -8.9607537e-01  -6.6488380e-01
  -5.8168471e-01  -5.7650472e-01
  -5.8354585e-01  -6.8306680e-01
  -9.2551879e-01  -3.8045980e-01
  -9.0610068e-01  -5.7572852e-01
  -8.2713626e-01  -6.0065788e-01
  -6.7588935e-01  -9.4549283e-01
  -9.4447770e-01  -7.4755384e-01
  -8.0930468e-01  -5.8751008e-01
  -7.7188257e-01  -7.5820336e-01
  -6.9234078e-01  -8.5107543e-01
  -7.0684616e-01  -5.7998729e-01
  -6.3469823e-01  -6.7396928e-01
  -1.0025768e+00  -9.8757365e-01
  -1.0232297e+00  -8.1968560e-01
  -8.2754682e-01  -3.7704830e-01
  -7.3969138e-01  -7.1169869e-01
  -6.4870774e-01  -8.0118282e-01
  -4.8928588e-01  -7.2759429e-01
  -6.4838006e-01  -5.5883310e-01
  -6.5188635e-01  -8.4298134e-01
  -8.3804758e-01  -3.5177105e-01
  -7.4689141e-01  -3.9491570e-01
  -6.8305357e-01  -7.2172012e-01
  -6.8537908e-01  -4.8922580e-01
  -4.2696079e-01  -8.1057492e-01
  -3.8052686e-01  -8.3022972e-01
  -6.7979439e-01  -4.8869533e-01
  -6.5672804e-01  -7.9088057e-01
  -1.1739324e+00  -8.4254841e-01
  -1.1457678e+00  -5.2790189e-01
  -7.6401631e-01  -5.0688308e-01
  -4.6321225e-01  -4.6693463e-01
  -8.1272408e-01  -5.4820771e-01
  -9.5611899e-01  -6.3999497e-01
  -2.0451796e-01  -9.2741876e-01
  -5.3510498e-01  -7.8941010e-01
  -6.5376178e-01  -8.0103807e-01
  -9.0118271e-01  -5.4567053e-01
  -8.0222210e-01  -4.5190512e-01
  -5.9643809e-01  -7.5016420e-01
  -6.6611802e-01  -8.3284016e-01
  -4.9133701e-01  -8.6304744e-01
  -6.7292545e-01  -6.7726079e-01
  -8.2266319e-01  -5.6845440e-01
  -9.8379735e-01  -5.4275114e-01
  -6.8679826e-01  -7.4663548e-01
  -1.2391727e+00  -6.6647609e-01
  -5.9478989e-01  -7.8462142e-01
  -7.2258936e-01  -9.6689293e-01
  -9.2810815e-01  -5.9039696e-01
  -5.4319403e-01  -8.0300665e-01
  -4.1214920e-01  -8.2157653e-01
  -5.0170031e-01  -6.7085820e-01
  -8.4635201e-01  -5.3339736e-01
  -5.9959439e-01  -7.4172661e-01
  -7.9715451e-01  -7.8066498e-01
  -6.8263870e-01  -5.6006769e-01
  -6.6693124e-01  -5.9854409e-01
  -5.8345958e-01  -7.8343300e-01
  -9.6723000e-01  -6.8096252e-01
  -5.9302610e-01  -7.0854555e-01
  -6.2953092e-01  -7.9919030e-01
  -1.2016756e+00  -6.7601014e-01
  -8.5273650e-01  -6.8427581e-01
  -8.3086101e-01  -8.0573622e-01
  -8.3253730e-01  -7.8138280e-01
  -7.0933938e-01  -7.3738914e-01
  -8.8143106e-01  -7.5423507e-01
  -7.2902718e-01  -4.3683708e-01
  -6.0090712e-01  -5.8666000e-01
  -3.9891379e-01  -9.1340781e-01
  -4.4836938e-01  -6.2845118e-01
  -5.2937944e-01  -8.2595042e-01
  -6.2059432e-01  -7.9406750e-01
  -7.1236138e-01  -9.5741748e-01
  -6.7133966e-01  -6.6293321e-01
  -6.1996876e-01  -4.7951745e-01
  -8.9698117e-01  -1.1560049e+00
  -6.4469250e-01  -4.5847999e-01
  -8.4028711e-01  -5.2984571e-01
  -6.4873576e-01  -7.3613950e-01
  -7.0557804e-01  -7.5867305e-01
  -7.1377486e-01  -7.8623944e-01
  -6.2235114e-01  -8.8654865e-01
  -1.0707527e+00  -6.9061154e-01
  -6.5352350e-01  -6.2243455e-01
  -5.4235164e-01  -7.3340665e-01
  -6.7119989e-01  -5.1225780e-01
  -8.7216391e-01  -9.4562951e-01
  -6.6442282e-01  -6.8831968e-01
  -7.3471706e-01  -5.7163505e-01
  -8.6984229e-01  -8.7520379e-01
  -7.6998748e-01  -6.6422370e-01
  -7.4387766e-01  -8.5731983e-01
  -1.1614938e+00  -4.4782742e-01
  -5.7152058e-01  -5.3807190e-01
  -8.8009061e-01  -6.8126145e-01
  -1.0109691e+00  -6.9931060e-01
  -5.2597053e-01  -6.1410152e-01
  -6.7696596e-01  -7.5789608e-01
  -8.5918735e-01  -5.8486560e-01
  -7.8781602e-01  -4.1355142e-01
  -7.9249008e-01  -7.2885838e-01
  -4.5772270e-01  -8.4885310e-01
  -4.7789634e-01  -8.0501474e-01
  -6.8002862e-01  -5.6556889e-01
  -5.2160190e-01  -8.7664436e-01
  -3.4823278e-01  -1.0199167e+00
  -6.3769655e-01  -6.2925916e-01
  -4.0753870e-01  -8.5606651e-01
  -6.9865888e-01  -7.2736775e-01
  -3.5614029e-01  -7.9416744e-01
  -8.6138745e-01  -4.8149510e-01
  -4.7434389e-01  -7.2161399e-01
  -7.3343735e-01  -5.4309253e-01
  -4.8059362e-01  -6.8275643e-01
  -4.8754519e-01  -7.0753784e-01
  -7.2715206e-01  -7.7134900e-01
  -6.2531270e-01  -8.8152513e-01
  -6.2944418e-01  -5.4260356e-01
  -5.3019424e-01  -8.5796603e-01
  -6.4959689e-01  -4.4269086e-01
  -7.5294677e-01  -6.7602024e-01
  -8.9847173e-01  -6.7310277e-01
  -6.6575377e-01  -9.2571646e-01
  -8.4839120e-01  -8.0854308e-01
  -4.7819227e-01  -7.4192967e-01
  -7.2165468e-01  -6.2009773e-01
  -6.2102302e-01  -7.4403621e-01
  -6.7538512e-01  -8.0946546e-01
  -6.4368516e-01  -7.4244399e-01
  -5.3019630e-01  -6.5109832e-01
  -7.7788147e-01  -9.4179471e-01
  -8.8567680e-01  -1.1375827e+00
  -6.3617899e-01  -4.7764047e-01
  -5.1092640e-01  -7.5017052e-01
  -3.9212567e-01  -8.0087948e-01
  -8.1312759e-01  -6.7803382e-01
  -5.5961898e-01  -5.9081850e-01
  -4.3537282e-01  -6.9213472e-01
  -5.5365403e-01  -5.7144852e-01
  -8.3878186e-01  -4.9112945e-01
  -7.2880964e-01  -6.5010123e-01
  -5.3722627e-01  -9.2352286e-01
  -9.6238696e-01  -7.4055124e-01
  -5.6429475e-01  -3.4111034e-01
  -4.5240670e-01  -8.6014033e-01
  -8.1504056e-01  -4.6025816e-01
  -1.0306569e+00  -4.3176357e-01
  -7.1795806e-01  -1.0489577e+00
  -6.1367741e-01  -6.6601053e-01
  -7.7601782e-01  -3.4974268e-01
  -1.0226953e+00  -9.2096106e-01
  -9.0662801e-01  -7.5289243e-01
  -7.3693393e-01  -6.0806521e-01
  -8.1090411e-01  -6.4360348e-01
  -7.3009802e-01  -6.5071328e-01
  -7.7180134e-01  -9.6808305e-01
  -9.0373000e-01  -4.8422537e-01
  -6.7473592e-01  -6.6236740e-01
  -7.4685817e-01  -5.0963707e-01
  -6.4326438e-01  -6.2861105e-01
  -6.9017520e-01  -6.1671550e-01
  -5.7606433e-01  -5.8726791e-01
  -5.8669250e-01  -6.7722701e-01
  -8.7334770e-01  -4.2736686e-01
  -7.3335766e-01  -8.4771587e-01
  -7.1617259e-01  -6.7475717e-01
  -9.0352481e-01  -8.6400450e-01
  -4.6487575e-01  -8.5546342e-01
  -6.7567727e-01  -1.0508084e+00
  -6.2639064e-01  -5.0917100e-01
  -5.2334854e-01  -1.0083904e+00
  -5.0772989e-01  -7.9121923e-01
  -6.6684969e-01  -8.2133381e-01
  -6.8758593e-01  -5.6088825e-01
  -6.0527643e-01  -5.1234741e-01
  -8.7330851e-01  -6.6404653e-01
  -6.3767134e-01  -5.1977389e-01
  -7.8407666e-01  -5.5331498e-01
  -7.4604120e-01  -7.7349025e-01
  -6.8343885e-01  -1.1448977e+00
  -6.9182206e-01  -6.8453441e-01
  -9.6975938e-01  -4.9266687e-01
  -5.7188678e-01  -9.0161458e-01
  -8.9036899e-01  -6.8970316e-01
  -7.4788365e-01  -9.8747822e-01
  -8.7300876e-01  -6.8944412e-01
  -6.0640945e-01  -7.2307894e-01
  -4.7814134e-01  -6.9640748e-01
  -6.5910095e-01  -8.0570381e-01
  -2.9266945e-01  -7.9573729e-01
  -7.1933957e-01  -5.4714479e-01
  -5.4958516e-01  -8.0523894e-01
  -2.9647258e-01  -9.7888266e-01
  -5.3938542e-01  -5.3288351e-01
  -8.2036919e-01  -7.0888694e-01
  -7.2765965e-01  -9.6440983e-01
  -3.6584553e-01  -9.7875412e-01
  -5.1538085e-01  -6.8827784e-01
  -4.9823130e-01  -7.5704150e-01
  -4.8275930e-01  -6.6450261e-01
  -6.9928373e-01  -9.2196861e-01
  -6.6623156e-01  -7.3663112e-01
  -6.8383642e-01  -7.0493966e-01
  -6.6019688e-01  -8.9639653e-01
  -5.8575769e-01  -6.4920195e-01
  -6.1010444e-01  -6.9755272e-01
  -7.1839864e-01  -5.2426048e-01
  -8.8038039e-01  -5.5939792e-01
  -6.3105249e-01  -5.0019557e-01
  -6.7202516e-01  -6.5350997e-01
  -8.8139585e-01  -5.1624381e-01
  -4.5382533e-01  -9.5819576e-01
  -8.3200065e-01  -4.3863815e-01
  -5.4672728e-01  -7.3862246e-01
  -7.3339607e-01  -7.4314608e-01
  -4.9491241e-01  -6.7778934e-01
  -1.0409055e+00  -4.3606384e-01
  -5.7930625e-01  -7.5532463e-01
  -1.1746825e+00  -8.6026382e-01
  -5.4458547e-01  -6.9556594e-01
  -8.0128430e-01  -9.3202372e-01
  -4.9937805e-01  -7.5283295e-01
  -6.3771376e-01  -8.1690347e-01
  -6.4757596e-01  -6.1676229e-01
  -6.2635889e-01  -5.1732784e-01
  -7.7115341e-01  -6.2623928e-01
  -5.2256558e-01  -6.9737076e-01
  -7.3654515e-01  -6.8823985e-01
  -6.5611709e-01  -9.1321404e-01
  -9.2510457e-01  -5.2272923e-01
  -6.8598049e-01  -8.5209300e-01
  -4.1556783e-01  -9.0705604e-01
  -6.9108247e-01  -7.2193537e-01
  -5.1684691e-01  -7.2243675e-01
  -8.0604109e-01  -7.0085254e-01
  -5.2557968e-01  -7.7815628e-01
  -6.3449396e-01  -4.3821803e-01
  -5.4637968e-01  -9.2441740e-01
  -6.4737189e-01  -6.8233664e-01
  -8.3293452e-01  -6.2789629e-01
  -1.0022148e+00  -8.0524310e-01
  -8.1203634e-01  -8.6735889e-01
  -8.8139869e-01  -1.0945565e+00
  -6.8020763e-01  -5.9929448e-01
  -8.9792543e-01  -4.6252850e-01
  -6.0935492e-01  -5.3451328e-01
  -8.0581255e-01  -7.5009894e-01
  -5.4335772e-01  -5.5786250e-01
  -4.9184188e-01  -5.2946009e-01
  -4.0220825e-01  -8.6677539e-01
  -6.5827171e-01  -9.3523485e-01
  -5.6119736e-01  -5.5319962e-01
  -8.4690017e-01  -7.2507107e-01
  -7.0249091e-01  -3.3056263e-01
  -5.7092985e-01  -6.2432909e-01
  -7.6852488e-01  -6.6917862e-01
  -3.7876289e-01  -1.0041130e+00
  -5.9170652e-01  -7.6968027e-01
  -7.0980334e-01  -5.6787761e-01
  -7.7773142e-01  -8.1073955e-01
  -8.4140506e-01  -6.5241281e-01
  -6.2373965e-01  -8.5877700e-01
  -6.7741974e-01  -5.9960991e-01
  -8.2875770e-01  -6.7488240e-01
  -6.9715861e-01  -3.5817677e-01
  -5.3818337e-01  -5.6929472e-01
  -8.2987198e-01  -6.7969941e-01
  -4.6019687e-01  -8.8611328e-01
  -8.1514428e-01  -6.2901922e-01
  -4.9504905e-01  -7.5238886e-01
  -7.9826834e-01  -7.5252964e-01
  -1.0392587e+00  -9.2546871e-01
  -3.8977909e-01  -7.7065436e-01
  -5.2696632e-01  -6.9120862e-01
  -6.2275134e-01  -7.2306376e-01
  -5.0018326e-01  -7.0085454e-01
  -8.5096635e-01  -1.9815446e-01
  -7.5317599e-01  -5.8644588e-01
  -6.9044413e-01  -5.4777525e-01
  -8.1044174e-01  -4.2877955e-01
  -6.2520738e-01  -8.2645753e-01
  -6.6265068e-01  -5.7818661e-01
  -8.8193376e-01  -5.8261399e-01
  -6.6983245e-01  -5.7145445e-01
  -6.6758313e-01  -5.9540021e-01
  -6.8583701e-01  -4.5186005e-01
  -7.6547138e-01  -5.6897552e-01
  -7.0256197e-01  -6.1190701e-01
  -8.2484867e-01  -7.6174616e-01
  -7.3156820e-01  -5.5664816e-01
  -6.1232589e-01  -6.4952639e-01
  -6.5754332e-01  -7.9362299e-01
  -4.7890013e-01  -6.9044306e-01
  -5.4916720e-01  -4.4046420e-01
  -6.4926762e-01  -6.4238646e-01
  -5.8658522e-01  -6.1112850e-01
  -3.8851466e-01  -1.0912225e+00
  -9.8496737e-01  -6.6211244e-01
  -1.1731164e+00  -7.3930490e-01
  -5.6109884e-01  -7.5887365e-01
  -5.2974032e-01  -7.7143824e-01
  -9.4889491e-01  -7.5065678e-01
  -7.1052617e-01  -8.7108598e-01
  -5.2425193e-01  -8.9939784e-01
  -8.1541913e-01  -3.6306115e-01
  -6.1191941e-01  -7.8487601e-01
  -7.3990503e-01  -7.0721831e-01
  -8.7834086e-01  -6.3000800e-01
  -8.4182156e-01  -5.4431869e-01
  -8.3734970e-01  -4.7694992e-01
  -5.0223811e-01  -7.9940302e-01
  -6.5937975e-01  -4.8490256e-01
  -9.4993080e-01  -6.9827832e-01
  -3.9807854e-01  -8.9184494e-01
  -5.8942073e-01  -6.4206447e-01
  -8.2589546e-01  -3.2030052e-01
  -2.9989434e-01  -7.4105483e-01
  -6.0772949e-01  -3.6483671e-01
  -7.3913227e-01  -2.9201902e-01
  -3.6417636e-01  -8.5252440e-01
  -5.3791972e-01  -6.6230048e-01
  -6.2568422e-01  -8.4498958e-01
  -1.0027381e+00  -3.7787265e-01
  -6.4277163e-01  -8.3586691e-01
  -7.8245759e-01  -7.1257764e-01
  -6.5537989e-01  -4.5335089e-01
  -4.9622341e-01  -8.0162176e-01
  -8.7007215e-01  -7.8034794e-01
  -8.9071795e-01  -7.2907892e-01
  -5.4860341e-01  -5.9894116e-01
  -7.8825606e-01  -8.8802009e-01
  -9.6618838e-01  -1.0101605e+00
  -1.0583677e+00  -5.0914757e-01
  -3.6879060e-01  -7.6409952e-01
  -9.2926357e-01  -5.7745048e-01
  -8.7259221e-01  -7.2875380e-01
  -8.7707428e-01  -5.5896752e-01
  -5.2871144e-01  -8.5953929e-01
  -8.0798876e-01  -8.3105784e-01
  -6.4103442e-01  -7.7024136e-01
  -9.2938245e-01  -5.3409391e-01
  -7.1909900e-01  -8.1052281e-01
  -7.0297341e-01  -5.1505754e-01
  -4.5440617e-01  -1.0560863e+00
  -7.4077367e-01  -9.0007484e-01
  -7.5142785e-01  -4.4345828e-01
  -6.1454205e-01  -8.7315194e-01
  -7.8407999e-01  -7.2579997e-01
  -1.0084803e+00  -9.2242222e-01
  -9.6670282e-01  -6.6016363e-01
  -9.0484667e-01  -7.7602779e-01
  -7.6681936e-01  -5.1071829e-01
  -1.0518019e+00  -7.8769244e-01
  -5.6998042e-01  -6.8704143e-01
  -6.9297950e-01  -5.5263529e-01
  -9.1169740e-01  -6.6507223e-01
  -1.0127936e+00  -4.2347567e-01
  -1.1275564e+00  -7.1936446e-01
  -7.7264407e-01  -5.7037416e-01
  -6.5268484e-01  -6.9554078e-01
  -5.0926443e-01  -1.1228792e+00
  -5.6384754e-01  -7.4878252e-01
  -9.3236252e-01  -5.2154037e-01
  -9.3251267e-01  -5.2109581e-01
  -6.9479626e-01  -5.6314723e-01
  -1.0430653e+00  -4.1276638e-01
  -4.1394404e-01  -6.7082217e-01
  -7.7509622e-01  -6.3650880e-01
  -6.8449652e-01  -3.8994772e-01
  -5.2244917e-01  -7.8579956e-01
  -7.1317598e-01  -8.0890499e-01
  -7.3202490e-01  -4.2252480e-01
  -7.6242218e-01  -7.5216047e-01
  -4.3129955e-01  -6.0110278e-01
  -8.6983894e-01  -7.6773073e-01
  -6.8287110e-01  -5.8696934e-01
  -5.7327964e-01  -4.8653245e-01
  -7.1471474e-01  -6.2600092e-01
  -6.4714313e-01  -5.3869773e-01
  -8.4149062e-01  -4.9406056e-01
  -8.3303525e-01  -5.4798973e-01
  -1.1341337e+00  -5.2019378e-01
  -8.3735002e-01  -6.7776446e-01
  -8.5615594e-01  -7.3415399e-01
  -8.1027435e-01  -7.2630193e-01
  -4.7549455e-01  -8.4920628e-01
  -7.3755987e-01  -8.5401216e-01
  -6.8191006e-01  -7.1788335e-01
  -7.0666076e-01  -6.2300948e-01
  -9.0846811e-01  -7.7612595e-01
  -7.1226757e-01  -6.0657295e-01
  -7.9381637e-01  -5.6577440e-01
  -4.3848392e-01  -9.5852721e-01
  -5.8948214e-01  -8.0027620e-01
  -9.0151764e-01  -7.3299087e-01
  -6.8150806e-01  -6.7275964e-01
  -5.7078337e-01  -5.4388583e-01
  -7.4822151e-01  -6.6478043e-01
  -7.5567071e-01  -4.0146313e-01
  -8.1241179e-01  -9.5865935e-01
  -6.5093257e-01  -7.6053206e-01
  -6.7247145e-01  -7.8711375e-01
  -9.4077459e-01  -3.6971777e-01
  -5.0916989e-01  -6.8269947e-01
  -8.4496997e-01  -5.6556061e-01
  -4.6522806e-01  -7.0167877e-01
  -4.0799842e-01  -5.3132269e-01
  -8.4182918e-01  -7.0872820e-01
  -7.9999430e-01  -8.6225638e-01
  -6.1985317e-01  -4.9702134e-01
  -5.1150198e-01  -7.0034817e-01
  -6.3561811e-01  -6.0708735e-01
  -5.8979030e-01  -6.1640838e-01
  -6.0168818e-01  -8.8733645e-01
  -7.6456940e-01  -5.7757912e-01
  -1.1344251e+00  -7.6509882e-01
  -7.6642398e-01  -4.8246391e-01
  -5.0304322e-01  -5.9821298e-01
  -5.0258488e-01  -6.7755156e-01
  -5.4156531e-01  -6.2347477e-01
  -7.1499031e-01  -7.7753840e-01
  -6.0465550e-01  -5.9468409e-01
  -8.5358553e-01  -5.7507754e-01
  -5.5744579e-01  -6.2309988e-01
  -6.5014850e-01  -6.6392484e-01
  -3.6699171e-01  -6.0415938e-01
  -5.6876206e-01  -7.7537785e-01
  -7.9686493e-01  -4.6559773e-01
  -6.1631725e-01  -6.0978500e-01
  -6.1317857e-01  -5.7325385e-01
  -2.7519094e-01  -8.8868685e-01
  -9.1392174e-01  -5.1408490e-01
  -7.2569919e-01  -1.0039782e+00
  -6.5212001e-01  -8.3765307e-01
  -2.8127294e-01  -8.3777172e-01
  -3.6769827e-01  -9.6074061e-01
  -7.5337436e-01  -6.3599405e-01
  -8.5856180e-01  -6.9008943e-01
  -1.0066007e+00  -5.2819625e-01
  -6.5144312e-01  -5.6183975e-01
  -8.9006963e-01  -5.5884919e-01
  -5.2231022e-01  -8.9892894e-01
  -7.0231278e-01  -9.1913670e-01
  -8.0232497e-01  -7.4409894e-01
  -5.3297407e-01  -8.6618331e-01
  -8.4786005e-01  -8.9098793e-01
  -5.3711631e-01  -9.4191054e-01
  -8.9516887e-01  -7.4291216e-01
  -5.1828026e-01  -6.5847058e-01
  -9.7292676e-01  -1.0089816e+00
  -8.1077282e-01  -6.5667102e-01
  -8.2317459e-01  -5.2231533e-01
  -5.6656400e-01  -6.8302554e-01
  -8.5629591e-01  -6.9497560e-01
  -6.6105274e-01  -7.3608445e-01
  -8.1395160e-01  -7.8204216e-01
  -7.3189403e-01  -9.4921409e-01
  -1.0756685e+00  -9.5049538e-01
  -5.7967695e-01  -5.3626792e-01
  -8.4014339e-01  -9.0044397e-01
  -5.7388484e-01  -8.0183787e-01
  -6.4559564e-01  -8.6989651e-01
  -4.5577174e-01  -7.1005438e-01
  -5.8693908e-01  -4.4097690e-01
  -8.8714111e-01  -6.2672263e-01
  -6.5335701e-01  -6.2016033e-01
  -7.0821277e-01  -4.3664757e-01
  -9.4101330e-01  -5.8323622e-01
  -7.6017519e-01  -7.0577349e-01
  -6.5455107e-01  -5.7574444e-01
  -8.9546082e-01  -7.1296019e-01
  -6.0889518e-01  -6.4282740e-01
  -7.6762944e-01  -8.8743283e-01
  -4.9764138e-01  -4.7287183e-01
  -6.6919633e-01  -6.1147946e-01
  -9.5729489e-01  -8.8231058e-01
  -9.2498209e-01  -8.4668469e-01
  -8.9484128e-01  -7.5323360e-01
  -6.7650135e-01  -5.6750397e-01
  -7.4355968e-01  -4.1803595e-01
  -9.5533430e-01  -5.3508017e-01
  -5.9724445e-01  -6.2368073e-01
  -8.2920879e-01  -6.5666231e-01
  -4.1537596e-01  -9.4078600e-01
  -7.2719600e-01  -6.7664975e-01
  -4.5975740e-01  -8.0176671e-01
  -5.6408286e-01  -7.7039078e-01
  -1.1634789e+00  -3.2116662e-01
  -6.9285325e-01  -6.2663045e-01
  -1.1029804e+00  -9.2729166e-01
  -7.5916524e-01  -3.9491465e-01
  -8.2525793e-01  -7.4240122e-01
  -6.8266592e-01  -5.2844434e-01
  -2.5200641e-01  -9.9830267e-01
  -5.7968061e-01  -8.0043584e-01
  -6.6356113e-01  -8.8252865e-01
  -6.1570389e-01  -7.7997359e-01
  -7.7204996e-01  -7.5296459e-01
  -5.9623259e-01  -8.0824141e-01
  -3.5121935e-01  -9.2961459e-01
  -8.6796967e-01  -5.7664119e-01
  -8.3219519e-01  -8.9799615e-01
  -6.1866935e-01  -4.6549595e-01
  -5.1235089e-01  -8.5024669e-01
  -8.5359199e-01  -7.8518656e-01
  -4.3310472e-01  -8.0362375e-01
  -6.6717519e-01  -1.0164340e+00
  -6.4490983e-01  -7.0823499e-01
  -5.9928248e-01  -7.0896277e-01
  -5.9129595e-01  -8.6008064e-01
  -6.5148642e-01  -6.5808724e-01
  -6.7202068e-01  -5.9543281e-01
  -9.9868088e-01  -7.4247408e-01
  -9.8274292e-01  -6.9157032e-01
  -8.4620912e-01  -8.3561181e-01
  -6.0893529e-01  -6.5891494e-01
  -8.6822013e-01  -7.4627625e-01
  -7.0306068e-01  -8.3353977e-01
  -6.7435427e-01  -8.2148719e-01
  -8.0056235e-01  -6.5449521e-01
  -7.5229400e-01  -8.4624134e-01
  -5.9563673e-01  -5.3616154e-01
  -5.3251536e-01  -7.0907571e-01
  -4.2246106e-01  -8.0492767e-01
  -4.9183661e-01  -5.7095678e-01
  -7.0481628e-01  -7.9895397e-01
  -5.9806807e-01  -7.9778167e-01
  -6.6656262e-01  -6.2046289e-01
  -7.2351282e-01  -4.4837032e-01
  -5.2380793e-01  -6.8274028e-01
  -7.5338644e-01  -8.2575878e-01
  -8.1024321e-01  -4.5625561e-01
  -4.9408021e-01  -7.4390607e-01
  -5.8357374e-01  -7.8326942e-01
  -9.6576190e-01  -4.4620716e-01
  -4.8726649e-01  -8.0826433e-01
  -6.4185468e-01  -5.9171258e-01
  -4.7128863e-01  -9.3115023e-01
  -7.3061336e-01  -7.5617809e-01
  -6.4299402e-01  -5.6037426e-01
  -7.6950453e-01  -8.4634531e-01
  -5.8372827e-01  -5.5018974e-01
  -9.1869175e-01  -5.0677788e-01
  -6.5708749e-01  -6.5915817e-01
  -6.1055951e-01  -5.8802309e-01
  -7.6171427e-01  -6.9396548e-01
  -8.0880284e-01  -5.8625944e-01
  -7.5165581e-01  -4.0035228e-01
  -4.8787873e-01  -6.7682055e-01
  -5.2756952e-01  -9.6270531e-01
  -7.7112913e-01  -4.7344247e-01
  -7.1188864e-01  -7.6934989e-01
  -8.8067799e-01  -7.7389051e-01
  -9.4695508e-01  -7.2357631e-01
  -5.8502176e-01  -8.4157648e-01
  -7.3212080e-01  -8.3028698e-01
  -7.0484611e-01  -6.8741949e-01
  -6.4430776e-01  -7.5682662e-01
  -6.9933003e-01  -7.2390299e-01
  -5.0269061e-01  -6.5217026e-01
  -7.4665067e-01  -6.0975112e-01
  -6.3730856e-01  -9.3920457e-01
  -8.9913110e-01  -7.1519692e-01
  -7.5652036e-01  -6.7653174e-01
  -8.1452832e-01  -5.2150699e-01
  -5.6875328e-01  -7.9669501e-01
  -9.1179385e-01  -5.8645006e-01
  -1.0375524e+00  -9.2353146e-01
  -5.4201279e-01  -6.3123250e-01
  -6.8923105e-01  -7.5664810e-01
  -8.9879778e-01  -8.7962041e-01
  -8.6811122e-01  -6.9941295e-01
  -8.2578735e-01  -6.5517996e-01
  -8.1019733e-01  -7.1191254e-01
  -4.5996821e-01  -6.6329525e-01
  -6.3667577e-01  -8.2369874e-01
  -8.4147232e-01  -4.3283878e-01
  -6.9363862e-01  -6.0368883e-01
  -7.3159344e-01  -6.7594284e-01
  -6.5324406e-01  -7.4147100e-01
  -5.5118288e-01  -7.5273351e-01
  -6.2534402e-01  -5.8320939e-01
  -7.5126238e-01  -8.5508666e-01
  -7.8748339e-01  -9.8399524e-01
  -4.6898614e-01  -7.1611732e-01
  -1.3396398e+00  -2.1621332e-01
  -7.6898919e-01  -7.5641823e-01
  -5.9513735e-01  -7.0709960e-01
  -4.7974463e-01  -7.7493945e-01
  -6.9937573e-01  -4.7172752e-01
  -7.5019896e-01  -8.2269164e-01
  -6.7491616e-01  -6.6827570e-01
  -6.1437739e-01  -6.9127292e-01
  -5.2085376e-01  -7.6372292e-01
  -6.4934301e-01  -7.9512393e-01
  -8.7028887e-01  -8.6177196e-01
  -7.4477358e-01  -6.6416765e-01
  -8.1223789e-01  -6.1808290e-01
  -9.8591294e-01  -8.9186473e-01
  -5.9272791e-01  -8.9736006e-01
  -7.0329752e-01  -4.4374789e-01
  -7.7286942e-01  -9.3724571e-01
  -6.1000360e-01  -6.8953897e-01
  -6.5218676e-01  -5.5620933e-01
  -8.1956268e-01  -3.4128599e-01
  -6.2573364e-01  -5.1792543e-01
  -8.3308470e-01  -5.0831399e-01
  -5.9424549e-01  -6.7839546e-01
  -7.1242164e-01  -7.7950052e-01
  -8.1297270e-01  -6.2563641e-01
  -7.5133645e-01  -7.9351736e-01
  -8.0856666e-01  -4.4404731e-01
  -7.3441513e-01  -5.8799576e-01
  -6.5486985e-01  -6.4223785e-01
  -4.9248323e-01  -6.6896593e-01
  -6.4511692e-01  -5.9927375e-01
  -6.6806982e-01  -6.6849992e-01
  -7.9460278e-01  -7.2710878e-01
  -8.5014218e-01  -9.8613635e-01
  -6.1146967e-01  -8.2111004e-01
  -1.0679502e+00  -4.3763169e-01
  -6.0812373e-01  -8.8839415e-01
  -5.6209876e-01  -4.9725552e-01
  -9.1580530e-01  -5.0824964e-01
  -6.4022888e-01  -9.3206816e-01
  -7.4903337e-01  -5.3712891e-01
  -8.2835558e-01  -4.1586926e-01
  -7.0294633e-01  -9.2267711e-01
  -9.5780157e-01  -4.1149233e-01
  -8.6420802e-01  -6.0577880e-01
  -5.5268202e-01  -7.1256206e-01
  -8.3963389e-01  -6.8436775e-01
  -6.7941176e-01  -6.6458853e-01
  -7.9658364e-01  -4.3452274e-01
  -7.4134421e-01  -6.5670568e-01
  -5.8110967e-01  -8.0092369e-01
  -7.6413622e-01  -9.2452553e-01
  -2.9415791e-01  -6.8314770e-01
  -9.1126844e-01  -6.1579989e-01
  -9.9755996e-01  -7.2784978e-01
  -6.4642022e-01  -5.0598213e-01
  -6.2849830e-01  -5.8390200e-01
  -5.2318899e-01  -7.7059267e-01
  -1.0916287e+00  -7.6043978e-01
  -7.0190565e-01  -6.2292295e-01
  -4.8205329e-01  -5.9145129e-01
  -1.2145225e+00  -8.9725890e-01
  -6.5154731e-01  -5.7186823e-01
  -5.1921092e-01  -6.5673991e-01
  -5.8233661e-01  -7.3990592e-01
  -8.0965484e-01  -3.6587487e-01
  -5.2641497e-01  -8.1714082e-01
  -6.4137129e-01  -6.5564794e-01
  -9.1376339e-01  -6.7201765e-01
  -6.7633212e-01  -7.7795537e-01
  -8.7396538e-01  -9.0173010e-01
  -5.8769972e-01  -6.6646462e-01
  -7.7506856e-01  -3.9479449e-01
  -8.3253514e-01  -3.8623399e-01
  -9.5270845e-01  -9.3949113e-01
  -7.6922167e-01  -6.5455788e-01
  -6.1487395e-01  -6.4215117e-01
  -7.0377847e-01  -5.0593808e-01
  -7.9042600e-01  -6.8982617e-01
  -6.9639770e-01  -8.1191188e-01
  -7.7246208e-01  -8.8089803e-01
  -8.6711833e-01  -6.2061172e-01
  -8.0921141e-01  -7.4314990e-01
  -8.2150560e-01  -3.4183293e-01
  -6.2462666e-01  -3.6737591e-01
  -5.3674389e-01  -6.9477150e-01
  -8.8930199e-01  -5.5386234e-01
  -5.8051924e-01  -6.7813142e-01
  -8.0399800e-01  -7.6430977e-01
  -5.9687281e-01  -6.3011381e-01
  -5.3963158e-01  -7.9954599e-01
  -6.8739293e-01  -6.2076919e-01
  -7.1016767e-01  -6.7946727e-01
  -4.4886923e-01  -7.7810971e-01
  -8.0017548e-01  -5.1175014e-01
  -7.9603658e-01  -5.8417978e-01
  -5.6234443e-01  -4.2735213e-01
  -8.6002593e-01  -8.1421583e-01
  -9.8033208e-01  -7.4179488e-01
  -6.8724849e-01  -8.6313908e-01
  -7.0000510e-01  -6.4496864e-01
  -7.5228532e-01  -6.8276204e-01
  -5.4401130e-01  -5.6205520e-01
  -1.0545834e+00  -4.1043579e-01
  -9.7351306e-01  -7.4284568e-01
  -6.1795582e-01  -7.9598044e-01
  -6.6656860e-01  -7.1992799e-01
  -7.2637624e-01  -5.5709421e-01
  -6.3859984e-01  -8.8908891e-01
  -1.0184658e+00  -6.7477008e-01
  -1.0110779e+00  -6.9977420e-01
  -7.1593838e-01  -6.8766577e-01
  -5.6246963e-01  -7.3581997e-01
  -9.1422621e-01  -9.5175025e-01
  -4.6542901e-01  -1.0321155e+00
  -7.3199469e-01  -4.9802983e-01
  -7.9106525e-01  -5.8682435e-01
  -1.0559975e+00  -7.0928295e-01
  -8.0442639e-01  -5.7664382e-01
  -7.1470629e-01  -4.0718263e-01
  -6.8399788e-01  -6.4669153e-01
  -8.5615897e-01  -9.1203934e-01
  -8.5547303e-01  -7.3493030e-01
  -6.2320133e-01  -6.8662598e-01
  -7.3241374e-01  -6.6376541e-01
  -6.1467918e-01  -6.7907153e-01
  -6.0593442e-01  -4.9450597e-01
  -8.7412172e-01  -7.5360181e-01
  -9.3148541e-01  -5.6201767e-01
  -3.6127344e-01  -7.2194732e-01
  -8.3112563e-01  -8.8238084e-01
  -5.7792688e-01  -9.8410930e-01
  -3.8302660e-01  -7.6169047e-01
  -5.1579433e-01  -6.6621982e-01
  -7.2404222e-01  -6.9755936e-01
  -7.4922604e-01  -5.8382496e-01
  -2.6585655e-01  -7.2340267e-01
  -7.5335317e-01  -5.4602122e-01
  -4.0183330e-01  -1.0631788e+00
  -2.9726536e-01  -6.9490255e-01
  -5.1032398e-01  -1.0066147e+00
  -5.2039462e-01  -6.3239153e-01
  -8.1632100e-01  -6.0607388e-01
  -6.7773027e-01  -6.7416054e-01
  -7.7117612e-01  -6.9171136e-01
  -7.6050440e-01  -8.1598614e-01
  -5.7282825e-01  -9.8186960e-01
  -3.4518203e-01  -7.3980010e-01
  -7.5989358e-01  -1.0889513e+00
  -8.4221362e-01  -7.4210823e-01
  -7.4764829e-01  -6.8537919e-01
  -7.3667567e-01  -6.1006028e-01
  -7.3806794e-01  -7.2137384e-01
  -3.8025235e-01  -5.6912139e-01
  -7.9768046e-01  -5.5806164e-01
  -7.0457253e-01  -6.4829168e-01
  -7.6247760e-01  -6.9369208e-01
  -7.4869191e-01  -7.7175814e-01
  -7.7806373e-01  -1.0487260e+00
  -4.4114173e-01  -5.7341940e-01
  -5.9315362e-01  -9.7219884e-01
  -7.9437959e-01  -9.1696889e-01
  -7.1663250e-01  -7.7766339e-01
  -5.9339351e-01  -7.2112084e-01
  -9.6602393e-01  -5.1796824e-01
  -8.9943268e-01  -6.4921121e-01
  -7.3720355e-01  -8.7088485e-01
  -6.3457225e-01  -7.8879938e-01
  -3.7773775e-01  -8.1031908e-01
  -5.9100305e-01  -1.1169757e+00
  -8.1578385e-01  -9.1368782e-01
  -5.7337418e-01  -7.5372592e-01
  -9.9289486e-01  -8.2283593e-01
  -6.0800060e-01  -7.5116220e-01
  -6.9815545e-01  -6.7708808e-01
  -1.1071056e+00  -7.6827207e-01
  -9.5780117e-01  -8.2213784e-01
  -4.0543802e-01  -6.7472516e-01
  -3.2376381e-01  -9.0330022e-01
  -6.8581339e-01  -5.6046303e-01
  -8.5953918e-01  -4.2302137e-01
  -6.7317502e-01  -5.8577028e-01
  -1.2370992e+00  -4.6781120e-01
  -8.1911730e-01  -6.4702350e-01
  -8.1934265e-01  -7.4975945e-01
  -7.0273021e-01  -7.1761809e-01
  -6.1263764e-01  -7.1513199e-01
  -3.9257523e-01  -1.0448764e+00
  -7.3085577e-01  -7.5475414e-01
  -8.3069614e-01  -9.8814812e-01
  -5.5190824e-01  -5.9575798e-01
  -4.2048858e-01  -1.0164939e+00
  -5.2488118e-01  -5.5513474e-01
  -5.1391456e-01  -5.1876407e-01
  -3.7785124e-01  -8.8652510e-01
  -6.3826880e-01  -8.1502298e-01
  -8.1478904e-01  -9.2864691e-01
  -6.9591975e-01  -6.5161036e-01
  -8.1455372e-01  -3.5600117e-01
  -6.4516847e-01  -8.1095512e-01
  -7.8141356e-01  -8.2641688e-01
  -6.4529541e-01  -4.8133830e-01
  -8.1814422e-01  -4.7459644e-01
  -8.5597018e-01  -6.6556703e-01
  -5.5354142e-01  -8.3762218e-01
  -7.0648761e-01  -7.8385970e-01
  -4.1080440e-01  -8.2481982e-01
  -8.5324557e-01  -7.2113953e-01
  -7.3933845e-01  -7.3407405e-01
  -7.5995744e-01  -4.7151356e-01
  -5.0405188e-01  -6.8547102e-01
  -7.7089107e-01  -7.4343506e-01
  -8.5117121e-01  -7.1271335e-01
  -6.9049957e-01  -8.2010781e-01
  -8.4318180e-01  -6.7167611e-01
  -6.4082423e-01  -4.0805676e-01
  -4.7600711e-01  -5.9090650e-01
  -8.8055336e-01  -4.4496234e-01
  -6.3757564e-01  -5.9931337e-01
  -5.3194400e-01  -9.4308710e-01
  -8.3283244e-01  -7.6084923e-01
  -7.2289848e-01  -5.4316530e-01
  -4.5256634e-01  -8.5103093e-01
  -4.9080762e-01  -8.5356112e-01
  -6.9926626e-01  -5.1656533e-01
  -3.5212737e-01  -6.3830217e-01
  -7.5302270e-01  -8.4045466e-01
  -5.3033839e-01  -6.8712026e-01
  -6.2952496e-01  -8.4167850e-01
  -6.0860337e-01  -9.1445678e-01
  -1.1328570e+00  -5.3123864e-01
  -6.5503990e-01  -6.5567047e-01
  -5.0817276e-01  -7.9105037e-01
  -4.9562462e-01  -9.1762479e-01
  -8.4135791e-01  -9.0306389e-01
  -7.3714676e-01  -8.1969057e-01
  -8.4538067e-01  -6.7223200e-01
  -7.0316155e-01  -8.4792722e-01
  -7.3682140e-01  -7.7373986e-01
  -6.3829404e-01  -7.5069310e-01
  -6.1727467e-01  -7.2601969e-01
  -8.7517808e-01  -5.9349090e-01
  -8.0254008e-01  -5.9991407e-01
  -4.5646132e-01  -8.9543300e-01
  -6.4737869e-01  -6.7628243e-01
  -6.7084508e-01  -5.8200187e-01
  -7.9128027e-01  -6.5445587e-01
  -8.4222316e-01  -4.9317154e-01
  -6.3849107e-01  -7.7173777e-01
  -8.0917665e-01  -8.8170005e-01
  -6.7360588e-01  -4.5303728e-01
  -5.4815154e-01  -7.4685156e-01
  -8.7462107e-01  -6.1180794e-01
  -8.4665761e-01  -7.0586684e-01
  -5.4266470e-01  -5.9452994e-01
  -5.1655323e-01  -8.3941083e-01
  -8.9641250e-01  -6.2195859e-01
  -6.8914019e-01  -8.2523284e-01
  -5.4621066e-01  -9.2092855e-01
  -8.4969395e-01  -7.1217282e-01
  -4.3363262e-01  -1.0007357e+00
  -5.6451172e-01  -9.3460442e-01
  -6.7210579e-01  -5.5391844e-01
  -6.4505062e-01  -6.3263725e-01
  -3.8206042e-01  -7.5057448e-01
  -6.8721265e-01  -6.1514254e-01
  -8.3342652e-01  -7.4362491e-01
  -5.4554393e-01  -8.6314095e-01
  -6.4064673e-01  -5.9192344e-01
  -6.3984528e-01  -5.4445645e-01
  -1.1012948e+00  -8.6248396e-01
  -6.8495767e-01  -7.8281546e-01
  -9.3533871e-01  -5.4402196e-01
  -8.0985431e-01  -5.6107994e-01
  -7.1564043e-01  -6.5541653e-01
  -6.6966604e-01  -6.5088488e-01
  -3.3134118e-01  -8.4031039e-01
  -6.9683256e-01  -9.1580780e-01
  -1.1648843e+00  -5.5873229e-01
  -6.0446049e-01  -7.9933198e-01
  -8.4030461e-01  -3.7586969e-01
  -5.5223174e-01  -6.3302968e-01
  -6.5579056e-01  -8.0300127e-01
  -7.0930443e-01  -5.8655238e-01
  -6.5818691e-01  -6.7019355e-01
  -5.4626667e-01  -8.8152956e-01
  -4.0588555e-01  -9.8854702e-01
  -6.3570341e-01  -6.5189473e-01
  -6.8410418e-01  -3.2495909e-01
  -9.6464045e-01  -5.9874560e-01
  -4.1947915e-01  -8.6108893e-01
  -5.8639844e-01  -7.6369522e-01
  -7.7039412e-01  -7.0069636e-01
  -3.6200662e-01  -5.7789492e-01
  -6.4294748e-01  -5.0525238e-01
  -5.8615095e-01  -9.7845495e-01
  -5.2938280e-01  -8.0672371e-01
  -5.9757555e-01  -9.2331762e-01
  -8.9733532e-01  -7.0840274e-01
  -4.5805788e-01  -7.1642462e-01
  -5.7055387e-01  -6.8647795e-01
  -7.7863955e-01  -6.1995188e-01
  -6.4911411e-01  -6.9978709e-01
  -5.9040860e-01  -8.8660728e-01
  -8.3144839e-01  -6.1163812e-01
  -5.8597996e-01  -4.3666044e-01
  -6.8828718e-01  -1.0549339e+00
  -7.2045127e-01  -8.3534618e-01
  -9.0043262e-01  -6.0184868e-01
  -6.6300674e-01  -8.3529355e-01
  -3.6536003e-01  -6.9897080e-01
  -5.6474236e-01  -4.5073790e-01
  -7.1451277e-01  -7.1617067e-01
  -6.0825188e-01  -4.5014213e-01
  -7.9104339e-01  -3.6138452e-01
  -7.1817633e-01  -6.0886337e-01
  -8.0281067e-01  -6.7924354e-01
  -5.1840379e-01  -9.0089375e-01
  -6.9241721e-01  -8.8798632e-01
  -7.0998526e-01  -8.4074655e-01
  -9.0904148e-01  -7.8799555e-01
  -7.5030763e-01  -7.9582649e-01
  -4.9548988e-01  -5.0642832e-01
  -7.4272079e-01  -4.3316691e-01
  -6.7113127e-01  -5.6131608e-01
  -6.9017585e-01  -8.6164351e-01
  -1.0723224e+00  -4.9218554e-01
  -6.8778617e-01  -6.4736201e-01
  -6.1545078e-01  -8.4605513e-01
  -4.1803185e-01  -7.6724697e-01
  -4.9602292e-01  -7.9916619e-01
  -8.4228098e-01  -7.5291815e-01
  -8.0583900e-01  -6.0683214e-01
  -8.0325100e-01  -7.3317624e-01
  -7.4422696e-01  -6.8604357e-01
  -5.7877566e-01  -7.6754032e-01
  -6.9367551e-01  -7.3308941e-01
  -7.3301791e-01  -6.0368097e-01
  -7.4692204e-01  -7.4586709e-01
  -6.3997537e-01  -7.2137469e-01
  -7.3932380e-01  -6.1458519e-01
  -6.0921249e-01  -8.0406517e-01
  -8.6196517e-01  -6.1585217e-01
  -6.6500084e-01  -6.1029283e-01
  -7.4512493e-01  -4.5260593e-01
  -7.0267043e-01  -6.6330727e-01
  -5.6830743e-01  -9.4613603e-01
  -1.0092150e+00  -3.3811057e-01
  -6.9963992e-01  -8.1407366e-01
  -8.5592147e-01  -9.9777110e-01
  -8.1247497e-01  -3.7174843e-01
  -8.7807273e-01  -2.9571034e-01
  -8.1584334e-01  -2.9197514e-01
  -6.5573263e-01  -6.8884046e-01
  -7.9380263e-01  -5.3134364e-01
  -6.4844743e-01  -5.1622445e-01
  -5.5723171e-01  -7.1016091e-01
  -8.2492391e-01  -5.8429830e-01
  -3.3181468e-01  -7.8808386e-01
  -5.1398426e-01  -7.1811801e-01
  -7.8587466e-01  -5.6484420e-01
  -6.9291675e-01  -1.0340114e+00
  -5.8570897e-01  -5.6090261e-01
  -6.8406181e-01  -8.9618060e-01
  -6.5467967e-01  -6.2370445e-01
  -7.3955894e-01  -5.5877671e-01
  -6.0137986e-01  -6.5759323e-01
  -4.8700752e-01  -7.7332589e-01
  -1.0800264e+00  -4.9127964e-01
  -8.4540085e-01  -5.4791533e-01
  -6.6840809e-01  -5.8770340e-01
  -7.2240370e-01  -7.6962654e-01
  -7.4191250e-01  -6.9848541e-01
  -9.1608280e-01  -7.0054781e-01
  -7.1221514e-01  -7.1739089e-01
  -8.3676621e-01  -7.0002917e-01
  -6.0028893e-01  -1.0199133e+00
  -6.8970305e-01  -7.1823179e-01
  -7.9594971e-01  -8.2425885e-01
  -4.8658634e-01  -8.2983273e-01
  -6.1801604e-01  -6.1419493e-01
  -6.6288036e-01  -6.1537183e-01
  -6.7196360e-01  -6.0831672e-01
  -5.4244007e-01  -5.4487241e-01
  -7.2953236e-01  -6.2961661e-01
  -5.3318375e-01  -7.6487313e-01
  -8.7343250e-01  -6.3450872e-01
  -6.9110994e-01  -5.3559598e-01
  -6.8428053e-01  -7.2792115e-01
  -5.0180125e-01  -8.8471181e-01
  -7.3274232e-01  -5.3956481e-01
  -5.2454118e-01  -6.4193458e-01
  -8.0084219e-01  -5.0539980e-01
  -4.9814695e-01  -7.2417779e-01
  -7.3569256e-01  -7.2349868e-01
  -4.9758631e-01  -5.1692445e-01
  -8.2553023e-01  -6.5397719e-01
  -7.5104646e-01  -8.1703029e-01
  -1.0177325e+00  -6.0536971e-01
  -5.7526512e-01  -8.7366449e-01
  -8.2877151e-01  -5.7105134e-01
  -5.6352971e-01  -8.5458432e-01
  -8.4800617e-01  -4.9866513e-01
  -6.8042102e-01  -5.2624919e-01
  -8.5959060e-01  -5.1084979e-01
  -6.7667053e-01  -8.6797885e-01
  -7.5580396e-01  -4.3559691e-01
  -1.2209838e+00  -1.2166442e+00
  -6.4419104e-01  -7.4553245e-01
  -5.5811304e-01  -9.3267949e-01
  -5.1999329e-01  -5.1637144e-01
  -7.6334637e-01  -7.6709227e-01
  -4.9187688e-01  -6.2668491e-01
  -4.3752544e-01  -7.8967237e-01
  -7.6287282e-01  -6.3674755e-01
  -7.2521977e-01  -7.7542417e-01
  -8.8546073e-01  -3.3332265e-01
  -9.2450735e-01  -5.3526483e-01
  -6.8310186e-01  -6.7858037e-01
  -6.0565518e-01  -8.2972503e-01
  -7.2894194e-01  -6.5549439e-01
  -8.9331592e-01  -4.4878704e-01
  -7.3319980e-01  -6.8976815e-01
  -7.6629813e-01  -5.1852217e-01
  -4.2122586e-01  -8.8407629e-01
  -6.3905844e-01  -5.2550166e-01
  -9.1770685e-01  -7.6448966e-01
  -9.7232082e-01  -5.2582258e-01
  -4.7543827e-01  -7.0045975e-01
  -7.5353910e-01  -8.1808447e-01
  -6.7693226e-01  -6.1371647e-01
  -7.7603154e-01  -9.1957392e-01
  -6.4680270e-01  -4.7429102e-01
  -6.8702476e-01  -7.7333713e-01
  -7.7676495e-01  -8.7144522e-01
  -6.2373858e-01  -4.6572286e-01
  -7.6575802e-01  -5.1743222e-01
  -7.7348669e-01  -5.0722233e-01
  -6.3141411e-01  -5.6623496e-01
  -7.6452109e-01  -6.5682906e-01
  -5.4125796e-01  -5.1935313e-01
  -5.5558025e-01  -8.1522542e-01
  -7.1548329e-01  -7.7562962e-01
  -5.0193010e-01  -8.4313916e-01
  -8.4542245e-01  -7.6178447e-01
  -7.3435433e-01  -7.6804280e-01
  -7.3008498e-01  -4.6513018e-01
  -8.0574628e-01  -5.4152268e-01
  -6.0430181e-01  -6.9758371e-01
  -1.0101656e+00  -9.9288750e-01
  -8.5726638e-01  -6.7808225e-01
  -4.9119467e-01  -6.3538117e-01
  -5.4707217e-01  -5.7578113e-01
  -6.0904240e-01  -1.0963442e+00
  -7.0090210e-01  -3.7938530e-01
  -7.2171915e-01  -6.3690966e-01
  -8.9872559e-01  -5.5874548e-01
  -6.5710756e-01  -5.5856955e-01
  -5.8592014e-01  -6.9693764e-01
  -6.9603706e-01  -4.7761087e-01
  -7.2420893e-01  -4.8200006e-01
  -8.7833274e-01  -5.9572961e-01
  -7.8786667e-01  -4.7116256e-01
  -7.6742882e-01  -2.9429281e-01
  -5.9275189e-01  -1.0087119e+00
  -6.7512048e-01  -5.6359349e-01
  -5.2239042e-01  -6.8479240e-01
  -5.5265199e-01  -7.6694460e-01
  -8.4498286e-01  -3.8972182e-01
  -4.9576496e-01  -1.0578503e+00
  -4.1021752e-01  -8.4936362e-01
  -5.5541857e-01  -7.1764706e-01
  -5.2396998e-01  -6.8298093e-01
  -6.5409797e-01  -6.0136350e-01
  -6.4039327e-01  -8.5150953e-01
  -7.7742527e-01  -4.0896281e-01
  -9.2368668e-01  -5.3469587e-01
  -4.7204074e-01  -7.2633818e-01
  -8.7383535e-01  -5.7874967e-01
  -6.6167844e-01  -6.6146599e-01
  -4.8504575e-01  -7.9935517e-01
  -7.4690097e-01  -6.0890220e-01
  -7.2483709e-01  -5.4116183e-01
  -5.2446438e-01  -6.8106251e-01
  -7.6705122e-01  -7.6285120e-01
  -8.5141962e-01  -6.7794434e-01
  -7.2819249e-01  -7.3685034e-01
  -7.9714272e-01  -4.6875633e-01
  -7.1278781e-01  -4.5656961e-01
  -8.0936636e-01  -7.2731565e-01
  -3.4436171e-01  -6.9526757e-01
  -9.3372986e-01  -7.5378654e-01
  -4.8913523e-01  -5.0622469e-01
  -3.1678269e-01  -8.2234211e-01
  -8.6598058e-01  -6.8231632e-01
  -8.4711076e-01  -1.0470899e+00
  -4.6931754e-01  -8.6825405e-01
  -6.2770794e-01  -6.3417367e-01
  -4.8964574e-01  -4.8378839e-01
  -6.6692091e-01  -4.7495098e-01
  -8.5593575e-01  -8.7956058e-01
  -6.5575429e-01  -5.1309564e-01
  -5.7287838e-01  -5.5301773e-01
  -7.8343129e-01  -6.9693283e-01
  -1.1001865e+00  -5.2219397e-01
  -6.2235882e-01  -7.9348160e-01
  -7.5544512e-01  -9.7550186e-01
  -1.0431883e+00  -4.3892777e-01
  -6.5961761e-01  -6.5854213e-01
  -7.6350758e-01  -7.4241983e-01
  -5.1505273e-01  -7.4157436e-01
  -6.9674744e-01  -7.9092567e-01
  -6.0790160e-01  -6.6941873e-01
  -6.0478521e-01  -9.3075414e-01
  -7.3117958e-01  -8.2825349e-01
  -5.3162555e-01  -8.1556460e-01
  -5.6893022e-01  -7.5964357e-01
  -6.9374299e-01  -4.7441261e-01
  -7.1095049e-01  -7.9280635e-01
  -7.5086339e-01  -6.4801074e-01
  -9.9515287e-01  -4.9260666e-01
  -5.7951425e-01  -5.4940587e-01
  -8.2356371e-01  -5.2804387e-01
  -5.8504243e-01  -6.6596093e-01
  -5.7549832e-01  -5.6557603e-01
  -8.0888252e-01  -7.4038519e-01
  -6.1489397e-01  -7.9068652e-01
  -7.0789879e-01  -6.1883316e-01
  -1.0139519e+00  -3.7693831e-01
  -8.0980043e-01  -6.8107735e-01
  -7.3329391e-01  -4.5391810e-01
  -6.6141076e-01  -7.2289482e-01
  -7.4097802e-01  -7.8511109e-01
  -7.3949667e-01  -9.2687335e-01
  -5.9753399e-01  -5.4240383e-01
  -9.0334838e-01  -8.2666727e-01
  -5.7451789e-01  -7.2014961e-01
  -7.8655378e-01  -7.6112257e-01
  -8.5904244e-01  -7.2504099e-01
  -7.1555718e-01  -3.6823002e-01
  -4.0412344e-01  -5.6771071e-01
  -5.7253166e-01  -7.5570233e-01
  -5.2794154e-01  -7.2505825e-01
  -7.6044600e-01  -6.4288775e-01
  -5.5941442e-01  -6.8316705e-01
  -7.7939675e-01  -5.3170190e-01
  -7.7799602e-01  -4.5745030e-01
  -8.7843243e-01  -7.7899700e-01
  -6.0170525e-01  -8.5905454e-01
  -4.0946303e-01  -9.3972166e-01
  -4.3658548e-01  -7.0892642e-01
  -4.1467081e-01  -5.9727873e-01
  -6.7098680e-01  -7.3011232e-01
  -7.8463230e-01  -6.7048504e-01
  -8.0765958e-01  -7.6492063e-01
  -5.2429887e-01  -6.8437648e-01
  -4.7790677e-01  -6.8089052e-01
  -8.8188650e-01  -1.0913062e+00
  -7.9862745e-01  -6.3539399e-01
  -8.1871815e-01  -6.4020601e-01
  -1.0265938e+00  -5.7801235e-01
  -1.0493114e+00  -7.4603000e-01
  -6.5773530e-01  -5.4023249e-01
  -8.2039572e-01  -7.2718646e-01
  -6.3969467e-01  -7.3724165e-01
  -9.9477553e-01  -5.3386833e-01
  -7.2485057e-01  -6.0514781e-01
  -7.8216571e-01  -3.3933617e-01
  -5.3867552e-01  -6.9862455e-01
  -7.1367942e-01  -6.3079984e-01
  -5.4513193e-01  -7.2201305e-01
  -8.8194678e-01  -7.5607941e-01
  -5.7777788e-01  -7.0042247e-01
  -8.3419424e-01  -5.7025886e-01
  -5.1921580e-01  -6.1347358e-01
  -6.7423480e-01  -5.9118272e-01
  -4.8831703e-01  -5.6721100e-01
  -9.3889332e-01  -5.3564236e-01
  -8.0380877e-01  -6.7094004e-01
  -4.6336362e-01  -7.1530320e-01
  -1.0486114e+00  -5.8687563e-01
  -4.1268659e-01  -6.8026691e-01
  -6.9020601e-01  -7.2185063e-01
  -6.1364938e-01  -6.1259389e-01
  -6.0604244e-01  -6.2725207e-01
  -6.0920864e-01  -4.8216120e-01
  -8.6309938e-01  -7.9017433e-01
  -7.5974089e-01  -4.9650382e-01
  -3.6802142e-01  -8.0106795e-01
  -7.0017621e-01  -8.0619110e-01


==> b_scatter_ldv2-3.dat <==
  -7.1968367e-01  -8.7905413e-01
  -5.8309473e-01  -5.7791637e-01
  -6.9038411e-01  -8.3580502e-01
  -5.4900558e-01  -1.0110040e+00
  -5.7873697e-01  -5.5874916e-01
  -5.2952935e-01  -8.7904951e-01
  -6.3108841e-01  -6.1854795e-01
  -5.0622929e-01  -6.7696228e-01
  -7.2965597e-01  -4.3988021e-01
  -8.2046987e-01  -8.9365884e-01
  -7.6861866e-01  -7.7056248e-01
  -7.1893940e-01  -8.5901842e-01
  -7.6432027e-01  -9.2745369e-01
  -3.8978205e-01  -7.2757142e-01
  -5.9977448e-01  -6.2837948e-01
  -4.5608292e-01  -9.1126502e-01
  -8.8729424e-01  -3.2294019e-01
  -7.9603593e-01  -8.4062828e-01
  -8.2158536e-01  -1.0948535e+00
  -9.5016117e-01  -3.9548100e-01
  -8.0163431e-01  -7.0535180e-01
  -8.5992399e-01  -6.2657221e-01
  -5.9914513e-01  -7.0895377e-01
  -6.2874235e-01  -6.6990799e-01
  -5.9963779e-01  -7.4059379e-01
  -6.1206696e-01  -5.2172513e-01
  -7.5253275e-01  -8.8055276e-01
  -6.7614979e-01  -5.9035226e-01
  -2.9328725e-01  -7.4454273e-01
  -5.5823362e-01  -9.1065471e-01
  -8.2758304e-01  -8.3667058e-01
  -6.5591919e-01  -7.9975826e-01
  -6.2261169e-01  -9.5648846e-01
  -6.8239613e-01  -6.3741031e-01
  -6.4243515e-01  -1.0554252e+00
  -6.2322737e-01  -8.3705788e-01
  -8.7124749e-01  -3.9232601e-01
  -5.4442515e-01  -6.1746935e-01
  -7.7243984e-01  -8.1796835e-01
  -6.4650177e-01  -6.0631125e-01
  -7.0301795e-01  -5.3972128e-01
  -6.1146553e-01  -4.5304871e-01
  -6.3727582e-01  -7.4263391e-01
  -6.5852077e-01  -7.5637980e-01
  -3.2800528e-01  -7.5125075e-01
  -8.5806690e-01  -8.9530072e-01
  -4.4732614e-01  -6.4534080e-01
  -6.6722279e-01  -8.1533276e-01
  -4.9754273e-01  -7.0573460e-01
  -4.9080712e-01  -4.8856308e-01
  -5.5283992e-01  -1.2924785e+00
  -7.5100328e-01  -6.1643366e-01
  -4.8909044e-01  -8.6905505e-01
  -7.7407797e-01  -5.2161962e-01
  -6.0710797e-01  -4.6129431e-01
  -5.8368510e-01  -8.5042365e-01
  -8.1109174e-01  -5.6042651e-01
  -5.1373977e-01  -4.4559112e-01
  -3.9149149e-01  -9.5449329e-01
  -6.3503245e-01  -6.3847114e-01
  -4.9523749e-01  -8.1173246e-01
  -6.0819941e-01  -1.1479700e+00
  -6.7074326e-01  -5.9100716e-01
  -1.0643936e+00  -9.7201462e-01
  -7.9204912e-01  -4.5788425e-01
  -6.7749986e-01  -5.2210129e-01
  -5.1698479e-01  -7.8279406e-01
  -4.5598320e-01  -6.7841954e-01
  -8.3132681e-01  -7.7904316e-01
  -8.3335879e-01  -6.7870659e-01
  -7.9614024e-01  -6.7182833e-01
  -7.6557013e-01  -6.8761433e-01
  -5.6821430e-01  -9.4332376e-01
  -6.9772905e-01  -7.0315091e-01
  -6.3752419e-01  -9.7314722e-01
  -7.6093299e-01  -4.5019640e-01
  -5.2018268e-01  -8.3341810e-01
  -8.3935128e-01  -8.3135428e-01
  -5.4067307e-01  -5.9333654e-01
  -6.0291038e-01  -7.0939005e-01
  -6.2765761e-01  -8.2190879e-01
  -7.1942023e-01  -7.5159701e-01
  -4.8422191e-01  -8.5155395e-01
  -8.2035260e-01  -5.0731279e-01
  -5.1137574e-01  -6.2121713e-01
  -5.6033723e-01  -7.7808421e-01
  -8.2624987e-01  -7.1876197e-01
  -1.1352737e+00  -7.6884824e-01
  -7.9537693e-01  -8.8570935e-01
  -4.7422921e-01  -8.6774909e-01
  -5.9146155e-01  -6.8159503e-01
  -4.3764152e-01  -8.5602549e-01
  -5.8426611e-01  -8.3421827e-01
  -7.0105933e-01  -6.4879380e-01
  -7.4103766e-01  -6.7659038e-01
  -7.9793682e-01  -8.5095000e-01
  -6.9676211e-01  -9.3868626e-01
  -6.4031082e-01  -6.8242304e-01
  -1.0111366e+00  -3.7726821e-01
  -6.4625832e-01  -8.0222800e-01
  -6.9612113e-01  -5.4098433e-01
  -5.5845141e-01  -6.4431080e-01
  -6.6478582e-01  -8.7516578e-01
  -6.9789633e-01  -7.6872225e-01
  -8.2662272e-01  -5.7946208e-01
  -5.0011151e-01  -9.7221659e-01
  -5.2991439e-01  -6.9868255e-01
  -7.2874497e-01  -6.5196839e-01
  -5.9747697e-01  -8.4521915e-01
  -5.2777473e-01  -7.7647195e-01
  -5.6553492e-01  -7.7204521e-01
  -6.0892851e-01  -9.3407172e-01
  -4.4638749e-01  -8.0896653e-01
  -4.3504237e-01  -5.8441029e-01
  -6.4912057e-01  -6.3815360e-01
  -3.7394442e-01  -6.4416012e-01
  -6.1488477e-01  -7.5094217e-01
  -4.5937523e-01  -7.0933118e-01
  -6.0317921e-01  -8.2017106e-01
  -8.6257207e-01  -7.1144038e-01
  -7.7382050e-01  -7.5795601e-01
  -5.5396318e-01  -7.2018481e-01
  -7.2105622e-01  -7.6084211e-01
  -5.1725720e-01  -9.8471104e-01
  -8.7104172e-01  -8.2398542e-01
  -4.6839595e-01  -6.7439797e-01
  -6.1979612e-01  -1.0049266e+00
  -5.3894831e-01  -9.7369196e-01
  -7.3250136e-01  -6.2886813e-01
  -6.9501852e-01  -6.5855183e-01
  -5.8984798e-01  -9.1291831e-01
  -5.7879071e-01  -8.5589025e-01
  -6.3133539e-01  -8.4603870e-01
  -5.3701730e-01  -6.7862059e-01
  -5.6870955e-01  -9.4865345e-01
  -8.0064770e-01  -6.8517819e-01
  -5.1585459e-01  -7.6530205e-01
  -8.1299120e-01  -6.7159076e-01
  -5.0233730e-01  -6.5930950e-01
  -4.3050463e-01  -8.5635498e-01
  -8.0070755e-01  -7.2865770e-01
  -6.1272678e-01  -8.8391054e-01
  -3.2584746e-01  -7.4659477e-01
  -5.1575283e-01  -5.9988290e-01
  -4.4324727e-01  -9.3112109e-01
  -8.1486184e-01  -9.1091700e-01
  -9.7840234e-01  -5.1082954e-01
  -6.9980496e-01  -4.9590097e-01
  -8.4541916e-01  -7.0675638e-01
  -8.2306252e-01  -6.6300775e-01
  -4.4141860e-01  -7.5624598e-01
  -8.9718700e-01  -7.2202179e-01
  -4.9751832e-01  -9.0772765e-01
  -8.2884075e-01  -7.7618556e-01
  -4.8714652e-01  -8.4928794e-01
  -7.0773707e-01  -8.1140040e-01
  -7.4524198e-01  -7.4360081e-01
  -4.9616881e-01  -6.5170156e-01
  -8.0251526e-01  -5.5250807e-01
  -6.6210795e-01  -9.8663859e-01
  -6.5842448e-01  -6.7994567e-01
  -5.6613427e-01  -1.0063450e+00
  -6.4830063e-01  -9.1326023e-01
  -5.6294730e-01  -6.9806205e-01
  -8.5590671e-01  -7.6934765e-01
  -1.0520775e+00  -4.0616711e-01
  -5.4226014e-01  -9.0140480e-01
  -6.7989734e-01  -5.0701679e-01
  -6.8636345e-01  -7.3319320e-01
  -7.1578234e-01  -5.8175590e-01
  -6.2447186e-01  -6.2616702e-01
  -6.8195599e-01  -8.8817807e-01
  -6.2634126e-01  -6.8034371e-01
  -7.8272912e-01  -5.7037297e-01
  -5.7768732e-01  -9.4516436e-01
  -8.0950558e-01  -9.1769045e-01
  -5.5479761e-01  -8.0677334e-01
  -5.7228700e-01  -7.1158793e-01
  -4.7285310e-01  -7.2324265e-01
  -7.6815011e-01  -1.0191127e+00
  -4.6154927e-01  -8.7767434e-01
  -6.3581298e-01  -9.7768681e-01
  -5.8863071e-02  -8.1123689e-01
  -6.4213900e-01  -4.7443402e-01
  -7.1928827e-01  -6.6057969e-01
  -5.9358583e-01  -1.0447010e+00
  -5.6328135e-01  -8.4042841e-01
  -6.1436485e-01  -8.9537717e-01
  -4.6156252e-01  -7.8702614e-01
  -6.3559416e-01  -6.9131099e-01
  -6.2996580e-01  -9.6909040e-01
  -6.5556975e-01  -7.6731016e-01
  -5.8559674e-01  -7.1097093e-01
  -9.0916241e-01  -5.8330008e-01
  -3.8471859e-01  -9.1796916e-01
  -7.3855096e-01  -7.6326758e-01
  -4.1518414e-01  -9.0785271e-01
  -5.7741827e-01  -4.8790368e-01
  -6.5630280e-01  -8.1135046e-01
  -6.7671800e-01  -7.3242114e-01
  -7.4616490e-01  -7.3103556e-01
  -8.6369272e-01  -5.7714393e-01
  -7.8100200e-01  -6.8987732e-01
  -6.3487599e-01  -9.7396092e-01
  -9.4680266e-01  -7.0319692e-01
  -8.1441387e-01  -4.3286204e-01
  -7.5106667e-01  -8.4254488e-01
  -7.5633707e-01  -8.6019014e-01
  -7.7483488e-01  -7.4818892e-01
  -6.8927915e-01  -8.2645241e-01
  -6.9803219e-01  -6.6015303e-01
  -4.0823529e-01  -8.0820068e-01
  -1.0932884e+00  -7.2769438e-01
  -8.0377916e-01  -8.8854338e-01
  -2.4283459e-01  -8.6170063e-01
  -7.6750088e-01  -6.7499681e-01
  -6.9139305e-01  -7.5808748e-01
  -7.0018268e-01  -6.2275462e-01
  -7.0508675e-01  -8.0845505e-01
  -9.1688955e-01  -5.2676240e-01
  -6.1490499e-01  -5.1467548e-01
  -6.3741004e-01  -6.1017396e-01
  -6.0969433e-01  -4.6365167e-01
  -9.6518818e-01  -7.6418159e-01
  -8.4228720e-01  -2.9701624e-01
  -5.4896949e-01  -8.8576738e-01
  -2.7831723e-01  -1.2338855e+00
  -5.3771261e-01  -8.6890494e-01
  -6.5534174e-01  -5.7109205e-01
  -5.2856162e-01  -7.8108781e-01
  -6.2812281e-01  -8.5219203e-01
  -7.2686740e-01  -5.6283406e-01
  -5.7489372e-01  -6.9676701e-01
  -5.9503581e-01  -7.6895956e-01
  -3.4286401e-01  -9.2410909e-01
  -1.1505585e+00  -8.1781279e-01
  -8.8640670e-01  -7.8417886e-01
  -4.9200371e-01  -1.0468811e+00
  -6.6930472e-01  -6.7493100e-01
  -8.8912957e-01  -9.9336225e-01
  -8.5817847e-01  -6.3326421e-01
  -8.7562185e-01  -8.8851053e-01
  -6.1678002e-01  -5.7448547e-01
  -5.4360290e-01  -8.0087198e-01
  -2.7959816e-01  -9.5497673e-01
  -1.0860760e+00  -7.9048471e-01
  -4.2571455e-01  -5.5598537e-01
  -5.1589594e-01  -8.0134295e-01
  -4.9592979e-01  -8.9402718e-01
  -1.0535307e+00  -7.1702905e-01
  -4.3470295e-01  -7.1790070e-01
  -5.8782346e-01  -6.0464928e-01
  -7.6785385e-01  -9.4237778e-01
  -6.2302903e-01  -8.1186165e-01
  -5.8624590e-01  -1.1433845e+00
  -6.2421499e-01  -7.6908835e-01
  -7.4365283e-01  -3.7439709e-01
  -6.0826561e-01  -7.4853739e-01
  -6.8094508e-01  -5.4731571e-01
  -4.9743106e-01  -6.5463154e-01
  -7.5100424e-01  -9.1263562e-01
  -1.0616734e+00  -6.8166542e-01
  -5.4558578e-01  -4.8957756e-01
  -8.2869471e-01  -5.0747256e-01
  -6.8421475e-01  -6.9779341e-01
  -9.3740462e-01  -7.8449993e-01
  -8.2267418e-01  -5.1742942e-01
  -4.0551277e-01  -8.2739778e-01
  -4.5035927e-01  -7.7945916e-01
  -3.1346110e-01  -7.5385230e-01
  -8.5470488e-01  -6.0603367e-01
  -9.2905638e-01  -7.9780419e-01
  -7.5287147e-01  -9.0131069e-01
  -5.3083679e-01  -7.5034082e-01
  -3.7589437e-01  -7.3384210e-01
  -9.9033901e-01  -5.4609051e-01
  -6.7178947e-01  -6.8612939e-01
  -7.0168891e-01  -7.9651548e-01
  -6.5471605e-01  -4.8741494e-01
  -5.0957915e-01  -1.1665226e+00
  -6.7669914e-01  -6.3182440e-01
  -7.7811477e-01  -4.9461518e-01
  -8.0987169e-01  -6.0163495e-01
  -8.0312387e-01  -6.6694025e-01
  -7.2569929e-01  -8.2874415e-01
  -5.1146223e-01  -1.0891468e+00
  -8.4175971e-01  -8.4216641e-01
  -7.9463935e-01  -6.1605202e-01
  -5.0280238e-01  -8.8303858e-01
  -5.6973864e-01  -8.6238909e-01
  -8.6125047e-01  -9.0059374e-01
  -9.2331668e-01  -5.7880101e-01
  -5.3178077e-01  -8.2554897e-01
  -6.4392737e-01  -6.7584285e-01
  -5.0578992e-01  -6.6047084e-01
  -5.8277905e-01  -5.6346583e-01
  -8.2042576e-01  -8.2661094e-01
  -3.6923019e-01  -1.0197369e+00
  -6.7848460e-01  -7.8028328e-01
  -5.1231659e-01  -7.2528972e-01
  -6.3925591e-01  -1.0982809e+00
  -5.5294904e-01  -7.4207160e-01
  -9.4434089e-01  -7.8674106e-01
  -5.1944320e-01  -7.3919510e-01
  -5.2820863e-01  -8.4053948e-01
  -6.9801057e-01  -6.5628538e-01
  -8.9182161e-01  -1.1026046e+00
  -8.1634776e-01  -5.1653011e-01
  -3.5277090e-01  -7.0166875e-01
  -5.8103964e-01  -8.7265152e-01
  -5.1170899e-01  -1.0500672e+00
  -6.1192547e-01  -8.1735877e-01
  -4.8065188e-01  -8.9086250e-01
  -7.0258388e-01  -7.0761662e-01
  -5.4267880e-01  -8.1091405e-01
  -7.9264133e-01  -8.6233329e-01
  -7.9286565e-01  -8.0015598e-01
  -7.6863797e-01  -6.1316386e-01
  -7.5229458e-01  -8.3482234e-01
  -6.8659325e-01  -1.1544930e+00
  -8.1387823e-01  -6.9365279e-01
  -7.9197723e-01  -5.4340287e-01
  -7.4037047e-01  -6.7527183e-01
  -6.3056489e-01  -4.9624422e-01
  -8.4544177e-01  -7.9984200e-01
  -5.8415009e-01  -5.1116446e-01
  -7.6062789e-01  -1.3796149e+00
  -4.1108960e-01  -8.9407584e-01
  -5.7017428e-01  -6.4863567e-01
  -4.6581326e-01  -7.5773374e-01
  -7.0889482e-01  -6.7554038e-01
  -8.0892127e-01  -5.7404912e-01
  -7.4799832e-01  -6.2850751e-01
  -9.3795735e-01  -6.9389295e-01
  -6.8398252e-01  -4.6669354e-01
  -7.3003331e-01  -6.9991874e-01
  -7.1186960e-01  -9.4620414e-01
  -4.6987313e-01  -1.0251833e+00
  -7.2612959e-01  -8.6387858e-01
  -6.7090461e-01  -7.1852711e-01
  -5.3373002e-01  -6.4682809e-01
  -2.7344717e-01  -7.8105843e-01
  -3.5421374e-01  -6.8218589e-01
  -8.4272447e-01  -4.5034693e-01
  -1.2824124e+00  -7.5331007e-01
  -8.0709832e-01  -3.7720763e-01
  -6.7321392e-01  -9.3889302e-01
  -6.0613376e-01  -6.6294293e-01
  -1.1508432e+00  -4.3396008e-01
  -4.4490772e-01  -5.7360875e-01
  -6.3589305e-01  -6.3690713e-01
  -5.8919627e-01  -7.1018852e-01
  -6.5346529e-01  -9.1233382e-01
  -6.3113976e-01  -8.8800414e-01
  -9.9920154e-01  -8.1800410e-01
  -5.1557370e-01  -6.0620358e-01
  -4.5217981e-01  -7.1954731e-01
  -5.2932872e-01  -5.1246483e-01
  -7.1430514e-01  -7.8985586e-01
  -5.7879405e-01  -4.4420528e-01
  -4.6922146e-01  -6.1033979e-01
  -3.0729817e-01  -8.9336690e-01
  -4.8192949e-01  -7.1526645e-01
  -6.7740534e-01  -1.3411329e+00
  -4.4268826e-01  -6.7788839e-01
  -8.0358164e-01  -1.0276118e+00
  -6.5822113e-01  -6.5561487e-01
  -5.2813593e-01  -6.7357981e-01
  -9.8830192e-01  -7.4153308e-01
  -1.0385920e+00  -4.2410204e-01
  -7.2859706e-01  -7.5101281e-01
  -1.2126716e+00  -6.4151120e-01
  -7.7564153e-01  -1.0330082e+00
  -6.4406998e-01  -7.2297662e-01
  -7.3362487e-01  -6.8370274e-01
  -7.3731599e-01  -5.6586371e-01
  -6.2831863e-01  -6.4947687e-01
  -4.7622580e-01  -6.6631449e-01
  -6.7593537e-01  -8.3512750e-01
  -4.5416450e-01  -7.7423683e-01
  -4.5946009e-01  -6.3545786e-01
  -8.8190347e-01  -4.4277453e-01
  -7.0465481e-01  -5.9505036e-01
  -6.8553282e-01  -8.1836261e-01
  -7.6558756e-01  -5.8482758e-01
  -5.9387267e-01  -6.6529138e-01
  -7.6555839e-01  -6.3783496e-01
  -9.3038723e-01  -9.5180726e-01
  -5.5685719e-01  -7.4308179e-01
  -6.2833395e-01  -5.7529857e-01
  -7.4862275e-01  -5.9501558e-01
  -5.4406152e-01  -7.4808761e-01
  -8.0861864e-01  -6.6739513e-01
  -7.4833495e-01  -7.0743661e-01
  -8.3881843e-01  -5.3769524e-01
  -8.0397119e-01  -5.5685003e-01
  -6.0291505e-01  -7.2870911e-01
  -7.9524011e-01  -8.0230200e-01
  -7.8040073e-01  -6.3816235e-01
  -6.2584314e-01  -7.9793280e-01
  -7.0642388e-01  -5.4338742e-01
  -6.2768429e-01  -7.1390686e-01
  -5.1639547e-01  -7.2927654e-01
  -6.4365114e-01  -6.4374895e-01
  -7.1005098e-01  -6.9347630e-01
  -9.1277572e-01  -5.9937656e-01
  -7.5086869e-01  -6.5741591e-01
  -4.8168776e-01  -9.3484718e-01
  -6.8783158e-01  -6.8576659e-01
  -5.4483344e-01  -7.8170830e-01
  -5.3506061e-01  -8.7835961e-01
  -5.4358487e-01  -5.2082268e-01
  -6.7271727e-01  -6.1463577e-01
  -6.9709511e-01  -5.6647609e-01
  -7.1192657e-01  -6.8685185e-01
  -4.9417209e-01  -9.9160698e-01
  -4.4336143e-01  -8.7576066e-01
  -7.2481135e-01  -4.0699889e-01
  -8.5582753e-01  -5.1774135e-01
  -7.1603422e-01  -8.5996377e-01
  -1.0448016e+00  -8.0653434e-01
  -9.5839212e-01  -5.7698977e-01
  -3.3070656e-01  -6.4442997e-01
  -6.9552232e-01  -9.4402874e-01
  -6.5695719e-01  -8.5519732e-01
  -7.9166307e-01  -6.8573753e-01
  -5.2299861e-01  -8.8665879e-01
  -6.7279183e-01  -1.0487188e+00
  -5.4248266e-01  -5.5282656e-01
  -6.1918100e-01  -7.8120810e-01
  -5.3265171e-01  -7.6564142e-01
  -4.6538337e-01  -8.4872444e-01
  -6.2456294e-01  -7.8995869e-01
  -6.8633479e-01  -5.5148448e-01
  -9.5617722e-01   1.8422096e-01
  -5.2666634e-01  -6.2783653e-01
  -5.4832804e-01  -7.1942096e-01
  -7.0532243e-01  -4.4143858e-01
  -8.2164376e-01  -8.5590872e-01
  -6.2658322e-01  -8.7398386e-01
  -4.0408840e-01  -7.1397883e-01
  -4.6420517e-01  -8.6457879e-01
  -6.3223155e-01  -9.2005697e-01
  -4.2604598e-01  -7.2067804e-01
  -5.3624432e-01  -7.7930132e-01
  -7.5941939e-01  -6.9660283e-01
  -7.5867934e-01  -8.5668813e-01
  -6.8660162e-01  -4.1167236e-01
  -7.3478244e-01  -6.5798169e-01
  -4.9467115e-01  -9.8114887e-01
  -7.5657108e-01  -3.9930766e-01
  -4.9006020e-01  -6.9742985e-01
  -6.0003663e-01  -7.3835655e-01
  -6.9742461e-01  -7.1542233e-01
  -4.6604103e-01  -7.1850471e-01
  -8.0032089e-01  -9.5327787e-01
  -7.1038690e-01  -9.4034622e-01
  -7.0161572e-01  -6.5778163e-01
  -6.6344495e-01  -7.3603976e-01
  -9.4100929e-01  -4.8320991e-01
  -8.7190930e-01  -7.9432040e-01
  -5.8921735e-01  -8.4606268e-01
  -4.9531655e-01  -7.7655225e-01
  -9.0300022e-01  -5.3918085e-01
  -2.2005597e-01  -8.8373169e-01
  -9.5467622e-01  -7.0161151e-01
  -7.6255404e-01  -8.8255271e-01
  -7.6918334e-01  -7.3478031e-01
  -8.1939949e-01  -7.7893123e-01
  -8.3412227e-01  -6.3804591e-01
  -3.3405184e-01  -6.7090574e-01
  -7.5512950e-01  -7.3541050e-01
  -7.3989136e-01  -7.4336381e-01
  -6.7906716e-01  -5.6293034e-01
  -2.9077029e-01  -1.0466140e+00
  -6.4338422e-01  -6.1722601e-01
  -5.3090708e-01  -8.9446019e-01
  -4.6321133e-01  -7.6014895e-01
  -7.3976479e-01  -5.9889025e-01
  -6.0141495e-01  -4.1554871e-01
  -5.8138976e-01  -6.8788596e-01
  -8.9867892e-01  -7.3574195e-01
  -6.4416905e-01  -7.2544327e-01
  -8.2542798e-01  -8.5940097e-01
  -3.3279136e-01  -9.3160192e-01
  -5.8061169e-01  -6.8748343e-01
  -9.0130140e-01  -3.8980686e-01
  -7.1852175e-01  -9.0502315e-01
  -8.4403496e-01  -6.3100379e-01
  -7.8385455e-01  -5.5877533e-01
  -6.7923742e-01  -8.3978029e-01
  -9.0933841e-01  -8.6182097e-01
  -8.1158060e-01  -7.8813794e-01
  -6.9421107e-01  -5.2871612e-01
  -5.1069082e-01  -8.2523648e-01
  -5.0437829e-01  -6.3658668e-01
  -5.5932878e-01  -1.0229876e+00
  -1.0076949e+00  -9.9648535e-01
  -6.7179149e-01  -8.7457050e-01
  -4.1108119e-01  -1.0120814e+00
  -5.3362900e-01  -6.0050579e-01
  -5.0202462e-01  -6.3361673e-01
  -8.8234973e-01  -7.5778969e-01
  -4.2993267e-01  -8.1300786e-01
  -4.5505526e-01  -9.0716783e-01
  -3.6086972e-01  -9.2439792e-01
  -4.1738543e-01  -6.1988715e-01
  -6.3030509e-01  -6.6649363e-01
  -6.3930683e-01  -7.1027889e-01
  -5.0268594e-01  -9.8003572e-01
  -5.4751229e-01  -1.1158286e+00
  -6.6754283e-01  -7.1960087e-01
  -6.6473371e-01  -7.9151321e-01
  -3.7340614e-01  -8.6041235e-01
  -7.8306759e-01  -6.0433491e-01
  -5.9545657e-01  -6.4635378e-01
  -5.4517616e-01  -8.7757032e-01
  -6.0388807e-01  -8.4672577e-01
  -6.4673510e-01  -8.7871928e-01
  -5.4126753e-01  -6.8921938e-01
  -5.3866093e-01  -7.3170562e-01
  -6.2602544e-01  -5.5178299e-01
  -7.6943741e-01  -5.6356265e-01
  -9.3041788e-01  -8.0476687e-01
  -8.8743334e-01  -7.7212412e-01
  -8.7684611e-01  -9.1674630e-01
  -4.6671967e-01  -9.2534302e-01
  -7.7546189e-01  -8.5036676e-01
  -4.6342602e-01  -9.3445307e-01
  -6.6163684e-01  -4.9853550e-01
  -1.1116653e+00  -7.0973009e-01
  -5.4023713e-01  -8.5419726e-01
  -9.6708479e-01  -4.7781338e-01
  -4.2184759e-01  -9.4530877e-01
  -8.7000361e-01  -7.7608172e-01
  -5.2258960e-01  -7.5186423e-01
  -5.9301429e-01  -5.1094718e-01
  -6.5475460e-01  -4.5050215e-01
  -5.6314024e-01  -7.8689425e-01
  -5.2016913e-01  -9.1154038e-01
  -2.2365763e-01  -1.0432710e+00
  -6.0766090e-01  -8.7658748e-01
  -6.2900876e-01  -7.8787242e-01
  -9.4697333e-01  -7.6835647e-01
  -6.1137665e-01  -5.6237588e-01
  -6.7068460e-01  -4.6441977e-01
  -6.6621085e-01  -8.3174984e-01
  -7.4501213e-01  -6.5257128e-01
  -4.9095892e-01  -7.4308548e-01
  -7.2337916e-01  -1.2354323e+00
  -5.4425772e-01  -7.2349579e-01
  -7.4411105e-01  -8.5406284e-01
  -5.9536812e-01  -7.2382116e-01
  -5.8930750e-01  -7.5523142e-01
  -4.1954726e-01  -6.0080221e-01
  -6.1224094e-01  -7.4052133e-01
  -8.8753193e-01  -8.5334304e-01
  -7.3099019e-01  -7.0704226e-01
  -3.9399414e-01  -8.3772265e-01
  -7.2135239e-01  -7.1448152e-01
  -5.7300576e-01  -7.9586066e-01
  -3.1624093e-01  -8.1195788e-01
  -5.3781804e-01  -8.5653049e-01
  -6.5998907e-01  -9.3992820e-01
  -4.7396565e-01  -8.5904681e-01
  -8.9958798e-01  -4.9914473e-01
  -6.5509889e-01  -1.0206678e+00
  -6.5571276e-01  -9.8969642e-01
  -6.7097954e-01  -1.0506856e+00
  -6.7939210e-01  -6.0324104e-01
  -4.6751638e-01  -7.7575836e-01
  -5.2845947e-01  -6.8512678e-01
  -9.7410094e-01  -6.6739261e-01
  -5.8515406e-01  -6.4119961e-01
  -1.0215895e+00  -6.1134061e-01
  -5.6697535e-01  -8.8231371e-01
  -8.1475121e-01  -6.7813559e-01
  -7.8258042e-01  -9.0172351e-01
  -7.5880370e-01  -7.5091566e-01
  -4.1618700e-01  -1.0122368e+00
  -1.0150186e+00  -6.5436231e-01
  -3.6970108e-01  -7.9256438e-01
  -8.6511433e-01  -4.7239244e-01
  -7.8763158e-01  -8.2521955e-01
  -7.0750102e-01  -3.2192985e-01
  -5.8364330e-01  -9.3856752e-01
  -6.6596857e-01  -1.1515416e+00
  -3.5062574e-01  -6.9070610e-01
  -4.8715675e-01  -1.0113201e+00
  -7.4752518e-01  -9.4954939e-01
  -8.6071349e-01  -5.2984380e-01
  -8.1495358e-01  -8.0722005e-01
  -5.8723129e-01  -5.7009618e-01
  -5.2217110e-01  -5.0681715e-01
  -4.7650771e-01  -1.1125384e+00
  -9.5721976e-01  -6.6349754e-01
  -5.2113953e-01  -7.9098233e-01
  -5.6730657e-01  -8.4745276e-01
  -5.7985038e-01  -7.1945849e-01
  -7.3658624e-01  -8.9124112e-01
  -3.4911582e-01  -9.0578483e-01
  -8.8287392e-01  -5.7098020e-01
  -9.3625308e-01  -7.6053635e-01
  -1.0347249e+00  -4.5935787e-01
  -5.5403781e-01  -5.4183206e-01
  -6.2463346e-01  -5.3087112e-01
  -8.3511563e-01  -1.0811880e+00
  -1.0526633e+00  -5.1036673e-01
  -4.0649128e-01  -9.0815844e-01
  -1.0259585e+00  -7.7248368e-01
  -6.3772603e-01  -7.1655727e-01
  -3.2426199e-01  -8.4671897e-01
  -6.8201896e-01  -6.5020099e-01
  -8.5490168e-01  -4.2040154e-01
  -5.6327942e-01  -5.4120310e-01
  -5.9473185e-01  -6.5315966e-01
  -5.6165474e-01  -5.8926281e-01
  -6.1899572e-01  -7.0637840e-01
  -4.1095919e-01  -6.4797532e-01
  -8.6751139e-01  -8.3345787e-01
  -5.1094889e-01  -7.9658879e-01
  -4.3488436e-01  -6.8994457e-01
  -6.3122621e-01  -8.8401108e-01
  -5.7098768e-01  -7.6494285e-01
  -5.7235554e-01  -5.6684916e-01
  -7.8445635e-01  -7.6506645e-01
  -7.9500173e-01  -6.2438410e-01
  -7.1811811e-01  -9.3839383e-01
  -9.2392191e-01  -8.5749141e-01
  -4.4577292e-01  -7.8991534e-01
  -1.0073761e+00  -1.1051952e+00
  -4.8277175e-01  -6.2800008e-01
  -1.0362423e+00  -1.0286258e+00
  -5.9290395e-01  -5.4297010e-01
  -5.3728483e-01  -5.5902650e-01
  -4.3390397e-01  -7.3782149e-01
  -6.2513780e-01  -5.5893656e-01
  -4.1749211e-01  -9.0733302e-01
  -7.0789656e-01  -6.6033383e-01
  -7.5927125e-01  -6.1699230e-01
  -6.7900538e-01  -8.1438938e-01
  -5.3929520e-01  -8.1252333e-01
  -5.0599464e-01  -5.6952167e-01
  -6.4424928e-01  -6.8891851e-01
  -5.7801650e-01  -5.9458543e-01
  -6.3375815e-01  -5.8252490e-01
  -9.1401534e-01  -2.1510795e-01
  -6.2976978e-01  -8.0687170e-01
  -4.4350141e-01  -7.6586539e-01
  -4.1765900e-01  -9.7612479e-01
  -8.0774996e-01  -4.5680578e-01
  -9.2411412e-01  -5.4608553e-01
  -5.7491567e-01  -7.4900597e-01
  -6.8657728e-01  -5.4807146e-01
  -8.4913312e-01  -3.0711524e-01
  -4.6751269e-01  -8.2559459e-01
  -8.3639928e-01  -7.6786844e-01
  -4.7682984e-01  -8.6954582e-01
  -8.4548004e-01  -6.5860028e-01
  -5.2890573e-01  -6.9278899e-01
  -4.2758273e-01  -6.5722690e-01
  -5.3958205e-01  -1.0107771e+00
  -1.1630011e+00  -4.3028234e-01
  -5.3058100e-01  -6.9122812e-01
  -1.9124849e-01  -1.2159419e+00
  -6.9470635e-01  -7.3294213e-01
  -2.2568659e-01  -1.0752940e+00
  -8.9931745e-01  -5.8229323e-01
  -6.7700641e-01  -8.4355401e-01
  -7.4566820e-01  -6.5446216e-01
  -7.8246578e-01  -6.8102572e-01
  -7.8584477e-01  -5.9350356e-01
  -5.1435018e-01  -7.3976858e-01
  -8.7153939e-01  -8.7862322e-01
  -6.2396734e-01  -6.5848724e-01
  -8.0781432e-01  -5.2460973e-01
  -5.4573205e-01  -5.7453863e-01
  -9.2777168e-01  -7.7393364e-01
  -6.5736599e-01  -6.3257524e-01
  -4.3639963e-01  -8.9793470e-01
  -6.4105407e-01  -4.8058736e-01
  -6.6101088e-01  -9.9205426e-01
  -6.8882491e-01  -6.4883418e-01
  -4.7668433e-01  -4.6995583e-01
  -4.5902881e-01  -7.6325993e-01
  -7.1988704e-01  -5.4701066e-01
  -4.4952835e-01  -6.1939845e-01
  -6.6966760e-01  -7.5272877e-01
  -7.4466207e-01  -8.1155705e-01
  -4.5886169e-01  -6.6738701e-01
  -4.8164094e-01  -7.7412776e-01
  -7.3496799e-01  -5.9501149e-01
  -7.0910206e-01  -7.7046482e-01
  -5.1360837e-01  -8.0042727e-01
  -6.6520892e-01  -8.1335209e-01
  -7.2620963e-01  -7.1207519e-01
  -1.1878866e+00  -8.7764321e-01
  -6.8892819e-01  -4.1086279e-01
  -5.9358128e-01  -7.1801688e-01
  -4.4549617e-01  -6.8615536e-01
  -7.2278207e-01  -4.3946278e-01
  -7.8295923e-01  -3.8717446e-01
  -7.0394656e-01  -7.0935364e-01
  -9.4112914e-01  -6.5557201e-01
  -5.5604969e-01  -8.2915397e-01
  -4.7770322e-01  -6.6195030e-01
  -4.4215987e-01  -1.1666897e+00
  -5.7827040e-01  -7.0401394e-01
  -9.1816229e-01  -6.8874914e-01
  -8.0874617e-01  -4.9717145e-01
  -7.2222717e-01  -7.7218347e-01
  -5.2866682e-01  -6.3200734e-01
  -5.8734434e-01  -6.9840482e-01
  -7.5754558e-01  -7.9020704e-01
  -6.5504165e-01  -7.3128329e-01
  -9.6740774e-01  -8.1846318e-01
  -1.0252013e+00  -7.2611616e-01
  -7.6433116e-01  -6.2203038e-01
  -5.1340203e-01  -8.8620239e-01
  -7.3003988e-01  -1.0071464e+00
  -7.2111323e-01  -9.6464736e-01
  -1.0123811e+00  -7.2717915e-01
  -3.5423093e-01  -5.6356896e-01
  -8.9757965e-01  -1.0692801e+00
  -6.4662039e-01  -7.6551706e-01
  -6.0053174e-01  -6.7966429e-01
  -6.8774982e-01  -7.3371014e-01
  -8.2409196e-01  -8.5164517e-01
  -4.0690500e-01  -8.0139440e-01
  -1.0000133e+00  -6.2992935e-01
  -1.0252717e+00  -5.8786788e-01
  -6.2025862e-01  -5.1958483e-01
  -5.1463334e-01  -6.7006925e-01
  -7.0762904e-01  -5.4822837e-01
  -6.4869934e-01  -7.7445132e-01
  -6.2634838e-01  -4.8363802e-01
  -4.6910003e-01  -8.9632971e-01
  -6.0397500e-01  -7.4538231e-01
  -8.6094503e-01  -5.7657927e-01
  -7.5282716e-01  -5.1120092e-01
  -6.2525911e-01  -5.7154113e-01
  -9.4037476e-01  -7.1027921e-01
  -3.9126025e-01  -6.8780740e-01
  -5.7333841e-01  -5.6811113e-01
  -8.5318909e-01  -7.7587346e-01
  -1.0284359e+00  -4.3504139e-01
  -6.9067639e-01  -7.6988213e-01
  -4.8500170e-01  -9.5937362e-01
  -6.5814564e-01  -8.2087181e-01
  -5.6368004e-01  -5.3122029e-01
  -2.7202283e-01  -6.4971196e-01
  -6.3739318e-01  -6.7403351e-01
  -5.7609630e-01  -6.5607489e-01
  -4.8469291e-01  -6.4725936e-01
  -6.8162676e-01  -8.0560194e-01
  -9.3931507e-01  -6.7423829e-01
  -6.8408032e-01  -6.7207798e-01
  -6.5860454e-01  -9.9913957e-01
  -7.1190421e-01  -9.5043854e-01
  -1.0783907e+00  -8.0588498e-01
  -7.5470593e-01  -5.6284141e-01
  -1.5904035e+00   1.7627256e-01
  -4.4178393e-01  -9.4605126e-01
  -4.0587512e-01  -6.6354565e-01
  -8.4497812e-01  -7.5261596e-01
  -4.3193619e-01  -9.3756884e-01
  -8.0433532e-01  -7.8140482e-01
  -4.9086585e-01  -9.6679711e-01
  -7.5379375e-01  -6.7933527e-01
  -5.1923843e-01  -6.6412522e-01
  -3.9397545e-01  -1.0758467e+00
  -7.9786581e-01  -8.5755862e-01
  -1.2916654e+00  -8.0416220e-01
  -5.5398880e-01  -8.1173413e-01
  -6.1889452e-01  -6.6453992e-01
  -5.8211528e-01  -6.7344412e-01
  -4.1230548e-01  -1.0197453e+00
  -7.8707082e-01  -5.9224352e-01
  -6.2827147e-01  -8.5038214e-01
  -7.9644297e-01  -8.5024458e-01
  -7.3420007e-01  -2.6415743e-01
  -6.3532408e-01  -1.0926026e+00
  -3.1765797e-01  -9.1638750e-01
  -7.7443831e-01  -8.2116381e-01
  -7.3689801e-01  -6.7514727e-01
  -6.5083002e-01  -6.2814976e-01
  -6.4377750e-01  -8.3568293e-01
  -8.4946381e-01  -7.6412903e-01
  -4.3897830e-01  -7.2114186e-01
  -3.6773156e-01  -6.4352195e-01
  -6.5783576e-01  -1.0624534e+00
  -7.1376881e-01  -5.2050854e-01
  -5.7967237e-01  -6.3979580e-01
  -7.9620256e-01  -7.2075192e-01
  -3.4068184e-01  -6.4592107e-01
  -5.3643395e-01  -6.6594869e-01
  -7.3226414e-01  -1.0977303e+00
  -5.1596696e-01  -6.0787085e-01
  -6.5370857e-01  -7.6896810e-01
  -6.1815053e-01  -5.3668040e-01
  -5.2317614e-01  -6.1202851e-01
  -5.4267158e-01  -9.6830674e-01
  -7.0042475e-01  -5.7046055e-01
  -8.4059167e-01  -6.5985426e-01
  -6.0959009e-01  -4.0299142e-01
  -8.6808060e-01  -8.9923896e-01
  -6.8950039e-01  -6.1124196e-01
  -9.4403097e-01  -1.0258340e+00
  -4.0384233e-01  -7.2127724e-01
  -4.7243309e-01  -9.0626074e-01
  -5.3064772e-01  -9.0711548e-01
  -6.7395293e-01  -6.7039126e-01
  -9.0075783e-01  -7.6286447e-01
  -8.4833615e-01  -6.4100044e-01
  -5.1341395e-01  -7.5367043e-01
  -8.8591720e-01  -9.3398103e-01
  -5.6508699e-01  -6.3874802e-01
  -4.5629536e-01  -1.3372298e+00
  -8.1389959e-01  -7.7181109e-01
  -3.8050426e-01  -8.2754935e-01
  -6.4312133e-01  -7.9802800e-01
  -7.0743385e-01  -7.0649112e-01
  -5.2458060e-01  -6.4417041e-01
  -2.5816238e-01  -8.5104226e-01
  -4.4957969e-01  -7.6254822e-01
  -5.8295162e-01  -5.7783558e-01
  -7.9055028e-01  -5.2711242e-01
  -7.6658914e-01  -8.8034477e-01
  -9.3500688e-01  -1.0309562e+00
  -7.8970182e-01  -6.4043222e-01
  -5.7548227e-01  -5.0269299e-01
  -7.6571883e-01  -5.7967661e-01
  -7.5895170e-01  -7.2968474e-01
  -5.7141506e-01  -8.2065115e-01
  -8.5519850e-01  -4.6593546e-01
  -8.5054573e-01  -5.4831269e-01
  -4.1447576e-01  -7.2327974e-01
  -5.5821427e-01  -8.9499083e-01
  -8.4718606e-01  -6.5594250e-01
  -7.6044104e-01  -6.0030455e-01
  -8.4607486e-01  -3.9048071e-01
  -5.1854432e-01  -6.9015215e-01
  -7.1483039e-01  -3.7706843e-01
  -6.5497374e-01  -8.4624641e-01
  -1.3510163e+00  -5.4850951e-01
  -6.7629434e-01  -8.0352748e-01
  -7.0090661e-01  -7.5846825e-01
  -4.4432032e-01  -7.9781057e-01
  -1.0654798e+00  -8.1641302e-01
  -7.1048498e-01  -4.6535836e-01
  -7.2388969e-01  -6.2611810e-01
  -6.0929960e-01  -9.3187315e-01
  -7.3217454e-01  -4.6654071e-01
  -5.4300736e-01  -7.9817463e-01
  -4.4583359e-01  -1.1386671e+00
  -6.9568841e-01  -9.1219193e-01
  -6.6611880e-01  -8.6096738e-01
  -7.3422768e-01  -9.3052329e-01
  -8.6738432e-01  -4.2055096e-01
  -6.8064751e-01  -4.2099339e-01
  -4.0049167e-01  -7.3483234e-01
  -6.4751181e-01  -6.7375970e-01
  -3.8832388e-01  -8.1431940e-01
  -9.5756846e-01  -3.1667685e-01
  -5.0882954e-01  -5.2218078e-01
  -4.6418879e-01  -6.9316950e-01
  -4.9376933e-01  -5.7782437e-01
  -5.5202882e-01  -8.9717670e-01
  -4.1600444e-01  -7.6486786e-01
  -8.4515133e-01  -9.2478213e-01
  -7.5544402e-01  -3.5322813e-01
  -9.4767981e-01  -6.1076740e-01
  -6.2904778e-01  -7.3417068e-01
  -6.9341607e-01  -7.5584404e-01
  -9.0938611e-01  -5.6422810e-01
  -6.8536722e-01  -6.8470858e-01
  -7.1676919e-01  -6.9631008e-01
  -4.2313701e-01  -8.1551029e-01
  -7.2517885e-01  -6.2733121e-01
  -7.4048509e-01  -8.5686398e-01
  -8.3316247e-01  -6.2996518e-01
  -1.0328741e+00  -2.6665706e-01
  -6.8575991e-01  -8.7727018e-01
  -6.9590008e-01  -9.2020502e-01
  -6.4730006e-01  -8.5655386e-01
  -4.9206011e-01  -7.0343255e-01
  -6.9312473e-01  -5.9123681e-01
  -5.7647230e-01  -8.3543225e-01
  -8.0091200e-01  -7.5643814e-01
  -4.5688318e-01  -9.8552442e-01
  -7.1984130e-01  -8.1646316e-01
  -7.9512871e-01  -6.5673743e-01
  -6.6285646e-01  -8.7766495e-01
  -6.8684449e-01  -8.8824655e-01
  -7.9468426e-01  -5.4982894e-01
  -1.9074696e-01  -1.0876052e+00
  -4.4724962e-01  -9.3050307e-01
  -6.6913045e-01  -6.6993685e-01
  -7.0725427e-01  -9.3324642e-01
  -6.4859274e-01  -7.1439778e-01
  -4.4942705e-01  -6.2824963e-01
  -1.0087094e+00  -6.8697103e-01
  -5.8117335e-01  -6.3237125e-01
  -6.9287753e-01  -6.0918970e-01
  -5.3520138e-01  -7.0751053e-01
  -7.1162287e-01  -6.3571657e-01
  -6.0448550e-01  -5.6820840e-01
  -6.2949103e-01  -7.5381684e-01
  -7.3849148e-01  -6.2068438e-01
  -8.0502972e-01  -7.1951087e-01
  -5.6196566e-01  -7.9973740e-01
  -8.7621964e-01  -8.4811368e-01
  -5.8060629e-01  -5.2690780e-01
  -5.1966547e-01  -9.1534107e-01
  -5.5369702e-01  -3.7585694e-01
  -4.8692971e-01  -9.1223150e-01
  -6.8594574e-01  -7.9909477e-01
  -7.5759187e-01  -6.1238785e-01
  -8.5419302e-01  -6.8624289e-01
  -6.4962568e-01  -1.0285266e+00
  -1.0285289e+00  -4.8796699e-01
  -6.6835694e-01  -5.1457015e-01
  -8.6555203e-01  -9.8548027e-01
  -8.9779856e-01  -4.2981443e-01
  -6.4541291e-01  -7.2181335e-01
  -6.4369286e-01  -7.0281335e-01
  -6.9048639e-01  -6.1509773e-01
  -5.3717745e-01  -6.7048088e-01
  -7.0059203e-01  -8.9885136e-01
  -7.9364428e-01  -6.1456079e-01
  -5.6140547e-01  -6.6718905e-01
  -6.3834006e-01  -6.8845579e-01
  -6.3143116e-01  -6.9149070e-01
  -3.6775503e-01  -8.9308325e-01
  -7.1886658e-01  -5.0352601e-01
  -5.3547301e-01  -1.0224534e+00
  -8.2868636e-01  -7.7054888e-01
  -7.8725682e-01  -7.9695825e-01
  -1.1078767e+00  -7.0900744e-01
  -7.7225065e-01  -6.2340437e-01
  -5.7543071e-01  -4.8615011e-01
  -7.6137658e-01  -7.3043464e-01
  -6.0720170e-01  -9.2928299e-01
  -4.0404059e-01  -8.3531701e-01
  -5.3582136e-01  -7.9349556e-01
  -6.6842268e-01  -7.7222038e-01
  -8.6698519e-01  -5.8313857e-01
  -7.0191834e-01  -5.5315419e-01
  -1.0801600e+00  -4.5199327e-01
  -6.3532000e-01  -7.5431565e-01
  -3.8752753e-01  -5.7774856e-01
  -5.9536775e-01  -6.7040235e-01
  -4.8400763e-01  -7.7431020e-01
  -4.6554254e-01  -6.9192644e-01
  -3.0535207e-01  -9.6576673e-01
  -8.9415947e-01  -7.3174623e-01
  -7.0137471e-01  -6.7001408e-01
  -5.2778373e-01  -6.0724891e-01
  -4.5587292e-01  -5.1421745e-01
  -5.8767182e-01  -4.4984955e-01
  -7.6544381e-01  -9.9523781e-01
  -4.4961161e-01  -7.9134191e-01
  -5.8682145e-01  -5.1633850e-01
  -1.0769695e+00  -8.3125327e-01
  -7.1916678e-01  -5.7039958e-01
  -8.8279658e-01  -4.9910888e-01
  -8.5925158e-01  -7.8699991e-01
  -5.8692828e-01  -7.5161821e-01
  -5.2536188e-01  -7.2788699e-01
  -6.8957016e-01  -8.2959687e-01
  -5.2768343e-01  -1.0705885e+00
  -7.0177555e-01  -7.5482359e-01
  -5.7510118e-01  -5.5311913e-01
  -7.6254056e-01  -5.0090376e-01
  -6.8351348e-01  -8.7812023e-01
  -4.7360841e-01  -6.9420867e-01
  -1.0549897e+00  -6.6406287e-01
  -6.9433259e-01  -4.3302438e-01
  -3.0444227e-01  -8.3462397e-01
  -9.1722228e-01  -7.3266464e-01
  -6.7923603e-01  -7.8566347e-01
  -7.4096713e-01  -5.6222775e-01
  -9.5070832e-01  -8.2018193e-01
  -6.2090084e-01  -6.7094379e-01
  -6.6764997e-01  -7.0778175e-01
  -3.7279131e-01  -8.7485420e-01
  -6.3544391e-01  -8.1453353e-01
  -4.0094134e-01  -1.0060248e+00
  -1.0274274e+00  -4.9472228e-01
  -4.7409811e-01  -8.0593267e-01
  -1.1117367e+00  -8.0278723e-01
  -8.2126634e-01  -7.8457569e-01
  -6.2368465e-01  -8.0985507e-01
  -6.4200954e-01  -7.5746537e-01
  -8.6918284e-01  -4.4244073e-01
  -4.9917547e-01  -6.4916651e-01
  -6.2669579e-01  -9.3389429e-01
  -7.7147850e-01  -3.7823671e-01
  -6.1613044e-01  -7.7108625e-01
  -9.7033714e-01  -6.6593671e-01
  -1.0036005e+00  -7.6661297e-01
  -1.2262449e+00  -6.4437805e-01
  -6.5261864e-01  -6.7447130e-01
  -9.4905772e-01  -8.0993991e-01
  -6.4377378e-01  -9.8194639e-01
  -6.5844079e-01  -5.9409582e-01
  -8.0108982e-01  -4.8991152e-01
  -6.2573410e-01  -7.3291703e-01
  -8.0729067e-01  -3.4816830e-01
  -6.9310957e-01  -5.3656009e-01
  -5.0216517e-01  -7.9789383e-01
  -5.9827258e-01  -6.6175946e-01
  -9.1331853e-01  -4.1014402e-01
  -4.7903771e-01  -7.1496566e-01
  -5.6161418e-01  -8.3752244e-01
  -6.5154383e-01  -5.2026096e-01
  -5.9771474e-01  -8.5198793e-01
  -5.3981014e-01  -7.3382849e-01
  -7.8280780e-01  -7.7280626e-01
  -4.0999506e-01  -8.2078814e-01
  -4.9526613e-01  -8.2518700e-01
  -4.1500666e-01  -7.7270953e-01
  -4.7387648e-01  -8.0192235e-01
  -9.0134889e-01  -1.1141404e+00
  -4.5223046e-01  -1.1432800e+00
  -5.3956166e-01  -8.7891191e-01
  -7.6594563e-01  -1.0757549e+00
  -4.8323379e-01  -7.4671399e-01
  -6.2601394e-01  -6.2265173e-01
  -9.5052395e-01  -7.0801136e-01
  -5.5141055e-01  -6.5467449e-01
  -6.7800977e-01  -8.0388633e-01
  -8.0559547e-01  -4.4948107e-01
  -8.8867938e-01  -6.4732360e-01
  -1.0149351e+00  -7.9360442e-01
  -7.8990727e-01  -3.5571765e-01
  -7.2179554e-01  -7.3633148e-01
  -6.6583773e-01  -7.4419255e-01
  -1.1109806e+00  -3.7154506e-01
  -9.4351055e-01  -6.0666814e-01
  -7.8464837e-01  -6.6765605e-01
  -9.7046453e-01  -5.7352960e-01
  -7.0257861e-01  -4.6946881e-01
  -6.1219536e-01  -8.7982783e-01
  -7.7294508e-01  -6.7326189e-01
  -6.1462014e-01  -9.0654165e-01
  -7.3852687e-01  -5.5662455e-01
  -2.4547997e-01  -9.1274457e-01
  -5.0783510e-01  -7.8405619e-01
  -6.7322857e-01  -9.0243393e-01
  -6.4721430e-01  -8.2442207e-01
  -7.3741871e-01  -6.0013126e-01
  -9.2106914e-01  -8.6773779e-01
  -5.8863868e-01  -7.7954876e-01
  -1.0518498e+00  -7.4628326e-01
  -5.1045123e-01  -8.3431238e-01
  -5.1644024e-01  -9.5869855e-01
  -7.8307060e-01  -6.5653692e-01
  -6.8037756e-01  -6.1032592e-01
  -7.1677414e-01  -9.3288843e-01
  -5.7289900e-01  -7.0521696e-01
  -6.2098726e-01  -8.9267771e-01
  -4.8379392e-01  -7.4585924e-01
  -3.9349932e-01  -8.1577621e-01
  -7.1460899e-01  -6.7506511e-01
  -5.7379425e-01  -8.7384080e-01
  -8.1710443e-01  -7.5980112e-01
  -7.3957558e-01  -8.9367346e-01
  -8.0557644e-01  -4.7338364e-01
  -6.2395754e-01  -8.3572857e-01
  -3.6818897e-01  -6.5531390e-01
  -5.8354975e-01  -7.6864178e-01
  -6.4930556e-01  -6.9756660e-01
  -5.0725954e-01  -9.5963093e-01
  -7.1582446e-01  -7.8021746e-01
  -6.3751934e-01  -7.2837344e-01
  -4.5885695e-01  -6.4846657e-01
  -6.6557648e-01  -7.6122251e-01
  -8.5367784e-01  -8.2678487e-01
  -5.5369734e-01  -1.1242645e+00
  -5.3701452e-01  -8.3496583e-01
  -5.1784209e-01  -7.7109407e-01
  -6.1970221e-01  -5.1405550e-01
  -7.9720267e-01  -8.7422600e-01
  -6.5254885e-01  -5.4559427e-01
  -6.2074017e-01  -7.7856760e-01
  -5.4590430e-01  -6.1932911e-01
  -5.6148372e-01  -7.9497896e-01
  -8.6259719e-01  -9.2331159e-01
  -3.0597813e-01  -8.1917551e-01
  -4.4906658e-01  -7.7589284e-01
  -3.8290823e-01  -1.1387456e+00
  -7.6487827e-01  -5.2094741e-01
  -5.1086400e-01  -8.4600523e-01
  -8.6945396e-01  -6.8401904e-01
  -7.5768914e-01  -6.7362337e-01
  -4.4167946e-01  -7.9253845e-01
  -3.2980466e-01  -9.3567684e-01
  -7.8137169e-01  -3.9031582e-01
  -6.6653197e-01  -5.0008350e-01
  -6.3936719e-01  -4.8966773e-01
  -6.6599300e-01  -3.5114996e-01
  -8.5563051e-01  -3.9570764e-01
  -8.4357354e-01  -9.7444638e-01
  -9.4229471e-01  -6.4056383e-01
  -6.8733074e-01  -7.2037268e-01
  -7.7235532e-01  -5.8235115e-01
  -8.9573761e-01  -3.1455948e-01
  -7.0003780e-01  -4.1700906e-01
  -7.7871668e-01  -8.5269486e-01
  -4.7784508e-01  -6.1427381e-01
  -6.8776444e-01  -5.7406518e-01
  -5.6517201e-01  -6.9028793e-01
  -9.4231000e-01  -5.1360267e-01
  -6.4488141e-01  -3.9746787e-01
  -5.3555268e-01  -8.3971934e-01
  -5.4845612e-01  -7.7550403e-01
  -6.6210679e-01  -8.3654647e-01
  -7.2228767e-01  -6.1465005e-01
  -5.9579456e-01  -9.8050184e-01
  -5.4441987e-01  -8.5892921e-01
  -7.7610920e-01  -7.1498588e-01
  -5.5769612e-01  -7.1661479e-01
  -7.7385946e-01  -6.1640809e-01
  -8.6718343e-01  -6.2881814e-01
  -8.0254263e-01  -8.4900842e-01
  -4.2170741e-01  -4.2218540e-01
  -4.5558092e-01  -6.8949176e-01
  -7.5499199e-01  -6.5580923e-01
  -3.6729270e-01  -8.7603176e-01
  -8.5794339e-01  -6.1228851e-01
  -4.9515528e-01  -9.4898805e-01
  -6.0007581e-01  -6.8908767e-01
  -1.0783860e+00  -8.8215496e-01
  -1.0776474e+00  -8.1406384e-01
  -8.6491407e-01  -4.3770841e-01
  -5.7733921e-01  -8.2188211e-01
  -1.0133764e+00  -7.1254229e-01
  -6.3771420e-01  -5.6897554e-01
  -6.7870401e-01  -8.8861729e-01
  -5.8066981e-01  -5.7296716e-01
  -6.1440430e-01  -8.6257322e-01
  -4.1561310e-01  -8.1932756e-01
  -3.5501522e-01  -5.7262000e-01
  -4.6327359e-01  -7.4759281e-01
  -1.0643270e+00  -8.1993998e-01
  -4.7017873e-01  -5.8499975e-01
  -4.6201774e-01  -7.7706575e-01
  -5.5598148e-01  -4.8269714e-01
  -3.4078224e-01  -8.6525299e-01
  -6.4719376e-01  -8.5065823e-01
  -1.0315369e+00  -4.8305319e-01
  -4.4607985e-01  -7.7838786e-01
  -5.7153816e-01  -7.6237540e-01
  -7.0538256e-01  -7.4972459e-01
  -6.4580235e-01  -7.8500002e-01
  -5.0415083e-01  -6.9050908e-01
  -8.5751487e-01  -5.5075195e-01
  -4.3582729e-01  -6.8572130e-01
  -4.8913109e-01  -7.5051996e-01
  -5.6121105e-01  -1.0400406e+00
  -4.2187129e-01  -8.5810527e-01
  -7.0082392e-01  -5.1140319e-01
  -7.0438290e-01  -6.6851287e-01
  -1.1670711e+00  -4.9215463e-01
  -7.9478740e-01  -4.5273853e-01
  -6.1783082e-01  -7.4122568e-01
  -6.4627713e-01  -5.1210912e-01
  -7.8614443e-01  -1.0989293e+00
  -6.9751657e-01  -4.1921286e-01
  -6.2363844e-01  -6.8517681e-01
  -8.4597362e-01  -5.0550663e-01
  -8.5024122e-01  -9.5486628e-01
  -7.6803062e-01  -4.3806669e-01
  -6.9786336e-01  -4.8050530e-01
  -6.6465241e-01  -6.0742863e-01
  -6.5826622e-01  -9.6731043e-01
  -9.0360691e-01  -7.2559324e-01
  -4.7063265e-01  -9.9289346e-01
  -4.8919417e-01  -9.4459305e-01
  -6.6915217e-01  -7.8601971e-01
  -9.0969809e-01  -5.7306299e-01
  -6.9155419e-01  -7.4149595e-01
  -6.6464920e-01  -7.3914071e-01
  -1.0050551e+00  -8.9756337e-01
  -6.0421754e-01  -8.3226950e-01
  -6.6981813e-01  -6.2034863e-01
  -6.8781798e-01  -6.9859301e-01
  -8.4741961e-01  -4.9864491e-01
  -5.6445222e-01  -3.4760357e-01
  -5.4060138e-01  -7.6202506e-01
  -1.0222112e+00  -5.7284906e-01
  -4.9709735e-01  -8.0074716e-01
  -6.5778820e-01  -9.4022716e-01
  -7.5781920e-01  -5.6564571e-01
  -5.6854964e-01  -8.7708262e-01
  -8.3104134e-01  -1.0657019e+00
  -9.0343558e-01  -1.0595992e+00
  -5.1509529e-01  -8.8262009e-01
  -8.7608640e-01  -4.8255956e-01
  -1.1741261e+00  -4.9970999e-01
  -6.2105824e-01  -7.5839209e-01
  -7.2930070e-01  -7.3123933e-01
  -8.2856408e-01  -8.9735353e-01
  -5.0116089e-01  -7.0613177e-01
  -5.0154400e-01  -1.0401133e+00
  -5.3691238e-01  -6.0563683e-01
  -6.4324770e-01  -7.2881572e-01
  -5.2228262e-01  -8.5903265e-01
  -6.0949115e-01  -6.8937373e-01
  -6.6237655e-01  -9.0464159e-01
  -5.9745610e-01  -5.1457421e-01
  -7.5324817e-01  -9.9693128e-01
  -5.4829877e-01  -8.9139528e-01
  -7.5448228e-01  -6.8097988e-01
  -7.1284096e-01  -5.2180372e-01
  -6.0896068e-01  -8.2054642e-01
  -6.1780305e-01  -4.4641339e-01
  -6.5685168e-01  -7.4819186e-01
  -1.0492525e+00  -6.0031668e-01
  -4.9783167e-01  -7.8666207e-01
  -5.2312158e-01  -8.1653785e-01
  -6.7346664e-01  -8.0650532e-01
  -8.4175277e-01  -8.7626559e-01
  -5.8941446e-01  -4.4742873e-01
  -8.5470071e-01  -5.5880287e-01
  -4.3762075e-01  -8.2875635e-01
  -6.4054041e-01  -8.6891600e-01
  -8.3680835e-01  -4.9475272e-01
  -3.4848527e-01  -1.0494837e+00
  -6.1645116e-01  -8.7489758e-01
  -6.4459831e-01  -4.7553967e-01
  -4.6233593e-01  -9.3155284e-01
  -6.7431144e-01  -6.9177159e-01
  -4.6619946e-01  -8.1120026e-01
  -5.1136845e-01  -9.2074430e-01
  -5.8693534e-01  -7.0002105e-01
  -9.3070801e-01  -8.1165556e-01
  -8.7672067e-01  -7.4746273e-01
  -4.7449873e-01  -8.2989639e-01
  -6.9722374e-01  -5.9752949e-01
  -7.5167364e-01  -9.4061712e-01
  -9.5930272e-01  -6.0495585e-01
  -7.4936043e-01  -6.4642763e-01
  -6.1700997e-01  -1.1012448e+00
  -6.7907799e-01  -3.8137363e-01
  -4.2294115e-01  -9.0668345e-01
  -8.1523474e-01  -5.3367929e-01
  -9.0249753e-01  -7.3543854e-01
  -9.0669557e-01  -3.3801794e-01
  -6.2146023e-01  -9.8142370e-01
  -6.1539932e-01  -5.6724019e-01
  -4.6331695e-01  -7.0932734e-01
  -8.0274021e-01  -6.2899347e-01
  -3.8665120e-01  -9.0673020e-01
  -8.4899413e-01  -4.6337229e-01
  -6.5151124e-01  -1.0374187e+00
  -6.7638015e-01  -5.7023621e-01
  -5.7489204e-01  -8.0314657e-01
  -4.8187319e-01  -8.2941784e-01
  -6.0274937e-01  -6.8361942e-01
  -8.9902196e-01  -7.5269824e-01
  -6.9408370e-01  -7.7911656e-01
  -6.9262936e-01  -6.5435766e-01
  -7.8305493e-01  -8.6694261e-01
  -6.1437341e-01  -8.8757738e-01
  -6.1308356e-01  -7.6005871e-01
  -8.7220565e-01  -8.9731493e-01
  -5.2703337e-01  -6.0810784e-01
  -4.3443454e-01  -5.5821887e-01
  -6.0849404e-01  -5.3249223e-01
  -6.5206787e-01  -6.5884191e-01
  -4.5962717e-01  -8.5499040e-01
  -8.0770619e-01  -6.8404765e-01
  -9.3725075e-01  -2.6507980e-01
  -7.8918382e-01  -6.1945636e-01
  -6.3052844e-01  -6.1972598e-01
  -5.9238187e-01  -7.9599098e-01
  -4.9955939e-01  -6.7533161e-01
  -4.1744781e-01  -6.7518269e-01
  -5.0241403e-01  -9.2075217e-01
  -6.5032520e-01  -7.3458047e-01
  -5.6817913e-01  -7.1784891e-01
  -9.6688684e-01  -7.3763346e-01
  -1.1732223e+00  -4.5687245e-01
  -8.9091089e-01  -6.0346140e-01
  -6.3653078e-01  -7.2092681e-01
  -6.8095295e-01  -6.5118462e-01
  -3.4717246e-01  -7.6694670e-01
  -5.3326510e-01  -6.6985325e-01
  -6.3202344e-01  -5.6495949e-01
  -2.9413559e-01  -9.0910449e-01
  -8.0132360e-01  -8.8503014e-01
  -5.3697090e-01  -7.4394690e-01
  -4.8792136e-01  -6.9155027e-01
  -5.3392160e-01  -8.4496834e-01
  -5.4345740e-01  -7.9631268e-01
  -2.4517617e-01  -1.1231282e+00
  -9.7116125e-01  -7.4706985e-01
  -8.8017664e-01  -4.7912893e-01
  -3.8539025e-01  -7.9236062e-01
  -8.5482556e-01  -9.9229893e-01
  -4.4307381e-01  -9.8977192e-01
  -5.2802589e-01  -7.0734335e-01
  -7.0456528e-01  -3.4657949e-01
  -6.2538350e-01  -8.2497610e-01
  -5.6220831e-01  -7.8252525e-01
  -6.1946164e-01  -1.0228144e+00
  -5.1841838e-01  -5.5778309e-01
  -4.5078542e-01  -6.9821436e-01
  -4.9572223e-01  -8.5574866e-01
  -8.5311681e-01  -5.1154345e-01
  -4.3790632e-01  -6.8059264e-01
  -7.2077565e-01  -9.9179892e-01
  -6.2553757e-01  -5.3130996e-01
  -4.6198773e-01  -8.9331151e-01
  -5.3327661e-01  -7.7758254e-01
  -9.9966447e-01  -7.7401754e-01
  -4.1717276e-01  -7.2401478e-01
  -7.4799820e-01  -7.5542425e-01
  -5.8244844e-01  -1.0089328e+00
  -6.4872336e-01  -6.0480925e-01
  -6.7074015e-01  -6.9583788e-01
  -8.3380017e-01  -6.3734997e-01
  -1.1432516e+00  -9.0615673e-01
  -8.4878671e-01  -5.2145841e-01
  -5.8438681e-01  -8.2969988e-01
  -4.9247339e-01  -7.5722269e-01
  -6.5490963e-01  -6.6500026e-01
  -5.7406309e-01  -7.6337305e-01
  -7.5556425e-01  -6.4253235e-01
  -6.9696955e-01  -7.6696494e-01
  -8.3388604e-01  -7.3903384e-01
  -4.5154377e-01  -5.7270327e-01
  -9.7443040e-01  -4.2258765e-01
  -5.4876817e-01  -6.0858557e-01
  -5.5751478e-01  -6.7424121e-01
  -4.7810628e-01  -8.3357917e-01
  -7.1410409e-01  -4.6143385e-01
  -6.4201142e-01  -8.9927240e-01
  -7.4165420e-01  -6.1054684e-01
  -6.4935188e-01  -8.7181383e-01
  -7.4590368e-01  -7.1860095e-01
  -5.3389711e-01  -9.4474875e-01
  -7.8788928e-01  -8.9432338e-01
  -5.3607500e-01  -6.0891924e-01
  -8.1106770e-01  -6.7226761e-01
  -8.9424001e-01  -6.0734086e-01
  -7.2882816e-01  -8.0742165e-01
  -6.7564607e-01  -7.8548444e-01
  -8.6248677e-01  -5.9575729e-01
  -4.4409109e-01  -6.7516614e-01
  -9.1203239e-01  -7.6442499e-01
  -7.6871401e-01  -6.1918678e-01
  -5.1990643e-01  -8.7085402e-01
  -7.0115278e-01  -1.0506557e+00
  -9.1893480e-01  -8.6803371e-01
  -6.1605564e-01  -7.8066462e-01
  -6.3956006e-01  -8.1247315e-01
  -7.6286973e-01  -5.1837553e-01
  -5.6089980e-01  -5.9601178e-01
  -1.0434675e+00  -2.7097490e-01
  -1.2104080e+00  -5.4718452e-01
  -4.9398023e-01  -5.3631093e-01
  -6.1358909e-01  -6.5773371e-01
  -3.5439091e-01  -9.9173918e-01
  -7.5010118e-01  -6.0130179e-01
  -4.5653673e-01  -6.7320530e-01
  -1.0799824e+00  -6.6668967e-01
  -8.7516357e-01  -5.7677280e-01
  -7.9316490e-01  -4.3970006e-01
  -5.1773634e-01  -7.3718688e-01
  -7.0463430e-01  -4.2665108e-01
  -5.1326061e-01  -7.3460901e-01
  -5.6886023e-01  -9.4832966e-01
  -7.2383820e-01  -6.7914435e-01
  -8.7156770e-01  -7.6516090e-01
  -7.0734207e-01  -8.1193642e-01
  -7.9141116e-01  -5.1147005e-01
  -7.3095449e-01  -7.9591513e-01
  -7.7050074e-01  -6.4925519e-01
  -4.6169071e-01  -7.1174666e-01
  -5.8086341e-01  -5.8398847e-01
  -8.8065868e-01  -5.0695788e-01
  -7.5588920e-01  -6.3855366e-01
  -3.9429901e-01  -6.9689270e-01
  -4.0476887e-01  -9.1084027e-01
  -3.8078202e-01  -6.7030332e-01
  -6.1753846e-01  -8.6179389e-01
  -1.8535208e-02  -9.7570254e-01
  -6.3987874e-01  -1.0051815e+00
  -5.8908802e-01  -7.6516397e-01
  -7.3917871e-01  -7.2095147e-01
  -8.2176142e-01  -6.0268905e-01
  -4.4102306e-01  -7.7472518e-01
  -1.0515423e+00  -7.2226193e-01
  -7.3893489e-01  -6.7538255e-01
  -8.0262855e-01  -7.3523262e-01
  -6.0016453e-01  -7.3843211e-01
  -8.1273558e-01  -5.2980329e-01
  -6.4041218e-01  -2.6970544e-01
  -6.4089732e-01  -7.2712211e-01
  -6.1653616e-01  -5.2380046e-01
  -6.8568355e-01  -8.9101564e-01
  -5.5211604e-01  -9.8025965e-01
  -4.8712043e-01  -5.0079409e-01
  -8.1344102e-01  -6.8251783e-01
  -7.8269364e-01  -5.9355766e-01
  -5.2884213e-01  -7.5903075e-01
  -7.2064194e-01  -6.0014267e-01
  -6.1045677e-01  -7.8193769e-01
  -4.5117449e-01  -6.5234440e-01
  -7.8362210e-01  -6.3628738e-01
  -3.7342697e-01  -7.3072015e-01
  -5.2301880e-01  -4.2727714e-01
  -7.8204323e-01  -4.7888248e-01
  -3.6209234e-01  -7.4313554e-01
  -6.3147939e-01  -6.4528744e-01
  -7.6757147e-01  -5.8954535e-01
  -5.5852235e-01  -8.5066909e-01
  -7.2440746e-01  -6.2938392e-01
  -8.2720154e-01  -5.7182260e-01
  -7.3253768e-01  -7.2083309e-01
  -6.1610109e-01  -8.1914618e-01
  -6.0116721e-01  -6.8121466e-01
  -8.4325167e-01  -6.4815804e-01
  -8.6266754e-01  -4.6394536e-01
  -8.4429795e-01  -7.4700712e-01
  -6.5473016e-01  -8.7391104e-01
  -3.8492695e-01  -9.9869810e-01
  -5.5347356e-01  -8.2531710e-01
  -6.9326656e-01  -6.2978016e-01
  -7.3960917e-01  -8.8120295e-01
  -7.6761919e-01  -5.5256502e-01
  -6.2395960e-01  -8.1635499e-01
  -8.3126267e-01  -5.5186293e-01
  -7.3345598e-01  -7.1547380e-01
  -6.3541129e-01  -6.8422973e-01
  -8.8239680e-01  -5.5371185e-01
  -7.1420734e-01  -5.4431561e-01
  -5.7915961e-01  -8.3308204e-01
  -6.5554625e-01  -5.8626662e-01
  -4.3764693e-01  -8.3639117e-01
  -2.7180671e-01  -8.4600362e-01
  -7.0830466e-01  -7.0682778e-01
  -5.1371040e-01  -6.6547216e-01
  -5.9392697e-01  -6.7284523e-01
  -6.3597785e-01  -8.0348227e-01
  -7.7485858e-01  -6.4962683e-01
  -6.8269257e-01  -6.7665922e-01
  -7.1403207e-01  -9.4692534e-01
  -6.8502456e-01  -9.9816475e-01
  -6.0864665e-01  -6.4297365e-01
  -6.0276049e-01  -7.0760756e-01
  -5.7529525e-01  -8.1036473e-01
  -6.4116105e-01  -1.0019669e+00
  -7.4244279e-01  -6.1628385e-01
  -5.8965030e-01  -6.9561747e-01
  -7.4122181e-01  -9.1156219e-01
  -5.5633655e-01  -7.5834631e-01
  -7.2491450e-01  -7.0772602e-01
  -8.5245187e-01  -5.9852312e-01
  -7.5944724e-01  -5.7396732e-01
  -5.8765105e-01  -5.4071159e-01
  -6.8903422e-01  -7.8923026e-01
  -7.3491906e-01  -3.5935531e-01
  -6.4220626e-01  -8.2387124e-01
  -6.8936032e-01  -9.3887798e-01
  -8.7282010e-01  -9.5151430e-01
  -5.9698559e-01  -6.1511243e-01
  -4.8381791e-01  -9.6166778e-01
  -5.4028812e-01  -9.7301245e-01
  -9.6283250e-01  -5.1628501e-01
  -6.3268536e-01  -8.0086002e-01
  -6.4248143e-01  -9.7704626e-01
  -6.5561109e-01  -5.4429990e-01
  -8.4061325e-01  -6.8966841e-01
  -6.6819853e-01  -6.7469473e-01
  -6.5464782e-01  -8.1846619e-01
  -6.6923361e-01  -1.0341911e+00
  -5.3555118e-01  -6.7234511e-01
  -8.7055194e-01  -4.6823693e-01
  -7.6242679e-01  -7.8843778e-01
  -6.3170689e-01  -6.7478840e-01
  -8.2788291e-01  -6.5421292e-01
  -4.7242629e-01  -9.9222017e-01
  -5.4632804e-01  -7.5767855e-01
  -6.4768567e-01  -9.4094771e-01
  -7.1307908e-01  -6.9577148e-01
  -7.2628470e-01  -9.0269137e-01
  -6.6675872e-01  -9.7827975e-01
  -5.4485272e-01  -8.0026973e-01
  -7.6770615e-01  -4.2051412e-01
  -8.3271704e-01  -6.3847947e-01
  -9.3723790e-01  -5.9507874e-01
  -9.3935071e-01  -5.9256944e-01
  -3.4330070e-01  -1.0249464e+00
  -5.9578156e-01  -3.0591320e-01
  -6.0743431e-01  -9.9055558e-01
  -8.0620390e-01  -6.7382879e-01
  -8.9074438e-01  -9.8044625e-01
  -9.1221512e-01  -4.7853331e-01
  -6.3304433e-01  -6.8322904e-01
  -7.2610827e-01  -7.8386247e-01
  -6.3885942e-01  -8.2474005e-01
  -7.5519900e-01  -6.3410591e-01
  -6.9881533e-01  -4.5437787e-01
  -5.4174772e-01  -5.8833834e-01
  -6.4144684e-01  -6.9628392e-01
  -8.3959491e-01  -5.6885641e-01
  -9.0608042e-01  -4.0635803e-01
  -1.0066914e+00  -6.8053770e-01
  -6.5887626e-01  -4.6444009e-01
  -4.9470368e-01  -7.2589843e-01
  -5.9918744e-01  -7.1145554e-01
  -5.7726249e-01  -6.8806205e-01
  -5.8499825e-01  -4.1124768e-01
  -8.1351712e-01  -1.0216271e+00
  -9.0325702e-01  -6.4839845e-01
  -6.0830049e-01  -6.0203052e-01
  -6.1673719e-01  -6.5278450e-01
  -6.6526283e-01  -8.4196827e-01
  -5.9230276e-01  -5.7190995e-01
  -5.3412195e-01  -7.6752893e-01
  -6.0757224e-01  -7.1684030e-01
  -6.9624611e-01  -5.5270327e-01
  -5.3744914e-01  -5.5020635e-01
  -5.7572152e-01  -6.0048087e-01
  -8.3352281e-01  -6.5614004e-01
  -5.9106194e-01  -1.0654758e+00
  -5.5432889e-01  -8.8146036e-01
  -6.1733729e-01  -8.0544153e-01
  -9.2853507e-01  -5.9394606e-01
  -8.2880352e-01  -7.5553027e-01
  -6.8061685e-01  -6.4787385e-01
  -7.7525583e-01  -7.9441420e-01
  -8.7637910e-01  -8.3469570e-01
  -8.6467417e-01  -5.6950935e-01
  -7.8396085e-01  -1.0032998e+00
  -6.5164307e-01  -7.1207378e-01
  -6.8524826e-01  -5.7068802e-01
  -7.9276140e-01  -3.9147424e-01
  -5.2272574e-01  -8.1398285e-01
  -4.9105410e-01  -6.6105256e-01
  -5.4103164e-01  -8.8814392e-01
  -8.6961464e-01  -5.2108490e-01
  -9.2829311e-01  -7.1016040e-01
  -8.2836004e-01  -4.3620806e-01
  -6.0803642e-01  -7.8655206e-01
  -4.7474873e-01  -7.4382639e-01
  -8.1128272e-01  -1.0823132e+00
  -1.1677523e+00  -8.3991169e-01
  -4.5600026e-01  -7.4281235e-01
  -5.8785616e-01  -6.0813547e-01
  -7.3847023e-01  -3.9529445e-01
  -6.5417013e-01  -5.7013029e-01
  -3.7705036e-01  -9.8696159e-01
  -5.9028771e-01  -5.6048605e-01
  -4.1259571e-01  -8.3882571e-01
  -4.5916571e-01  -7.2652662e-01
  -7.2068834e-01  -7.1173212e-01
  -5.2682578e-01  -5.5590860e-01
  -5.2830445e-01  -5.2440972e-01
  -8.2494216e-01  -5.6185957e-01
  -6.2395305e-01  -1.0276250e+00
  -8.0480315e-01  -7.5919383e-01
  -6.6327499e-01  -8.6185353e-01
  -7.3574684e-01  -8.2602372e-01
  -7.7244394e-01  -9.3377932e-01
  -5.3876727e-01  -7.1609987e-01
  -8.0754149e-01  -5.7298443e-01
  -8.0317695e-01  -5.6785366e-01
  -2.0389401e-01  -5.5823011e-01
  -5.7532399e-01  -8.7537073e-01
  -4.9149661e-01  -9.3117173e-01
  -7.5607982e-01  -5.6192050e-01
  -6.1133374e-01  -7.8563787e-01
  -7.6315424e-01  -6.0363990e-01
  -6.7225028e-01  -1.0104079e+00
  -8.2361554e-01  -3.8114171e-01
  -5.5100196e-01  -4.4103358e-01
  -6.1186087e-01  -7.3050121e-01
  -6.8069889e-01  -7.0679017e-01
  -6.9514924e-01  -6.0083452e-01
  -5.3990516e-01  -8.5523045e-01
  -8.1853394e-01  -5.6879101e-01
  -6.0017045e-01  -8.0248745e-01
  -5.9436936e-01  -7.8327335e-01
  -3.7812459e-01  -6.1780008e-01
  -7.8794156e-01  -8.6488543e-01
  -5.1484496e-01  -5.8919108e-01
  -4.9285691e-01  -6.4681732e-01
  -8.5861831e-01  -5.9440566e-01
  -4.3630758e-01  -6.5619942e-01
  -3.8966059e-01  -1.0015693e+00
  -9.9721585e-01  -5.5412590e-01
  -7.5970001e-01  -9.2775261e-01
  -5.5852793e-01  -6.2860330e-01
  -8.2040294e-01  -8.7835506e-01
  -9.5797978e-01  -2.8057743e-01
  -7.7417873e-01  -6.7702600e-01
  -5.8283324e-01  -6.4340988e-01
  -5.8638175e-01  -6.6488688e-01
  -3.5422535e-01  -1.0438788e+00
  -4.1316714e-01  -6.3254930e-01
  -5.7249559e-01  -5.9248518e-01
  -5.1611909e-01  -9.7943642e-01
  -9.4149725e-01  -5.9006243e-01
  -5.5385219e-01  -7.6205285e-01
  -6.0048562e-01  -9.5202923e-01
  -7.3361575e-01  -7.1621655e-01
  -5.0601968e-01  -5.0966722e-01
  -7.2186550e-01  -6.9338226e-01
  -6.1920317e-01  -1.0417215e+00
  -4.8257741e-01  -8.0133565e-01
  -6.2338468e-01  -8.7261941e-01
  -7.6362033e-01  -8.0532983e-01
  -6.4383687e-01  -5.1841687e-01
  -4.2300417e-01  -7.4193050e-01
  -5.8305987e-01  -8.9941747e-01
  -5.6138981e-01  -8.6973305e-01
  -5.6657845e-01  -7.0463321e-01
  -9.6370647e-01  -6.0142632e-01
  -6.7863103e-01  -5.9132609e-01
  -5.9352958e-01  -6.7418700e-01
  -5.6178675e-01  -5.7776039e-01
  -7.1447109e-01  -5.0771774e-01
  -6.8467935e-01  -5.1932482e-01
  -8.9772765e-01  -8.7503448e-01
  -7.5408617e-01  -8.4583145e-01
  -8.5332370e-01  -6.1436542e-01
  -4.4130922e-01  -7.1382063e-01
  -5.1436846e-01  -6.5057626e-01
  -8.1852689e-01  -4.6755422e-01
  -5.9532480e-01  -7.1791892e-01
  -5.5632393e-01  -8.8949206e-01
  -7.0706967e-01  -6.5476490e-01
  -6.4353617e-01  -5.2819957e-01
  -4.0062943e-01  -8.9173171e-01
  -6.4136216e-01  -1.1709192e+00
  -5.8440564e-01  -6.1479768e-01
  -7.1727438e-01  -9.5337258e-01
  -6.7135824e-01  -6.9583808e-01
  -4.2675709e-01  -8.5197147e-01
  -5.0603120e-01  -7.4519721e-01
  -7.2601014e-01  -7.5359566e-01
  -5.6735266e-01  -6.6833641e-01
  -8.8571725e-01  -4.1221851e-01
  -8.6508200e-01  -4.9891071e-01
  -4.5243534e-01  -6.2292889e-01
  -8.7893809e-01  -7.0126934e-01
  -5.4631579e-01  -7.9472507e-01
  -6.8399040e-01  -9.6442027e-01
  -8.3306302e-01  -6.7048832e-01
  -3.0338896e-01  -7.1329651e-01
  -6.7958042e-01  -5.6613719e-01
  -7.5162286e-01  -8.1054440e-01
  -9.1475138e-01  -9.8960778e-01
  -6.3802399e-01  -8.3470408e-01
  -4.8799086e-01  -7.6580862e-01
  -5.7188725e-01  -9.2331738e-01
  -7.0094206e-01  -8.2671145e-01
  -8.7916407e-01  -7.3859296e-01
  -5.7877541e-01  -6.5771301e-01
  -1.0412852e+00  -6.6463020e-01
  -8.2337266e-01  -1.0957136e+00
  -4.5905327e-01  -7.5478841e-01
  -3.3321570e-01  -8.8729699e-01
  -5.1939784e-01  -5.8377937e-01
  -4.9421595e-01  -8.1811476e-01
  -4.9672252e-01  -5.5498904e-01
  -7.1540306e-01  -7.4758582e-01
  -7.4542582e-01  -7.3940466e-01
  -4.0838586e-01  -8.7028867e-01
  -7.6671262e-01  -6.4842293e-01
  -6.5991533e-01  -8.8841868e-01
  -5.1953909e-01  -1.2453941e+00
  -4.6948584e-01  -6.0139953e-01
  -9.0545681e-01  -7.4792979e-01
  -6.5923285e-01  -5.2746509e-01
  -8.7324568e-01  -6.2218034e-01
  -6.6728794e-01  -3.8512790e-01
  -6.6223221e-01  -9.2546414e-01
  -4.8042017e-01  -7.6285259e-01
  -1.0810857e+00  -6.3301594e-01
  -6.4730453e-01  -8.0083385e-01
  -3.6970610e-01  -8.5890284e-01
  -8.4714050e-01  -9.1041330e-01
  -6.1228481e-01  -7.4406298e-01
  -1.0876947e+00  -7.0550316e-01
  -5.9359552e-01  -6.6508987e-01
  -3.4354069e-01  -9.9205780e-01
  -6.6675447e-01  -6.6712317e-01
  -7.6673910e-01  -9.0099943e-01
  -7.7234970e-01  -7.5205187e-01
  -9.2139247e-01  -7.3573294e-01
  -3.7207341e-01  -8.5674586e-01
  -7.2383455e-01  -1.3800337e+00
  -5.0510194e-01  -6.6821410e-01
  -5.4684812e-01  -6.5880587e-01
  -7.4680441e-01  -8.6860432e-01
  -5.5499718e-01  -6.7584306e-01
  -5.4830514e-01  -5.5741827e-01
  -3.4128385e-01  -9.1201248e-01
  -5.8277729e-01  -7.1593176e-01
  -5.1600324e-01  -6.5992967e-01
  -6.1814679e-01  -6.0666825e-01
  -8.5889429e-01  -5.2278867e-01
  -7.6126209e-01  -6.7895792e-01
  -8.2863282e-01  -5.5171087e-01
  -5.2559904e-01  -5.5258202e-01
  -6.4504846e-01  -1.1400157e+00
  -6.1528482e-01  -5.7735789e-01
  -7.8784516e-01  -5.7358776e-01
  -9.1636539e-01  -8.9744416e-01
  -6.1730882e-01  -7.9167970e-01
  -8.2398488e-01  -6.8481300e-01
  -7.3647340e-01  -8.3439362e-01
  -5.9663952e-01  -8.1350468e-01
  -8.1185073e-01  -4.8298492e-01
  -6.8187166e-01  -2.5219460e-01
  -5.4471356e-01  -6.5153765e-01
  -6.0500214e-01  -5.2639970e-01
  -9.3637583e-01  -1.1258021e+00
  -7.3438957e-01  -4.3899733e-01
  -7.1353916e-01  -8.5919427e-01
  -4.5123309e-01  -8.9696853e-01
  -6.1702969e-01  -6.0202481e-01
  -5.7558466e-01  -6.9140840e-01
  -7.6761394e-01  -4.9283717e-01
  -4.2251326e-01  -7.8772745e-01
  -5.9441933e-01  -7.8323229e-01
  -5.1840060e-01  -7.4987094e-01
  -5.3598068e-01  -7.9360653e-01
  -7.0051511e-01  -7.0708266e-01
  -5.6632316e-01  -4.4417592e-01
  -3.8155128e-01  -6.9851404e-01
  -8.9770758e-01  -6.6030684e-01
  -4.9922845e-01  -9.2875819e-01
  -8.3857031e-01  -6.6030260e-01
  -6.6845447e-01  -6.0216166e-01
  -6.8856645e-01  -7.2150519e-01
  -6.6675144e-01  -7.4471552e-01
  -6.6902614e-01  -4.5671523e-01
  -6.4162441e-01  -8.3877683e-01
  -2.3795316e-01  -1.0242654e+00
  -5.6418599e-01  -6.9017503e-01
  -6.0429234e-01  -4.5063900e-01
  -4.6729880e-01  -7.2069386e-01
  -3.6937600e-01  -5.9499347e-01
  -9.2247151e-01  -6.3963029e-01
  -8.5297854e-01  -7.4073351e-01
  -4.6967954e-01  -6.9130721e-01
  -6.2556387e-01  -7.3614258e-01
  -6.3712342e-01  -4.6715716e-01
  -6.5525791e-01  -5.9867065e-01
  -5.4937851e-01  -6.6374198e-01
  -5.0734154e-01  -7.3495123e-01
  -6.9441722e-01  -5.9273735e-01
  -1.1812693e+00  -7.4800266e-01
  -8.8366647e-01  -9.9915517e-01
  -5.6826573e-01  -8.0923615e-01
  -4.7494910e-01  -7.7772324e-01
  -7.9475209e-01  -8.5181354e-01
  -6.2442596e-01  -7.5724367e-01
  -7.0056320e-01  -5.5232031e-01
  -6.6589239e-01  -7.1516081e-01
  -7.2157477e-01  -7.2262393e-01
  -4.8944767e-01  -1.1401886e+00
  -5.7984062e-01  -4.3220179e-01
  -4.7888745e-01  -5.9934945e-01
  -1.0709553e+00  -9.7324378e-01
  -3.5745352e-01  -7.4309056e-01
  -1.1276142e+00  -8.1611745e-01
  -3.8050184e-01  -8.5587408e-01
  -5.6685490e-01  -7.3675672e-01
  -2.8088609e-01  -9.1534416e-01
  -4.2226070e-01  -8.8863729e-01
  -9.4197614e-01  -7.7510859e-01
  -4.2612351e-01  -8.0182164e-01
  -1.0178475e+00  -6.6022126e-01
  -5.6082579e-01  -7.7446562e-01
  -4.8136929e-01  -9.2245122e-01
  -9.3619177e-01  -9.8514513e-01
  -8.9074180e-01  -8.0471153e-01
  -8.5070538e-01  -5.7522400e-01
  -6.5949752e-01  -9.6697516e-01
  -5.4459018e-01  -6.5409716e-01
  -4.4942572e-01  -8.4503587e-01
  -5.9965899e-01  -8.9373301e-01
  -5.6395536e-01  -8.4870893e-01
  -4.2341948e-01  -9.8605655e-01
  -7.9266063e-01  -6.6684192e-01
  -7.1541410e-01  -6.6140826e-01
  -7.1261653e-01  -5.4066506e-01
  -4.9729027e-01  -8.5591386e-01
  -6.8045094e-01  -8.7076408e-01
  -4.8619526e-01  -6.6537177e-01
  -7.6181218e-01  -5.3958728e-01
  -4.7931075e-01  -8.5399117e-01
  -4.0735129e-01  -8.2686020e-01
  -6.8516186e-01  -7.4004228e-01
  -5.8042062e-01  -7.7839499e-01
  -6.9998143e-01  -6.9313324e-01
  -8.1193124e-01  -8.7461122e-01
  -6.9038313e-01  -6.1361593e-01
  -4.9324116e-01  -6.7624162e-01
  -8.2562224e-01  -4.7721603e-01
  -7.9383232e-01  -9.2279907e-01
  -8.8314972e-01  -4.8828369e-01
  -6.6452576e-01  -8.2317559e-01
  -5.0779439e-01  -1.3382395e+00
  -6.3917046e-01  -8.8758566e-01
  -1.0801308e+00  -6.0072434e-01
  -7.2384461e-01  -7.6345970e-01
  -4.2422539e-01  -7.5144303e-01
  -7.6242302e-01  -6.7863844e-01
  -4.5831419e-01  -5.0944429e-01
  -7.7776570e-01  -1.1590673e+00
  -6.8867998e-01  -5.5280569e-01
  -4.7192289e-01  -7.4420421e-01
  -5.2345180e-01  -7.3531305e-01
  -6.1257484e-01  -8.9199092e-01
  -3.3255596e-01  -7.7858929e-01
  -6.2371345e-01  -6.4658439e-01
  -5.7431049e-01  -6.6694490e-01
  -3.2580657e-01  -9.3877534e-01
  -7.6739921e-01  -7.4396917e-01
  -4.8293418e-01  -7.3860776e-01
  -7.2017257e-01  -6.0410230e-01
  -4.9473134e-01  -7.5189771e-01
  -1.0181004e+00  -9.7182244e-01
  -6.8886736e-01  -3.9592725e-01
  -7.6198853e-01  -5.7140861e-01
  -5.8582016e-01  -5.3007900e-01
  -9.6498893e-01  -6.8543491e-01
  -6.5961282e-01  -6.8510338e-01
  -6.2867438e-01  -8.2084699e-01
  -9.6949646e-01  -7.1242518e-01
  -6.2014808e-01  -3.9594633e-01
  -6.0734680e-01  -7.1893553e-01
  -6.9294657e-01  -5.8000433e-01
  -6.6320171e-01  -6.7654574e-01
  -5.2807008e-01  -7.6706667e-01
  -8.3250951e-01  -9.9215641e-01
  -8.4247383e-01  -7.8414930e-01
  -8.4410675e-01  -9.9266935e-01
  -6.8344921e-01  -8.4804674e-01
  -9.3258074e-01  -6.4927133e-01
  -5.3907445e-01  -7.1825160e-01
  -6.0974941e-01  -6.3681906e-01
  -3.6883290e-01  -8.5555232e-01
  -5.7018341e-01  -5.2981290e-01
  -5.9983544e-01  -8.4023590e-01
  -5.5614768e-01  -7.9630507e-01
  -5.1834042e-01  -8.4282576e-01
  -5.9566126e-01  -5.8408304e-01
  -4.4348678e-01  -9.0990153e-01
  -6.9724421e-01  -6.2877818e-01
  -6.5529589e-01  -8.7901443e-01
  -5.8169467e-01  -6.5607126e-01
  -5.9728601e-01  -6.1417462e-01
  -7.4696766e-01  -7.6531110e-01
  -9.6678249e-01  -5.9876026e-01
  -6.6709928e-01  -7.9339116e-01
  -7.0923247e-01  -9.7894805e-01
  -8.0505438e-01  -9.5008978e-01
  -7.1326964e-01  -5.2719866e-01
  -5.0992242e-01  -5.8113185e-01
  -6.2355032e-01  -7.1498318e-01
  -6.6837723e-01  -8.2249796e-01
  -6.0950215e-01  -8.3176918e-01
  -8.5620026e-01  -2.6187818e-01
  -2.4113114e-01  -9.7351761e-01
  -4.6044206e-01  -5.8793078e-01
  -9.9702839e-01  -7.5051477e-01
  -8.2406567e-01  -1.2105334e+00
  -9.3257250e-01  -6.3130854e-01
  -7.2571127e-01  -6.1385903e-01
  -5.4878897e-01  -9.0214433e-01
  -1.0640309e+00  -7.0288565e-01
  -5.7816119e-01  -7.0703314e-01
  -2.9780210e-01  -1.0854708e+00
  -5.7843913e-01  -6.4253805e-01
  -4.7402485e-01  -9.0598422e-01
  -6.2214537e-01  -6.3459598e-01
  -7.1353517e-01  -4.2740496e-01
  -6.5448425e-01  -7.8989506e-01
  -3.4118358e-01  -8.4967662e-01
  -6.1678407e-01  -8.0798685e-01
  -5.8336748e-01  -1.0083973e+00
  -4.5604059e-01  -9.3954862e-01
  -4.3931224e-01  -5.5974798e-01
  -5.1974572e-01  -8.3397082e-01
  -6.6171106e-01  -8.6915991e-01
  -6.5880355e-01  -3.9630102e-01
  -8.6206070e-01  -8.5093819e-01
  -6.9242536e-01  -5.6540843e-01
  -7.1039454e-01  -7.5198080e-01
  -6.5857168e-01  -8.4525290e-01
  -6.0497386e-01  -6.8602403e-01
  -7.8713643e-01  -4.6319653e-01
  -6.3187053e-01  -7.5622284e-01
  -6.0807907e-01  -6.6215726e-01
  -5.1573968e-01  -6.2199189e-01
  -6.1024915e-01  -1.1178294e+00
  -9.6207476e-01  -2.4591301e-01
  -9.0774283e-01  -6.9166914e-01
  -5.8471140e-01  -6.3699046e-01
  -5.5877932e-01  -5.4489886e-01
  -4.3878452e-01  -8.2928243e-01
  -6.1602859e-01  -6.2114956e-01
  -6.0413463e-01  -8.1501429e-01
  -7.2862209e-01  -4.9885940e-01
  -8.4345799e-01  -5.9717604e-01
  -7.4937493e-01  -8.0159018e-01
  -5.6004276e-01  -7.6023775e-01
  -7.1283861e-01  -6.3541390e-01
  -7.2360966e-01  -7.9860526e-01
  -6.8701445e-01  -7.5931991e-01
  -5.5147278e-01  -4.3821079e-01
  -8.5027834e-01  -6.0762497e-01
  -5.2826857e-01  -8.4659753e-01
  -8.3601422e-01  -6.9098842e-01
  -5.2970404e-01  -8.2953151e-01
  -5.9479026e-01  -6.5117949e-01
  -7.5460830e-01  -5.4204067e-01
  -7.4969082e-01  -6.1764456e-01
  -9.0576762e-01  -7.1802967e-01
  -6.0653700e-01  -9.1157275e-01
  -4.9799031e-01  -7.2210605e-01
  -6.8181614e-01  -7.0182259e-01
  -6.6377653e-01  -6.4893243e-01
  -5.3541948e-01  -7.5922390e-01
  -8.9054006e-01  -8.9373060e-01
  -6.4000361e-01  -6.8662105e-01
  -1.1987712e+00  -4.7609675e-01
  -4.7335450e-01  -8.3469417e-01
  -7.1480518e-01  -6.9454822e-01
  -6.2623585e-01  -8.8952947e-01
  -2.8065615e-01  -8.0676095e-01
  -6.1179841e-02  -9.8455815e-01
  -8.3987396e-01  -4.4217883e-01
  -5.4564307e-01  -8.8517592e-01
  -5.2991727e-01  -7.0977503e-01
  -6.9977237e-01  -5.0981603e-01
  -4.2032315e-01  -9.9118992e-01
  -8.6913465e-01  -7.4118749e-01
  -6.9115268e-01  -7.4045911e-01
  -1.2741933e+00  -8.5584830e-01
  -3.2667636e-01  -1.0540987e+00
  -6.5861636e-01  -6.8351761e-01
  -8.0105146e-01  -6.2136221e-01
  -6.1379144e-01  -8.1446912e-01
  -6.2209727e-01  -7.0216085e-01
  -5.3442965e-01  -6.3277835e-01
  -5.5502293e-01  -7.7509796e-01
  -7.6336076e-01  -6.0266564e-01
  -6.6521189e-01  -6.5478154e-01
  -6.0465296e-01  -8.6367641e-01
  -7.2411930e-01  -6.0140826e-01
  -6.3660997e-01  -1.0522044e+00
  -4.6902551e-01  -9.6542637e-01
  -5.8998137e-01  -8.2436968e-01
  -4.4109682e-01  -9.2702063e-01
  -8.5886465e-01  -1.1139290e+00
  -7.6318864e-01  -1.0333694e+00
  -7.4853073e-01  -4.0041060e-01
  -1.1889210e+00  -5.1786125e-01
  -8.9705215e-01  -6.8507331e-01
  -1.0422460e+00  -5.2915244e-01
  -6.2922458e-01  -9.7760738e-01
  -5.6293523e-01  -7.4538415e-01
  -5.3849964e-01  -1.0974884e+00
  -6.7685934e-01  -6.7856615e-01
  -8.8137444e-01  -6.4203858e-01
  -8.7103338e-01  -8.3624856e-01
  -5.2667281e-01  -9.2002730e-01
  -5.0441435e-01  -8.9814039e-01
  -4.9826435e-01  -4.9430923e-01
  -8.9536680e-01  -8.1851378e-01
  -5.5064873e-01  -6.9705114e-01
  -8.0355879e-01  -8.4419950e-01
  -7.3594145e-01  -6.6544736e-01
  -7.3124088e-01  -7.1152909e-01
  -5.8855207e-01  -7.1420976e-01
  -5.9611761e-01  -7.8154958e-01
  -8.0507564e-01  -4.0637528e-01
  -6.2873177e-01  -4.8743698e-01
  -6.6037082e-01  -7.0866225e-01
  -9.1290381e-01  -7.5717360e-01
  -8.4566896e-01  -6.5964999e-01
  -5.6874173e-01  -9.2694193e-01
  -6.6972289e-01  -9.8891900e-01
  -6.5355031e-01  -7.6084154e-01
  -2.7456527e-01  -6.9523355e-01
  -7.3046361e-01  -9.8542365e-01
  -6.1005432e-01  -6.0531231e-01
  -7.6502173e-01  -8.8127040e-01
  -6.2717462e-01  -5.8906964e-01
  -5.0672351e-01  -6.8154989e-01
  -6.8163979e-01  -4.2080459e-01
  -5.7468749e-01  -6.9187668e-01
  -4.4697128e-01  -6.7934318e-01
  -7.8170271e-01  -5.4284751e-01
  -5.4618946e-01  -7.1211447e-01
  -9.3080424e-01  -5.2120908e-01
  -5.4382600e-01  -6.8636770e-01
  -6.3802971e-01  -9.2573216e-01
  -5.3582093e-01  -9.5980431e-01
  -6.9446689e-01  -8.2775547e-01
  -7.1684073e-01  -7.1544679e-01
  -8.2607343e-01  -6.0118512e-01
  -5.5320655e-01  -7.9640365e-01
  -8.2158620e-01  -6.6361815e-01
  -8.8647702e-01  -8.1622474e-01
  -4.2892780e-01  -7.7272310e-01
  -7.4636085e-01  -5.3006614e-01
  -6.1042221e-01  -6.6796447e-01
  -4.0375431e-01  -6.9371435e-01
  -6.0593765e-01  -7.9355547e-01
  -5.5464111e-01  -8.0722961e-01
  -5.1609655e-01  -7.0751421e-01
  -3.3760496e-01  -8.3560457e-01
  -4.0892737e-01  -7.2927406e-01
  -8.3475304e-01  -6.7546548e-01
  -6.2912721e-01  -8.6687427e-01
  -4.9679113e-01  -8.0087810e-01
  -7.6488071e-01  -9.1602997e-01
  -6.6833879e-01  -5.6127241e-01
  -8.8682358e-01  -6.8471209e-01
  -6.9569903e-01  -6.0102480e-01
  -7.7978958e-01  -7.4884807e-01
  -8.6841835e-01  -7.5240255e-01
  -1.0023887e+00  -7.1101668e-01
  -7.4111820e-01  -8.2962272e-01
  -4.9789873e-01  -9.3638340e-01
  -8.0821791e-01  -7.4086243e-01
  -9.2437649e-01  -5.0768056e-01
  -8.7740960e-01  -8.1144508e-01
  -7.5046592e-01  -5.1396002e-01
  -6.8900644e-01  -7.7384339e-01
  -7.3825606e-01  -7.4109556e-01
  -6.5014048e-01  -9.5124698e-01
  -4.8610394e-01  -7.7188877e-01
  -5.5147453e-01  -9.7396367e-01
  -7.1151764e-01  -7.6273541e-01
  -5.8355408e-01  -9.4994007e-01
  -5.0776074e-01  -8.4829478e-01
  -7.9385158e-01  -8.3072958e-01
  -4.2836687e-01  -8.7373901e-01
  -6.3784146e-01  -5.5164483e-01
  -9.8079905e-01  -6.5595135e-01
  -8.1158113e-01  -7.7087589e-01
  -8.0957347e-01  -8.5624761e-01
  -4.2654355e-01  -9.6642351e-01
  -8.0348767e-01  -7.3958502e-01
  -1.0678938e+00  -5.7712378e-01
  -6.1476701e-01  -7.5675042e-01
  -3.7713557e-01  -1.0576017e+00
  -5.7667659e-01  -7.2744005e-01
  -7.1410942e-01  -6.7483453e-01
  -1.2580373e+00  -6.7490643e-01
  -6.9982935e-01  -6.9094536e-01
  -7.4767341e-01  -1.0832110e+00
  -4.4763299e-01  -8.5988275e-01
  -7.4972689e-01  -7.4201397e-01
  -5.2816095e-01  -5.3228421e-01
  -5.4422175e-01  -7.1270828e-01
  -6.4673411e-01  -4.3691817e-01
  -6.1904909e-01  -7.4882490e-01
  -7.1246115e-01  -6.7771009e-01
  -7.1436792e-01  -6.0375602e-01
  -8.4518120e-01  -6.8623188e-01
  -7.5574484e-01  -7.9382940e-01
  -6.8014512e-01  -4.9359639e-01
  -8.4228980e-01  -5.2032225e-01
  -5.6907682e-01  -7.8186772e-01
  -5.7231963e-01  -4.6995566e-01
  -9.0287175e-01  -7.2461534e-01
  -5.5708108e-01  -6.2551732e-01
  -8.2741349e-01  -8.0787483e-01
  -7.7280502e-01  -4.5827002e-01
  -9.6227298e-01  -6.6609579e-01
  -6.7659728e-01  -5.6642282e-01
  -6.5140666e-01  -6.4278574e-01
  -4.2315870e-01  -9.1552363e-01
  -4.8301750e-01  -7.2970575e-01
  -6.5853320e-01  -7.1048287e-01
  -4.6037292e-01  -8.9608666e-01
  -5.2064798e-01  -8.1947110e-01
  -7.0755013e-01  -6.3542939e-01
  -5.8295732e-01  -7.9320501e-01
  -7.7743014e-01  -1.1337596e+00
  -8.0212403e-01  -7.5385318e-01
  -1.0555244e+00  -9.2245257e-01
  -6.2901138e-01  -5.6857321e-01
  -4.1228629e-01  -7.2589793e-01
  -7.4511781e-01  -9.9675655e-01
  -6.3034455e-01  -1.0102715e+00
  -5.3870897e-01  -1.0090721e+00
  -9.1773708e-01  -5.9560225e-01
  -5.5234542e-01  -8.0198858e-01
  -3.8574241e-01  -8.3313063e-01
  -6.7263414e-01  -5.5759216e-01
  -4.6817787e-01  -9.5576422e-01
  -5.1076176e-01  -5.1361362e-01
  -9.0143116e-01  -7.1340668e-01
  -8.7027489e-01  -1.0196461e+00
  -6.7113213e-01  -3.8655411e-01
  -7.4432442e-01  -6.6049697e-01
  -4.8056756e-01  -6.9983862e-01
  -4.6757487e-01  -6.3234989e-01
  -5.6710472e-01  -5.7186983e-01
  -7.9688493e-01  -6.1137607e-01
  -7.5363820e-01  -6.6581669e-01
  -6.5831693e-01  -6.7925903e-01
  -4.3835234e-01  -1.2760665e+00
  -6.7312342e-01  -7.1511100e-01
  -8.2221187e-01  -3.5889556e-01
  -7.3746988e-01  -6.5532528e-01
  -6.0373239e-01  -9.0722755e-01
  -5.4415662e-01  -6.2986105e-01
  -5.7576779e-01  -8.5932993e-01
  -4.5228353e-01  -7.3773733e-01
  -5.1050810e-01  -7.7856674e-01
  -5.1652098e-01  -8.0344043e-01
  -9.1234449e-01  -8.2708533e-01
  -5.6841402e-01  -1.1075237e+00
  -6.0699294e-01  -5.1599360e-01
  -5.7629218e-01  -6.6512104e-01
  -6.5619330e-01  -5.1390698e-01
  -5.3819094e-01  -6.9012769e-01
  -3.7922163e-01  -9.0892061e-01
  -6.9575399e-01  -8.1672878e-01
  -5.4851689e-01  -6.1926605e-01
  -7.2920451e-01  -7.0839797e-01
  -5.4553534e-01  -8.0335729e-01
  -8.8010768e-01  -1.0352170e+00
  -5.3650170e-01  -7.2541965e-01
  -6.1979857e-01  -3.9446055e-01
  -6.7408703e-01  -4.7913846e-01
  -7.4544847e-01  -6.2857245e-01
  -5.1807731e-01  -1.0053837e+00
  -8.3067313e-01  -9.4829017e-01
  -9.0424273e-01  -7.4918387e-01
  -8.6812935e-01  -5.7322647e-01
  -5.1097997e-01  -7.5063269e-01
  -4.4102584e-01  -8.4130937e-01
  -4.4783423e-01  -8.3608129e-01
  -3.7674645e-01  -9.4688305e-01
  -1.0712826e+00  -3.7144994e-01
  -6.6773816e-01  -6.6824633e-01
  -4.1455398e-01  -8.4974396e-01
  -4.8573871e-01  -8.4964369e-01
  -3.2810565e-01  -9.8972054e-01
  -4.3801097e-01  -5.5524521e-01
  -6.9344667e-01  -8.1379423e-01
  -8.8091512e-01  -2.9942839e-01
  -6.6532161e-01  -5.4462159e-01
  -7.8644670e-01  -7.6198012e-01
  -6.0722623e-01  -7.5316557e-01
  -8.1482398e-01  -5.4467069e-01
  -7.4909640e-01  -3.5281745e-01
  -6.0097025e-01  -6.7926567e-01
  -7.9813436e-01  -7.0450602e-01
  -5.1398359e-01  -1.0459953e+00
  -9.1200266e-01  -5.7207897e-01
  -5.0272605e-01  -6.6306663e-01
  -7.4566937e-01  -6.9234108e-01
  -7.8780346e-01  -5.8783812e-01
  -6.2376926e-01  -6.7328231e-01
  -7.4146680e-01  -9.0347956e-01
  -5.0297080e-01  -5.6616159e-01
  -5.5534720e-01  -7.0747943e-01
  -3.8511135e-01  -1.1388942e+00
  -5.6922338e-01  -4.8224590e-01
  -7.9382472e-01  -6.6325175e-01
  -8.4855013e-01  -1.0146920e+00
  -9.0361565e-01  -6.4564622e-01
  -9.1680017e-01  -8.4667995e-01
  -6.2506378e-01  -6.9813111e-01
  -1.0397834e+00  -7.6811560e-01
  -7.5431093e-01  -6.9863906e-01
  -8.7777377e-01  -7.9053138e-01
  -7.0591934e-01  -7.6122011e-01
  -6.4040591e-01  -7.5651150e-01
  -6.1336884e-01  -7.5518743e-01
  -6.1192253e-01  -6.7978192e-01
  -8.3021242e-01  -4.9260556e-01
  -7.7965900e-01  -4.8867929e-01
  -6.5638840e-01  -5.1207815e-01
  -8.0904175e-01  -7.9920724e-01
  -7.5439532e-01  -5.7068170e-01
  -5.5506676e-01  -4.8236212e-01
  -5.3909378e-01  -6.0815551e-01
  -6.2301370e-01  -9.4163866e-01
  -7.2918519e-01  -8.8086364e-01
  -5.1211374e-01  -7.5969760e-01
  -1.0577495e+00  -8.1524206e-01
  -4.9006072e-01  -8.6987510e-01
  -6.3699410e-01  -7.4745246e-01
  -9.8471897e-01  -5.7263748e-01
  -8.8339877e-01  -5.6635228e-01
  -7.0168307e-01  -6.4436626e-01
  -7.2437677e-01  -6.4636538e-01
  -5.8763294e-01  -5.3229472e-01
  -7.4417285e-01  -6.1347663e-01
  -8.9256906e-01  -8.7259857e-01
  -7.0858118e-01  -6.7523771e-01
  -5.3321144e-01  -1.1197380e+00
  -6.4601204e-01  -9.3378648e-01
  -5.0081127e-01  -6.0867749e-01
  -6.5849400e-01  -6.8763134e-01
  -7.4504168e-01  -7.7955643e-01
  -5.2612875e-01  -9.3904714e-01
  -6.2466067e-01  -5.4324420e-01
  -7.6014423e-01  -5.8442122e-01
  -3.9010225e-01  -8.8284930e-01
  -7.6896561e-01  -7.9453993e-01
  -5.1892688e-01  -6.6012821e-01
  -1.0449308e+00  -6.8768281e-01
  -5.8706613e-01  -6.9456568e-01
  -1.1883953e+00  -6.3791609e-01
  -6.1530109e-01  -7.8545358e-01
  -5.9928740e-01  -1.1086996e+00
  -6.7186409e-01  -8.5710493e-01
  -8.5561178e-01  -4.2278671e-01
  -6.3304069e-01  -7.5387210e-01
  -4.7369524e-01  -1.0190100e+00
  -8.4287596e-01  -5.5985587e-01
  -4.2052229e-01  -8.5308567e-01
  -8.6033228e-01  -4.5861306e-01
  -5.5485451e-01  -5.7650917e-01
  -7.3765412e-01  -9.2410877e-01
  -3.2036695e-01  -8.1747412e-01
  -4.8214085e-01  -5.2998890e-01
  -4.8604256e-01  -8.2664619e-01
  -4.7015156e-01  -8.7014333e-01
  -4.3629473e-01  -5.8786264e-01
  -7.7564033e-01  -4.0649242e-01
  -8.4873765e-01  -9.6642946e-01
  -5.6235461e-01  -5.5501523e-01
  -4.1343491e-01  -1.2096855e+00
  -8.0998787e-01  -9.8428903e-01
  -7.6325647e-01  -6.6487550e-01
  -5.8977238e-01  -1.1801510e+00
  -8.9481022e-01  -5.3742426e-01
  -4.3260406e-01  -9.3909943e-01
  -4.2248112e-01  -9.5569444e-01
  -4.5079063e-01  -5.3399586e-01
  -8.1559729e-01  -4.8868448e-01
  -1.2850291e+00  -1.0963625e+00
  -6.5828506e-01  -5.2131793e-01
  -7.7703666e-01  -8.2846637e-01
  -6.7505111e-01  -9.0159850e-01
  -9.0323671e-01  -3.5044571e-01
  -6.4233672e-01  -7.6907405e-01
  -4.1588915e-01  -7.9170816e-01
  -7.3677148e-01  -8.9789305e-01
  -5.0505876e-01  -6.2647030e-01
  -7.0575629e-01  -6.6185916e-01
  -5.6211611e-01  -7.4168611e-01
  -4.7760039e-01  -9.2990050e-01
  -5.3804879e-01  -5.1664006e-01
  -4.9611675e-01  -6.5106158e-01
  -5.5859369e-01  -4.9668357e-01
  -6.3170963e-01  -8.5086723e-01
  -8.2409757e-01  -6.1091476e-01
  -6.7396026e-01  -6.7128972e-01
  -7.4896165e-01  -8.0537667e-01
  -5.9596398e-01  -8.0023083e-01
  -8.8253999e-01  -7.6204614e-01
  -4.2031996e-01  -7.7908506e-01
  -7.1451917e-01  -9.2631024e-01
  -7.3795359e-01  -9.3419643e-01
  -7.5769370e-01  -7.8335258e-01
  -6.2331304e-01  -6.3223562e-01
  -6.2888153e-01  -8.4836330e-01
  -5.2895961e-01  -6.0831838e-01
  -1.7758451e-01  -8.4257729e-01
  -7.0363107e-01  -5.9486942e-01
  -4.7338449e-01  -1.0697857e+00
  -8.4258030e-01  -4.4443624e-01
  -9.6552007e-01  -6.2651052e-01
  -6.3646692e-01  -6.8069526e-01
  -8.9074495e-01  -7.0084485e-01
  -4.4707857e-01  -9.6504859e-01
  -6.4026410e-01  -7.9747915e-01
  -5.1885036e-01  -1.2207070e+00
  -3.5116683e-01  -6.5492232e-01
  -8.0475222e-01  -1.1173365e+00
  -5.7489714e-01  -5.5279044e-01
  -9.1249924e-01  -2.7307601e-01
  -6.2475529e-01  -6.5142410e-01
  -8.4272679e-01  -5.2982937e-01
  -3.5943600e-01  -7.9389869e-01
  -4.5720034e-01  -8.9231318e-01
  -5.5733838e-01  -7.7840313e-01
  -6.6683457e-01  -6.2324696e-01
  -8.9050964e-01  -7.7878809e-01
  -4.6300231e-01  -6.3305297e-01
  -5.5070796e-01  -6.3638792e-01
  -6.5596558e-01  -6.9215707e-01
  -6.0865685e-01  -7.5442177e-01
  -7.2857928e-01  -6.9284087e-01
  -5.6071894e-01  -7.5758049e-01
  -5.8846232e-01  -4.6000868e-01
  -4.3822279e-01  -7.1969397e-01
  -4.0172468e-01  -6.2194500e-01
  -8.2487322e-01  -4.9471418e-01
  -7.1615169e-01  -7.6493372e-01
  -8.3632679e-01  -4.6045199e-01
  -5.2640639e-01  -9.5669531e-01
  -5.7373223e-01  -8.0396049e-01
  -8.6304309e-01  -1.1119213e+00
  -6.7200430e-01  -7.8031969e-01
  -6.5846068e-01  -8.6167253e-01
  -5.8436856e-01  -7.4251211e-01
  -8.1599436e-01  -7.5626548e-01
  -4.8724048e-01  -5.1221371e-01
  -5.6494895e-01  -1.0486214e+00
  -7.3503994e-01  -6.4092368e-01
  -8.2797923e-01  -7.7044463e-01
  -7.4553384e-01  -7.6761212e-01
  -6.7323730e-01  -5.0691013e-01
  -7.4967577e-01  -5.8706425e-01
  -6.1514696e-01  -6.9911127e-01
  -7.4090962e-01  -8.4399293e-01
  -7.8048848e-01  -9.1064752e-01
  -5.6783629e-01  -7.4571585e-01
  -1.1676908e+00  -3.9690154e-01
  -6.4082337e-01  -3.7353209e-01
  -9.9756592e-01  -1.0949016e+00
  -3.7538361e-01  -7.4158326e-01
  -5.7326820e-01  -6.0131027e-01
  -5.1941737e-01  -1.0668927e+00
  -5.3572184e-01  -9.3907730e-01
  -8.9915792e-01  -6.4176866e-01
  -7.6204758e-01  -4.0409491e-01
  -5.9447670e-01  -7.5975416e-01
  -4.2918826e-01  -7.3211125e-01
  -7.9977113e-01  -8.5262390e-01
  -7.4561319e-01  -6.9611836e-01
  -7.5410806e-01  -5.3742883e-01
  -7.2783541e-01  -3.7995296e-01
  -4.9734889e-01  -9.0900249e-01
  -1.0273237e+00  -6.2485571e-01
  -5.6327472e-01  -7.8189160e-01
  -6.9509536e-01  -4.7964198e-01
  -5.1482073e-01  -7.2277793e-01
  -7.9772266e-01  -6.6000752e-01
  -8.4842950e-01  -5.6676023e-01
  -9.1886788e-01  -8.0402627e-01
  -6.4801458e-01  -5.6091063e-01
  -3.6874336e-01  -6.9149307e-01
  -9.3162568e-01  -4.3834537e-01
  -8.9796617e-01  -5.8720458e-01
  -9.5010452e-01  -8.9147117e-01
  -1.1905979e+00  -4.9815381e-01
  -6.5478803e-01  -4.6563563e-01
  -9.7505804e-01  -9.3779644e-01
  -4.8748077e-01  -7.0666489e-01
  -8.0183331e-01  -4.5331244e-01
  -6.4287702e-01  -9.0645990e-01
  -4.5885133e-01  -7.9496821e-01
  -6.0404821e-01  -7.0712617e-01
  -4.8138501e-01  -8.0706214e-01
  -8.8471100e-01  -7.8814946e-01
  -5.2787725e-01  -6.2933756e-01
  -7.8420711e-01  -6.2514094e-01
  -5.1985096e-01  -6.6645842e-01
  -7.4908951e-01  -3.8380688e-01
  -5.8070871e-01  -2.9865268e-01
  -4.2717159e-01  -7.8074611e-01
  -6.7644717e-01  -7.7327729e-01
  -7.1144746e-01  -5.2990590e-01
  -6.7325905e-01  -5.8049898e-01
  -7.2290090e-01  -4.2995064e-01
  -3.1111063e-01  -6.4778214e-01
  -1.0291225e+00  -5.4902356e-01
  -8.1666392e-01  -5.4165839e-01
  -6.3227836e-01  -7.8090185e-01
  -6.1418464e-01  -6.7571289e-01
  -7.0788998e-01  -7.4358402e-01
  -8.7295069e-01  -6.2990588e-01
  -7.9629194e-01  -4.3590411e-01
  -8.3341407e-01  -5.8056683e-01
  -9.2738329e-01  -7.9345987e-01
  -6.3820906e-01  -7.3064192e-01
  -5.9456917e-01  -6.6556058e-01
  -8.8405872e-01  -8.2774632e-01
  -2.9914440e-01  -1.0366175e+00
  -5.9751913e-01  -7.4238842e-01
  -7.0123789e-01  -7.4132618e-01
  -4.4164565e-01  -7.0548706e-01
  -7.3536482e-01  -7.8596598e-01
  -1.0287782e+00  -7.1411158e-01
  -6.1721001e-01  -5.7794951e-01
  -7.0787107e-01  -8.7167116e-01
  -5.5771527e-01  -7.5001234e-01
  -6.9743576e-01  -1.1544991e+00
  -6.9853843e-01  -7.4357117e-01
  -7.9799239e-01  -7.3530093e-01
  -5.9082298e-01  -6.2078016e-01
  -3.8510649e-01  -9.1795357e-01
  -5.5978913e-01  -5.2375512e-01
  -4.5745107e-01  -6.7501748e-01
  -6.3128030e-01  -7.6936465e-01
  -7.6108593e-01  -6.9578586e-01
  -8.0802871e-01  -5.2708591e-01
  -7.9536346e-01  -3.3209906e-01
  -5.8406485e-01  -6.8658293e-01
  -4.2731657e-01  -8.0134112e-01
  -4.5527476e-01  -6.5539527e-01
  -4.8152759e-01  -6.0888975e-01
  -3.9867483e-01  -5.4956816e-01
  -5.6421039e-01  -7.6838151e-01
  -6.8564241e-01  -4.9675243e-01
  -3.5864284e-01  -1.2710234e+00
  -6.6195167e-01  -7.9851514e-01
  -9.1315322e-01  -4.9363289e-01
  -6.9044377e-01  -6.8776666e-01
  -7.2796430e-01  -8.2656453e-01
  -8.3172291e-01  -8.2550885e-01
  -9.2284118e-01  -6.9040478e-01
  -1.1049740e+00  -5.5691509e-01
  -7.7997871e-01  -7.2277435e-01
  -6.0335130e-01  -6.4800293e-01
  -7.4131599e-01  -7.8544708e-01
  -4.7002625e-01  -6.8625982e-01
  -8.0340112e-01  -5.8353067e-01
  -7.0536704e-01  -7.1938943e-01
  -7.8692574e-01  -1.0423606e+00
  -7.9681324e-01  -6.8660909e-01
  -7.2112799e-01  -6.6352339e-01
  -5.6759532e-01  -8.7310345e-01
  -6.3501296e-01  -5.4626739e-01
  -5.9840896e-01  -6.5055155e-01
  -6.9365008e-01  -5.6941531e-01
  -4.5499221e-01  -8.3653932e-01
  -5.7213021e-01  -7.3059743e-01
  -7.0722346e-01  -9.3330241e-01
  -6.6226530e-01  -7.5912481e-01
  -5.8084610e-01  -9.2705660e-01
  -5.9390020e-01  -9.2152394e-01
  -5.5570799e-01  -5.5201654e-01
  -2.7749004e-01  -7.6362600e-01
  -5.7356297e-01  -7.5448690e-01
  -4.2294802e-01  -6.4789387e-01
  -7.9822887e-01  -1.1300019e+00
  -7.1322240e-01  -6.8973747e-01
  -1.0641347e+00  -3.0151414e-01
  -6.7408359e-01  -9.1711541e-01
  -3.5773483e-01  -6.8761339e-01
  -6.7905142e-01  -4.6384908e-01
  -9.7426098e-01  -6.4328255e-01
  -5.4218485e-01  -7.4913611e-01
  -7.1621971e-01  -7.7923021e-01
  -8.3810111e-01  -3.6889784e-01
  -6.3032626e-01  -8.9085266e-01
  -5.0975067e-01  -6.8624520e-01
  -8.7990229e-01  -5.6207855e-01
  -7.2612690e-01  -9.2528413e-01
  -6.4162704e-01  -8.3293914e-01
  -9.0411009e-01  -5.3635301e-01
  -6.8437637e-01  -8.9868240e-01
  -6.1171115e-01  -8.8191190e-01
  -5.7816451e-01  -6.1748667e-01
  -8.2817522e-01  -5.8724248e-01
  -6.2959813e-01  -8.2853243e-01
  -5.2020208e-01  -9.7158742e-01
  -9.3614168e-01  -4.3480405e-01
  -6.2233695e-01  -8.2379815e-01
  -5.7570999e-01  -8.4097128e-01
  -7.2891962e-01  -6.6324624e-01
  -5.5673702e-01  -7.5800752e-01
  -5.5822303e-01  -5.9060842e-01
  -6.9142244e-01  -6.8696276e-01
  -4.4762563e-01  -7.0964489e-01
  -6.9574618e-01  -7.8667197e-01
  -5.8700455e-01  -6.6628668e-01
  -7.1093526e-01  -3.7237210e-01
  -6.1255574e-01  -7.6467383e-01
  -6.2578135e-01  -1.0148136e+00
  -7.8274957e-01  -4.7431940e-01
  -1.2483019e+00  -5.1763730e-01
  -8.2087240e-01  -5.4474479e-01
  -9.8610062e-01  -4.5058471e-01
  -7.2561751e-01  -8.1220467e-01
  -9.0632737e-01  -8.8031126e-01
  -8.1481307e-01  -4.8511609e-01
  -5.7047105e-01  -7.2151680e-01
  -4.5109762e-01  -7.7330507e-01
  -7.4255727e-01  -8.2607700e-01
  -8.0053237e-01  -4.7015249e-01
  -4.5134670e-01  -6.1725444e-01
  -5.0213460e-01  -6.5962996e-01
  -8.0816706e-01  -1.0240043e+00
  -1.1072140e+00  -6.2072495e-01
  -9.6698674e-01  -6.5812171e-01
  -6.4708486e-01  -7.9078595e-01
  -7.0099828e-01  -6.6048974e-01
  -7.6671377e-01  -5.9616455e-01
  -8.4004942e-01  -7.8029987e-01
  -3.9207477e-01  -5.2647856e-01
  -8.1628384e-01  -7.1485922e-01
  -7.7765935e-01  -1.0161131e+00
  -4.0873634e-01  -6.2921832e-01
  -8.7977144e-01  -6.2995422e-01
  -1.0806873e+00  -4.4163398e-01
  -5.5306647e-01  -9.2781502e-01
  -7.5760073e-01  -6.8935456e-01
  -9.0366985e-01  -8.3483921e-01
  -1.0070727e+00  -6.4293061e-01
  -4.5372507e-01  -8.9093038e-01
  -7.6934950e-01  -6.6643980e-01
  -9.1453091e-01  -8.4609377e-01
  -5.4147555e-01  -8.4570371e-01
  -8.5456379e-01  -5.1785041e-01
  -8.1014782e-01  -7.6038726e-01
  -5.9887073e-01  -7.4155063e-01
  -3.2959377e-01  -7.5452369e-01
  -4.4750797e-01  -7.2469387e-01
  -1.1237531e+00  -2.3280570e-01
  -4.7034623e-01  -8.5427016e-01
  -4.7176649e-01  -7.7204197e-01
  -6.8071949e-01  -5.0935335e-01
  -3.5756013e-01  -9.5689524e-01
  -3.2930760e-01  -1.0573469e+00
  -4.4165524e-01  -5.4431172e-01
  -4.7035262e-01  -9.0335192e-01
  -6.7666539e-01  -7.2542075e-01
  -6.6440720e-01  -7.5783319e-01
  -5.2102653e-01  -6.3678291e-01
  -8.5033903e-01  -7.6555850e-01
  -5.3569554e-01  -6.3474364e-01
  -5.8212714e-01  -6.7341008e-01
  -7.1210062e-01  -6.4451743e-01
  -6.4211531e-01  -6.3934289e-01
  -9.3672427e-01  -7.2704937e-01
  -7.7365280e-01  -6.7091280e-01
  -5.3018082e-01  -9.4475712e-01
  -4.3801724e-01  -4.8377089e-01
  -6.8233794e-01  -6.1377288e-01
  -5.9065492e-01  -6.2743798e-01
  -6.5448825e-01  -7.9025763e-01
  -6.2896781e-01  -4.9415817e-01
  -8.6610734e-01  -8.2342314e-01
  -7.8628643e-01  -6.2229221e-01
  -8.3994605e-01  -5.4449970e-01
  -7.5964402e-01  -6.5087843e-01
  -8.2142288e-01  -7.0559439e-01
  -1.0477877e+00  -8.2150941e-01
  -3.9016160e-01  -9.4925646e-01
  -3.3328216e-01  -8.1424005e-01
  -5.8121589e-01  -9.4847384e-01
  -1.1240852e+00  -5.9116455e-01
  -3.9388713e-01  -9.0843005e-01
  -8.1488608e-01  -9.0301435e-01
  -8.6296815e-01  -4.6997799e-01
  -6.8472040e-01  -6.2640522e-01
  -5.9929486e-01  -8.6313037e-01
  -8.2859087e-01  -7.3846951e-01
  -9.6438243e-01  -7.1858560e-01
  -8.2658776e-01  -4.3425762e-01
  -5.4084156e-01  -7.1800375e-01
  -5.2964260e-01  -5.7444536e-01
  -8.0174901e-01  -4.8103679e-01
  -4.9126430e-01  -6.3261644e-01
  -6.0807314e-01  -6.8971652e-01
  -7.9802361e-01  -8.1134707e-01
  -5.8938313e-01  -7.9690417e-01
  -6.2222383e-01  -8.0655670e-01
  -5.2543203e-01  -4.5491850e-01
  -7.8695710e-01  -6.5324538e-01
  -1.0728707e+00  -3.7912211e-01
  -1.0674402e+00  -7.2517639e-01
  -8.2435859e-01  -3.1980334e-01
  -6.7794004e-01  -6.7612390e-01
  -6.3638034e-01  -8.6172352e-01
  -9.2700312e-01  -7.2549145e-01
  -8.8942211e-01  -6.8657413e-01
  -6.4412994e-01  -7.9249816e-01
  -7.3951647e-01  -5.7885941e-01
  -4.9362628e-01  -7.2874875e-01
  -8.2004413e-01  -7.4271551e-01
  -6.1119382e-01  -4.5447933e-01
  -5.1038475e-01  -6.9989067e-01
  -7.9683270e-01  -3.6386121e-01
  -8.5689284e-01  -6.3754217e-01
  -5.8164075e-01  -6.0984834e-01
  -7.0923418e-01  -6.1780874e-01
  -4.8583493e-01  -9.2790930e-01
  -3.8081380e-01  -9.6878760e-01
  -3.9267068e-01  -5.9446739e-01
  -5.6251762e-01  -7.0761523e-01
  -6.1274315e-01  -1.0449445e+00
  -8.9296378e-01  -4.5782860e-01
  -5.6811742e-01  -7.4432446e-01
  -7.8862862e-01  -6.3408191e-01
  -5.8715446e-01  -6.7771600e-01
  -7.9537872e-01  -6.4067762e-01
  -7.4706109e-01  -6.6124586e-01
  -1.1220715e+00  -6.2202794e-01
  -5.9677310e-01  -9.6530138e-01
  -2.2136630e-01  -8.7966312e-01
  -5.8662261e-01  -4.9692645e-01
  -6.9321177e-01  -7.5656681e-01
  -7.0903369e-01  -9.8893322e-01
  -9.1540194e-01  -7.7242761e-01
  -2.8253890e-01  -1.0277814e+00
  -6.8904064e-01  -9.2830675e-01
  -5.4580876e-01  -9.2035148e-01
  -6.2873078e-01  -1.0758273e+00
  -8.0433102e-01  -6.3720162e-01
  -7.7681084e-01  -6.5706159e-01
  -5.0056355e-01  -7.9317476e-01
  -7.7214106e-01  -5.3407276e-01
  -7.6740824e-01  -5.1990287e-01
  -8.1206794e-01  -5.0511148e-01
  -7.1905392e-01  -5.9737926e-01
  -8.1411695e-01  -9.3693015e-01
  -6.3232077e-01  -9.0056961e-01
  -2.8035885e-01  -7.6728795e-01
  -7.6684854e-01  -7.9268370e-01
  -6.4418987e-01  -6.3213813e-01
  -5.3655887e-01  -7.6720334e-01
  -6.1572261e-01  -7.2414254e-01
  -7.6768081e-01  -5.9108924e-01
  -3.7820866e-01  -8.6361448e-01
  -5.2507192e-01  -8.3774115e-01
  -5.5494157e-01  -7.6258588e-01
  -6.1274057e-01  -6.5292554e-01
  -7.5299831e-01  -7.6152274e-01
  -4.4729179e-01  -7.6741646e-01
  -4.8540433e-01  -8.4221797e-01
  -5.7904908e-01  -6.0425245e-01
  -4.4126477e-01  -7.0528480e-01
  -5.7127334e-01  -6.8662208e-01
  -6.2140171e-01  -1.1342594e+00
  -8.1860918e-01  -4.7654593e-01
  -4.5901002e-01  -8.3416179e-01
  -5.5838605e-01  -5.2607311e-01
  -7.8985856e-01  -9.9196629e-01
  -6.7416389e-01  -5.7398063e-01
  -4.5661677e-01  -8.3676361e-01
  -7.8556560e-01  -6.0347161e-01
  -7.6407694e-01  -8.0892417e-01
  -5.5531897e-01  -4.6884506e-01
  -8.0304961e-01  -3.0416785e-01
  -6.7040021e-01  -8.2922789e-01
  -8.6258092e-01  -7.5588980e-01
  -5.5634341e-01  -8.4697840e-01
  -6.3619265e-01  -6.1772319e-01
  -7.2163769e-01  -6.3016825e-01
  -3.8059488e-01  -9.0034371e-01
  -6.0572739e-01  -7.4618713e-01
  -8.4652141e-01  -9.2727114e-01
  -9.2461554e-01  -5.7621880e-01
  -7.9737877e-01  -1.0043139e+00
  -5.3073585e-01  -8.3188685e-01
  -4.9498883e-01  -9.6994177e-01
  -4.7066655e-01  -5.8750500e-01
  -6.2085126e-01  -6.9812824e-01
  -5.2522249e-01  -7.3341191e-01
  -6.7808824e-01  -5.2842476e-01
  -7.9595244e-01  -7.4504342e-01
  -7.3185541e-01  -7.0479600e-01
  -5.8348182e-01  -8.7962915e-01
  -1.0530886e+00  -8.6332410e-01
  -4.5934092e-01  -7.3313511e-01
  -7.5436654e-01  -4.8161521e-01
  -3.7287337e-01  -6.6758901e-01
  -6.4089731e-01  -9.7973350e-01
  -1.0993734e+00  -4.3132357e-01
  -8.7328413e-01  -8.4527331e-01
  -7.7052397e-01  -6.6449513e-01
  -8.1720461e-01  -6.6482835e-01
  -4.6868693e-01  -8.3102732e-01
  -6.4395601e-01  -6.2619335e-01
  -7.1017465e-01  -6.4570893e-01
  -2.3264491e-01  -8.8086863e-01
  -8.3116951e-01  -7.7485405e-01
  -6.5837345e-01  -4.8761454e-01
  -7.6205070e-01  -3.2043147e-01
  -4.7583074e-01  -5.6799925e-01
  -4.8497489e-01  -8.2146199e-01
  -7.2149772e-01  -8.0142416e-01
  -8.4373833e-01  -1.0194422e+00
  -6.5187302e-01  -6.9948756e-01
  -3.2365797e-01  -9.4477569e-01
  -9.5192626e-01  -5.0736587e-01
  -7.5902033e-01  -5.5762234e-01
  -3.3447909e-01  -8.8691293e-01
  -4.8854945e-01  -8.3370000e-01
  -7.7162691e-01  -8.6655680e-01
  -4.7897930e-01  -8.5296691e-01
  -7.0677271e-01  -6.8290596e-01
  -6.7080783e-01  -7.4727704e-01
  -9.1687086e-01  -7.4045018e-01
  -4.7183496e-01  -7.3565003e-01
  -5.9804468e-01  -7.0413417e-01
  -7.6934579e-01  -2.5060154e-01
  -3.2149188e-01  -8.4182894e-01
  -5.9515166e-01  -7.4593092e-01
  -8.0590805e-01  -4.9672574e-01
  -6.2363120e-01  -8.5923754e-01
  -5.7382703e-01  -4.1878931e-01
  -9.0490344e-01  -5.1619857e-01
  -4.7308505e-01  -9.6764474e-01
  -5.7426301e-01  -6.6585375e-01
  -6.0292309e-01  -7.6150664e-01
  -5.5034226e-01  -8.8250025e-01
  -5.8580954e-01  -6.9039813e-01
  -6.8948818e-01  -5.6979079e-01
  -7.6533541e-01  -5.8961748e-01
  -5.0230931e-01  -7.1938918e-01
  -5.2762602e-01  -7.0744822e-01
  -7.2852096e-01  -5.9330603e-01
  -8.1065255e-01  -7.5506763e-01
  -5.8969940e-01  -6.5551830e-01
  -7.0085405e-01  -6.3580489e-01
  -5.3850281e-01  -8.6741664e-01
  -5.2602595e-01  -5.9433142e-01
  -5.9976846e-01  -9.1257718e-01
  -4.4954870e-01  -8.8099946e-01
  -4.8005137e-01  -5.6471043e-01
  -6.5421703e-01  -6.3314227e-01
  -5.6390713e-01  -9.1013032e-01
  -5.1004705e-01  -1.0353909e+00
  -5.8508202e-01  -6.7616226e-01
  -8.1987079e-01  -8.1046369e-01
  -6.2546472e-01  -5.3574606e-01
  -9.6021610e-01  -4.3157781e-01
  -5.6788235e-01  -8.6356936e-01
  -6.5827191e-01  -5.5956192e-01
  -8.8952696e-01  -9.3942218e-01
  -7.4279270e-01  -5.0390743e-01
  -7.1138232e-01  -4.0679818e-01
  -6.2655042e-01  -9.8775739e-01
  -7.7253001e-01  -8.2128550e-01
  -6.1757660e-01  -9.0439755e-01
  -6.5598520e-01  -8.1695622e-01
  -4.8208032e-01  -6.8079537e-01
  -4.9862011e-01  -6.6789273e-01
  -6.1103926e-01  -9.2954300e-01
  -6.0845112e-01  -7.5593556e-01
  -7.6161915e-01  -9.3570522e-01
  -7.3328790e-01  -7.5916686e-01
  -3.9168451e-01  -7.5453500e-01
  -9.2277580e-01  -7.2937535e-01
  -6.6868291e-01  -6.6624411e-01
  -5.2420459e-01  -8.8116770e-01
  -7.9303330e-01  -6.3026783e-01
  -6.7866110e-01  -5.8117845e-01
  -6.6739192e-01  -7.1750613e-01
  -7.0751656e-01  -8.2311269e-01
  -4.8671868e-01  -7.7148731e-01
  -8.7275360e-01  -6.9364148e-01
  -7.4442343e-01  -6.3265571e-01
  -5.7223551e-01  -6.8917414e-01
  -6.3922982e-01  -6.9807231e-01
  -6.4972848e-01  -7.3895554e-01
  -7.6592609e-01  -7.1632257e-01
  -6.6018025e-01  -1.0913682e+00
  -2.4314593e-01  -1.0153805e+00
  -5.1656647e-01  -5.4751978e-01
  -6.1545148e-01  -4.9334330e-01
  -5.5882111e-01  -7.1136963e-01
  -7.0197076e-01  -6.4233505e-01
  -2.6193881e-01  -9.2184800e-01
  -7.1961981e-01  -7.0726604e-01
  -6.5580361e-01  -8.8362139e-01
  -5.5494667e-01  -5.2820982e-01
  -8.0114319e-01  -9.7942751e-01
  -8.8987061e-01  -5.5054560e-01
  -7.6529168e-01  -7.1257894e-01
  -1.0460965e+00  -4.5695682e-01
  -5.7677400e-01  -7.3540766e-01
  -8.5193324e-01  -1.0104909e+00
  -7.6501189e-01  -7.3086430e-01
  -6.3607166e-01  -6.6526757e-01
  -7.3925560e-01  -8.5076023e-01
  -5.4420053e-01  -7.2145528e-01
  -4.3980092e-01  -7.7634847e-01
  -5.5587723e-01  -7.8580536e-01
  -7.0840572e-01  -6.1295238e-01
  -7.0012133e-01  -8.8757081e-01
  -5.0988105e-01  -8.9219583e-01
  -5.2329173e-01  -1.0418059e+00
  -8.4403341e-01  -8.2554624e-01
  -6.6493237e-01  -6.2660485e-01
  -6.4015069e-01  -7.8353861e-01
  -5.1987707e-01  -6.1548540e-01
  -3.4468181e-01  -8.6406342e-01
  -6.6000677e-01  -4.4330753e-01
  -5.6861734e-01  -1.0316109e+00
  -8.3658236e-01  -7.0654221e-01
  -6.2044364e-01  -6.1945051e-01
  -1.0297895e+00  -5.6198994e-01
  -6.8387773e-01  -6.6008022e-01
  -8.9907481e-01  -6.9683604e-01
  -6.1538943e-01  -6.5753089e-01
  -9.0865461e-01  -9.8232686e-01
  -4.8506284e-01  -7.4825073e-01
  -5.9926289e-01  -6.0229020e-01
  -4.7510936e-01  -6.9679032e-01
  -2.7184329e-01  -1.0636225e+00
  -5.2622134e-01  -7.5037954e-01
  -5.8437851e-01  -6.3394649e-01
  -5.7317979e-01  -8.4541419e-01
  -6.4652682e-01  -7.0683938e-01
  -6.3197869e-01  -7.9034619e-01
  -7.7201574e-01  -7.0179138e-01
  -8.3476654e-01  -4.5362908e-01
  -6.4970938e-01  -1.2055092e+00
  -7.4589002e-01  -6.2534329e-01
  -5.4238998e-01  -5.1399961e-01
  -4.7658367e-01  -8.8245621e-01
  -4.2715045e-01  -9.6308011e-01
  -4.8650442e-01  -1.0003727e+00
  -5.6082269e-01  -7.4855848e-01
  -8.7686761e-01  -8.2550482e-01
  -8.1553287e-01  -9.3246459e-01
  -4.4388364e-01  -7.2425097e-01
  -5.2047562e-01  -9.3517434e-01
  -6.3088776e-01  -4.9796654e-01
  -7.6819756e-01  -8.4815760e-01
  -4.2165710e-01  -6.8412923e-01
  -7.7146870e-01  -5.8639559e-01
  -5.7915506e-01  -7.4682835e-01
  -5.8547269e-01  -8.5146792e-01
  -7.1954060e-01  -8.9183429e-01
  -7.0951277e-01  -5.7650662e-01
  -5.9151837e-01  -9.9173884e-01
  -6.1246638e-01  -8.2923929e-01
  -5.5541170e-01  -9.4103857e-01
  -6.4603021e-01  -7.3370022e-01
  -6.6041666e-01  -5.6776815e-01
  -8.4216992e-01  -6.1533559e-01
  -6.2463919e-01  -6.1098778e-01
  -3.8446524e-01  -8.7301116e-01
  -7.3876033e-01  -4.9218598e-01
  -5.9278663e-01  -7.2382714e-01
  -5.1131045e-01  -5.6042033e-01
  -4.2097271e-01  -5.1311358e-01
  -7.2743210e-01  -5.8029350e-01
  -5.2645647e-01  -9.8012398e-01
  -7.1424128e-01  -5.7179803e-01
  -7.9361299e-01  -6.6384051e-01
  -7.8715487e-01  -4.1303812e-01
  -7.5708308e-01  -6.5977597e-01
  -7.1972959e-01  -3.3377833e-01
  -4.4963703e-01  -9.3006679e-01
  -7.2509157e-01  -7.8170235e-01
  -5.8743984e-01  -4.5547847e-01
  -6.8795486e-01  -5.1478967e-01
  -7.0598845e-01  -6.7091740e-01
  -3.8760881e-01  -7.8384768e-01
  -6.7199800e-01  -5.6901716e-01
  -5.1753304e-01  -9.3268372e-01
  -1.0153610e+00  -5.1733599e-01
  -8.1492156e-01  -8.4516928e-01
  -1.0249569e+00  -7.0182528e-01
  -9.9062591e-01  -8.6266479e-01
  -6.9887984e-01  -8.0234103e-01
  -4.2385825e-01  -7.9758329e-01
  -7.7043606e-01  -7.6508914e-01
  -7.7806164e-01  -4.7123015e-01
  -5.2810880e-01  -5.2084215e-01
  -8.9438763e-01  -4.3881942e-01
  -8.5474979e-01  -8.7717645e-01
  -8.5226651e-01  -5.6311747e-01
  -4.8187018e-01  -6.5759939e-01
  -9.1306426e-01  -9.2428889e-01
  -6.5720039e-01  -7.8898300e-01
  -6.1951965e-01  -6.3439061e-01
  -4.6629838e-01  -6.7925668e-01
  -7.3408524e-01  -5.8641802e-01
  -8.9107785e-01  -8.2424371e-01
  -4.1684990e-01  -9.2551831e-01
  -6.7879928e-01  -5.5268017e-01
  -6.7596893e-01  -7.0514768e-01
  -3.6973281e-01  -6.9365408e-01
  -6.1790087e-01  -7.8635213e-01
  -7.8659902e-01  -8.8596243e-01
  -7.3148302e-01  -8.6061226e-01
  -5.4478708e-01  -5.8683600e-01
  -8.8727230e-01  -6.4084230e-01
  -1.0397665e+00  -7.0083066e-01
  -6.5622356e-01  -6.9510983e-01
  -5.9129700e-01  -7.7674549e-01
  -4.0300255e-01  -9.5882071e-01
  -9.9761201e-01  -8.7974753e-01
  -7.0239365e-01  -8.3427005e-01
  -4.3270714e-01  -1.0157484e+00
  -8.8879662e-01  -8.1810950e-01
  -9.7055219e-01  -8.1687078e-01
  -4.7827872e-01  -8.0684217e-01
  -5.8712893e-01  -9.2612184e-01
  -5.4036851e-01  -7.6895976e-01
  -7.2713610e-01  -8.5315473e-01
  -7.4484204e-01  -5.9951576e-01
  -6.3966398e-01  -5.9025702e-01
  -6.1189522e-01  -6.5912855e-01
  -6.6325664e-01  -7.8866701e-01
  -3.3999421e-01  -7.6370020e-01
  -7.4995153e-01  -8.9042995e-01
  -6.9689135e-01  -7.9682097e-01
  -6.3545439e-01  -7.2222607e-01
  -6.0913308e-01  -7.9553982e-01
  -8.9709143e-01  -9.5357000e-01
  -7.7549011e-01  -8.4018780e-01
  -5.8434818e-01  -5.2651444e-01
  -6.5304954e-01  -6.1183353e-01
  -6.6584490e-01  -7.1299697e-01
  -7.3319972e-01  -8.7761637e-01
  -5.7017139e-01  -7.0072974e-01
  -5.0074413e-01  -6.6527615e-01
  -6.8697782e-01  -6.8189518e-01
  -1.0148605e+00  -9.5453238e-01
  -5.5294437e-01  -8.8374938e-01
  -8.0857516e-01  -8.4733542e-01
  -8.3825203e-01  -5.2712828e-01
  -1.0732617e+00  -5.5041174e-01
  -5.0830860e-01  -9.3266622e-01
  -7.7535460e-01  -3.9026106e-01
  -2.2049260e-01  -9.7046590e-01
  -5.8177819e-01  -6.4822205e-01
  -4.9421854e-01  -6.4516993e-01
  -8.5157929e-01  -5.8661083e-01
  -8.3875429e-01  -5.4058650e-01
  -6.4824701e-01  -6.3878914e-01
  -8.0829391e-01  -1.0620593e+00
  -5.9015338e-01  -9.4738679e-01
  -6.8786025e-01  -7.2185569e-01
  -7.3144735e-01  -5.8855121e-01
  -5.3936536e-01  -8.5896736e-01
  -8.4531667e-01  -6.7212744e-01
  -4.0305926e-01  -5.6216275e-01
  -9.7043650e-01  -8.3189155e-01
  -4.0532148e-01  -9.6119815e-01
  -6.6514759e-01  -1.1329248e+00
  -4.4236047e-01  -9.3463352e-01
  -5.9886655e-01  -6.3773171e-01
  -6.3063736e-01  -4.9349904e-01
  -7.3975108e-01  -7.8883782e-01
  -3.9736255e-01  -8.1592587e-01
  -8.1403643e-01  -2.7084208e-01
  -5.7732743e-01  -8.9391618e-01
  -5.7620568e-01  -8.3974714e-01
  -4.9650720e-01  -8.4266706e-01
  -3.9132905e-01  -8.1454498e-01
  -7.9782874e-01  -5.4575651e-01
  -8.0509795e-01  -6.6252433e-01
  -6.7866028e-01  -7.2474135e-01
  -5.0678455e-01  -9.0224989e-01
  -7.5970850e-01  -6.4941441e-01
  -6.9020405e-01  -9.2338631e-01
  -5.6467748e-01  -8.9902790e-01
  -8.3761035e-01  -6.9455357e-01
  -8.1995225e-01  -6.9556551e-01
  -4.8886028e-01  -5.6092595e-01
  -6.6763098e-01  -6.8702019e-01
  -7.1572845e-01  -4.0260383e-01
  -4.8137494e-01  -7.5858722e-01
  -7.5991565e-01  -7.5865702e-01
  -6.3716020e-01  -8.1387411e-01
  -7.0234465e-01  -1.0641356e+00
  -7.1039646e-01  -7.5146664e-01
  -9.6483019e-01  -3.1584700e-01
  -7.6676846e-01  -8.9190280e-01
  -7.0268048e-01  -5.1743332e-01
  -6.8051424e-01  -6.3537770e-01
  -1.0375668e+00  -6.9324600e-01
  -3.6325550e-01  -7.0760411e-01
  -7.0176884e-01  -9.7448905e-01
  -4.2390991e-01  -6.6129274e-01
  -8.4238232e-01  -7.6277439e-01
  -8.9382557e-01  -8.5696549e-01
  -7.1012194e-01  -6.2001857e-01
  -5.8919517e-01  -5.1569469e-01
  -5.7580302e-01  -8.0973152e-01
  -7.1968186e-01  -6.6983041e-01
  -5.3755184e-01  -1.2353762e+00
  -6.4938257e-01  -7.9876606e-01
  -6.5242259e-01  -7.7449510e-01
  -7.9422736e-01  -5.7753325e-01
  -5.7667097e-01  -8.2201010e-01
  -7.6586342e-01  -8.9715297e-01
  -7.3019899e-01  -9.2150654e-01
  -6.9526431e-01  -7.3992295e-01
  -3.0627398e-01  -1.0140207e+00
  -9.7796744e-01  -6.2295738e-01
  -4.6602043e-01  -7.8792164e-01
  -5.1339229e-01  -1.0146591e+00
  -5.3483301e-01  -8.7347720e-01
  -8.3917480e-01  -8.5639102e-01
  -7.1344072e-01  -7.3400062e-01
  -5.1764086e-01  -8.0423465e-01
  -5.5152613e-01  -8.9615314e-01
  -7.7758909e-01  -9.4026051e-01
  -4.7928415e-01  -7.6536141e-01
  -7.8910707e-01  -4.6479763e-01
  -8.7602918e-01  -1.1653518e+00
  -5.7732656e-01  -7.6276455e-01
  -4.6816815e-01  -5.6998660e-01
  -5.6653959e-01  -9.2139687e-01
  -8.5064074e-01  -1.7727414e-01
  -4.1276524e-01  -1.1334042e+00
  -7.4190758e-01  -5.8712207e-01
  -9.4384822e-01  -8.7300748e-01
  -5.7333606e-01  -5.1391046e-01
  -6.9405275e-01  -5.7897347e-01
  -4.6781605e-01  -1.1803879e+00
  -5.7948776e-01  -7.8920154e-01
  -5.2162312e-01  -7.9910057e-01
  -6.8146635e-01  -8.0123038e-01
  -9.2098637e-01  -3.9553840e-01
  -5.4841154e-01  -7.3966011e-01
  -6.7539476e-01  -7.6290108e-01
  -7.4726551e-01  -6.9552045e-01
  -8.1148966e-01  -8.4263206e-01
  -7.4920747e-01  -6.2753704e-01
  -6.2595355e-01  -6.1043444e-01
  -5.1271300e-01  -8.7436937e-01
  -6.3602827e-01  -7.3227946e-01
  -9.9153659e-01  -3.5784620e-01
  -9.1660897e-01  -4.4922068e-01
  -5.6968882e-01  -7.3911002e-01
  -1.0310384e+00  -7.4498847e-01
  -7.8485981e-01  -8.5987872e-01
  -6.4083698e-01  -8.9363189e-01
  -4.6106193e-01  -1.0419079e+00
  -4.4967832e-01  -9.2295538e-01
  -7.2644857e-01  -8.0434574e-01
  -7.9844129e-01  -6.5203831e-01
  -8.2358814e-01  -4.7678497e-01
  -5.9355835e-01  -5.8219775e-01
  -6.5190349e-01  -5.8601735e-01
  -9.7865205e-01  -6.7905630e-01
  -9.9522891e-01  -3.9038858e-01
  -5.1351149e-01  -8.8113464e-01
  -5.5004727e-01  -6.8209916e-01
  -7.3735556e-01  -8.0004835e-01
  -6.1532459e-01  -4.6026844e-01
  -1.2201403e+00  -4.7169054e-01
  -5.2053781e-01  -8.9741201e-01
  -6.6708705e-01  -7.5282316e-01
  -6.8547080e-01  -8.5202517e-01
  -6.1379244e-01  -5.3156262e-01
  -1.2149523e+00  -5.7584040e-01
  -8.5739244e-01  -7.3264134e-01
  -4.8637046e-01  -8.6815195e-01
  -4.7527875e-01  -6.9923983e-01
  -5.5357783e-01  -1.0406291e+00
  -6.7721726e-01  -5.8250909e-01
  -6.2212077e-01  -6.8913424e-01
  -6.6983151e-01  -7.6039217e-01
  -5.1132383e-01  -8.2686171e-01
  -5.5087291e-01  -5.3631629e-01
  -3.2123056e-01  -9.6159735e-01
  -7.1276738e-01  -5.8908476e-01
  -7.9809174e-01  -7.5860397e-01
  -8.0213305e-01  -6.1689189e-01
  -8.6237197e-01  -7.2505833e-01
  -8.6019277e-01  -9.9285066e-01
  -7.0021833e-01  -1.0132234e+00
  -6.4403888e-01  -9.3652145e-01
  -1.1069450e+00  -5.0975560e-01
  -6.1395482e-01  -8.1018589e-01
  -7.3009989e-01  -5.9941049e-01
  -4.8803879e-01  -8.3256155e-01
  -6.3005860e-01  -7.2883219e-01
  -7.5924859e-01  -6.5013143e-01
  -6.9771300e-01  -5.2384591e-01
  -4.7662726e-01  -6.9862170e-01
  -5.9482560e-01  -7.9513840e-01
  -8.0802593e-01  -8.9031226e-01
  -6.7513663e-01  -6.2280162e-01
  -3.2609989e-01  -7.7997457e-01
  -8.5755175e-01  -5.4887093e-01
  -5.7505843e-01  -8.4034685e-01
  -8.9096737e-01  -5.7879141e-01
  -4.5816487e-01  -7.3120200e-01
  -7.3027415e-01  -7.8909522e-01
  -9.0970132e-01  -3.9994019e-01
  -7.2742596e-01  -6.1524279e-01
  -1.1160750e+00  -5.9268453e-01
  -7.8733479e-01  -4.9560830e-01
  -6.9371723e-01  -6.9914665e-01
  -6.5280064e-01  -5.4351429e-01
  -6.9624235e-01  -4.9312007e-01
  -8.0146199e-01  -5.0646210e-01
  -7.8131214e-01  -6.4743047e-01
  -8.3828220e-01  -5.2466884e-01
  -3.7453851e-01  -8.0302171e-01
  -1.0112308e+00  -5.1975621e-01
  -4.9858022e-01  -8.4956041e-01
  -6.0635711e-01  -6.6458234e-01
  -3.9290243e-01  -9.9893070e-01
  -6.2097717e-01  -6.5788004e-01
  -5.7732522e-01  -5.5430483e-01
  -6.8052510e-01  -5.2560786e-01
  -5.8031490e-01  -7.8220145e-01
  -7.8475972e-01  -5.0214791e-01
  -6.6118252e-01  -6.9417989e-01
  -4.9229330e-01  -5.6033226e-01
  -7.4884706e-01  -7.1461734e-01
  -6.5058322e-01  -4.6241717e-01
  -9.9348707e-01  -7.8397387e-01
  -4.9693747e-01  -7.5615987e-01
  -5.3500824e-01  -7.6857858e-01
  -8.1912383e-01  -4.9990453e-01
  -6.6540202e-01  -4.1601154e-01
  -4.3172986e-01  -6.8413325e-01
  -6.7356560e-01  -6.3628907e-01
  -8.9871353e-01  -6.9791125e-01
  -3.6536623e-01  -1.1807795e+00
  -7.5283269e-01  -7.4223079e-01
  -5.7265812e-01  -6.3552298e-01
  -1.1330905e+00  -7.7373009e-01
  -6.6214439e-01  -3.7080536e-01
  -5.0944969e-01  -8.8110921e-01
  -7.9730625e-01  -6.3632409e-01
  -7.6892752e-01  -7.2920633e-01
  -4.6874485e-01  -9.0303262e-01
  -8.1240652e-01  -7.8774866e-01
  -7.0210436e-01  -9.0438132e-01
  -8.9293208e-01  -5.9921771e-01
  -3.3956738e-01  -8.5750100e-01
  -5.6445572e-01  -5.5185989e-01
  -4.3397663e-01  -5.9920404e-01
  -7.0153384e-01  -1.1523336e+00
  -6.4210804e-01  -6.8723496e-01
  -5.8875388e-01  -8.4303132e-01
  -8.6753814e-01  -5.2667633e-01
  -6.4703911e-01  -5.4897709e-01
  -6.8038545e-01  -4.3131108e-01
  -4.4779402e-01  -9.8115530e-01
  -6.5948848e-01  -5.6013877e-01
  -7.7504550e-01  -6.2849697e-01
  -6.2899780e-01  -6.9427432e-01
  -3.4053173e-01  -6.8976221e-01
  -4.8513240e-01  -7.0248400e-01
  -7.4431263e-01  -4.3713183e-01
  -1.1150756e+00  -5.1263121e-01
  -6.2578235e-01  -7.3598215e-01
  -8.9872125e-01  -5.6665213e-01
  -6.1161170e-01  -7.8639464e-01
  -5.2912708e-01  -1.0127723e+00
  -7.5867075e-01  -6.8309439e-01
  -5.9030140e-01  -9.0366053e-01
  -7.3292214e-01  -6.3348250e-01
  -4.1375417e-01  -6.1692471e-01
  -6.9334870e-01  -7.5480384e-01
  -5.7555229e-01  -5.5983384e-01
  -6.8777091e-01  -6.3934602e-01
  -7.2830153e-01  -6.9684580e-01
  -9.7729416e-01  -6.8012206e-01
  -6.4129260e-01  -7.5901929e-01
  -8.1153089e-01  -5.4386587e-01
  -6.1282084e-01  -9.2625034e-01
  -4.2960677e-01  -7.8960376e-01
  -8.5763258e-01  -5.9622911e-01
  -5.1656172e-01  -6.5494838e-01
  -7.0551219e-01  -7.7860525e-01
  -9.0486902e-01  -4.8725659e-01
  -5.5330489e-01  -6.8471776e-01
  -7.1682603e-01  -6.1395206e-01
  -9.4697025e-01  -8.0555497e-01
  -9.9842303e-01  -4.4717907e-01
  -6.9156484e-01  -6.8415618e-01
  -9.8899936e-01  -6.3615992e-01
  -6.9767123e-01  -5.8485207e-01
  -5.7574756e-01  -6.4769946e-01
  -5.2752085e-01  -7.2638066e-01
  -4.1123061e-01  -7.0505048e-01
  -5.8445756e-01  -9.6112865e-01
  -8.8636348e-01  -4.6822862e-01
  -7.0170438e-01  -8.9169986e-01
  -8.3796687e-01  -6.8971849e-01
  -9.0622659e-01  -4.9527247e-01
  -6.3784605e-01  -7.3723927e-01
  -6.5636417e-01  -9.6857472e-01
  -3.7179289e-01  -7.6115897e-01
  -6.8269328e-01  -5.3312650e-01
  -5.2959827e-01  -6.8354916e-01
  -7.9498611e-01  -7.9177450e-01
  -8.4179066e-01  -4.5273758e-01
  -8.6032559e-01  -7.6359180e-01
  -6.5722071e-01  -6.4899768e-01
  -7.4795595e-01  -6.6721623e-01
  -7.1846791e-01  -5.3484147e-01
  -4.9206631e-01  -6.1756487e-01
  -9.6390039e-01  -6.8947491e-01
  -5.8120874e-01  -7.1096648e-01
  -7.0082420e-01  -7.4873224e-01
  -4.3823849e-01  -8.2262151e-01
  -7.3469100e-01  -5.5756070e-01
  -3.9111166e-01  -6.8265875e-01
  -8.8489106e-01  -7.9414787e-01
  -7.6657882e-01  -5.2649182e-01
  -8.1292357e-01  -6.3424288e-01
  -4.9343629e-01  -1.1654133e+00
  -6.3204593e-01  -5.3208996e-01
  -4.9974102e-01  -7.4937917e-01
  -4.2881695e-01  -8.5272913e-01
  -5.5257941e-01  -8.8476315e-01
  -9.0831389e-01  -4.7668796e-01
  -1.0341615e+00  -6.3580401e-01
  -3.3949238e-01  -9.1113837e-01
  -6.1366724e-01  -4.7238738e-01
  -6.6117526e-01  -4.6286010e-01
  -7.5188572e-01  -6.4526938e-01
  -4.3067818e-01  -8.0733049e-01
  -9.1143420e-01  -7.3688624e-01
  -6.5439502e-01  -8.4480742e-01
  -4.9179650e-01  -7.0128097e-01
  -5.6119360e-01  -6.6765001e-01
  -5.3249583e-01  -6.0289780e-01
  -3.6752705e-01  -8.4186251e-01
  -6.6940036e-01  -7.6053094e-01
  -4.0788842e-01  -6.8458106e-01
  -4.4720017e-01  -8.9834617e-01
  -1.0627298e+00  -4.7905155e-01
  -4.9243329e-01  -8.7632165e-01
  -5.1818245e-01  -7.5577148e-01
  -6.6308552e-01  -8.1432303e-01
  -4.9675974e-01  -8.9149949e-01
  -3.0409590e-01  -8.2326671e-01
  -8.0572659e-01  -3.1290707e-01
  -6.5460701e-01  -5.4038080e-01
  -9.5158652e-01  -7.0558379e-01
  -7.3472033e-01  -1.0110811e+00
  -4.4626497e-01  -1.0970585e+00
  -5.7414452e-01  -6.3085233e-01
  -6.8135812e-01  -6.5368827e-01
  -6.8641550e-01  -8.7350982e-01
  -8.5423892e-01  -1.1245450e+00
  -9.4762676e-01  -6.8254984e-01
  -7.4823192e-01  -6.7371154e-01
  -5.4044937e-01  -9.7161118e-01
  -4.1279026e-01  -7.3618632e-01
  -7.9248317e-01  -8.5371798e-01
  -9.2254901e-01  -7.0019756e-01
  -6.2439492e-01  -4.3546533e-01
  -7.9009244e-01  -5.8942184e-01
  -7.8074900e-01  -8.7887638e-01
  -4.9467934e-01  -6.5695105e-01
  -7.1287857e-01  -7.9929033e-01
  -5.0187773e-01  -1.0921071e+00
  -5.6453313e-01  -6.5782340e-01
  -6.7499586e-01  -7.6392962e-01
  -5.2939229e-01  -1.0465816e+00
  -5.9712445e-01  -1.1250311e+00
  -4.6333321e-01  -7.8162158e-01
  -5.0561756e-01  -5.9432030e-01
  -5.5640874e-01  -8.4562034e-01
  -4.2214331e-01  -9.1180121e-01
  -5.6246542e-01  -7.4939738e-01
  -4.1242944e-01  -9.0349687e-01
  -7.4243279e-01  -5.4342202e-01
  -7.8149893e-01  -7.3017367e-01
  -4.4698856e-01  -1.1444449e+00
  -6.5998702e-01  -1.0703306e+00
  -6.8680273e-01  -6.5092266e-01
  -8.2424900e-01  -8.2507402e-01
  -3.8378981e-01  -9.4243618e-01
  -9.9851843e-01  -1.2280652e+00
  -5.4372586e-01  -8.3854225e-01
  -6.0234714e-01  -8.6779320e-01
  -7.9376478e-01  -4.8304944e-01
  -8.6875665e-01  -5.5314935e-01
  -3.8115509e-01  -6.8204306e-01
  -6.4203702e-01  -8.7626250e-01
  -7.3750478e-01  -7.7541762e-01
  -6.9451674e-01  -7.5804133e-01
  -5.8646953e-01  -1.0332757e+00
  -6.5646944e-01  -7.0005672e-01
  -4.8357592e-01  -6.9075919e-01
  -6.6228374e-01  -6.8394897e-01
  -7.5752393e-01  -6.7203046e-01
  -5.9687087e-01  -7.0019390e-01
  -6.2710688e-01  -5.8969064e-01
  -5.6575827e-01  -8.2641128e-01
  -6.0615503e-01  -8.1776002e-01
  -6.7199764e-01  -6.9644981e-01
  -5.5073294e-01  -9.6664656e-01
  -2.7224429e-01  -7.0426958e-01
  -3.7833208e-01  -7.5607094e-01
  -6.0664087e-01  -5.8559992e-01
  -8.2633990e-01  -8.0493239e-01
  -5.7675598e-01  -9.2321879e-01
  -7.5222944e-01  -8.3338471e-01
  -7.0423170e-01  -8.5551013e-01
  -6.2073512e-01  -1.0105686e+00
  -9.1488999e-01  -6.4555060e-01
  -6.9401085e-01  -8.2696409e-01
  -7.0387834e-01  -4.9833408e-01
  -5.9402141e-01  -4.4780773e-01
  -6.3790614e-01  -6.8155509e-01
  -5.2453742e-01  -7.3772813e-01
  -1.0148036e+00  -7.0950459e-01
  -6.1932724e-01  -6.7959101e-01
  -8.6549663e-01  -1.0934962e+00
  -8.5744540e-01  -6.2138968e-01
  -4.2059762e-01  -8.9161211e-01
  -8.1658901e-01  -5.2485645e-01
  -5.9469691e-01  -6.6505180e-01
  -1.0945245e+00  -7.1688904e-01
  -6.4029372e-01  -6.4654443e-01
  -7.3089350e-01  -6.6692916e-01
  -3.6938713e-01  -7.9832093e-01
  -5.0458938e-01  -9.2769954e-01
  -8.6512998e-01  -3.9441100e-01
  -6.8831648e-01  -6.3607454e-01
  -4.9987871e-01  -8.6730749e-01
  -6.4436043e-01  -4.4327175e-01
  -4.4123798e-01  -6.7592455e-01
  -4.2585188e-01  -8.7312758e-01
  -6.4440185e-01  -7.1085985e-01
  -4.9038334e-01  -8.0853952e-01
  -5.1474060e-01  -5.0953010e-01
  -5.6917478e-01  -1.0447600e+00
  -7.6752680e-01  -8.1574941e-01
  -8.8542068e-01  -6.3751936e-01
  -6.5227675e-01  -7.6899171e-01
  -5.6621834e-01  -9.2936537e-01
  -6.5769149e-01  -7.8374425e-01
  -9.2235825e-01  -4.6026467e-01
  -4.0072792e-01  -8.7785913e-01
  -6.6066867e-01  -5.5873400e-01
  -1.0196278e+00  -6.7236205e-01
  -6.7304502e-01  -7.7123256e-01
  -1.1111213e+00  -1.1470018e+00
  -7.1304782e-01  -6.7903430e-01
  -2.1935598e-01  -6.8864189e-01
  -7.5381796e-01  -7.1331627e-01
  -6.0967336e-01  -6.2946797e-01
  -6.9462209e-01  -7.1572702e-01
  -5.9477731e-01  -6.2785924e-01
  -2.0087395e-01  -1.0477583e+00
  -3.4280484e-01  -7.5607485e-01
  -8.7388330e-01  -9.5510852e-01
  -7.6939546e-01  -7.7231211e-01
  -6.0621485e-01  -5.6307470e-01
  -5.6510184e-01  -8.7366507e-01
  -6.1562757e-01  -6.3447903e-01
  -7.1090106e-01  -5.0737515e-01
  -4.4482629e-01  -5.5611877e-01
  -6.9210413e-01  -6.6435369e-01
  -6.0447471e-01  -8.7527640e-01
  -5.6813793e-01  -6.6216055e-01
  -5.1091719e-01  -4.2927857e-01
  -7.9800527e-01  -5.4957641e-01
  -8.0640912e-01  -5.4866753e-01
  -6.2388871e-01  -4.7564627e-01
  -7.0278221e-01  -5.4728762e-01
  -7.4683430e-01  -6.8145520e-01
  -5.5358089e-01  -7.3915130e-01
  -6.4079060e-01  -6.8500855e-01
  -7.2135035e-01  -8.0711639e-01
  -8.1366981e-01  -8.0136570e-01
  -7.6264452e-01  -7.1729395e-01
  -6.1563260e-01  -8.0248179e-01
  -8.1101712e-01  -7.9497214e-01
  -6.6913414e-01  -7.9388005e-01
  -6.8393134e-01  -8.4479352e-01
  -3.7493413e-01  -7.9045318e-01
  -6.5380389e-01  -8.0291732e-01
  -4.5471508e-01  -7.7438416e-01
  -6.6367645e-01  -1.0226019e+00
  -6.2564058e-01  -8.1118978e-01
  -6.7932747e-01  -6.4375892e-01
  -4.8109013e-01  -8.4882646e-01
  -4.9285413e-01  -8.1535032e-01
  -1.1664216e+00  -5.5337526e-01
  -9.6141756e-01  -6.5692631e-01
  -4.3618692e-01  -9.3970081e-01
  -6.4913436e-01  -8.8234027e-01
  -6.7105079e-01  -7.1423867e-01
  -6.6865067e-01  -6.4089821e-01
  -2.4690671e-01  -8.4622604e-01
  -6.0625679e-01  -6.8799046e-01
  -6.5342206e-01  -6.8965488e-01
  -6.2878770e-01  -5.3432937e-01
  -7.2660652e-01  -8.6676146e-01
  -5.9570550e-01  -7.3882248e-01
  -7.0108103e-01  -6.7386030e-01
  -4.9457353e-01  -8.3000773e-01
  -9.7989952e-01  -8.7639645e-01
  -7.1552553e-01  -7.3919468e-01
  -3.7599423e-01  -6.1509327e-01
  -4.6623824e-01  -5.0228078e-01
  -5.6752480e-01  -6.3522876e-01
  -9.3797306e-01  -5.8350384e-01
  -5.0159353e-01  -8.6208440e-01
  -5.5841073e-01  -6.3180257e-01
  -5.8997983e-01  -6.7080742e-01
  -5.9021250e-01  -6.1420268e-01
  -6.4624082e-01  -5.9991663e-01
  -4.9754742e-01  -9.8748048e-01
  -6.7274863e-01  -6.6879820e-01
  -3.5675228e-01  -4.9833531e-01
  -4.4285231e-01  -7.8811931e-01
  -6.8954738e-01  -5.6583580e-01
  -6.3383007e-01  -6.4797186e-01
  -5.6954857e-01  -9.1053819e-01
  -8.4329840e-01  -5.7771556e-01
  -6.3075871e-01  -7.0187546e-01
  -9.1572463e-01  -7.4703304e-01
  -5.7648477e-01  -6.9324658e-01
  -2.7017851e-01  -8.5738510e-01
  -8.3786457e-01  -5.3481637e-01
  -3.6705369e-01  -8.1635375e-01
  -9.1521619e-01  -8.7387164e-01
  -9.7407811e-01  -1.2923154e+00
  -3.3581186e-01  -7.5427743e-01
  -5.6628855e-01  -7.9263608e-01
  -7.3508438e-01  -7.6868708e-01
  -7.2769763e-01  -7.7353934e-01
  -6.9627051e-01  -5.7070112e-01
  -5.8221407e-01  -8.0704371e-01
  -5.0578777e-01  -9.3608026e-01
  -9.0592396e-01  -4.9823946e-01
  -8.7663614e-01  -2.4599391e-01
  -1.0242409e+00  -7.1959450e-01
  -8.4015169e-01  -6.8544062e-01
  -1.1429251e+00  -1.0534792e+00
  -5.7864939e-01  -5.9791902e-01
  -1.1507468e+00  -5.2106203e-01
  -5.6525070e-01  -1.0736378e+00
  -4.2271765e-01  -7.7116770e-01
  -6.5662722e-01  -3.5416786e-01
  -5.9693515e-01  -7.3400819e-01
  -1.0453532e+00  -6.5680497e-01
  -5.3854384e-01  -9.0369007e-01
  -5.4578728e-01  -9.6698287e-01
  -8.6526058e-01  -7.5179798e-01
  -7.8425200e-01  -7.9667242e-01
  -4.2959592e-01  -6.7077036e-01
  -5.1788209e-01  -9.4675822e-01
  -6.4535490e-01  -7.6029140e-01
  -6.1670923e-01  -8.6719627e-01
  -7.5944629e-01  -4.6030783e-01
  -9.6905040e-01  -9.8066004e-01
  -8.3435678e-01  -6.9458288e-01
  -8.3450195e-01  -8.8215455e-01
  -7.4773984e-01  -9.6199727e-01
  -7.4791609e-01  -5.8139892e-01
  -6.1970735e-01  -4.3378269e-01
  -5.4321206e-01  -9.5902425e-01
  -4.8389212e-01  -7.2913057e-01
  -6.1871779e-01  -7.9704912e-01
  -6.2429477e-01  -7.2570507e-01
  -1.0602423e+00  -3.9209657e-01
  -6.1648435e-01  -5.7319199e-01
  -6.1361990e-01  -5.3657680e-01
  -8.0124799e-01  -6.4570160e-01
  -6.7243711e-01  -7.3912187e-01
  -5.8900704e-01  -7.2840283e-01
  -6.4443974e-01  -5.8229922e-01
  -8.6399508e-01  -8.1707764e-01
  -5.1059974e-01  -6.4877769e-01
  -8.4820155e-01  -7.9883108e-01
  -5.7526666e-01  -7.0136364e-01
  -6.0812310e-01  -8.7219110e-01
  -4.7935871e-01  -1.0363717e+00
  -7.4375864e-01  -6.8341384e-01
  -9.0541232e-01  -7.5625620e-01
  -9.0068302e-01  -7.1321146e-01
  -6.9257512e-01  -1.0284843e+00
  -7.8123296e-01  -7.7933538e-01
  -5.4726962e-01  -5.7933983e-01
  -1.0053970e+00  -8.3568304e-01
  -6.1150321e-01  -6.3172210e-01
  -5.1922887e-01  -7.1146083e-01
  -5.7763329e-01  -6.8554079e-01
  -5.6238305e-01  -7.0366468e-01
  -4.3999029e-01  -1.0197716e+00
  -4.5226924e-01  -5.8858828e-01
  -4.4516761e-01  -1.0169174e+00
  -9.8281799e-01  -1.0249645e+00
  -4.4142298e-01  -8.4163281e-01
  -9.6830719e-01  -7.3934379e-01
  -7.0661427e-01  -5.9382884e-01
  -5.5245188e-01  -8.2911355e-01
  -6.6578758e-01  -7.1084290e-01
  -5.0682559e-01  -7.2466705e-01
  -3.8119791e-01  -1.0841479e+00
  -3.9712612e-01  -9.1060247e-01
  -5.2018548e-01  -5.4607785e-01
  -3.7305714e-01  -1.1160969e+00
  -5.0911933e-01  -7.9703342e-01
  -7.8530442e-01  -6.9088463e-01
  -1.0489719e+00  -7.3870535e-01
  -6.6718278e-01  -5.4818425e-01
  -5.8995505e-01  -7.1440222e-01
  -1.1828617e+00  -1.0476726e+00
  -5.3960087e-01  -3.8781515e-01
  -5.2051827e-01  -6.1858188e-01
  -6.3025018e-01  -7.9015380e-01
  -4.1583351e-01  -9.4221165e-01
  -5.1135731e-01  -9.4870107e-01
  -3.8961191e-01  -9.6975322e-01
  -1.4521898e-01  -8.8799174e-01
  -2.8010359e-01  -7.9729174e-01
  -8.4867852e-01  -8.6457806e-01
  -8.8465955e-01  -4.7342281e-01
  -8.8668204e-01  -9.3258846e-01
  -9.4032569e-01  -8.4637440e-01
  -5.7773179e-01  -9.0393705e-01
  -7.5788238e-01  -9.6180476e-01
  -6.1984897e-01  -9.4846598e-01
  -6.4473519e-01  -3.7474154e-01
  -7.9861213e-01  -8.3967625e-01
  -6.9939589e-01  -7.2354669e-01
  -7.6645698e-01  -3.1290150e-01
  -1.1042700e+00  -7.1036580e-01
  -9.8026836e-01  -6.7582303e-01
  -7.9048441e-01  -5.9815390e-01
  -7.5503816e-01  -7.5914495e-01
  -5.0758193e-01  -8.4893062e-01
  -6.1664052e-01  -5.1071206e-01
  -7.0794274e-01  -8.1722660e-01
  -7.8317423e-01  -7.8829203e-01
  -5.9269105e-01  -1.0745875e+00
  -3.6619592e-01  -9.3042223e-01
  -5.4019209e-01  -7.9844667e-01
  -8.2471338e-01  -5.7792275e-01
  -5.9045201e-01  -7.6522906e-01
  -8.1650030e-01  -9.0282746e-01
  -7.7719076e-01  -4.6599328e-01
  -7.0354571e-01  -6.9791695e-01
  -7.7175057e-01  -1.0203756e+00
  -3.7262954e-01  -9.5333865e-01
  -6.7182920e-01  -5.3944712e-01
  -4.5601510e-01  -6.3798407e-01
  -4.4825383e-01  -8.1426102e-01
  -7.2580873e-01  -9.4937897e-01
  -5.7175598e-01  -7.5831970e-01
  -5.3043148e-01  -8.9514378e-01
  -5.1900256e-01  -6.5887321e-01
  -6.1371785e-01  -1.0435486e+00
  -6.9233093e-01  -7.4992704e-01
  -9.3303487e-01  -7.5965007e-01
  -4.3813147e-01  -5.2030065e-01
  -8.5103851e-01  -5.6591809e-01
  -4.8037312e-01  -9.9498558e-01
  -8.6979045e-01  -9.0932871e-01
  -6.6847196e-01  -5.9391803e-01
  -6.9279396e-01  -5.7580898e-01
  -4.0159289e-01  -9.8746605e-01
  -5.0688986e-01  -8.0996616e-01
  -6.1738592e-01  -6.9008906e-01
  -7.9327803e-01  -5.8128283e-01
  -8.0786086e-01  -5.6513633e-01
  -1.1704144e+00  -6.8550442e-01
  -4.3927325e-01  -9.3456067e-01
  -8.4322305e-01  -7.3063403e-01
  -3.8737913e-01  -8.5695771e-01
  -8.3171189e-01  -4.7793518e-01
  -6.2960018e-01  -8.2990280e-01
  -8.2095352e-01  -4.6909919e-01
  -1.0552847e+00  -6.6514723e-01
  -5.7601126e-01  -8.3031894e-01
  -7.8322079e-01  -9.0766457e-01
  -4.1043756e-01  -5.2897617e-01
  -6.7434107e-01  -8.0758896e-01
  -4.9788243e-01  -6.9681292e-01
  -6.3349847e-01  -6.2989836e-01
  -8.6098644e-01  -4.7307883e-01
  -5.3510262e-01  -8.0318160e-01
  -3.8388494e-01  -7.1184951e-01
  -4.4233672e-01  -5.2558132e-01
  -6.3755084e-01  -7.8055117e-01
  -7.4355589e-01  -2.7790962e-01
  -1.5978918e-01  -9.6172194e-01
  -1.0081893e+00  -6.4390613e-01
  -6.1550066e-01  -7.0040176e-01
  -7.4935429e-01  -6.4413342e-01
  -5.7703743e-01  -6.4668314e-01
  -6.7479522e-01  -8.0236548e-01
  -5.6158955e-01  -5.8570178e-01
  -5.7464213e-01  -6.5326018e-01
  -8.2411579e-01  -4.4115273e-01
  -6.8561598e-01  -7.4638409e-01
  -8.4949500e-01  -4.5815772e-01
  -5.9945499e-01  -5.0574843e-01
  -6.5510170e-01  -8.0667641e-01
  -6.1526307e-01  -7.4211940e-01
  -5.0957369e-01  -5.9209451e-01
  -6.1629116e-01  -7.3791737e-01
  -7.1851063e-01  -7.1310171e-01
  -1.1371919e+00  -8.6768172e-01
  -8.7847104e-01  -1.0160365e+00
  -6.9552510e-01  -8.6198142e-01
  -6.9738716e-01  -6.8576715e-01
  -5.8318625e-01  -6.8427357e-01
  -6.5388232e-01  -6.6133016e-01
  -8.2526611e-01  -5.8335513e-01
  -8.4443267e-01  -7.6356761e-01
  -8.5222922e-01  -5.2972727e-01
  -5.5374997e-01  -1.0084809e+00
  -7.6388092e-01  -6.3490817e-01
  -5.8591271e-01  -6.2659724e-01
  -2.8831217e-01  -1.0062120e+00
  -1.1158529e+00  -4.9612973e-01
  -4.8356688e-01  -1.0371598e+00
  -4.4548408e-01  -6.3549678e-01
  -5.7822409e-01  -6.2049386e-01
  -1.1378878e+00  -2.4937974e-01
  -6.4189163e-01  -5.5449593e-01
  -6.3443378e-01  -9.1768710e-01
  -9.8727446e-01  -4.1749832e-01
  -6.4691785e-01  -8.6383355e-01
  -6.6333620e-01  -6.0448796e-01
  -5.2659329e-01  -8.4690371e-01
  -4.0215669e-01  -8.5791375e-01
  -8.4819315e-01  -3.9063230e-01
  -7.3525025e-01  -4.1267568e-01
  -4.3656289e-01  -9.3587929e-01
  -6.5327058e-01  -7.9425469e-01
  -7.7043022e-01  -3.1917308e-01
  -5.7128682e-01  -6.8086374e-01
  -5.7998158e-01  -6.6860328e-01
  -4.5177227e-01  -6.2229279e-01
  -5.4329714e-01  -5.8364006e-01
  -9.0920740e-01  -5.8788858e-01
  -1.0611839e+00  -7.4039061e-01
  -4.8367246e-01  -7.7380797e-01
  -5.0016841e-01  -1.0448776e+00
  -1.1243156e+00  -7.3921211e-01
  -8.6580971e-01  -7.9432071e-01
  -4.2249808e-01  -6.6137947e-01
  -7.7138861e-01  -5.3778907e-01
  -7.2467414e-01  -5.8862152e-01
  -6.6767119e-01  -5.7079714e-01
  -5.7940612e-01  -6.6369401e-01
  -7.4960835e-01  -7.3100089e-01
  -4.1497085e-01  -8.1439768e-01
  -6.3744789e-01  -8.1955510e-01
  -9.3364210e-01  -7.0584082e-01
  -8.0673777e-01  -8.2832610e-01
  -5.0167144e-01  -4.5190925e-01
  -5.9040846e-01  -8.2734035e-01
  -7.1619710e-01  -6.3397032e-01
  -5.8763812e-01  -1.1804101e+00
  -8.0121329e-01  -3.1898213e-01
  -4.4595972e-01  -7.0353124e-01
  -5.8914902e-01  -8.7317688e-01
  -6.5373699e-01  -7.2449563e-01
  -4.4265412e-01  -7.3809978e-01
  -6.4492379e-01  -8.3837030e-01
  -5.9193295e-01  -4.1423132e-01
  -4.1853508e-01  -6.7385706e-01
  -7.7376088e-01  -5.0523323e-01
  -4.0476406e-01  -9.8167792e-01
  -4.9968393e-01  -8.8213123e-01
  -5.5882463e-01  -1.0609437e+00
  -6.7297527e-01  -9.3461105e-01
  -5.0480797e-01  -9.8199241e-01
  -8.6729281e-01  -7.2969705e-01
  -5.8400783e-01  -9.2369999e-01
  -5.8610880e-01  -5.4585040e-01
  -8.4600351e-01  -8.6158629e-01
  -4.2899322e-01  -8.4509891e-01
  -5.4330709e-01  -5.7842279e-01
  -6.9838711e-01  -7.2685268e-01
  -2.1774106e-01  -9.3907665e-01
  -6.3170198e-01  -8.9163139e-01
  -8.6782672e-01  -7.3508829e-01
  -5.6150478e-01  -5.4954719e-01
  -7.3027662e-01  -7.0007934e-01
  -4.3891122e-01  -6.9432651e-01
  -6.7306384e-01  -6.7714242e-01
  -8.3166539e-01  -6.3288779e-01
  -6.8003304e-01  -5.9952471e-01
  -4.7577993e-01  -8.0986809e-01
  -3.9138178e-01  -8.3455952e-01
  -5.9231375e-01  -1.1634793e+00
  -8.8862867e-01  -1.0632955e+00
  -5.5698120e-01  -6.8431832e-01
  -7.9639554e-01  -4.1608969e-01
  -6.4043311e-01  -7.4677119e-01
  -6.1802619e-01  -6.5360554e-01
  -4.4156709e-01  -6.4919131e-01
  -6.0277242e-01  -4.3636368e-01
  -1.0225729e+00  -6.0149365e-01
  -6.2745739e-01  -1.0366211e+00
  -4.4487921e-01  -5.6034784e-01
  -3.7993536e-01  -5.2959575e-01
  -7.1224750e-01  -8.4567672e-01
  -7.2320034e-01  -9.5460519e-01
  -4.5775612e-01  -6.5878497e-01
  -9.7702932e-01  -5.9790289e-01
  -1.0512314e+00  -9.3881689e-01
  -5.4938330e-01  -8.2103669e-01
  -2.9687097e-01  -9.0693154e-01
  -7.5995651e-01  -6.6999202e-01
  -8.6941463e-01  -6.9634563e-01
  -4.0300032e-01  -7.9532606e-01
  -8.2214833e-01  -9.2110797e-01
  -5.4241559e-01  -5.4127243e-01
  -5.5315279e-01  -6.9515372e-01
  -7.0822457e-01  -8.5159790e-01
  -7.7487334e-01  -6.9840865e-01
  -8.2159958e-01  -4.6805106e-01
  -4.6289056e-01  -5.1484295e-01
  -7.1057076e-01  -6.9349489e-01
  -4.7534012e-01  -7.1409162e-01
  -8.2743028e-01  -4.0118602e-01
  -8.7039051e-01  -8.9495101e-01
  -3.9013851e-01  -7.0044233e-01
  -4.6050204e-01  -5.9013060e-01
  -5.6679034e-01  -7.4249201e-01
  -5.0648608e-01  -8.3882776e-01
  -2.4264261e-01  -7.6039052e-01
  -6.4563379e-01  -5.5139743e-01
  -3.5545118e-01  -8.9985470e-01
  -8.1614969e-01  -6.7191459e-01
  -6.5689111e-01  -4.9512722e-01
  -8.4257683e-01  -6.6892181e-01
  -7.6227621e-01  -4.7381574e-01
  -6.9238821e-01  -6.9536320e-01
  -3.7003651e-01  -6.9036526e-01
  -6.1830171e-01  -7.9373698e-01
  -1.0034618e-01  -9.1226429e-01
  -4.7043554e-01  -8.3198888e-01
  -7.8920998e-01  -6.8092583e-01
  -5.4353988e-01  -6.5764949e-01
  -6.5560342e-01  -8.1975352e-01
  -7.5131875e-01  -7.6968553e-01
  -7.3788603e-01  -1.0917957e+00
  -7.8106874e-01  -8.0011714e-01
  -5.3628491e-01  -7.5632331e-01
  -6.8004928e-01  -6.4847617e-01
  -4.6228146e-01  -7.2816962e-01
  -5.8827015e-01  -1.0051037e+00
  -6.5952520e-01  -8.4183466e-01
  -5.5746861e-01  -6.5616677e-01
  -6.7483142e-01  -4.8828315e-01
  -7.5198203e-01  -8.3883993e-01
  -7.6575603e-01  -6.5676767e-01
  -7.2358318e-01  -6.0228569e-01
  -5.0930562e-01  -7.5582554e-01
  -6.2751827e-01  -6.4434063e-01
  -4.6549478e-01  -8.5793402e-01
  -6.0634578e-01  -8.9268289e-01
  -4.4396470e-01  -1.1562911e+00
  -7.3558858e-01  -4.1421430e-01
  -6.6145289e-01  -1.0752927e+00
  -6.2786997e-01  -6.3534010e-01
  -6.3066716e-01  -4.3533071e-01
  -3.5550421e-01  -8.0759122e-01
  -5.0869155e-01  -7.1365331e-01
  -7.2488700e-01  -5.8592096e-01
  -6.4921098e-01  -6.9604663e-01
  -6.6051334e-01  -7.4010542e-01
  -7.1108644e-01  -4.2500973e-01
  -5.1206916e-01  -6.6329407e-01
  -6.4891162e-01  -6.8709313e-01
  -7.6336536e-01  -7.2837887e-01
  -7.6943923e-01  -6.1639375e-01
  -7.6804200e-01  -6.7414232e-01
  -3.7190049e-01  -9.3502443e-01
  -5.2471503e-01  -8.3286178e-01
  -2.9109106e-01  -8.4891845e-01
  -7.0974895e-01  -6.0902459e-01
  -6.9662961e-01  -8.4629088e-01
  -5.3543871e-01  -5.9422275e-01
  -6.5915382e-01  -2.8212123e-01
  -9.0738662e-01  -7.0185492e-01
  -9.3805436e-01  -7.8238786e-01
  -6.8635390e-01  -7.5654910e-01
  -8.5664255e-01  -5.6972287e-01
  -6.7191964e-01  -4.5311679e-01
  -5.7904414e-01  -6.5547244e-01
  -7.1871915e-01  -5.8072715e-01
  -6.4729784e-01  -5.7616200e-01
  -9.2042147e-01  -5.7605908e-01
  -1.0891055e+00  -7.6987723e-01
  -7.2147311e-01  -6.4106650e-01
  -6.2442769e-01  -6.6972438e-01
  -4.8062393e-01  -6.4297034e-01
  -4.5227651e-01  -8.3063999e-01
  -4.5305286e-01  -8.5085465e-01
  -9.4524238e-01  -8.8320793e-01
  -7.6130865e-01  -5.9585512e-01
  -4.0854238e-01  -8.6613989e-01
  -8.8667767e-01  -4.5073088e-01
  -7.4689573e-01  -6.8038274e-01
  -7.8824564e-01  -7.7903078e-01
  -5.1858619e-01  -4.5934985e-01
  -6.8523640e-01  -4.9533018e-01
  -8.0364156e-01  -4.7257098e-01
  -3.3559876e-01  -7.1860879e-01
  -4.8638660e-01  -1.1850210e+00
  -7.2590169e-01  -3.4617008e-01
  -6.6326618e-01  -8.0903879e-01
  -7.8805215e-01  -8.7359812e-01
  -5.1872569e-01  -7.7101685e-01
  -6.3503565e-01  -1.0339807e+00
  -7.0408619e-01  -5.1448853e-01
  -5.5755117e-01  -5.3281317e-01
  -8.1267787e-01  -5.8952036e-01
  -8.0032190e-01  -5.9582824e-01
  -5.1087516e-01  -1.0326122e+00
  -6.6934984e-01  -8.8764764e-01
  -1.0305476e+00  -6.0157789e-01
  -9.7009433e-01  -5.0704282e-01
  -6.0859753e-01  -9.6365250e-01
  -6.9571101e-01  -7.9643348e-01
  -6.1640518e-01  -7.3675799e-01
  -5.6162510e-01  -7.5945944e-01
  -8.6381107e-01  -5.1347288e-01
  -6.6643165e-01  -6.0115602e-01
  -7.5445378e-01  -4.8580401e-01
  -7.8112463e-01  -7.1388760e-01
  -6.5576314e-01  -5.7619107e-01
  -6.3498658e-01  -6.6238105e-01
  -7.0194743e-01  -7.6055849e-01
  -6.6143391e-01  -6.5794433e-01
  -7.2408887e-01  -8.3913966e-01
  -9.4792245e-01  -5.4546951e-01
  -7.3325580e-01  -8.0265067e-01
  -6.6273359e-01  -6.8636163e-01
  -1.0704441e+00  -6.6592523e-01
  -7.6784622e-01  -7.8480394e-01
  -5.7524455e-01  -8.5009052e-01
  -7.2724633e-01  -4.6038552e-01
  -1.0337709e+00  -4.4618041e-01
  -9.4560974e-01  -4.3435486e-01
  -5.4708901e-01  -7.5002856e-01
  -7.5813088e-01  -8.1779670e-01
  -5.8675697e-01  -5.2844887e-01
  -9.8431698e-01  -5.9846389e-01
  -5.1989935e-01  -4.8940489e-01
  -6.3269773e-01  -7.5134667e-01
  -5.8470893e-01  -7.4555180e-01
  -5.1854689e-01  -7.7745242e-01
  -5.0540035e-01  -8.4939178e-01
  -1.0384224e+00  -3.6154554e-01
  -9.3720489e-01  -7.9168558e-01
  -7.5458796e-01  -6.5363653e-01
  -5.3809531e-01  -6.0674897e-01
  -1.1414767e+00  -3.7689078e-01
  -6.9070849e-01  -9.3408272e-01
  -7.7887401e-01  -6.6591533e-01
  -4.6633741e-01  -1.2144794e+00
  -7.5935467e-01  -7.1779916e-01
  -6.7498473e-01  -8.5114497e-01
  -4.1289761e-01  -7.2503044e-01
  -7.2873536e-01  -6.9112874e-01
  -5.4513591e-01  -7.1540123e-01
  -4.9768653e-01  -6.8311430e-01
  -6.1731144e-01  -8.4931446e-01
  -3.9097512e-01  -1.0426328e+00
  -5.9132405e-01  -5.1682627e-01
  -3.8707046e-01  -9.4158526e-01
  -6.6736204e-01  -6.5443012e-01
  -4.4087833e-01  -7.4626454e-01
  -8.9389696e-01  -9.2242393e-01
  -6.7598667e-01  -4.0776402e-01
  -6.9863772e-01  -5.7518720e-01
  -5.2248164e-01  -7.7254486e-01
  -5.9142503e-01  -4.8242137e-01
  -6.3595190e-01  -6.3319413e-01
  -5.4601482e-01  -4.5182883e-01
  -6.2288845e-01  -1.2786287e+00
  -4.8481972e-01  -5.6340939e-01
  -5.1902833e-01  -9.1198680e-01
  -8.3382195e-01  -7.2659756e-01
  -6.1882317e-01  -8.6040321e-01
  -6.9596071e-01  -7.9961952e-01
  -1.0366257e+00  -6.1784223e-01
  -6.7261552e-01  -9.0463221e-01
  -6.3364098e-01  -4.2618552e-01
  -5.7728086e-01  -7.2525498e-01
  -4.9422074e-01  -7.3738035e-01
  -7.5271704e-01  -5.0841815e-01
  -9.0610472e-01  -8.1545976e-01
  -5.3907900e-01  -7.2399204e-01
  -4.8407686e-01  -7.0492264e-01
  -6.5188477e-01  -4.1148461e-01
  -1.1143633e+00  -6.7648902e-01
  -4.6563896e-01  -4.7622197e-01
  -5.9846988e-01  -4.6946244e-01
  -5.0276538e-01  -9.8395779e-01
  -5.4489805e-01  -7.4740953e-01
  -7.8118067e-01  -3.5934407e-01
  -7.2973985e-01  -8.5125626e-01
  -3.7660292e-01  -7.6980856e-01
  -7.5280271e-01  -7.7532569e-01
  -6.6357003e-01  -5.9330602e-01
  -5.6149419e-01  -5.8835268e-01
  -5.7495509e-01  -1.0232415e+00
  -3.4092983e-01  -1.1155483e+00
  -6.6707633e-01  -8.5030741e-01
  -6.4652940e-01  -7.7442708e-01
  -8.3291974e-01  -8.5454269e-01
  -5.9016528e-01  -8.4230953e-01
  -5.5115406e-01  -5.1381948e-01
  -4.9180274e-01  -7.4418902e-01
  -5.1319466e-01  -8.5079086e-01
  -8.9633526e-01  -4.5638121e-01
  -4.5849159e-01  -1.0085730e+00
  -8.5691608e-01  -7.5505235e-01
  -7.1171104e-01  -8.9026475e-01
  -4.9698655e-01  -7.6089677e-01
  -6.5390593e-01  -5.9387601e-01
  -3.8899573e-01  -7.3301981e-01
  -8.4504159e-01  -7.9495549e-01
  -7.0251658e-01  -6.5508753e-01
  -5.4877748e-01  -4.7560490e-01
  -8.3991325e-01  -3.8565995e-01
  -4.9786104e-01  -9.5287570e-01
  -6.0691919e-01  -5.8428490e-01
  -7.1166939e-01  -7.5441429e-01
  -6.9483310e-01  -5.9004849e-01
  -2.3467658e-01  -7.8227119e-01
  -6.2630455e-01  -5.4348652e-01
  -3.4154417e-01  -8.4853436e-01
  -6.4744032e-01  -8.5528928e-01
  -6.7695842e-01  -7.7036024e-01
  -6.5792648e-01  -6.7274980e-01
  -9.3247578e-01  -7.2551986e-01
  -5.7418646e-01  -7.9856926e-01
  -5.6534872e-01  -6.5818194e-01
  -8.2960894e-01  -1.0332927e+00
  -6.8075464e-01  -9.8211714e-01
  -7.6945877e-01  -6.6518757e-01
  -3.6237998e-01  -6.3270091e-01
  -5.6587471e-01  -6.9074155e-01
  -8.1469603e-01  -5.7853105e-01
  -8.6426818e-01  -4.8997127e-01
  -4.9719733e-01  -5.8395628e-01
  -5.5048691e-01  -9.2331331e-01
  -5.8247840e-01  -8.7066288e-01
  -5.9059872e-01  -4.6035397e-01
  -4.9292152e-01  -7.3436350e-01
  -6.1882204e-01  -7.1537106e-01
  -1.0779080e+00  -6.5875352e-01
  -5.3199716e-01  -7.9864058e-01
  -7.5121024e-01  -7.0126513e-01
  -6.3329839e-01  -5.9715428e-01
  -5.5884910e-01  -6.6866764e-01
  -5.6061430e-01  -9.6693004e-01
  -7.7129346e-01  -5.1411673e-01
  -4.1931948e-01  -1.1000758e+00
  -8.5551383e-01  -8.3332938e-01
  -4.5198644e-01  -9.4877144e-01
  -8.5204964e-01  -7.2291513e-01
  -7.3556448e-01  -6.8498202e-01
  -4.6125258e-01  -7.1045478e-01
  -4.9336591e-01  -1.0418151e+00
  -6.2761075e-01  -7.6765915e-01
  -5.5718292e-01  -1.0281761e+00
  -9.0861937e-01  -9.4382945e-01
  -4.5428644e-01  -9.0597652e-01
  -4.2362586e-01  -8.0886285e-01
  -3.0982686e-01  -8.3073096e-01
  -5.8636275e-01  -8.7339113e-01
  -6.8719458e-01  -6.0554261e-01
  -7.2760759e-01  -7.1051024e-01
  -7.6926076e-01  -6.1075442e-01
  -8.2023830e-01  -5.9395090e-01
  -9.9816232e-01  -5.5995550e-01
  -3.8709492e-01  -1.1600490e+00
  -6.8640774e-01  -7.1593867e-01
  -7.2031146e-01  -6.5763123e-01
  -5.4208205e-01  -1.0022711e+00
  -7.1641028e-01  -6.6154780e-01
  -5.8154267e-01  -6.5552044e-01
  -1.3071766e+00  -3.7981429e-01
  -9.0795122e-01  -5.5014498e-01
  -5.8926575e-01  -4.9600530e-01
  -7.8134260e-01  -9.5417955e-01
  -4.3269744e-01  -7.4732460e-01
  -6.5106066e-01  -5.2831820e-01
  -7.1954697e-01  -4.3568101e-01
  -6.4845752e-01  -8.0757806e-01
  -4.6129860e-01  -8.0582716e-01
  -3.4829835e-01  -9.5007546e-01
  -6.3779869e-01  -7.7739732e-01
  -8.7444558e-01  -7.2904146e-01
  -1.0065252e+00  -6.3178950e-01
  -5.1197707e-01  -8.0045583e-01
  -6.4717760e-01  -7.7609503e-01
  -6.0408740e-01  -6.9353209e-01
  -4.7477214e-01  -5.3905570e-01
  -3.9310723e-01  -8.1956228e-01
  -7.1404180e-01  -8.5850760e-01
  -6.5208890e-01  -6.5293562e-01
  -8.8869403e-01  -3.9193318e-01
  -8.4744321e-01  -4.5440914e-01
  -9.5584769e-01  -4.5602014e-01
  -8.2944164e-01  -7.2440289e-01
  -6.5348546e-01  -8.1727445e-01
  -9.2817983e-01  -7.3118217e-01
  -4.3679244e-01  -6.0988330e-01
  -4.5746025e-01  -7.3551246e-01
  -1.0162529e+00  -4.5333346e-01
  -6.0478717e-01  -7.6731667e-01
  -1.0704432e+00  -6.3731877e-01
  -8.1200909e-01  -9.9500616e-01
  -1.0522983e+00  -1.0195139e+00
  -7.9643147e-01  -3.9253109e-01
  -6.6309310e-01  -6.1888732e-01
  -7.3154911e-01  -3.9211754e-01
  -5.7128123e-01  -7.7112800e-01
  -9.8006549e-01  -5.8495948e-01
  -4.8836786e-01  -8.5980725e-01
  -9.4461042e-01  -4.9084454e-01
  -8.2579846e-01  -5.3831948e-01
  -7.8857868e-01  -5.0772298e-01
  -7.5384691e-01  -6.4349055e-01
  -4.9971906e-01  -5.6407240e-01
  -4.1378706e-01  -6.1437397e-01
  -5.0541864e-01  -7.1702730e-01
  -6.9598805e-01  -6.6497780e-01
  -5.5274433e-01  -4.8935589e-01
  -8.9908668e-01  -5.0767676e-01
  -5.1500920e-01  -6.8110211e-01
  -7.8391529e-01  -5.2706296e-01
  -6.4218268e-01  -7.1455536e-01
  -6.6353112e-01  -7.9495781e-01
  -7.0238859e-01  -7.8208487e-01
  -3.7166406e-01  -9.0851500e-01
  -6.1600848e-01  -6.2740101e-01
  -6.1311473e-01  -7.1361792e-01
  -7.9225994e-01  -5.0293584e-01
  -2.7807178e-01  -7.6661761e-01
  -5.9074999e-01  -9.5517631e-01
  -8.5176544e-01  -7.7917483e-01
  -6.5826796e-01  -5.9674150e-01
  -6.1344473e-01  -7.6184679e-01
  -6.1001417e-01  -6.4915620e-01
  -6.5993557e-01  -1.0101123e+00
  -9.1441204e-01  -7.6614141e-01
  -6.0958664e-01  -6.4653657e-01
  -7.8093780e-01  -4.0736832e-01
  -5.8037587e-01  -7.4429061e-01
  -3.2998943e-01  -7.9580353e-01
  -1.1669065e+00  -8.6574546e-01
  -8.0576313e-01  -6.3577913e-01
  -8.5942869e-01  -1.0498136e+00
  -7.4010431e-01  -7.0705409e-01
  -5.8018219e-01  -6.9805909e-01
  -4.0018002e-01  -5.4466090e-01
  -7.2267207e-01  -3.1486425e-01
  -5.2765743e-01  -5.7119167e-01
  -6.0134702e-01  -8.1064658e-01
  -7.8585501e-01  -8.1651495e-01
  -6.2678809e-01  -7.9208756e-01
  -5.6747449e-01  -7.6014387e-01
  -5.5132813e-01  -1.0016012e+00
  -6.7835585e-01  -8.6088435e-01
  -7.1678643e-01  -4.2013267e-01
  -7.8392303e-01  -8.7066670e-01
  -5.1931363e-01  -7.8164357e-01
  -5.7218993e-01  -5.1122144e-01
  -7.7892346e-01  -6.5768679e-01
  -9.7155264e-01  -9.1383502e-01
  -8.3544489e-01  -1.0075205e+00
  -7.0094118e-01  -8.6102174e-01
  -5.0967059e-01  -8.8994407e-01
  -7.8821858e-01  -8.7158245e-01
  -6.5300773e-01  -8.2357768e-01
  -7.8655631e-01  -7.9068603e-01
  -5.0208099e-01  -5.4463327e-01
  -6.2230953e-01  -6.2275615e-01
  -6.7064434e-01  -6.1659687e-01
  -2.6731185e-01  -7.0738417e-01
  -7.6514493e-01  -6.2730300e-01
  -6.5182589e-01  -9.3515626e-01
  -8.4839013e-01  -4.6375295e-01
  -5.8524809e-01  -5.5282231e-01
  -5.6163177e-01  -6.5886006e-01
  -6.7856796e-01  -7.0893913e-01
  -7.0961171e-01  -5.5950453e-01
  -6.5439510e-01  -6.3632386e-01
  -5.6929301e-01  -8.0195091e-01
  -5.3887261e-01  -8.5487005e-01
  -1.0668240e+00  -2.8020280e-01
  -7.2325069e-01  -7.3302446e-01
  -3.2033296e-01  -8.0927735e-01
  -8.0448510e-01  -4.1395393e-01
  -7.5919439e-01  -7.1895488e-01
  -6.7490788e-01  -5.4736714e-01
  -9.8350116e-01  -3.6445769e-01
  -7.6653173e-01  -6.0175815e-01
  -7.7436153e-01  -6.0916170e-01
  -5.5038909e-01  -7.3350742e-01
  -5.7820915e-01  -8.5782043e-01
  -8.8750054e-01  -3.6784951e-01
  -7.9983144e-01  -4.2912240e-01
  -6.5480124e-01  -5.0058543e-01
  -6.2732460e-01  -6.9637194e-01
  -6.6428208e-01  -4.3456395e-01
  -8.5455067e-01  -9.1890406e-01
  -6.9246655e-01  -6.2584486e-01
  -6.0569413e-01  -6.2513916e-01
  -5.8223225e-01  -6.0922116e-01
  -8.1016720e-01  -6.7779640e-01
  -6.4836517e-01  -8.1044426e-01
  -7.1236516e-01  -7.7279981e-01
  -4.9524746e-01  -9.6290106e-01
  -6.1392253e-01  -7.8612620e-01
  -1.1208099e+00  -8.4019342e-01
  -6.9650525e-01  -8.3432319e-01
  -5.9568729e-01  -9.4201381e-01
  -6.9376905e-01  -6.3603398e-01
  -8.4972135e-01  -3.0374655e-01
  -6.5954012e-01  -7.1704679e-01
  -5.4978620e-01  -8.1615145e-01
  -6.8726915e-01  -5.8507364e-01
  -7.5684262e-01  -7.8223086e-01
  -5.5912593e-01  -9.4028281e-01
  -5.8634635e-01  -5.3361303e-01
  -5.6850775e-01  -8.2801803e-01
  -5.4593121e-01  -6.8319365e-01
  -5.4984259e-01  -7.1721297e-01
  -9.0805176e-01  -7.0152866e-01
  -7.7332297e-01  -7.5699489e-01
  -5.7871893e-01  -8.5625080e-01
  -7.9430660e-01  -5.9995764e-01
  -6.5736191e-01  -9.4914214e-01
  -6.3826120e-01  -6.1587732e-01
  -7.5770152e-01  -5.3619255e-01
  -4.7131794e-01  -4.8889311e-01
  -4.5583037e-01  -7.3907354e-01
  -8.8115979e-01  -9.0223203e-01
  -6.7527548e-01  -1.3466153e+00
  -5.6793931e-01  -1.0343861e+00
  -6.5685282e-01  -5.6337444e-01
  -8.1368444e-01  -9.0791141e-01
  -6.2487272e-01  -7.3315448e-01
  -4.9077473e-01  -8.4653039e-01
  -7.8727481e-01  -6.0508103e-01
  -6.7891028e-01  -7.0438884e-01
  -6.6471704e-01  -3.3400228e-01
  -3.6395847e-01  -9.6702843e-01
  -9.2530499e-01  -5.3651535e-01
  -4.4164661e-01  -8.0290317e-01
  -5.3924459e-01  -8.3158962e-01
  -4.9204668e-01  -8.5526035e-01
  -5.7174607e-01  -7.3255442e-01
  -4.4757326e-01  -9.6136513e-01
  -3.8675492e-01  -7.0805983e-01
  -8.5578934e-01  -7.8797244e-01
  -5.8624322e-01  -5.3392519e-01
  -7.6720083e-01  -4.8443054e-01
  -5.8658854e-01  -6.1315188e-01
  -6.2150776e-01  -7.6352797e-01
  -7.6425230e-01  -4.6338456e-01
  -1.0903213e+00  -8.2530779e-01
  -7.4273772e-01  -4.7242914e-01
  -6.8573472e-01  -5.7054567e-01
  -6.6885309e-01  -6.8543061e-01
  -7.0849380e-01  -6.7828792e-01
  -8.4193081e-01  -5.8093773e-01
  -5.8498774e-01  -5.6792196e-01
  -6.2098371e-01  -6.2639505e-01
  -3.6596400e-01  -5.2590692e-01
  -6.6167332e-01  -7.6095168e-01
  -3.1507621e-01  -9.1029268e-01
  -6.0709962e-01  -6.0967050e-01
  -2.6587212e-01  -7.3116970e-01
  -6.1634362e-01  -9.0356493e-01
  -6.3465308e-01  -4.9467933e-01
  -7.3167698e-01  -8.5382170e-01
  -5.2408144e-01  -6.5031384e-01
  -8.3271337e-01  -5.9714233e-01
  -9.9215758e-01  -8.1840814e-01
  -5.6355575e-01  -3.7278725e-01
  -5.4109355e-01  -5.6786012e-01
  -5.7115554e-01  -7.7500981e-01
  -7.1673155e-01  -5.2714494e-01
  -6.4061473e-01  -4.3312401e-01
  -5.3707556e-01  -8.7366466e-01
  -5.1473776e-01  -6.7312760e-01
  -1.0748427e+00  -5.7140834e-01
  -8.0003890e-01  -5.5179104e-01
  -8.7633321e-01  -4.4241252e-01
  -3.6930504e-01  -8.4204859e-01
  -4.0376967e-01  -7.7292436e-01
  -1.0951391e+00  -7.2012508e-01
  -7.5103898e-01  -8.4140162e-01
  -5.4790217e-01  -6.1204350e-01
  -6.0483743e-01  -8.2573249e-01
  -6.6581651e-01  -7.9039552e-01
  -8.1225362e-01  -6.8607614e-01
  -7.8101562e-01  -6.6528264e-01
  -5.4730062e-01  -8.2801686e-01
  -9.0168714e-01  -5.2498762e-01
  -7.2823618e-01  -6.3136428e-01
  -8.7159324e-01  -6.6974234e-01
  -4.3879950e-01  -9.9288408e-01
  -4.1576490e-01  -1.0741237e+00
  -6.4686175e-01  -6.2015375e-01
  -7.7438555e-01  -3.7010238e-01
  -7.4313163e-01  -6.1744768e-01
  -7.2507666e-01  -5.4836329e-01
  -5.3718642e-01  -7.4160608e-01
  -7.0654392e-01  -6.3083134e-01
  -4.6354403e-01  -7.1252503e-01
  -7.2922215e-01  -3.3364171e-01
  -9.4940931e-01  -6.3330196e-01
  -9.9956300e-01  -3.7265192e-01
  -7.5458263e-01  -1.0074537e+00
  -5.6126661e-01  -6.5966926e-01
  -7.8157652e-01  -4.9085755e-01
  -8.1368569e-01  -8.4272238e-01
  -8.9496964e-01  -5.1278151e-01
  -6.4674200e-01  -6.7911653e-01
  -8.1083954e-01  -6.1984831e-01
  -7.6857451e-01  -8.7705874e-01
  -4.6850802e-01  -4.5560872e-01
  -7.1810695e-01  -6.1539859e-01
  -7.7408949e-01  -8.3457877e-01
  -4.9741127e-01  -1.0006490e+00
  -5.6098399e-01  -7.0856579e-01
  -5.7485915e-01  -8.4027142e-01
  -7.0500890e-01  -7.5740251e-01
  -6.0327095e-01  -1.0529273e+00
  -6.1332639e-01  -8.8587781e-01
  -6.9646591e-01  -6.3331895e-01
  -8.1743133e-01  -8.1723681e-01
  -8.0086876e-01  -7.1628890e-01
  -7.3679626e-01  -6.1780757e-01
  -6.8918787e-01  -7.5385358e-01
  -6.6912605e-01  -8.6785788e-01
  -5.8283193e-01  -9.3323429e-01
  -5.6027358e-01  -9.8009833e-01
  -6.5812263e-01  -6.3691242e-01
  -6.3554276e-01  -8.3662580e-01
  -7.9063352e-01  -7.6539135e-01
  -9.0884000e-01  -8.5350913e-01
  -5.5122597e-01  -5.4264887e-01
  -7.9859404e-02  -9.8616428e-01
  -1.9319349e-01  -9.0480798e-01
  -6.6991550e-01  -7.7551290e-01
  -5.8630015e-01  -6.0911031e-01
  -3.9341205e-01  -6.8394926e-01
  -5.4995583e-01  -9.0279150e-01
  -6.3003635e-01  -8.5555280e-01
  -7.9313396e-01  -7.8427634e-01
  -3.9778621e-01  -9.7596541e-01
  -6.7017075e-01  -4.5789234e-01
  -8.6400526e-01  -7.5013221e-01
  -4.5790149e-01  -6.6817966e-01
  -8.8607999e-01  -7.1872504e-01
  -8.8624998e-01  -9.6418731e-01
  -8.2957444e-01  -6.2509159e-01
  -7.8798142e-01  -9.9483913e-01
  -1.0159845e+00  -4.3866485e-01
  -7.9324444e-01  -4.6299792e-01
  -5.1706935e-01  -6.4303878e-01
  -6.8026077e-01  -7.3288323e-01
  -4.6568671e-01  -8.2499253e-01
  -9.6372251e-01  -8.9222562e-01
  -6.7890077e-01  -9.9157580e-01
  -5.7897658e-01  -7.1037064e-01
  -9.4673723e-01  -6.2155782e-01
  -3.9051277e-01  -8.6425183e-01
  -9.3752839e-01  -7.9025682e-01
  -3.7361459e-01  -8.5300759e-01
  -7.3057708e-01  -7.1676109e-01
  -7.8837367e-01  -3.8858274e-01
  -5.9552440e-01  -8.9943244e-01
  -7.5849127e-01  -9.4169605e-01
  -5.9336327e-01  -7.7924036e-01
  -4.1186121e-01  -9.3020899e-01
  -5.8743118e-01  -6.3337195e-01
  -7.8383466e-01  -8.1958722e-01
  -6.8080064e-01  -6.1965007e-01
  -5.5210517e-01  -5.7425565e-01
  -6.9372643e-01  -7.4262245e-01
  -6.6566862e-01  -5.6694775e-01
  -3.5800999e-01  -9.5687584e-01
  -7.8448532e-01  -4.0076901e-01
  -9.5140180e-01  -4.9586716e-01
  -6.9116522e-01  -7.3884557e-01
  -5.9409142e-01  -9.7082284e-01
  -2.6491654e-01  -7.7495454e-01
  -3.7262686e-01  -7.6372911e-01
  -6.9854184e-01  -5.3025961e-01
  -9.1171906e-01  -6.6032563e-01
  -6.7176936e-01  -4.3216294e-01
  -5.1647489e-01  -7.3626621e-01
  -7.4342706e-01  -8.5163522e-01
  -5.0918859e-01  -7.3557284e-01
  -6.0728891e-01  -8.8090448e-01
  -9.6890988e-01  -6.8640287e-01
  -9.7295218e-01  -5.4477228e-01
  -9.0441075e-01  -6.5359547e-01
  -3.7871828e-01  -9.2397630e-01
  -5.1544288e-01  -6.7338282e-01
  -6.4045582e-01  -8.7960158e-01
  -4.6907820e-01  -6.4038014e-01
  -4.6157632e-01  -8.0156546e-01
  -1.0158024e+00  -8.2674480e-01
  -5.3635604e-01  -6.9720427e-01
  -4.6207669e-01  -8.2976852e-01
  -7.6765958e-01  -5.1846969e-01
  -5.9078556e-01  -6.3844577e-01
  -5.8238954e-01  -5.8758191e-01
  -9.6116148e-01  -7.2068671e-01
  -5.7441097e-01  -4.4904559e-01
  -6.8323180e-01  -5.6947667e-01
  -7.1800110e-01  -5.6471260e-01
  -3.8507837e-01  -8.6073520e-01
  -7.6726681e-01  -8.0716058e-01
  -8.5583348e-01  -4.9723795e-01
  -4.4629573e-01  -8.0906525e-01
  -7.6893562e-01  -7.7094362e-01
  -5.8350956e-01  -3.2986594e-01
  -5.1211987e-01  -6.0668891e-01
  -6.1625569e-01  -6.4397906e-01
  -5.8131142e-01  -7.6895145e-01
  -6.1877624e-01  -8.7385632e-01
  -6.9291540e-01  -5.9876390e-01
  -4.5843156e-01  -6.5491349e-01
  -4.8788950e-01  -8.0245583e-01
  -7.7202189e-01  -6.0935165e-01
  -7.1269296e-01  -9.9959678e-01
  -4.1928317e-01  -1.0002239e+00
  -8.2977913e-01  -7.7436641e-01
  -4.9184449e-01  -1.0122243e+00
  -3.3166982e-01  -6.3315289e-01
  -8.0199543e-01  -4.0911187e-01
  -3.7851015e-01  -6.3062922e-01
  -5.6109169e-01  -9.2675235e-01
  -7.6148462e-01  -6.3007400e-01
  -6.2389289e-01  -8.2624424e-01
  -7.6127771e-01  -9.3122336e-01
  -4.1998855e-01  -6.8880812e-01
  -4.9042920e-01  -6.1557435e-01
  -1.1246229e+00  -4.0373781e-01
  -4.7792916e-01  -4.9938519e-01
  -5.7317063e-01  -8.3297343e-01
  -6.9117691e-01  -7.1982445e-01
  -8.2283908e-01  -7.2814270e-01
  -6.9208383e-01  -7.0715350e-01
  -6.3083643e-01  -1.2119719e+00
  -6.6726430e-01  -3.5968453e-01
  -6.5996394e-01  -7.3548634e-01
  -6.4842970e-01  -6.7425942e-01
  -5.4065413e-01  -8.7091477e-01
  -9.4791731e-01  -6.2419259e-01
  -5.6015116e-01  -8.3608461e-01
  -3.8221831e-01  -9.1928800e-01
  -2.7348288e-01  -1.0459754e+00
  -7.7640676e-01  -4.5818550e-01
  -7.1843672e-01  -8.2649352e-01
  -5.2172967e-01  -6.8600856e-01
  -7.5534973e-01  -6.0266982e-01
  -7.1663765e-01  -6.6305015e-01
  -5.6698622e-01  -5.5395332e-01
  -8.9950354e-01  -9.5766831e-01
  -6.3755721e-01  -6.1931211e-01
  -2.6799599e-01  -1.0242891e+00
  -7.2905003e-01  -6.9999529e-01
  -7.2361519e-01  -6.7993640e-01
  -6.3953624e-01  -8.7959958e-01
  -6.7133423e-01  -7.6103872e-01
  -5.2231186e-01  -6.0085365e-01
  -7.0784907e-01  -7.7604254e-01
  -5.4167122e-01  -6.9056717e-01
  -6.6601091e-01  -6.6964135e-01
  -7.6186498e-01  -7.3085844e-01
  -7.0403025e-01  -7.2122491e-01
  -6.6785954e-01  -6.3468807e-01
  -7.9280828e-01  -6.6440912e-01
  -6.7814272e-01  -4.2238321e-01
  -3.6633759e-01  -7.1268412e-01
  -5.1612961e-01  -6.6597045e-01
  -9.3753356e-01  -5.5021501e-01
  -8.2324009e-01  -5.8351217e-01
  -2.6912154e-01  -7.7566916e-01
  -6.7746946e-01  -4.0476396e-01
  -2.0630601e-01  -8.7477340e-01
  -3.4254418e-01  -8.0096615e-01
  -9.2014422e-01  -6.3853921e-01
  -7.2091611e-01  -6.7553220e-01
  -6.0937559e-01  -9.5206539e-01
  -8.0259481e-01  -6.3928491e-01
  -9.2159649e-01  -4.5560470e-01
  -7.3576166e-01  -6.4126411e-01
  -4.7531796e-01  -7.0360012e-01
  -8.3938157e-01  -7.1581358e-01
  -6.9018711e-01  -5.3213298e-01
  -5.9822118e-01  -4.9104006e-01
  -5.7046221e-01  -9.6456503e-01
  -8.9400332e-01  -5.9660070e-01
  -2.8830579e-01  -9.4215840e-01
  -5.5302617e-01  -9.7056900e-01
  -8.8172983e-01  -7.6780412e-01
  -9.2445940e-01  -6.5325287e-01
  -9.7746513e-01  -8.2295854e-01
  -6.3363249e-01  -1.0828430e+00
  -6.4635423e-01  -6.5146695e-01
  -6.2847988e-01  -6.6734811e-01
  -5.8122452e-01  -7.5150401e-01
  -5.3473711e-01  -9.0137725e-01
  -5.4608690e-01  -8.1474465e-01
  -6.9365071e-01  -5.6882413e-01
  -5.9351193e-01  -8.6296657e-01
  -5.2124562e-01  -7.3497448e-01
  -5.8087470e-01  -8.1747819e-01
  -3.4965867e-01  -7.6583460e-01
  -7.6163313e-01  -7.9981676e-01
  -7.9652170e-01  -7.0591379e-01
  -5.2612051e-01  -8.4242054e-01
  -8.6695377e-01  -6.6027877e-01
  -1.1676423e+00  -1.1645285e+00
  -5.1948624e-01  -7.7965941e-01
  -5.8763467e-01  -5.5620744e-01
  -9.7844502e-01  -7.3015719e-01
  -8.7104595e-01  -1.0267056e+00
  -4.6401698e-01  -6.3405909e-01
  -7.4637529e-01  -5.4376270e-01
  -5.9208274e-01  -5.1807460e-01
  -5.8284915e-01  -6.3022656e-01
  -6.0138803e-01  -5.4784137e-01
  -6.6805895e-01  -6.2310367e-01
  -5.5561663e-01  -6.8105845e-01
  -8.9041308e-01  -9.2160515e-01
  -5.1759642e-01  -8.0087589e-01
  -6.7048581e-01  -7.7752890e-01
  -6.6427025e-01  -5.3216391e-01
  -1.0284974e+00  -4.2139319e-01
  -6.3836655e-01  -8.1756299e-01
  -4.1998399e-01  -6.2113123e-01
  -6.7123845e-01  -9.1640946e-01
  -7.2724150e-01  -9.3691773e-01
  -6.0627167e-01  -5.6457563e-01
  -5.3721945e-01  -7.4163435e-01
  -5.4014574e-01  -5.4335730e-01
  -5.9840878e-01  -6.4449249e-01
  -6.2989122e-01  -4.7213102e-01
  -6.6329917e-01  -7.9391707e-01
  -4.7904379e-01  -7.4771973e-01
  -5.8662151e-01  -8.0686003e-01
  -8.0893013e-01  -8.5956659e-01
  -6.7674456e-01  -5.2898261e-01
  -6.3302572e-01  -3.3119497e-01
  -3.9415548e-01  -6.5181758e-01
  -1.1101345e+00  -5.6199838e-01
  -8.3825073e-01  -7.1942563e-01
  -9.7492554e-01  -5.8968385e-01
  -5.6066209e-01  -6.7535694e-01
  -8.5019846e-01  -2.7489103e-01
  -4.4003129e-01  -6.7319286e-01
  -5.2628961e-01  -6.7570112e-01
  -7.1449818e-01  -7.2881067e-01
  -7.2507501e-01  -7.7326903e-01
  -6.8809253e-01  -3.6184256e-01
  -7.7004165e-01  -9.7289399e-01
  -6.2499801e-01  -4.7769561e-01
  -1.0020134e+00  -6.3312073e-01
  -7.2119118e-01  -5.3041863e-01
  -3.0103253e-01  -7.7501704e-01
  -6.4168442e-01  -5.8968606e-01
  -5.7294278e-01  -6.3828443e-01
  -7.6526629e-01  -6.6491246e-01
  -6.4361030e-01  -5.2838596e-01
  -1.1920145e+00  -7.7040049e-01
  -5.2885726e-01  -7.9576774e-01
  -6.7981713e-01  -8.2048927e-01
  -5.7227186e-01  -5.9782088e-01
  -8.0136117e-01  -1.0158991e+00
  -6.3588086e-01  -8.0698296e-01
  -6.1463538e-01  -9.0451138e-01
  -5.9994798e-01  -6.8032755e-01
  -1.0479483e+00  -1.1438148e+00
  -5.5207422e-01  -3.9623942e-01
  -5.5599874e-01  -6.4419470e-01
  -8.4602485e-01  -8.8229183e-01
  -1.0354868e+00  -7.2541867e-01
  -5.0671785e-01  -7.0282003e-01
  -4.7696376e-01  -8.5044565e-01
  -7.9732930e-01  -4.8004999e-01
  -5.3800793e-01  -6.2902636e-01
  -6.8952927e-01  -7.9352716e-01
  -5.2695144e-01  -7.4422717e-01
  -5.1677749e-01  -7.7241518e-01
  -8.0894198e-01  -6.7999299e-01
  -6.9640925e-01  -6.9406655e-01
  -8.5467504e-01  -1.0361132e+00
  -4.1980633e-01  -1.0951407e+00
  -8.1921174e-01  -5.5848807e-01
  -5.3235566e-01  -7.7273510e-01
  -6.6461848e-01  -7.0147177e-01
  -4.5742082e-01  -5.2702351e-01
  -7.0307936e-01  -6.6283164e-01
  -4.6332184e-01  -8.2425672e-01
  -3.2899077e-01  -8.9610213e-01
  -6.8018324e-01  -6.6362045e-01
  -5.0697942e-01  -6.8173137e-01
  -4.1241635e-01  -7.1909021e-01
  -5.1570164e-01  -5.7705407e-01
  -6.7920977e-01  -5.9786008e-01
  -6.2446712e-01  -5.7742123e-01
  -4.5984024e-01  -6.7159469e-01
  -7.7881598e-01  -7.5842940e-01
  -8.8514753e-01  -4.6609963e-01
  -7.2390516e-01  -6.7082925e-01
  -7.0467491e-01  -8.7125865e-01
  -6.6828005e-01  -8.6311648e-01
  -7.2904729e-01  -5.1792528e-01
  -1.0040297e+00  -7.9527199e-01
  -9.1088208e-03  -7.4243182e-01
  -4.5975068e-01  -9.0737131e-01
  -5.7042426e-01  -9.5491774e-01
  -9.2836067e-01  -9.5394825e-01
  -7.7349419e-01  -5.8617848e-01
  -6.2193105e-01  -7.0765378e-01
  -6.4797925e-01  -6.8561609e-01
  -8.0631120e-01  -5.6888557e-01
  -7.3746689e-01  -5.8719668e-01
  -5.7487347e-01  -7.3419651e-01
  -7.0956578e-01  -1.1158886e+00
  -3.8467865e-01  -6.4858756e-01
  -8.2094310e-01  -7.2747526e-01
  -4.0739265e-01  -7.1709297e-01
  -7.1512972e-01  -5.3583806e-01
  -8.0359011e-01  -5.2129147e-01
  -7.8146228e-01  -8.5971420e-01
  -8.2908367e-01  -5.9287300e-01
  -5.5682287e-01  -6.9641993e-01
  -6.5679907e-01  -9.6666037e-01
  -7.6295725e-01  -8.2361342e-01
  -7.8606624e-01  -7.2075107e-01
  -5.9678373e-01  -7.7092822e-01
  -7.6418719e-01  -5.4069352e-01
  -5.6882511e-01  -6.3603138e-01
  -3.7630268e-01  -8.5353319e-01
  -6.6565551e-01  -5.8120903e-01
  -7.6788714e-01  -9.6801300e-01
  -5.3984852e-01  -7.8613443e-01
  -4.7255183e-01  -5.5255207e-01
  -8.6912205e-01  -4.4308120e-01
  -6.8043687e-01  -8.6073235e-01
  -5.4225713e-01  -7.0087535e-01
  -5.9250223e-01  -6.2285438e-01
  -8.4692843e-01  -6.7288019e-01
  -7.6657391e-01  -9.3605660e-01
  -7.7500350e-01  -8.2285696e-01
  -8.7897270e-01  -7.2575377e-01
  -6.2759669e-01  -5.3213757e-01
  -1.0152426e+00  -6.6999212e-01
  -7.1950038e-01  -7.5646593e-01
  -4.5576803e-01  -7.8236767e-01
  -8.5159472e-01  -6.4743449e-01
  -8.0575476e-01  -6.8744156e-01
  -4.0543253e-01  -6.2927648e-01
  -8.6072780e-01  -9.2545789e-01
  -4.8699546e-01  -6.0180988e-01
  -6.1444569e-01  -5.4426109e-01
  -6.1531908e-01  -5.5133267e-01
  -9.8413474e-01  -9.1475365e-01
  -5.3095527e-01  -7.1640233e-01
  -6.9144393e-01  -8.4025336e-01
  -6.6373575e-01  -6.1314742e-01
  -8.7295629e-01  -8.1320046e-01
  -7.7865271e-01  -6.7734270e-01
  -6.0458871e-01  -3.9261637e-01
  -7.6330918e-01  -7.2735519e-01
  -7.8878617e-01  -1.0043721e+00
  -1.2236204e+00  -3.1029919e-02
  -5.0985095e-01  -4.8456524e-01
  -7.3651265e-01  -6.8570441e-01
  -8.6091846e-01  -8.3352329e-01
  -9.1548125e-01  -4.9468200e-01
  -4.4042693e-01  -9.1835476e-01
  -5.8019688e-01  -5.5717439e-01
  -5.5237838e-01  -6.8993946e-01
  -5.2385192e-01  -6.1613133e-01
  -6.6765567e-01  -1.1341376e+00
  -6.3105450e-01  -8.1565807e-01
  -4.2208977e-01  -4.9718480e-01
  -6.0167520e-01  -9.6957689e-01
  -5.5153864e-01  -8.4883627e-01
  -4.5850506e-01  -8.1573360e-01
  -6.2216827e-01  -8.2380912e-01
  -4.7569551e-01  -8.6243197e-01
  -6.8780209e-01  -6.6684299e-01
  -4.9747927e-01  -9.0939001e-01
  -7.4551611e-01  -6.1187729e-01
  -7.1653240e-01  -6.2753656e-01
  -6.9779476e-01  -7.3839401e-01
  -7.7634486e-01  -7.8932063e-01
  -3.4062503e-01  -1.0291268e+00
  -7.9286866e-01  -8.8781658e-01
  -5.0535108e-01  -6.7784072e-01
  -7.6591959e-01  -6.4961218e-01
  -6.2136052e-01  -7.8225565e-01
  -7.7470249e-01  -9.2700039e-01
  -5.2511872e-01  -7.5753593e-01
  -5.6152078e-01  -5.9291266e-01
  -1.0581920e+00  -6.7645029e-01
  -6.9992473e-01  -6.9318714e-01
  -7.9300865e-01  -5.6983021e-01
  -8.3764929e-01  -7.8924929e-01
  -4.7461809e-01  -8.3930963e-01
  -1.0063551e+00  -8.9775168e-01
  -7.7096032e-01  -5.9060303e-01
  -6.3401378e-01  -5.6719135e-01
  -7.2640129e-01  -7.8285108e-01
  -7.3465065e-01  -5.6600103e-01
  -8.0787862e-01  -6.2656833e-01
  -7.8251170e-01  -7.9689260e-01
  -4.0526081e-01  -6.9252394e-01
  -6.9344468e-01  -9.3980232e-01
  -4.6400068e-01  -1.1560681e+00
  -5.3556569e-01  -8.1840833e-01
  -5.4506967e-01  -6.4887113e-01
  -6.6894749e-01  -7.5443724e-01
  -8.4148811e-01  -5.0291807e-01
  -5.6503574e-01  -7.5396232e-01
  -5.2210106e-01  -7.7341565e-01
  -8.8767558e-01  -5.1116147e-01
  -9.1306685e-01  -4.6663062e-01
  -5.4235744e-01  -4.8962114e-01
  -7.4322282e-01  -7.5058623e-01
  -6.1396636e-01  -8.3273448e-01
  -5.0105105e-01  -6.8773490e-01
  -5.2976655e-01  -6.3273274e-01
  -7.1942187e-01  -4.5949880e-01
  -7.7693033e-01  -7.0686771e-01
  -5.1778347e-01  -5.2561212e-01
  -9.9278368e-01  -4.0104103e-01
  -3.9553965e-01  -8.1087296e-01
  -8.0886294e-01  -7.3176486e-01
  -8.1980288e-01  -1.1916276e+00
  -5.1438787e-01  -8.6589666e-01
  -8.5006732e-01  -8.9050090e-01
  -6.7793489e-01  -9.2201808e-01
  -9.4891385e-01  -4.9510774e-01
  -5.2110206e-01  -8.4463653e-01
  -5.8307392e-01  -6.7855117e-01
  -4.4336714e-01  -8.1703209e-01
  -6.6666756e-01  -6.3004108e-01
  -7.5086014e-01  -6.2050976e-01
  -7.4371505e-01  -6.1830534e-01
  -5.5549413e-01  -7.7422143e-01
  -4.6797365e-01  -7.3031574e-01
  -5.8931412e-01  -8.4029024e-01
  -6.3197646e-01  -6.2904835e-01
  -8.8423748e-01  -5.3624449e-01
  -5.6756919e-01  -5.7393710e-01
  -5.9729277e-01  -9.3992821e-01
  -8.7032850e-01  -1.1079962e+00
  -8.3545809e-01  -9.2689493e-01
  -8.6174693e-01  -6.0211000e-01
  -8.0663838e-01  -6.1585980e-01
  -9.0262054e-01  -8.6654403e-01
  -8.1670771e-01  -1.2380015e+00
  -6.8034329e-01  -1.0211146e+00
  -2.8062010e-01  -6.5245240e-01
  -9.4509887e-01  -6.6653708e-01
  -5.5953411e-01  -6.4364228e-01
  -5.8191042e-01  -5.9110462e-01
  -7.4903948e-01  -4.1027491e-01
  -5.0166277e-01  -6.9457109e-01
  -6.6543035e-01  -6.9057271e-01
  -8.3280836e-01  -6.1232829e-01
  -5.3041310e-01  -9.0612947e-01
  -4.4340372e-01  -1.0525200e+00
  -6.7933852e-01  -9.3559757e-01
  -8.0623402e-01  -6.6302016e-01
  -7.4318696e-01  -8.5592217e-01
  -8.8723931e-01  -5.6436302e-01
  -7.4288994e-01  -8.0099138e-01
  -6.4392472e-01  -7.6577492e-01
  -6.8488501e-01  -4.0217746e-01
  -9.2183388e-01  -7.3452795e-01
  -4.1633422e-01  -6.8047851e-01
  -9.5416358e-01  -1.0515330e+00
  -1.4134224e+00  -6.5280002e-01
  -9.2585587e-01  -8.3604255e-01
  -5.8598699e-01  -4.8617666e-01
  -7.9485299e-01  -5.4586700e-01
  -1.0215447e+00  -6.0740397e-01
  -4.3823009e-01  -8.0808903e-01
  -9.1525447e-01  -6.6266934e-01
  -5.5444857e-01  -6.2675082e-01
  -5.9875775e-01  -5.2927897e-01
  -4.9936977e-01  -5.5150266e-01
  -4.3917859e-01  -5.9080140e-01
  -9.8725370e-01  -4.7626671e-01
  -7.8799893e-01  -4.8306025e-01
  -7.5610280e-01  -4.0384694e-01
  -8.5257389e-01  -5.7755724e-01
  -9.5351579e-01  -4.6119239e-01
  -5.8154270e-01  -8.1454969e-01
  -4.8496898e-01  -7.8528151e-01
  -3.8912413e-01  -8.4816007e-01
  -7.9271170e-01  -4.7369385e-01
  -6.0858871e-01  -6.3355653e-01
  -6.6159448e-01  -6.7469317e-01
  -6.1660884e-01  -7.5966685e-01
  -6.7844347e-01  -7.8125659e-01
  -6.9620738e-01  -5.7515346e-01
  -7.8758016e-01  -6.0826420e-01
  -5.4533951e-01  -5.7637291e-01
  -8.5505979e-01  -6.8517808e-01
  -3.1943559e-01  -8.6557990e-01
  -6.4045340e-01  -5.4420416e-01
  -5.7233080e-01  -6.4460538e-01
  -8.8536454e-01  -6.3831672e-01
  -7.6947481e-01  -7.1067749e-01
  -7.4747855e-01  -6.5852383e-01
  -1.0148385e+00  -5.4972555e-01
  -8.4168513e-01  -7.6896604e-01
  -5.2455153e-01  -6.2325578e-01
  -7.1434603e-01  -4.8956664e-01
  -1.1677399e+00  -5.8771848e-01
  -6.9298084e-01  -8.1941010e-01
  -5.5631197e-01  -8.3314609e-01
  -5.3170085e-01  -7.2052004e-01
  -7.0450078e-01  -7.8261032e-01
  -5.9548247e-01  -7.9102420e-01
  -7.0915334e-01  -5.9501195e-01
  -5.1742133e-01  -7.1204249e-01
  -5.9413748e-01  -9.2508707e-01
  -7.0814143e-01  -7.3251879e-01
  -6.3626392e-01  -6.0758317e-01
  -1.1365321e+00  -7.3096852e-01
  -5.0950594e-01  -5.6759249e-01
  -7.5388683e-01  -7.8959449e-01
  -5.9552430e-01  -7.0581570e-01
  -6.4200558e-01  -1.1832117e+00
  -5.0702125e-01  -8.8487802e-01
  -6.8356943e-01  -7.5374192e-01
  -6.3617466e-01  -6.5332867e-01
  -5.2698527e-01  -7.0003892e-01
  -5.0008324e-01  -7.7288403e-01
  -5.8270617e-01  -5.2859183e-01
  -5.3380762e-01  -7.2359891e-01
  -5.9523571e-01  -6.6254825e-01
  -7.0531272e-01  -5.1000076e-01
  -6.9721219e-01  -8.2544589e-01
  -3.2881393e-01  -7.7342526e-01
  -4.2132999e-01  -9.9803598e-01
  -6.4260157e-01  -9.5916393e-01
  -4.5010367e-01  -7.3270260e-01
  -5.9328116e-01  -7.1268072e-01
  -5.2846727e-01  -9.0574542e-01
  -7.5728291e-01  -9.2643614e-01
  -6.0471693e-01  -8.5702406e-01
  -6.8144723e-01  -6.6169055e-01
  -7.2921421e-01  -5.1188986e-01
  -6.5546569e-01  -6.0665343e-01
  -6.9347055e-01  -4.2387286e-01
  -8.7402893e-01  -6.6725092e-01
  -5.3720493e-01  -4.6168477e-01
  -7.4912738e-01  -7.9689701e-01
  -7.1797238e-01  -7.0354327e-01
  -3.3480818e-01  -9.6354274e-01
  -7.2397115e-01  -6.2288206e-01
  -8.7057090e-01  -6.7827650e-01
  -4.7785030e-01  -9.1689620e-01
  -8.9636271e-01  -7.3864240e-01
  -1.0711573e+00  -4.3771155e-01
  -4.9304706e-01  -9.6477943e-01
  -6.5334131e-01  -1.1970928e+00
  -7.4751354e-01  -7.5267525e-01
  -3.2560857e-01  -1.1998637e+00
  -8.8406943e-01  -6.6593632e-01
  -3.9753017e-01  -1.0525810e+00
  -7.0999799e-01  -7.5916995e-01
  -9.7476629e-01  -5.0818606e-01
  -9.7971916e-01  -8.2391320e-01
  -9.4481518e-01  -8.7600632e-01
  -6.3650710e-01  -6.9208503e-01
  -7.4207798e-01  -9.4079705e-01
  -5.5567945e-01  -9.6907172e-01
  -6.7623252e-01  -5.9606895e-01
  -5.7921964e-01  -4.7412745e-01
  -6.1749149e-01  -7.2437978e-01
  -7.1166710e-01  -5.8793753e-01
  -8.3423213e-01  -7.3352158e-01
  -3.5667659e-01  -1.4806416e+00
  -7.8578130e-01  -5.4772505e-01
  -6.8937744e-01  -5.7332014e-01
  -7.1313303e-01  -6.5666237e-01
  -8.3850069e-01  -7.8335198e-01
  -5.7048900e-01  -6.7000458e-01
  -6.9493888e-01  -6.5126591e-01
  -8.0603709e-01  -7.9442686e-01
  -4.9595244e-01  -3.9429643e-01
  -4.6997362e-01  -4.9011038e-01
  -5.6716893e-01  -6.5703164e-01
  -8.0430493e-01  -5.6261221e-01
  -4.7893149e-01  -7.3878317e-01
  -3.7691399e-01  -7.6687632e-01
  -6.5054572e-01  -4.9043148e-01
  -4.3132500e-01  -5.9543330e-01
  -4.9072674e-01  -7.9311571e-01
  -3.8949840e-01  -7.5845140e-01
  -5.8709092e-01  -8.6305390e-01
  -7.0970133e-01  -9.6132721e-01
  -4.4198059e-01  -4.7671871e-01
  -3.8686537e-01  -7.1869518e-01
  -3.3990798e-01  -9.6598628e-01
  -7.2664088e-01  -5.0005789e-01
  -3.2741128e-01  -8.1756883e-01
  -4.9658383e-01  -7.7413800e-01
  -5.8766671e-01  -9.1453252e-01
  -8.1296091e-01  -4.7508519e-01
  -6.3476853e-01  -5.6460477e-01
  -6.5853331e-01  -7.2358097e-01
  -6.4124020e-01  -8.9994505e-01
  -4.4288343e-01  -7.5232416e-01
  -8.0641408e-01  -4.3515137e-01
  -5.8523833e-01  -7.0658433e-01
  -4.2492891e-01  -1.0297328e+00
  -5.2222291e-01  -7.6488239e-01
  -1.3364230e+00  -8.1292173e-01
  -4.5964347e-01  -7.0100473e-01
  -8.8613022e-01  -5.7300826e-01
  -3.3598130e-01  -8.5340462e-01
  -4.7457649e-01  -6.3331216e-01
  -9.6968738e-01  -7.4479115e-01
  -5.8877656e-01  -6.7265310e-01
  -6.6056656e-01  -7.6875740e-01
  -4.5304668e-01  -8.9932173e-01
  -5.3953570e-01  -6.5246845e-01
  -6.1294726e-01  -6.3397990e-01
  -9.9160601e-01  -3.2870606e-01
  -7.3406162e-01  -8.1177970e-01
  -6.0040872e-01  -6.6669975e-01
  -6.3620676e-01  -5.6618991e-01
  -6.1203899e-01  -8.4225771e-01
  -6.6305888e-01  -5.3193451e-01
  -6.7657513e-01  -8.3959331e-01
  -3.0711745e-01  -8.1351699e-01
  -9.1045645e-01  -4.1710732e-01
  -5.5977161e-01  -6.1720370e-01
  -9.0100534e-01  -6.5916765e-01
  -5.1822655e-01  -8.5419954e-01
  -5.6029839e-01  -5.9553596e-01
  -8.6647497e-01  -6.8943842e-01
  -6.4834615e-01  -7.9271246e-01
  -9.3174933e-01  -9.9026459e-01
  -9.5171418e-01  -7.2973976e-01
  -6.1457411e-01  -9.9697292e-01
  -1.8264478e-01  -1.0204751e+00
  -5.9565418e-01  -5.6907256e-01
  -6.0837447e-01  -8.1338287e-01
  -4.9130127e-01  -8.7004723e-01
  -5.3066781e-01  -4.4781214e-01
  -5.9272153e-01  -9.7188471e-01
  -5.3450175e-01  -8.7497896e-01
  -2.0824057e-01  -9.1361862e-01
  -7.9460320e-01  -8.3596947e-01
  -5.0289984e-01  -6.9524723e-01
  -6.1298502e-01  -7.2467833e-01
  -5.3593924e-01  -5.9212650e-01
  -7.7837521e-01  -1.1189278e+00
  -7.0998779e-01  -8.8159624e-01
  -4.4503467e-01  -8.0173775e-01
  -7.6919617e-01  -2.9150434e-01
  -8.1240167e-01  -5.7610039e-01
  -4.7168262e-01  -8.5850090e-01
  -7.2786583e-01  -9.0679811e-01
  -5.1891773e-01  -6.7209296e-01
  -3.6316967e-01  -8.7454518e-01
  -8.9880533e-01  -5.7294233e-01
  -6.1733437e-01  -6.5887293e-01
  -1.3575212e+00  -7.4722162e-01
  -7.1884374e-01  -8.2147738e-01
  -9.0338337e-01  -8.8240761e-01
  -1.0190504e+00  -9.0580600e-01
  -5.0824446e-01  -9.3766627e-01
  -5.9733735e-01  -6.2352625e-01
  -8.3933905e-01  -7.7976330e-01
  -8.3831065e-01  -9.6087001e-01
  -4.6725486e-01  -9.4387687e-01
  -7.2504916e-01  -9.8750861e-01
  -8.1509976e-01  -5.2255086e-01
  -7.0128691e-01  -6.9200440e-01
  -6.2257165e-01  -6.1768183e-01
  -2.9586939e-01  -8.7568182e-01
  -6.1018938e-01  -4.2449395e-01
  -7.6318729e-01  -9.3908741e-01
  -5.4786782e-01  -7.5373806e-01
  -8.5606875e-01  -7.1142041e-01
  -6.2345389e-01  -5.3145381e-01
  -5.9377282e-01  -8.4723213e-01
  -7.7917549e-01  -6.8230291e-01
  -4.8503715e-01  -6.6691329e-01
  -8.5794489e-01  -4.8991987e-01
  -5.2555787e-01  -6.5764034e-01
  -7.0438985e-01  -8.9686564e-01
  -3.7597592e-01  -7.2736028e-01
  -4.2947302e-01  -9.2961285e-01
  -4.7722369e-01  -7.7861513e-01
  -7.8992943e-01  -5.8549198e-01
  -4.4081095e-01  -7.2854621e-01
  -7.1515486e-01  -7.0346713e-01
  -8.5074801e-01  -5.6822053e-01
  -3.9941656e-01  -8.2907678e-01
  -6.4389154e-01  -8.1778457e-01
  -6.3306449e-01  -1.0045400e+00
  -7.3111524e-01  -7.6455594e-01
  -6.4208550e-01  -6.4469251e-01
  -6.2174458e-01  -7.5988285e-01
  -7.2583342e-01  -7.8166093e-01
  -7.7382343e-01  -5.9478517e-01
  -9.3202521e-01  -9.3179722e-01
  -6.6699361e-01  -5.4721174e-01
  -1.2083237e+00  -1.0115286e+00
  -5.8090392e-01  -7.6585118e-01
  -6.8724459e-01  -6.4766974e-01
  -3.7397062e-01  -6.3140019e-01
  -2.9406120e-01  -9.6296540e-01
  -8.0298157e-01  -5.6843269e-01
  -1.1485695e+00  -5.6058507e-01
  -5.2328412e-01  -6.7059844e-01
  -6.1596640e-01  -5.7311910e-01
  -3.4263841e-01  -6.5579623e-01
  -6.3226321e-01  -5.1525335e-01
  -6.4496793e-01  -9.1050958e-01
  -3.8127691e-01  -7.3452072e-01
  -7.8802881e-01  -7.5829902e-01
  -1.9990138e-01  -7.3849755e-01
  -5.7989815e-01  -4.1194404e-01
  -5.0050797e-01  -6.9425879e-01
  -8.7993697e-01  -4.3430816e-01
  -7.6766412e-01  -5.5363224e-01
  -6.1804912e-01  -5.3424475e-01
  -8.7019621e-01  -7.9562398e-01
  -6.2095742e-01  -7.3675375e-01
  -6.1123400e-01  -9.4543258e-01
  -4.0284287e-01  -9.4972223e-01
  -1.0067847e+00  -1.9982193e-01
  -5.3104999e-01  -6.0385179e-01
  -5.0737171e-01  -8.1556203e-01
  -5.3390289e-01  -7.6700240e-01
  -5.0944146e-01  -7.1994475e-01
  -6.2614103e-01  -6.5063781e-01
  -7.0387168e-01  -5.8119122e-01
  -4.8743132e-01  -6.5031491e-01
  -1.1390989e+00  -6.3380088e-01
  -5.6587295e-01  -8.2116776e-01
  -8.4229401e-01  -6.3055701e-01
  -5.4932942e-01  -5.7027903e-01
  -5.6186227e-01  -6.2842053e-01
  -5.8935743e-01  -6.5835946e-01
  -7.1325178e-01  -4.7164090e-01
  -7.0639095e-01  -5.1878366e-01
  -9.5603681e-01  -2.6842938e-01
  -9.7895879e-01  -7.5086812e-01
  -9.7723136e-01  -1.1535031e+00
  -4.5286226e-01  -5.6531257e-01
  -6.7800795e-01  -6.9922468e-01
  -9.0982972e-01  -8.6805304e-01
  -8.0230148e-01  -7.5618235e-01
  -5.3814306e-01  -6.5015133e-01
  -4.2786484e-01  -7.9586325e-01
  -6.7213735e-01  -6.1039402e-01
  -5.7508620e-01  -9.4125855e-01
  -6.8307771e-01  -6.9067329e-01
  -6.5193587e-01  -7.0684188e-01
  -2.8229970e-01  -1.0673204e+00
  -6.6931933e-01  -5.2846300e-01
  -3.9630814e-01  -7.6690829e-01
  -7.4829637e-01  -6.4300992e-01
  -4.2526043e-01  -9.3431016e-01
  -6.2763142e-01  -5.8681504e-01
  -1.0728974e+00  -6.2219727e-01
  -3.4038749e-01  -8.5806602e-01
  -7.8557108e-01  -8.3184911e-01
  -4.8940003e-01  -6.3012472e-01
  -5.5200812e-01  -9.3416240e-01
  -8.7967076e-01  -8.4349857e-01
  -9.6685805e-01  -3.5756218e-01
  -7.1948031e-01  -9.9503499e-01
  -5.4726517e-01  -7.1427579e-01
  -6.9055986e-01  -6.5883071e-01
  -7.7024747e-01  -5.7986172e-01
  -5.1703332e-01  -9.9015753e-01
  -4.8700640e-01  -7.2937229e-01
  -3.0357350e-01  -9.0007528e-01
  -6.6354855e-01  -5.5684523e-01
  -5.7172116e-01  -5.2878826e-01
  -7.0910321e-01  -3.6799412e-01
  -9.1616467e-01  -6.6400741e-01
  -4.0248974e-01  -7.6028069e-01
  -4.7428089e-01  -8.1650497e-01
  -7.1708236e-01  -7.0051254e-01
  -5.9438868e-01  -6.8899703e-01
  -7.9194209e-01  -8.2790559e-01
  -5.5805225e-01  -7.0707048e-01
  -5.8721010e-01  -9.0275711e-01
  -5.9032284e-01  -1.0501777e+00
  -6.3556569e-01  -8.6401265e-01
  -4.2190344e-01  -8.4433104e-01
  -7.1894729e-01  -5.7920678e-01
  -4.5292633e-01  -5.6404435e-01
  -7.1052996e-01  -4.1541468e-01
  -6.5448826e-01  -9.5421771e-01
  -5.3717470e-01  -6.4543838e-01
  -1.0121149e+00  -6.0437488e-01
  -7.7511091e-01  -7.2418587e-01
  -4.5713971e-01  -1.0349678e+00
  -9.7465743e-01  -5.8124430e-01
  -8.8251693e-01  -5.9232673e-01
  -1.0675609e+00  -9.4839572e-01
  -6.4854830e-01  -5.5545813e-01
  -3.3580774e-01  -9.7157271e-01
  -6.0592138e-01  -8.3204912e-01
  -6.5414363e-01  -5.8340502e-01
  -7.0829930e-01  -5.6884068e-01
  -6.3858109e-01  -8.7577919e-01
  -4.5492640e-01  -6.9140122e-01
  -8.8962260e-01  -9.8704259e-01
  -8.2630278e-01  -6.5859906e-01
  -7.2960894e-01  -7.1860322e-01
  -8.9151651e-01  -6.6928998e-01
  -4.6641756e-01  -7.2264636e-01
  -4.3806230e-01  -8.5586856e-01
  -6.9480314e-01  -1.0618129e+00
  -6.6731201e-01  -8.3352538e-01
  -7.7113377e-01  -7.3716900e-01
  -6.7460891e-01  -6.0159973e-01
  -5.8802473e-01  -6.3160106e-01
  -8.3554255e-01  -8.8032571e-01
  -8.0936672e-01  -9.5142662e-01
  -4.7476794e-01  -6.0561865e-01
  -7.4262121e-01  -6.0636097e-01
  -5.7782204e-01  -6.7531140e-01
  -5.7624594e-01  -8.7292048e-01
  -7.9115108e-01  -7.7670918e-01
  -4.5625736e-01  -6.7164551e-01
  -7.7846627e-01  -5.7502870e-01
  -2.3345561e-01  -8.6421057e-01
  -5.7154986e-01  -7.3036913e-01
  -6.2497797e-01  -5.8245125e-01
  -4.9610795e-01  -7.5286016e-01
  -9.3489149e-01  -8.7523406e-01
  -5.5806581e-01  -7.7672008e-01
  -8.4832802e-01  -7.6620985e-01
  -6.8400620e-01  -7.6994799e-01
  -6.0000760e-01  -9.4572739e-01
  -7.0141279e-01  -6.2998741e-01
  -7.5667461e-01  -5.7162659e-01
  -8.3836326e-01  -5.6596458e-01
  -5.8622143e-01  -8.7880726e-01
  -9.4703569e-01  -6.5801380e-01
  -6.7818799e-01  -5.0094362e-01
  -6.9122803e-01  -1.0835604e+00
  -6.6732869e-01  -6.1821556e-01
  -6.1965880e-01  -9.7562736e-01
  -7.7161579e-01  -5.8284757e-01
  -8.1242694e-01  -8.8938527e-01
  -3.7819087e-01  -7.7922902e-01
  -6.8631099e-01  -7.4379903e-01
  -7.8561244e-01  -8.5301827e-01
  -6.8797137e-01  -5.3251591e-01
  -5.9059867e-01  -7.0630856e-01
  -1.0859121e+00  -9.0882514e-01
  -6.3661406e-01  -7.5223856e-01
  -8.9876555e-01  -7.1360555e-01
  -4.7981387e-01  -6.6201786e-01
  -7.6187111e-01  -7.0269945e-01
  -1.0516981e+00  -1.0904280e+00
  -8.0339788e-01  -6.0388685e-01
  -6.4246737e-01  -8.0672623e-01
  -5.9260038e-01  -5.8493687e-01
  -5.9774735e-01  -7.0203856e-01
  -7.2167971e-01  -7.8799954e-01
  -6.9640032e-01  -1.1090025e+00
  -7.3468745e-01  -1.1961565e+00
  -7.3916200e-01  -6.1255831e-01
  -5.9030153e-01  -7.7050766e-01
  -4.7850406e-01  -6.9551475e-01
  -8.4107330e-01  -3.4263636e-01
  -6.3902709e-01  -7.5133315e-01
  -7.6153429e-01  -5.8315923e-01
  -7.3065725e-01  -6.8284333e-01
  -7.2595135e-01  -5.3970547e-01
  -7.1652556e-01  -8.5823778e-01
  -8.3046921e-01  -1.0559624e+00
  -6.3677368e-01  -8.4019288e-01
  -6.1289903e-01  -7.2018687e-01
  -5.7200832e-01  -1.0223222e+00
  -7.0398962e-01  -7.9188243e-01
  -3.7225019e-01  -9.5684062e-01
  -6.9384741e-01  -9.7600316e-01
  -7.4890633e-01  -5.0958837e-01
  -4.9772086e-01  -9.0049124e-01
  -1.8895283e-01  -9.9887652e-01
  -4.3256921e-01  -4.5076566e-01
  -7.6766939e-01  -5.3884677e-01
  -1.1051955e+00  -5.4945711e-01
  -5.1262670e-01  -7.7469522e-01
  -5.2230681e-01  -8.7870385e-01
  -5.4778432e-01  -5.7586423e-01
  -6.8092813e-01  -8.6408652e-01
  -6.7048645e-01  -7.1194733e-01
  -2.3968728e-01  -9.2847276e-01
  -7.6342882e-01  -4.4492300e-01
  -5.4459794e-01  -6.6046649e-01
  -7.8085659e-01  -7.3480043e-01
  -5.1757415e-01  -6.0814535e-01
  -6.2848238e-01  -7.9990685e-01
  -6.7387363e-01  -7.5706933e-01
  -8.5781902e-01  -6.9159176e-01
  -8.2321158e-01  -7.1106618e-01
  -5.0180399e-01  -7.3897188e-01
  -9.8298357e-01  -6.0728192e-01
  -4.4022899e-01  -7.9397250e-01
  -4.6065685e-01  -8.4462691e-01
  -7.0231092e-01  -8.2362262e-01
  -7.3151861e-01  -7.5012627e-01
  -8.8112254e-01  -7.0451272e-01
  -6.3646466e-01  -6.6292992e-01
  -5.4734916e-01  -1.1616072e+00
  -7.3882929e-01  -8.3929123e-01
  -8.2275128e-01  -8.5328390e-01
  -7.9545068e-01  -9.2071470e-01
  -5.0575654e-01  -6.7019471e-01
  -8.9403392e-01  -1.1010131e+00
  -6.3148765e-01  -1.1307363e+00
  -5.0625533e-01  -6.9893788e-01
  -5.9737637e-01  -7.9875236e-01
  -6.1659376e-01  -8.2710038e-01
  -7.9342902e-01  -8.5554359e-01
  -9.9607531e-01  -6.9069654e-01
  -4.6358073e-01  -6.6404682e-01
  -1.1252056e+00  -9.5734456e-01
  -7.1763370e-01  -7.6767810e-01
  -7.0027858e-01  -7.3331753e-01
  -5.2950205e-01  -7.1630896e-01
  -1.0644652e+00  -8.8541626e-01
  -9.3445245e-01  -7.1485572e-01
  -8.2530239e-01  -5.2698888e-01
  -8.0902745e-01  -6.7890819e-01
  -4.3547555e-01  -6.8210032e-01
  -8.8474359e-01  -5.7282696e-01
  -7.2341770e-01  -8.2910965e-01
  -8.0172045e-01  -7.0097711e-01
  -4.4462210e-01  -6.2844575e-01
  -9.6821732e-01  -4.7047149e-01
  -4.2900638e-01  -1.0344630e+00
  -6.7166261e-01  -8.6637828e-01
  -5.7362815e-01  -5.1420628e-01
  -8.8875007e-01  -3.2192054e-01
  -6.2907113e-01  -6.7545209e-01
  -2.3492117e-01  -8.8932397e-01
  -7.4309407e-01  -7.2295559e-01
  -6.8366018e-01  -4.9677131e-01
  -1.2853671e-01  -8.6197815e-01
  -5.3332182e-01  -7.5316208e-01
  -3.2374428e-01  -5.5915296e-01
  -6.5235774e-01  -7.8019115e-01
  -6.0237964e-01  -7.3823237e-01
  -6.7363957e-01  -7.5089064e-01
  -5.8599776e-01  -4.9985704e-01
  -5.7736049e-01  -5.8522400e-01
  -7.1907537e-01  -6.2437007e-01
  -8.1663864e-01  -5.0812767e-01
  -6.6644372e-01  -5.9299144e-01
  -6.0167535e-01  -6.1322992e-01
  -7.7719620e-01  -1.0137366e+00
  -7.8269519e-01  -6.1753502e-01
  -8.6049488e-01  -8.7653390e-01
  -1.0438971e+00  -8.2804450e-01
  -7.6151650e-01  -9.7512890e-01
  -4.8223152e-01  -6.3214437e-01
  -4.5062838e-01  -8.0826176e-01
  -8.8307710e-01  -8.9578371e-01
  -5.4870693e-01  -8.2329755e-01
  -7.2427997e-01  -7.7730727e-01
  -7.0273704e-01  -5.6467251e-01
  -7.2544027e-01  -6.5544160e-01
  -6.7025596e-01  -7.2757036e-01
  -4.5760572e-01  -1.2967831e+00
  -6.4287733e-01  -5.0878056e-01
  -9.6279326e-01  -6.5765728e-01
  -6.3822265e-01  -7.3364635e-01
  -5.3916511e-01  -7.2724238e-01
  -7.2891586e-01  -5.0091436e-01
  -6.1592546e-01  -5.9449195e-01
  -6.5128731e-01  -5.6878557e-01
  -1.1982244e+00  -8.2647059e-01
  -6.1064514e-01  -6.7743998e-01
  -7.7641466e-01  -5.5874788e-01
  -5.3001244e-01  -8.0527688e-01
  -7.4514431e-01  -6.4785158e-01
  -6.0754486e-01  -1.0293246e+00
  -4.5450750e-01  -8.1598441e-01
  -7.4484026e-01  -9.1267559e-01
  -3.3079140e-01  -9.8873844e-01
  -3.8914155e-01  -8.1772921e-01
  -4.7204203e-01  -1.0278882e+00
  -8.1934634e-01  -5.7600672e-01
  -8.2689185e-01  -4.2373581e-01
  -6.4375322e-01  -3.5699665e-01
  -4.0268981e-01  -8.0749690e-01
  -3.3012022e-01  -8.7206851e-01
  -6.8943185e-01  -4.8785621e-01
  -6.8369850e-01  -4.5189283e-01
  -6.5183429e-01  -6.4130126e-01
  -4.8203960e-01  -8.8416289e-01
  -5.9584089e-01  -8.3724252e-01
  -6.7274985e-01  -1.0356107e+00
  -6.1731540e-01  -4.4351726e-01
  -5.8730994e-01  -8.1346276e-01
  -6.1741127e-01  -8.1242078e-01
  -8.4868190e-01  -6.2324377e-01
  -7.9556890e-01  -6.3071676e-01
  -7.1288173e-01  -6.2147657e-01
  -5.4188571e-01  -4.9897071e-01
  -8.9424484e-01  -4.4825169e-01
  -7.8227857e-01  -4.5893604e-01
  -8.3213549e-01  -5.4497661e-01
  -4.7698659e-01  -1.0359965e+00
  -5.0397450e-01  -6.6466969e-01
  -5.0197478e-01  -7.9477917e-01
  -4.5281017e-01  -5.2956369e-01
  -3.8301223e-01  -7.9049468e-01
  -6.4891076e-01  -6.3269731e-01
  -5.2585955e-01  -8.2566639e-01
  -5.3479170e-01  -5.7796891e-01
  -9.0768216e-01  -8.6821855e-01
  -8.1105099e-01  -6.6221029e-01
  -6.2471442e-01  -7.2072532e-01
  -8.0330464e-01  -4.8396268e-01
  -7.7653403e-01  -5.3316093e-01
  -1.0985097e+00  -5.0059561e-01
  -4.2602297e-01  -7.0623317e-01
  -7.3976146e-01  -7.2216797e-01
  -6.7420371e-01  -9.7236087e-01
  -4.9809797e-01  -8.0401498e-01
  -7.9638561e-01  -7.4040965e-01
  -6.8359920e-01  -5.3429916e-01
  -5.9745456e-01  -5.8479034e-01
  -8.0910946e-01  -5.2090222e-01
  -7.0442334e-01  -1.0413209e+00
  -6.9752412e-01  -7.2671544e-01
  -7.1831873e-01  -5.4820561e-01
  -5.9317730e-01  -1.0199970e+00
  -7.4091032e-01  -6.5255696e-01
  -5.7048155e-01  -6.0875490e-01
  -4.9721810e-01  -8.6237171e-01
  -6.8832914e-01  -4.3468231e-01
  -8.9715680e-01  -7.3018149e-01
  -6.8948907e-01  -6.0597319e-01
  -8.5211741e-01  -5.9569461e-01
  -5.9547702e-01  -7.2268114e-01
  -7.0276586e-01  -1.0659444e+00
  -8.3809455e-01  -5.8135378e-01
  -6.5447355e-01  -4.6702883e-01
  -6.4428092e-01  -6.7514747e-01
  -8.6058618e-01  -5.9840639e-01
  -5.9268317e-01  -5.0622062e-01
  -8.2013270e-01  -8.7443205e-01
  -5.6959995e-01  -5.5870762e-01
  -6.0475038e-01  -5.3870472e-01
  -6.5182788e-01  -6.2465385e-01
  -5.9751353e-01  -5.8870647e-01
  -7.3873960e-01  -7.2901489e-01
  -6.6310663e-01  -6.9564816e-01
  -5.0776240e-01  -6.9877080e-01
  -8.4180671e-01  -4.3068612e-01
  -9.4771541e-01  -7.1347739e-01
  -4.5626380e-01  -5.6607956e-01
  -7.9714253e-01  -4.9276884e-01
  -5.0736666e-01  -8.1286580e-01
  -6.6792172e-01  -8.1342058e-01
  -6.4442979e-01  -1.0196372e+00
  -3.5155810e-01  -9.4975465e-01
  -4.9825779e-01  -9.5306725e-01
  -4.7713188e-01  -7.6106304e-01
  -5.4539791e-01  -7.0732940e-01
  -7.3799911e-01  -3.9415414e-01
  -8.4837699e-01  -7.2584124e-01
  -6.7616687e-01  -5.0533182e-01
  -8.2409056e-01  -6.7233016e-01
  -8.5180158e-01  -6.3952941e-01
  -3.1663329e-01  -9.6164899e-01
  -6.0725925e-01  -8.8978916e-01
  -4.4697406e-01  -6.0017950e-01
  -4.7300271e-01  -9.7076706e-01
  -5.4849971e-01  -9.9264327e-01
  -5.9892149e-01  -5.0179572e-01
  -6.6649584e-01  -6.5949256e-01
  -7.8927514e-01  -9.5166863e-01
  -6.0599266e-01  -7.0708205e-01
  -7.3019812e-01  -8.3881788e-01
  -6.9606717e-01  -1.0917216e+00
  -5.9669252e-01  -6.8196651e-01
  -6.8018091e-01  -8.2384552e-01
  -6.1406836e-01  -1.2246864e+00
  -5.5520571e-01  -9.0852494e-01
  -8.8753235e-01  -9.6927572e-01
  -9.6965968e-01  -5.7987900e-01
  -7.1023735e-01  -5.7872821e-01
  -7.2823454e-01  -5.6968756e-01
  -7.1920984e-01  -6.9556651e-01
  -4.0316243e-01  -6.7843626e-01
  -5.9189264e-01  -8.9954030e-01
  -7.2128118e-01  -7.5069121e-01
  -6.8706966e-01  -6.6407301e-01
  -7.1203266e-01  -9.2632722e-01
  -5.7948561e-01  -6.9154188e-01
  -2.5571781e-01  -7.9228198e-01
  -7.6760115e-01  -9.3647964e-01
  -6.8026642e-01  -4.5150066e-01
  -6.0763034e-01  -7.4214546e-01
  -8.5932898e-01  -6.4566273e-01
  -5.1675437e-01  -8.1369571e-01
  -6.8100871e-01  -5.6767908e-01
  -1.0870791e+00  -6.2746239e-01
  -5.8966226e-01  -6.7847866e-01
  -7.7530610e-01  -7.0290545e-01
  -4.0203614e-01  -8.6048429e-01
  -6.8424629e-01  -6.7008243e-01
  -6.3759889e-01  -9.0090726e-01
  -1.0908859e+00  -8.7734415e-01
  -4.7511479e-01  -7.4139339e-01
  -6.3385572e-01  -8.0362908e-01
  -6.2142103e-01  -7.3144660e-01
  -8.2258721e-01  -6.5361438e-01
  -6.4216950e-01  -8.2303992e-01
  -7.1295320e-01  -8.8332291e-01
  -5.9653599e-01  -4.7132329e-01
  -4.8072251e-01  -7.4307881e-01
  -5.0940089e-01  -8.3191342e-01
  -6.2381131e-01  -6.4471833e-01
  -4.9783776e-01  -7.9356645e-01
  -6.0313186e-01  -7.2040528e-01
  -8.1673277e-01  -6.9026373e-01
  -8.1014924e-01  -6.3142311e-01
  -6.6820090e-01  -6.1528898e-01
  -4.8340241e-01  -5.5368430e-01
  -7.0184648e-01  -7.4472169e-01
  -4.5035558e-01  -8.8372441e-01
  -4.2257047e-01  -6.8698382e-01
  -1.1006815e+00  -8.3155578e-01
  -6.1999165e-01  -4.9814684e-01
  -8.8556973e-01  -7.6282311e-01
  -5.2905112e-01  -6.8261000e-01
  -7.4495327e-01  -9.3557395e-01
  -7.2908361e-01  -1.0724096e+00
  -7.1890938e-01  -5.8933036e-01
  -8.0326939e-01  -4.9488009e-01
  -4.7390842e-01  -7.2786897e-01
  -7.9223761e-01  -6.7859560e-01
  -6.0249383e-01  -5.1780516e-01
  -4.3150500e-01  -7.3782705e-01
  -7.4452693e-01  -6.6328877e-01
  -4.8297980e-01  -8.5303571e-01
  -7.3699560e-01  -4.5754817e-01
  -4.5031639e-01  -6.2754040e-01
  -6.2565101e-01  -7.0237966e-01
  -6.9086416e-01  -6.8596122e-01
  -3.8554515e-01  -8.2853235e-01
  -8.6777579e-01  -8.8554139e-01
  -7.2451783e-01  -5.2722034e-01
  -8.7345643e-01  -7.4937491e-01
  -5.0556845e-01  -7.8351334e-01
  -8.4010213e-01  -8.8587930e-01
  -4.5946762e-01  -9.6339744e-01
  -5.9692104e-01  -7.8927988e-01
  -3.8522904e-01  -8.8040927e-01
  -5.5561404e-01  -9.3549329e-01
  -3.9543503e-01  -6.3240418e-01
  -4.4529860e-01  -7.6372780e-01
  -8.2617863e-01  -8.2800501e-01
  -9.5668783e-01  -6.1783198e-01
  -7.7870739e-01  -6.8529212e-01
  -5.7117332e-01  -8.5100667e-01
  -5.0252010e-01  -6.9726756e-01
  -6.8417297e-01  -7.7887652e-01
  -4.1375439e-01  -7.4396173e-01
  -7.2730359e-01  -6.1343362e-01
  -3.8369482e-01  -7.7708296e-01
  -9.6773650e-01  -4.0250092e-01
  -5.7806364e-01  -6.4865374e-01
  -8.3506107e-01  -6.6731157e-01
  -6.9022058e-01  -6.4075279e-01
  -7.7633851e-01  -6.8743168e-01
  -5.6211016e-01  -6.1495966e-01
  -6.7724015e-01  -8.0601329e-01
  -7.2910672e-01  -6.8734992e-01
  -6.3892185e-01  -8.5154812e-01
  -6.9233984e-01  -5.7091142e-01
  -5.7079656e-01  -7.5108877e-01
  -6.7882726e-01  -5.0293171e-01
  -7.4781153e-01  -1.0439872e+00
  -6.7905981e-01  -5.9206503e-01
  -9.0347752e-01  -6.9244206e-01
  -6.5871700e-01  -6.4902680e-01
  -5.2841788e-01  -6.7901565e-01
  -6.5488416e-01  -9.1571527e-01
  -9.4482516e-01  -7.2657775e-01
  -6.7256941e-01  -8.2428993e-01
  -1.1907365e+00  -8.3188833e-01
  -4.8370409e-01  -5.7510545e-01
  -7.4443747e-01  -5.4135387e-01
  -7.1368255e-01  -6.5934948e-01
  -6.9791036e-01  -5.8888482e-01
  -7.7702571e-01  -7.4803074e-01
  -3.5268394e-01  -9.7992330e-01
  -5.6441605e-01  -7.4674302e-01
  -2.7620857e-01  -8.8078886e-01
  -8.2432248e-01  -5.0219983e-01
  -5.7545485e-01  -6.6039058e-01
  -1.0177915e+00  -4.5061937e-01
  -6.6104797e-01  -9.3701956e-01
  -8.8531876e-01  -5.9117796e-01
  -3.9195681e-01  -7.7512880e-01
  -5.7124454e-01  -7.6699408e-01
  -6.0731083e-01  -5.9053731e-01
  -6.2551047e-01  -5.9442530e-01
  -5.0893644e-01  -7.4487013e-01
  -5.2391888e-01  -6.8250496e-01
  -7.8863520e-01  -9.0018219e-01
  -4.7398483e-01  -7.4603179e-01
  -7.9268719e-01  -6.6439579e-01
  -4.9383982e-01  -6.0678551e-01
  -4.2841597e-01  -7.3091266e-01
  -6.4455405e-01  -8.4270656e-01
  -4.5900888e-01  -7.4904692e-01
  -7.4722047e-01  -7.4890679e-01
  -5.7746556e-01  -8.7769674e-01
  -6.5909329e-01  -8.1501580e-01
  -3.5972654e-01  -7.6451731e-01
  -6.8098132e-01  -6.2892150e-01
  -6.3347727e-01  -6.9876472e-01
  -8.2483420e-01  -7.7288814e-01
  -4.7998870e-01  -7.8534997e-01
  -7.2994696e-01  -9.0808970e-01
  -8.1903795e-01  -7.7651300e-01
  -5.4568718e-01  -8.8115557e-01
  -8.3411010e-01  -2.1599801e-01
  -6.5063841e-01  -6.4827883e-01
  -5.6850180e-01  -7.4641390e-01
  -6.3944284e-01  -6.7559764e-01
  -4.2359996e-01  -8.4340032e-01
  -5.2854413e-01  -6.8376830e-01
  -8.1911924e-01  -5.6842200e-01
  -5.6502526e-01  -6.8749280e-01
  -4.8574752e-01  -6.8800005e-01
  -8.1954491e-01  -7.3682719e-01
  -6.9782186e-01  -9.7731677e-01
  -5.3053958e-01  -8.7449609e-01
  -6.5062470e-01  -7.4495921e-01
  -6.8242221e-01  -8.4828991e-01
  -6.5483802e-01  -5.6855533e-01
  -5.9416521e-01  -8.6190497e-01
  -6.3366828e-01  -7.3072845e-01
  -7.8646587e-01  -7.1404559e-01
  -7.7242116e-01  -4.5712005e-01
  -7.4578242e-01  -7.6914395e-01
  -5.3804894e-01  -4.5476988e-01
  -5.5871845e-01  -6.8223032e-01
  -5.0692190e-01  -6.7114989e-01
  -5.1928611e-01  -5.0506267e-01
  -3.9356152e-01  -1.0604053e+00
  -4.3374687e-01  -7.1927879e-01
  -9.1626073e-01  -4.2879101e-01
  -8.9601906e-01  -6.8986087e-01
  -2.4533957e-01  -7.5435310e-01
  -7.9210129e-01  -7.2201326e-01
  -6.6331883e-01  -8.1142253e-01
  -7.7672803e-01  -4.0682959e-01
  -7.1265384e-01  -5.6827840e-01
  -7.0629620e-01  -8.7784195e-01
  -5.5715168e-01  -6.1439930e-01
  -4.9412829e-01  -7.8617884e-01
  -4.0611844e-01  -9.1951681e-01
  -7.8597403e-01  -6.7288303e-01
  -7.7918561e-01  -5.8643664e-01
  -9.6294051e-01  -9.2010813e-01
  -5.1836500e-01  -6.8721050e-01
  -5.8856070e-01  -7.0347646e-01
  -5.3978815e-01  -9.9671026e-01
  -6.3085557e-01  -7.3648696e-01
  -7.3629683e-01  -5.0777842e-01
  -1.1760001e+00  -6.9616724e-01
  -2.9717166e-01  -7.2492311e-01
  -9.2032501e-01  -6.0893874e-01
  -5.8803547e-01  -3.5991540e-01
  -7.0703951e-01  -5.3135774e-01
  -6.8705048e-01  -6.6961558e-01
  -7.9339554e-01  -6.8783736e-01
  -6.4536465e-01  -6.0860607e-01
  -5.2361745e-01  -6.7021198e-01
  -6.1935846e-01  -8.1245572e-01
  -6.6088710e-01  -5.4673152e-01
  -5.7431135e-01  -6.5876188e-01
  -9.4202187e-01  -6.2382325e-01
  -6.0217948e-01  -4.0547739e-01
  -7.7063466e-01  -6.1557989e-01
  -7.2977940e-01  -5.4272277e-01
  -4.5138043e-01  -6.8178668e-01
  -5.8373172e-01  -8.2013020e-01
  -8.0368329e-01  -6.3274453e-01
  -8.9934606e-01  -5.6913814e-01
  -6.7382527e-01  -5.8160077e-01
  -7.8552884e-01  -7.7472675e-01
  -9.7627896e-01  -9.6372821e-01
  -4.3284475e-01  -5.1924687e-01
  -5.5239241e-01  -8.1721792e-01
  -6.7266692e-01  -6.0852451e-01
  -8.0776037e-01  -8.3211881e-01
  -5.5616603e-01  -7.5885212e-01
  -5.7413316e-01  -4.6189763e-01
  -7.5964768e-01  -6.0334116e-01
  -4.4149012e-01  -1.0318936e+00
  -7.0610206e-01  -8.7934319e-01
  -7.3391303e-01  -4.4401533e-01
  -2.9055011e-01  -8.4610393e-01
  -8.9754259e-01  -5.4333087e-01
  -3.8750761e-01  -1.0814671e+00
  -7.9218312e-01  -7.7946388e-01
  -8.8251039e-01  -7.5215576e-01
  -8.3765653e-01  -7.3555683e-01
  -6.3984206e-01  -7.4671070e-01
  -6.3551627e-01  -7.6246131e-01
  -6.9963233e-01  -7.7772405e-01
  -7.6737215e-01  -7.9921510e-01
  -7.4443708e-01  -5.5553863e-01
  -6.5937790e-01  -6.7795781e-01
  -4.3661073e-01  -1.0973531e+00
  -6.4555330e-01  -8.7106260e-01
  -1.2116256e+00  -7.8962896e-01
  -5.9938360e-01  -7.0040977e-01
  -7.3616019e-01  -3.6113929e-01
  -5.5265565e-01  -5.9599437e-01
  -6.7673244e-01  -6.5335620e-01
  -1.0617362e+00  -6.0875279e-01
  -9.6166866e-01  -4.5693662e-01
  -7.7910053e-01  -5.1409571e-01
  -8.6561392e-01  -5.1119208e-01
  -4.4447417e-01  -8.2853359e-01
  -4.7702794e-01  -4.9902419e-01
  -5.7967980e-01  -5.2144428e-01
  -3.9458342e-01  -6.6832469e-01
  -7.6250559e-01  -5.9840469e-01
  -1.1389660e+00  -3.7181999e-01
  -6.4617722e-01  -6.3237087e-01
  -6.6386680e-01  -6.8219114e-01
  -6.0117335e-01  -8.5577847e-01
  -6.5341589e-01  -6.9069471e-01
  -5.9475309e-01  -5.8825543e-01
  -7.1633357e-01  -8.0626235e-01
  -1.1332733e+00  -6.4801956e-01
  -8.9198509e-01  -5.7798470e-01
  -4.8679941e-01  -1.2348879e+00
  -5.5026010e-01  -5.1060178e-01
  -3.4734112e-01  -7.2371936e-01
  -9.3596092e-01  -7.7055517e-01
  -5.2097108e-01  -6.5826489e-01
  -5.4198168e-01  -8.5460888e-01
  -9.7220323e-01  -2.9361631e-01
  -8.3435994e-01  -4.0934999e-01
  -6.2851417e-01  -6.8827755e-01
  -8.1690345e-01  -5.5100531e-01
  -5.2670611e-01  -9.4849099e-01
  -5.5090416e-01  -7.5503879e-01
  -6.5778308e-01  -6.2160703e-01
  -6.8406054e-01  -6.2000930e-01
  -6.7348387e-01  -7.4586708e-01
  -5.9563434e-01  -9.5400941e-01
  -6.9320643e-01  -6.2620161e-01
  -7.3604774e-01  -7.1879556e-01
  -6.1225076e-01  -6.9668938e-01
  -7.8331528e-01  -8.0251864e-01
  -6.5404524e-01  -5.6393210e-01
  -6.2708591e-01  -7.5177042e-01
  -6.3014043e-01  -7.9953437e-01
  -5.3689685e-01  -6.4207634e-01
  -7.9400815e-01  -9.1189595e-01
  -9.6717424e-01  -7.5432297e-01
  -7.2796586e-01  -5.3723217e-01
  -4.5602376e-01  -7.2248027e-01
  -7.5771400e-01  -5.3213679e-01
  -6.8993104e-01  -9.6223276e-01
  -4.1622584e-01  -8.3987984e-01
  -8.1198565e-01  -5.6328560e-01
  -5.6213043e-01  -6.4109885e-01
  -5.7739602e-01  -4.7102250e-01
  -6.8604552e-01  -7.5922946e-01
  -7.2888388e-01  -5.5441300e-01
  -6.2680417e-01  -4.0026251e-01
  -6.9098614e-01  -6.6770793e-01
  -8.9337689e-01  -7.2897696e-01
  -7.3861371e-01  -8.7278145e-01
  -7.5530490e-01  -6.9060466e-01
  -9.0314440e-01  -8.7692449e-01
  -6.6691902e-01  -5.9564621e-01
  -8.7481288e-01  -8.3234264e-01
  -6.5537402e-01  -8.2767773e-01
  -6.1739846e-01  -5.1339669e-01
  -7.9260056e-01  -8.0337481e-01
  -9.4958887e-01  -6.5489011e-01
  -6.9925556e-01  -1.2097147e+00
  -4.4326139e-01  -6.6518766e-01
  -7.7891310e-01  -7.0449746e-01
  -9.1783556e-01  -7.3400912e-01
  -5.8657195e-01  -9.8181410e-01
  -9.2687004e-01  -1.4176286e-01
  -4.4569194e-01  -8.2059742e-01
  -4.8536958e-01  -8.2630263e-01
  -7.9755437e-01  -6.1363896e-01
  -5.9328700e-01  -4.6191691e-01
  -4.5765533e-01  -8.8801200e-01
  -5.3070218e-01  -7.8192316e-01
  -5.2812516e-01  -6.7003743e-01
  -8.5015716e-01  -4.6221289e-01
  -4.3341846e-01  -9.7078795e-01
  -5.6847505e-01  -9.0470805e-01
  -4.5457651e-01  -4.9954721e-01
  -1.0327792e+00  -8.6032548e-01
  -8.5730485e-01  -5.1195550e-01
  -5.3132858e-01  -6.4262313e-01
  -4.2485795e-01  -8.7702473e-01
  -4.3063339e-01  -8.9425237e-01
  -2.9258576e-01  -8.0502916e-01
  -3.5046647e-01  -9.2537391e-01
  -5.0007627e-01  -7.2960598e-01
  -5.7653859e-01  -6.5206482e-01
  -4.8646229e-01  -9.5263425e-01
  -5.0860753e-01  -9.5083590e-01
  -5.5046037e-01  -6.3289400e-01
  -7.6234360e-01  -5.6646955e-01
  -7.8324618e-01  -6.7406369e-01
  -3.3468866e-01  -8.3951885e-01
  -7.7157429e-01  -7.9801558e-01
  -6.6548635e-01  -9.1177441e-01
  -7.5596640e-01  -4.8577698e-01
  -8.7164686e-01  -9.2111638e-01
  -6.9090964e-01  -7.5372736e-01
  -8.3797610e-01  -7.5880051e-01
  -4.9119419e-01  -7.2997914e-01
  -9.0837301e-01  -2.1352745e-01
  -7.8408717e-01  -5.9226490e-01
  -5.2850578e-01  -9.0541901e-01
  -5.3198371e-01  -7.0988858e-01
  -7.9111319e-01  -8.5609131e-01
  -5.2619185e-01  -6.7489443e-01
  -9.2444048e-01  -9.6750238e-01
  -7.7090410e-01  -6.6456827e-01
  -1.0054238e+00  -8.3660864e-01
  -5.5887965e-01  -6.8726355e-01
  -4.8794257e-01  -7.9896251e-01
  -5.5948924e-01  -7.5504553e-01
  -6.4403051e-01  -5.8938614e-01
  -4.3199735e-01  -9.4926857e-01
  -7.9852412e-01  -7.5650773e-01
  -6.7713038e-01  -9.2176009e-01
  -6.6847558e-01  -6.5378688e-01
  -5.3521371e-01  -5.3829882e-01
  -7.4171529e-01  -7.7864385e-01
  -8.3186533e-01  -6.8510466e-01
  -8.0142046e-01  -8.5482391e-01
  -4.5695018e-01  -1.0149697e+00
  -2.8129664e-01  -7.8024384e-01
  -6.2081076e-01  -8.2959265e-01
  -4.7677556e-01  -7.4229160e-01
  -5.3984366e-01  -1.0609709e+00
  -4.1855126e-01  -6.7442987e-01
  -6.2148611e-01  -6.5917131e-01
  -3.6644091e-01  -6.7824442e-01
  -8.4293962e-01  -9.8191517e-01
  -7.4842551e-01  -8.3612845e-01
  -6.9204281e-01  -8.6540612e-01
  -3.9624507e-01  -6.1491793e-01
  -8.5962264e-01  -7.6191871e-01
  -6.3778413e-01  -6.2846336e-01
  -8.2833979e-01  -7.4904418e-01
  -4.2026917e-01  -7.8729878e-01
  -6.5757031e-01  -9.1734213e-01
  -7.2218332e-01  -6.3683535e-01
  -8.6881164e-01  -8.3652814e-01
  -6.8071098e-01  -8.8173913e-01
  -8.6522048e-01  -7.5481393e-01
  -4.7744842e-01  -1.0174538e+00
  -9.0237851e-01  -7.6785825e-01
  -5.7572962e-01  -4.8534528e-01
  -8.3670880e-01  -7.7218353e-01
  -3.6027513e-01  -7.4812492e-01
  -6.9974840e-01  -6.1171605e-01
  -7.7307945e-01  -6.3434548e-01
  -7.2092252e-01  -6.7745177e-01
  -4.5763999e-01  -7.8965584e-01
  -8.0570265e-01  -5.1216532e-01
  -1.0821756e+00  -3.1035420e-01
  -4.1508415e-01  -7.0214377e-01
  -7.8881722e-01  -5.3783946e-01
  -6.9556310e-01  -1.0922999e+00
  -7.9100012e-01  -7.1032722e-01
  -8.3512192e-01  -5.9430273e-01
  -5.1180342e-01  -9.1610798e-01
  -4.0724526e-01  -9.9331824e-01
  -5.5124899e-01  -7.7589288e-01
  -5.6216798e-01  -7.9104075e-01
  -5.8779167e-01  -4.6877687e-01
  -8.6384685e-01  -7.6866597e-01
  -1.0440258e+00  -7.4141476e-01
  -6.0625570e-01  -6.2292248e-01
  -6.0929549e-01  -5.2710339e-01
  -6.1774360e-01  -1.0190586e+00
  -3.0516854e-01  -8.9587505e-01
  -7.5740565e-01  -5.9015346e-01
  -7.1505627e-01  -8.1004093e-01
  -4.6928649e-01  -6.4260183e-01
  -5.4812874e-01  -6.4104704e-01
  -6.8099862e-01  -5.7216572e-01
  -5.6138675e-01  -7.0867579e-01
  -8.2117711e-01  -9.0114760e-01
  -8.7794030e-01  -8.5889958e-01
  -1.0141309e+00  -8.2510051e-01
  -6.6342302e-01  -6.8759159e-01
  -4.4424342e-01  -6.4413310e-01
  -1.1438524e+00  -4.7851380e-01
  -4.9031486e-01  -8.8323926e-01
  -5.8555592e-01  -6.5942755e-01
  -6.8725361e-01  -4.9250374e-01
  -6.8651779e-01  -7.2607101e-01
  -4.0461667e-01  -6.9989706e-01
  -6.3959462e-01  -7.7918430e-01
  -2.5396258e-01  -7.6516187e-01
  -8.0116327e-01  -3.6649214e-01
  -4.8068015e-01  -7.8502502e-01
  -8.5611209e-01  -8.5375424e-01
  -6.4759378e-01  -8.5144161e-01
  -5.8463846e-01  -8.7809057e-01
  -7.3762091e-01  -9.5693900e-01
  -2.0020383e-01  -8.0859695e-01
  -7.0739929e-01  -7.8314947e-01
  -5.3911202e-01  -9.9946365e-01
  -7.3620694e-01  -5.8200628e-01
  -7.4074865e-01  -4.5515869e-01
  -6.0944969e-01  -7.9977297e-01
  -9.0218660e-01  -4.7879309e-01
  -6.7433006e-01  -6.2266878e-01
  -7.1437405e-01  -6.1288411e-01
  -7.0528942e-01  -8.1430879e-01
  -7.6494538e-01  -9.2716911e-01
  -6.4124771e-01  -5.0258901e-01
  -7.1435120e-01  -7.6886710e-01
  -7.0550855e-01  -8.5321987e-01
  -5.7841639e-01  -8.2467447e-01
  -7.2847270e-01  -6.1702474e-01
  -5.8803706e-01  -9.6611515e-01
  -7.4656032e-01  -4.5967130e-01
  -5.3216909e-01  -7.0539271e-01
  -6.5532473e-01  -5.6092761e-01
  -9.3051187e-01  -4.5193858e-01
  -4.3461683e-01  -9.1727548e-01
  -4.2738629e-01  -1.1768059e+00
  -6.1778503e-01  -9.0001063e-01
  -4.4118885e-01  -8.4624366e-01
  -7.8169049e-01  -5.4618021e-01
  -7.6132119e-01  -7.1190008e-01
  -7.0730543e-01  -4.7532449e-01
  -8.4598953e-01  -4.9578568e-01
  -8.9183828e-01  -6.6783495e-01
  -7.6430490e-01  -6.0154674e-01
  -8.0509586e-01  -8.8001757e-01
  -7.0952009e-01  -3.9848860e-01
  -5.3201388e-01  -5.6247694e-01
  -4.5319979e-01  -6.7365798e-01
  -5.0338555e-01  -6.3331188e-01
  -6.0456196e-01  -5.9795462e-01
  -5.8081432e-01  -5.8390823e-01
  -6.0804044e-01  -4.8015741e-01
  -8.9114908e-01  -6.7971797e-01
  -6.7067683e-01  -7.8148694e-01
  -7.3151664e-01  -6.0357425e-01
  -8.6474000e-01  -6.9131712e-01
  -4.9148071e-01  -6.9620527e-01
  -5.0446355e-01  -5.9926111e-01
  -6.2471027e-01  -6.9281197e-01
  -4.6513418e-01  -6.2168186e-01
  -6.4567122e-01  -4.6139852e-01
  -6.3816863e-01  -6.5791183e-01
  -8.7190128e-01  -6.6145153e-01
  -6.6347631e-01  -3.8032323e-01
  -9.8332430e-01  -9.1601128e-01
  -6.8149367e-01  -7.3981920e-01
  -8.6286386e-01  -6.0456413e-01
  -5.0369426e-01  -6.2219886e-01
  -7.5020758e-01  -6.3614325e-01
  -4.2026225e-01  -4.1546899e-01
  -5.5717921e-01  -8.9116066e-01
  -4.0312881e-01  -8.3206334e-01
  -6.5248238e-01  -5.4773722e-01
  -3.2338985e-01  -1.1222757e+00
  -7.4208882e-01  -1.0616943e+00
  -7.1034611e-01  -3.0054898e-01
  -3.5341377e-01  -8.6485056e-01
  -3.3192156e-01  -8.2621502e-01
  -5.3692364e-01  -7.8205541e-01
  -9.4713883e-01  -4.1608278e-01
  -8.8511917e-01  -6.5116245e-01
  -7.5378379e-01  -7.8853382e-01
  -8.1275214e-01  -1.0689379e+00
  -7.5867103e-01  -2.6524608e-01
  -5.4115736e-01  -1.0893790e+00
  -5.5997272e-01  -8.0145852e-01
  -6.1107592e-01  -7.3655201e-01
  -7.4584944e-01  -5.6665742e-01
  -7.2289020e-01  -7.5598025e-01
  -4.2528878e-01  -6.3615319e-01
  -6.6953156e-01  -1.0072920e+00
  -4.9082810e-01  -5.2432251e-01
  -8.9261443e-01  -6.1816295e-01
  -3.1339544e-01  -9.8720030e-01
  -4.8375964e-01  -9.6955791e-01
  -4.6368542e-01  -7.9864485e-01
  -6.4885661e-01  -4.5296440e-01
  -6.6216447e-01  -7.1873793e-01
  -6.2196053e-01  -6.3150830e-01
  -6.0805201e-01  -7.0848256e-01
  -8.8514199e-01  -5.6959598e-01
  -7.3280525e-01  -9.6541255e-01
  -5.7373655e-01  -8.0088220e-01
  -7.0614361e-01  -6.3728159e-01
  -6.4006627e-01  -8.5804070e-01
  -7.0649581e-01  -7.5555222e-01
  -1.0827335e+00  -9.2787703e-01
  -6.1522782e-01  -7.1651412e-01
  -9.3667664e-01  -8.7003652e-01
  -6.7108156e-01  -5.0579538e-01
  -5.8213518e-01  -6.8387119e-01
  -6.0184844e-01  -5.4943620e-01
  -6.8849717e-01  -7.4884830e-01
  -5.9280398e-01  -6.7282138e-01
  -6.9677488e-01  -7.8883024e-01
  -7.0803833e-01  -6.2256309e-01
  -7.9346285e-01  -4.8169966e-01
  -6.8504747e-01  -3.0199360e-01
  -6.9355752e-01  -8.5764001e-01
  -6.0234811e-01  -7.6715713e-01
  -6.7574263e-01  -6.4954612e-01
  -8.3136802e-01  -6.3568144e-01
  -1.0287747e+00  -1.0337433e+00
  -9.0832176e-01  -5.9263597e-01
  -4.5063176e-01  -7.8180280e-01
  -7.4405426e-01  -6.3233088e-01
  -5.6227722e-01  -6.9307367e-01
  -6.7849348e-01  -5.8439761e-01
  -7.7913975e-01  -7.0516359e-01
  -5.2876405e-01  -9.9074895e-01
  -4.9103418e-01  -9.1687796e-01
  -8.4757283e-01  -4.3337980e-01
  -6.4684355e-01  -8.1619044e-01
  -5.6523050e-01  -6.3367363e-01
  -9.6335391e-01  -7.0857530e-01
  -8.7236684e-01  -6.8224230e-01
  -2.3965889e-01  -9.9648172e-01
  -1.2402643e+00  -4.6898489e-01
  -1.1883733e+00  -4.0267239e-01
  -7.4801672e-01  -7.0983510e-01
  -5.6118300e-01  -7.8391663e-01
  -2.6114546e-01  -1.0971447e+00
  -6.2013656e-01  -6.6074953e-01
  -8.0959199e-01  -4.0532165e-01
  -4.4290174e-01  -9.5297630e-01
  -5.7138604e-01  -8.7549946e-01
  -5.6655248e-01  -8.9025795e-01
  -3.8752092e-01  -1.0724902e+00
  -1.2356849e+00  -7.3736599e-01
  -6.1203756e-01  -6.8601821e-01
  -4.3848083e-01  -8.1935979e-01
  -5.7754665e-01  -5.3440631e-01
  -4.2795803e-01  -6.2416552e-01
  -3.7659783e-01  -7.0532433e-01
  -4.4195643e-01  -1.0488888e+00
  -7.2057024e-01  -8.9235865e-01
  -5.5350652e-01  -8.9078752e-01
  -5.9017938e-01  -4.8336017e-01
  -5.4826208e-01  -7.8603083e-01
  -7.1993977e-01  -7.0007535e-01
  -7.7548478e-01  -4.6045511e-01
  -7.0420861e-01  -6.1043425e-01
  -3.9879427e-01  -6.5534403e-01
  -7.8975935e-01  -6.8293106e-01
  -9.9870275e-01  -4.8895418e-01
  -7.3896408e-01  -8.2031593e-01
  -7.1500967e-01  -5.3806896e-01
  -6.4515882e-01  -8.2938086e-01
  -5.3134659e-01  -8.5060725e-01
  -8.6442881e-01  -4.9674622e-01
  -5.9310492e-01  -7.3992853e-01
  -6.8121307e-01  -9.0352219e-01
  -5.3126095e-01  -7.8737911e-01
  -7.2668144e-01  -8.9588527e-01
  -6.8780480e-01  -5.8535518e-01
  -6.1347402e-01  -1.0453616e+00
  -9.6947892e-01  -7.4587738e-01
  -7.3740759e-01  -4.5900197e-01
  -8.9338122e-01  -5.2704325e-01
  -7.5356502e-01  -8.3120246e-01
  -6.5609455e-01  -6.9380289e-01
  -6.9571863e-01  -6.2484660e-01
  -5.3392568e-01  -8.3200510e-01
  -8.8084207e-01  -7.8453859e-01
  -6.6329600e-01  -6.1818713e-01
  -1.0116501e+00  -4.9414255e-01
  -5.5769704e-01  -1.1092331e+00
  -6.0470488e-01  -4.2758237e-01
  -8.0718894e-01  -2.7475407e-01
  -4.5179037e-01  -9.1782285e-01
  -3.4840353e-01  -8.2542387e-01
  -6.4287837e-01  -9.3935439e-01
  -4.4780474e-01  -5.8130096e-01
  -1.0648308e+00  -1.5157930e-01
  -4.9836940e-01  -8.6913630e-01
  -6.3776416e-01  -5.2773882e-01
  -4.1760682e-01  -1.0138503e+00
  -4.9280166e-01  -6.4773112e-01
  -6.1607885e-01  -7.1795072e-01
  -5.7316468e-01  -6.1004650e-01
  -9.0273744e-01  -8.2716848e-01
  -5.1138635e-01  -7.8734497e-01
  -7.4273206e-01  -5.7419632e-01
  -4.8233522e-01  -1.1148625e+00
  -9.7068592e-01  -6.9840402e-01
  -6.7437624e-01  -5.3436084e-01
  -1.1050320e+00  -4.5517373e-01
  -5.7591000e-01  -8.5435469e-01
  -8.8481171e-01  -6.8134959e-01
  -6.0833680e-01  -6.7017334e-01
  -7.6087011e-01  -6.3621028e-01
  -6.7512535e-01  -4.1673217e-01
  -8.1996893e-01  -8.9541783e-01
  -8.2332596e-01  -6.2261137e-01
  -2.8537857e-01  -8.9652941e-01
  -1.0195062e+00  -4.9008579e-01
  -9.6334744e-01  -6.1434375e-01
  -1.4557456e+00  -2.7152287e-01
  -9.2131920e-01  -9.1453868e-01
  -6.5883006e-01  -7.9818149e-01
  -6.0094500e-01  -6.3368351e-01
  -5.3562759e-01  -5.6141260e-01
  -4.9250141e-01  -5.1994325e-01
  -6.5488483e-01  -6.6420608e-01
  -4.5829969e-01  -6.9219127e-01
  -5.2138086e-01  -8.1809989e-01
  -5.6932936e-01  -6.6711480e-01
  -4.3317083e-01  -8.1366020e-01
  -7.1074988e-01  -8.8320795e-01
  -7.7110308e-01  -4.4587914e-01
  -9.3040000e-01  -5.8237499e-01
  -7.1690770e-01  -9.5816062e-01
  -7.2333511e-01  -5.5875722e-01
  -6.0236992e-01  -6.9122624e-01
  -5.4991381e-01  -7.5297738e-01
  -8.2724607e-01  -2.3314586e-01
  -8.3652190e-01  -1.1719684e+00
  -6.1275772e-01  -4.2685335e-01
  -6.0413629e-01  -6.5019073e-01
  -1.0314837e+00  -4.2246541e-01
  -7.6824023e-01  -7.2224673e-01
  -6.9022547e-01  -5.8217394e-01
  -6.3552696e-01  -6.3953373e-01
  -1.1496029e+00  -5.1132523e-01
  -7.7255499e-01  -5.3418213e-01
  -5.6110231e-01  -7.3033822e-01
  -4.6597018e-01  -1.3348389e+00
  -7.3080625e-01  -7.7894997e-01
  -5.6994127e-01  -7.8272580e-01
  -5.3176772e-01  -6.9974316e-01
  -5.1823345e-01  -6.4782943e-01
  -8.6507770e-01  -5.1046122e-01
  -9.8424943e-01  -6.6856858e-01
  -8.5870320e-01  -5.2358481e-01
  -7.1754487e-01  -9.1884116e-01
  -4.3970981e-01  -7.4913731e-01
  -5.7977290e-01  -8.2685704e-01
  -3.8380856e-01  -7.6467450e-01
  -6.2772295e-01  -5.6499310e-01
  -6.3614879e-01  -7.5028588e-01
  -6.6973102e-01  -1.0957022e+00
  -5.7220869e-01  -7.7781726e-01
  -6.5597124e-01  -7.7424776e-01
  -5.4971020e-01  -5.7205740e-01
  -5.7323643e-01  -7.7191285e-01
  -6.3682414e-01  -1.1487092e+00
  -6.9457164e-01  -6.6395314e-01
  -8.4377465e-01  -1.0349837e+00
  -5.6934344e-01  -6.8556033e-01
  -7.1799136e-01  -4.3264432e-01
  -9.3078769e-01  -7.3715725e-01
  -7.2910062e-01  -3.7044780e-01
  -6.2952273e-01  -6.8526840e-01
  -6.0827346e-01  -8.5596733e-01
  -4.4567665e-01  -5.9136097e-01
  -6.0377871e-01  -5.9438730e-01
  -8.6424572e-01  -7.6660625e-01
  -6.7262632e-01  -7.3889576e-01
  -7.5822160e-01  -6.5289677e-01
  -7.8306153e-01  -1.0484821e+00
  -3.8455439e-01  -7.2883471e-01
  -5.5418022e-01  -7.8190352e-01
  -8.5618776e-01  -1.1212569e+00
  -7.4678265e-01  -5.4864985e-01
  -5.5488033e-01  -4.8774252e-01
  -9.7271031e-01  -6.9175946e-01
  -3.4627188e-01  -6.9986747e-01
  -7.3092624e-01  -7.9800429e-01
  -5.9157353e-01  -1.0446700e+00
  -7.9729345e-01  -8.8730824e-01
  -7.1285206e-01  -8.1044018e-01
  -6.1084497e-01  -5.1489006e-01
  -5.9023333e-01  -6.5171271e-01
  -8.3234786e-01  -7.4861306e-01
  -7.8551343e-01  -6.2885033e-01
  -6.1704107e-01  -7.8611113e-01
  -2.6316591e-01  -9.9354567e-01
  -6.0989333e-01  -5.1213170e-01
  -1.0199945e+00  -7.1135019e-01
  -6.0694299e-01  -6.2285049e-01
  -4.9868225e-01  -5.7194236e-01
  -4.3932205e-01  -7.6049735e-01
  -7.3847266e-01  -7.1826077e-01
  -7.7129983e-01  -8.6271745e-01
  -3.6694974e-01  -9.4500967e-01
  -2.6250914e-01  -8.9099026e-01
  -3.6804820e-01  -1.2097809e+00
  -8.5114423e-01  -6.2425780e-01
  -8.0147367e-01  -5.1987776e-01
  -8.1614613e-01  -8.0604433e-01
  -6.2140669e-01  -2.7894575e-01
  -4.9627534e-01  -7.9782716e-01
  -2.6228922e-01  -6.8059441e-01
  -4.7581238e-01  -9.2401850e-01
  -8.5507859e-01  -2.9033505e-01
  -6.0482216e-01  -8.2191617e-01
  -7.4739721e-01  -6.8138170e-01
  -5.7760532e-01  -7.1947975e-01
  -3.9166324e-01  -7.2332908e-01
  -5.3666043e-01  -7.4391151e-01
  -6.4560957e-01  -6.7063927e-01
  -5.2787350e-01  -1.0699744e+00
  -7.0064684e-01  -5.2043031e-01
  -7.8923642e-01  -5.2418863e-01
  -5.7463168e-01  -7.3418246e-01
  -1.3324582e+00  -7.1023698e-01
  -7.3005222e-01  -6.9106369e-01
  -6.0046095e-01  -7.7553654e-01
  -7.7219046e-01  -6.7814340e-01
  -5.3110976e-01  -9.7245824e-01
  -3.2542881e-01  -7.2582728e-01
  -3.4968928e-01  -9.5603689e-01
  -6.2733997e-01  -7.3857747e-01
  -5.2432568e-01  -7.1005219e-01
  -6.7121766e-01  -4.5095529e-01
  -8.3907007e-01  -4.2098632e-01
  -5.5129307e-01  -7.1312850e-01
  -6.5881937e-01  -1.0216568e+00
  -7.1290084e-01  -7.5611836e-01
  -6.3490902e-01  -5.8216060e-01
  -4.4792277e-01  -7.1211326e-01
  -6.8955847e-01  -5.6310273e-01
  -5.6140474e-01  -7.1850842e-01
  -6.7252655e-01  -6.6357625e-01
  -5.8978213e-01  -4.2015740e-01
  -7.3937373e-01  -5.9424932e-01
  -7.3472942e-01  -8.7096403e-01
  -3.8755108e-01  -8.3548830e-01
  -6.0659223e-01  -6.0466411e-01
  -5.8585880e-01  -6.3521280e-01
  -6.2740387e-01  -7.5501016e-01
  -7.7261809e-01  -8.4999343e-01
  -7.3027144e-01  -7.5239593e-01
  -5.3576644e-01  -9.5014707e-01
  -7.2464319e-01  -8.6289887e-01
  -1.0648024e+00  -5.3344473e-01
  -8.1003584e-01  -6.7783013e-01
  -5.9658683e-01  -6.6518333e-01
  -8.9270609e-01  -5.8515944e-01
  -5.0255484e-01  -6.4355286e-01
  -7.3352295e-01  -5.1545902e-01
  -5.7328901e-01  -6.3898799e-01
  -8.1122424e-01  -6.3616571e-01
  -6.6969251e-01  -8.8146944e-01
  -7.4326448e-01  -3.6267325e-01
  -6.6735183e-01  -7.1299576e-01
  -6.3346239e-01  -8.3271124e-01
  -3.6110289e-01  -8.1176111e-01
  -5.4870080e-01  -1.0892759e+00
  -7.9116670e-01  -7.5113312e-01
  -4.1906612e-01  -7.3392285e-01
  -6.2778117e-01  -8.1101176e-01
  -5.3539334e-01  -6.1684149e-01
  -7.9755371e-01  -9.9099065e-01
  -1.7340279e-01  -7.4031818e-01
  -5.3980943e-01  -4.8406433e-01
  -6.7629848e-01  -5.3756425e-01
  -7.7229860e-01  -7.9559520e-01
  -7.6930981e-01  -1.0008540e+00
  -7.0763098e-01  -5.8483723e-01
  -7.2109978e-01  -4.7838097e-01
  -5.2746019e-01  -7.4933720e-01
  -8.4697430e-01  -2.8021813e-01
  -6.7033616e-01  -5.5345640e-01
  -3.6298848e-01  -1.0130796e+00
  -4.1303048e-01  -7.6706895e-01
  -8.1597517e-01  -8.6632835e-01
  -7.1303902e-01  -8.3150972e-01
  -7.4190124e-01  -6.7859616e-01
  -7.0279344e-01  -5.6495593e-01
  -6.1579423e-01  -5.5295876e-01
  -4.9161021e-01  -5.7857716e-01
  -7.9766720e-01  -1.0353020e+00
  -5.2546697e-01  -7.6177236e-01
  -5.1047073e-01  -6.5712696e-01
  -7.0691300e-01  -7.8666365e-01
  -3.3202322e-01  -1.0138830e+00
  -6.4011365e-01  -6.4358377e-01
  -6.1861296e-01  -6.8370052e-01
  -6.1892650e-01  -5.5179331e-01
  -8.5850870e-01  -3.6972640e-01
  -4.8757698e-01  -7.9956876e-01
  -9.7441176e-01  -5.6372282e-01
  -4.4228332e-01  -9.8203496e-01
  -9.9631733e-01  -6.6468461e-01
  -4.9920715e-01  -5.3111743e-01
  -8.5096443e-01  -8.5545009e-01
  -4.8859366e-01  -8.3318769e-01
  -6.0319489e-01  -7.2254428e-01
  -5.6897871e-01  -5.9514024e-01
  -8.9516301e-01  -6.3328715e-01
  -6.2606803e-01  -7.0926755e-01
  -7.2287226e-01  -7.0018876e-01
  -5.5197464e-01  -6.8692718e-01
  -8.8718034e-01  -7.4173757e-01
  -7.2319114e-01  -8.6169037e-01
  -4.6698019e-01  -6.7250183e-01
  -7.5413552e-01  -8.2943965e-01
  -5.8159290e-01  -8.2481529e-01
  -6.4287535e-01  -8.0201858e-01
  -7.6790465e-01  -8.3119506e-01
  -5.4625140e-01  -6.0617368e-01
  -6.7457593e-01  -7.6376006e-01
  -6.9542525e-01  -5.0599734e-01
  -6.6954318e-01  -7.1098862e-01
  -6.6803901e-01  -7.1162334e-01
  -7.7457452e-01  -4.4227338e-01
  -2.5737734e-01  -8.6200845e-01
  -5.0991017e-01  -1.0380045e+00
  -5.5057703e-01  -7.9970566e-01
  -4.6239032e-01  -5.5605459e-01
  -7.3010233e-01  -7.1979834e-01
  -7.3762695e-01  -5.8962743e-01
  -4.2179100e-01  -7.2151068e-01
  -6.7426540e-01  -8.1454335e-01
  -7.0903312e-01  -7.4437376e-01
  -7.0914692e-01  -8.2889977e-01
  -8.2194408e-01  -4.5342218e-01
  -7.6385668e-01  -7.4021691e-01
  -5.7270768e-01  -4.7823128e-01
  -6.3767657e-01  -6.3456733e-01
  -7.1252442e-01  -7.6801006e-01
  -6.9701029e-01  -5.0077860e-01
  -9.1287414e-01  -6.7646298e-01
  -1.1102178e+00  -3.5916441e-01
  -6.4448319e-01  -4.5681769e-01
  -7.2091548e-01  -6.8217793e-01
  -7.6477856e-01  -5.8455308e-01
  -4.6500053e-01  -8.2998020e-01
  -6.5024819e-01  -5.7851687e-01
  -8.1298168e-01  -7.8468608e-01
  -7.0787613e-01  -9.5918392e-01
  -5.5910981e-01  -6.3536212e-01
  -4.7487729e-01  -1.0411759e+00
  -8.3001625e-01  -6.1254447e-01
  -5.5645922e-01  -6.7981784e-01
  -6.8336517e-01  -5.1478504e-01
  -5.8602343e-01  -7.1668831e-01
  -3.3390279e-01  -8.9383417e-01
  -5.3227430e-01  -9.1437073e-01
  -9.5847609e-01  -7.2451356e-01
  -4.5625643e-01  -8.7438835e-01
  -5.2556988e-01  -6.3930851e-01
  -6.8245724e-01  -5.3630584e-01
  -8.0444839e-01  -4.7428962e-01
  -3.8793926e-01  -9.5442719e-01
  -5.5100276e-01  -9.7033982e-01
  -7.8910072e-01  -8.9810300e-01
  -6.8232629e-01  -6.2611172e-01
  -7.8422462e-01  -6.0684697e-01
  -9.1990090e-01  -5.4021237e-01
  -7.6636622e-01  -3.9245218e-01
  -3.9330122e-01  -6.2652947e-01
  -6.7740721e-01  -8.2808710e-01
  -5.4940383e-01  -7.2671126e-01
  -1.0544311e+00  -3.1727560e-01
  -7.2262352e-01  -8.7904486e-01
  -6.3561351e-01  -9.3357231e-01
  -3.6020505e-01  -7.1673706e-01
  -4.2370565e-01  -8.5027554e-01
  -6.4831325e-01  -6.6421370e-01
  -6.3746933e-01  -4.7757718e-01
  -7.6318425e-01  -6.6024735e-01
  -5.4235429e-01  -7.8652999e-01
  -8.1355646e-01  -5.0360592e-01
  -7.1227918e-01  -7.8900266e-01
  -7.7649811e-01  -6.2037666e-01
  -4.5681717e-01  -6.0730683e-01
  -7.9901037e-01  -8.7845783e-01
  -6.1368889e-01  -9.5888698e-01
  -5.5657828e-01  -5.8755640e-01
  -4.0303454e-01  -8.5859976e-01
  -4.2975750e-01  -6.1963452e-01
  -5.8566946e-01  -6.7047967e-01
  -7.0881677e-01  -6.4509927e-01
  -1.5526645e+00  -1.0291702e+00
  -6.6953876e-01  -7.0754457e-01
  -7.4890210e-01  -8.2343665e-01
  -6.0161119e-01  -6.2171473e-01
  -7.4210131e-01  -6.8202221e-01
  -7.0797050e-01  -6.0805971e-01
  -9.6106808e-01  -7.1383308e-01
  -8.4517525e-01  -8.2963066e-01
  -5.3636812e-01  -8.1654611e-01
  -6.8072923e-01  -9.7751062e-01
  -5.7206131e-01  -6.9355613e-01
  -7.3659303e-01  -8.2654450e-01
  -5.8782735e-01  -8.4165257e-01
  -3.5034319e-01  -9.1671801e-01
  -3.7825974e-01  -7.5137540e-01
  -5.6624064e-01  -7.3489668e-01
  -4.3060306e-01  -9.7281911e-01
  -8.0940878e-01  -6.5304325e-01
  -8.2862908e-01  -5.2703732e-01
  -6.1748824e-01  -7.6635393e-01
  -6.0004111e-01  -5.8838917e-01
  -1.0726197e+00  -8.4048631e-01
  -8.1201109e-01  -6.6762059e-01
  -6.1862061e-01  -6.5989430e-01
  -6.6129811e-01  -8.3160578e-01
  -4.7708162e-01  -6.6121096e-01
  -8.5802612e-01  -6.5523407e-01
  -5.3679439e-01  -6.4056712e-01
  -5.9687555e-01  -4.3190271e-01
  -1.9422122e-01  -8.2914162e-01
  -6.8503311e-01  -4.7681022e-01
  -5.9884975e-01  -7.2883694e-01
  -5.0955295e-01  -6.0136778e-01
  -7.1517977e-01  -5.8872125e-01
  -5.8447943e-01  -7.8918749e-01
  -5.3631374e-01  -7.7123764e-01
  -6.6264367e-01  -1.0130243e+00
  -5.0459280e-01  -8.8907853e-01
  -7.5367337e-01  -6.7327681e-01
  -7.5963610e-01  -6.0317627e-01
  -7.9022074e-01  -5.6208529e-01
  -4.8532662e-01  -5.1047344e-01
  -9.2747928e-01  -8.7527909e-01
  -1.1071818e+00  -9.9018768e-01
  -3.4935010e-01  -6.9981091e-01
  -5.4138181e-01  -7.9296256e-01
  -1.1067864e+00  -4.0862416e-01
  -5.8461906e-01  -6.7648390e-01
  -6.8106959e-01  -5.8669684e-01
  -8.2212951e-01  -9.4572417e-01
  -8.1495724e-01  -9.2844042e-01
  -6.3042608e-01  -6.1000743e-01
  -6.2538514e-01  -4.5107306e-01
  -7.4110184e-01  -8.4536362e-01
  -8.1197161e-01  -6.8878707e-01
  -7.1083693e-01  -8.2111437e-01
  -9.6692638e-01  -6.0783601e-01
  -7.7752019e-01  -4.5075181e-01
  -6.3127543e-01  -8.0354534e-01
  -7.0705561e-01  -8.3329536e-01
  -4.3930341e-01  -7.6397934e-01
  -4.8693573e-01  -7.2254097e-01
  -8.9380010e-01  -4.4681550e-01
  -6.1000140e-01  -6.7377271e-01
  -6.0370132e-01  -5.5119156e-01
  -8.2331087e-01  -7.8398436e-01
  -8.6142198e-01  -8.5180352e-01
  -3.3098492e-01  -9.4033388e-01
  -5.4969533e-01  -7.0963108e-01
  -9.1246707e-01  -8.9853302e-01
  -8.5669881e-01  -8.1498950e-01
  -7.0181766e-01  -8.7789176e-01
  -7.4696366e-01  -6.0163429e-01
  -6.3935422e-01  -7.9187255e-01
  -8.1840335e-01  -6.1732595e-01
  -3.4926716e-01  -8.3031045e-01
  -6.6996435e-01  -5.9211264e-01
  -4.9215096e-01  -8.9336609e-01
  -8.5219209e-01  -8.1431861e-01
  -5.3795215e-01  -7.6896569e-01
  -7.4445332e-01  -5.8844214e-01
  -6.1616954e-01  -6.9595447e-01
  -3.9071622e-01  -9.3719804e-01
  -5.4621480e-01  -8.4560931e-01
  -7.5332953e-01  -6.2263077e-01
  -8.9302126e-01  -5.7309916e-01
  -5.4997764e-01  -7.8256183e-01
  -7.8970267e-01  -5.7877122e-01
  -3.9353353e-01  -9.3628614e-01
  -6.5097074e-01  -5.5164484e-01
  -6.9541558e-01  -7.4324430e-01
  -7.9483392e-01  -7.4655161e-01
  -6.3744001e-01  -6.8085151e-01
  -6.1771084e-01  -6.2396816e-01
  -7.7000699e-01  -5.9621835e-01
  -5.4605769e-01  -8.4902060e-01
  -7.1242721e-01  -5.6395290e-01
  -8.9995444e-01  -7.3685718e-01
  -6.2268247e-01  -5.7315863e-01
  -5.7322560e-01  -6.2314676e-01
  -7.0987314e-01  -6.8147806e-01
  -8.6598945e-01  -8.6224296e-01
  -9.1988922e-01  -7.7708191e-01
  -9.0609888e-01  -7.0718955e-01
  -7.5902710e-01  -8.0468200e-01
  -6.2788370e-01  -5.7754500e-01
  -7.3276817e-01  -5.5330733e-01
  -6.5533968e-01  -7.5844455e-01
  -8.1610431e-01  -4.6759773e-01
  -1.0718530e+00  -3.8352953e-01
  -4.7879763e-01  -6.5669748e-01
  -5.8037229e-01  -8.0102478e-01
  -7.2092010e-01  -1.0037031e+00
  -4.8236314e-01  -9.3302433e-01
  -6.9860308e-01  -2.5427145e-01
  -6.1969588e-01  -6.5967059e-01
  -8.0304378e-01  -7.0207459e-01
  -6.2777225e-01  -6.0578161e-01
  -6.3576561e-01  -6.3430705e-01
  -7.2359893e-01  -4.5150071e-01
  -5.6710301e-01  -1.0026438e+00
  -7.9778583e-01  -5.8510208e-01
  -6.2424658e-01  -1.0805005e+00
  -5.1432912e-01  -6.4681830e-01
  -8.2266301e-01  -6.6620884e-01
  -5.5544979e-01  -6.6629702e-01
  -5.0612355e-01  -6.3076956e-01
  -1.0263194e+00  -1.0507775e+00
  -7.0106701e-01  -7.2222125e-01
  -6.1092459e-01  -5.3503176e-01
  -8.3672933e-01  -4.4346202e-01
  -7.6713901e-01  -8.5815433e-01
  -5.6447893e-01  -8.3977973e-01
  -8.2286714e-01  -3.6955593e-01
  -5.0173532e-01  -6.3152394e-01
  -8.0100555e-01  -6.4313293e-01
  -5.3642051e-01  -6.6841804e-01
  -7.0341567e-01  -5.8787058e-01
  -5.0755932e-01  -7.8675680e-01
  -1.0522633e+00  -7.7453990e-01
  -6.2134076e-01  -5.2570813e-01
  -5.5037444e-01  -6.6793361e-01
  -1.0202602e+00  -8.3735374e-01
  -6.4796502e-01  -8.7392629e-01
  -5.7862339e-01  -7.1306695e-01
  -6.8374435e-01  -6.3058895e-01
  -5.3826010e-01  -7.2997876e-01
  -6.3034873e-01  -9.5840340e-01
  -8.3106187e-01  -5.8150709e-01
  -6.9877640e-01  -7.3226902e-01
  -7.2499456e-01  -6.6757330e-01
  -1.1643995e+00  -1.4618644e-01
  -6.5869124e-01  -8.4367581e-01
  -5.6534481e-01  -7.8164850e-01
  -5.4065930e-01  -6.7295040e-01
  -7.0849157e-01  -1.0250406e+00
  -2.7085466e-01  -7.7196959e-01
  -5.8301666e-01  -6.9544760e-01
  -1.0196841e+00  -6.2997373e-01
  -4.9380160e-01  -7.9507755e-01
  -5.8079439e-01  -9.8004766e-01
  -6.2323105e-01  -7.8814979e-01
  -8.9892097e-01  -4.6580317e-01
  -8.4626211e-01  -6.2605893e-01
  -6.7254688e-01  -7.0021636e-01
  -8.1163038e-01  -6.2255140e-01
  -4.0932473e-01  -8.7649847e-01
  -7.2568269e-01  -5.5923060e-01
  -5.0992422e-01  -6.5067561e-01
  -4.5927447e-01  -9.5301198e-01
  -1.0797874e+00  -3.2924716e-01
  -6.4825816e-01  -1.0282826e+00
  -6.4140253e-01  -7.0482053e-01
  -6.5268223e-01  -7.7996040e-01
  -6.8904085e-01  -7.1963674e-01
  -8.2363970e-01  -5.1923250e-01
  -6.6765980e-01  -6.7211106e-01
  -4.9937332e-01  -8.9882966e-01
  -4.7456192e-01  -6.3507555e-01
  -5.7747765e-01  -8.6939160e-01
  -5.7883860e-01  -7.5483407e-01
  -5.6275043e-01  -5.6557410e-01
  -5.6720420e-01  -8.3456858e-01
  -9.4293433e-01  -5.9128404e-01
  -5.8247328e-01  -5.5770536e-01
  -3.8031440e-01  -1.2120895e+00
  -5.4275746e-01  -8.4822950e-01
  -4.8961507e-01  -7.8863848e-01
  -2.7915105e-01  -8.0783577e-01
  -6.3949756e-01  -5.5223549e-01
  -6.8689692e-01  -5.8397485e-01
  -9.2319047e-01  -7.2438153e-01
  -6.3571319e-01  -1.0942320e+00
  -4.6538783e-01  -8.0280267e-01
  -6.8169063e-01  -5.8245821e-01
  -8.4381517e-01  -7.3290903e-01
  -6.7266789e-01  -4.6734267e-01
  -8.3150792e-01  -5.6880039e-01
  -9.0398583e-01  -6.0356384e-01
  -4.0938743e-01  -7.7115295e-01
  -5.7671732e-01  -7.4324201e-01
  -4.5039909e-01  -6.0728541e-01
  -6.3305033e-01  -4.0426589e-01
  -4.8293707e-01  -6.8601319e-01
  -7.6226196e-01  -1.7425490e-01
  -6.3649139e-01  -5.0086746e-01
  -8.3235044e-01  -8.4955256e-01
  -8.5472595e-01  -7.9332501e-01
  -5.3350108e-01  -7.9029287e-01
  -5.7830295e-01  -6.1670360e-01
  -6.9962303e-01  -7.8378975e-01
  -8.7613031e-01  -5.1916698e-01
  -6.5056385e-01  -6.5036785e-01
  -5.9259580e-01  -8.1150589e-01
  -6.7518546e-01  -6.4195540e-01
  -6.8170281e-01  -6.5321625e-01
  -3.9357908e-01  -1.0583769e+00
  -7.2619927e-01  -2.9086715e-01
  -3.9700739e-01  -8.5411507e-01
  -8.2348766e-01  -8.1291438e-01
  -4.3258037e-01  -8.6241390e-01
  -6.2318191e-01  -5.2369123e-01
  -6.2576120e-01  -8.9396903e-01
  -1.6786102e-01  -8.9506806e-01
  -5.5169558e-01  -6.9388264e-01
  -5.0035230e-01  -8.3991433e-01
  -2.4545995e-01  -8.1233793e-01
  -4.6002006e-01  -6.1127563e-01
  -4.8530413e-01  -9.8986891e-01
  -9.4021310e-01  -6.5754446e-01
  -6.1439450e-01  -1.0340879e+00
  -6.2648266e-01  -4.9755608e-01
  -6.9712753e-01  -7.0232379e-01
  -6.8358775e-01  -7.0506599e-01
  -6.5421306e-01  -6.5584697e-01
  -5.9636029e-01  -5.6123285e-01
  -5.6695736e-01  -4.7525795e-01
  -5.0185921e-01  -9.0485209e-01
  -6.0485827e-01  -5.6851770e-01
  -9.0098231e-01  -8.6093849e-01
  -4.4211688e-01  -8.2174655e-01
  -7.3593177e-01  -5.0772487e-01
  -6.8454657e-01  -5.8402294e-01
  -3.4453902e-01  -8.5403643e-01
  -5.8409304e-01  -5.4110897e-01
  -6.8316174e-01  -7.8268738e-01
  -8.4466740e-01  -3.1051817e-01
  -3.7166038e-01  -9.5523370e-01
  -1.1540113e+00  -5.0396786e-01
  -9.3796155e-01  -5.9838499e-01
  -3.5784688e-01  -7.3348174e-01
  -4.7504208e-01  -7.1946834e-01
  -5.4444165e-01  -9.0391803e-01
  -9.3973442e-01  -9.6227800e-01
  -8.0629620e-01  -6.6658149e-01
  -6.7192099e-01  -6.9389221e-01
  -8.5930063e-01  -7.4027285e-01
  -7.3297368e-01  -5.7345672e-01
  -6.0486577e-01  -8.9244017e-01
  -7.3780160e-01  -6.8562199e-01
  -6.4437439e-01  -8.5216573e-01
  -5.4621703e-01  -1.0362539e+00
  -8.5029985e-01  -5.7267626e-01
  -5.7028633e-01  -8.2583461e-01
  -6.1045683e-01  -5.4442781e-01
  -7.0007308e-01  -6.1478690e-01
  -5.1515967e-01  -7.6868204e-01
  -7.2019375e-01  -5.3956911e-01
  -6.8667170e-01  -6.7412128e-01
  -5.6320336e-01  -6.9711588e-01
  -5.1083343e-01  -7.0161020e-01
  -5.6049668e-01  -9.9835665e-01
  -8.4250583e-01  -5.9573573e-01
  -5.6218909e-01  -9.5942830e-01
  -6.0772015e-01  -3.7005698e-01
  -8.8959939e-01  -5.4370647e-01
  -7.2831874e-01  -5.9001799e-01
  -9.4029123e-01  -6.9860440e-01
  -8.3389507e-01  -5.9781024e-01
  -4.0991077e-01  -1.1831005e+00
  -8.0554148e-01  -6.3089077e-01
  -4.8985670e-01  -1.0290283e+00
  -5.0008152e-01  -6.6049034e-01
  -6.7641368e-01  -6.2040105e-01
  -8.0168505e-01  -4.5232169e-01
  -5.6434683e-01  -7.7964285e-01
  -5.1764446e-01  -6.3557960e-01
  -6.4002172e-01  -9.8978449e-01
  -9.5448849e-01  -4.1895949e-01
  -4.4471421e-01  -7.4601975e-01
  -7.6822034e-01  -4.3995549e-01
  -7.6266248e-01  -5.2891022e-01
  -5.6334810e-01  -7.2032587e-01
  -7.2269555e-01  -7.1074698e-01
  -7.2041437e-01  -7.4225594e-01
  -3.5279251e-01  -6.7823212e-01
  -8.4349658e-01  -7.5190003e-01
  -6.8346441e-01  -4.3883703e-01
  -7.1983302e-01  -9.6055815e-01
  -7.3129188e-01  -8.6047985e-01
  -7.0623860e-01  -6.2742852e-01
  -6.1918560e-01  -6.1999694e-01
  -7.1427785e-01  -7.6664217e-01
  -4.5514735e-01  -8.1458489e-01
  -8.9117644e-01  -7.3674256e-01
  -7.0663163e-01  -4.8135745e-01
  -6.0233421e-01  -6.3238284e-01
  -5.7926773e-01  -4.2989828e-01
  -5.8044793e-01  -6.3805567e-01
  -1.1027853e+00  -3.7466864e-01
  -5.4009368e-01  -7.7670465e-01
  -5.0501027e-01  -9.4358182e-01
  -7.5083223e-01  -6.0637765e-01
  -6.8520876e-01  -7.6909377e-01
  -4.3728537e-01  -7.4537058e-01
  -8.1178956e-01  -8.5397429e-01
  -1.0798886e+00  -5.1402794e-01
  -3.0110167e-01  -9.3909148e-01
  -4.7104891e-01  -7.1477292e-01
  -6.7551053e-01  -8.7543523e-01
  -6.5282490e-01  -8.4663628e-01
  -8.7680608e-01  -8.7365239e-01
  -5.5822906e-01  -4.7228482e-01
  -7.1803723e-01  -8.8435717e-01
  -1.0367052e+00  -6.5088840e-01
  -6.0393181e-01  -5.9103487e-01
  -7.7280371e-01  -6.6587090e-01
  -1.0569323e+00  -7.8882765e-01
  -7.1646864e-01  -6.2859725e-01
  -6.9977877e-01  -8.3281546e-01
  -9.7319129e-01  -5.6346001e-01
  -5.7425898e-01  -6.0500136e-01
  -6.7702959e-01  -9.2540449e-01
  -6.9744501e-01  -7.4267973e-01
  -7.9123606e-01  -6.0214670e-01
  -2.8269038e-01  -8.6104983e-01
  -8.4006241e-01  -5.6721451e-01
  -9.0682005e-01  -7.6112171e-01
  -6.2769455e-01  -5.4519704e-01
  -5.3048951e-01  -7.2321089e-01
  -4.7819980e-01  -9.4327592e-01
  -9.1367959e-01  -6.8872370e-01
  -5.6350767e-01  -8.8162186e-01
  -9.4468640e-01  -9.5579596e-01
  -5.5040117e-01  -1.0105572e+00
  -7.1628988e-01  -1.0898458e+00
  -6.3740365e-01  -6.2932933e-01
  -5.4402538e-01  -6.0343385e-01
  -8.6578770e-01  -6.8713341e-01
  -8.9179162e-01  -7.2682558e-01
  -8.1063368e-01  -1.0162542e+00
  -4.8001771e-01  -3.5609821e-01
  -4.6587423e-01  -6.1846325e-01
  -5.0451624e-01  -7.3523314e-01
  -6.5846953e-01  -6.9451078e-01
  -5.4269857e-01  -5.7050473e-01
  -4.8803121e-01  -7.2483354e-01
  -4.2626602e-01  -7.7534945e-01
  -6.3874681e-01  -5.4046971e-01
  -7.0059946e-01  -7.8820351e-01
  -3.3038597e-01  -7.6174492e-01
  -5.3529123e-01  -6.8534347e-01
  -5.6884844e-01  -8.0199125e-01
  -4.4441264e-01  -7.5979988e-01
  -8.0200934e-01  -7.3963339e-01
  -6.8306968e-01  -8.8275426e-01
  -2.9889299e-01  -1.0017493e+00
  -9.8954827e-01  -8.3624075e-01
  -6.5619941e-01  -5.9998896e-01
  -5.2387188e-01  -6.7001042e-01
  -7.6232683e-01  -8.1963550e-01
  -6.8638738e-01  -4.8506390e-01
  -3.1275985e-01  -8.8713600e-01
  -6.5581496e-01  -6.6463259e-01
  -8.0936190e-01  -7.6623051e-01
  -7.8822202e-01  -6.5646419e-01
  -4.9662548e-01  -5.7691628e-01
  -6.7507286e-01  -6.6151263e-01
  -7.3083666e-01  -8.2518970e-01
  -4.1813938e-01  -9.0315029e-01
  -4.7553589e-01  -1.1412929e+00
  -8.0831408e-01  -6.9673222e-01
  -6.5666477e-01  -7.1508800e-01
  -7.8030276e-01  -6.5258420e-01
  -7.6595029e-01  -9.8792806e-01
  -7.6404997e-01  -7.5687595e-01
  -6.5808676e-01  -9.9312481e-01
  -6.1121191e-01  -9.3850648e-01
  -7.3074760e-01  -7.5199613e-01
  -5.5848911e-01  -9.4724081e-01
  -7.1767643e-01  -5.8136337e-01
  -8.0115013e-01  -5.6215160e-01
  -8.5044067e-01  -1.0564514e+00
  -6.2584463e-01  -8.5501726e-01
  -7.3252057e-01  -6.8495126e-01
  -7.0646166e-01  -6.1410196e-01
  -3.5555492e-01  -9.4091789e-01
  -6.8357151e-01  -4.9483240e-01
  -6.2321501e-01  -4.8399081e-01
  -1.0349342e+00  -7.1878186e-01
  -7.1609295e-01  -8.4394567e-01
  -7.7546506e-01  -3.8844429e-01
  -8.5296848e-01  -9.8610196e-01
  -5.0704263e-01  -9.0112437e-01
  -4.7019264e-01  -8.7111467e-01
  -6.9630881e-01  -6.5076337e-01
  -4.7471506e-01  -6.2821498e-01
  -7.8826550e-01  -7.1031513e-01
  -8.5611073e-01  -7.8141765e-01
  -5.7726380e-01  -8.2867710e-01
  -5.9271709e-01  -6.1394347e-01
  -7.1696419e-01  -5.9919298e-01
  -7.6309900e-01  -3.4240382e-01
  -8.8927881e-01  -6.3324023e-01
  -7.0901587e-01  -6.6156832e-01
  -5.6952701e-01  -8.4925460e-01
  -6.7295878e-01  -6.9524832e-01
  -6.0741368e-01  -8.7714871e-01
  -3.7161933e-01  -9.8130528e-01
  -1.0077319e+00  -7.1539344e-01
  -4.1987388e-01  -6.5615752e-01
  -4.2533121e-01  -6.7095742e-01
  -8.8259220e-01  -6.1630698e-01
  -5.5602553e-01  -7.9686168e-01
  -7.6912018e-01  -9.9185817e-01
  -5.9405614e-01  -8.3476519e-01
  -5.2531938e-01  -7.0867958e-01
  -6.7689650e-01  -7.1931079e-01
  -9.6379220e-01  -6.0630908e-01
  -6.4701876e-01  -7.4289801e-01
  -5.7949368e-01  -7.1904369e-01
  -5.2358077e-01  -6.0414430e-01
  -2.9744000e-01  -8.9960431e-01
  -7.8886784e-01  -5.6575205e-01
  -7.5851455e-01  -6.4349191e-01
  -5.3882001e-01  -6.2721051e-01
  -6.2905525e-01  -7.0101473e-01
  -8.1818747e-01  -8.2202309e-01
  -7.3291042e-01  -4.1560605e-01
  -6.5631021e-01  -5.6153221e-01
  -7.9900327e-01  -7.6821325e-01
  -8.5494448e-01  -5.1186157e-01
  -6.3040824e-01  -5.1700878e-01
  -8.8201268e-01  -1.0856108e+00
  -7.2299841e-01  -7.3090882e-01
  -5.8292992e-01  -8.0763309e-01
  -5.6218934e-01  -8.4124697e-01
  -5.8240085e-01  -7.9358780e-01
  -7.6632901e-01  -5.2653117e-01
  -5.2473200e-01  -6.8574710e-01
  -7.1927506e-01  -7.7636051e-01


==> b_scatter_ldv2-4.dat <==
  -1.0056538e+00  -1.0716451e-02
  -1.0369934e+00  -3.4896155e-02
  -1.0010089e+00   8.2928740e-03
  -1.0198996e+00  -6.7724856e-03
  -9.9327457e-01   3.1346210e-02
  -1.0146611e+00   3.7804475e-02
  -9.9465765e-01   7.2508108e-03
  -9.8099835e-01  -5.6367630e-03
  -1.0059102e+00  -5.5333999e-03
  -1.0279938e+00  -1.4500554e-02
  -1.0082483e+00  -6.0834754e-04
  -9.8651992e-01  -3.8614319e-03
  -1.0252539e+00  -1.1565842e-02
  -1.0044762e+00  -1.4570584e-02
  -1.0277118e+00   2.6226501e-02
  -1.0071733e+00  -5.9713968e-03
  -9.6740538e-01  -7.3289237e-03
  -1.0117886e+00  -3.3175571e-02
  -1.0003840e+00  -3.6071053e-02
  -1.0068923e+00  -3.5620152e-02
  -9.9969727e-01   8.5491608e-03
  -9.9513439e-01   1.2093785e-02
  -1.0071276e+00   1.3231151e-02
  -9.8833193e-01  -4.4979374e-03
  -1.0013174e+00   1.6394510e-02
  -1.0130289e+00  -4.2883838e-03
  -9.9279935e-01   6.8609445e-03
  -1.0077729e+00  -4.3078316e-03
  -1.0089903e+00  -8.9977144e-04
  -9.8351428e-01   1.7690981e-02
  -9.5836064e-01  -5.0852744e-03
  -9.8190658e-01  -2.0983937e-02
  -9.8611335e-01  -2.1951404e-02
  -1.0139500e+00  -4.6358858e-03
  -9.8943898e-01   7.3875315e-03
  -9.6965642e-01   2.1634438e-02
  -9.9666430e-01  -1.4530732e-02
  -9.8223358e-01   2.2927223e-02
  -9.7661392e-01   4.0544997e-03
  -1.0099800e+00   2.3409924e-03
  -9.9104009e-01   1.9660979e-02
  -1.0393625e+00   8.8914419e-03
  -9.9049898e-01   1.7957766e-02
  -1.0207165e+00   5.0666269e-04
  -9.8514318e-01   8.0958559e-03
  -1.0193830e+00   1.2577320e-02
  -1.0079468e+00   6.2244687e-03
  -1.0101890e+00  -3.0405884e-03
  -9.8013703e-01   2.3262846e-02
  -1.0061484e+00   3.1618362e-03
  -1.0029799e+00  -8.7947070e-03
  -1.0027900e+00  -1.1103145e-02
  -1.0284845e+00   2.2570392e-02
  -9.9750593e-01   1.6938806e-02
  -1.0054845e+00  -3.5426031e-03
  -1.0183015e+00  -2.2271960e-02
  -9.8901134e-01   3.5519847e-03
  -9.9989184e-01   9.1718596e-04
  -9.8467418e-01  -3.8604052e-02
  -9.7928465e-01  -3.4544370e-02
  -9.7103504e-01  -1.1423493e-04
  -1.0048384e+00   7.2117760e-03
  -1.0054250e+00  -2.3781201e-02
  -1.0173696e+00  -1.8864317e-02
  -9.9704015e-01  -1.6487361e-07
  -1.0034061e+00  -1.7643938e-02
  -1.0164513e+00   8.6655425e-03
  -1.0025230e+00  -1.5239025e-02
  -1.0175311e+00   9.0712491e-03
  -9.8309172e-01  -8.8763794e-03
  -1.0255062e+00   1.3302035e-02
  -1.0201467e+00  -1.0457061e-02
  -1.0162391e+00   5.1823421e-04
  -9.9639340e-01  -1.1509995e-02
  -1.0119007e+00   3.9009144e-03
  -9.8183198e-01   9.1056950e-03
  -9.8928022e-01  -4.2091575e-04
  -9.9386693e-01   6.4034463e-03
  -1.0202610e+00   4.7894079e-03
  -9.8461738e-01  -2.1761997e-02
  -9.9921067e-01  -5.4899965e-03
  -1.0005288e+00   4.7322386e-04
  -1.0086706e+00   1.3229198e-03
  -9.9925116e-01   4.4346674e-02
  -1.0102449e+00   1.7496502e-02
  -1.0145298e+00  -3.5861115e-03
  -1.0002355e+00   3.1496317e-03
  -9.9043368e-01  -1.1232328e-02
  -1.0011144e+00  -3.2334178e-02
  -9.9735338e-01  -3.0816600e-02
  -1.0043019e+00  -7.2833314e-03
  -9.8801539e-01   2.2926644e-02
  -9.9657156e-01   1.3394025e-02
  -9.5386616e-01  -1.0708149e-02
  -1.0022136e+00  -1.4156337e-02
  -1.0023335e+00  -1.1388266e-02
  -9.8644505e-01  -2.8271290e-02
  -9.9468015e-01   4.0873213e-02
  -1.0239661e+00  -5.7948922e-03
  -1.0007774e+00   2.4701939e-02
  -9.8820426e-01   7.5741466e-04
  -1.0082528e+00  -1.2226143e-02
  -1.0242309e+00  -1.4955929e-02
  -1.0025607e+00  -2.2007929e-02
  -1.0061686e+00  -1.7585630e-03
  -9.9599565e-01  -2.3214550e-02
  -1.0105200e+00  -1.2507835e-02
  -9.6998790e-01   3.2217757e-03
  -1.0155862e+00  -7.4309946e-03
  -9.8814829e-01   1.7087029e-02
  -9.8625364e-01   1.9371398e-02
  -1.0105303e+00  -4.9142856e-03
  -1.0105258e+00   7.5836400e-03
  -9.8124225e-01  -1.4362785e-02
  -1.0007195e+00   1.5381547e-02
  -9.9575536e-01  -2.4449209e-04
  -1.0247608e+00   9.7018898e-03
  -1.0176918e+00   1.9907754e-03
  -9.6073587e-01   5.8301083e-03
  -1.0000825e+00  -8.5710042e-03
  -1.0068087e+00   2.9802913e-02
  -9.7968328e-01   9.0203951e-03
  -9.9471630e-01  -8.8012460e-03
  -9.7714637e-01  -6.3704361e-03
  -9.9763735e-01  -1.3044312e-02
  -9.9076749e-01   7.9607269e-04
  -1.0087180e+00   1.0321009e-02
  -9.9367619e-01  -3.1169135e-02
  -9.8168283e-01   1.2946854e-02
  -1.0117296e+00  -8.4388262e-03
  -9.8755563e-01  -1.6402036e-02
  -1.0130724e+00  -1.8781083e-02
  -1.0166448e+00   4.3140729e-03
  -1.0300927e+00  -5.6981847e-02
  -1.0191032e+00  -1.2166268e-02
  -1.0303865e+00   6.1438510e-04
  -1.0023767e+00  -2.3935235e-02
  -9.8269854e-01   1.3887319e-02
  -1.0121575e+00   6.6999716e-03
  -1.0103076e+00   6.3876556e-04
  -1.0118777e+00  -2.7202575e-02
  -1.0254632e+00  -2.4487151e-02
  -9.8669075e-01  -3.4199033e-04
  -1.0171300e+00   5.8261891e-03
  -9.9815951e-01   1.3711088e-02
  -1.0038143e+00   1.8884077e-02
  -1.0218763e+00   2.2514756e-02
  -1.0058610e+00  -3.0514504e-02
  -1.0027355e+00   1.7920503e-02
  -1.0086651e+00  -9.8448325e-03
  -1.0176540e+00   7.7408250e-03
  -9.7984674e-01  -8.3785914e-03
  -1.0033927e+00   3.9013411e-03
  -9.9817452e-01  -2.5670094e-02
  -9.8701800e-01  -8.9754351e-03
  -1.0185179e+00   3.4566673e-02
  -9.8154343e-01   5.0025946e-03
  -1.0341947e+00   9.2952795e-03
  -1.0074511e+00   9.5688529e-03
  -1.0155986e+00  -1.0554310e-02
  -1.0163964e+00   2.3830229e-02
  -1.0366333e+00   2.6691706e-02
  -1.0099569e+00   9.0395719e-03
  -1.0274377e+00  -9.0984870e-03
  -9.8926110e-01  -9.6085966e-03
  -9.9077401e-01  -8.0770181e-03
  -9.9400560e-01  -2.0688329e-02
  -1.0189994e+00   4.1989620e-03
  -9.7676746e-01  -1.4047489e-02
  -1.0188586e+00   1.5437823e-02
  -9.9970524e-01  -1.7000354e-02
  -9.8416724e-01   2.9380318e-02
  -9.9863651e-01   3.1637018e-02
  -1.0251154e+00   2.7016887e-03
  -1.0401567e+00  -3.4519279e-03
  -1.0095161e+00  -1.3967740e-02
  -9.8206235e-01  -9.4202076e-03
  -9.8711371e-01   1.0192173e-02
  -1.0047492e+00   4.2049244e-03
  -1.0169328e+00  -1.2132813e-02
  -1.0223389e+00  -2.0810546e-02
  -1.0283894e+00  -3.5548595e-02
  -9.8223025e-01   1.0247800e-03
  -9.9716206e-01   2.7792164e-02
  -9.9745859e-01   7.4110779e-03
  -1.0244004e+00  -2.0880580e-02
  -9.7830439e-01   3.4833963e-02
  -1.0047121e+00   2.7371826e-03
  -9.9278432e-01  -8.9197622e-03
  -9.9541382e-01   2.5244403e-02
  -1.0027433e+00  -4.0264459e-03
  -1.0073594e+00   3.7075348e-02
  -9.8447135e-01  -8.2801177e-03
  -9.7019713e-01   9.6609007e-03
  -9.9408870e-01   2.0625687e-03
  -1.0041465e+00  -8.8423374e-03
  -9.7622510e-01  -8.7040674e-04
  -1.0040683e+00  -2.3874728e-02
  -1.0130742e+00   3.5972912e-02
  -1.0121813e+00  -2.0913065e-02
  -1.0013870e+00   1.5904216e-02
  -1.0126660e+00  -1.2407509e-02
  -1.0081754e+00   3.3783803e-02
  -1.0080916e+00  -2.4441958e-02
  -1.0010345e+00  -1.8031689e-02
  -9.6951266e-01  -6.7592312e-03
  -1.0282419e+00  -1.2700324e-02
  -1.0218829e+00  -2.9815351e-02
  -9.8658358e-01  -9.4766961e-03
  -9.8532093e-01  -2.4358864e-02
  -1.0031825e+00  -7.4545897e-03
  -9.9777032e-01  -4.0461177e-03
  -1.0381111e+00  -1.3830125e-03
  -9.9982414e-01  -1.9291678e-02
  -9.9848961e-01  -1.6392166e-02
  -9.9231313e-01   1.3539301e-03
  -1.0097077e+00   1.2414571e-02
  -9.8597998e-01   2.9843492e-02
  -9.9994961e-01   1.3653210e-02
  -1.0177710e+00   3.5167640e-02
  -9.9701670e-01  -4.6447794e-03
  -9.8704419e-01  -1.5396468e-02
  -1.0113625e+00  -5.3580678e-03
  -9.7591336e-01  -4.8860004e-02
  -1.0205731e+00  -1.4623594e-02
  -1.0242927e+00  -6.9866934e-03
  -1.0129297e+00   6.2209186e-03
  -9.8964653e-01   2.6464588e-02
  -1.0337626e+00   3.2045642e-03
  -9.9385550e-01   1.1191331e-02
  -9.9375475e-01   3.8607554e-04
  -9.9573963e-01  -6.6659662e-03
  -9.8605332e-01  -3.4910659e-03
  -9.6315094e-01   1.1309081e-02
  -1.0195819e+00  -7.1824999e-03
  -1.0130522e+00   1.0353820e-02
  -9.9312268e-01   1.5196921e-02
  -1.0180563e+00  -1.5283015e-02
  -9.8587905e-01   4.1372918e-02
  -9.9949666e-01  -2.4203640e-03
  -1.0075752e+00  -6.5124640e-03
  -1.0190087e+00  -4.9391103e-03
  -1.0079834e+00  -5.4980132e-03
  -1.0004743e+00  -4.9352483e-03
  -1.0202668e+00  -3.5990233e-02
  -9.8971772e-01  -7.8086914e-03
  -9.7151162e-01   3.4531539e-02
  -9.8675764e-01   3.4154651e-02
  -9.8533262e-01   1.8007118e-02
  -9.8952670e-01   2.3798051e-02
  -1.0228056e+00   1.1536308e-02
  -1.0092811e+00  -2.3306809e-02
  -9.8756112e-01   7.6790502e-03
  -9.6796918e-01  -7.7049571e-03
  -1.0180107e+00   1.4373595e-02
  -9.7061324e-01   1.6584622e-02
  -9.9277920e-01  -2.1167578e-02
  -1.0131160e+00  -3.3729972e-03
  -9.9942903e-01  -3.0069428e-03
  -1.0061776e+00  -1.2046176e-02
  -1.0052105e+00   9.2630682e-03
  -9.9811421e-01  -6.7234151e-03
  -9.8394878e-01  -3.7300242e-02
  -9.6791162e-01  -5.1724426e-03
  -1.0165706e+00   7.7629580e-03
  -1.0126991e+00   1.8484246e-02
  -9.9897050e-01  -8.5085890e-03
  -1.0060820e+00   7.0974621e-03
  -9.8303353e-01  -9.3053444e-03
  -1.0201093e+00   1.0020356e-02
  -9.8467922e-01   3.1380442e-02
  -9.9411847e-01   1.6048285e-02
  -9.8941711e-01   2.4837926e-02
  -9.9814624e-01   9.1029340e-03
  -9.9846295e-01  -1.6155221e-03
  -9.7353850e-01   1.2399697e-03
  -9.9565362e-01  -1.2197395e-02
  -1.0026031e+00   4.8793146e-04
  -9.7499488e-01  -2.7763232e-03
  -1.0035290e+00   2.6219982e-02
  -1.0130245e+00   2.0097115e-02
  -1.0003464e+00  -8.8028443e-03
  -9.7979607e-01   1.2292351e-02
  -9.9972014e-01   1.2586816e-02
  -1.0147312e+00  -6.1310452e-03
  -1.0239690e+00  -1.0048413e-02
  -1.0174775e+00   2.7565768e-03
  -9.8226578e-01   3.5263562e-02
  -1.0041376e+00  -1.9947538e-04
  -9.9580683e-01  -1.0007808e-02
  -9.9019145e-01   1.1234319e-02
  -9.8895800e-01   6.4144944e-03
  -9.9867609e-01  -4.8842084e-03
  -9.7349952e-01   2.3298248e-02
  -9.9297175e-01   3.7334988e-02
  -9.9630158e-01   2.2633179e-02
  -1.0001023e+00  -1.2936716e-02
  -9.9594096e-01  -4.9435095e-04
  -9.6195472e-01   2.7903991e-02
  -1.0357869e+00   2.1142582e-02
  -1.0042132e+00   1.6047523e-03
  -1.0107327e+00   2.1747322e-02
  -9.8712213e-01  -2.4735698e-02
  -1.0160953e+00  -2.0383792e-03
  -1.0029387e+00  -4.2173078e-03
  -9.9767715e-01  -2.9918379e-02
  -9.9284136e-01  -2.0966466e-02
  -9.7202015e-01   9.6015215e-03
  -9.8517640e-01  -1.4852970e-02
  -1.0159456e+00   7.6811704e-03
  -1.0151769e+00  -1.8107077e-03
  -1.0172533e+00   1.8314184e-02
  -1.0122607e+00  -1.6690448e-02
  -9.7610965e-01  -7.9730275e-03
  -1.0021001e+00   9.6042516e-03
  -9.7592302e-01   1.4210409e-02
  -1.0067747e+00  -7.0764237e-03
  -9.6505594e-01   6.0739924e-03
  -1.0111579e+00  -1.4914796e-02
  -9.8306455e-01  -7.9513901e-03
  -1.0052441e+00  -1.4701164e-02
  -9.8399110e-01   3.8298528e-02
  -1.0081359e+00  -1.1342753e-02
  -9.6656598e-01   9.8507821e-03
  -9.9685304e-01   2.8749808e-03
  -9.7623111e-01   1.0314734e-02
  -1.0197271e+00   1.0943668e-02
  -1.0027677e+00  -8.7516870e-03
  -9.5589332e-01   2.8101907e-04
  -1.0011577e+00   7.3814829e-03
  -9.7455523e-01   3.8887551e-02
  -1.0200753e+00  -1.5330468e-03
  -1.0152001e+00  -1.5060336e-02
  -9.6371008e-01  -1.4968892e-02
  -1.0063587e+00  -1.4354857e-02
  -9.6409314e-01  -2.1516716e-02
  -9.8623764e-01  -1.9851469e-03
  -1.0190100e+00   2.7749160e-02
  -9.8882465e-01  -1.9039624e-02
  -1.0000174e+00  -2.1294709e-02
  -1.0080468e+00  -3.0331110e-02
  -9.9905633e-01   7.0714954e-03
  -9.8328637e-01   1.0934347e-02
  -1.0313405e+00   8.6646597e-03
  -1.0000356e+00  -1.0648270e-02
  -1.0101207e+00  -1.6231610e-02
  -9.9313419e-01  -1.9327377e-02
  -1.0291993e+00  -1.7257674e-02
  -9.9579937e-01   2.7712887e-02
  -9.9551532e-01  -2.9366610e-02
  -1.0137596e+00  -2.3563879e-02
  -1.0509091e+00  -2.7278702e-02
  -9.9779534e-01   1.7396636e-02
  -9.7056557e-01   3.4794048e-03
  -9.9534283e-01  -1.5483962e-02
  -1.0229534e+00  -1.0385269e-03
  -1.0058209e+00  -4.5761715e-03
  -1.0092820e+00  -2.7424569e-02
  -1.0242467e+00   1.9664196e-03
  -1.0085791e+00   1.5451010e-02
  -9.7150903e-01  -7.3375511e-03
  -1.0095502e+00   2.3773625e-02
  -9.6866212e-01   2.5410518e-02
  -1.0040171e+00   4.7464757e-02
  -1.0195823e+00  -2.2053308e-02
  -9.9773975e-01   2.9306011e-02
  -1.0045660e+00   2.6385547e-02
  -1.0110614e+00  -2.6220740e-02
  -9.6269928e-01  -1.6541903e-02
  -9.9438763e-01  -2.9423953e-02
  -1.0195107e+00   9.0361348e-03
  -1.0146204e+00   3.6093192e-03
  -1.0141522e+00   3.4634535e-02
  -1.0135536e+00  -2.2862701e-02
  -1.0166993e+00   1.0634898e-02
  -9.8789372e-01   9.5810046e-03
  -1.0034982e+00   2.0057575e-02
  -9.9240594e-01  -2.0543698e-02
  -9.9611470e-01  -2.2769523e-02
  -1.0029940e+00   1.9782366e-02
  -1.0298678e+00   1.0354186e-02
  -9.9218190e-01  -1.3001954e-02
  -9.7946182e-01   3.1367300e-03
  -1.0094081e+00   1.2138963e-03
  -9.8793462e-01  -1.1087071e-02
  -1.0095696e+00   2.4567191e-02
  -9.9535661e-01   3.8579628e-02
  -9.8509491e-01  -1.2489628e-02
  -1.0272964e+00  -2.3803879e-02
  -1.0006970e+00   2.8673364e-02
  -9.8519082e-01   2.1353201e-02
  -1.0286065e+00  -1.5653650e-02
  -1.0146541e+00   2.6283829e-02
  -9.8787731e-01   3.4288804e-02
  -1.0259816e+00  -1.8258047e-02
  -1.0250901e+00  -3.1930902e-02
  -1.0170818e+00   1.2915222e-02
  -1.0415819e+00   1.3550668e-02
  -1.0025285e+00   1.1971978e-02
  -9.8176700e-01   4.7623325e-02
  -1.0345655e+00   8.4820665e-03
  -9.8714421e-01  -1.2145405e-02
  -1.0188751e+00  -3.5329530e-03
  -9.8148862e-01   1.6282449e-02
  -1.0135554e+00  -1.1539954e-02
  -1.0185323e+00  -1.0396779e-02
  -1.0130294e+00  -1.0673124e-02
  -9.9054145e-01   8.4602765e-03
  -9.7822711e-01   3.2913003e-03
  -9.9046008e-01   2.2912461e-03
  -9.8769320e-01   1.0420847e-02
  -1.0154649e+00   2.7938612e-02
  -1.0140155e+00   8.8770288e-03
  -9.9399526e-01  -3.0319581e-04
  -1.0103024e+00  -1.5402178e-02
  -9.6248706e-01  -1.3450895e-02
  -9.6378697e-01   1.5901074e-02
  -9.7424972e-01  -1.3545211e-03
  -1.0209340e+00  -2.6394534e-02
  -9.6654715e-01   1.1871637e-02
  -9.7897624e-01   1.2081312e-02
  -1.0152028e+00   9.8661574e-03
  -1.0052194e+00  -2.0317587e-02
  -9.7123451e-01  -2.4205916e-02
  -9.9300694e-01  -1.9080092e-02
  -1.0207687e+00   2.9250009e-02
  -1.0182315e+00  -2.7631982e-02
  -9.7723456e-01   1.1875757e-02
  -9.8600059e-01  -7.6971973e-03
  -9.8514738e-01   2.1398454e-02
  -1.0171434e+00  -3.7790790e-03
  -1.0221411e+00  -2.3896648e-02
  -1.0168616e+00  -2.5301314e-02
  -9.8812711e-01  -7.1691959e-04
  -1.0251907e+00  -2.2812428e-02
  -1.0056507e+00  -5.8397399e-03
  -9.9063753e-01   6.1868765e-03
  -1.0158881e+00  -1.5430166e-02
  -1.0001050e+00  -4.1338695e-02
  -9.9053687e-01   2.6438334e-03
  -1.0055436e+00  -1.6521360e-03
  -1.0023576e+00  -1.3934374e-02
  -1.0004222e+00   1.3911145e-03
  -9.6944098e-01  -2.8571628e-03
  -1.0130833e+00   2.9995047e-02
  -9.8241368e-01  -1.0142423e-02
  -9.9956093e-01  -1.3179166e-02
  -9.9580180e-01   1.2017629e-02
  -1.0206025e+00   1.0720781e-02
  -1.0398072e+00  -1.2397201e-02
  -1.0027089e+00  -1.4346946e-02
  -1.0222956e+00   4.9706793e-03
  -9.9657948e-01  -3.6762015e-02
  -9.8316377e-01  -1.1829913e-03
  -9.9618456e-01   9.5436492e-03
  -1.0057904e+00  -1.5174422e-02
  -1.0222902e+00  -1.1036450e-02
  -1.0127591e+00   1.4949971e-02
  -9.7709628e-01  -1.3743677e-02
  -1.0261309e+00   2.1154556e-02
  -9.7610719e-01  -3.4713052e-03
  -9.9417059e-01   9.3961512e-03
  -9.9218706e-01  -1.5400285e-02
  -1.0302600e+00  -1.0751344e-02
  -9.8535630e-01   2.5159463e-02
  -9.8707721e-01   4.2751978e-04
  -1.0355365e+00   1.6294122e-03
  -9.8865272e-01   3.9199657e-03
  -9.9755763e-01   3.7452322e-03
  -9.9793996e-01  -3.5219295e-02
  -9.6816071e-01  -1.4495765e-02
  -9.7940538e-01  -2.5122969e-02
  -1.0403230e+00  -1.5393374e-02
  -9.9051811e-01   2.2188978e-02
  -1.0204117e+00  -1.6399104e-02
  -1.0067712e+00  -2.0481925e-03
  -1.0041522e+00   8.2592564e-03
  -1.0117278e+00  -1.4693548e-02
  -9.6841023e-01  -9.6397016e-03
  -9.9914232e-01   2.2499871e-03
  -9.8855067e-01  -8.5506084e-03
  -9.9758810e-01  -2.0423779e-02
  -1.0073860e+00   6.9092570e-04
  -1.0088998e+00  -2.0357153e-02
  -1.0089602e+00   1.7119910e-02
  -9.9357522e-01   8.8299029e-03
  -9.8309198e-01  -1.9877202e-02
  -9.8839714e-01   5.9879103e-03
  -1.0270619e+00  -1.1828066e-02
  -1.0153091e+00   2.8389847e-03
  -1.0384624e+00  -9.2938358e-03
  -9.9323438e-01  -2.5637462e-02
  -9.7970075e-01   9.2199278e-03
  -9.6900617e-01   2.4612196e-02
  -9.8349400e-01   2.7030913e-04
  -1.0099546e+00  -1.8092474e-02
  -1.0164227e+00  -1.1540941e-02
  -9.8824188e-01  -8.1990611e-04
  -9.9990761e-01  -3.2535622e-02
  -9.9812913e-01   1.7179860e-02
  -1.0195741e+00  -2.0272913e-02
  -9.9052668e-01   4.0238895e-02
  -9.9392845e-01   3.6734004e-03
  -9.8913666e-01  -3.4582199e-02
  -9.9119781e-01   8.0340043e-03
  -9.8491273e-01  -3.7533600e-03
  -9.8220078e-01   7.1875529e-03
  -9.9297490e-01   1.7040481e-02
  -9.6416457e-01   8.6127299e-03
  -1.0010231e+00  -1.4741092e-02
  -9.8819578e-01   6.2095378e-03
  -9.8432887e-01   2.5190030e-02
  -1.0049058e+00   1.3417979e-02
  -1.0064249e+00   5.4422057e-03
  -1.0116048e+00   4.7586672e-03
  -9.8423847e-01  -2.0457377e-02
  -9.9958343e-01   1.9565304e-02
  -1.0288187e+00  -1.3989940e-02
  -1.0172532e+00   1.4408832e-02
  -1.0047453e+00  -3.2817973e-03
  -9.9452929e-01   2.3562879e-02
  -9.9472645e-01   2.2744962e-03
  -1.0016994e+00   3.2646775e-02
  -1.0128190e+00   3.6522004e-03
  -9.9217673e-01   2.7838179e-03
  -9.7862207e-01  -4.5104482e-03
  -1.0109357e+00  -1.8106945e-02
  -9.9763956e-01   8.7835248e-03
  -9.9719615e-01   2.6175429e-02
  -9.9551318e-01   3.0233436e-02
  -9.9812275e-01   9.0283544e-03
  -9.8550807e-01  -2.2910493e-02
  -9.9785905e-01  -2.2640767e-03
  -9.7968395e-01  -1.7874863e-02
  -9.8663814e-01  -2.9178229e-02
  -1.0303227e+00  -2.4969476e-02
  -9.8272475e-01  -1.6060440e-02
  -9.8965602e-01   1.2385689e-02
  -1.0102578e+00   1.9509543e-03
  -9.9839426e-01   1.2007524e-02
  -1.0173801e+00   2.0514815e-02
  -9.9685429e-01  -3.6532043e-02
  -9.8886569e-01  -8.8677712e-03
  -9.7537437e-01   7.4115467e-03
  -9.9338460e-01  -1.4000628e-02
  -9.9593318e-01  -3.3076213e-02
  -1.0099707e+00  -2.7287624e-02
  -9.9379345e-01   2.2424469e-03
  -9.8832671e-01  -1.9819965e-02
  -1.0190474e+00   2.3563091e-03
  -9.8111894e-01  -4.1194672e-02
  -1.0118750e+00   7.1602314e-03
  -1.0142769e+00   8.9816511e-03
  -9.9694027e-01  -2.9257946e-02
  -9.8059111e-01   2.3744066e-02
  -9.9638884e-01  -1.2331179e-02
  -1.0203216e+00   1.9545527e-02
  -9.9509510e-01  -2.3619204e-02
  -9.8562626e-01  -3.8203118e-03
  -9.8102900e-01   2.2907949e-02
  -9.9917057e-01  -1.3598596e-02
  -9.8871456e-01  -1.4803917e-03
  -1.0057499e+00   3.9515697e-04
  -9.9857564e-01  -5.9713469e-03
  -9.7370376e-01   8.0259818e-05
  -1.0020625e+00  -1.0368800e-03
  -9.8658210e-01  -2.2616818e-03
  -9.8780534e-01  -1.4494323e-02
  -1.0211361e+00  -7.6610341e-03
  -1.0142523e+00   1.1567995e-02
  -9.8801758e-01   2.6511921e-04
  -1.0030858e+00  -1.6411057e-02
  -1.0246560e+00  -1.3019256e-02
  -1.0180593e+00  -3.2461417e-02
  -9.7352771e-01  -7.9636905e-03
  -9.8762240e-01  -1.8461864e-02
  -1.0104995e+00  -1.4864832e-02
  -1.0001045e+00   1.3948495e-02
  -1.0121531e+00   8.3974641e-03
  -1.0055747e+00   1.7263455e-02
  -9.7204473e-01  -7.1596096e-03
  -1.0346775e+00  -1.2569529e-02
  -1.0215592e+00  -2.7177660e-02
  -1.0336595e+00  -2.6399582e-02
  -9.9380395e-01  -1.0039804e-02
  -1.0218361e+00   2.9351130e-02
  -1.0024579e+00  -5.6150919e-03
  -1.0393726e+00   1.0204042e-02
  -1.0091786e+00  -2.0356247e-02
  -1.0329379e+00  -3.5620980e-02
  -9.7351506e-01  -1.3323757e-02
  -9.9275209e-01  -1.3817938e-02
  -9.8488156e-01   3.3409377e-02
  -9.8430106e-01   1.6167250e-03
  -1.0039721e+00  -3.2284674e-02
  -1.0373037e+00   2.0811386e-03
  -1.0048554e+00   1.6900399e-02
  -1.0043979e+00  -9.8329743e-03
  -1.0046471e+00  -4.1520705e-02
  -9.8739695e-01  -3.5757211e-03
  -9.6225861e-01   8.9344229e-03
  -1.0274760e+00   1.2031544e-03
  -9.9304917e-01   9.4889787e-03
  -1.0218254e+00   2.6918385e-02
  -1.0020720e+00   1.5991680e-02
  -9.8193494e-01   1.7594553e-02
  -1.0169077e+00   8.7060142e-03
  -9.9036461e-01  -3.3446947e-02
  -9.9080794e-01  -1.7845517e-02
  -1.0011441e+00   2.6009150e-02
  -9.8517245e-01  -3.4793496e-02
  -9.8353878e-01   2.6535482e-03
  -9.6250204e-01   5.0743970e-03
  -9.7749840e-01  -2.3538544e-02
  -1.0237549e+00  -1.0850139e-02
  -9.5745003e-01  -2.2598249e-03
  -9.8108419e-01   8.3062719e-03
  -1.0163159e+00   2.5625221e-02
  -1.0340016e+00  -6.9527394e-03
  -1.0368833e+00   8.8619236e-04
  -1.0007130e+00  -8.7751943e-03
  -9.9801331e-01   9.0591279e-03
  -1.0125624e+00   6.1413194e-03
  -1.0069163e+00  -8.4662395e-03
  -9.7439906e-01  -3.3845020e-02
  -1.0153397e+00   2.6760445e-02
  -1.0017066e+00  -3.4512839e-02
  -1.0366286e+00  -1.4036064e-02
  -1.0052153e+00  -4.4267744e-02
  -9.7587897e-01   2.1627304e-03
  -9.7450328e-01  -1.1476618e-02
  -1.0008761e+00   9.2731175e-03
  -9.8873089e-01   3.0960078e-02
  -1.0306617e+00   2.2637552e-02
  -9.7811918e-01  -5.9517905e-02
  -9.8377264e-01   8.5729724e-03
  -9.8610751e-01   9.9184498e-03
  -1.0155222e+00   1.4720713e-02
  -1.0222105e+00   9.2871737e-03
  -1.0129306e+00  -8.6574434e-05
  -1.0138603e+00   4.1279315e-02
  -1.0011700e+00  -4.6302034e-03
  -9.9629405e-01  -4.0539616e-02
  -9.7257274e-01  -4.6500636e-03
  -9.9066023e-01   8.8600731e-03
  -1.0049968e+00  -1.9654430e-03
  -1.0237028e+00  -2.4618947e-02
  -9.8114483e-01   4.5817355e-02
  -1.0052610e+00  -1.3748191e-02
  -1.0044061e+00   1.7936176e-02
  -1.0172983e+00   2.3522862e-03
  -9.9106428e-01   6.3111073e-04
  -9.8625395e-01  -2.1951127e-02
  -9.9448346e-01   1.2230651e-02
  -1.0127682e+00   9.7630894e-03
  -9.8271226e-01  -9.6565964e-03
  -9.8077662e-01  -2.7878135e-03
  -1.0141126e+00   2.0565296e-02
  -1.0005695e+00  -1.4852841e-02
  -1.0217007e+00   1.4635988e-02
  -9.7289729e-01   1.9925331e-02
  -1.0080849e+00  -3.0135829e-03
  -1.0200302e+00   7.8459606e-03
  -9.8799508e-01   2.5292684e-02
  -9.8886318e-01  -2.7373524e-02
  -9.9439556e-01   5.0231908e-03
  -9.9025473e-01   3.4998795e-02
  -9.9161871e-01   1.9137780e-02
  -9.8828838e-01   3.3119209e-02
  -9.8634519e-01  -7.8803496e-03
  -1.0150495e+00  -3.8050388e-03
  -9.7028511e-01  -1.0436571e-02
  -1.0055302e+00   1.0917320e-02
  -9.9775089e-01   5.9082338e-03
  -9.7484447e-01  -6.0274993e-03
  -1.0197863e+00   4.7578328e-03
  -1.0060026e+00   1.4280972e-02
  -1.0264847e+00  -2.6523618e-02
  -1.0017759e+00   1.9130543e-02
  -9.7696227e-01  -1.0923916e-04
  -1.0321282e+00   2.1549942e-02
  -9.7369625e-01   2.0316424e-02
  -9.8882159e-01  -1.0608363e-02
  -1.0307735e+00   7.0289258e-03
  -9.8424127e-01  -1.6641309e-02
  -1.0166123e+00  -2.6384419e-02
  -1.0054251e+00   7.3268480e-03
  -9.8240251e-01  -6.4774823e-03
  -1.0021504e+00   9.2504408e-03
  -1.0042544e+00   8.8331553e-03
  -9.8788621e-01   2.0077662e-02
  -1.0043516e+00  -7.6903301e-03
  -9.9211298e-01  -2.6711572e-04
  -1.0081615e+00  -3.2183359e-02
  -1.0003649e+00   1.2513029e-02
  -9.9800655e-01  -6.0701964e-03
  -9.8803521e-01  -1.2434496e-02
  -9.8699874e-01   3.3413895e-02
  -1.0330812e+00  -1.4918149e-02
  -1.0227674e+00  -1.6959459e-02
  -9.8894471e-01   5.1134476e-03
  -9.9110579e-01   2.9377375e-02
  -9.9045596e-01  -1.0932539e-02
  -9.9822182e-01  -1.6769847e-02
  -9.8747707e-01  -1.1503091e-03
  -1.0006360e+00  -3.3939942e-02
  -1.0109719e+00  -1.5216929e-02
  -9.9270737e-01   5.4644055e-03
  -9.9980664e-01   3.2253857e-03
  -1.0074509e+00  -1.9887872e-02
  -9.8473168e-01  -1.0129398e-02
  -9.9935348e-01   9.0697842e-03
  -1.0069344e+00  -2.2816258e-02
  -1.0274210e+00   7.9366434e-03
  -1.0001871e+00  -2.8568207e-03
  -9.8303626e-01   7.8898551e-03
  -9.7155565e-01  -3.0232575e-02
  -9.8774976e-01   1.0113477e-02
  -1.0044509e+00  -4.8375744e-02
  -9.8206000e-01  -2.5505212e-02
  -1.0152537e+00  -4.8907741e-03
  -9.8818544e-01   1.6979442e-02
  -9.9059896e-01  -5.1117612e-03
  -9.9260782e-01   2.5578418e-02
  -9.9091094e-01  -2.7507749e-02
  -1.0040711e+00   1.3564440e-02
  -9.8559067e-01   2.0924745e-02
  -9.9661820e-01   1.0963174e-02
  -9.7292566e-01   1.5617586e-02
  -1.0088787e+00  -2.1201756e-02
  -9.7798632e-01  -2.1475218e-02
  -9.9522757e-01   3.0391141e-03
  -9.9424862e-01  -2.2572959e-02
  -1.0018188e+00  -4.4609825e-03
  -1.0178538e+00   3.9940027e-02
  -9.7348472e-01   3.0074801e-03
  -9.9201726e-01   1.7824484e-02
  -1.0510244e+00   1.5974996e-02
  -1.0139923e+00  -1.0040673e-02
  -9.6919983e-01   9.8357856e-03
  -9.8533438e-01  -1.9269924e-02
  -9.9220555e-01  -5.4627965e-03
  -1.0207420e+00   4.5920581e-03
  -1.0011113e+00   2.5122614e-02
  -9.7033854e-01  -7.4025655e-03
  -9.9739548e-01   6.8265768e-03
  -9.8744114e-01  -1.8258505e-02
  -1.0468309e+00  -3.3378373e-02
  -9.9553886e-01   1.6569535e-02
  -1.0042128e+00  -2.7395389e-03
  -1.0028681e+00  -3.4334951e-03
  -1.0135832e+00  -2.2502741e-02
  -9.9351603e-01   7.6002837e-03
  -9.9540511e-01  -1.6209966e-02
  -1.0038548e+00   2.3174368e-03
  -1.0070139e+00   2.5196833e-02
  -1.0036688e+00  -1.5177916e-02
  -9.9644036e-01   2.0105101e-02
  -9.9555305e-01  -1.1634460e-02
  -1.0048761e+00  -2.3772716e-02
  -9.9228419e-01  -3.1442759e-03
  -9.6580434e-01  -1.5937550e-03
  -1.0222568e+00  -3.5243414e-03
  -9.7854637e-01   3.7017051e-03
  -1.0221098e+00   2.9276452e-02
  -9.6983243e-01   2.4977865e-02
  -1.0027249e+00  -9.4442311e-04
  -1.0138818e+00  -1.0242151e-04
  -9.7130042e-01   7.1889863e-03
  -9.7971625e-01   2.4264787e-03
  -1.0153374e+00  -8.0025994e-03
  -1.0104789e+00  -1.9827291e-02
  -9.7686279e-01  -8.5377935e-03
  -9.9635882e-01   1.2506441e-02
  -9.8295653e-01   1.5428360e-03
  -1.0099414e+00  -2.0262003e-02
  -9.8901565e-01  -7.1794106e-03
  -1.0025656e+00   1.2797261e-02
  -1.0301217e+00   7.4587717e-03
  -9.8985501e-01  -1.0072550e-02
  -1.0345244e+00  -3.0863830e-03
  -9.9927355e-01  -7.3463785e-03
  -9.7131504e-01  -2.2521841e-02
  -1.0155618e+00   2.7796618e-03
  -1.0212231e+00  -2.4673759e-02
  -9.7430874e-01   5.3157602e-03
  -1.0233709e+00  -1.0455201e-02
  -1.0040709e+00   1.5269507e-03
  -1.0203232e+00   4.1139444e-03
  -1.0139936e+00   1.5697467e-02
  -9.7154606e-01   8.6864347e-03
  -1.0027763e+00  -5.6049049e-04
  -9.9278593e-01   3.2982598e-02
  -9.9169640e-01  -1.0988570e-02
  -9.8997070e-01  -9.3129128e-03
  -1.0038602e+00   4.2399099e-02
  -9.9708667e-01   1.8482710e-02
  -1.0092485e+00  -3.4884077e-03
  -9.8514270e-01   1.4040958e-02
  -9.9004041e-01   2.0545815e-02
  -9.8851696e-01   3.8836482e-02
  -9.9914130e-01  -8.0619946e-03
  -9.8818447e-01   2.8958401e-02
  -1.0038133e+00   1.6590398e-02
  -9.9544498e-01   9.5279068e-03
  -1.0288762e+00  -3.0106027e-02
  -9.9288085e-01   9.4100900e-03
  -1.0119186e+00   1.5891132e-02
  -1.0221240e+00   2.5055015e-02
  -9.8897809e-01   7.1941012e-03
  -1.0013209e+00   8.0039669e-03
  -1.0014826e+00   1.9751409e-04
  -1.0448318e+00   1.7740634e-02
  -9.9185832e-01   5.9455011e-03
  -9.9143404e-01   1.0164566e-02
  -1.0055842e+00  -9.6371507e-03
  -1.0041566e+00   1.5864398e-02
  -9.8202374e-01   2.6832620e-02
  -9.9475762e-01  -1.8329713e-02
  -9.8489075e-01  -8.6410627e-03
  -1.0251642e+00  -3.8228222e-03
  -1.0097259e+00   1.6071829e-02
  -1.0046608e+00   9.0637085e-03
  -1.0247067e+00  -2.3149151e-03
  -9.6559504e-01  -1.0928075e-02
  -1.0017376e+00  -2.0379706e-02
  -1.0109398e+00  -7.7955904e-03
  -1.0285811e+00  -3.3053279e-02
  -1.0142300e+00  -1.9025275e-02
  -1.0186546e+00  -1.7082328e-02
  -1.0075870e+00   2.8991200e-02
  -9.9289478e-01  -3.4698521e-03
  -9.8816197e-01  -4.3911651e-03
  -1.0070841e+00  -9.0478925e-04
  -9.9320991e-01  -2.2507813e-02
  -9.9170054e-01   2.4675401e-03
  -9.8252490e-01   3.0405557e-03
  -9.7748931e-01   8.4447374e-03
  -9.8019219e-01   1.7581185e-02
  -9.8670358e-01  -6.1076237e-03
  -1.0093890e+00  -4.5607639e-03
  -9.9426608e-01   1.2848469e-02
  -1.0035563e+00   2.6218552e-02
  -1.0212838e+00   1.5430048e-02
  -1.0093916e+00   1.5400289e-02
  -9.9961543e-01   7.9996531e-04
  -9.7992223e-01   5.3380145e-04
  -9.8511842e-01  -3.7923979e-02
  -9.7655713e-01  -1.2171629e-02
  -9.7987472e-01   2.4000736e-03
  -9.9043874e-01  -2.0374619e-02
  -1.0199522e+00  -7.5816492e-03
  -9.6647934e-01   7.7243936e-03
  -9.9238107e-01   1.7523281e-02
  -1.0152111e+00  -1.5422649e-02
  -9.7843601e-01   1.4915935e-02
  -9.9236121e-01  -9.8622813e-03
  -1.0227565e+00  -2.5452290e-02
  -9.9681790e-01  -8.0684245e-03
  -1.0113520e+00  -1.7449261e-02
  -9.8611720e-01   1.5987681e-02
  -9.7194801e-01  -1.6133460e-02
  -9.8326457e-01   2.3192745e-02
  -9.9940367e-01  -1.7459398e-02
  -1.0000671e+00   7.2130863e-03
  -1.0140773e+00  -1.5189013e-02
  -1.0328923e+00   2.4185701e-02
  -9.9412385e-01  -2.7479579e-02
  -1.0261968e+00   3.9430213e-02
  -9.9977623e-01   3.5688506e-02
  -1.0200905e+00  -2.2486633e-02
  -1.0037790e+00   1.0734011e-02
  -9.7656228e-01   1.9426966e-02
  -1.0308379e+00   5.1681758e-03
  -9.7403596e-01   8.6110738e-03
  -9.9437424e-01   4.3660626e-03
  -1.0133484e+00   2.3199888e-02
  -1.0088287e+00  -8.9462848e-04
  -1.0099455e+00   3.4346680e-02
  -1.0006759e+00  -2.6675757e-02
  -9.8712155e-01   1.5630753e-02
  -9.8575422e-01   1.8530447e-02
  -1.0154658e+00  -2.4107435e-03
  -1.0094009e+00   3.4243556e-02
  -9.8870272e-01  -2.7672629e-03
  -9.5988523e-01  -1.0812897e-02
  -1.0011774e+00  -2.9337791e-02
  -9.9283336e-01   9.0773957e-03
  -9.8734782e-01  -1.1781105e-02
  -9.8417845e-01   5.5874087e-03
  -1.0113257e+00   1.7105926e-02
  -9.9513810e-01  -2.7049422e-02
  -1.0147020e+00  -1.7667705e-02
  -9.8431030e-01  -1.2428301e-02
  -1.0138516e+00  -2.6644273e-03
  -1.0496018e+00  -3.6384759e-02
  -1.0338079e+00  -1.3945521e-02
  -9.9561879e-01   1.5696915e-02
  -1.0144152e+00  -4.1156108e-03
  -9.8918598e-01  -2.3059004e-02
  -1.0021247e+00   4.3956317e-02
  -9.7854900e-01  -1.4689303e-02
  -1.0292285e+00  -8.5540937e-03
  -9.9266853e-01  -1.9676261e-02
  -1.0107856e+00   1.4526439e-02
  -1.0090081e+00   2.9533765e-02
  -1.0047278e+00   8.4836108e-03
  -1.0047421e+00  -2.2318765e-02
  -1.0116941e+00   2.9807877e-03
  -1.0005839e+00  -4.6169124e-02
  -1.0289419e+00  -7.0197816e-03
  -9.8954524e-01   1.8041952e-02
  -1.0162271e+00  -2.4422172e-02
  -1.0190502e+00  -6.9088203e-03
  -9.8382915e-01  -9.7730745e-03
  -1.0272953e+00   1.0238664e-02
  -1.0029625e+00  -1.5445036e-02
  -9.9518737e-01  -1.2915042e-02
  -1.0060321e+00  -2.3494363e-02
  -1.0084090e+00   3.8215049e-02
  -9.5248197e-01  -6.9179175e-03
  -1.0149605e+00  -1.2827403e-02
  -1.0025733e+00   2.4408643e-02
  -9.9162969e-01   1.6025371e-02
  -9.9889850e-01   2.1949213e-02
  -9.9934931e-01  -1.5426681e-02
  -9.9513668e-01  -9.6004181e-03
  -1.0171994e+00  -2.7474997e-02
  -1.0014813e+00  -4.2762155e-02
  -9.9598158e-01  -1.4031866e-02
  -1.0058075e+00   1.5759005e-02
  -9.7613929e-01  -6.2698389e-03
  -9.8081455e-01   2.3914385e-02
  -9.9697048e-01  -1.3207367e-02
  -9.8154064e-01  -8.9816070e-03
  -9.6706888e-01   2.6554016e-02
  -1.0179648e+00   8.9754546e-03
  -9.9166681e-01  -2.1797146e-02
  -1.0074107e+00  -1.2941518e-02
  -1.0001491e+00  -4.9658847e-03
  -1.0080522e+00   9.4042515e-03
  -1.0149192e+00   1.8971223e-02
  -1.0084300e+00  -1.8358444e-02
  -9.7647573e-01   1.3420860e-02
  -1.0083178e+00   8.8228342e-03
  -9.8403038e-01   1.2005656e-02
  -1.0041693e+00  -1.5738312e-02
  -9.9116442e-01  -6.6693026e-03
  -1.0057014e+00   1.4940200e-02
  -1.0060020e+00  -1.2085818e-02
  -1.0389025e+00  -2.4914514e-03
  -9.9109654e-01  -7.3570628e-03
  -9.9830453e-01   1.6526679e-03
  -9.8683228e-01   5.3448282e-03
  -9.9774277e-01   3.6664803e-02
  -9.9953904e-01   1.9091056e-02
  -1.0117961e+00  -1.1849218e-02
  -1.0071345e+00  -1.4384954e-03
  -9.8206418e-01  -2.3225161e-02
  -9.6511524e-01  -8.2064512e-03
  -9.8374772e-01  -1.8178402e-03
  -9.9738570e-01   1.0932577e-02
  -1.0006154e+00  -4.5846169e-03
  -1.0132995e+00   1.0295820e-02
  -1.0106900e+00   3.0543751e-03
  -1.0222250e+00  -6.8532533e-03
  -1.0186229e+00   4.1154263e-03
  -9.8866103e-01  -1.4078676e-02
  -9.9003329e-01  -8.5670737e-03
  -1.0208935e+00  -6.7231339e-03
  -9.9744490e-01  -1.0130376e-02
  -9.9911494e-01   2.5092856e-03
  -1.0084998e+00  -1.9569099e-03
  -1.0115159e+00  -1.3032696e-02
  -9.8539255e-01   1.1343594e-02
  -1.0271531e+00   1.4415258e-02
  -1.0046569e+00   3.1434327e-02
  -1.0060074e+00  -2.3134016e-03
  -9.9363876e-01  -4.0462485e-03
  -9.9225869e-01  -5.6113153e-04
  -9.9273619e-01   6.7403836e-03
  -1.0060438e+00   3.4413592e-03
  -1.0446909e+00   2.0301516e-02
  -9.9705045e-01  -2.6660750e-02
  -9.9975689e-01  -1.8315501e-02
  -1.0005472e+00  -1.3934067e-02
  -1.0055308e+00   1.9160275e-02
  -1.0385376e+00   3.6413826e-03
  -9.7936588e-01  -2.4183751e-02
  -9.7852702e-01   1.6031049e-03
  -9.8373377e-01  -2.6268454e-02
  -9.8816483e-01  -1.9669201e-02
  -9.9971324e-01  -6.6600512e-03
  -1.0110427e+00   1.7665370e-02
  -9.7079905e-01   2.7314200e-03
  -9.9894395e-01   3.6167680e-03
  -9.9874607e-01  -3.4811145e-03
  -9.9714774e-01   3.4483595e-02
  -1.0312164e+00   8.7816238e-03
  -1.0062432e+00  -1.4328638e-02
  -9.7858814e-01  -6.7906601e-04
  -1.0194538e+00  -8.7082991e-03
  -1.0066461e+00   1.6797136e-03
  -1.0413270e+00   1.4165530e-02
  -9.8851433e-01   9.6336617e-03
  -9.8941348e-01   2.6302026e-02
  -9.8560243e-01  -1.7178199e-03
  -9.9752967e-01   4.2743876e-03
  -1.0122414e+00   1.1237052e-02
  -1.0244102e+00  -2.1464897e-03
  -9.8457379e-01  -1.4644424e-02
  -1.0213411e+00   2.0900405e-03
  -9.8134663e-01   5.9331626e-03
  -9.9036977e-01  -1.2445819e-02
  -9.8964063e-01   9.5158739e-03
  -1.0240773e+00  -5.9344643e-03
  -1.0062325e+00   1.1871742e-02
  -9.8539100e-01   6.3710532e-03
  -1.0048448e+00  -1.1354426e-02
  -1.0209945e+00   5.9642782e-03
  -9.9498539e-01  -3.7381210e-03
  -1.0143473e+00   3.7744726e-04
  -9.6825192e-01  -1.5159487e-03
  -1.0112935e+00  -5.7966294e-03
  -1.0104123e+00  -1.0686247e-02
  -9.9336080e-01   1.4193396e-02
  -9.9157461e-01   2.2554307e-02
  -9.9237165e-01   2.2489212e-02
  -1.0137284e+00   9.4524130e-03
  -1.0110496e+00   4.2655202e-03
  -9.9525800e-01  -3.5437015e-02
  -1.0094500e+00  -1.7318424e-02
  -9.7994867e-01  -1.7722795e-02
  -9.9533959e-01   1.1675562e-03
  -9.6146784e-01   4.1870564e-02
  -9.9607346e-01  -2.7079932e-02
  -1.0072549e+00  -2.6187725e-02
  -1.0062685e+00  -3.4522067e-02
  -9.8840046e-01   1.3917679e-03
  -1.0138060e+00   2.8697903e-03
  -9.9994633e-01  -3.6264848e-02
  -9.8406573e-01   2.4600560e-02
  -9.7739185e-01   7.3455418e-04
  -1.0059802e+00  -2.4743193e-02
  -9.8665907e-01  -5.2284209e-03
  -9.9290526e-01  -1.7474848e-02
  -9.9321049e-01   9.3412484e-03
  -9.6740317e-01  -1.2465291e-02
  -9.9976335e-01   3.6897975e-02
  -1.0034187e+00  -3.5698578e-02
  -9.9465139e-01  -1.6242461e-02
  -1.0175817e+00   2.1477644e-02
  -9.9281971e-01  -2.3859422e-02
  -1.0105401e+00   6.7239630e-04
  -9.8392092e-01   3.0543649e-03
  -9.8069896e-01   7.0614233e-03
  -9.9891437e-01  -3.8434908e-02
  -1.0076193e+00   6.8029579e-05
  -9.9002253e-01  -8.9345861e-03
  -9.7693885e-01   4.9580782e-02
  -1.0234531e+00  -1.2136154e-02
  -9.8490536e-01  -2.4273933e-02
  -1.0124540e+00  -1.4383718e-02
  -9.8217216e-01  -1.6596235e-02
  -9.9217767e-01  -1.3083387e-02
  -1.0014650e+00   9.8970571e-03
  -1.0056294e+00  -7.7771466e-03
  -9.8776104e-01  -1.1648031e-02
  -1.0318143e+00  -1.6344062e-02
  -9.9865168e-01  -1.8531801e-03
  -1.0026795e+00  -1.7162533e-02
  -1.0143193e+00   6.4415499e-04
  -1.0117300e+00   7.7384456e-03
  -9.8015229e-01   3.5227853e-02
  -9.8077996e-01  -1.6751318e-02
  -1.0105802e+00  -9.2369054e-03
  -9.9616544e-01   3.0366066e-02
  -9.8995949e-01   8.6108758e-03
  -9.8732008e-01  -1.2511965e-03
  -9.8164356e-01   1.9211289e-02
  -9.7004136e-01   5.6054126e-03
  -1.0010787e+00  -6.5619036e-03
  -9.9093226e-01   7.2068048e-03
  -9.9800427e-01  -1.3752290e-02
  -9.8638985e-01  -6.7897139e-04
  -1.0234842e+00   8.3581214e-03
  -1.0022658e+00   4.8425907e-02
  -1.0369410e+00   7.0489469e-03
  -1.0053850e+00   2.2362133e-02
  -1.0217201e+00  -1.6801473e-02
  -1.0018483e+00   1.2613353e-02
  -9.7476757e-01  -6.3342081e-03
  -1.0131708e+00   2.6264463e-02
  -1.0130489e+00   1.7598389e-02
  -9.9187243e-01   7.3245368e-03
  -1.0063866e+00  -9.3261853e-03
  -9.8719225e-01  -1.9832775e-02
  -1.0102922e+00  -2.4581777e-02
  -1.0056316e+00  -3.4079780e-02
  -9.9192640e-01   6.9341138e-03
  -1.0063120e+00  -2.2307186e-03
  -9.9611070e-01   9.6819135e-03
  -9.9562607e-01   1.9555355e-02
  -9.8829004e-01   1.0918019e-02
  -1.0000463e+00   1.3133310e-02
  -1.0201975e+00   1.1747442e-03
  -1.0060974e+00   5.0972399e-03
  -1.0247976e+00  -4.9570162e-03
  -1.0297648e+00   9.6239624e-04
  -9.8756545e-01   1.0898829e-03
  -9.7170904e-01  -7.1513680e-03
  -9.9790366e-01  -1.6893029e-02
  -1.0231134e+00  -2.4741489e-03
  -9.6243401e-01  -4.2277787e-02
  -9.8191418e-01   7.2556793e-03
  -9.6857703e-01   1.7724937e-02
  -9.9385347e-01   2.9668068e-02
  -9.7901780e-01  -9.0606647e-03
  -1.0253543e+00  -7.3147679e-03
  -9.9407515e-01  -1.8628833e-02
  -1.0036722e+00  -2.2168778e-02
  -9.9376648e-01  -3.2014322e-02
  -1.0057249e+00  -2.2859541e-02
  -9.8001686e-01   1.3392308e-02
  -1.0059047e+00   3.8243855e-02
  -1.0038692e+00   1.0205805e-02
  -9.7503132e-01  -2.4303418e-02
  -1.0018840e+00   1.9779314e-03
  -9.8601094e-01  -1.4777424e-02
  -9.8571412e-01  -1.0366819e-02
  -9.9250430e-01   7.9416155e-03
  -1.0029463e+00  -1.8914347e-02
  -9.9179518e-01   3.0801812e-03
  -9.9274663e-01   1.2478428e-02
  -1.0350828e+00  -2.3064659e-02
  -9.8434864e-01   3.0413672e-02
  -9.9322000e-01  -1.9264210e-02
  -9.9472272e-01   8.6577007e-03
  -9.8645350e-01  -1.4791857e-02
  -1.0043060e+00   2.0261531e-02
  -9.9623356e-01  -3.6128258e-02
  -1.0276253e+00   1.3271442e-02
  -9.8653584e-01  -1.4724622e-02
  -9.8118059e-01   1.9548980e-02
  -1.0234944e+00   1.5954373e-02
  -9.8709820e-01   2.5295780e-02
  -1.0083381e+00  -8.9342523e-04
  -1.0094238e+00   7.7772154e-03
  -9.9389778e-01   1.6337678e-02
  -1.0224429e+00   5.6656294e-03
  -9.9006637e-01   7.9644185e-03
  -1.0068187e+00   2.8721485e-02
  -9.8832739e-01   1.6768580e-02
  -1.0016267e+00   7.3664204e-03
  -1.0037545e+00  -5.1330658e-03
  -1.0110605e+00   9.2363417e-04
  -9.9630056e-01  -2.9685522e-02
  -9.9399333e-01   1.4980109e-02
  -1.0079571e+00   9.3572632e-03
  -9.9076477e-01  -1.6964708e-02
  -1.0240146e+00   6.5484326e-03
  -1.0233550e+00   5.5826596e-03
  -1.0030966e+00   1.5194028e-02
  -1.0001461e+00  -2.2207411e-03
  -1.0143783e+00  -8.5125302e-03
  -9.9124386e-01  -3.9016555e-03
  -9.9055323e-01  -8.4249727e-03
  -1.0125211e+00   8.0406499e-03
  -1.0151295e+00   3.9697485e-03
  -1.0249877e+00  -2.8454883e-03
  -9.8309957e-01  -1.4287695e-02
  -9.9659054e-01   2.1896627e-03
  -1.0277707e+00  -4.6531528e-03
  -1.0031219e+00   3.3617616e-03
  -9.9467793e-01  -1.4135138e-02
  -9.7017962e-01  -8.5993150e-04
  -1.0107050e+00  -5.0537578e-02
  -9.7459224e-01  -8.1259220e-03
  -1.0461847e+00   9.8943306e-03
  -9.9733104e-01   3.1901229e-03
  -9.8887223e-01   3.2891571e-02
  -9.9264363e-01   8.5735625e-03
  -1.0097174e+00   2.5014526e-02
  -1.0327705e+00   3.2082035e-03
  -9.6358089e-01   5.5868348e-03
  -9.9937039e-01   5.2629692e-03
  -9.8505304e-01   2.0392467e-02
  -9.9364989e-01  -1.6035030e-02
  -9.8037573e-01   1.3485867e-02
  -1.0084612e+00  -6.8965224e-04
  -9.8152242e-01  -3.0028965e-03
  -1.0035472e+00   2.8797831e-02
  -9.9304146e-01   3.1032117e-02
  -1.0049580e+00   1.0153347e-02
  -1.0057610e+00   9.3392676e-04
  -9.9592008e-01   2.4609824e-02
  -9.8097803e-01  -1.4123015e-02
  -1.0014257e+00   5.0062189e-04
  -1.0219982e+00  -2.8678495e-02
  -1.0059322e+00   2.1719642e-02
  -9.9322297e-01  -9.5600641e-04
  -1.0176938e+00  -2.4642629e-03
  -1.0472446e+00  -1.3695446e-02
  -1.0253931e+00  -3.0685361e-03
  -1.0086837e+00   4.2932360e-02
  -1.0260893e+00  -1.6189195e-02
  -1.0137715e+00   9.5773938e-03
  -1.0149403e+00   1.0159594e-02
  -1.0134707e+00   1.2579946e-02
  -1.0088050e+00   2.2147402e-02
  -9.5963741e-01   1.4237141e-02
  -9.9926035e-01  -9.0671492e-05
  -9.9315756e-01  -1.7058112e-02
  -1.0032644e+00  -6.3228008e-03
  -1.0002318e+00   1.2737681e-02
  -9.9149570e-01   1.4372696e-02
  -9.9838727e-01   1.6733169e-02
  -9.9983668e-01   2.7576602e-02
  -1.0023985e+00  -1.7965683e-02
  -9.9459028e-01  -3.4033464e-03
  -9.8327862e-01   1.2850302e-02
  -1.0167520e+00   1.9368378e-02
  -1.0098268e+00  -2.9463038e-02
  -9.9470971e-01   2.2517373e-02
  -1.0045350e+00   2.2451473e-02
  -1.0240441e+00  -3.0734152e-03
  -1.0296343e+00   1.5924322e-03
  -1.0069876e+00   6.2887091e-03
  -1.0155378e+00  -1.4485507e-02
  -1.0191651e+00   1.8051758e-02
  -1.0090715e+00  -1.8151196e-02
  -9.6659686e-01   1.0668277e-02
  -9.8245556e-01  -1.2864423e-02
  -9.8082835e-01   6.5056750e-03
  -1.0083600e+00  -7.4021032e-03
  -9.8795292e-01   1.5979719e-02
  -1.0045074e+00   9.7193574e-03
  -1.0040055e+00   1.8024611e-02
  -1.0059951e+00   4.5072619e-03
  -1.0021974e+00  -2.3684248e-02
  -1.0007503e+00  -8.2711306e-03
  -1.0108565e+00  -8.2369299e-03
  -1.0225261e+00  -2.1323471e-02
  -9.8185880e-01   1.0118247e-02
  -1.0185838e+00  -1.7760081e-02
  -1.0076299e+00  -1.4081638e-02
  -9.8755205e-01   2.6248080e-02
  -9.9776164e-01  -3.1799392e-03
  -9.6702530e-01  -6.7098824e-04
  -1.0275073e+00  -6.7411866e-03
  -1.0222987e+00  -9.3396910e-04
  -1.0159461e+00   2.1061889e-02
  -9.8920707e-01   5.8734102e-04
  -9.9877969e-01  -1.6417676e-02
  -9.6411708e-01   1.8819333e-02
  -1.0027259e+00  -1.6449259e-02
  -9.9160626e-01   3.8103431e-02
  -9.9362555e-01  -1.2430954e-02
  -1.0230119e+00  -1.6020775e-02
  -9.7455805e-01  -2.2731059e-02
  -1.0231769e+00   1.7040035e-04
  -1.0143749e+00   1.8333554e-02
  -1.0044040e+00   3.0113749e-03
  -9.8728324e-01  -8.2485017e-03
  -9.9760953e-01   1.4325805e-02
  -9.8269856e-01   1.3705774e-04
  -1.0020134e+00  -8.1869164e-03
  -1.0018114e+00  -1.9330203e-03
  -9.8233838e-01  -2.4619397e-02
  -9.7552282e-01   2.6133948e-02
  -9.9019484e-01   1.6331114e-02
  -1.0057538e+00  -2.7004533e-02
  -1.0001760e+00  -2.1956624e-02
  -1.0122967e+00   2.8510349e-02
  -1.0128564e+00  -1.1546543e-02
  -1.0246141e+00  -1.6944738e-02
  -1.0189825e+00  -1.4103744e-02
  -9.8216788e-01  -3.9046207e-02
  -1.0195083e+00  -5.7007883e-03
  -9.8204785e-01  -2.0834254e-03
  -9.8947798e-01   5.5117688e-03
  -9.7269952e-01   2.3387676e-02
  -1.0197883e+00   3.3408816e-03
  -1.0051453e+00   3.2267071e-03
  -1.0065935e+00   9.4317637e-03
  -1.0052535e+00  -3.8632887e-02
  -1.0197961e+00   2.1474171e-02
  -1.0063380e+00  -1.7167728e-03
  -9.8964750e-01  -2.4918293e-02
  -1.0423452e+00  -7.5517678e-03
  -9.8899317e-01  -4.3399077e-03
  -9.8907553e-01  -1.0912945e-02
  -9.7586542e-01   2.0650135e-02
  -9.7359958e-01  -3.7719992e-03
  -9.7613127e-01   6.0573328e-03
  -9.6816179e-01  -1.5099806e-02
  -1.0264486e+00  -2.7448976e-02
  -9.9185191e-01   2.8095531e-02
  -1.0266414e+00  -8.5227695e-03
  -9.4656469e-01   2.3759028e-02
  -1.0092225e+00  -1.6322150e-04
  -9.9531000e-01   2.6494538e-02
  -1.0107784e+00  -1.8620345e-02
  -9.8104532e-01  -1.5739886e-02
  -9.8760779e-01  -4.7826609e-03
  -9.7242978e-01   6.8757014e-03
  -9.7945015e-01  -3.5061683e-02
  -9.8280589e-01  -9.7996266e-03
  -1.0081506e+00  -1.2334755e-02
  -9.9547378e-01   1.1940413e-03
  -1.0152191e+00  -3.9149735e-03
  -9.7215903e-01  -5.2373534e-03
  -1.0156564e+00   1.2462399e-02
  -1.0092162e+00  -6.4662275e-03
  -9.9331532e-01  -2.9109172e-02
  -9.9696609e-01  -1.9203489e-02
  -9.8523403e-01  -2.4082804e-03
  -9.8742370e-01   1.7654802e-02
  -1.0345492e+00   2.1835934e-02
  -9.8047174e-01  -3.6813219e-02
  -1.0117081e+00   1.5101167e-02
  -1.0013593e+00  -1.0307221e-02
  -9.9850661e-01   5.8661076e-03
  -9.8986880e-01  -1.3973103e-02
  -1.0009231e+00   1.8417161e-02
  -9.7209659e-01  -1.9621002e-02
  -9.9431847e-01  -2.5507621e-03
  -1.0174971e+00  -2.9898454e-02
  -9.6513055e-01  -2.5818851e-02
  -9.7818175e-01   1.2892075e-02
  -9.9476731e-01   1.5013732e-02
  -1.0110440e+00  -1.8571319e-03
  -9.9560868e-01  -1.0691361e-02
  -1.0291001e+00   1.7739354e-02
  -9.9465304e-01   3.8938154e-03
  -9.7538227e-01   1.6965753e-02
  -1.0025458e+00  -1.5000418e-02
  -1.0015162e+00  -1.8175225e-02
  -9.8501780e-01  -3.0642398e-02
  -9.9519891e-01   2.9021150e-02
  -9.9377757e-01   3.3395686e-02
  -1.0105321e+00   1.5394363e-02
  -1.0035204e+00   1.8876177e-02
  -9.8669019e-01   4.3499945e-03
  -1.0045458e+00  -2.1888505e-02
  -1.0253157e+00   1.4027653e-03
  -9.9165755e-01  -7.2391579e-03
  -1.0165091e+00   1.3139611e-02
  -1.0047552e+00  -1.9643660e-03
  -1.0264105e+00   5.1939685e-03
  -9.7802799e-01   1.8187362e-02
  -9.9047016e-01  -8.5973065e-03
  -9.6970935e-01   1.7610298e-03
  -9.9389324e-01   1.7041739e-02
  -1.0092012e+00   1.4408002e-02
  -9.9491708e-01   2.7911043e-03
  -1.0091363e+00   2.5290819e-02
  -9.6746276e-01   5.8843749e-03
  -9.7900040e-01  -2.7114713e-02
  -1.0143139e+00   1.9234530e-02
  -9.8212251e-01   3.5148872e-03
  -9.5277989e-01   2.2609142e-02
  -9.9687416e-01  -2.8375205e-02
  -1.0054231e+00  -9.7911021e-03
  -9.6258942e-01   1.0869805e-03
  -1.0014799e+00  -2.3342943e-02
  -1.0242856e+00   2.6347646e-03
  -1.0151598e+00  -2.3666213e-02
  -9.9375738e-01  -1.8538349e-02
  -9.8699093e-01   1.4751155e-02
  -9.9456231e-01  -1.4709130e-02
  -9.8846594e-01  -5.0019118e-03
  -9.8258487e-01   2.1212202e-02
  -1.0090992e+00  -8.7578426e-03
  -9.6941088e-01  -1.9150778e-02
  -9.9311927e-01  -2.1515325e-02
  -1.0353429e+00  -3.3856422e-02
  -9.7056922e-01  -1.3627947e-02
  -1.0179826e+00   1.6393930e-02
  -1.0154322e+00   7.4305459e-03
  -9.9151623e-01   4.1902873e-04
  -9.7704088e-01   1.2919592e-02
  -1.0242157e+00   1.0608535e-02
  -9.6820251e-01   9.3600871e-04
  -9.8282058e-01  -1.4845158e-04
  -1.0035952e+00   4.5167714e-03
  -1.0039081e+00   4.3384169e-02
  -9.9242433e-01  -3.4084671e-02
  -9.8988388e-01   5.4263786e-03
  -1.0199023e+00   1.4895339e-02
  -9.8456264e-01  -9.9574635e-03
  -9.7498154e-01   8.5852285e-03
  -9.3844018e-01  -1.2779602e-02
  -9.9954988e-01   4.8410962e-03
  -9.8084362e-01  -1.5631295e-02
  -9.8722581e-01  -2.3841701e-02
  -1.0089184e+00   5.6460052e-03
  -9.7440084e-01   2.1279682e-02
  -1.0108191e+00  -2.3269224e-02
  -1.0166271e+00   3.4264256e-02
  -1.0081165e+00   1.2574163e-02
  -1.0187043e+00   1.2039306e-02
  -9.9099122e-01   2.6096430e-02
  -9.8567557e-01   1.7096643e-02
  -9.8555670e-01  -4.8159823e-03
  -1.0229584e+00  -4.0952292e-03
  -9.9001823e-01   3.1689162e-02
  -1.0080481e+00   5.0217285e-03
  -9.6208755e-01  -4.2461021e-03
  -9.9932469e-01   2.0115425e-03
  -1.0092718e+00  -3.0089451e-02
  -1.0030194e+00   1.2879770e-02
  -9.8788661e-01   8.4173887e-03
  -9.7135311e-01  -2.7944145e-02
  -1.0100169e+00  -2.8675334e-02
  -1.0258169e+00   7.0069557e-03
  -1.0207771e+00  -2.2138907e-02
  -9.7362855e-01   1.8799112e-02
  -1.0136846e+00  -5.3063191e-03
  -9.9391757e-01  -1.6707479e-02
  -9.8505567e-01  -1.9126992e-02
  -1.0062032e+00  -3.4250904e-02
  -9.9970583e-01   5.4761231e-03
  -9.7012857e-01   3.0415538e-03
  -9.9194245e-01  -6.5313824e-04
  -1.0100444e+00  -1.2515179e-02
  -1.0240016e+00  -7.0154727e-03
  -1.0326502e+00   9.1112151e-03
  -1.0391701e+00   6.4414071e-03
  -9.7089201e-01   9.4285155e-03
  -1.0102882e+00  -2.1445384e-03
  -1.0040916e+00  -4.5291699e-02
  -1.0317136e+00  -4.9813423e-03
  -9.8389876e-01   1.7595327e-02
  -1.0141728e+00   3.5440687e-02
  -1.0227412e+00   7.1921242e-03
  -1.0014210e+00   2.3461899e-02
  -1.0215870e+00  -2.0063997e-02
  -1.0229686e+00  -2.2434228e-02
  -9.9781652e-01  -8.2512502e-03
  -1.0284974e+00  -1.2296668e-02
  -9.8536829e-01   1.2313936e-02
  -9.9627146e-01   4.5318574e-03
  -9.6617967e-01  -1.5921317e-02
  -9.8230776e-01  -3.1496543e-02
  -9.8486730e-01  -5.2619804e-03
  -1.0139007e+00  -2.1277247e-02
  -9.9218340e-01   1.5322574e-03
  -1.0106997e+00  -1.5647228e-03
  -1.0383092e+00  -3.5576079e-02
  -1.0226425e+00   9.8813769e-03
  -9.8137698e-01   4.2376549e-02
  -9.9902789e-01  -6.5950025e-03
  -1.0016671e+00   8.8072467e-03
  -9.9966254e-01   9.2944213e-03
  -9.8320345e-01   2.0326773e-02
  -1.0213373e+00   1.3469216e-02
  -1.0006975e+00   3.8840167e-02
  -1.0231856e+00   1.1241746e-02
  -1.0061175e+00  -2.8799281e-02
  -9.8770674e-01  -5.4103024e-03
  -9.6378592e-01   2.9801581e-04
  -1.0191311e+00  -2.3393606e-02
  -9.8892343e-01   1.4110981e-02
  -1.0122003e+00  -2.2910624e-02
  -1.0010410e+00  -1.9809402e-02
  -1.0140765e+00   2.8371229e-02
  -1.0059717e+00   1.6744911e-02
  -9.5484077e-01  -3.3101941e-03
  -9.9379972e-01  -7.5393265e-03
  -9.7111038e-01   2.2142352e-02
  -9.9111321e-01   6.1936743e-03
  -1.0111928e+00  -1.6386440e-02
  -1.0155270e+00  -1.9635380e-02
  -9.8441237e-01  -2.3519289e-02
  -9.8448200e-01  -1.8497476e-02
  -1.0137029e+00   2.9614042e-03
  -1.0001537e+00  -2.3108050e-02
  -1.0093282e+00  -9.0031035e-03
  -9.9535543e-01  -2.4901699e-02
  -9.9261834e-01   1.3890085e-02
  -9.7116870e-01  -4.1005608e-02
  -1.0110402e+00  -4.8674962e-03
  -1.0219636e+00   1.6517872e-02
  -9.9417899e-01   3.9360490e-04
  -9.8403573e-01  -2.0867789e-02
  -1.0052200e+00   4.8327676e-03
  -9.9806296e-01   2.5283757e-02
  -9.8464361e-01   1.1740824e-02
  -1.0263783e+00   2.8407968e-02
  -9.8258359e-01  -1.3196985e-02
  -1.0042801e+00   1.0006726e-03
  -9.8589162e-01  -1.8112822e-03
  -9.9920122e-01   1.5786764e-02
  -1.0029316e+00   5.4206594e-03
  -9.8331492e-01   3.2955583e-02
  -1.0300114e+00  -2.3486860e-03
  -9.7601678e-01   4.1125207e-02
  -1.0383401e+00  -1.2604035e-02
  -9.8668148e-01   1.0319727e-02
  -1.0145657e+00   1.1185007e-02
  -1.0178161e+00  -6.3593735e-03
  -9.9979596e-01  -1.0122661e-02
  -1.0188997e+00   1.4703439e-02
  -1.0019751e+00  -8.0222349e-03
  -1.0101324e+00   1.3108560e-02
  -1.0106079e+00  -1.6701105e-02
  -1.0042491e+00  -1.7032340e-02
  -9.7804600e-01  -3.0974105e-03
  -1.0459352e+00   4.4594090e-03
  -1.0050329e+00  -1.0153523e-02
  -1.0510383e+00  -3.3100061e-03
  -9.8511918e-01  -1.5600184e-02
  -9.9375003e-01   1.8384738e-02
  -1.0166469e+00  -2.6925894e-02
  -9.8713767e-01  -3.1749392e-02
  -9.9454269e-01   1.0643837e-02
  -9.8947892e-01  -6.5582534e-03
  -1.0049289e+00   5.3783632e-03
  -1.0260485e+00   6.7709965e-04
  -9.8381291e-01  -7.6686995e-03
  -1.0127352e+00   1.7539845e-02
  -9.9456300e-01   1.7198664e-02
  -1.0149975e+00  -1.8358378e-02
  -1.0016731e+00   9.0990827e-03
  -1.0190493e+00   2.5747104e-02
  -9.8948124e-01  -1.6222022e-02
  -9.8293409e-01   1.6064617e-02
  -9.9082068e-01   7.4483932e-03
  -1.0105870e+00  -3.4359923e-02
  -1.0006968e+00  -1.1142659e-02
  -1.0052609e+00   2.2577272e-02
  -1.0126229e+00  -1.9213052e-02
  -9.9752166e-01   2.2808243e-02
  -9.9558741e-01  -1.5459123e-03
  -9.9136190e-01   1.8330428e-02
  -9.7689164e-01   5.9370859e-03
  -1.0115306e+00  -4.1391793e-04
  -9.8175100e-01   4.8122774e-03
  -9.9861001e-01  -8.2326496e-03
  -9.7467832e-01   2.0950245e-02
  -9.8673802e-01  -1.1863870e-02
  -9.7174496e-01  -8.9589171e-03
  -1.0299587e+00   6.0202003e-03
  -9.9183703e-01   1.1328038e-02
  -9.8432426e-01   8.7062770e-03
  -9.9188117e-01   3.6795815e-02
  -9.7119827e-01   1.1685953e-04
  -1.0134559e+00  -1.5162893e-02
  -1.0118933e+00   1.3934091e-02
  -1.0139874e+00   4.8021891e-03
  -9.8768506e-01   5.1896799e-03
  -1.0128926e+00   1.9040105e-03
  -1.0432382e+00   8.2489777e-03
  -9.9444500e-01  -1.6247225e-02
  -1.0089237e+00   3.2235430e-02
  -9.7388152e-01  -8.8312882e-03
  -9.8591654e-01  -1.4597444e-02
  -9.9197981e-01  -4.0164602e-02
  -9.9335057e-01  -4.6506385e-03
  -1.0115003e+00  -2.4923353e-02
  -9.7547669e-01  -3.3738819e-03
  -1.0000623e+00   5.4632543e-03
  -9.8499279e-01  -5.5463456e-03
  -1.0139200e+00  -4.6585526e-03
  -1.0005599e+00  -5.6567379e-04
  -1.0060690e+00   4.3302505e-03
  -1.0006758e+00   3.9725491e-03
  -1.0459488e+00   6.3736982e-04
  -1.0019164e+00  -3.9567884e-02
  -9.9108046e-01   1.2468960e-02
  -1.0030270e+00  -1.6984076e-02
  -1.0008826e+00  -1.1429357e-02
  -9.9845982e-01  -8.8731188e-03
  -9.8105996e-01  -1.5111007e-02
  -1.0120954e+00  -1.3838652e-02
  -1.0182097e+00   6.4101071e-03
  -1.0049238e+00   2.3033856e-02
  -1.0122028e+00  -2.5345070e-02
  -1.0055137e+00  -8.5360017e-03
  -1.0082360e+00   1.7543764e-02
  -9.9775777e-01   3.1246587e-02
  -9.6365292e-01  -1.0478488e-02
  -9.6708474e-01   7.8266638e-04
  -9.9297157e-01   2.5288305e-04
  -9.9131984e-01   8.0483944e-03
  -9.9197060e-01   2.0592274e-03
  -9.7603866e-01   2.1590062e-02
  -1.0298935e+00   1.4352667e-02
  -9.8022531e-01  -2.3816914e-02
  -1.0172364e+00   3.1111104e-03
  -9.9803201e-01   2.2279189e-02
  -9.9381938e-01  -4.6041581e-03
  -9.9312886e-01  -5.0865730e-04
  -1.0220892e+00  -2.5961781e-02
  -9.8802512e-01  -2.1238574e-02
  -1.0216906e+00   2.7372665e-02
  -9.7324906e-01   2.5411489e-03
  -1.0264003e+00   4.4198266e-03
  -9.9215315e-01   1.1249187e-02
  -1.0197393e+00  -4.8536730e-03
  -1.0037212e+00  -2.5186361e-02
  -9.8699482e-01   1.2797187e-02
  -1.0297265e+00  -1.4117656e-02
  -1.0255825e+00  -1.0031889e-02
  -9.9405373e-01  -3.7435069e-02
  -1.0186390e+00   3.3673947e-02
  -9.8711504e-01   1.2354881e-02
  -1.0239366e+00  -8.4453086e-03
  -1.0003415e+00   7.1553062e-04
  -9.9175610e-01   5.7231213e-03
  -9.9356086e-01   9.3591522e-03
  -9.8768671e-01   1.8161817e-02
  -1.0313741e+00   2.9994024e-02
  -9.8534169e-01   1.5844886e-02
  -1.0346196e+00   2.2559276e-02
  -9.9258980e-01   8.3126547e-03
  -1.0141875e+00   1.5915339e-02
  -1.0266581e+00  -6.8118582e-03
  -1.0004850e+00  -1.3439207e-02
  -1.0036149e+00   1.0842317e-02
  -9.9624772e-01   2.2420676e-02
  -9.8236812e-01   4.5109754e-03
  -1.0252796e+00   1.0326017e-02
  -9.9490264e-01  -2.4305210e-02
  -9.9802769e-01  -5.9962619e-03
  -9.9836664e-01  -7.5429593e-03
  -1.0278005e+00  -1.4305199e-02
  -9.7854397e-01  -2.6967384e-03
  -9.6846563e-01  -1.7534395e-02
  -1.0039447e+00  -2.1016095e-02
  -1.0224195e+00  -4.1603765e-03
  -1.0033777e+00   1.2866510e-02
  -9.9955742e-01  -3.6255905e-03
  -9.9121618e-01   1.5468327e-02
  -9.9956377e-01  -8.1384224e-03
  -1.0114056e+00   2.1813724e-02
  -1.0224668e+00   2.2877673e-02
  -9.9725919e-01  -2.7707767e-02
  -9.9101304e-01   5.6546407e-03
  -9.9646030e-01  -1.4950028e-02
  -1.0244097e+00  -2.1416918e-02
  -1.0024065e+00   5.7214600e-03
  -9.9275354e-01   2.9088061e-03
  -9.7571721e-01  -2.1218411e-02
  -1.0000127e+00  -7.9700899e-03
  -9.7320855e-01  -9.7016511e-03
  -9.8214979e-01   7.4952233e-03
  -1.0437285e+00  -7.8459736e-03
  -9.9392074e-01   2.9255404e-03
  -9.7970932e-01  -1.4297407e-02
  -9.9532948e-01  -3.4242064e-03
  -9.8318622e-01   4.8627978e-03
  -9.9682200e-01   1.5972707e-02
  -1.0240421e+00   2.3968792e-02
  -9.9877062e-01   2.9151513e-02
  -9.7007760e-01   2.5189162e-02
  -1.0137526e+00  -9.6670749e-03
  -1.0143198e+00  -1.4080444e-02
  -1.0032949e+00  -1.2864706e-02
  -1.0292244e+00   2.8047608e-02
  -9.9035017e-01  -2.5947247e-02
  -1.0005293e+00  -2.8451949e-03
  -1.0130932e+00  -7.5745228e-03
  -1.0150909e+00   8.1226217e-03
  -1.0129767e+00  -1.6709674e-02
  -1.0019788e+00   1.4041307e-03
  -9.7612735e-01  -4.6319648e-03
  -1.0073974e+00   1.5545967e-02
  -9.8374248e-01  -2.4901040e-02
  -1.0137825e+00   2.8128236e-02
  -1.0118681e+00   2.1776855e-02
  -1.0250542e+00  -2.5499365e-02
  -9.8572191e-01  -1.1772835e-02
  -1.0105516e+00   5.9447364e-04
  -9.6690749e-01   1.6015875e-02
  -9.9380804e-01   1.4213145e-02
  -1.0056918e+00   2.7298579e-02
  -9.9296911e-01  -2.3841873e-02
  -9.6807289e-01   2.0769337e-02
  -9.6765923e-01   9.6552012e-03
  -1.0020563e+00  -4.9461420e-04
  -9.8744600e-01  -4.3036864e-02
  -1.0060517e+00  -9.8154076e-04
  -1.0040936e+00  -1.1242769e-02
  -9.9435842e-01   2.4149119e-02
  -1.0211570e+00   4.1593016e-02
  -1.0221511e+00  -2.2250309e-02
  -9.7487099e-01  -9.8412814e-03
  -9.9764272e-01  -3.4483417e-04
  -9.9361275e-01  -4.2644578e-03
  -9.8990710e-01   2.0175811e-02
  -9.7375671e-01   7.7947283e-03
  -9.8883484e-01   1.6542761e-02
  -1.0095798e+00  -4.7641169e-03
  -9.9104090e-01  -4.6529999e-02
  -1.0249694e+00  -1.7724385e-03
  -1.0073949e+00   2.0544976e-02
  -1.0057644e+00  -1.4534854e-02
  -9.7676807e-01   4.7003537e-04
  -1.0178528e+00  -1.9877975e-02
  -1.0129592e+00  -4.1886731e-02
  -1.0146030e+00   2.4656646e-02
  -1.0046192e+00  -1.5973714e-02
  -1.0082602e+00   2.6456628e-02
  -1.0067908e+00  -1.6556961e-02
  -9.9474392e-01  -6.1955295e-03
  -1.0144346e+00  -6.8622784e-03
  -9.9049027e-01   2.3309098e-02
  -9.7584476e-01   1.7124257e-02
  -1.0172468e+00  -2.2720394e-02
  -9.9660106e-01  -4.7550964e-02
  -9.9699891e-01   2.4576072e-02
  -9.8504744e-01  -1.9452408e-02
  -1.0070620e+00   4.9619930e-04
  -9.9947827e-01   1.9403551e-04
  -9.9445147e-01  -9.3544199e-04
  -1.0050249e+00   6.2899295e-03
  -9.7622300e-01  -2.8452889e-04
  -1.0365527e+00  -1.8602872e-02
  -1.0259239e+00  -1.0352818e-02
  -1.0052346e+00  -1.3791439e-02
  -9.9301300e-01  -5.3735099e-03
  -1.0270376e+00  -1.0259342e-02
  -1.0155505e+00   1.0763473e-02
  -9.9180864e-01   1.6935136e-02
  -1.0007448e+00  -2.0847175e-02
  -9.9980771e-01  -9.9020090e-03
  -9.8181222e-01   1.4540118e-02
  -1.0292980e+00   1.8244270e-02
  -1.0115637e+00   1.6504479e-03
  -9.9696560e-01  -1.9416287e-02
  -1.0095866e+00   1.7233218e-02
  -1.0033573e+00   3.3556921e-03
  -1.0075587e+00   1.2544381e-02
  -9.9923044e-01  -2.2156263e-02
  -9.6816453e-01  -5.0686815e-02
  -1.0138545e+00  -2.6860116e-02
  -1.0224194e+00  -2.6721702e-04
  -9.8156663e-01  -3.6526586e-02
  -9.9702970e-01   2.4118045e-02
  -1.0087327e+00   2.3838214e-02
  -1.0193720e+00  -2.7899559e-02
  -9.8532535e-01  -1.4229325e-02
  -1.0354072e+00  -5.1006991e-03
  -1.0015830e+00  -1.4151302e-03
  -9.9002962e-01   2.0717962e-02
  -9.7576757e-01   1.0418661e-02
  -1.0073536e+00  -1.0940353e-02
  -1.0031313e+00   1.9854960e-02
  -9.9859476e-01  -8.5660874e-03
  -9.9760177e-01  -7.3116072e-03
  -9.7831018e-01  -1.0069831e-02
  -1.0167064e+00   4.2646138e-03
  -1.0129187e+00   1.0197415e-02
  -1.0319852e+00  -6.0877764e-03
  -9.8901780e-01   1.3395422e-03
  -9.8320528e-01   6.0755256e-03
  -1.0093925e+00  -3.3595048e-02
  -1.0016450e+00   8.7149068e-03
  -1.0044059e+00  -7.7233452e-03
  -1.0157338e+00   1.3215919e-02
  -9.9036544e-01  -1.7536865e-02
  -9.7968446e-01  -2.5265461e-02
  -1.0025970e+00   3.7292624e-03
  -1.0126093e+00  -2.9449256e-04
  -1.0100927e+00  -1.3480435e-02
  -9.6336271e-01  -9.8290406e-03
  -1.0168189e+00  -1.1938841e-02
  -9.9346047e-01  -1.4366647e-02
  -1.0256233e+00  -1.6301958e-02
  -1.0096212e+00  -3.0046919e-02
  -9.8969104e-01   3.2079353e-03
  -1.0260686e+00  -1.5875756e-02
  -1.0125486e+00   1.4278810e-02
  -9.9406529e-01  -2.6529555e-02
  -1.0085385e+00  -7.3406563e-03
  -9.9422436e-01  -1.4321752e-02
  -1.0121834e+00  -6.7089875e-03
  -1.0232782e+00   1.1425635e-02
  -9.9081102e-01   3.0998518e-03
  -1.0057500e+00   4.7797879e-02
  -1.0003103e+00   1.6698514e-02
  -1.0251856e+00   5.1926618e-03
  -1.0400389e+00   1.3890284e-02
  -9.7657100e-01   6.2920839e-03
  -9.9490475e-01   2.2093810e-02
  -1.0077623e+00   1.2854152e-03
  -9.7525295e-01  -1.4173538e-02
  -1.0064344e+00   8.6022108e-03
  -9.9604881e-01   7.3746338e-03
  -1.0158017e+00   9.9624792e-04
  -9.9165532e-01   3.6289435e-02
  -9.9719903e-01  -2.5408052e-02
  -1.0023581e+00  -1.4982437e-02
  -1.0215924e+00  -2.0160761e-03
  -1.0060941e+00   6.7342788e-03
  -9.9725126e-01  -1.1458193e-02
  -9.9589996e-01   2.2139619e-02
  -9.7782401e-01   3.5602085e-03
  -9.6083812e-01  -1.9837767e-03
  -9.6890116e-01   2.1406777e-02
  -1.0313330e+00  -1.6087202e-02
  -9.6658786e-01  -7.2083487e-03
  -1.0000801e+00  -2.0565744e-02
  -1.0065700e+00   8.6126429e-03
  -1.0037263e+00   3.1037451e-02
  -9.9457330e-01   1.0162936e-03
  -9.9660764e-01   1.2527248e-02
  -1.0101808e+00   1.7884670e-02
  -9.7487026e-01  -6.3753225e-03
  -1.0204519e+00   2.7183405e-02
  -9.9005783e-01   4.6141194e-03
  -9.9889628e-01  -2.2455281e-03
  -1.0067751e+00   2.9128927e-02
  -1.0114271e+00  -1.1250061e-02
  -1.0220762e+00  -1.5872322e-02
  -9.9642064e-01  -7.2119879e-03
  -1.0034854e+00   2.0110863e-02
  -9.8068314e-01  -1.3657382e-02
  -1.0063646e+00   9.5712963e-03
  -1.0212118e+00   4.2839964e-02
  -1.0167717e+00  -2.9582007e-02
  -1.0211856e+00   6.4431071e-03
  -1.0052347e+00   6.7269869e-03
  -9.6767060e-01  -8.7583896e-03
  -9.8802965e-01   2.5528410e-02
  -9.8600259e-01  -1.3018304e-02
  -1.0498129e+00  -8.1607271e-03
  -9.8949400e-01  -2.3382147e-02
  -9.8531537e-01   3.4160978e-02
  -9.9468955e-01   1.1512548e-03
  -9.9711713e-01   1.6079795e-02
  -9.9605674e-01  -4.3074930e-03
  -1.0234017e+00  -3.3871316e-02
  -9.9340358e-01   3.5435377e-03
  -9.8780003e-01   3.1571907e-02
  -9.9126763e-01   1.7540031e-02
  -1.0258493e+00  -4.7949162e-03
  -9.8144096e-01   1.3762056e-02
  -9.9493442e-01   4.5066667e-02
  -9.9023030e-01   1.5377885e-02
  -9.8055981e-01   1.1228829e-02
  -1.0011217e+00   5.9116099e-02
  -1.0022840e+00  -3.1413259e-03
  -9.6378244e-01   3.8788891e-02
  -1.0054556e+00   3.4510392e-02
  -1.0142545e+00  -6.6655022e-03
  -1.0077828e+00  -6.2665883e-03
  -1.0232389e+00  -2.0415013e-02
  -9.6055399e-01   1.2017533e-02
  -1.0066833e+00  -1.7361079e-02
  -1.0048440e+00   1.4291670e-03
  -1.0308679e+00   2.8906676e-03
  -1.0102101e+00   6.5044385e-03
  -9.9107587e-01   1.8757110e-02
  -1.0268896e+00   8.6376189e-03
  -9.9944994e-01   2.6342655e-02
  -1.0030784e+00  -1.5986143e-03
  -1.0008252e+00   3.5174571e-02
  -1.0021322e+00   9.7377428e-03
  -9.6981393e-01   7.4033208e-03
  -1.0041213e+00   1.4700498e-02
  -1.0177130e+00  -2.1659985e-02
  -9.6909971e-01  -1.6972508e-02
  -1.0297402e+00  -3.6726404e-03
  -9.9939017e-01  -6.0897774e-03
  -1.0115132e+00  -2.4282760e-02
  -1.0127055e+00  -1.8205789e-02
  -1.0234758e+00  -3.5191103e-02
  -9.9816846e-01   4.3916003e-03
  -9.9447888e-01   9.7621717e-03
  -1.0146677e+00  -1.7867487e-02
  -1.0036384e+00   9.1721953e-03
  -9.9470561e-01   2.3626277e-02
  -9.9138811e-01  -3.2675647e-02
  -1.0024768e+00  -8.9811380e-03
  -9.9511397e-01   3.8826906e-03
  -9.7376917e-01  -9.5115440e-04
  -9.9971080e-01  -2.1602219e-02
  -1.0202093e+00  -6.0037157e-03
  -1.0422135e+00   1.0081236e-03
  -9.7473367e-01  -1.9160611e-02
  -9.8834882e-01   3.6256892e-02
  -9.8010193e-01   1.7994072e-02
  -9.7073924e-01  -1.1783757e-02
  -1.0103042e+00   8.4255969e-03
  -1.0023097e+00   2.0361697e-02
  -1.0058973e+00   4.2850495e-02
  -1.0122763e+00  -1.8000678e-02
  -9.9035034e-01   1.3141614e-03
  -1.0256928e+00  -8.6326947e-04
  -9.5245718e-01   5.3406794e-03
  -1.0034957e+00  -1.9514872e-02
  -9.8078155e-01  -1.4403594e-02
  -9.8851294e-01  -1.0138830e-02
  -9.9738131e-01   2.3796142e-02
  -1.0342834e+00   2.4861160e-02
  -1.0025056e+00   2.2665451e-02
  -9.9459223e-01   2.4745750e-02
  -1.0055956e+00   3.1712516e-03
  -1.0083744e+00  -3.4758106e-03
  -9.8233141e-01  -6.6310181e-03
  -1.0058105e+00   1.1440787e-02
  -9.8812963e-01   5.4502493e-03
  -9.9747516e-01   5.6506331e-03
  -1.0154167e+00  -5.0558526e-03
  -1.0083797e+00   1.9470341e-02
  -9.8309170e-01  -1.2426714e-02
  -9.7393234e-01   1.7088566e-02
  -9.9230500e-01   2.2141741e-02
  -1.0094726e+00  -4.7323409e-03
  -9.9071520e-01  -1.1464005e-03
  -1.0338544e+00   8.6604142e-04
  -9.7228866e-01   1.5947107e-02
  -9.7453347e-01  -9.2835728e-03
  -1.0143510e+00   2.4366929e-02
  -1.0049878e+00  -2.1754073e-02
  -1.0174709e+00  -2.6408079e-03
  -1.0029864e+00  -2.3444075e-04
  -9.9099715e-01   3.5089321e-02
  -1.0182469e+00  -4.2192876e-03
  -9.9145946e-01  -1.8918595e-02
  -1.0184367e+00   2.8988888e-02
  -1.0180465e+00   2.6921422e-02
  -1.0122159e+00   3.0961403e-03
  -1.0309010e+00   7.4384023e-03
  -9.8728944e-01  -7.3928937e-03
  -1.0210483e+00   9.5228302e-04
  -9.8091886e-01  -1.5224104e-02
  -1.0052615e+00  -6.3600263e-03
  -1.0055312e+00   8.6175465e-03
  -1.0188992e+00  -3.2944588e-03
  -1.0045950e+00  -2.0572564e-02
  -1.0004707e+00   6.3059609e-03
  -1.0117001e+00  -3.2899932e-02
  -9.5848462e-01   1.2735981e-02
  -9.7909474e-01   1.3844520e-02
  -1.0128948e+00   9.6749781e-03
  -9.9097008e-01  -2.7654400e-02
  -1.0038638e+00  -1.6399002e-02
  -9.9034642e-01   1.8482016e-02
  -1.0177755e+00   7.2965406e-03
  -9.9713965e-01   9.3733394e-03
  -9.8956557e-01  -1.4483464e-02
  -1.0064509e+00  -1.8747823e-02
  -9.8890269e-01  -1.7784948e-02
  -9.8710189e-01  -2.3508302e-02
  -1.0112960e+00  -3.0796144e-03
  -9.9459261e-01   2.6240762e-02
  -9.8751337e-01  -2.2805888e-02
  -1.0060231e+00   1.7267482e-02
  -1.0040862e+00   5.7812715e-03
  -1.0018096e+00  -7.2227551e-03
  -9.9833801e-01   2.1896892e-02
  -1.0139646e+00  -6.4998828e-04
  -9.8080749e-01   1.2393747e-02
  -1.0026343e+00  -6.4596188e-04
  -9.9252318e-01   3.5831698e-03
  -1.0063594e+00   3.0648203e-02
  -9.8463461e-01  -2.2490187e-02
  -1.0007639e+00   1.4115868e-02
  -9.8084736e-01  -5.7541411e-03
  -9.9955705e-01   3.3649485e-03
  -1.0236510e+00   6.9049985e-03
  -9.9551312e-01  -2.4244177e-02
  -1.0132653e+00  -3.5980587e-03
  -9.9249757e-01   1.5090100e-02
  -1.0453093e+00   3.7881713e-05
  -1.0001132e+00  -2.4901507e-02
  -9.6340767e-01   8.6466147e-03
  -9.8520695e-01  -3.0726677e-02
  -9.8542871e-01  -1.9396589e-03
  -9.9899052e-01  -3.3925986e-02
  -1.0042213e+00   4.6240008e-02
  -1.0155323e+00   1.1110485e-02
  -1.0198565e+00   9.0905993e-03
  -9.9658365e-01   1.2661662e-02
  -9.7926696e-01   1.0119684e-02
  -9.9502693e-01  -1.6205811e-02
  -1.0451206e+00   1.7780259e-02
  -9.8991916e-01  -1.4307672e-02
  -9.8150107e-01  -9.9407657e-03
  -9.8295497e-01   7.5723517e-03
  -1.0266737e+00   9.0844630e-03
  -9.8390886e-01  -1.7118615e-02
  -1.0016438e+00   1.4766414e-02
  -9.9642879e-01  -5.0864450e-04
  -1.0044790e+00   3.1049498e-02
  -9.9181753e-01   2.3533989e-02
  -1.0333301e+00   5.4047321e-02
  -1.0056973e+00   9.8681571e-03
  -9.8739731e-01   1.9489724e-02
  -1.0126925e+00   2.3162225e-02
  -1.0092222e+00   5.8896334e-03
  -1.0110942e+00  -1.2862518e-02
  -1.0158696e+00  -1.3862208e-02
  -9.8757212e-01   2.8462838e-02
  -1.0248756e+00   9.4865514e-03
  -9.8039484e-01   2.1325773e-02
  -9.8226054e-01  -8.5540643e-03
  -1.0251085e+00  -7.4940566e-03
  -9.8966592e-01  -3.5386448e-03
  -1.0489975e+00  -2.9166326e-02
  -1.0129618e+00  -2.0927636e-03
  -9.9393523e-01  -5.9346870e-03
  -9.7376706e-01   1.3119203e-02
  -9.9346543e-01  -1.7875295e-02
  -1.0221454e+00   2.9346569e-02
  -1.0106015e+00   2.3375785e-02
  -1.0064367e+00   2.1384556e-02
  -1.0186287e+00  -1.5772403e-03
  -1.0029119e+00   6.5891333e-03
  -1.0150273e+00  -2.3511763e-02
  -1.0030336e+00   1.2516586e-02
  -9.9813530e-01  -6.1210559e-02
  -9.9108583e-01   4.6150414e-03
  -1.0269507e+00  -7.3463550e-03
  -9.6501223e-01  -4.2498231e-03
  -1.0226714e+00  -1.2866345e-02
  -9.8239623e-01  -2.2316057e-02
  -9.8336598e-01  -1.9478199e-02
  -1.0284202e+00   1.0016241e-02
  -1.0267621e+00   7.0965928e-03
  -9.9615581e-01   2.0654560e-03
  -9.8713644e-01   1.6129376e-02
  -1.0217561e+00  -1.1046028e-02
  -9.9352778e-01   8.5082282e-03
  -1.0012297e+00  -6.9692172e-03
  -9.8907662e-01  -1.6334406e-02
  -9.9382644e-01   1.3897099e-02
  -1.0249026e+00   2.6200732e-03
  -9.7215961e-01  -2.0824181e-02
  -9.9570704e-01   1.7659629e-02
  -1.0055431e+00   1.9153922e-02
  -1.0011268e+00  -7.6218330e-03
  -1.0200738e+00   1.9205107e-02
  -9.9951569e-01  -2.5317650e-02
  -9.8566061e-01  -2.5218509e-03
  -1.0088282e+00  -1.5734547e-02
  -9.9877964e-01   4.1164681e-03
  -1.0170788e+00   1.8234237e-02
  -9.9905323e-01  -1.6618409e-02
  -1.0187432e+00  -1.8038023e-02
  -1.0109147e+00   2.1357520e-02
  -1.0046108e+00   1.5606683e-02
  -1.0257514e+00  -3.5816355e-02
  -1.0204297e+00  -7.3261616e-03
  -1.0187646e+00  -1.2267932e-02
  -1.0009076e+00   2.5856489e-03
  -1.0168683e+00   3.3575794e-02
  -1.0091237e+00   1.0386910e-02
  -9.9621634e-01  -1.8755970e-03
  -9.9401437e-01   1.1062010e-02
  -1.0144649e+00   7.5013223e-04
  -1.0023442e+00  -3.0916304e-03
  -9.8546198e-01  -1.5651277e-02
  -1.0092756e+00   1.6989676e-02
  -9.7828421e-01  -8.0169881e-03
  -1.0374405e+00  -3.3496851e-03
  -1.0212581e+00   3.6019015e-02
  -1.0255728e+00  -1.5868860e-02
  -9.7366238e-01   1.2450873e-02
  -1.0082722e+00   7.4902053e-03
  -9.9223204e-01  -3.7492964e-02
  -1.0084487e+00   2.6492958e-02
  -1.0260114e+00  -1.1661885e-02
  -9.9513250e-01   3.9712516e-03
  -1.0009270e+00  -1.0482290e-02
  -9.7766713e-01  -2.0972162e-02
  -1.0470020e+00  -5.5856880e-03
  -9.7899235e-01   4.1682544e-03
  -9.9742100e-01  -1.3550023e-02
  -9.7680084e-01   2.7138927e-03
  -1.0142238e+00  -2.1962548e-02
  -1.0116055e+00  -2.5372584e-02
  -9.9486869e-01   6.4954977e-03
  -9.9370100e-01   1.0785273e-03
  -1.0104270e+00  -4.1423434e-03
  -1.0096200e+00   8.5328090e-03
  -9.9021750e-01   4.2303341e-04
  -1.0235814e+00   1.8529050e-02
  -1.0057845e+00   1.1255030e-02
  -1.0051125e+00   1.0279952e-02
  -1.0070817e+00  -1.7617247e-02
  -1.0336479e+00  -6.8241993e-03
  -1.0056148e+00   2.1874376e-02
  -1.0041400e+00   1.0123386e-02
  -1.0198946e+00   3.4781163e-03
  -9.6655013e-01  -1.9763207e-02
  -1.0059778e+00  -5.8164817e-03
  -1.0036298e+00   1.3513648e-02
  -9.5175122e-01   7.8403772e-03
  -9.9710238e-01  -2.1095048e-02
  -1.0418254e+00  -3.6233898e-03
  -9.7875975e-01   3.7083910e-02
  -9.9505467e-01  -1.8930879e-02
  -9.9459098e-01   3.0496647e-02
  -1.0210152e+00  -1.0998893e-02
  -1.0012675e+00   1.6109664e-02
  -1.0090661e+00  -1.1260187e-02
  -1.0078057e+00   9.6442498e-03
  -9.9812155e-01  -7.9327169e-03
  -9.9183361e-01   9.5195966e-03
  -1.0037883e+00   1.8494047e-02
  -9.9880690e-01   1.6033076e-03
  -9.8452034e-01   8.7970738e-04
  -9.8146263e-01  -6.1505076e-03
  -1.0005872e+00  -2.4484505e-02
  -9.7475320e-01  -7.7543793e-03
  -1.0368356e+00   2.7488984e-02
  -1.0053544e+00  -1.5736179e-03
  -1.0100390e+00   1.9748165e-03
  -1.0091454e+00  -2.7895999e-02
  -9.7736282e-01  -3.1599131e-02
  -1.0037926e+00  -1.6461563e-02
  -9.8124870e-01  -3.9892786e-03
  -9.7905482e-01   2.1625377e-05
  -9.9958092e-01  -1.3743727e-02
  -1.0170411e+00  -9.3300143e-03
  -1.0200315e+00  -3.3825055e-03
  -9.8568893e-01   3.0436716e-02
  -9.7593646e-01  -2.5839372e-02
  -9.8864160e-01  -1.9901627e-02
  -1.0140216e+00   1.8493433e-02
  -9.8942976e-01  -2.1511441e-02
  -1.0044094e+00  -1.4710159e-02
  -9.9126047e-01   2.4938121e-03
  -9.8395936e-01  -1.2400785e-02
  -1.0338673e+00  -5.4420957e-03
  -9.8531861e-01  -2.0785834e-03
  -9.8417332e-01   9.9469247e-04
  -9.7811556e-01  -8.4026184e-03
  -9.9807278e-01  -1.4110752e-02
  -1.0082626e+00  -1.5352033e-02
  -9.8612579e-01   1.8143428e-03
  -9.6093883e-01  -8.5195213e-03
  -1.0282297e+00  -5.3063539e-03
  -1.0128856e+00   1.0336132e-02
  -1.0024031e+00   1.0075446e-03
  -1.0087912e+00  -8.5799294e-03
  -9.7085735e-01   5.8022873e-03
  -1.0277232e+00   1.8933006e-02
  -1.0204236e+00  -1.1753922e-02
  -1.0148752e+00  -3.2163711e-02
  -1.0178886e+00  -1.7869306e-02
  -9.9274473e-01   3.4841721e-02
  -9.9877255e-01   7.8130209e-03
  -1.0015841e+00  -5.8017852e-03
  -9.8623595e-01   1.8987934e-02
  -9.9304777e-01   6.1589729e-03
  -1.0148728e+00  -5.0676106e-03
  -9.6958552e-01  -1.9367547e-02
  -1.0614653e+00   1.4943915e-03
  -9.9863249e-01  -2.0423598e-02
  -1.0056924e+00   1.9155617e-02
  -9.7831086e-01   1.6131134e-03
  -9.8207211e-01  -1.8502871e-02
  -1.0186135e+00  -4.6366029e-03
  -9.8574927e-01   1.9548443e-02
  -1.0395562e+00  -8.3479006e-03
  -1.0037527e+00  -1.6947771e-02
  -9.8980069e-01   1.2664332e-02
  -9.8701919e-01   9.9760989e-03
  -1.0250186e+00   2.2290444e-02
  -1.0143273e+00  -3.4825793e-05
  -1.0092997e+00   3.7869725e-03
  -9.8075478e-01  -8.7037810e-03
  -1.0097626e+00  -4.6681510e-03
  -1.0338505e+00   4.2839445e-03
  -1.0067296e+00  -1.2939934e-02
  -1.0120243e+00  -7.7619291e-03
  -9.7781779e-01   2.3784544e-02
  -9.9430073e-01  -2.0926381e-02
  -9.7555358e-01  -1.4664428e-02
  -1.0115976e+00  -4.3082157e-03
  -1.0102372e+00  -9.8141002e-03
  -1.0101348e+00   2.9040626e-02
  -1.0222400e+00  -1.5103468e-02
  -1.0223453e+00  -2.6482057e-03
  -9.7503432e-01  -2.4544727e-03
  -9.9460514e-01   1.6133300e-02
  -9.9325489e-01   1.7577264e-02
  -9.8069074e-01   7.2517395e-03
  -9.8281210e-01   9.2783341e-03
  -1.0012876e+00   1.9617007e-02
  -1.0175415e+00  -4.2556957e-02
  -9.7013023e-01   1.0947814e-02
  -9.9492517e-01   1.3795203e-03
  -1.0163043e+00  -2.5873955e-02
  -9.9654574e-01  -8.7781718e-03
  -1.0186305e+00   2.9718615e-03
  -9.9760251e-01  -3.1426549e-02
  -9.9342830e-01   3.3133348e-02
  -1.0025867e+00  -8.8388738e-03
  -9.9581283e-01   2.5443027e-02
  -1.0000184e+00  -1.0989502e-02
  -9.9226384e-01   4.6641221e-03
  -1.0206461e+00  -1.6316650e-03
  -1.0052414e+00   8.7543240e-03
  -1.0259576e+00   2.0591354e-03
  -1.0036382e+00   7.0618788e-03
  -9.8382223e-01   2.7412097e-02
  -9.9705830e-01   5.7472888e-03
  -1.0158947e+00  -2.3126469e-02
  -9.9180398e-01   1.3927364e-02
  -9.9498771e-01  -1.7082001e-03
  -9.8370178e-01   1.3822754e-02
  -9.9383966e-01   3.8181811e-03
  -1.0030155e+00  -4.9433086e-03
  -9.8407001e-01  -6.6771931e-03
  -9.6551642e-01   1.2238125e-03
  -9.9013266e-01   1.3473676e-02
  -9.8277719e-01  -2.8043783e-02
  -9.9324772e-01   1.9095029e-02
  -9.9494020e-01  -1.0541301e-02
  -1.0008565e+00   3.8105547e-03
  -1.0187323e+00  -1.2076389e-02
  -1.0045034e+00  -5.5520894e-03
  -1.0040131e+00  -1.1659271e-02
  -9.8948115e-01  -2.3299979e-04
  -9.7135142e-01   2.6411166e-02
  -9.7736996e-01  -1.6028812e-03
  -9.8964470e-01  -2.6958553e-02
  -9.9879585e-01  -9.0845659e-03
  -1.0079853e+00   1.7440098e-02
  -1.0092587e+00   5.7841428e-03
  -9.7886238e-01  -5.2921586e-03
  -9.9933336e-01  -6.7760157e-03
  -1.0080719e+00   5.8711621e-03
  -1.0154253e+00   2.7145088e-02
  -1.0024065e+00   1.9579621e-02
  -9.9446870e-01   2.3096782e-02
  -9.9965353e-01  -4.9179301e-04
  -1.0155286e+00   1.0721008e-02
  -1.0257057e+00  -1.1432398e-03
  -9.9180974e-01  -1.2350099e-02
  -1.0035874e+00  -7.6510353e-03
  -9.9906893e-01   1.0935029e-02
  -9.9424577e-01  -8.4670354e-03
  -1.0152824e+00   1.9462831e-02
  -9.8309694e-01   4.1296495e-05
  -9.8041290e-01  -2.3272296e-03
  -9.8310423e-01   3.2823022e-02
  -1.0061793e+00  -1.5122168e-02
  -9.9905078e-01  -3.4912594e-02
  -9.9149983e-01  -1.3424209e-02
  -9.7681185e-01  -1.0547126e-02
  -9.9806825e-01  -2.5066147e-02
  -1.0055045e+00   1.0408657e-02
  -1.0199366e+00   6.2990284e-03
  -9.9335922e-01  -1.0065277e-02
  -1.0101030e+00  -4.0580254e-03
  -9.9350243e-01  -9.1222965e-03
  -9.9760076e-01   9.0024480e-03
  -9.9416297e-01  -3.8438017e-04
  -1.0126896e+00   1.9983838e-02
  -9.8913404e-01  -3.6209893e-02
  -9.9059501e-01  -2.1833023e-02
  -9.8543291e-01   1.4652702e-03
  -1.0332666e+00   1.4594213e-02
  -9.9147012e-01  -1.4437149e-02
  -9.9367381e-01   2.9261264e-03
  -9.8832853e-01  -3.7839681e-02
  -1.0296300e+00   5.9451161e-03
  -1.0039902e+00  -1.4696846e-02
  -9.7751326e-01  -8.3850179e-03
  -9.9708650e-01  -1.4082675e-02
  -1.0246768e+00  -2.9903238e-02
  -1.0022347e+00  -4.4894038e-03
  -9.9395914e-01   1.9388401e-02
  -9.9227727e-01   9.1337953e-03
  -1.0019118e+00   2.4306369e-03
  -9.9080587e-01  -2.4273024e-02
  -1.0047598e+00  -1.8796477e-03
  -9.8596999e-01  -8.8986535e-03
  -9.6831747e-01  -9.2959814e-03
  -9.9795249e-01   1.9869839e-02
  -1.0444793e+00  -1.4080053e-03
  -1.0132509e+00  -1.1145585e-02
  -9.7970504e-01   2.5963169e-02
  -1.0005974e+00   7.7157962e-03
  -1.0087701e+00   1.1167329e-02
  -1.0283916e+00   1.8783818e-02
  -9.8316882e-01  -1.7669271e-02
  -9.7137357e-01  -5.0692641e-03
  -1.0146323e+00  -3.5086982e-02
  -9.8189219e-01  -1.1928809e-03
  -9.9197388e-01  -5.3824434e-02
  -1.0134768e+00   1.9023561e-03
  -1.0253522e+00  -5.9158103e-03
  -1.0246046e+00   7.1928993e-03
  -1.0215386e+00   1.5920065e-02
  -9.8708338e-01   2.8637193e-02
  -9.9646548e-01  -6.3066089e-03
  -1.0146529e+00  -6.8379712e-03
  -1.0353648e+00  -2.6247545e-02
  -9.8083216e-01  -2.1179913e-02
  -1.0057362e+00  -1.3180475e-02
  -9.7536439e-01   2.6832495e-02
  -9.8554007e-01  -8.5027640e-03
  -9.7654452e-01  -1.3499017e-02
  -1.0014449e+00  -1.5629778e-02
  -9.9943375e-01   6.0793048e-03
  -9.6704579e-01   4.2232356e-03
  -9.8538730e-01  -1.8497562e-03
  -9.6675074e-01   2.4849332e-02
  -9.8639441e-01  -1.9089796e-02
  -1.0169004e+00  -3.5290694e-03
  -9.8817375e-01  -1.2791146e-02
  -1.0141863e+00  -2.2464815e-03
  -1.0086014e+00  -9.4515905e-03
  -1.0112266e+00  -6.8139776e-03
  -9.9965874e-01   7.0205341e-03
  -9.9175892e-01   5.7681903e-03
  -9.7522295e-01  -1.8736006e-02
  -1.0195750e+00  -2.4502536e-03
  -1.0186021e+00  -3.0080694e-02
  -1.0142716e+00  -3.3562399e-02
  -9.7897895e-01  -1.6400313e-03
  -9.9790277e-01  -1.9921582e-02
  -1.0024363e+00  -2.4232340e-03
  -9.8184161e-01  -9.9900885e-03
  -1.0114253e+00  -4.9865232e-02
  -1.0044106e+00   2.0571078e-02
  -1.0193179e+00   3.7631582e-03
  -1.0018087e+00   3.4957060e-02
  -9.7707218e-01  -1.5085052e-02
  -1.0089778e+00   1.5389582e-02
  -1.0144745e+00  -5.5894188e-04
  -9.9775410e-01  -3.1719463e-03
  -9.8304155e-01  -1.2724335e-02
  -9.9468909e-01   5.6067196e-04
  -1.0163433e+00   9.9019336e-04
  -9.9882786e-01   4.2495957e-03
  -1.0215231e+00   1.1323254e-02
  -9.8934238e-01  -2.8979375e-04
  -1.0095112e+00   8.3132931e-04
  -9.8412298e-01   2.0378082e-02
  -9.6725699e-01  -2.8584034e-02
  -9.8748593e-01   1.1164783e-02
  -1.0089117e+00   1.2822598e-02
  -9.6559700e-01  -7.6886130e-03
  -1.0061892e+00  -2.9155035e-04
  -1.0152323e+00   1.6907182e-02
  -1.0029220e+00   1.8463152e-02
  -9.8928697e-01  -8.9605867e-03
  -1.0108420e+00   2.0914020e-02
  -1.0085324e+00   1.4921771e-02
  -9.8836607e-01  -1.5806033e-02
  -1.0184941e+00   1.6161699e-02
  -9.9447282e-01  -1.0699669e-02
  -9.9427245e-01  -2.3098263e-02
  -1.0293406e+00   2.3740402e-02
  -1.0107039e+00  -1.0290996e-02
  -1.0052221e+00   2.0969309e-02
  -1.0030804e+00  -3.1733814e-02
  -9.8398070e-01  -1.5139356e-02
  -1.0169749e+00  -2.0863415e-02
  -1.0010813e+00   5.6520151e-03
  -9.9396466e-01  -7.7433921e-03
  -1.0069893e+00   3.2816188e-02
  -1.0102277e+00   3.5754483e-02
  -1.0316809e+00  -4.1621143e-02
  -9.9932797e-01  -1.8924945e-04
  -1.0213631e+00  -4.3270782e-02
  -1.0018386e+00  -1.7760638e-03
  -9.8354248e-01  -8.9483271e-03
  -9.7553769e-01  -7.8281524e-04
  -1.0008135e+00  -3.3255751e-03
  -9.7455045e-01  -2.8166081e-02
  -1.0016076e+00  -8.8356758e-03
  -1.0370680e+00  -1.0790519e-02
  -1.0053049e+00  -3.8464194e-03
  -1.0237702e+00   1.8424340e-02
  -1.0330913e+00  -5.6027479e-03
  -9.8253557e-01  -2.1480835e-02
  -1.0024213e+00   3.2927751e-02
  -1.0303299e+00   1.1028364e-02
  -9.8668707e-01   4.6104680e-03
  -9.8526650e-01   3.1603444e-03
  -1.0171696e+00  -4.4830452e-03
  -1.0295712e+00  -2.2237094e-02
  -9.9443891e-01  -1.5552091e-02
  -9.9548415e-01   8.5090588e-03
  -9.8530863e-01   2.3638236e-03
  -9.8066193e-01  -6.5126799e-03
  -1.0187568e+00  -1.0266758e-02
  -1.0177015e+00  -1.4301608e-02
  -9.9949938e-01   1.1334402e-03
  -1.0270092e+00  -2.4223682e-02
  -9.8633298e-01   2.4863406e-02
  -1.0411676e+00   2.8120482e-03
  -9.9971353e-01   7.9378166e-03
  -9.9787807e-01  -5.1513718e-03
  -9.9489698e-01   8.3156113e-03
  -9.9993085e-01  -2.4137994e-02
  -1.0055984e+00   9.7669472e-03
  -9.9301377e-01  -1.2190431e-02
  -9.8108955e-01   1.9774659e-02
  -9.9598226e-01  -7.0755151e-03
  -9.7807712e-01  -1.9839621e-02
  -9.9500489e-01  -7.4975499e-03
  -1.0157035e+00   9.1456637e-03
  -9.8521076e-01   1.9696785e-02
  -1.0184198e+00   6.1741963e-03
  -1.0143002e+00   3.8881344e-02
  -1.0041996e+00   4.4423671e-02
  -1.0138908e+00  -4.5015185e-03
  -1.0070562e+00  -1.4769640e-02
  -9.9291412e-01   8.1439199e-03
  -9.9503206e-01  -2.6055209e-02
  -1.0105006e+00   2.6387689e-02
  -9.7176774e-01  -2.1597749e-02
  -1.0060850e+00  -1.2671416e-02
  -9.8471867e-01  -8.3730018e-03
  -9.8273347e-01  -2.0891169e-03
  -9.9344817e-01   6.2844517e-03
  -1.0015978e+00   1.0697238e-02
  -1.0171857e+00   2.0326037e-04
  -9.7126288e-01  -3.2637166e-02
  -1.0007198e+00   1.5438013e-02
  -9.8065259e-01  -3.4202155e-03
  -1.0074842e+00  -1.5839011e-03
  -1.0310713e+00   1.2123399e-02
  -1.0104790e+00  -1.3852469e-02
  -9.8338017e-01   1.9571168e-02
  -9.9688173e-01   6.5969370e-03
  -1.0176076e+00  -8.3737671e-03
  -9.8613160e-01  -2.5596020e-02
  -9.8521755e-01  -6.5694873e-03
  -1.0196458e+00   5.1598392e-02
  -1.0187500e+00   2.1289597e-03
  -1.0471138e+00  -3.2623379e-02
  -9.8943534e-01   1.0609926e-02
  -9.9975917e-01   2.9499348e-02
  -9.6148566e-01  -1.9192470e-02
  -1.0002866e+00   8.5639073e-03
  -9.9434906e-01  -1.0227852e-02
  -1.0288370e+00   1.5134143e-02
  -1.0120538e+00   2.1853786e-02
  -1.0007726e+00   2.9357173e-02
  -9.9145666e-01  -1.1015959e-02
  -1.0100137e+00  -8.6097913e-03
  -9.8933415e-01  -2.5176364e-03
  -9.8991204e-01  -2.0130639e-02
  -9.7019950e-01   2.2182037e-02
  -9.9373771e-01   1.7048911e-02
  -1.0007313e+00  -1.7562244e-03
  -1.0268982e+00   3.0747820e-02
  -1.0256133e+00  -1.8152284e-03
  -1.0109056e+00   1.4896494e-02
  -9.6429258e-01   1.3623330e-02
  -1.0129748e+00  -2.8727722e-03
  -1.0181138e+00   5.4657129e-03
  -1.0167582e+00  -2.3679359e-02
  -9.9650815e-01  -1.4318439e-02
  -9.8986164e-01  -3.1859331e-02
  -9.8074837e-01   1.2680708e-02
  -1.0016803e+00  -1.9415802e-03
  -1.0263802e+00  -1.2515379e-02
  -9.8620338e-01   7.7194932e-03
  -1.0060835e+00   2.4634158e-03
  -1.0091593e+00   3.6351782e-02
  -1.0037715e+00   3.3565458e-02
  -1.0017472e+00   6.8938717e-03
  -9.9511016e-01  -1.2964936e-02
  -9.8928102e-01  -8.2083609e-03
  -9.8216468e-01   1.2598675e-02
  -9.9381419e-01  -1.1408781e-02
  -9.8043551e-01  -1.2041622e-02
  -1.0028025e+00   1.8047311e-03
  -1.0023526e+00  -6.5626125e-03
  -1.0310200e+00  -3.0528272e-04
  -9.9669154e-01   2.7218630e-02
  -9.9195915e-01  -2.3062622e-03
  -9.8688076e-01  -1.4073022e-02
  -9.6755792e-01  -1.4536191e-02
  -9.9501727e-01   9.2023510e-03
  -9.9777810e-01  -2.7854015e-02
  -9.8204214e-01   2.2356684e-04
  -9.9326109e-01  -3.7151447e-03
  -1.0036827e+00   2.2648597e-02
  -9.8921563e-01  -1.1082186e-02
  -1.0306566e+00  -1.9686328e-02
  -1.0072960e+00   2.5147195e-03
  -9.9993545e-01  -3.0991979e-02
  -1.0011866e+00  -3.3008436e-03
  -9.9021441e-01   1.5329145e-02
  -9.7307297e-01   1.5160255e-02
  -9.9508939e-01   1.2648587e-02
  -9.9867267e-01   2.2093131e-03
  -1.0037654e+00  -3.6891433e-03
  -9.7664206e-01   7.0525078e-04
  -9.7581817e-01  -9.9154829e-03
  -9.8528496e-01   4.3167668e-03
  -1.0321938e+00   3.1695200e-03
  -9.8020932e-01  -1.2473683e-02
  -9.8141528e-01  -1.7640249e-02
  -9.9972065e-01  -1.0559159e-02
  -9.9328600e-01   1.1862300e-04
  -1.0522382e+00   1.7560843e-03
  -9.8387822e-01   2.0186954e-02
  -1.0051401e+00  -9.6675798e-03
  -9.9870289e-01   7.1923789e-03
  -1.0086490e+00   2.2257993e-02
  -1.0162623e+00   1.2999511e-03
  -9.9812167e-01  -1.1337438e-02
  -9.9936897e-01   5.6190534e-04
  -9.6838819e-01  -1.1891297e-02
  -9.7929011e-01  -1.9446503e-02
  -9.8616253e-01   2.7104189e-02
  -1.0024729e+00  -1.8150952e-02
  -1.0039731e+00  -3.1525274e-02
  -9.9618510e-01  -2.1095493e-03
  -9.8935275e-01  -2.2993754e-02
  -9.8998213e-01  -4.3897841e-03
  -9.8514649e-01  -1.4335490e-02
  -1.0100465e+00  -1.4162468e-03
  -1.0000296e+00   1.4247631e-03
  -1.0144041e+00   3.0433976e-03
  -9.9629087e-01  -2.2490009e-02
  -9.7633477e-01  -1.4771200e-03
  -9.7813910e-01  -7.4788988e-03
  -9.9700143e-01   1.6724388e-02
  -9.9601417e-01  -2.0557803e-02
  -9.7180913e-01   3.4826426e-02
  -9.7804197e-01  -9.7024697e-03
  -9.8176502e-01   2.5043450e-02
  -9.8371589e-01  -3.7360715e-03
  -1.0051367e+00   2.2844218e-02
  -9.9706252e-01   5.4453638e-03
  -1.0062008e+00   2.4460740e-02
  -9.9525706e-01   1.3643638e-02
  -1.0042583e+00  -2.1697209e-03
  -1.0027774e+00  -3.7235171e-02
  -9.9290010e-01   2.1107203e-02
  -9.7220197e-01   1.0765851e-02
  -1.0090724e+00   1.9933705e-03
  -9.9770642e-01  -6.5616006e-03
  -9.9615252e-01   5.3012758e-03
  -9.7705530e-01  -8.3893836e-03
  -9.7704224e-01   6.4308635e-03
  -1.0091079e+00  -1.2900360e-02
  -1.0036316e+00   7.8246478e-03
  -1.0021708e+00  -1.0072927e-03
  -1.0057629e+00   4.8136141e-03
  -9.8380350e-01   6.6691878e-03
  -1.0107216e+00  -1.5852638e-02
  -1.0124947e+00  -2.8059314e-02
  -9.8970194e-01   6.3455080e-03
  -9.9540386e-01  -3.0747706e-03
  -9.7660145e-01   8.4786825e-03
  -9.8943692e-01  -1.2469347e-02
  -1.0004924e+00   6.1755663e-03
  -9.8593846e-01   2.1933178e-03
  -1.0143056e+00   4.5694278e-03
  -9.7978170e-01   2.7858581e-02
  -9.7706524e-01   4.5198851e-03
  -9.9144765e-01   3.5244714e-02
  -9.6261982e-01   2.4581832e-02
  -9.6797181e-01   2.4473904e-02
  -1.0219674e+00   2.9755219e-02
  -9.7949678e-01   5.1642646e-02
  -9.9025104e-01   1.3387749e-02
  -1.0090885e+00  -2.3500066e-02
  -1.0166010e+00  -1.1524726e-02
  -1.0024721e+00  -1.1019352e-02
  -1.0159878e+00  -7.6181099e-03
  -1.0008567e+00   1.9848745e-02
  -1.0133440e+00   1.9553491e-02
  -1.0035858e+00   3.2825781e-02
  -9.8458822e-01  -7.1087447e-03
  -1.0084440e+00  -2.4506274e-02
  -1.0307656e+00  -5.3604632e-02
  -1.0035671e+00   1.4926442e-02
  -9.9654849e-01   6.7170150e-03
  -9.9809832e-01   2.3074745e-02
  -9.9295313e-01   1.2211009e-02
  -9.9621309e-01   1.8905619e-02
  -1.0258054e+00   7.8616114e-03
  -9.8786967e-01  -3.9140596e-03
  -9.8566246e-01   1.7019469e-02
  -1.0020698e+00  -1.5144191e-02
  -9.9676329e-01   6.3282712e-03
  -9.8742031e-01   1.0305422e-02
  -1.0237907e+00   5.4231691e-03
  -9.9253473e-01   1.8380970e-02
  -9.8925265e-01  -6.1861832e-03
  -9.8237279e-01  -1.2737805e-03
  -1.0067995e+00   2.3451997e-02
  -1.0186552e+00   1.5351921e-02
  -1.0137495e+00  -3.2513995e-03
  -1.0118890e+00  -3.4519786e-03
  -9.9992368e-01   3.7864194e-02
  -9.7906563e-01   2.2062217e-02
  -1.0109589e+00   6.5664949e-03
  -9.7188635e-01   2.4156943e-02
  -1.0107160e+00   8.5526105e-03
  -1.0480665e+00  -1.9872349e-02
  -1.0027466e+00   2.6301380e-03
  -9.8632653e-01  -4.6610886e-02
  -9.7745265e-01  -1.1002203e-02
  -9.8453404e-01  -1.1418097e-02
  -9.9121420e-01   1.4390426e-02
  -1.0345312e+00   6.3074665e-03
  -9.9866117e-01  -2.3505210e-02
  -1.0032193e+00   4.7931920e-03
  -1.0434813e+00  -9.7171147e-04
  -1.0040685e+00   8.0967127e-03
  -1.0062538e+00  -1.9018320e-03
  -9.7585098e-01   2.0003013e-02
  -9.9556935e-01  -4.0174329e-03
  -1.0100599e+00  -2.4698700e-02
  -1.0041270e+00  -1.3836236e-02
  -1.0094774e+00   6.6268026e-03
  -9.9467516e-01  -6.2429057e-03
  -9.9499342e-01   4.6192221e-02
  -9.8783268e-01   1.2543991e-03
  -9.9110717e-01   7.2037431e-03
  -1.0145964e+00  -8.0031153e-03
  -9.7661941e-01  -4.5163168e-03
  -9.9430324e-01  -8.9838465e-03
  -1.0184843e+00  -6.2985636e-03
  -1.0020767e+00   1.8711529e-02
  -9.6140846e-01   4.4855876e-02
  -9.9594822e-01  -1.1124193e-02
  -9.8590977e-01  -3.3651320e-03
  -9.8422077e-01   4.6002754e-04
  -1.0127902e+00  -2.2531437e-02
  -1.0202288e+00  -2.1257005e-02
  -1.0011174e+00  -3.7498510e-03
  -1.0226239e+00   9.8294300e-03
  -9.8164754e-01   1.0552509e-02
  -9.9014449e-01  -2.5395417e-03
  -1.0041844e+00   1.2511143e-03
  -1.0064235e+00  -1.6638271e-02
  -9.9380078e-01  -2.2756818e-02
  -1.0016282e+00  -1.4811692e-02
  -1.0101155e+00   7.2109512e-03
  -1.0040501e+00  -2.8950813e-03
  -1.0124818e+00   8.8708960e-03
  -1.0013372e+00   3.0143526e-03
  -1.0049752e+00  -4.6620859e-02
  -1.0057482e+00   1.1993681e-02
  -1.0275338e+00  -2.2403368e-02
  -9.7999451e-01  -1.7374109e-02
  -9.8150363e-01   8.0083749e-03
  -9.9334319e-01  -3.4253643e-03
  -9.8975826e-01  -2.5335765e-02
  -9.7777822e-01   3.0958801e-02
  -9.7904928e-01   2.5150667e-03
  -1.0309227e+00  -2.3388063e-02
  -9.7842857e-01   3.1164953e-03
  -1.0017322e+00   1.4571734e-02
  -1.0328550e+00   4.5705844e-02
  -1.0366934e+00  -6.2969254e-03
  -9.8512212e-01  -9.4069150e-04
  -1.0229355e+00  -1.4933442e-03
  -1.0293164e+00   5.5031254e-03
  -9.9972406e-01   2.5500861e-02
  -1.0088518e+00  -4.9092319e-03
  -9.7159441e-01   1.8703882e-02
  -9.9228051e-01  -1.1749515e-02
  -1.0069432e+00  -7.9908271e-04
  -9.8620883e-01   1.4947018e-02
  -9.9360013e-01  -2.5988297e-02
  -9.7177353e-01   2.7882550e-02
  -9.7560879e-01   1.7397588e-02
  -9.9196521e-01  -1.1738174e-02
  -1.0211203e+00  -6.8531869e-03
  -1.0059373e+00  -4.6656581e-02
  -1.0025414e+00   3.1894527e-02
  -1.0353777e+00  -2.6666011e-02
  -1.0033781e+00  -2.5947926e-02
  -1.0082277e+00   7.1517531e-03
  -9.8436316e-01  -1.0503412e-02
  -9.8110042e-01  -1.3841916e-02
  -1.0451658e+00   8.0070123e-03
  -1.0205738e+00  -2.8813698e-02
  -9.9227219e-01   1.4354767e-02
  -1.0184805e+00  -4.5477959e-03
  -1.0112610e+00  -3.1235822e-02
  -1.0106917e+00   1.4130653e-03
  -1.0166443e+00   2.5712940e-02
  -1.0020932e+00  -1.8764436e-02
  -1.0130267e+00  -3.9140497e-03
  -1.0178747e+00  -8.8055150e-03
  -1.0231742e+00   5.0027024e-03
  -1.0026206e+00  -1.7252647e-02
  -9.7514795e-01  -3.7473804e-04
  -9.6122630e-01  -1.9877720e-02
  -9.9209113e-01  -5.1545783e-03
  -9.9294004e-01   1.5177367e-04
  -9.8475758e-01  -1.6940816e-02
  -1.0033176e+00  -2.0578030e-02
  -9.9729115e-01   1.7156062e-02
  -9.8848106e-01   9.7746240e-03
  -9.9450340e-01  -3.4229734e-03
  -1.0116179e+00   2.1125648e-03
  -1.0289061e+00  -5.5556334e-03
  -9.7464079e-01  -1.4383731e-02
  -1.0112757e+00  -3.1570961e-02
  -9.8693767e-01   2.1279257e-02
  -9.8044142e-01  -1.5535003e-02
  -1.0010598e+00  -3.5293283e-02
  -1.0298668e+00  -2.4795336e-03
  -1.0272701e+00  -2.7138306e-03
  -1.0087083e+00  -2.5139018e-02
  -1.0189432e+00  -1.8489031e-02
  -1.0150009e+00   3.6376197e-02
  -9.7956818e-01   4.9927573e-02
  -9.5043429e-01   4.3594577e-02
  -9.9656933e-01   2.5882484e-02
  -9.9647427e-01   1.4804154e-02
  -9.8926205e-01  -2.2197403e-02
  -1.0018129e+00   2.7387613e-02
  -1.0363357e+00  -3.6777407e-02
  -1.0073434e+00  -2.6230908e-02
  -1.0085416e+00   4.2357679e-03
  -1.0060440e+00  -1.3489523e-02
  -1.0004633e+00   1.4336010e-02
  -9.8253201e-01  -1.4168641e-02
  -9.7687334e-01  -5.4398015e-02
  -1.0275090e+00  -3.9659067e-02
  -9.8433015e-01  -2.7541419e-02
  -1.0015555e+00   5.1004705e-03
  -1.0016742e+00  -1.6692590e-02
  -9.7318302e-01  -9.4218964e-03
  -1.0065428e+00  -1.6388543e-02
  -9.8952145e-01   2.2493740e-02
  -9.7918390e-01   1.5573702e-02
  -1.0024443e+00   6.0446630e-03
  -9.9312253e-01   1.7451373e-02
  -1.0033514e+00  -1.9452429e-02
  -9.9525364e-01   1.1760324e-02
  -9.9498443e-01  -3.3030549e-03
  -9.7938223e-01   7.8091440e-03
  -1.0204933e+00  -1.4220162e-02
  -1.0068229e+00   3.4357429e-03
  -1.0020478e+00   2.9084665e-02
  -1.0146174e+00   5.8484212e-03
  -9.7015741e-01   3.2224194e-02
  -9.8158891e-01  -2.9583114e-02
  -9.9300318e-01   1.4301923e-02
  -9.9853031e-01  -1.5010411e-03
  -9.8745064e-01   4.7351585e-04
  -9.6733773e-01  -8.6764777e-03
  -1.0093086e+00  -1.2704116e-02
  -1.0101131e+00  -1.7300234e-02
  -1.0011326e+00   8.7225851e-03
  -9.8090373e-01   1.9135172e-02
  -9.7554365e-01   7.6564954e-03
  -1.0070614e+00   2.5667251e-02
  -1.0063351e+00   1.3733880e-02
  -1.0040810e+00   1.4021675e-02
  -9.8851819e-01   1.3858672e-02
  -1.0014102e+00  -2.3619189e-02
  -1.0394825e+00  -1.0573955e-02
  -9.9768369e-01  -1.9112222e-02
  -9.7860126e-01  -3.1664226e-03
  -9.8363655e-01  -1.6947248e-03
  -1.0350852e+00   1.8467665e-03
  -9.8913396e-01   4.6329960e-03
  -9.9580701e-01  -2.5486489e-03
  -1.0529908e+00   1.5196822e-03
  -1.0018072e+00   4.4603373e-03
  -1.0249510e+00  -8.4235342e-03
  -9.9753051e-01  -2.2792604e-02
  -9.7318066e-01  -1.6107310e-03
  -9.8188317e-01   1.9879789e-02
  -9.9528185e-01   2.2724868e-02
  -9.9220673e-01  -2.8013757e-02
  -1.0135191e+00  -3.9505695e-02
  -1.0451915e+00  -9.5077896e-03
  -1.0016554e+00  -2.3921351e-03
  -9.8366864e-01  -1.4355510e-02
  -1.0096524e+00  -1.2212504e-02
  -1.0289394e+00  -4.5794600e-02
  -9.8079943e-01  -1.0220950e-02
  -9.9638662e-01  -9.8152074e-03
  -9.8635923e-01   1.7772688e-02
  -9.7508965e-01   1.1989509e-03
  -9.8984498e-01  -2.2957577e-02
  -1.0094435e+00  -2.5282209e-02
  -9.7960456e-01   4.6993891e-03
  -9.9950072e-01   1.4006669e-02
  -9.8422476e-01   2.1715395e-02
  -1.0203445e+00  -3.1405375e-02
  -9.8453971e-01   1.8428553e-02
  -9.9303731e-01  -1.2743183e-03
  -1.0071941e+00   1.4055916e-03
  -9.9170991e-01  -2.5626036e-02
  -1.0110941e+00  -1.8432261e-02
  -9.7691979e-01   1.8119331e-02
  -1.0052568e+00   3.4133947e-03
  -9.6776052e-01   1.0265202e-02
  -9.7557155e-01   2.6287769e-02
  -1.0121144e+00   1.5867217e-03
  -1.0061759e+00  -7.1873758e-04
  -9.8347448e-01   2.5995809e-03
  -9.9635077e-01  -7.8832448e-03
  -1.0235177e+00   2.3551127e-02
  -1.0121456e+00   1.9242487e-02
  -1.0195916e+00   5.0065848e-03
  -1.0274636e+00   2.2270865e-02
  -1.0109018e+00  -8.7278786e-03
  -1.0236127e+00  -3.1612821e-02
  -9.6250416e-01   1.5777533e-02
  -1.0077077e+00   1.4563433e-02
  -9.9833126e-01   3.4258364e-02
  -1.0193398e+00  -2.2121686e-02
  -9.7965901e-01  -1.2987815e-02
  -9.8041581e-01  -1.4937045e-03
  -9.9824399e-01  -1.5281583e-02
  -9.9449314e-01   1.2113532e-02
  -9.9209400e-01  -1.1987523e-02
  -9.9539109e-01  -2.1582359e-02
  -1.0112197e+00   5.9708734e-03
  -9.9160117e-01   2.1336691e-02
  -1.0056006e+00   2.7443351e-02
  -1.0207430e+00   2.5508879e-02
  -1.0219028e+00  -6.7939403e-03
  -9.8783973e-01   1.7115191e-02
  -1.0270975e+00   3.6040312e-02
  -9.9604950e-01  -2.4169125e-02
  -9.7780674e-01  -1.2069954e-02
  -9.7772504e-01   4.6328529e-03
  -1.0170561e+00   2.7422349e-02
  -1.0031187e+00   3.2492723e-02
  -9.9501382e-01   6.7680053e-03
  -1.0092795e+00  -1.0279827e-02
  -9.7386522e-01  -2.1265794e-02
  -1.0282191e+00   1.4894465e-02
  -1.0044031e+00   1.0381547e-02
  -9.7371297e-01   2.5330460e-02
  -1.0187168e+00  -1.6072390e-02
  -9.7408644e-01  -5.2490368e-03
  -9.8666276e-01  -7.0218701e-03
  -1.0069977e+00  -1.3972162e-02
  -9.7365251e-01   7.8913155e-03
  -1.0125547e+00  -9.5776696e-04
  -1.0130198e+00  -9.3930968e-03
  -1.0127134e+00   1.2145714e-02
  -9.8186743e-01   6.1856411e-03
  -9.9162374e-01   9.7387406e-04
  -1.0132934e+00  -4.4175155e-03
  -1.0188985e+00   3.1863273e-02
  -9.8815167e-01  -1.6094806e-02
  -9.9813208e-01   2.4085826e-02
  -1.0267431e+00   3.4879702e-02
  -1.0102058e+00  -9.7008533e-03
  -9.8739799e-01   3.6204884e-02
  -1.0040679e+00  -3.5371013e-02
  -9.9303013e-01  -3.6836457e-02
  -1.0215322e+00  -1.5775812e-02
  -1.0042939e+00   2.4112511e-02
  -9.9437333e-01  -1.4084053e-02
  -1.0049387e+00   2.1638047e-02
  -9.7485588e-01   3.0488308e-02
  -9.7620837e-01   7.2989254e-03
  -1.0006738e+00  -9.1612200e-03
  -1.0347363e+00  -4.7721355e-02
  -1.0110743e+00   4.7668997e-02
  -1.0006592e+00  -2.1824748e-02
  -1.0074279e+00  -2.0510973e-02
  -9.8559934e-01   1.3320292e-02
  -1.0126655e+00   1.7841146e-02
  -9.9847808e-01   5.5505749e-03
  -1.0186568e+00   1.6013430e-02
  -9.7459568e-01   3.2635421e-02
  -9.9678553e-01   7.3125322e-03
  -1.0163471e+00   1.8131489e-02
  -1.0123772e+00   2.3211830e-03
  -9.9538698e-01   4.5550936e-03
  -9.8807923e-01   1.5546366e-02
  -1.0067945e+00  -1.4991293e-02
  -9.9477881e-01   2.6646882e-04
  -9.9969850e-01  -4.9325277e-03
  -9.9764918e-01   2.3908581e-02
  -1.0069637e+00   4.6307225e-03
  -1.0111671e+00  -1.0678330e-03
  -9.6248357e-01   2.1157432e-03
  -9.7783607e-01  -9.6503945e-03
  -1.0367141e+00   2.5382500e-02
  -9.8268073e-01   1.9787697e-03
  -9.8451740e-01   1.5260951e-02
  -1.0200285e+00  -2.5520863e-02
  -1.0047316e+00  -9.1297822e-03
  -1.0115260e+00  -3.7475063e-02
  -9.9515237e-01   2.6949088e-02
  -1.0026620e+00   2.7709225e-02
  -9.7210856e-01  -1.1518095e-02
  -1.0154470e+00  -2.3284048e-02
  -9.9476752e-01   1.0202169e-02
  -9.8874829e-01  -4.3679450e-03
  -9.9328609e-01   4.1234931e-03
  -1.0003514e+00  -5.7448593e-03
  -9.8770261e-01  -1.9406358e-02
  -9.9443165e-01   6.3623934e-03
  -1.0036595e+00  -2.0419302e-02
  -1.0068751e+00   6.9757817e-06
  -1.0072110e+00   3.1183143e-02
  -9.9613782e-01  -3.2704329e-02
  -9.9533727e-01  -4.2228947e-04
  -1.0463635e+00  -4.0466729e-03
  -9.9046356e-01  -1.5420864e-02
  -1.0024264e+00  -2.5634578e-03
  -1.0125943e+00   2.7661802e-03
  -9.9639444e-01   2.7257183e-02
  -1.0026881e+00   1.6228666e-02
  -1.0291735e+00   2.1332644e-02
  -9.9900088e-01   3.4396041e-03
  -9.9350790e-01   6.9034449e-03
  -9.6749587e-01   8.8865018e-04
  -9.8020560e-01   2.3392413e-02
  -9.7981977e-01   1.2390310e-02
  -9.7776449e-01   4.5016955e-02
  -1.0220889e+00  -3.5047645e-03
  -1.0180811e+00   4.9587978e-03
  -1.0019996e+00   9.6991831e-04
  -9.9820673e-01  -2.6468268e-02
  -9.7648328e-01   1.5380625e-02
  -9.8297175e-01   2.0987842e-02
  -1.0301820e+00   1.2278383e-02
  -9.8996541e-01   1.1381711e-02
  -1.0110884e+00  -2.2801610e-02
  -1.0303784e+00  -9.3636434e-03
  -1.0264943e+00   1.6366515e-02
  -9.7421834e-01  -7.7209342e-03
  -9.7513516e-01   1.3826029e-02
  -1.0033013e+00   6.1479292e-04
  -1.0050979e+00   1.8572065e-02
  -1.0085914e+00   6.0148380e-03
  -1.0176143e+00  -1.2335784e-02
  -1.0208886e+00   1.3186417e-02
  -9.7389020e-01   1.3073564e-02
  -1.0323889e+00  -3.2357437e-02
  -1.0029906e+00  -2.3313251e-03
  -9.9349149e-01  -1.2535547e-02
  -9.9618535e-01   9.6101111e-03
  -9.8799501e-01  -1.1812463e-02
  -9.9152206e-01   1.6093612e-02
  -1.0024774e+00   1.1694209e-02
  -9.9598638e-01   1.8281824e-02
  -1.0155753e+00   5.4520432e-03
  -1.0000557e+00   5.5296611e-03
  -1.0061057e+00   3.0468569e-02
  -9.8454402e-01  -4.6375350e-03
  -9.9523194e-01  -4.3531806e-02
  -9.8839043e-01  -1.6229385e-02
  -9.8733698e-01  -2.1342394e-02
  -9.9865649e-01  -1.5694030e-02
  -9.9083484e-01  -1.5574960e-02
  -1.0305550e+00   1.2265557e-02
  -9.9861457e-01   2.0941959e-02
  -9.7905055e-01   2.5031087e-03
  -9.9077588e-01  -1.6483594e-03
  -1.0151144e+00  -1.6162462e-02
  -9.9062170e-01  -5.2902654e-02
  -1.0268152e+00  -3.0419636e-02
  -1.0012056e+00   1.6115691e-02
  -9.9067693e-01  -8.1049247e-03
  -1.0045084e+00  -1.6650555e-02
  -9.6927785e-01   1.4340589e-02
  -1.0353081e+00  -2.1304550e-02
  -1.0136558e+00   1.0901255e-02
  -1.0008876e+00   3.9282972e-03
  -9.9464248e-01   6.8914288e-03
  -1.0276993e+00   1.7352085e-02
  -1.0310677e+00   3.6806382e-02
  -1.0101499e+00   2.9488570e-02
  -1.0164473e+00  -9.5632367e-03
  -1.0072885e+00   7.2659315e-03
  -9.9619315e-01  -1.9241024e-02
  -9.9734502e-01  -8.4898360e-03
  -1.0176174e+00  -3.9962111e-02
  -1.0063918e+00   4.2187545e-03
  -1.0044330e+00  -8.4444816e-03
  -9.9077884e-01   5.7660649e-03
  -9.9614268e-01   8.5066877e-03
  -1.0122411e+00   3.7945769e-03
  -9.9702590e-01   1.2687529e-02
  -1.0144651e+00  -8.3045813e-03
  -9.9279228e-01  -5.5530643e-03
  -1.0188174e+00   1.9546201e-02
  -9.9607519e-01   9.2525741e-03
  -1.0140803e+00   7.8509131e-03
  -1.0004645e+00  -2.0701930e-02
  -1.0015597e+00   2.4032402e-02
  -1.0191233e+00  -2.9487826e-02
  -9.8742135e-01   1.4750208e-06
  -9.8177265e-01  -1.3261140e-02
  -9.7339918e-01   3.9890822e-03
  -9.7912388e-01  -3.3166756e-03
  -1.0148955e+00  -2.9077305e-02
  -1.0016036e+00  -5.6086291e-03
  -1.0008265e+00  -4.9507522e-03
  -1.0116882e+00   1.6428566e-02
  -1.0030664e+00  -2.1229148e-02
  -1.0028891e+00  -1.5887078e-02
  -1.0093520e+00   2.0194258e-02
  -9.7984260e-01  -1.2908185e-02
  -9.4366701e-01   1.2287251e-02
  -1.0353058e+00  -1.8829194e-02
  -1.0164368e+00  -1.5599315e-02
  -9.8785697e-01   4.4694529e-03
  -9.8719368e-01   3.3059317e-02
  -1.0004850e+00  -9.1158088e-03
  -9.8652043e-01   3.9140794e-02
  -9.7969403e-01  -8.0222495e-03
  -9.8964908e-01   1.2314620e-02
  -1.0121598e+00  -2.0256372e-02
  -1.0015374e+00   2.1976071e-02
  -9.8628250e-01  -2.1667143e-02
  -1.0121237e+00   3.7536708e-03
  -9.9622090e-01   1.1590291e-02
  -9.9878117e-01   2.7987841e-03
  -1.0298560e+00  -5.4824392e-03
  -9.9370515e-01  -2.0009463e-02
  -9.7599998e-01  -9.9885941e-03
  -9.9872458e-01  -1.2879791e-02
  -1.0205323e+00   5.5683361e-03
  -1.0214117e+00  -2.8052732e-02
  -1.0078407e+00   8.4887954e-04
  -9.9877716e-01   1.0913269e-02
  -9.9779508e-01  -6.5333863e-03
  -9.8347514e-01  -5.7041783e-03
  -9.9179100e-01   6.9943370e-03
  -9.8959616e-01   5.3978052e-03
  -1.0058957e+00  -1.9191954e-03
  -1.0425628e+00  -4.1802841e-02
  -1.0012279e+00  -3.4541925e-02
  -1.0012668e+00  -8.9972863e-04
  -9.8156631e-01  -2.3506634e-02
  -1.0105908e+00   6.0519715e-03
  -1.0388759e+00   5.3498579e-03
  -9.8702998e-01  -8.9034491e-03
  -1.0218058e+00  -1.0957921e-02
  -1.0140358e+00   1.7697424e-03
  -9.7752233e-01  -6.0963512e-03
  -9.7464273e-01   2.3211595e-02
  -9.7538488e-01   1.7260107e-02
  -1.0033919e+00   7.4802765e-03
  -1.0083707e+00  -4.1462550e-02
  -1.0189446e+00   9.4525346e-03
  -1.0184842e+00   1.3047230e-02
  -1.0369973e+00   1.8895906e-02
  -1.0024689e+00  -8.7697390e-03
  -1.0229036e+00   6.5199676e-03
  -9.9751630e-01  -2.6591994e-02
  -9.9631354e-01   1.1923610e-02
  -1.0302411e+00  -1.1502142e-02
  -9.7373701e-01  -2.5092601e-02
  -1.0047510e+00  -4.4030490e-03
  -9.8267685e-01  -2.9797738e-03
  -1.0033467e+00   2.4744207e-04
  -1.0112802e+00  -8.2559191e-03
  -1.0254925e+00   4.1662373e-02
  -1.0017933e+00  -6.7527772e-03
  -9.8707291e-01  -7.6207113e-03
  -9.9594658e-01   7.0726450e-03
  -9.6946905e-01   1.8163701e-02
  -9.5631780e-01   5.9687175e-03
  -9.9274510e-01   2.1842685e-02
  -1.0168442e+00  -7.3017469e-03
  -9.8901437e-01   1.3002989e-02
  -1.0172350e+00  -3.9700355e-04
  -1.0184061e+00   1.0619287e-02
  -1.0548362e+00  -2.5119902e-02
  -9.7564617e-01  -8.3279982e-03
  -1.0420243e+00  -9.7712347e-03
  -1.0127366e+00  -1.6679403e-02
  -9.8744173e-01   1.0884806e-02
  -9.8479922e-01   9.6903808e-03
  -9.8989954e-01   1.2775225e-02
  -1.0238359e+00  -1.9324860e-02
  -1.0018825e+00  -1.4315175e-02
  -9.9299271e-01   1.1725063e-02
  -1.0048565e+00   2.8387202e-03
  -1.0074929e+00  -5.8000795e-04
  -9.8531659e-01  -6.5539173e-03
  -1.0196366e+00  -1.9756786e-02
  -9.8756503e-01  -4.0671970e-02
  -1.0249963e+00   5.9484993e-03
  -9.7553551e-01  -7.2699389e-03
  -9.7677820e-01  -2.2231148e-02
  -1.0174278e+00   7.6161655e-03
  -1.0038092e+00   1.7273198e-02
  -9.8904690e-01   6.9808962e-03
  -1.0026403e+00   1.1192920e-02
  -1.0024300e+00  -2.4783784e-02
  -9.8516119e-01   2.7109711e-03
  -9.9364520e-01   3.8849440e-02
  -9.8408085e-01   1.3439168e-03
  -1.0155405e+00  -1.7278958e-02
  -1.0068103e+00  -7.8133362e-03
  -1.0150840e+00   1.0673049e-02
  -9.9859352e-01   1.4854414e-02
  -1.0137001e+00  -1.1569702e-02
  -9.9307410e-01   4.2324976e-03
  -9.9368767e-01  -3.8828588e-03
  -9.8373297e-01   1.5294240e-02
  -1.0275532e+00  -1.1494920e-02
  -1.0032308e+00   8.9556176e-03
  -9.9719946e-01   5.3077124e-03
  -9.9291891e-01  -1.7486423e-02
  -1.0345436e+00  -6.0527272e-03
  -1.0012151e+00  -8.6901793e-04
  -1.0022473e+00  -2.9842041e-02
  -1.0142740e+00  -2.0836529e-02
  -9.9869492e-01  -1.2008750e-03
  -1.0107208e+00  -1.7286297e-02
  -9.9216191e-01   3.5913301e-03
  -1.0334370e+00   5.8259193e-03
  -1.0495332e+00  -6.2545402e-03
  -9.8502864e-01  -2.1467955e-02
  -9.7601070e-01  -1.6599715e-02
  -9.7239820e-01   1.6766457e-02
  -1.0188332e+00   7.8403288e-04
  -9.9360311e-01  -2.4420395e-02
  -1.0226530e+00   6.5376949e-03
  -1.0215428e+00  -2.4452214e-02
  -1.0137991e+00   1.0188291e-02
  -1.0021396e+00   3.4556814e-02
  -9.7913708e-01  -7.8942218e-03
  -9.8586426e-01   2.9562269e-02
  -9.9244694e-01   4.4609801e-03
  -9.8768582e-01   2.2643386e-02
  -9.9309377e-01  -5.0879704e-03
  -9.9708952e-01  -1.2935750e-02
  -9.9589166e-01   1.4131737e-05
  -1.0047486e+00  -1.4703200e-03
  -9.9147401e-01  -7.1667261e-03
  -9.8111144e-01   2.7635536e-02
  -9.4860238e-01   3.2322383e-02
  -9.6400624e-01   7.6279167e-03
  -9.8796577e-01  -2.5358629e-02
  -9.8337856e-01  -1.4850750e-02
  -9.7102074e-01   2.0697274e-02
  -1.0032510e+00   1.5484414e-03
  -9.9922839e-01  -9.6656946e-03
  -1.0029463e+00   6.4519773e-03
  -1.0011932e+00   3.4285152e-03
  -1.0095710e+00  -3.3540843e-02
  -1.0077280e+00   2.0294145e-02
  -1.0316187e+00  -9.2974992e-03
  -1.0047577e+00   3.9618238e-02
  -1.0121461e+00  -1.6823866e-02
  -1.0266640e+00  -6.9790418e-04
  -9.6874842e-01  -1.6443701e-02
  -9.7520968e-01   2.4490286e-02
  -9.9246767e-01  -3.9329530e-03
  -9.9486118e-01   1.1627109e-02
  -9.9213282e-01   6.9611711e-03
  -1.0144302e+00  -1.4781357e-03
  -1.0014064e+00   1.9914964e-02
  -9.9373643e-01  -2.1760271e-02
  -9.7397697e-01  -6.4322387e-03
  -1.0271708e+00  -4.1112394e-03
  -9.5834597e-01   2.3245454e-02
  -1.0107592e+00  -3.0455857e-03
  -9.9931202e-01   2.3652489e-02
  -9.8887720e-01  -1.5794858e-02
  -1.0029121e+00   1.3544832e-02
  -9.9446025e-01  -5.3797989e-04
  -1.0171843e+00   3.0526120e-02
  -9.9853952e-01   1.0269331e-02
  -9.9174819e-01  -3.3451851e-02
  -9.9767841e-01   1.9206078e-02
  -9.8619150e-01  -3.1235181e-03
  -1.0099102e+00  -1.0488711e-02
  -9.9587708e-01  -1.0546403e-02
  -1.0256696e+00  -7.8600354e-05
  -9.8410397e-01   3.0317115e-03
  -9.7954460e-01   1.3811474e-02
  -9.9015591e-01   6.4296283e-03
  -9.9795190e-01  -7.1267600e-03
  -9.9214944e-01  -2.1615819e-02
  -9.9451326e-01   5.2138704e-02
  -9.8615064e-01   1.2863265e-02
  -9.7367592e-01  -2.0695310e-03
  -9.8748831e-01  -6.7437288e-03
  -1.0187803e+00   4.6700750e-03
  -9.7033782e-01   6.4831482e-05
  -9.8022080e-01  -2.5081859e-02
  -1.0314059e+00  -2.6312284e-03
  -9.7782921e-01   2.8060949e-02
  -9.7519782e-01  -2.3818580e-02
  -9.9417393e-01   3.0477551e-02
  -1.0032853e+00  -3.5080379e-02
  -1.0047819e+00   7.6446513e-03
  -1.0020326e+00  -5.6647294e-03
  -1.0287981e+00   6.3142361e-03
  -9.9873062e-01  -3.0801673e-02
  -1.0053062e+00   1.3064835e-02
  -1.0057155e+00  -3.1940716e-03
  -1.0105582e+00  -1.5856003e-02
  -9.8771983e-01  -1.7239522e-03
  -9.9535249e-01   1.4858156e-02
  -1.0238963e+00   7.5815667e-03
  -1.0116093e+00   1.0810738e-02
  -1.0050422e+00   8.0088382e-03
  -9.8630819e-01   7.7233740e-03
  -1.0011933e+00  -1.6918832e-02
  -1.0204530e+00  -1.7574922e-02
  -1.0003745e+00  -4.9613948e-04
  -1.0088324e+00  -2.8212807e-02
  -1.0268647e+00  -5.6994491e-04
  -1.0142060e+00  -3.8529897e-02
  -9.6299106e-01   1.4648674e-02
  -9.7277526e-01  -9.5739078e-03
  -9.8367519e-01  -2.4527228e-03
  -1.0102503e+00  -2.6556699e-03
  -1.0213257e+00  -1.2701657e-03
  -9.9194952e-01  -3.4084987e-03
  -1.0256993e+00   1.0539627e-02
  -9.9219870e-01  -2.0121907e-02
  -1.0052220e+00  -3.4330087e-03
  -9.9999923e-01   4.2448548e-03
  -9.8251970e-01   2.7175772e-03
  -1.0318828e+00  -2.8670510e-02
  -9.9247132e-01  -7.9766896e-03
  -1.0012773e+00  -1.4333781e-02
  -9.8727791e-01  -1.9545333e-02
  -1.0089527e+00  -1.3711736e-02
  -1.0048630e+00   1.8795698e-02
  -1.0020972e+00  -8.8233266e-03
  -9.8243179e-01   2.3532349e-02
  -1.0093713e+00  -3.1673989e-03
  -9.8931856e-01  -1.5280815e-02
  -1.0073163e+00   2.4701532e-02
  -9.8915267e-01  -1.1046090e-02
  -9.8292485e-01  -1.4397019e-02
  -1.0074015e+00   2.5216001e-02
  -1.0043209e+00   4.1427142e-02
  -1.0185250e+00   4.7479438e-03
  -1.0020799e+00   5.6064189e-03
  -9.7783530e-01  -9.7503688e-03
  -9.9737592e-01   7.8603607e-03
  -9.9625787e-01  -4.5975522e-03
  -9.8037896e-01  -1.0702493e-02
  -1.0084871e+00   4.4084190e-02
  -9.9173826e-01   3.9449405e-02
  -9.8354970e-01  -1.3834693e-03
  -1.0041220e+00   1.9639226e-02
  -9.9368041e-01  -2.2399976e-02
  -9.6687134e-01   8.0389041e-03
  -9.7342445e-01  -7.4664086e-03
  -9.9879307e-01  -1.0971385e-03
  -1.0130304e+00  -3.2774129e-02
  -1.0012131e+00  -1.4450434e-02
  -1.0249986e+00  -4.7433505e-02
  -9.8042059e-01  -2.1028938e-03
  -9.7124807e-01  -1.6448456e-02
  -9.9976983e-01  -3.6188839e-02
  -1.0143275e+00  -3.0623906e-04
  -9.9789056e-01   5.7959861e-03
  -1.0148488e+00   2.3439049e-02
  -1.0126831e+00  -3.1554097e-02
  -9.9767091e-01  -1.6526014e-02
  -1.0339567e+00   6.1008859e-03
  -1.0141827e+00   2.9655119e-02
  -9.8827402e-01   1.1997945e-02
  -9.9292380e-01  -8.1577289e-03
  -9.6875815e-01  -2.9947572e-03
  -9.9876647e-01   2.1467388e-02
  -9.9364990e-01   1.6236360e-02
  -9.9840509e-01  -1.8231859e-02
  -1.0371358e+00  -2.0621350e-02
  -1.0323522e+00  -9.6373501e-03
  -9.8807467e-01  -9.4750145e-03
  -9.6951436e-01   7.5161260e-03
  -9.9267387e-01  -1.2958863e-02
  -1.0206655e+00  -5.3734449e-04
  -9.8932210e-01  -1.1376085e-02
  -1.0278597e+00  -1.2685798e-02
  -9.7403243e-01  -1.0172768e-03
  -1.0129343e+00   1.9505007e-02
  -9.9693217e-01   1.4610444e-02
  -1.0263164e+00   8.6722974e-03
  -9.9511522e-01  -4.6147920e-02
  -1.0061582e+00   4.3822655e-03
  -1.0007283e+00  -1.5383531e-02
  -9.6204218e-01   1.7749505e-02
  -1.0011566e+00  -2.1310611e-02
  -9.8802634e-01  -1.0689195e-02
  -1.0081509e+00  -1.7399596e-02
  -9.7258035e-01  -3.2149437e-02
  -1.0237906e+00  -1.1083676e-02
  -9.8362915e-01   2.3070784e-02
  -1.0109896e+00  -1.5529868e-02
  -1.0168055e+00  -1.1487166e-03
  -1.0247664e+00   1.1370370e-02
  -1.0047446e+00  -7.6478786e-03
  -1.0375245e+00   6.8021578e-03
  -1.0036444e+00  -1.0869142e-02
  -1.0075457e+00   5.4666065e-03
  -9.9649198e-01  -5.6619767e-03
  -1.0039457e+00  -3.2892928e-02
  -9.7757189e-01   1.7959740e-03
  -9.8897232e-01   2.0492353e-02
  -9.9931327e-01  -9.3473474e-03
  -1.0040017e+00   5.1512912e-03
  -1.0341353e+00  -6.7114441e-03
  -9.7998206e-01  -1.3674671e-03
  -9.7853068e-01  -1.3163057e-03
  -9.7463711e-01   5.5312939e-03
  -1.0071670e+00   4.0604398e-02
  -9.9134605e-01   2.3396082e-02
  -1.0172103e+00   2.5942162e-02
  -9.8224188e-01  -3.0310386e-03
  -1.0049649e+00   8.4626608e-03
  -9.8928434e-01  -6.8037259e-03
  -9.6751777e-01  -1.6538748e-02
  -9.9567307e-01   1.5307770e-02
  -9.7518269e-01  -2.5234187e-02
  -1.0224927e+00   3.4864153e-02
  -9.7043726e-01  -8.1017851e-03
  -1.0059168e+00   1.3271989e-02
  -9.9279987e-01   9.7733118e-03
  -9.8975788e-01  -3.1271968e-02
  -9.7706376e-01   2.8408712e-03
  -9.9052882e-01  -2.0446681e-02
  -1.0047816e+00  -1.0512187e-02
  -9.8891414e-01  -2.0809094e-02
  -9.5204360e-01  -4.1198704e-03
  -1.0102817e+00   1.4189103e-03
  -9.8146287e-01   8.5958893e-03
  -1.0429661e+00   1.6024363e-03
  -9.9462045e-01   3.7940805e-02
  -9.7780804e-01   7.1102536e-04
  -9.9231178e-01   2.8107199e-02
  -9.7475333e-01  -4.0567435e-03
  -9.8242380e-01   2.1669013e-02
  -1.0321232e+00   2.5325890e-02
  -9.8895298e-01   2.6986260e-02
  -1.0261413e+00  -8.5975762e-03
  -9.8369849e-01  -1.0046913e-02
  -9.5435071e-01  -4.8048524e-03
  -1.0132249e+00  -2.6250571e-02
  -9.8878834e-01   1.3474144e-02
  -1.0103515e+00  -1.0224787e-02
  -1.0009311e+00  -5.5860728e-03
  -9.7649925e-01   1.8946609e-03
  -9.7319033e-01  -2.3481015e-02
  -1.0183762e+00   8.5845997e-03
  -9.7606200e-01  -1.5793798e-02
  -9.9015495e-01  -1.8079797e-02
  -1.0367076e+00  -5.5959393e-03
  -1.0248960e+00  -1.8895909e-02
  -9.6529585e-01   2.7355764e-02
  -1.0293643e+00   1.9895104e-02
  -1.0125974e+00   2.1804687e-02
  -1.0005237e+00  -3.6532301e-02
  -9.7349864e-01  -1.4557895e-02
  -9.8332584e-01   4.1312856e-02
  -9.9010741e-01  -8.5223301e-03
  -1.0058076e+00   2.3426572e-02
  -9.9657740e-01   4.7923222e-03
  -9.7917121e-01  -1.6852516e-03
  -1.0032961e+00   2.1143792e-02
  -9.7833923e-01   1.3415389e-03
  -9.8732175e-01   2.8304976e-03
  -9.7947129e-01   1.1841178e-02
  -1.0007093e+00   2.7508700e-02
  -1.0257833e+00   1.8419705e-02
  -9.9429112e-01  -5.6397527e-03
  -9.9937037e-01   2.2976517e-02
  -1.0072645e+00  -1.8965010e-02
  -1.0067616e+00  -6.4164246e-03
  -1.0160138e+00   1.2354436e-02
  -9.9243713e-01   8.6008082e-03
  -9.8895411e-01  -5.4666522e-02
  -9.8814878e-01   2.7411580e-02
  -1.0025505e+00  -6.4964274e-03
  -9.9564260e-01   3.2589183e-03
  -9.9623479e-01   2.9704877e-03
  -1.0007183e+00   3.7855103e-02
  -1.0239754e+00   1.0907988e-03
  -9.8886366e-01   3.9173852e-03
  -1.0010185e+00   1.5302158e-02
  -1.0097763e+00   7.5588293e-03
  -9.6344964e-01  -7.9064154e-03
  -9.9160089e-01  -1.5923521e-02
  -1.0132532e+00  -1.4110495e-02
  -9.9026243e-01  -1.3687034e-02
  -9.9298159e-01  -2.5133593e-02
  -9.6972166e-01   8.1060445e-04
  -1.0259788e+00  -2.7078868e-02
  -9.9809644e-01  -1.5409167e-02
  -1.0316731e+00   6.3213379e-03
  -1.0371888e+00  -1.8202989e-02
  -1.0393485e+00  -1.6328426e-03
  -1.0234698e+00   3.6109434e-02
  -9.8901774e-01   2.2410747e-03
  -9.6037822e-01   7.3917580e-03
  -9.9546168e-01   2.7939240e-03
  -1.0244035e+00   1.3509158e-02
  -1.0175576e+00   3.7758164e-04
  -9.9359705e-01  -3.7192027e-03
  -1.0085650e+00   6.0295895e-03
  -1.0059808e+00  -1.8501438e-03
  -1.0380479e+00   2.8816767e-02
  -1.0156400e+00  -4.2871377e-02
  -9.9633995e-01   5.7427334e-03
  -1.0277348e+00  -1.0578834e-02
  -1.0073789e+00   1.4087947e-02
  -1.0197676e+00   1.0067057e-03
  -9.7201192e-01  -9.5002447e-03
  -1.0239191e+00   1.4707207e-02
  -1.0090350e+00   4.5015320e-03
  -9.7885860e-01   1.3389697e-02
  -9.9856657e-01   1.4752489e-02
  -9.9142825e-01   5.9024871e-03
  -1.0061784e+00  -2.2993765e-02
  -9.8725626e-01   1.0117675e-02
  -9.8521957e-01   5.1294523e-03
  -9.8892427e-01  -9.8179323e-03
  -1.0020570e+00   1.0669512e-02
  -1.0170561e+00  -3.2734851e-03
  -1.0272290e+00  -2.7856090e-02
  -1.0010644e+00  -1.9212458e-02
  -9.8665915e-01   7.7361648e-03
  -9.8394027e-01  -3.6424682e-03
  -9.8709854e-01  -9.8445272e-04
  -1.0018962e+00  -1.5453701e-02
  -1.0201336e+00  -1.7832453e-03
  -1.0084530e+00  -3.6231427e-02
  -9.9734113e-01  -3.4059247e-03
  -1.0196161e+00   1.4321451e-02
  -1.0002829e+00   1.1588053e-02
  -9.8742655e-01   3.4297564e-02
  -9.9620418e-01  -1.0183575e-02
  -1.0175378e+00   8.7096280e-03
  -1.0183352e+00  -1.4071914e-02
  -1.0265268e+00  -3.6578863e-04
  -1.0251924e+00  -8.9883905e-03
  -1.0147283e+00   1.6024111e-02
  -1.0035760e+00   9.1852367e-03
  -1.0071319e+00   5.1596166e-04
  -9.8589009e-01  -3.3343979e-03
  -9.7722396e-01  -4.6093387e-04
  -9.9651387e-01   4.7643566e-04
  -9.8722532e-01  -6.4140189e-03
  -9.8902461e-01  -4.0510020e-03
  -1.0076620e+00  -1.0853772e-02
  -9.9559631e-01  -2.3257051e-02
  -9.8151680e-01  -7.2382465e-03
  -1.0222342e+00  -2.0392240e-02
  -9.7639949e-01   1.1694399e-02
  -1.0170969e+00  -2.4161839e-03
  -9.8160003e-01   4.0034952e-02
  -1.0224465e+00   1.2063491e-02
  -9.6328232e-01   3.3115845e-03
  -9.9511590e-01   1.7029077e-02
  -9.9156984e-01  -1.0197305e-02
  -1.0094205e+00   5.8718945e-03
  -1.0232812e+00   1.1439310e-03
  -1.0298163e+00  -3.9657859e-03
  -9.6299321e-01   1.8611807e-02
  -9.9134560e-01   1.3400112e-02
  -9.6512044e-01   8.9650482e-03
  -1.0456004e+00   3.1371322e-02
  -1.0329487e+00  -1.0061575e-02
  -1.0027774e+00   1.5773902e-02
  -1.0094813e+00   1.7822608e-02
  -9.8360780e-01   2.4819333e-02
  -1.0223781e+00  -1.7511450e-02
  -1.0000242e+00   8.9002593e-03
  -1.0289648e+00   1.5596078e-03
  -1.0202283e+00  -2.5636508e-02
  -1.0107557e+00  -3.3344546e-03
  -9.7481028e-01  -5.8695871e-03
  -1.0193512e+00  -1.4195664e-02
  -9.9790237e-01   1.1246810e-03
  -9.7824742e-01  -3.5763037e-02
  -9.7191218e-01  -1.7632284e-02
  -9.9857675e-01   4.6118991e-04
  -9.9799765e-01   3.0762308e-03
  -1.0155891e+00   6.3482237e-03
  -9.9936863e-01  -4.1770597e-03
  -1.0030395e+00  -2.1990564e-02
  -1.0067041e+00   7.9140649e-03
  -9.9145940e-01   1.1058712e-03
  -1.0164568e+00  -5.1798305e-02
  -9.7566677e-01   2.0891670e-03
  -1.0111123e+00   4.4521997e-03
  -1.0096765e+00  -1.3300735e-02
  -9.9391927e-01   3.4435956e-06
  -1.0127764e+00   3.2145102e-02
  -1.0153190e+00  -2.4572696e-02
  -1.0030917e+00  -2.1294811e-04
  -1.0035975e+00   1.9472059e-02
  -1.0182185e+00  -1.9194122e-03
  -1.0147135e+00   4.5008444e-02
  -1.0165578e+00   3.1165203e-02
  -9.8163710e-01   2.3210582e-02
  -9.8463474e-01  -5.2562616e-03
  -9.8220250e-01  -3.0327395e-02
  -9.8671312e-01  -1.9929213e-02
  -1.0167343e+00  -5.4788985e-04
  -1.0063562e+00   1.5598438e-02
  -1.0010793e+00  -1.2449772e-02
  -9.9478936e-01   1.2703440e-02
  -9.7988418e-01   2.5186311e-02
  -9.9354103e-01  -4.5605846e-03
  -1.0004498e+00   2.3801116e-02
  -9.7135779e-01  -1.6232930e-02
  -9.7989178e-01  -2.6587802e-02
  -1.0101535e+00  -6.5714705e-03
  -9.7618952e-01  -2.1307902e-02
  -9.8470194e-01   1.6112461e-02
  -9.7784080e-01   6.0240896e-03
  -1.0041562e+00   1.3639276e-02
  -9.9389393e-01   2.1932682e-02
  -1.0247781e+00  -6.4368397e-03
  -9.9162233e-01   2.2928442e-02
  -1.0300149e+00  -1.1184042e-03
  -1.0197208e+00  -1.4686979e-03
  -1.0349286e+00   1.5254824e-02
  -9.8067107e-01  -1.5416608e-02
  -9.6282331e-01  -2.3672093e-02
  -9.8623626e-01   5.0585149e-03
  -9.8204593e-01  -2.9524463e-03
  -9.7957072e-01   6.6300059e-03
  -1.0117771e+00   1.9963535e-02
  -9.8038120e-01  -3.7457687e-02
  -1.0044692e+00   1.7166997e-02
  -9.7990421e-01   1.1768412e-02
  -1.0085336e+00  -1.6696445e-02
  -1.0140860e+00  -3.8712713e-02
  -9.8176620e-01   4.5240399e-03
  -9.8233900e-01   3.2913114e-02
  -1.0027006e+00  -3.7557850e-03
  -9.7381717e-01  -5.6405537e-03
  -9.6784576e-01   1.6736085e-02
  -9.9684523e-01  -2.4200811e-02
  -1.0189792e+00  -2.3872638e-02
  -1.0158833e+00   3.0306240e-02
  -9.7032783e-01  -2.9848078e-03
  -1.0242422e+00   3.6077807e-02
  -1.0226962e+00   7.5077535e-03
  -1.0004905e+00  -1.0590087e-03
  -9.8365950e-01  -7.3578879e-03
  -9.8130902e-01   3.2373842e-02
  -9.7400571e-01  -4.4242406e-03
  -9.9796422e-01   1.1270022e-02
  -9.8705880e-01  -1.2292938e-02
  -9.7914082e-01   4.7167811e-04
  -9.9776034e-01   1.0345606e-02
  -1.0024580e+00   1.7490329e-02
  -9.9484824e-01   5.4586793e-04
  -1.0180282e+00   1.6604640e-02
  -9.9311099e-01  -2.0362131e-02
  -9.9021643e-01  -2.4883919e-02
  -9.7940797e-01  -3.6363411e-02
  -9.9878695e-01  -1.7316315e-02
  -1.0252330e+00   1.0067899e-02
  -9.7671617e-01   3.3903056e-02
  -9.9118756e-01  -1.0494613e-02
  -9.7533776e-01   2.1734642e-02
  -9.9206055e-01   1.9426119e-02
  -9.6791994e-01   1.8325993e-02
  -9.8546861e-01  -8.7990600e-03
  -1.0128277e+00  -1.1534150e-02
  -1.0248280e+00   1.5871352e-02
  -9.8141790e-01  -4.2625370e-03
  -1.0020425e+00   1.4235254e-02
  -1.0021054e+00  -1.4624001e-02
  -9.6865151e-01   2.5120759e-02
  -1.0035189e+00  -8.0081829e-03
  -9.9604663e-01  -3.6002548e-02
  -9.8880746e-01   4.3679412e-02
  -1.0321806e+00  -2.0394003e-03
  -1.0254227e+00   1.5091799e-02
  -1.0064851e+00   8.2359299e-03
  -1.0099950e+00   1.8215049e-02
  -1.0124223e+00  -4.2937884e-03
  -1.0126032e+00  -3.5686571e-02
  -1.0017167e+00   3.4408445e-02
  -1.0179889e+00   1.1210970e-02
  -9.9423994e-01   2.4467395e-02
  -1.0119071e+00  -1.9849777e-02
  -9.9057666e-01   5.7674687e-03
  -9.8221282e-01   7.8990902e-03
  -1.0296536e+00   5.1719651e-03
  -9.9215062e-01   2.2826363e-02
  -1.0180977e+00   1.6040251e-02
  -1.0055857e+00  -1.5935001e-02
  -1.0038053e+00   2.1448835e-02
  -1.0321777e+00   4.2852505e-03
  -1.0005128e+00  -8.3803773e-03
  -1.0282734e+00  -1.8054260e-02
  -1.0025610e+00   1.0454874e-02
  -1.0095796e+00   5.6076161e-03
  -9.9631041e-01  -3.2227912e-02
  -1.0078412e+00  -1.6359709e-02
  -9.9050845e-01  -2.1127160e-02
  -1.0018000e+00   2.0222872e-03
  -1.0106269e+00   3.6731741e-03
  -9.9801975e-01   6.4455289e-03
  -1.0011247e+00   4.1023600e-03
  -9.9092155e-01  -2.4787752e-03
  -9.9993666e-01   1.4592546e-04
  -1.0116201e+00  -2.1911120e-03
  -9.9104760e-01   1.6020254e-02
  -1.0097748e+00  -1.4690671e-03
  -1.0238558e+00   9.8561976e-03
  -9.9561008e-01  -6.2672970e-03
  -1.0113385e+00  -1.3368038e-02
  -1.0052503e+00   1.0667656e-02
  -1.0089780e+00   2.2232869e-02
  -9.8710905e-01   9.8473939e-04
  -9.8564849e-01   3.4678003e-02
  -9.9676345e-01  -1.0302249e-02
  -9.9918631e-01  -7.6751502e-03
  -9.8421993e-01  -1.7635503e-03
  -9.7337480e-01   1.9258512e-02
  -9.9921633e-01  -8.6907834e-03
  -1.0034261e+00  -1.2995450e-02
  -9.7638044e-01  -5.4985766e-03
  -9.7896224e-01   6.3019823e-03
  -9.8732115e-01   2.0143992e-02
  -9.9044155e-01  -6.8074281e-04
  -9.8553549e-01  -1.2320544e-03
  -9.8282563e-01  -6.6645981e-03
  -1.0104993e+00  -6.6241708e-03
  -1.0050058e+00   5.1459867e-02
  -1.0103921e+00  -2.6898621e-02
  -9.8875526e-01  -9.1840400e-04
  -1.0251911e+00   5.8548549e-03
  -1.0024336e+00   8.1538923e-03
  -1.0053467e+00  -2.8044888e-02
  -9.7907376e-01   4.2505169e-02
  -9.7940024e-01  -9.2002130e-03
  -9.8744389e-01  -2.0294825e-02
  -9.9658921e-01   8.1282674e-04
  -9.8887735e-01   4.5881400e-03
  -9.8206178e-01  -5.5787243e-03
  -9.7004030e-01   4.5803188e-02
  -9.7522553e-01   2.8246656e-02
  -9.9041215e-01  -1.2100039e-02
  -9.7824831e-01   8.4664883e-03
  -1.0160102e+00  -7.1652413e-03
  -9.9799676e-01   7.9142606e-03
  -1.0071303e+00  -3.4017545e-02
  -9.8259675e-01  -2.0828967e-03
  -1.0127676e+00  -4.2172735e-03
  -1.0040963e+00   6.6237021e-03
  -1.0266888e+00   5.8543395e-03
  -1.0045657e+00  -2.9744728e-03
  -1.0298436e+00   1.3018988e-02
  -9.8435926e-01  -1.1620559e-02
  -1.0082952e+00  -1.5199397e-02
  -9.9662238e-01  -2.9056493e-03
  -1.0103108e+00   1.9767420e-02
  -1.0160491e+00   1.6202564e-02
  -1.0192365e+00  -1.1380850e-02
  -9.9614310e-01  -9.0123803e-03
  -9.7948429e-01   3.7579587e-03
  -9.8310214e-01  -1.6124505e-02
  -9.9332822e-01  -2.5278744e-02
  -9.8990009e-01   1.2565493e-03
  -9.9581912e-01   2.2673223e-02
  -1.0037064e+00   4.7453022e-03
  -9.9957461e-01  -3.2764649e-02
  -9.8621392e-01  -8.4614608e-03
  -9.7469358e-01  -2.9069589e-02
  -1.0230975e+00   1.3830106e-03
  -1.0023713e+00   1.9950218e-02
  -9.8091715e-01   9.1933713e-03
  -1.0330133e+00  -1.4511692e-02
  -1.0110779e+00  -1.2800876e-02
  -9.7789813e-01   3.7321304e-03
  -9.8115499e-01   1.6822593e-02
  -1.0143665e+00  -1.3375361e-02
  -1.0118512e+00  -8.6554939e-03
  -1.0226497e+00  -1.0530563e-02
  -1.0058695e+00   2.0043156e-03
  -9.9462908e-01  -6.9658258e-03
  -1.0214740e+00  -1.9419465e-02
  -1.0115940e+00  -1.0751045e-02
  -1.0032785e+00   1.7497626e-03
  -9.9393838e-01  -1.1136352e-02
  -1.0061691e+00   8.4015401e-03
  -9.8555858e-01   1.2335173e-02
  -9.6951348e-01  -1.5459732e-02
  -9.8777133e-01  -2.1777680e-02
  -9.7724331e-01  -2.2218057e-02
  -1.0096749e+00   7.6487464e-03
  -9.9448910e-01   1.3956571e-02
  -1.0121588e+00   1.2325069e-02
  -1.0121159e+00  -6.5632043e-03
  -1.0381718e+00   1.0337091e-02
  -9.9131314e-01  -3.1486964e-03
  -1.0082200e+00  -4.7963433e-02
  -9.9192783e-01  -4.3163264e-02
  -1.0159844e+00   1.3418634e-03
  -1.0249562e+00   9.6034873e-03
  -9.9341490e-01   6.9582027e-03
  -9.6462951e-01  -1.6463756e-02
  -9.9226023e-01   2.1980882e-02
  -1.0237499e+00   1.1266713e-03
  -9.7077319e-01   5.7179202e-03
  -9.7593862e-01   2.3061177e-02
  -9.7436738e-01   2.1931879e-02
  -1.0188059e+00  -1.9794110e-03
  -1.0017446e+00  -1.5438497e-02
  -9.7991163e-01   5.4891316e-03
  -9.8804382e-01  -3.5485985e-03
  -9.9561496e-01  -9.3852964e-03
  -9.9832246e-01  -3.8932038e-03
  -9.7879412e-01   7.3335945e-03
  -9.9645809e-01   1.4167275e-02
  -1.0059209e+00  -1.3966705e-02
  -9.9537721e-01  -5.1425887e-03
  -9.8693388e-01   2.1120512e-03
  -9.9179160e-01   2.9332418e-02
  -9.9234001e-01   2.4804801e-02
  -1.0189200e+00  -7.7206129e-03
  -1.0072040e+00   1.8470940e-03
  -9.8155811e-01  -2.2665308e-03
  -1.0287159e+00  -1.9681138e-03
  -1.0285956e+00   6.2449655e-03
  -1.0090312e+00  -2.4454232e-02
  -9.9542682e-01   1.2925742e-02
  -9.8270512e-01  -1.1067445e-02
  -9.7122119e-01   8.1551406e-03
  -1.0032544e+00   1.7216367e-02
  -1.0328852e+00  -4.3424582e-02
  -9.9032996e-01  -2.8827928e-02
  -9.9102863e-01  -1.3659478e-02
  -9.7746106e-01  -2.2186768e-02
  -1.0141122e+00   2.3699327e-02
  -1.0133556e+00   1.2834034e-02
  -9.9676693e-01  -7.7529088e-03
  -1.0189894e+00   5.0121844e-03
  -9.7224307e-01   7.3342015e-03
  -9.8997716e-01   5.1086594e-02
  -9.9674601e-01   2.5620206e-02
  -9.8921206e-01   1.1761178e-02
  -1.0064660e+00   1.2342002e-02
  -9.9624958e-01   2.7657379e-02
  -9.6850420e-01   1.4413429e-02
  -1.0158388e+00  -9.0910207e-03
  -9.8391658e-01  -1.9842999e-02
  -9.8698021e-01  -4.4211352e-02
  -9.9115150e-01   8.9025440e-04
  -9.8567319e-01   6.8799476e-03
  -1.0165168e+00  -1.4299809e-02
  -1.0111376e+00  -2.7390905e-02
  -9.9997112e-01   2.9517908e-03
  -9.9958602e-01   1.7103964e-03
  -9.6738168e-01   3.5188447e-03
  -1.0096055e+00   1.4935449e-02
  -9.8226546e-01  -1.0114417e-03
  -9.9612940e-01  -3.2788660e-02
  -1.0326767e+00  -2.9819098e-02
  -1.0142825e+00  -1.4827404e-02
  -1.0238659e+00  -3.7059786e-02
  -9.7811325e-01  -3.1118239e-03
  -9.7136522e-01  -9.1010163e-03
  -9.5930847e-01   1.0857794e-03
  -9.9969519e-01  -4.9356469e-02
  -1.0117420e+00   1.0945242e-02
  -1.0344880e+00  -1.5197183e-03
  -9.8533653e-01   2.4906630e-03
  -9.7212328e-01  -2.1046810e-02
  -9.4859234e-01   6.8233482e-03
  -1.0147729e+00  -9.2794804e-03
  -9.9034387e-01  -2.3209777e-02
  -1.0227489e+00   4.4194683e-02
  -1.0175782e+00  -1.6555236e-02
  -9.9574212e-01   2.6766218e-03
  -1.0154685e+00  -1.5947606e-02
  -1.0340162e+00   1.2165862e-02
  -1.0078518e+00  -1.2226541e-02
  -9.8585514e-01   3.7069376e-03
  -1.0007508e+00   2.2919881e-02
  -1.0002997e+00  -1.0842240e-02
  -1.0086550e+00   6.6065538e-03
  -9.8533125e-01   2.8730875e-03
  -1.0217835e+00  -3.1239952e-03
  -1.0066520e+00  -8.0881830e-03
  -1.0015181e+00   1.3572662e-03
  -9.9516489e-01   5.3182992e-04
  -9.8357712e-01  -2.1426290e-04
  -9.6374179e-01  -1.7455273e-02
  -9.8147034e-01  -2.1737229e-02
  -9.9756778e-01  -3.5736155e-03
  -9.9636490e-01   1.2900618e-02
  -9.7205109e-01  -4.2329976e-02
  -1.0163823e+00   5.3288837e-03
  -9.9714826e-01   4.0758098e-02
  -9.9901726e-01   1.9346191e-02
  -9.9709456e-01  -1.4944176e-03
  -9.8823326e-01  -1.7287256e-03
  -9.8811209e-01   1.8377512e-02
  -9.9375565e-01   5.8840637e-03
  -9.8563139e-01   1.9408056e-02
  -9.8751755e-01   6.1010953e-03
  -9.9922414e-01   6.9010793e-03
  -9.9334493e-01   2.1102180e-02
  -9.6851919e-01  -1.3565905e-02
  -1.0184976e+00   5.8388906e-03
  -1.0251473e+00  -4.5082808e-02
  -9.9443430e-01   7.3271171e-03
  -1.0092095e+00  -9.2530636e-03
  -9.9526238e-01   4.9686681e-03
  -9.9124067e-01   1.0881935e-02
  -9.7753469e-01  -8.9679294e-03
  -1.0139945e+00  -4.4418714e-03
  -1.0386789e+00   2.8821251e-02
  -9.9718232e-01  -1.2780337e-02
  -9.8040827e-01   2.8408797e-04
  -1.0161306e+00  -7.5191925e-03
  -1.0174021e+00   3.1339458e-02
  -9.9134653e-01  -3.4517759e-03
  -1.0100766e+00   1.7494631e-02
  -1.0168891e+00   9.4995420e-03
  -1.0073677e+00  -1.8697298e-02
  -1.0019426e+00  -2.1136198e-03
  -9.9963195e-01   4.9969011e-02
  -9.8923631e-01  -1.7012758e-02
  -9.8811013e-01   1.3361653e-03
  -9.6500114e-01   8.9539391e-03
  -1.0159316e+00  -1.0523859e-02
  -1.0019748e+00  -1.1551662e-02
  -1.0138300e+00  -2.4099991e-02
  -9.8064525e-01   2.5363154e-02
  -9.8377857e-01   1.1428293e-02
  -1.0275395e+00  -2.2445178e-03
  -1.0046927e+00  -9.4951014e-03
  -9.9232227e-01  -3.3893139e-03
  -9.8262178e-01  -1.2489974e-02
  -1.0163565e+00   1.6025905e-02
  -1.0162546e+00  -1.0461143e-02
  -1.0317769e+00   1.9515795e-02
  -9.9779616e-01   1.1931419e-02
  -1.0015621e+00  -9.7901101e-03
  -9.8936209e-01   4.9169617e-05
  -9.9148270e-01   5.7435053e-03
  -1.0193474e+00   1.2348036e-02
  -9.9218502e-01  -1.2035636e-02
  -9.6909562e-01  -1.8197911e-02
  -1.0037876e+00  -4.8760277e-03
  -9.9239725e-01   1.5574759e-02
  -1.0094247e+00  -2.6930762e-02
  -9.9404267e-01  -1.7519882e-03
  -9.7537772e-01  -3.0567040e-02
  -1.0115881e+00  -1.8396707e-02
  -9.8838099e-01   2.8272110e-02
  -9.9239259e-01   6.8272829e-03
  -1.0066282e+00   3.3547794e-03
  -9.8362450e-01  -1.8082676e-02
  -1.0302714e+00   5.0507714e-03
  -1.0067844e+00  -1.0058261e-02
  -9.9938577e-01   1.2157444e-02
  -9.6767797e-01  -8.0052085e-03
  -9.7275767e-01  -5.9180750e-03
  -9.6758359e-01   2.7274496e-02
  -9.9323161e-01   1.0539033e-03
  -1.0110139e+00   1.2467782e-02
  -1.0236270e+00  -1.5086510e-02
  -1.0355612e+00  -4.8165113e-04
  -1.0208367e+00  -2.1770675e-02
  -1.0140428e+00  -4.2870738e-03
  -1.0084066e+00  -6.0346100e-02
  -9.9628400e-01   1.3799451e-02
  -9.9214126e-01   1.3879969e-03
  -1.0272575e+00  -4.5006237e-03
  -1.0033511e+00   1.9947255e-02
  -9.7331594e-01  -1.3966092e-02
  -1.0251931e+00  -2.6020512e-02
  -9.9997983e-01   6.9036292e-03
  -1.0196242e+00   3.6110737e-02
  -9.8196318e-01   1.1738332e-02
  -9.8260479e-01   1.3060233e-03
  -1.0195299e+00   4.5957646e-03
  -9.9623583e-01   4.4921834e-03
  -1.0005390e+00  -3.7218133e-03
  -9.8622464e-01   4.5550969e-03
  -9.9253094e-01   1.2362222e-02
  -1.0067100e+00   9.8780410e-03
  -9.6651505e-01   9.3376826e-03
  -1.0097412e+00  -3.1129911e-02
  -9.9882225e-01  -6.7093135e-03
  -1.0054247e+00  -1.4318890e-02
  -1.0151371e+00   1.4329855e-02
  -1.0208499e+00   3.5643609e-03
  -1.0257681e+00   2.2252224e-02
  -9.8807269e-01   2.2831612e-02
  -9.8670310e-01   8.4347952e-03
  -1.0116546e+00   1.2649461e-02
  -1.0079787e+00  -1.7820391e-03
  -9.9585869e-01  -2.7065327e-02
  -1.0021467e+00   7.4734885e-03
  -1.0046079e+00  -1.4016924e-02
  -1.0090509e+00   5.9153370e-03
  -1.0057007e+00   2.8742064e-02
  -1.0171359e+00   1.3969566e-02
  -9.8307345e-01  -1.3082684e-02
  -9.9482813e-01  -6.6826297e-03
  -1.0071391e+00  -1.5979185e-02
  -9.9397059e-01  -9.0344921e-03
  -1.0045910e+00   2.6594475e-03
  -9.9307827e-01  -8.8535606e-04
  -9.9268749e-01   7.6321793e-03
  -1.0090995e+00   9.0568465e-03
  -9.8948347e-01   6.7218435e-03
  -9.7262321e-01   9.9224211e-03
  -9.7069962e-01  -5.0190213e-04
  -1.0002043e+00  -1.9783232e-02
  -9.9301161e-01   3.4251386e-02
  -9.9838143e-01   1.7970665e-02
  -1.0204293e+00   1.0854653e-02
  -9.9701638e-01   3.4923461e-03
  -9.9420895e-01   1.0168523e-02
  -1.0134396e+00   1.2831700e-03
  -1.0026201e+00   8.7439726e-03
  -1.0079376e+00   1.6528672e-02
  -9.9655095e-01  -1.6352615e-02
  -9.9909941e-01   3.8278746e-03
  -1.0016146e+00   1.7826672e-03
  -9.8875176e-01   2.5749907e-02
  -9.8657720e-01   9.8564972e-03
  -1.0037576e+00  -1.5013684e-03
  -9.7796355e-01  -1.6545594e-02
  -9.9959485e-01   2.8396805e-03
  -9.7341258e-01   4.3894465e-02
  -1.0177322e+00   1.3998985e-02
  -9.8079064e-01  -2.2875201e-03
  -1.0120505e+00   1.0982391e-02
  -9.8712159e-01   1.9563986e-02
  -1.0165544e+00  -3.1413750e-03
  -9.6892405e-01  -8.5355966e-03
  -1.0058067e+00   3.5466610e-02
  -9.7750472e-01  -6.4563118e-03
  -9.9802418e-01   3.7016317e-03
  -9.9771634e-01  -1.4238654e-02
  -1.0107947e+00   9.9789386e-04
  -1.0005246e+00  -4.1281580e-03
  -1.0224415e+00  -1.7357510e-02
  -9.9446531e-01   2.8137929e-02
  -9.4152152e-01   1.1569304e-02
  -1.0204728e+00   1.2411068e-02
  -1.0109661e+00  -2.9512118e-02
  -9.9755037e-01   9.1047010e-03
  -9.9373848e-01   2.0193975e-02
  -1.0064040e+00  -5.5783485e-03
  -1.0014348e+00  -2.0638391e-03
  -1.0061741e+00   1.7900745e-02
  -1.0112401e+00  -1.2103026e-02
  -9.8756809e-01  -3.2731752e-02
  -9.7695797e-01   1.4750608e-03
  -9.6437329e-01   3.4299985e-03
  -9.9893217e-01   8.9625176e-03
  -1.0077487e+00  -2.8863910e-03
  -1.0270177e+00   1.7904125e-02
  -9.9752396e-01  -2.5151076e-03
  -9.8060931e-01  -1.3084338e-02
  -9.8803254e-01  -5.5943294e-04
  -1.0183718e+00   4.6809808e-03
  -9.7774053e-01   4.3687860e-03
  -9.9468346e-01  -7.7695367e-03
  -9.9634463e-01  -6.0967528e-04
  -9.8634814e-01  -3.2193858e-02
  -9.7146333e-01   3.3848435e-02
  -9.8934861e-01  -3.3948204e-03
  -1.0079695e+00  -9.2019380e-03
  -1.0033961e+00  -9.1654842e-03
  -1.0110455e+00   3.7913471e-02
  -9.8362215e-01  -1.2342392e-02
  -9.9877733e-01  -7.1168679e-03
  -1.0190990e+00  -1.9659773e-03
  -9.9191037e-01  -1.7572946e-02
  -9.9224660e-01   8.0479217e-03
  -1.0076786e+00   2.2516600e-02
  -1.0224957e+00   2.1952482e-02
  -9.9210172e-01  -3.6578217e-02
  -1.0281708e+00   7.8459193e-03
  -1.0208284e+00   1.1165857e-02
  -1.0283910e+00   1.3940045e-02
  -9.9463370e-01  -1.4633203e-02
  -1.0081299e+00   6.1643257e-03
  -9.9592193e-01   2.6437239e-02
  -9.9760148e-01  -5.1218908e-03
  -9.8990115e-01  -7.5360490e-03
  -1.0211257e+00   2.0810214e-03
  -1.0046574e+00   1.6115474e-02
  -1.0011458e+00  -2.4673747e-02
  -9.9588544e-01   1.8653329e-02
  -9.9882054e-01  -8.8105727e-03
  -9.5719528e-01  -5.5354417e-03
  -9.8932998e-01   6.5143816e-03
  -1.0292332e+00  -1.3459670e-02
  -9.8107088e-01  -2.2679302e-03
  -1.0049584e+00  -1.2781681e-02
  -1.0202475e+00   1.0923141e-02
  -1.0171222e+00   3.0122820e-02
  -1.0201543e+00   1.2366022e-02
  -1.0057644e+00  -1.5417711e-02
  -1.0104275e+00  -1.4652413e-02
  -9.9571559e-01   4.6659169e-02
  -1.0019479e+00   3.3977928e-03
  -9.9750460e-01  -1.0445111e-02
  -1.0105489e+00  -1.5295693e-02
  -9.7937531e-01  -4.9266431e-02
  -1.0266078e+00  -3.0781446e-02
  -1.0282881e+00   1.5573544e-02
  -1.0070987e+00   7.2537823e-03
  -1.0295812e+00   2.3106924e-02
  -9.8791594e-01   3.8206346e-02
  -9.8295492e-01  -1.3533172e-03
  -1.0244514e+00  -2.5776712e-02
  -9.8506799e-01  -1.7881711e-02
  -1.0039996e+00   3.4263866e-02
  -1.0317463e+00   5.4094458e-03
  -9.4812102e-01   3.5192693e-02
  -1.0103452e+00   5.5992816e-03
  -9.9227159e-01   1.4865954e-02
  -9.7694687e-01  -4.5900772e-02
  -1.0160546e+00  -7.7812287e-03
  -9.8737224e-01  -1.1363489e-02
  -9.7996070e-01  -9.5659810e-03
  -1.0125135e+00  -4.2376380e-03
  -9.9017547e-01   1.2970365e-02
  -1.0039298e+00  -3.2756929e-02
  -1.0010238e+00  -1.1707721e-02
  -9.7397181e-01   2.8207973e-02
  -9.9977913e-01  -1.4922708e-04
  -9.9918453e-01   1.4365497e-04
  -1.0088261e+00  -6.8300480e-03
  -9.9136168e-01  -4.5252396e-02
  -1.0179130e+00   1.3209639e-02
  -9.8906733e-01  -7.5071561e-03
  -9.7060903e-01   1.7251913e-02
  -1.0047026e+00   1.7379565e-02
  -9.9523537e-01  -6.5672094e-03
  -1.0265239e+00  -1.7941716e-02
  -9.7972052e-01  -4.6750663e-03
  -1.0281863e+00   1.1219024e-02
  -9.9446494e-01  -8.7235967e-03
  -1.0112101e+00   4.2060257e-03
  -1.0246595e+00  -1.2317763e-02
  -9.9717224e-01   1.5248514e-02
  -1.0281187e+00   6.2842345e-03
  -9.9126017e-01  -5.4361585e-03
  -9.9149016e-01   8.6846619e-03
  -9.9477823e-01   9.6650419e-03
  -1.0017516e+00   7.0671880e-03
  -9.8687943e-01   1.4157121e-03
  -1.0222099e+00  -3.8700152e-02
  -9.9964190e-01   1.4472607e-02
  -9.9770379e-01  -5.0966977e-03
  -9.7923074e-01  -9.4751082e-03
  -1.0146098e+00  -8.1572611e-03
  -9.8438464e-01   8.9033426e-03
  -9.9835484e-01  -1.9459962e-02
  -1.0104788e+00   2.3837382e-02
  -1.0248997e+00  -1.1719980e-02
  -9.7682509e-01  -1.2486209e-02
  -9.8955469e-01  -2.9746010e-02
  -1.0038448e+00   1.0993774e-03
  -1.0171677e+00   1.4100504e-02
  -9.9989147e-01  -2.5155497e-02
  -9.9751613e-01  -1.7137930e-02
  -1.0072562e+00   4.7559248e-03
  -1.0318823e+00  -4.3277507e-03
  -9.8339022e-01  -2.2745372e-02
  -1.0079765e+00  -1.6843646e-02
  -1.0069105e+00   2.2614685e-04
  -9.9777118e-01  -9.2069821e-03
  -1.0240500e+00  -1.9455254e-03
  -1.0106291e+00  -1.0142840e-02
  -9.9502249e-01  -3.2405831e-02
  -9.9498720e-01   1.0007742e-02
  -1.0087975e+00   1.5280575e-02
  -1.0207964e+00   3.0866206e-02
  -9.6539719e-01  -3.7023779e-02
  -1.0238291e+00  -2.7359079e-05
  -1.0179054e+00  -2.6370000e-02
  -9.9542101e-01   2.8047601e-02
  -9.9469405e-01   1.5488013e-02
  -1.0123216e+00   2.4808970e-03
  -9.8237162e-01  -2.1758976e-02
  -1.0038001e+00  -1.7924793e-02
  -1.0063381e+00   2.3674991e-03
  -1.0099351e+00   2.1585977e-03
  -1.0324165e+00  -1.3086740e-02
  -1.0066858e+00   1.8623603e-03
  -1.0121890e+00   7.8035471e-03
  -9.8799760e-01  -1.2031357e-02
  -1.0026644e+00  -8.6710055e-03
  -1.0011643e+00  -5.9081139e-04
  -1.0149559e+00  -1.6592353e-02
  -9.8633698e-01   6.1859255e-03
  -9.9438272e-01   2.0843399e-02
  -1.0446656e+00  -4.3051259e-03
  -9.8588993e-01   1.6470735e-02
  -1.0002979e+00   2.9552745e-03
  -9.7056041e-01  -1.8454975e-02
  -9.9219680e-01   1.0831628e-02
  -1.0121960e+00  -3.5852352e-02
  -1.0290700e+00  -1.2950786e-02
  -1.0037308e+00   1.5874210e-02
  -1.0158922e+00   2.8491456e-02
  -1.0013132e+00  -4.3226626e-03
  -1.0087498e+00   1.7366506e-02
  -9.9585624e-01   1.6399569e-02
  -9.8914948e-01  -5.0528377e-02
  -1.0051863e+00   5.0179551e-03
  -9.8870821e-01  -1.6347349e-03
  -9.8683301e-01   5.5371559e-04
  -1.0075496e+00  -1.2403382e-02
  -1.0059198e+00   2.1278411e-02
  -1.0171624e+00   4.2241694e-03
  -1.0288433e+00   4.9243973e-02
  -9.9009784e-01  -5.0768459e-03
  -1.0142483e+00  -2.2648673e-02
  -1.0156410e+00   1.7905080e-03
  -9.8997717e-01   1.5091094e-03
  -1.0058915e+00   9.4290745e-03
  -1.0163263e+00  -7.8515386e-03
  -1.0157336e+00  -7.4593779e-03
  -1.0155953e+00  -1.9822544e-02
  -9.9033311e-01   3.8645140e-03
  -1.0109202e+00  -1.0172239e-02
  -9.7952233e-01  -1.4341555e-02
  -9.9397259e-01  -1.9856476e-02
  -1.0042032e+00  -1.0186265e-02
  -1.0148334e+00  -2.3920563e-02
  -1.0304164e+00   1.1028845e-02
  -1.0120292e+00  -2.1302571e-03
  -9.8927543e-01  -4.2362686e-02
  -1.0057621e+00   1.5185623e-02
  -1.0187516e+00   3.1867552e-02
  -1.0038413e+00  -4.9191222e-03
  -1.0323231e+00  -7.7838513e-03
  -1.0026465e+00  -3.9436729e-03
  -1.0024720e+00  -1.8632617e-02
  -1.0259262e+00  -2.2080453e-02
  -9.7800245e-01   2.0572901e-02
  -1.0027921e+00  -5.3026139e-03
  -9.9867204e-01  -9.9025164e-03
  -1.0282251e+00  -1.5603913e-02
  -9.9486289e-01  -1.0250322e-02
  -9.7673937e-01   4.2461171e-02
  -1.0059650e+00   2.0537046e-02
  -1.0054825e+00  -2.8958180e-03
  -1.0212989e+00   1.5656796e-02
  -9.8405999e-01  -4.4180275e-03
  -1.0043764e+00   4.8477039e-02
  -9.9684943e-01  -1.9858243e-02
  -9.8064440e-01   3.4699550e-03
  -9.8346593e-01   1.4317334e-02
  -1.0034974e+00   1.3574082e-02
  -1.0097917e+00  -2.9740913e-02
  -9.6174140e-01   1.8615048e-02
  -1.0204744e+00  -3.0717912e-02
  -9.7844653e-01   2.4471953e-02
  -9.6550229e-01  -2.7898487e-02
  -9.8947765e-01   8.6376720e-03
  -9.7950416e-01   9.9839995e-03
  -9.8759371e-01  -7.3494149e-03
  -9.8927684e-01  -1.2420621e-02
  -1.0032177e+00   1.1945412e-02
  -1.0072734e+00  -3.2150410e-02
  -9.9384356e-01   6.3706113e-03
  -9.9975719e-01   1.0422148e-03
  -1.0259864e+00  -1.4139571e-02
  -9.7984304e-01  -1.4979063e-03
  -9.6461358e-01   1.7451820e-02
  -9.7873249e-01  -1.3397509e-03
  -1.0012287e+00   6.7194255e-03
  -9.9679431e-01   5.9338254e-03
  -1.0047886e+00   1.3449360e-02
  -1.0111524e+00  -1.0173898e-02
  -1.0041433e+00   1.9121536e-02
  -1.0437434e+00  -7.2981262e-03
  -9.7769114e-01  -6.8845669e-03
  -9.7595830e-01  -4.6348480e-03
  -9.9217366e-01   1.1672500e-02
  -1.0108139e+00  -1.3625745e-02
  -1.0076493e+00   1.4757722e-02
  -9.9200956e-01   3.0836763e-02
  -1.0014409e+00   2.8446338e-03
  -9.9072757e-01  -2.6040336e-02
  -1.0003333e+00  -7.1975685e-03
  -1.0162620e+00   6.2797934e-03
  -1.0236018e+00  -2.6322891e-02
  -9.9805127e-01   6.7893780e-03
  -1.0021951e+00  -6.0991612e-03
  -1.0024286e+00   1.9936965e-02
  -1.0046730e+00   2.0541873e-02
  -1.0092825e+00  -1.9334883e-02
  -9.9911295e-01   9.3101891e-03
  -1.0118845e+00   2.0744627e-04
  -9.6398614e-01   2.8778537e-02
  -9.9060782e-01   2.3639501e-02
  -1.0288364e+00   4.0028559e-03
  -1.0136569e+00   1.3071484e-02
  -9.7447198e-01  -2.4682189e-02
  -9.8916460e-01  -7.5599528e-03
  -9.9022724e-01  -3.3598101e-02
  -9.7637433e-01   1.1534261e-02
  -1.0094941e+00  -8.3869729e-03
  -1.0159891e+00  -8.5674633e-03
  -9.8008215e-01   1.3085310e-02
  -1.0484682e+00   1.5425956e-03
  -9.6230325e-01   1.1614388e-02
  -1.0468609e+00  -5.2415145e-03
  -1.0272365e+00   2.6143925e-03
  -1.0056046e+00  -9.3206525e-04
  -9.8652899e-01  -1.9034897e-02
  -9.9518614e-01  -1.1010068e-02
  -1.0188737e+00   9.9162944e-03
  -1.0101582e+00   1.1717300e-03
  -9.9270332e-01  -1.0277772e-02
  -1.0163068e+00   1.4933838e-02
  -9.9299836e-01  -2.9412131e-02
  -1.0057479e+00   7.9982593e-03
  -1.0234209e+00  -5.0728551e-03
  -1.0097496e+00   2.1925683e-02
  -9.9061448e-01   2.2135947e-02
  -9.9306284e-01  -1.3152592e-03
  -1.0134827e+00  -3.3642887e-03
  -9.7332038e-01   5.1820451e-03
  -9.9943131e-01  -5.2421532e-03
  -1.0117281e+00   4.4855812e-02
  -9.9384957e-01  -2.5039820e-02
  -1.0116523e+00  -3.6968777e-02
  -1.0314984e+00   8.7713642e-03
  -1.0058367e+00  -1.6230950e-02
  -1.0153837e+00   1.1092096e-03
  -9.8931519e-01   1.8625716e-02
  -1.0011314e+00   8.5638205e-03
  -9.8381560e-01   2.5779642e-02
  -9.8476070e-01  -3.5765563e-02
  -1.0101362e+00   5.4971875e-03
  -9.5668555e-01   1.6361193e-02
  -1.0126735e+00   1.0231675e-02
  -9.8046915e-01  -1.6269298e-02
  -1.0206721e+00  -8.6903983e-04
  -9.9366261e-01   2.2625308e-02
  -1.0025013e+00  -1.4515580e-02
  -1.0196356e+00  -2.7080054e-03
  -1.0239810e+00  -1.2680583e-03
  -1.0122813e+00  -1.7951965e-02
  -9.6794966e-01   2.0037115e-02
  -9.6311910e-01   4.5975788e-02
  -1.0302758e+00   1.2428466e-02
  -9.9656479e-01  -1.9661703e-02
  -9.8465082e-01  -6.0134490e-03
  -1.0023889e+00  -2.5933563e-02
  -9.9496486e-01  -1.4348898e-03
  -1.0092148e+00  -8.1591186e-03
  -9.8816577e-01  -1.7026123e-02
  -1.0088961e+00   5.5812506e-04
  -9.9558108e-01   1.0197410e-02
  -1.0263879e+00   1.5918966e-02
  -1.0382526e+00  -7.0109077e-03
  -1.0139100e+00  -2.7913318e-02
  -9.9451740e-01   1.8113120e-02
  -1.0084590e+00  -1.0473578e-02
  -1.0043956e+00  -8.0317005e-03
  -9.9121208e-01  -1.7167453e-02
  -1.0103047e+00   1.9066463e-03
  -1.0173596e+00   4.3037231e-02
  -1.0193999e+00   1.0321984e-02
  -9.8687078e-01  -1.5949676e-02
  -9.9326853e-01   4.8819217e-03
  -9.7592855e-01   1.4674243e-02
  -1.0020726e+00  -3.0217454e-02
  -9.9253650e-01   1.5354544e-02
  -1.0136938e+00  -1.8464742e-02
  -1.0285175e+00   4.8250596e-03
  -9.9034255e-01   6.6459905e-03
  -1.0015052e+00  -1.6219245e-02
  -1.0152153e+00   2.9396224e-03
  -9.8055464e-01  -7.3788543e-03
  -1.0108255e+00   1.5135809e-02
  -1.0006328e+00   2.0072124e-02
  -1.0153556e+00  -8.3237725e-03
  -9.7280218e-01  -1.6762315e-02
  -9.9418693e-01  -6.0983091e-03
  -9.7644121e-01  -1.1913786e-02
  -9.5686129e-01   1.2548935e-02
  -1.0090746e+00  -1.1200098e-02
  -1.0314998e+00  -4.0575441e-03
  -9.9761254e-01   3.1188351e-03
  -1.0116134e+00  -1.7462529e-02
  -1.0034928e+00   9.1635460e-03
  -1.0185778e+00  -1.1184694e-02
  -1.0059395e+00  -2.0120900e-02
  -1.0076542e+00  -4.4390316e-02
  -1.0195263e+00   3.2753797e-02
  -9.9583940e-01  -1.1427067e-02
  -1.0012343e+00  -1.8815797e-03
  -1.0074040e+00  -1.1479028e-02
  -1.0111139e+00  -2.7498077e-02
  -9.9011987e-01   1.3314498e-02
  -9.4084869e-01  -9.1865594e-03
  -9.7946998e-01   2.6307445e-02
  -1.0007793e+00  -6.0949082e-02
  -9.8752662e-01  -1.5690053e-02
  -9.9134519e-01  -1.1454620e-02
  -9.9606006e-01  -1.4507927e-02
  -1.0043944e+00  -1.1309926e-02
  -1.0192888e+00   9.5419600e-03
  -1.0274796e+00   8.4219061e-03
  -9.9674615e-01   9.8148521e-03
  -9.8882095e-01  -2.7888992e-02
  -9.8341818e-01  -2.7186791e-02
  -1.0286859e+00  -2.8101470e-02
  -1.0063961e+00  -7.9651038e-03
  -9.8843984e-01  -2.8049383e-02
  -1.0109908e+00  -7.3589596e-03
  -1.0025903e+00   1.3449257e-02
  -9.8750639e-01   1.8225970e-02
  -9.9642354e-01  -2.1585044e-02
  -9.9753988e-01  -1.8225570e-02
  -1.0019780e+00   2.0119250e-02
  -1.0015094e+00  -1.4574725e-02
  -9.8217525e-01   3.3156301e-02
  -9.7753324e-01   3.5146540e-02
  -9.6912693e-01  -3.8229508e-03
  -1.0007057e+00  -1.8287113e-02
  -9.8500923e-01   9.8100445e-03
  -9.8173348e-01   2.7241756e-02
  -1.0080251e+00  -6.8721651e-04
  -9.8849236e-01  -1.9852740e-02
  -1.0090288e+00   7.5857674e-03
  -1.0089230e+00  -1.9564231e-02
  -1.0034932e+00  -1.1844824e-02
  -1.0079196e+00  -1.6951120e-02
  -1.0210665e+00  -1.7908564e-02
  -9.9944551e-01  -5.5633278e-03
  -9.9094744e-01  -1.3219893e-02
  -9.9394931e-01   7.6285380e-03
  -9.7768017e-01  -1.6386148e-02
  -1.0081374e+00  -1.4034403e-02
  -1.0015500e+00  -1.0356917e-03
  -9.7123829e-01   8.3832726e-03
  -9.7267909e-01  -9.6316748e-03
  -9.9745443e-01  -1.2204608e-03
  -1.0141321e+00  -1.5245543e-02
  -1.0006929e+00   5.6320916e-03
  -9.8791681e-01  -1.1857390e-02
  -9.8848160e-01  -3.3337609e-02
  -1.0197164e+00  -1.2514274e-02
  -9.6870492e-01   1.9733124e-02
  -1.0033291e+00   1.3584439e-03
  -9.8656305e-01  -3.7195090e-03
  -1.0481098e+00   1.1124831e-02
  -1.0146632e+00  -1.9354364e-02
  -1.0262010e+00   8.4329630e-03
  -9.9761693e-01  -1.1103299e-02
  -9.9629030e-01   2.4333598e-02
  -1.0085210e+00   7.5795374e-03
  -9.8979739e-01   3.9490961e-02
  -1.0089915e+00   1.1708819e-02
  -9.8890318e-01  -5.4558309e-03
  -9.9230723e-01  -3.7654350e-02
  -9.8598039e-01   9.9106618e-03
  -1.0152596e+00  -1.2702571e-03
  -1.0192842e+00   9.5603472e-03
  -9.7787892e-01   1.0635355e-02
  -9.9686796e-01  -1.3434300e-03
  -1.0084211e+00  -1.6223984e-02
  -1.0269284e+00  -3.2388138e-02
  -1.0057930e+00  -2.2105658e-02
  -9.8971639e-01  -1.7962136e-02
  -9.7687332e-01  -1.8554927e-02
  -1.0086562e+00  -2.4746393e-02
  -1.0196133e+00  -4.6882789e-03
  -9.6441535e-01  -4.8696997e-03
  -1.0265505e+00   3.1932478e-03
  -1.0157105e+00  -7.3157296e-03
  -1.0008969e+00   1.6507047e-03
  -9.8637230e-01  -1.4651687e-02
  -9.9212343e-01   1.4281540e-02
  -1.0006370e+00  -2.7980970e-02
  -1.0261310e+00  -1.9214093e-02
  -1.0185933e+00  -3.0011393e-02
  -1.0238172e+00  -7.3903036e-03
  -9.9313363e-01  -6.7342573e-03
  -9.5768775e-01   2.2082982e-02
  -9.8627749e-01   3.4669782e-03
  -9.8434392e-01   2.1318736e-02
  -9.8349863e-01  -1.0444020e-02
  -1.0150630e+00   1.4455710e-02
  -9.8879522e-01  -7.2436473e-04
  -9.7934255e-01   2.8464124e-02
  -9.7550525e-01   5.2159936e-02
  -1.0085429e+00  -1.0458431e-02
  -9.8890557e-01   7.3885461e-03
  -1.0128511e+00  -1.8412427e-02
  -1.0253531e+00   7.8170339e-03
  -1.0058170e+00   2.1760801e-03
  -1.0223768e+00  -1.9932793e-02
  -1.0141172e+00  -2.4562145e-02
  -1.0162704e+00  -1.9731058e-02
  -1.0152449e+00  -9.2068147e-04
  -1.0008748e+00   2.5545658e-02
  -9.9772933e-01  -1.0430589e-02
  -9.9567546e-01   1.3150487e-02
  -1.0083444e+00  -1.0008933e-02
  -9.9097248e-01  -1.2003850e-02
  -9.9132285e-01   1.5478529e-02
  -1.0063705e+00   4.8206609e-03
  -1.0282773e+00   5.3945971e-02
  -9.6310560e-01   1.8403626e-02
  -1.0197449e+00  -3.9805367e-02
  -9.7732053e-01  -2.0128759e-02
  -9.8327975e-01  -1.9761073e-02
  -1.0100066e+00   1.9712470e-02
  -9.6562303e-01   5.6357219e-02
  -1.0162760e+00  -5.6350231e-03
  -9.8743888e-01   1.1713517e-03
  -1.0103051e+00   1.4076386e-02
  -9.8684996e-01   2.3948728e-02
  -9.8994432e-01  -1.4637427e-03
  -9.8828050e-01   1.2472270e-02
  -1.0141785e+00  -3.2080415e-02
  -1.0042709e+00   5.3301825e-03
  -1.0328582e+00   1.4050896e-02
  -1.0230391e+00  -1.1390268e-02
  -1.0040524e+00   1.1793904e-02
  -9.9842057e-01  -2.9773854e-03
  -1.0054928e+00  -1.0087605e-02
  -9.8981355e-01   4.6655191e-02
  -9.9804897e-01   4.1774016e-04
  -1.0025871e+00  -2.5343461e-02
  -1.0106930e+00   1.8953554e-02
  -1.0002621e+00   7.0363984e-03
  -1.0274103e+00   2.2556075e-02
  -9.7572571e-01  -1.8680876e-02
  -9.9368742e-01  -1.9099175e-02
  -1.0129600e+00   2.4658062e-02
  -1.0104612e+00   8.3265934e-03
  -1.0022350e+00   2.1655109e-02
  -1.0244262e+00  -1.1303288e-02
  -9.8894109e-01  -9.5551174e-04
  -9.9716970e-01  -2.8368375e-02
  -1.0011510e+00   3.4078645e-03
  -1.0032657e+00   1.2833592e-02
  -1.0166825e+00  -1.2967742e-02
  -1.0273764e+00  -2.1420926e-02
  -9.8877305e-01   3.4726973e-02
  -1.0253698e+00  -3.4623339e-03
  -9.7497305e-01   4.3539974e-03
  -1.0147790e+00  -1.8029274e-02
  -1.0024593e+00  -2.0406017e-02
  -9.6922400e-01   5.0242502e-04
  -9.7758158e-01   7.6899157e-04
  -9.8544056e-01  -3.0152617e-03
  -1.0247988e+00  -1.1978229e-02
  -9.9985900e-01  -1.3443077e-02
  -9.9579369e-01  -9.9754393e-03
  -1.0372371e+00  -1.1495537e-02
  -9.8155270e-01   1.5833273e-03
  -1.0134357e+00  -3.8497857e-03
  -1.0206817e+00   1.0433909e-02
  -1.0127164e+00  -1.6358643e-02
  -9.6481083e-01  -8.5866571e-03
  -1.0211091e+00  -2.7747007e-02
  -9.7144679e-01   2.1680611e-03
  -9.9479588e-01  -1.7650304e-02
  -1.0094622e+00   9.4458255e-03
  -1.0304128e+00  -8.3379943e-03
  -9.7749978e-01  -1.0889185e-02
  -9.7062239e-01  -1.9006477e-02
  -9.8997067e-01   1.7524612e-02
  -1.0009177e+00  -2.7482453e-02
  -9.6981367e-01  -2.7090963e-03
  -1.0009415e+00   2.6290333e-02
  -9.6817022e-01  -1.6751160e-02
  -1.0030835e+00   9.2552117e-03
  -1.0168195e+00  -1.8064620e-02
  -1.0194468e+00   1.5821252e-02
  -9.7094890e-01  -8.4495180e-03
  -9.5784411e-01  -1.2779110e-02
  -9.9347074e-01   3.8083410e-03
  -1.0238761e+00   3.1918426e-02
  -9.8987836e-01   2.6172434e-02
  -1.0219168e+00   1.1641401e-02
  -9.8152438e-01   9.1753893e-03
  -1.0140222e+00   1.1123362e-02
  -1.0241194e+00   7.4996871e-03
  -9.9788213e-01   6.3848279e-05
  -1.0042178e+00  -4.5255977e-02
  -9.8071737e-01   1.7548264e-03
  -9.9501317e-01   1.6800777e-02
  -9.7755686e-01   1.0082084e-03
  -1.0019763e+00   6.7799769e-03
  -9.9887401e-01  -1.4320331e-02
  -9.7778900e-01   3.3938704e-02
  -9.8688234e-01  -1.6495874e-02
  -9.8604365e-01   4.8269358e-02
  -1.0009045e+00   7.4153456e-03
  -9.9491068e-01  -1.9729692e-02
  -1.0193928e+00  -8.3726972e-03
  -9.7915083e-01  -3.8628263e-03
  -9.7637789e-01   8.7189646e-03
  -9.6961657e-01   7.3337257e-03
  -1.0079568e+00   1.2805423e-02
  -9.9484943e-01   9.6005958e-04
  -1.0077302e+00  -1.6477699e-02
  -9.7969456e-01   3.5687467e-03
  -9.8480439e-01   1.5437391e-02
  -9.5191346e-01   1.7022588e-03
  -9.9857165e-01  -1.2457213e-02
  -9.9662412e-01  -1.6293743e-02
  -9.9947633e-01   1.9020464e-02
  -9.9176657e-01   9.1370410e-03
  -1.0107022e+00   3.9341693e-02
  -9.9753805e-01   1.4201968e-02
  -1.0265471e+00   4.2162256e-03
  -9.9434067e-01   3.0592782e-02
  -1.0175738e+00   2.8012350e-02
  -9.8235926e-01   4.6161472e-03
  -9.8632824e-01   2.0667998e-02
  -1.0158608e+00   8.9590836e-04
  -9.9944200e-01   2.7766998e-03
  -1.0155189e+00   9.9111297e-03
  -1.0149959e+00  -2.3572344e-02
  -9.7366756e-01  -8.3882129e-03
  -1.0480243e+00  -1.2091808e-02
  -1.0102758e+00  -6.7306945e-04
  -1.0168830e+00  -2.3825091e-02
  -9.9825306e-01   1.7299378e-02
  -9.6303253e-01   2.5122664e-02
  -9.9072464e-01   2.0753632e-02
  -9.8408116e-01   2.2459625e-03
  -1.0018562e+00   2.7307898e-03
  -9.8420274e-01   7.3463908e-04
  -1.0135583e+00   2.6353778e-02
  -1.0208704e+00   1.0143191e-02
  -9.8693252e-01   1.4119072e-02
  -9.9023188e-01  -8.8057143e-03
  -1.0157555e+00  -5.8852983e-03
  -1.0070856e+00   5.8702851e-03
  -9.8625036e-01   5.4607125e-03
  -9.8005557e-01   2.7215474e-02
  -9.9191871e-01   6.1092121e-03
  -9.8942536e-01   1.7939558e-02
  -9.9985530e-01   2.9437087e-02
  -9.9597098e-01  -2.1550701e-02
  -1.0037418e+00   3.3087442e-03
  -1.0188118e+00  -2.1428829e-02
  -1.0126246e+00   8.3019794e-03
  -9.9819025e-01  -2.3412358e-02
  -1.0100452e+00  -1.0724878e-02
  -1.0122099e+00  -5.7797928e-03
  -1.0178473e+00   1.0920350e-03
  -9.8954583e-01   3.9656433e-02
  -1.0064965e+00   1.3757868e-02
  -1.0177629e+00   6.5044699e-03
  -9.9663177e-01   9.6335262e-03
  -1.0012320e+00   3.3886766e-02
  -9.8151288e-01  -2.3496204e-02
  -1.0279758e+00   2.0203721e-02
  -1.0002878e+00   3.1724501e-03
  -9.9936746e-01  -3.3960550e-02
  -9.8911887e-01   8.1650091e-03
  -9.7471601e-01  -3.3703357e-03
  -1.0127552e+00   9.2849933e-04
  -1.0050135e+00   2.1062702e-02
  -9.9490624e-01   1.3340078e-02
  -9.9116924e-01  -1.3495764e-02
  -9.9879544e-01  -5.3678647e-03
  -1.0132954e+00  -8.9031623e-03
  -9.8538015e-01   1.2476556e-02
  -9.7796987e-01  -5.2604656e-02
  -9.9553590e-01  -2.3286827e-02
  -1.0102652e+00  -1.5893901e-02
  -9.8840228e-01  -5.2023026e-03
  -9.9531442e-01   1.5497873e-02
  -1.0205427e+00  -1.7825603e-02
  -1.0043628e+00  -5.8197439e-03
  -1.0170444e+00  -2.2104008e-02
  -1.0016312e+00   1.1367337e-03
  -9.6674546e-01   2.1668608e-02
  -9.7038848e-01  -1.2762537e-02
  -1.0001657e+00   8.1530439e-03
  -9.9654187e-01  -1.2887880e-02
  -9.8925209e-01  -8.8632986e-03
  -1.0023290e+00   1.9139315e-02
  -1.0129047e+00   3.9471467e-02
  -1.0166062e+00   1.8132515e-02
  -1.0164650e+00  -2.8800025e-02
  -1.0029834e+00  -1.3143054e-02
  -9.8755089e-01  -7.0226808e-04
  -9.7353211e-01  -1.1317612e-02
  -1.0103826e+00  -3.8255049e-03
  -1.0131589e+00   1.4813140e-02
  -9.8216461e-01   1.7594808e-03
  -9.9625647e-01  -2.8996688e-02
  -1.0044695e+00   6.1756414e-03
  -1.0430458e+00   1.2761245e-02
  -1.0042441e+00  -2.7014318e-02
  -9.8715483e-01  -3.1927192e-02
  -9.9379303e-01  -1.1940206e-02
  -9.9639473e-01   8.2051915e-04
  -1.0303613e+00  -2.8170314e-02
  -1.0114999e+00   2.7347806e-03
  -1.0158762e+00  -3.9828129e-02
  -9.9990261e-01  -2.6274392e-02
  -1.0040907e+00   6.5258660e-03
  -1.0102915e+00  -8.0795491e-03
  -9.9795525e-01  -8.2023509e-03
  -9.9071522e-01   4.6310865e-03
  -1.0249025e+00   2.7520764e-03
  -9.5950547e-01   3.2240696e-02
  -1.0382216e+00   5.8273257e-03
  -1.0135143e+00   1.1456074e-02
  -1.0081327e+00  -9.6812623e-03
  -9.6865359e-01  -3.6790766e-02
  -9.7481076e-01   2.7708423e-02
  -9.8324780e-01  -8.9624715e-03
  -9.8896052e-01   1.2635656e-02
  -1.0360586e+00  -9.6541506e-03
  -9.8991847e-01   4.4191667e-02
  -9.8769398e-01   2.2818910e-02
  -1.0202278e+00  -8.7201029e-03
  -1.0043629e+00  -1.3449274e-02
  -1.0006898e+00  -2.3874140e-02
  -1.0133662e+00  -6.0474379e-03
  -9.9400146e-01   4.4267213e-02
  -1.0107115e+00   1.2121802e-02
  -1.0109005e+00  -2.2360020e-03
  -9.9049564e-01   1.4835197e-03
  -1.0168534e+00   1.0556714e-02
  -9.8644892e-01   4.9234173e-03
  -1.0097396e+00  -3.2180114e-02
  -9.7485469e-01  -9.1535210e-03
  -1.0075115e+00   1.2376262e-02
  -1.0416087e+00  -4.8975458e-04
  -1.0099079e+00   9.3920402e-03
  -1.0223759e+00  -2.8978889e-03
  -1.0018053e+00  -7.2212579e-03
  -9.7981322e-01  -2.0122231e-02
  -1.0161378e+00  -9.7839180e-03
  -1.0075697e+00   6.6952160e-03
  -9.8817555e-01  -2.2224236e-02
  -1.0318767e+00  -8.7952922e-03
  -9.9765903e-01   2.2354976e-02
  -9.9782033e-01   2.7918420e-02
  -9.6918870e-01  -2.6691491e-02
  -1.0225389e+00  -1.5959443e-02
  -1.0210395e+00   1.6682745e-03
  -9.9253883e-01  -2.0290609e-02
  -1.0057779e+00  -4.2797397e-03
  -1.0186483e+00  -6.6507434e-04
  -1.0062675e+00   2.1893031e-03
  -9.9271956e-01  -1.1106533e-02
  -1.0077372e+00  -1.3644898e-02
  -1.0084746e+00  -1.4037993e-02
  -1.0039516e+00  -9.9740915e-03
  -9.7049506e-01  -3.5657027e-03
  -1.0003204e+00   1.2476686e-02
  -1.0106779e+00  -2.1937131e-02
  -9.9053930e-01  -3.2499405e-03
  -9.9116752e-01   8.7208583e-03
  -9.9220450e-01   2.4472777e-02
  -9.8026632e-01  -1.2170821e-02
  -1.0151999e+00  -1.5395061e-02
  -9.8086139e-01   3.8492859e-02
  -1.0312476e+00  -3.3942146e-02
  -1.0089004e+00   5.5447187e-03
  -1.0338299e+00   1.3427579e-04
  -1.0174873e+00  -1.5849042e-02
  -9.8791184e-01   4.4874225e-03
  -9.7279517e-01   1.5091749e-03
  -1.0317077e+00  -3.5613441e-02
  -9.9498671e-01  -1.5829863e-02
  -1.0508680e+00   1.2239207e-02
  -1.0147850e+00  -2.0272581e-02
  -9.9808921e-01   1.2949802e-02
  -1.0134213e+00   3.4072839e-02
  -1.0049773e+00   5.4924289e-03
  -1.0073018e+00   8.4746125e-03
  -9.9265840e-01   1.2053860e-02
  -9.9659632e-01   2.2263974e-02
  -1.0021997e+00  -7.8970980e-03
  -1.0160266e+00  -2.9594874e-02
  -1.0095518e+00  -7.1034108e-03
  -1.0091377e+00  -2.3010698e-02
  -9.8908922e-01   3.4972932e-03
  -9.7937122e-01   1.0979881e-02
  -1.0016894e+00   1.7221542e-02
  -1.0236199e+00  -7.4056037e-03
  -9.7824050e-01   4.3568379e-02
  -9.8309440e-01  -1.8928637e-02
  -1.0105719e+00  -1.5833205e-02
  -9.9962293e-01   2.4782033e-03
  -9.9652421e-01   5.0031928e-03
  -9.7759097e-01  -1.1078857e-03
  -9.6449485e-01  -9.7998618e-03
  -1.0145256e+00  -8.8768553e-03
  -1.0016239e+00   7.4166146e-03
  -9.8264021e-01  -1.1854470e-02
  -1.0104037e+00   2.0899875e-02
  -1.0014125e+00  -4.0799337e-04
  -9.9691510e-01   7.3889964e-03
  -9.9606787e-01   2.6788505e-02
  -1.0174276e+00  -6.8808509e-03
  -9.9190575e-01  -1.6943262e-02
  -1.0165748e+00   3.6159690e-02
  -9.8201151e-01   3.5597442e-03
  -1.0025205e+00   7.1430815e-03
  -9.8407222e-01  -2.2654267e-05
  -9.8866715e-01  -2.6433036e-02
  -9.8808949e-01   3.5727706e-03
  -9.9623167e-01  -5.5144710e-03
  -9.7421723e-01   1.0799561e-03
  -9.9877267e-01   2.6050312e-03
  -1.0024792e+00   2.6796143e-02
  -1.0079659e+00   3.2984256e-03
  -9.8625349e-01   1.3499942e-02
  -9.8777672e-01   1.3390679e-02
  -9.8213469e-01  -4.1280885e-03
  -1.0382557e+00  -1.1677493e-02
  -9.9213028e-01  -1.4979937e-02
  -1.0275177e+00   1.2147675e-03
  -9.8802052e-01   2.9404696e-02
  -1.0057317e+00   1.5727681e-02
  -9.8592664e-01  -1.2068444e-02
  -1.0074767e+00   9.0372187e-03
  -9.7014995e-01  -1.5037495e-02
  -1.0083336e+00  -1.4253419e-02
  -9.9633132e-01   1.2676709e-03
  -9.8669442e-01   4.3855744e-02
  -1.0062439e+00  -2.2761064e-02
  -9.8755756e-01  -2.1190352e-02
  -9.8622322e-01   1.8692885e-02
  -9.9708042e-01   2.9278946e-03
  -1.0311018e+00  -1.3052394e-02
  -1.0243132e+00   3.6881803e-03
  -1.0153408e+00  -1.6999692e-02
  -9.9101142e-01  -2.5576582e-02
  -9.6081009e-01   4.0975277e-03
  -9.6808964e-01  -1.9642603e-02
  -9.9343876e-01  -2.4355067e-02
  -9.9048526e-01   2.1357429e-02
  -1.0073629e+00   1.0986365e-02
  -1.0181100e+00  -2.8127418e-03
  -9.5968683e-01   9.4332208e-03
  -1.0268298e+00  -6.8790980e-03
  -9.9196735e-01  -2.5864259e-02
  -9.8844751e-01  -9.5249833e-03
  -9.7832785e-01   1.1382508e-02
  -1.0046957e+00  -8.0654120e-03
  -1.0264130e+00  -7.8162074e-03
  -1.0048631e+00   1.0162358e-03
  -1.0187548e+00   2.1373937e-03
  -1.0125834e+00   4.4097053e-04
  -9.6986852e-01  -1.2426257e-02
  -9.9470659e-01   1.9237677e-02
  -9.9910031e-01   6.2257441e-03
  -9.9680992e-01   1.4800881e-02
  -9.9123918e-01  -4.2712995e-03
  -1.0142279e+00   8.1201887e-03
  -9.9591876e-01   1.6306837e-02
  -9.9793393e-01  -2.7858422e-02
  -9.9668897e-01   4.2341396e-03
  -1.0012778e+00  -1.9730582e-02
  -1.0205197e+00   1.8029997e-02
  -9.9711224e-01  -1.5849619e-02
  -9.9369332e-01  -6.6623980e-03
  -9.9884358e-01   6.9667380e-03
  -9.8384618e-01   2.7494798e-02
  -1.0171949e+00  -3.9940725e-03
  -9.7504671e-01   2.7687652e-02
  -1.0138176e+00   2.6889899e-02
  -9.9878519e-01   8.0025773e-03
  -9.9811649e-01   2.5918369e-02
  -1.0151706e+00   3.9273767e-03
  -1.0229068e+00  -2.8585417e-02
  -9.8625042e-01   3.5951113e-03
  -9.9649576e-01   7.2017330e-03
  -1.0123641e+00  -1.1867445e-02
  -9.9175355e-01   1.7783072e-02
  -9.9265709e-01   1.6550184e-02
  -1.0098907e+00  -2.5312916e-02
  -9.9996195e-01   4.6331813e-03
  -1.0002042e+00   8.3114289e-03
  -9.8183052e-01  -1.9238792e-02
  -1.0096254e+00   1.3936364e-02
  -9.6107349e-01   2.3887943e-03
  -9.8810485e-01  -1.3904985e-02
  -1.0110521e+00  -1.2570230e-02
  -9.7861755e-01   2.1027730e-02
  -9.9249589e-01  -1.5521554e-02
  -9.8583532e-01   7.8900230e-03
  -9.8697937e-01   2.0082545e-02
  -1.0123641e+00  -1.5108849e-02
  -1.0220212e+00   1.7379467e-02
  -1.0003876e+00   1.5573959e-03
  -9.9489008e-01  -5.4632933e-03
  -1.0202480e+00  -3.2496080e-03
  -9.8983233e-01   3.8067894e-03
  -9.8653039e-01   1.0453481e-02
  -9.8297111e-01   3.2800687e-02
  -1.0011555e+00   9.4248646e-03
  -1.0324034e+00   2.3351837e-02
  -9.9277170e-01  -1.7252282e-02
  -1.0007394e+00   4.2386630e-03
  -9.8906699e-01  -2.8982905e-03
  -9.5269798e-01   3.1789053e-02
  -1.0603653e+00  -9.3778634e-03
  -1.0068926e+00   1.8210731e-02
  -9.8577147e-01   3.2935277e-02
  -1.0001516e+00  -6.3359286e-03
  -1.0276893e+00  -3.3432686e-04
  -1.0258716e+00  -1.0387214e-02
  -9.9252048e-01   2.3719364e-02
  -9.6015328e-01   2.5875043e-02
  -1.0034851e+00   4.8166393e-03
  -1.0071925e+00   1.6590458e-02
  -9.9275747e-01   1.2952891e-02
  -1.0090500e+00   6.1881289e-03
  -1.0191452e+00  -2.4995819e-02
  -1.0106222e+00   1.6465503e-02
  -9.9455941e-01  -1.2968345e-02
  -1.0158833e+00  -1.0298115e-02
  -1.0414522e+00   1.0782522e-02
  -1.0164796e+00   8.0513877e-03
  -9.8993654e-01   1.1362377e-02
  -9.7052765e-01  -1.3038556e-02
  -1.0128184e+00  -6.2702202e-03
  -1.0613689e+00  -6.7009437e-03
  -1.0149704e+00  -2.1816879e-02
  -9.8966967e-01   3.0495985e-02
  -9.8770016e-01   2.5171314e-02
  -9.8796483e-01   1.2127271e-02
  -1.0078236e+00  -1.8343690e-02
  -1.0217564e+00   2.9909615e-02
  -9.7500256e-01   3.2601069e-02
  -1.0108376e+00   5.5195893e-03
  -9.6912570e-01  -2.8443228e-03
  -1.0075731e+00  -4.3413013e-03
  -1.0010042e+00   1.2604551e-03
  -1.0334554e+00   4.4160764e-02
  -1.0214129e+00  -7.4966539e-03
  -9.9219833e-01   1.2342521e-02
  -1.0142217e+00  -1.8872799e-02
  -9.7927436e-01  -1.6333135e-03
  -1.0182316e+00   3.3286896e-02
  -9.8660024e-01  -8.4958588e-03
  -1.0061642e+00   2.3295774e-03
  -1.0245183e+00   8.0345897e-03
  -1.0025330e+00   8.6826928e-03
  -1.0066699e+00  -3.1895625e-02
  -9.9958152e-01   3.1092379e-02
  -1.0180271e+00  -1.4272291e-02
  -1.0054569e+00   1.3629621e-03
  -1.0227609e+00   7.8617874e-03
  -9.9021418e-01  -1.6079041e-02
  -9.6993325e-01  -9.0887181e-03
  -9.8632584e-01   7.0407191e-03
  -1.0170339e+00  -3.9427503e-03
  -9.8140529e-01  -2.5096052e-02
  -9.8483779e-01   2.2941046e-02
  -9.9169601e-01  -6.0275863e-03
  -9.8782123e-01   1.3387193e-02
  -1.0011838e+00  -6.6509147e-03
  -1.0187449e+00   1.6218299e-02
  -1.0045439e+00  -1.0845180e-02
  -9.8210920e-01   2.0977956e-02
  -1.0058964e+00   3.1626266e-04
  -9.6668618e-01   1.3427552e-02
  -9.8624764e-01   1.9009300e-02
  -9.8804648e-01  -2.2197888e-03
  -1.0325562e+00  -1.9315368e-02
  -1.0064824e+00  -1.3861031e-02
  -9.8426932e-01  -1.7666346e-02
  -9.6921735e-01   2.7295217e-03
  -1.0138851e+00  -8.5241369e-03
  -9.9361987e-01   1.1354463e-02
  -1.0050536e+00  -4.3873212e-02
  -1.0032456e+00   1.7299550e-03
  -9.8403758e-01   6.8008333e-04
  -9.9910637e-01   3.0031638e-03
  -9.9276748e-01   1.2526855e-02
  -9.9935183e-01  -3.8666082e-03
  -1.0202223e+00  -2.3973875e-03
  -1.0249005e+00  -9.8858018e-03
  -9.7847202e-01   1.5498928e-02
  -9.9574914e-01   1.1725900e-02
  -1.0065804e+00   4.9389438e-03
  -1.0156528e+00  -2.0430985e-02
  -9.7409496e-01   2.2946754e-02
  -9.8063259e-01  -2.4202774e-02
  -9.7927591e-01  -5.3640051e-03
  -9.9922411e-01  -7.5069169e-04
  -1.0293371e+00  -2.5220326e-02
  -9.8558869e-01   2.4076556e-02
  -1.0014830e+00   2.1245209e-02
  -9.8986411e-01  -1.1956483e-02
  -9.9132307e-01   4.1634230e-02
  -9.9687564e-01   5.3536285e-03
  -1.0018523e+00   5.6403148e-03
  -9.7509608e-01  -3.6947885e-03
  -9.7191859e-01   1.3393052e-02
  -1.0022479e+00  -2.4612548e-02
  -1.0147674e+00  -7.7462323e-03
  -1.0073858e+00   2.0026779e-02
  -1.0402517e+00  -1.5716916e-02
  -1.0214266e+00   2.8601251e-03
  -1.0052294e+00   1.9405550e-02
  -1.0070772e+00  -1.6714993e-02
  -1.0381121e+00  -1.5622874e-03
  -9.9151081e-01  -1.5489705e-03
  -9.8539797e-01   8.9200288e-03
  -9.6956951e-01  -7.4529407e-03
  -1.0207970e+00  -1.0503174e-02
  -1.0221438e+00   2.2878922e-02
  -9.9136571e-01  -3.8730709e-03
  -1.0119216e+00   5.7535823e-04
  -1.0309330e+00   1.9182769e-02
  -1.0209587e+00  -1.8795568e-02
  -9.7944226e-01  -2.7323923e-02
  -9.8686063e-01   1.0617912e-02
  -1.0044592e+00   5.3707510e-03
  -1.0119197e+00  -5.4680067e-03
  -1.0132934e+00  -1.8534904e-02
  -9.6332796e-01   2.1753133e-02
  -9.9278613e-01   9.1764880e-03
  -9.9202277e-01   5.0271642e-03
  -1.0078091e+00   2.9204995e-03
  -9.7761683e-01  -2.0231673e-02
  -9.8751174e-01   2.8866710e-02
  -1.0121865e+00  -1.7087936e-02
  -1.0179914e+00  -5.9184883e-03
  -9.9594943e-01  -5.3972567e-03
  -9.8628271e-01   4.1438594e-03
  -9.7272888e-01  -1.9166108e-02
  -9.7090244e-01   3.8854896e-02
  -1.0026378e+00   6.1610643e-04
  -1.0080723e+00   2.0211206e-02
  -1.0089178e+00  -2.3320665e-02
  -1.0169536e+00  -7.0489427e-03
  -9.9094127e-01   4.6728228e-02
  -1.0119080e+00  -1.9409798e-04
  -1.0164662e+00  -2.9820808e-02
  -9.9810980e-01   1.2591324e-02
  -1.0124941e+00   1.0811700e-02
  -1.0123510e+00  -5.8476069e-03
  -1.0069365e+00   1.5620534e-02
  -1.0121232e+00   5.7753059e-03
  -9.9156164e-01  -1.8272287e-02
  -9.9096055e-01  -2.0151862e-02
  -9.9713675e-01   1.5018800e-02
  -1.0246737e+00   2.0760996e-02
  -1.0194657e+00   2.2171256e-03
  -1.0279719e+00  -2.2368341e-02
  -9.9643059e-01  -2.4895510e-03
  -1.0434400e+00   1.6185200e-02
  -1.0204893e+00  -1.3385510e-02
  -9.9187909e-01  -2.4821934e-02
  -1.0023065e+00  -1.6977141e-02
  -1.0245937e+00   1.6873370e-02
  -1.0021822e+00  -7.3155592e-03
  -9.8717664e-01  -9.7495034e-03
  -1.0142974e+00  -2.2112604e-02
  -1.0005591e+00  -1.1254496e-02
  -9.9323182e-01  -1.2079973e-02
  -1.0000701e+00   2.3270935e-02
  -9.9799732e-01   1.9150683e-03
  -9.8764905e-01   1.3784348e-02
  -1.0093260e+00   2.4066920e-03
  -1.0170098e+00  -1.7107189e-02
  -9.5265808e-01   1.9281542e-02
  -1.0107985e+00   3.6381302e-03
  -1.0152905e+00  -4.4593789e-03
  -1.0200659e+00  -5.6179593e-03
  -1.0014112e+00  -2.4287942e-02
  -9.7954025e-01   1.1401525e-02
  -1.0140481e+00  -1.5436874e-03
  -9.5396308e-01   9.6302706e-03
  -9.8017303e-01  -7.1439944e-03
  -9.9138947e-01  -1.3705206e-02
  -1.0215314e+00  -2.1325701e-02
  -9.7348430e-01   1.5941520e-02
  -9.9999431e-01  -1.4036575e-03
  -1.0095327e+00  -2.0932554e-02
  -9.9992836e-01  -2.2805315e-02
  -1.0296699e+00   3.8407230e-02
  -1.0027394e+00  -1.1859378e-02
  -9.9305533e-01   8.0873029e-03
  -1.0080805e+00  -6.4391445e-03
  -9.9795400e-01  -1.0656028e-02
  -9.9630209e-01   5.3349189e-03
  -9.9632752e-01  -1.1398429e-02
  -1.0210060e+00   6.3775792e-03
  -9.8408193e-01  -1.9503212e-02
  -9.9320551e-01  -8.9024329e-03
  -9.7958534e-01  -2.1086813e-02
  -1.0223443e+00   1.0001171e-02
  -9.9309039e-01   7.1447665e-03
  -1.0332739e+00  -2.4755530e-02
  -9.8642463e-01   3.4676492e-02
  -1.0194943e+00  -2.4862763e-02
  -9.7448891e-01  -4.1225419e-03
  -1.0038959e+00  -3.2163217e-03
  -9.7967435e-01   2.1302453e-03
  -1.0220536e+00   4.4453916e-03
  -1.0021599e+00   1.8750112e-02
  -9.8808792e-01   1.3032573e-02
  -1.0112453e+00   4.8299739e-03
  -1.0060995e+00  -1.5887414e-02
  -1.0280911e+00   2.2764967e-02
  -1.0087320e+00   1.4161167e-02
  -1.0252608e+00   1.0895630e-02
  -1.0180504e+00   2.1420739e-03
  -1.0406335e+00   5.4921409e-03
  -9.8094419e-01   7.6113301e-03
  -1.0284368e+00  -3.1876366e-02
  -1.0032223e+00  -2.7104879e-02
  -1.0131657e+00   2.5913870e-02
  -9.9000859e-01  -1.9252956e-02
  -9.8106531e-01   1.1892092e-02
  -9.9581106e-01  -6.1175058e-04
  -1.0180363e+00  -7.4897547e-03
  -1.0121315e+00   6.2163087e-03
  -9.9742823e-01   7.6149491e-03
  -1.0148321e+00   1.4760589e-02
  -9.9603299e-01   2.1287232e-03
  -9.6664688e-01  -1.7989429e-02
  -9.9722072e-01  -4.5522042e-03
  -9.9981029e-01  -8.8157810e-03
  -1.0010176e+00  -6.1718691e-03
  -9.5942298e-01  -9.2339827e-03
  -1.0200264e+00   1.7142195e-02
  -9.8585107e-01   9.4966958e-03
  -1.0052438e+00   2.6778660e-03
  -9.8887444e-01   1.8423064e-02
  -1.0084154e+00   3.6973276e-02
  -1.0049654e+00   5.2913371e-03
  -9.8185691e-01  -2.9531393e-02
  -9.9513735e-01   8.2630118e-03
  -1.0005606e+00  -3.9935766e-03
  -9.8583441e-01  -1.7094144e-02
  -9.5934308e-01   1.9678642e-02
  -9.7032966e-01   8.9570536e-03
  -1.0000846e+00   2.2715109e-03
  -9.8841922e-01   1.7771165e-02
  -1.0009727e+00  -1.9145578e-02
  -1.0049050e+00   1.2828024e-02
  -9.9214713e-01   2.1889316e-02
  -1.0147292e+00  -1.6919322e-02
  -9.9475598e-01   3.7446504e-02
  -1.0009393e+00   3.8993957e-02
  -9.7462065e-01   3.6555434e-03
  -1.0421036e+00   2.1022754e-02
  -9.8794123e-01  -3.9373348e-02
  -1.0126353e+00   1.9423372e-02
  -9.9291296e-01   8.2659538e-03
  -9.8442878e-01   1.6230565e-02
  -1.0121272e+00   1.4844690e-02
  -1.0189536e+00   3.7797247e-03
  -9.5302158e-01   1.2115273e-02
  -1.0197213e+00   2.9910632e-03
  -1.0325951e+00  -1.2287376e-02
  -9.8468147e-01   1.2665684e-02
  -1.0026678e+00  -7.9254498e-03
  -1.0040867e+00  -5.2137596e-03
  -9.6040805e-01   5.6937549e-03
  -1.0029904e+00  -1.8254186e-02
  -1.0125386e+00   1.1814396e-02
  -9.7819868e-01  -2.9954407e-02
  -9.9642568e-01   1.0597547e-03
  -1.0015414e+00  -8.3781843e-03
  -1.0397687e+00  -5.1497104e-03
  -1.0073483e+00   1.6600056e-02
  -9.7497897e-01  -9.7854977e-03
  -1.0051512e+00   4.0054077e-03
  -1.0048369e+00  -1.2582718e-03
  -1.0050534e+00   4.8473602e-03
  -9.9010377e-01  -9.2434212e-03
  -9.8913665e-01  -1.0930000e-02
  -9.9453004e-01   4.1266581e-03
  -1.0144488e+00  -7.0793608e-03
  -9.7643658e-01   8.1573268e-03
  -9.9236494e-01  -1.7144512e-02
  -1.0107044e+00   1.6682019e-02
  -9.9427288e-01   1.9019774e-02
  -9.8588461e-01  -5.7655362e-03
  -9.8438056e-01   3.3811517e-03
  -1.0074488e+00  -7.5235941e-03
  -9.7992337e-01  -1.4009899e-02
  -1.0197504e+00   1.0773230e-02
  -1.0116378e+00  -5.3641566e-03
  -9.8782974e-01  -1.9899056e-02
  -1.0123234e+00   7.1764960e-03
  -1.0213924e+00  -5.6950162e-03
  -9.9178963e-01   4.8821692e-03
  -9.9983393e-01  -2.7821213e-02
  -1.0093950e+00  -1.3724345e-02
  -9.9341364e-01  -8.3476105e-03
  -1.0017046e+00  -2.9214913e-03
  -9.9463660e-01  -4.8540634e-04
  -9.6113167e-01   1.2927132e-02
  -9.6538778e-01  -4.5360562e-03
  -9.7942481e-01  -1.1882450e-02
  -1.0268656e+00   2.2004402e-02
  -9.8031722e-01  -1.6191039e-02
  -9.7307805e-01   2.1630214e-02
  -1.0007802e+00  -1.5966422e-02
  -1.0040378e+00   2.7847765e-02
  -1.0224514e+00   1.0721559e-02
  -9.9734731e-01  -4.4992802e-03
  -1.0230838e+00   2.2119806e-03
  -9.8647632e-01   2.5495872e-05
  -9.9267113e-01   2.4533512e-02
  -9.8265185e-01   1.9132139e-03
  -1.0188373e+00  -3.5655604e-03
  -1.0208463e+00  -1.9185846e-03
  -1.0018138e+00   2.1843813e-02
  -9.9438989e-01   8.3277557e-03
  -1.0126674e+00   1.2448348e-02
  -9.6859181e-01   1.2214976e-03
  -9.8900002e-01   3.1620989e-02
  -9.9710139e-01   9.7475664e-03
  -9.9825965e-01  -1.6593144e-02
  -9.9344372e-01   2.7409987e-02
  -1.0042944e+00  -4.2555421e-03
  -1.0018921e+00   2.7116269e-03
  -9.9110728e-01   5.7315911e-03
  -1.0114371e+00  -1.9555334e-02
  -1.0083818e+00   1.9256260e-02
  -9.7471784e-01   1.1075681e-02
  -9.9868308e-01  -2.6705681e-02
  -9.7188486e-01  -2.1996590e-03
  -9.9819317e-01  -1.2662530e-02
  -1.0012608e+00  -2.2910691e-02
  -1.0225652e+00   2.0174090e-02
  -1.0112085e+00   2.5902237e-03
  -9.5952194e-01  -1.6806583e-02
  -9.9417513e-01   2.9550173e-03
  -1.0274850e+00  -9.9230260e-03
  -1.0054064e+00  -1.0335220e-02
  -1.0070000e+00   3.3597317e-02
  -1.0009159e+00   1.7842020e-05
  -1.0333909e+00   1.8739781e-02
  -1.0012261e+00  -1.8050462e-02
  -9.7798302e-01   2.1259453e-02
  -9.9670067e-01   4.9786519e-03
  -9.9664772e-01   2.2415345e-02
  -9.7639083e-01  -3.9627991e-04
  -1.0218205e+00  -2.0226981e-03
  -9.9630348e-01   5.7237550e-03
  -9.9003885e-01  -2.2015818e-02
  -9.9597761e-01   1.3187571e-02
  -9.8939343e-01   1.7041120e-02
  -1.0002192e+00  -6.6756238e-03
  -1.0244157e+00  -5.6490641e-03
  -1.0055668e+00  -7.9625843e-03
  -1.0012009e+00   6.9626733e-03
  -9.9533667e-01   1.9482582e-02
  -1.0060156e+00   2.9144755e-02
  -1.0029871e+00   1.3361113e-02
  -1.0141606e+00  -2.2784807e-03
  -1.0210128e+00  -4.1656901e-03
  -1.0215372e+00   2.4166222e-02
  -9.9191567e-01   7.8435627e-03
  -1.0040317e+00   5.1770423e-03
  -1.0137812e+00  -4.1438573e-03
  -9.9219867e-01  -1.1390780e-02
  -9.9321722e-01  -1.6375900e-02
  -9.9902462e-01  -2.8537735e-02
  -1.0261481e+00   1.7789877e-02
  -1.0150525e+00  -1.2928102e-02
  -9.6749196e-01   9.0346094e-03
  -9.8252045e-01  -3.2432044e-02
  -1.0057702e+00  -2.0236819e-02
  -1.0025058e+00   1.4205001e-03
  -1.0159429e+00   6.0989885e-04
  -1.0173879e+00   1.3061679e-02
  -9.7698079e-01  -1.1133023e-03
  -1.0002846e+00   1.8636155e-02
  -1.0209559e+00  -3.7112334e-04
  -9.5100932e-01   5.1216123e-03
  -1.0154271e+00   1.2012143e-02
  -1.0082654e+00   1.2816492e-02
  -1.0043432e+00   4.1764106e-03
  -9.9613572e-01  -6.7452349e-03
  -9.9896658e-01   6.4976087e-03
  -9.9997340e-01  -2.1727954e-02
  -1.0002941e+00  -3.3557678e-03
  -1.0177182e+00  -5.8285625e-03
  -1.0006328e+00   5.0587886e-03
  -1.0312687e+00  -1.1592099e-02
  -9.5908429e-01  -6.8231323e-03
  -9.8275605e-01  -1.1891189e-04
  -9.8197175e-01  -1.9964980e-02
  -1.0074673e+00  -5.4096216e-03
  -1.0303447e+00   2.4578645e-02
  -9.6505008e-01   8.9375571e-03
  -9.8715451e-01   1.8472025e-02
  -9.8446490e-01   1.3169880e-02
  -9.9690197e-01   6.6301905e-03
  -9.8976252e-01   1.3681486e-02
  -9.9400329e-01  -3.1647399e-02
  -1.0146059e+00   1.5366667e-02
  -9.9952016e-01  -1.5857672e-03
  -1.0014054e+00   6.0525120e-03
  -9.8233588e-01   6.8054136e-03
  -1.0182182e+00  -2.3580921e-02
  -1.0236301e+00   2.1219128e-02
  -9.7101027e-01  -8.4746617e-03
  -1.0296106e+00  -9.5134436e-03
  -9.9957032e-01   1.7617347e-02
  -9.9999135e-01   1.8077154e-02
  -9.7775779e-01  -1.1463586e-02
  -9.9474693e-01   2.6157228e-03
  -9.9003890e-01   1.3528176e-02
  -9.8337237e-01   2.7721946e-02
  -1.0180841e+00  -7.4675963e-03
  -9.8882092e-01  -2.5049838e-02
  -9.8638814e-01  -2.6065259e-02
  -1.0046200e+00   6.0777678e-04
  -9.6737361e-01   9.1016723e-03
  -1.0192353e+00  -2.8602370e-02
  -9.8139210e-01   5.1939984e-03
  -9.9697513e-01   1.8522768e-02
  -1.0009320e+00   1.6431056e-02
  -9.8621264e-01   1.0699266e-02
  -1.0027150e+00  -1.8006255e-02
  -1.0104112e+00  -3.1942487e-02
  -9.8743744e-01  -4.2948415e-03
  -1.0241759e+00  -2.3765250e-02
  -9.8408186e-01   2.5201138e-02
  -9.8922239e-01   4.0033740e-03
  -1.0369596e+00   5.9444176e-03
  -9.7664408e-01   1.1364287e-02
  -9.9431855e-01  -1.6251555e-02
  -9.9312347e-01  -7.5471425e-04
  -9.5271896e-01  -7.2627824e-03
  -9.7036351e-01   2.1336812e-02
  -9.7554769e-01   5.9584910e-03
  -9.9427391e-01  -3.8972471e-03
  -9.6694297e-01   1.3782640e-02
  -1.0211976e+00   2.6439726e-02
  -9.9049128e-01   1.5581809e-02
  -1.0008009e+00   8.3539902e-05
  -9.8867006e-01   6.7223951e-03
  -9.8318282e-01   8.0912608e-03
  -1.0162784e+00  -2.1538466e-02
  -9.8902019e-01   8.3126095e-03
  -1.0088936e+00  -2.1850801e-02
  -9.9874318e-01  -2.4254791e-02
  -1.0063144e+00  -1.5456471e-02
  -1.0236319e+00   4.1977964e-03
  -1.0360246e+00   6.9933432e-04
  -1.0283513e+00   3.5014527e-03
  -1.0016799e+00   1.0850015e-02
  -1.0245375e+00  -1.9868370e-03
  -1.0163818e+00   1.9867532e-02
  -1.0134748e+00  -6.0638485e-03
  -9.6816615e-01  -3.0168905e-03
  -9.8730664e-01  -5.9295235e-03
  -9.6497079e-01  -8.0859536e-03
  -1.0083218e+00   3.6900382e-03
  -1.0078753e+00   2.6435895e-03
  -1.0152232e+00  -1.3550593e-02
  -1.0053725e+00   5.7083913e-03
  -1.0038185e+00   1.3013331e-02
  -9.9451514e-01  -7.8456588e-04
  -9.9555190e-01  -1.7729274e-03
  -1.0081738e+00   7.0635378e-03
  -9.7338231e-01   3.4187662e-03
  -9.8234909e-01  -5.0680597e-03
  -1.0218571e+00   1.8072181e-02
  -1.0159676e+00  -3.1543686e-02
  -9.9238778e-01  -1.4194271e-02
  -9.7923762e-01  -1.3327238e-02
  -1.0025954e+00  -2.0458839e-02
  -1.0111781e+00  -3.6241980e-02
  -1.0175935e+00   1.0139797e-02
  -9.8481651e-01  -1.9437448e-02
  -1.0025668e+00   4.0161209e-02
  -1.0292989e+00  -4.2602039e-03
  -9.8226246e-01  -6.0255929e-03
  -9.8626254e-01   1.3869547e-02
  -9.7469317e-01   1.6709956e-02
  -9.9350248e-01  -6.3303407e-03
  -9.8718032e-01  -1.7581815e-02
  -9.9859490e-01   1.2195105e-02
  -9.8861864e-01   1.0616279e-02
  -9.8923586e-01   9.4242949e-03
  -9.6916832e-01   9.6495093e-03
  -9.9912138e-01   2.2603831e-02
  -9.9947818e-01  -5.6845476e-03
  -1.0318735e+00  -3.0874851e-02
  -9.8580540e-01   1.2081519e-02
  -9.9156324e-01  -2.8459073e-02
  -1.0186577e+00  -1.5052680e-02
  -9.8494431e-01  -5.3609175e-03
  -1.0241089e+00  -6.0362920e-03
  -9.9013480e-01  -3.4797831e-03
  -1.0041740e+00   2.1682055e-02
  -9.8659298e-01  -3.5143498e-02
  -1.0130273e+00  -1.8785500e-03
  -9.7191110e-01   1.1796362e-02
  -1.0148973e+00   1.7340150e-02
  -9.9598674e-01   2.5389753e-02
  -9.6704037e-01  -1.3374062e-02
  -1.0056568e+00  -1.3934869e-02
  -1.0163762e+00   4.4665073e-03
  -9.8403105e-01  -2.7780234e-03
  -1.0159362e+00   2.2842646e-03
  -1.0160834e+00   4.1231697e-03
  -9.9075208e-01   4.2761874e-03
  -1.0363555e+00  -3.5607132e-02
  -1.0199042e+00   2.9170538e-02
  -1.0243056e+00  -2.8918161e-02
  -1.0044585e+00  -1.0182385e-02
  -9.6975144e-01  -7.2441967e-05
  -1.0240486e+00  -2.0483096e-02
  -1.0022064e+00   2.7453877e-02
  -9.8346238e-01  -3.6330637e-02
  -1.0184429e+00   1.5284627e-02
  -1.0016821e+00  -2.6304369e-02
  -9.8823285e-01   5.8324829e-03
  -9.9925639e-01  -1.3578179e-02
  -1.0024861e+00  -2.3056877e-02
  -9.8049638e-01   1.8618801e-02
  -9.9833474e-01   6.8560522e-03
  -1.0104908e+00   1.0593455e-02
  -1.0068047e+00   5.8108870e-03
  -1.0218190e+00  -2.8248710e-03
  -9.8626597e-01   3.0500285e-03
  -9.9313631e-01   1.6610617e-02
  -1.0041785e+00  -2.5082151e-02
  -9.8039132e-01  -3.9915912e-03
  -9.8543408e-01  -3.8887113e-03
  -1.0050433e+00  -2.1191510e-02
  -9.8926743e-01  -1.7777350e-02
  -9.6028899e-01  -1.7495087e-02
  -1.0132804e+00  -2.5125631e-02
  -9.8784418e-01   1.4143350e-02
  -1.0303985e+00  -1.4852206e-02
  -1.0224741e+00  -5.2066526e-04
  -9.9724262e-01   2.6660492e-03
  -9.9445062e-01   6.6075563e-03
  -9.9516332e-01  -1.3641343e-03
  -1.0175903e+00  -5.8536745e-03
  -1.0210841e+00  -2.1326957e-02
  -1.0159211e+00  -4.2306378e-03
  -1.0177547e+00   1.5264469e-02
  -9.9520855e-01  -1.7034467e-02
  -1.0001781e+00   2.7419085e-02
  -1.0227957e+00   1.2474427e-02
  -9.8993469e-01  -3.3592576e-02
  -9.8343758e-01  -1.5063100e-02
  -9.9318548e-01   1.4476576e-02
  -9.8242573e-01   3.1680514e-02
  -9.9694610e-01  -2.7395091e-02
  -1.0109646e+00   2.5523277e-02
  -1.0056894e+00  -5.5052771e-03
  -9.9729596e-01   4.2253169e-02
  -1.0283349e+00  -2.6951450e-03
  -1.0241862e+00  -2.5716138e-02
  -9.8987905e-01  -1.4415453e-03
  -9.9543139e-01   3.3225046e-03
  -9.9399705e-01   1.2470783e-02
  -1.0182341e+00   3.5484826e-02
  -9.8738848e-01   9.2899877e-03
  -1.0097824e+00  -2.6375213e-02
  -1.0105947e+00  -1.2523092e-02
  -1.0293108e+00   1.4612069e-02
  -1.0265958e+00  -1.9028112e-02
  -9.6185192e-01   7.9080656e-03
  -9.8010863e-01  -1.1259542e-02
  -1.0159887e+00   1.1277843e-02
  -9.8207047e-01  -1.9168263e-03
  -9.9565016e-01  -3.0949377e-02
  -9.8935242e-01   2.1505518e-02
  -1.0065607e+00   1.2120778e-02
  -9.9456360e-01  -1.7211416e-02
  -9.8673180e-01  -1.6515495e-02
  -9.8918929e-01   9.9899788e-03
  -9.9448197e-01  -2.5622135e-02
  -9.9457571e-01  -2.0571353e-02
  -9.9661717e-01  -4.3989610e-03
  -9.9506539e-01  -4.5692778e-02
  -9.9945646e-01  -2.5130583e-02
  -1.0069620e+00  -3.7623208e-03
  -1.0428641e+00  -1.5746992e-02
  -1.0052187e+00   4.6206680e-03
  -1.0123979e+00  -1.5066810e-02
  -1.0089491e+00   7.1163006e-03
  -1.0071294e+00  -2.2464415e-02
  -9.9014802e-01   3.7805478e-04
  -9.8176462e-01   4.2025331e-03
  -1.0036214e+00  -2.2538796e-02
  -9.8084861e-01  -1.9428609e-02
  -1.0045332e+00  -7.5696244e-03
  -9.8709163e-01   1.0000747e-02
  -9.8459046e-01   2.6979668e-02
  -1.0128969e+00   2.6819436e-03
  -9.9705376e-01  -1.2275288e-02
  -9.9659186e-01   3.1278940e-02
  -1.0154840e+00   1.6053550e-02
  -1.0010581e+00   2.3905988e-02
  -9.9789672e-01   7.1331434e-03
  -9.9356494e-01  -1.6514919e-02
  -1.0287827e+00   9.1426895e-03
  -9.9480028e-01   2.3187025e-02
  -1.0176179e+00   1.7253781e-02
  -9.9115882e-01  -1.1616304e-02
  -9.9462913e-01   9.9625155e-03
  -9.9986308e-01  -1.2419080e-02
  -1.0018133e+00   2.2140375e-02
  -9.8755415e-01  -1.1833150e-02
  -9.7854989e-01   2.1165724e-02
  -9.9319780e-01   5.5678872e-03
  -1.0072547e+00   1.1781694e-02
  -9.9374323e-01   3.6322757e-02
  -1.0014798e+00  -4.8878136e-02
  -9.9965460e-01  -4.6277876e-03
  -9.7555277e-01   2.0246522e-02
  -9.8970266e-01   1.0498806e-02
  -9.9017573e-01  -1.4529554e-02
  -9.8282121e-01   2.2269136e-02
  -1.0183269e+00   2.2165207e-04
  -1.0258092e+00  -2.5619570e-02
  -1.0159686e+00   1.1688490e-02
  -1.0025942e+00   2.3975641e-02
  -9.9225380e-01   4.5408554e-03
  -9.7928293e-01  -1.9322975e-02
  -1.0088483e+00  -1.4418031e-02
  -1.0193292e+00   7.6884789e-03
  -1.0168035e+00  -1.3763626e-04
  -1.0129628e+00  -9.3212571e-03
  -1.0136447e+00  -2.0514959e-02
  -1.0211999e+00   8.8687908e-03
  -1.0004025e+00   8.4775643e-03
  -9.9039458e-01  -1.5077056e-02
  -1.0085157e+00   3.8864288e-02
  -1.0218938e+00  -5.8449681e-03
  -1.0102298e+00   9.5740980e-03
  -9.8426883e-01  -3.3671230e-02
  -1.0078498e+00   1.9559802e-02
  -9.8670968e-01  -6.9520646e-03
  -1.0020819e+00  -1.4402650e-02
  -9.9919204e-01  -1.2192851e-02
  -1.0039783e+00   1.5673174e-02
  -9.8078153e-01   1.0888377e-02
  -9.9266431e-01   4.6801333e-03
  -1.0128700e+00   2.6350212e-02
  -9.7954172e-01  -1.0846111e-02
  -9.9863916e-01  -6.2342424e-03
  -9.9202248e-01   3.2690170e-02
  -9.7995621e-01   2.3013297e-02
  -9.5677980e-01  -3.0595140e-03
  -9.8707019e-01   3.8495537e-02
  -1.0269194e+00   6.0990798e-03
  -1.0186575e+00  -1.8710205e-02
  -9.8018221e-01   7.0077257e-03
  -1.0293710e+00  -1.2727165e-02
  -9.9250487e-01   6.9557337e-03
  -9.8022542e-01   2.0556930e-02
  -9.8735374e-01   1.2067368e-02
  -9.8601029e-01   1.3404310e-02
  -9.7891407e-01   6.2013370e-03
  -9.8099308e-01   2.8887573e-02
  -1.0144364e+00   6.7902138e-03
  -9.7855229e-01  -3.4658998e-02
  -9.9496887e-01   7.7199760e-03
  -9.9520203e-01  -4.3396555e-02
  -1.0048400e+00   1.6048488e-03
  -1.0055220e+00  -4.8501007e-03
  -9.9357214e-01   7.7614329e-04
  -1.0260943e+00  -1.9385028e-02
  -9.9921417e-01   8.8672915e-03
  -1.0008502e+00   4.8459255e-02
  -9.9878640e-01   2.2959535e-02
  -9.9744656e-01  -1.7650991e-02
  -9.8883908e-01  -1.2061092e-02
  -1.0102076e+00  -1.6228945e-02
  -9.9092851e-01  -1.8349498e-03
  -1.0077610e+00  -2.0256762e-03
  -1.0502625e+00  -1.8597264e-02
  -9.9399430e-01  -1.6536759e-02
  -1.0044890e+00  -3.0301666e-03
  -1.0090700e+00  -1.8666033e-03
  -9.6550615e-01  -1.9879839e-02
  -1.0138859e+00  -4.5163982e-02
  -9.7755696e-01  -1.6620868e-02
  -1.0127966e+00   3.3587943e-03
  -1.0127450e+00   3.0359898e-02
  -9.9011082e-01  -3.1188452e-03
  -9.7891712e-01  -1.8955281e-02
  -9.9741806e-01   9.7467583e-03
  -9.9970430e-01   9.3803788e-03
  -1.0069963e+00   7.7630913e-03
  -9.8808022e-01  -3.0158675e-02
  -9.7782184e-01   4.4617713e-03
  -9.7355170e-01   2.0130806e-02
  -1.0208931e+00  -1.2191862e-02
  -9.7736409e-01   2.6704784e-02
  -9.5985194e-01  -4.6583033e-02
  -9.7399400e-01   1.8197803e-02
  -1.0003489e+00  -1.7673612e-02
  -9.8042351e-01  -1.7452075e-02
  -9.8259448e-01   6.8240914e-03
  -9.9663198e-01   1.0003305e-03
  -1.0017546e+00   3.0847848e-02
  -1.0030744e+00   4.1214435e-03
  -1.0220162e+00   8.8064206e-03
  -9.8959817e-01  -3.6786685e-02
  -1.0071488e+00  -4.2429670e-02
  -9.8776937e-01   2.2357654e-02
  -9.9271480e-01  -4.1005958e-02
  -1.0064663e+00   4.5470562e-03
  -9.8376713e-01   2.1468683e-02
  -1.0050242e+00   4.0365603e-02
  -9.8413097e-01   1.3094747e-02
  -1.0230061e+00  -1.3403643e-02
  -9.9531627e-01   8.4373515e-03
  -9.8649761e-01   2.0340357e-02
  -9.9861543e-01  -4.6081000e-03
  -1.0168360e+00   3.3773942e-02
  -9.9054532e-01   1.6349064e-02
  -1.0254648e+00   3.6745722e-03
  -1.0389856e+00  -5.1518262e-03
  -1.0053177e+00   8.8913892e-03
  -1.0157406e+00   4.4166731e-02
  -1.0261313e+00  -2.1451507e-02
  -1.0214801e+00  -1.2697703e-02
  -9.7428927e-01   4.5338411e-02
  -1.0004367e+00   2.1224572e-02
  -1.0104533e+00   2.6210539e-03
  -1.0150799e+00   3.1542465e-02
  -1.0253232e+00  -1.3227155e-03
  -9.8492821e-01   2.1156622e-02
  -9.8211282e-01  -4.3878159e-03
  -1.0052947e+00  -6.7214916e-03
  -9.9778022e-01  -8.8052780e-03
  -9.9557625e-01  -7.2531615e-04
  -9.8874272e-01   3.8917012e-03
  -1.0211499e+00  -1.6162057e-02
  -1.0087362e+00  -1.3729048e-03
  -1.0308977e+00  -1.0720384e-02
  -1.0095326e+00   6.6576326e-03
  -1.0270152e+00   6.1558042e-03
  -9.9062890e-01   2.6491662e-02
  -1.0020624e+00  -2.2156447e-02
  -1.0183004e+00  -3.1441652e-02
  -1.0037250e+00   3.0876209e-03
  -1.0070040e+00   3.6666848e-03
  -1.0154434e+00  -2.5728201e-02
  -9.9171838e-01   1.5556531e-04
  -9.8923763e-01  -7.3184895e-04
  -1.0132551e+00   8.7058112e-03
  -9.8217051e-01   7.5034834e-03
  -1.0077023e+00   1.1280832e-02
  -9.7260874e-01  -1.4506499e-02
  -1.0145960e+00   1.8017498e-02
  -1.0014397e+00   1.0326743e-02
  -9.9531847e-01   2.4103385e-02
  -1.0045105e+00   4.0883260e-02
  -9.9915810e-01   1.0566846e-02
  -9.9519037e-01   7.3662023e-03
  -9.8617253e-01  -4.9834783e-02
  -1.0133351e+00  -6.1576733e-03
  -9.9321584e-01  -2.9389530e-02
  -9.7690642e-01  -6.8080762e-03
  -9.9348780e-01  -1.8150190e-03
  -1.0109894e+00  -1.3647440e-02
  -9.8768045e-01  -9.4976380e-03
  -1.0468371e+00   6.9820374e-03
  -1.0150766e+00  -9.5321658e-03
  -9.8078662e-01   1.8333076e-03
  -9.9170716e-01   1.1050479e-02
  -1.0179308e+00   3.6534910e-03
  -1.0146679e+00  -2.5890026e-02
  -1.0039818e+00  -6.4264267e-04
  -9.8247258e-01  -1.6444182e-02
  -9.9561054e-01   1.4625435e-02
  -1.0115834e+00  -8.5433913e-03
  -9.8363673e-01   4.0371900e-02
  -1.0151268e+00   5.0544608e-02
  -1.0032734e+00   6.3054512e-03
  -1.0163895e+00  -2.5789183e-02
  -9.8094342e-01   1.4312612e-02
  -1.0064631e+00   8.3319363e-03
  -9.7378524e-01  -7.9331560e-03
  -9.8595115e-01  -3.7676198e-03
  -1.0022911e+00   4.1227572e-03
  -9.9186444e-01   9.9130132e-03
  -1.0254901e+00   3.4210345e-03
  -1.0076364e+00  -5.5446344e-03
  -9.8252316e-01  -1.9313613e-02
  -9.9702178e-01  -7.7091685e-03
  -1.0127613e+00   2.4267538e-03
  -9.9826976e-01   1.9594920e-03
  -9.9957568e-01  -3.7283858e-02
  -9.8270384e-01   6.8500906e-03
  -9.8979648e-01  -5.2415713e-03
  -9.9030936e-01  -5.6756409e-04
  -9.8945396e-01   2.3910017e-02
  -1.0024246e+00  -1.2441528e-02
  -1.0246110e+00   6.6521298e-03
  -9.7645064e-01   4.2583763e-02
  -9.8754766e-01   1.1209417e-02
  -9.8884904e-01  -2.8054952e-02
  -9.8894176e-01   1.0096134e-02
  -1.0371344e+00   6.7627066e-03
  -9.6766448e-01   6.3373078e-03
  -1.0061332e+00   8.3915180e-03
  -1.0296697e+00  -1.9625159e-02
  -1.0245557e+00  -2.0779291e-02
  -1.0072244e+00   2.8919918e-02
  -9.8230002e-01   1.3722550e-02
  -9.6968511e-01  -3.1872543e-03
  -1.0101857e+00  -3.8673945e-03
  -1.0295541e+00   1.6063550e-02
  -9.8517094e-01  -1.0132690e-02
  -1.0177549e+00  -1.4471685e-02
  -1.0261946e+00   9.5703981e-03
  -1.0054272e+00  -7.1337852e-03
  -1.0129054e+00  -3.1175100e-03
  -1.0172888e+00  -7.9033725e-03
  -1.0089484e+00   1.8912145e-02
  -9.9482543e-01  -1.4530676e-02
  -1.0026297e+00   1.2177453e-02
  -1.0198590e+00   3.5019934e-02
  -9.9424024e-01   2.2148395e-03
  -1.0033030e+00  -1.2447082e-02
  -9.8984065e-01   2.2226132e-04
  -9.9439902e-01  -2.1372056e-02
  -9.7450350e-01   1.3899487e-02
  -1.0057088e+00  -2.2179012e-02
  -1.0101531e+00   5.7829155e-03
  -9.7265759e-01   2.7851589e-02
  -1.0111644e+00   7.1401351e-03
  -1.0121074e+00  -2.2597991e-02
  -1.0198328e+00  -2.1763488e-02
  -1.0213818e+00   2.8004770e-03
  -9.9703395e-01  -6.8602567e-03
  -1.0059229e+00   4.7505087e-02
  -9.9423925e-01  -2.4924575e-03
  -9.8220287e-01  -3.7994148e-03
  -1.0141692e+00  -6.7384720e-03
  -1.0280339e+00   3.1253610e-03
  -9.8230480e-01  -2.6684348e-02
  -9.8153448e-01   2.4351989e-02
  -9.8080579e-01  -8.9911115e-03
  -1.0172208e+00  -7.9596259e-03
  -9.8589693e-01  -6.1122676e-03
  -1.0041482e+00  -1.6524459e-02
  -9.9179628e-01  -3.1905229e-03
  -1.0235858e+00   9.4914639e-04
  -9.9836898e-01   1.1475482e-02
  -9.8777574e-01   2.0780770e-02
  -1.0118192e+00  -1.6922908e-02
  -1.0074915e+00   7.4352325e-03
  -9.8663285e-01   5.3061342e-03
  -1.0393622e+00   6.7388595e-03
  -1.0232469e+00   1.1608112e-03
  -9.8997640e-01  -2.1705122e-02
  -9.9007337e-01  -5.9269517e-03
  -1.0342832e+00  -1.9947606e-02
  -9.9033089e-01   3.4794573e-02
  -9.8894087e-01  -7.8920036e-03
  -1.0073408e+00  -1.0742702e-02
  -9.9904765e-01  -1.1966877e-02
  -1.0154328e+00  -3.8399016e-02
  -1.0358932e+00  -1.1173171e-02
  -1.0121914e+00   3.8452253e-02
  -9.9107431e-01   5.4399977e-02
  -9.6568350e-01   3.9082043e-04
  -1.0046071e+00  -1.4927741e-02
  -9.9517774e-01  -5.2222618e-03
  -1.0003713e+00  -2.3501244e-03
  -9.9104539e-01   1.2617815e-02
  -9.9364280e-01  -4.7753493e-02
  -9.9121085e-01   2.0069469e-03
  -9.6488150e-01   3.4573790e-03
  -9.9041423e-01   3.3646806e-03
  -1.0010381e+00  -3.3955853e-03
  -9.8388388e-01  -1.9468234e-02
  -9.9155470e-01   2.6552794e-02
  -9.8166683e-01   3.2754719e-02
  -1.0063491e+00  -2.6851676e-02
  -9.8632503e-01   1.1275878e-02
  -9.5797117e-01  -4.8959576e-03
  -9.5886977e-01   1.8716956e-02
  -1.0143530e+00  -1.5405495e-02
  -1.0187533e+00   4.1568862e-03
  -9.9547792e-01   3.1083815e-03
  -1.0156056e+00  -1.9844877e-02
  -1.0049085e+00   1.9051372e-02
  -9.9471214e-01   1.3682197e-04
  -9.8515949e-01  -1.2048896e-02
  -1.0141232e+00   2.2371196e-03
  -9.9040109e-01  -3.6515029e-02
  -9.6446004e-01   2.3639820e-03
  -1.0089858e+00  -3.1955210e-02
  -9.9057873e-01  -1.6241009e-03
  -1.0015673e+00  -1.8618152e-03
  -9.8298587e-01   1.5030954e-02
  -1.0206313e+00   5.0454815e-02
  -1.0183482e+00  -1.2778779e-02
  -9.9528402e-01  -1.7046972e-03
  -9.8358926e-01   1.3609676e-02
  -9.9772335e-01   6.7056024e-04
  -1.0329530e+00   2.0004669e-02
  -1.0314228e+00   7.4702258e-03
  -9.8447878e-01   1.5473246e-02
  -9.8727520e-01   2.7885566e-03
  -9.5416756e-01  -2.0681493e-02
  -9.7258842e-01   1.7891728e-02
  -1.0150913e+00  -1.9720768e-02
  -9.7489680e-01   4.1513591e-03
  -1.0188473e+00  -5.4125804e-03
  -9.5917450e-01  -4.2339624e-03
  -9.8980162e-01   3.4778083e-03
  -9.9456076e-01  -9.3925704e-03
  -9.7204932e-01  -1.4966472e-02
  -1.0158352e+00  -1.8993435e-02
  -1.0306806e+00  -3.7576593e-03
  -1.0104710e+00  -4.9464057e-02
  -1.0081415e+00   1.9076681e-03
  -1.0057641e+00  -3.9542665e-02
  -9.9936964e-01  -1.5908214e-02
  -1.0050726e+00  -1.1311277e-02
  -9.9308477e-01   7.0985563e-04
  -1.0046888e+00  -4.5519137e-02
  -9.7224345e-01   2.2571512e-02
  -1.0099134e+00  -2.5819949e-02
  -1.0073800e+00  -6.9762535e-03
  -1.0221629e+00  -1.9186600e-02
  -9.8555282e-01   6.9454159e-03
  -1.0117041e+00   3.0827462e-03
  -9.9674025e-01  -3.7421255e-03
  -9.9197670e-01  -1.2906561e-02
  -1.0446960e+00   8.9061919e-03
  -1.0050879e+00  -5.0195042e-03
  -9.9975495e-01  -3.2615007e-03
  -1.0106626e+00   1.0256790e-02
  -9.9174177e-01   4.8113698e-03
  -9.9885287e-01  -4.1076265e-03
  -9.9403017e-01   3.8730748e-03
  -9.9528547e-01   1.6741561e-02
  -1.0202202e+00  -7.6010807e-03
  -1.0055924e+00   4.8725480e-03
  -1.0072231e+00   2.9164164e-02
  -9.9411962e-01   1.1144949e-02
  -1.0413041e+00  -4.5760966e-04
  -9.9641191e-01  -2.5196460e-03
  -1.0089233e+00   3.7858303e-02
  -1.0097406e+00   3.6942923e-03
  -1.0106016e+00   2.1566567e-02
  -9.9725652e-01   1.6079953e-02
  -9.7667300e-01  -4.2947696e-03
  -9.9635155e-01  -1.1147687e-02
  -9.9058975e-01  -3.3662030e-03
  -9.8866977e-01  -2.8552447e-03
  -9.8663902e-01   8.5673633e-03
  -9.8825367e-01   2.5787251e-02
  -9.8459067e-01   2.1398585e-03
  -9.8202304e-01   1.8084181e-02
  -9.6764008e-01   6.3985179e-03
  -1.0159633e+00   2.3636746e-02
  -1.0088001e+00  -4.5385816e-03
  -1.0015414e+00  -1.3369887e-03
  -1.0059674e+00  -1.1297723e-02
  -9.6204766e-01  -3.3233180e-03
  -9.8242307e-01  -4.1358066e-03
  -1.0079828e+00   2.8323697e-02
  -9.7275374e-01   2.2440484e-03
  -1.0089915e+00   2.7377840e-02
  -9.9764452e-01  -1.5136522e-02
  -1.0130264e+00  -2.0451593e-02
  -9.8991360e-01  -8.5876626e-03
  -1.0149706e+00   1.7733664e-02
  -1.0214701e+00   1.3581327e-02
  -1.0026638e+00  -3.6882950e-02
  -9.6812546e-01   5.6321821e-03
  -9.6786886e-01   5.5463184e-03
  -9.9292088e-01   2.2407606e-03
  -1.0224959e+00  -1.1376774e-02
  -1.0196593e+00   1.6181699e-02
  -9.9620374e-01   3.4153721e-02
  -1.0085491e+00   1.0865655e-02
  -1.0228373e+00   8.7308113e-03
  -9.9076436e-01   1.8714002e-02
  -9.6408550e-01   1.3292270e-02
  -1.0127735e+00   1.3389531e-02
  -1.0065483e+00  -2.0670144e-03
  -9.8153509e-01   1.7034903e-02
  -9.9482362e-01  -2.0586511e-03
  -9.8908252e-01  -1.2077237e-02
  -9.8925572e-01   8.9701054e-03
  -9.8391343e-01  -6.2060785e-03
  -1.0009040e+00   2.8105226e-02
  -1.0092373e+00   1.6836883e-02
  -1.0315115e+00  -9.2012446e-03
  -1.0245163e+00   6.9538596e-03
  -1.0265071e+00   9.2078553e-03
  -9.8334196e-01  -3.0160430e-03
  -9.9541832e-01   1.5880119e-02
  -1.0092416e+00   2.7407042e-02
  -9.7770743e-01   1.1822332e-02
  -9.9940176e-01  -3.0275846e-02
  -9.6971796e-01   3.6540406e-03
  -1.0162680e+00  -8.2125849e-03
  -1.0146137e+00  -3.4377443e-02
  -1.0332770e+00   9.9690128e-03
  -9.9621684e-01  -1.3671883e-02
  -1.0092004e+00   2.4756418e-02
  -1.0011710e+00  -4.9164573e-03
  -9.8197736e-01   6.4996453e-03
  -9.8255262e-01   1.9304604e-02
  -1.0199307e+00   2.1605691e-02
  -1.0231994e+00   1.5289457e-02
  -1.0085943e+00   8.2542570e-03
  -1.0108046e+00   3.4796254e-03
  -1.0105617e+00  -9.6844013e-03
  -9.9139979e-01  -1.1101129e-02
  -1.0065390e+00  -2.1182846e-02
  -9.7364865e-01  -1.9069144e-02
  -1.0152061e+00  -1.2514769e-02
  -9.8836940e-01  -1.6774740e-02
  -9.7650173e-01   4.3578207e-03
  -1.0098400e+00   9.8618728e-03
  -1.0214782e+00  -2.6889510e-02
  -1.0276512e+00   2.8335118e-02
  -9.8809044e-01  -2.4675132e-02
  -9.9475582e-01   2.5943273e-02
  -9.7241288e-01   9.6271768e-03
  -9.8646479e-01   1.7976419e-03
  -9.7765097e-01   1.2687324e-02
  -1.0000289e+00  -3.1858857e-02
  -9.9371951e-01  -6.6075963e-03
  -9.9411938e-01   7.6927242e-03
  -9.9709691e-01  -1.0973707e-02
  -1.0038615e+00  -1.2927532e-02
  -1.0197471e+00  -7.5826411e-03
  -1.0122051e+00   1.5284618e-02
  -9.9254308e-01   2.2486475e-02
  -9.9584121e-01   1.1757302e-02
  -9.8631158e-01  -5.1811272e-03
  -1.0076937e+00  -1.6819822e-02
  -1.0018882e+00  -8.7403937e-03
  -1.0104701e+00  -1.6642421e-02
  -9.9817491e-01  -1.2257859e-03
  -1.0037559e+00  -2.9300134e-02
  -1.0097711e+00   4.2417970e-03
  -9.8333634e-01   9.4568264e-04
  -9.9981435e-01  -3.7122192e-03
  -1.0036452e+00  -5.4411162e-03
  -9.9252434e-01   7.3969486e-03
  -9.9832501e-01  -6.7341695e-04
  -9.9524127e-01  -1.9908454e-02
  -9.9162337e-01  -6.9477173e-03
  -9.7826270e-01   1.5463076e-02
  -1.0035465e+00  -6.6448024e-04
  -1.0061327e+00  -8.0518502e-03
  -9.9657976e-01  -5.6405515e-03
  -9.6825764e-01   1.5783601e-02
  -9.8032804e-01   1.7358690e-02
  -9.6633677e-01  -1.8887806e-02
  -1.0374768e+00  -2.5976224e-02
  -1.0028404e+00   1.4599629e-02
  -9.9421717e-01   1.3878808e-02
  -9.7042601e-01  -1.5394815e-02
  -1.0024031e+00   1.5664810e-02
  -9.7941832e-01  -4.7890511e-03
  -1.0105649e+00  -1.8205272e-02
  -1.0013331e+00   2.2886597e-02
  -1.0141286e+00   1.2027279e-02
  -1.0118246e+00   1.0197242e-02
  -1.0106822e+00   3.4749012e-02
  -9.8520324e-01  -8.3914374e-03
  -1.0082604e+00   4.2947705e-03
  -1.0165714e+00   3.2423914e-02
  -9.7543168e-01  -6.2578801e-03
  -1.0198495e+00  -6.0439817e-03
  -1.0086334e+00   1.2330592e-02
  -1.0109924e+00   6.3888995e-03
  -9.9502816e-01   1.2448854e-03
  -1.0326270e+00  -2.0440454e-02
  -9.8691974e-01   1.4134736e-02
  -9.9305234e-01  -8.4891517e-04
  -9.9645778e-01   2.0517324e-02
  -9.9281920e-01  -3.3242218e-03
  -9.8262849e-01   6.9055235e-03
  -1.0091926e+00   1.7824243e-02
  -1.0006531e+00   1.2750584e-02
  -1.0274734e+00   1.9816659e-02
  -1.0155451e+00  -2.4656121e-03
  -9.8633668e-01   1.7586169e-02
  -1.0007183e+00   1.9958012e-03
  -9.9235688e-01   1.7559020e-02
  -1.0120380e+00  -1.5852377e-02
  -9.8641894e-01  -2.0795373e-02
  -9.7221212e-01  -1.7349066e-02
  -1.0144625e+00  -4.7008456e-03
  -9.9069376e-01   2.3009596e-02
  -1.0251503e+00  -4.3181332e-02
  -1.0048341e+00  -9.6595929e-03
  -9.7672567e-01  -3.3002775e-03
  -1.0164570e+00   4.7945923e-03
  -1.0096992e+00   3.9320732e-04
  -1.0003103e+00  -2.4964438e-02
  -9.9787856e-01   1.2448297e-02
  -1.0158416e+00   4.3351748e-03
  -1.0005582e+00  -2.8595756e-02
  -9.7901072e-01   1.3494720e-02
  -1.0136295e+00  -1.3189791e-02
  -1.0063205e+00  -2.0583450e-03
  -1.0042826e+00   1.0148982e-02
  -9.9953401e-01   2.7356924e-02
  -9.9401438e-01   4.8459718e-02
  -9.8398535e-01   3.0162388e-03
  -1.0169680e+00   2.4820292e-02
  -1.0101771e+00  -3.3635686e-02
  -9.6696834e-01  -1.7737295e-02
  -9.8964302e-01  -1.3960795e-02
  -1.0075203e+00  -5.3441168e-03
  -9.7048366e-01  -1.6909921e-02
  -1.0009019e+00  -1.3608704e-02
  -9.9366263e-01   2.1215886e-02
  -1.0116533e+00   5.4796971e-03
  -1.0064961e+00   1.8852514e-02
  -1.0064258e+00   5.2624598e-03
  -9.9930195e-01  -1.6119673e-02
  -9.9800517e-01  -1.0154493e-02
  -9.9259536e-01   3.4291230e-02
  -1.0230118e+00   1.4561203e-04
  -1.0097879e+00  -1.1472235e-02
  -1.0037891e+00   1.6189535e-02
  -9.9513015e-01  -1.0043237e-03
  -1.0030909e+00   3.6933615e-03
  -1.0151893e+00  -7.6724594e-04
  -1.0137074e+00   1.4858440e-02
  -1.0209091e+00   6.9402458e-04
  -9.9010868e-01  -1.0348858e-02
  -9.9433675e-01   1.0540281e-03
  -1.0155688e+00   3.1001573e-03
  -1.0012525e+00   1.4094510e-02
  -1.0097917e+00  -2.1713179e-02
  -9.9273675e-01  -8.4345558e-03
  -1.0073575e+00   9.9147187e-03
  -9.9965266e-01  -1.9433947e-02
  -1.0057208e+00  -4.3774603e-02
  -1.0166294e+00   8.3395473e-03
  -1.0113907e+00  -5.5543507e-03
  -9.7890303e-01   2.6940412e-02
  -9.9916782e-01   9.7635802e-03
  -1.0042383e+00  -1.0472386e-02
  -9.7834536e-01  -2.0202496e-02
  -9.9330919e-01  -1.1392444e-02
  -9.7987304e-01  -3.8236884e-02
  -9.9139718e-01  -3.3227293e-02
  -9.7520967e-01  -1.3296477e-02
  -9.8831025e-01  -1.7913632e-03
  -9.6961349e-01  -8.8361598e-03
  -9.8802376e-01   4.8338270e-03
  -1.0082672e+00  -1.9970483e-02
  -1.0216115e+00   4.2945830e-03
  -1.0184877e+00   1.3311656e-02
  -9.7419068e-01   3.0579976e-02
  -9.9311080e-01  -9.8519355e-03
  -9.8874669e-01  -3.3863002e-03
  -9.9509466e-01   1.0273496e-02
  -9.7293623e-01   2.3280337e-02
  -9.8238646e-01   1.0708958e-02
  -1.0242084e+00   1.7027031e-02
  -1.0028612e+00  -5.9626907e-03
  -1.0137457e+00   2.8708290e-02
  -1.0322313e+00   1.6135019e-02
  -9.8160877e-01   7.5739111e-03
  -9.9361168e-01  -9.9419017e-03
  -9.8990571e-01  -1.7829558e-02
  -9.6459565e-01   5.4356325e-03
  -9.9983339e-01  -1.4386414e-02
  -1.0018051e+00  -1.2375647e-02
  -1.0192666e+00  -6.3102935e-03
  -9.6770900e-01  -8.2485406e-04
  -1.0033339e+00  -1.1829903e-02
  -1.0193640e+00  -2.5725799e-02
  -9.9140016e-01   5.8447996e-04
  -1.0100832e+00   1.0976567e-02
  -1.0053744e+00   1.1684273e-02
  -1.0138962e+00   2.5380847e-03
  -9.9873619e-01  -2.5474196e-02
  -9.9624365e-01  -9.9860670e-03
  -9.9904063e-01  -2.6418071e-02
  -9.9630768e-01   5.4561249e-03
  -1.0082148e+00   2.4144062e-03
  -1.0031722e+00   3.6242137e-03
  -1.0071702e+00  -1.6930600e-02
  -9.9754050e-01  -5.3647441e-03
  -9.8389571e-01   2.2211870e-03
  -1.0418165e+00   5.3687175e-03
  -1.0052377e+00  -1.6930004e-02
  -1.0067789e+00  -7.2979272e-03
  -9.7347642e-01  -2.0997981e-02
  -1.0100874e+00  -2.9182559e-05
  -9.7595243e-01  -7.3119137e-03
  -9.6928570e-01  -3.8666070e-03
  -9.8694720e-01   1.4214538e-02
  -1.0301854e+00  -1.6720223e-02
  -1.0048624e+00  -9.2510178e-03
  -9.9017193e-01   7.0138538e-03
  -1.0166769e+00  -2.1033751e-02
  -9.9320570e-01   1.3081121e-02
  -9.9973655e-01   5.3212870e-03
  -9.9384654e-01   1.4377240e-02
  -1.0050951e+00  -2.9380254e-02
  -9.8095252e-01   1.8770645e-03
  -9.6542942e-01  -1.0605751e-02
  -1.0054385e+00  -1.3071522e-02
  -9.9771010e-01   3.4171916e-02
  -1.0068018e+00  -1.2861342e-02
  -9.8580880e-01  -5.6003079e-03
  -1.0316343e+00   1.0689970e-02
  -9.9534435e-01   4.4036277e-03
  -9.9709334e-01   1.0815201e-03
  -9.9015948e-01   1.1733872e-02
  -1.0036231e+00  -2.4579957e-02
  -1.0172154e+00   2.2177106e-03
  -9.7540630e-01   8.5568636e-03
  -1.0021133e+00   8.6513799e-03
  -1.0060906e+00  -2.9148922e-02
  -1.0165873e+00   6.3684450e-03
  -1.0273611e+00   1.4632796e-02
  -1.0281495e+00  -7.6868822e-03
  -1.0273541e+00  -1.6869583e-04
  -9.9954597e-01   1.1762222e-03
  -9.9637790e-01  -2.8998903e-02
  -1.0220238e+00   9.7347839e-03
  -1.0201957e+00   1.3058194e-02
  -1.0174729e+00   1.7033195e-03
  -9.9941075e-01  -2.9786526e-04
  -9.9575673e-01   2.2538125e-02
  -1.0395294e+00  -8.4788010e-03
  -1.0092325e+00  -6.1713924e-03
  -9.9024446e-01   6.9102944e-03
  -1.0149400e+00   8.3770299e-03
  -9.9293201e-01  -8.0764906e-03
  -9.5857148e-01   2.2254270e-02
  -1.0075708e+00   1.5933872e-03
  -1.0010837e+00   3.2788451e-02
  -1.0108151e+00   1.5159388e-02
  -1.0002997e+00   4.9383379e-03
  -9.8744066e-01  -2.0227605e-02
  -1.0094126e+00  -1.2100853e-02
  -9.9287473e-01  -1.6158319e-02
  -9.8824197e-01   6.6062412e-03
  -1.0040343e+00   1.0991381e-02
  -9.9219278e-01   6.6824428e-03
  -9.7641795e-01  -7.1541111e-04
  -9.8460568e-01   1.6914347e-02
  -1.0108799e+00   1.1161770e-02
  -9.9866081e-01  -9.8674662e-03
  -1.0171994e+00  -1.8734162e-02
  -9.9224811e-01   8.5601787e-03
  -9.6775603e-01  -9.5143797e-03
  -9.9043448e-01   1.0983042e-02
  -9.8841412e-01   2.3514662e-02
  -9.9680012e-01  -8.2622493e-03
  -9.9346270e-01  -1.6004113e-02
  -9.7887032e-01   8.5489414e-03
  -9.5971743e-01   2.4594786e-02
  -9.7993547e-01  -2.5926757e-02
  -9.6779732e-01   1.1236091e-02
  -9.8687039e-01   2.7739162e-02
  -9.6473541e-01  -7.7753375e-03
  -1.0157778e+00   2.3254586e-02
  -9.5824952e-01   7.1050541e-03
  -1.0033009e+00   7.8061427e-03
  -1.0162489e+00   8.2714352e-03
  -1.0180070e+00   9.9289980e-03
  -1.0112645e+00  -1.7556613e-03
  -9.9644639e-01  -1.1848814e-02
  -9.9526620e-01  -1.7282772e-02
  -9.9295930e-01   1.6866636e-02
  -1.0012331e+00   2.7943380e-03
  -1.0244020e+00  -2.3975880e-03
  -9.9003710e-01  -2.3723434e-02
  -1.0011030e+00  -3.2132034e-03
  -9.7477925e-01   1.3373814e-02
  -9.9619887e-01   1.8998268e-03
  -1.0042259e+00   7.5109669e-04
  -9.8945370e-01   2.4934997e-02
  -1.0015756e+00  -5.4933327e-03
  -9.9756505e-01  -1.8116970e-02
  -1.0080201e+00   8.6551181e-03
  -9.9403159e-01   1.7312699e-03
  -9.9805022e-01  -4.8967769e-03
  -9.9416328e-01   1.3958701e-02
  -9.8853616e-01   2.0739365e-02
  -9.8777794e-01   4.2958789e-03
  -1.0029901e+00   4.3529906e-03
  -1.0022136e+00  -2.8731729e-02
  -9.8389729e-01   8.9333301e-03
  -9.7919456e-01   4.1527511e-02
  -9.7241789e-01   4.5575164e-02
  -1.0119272e+00   7.5919726e-03
  -1.0153924e+00  -2.6715057e-03
  -1.0039782e+00  -2.0532809e-02
  -9.9655802e-01  -6.6364400e-03
  -1.0044200e+00   1.0760751e-02
  -1.0051474e+00   3.1293930e-03
  -1.0191192e+00  -1.5310300e-02
  -9.7648672e-01  -2.2967219e-02
  -1.0165591e+00  -1.6314939e-02
  -9.9406421e-01  -6.6920926e-03
  -9.7455186e-01   1.0160942e-02
  -1.0177314e+00  -6.1552242e-03
  -9.6514465e-01   3.3215020e-02
  -9.9549959e-01   2.8001772e-02
  -9.9735376e-01  -6.7067663e-03
  -1.0042331e+00  -2.2920412e-02
  -1.0073669e+00   1.5461254e-02
  -1.0077480e+00   7.5094391e-03
  -1.0184479e+00   1.1461793e-02
  -9.8011337e-01  -1.1869397e-02
  -9.9937862e-01   2.6086371e-04
  -9.8785276e-01   2.7812363e-02
  -9.9284744e-01  -1.6880693e-02
  -9.8823378e-01   2.5924615e-03
  -9.9235263e-01  -1.3034405e-02
  -9.9639252e-01  -3.4139288e-02
  -1.0121975e+00  -8.0578037e-03
  -9.8191593e-01   4.2327599e-03
  -9.4886431e-01  -3.3403710e-02
  -1.0088813e+00  -3.4388638e-02
  -1.0217569e+00  -1.0460228e-02
  -9.8907044e-01  -4.2414878e-02
  -9.9097926e-01   7.7236463e-04
  -9.9420124e-01  -1.0832056e-02
  -1.0195095e+00  -2.7363343e-02
  -1.0510730e+00  -1.5651288e-02
  -1.0137808e+00   1.5178745e-02
  -1.0344910e+00  -8.0031730e-03
  -1.0375106e+00   1.7612128e-02
  -1.0309841e+00   2.8386984e-02
  -9.7679814e-01  -3.4855364e-02
  -1.0105631e+00   2.2241048e-02
  -1.0275672e+00   1.7784656e-02
  -1.0031926e+00  -7.3406233e-03
  -1.0068153e+00  -2.4837814e-02
  -1.0149883e+00   3.2025690e-02
  -9.9740728e-01  -1.8163349e-02
  -9.9201626e-01  -1.1351500e-02
  -9.9906311e-01  -2.5689376e-02
  -1.0008770e+00   2.5043194e-02
  -1.0272943e+00  -8.7830189e-03
  -9.8397029e-01   1.0795322e-02
  -1.0042262e+00  -1.0549311e-02
  -9.9510032e-01   2.3721960e-02
  -1.0088400e+00  -1.0450913e-02
  -1.0142975e+00  -1.1022451e-02
  -1.0061696e+00  -7.3725400e-03
  -1.0074247e+00   1.8993965e-02
  -9.8409241e-01   3.4399117e-02
  -1.0222005e+00   3.5375194e-02
  -1.0196169e+00   3.0540136e-02
  -1.0001346e+00  -2.5176599e-03
  -1.0083138e+00   2.9455985e-02
  -1.0284388e+00  -5.9020219e-03
  -1.0001833e+00   4.1253949e-03
  -9.8786446e-01   1.7943951e-02
  -9.9784889e-01   6.1689379e-03
  -9.9808024e-01  -2.5751114e-03
  -9.9548159e-01  -2.0077788e-03
  -9.8126167e-01  -2.3962413e-02
  -9.8599887e-01   1.2715018e-02
  -1.0015636e+00   1.6056815e-03
  -1.0128119e+00   1.6021669e-03
  -1.0086730e+00  -3.0911506e-05
  -1.0180935e+00   1.4053852e-02
  -9.7448603e-01  -8.3239997e-03
  -9.8030832e-01   8.6856349e-04
  -9.6748445e-01  -8.8602528e-03
  -9.8283968e-01  -5.1860147e-03
  -9.9501297e-01   1.4089806e-02
  -1.0236232e+00   1.1498962e-02
  -9.8587367e-01   1.2643013e-02
  -1.0119653e+00   4.0855768e-03
  -1.0191355e+00   3.1033706e-03
  -1.0048709e+00   2.5347477e-02
  -9.9554555e-01   1.6224638e-02
  -9.8933122e-01   2.4007869e-02
  -9.8934615e-01   1.2381375e-02
  -9.7097067e-01  -9.0106471e-03
  -9.8900033e-01   3.8902902e-03
  -1.0149671e+00  -7.4638227e-03
  -9.7307377e-01  -3.5008738e-03
  -1.0200799e+00  -1.2804484e-03
  -1.0067770e+00  -3.5128734e-03
  -9.8818942e-01  -1.1561479e-02
  -9.8981331e-01  -1.3096345e-02
  -1.0109861e+00   2.6345574e-02
  -1.0004196e+00  -1.6892848e-02
  -1.0014833e+00  -3.7387729e-03
  -1.0391392e+00  -2.2819314e-03
  -9.8367868e-01  -4.5088171e-03
  -1.0066858e+00   1.4541701e-02
  -1.0009686e+00   1.7052481e-02
  -9.7374147e-01   3.6012419e-03
  -9.8461061e-01  -3.7920742e-04
  -9.8082483e-01   1.1248070e-02
  -1.0040961e+00  -6.8386210e-03
  -9.5610445e-01  -2.9252201e-03
  -9.8135074e-01   4.5291087e-03
  -9.9068772e-01   6.5736229e-03
  -9.9898853e-01  -1.0312710e-02
  -9.9592817e-01  -1.6168474e-02
  -9.9096914e-01  -3.9979775e-02
  -9.8921820e-01  -1.5589404e-02
  -1.0368754e+00  -1.8261797e-02
  -1.0129447e+00   3.5316995e-02
  -1.0057675e+00  -3.4641482e-02
  -1.0131400e+00  -7.9034053e-03
  -9.6483269e-01  -3.2762896e-04
  -1.0141465e+00  -8.4370970e-03
  -9.9789585e-01  -1.1545309e-02
  -9.8649011e-01  -9.3985881e-03
  -1.0216396e+00  -1.7909853e-02
  -9.7313086e-01   1.9603077e-02
  -1.0229557e+00  -2.2689874e-02
  -1.0138318e+00   7.9742533e-03
  -9.9261026e-01   4.4772743e-03
  -9.8919664e-01  -1.1186121e-02
  -9.9502594e-01  -1.5632293e-02
  -1.0029970e+00  -6.3967147e-03
  -9.9250562e-01  -4.1170981e-03
  -1.0229286e+00  -8.6679000e-03
  -1.0014672e+00   1.1062346e-03
  -1.0036729e+00  -1.1519054e-02
  -1.0195626e+00   9.0958239e-03
  -9.8115125e-01   3.3511610e-02
  -1.0203337e+00   1.5966788e-02
  -9.9290600e-01   2.8061241e-02
  -1.0020724e+00  -1.6645396e-02
  -9.9203891e-01  -5.2606182e-03
  -1.0095494e+00  -1.3218774e-02
  -1.0032858e+00  -1.3347089e-02
  -1.0005557e+00   2.5987989e-02
  -9.8679101e-01   3.8498028e-03
  -1.0114023e+00  -2.7307083e-03
  -1.0381830e+00  -3.0465507e-02
  -9.7232258e-01  -1.4313792e-02
  -9.7348104e-01  -2.1462434e-03
  -9.9950707e-01  -1.4809591e-02
  -9.8233689e-01  -2.6674130e-02
  -9.7430530e-01  -4.5038920e-02
  -1.0231265e+00  -1.6965036e-02
  -1.0149927e+00  -1.5912507e-02
  -9.9509674e-01  -1.6051137e-03
  -1.0053822e+00  -8.6932297e-03
  -1.0098660e+00   3.9715199e-03
  -9.5613360e-01  -1.7416834e-02
  -1.0018244e+00  -2.0083628e-02
  -9.8478565e-01  -1.0429198e-02
  -9.9182578e-01   9.2004771e-03
  -9.7028300e-01   1.0353489e-02
  -9.9814263e-01   5.5865117e-03
  -9.8833798e-01   1.9883558e-02
  -9.7897239e-01   1.1360664e-02
  -1.0069963e+00  -2.0681905e-02
  -9.9221331e-01  -3.8934141e-03
  -1.0057338e+00  -6.2049481e-03
  -9.9359473e-01  -3.4355449e-03
  -1.0235603e+00  -7.1486249e-03
  -9.8179287e-01   1.0414605e-02
  -9.8428297e-01  -1.9592015e-02
  -9.9384848e-01  -3.2388116e-02
  -9.9551295e-01  -8.5711352e-03
  -9.7918224e-01  -1.4561647e-02
  -1.0153299e+00   2.3641856e-02
  -9.8052558e-01  -9.5177801e-03
  -9.7768089e-01  -1.9549231e-02
  -9.9688837e-01   3.4005808e-02
  -9.7732133e-01  -9.5679805e-03
  -9.7116963e-01   1.2805719e-02
  -1.0250207e+00  -3.8386884e-02
  -9.8983161e-01  -7.2714653e-03
  -1.0027697e+00  -7.5676726e-03
  -9.9971479e-01   8.5326659e-03
  -1.0256941e+00   2.0963230e-02
  -1.0024173e+00  -3.3352079e-02
  -1.0201243e+00   2.3347633e-02
  -1.0299534e+00  -1.1617525e-02
  -9.6057973e-01   2.6841066e-02
  -9.8401551e-01   1.7874925e-03
  -9.7757611e-01  -6.3008978e-03
  -9.8798389e-01   3.2171781e-02
  -9.9016653e-01  -4.5961528e-02
  -1.0042215e+00  -1.3342765e-02
  -1.0070444e+00   1.3175339e-02
  -9.7605408e-01   7.0529657e-03
  -1.0088944e+00   3.4946646e-02
  -1.0042354e+00   1.7443635e-02
  -9.7459415e-01   3.8757487e-03
  -1.0049760e+00   3.2442185e-02
  -9.7910598e-01  -1.5735143e-03
  -1.0122494e+00   1.7040134e-02
  -1.0064488e+00   2.8445920e-03
  -1.0094067e+00  -1.5398052e-02
  -1.0155977e+00   9.6223637e-03
  -9.8860911e-01   1.1541824e-02
  -1.0192107e+00   2.8900345e-03
  -1.0098902e+00   5.6917710e-03
  -1.0007817e+00   3.8440797e-03
  -1.0061536e+00  -1.6067275e-02
  -9.7774383e-01  -2.1387437e-02
  -9.8893405e-01   2.3618235e-02
  -9.9513489e-01   2.0714906e-02
  -9.7256491e-01  -1.1574660e-02
  -1.0089718e+00   6.6014587e-03
  -1.0054001e+00  -1.8425594e-02
  -9.7099563e-01   1.3027046e-02
  -9.9100450e-01   1.3487129e-02
  -9.7712397e-01   1.8236860e-02
  -1.0279650e+00  -1.0831819e-02
  -9.9601987e-01  -1.2203071e-02
  -1.0219142e+00   1.1931295e-02
  -1.0054436e+00  -2.7741030e-02
  -1.0117896e+00  -3.4036353e-02
  -1.0177325e+00   2.0188586e-03
  -9.9527768e-01  -2.1275264e-02
  -1.0028036e+00   1.0847363e-02
  -1.0313218e+00  -3.7964636e-02
  -1.0101161e+00  -3.1780396e-02
  -1.0205075e+00   3.4264521e-02
  -9.8670854e-01  -2.3038232e-02
  -1.0041687e+00   7.7249263e-03
  -9.9946530e-01   5.3351270e-03
  -1.0293208e+00  -2.9835843e-03
  -9.9665309e-01   1.4611810e-02
  -1.0031027e+00  -4.2931461e-03
  -9.8785528e-01  -1.6907426e-02
  -1.0089247e+00  -2.3116156e-02
  -1.0163468e+00   2.0242059e-02
  -1.0044506e+00  -2.4648370e-02
  -1.0118725e+00  -3.8715478e-03
  -1.0197774e+00  -1.9302414e-02
  -9.8712527e-01  -1.1688951e-02
  -1.0098442e+00   9.4070534e-04
  -9.7924366e-01   6.8298827e-03
  -1.0097528e+00  -1.0036381e-02
  -9.7833056e-01   8.5028637e-03
  -9.7074997e-01   1.5533734e-03
  -1.0070715e+00  -1.1232481e-02
  -9.7644422e-01  -4.4701192e-03
  -9.7962835e-01  -1.5619500e-02
  -9.8273664e-01   3.4909279e-03
  -1.0240685e+00   5.3922390e-03
  -1.0048219e+00   1.2408484e-02
  -1.0064057e+00  -3.2484657e-02
  -1.0119852e+00   4.7008041e-02
  -9.9083182e-01   1.7368370e-02
  -9.9124253e-01   3.6522270e-02
  -9.4824571e-01   1.2378900e-02
  -1.0182636e+00   2.5103547e-02
  -9.9755449e-01   7.2925240e-03
  -9.8536673e-01   4.4144519e-03
  -9.9275603e-01   1.6671503e-02
  -1.0084327e+00  -2.4579799e-02
  -1.0123070e+00   2.2562435e-02
  -9.7714207e-01   1.2575617e-03
  -9.9313716e-01   9.9802030e-03
  -9.9542683e-01   2.4603707e-02
  -9.9888454e-01   1.3194672e-02
  -1.0017096e+00   4.4500110e-04
  -1.0358545e+00   5.6889370e-03
  -1.0034632e+00  -1.1327179e-03
  -9.7350409e-01  -1.8892501e-02
  -1.0074515e+00  -3.9434739e-03
  -1.0114826e+00   1.4481320e-02
  -9.9246493e-01   3.6270457e-02
  -9.7989249e-01   6.8251759e-03
  -1.0087245e+00   1.7365304e-02
  -9.7761484e-01  -3.5546786e-03
  -1.0217332e+00  -2.4914990e-02
  -1.0029805e+00   3.3355541e-04
  -1.0087531e+00   8.9620432e-03
  -9.9775178e-01   4.8780485e-03
  -9.9499436e-01   4.7816510e-02
  -1.0129515e+00   1.7502452e-02
  -9.8932720e-01  -4.5522684e-03
  -9.8231325e-01  -3.3029732e-02
  -1.0095821e+00   1.2224569e-02
  -9.9692899e-01   1.2485616e-02
  -1.0219585e+00  -1.1144537e-02
  -9.9875028e-01  -5.7692713e-03
  -9.7706584e-01  -1.8654006e-02
  -1.0155770e+00   1.0841831e-02
  -1.0227175e+00   1.3065832e-02
  -1.0214491e+00   3.0655201e-03
  -9.7771405e-01  -5.5460345e-03
  -1.0210580e+00   2.0254776e-02
  -9.8772778e-01  -2.2951238e-02
  -9.9076956e-01  -4.2915842e-02
  -9.5779436e-01  -6.7609358e-03
  -9.9249297e-01   2.4088433e-02
  -1.0016407e+00   3.1965836e-02
  -1.0268381e+00   1.2828875e-02
  -9.7914295e-01  -3.1182142e-02
  -1.0160154e+00   1.4194992e-02
  -9.7952828e-01   1.2639599e-04
  -9.6824348e-01   1.8386485e-02
  -1.0025833e+00  -6.7257994e-03
  -9.9996405e-01  -2.0611608e-02
  -9.8063520e-01  -1.2925625e-02
  -9.8576986e-01   1.8719285e-04
  -1.0033956e+00   2.1501810e-02
  -1.0115674e+00   2.7254085e-03
  -9.9027437e-01  -2.9490151e-02
  -1.0015166e+00   1.7101218e-02
  -1.0149076e+00   5.6300465e-03
  -9.9923576e-01  -1.0552331e-02
  -1.0099854e+00   1.9023377e-02
  -9.8278086e-01   1.2866415e-02
  -1.0354939e+00  -1.6348715e-02
  -9.9587603e-01  -1.0183590e-02
  -1.0499606e+00  -1.3512978e-02
  -9.8418278e-01  -1.5146627e-02
  -9.7513231e-01   3.2023070e-03
  -1.0166684e+00   1.5466113e-02
  -9.6863454e-01   1.8189957e-02
  -1.0037709e+00   8.7106274e-03
  -9.9104751e-01  -1.0234011e-02
  -1.0116047e+00   5.4104312e-03
  -1.0059780e+00  -1.1484576e-02
  -9.8194497e-01   2.8526929e-02
  -9.8949419e-01  -1.0353633e-02
  -9.8990147e-01   1.6944138e-02
  -9.8326411e-01   6.1921170e-03
  -1.0129278e+00   1.8216122e-03
  -1.0040786e+00   1.6606210e-02
  -9.9916621e-01   1.7293228e-02
  -9.9489145e-01   2.4878121e-02
  -1.0304294e+00   2.6945402e-02
  -9.7123765e-01   2.2132867e-02
  -9.8633485e-01   1.1346250e-02
  -9.7725834e-01  -2.0244979e-02
  -1.0160439e+00  -1.4941627e-03
  -1.0042678e+00  -3.6674068e-03
  -1.0142422e+00  -2.2254160e-02
  -9.8448327e-01   1.2355549e-02
  -9.7087454e-01   4.2334909e-02
  -9.9508485e-01  -2.5570587e-02
  -9.5487967e-01  -1.0924944e-02
  -9.7475498e-01   2.9678690e-03
  -9.8734897e-01  -1.2949082e-02
  -9.8428179e-01   2.2409691e-02
  -1.0104289e+00   1.7853606e-02
  -1.0012699e+00  -8.9757941e-03
  -9.9962055e-01  -1.1830721e-02
  -9.8238600e-01   2.4912080e-02
  -1.0059764e+00   3.3874019e-03
  -1.0131856e+00   7.5382332e-03
  -1.0023526e+00   2.2774449e-02
  -9.7838354e-01   1.7336955e-02
  -1.0076505e+00  -1.3085305e-02
  -9.7979984e-01   1.9658479e-02
  -1.0170653e+00  -3.2839472e-02
  -9.8607647e-01  -2.6019130e-02
  -9.8949894e-01   2.9014191e-02
  -1.0090009e+00   1.5058430e-02
  -1.0058767e+00   4.8554941e-03
  -9.6961113e-01   5.3297026e-03
  -1.0077285e+00   1.3500803e-02
  -1.0300387e+00  -1.4967368e-02
  -1.0248114e+00  -1.7115606e-02
  -1.0068623e+00  -1.7807438e-02
  -9.8635737e-01   8.6122708e-03
  -9.9926899e-01   6.2103323e-03
  -9.8990212e-01  -6.9517349e-03
  -9.8028824e-01   1.7574118e-02
  -9.9155165e-01   1.7959886e-02
  -1.0156227e+00  -1.9726224e-02
  -1.0082659e+00   5.0785930e-03
  -9.7316628e-01   9.6326385e-03
  -1.0128205e+00  -2.2594682e-02
  -1.0091400e+00   1.7495640e-02
  -1.0171502e+00   1.9543221e-02
  -9.7508459e-01   1.4659192e-02
  -1.0158023e+00   3.7729563e-03
  -9.9239691e-01  -1.6982713e-03
  -1.0234807e+00   2.7849046e-02
  -9.8732547e-01  -2.0176257e-02
  -1.0252568e+00   1.4648481e-02
  -9.9385845e-01   2.5652902e-03
  -9.8841103e-01  -1.3016979e-02
  -1.0254249e+00   1.6386330e-02
  -1.0114515e+00   4.9655636e-03
  -9.9623899e-01   2.3667187e-03
  -1.0399843e+00  -9.9100899e-03
  -9.7867737e-01  -4.0861383e-03
  -1.0060640e+00   3.9729106e-03
  -1.0120716e+00  -2.1920405e-02
  -9.9505923e-01  -2.5308487e-02
  -9.8859861e-01  -3.4399661e-02
  -9.9715525e-01  -9.1166488e-03
  -1.0134125e+00   3.1349668e-02
  -1.0037490e+00  -1.0383253e-04
  -9.9398684e-01  -1.2025592e-02
  -9.9954627e-01  -1.2815172e-02
  -9.6710366e-01   5.7990595e-04
  -1.0077268e+00  -7.1017898e-03
  -9.9522148e-01  -7.1144277e-03
  -1.0515085e+00  -1.6538009e-02
  -1.0361301e+00  -2.0954158e-03
  -1.0180033e+00   7.5795234e-03
  -9.7919102e-01  -3.7934006e-02
  -9.8159217e-01  -5.9940929e-03
  -9.7787841e-01   2.1729100e-02
  -1.0155562e+00  -2.5526217e-03
  -9.9183593e-01  -9.2210898e-03
  -1.0045395e+00  -9.3479126e-03
  -9.8354460e-01  -5.7246397e-03
  -9.9077737e-01   8.7119922e-03
  -1.0326163e+00   8.5007031e-03
  -1.0109736e+00  -2.4727850e-02
  -9.9956543e-01  -2.4319241e-03
  -1.0050008e+00   1.6177524e-02
  -1.0098637e+00   2.0364306e-03
  -9.8141510e-01   7.3401494e-04
  -9.9849284e-01  -2.2275988e-02
  -1.0203967e+00  -6.3089872e-03
  -1.0087056e+00  -1.1383141e-02
  -1.0089589e+00  -9.9727636e-03
  -9.9776949e-01   1.0677184e-02
  -1.0016972e+00  -1.9936804e-02
  -9.9325645e-01   3.5681084e-03
  -1.0006919e+00  -1.2363999e-02
  -1.0245074e+00  -3.1635395e-02
  -9.9693153e-01   1.0513528e-02
  -1.0300987e+00   1.0537533e-02
  -9.9251301e-01  -5.7002632e-03
  -1.0095960e+00  -2.2659705e-02
  -9.8247449e-01  -3.8659565e-02
  -9.9197902e-01   4.0668064e-03
  -9.8934454e-01  -2.1493249e-02
  -1.0290717e+00  -3.2081705e-03
  -1.0008571e+00  -1.6294566e-02
  -9.8911551e-01  -2.4609969e-02
  -9.7749744e-01  -5.9293628e-03
  -9.8759503e-01  -1.0495138e-02
  -9.8797652e-01  -3.1972651e-02
  -1.0076103e+00  -4.1650146e-02
  -9.8880702e-01   1.0482483e-02
  -9.7761750e-01  -1.6911845e-02
  -1.0130458e+00   2.0099117e-02
  -9.9566944e-01   2.9365586e-03
  -9.9544264e-01  -1.4835670e-02
  -9.9126647e-01   1.4590437e-02
  -1.0300873e+00  -1.8045353e-02
  -1.0341153e+00  -4.7537971e-03
  -9.9480933e-01  -5.8917938e-03
  -9.7776282e-01  -1.1374796e-02
  -1.0285071e+00   1.7208724e-02
  -9.8622116e-01   1.3415092e-02
  -9.8960228e-01   2.3046269e-02
  -9.9458355e-01  -5.9164389e-03
  -9.9352294e-01  -7.5951906e-03
  -9.5694785e-01  -4.0960592e-03
  -9.8585076e-01   1.5505223e-02
  -1.0209675e+00  -4.4876506e-03
  -1.0141958e+00   2.6805374e-02
  -9.7895528e-01   1.2208017e-02
  -1.0059967e+00  -3.5714949e-02
  -9.9728567e-01   4.1400472e-03
  -1.0061413e+00   4.3375210e-03
  -9.8812399e-01   1.1048780e-02
  -1.0210674e+00  -1.3554279e-02
  -9.7478270e-01   4.2241859e-03
  -9.7236996e-01   1.5822111e-03
  -9.9055037e-01   9.2548732e-03
  -1.0229191e+00   1.3224647e-02
  -9.8432052e-01  -2.1115785e-02
  -1.0108958e+00   7.9747063e-03
  -1.0239647e+00   5.9721615e-05
  -9.8344038e-01   2.3734440e-02
  -9.7040636e-01  -1.8109325e-04
  -1.0238669e+00   4.1587476e-02
  -9.9282661e-01   3.4060586e-02
  -1.0297894e+00   2.0197886e-02
  -9.7717138e-01  -7.7754354e-03
  -1.0106813e+00  -1.8320325e-02
  -1.0134613e+00  -4.7267971e-03
  -9.7240772e-01   8.5965914e-03
  -9.9574719e-01  -3.4918612e-02
  -9.7838519e-01  -7.4210408e-03
  -9.9425931e-01  -4.7009535e-03
  -9.8844722e-01  -1.9008026e-03
  -9.8403273e-01  -2.2533332e-02
  -9.9562622e-01   4.2237307e-03
  -1.0017615e+00  -1.2385194e-02
  -9.8991843e-01  -1.5281908e-02
  -1.0059778e+00   1.1553411e-02
  -9.7411100e-01  -1.7343582e-02
  -1.0050245e+00  -2.3201590e-02
  -1.0104422e+00   8.4045099e-03
  -9.8905731e-01   7.0440271e-03
  -1.0072763e+00  -1.4784226e-02
  -9.9318198e-01  -2.8723470e-02
  -1.0113018e+00   7.3648117e-05
  -9.8860133e-01  -2.4663935e-03
  -1.0134762e+00   3.2994597e-02
  -1.0072102e+00  -7.8125254e-04
  -1.0291428e+00  -1.9011422e-02
  -1.0095411e+00  -2.1591217e-02
  -9.7199966e-01  -2.1256675e-02
  -9.9891629e-01   2.6628631e-03
  -9.9265406e-01   3.3411491e-02
  -9.9841656e-01  -1.8900265e-02
  -1.0070328e+00   7.0461058e-03


==> b_scatter_ldv2-5.dat <==
  -8.9801408e-01   6.9458576e-01
  -1.0358776e+00   5.7418099e-01
  -7.2494019e-01   1.3053766e+00
  -5.4494320e-01   6.0160331e-01
  -7.0078912e-01   5.2665462e-01
  -9.2671696e-01   9.9293878e-01
  -5.5535302e-01   5.3812729e-01
  -1.1296242e+00   3.3035089e-01
  -7.4218896e-01   5.8025207e-01
  -7.7061418e-01   7.4425753e-01
  -8.3658118e-01   7.2859913e-01
  -7.4588308e-01   4.1416262e-01
  -8.9288061e-01   4.3478988e-01
  -3.3782437e-01   9.4241559e-01
  -1.0933885e+00   8.4726232e-01
  -8.2079040e-01   7.0681171e-01
  -6.4967294e-01   6.3157983e-01
  -7.3583969e-01   5.8975554e-01
  -8.9200362e-01   7.7481159e-01
  -5.7439878e-01   6.9983153e-01
  -8.6505585e-01   5.5295555e-01
  -8.2497220e-01   6.8236330e-01
  -7.8463108e-01   5.7240457e-01
  -9.5209060e-01   6.6706302e-01
  -7.6750807e-01   5.8867912e-01
  -7.1030960e-01   9.0090073e-01
  -7.5027947e-01   9.6877987e-01
  -6.8753409e-01   7.3215212e-01
  -7.0040051e-01   7.4682174e-01
  -3.9259194e-01   8.7220548e-01
  -6.2553367e-01   5.5970533e-01
  -4.4457452e-01   6.1371495e-01
  -7.3315926e-01   6.4785552e-01
  -4.4974990e-01   5.0973792e-01
  -6.5405885e-01   7.7704129e-01
  -8.2568472e-01   6.8003669e-01
  -7.2833870e-01   4.7751303e-01
  -7.6364376e-01   4.0812064e-01
  -7.3780325e-01   5.4145115e-01
  -4.8896135e-01   4.8817044e-01
  -5.1353758e-01   8.0461874e-01
  -4.5773587e-01   7.1402362e-01
  -4.5035869e-01   6.0499091e-01
  -9.7415779e-01   4.3806784e-01
  -6.5511380e-01   5.8887981e-01
  -6.5806126e-01   6.5984199e-01
  -6.2228093e-01   5.4372563e-01
  -2.3249182e-01   1.0618852e+00
  -1.1734478e+00   6.4531812e-01
  -7.1262954e-01   1.1002883e+00
  -6.1312469e-01   6.7567273e-01
  -9.0098265e-01   8.7511272e-01
  -7.2612429e-01   6.8582887e-01
  -5.4108600e-01   6.9946119e-01
  -7.8571493e-01   5.3873243e-01
  -4.1593012e-01   7.8483344e-01
  -6.9839493e-01   6.3240392e-01
  -7.7448823e-01   3.3152745e-01
  -7.6126625e-01   8.7172917e-01
  -7.9046372e-01   5.8463319e-01
  -8.5946511e-01   7.7433134e-01
  -7.0545501e-01   1.1624383e+00
  -7.5361126e-01   9.6080137e-01
  -7.3739319e-01   7.2283733e-01
  -8.3082677e-01   8.7968636e-01
  -9.4650610e-01   4.6521726e-01
  -8.5298080e-01   8.1560329e-01
  -9.0802889e-01   6.2272792e-01
  -9.5600100e-01   8.4576415e-01
  -8.1821379e-01   6.6329426e-01
  -7.4884222e-01   1.1811677e+00
  -8.7568381e-01   4.7002747e-01
  -4.8585419e-01   5.2903122e-01
  -7.1292792e-01   9.6312617e-01
  -7.0393348e-01   6.2268203e-01
  -5.6945285e-01   8.0218505e-01
  -6.7862051e-01   7.7498978e-01
  -6.8239265e-01   6.5922402e-01
  -4.5412012e-01   6.0667060e-01
  -6.1440704e-01   7.1522708e-01
  -6.5395899e-01   5.3957266e-01
  -7.0164672e-01   5.6941190e-01
  -5.5601180e-01   7.5947939e-01
  -7.7040194e-01   5.5134333e-01
  -9.4664563e-01   6.1724732e-01
  -9.1536727e-01   8.7697772e-01
  -6.5365730e-01   5.0440384e-01
  -6.6889294e-01   6.8019397e-01
  -7.1880899e-01   4.8423499e-01
  -7.9682133e-01   6.5530190e-01
  -6.9777673e-01   8.8893997e-01
  -7.7585769e-01   8.1303921e-01
  -8.9733942e-01   5.2359749e-01
  -7.3026891e-01   5.8562588e-01
  -1.0052919e+00   5.3117755e-01
  -8.0047938e-01   9.2660917e-01
  -1.0484744e+00   7.3738422e-01
  -6.0499029e-01   5.8907623e-01
  -7.7450930e-01   7.9505649e-01
  -8.2520242e-01   6.1502509e-01
  -5.4889858e-01   8.1943700e-01
  -8.7376701e-01   6.0910963e-01
  -4.7334936e-01   7.3900032e-01
  -5.3686709e-01   8.1789212e-01
  -6.0264381e-01   8.1048749e-01
  -6.8990302e-01   5.4591999e-01
  -7.2389957e-01   7.7834161e-01
  -6.5242459e-01   6.4223576e-01
  -6.9787878e-01   6.6510078e-01
  -6.9645128e-01   6.3751824e-01
  -6.5204625e-01   7.6120659e-01
  -7.5894301e-01   3.4670724e-01
  -8.4254127e-01   4.4559700e-01
  -5.0398042e-01   7.3239030e-01
  -5.8433694e-01   6.2654557e-01
  -9.2817972e-01   5.2103637e-01
  -8.3398947e-01   8.6730236e-01
  -8.3451417e-01   5.1808601e-01
  -7.4844322e-01   7.7404328e-01
  -6.5855943e-01   5.1709815e-01
  -4.1660889e-01   4.5488157e-01
  -1.0095084e+00   7.1578003e-01
  -1.0436027e+00   6.1965063e-01
  -7.7874973e-01   5.1058429e-01
  -9.1954146e-01   6.2324866e-01
  -5.0744862e-01   7.1815821e-01
  -7.8567892e-01   9.2679295e-01
  -7.5005716e-01   7.2405989e-01
  -5.5693176e-01   6.6256040e-01
  -5.7791812e-01   7.4605319e-01
  -6.8095106e-01   9.4910881e-01
  -5.7655754e-01   6.6016247e-01
  -5.7340166e-01   8.1402856e-01
  -7.5909622e-01   4.2019905e-01
  -7.5504981e-01   7.2493306e-01
  -9.7148169e-01   5.7413669e-01
  -7.5789494e-01   4.5301205e-01
  -1.0286037e+00   8.1542934e-01
  -4.3412348e-01   7.5559600e-01
  -8.4008504e-01   8.8920039e-01
  -6.3044797e-01   7.2952486e-01
  -8.3874814e-01   5.9419247e-01
  -8.4325901e-01   4.5686182e-01
  -9.7361387e-01   6.5069222e-01
  -8.6112667e-01   4.6211575e-01
  -6.8720343e-01   5.8234281e-01
  -7.6861789e-01   7.7217045e-01
  -6.3890201e-01   9.4734126e-01
  -9.2475010e-01   4.4805660e-01
  -8.8824706e-01   6.1487354e-01
  -6.3911376e-01   4.7778843e-01
  -6.4280790e-01   8.8473075e-01
  -5.7268489e-01   7.9901262e-01
  -7.2470463e-01   1.0063565e+00
  -4.2678595e-01   8.7038981e-01
  -5.7308656e-01   7.4855227e-01
  -8.5867869e-01   7.8138822e-01
  -7.6898335e-01   8.4864399e-01
  -8.5113368e-01   7.1269637e-01
  -8.2736186e-01   4.0891558e-01
  -6.6680936e-01   7.4222830e-01
  -7.2942330e-01   6.9480420e-01
  -5.6298505e-01   7.8989171e-01
  -6.1873283e-01   6.7474942e-01
  -8.3395755e-01   8.7450597e-01
  -5.1439675e-01   7.0016049e-01
  -8.8695018e-01   5.6765393e-01
  -5.7949690e-01   6.7008947e-01
  -6.5111608e-01   9.3763517e-01
  -5.8273919e-01   8.2827532e-01
  -7.6484458e-01   9.4256342e-01
  -6.8638272e-01   9.1541006e-01
  -6.6440092e-01   5.8355647e-01
  -7.9416854e-01   6.3239215e-01
  -8.1119972e-01   8.2833924e-01
  -6.4771335e-01   7.4983355e-01
  -8.1474967e-01   5.6910508e-01
  -1.0625679e+00   5.1242333e-01
  -7.1179919e-01   6.8766250e-01
  -7.7879575e-01   8.1538898e-01
  -1.0283905e+00   8.9817283e-01
  -7.5853546e-01   1.2068513e+00
  -5.5034485e-01   4.3825948e-01
  -3.4878145e-01   7.5395576e-01
  -7.2870402e-01   8.8639140e-01
  -7.0392646e-01   8.1545872e-01
  -7.8033454e-01   5.5888269e-01
  -8.8371767e-01   7.8428614e-01
  -5.4544057e-01   6.6471660e-01
  -8.8955134e-01   5.3870244e-01
  -7.5061828e-01   1.1304236e+00
  -7.3722377e-01   4.7292178e-01
  -7.2737659e-01   8.8985413e-01
  -7.0246141e-01   5.9510361e-01
  -7.5248269e-01   9.6355544e-01
  -9.5371254e-01   8.1749199e-01
  -1.1520931e+00   6.3447580e-01
  -6.7305203e-01   4.7306885e-01
  -3.3843337e-01   7.7590057e-01
  -7.5997254e-01   6.1880666e-01
  -5.3442172e-01   6.8054271e-01
  -6.5837645e-01   5.2622438e-01
  -6.7693174e-01   7.3393028e-01
  -7.9071672e-01   7.6631986e-01
  -5.8328976e-01   7.3470799e-01
  -6.1900331e-01   8.0763629e-01
  -5.7598094e-01   6.5526205e-01
  -4.7599152e-01   8.4732990e-01
  -7.3162934e-01   5.5185242e-01
  -5.4844754e-01   7.7191541e-01
  -4.1076355e-01   1.1054755e+00
  -7.0412101e-01   7.2797774e-01
  -6.5144086e-01   8.4503466e-01
  -8.1017569e-01   9.6228242e-01
  -4.6935889e-01   6.8417381e-01
  -6.0832688e-01   7.9663162e-01
  -5.7817938e-01   6.5184040e-01
  -4.9452622e-01   5.5588060e-01
  -7.2689301e-01   6.9143681e-01
  -5.0553215e-01   1.2835926e+00
  -8.3364974e-01   6.7710925e-01
  -5.8035790e-01   5.5985442e-01
  -5.9610193e-01   4.9437592e-01
  -9.5847159e-01   7.3947283e-01
  -7.4179417e-01   5.6405093e-01
  -7.4962796e-01   3.9152386e-01
  -6.6794480e-01   8.2981226e-01
  -5.1188417e-01   6.9583016e-01
  -6.5918953e-01   6.8975392e-01
  -4.8790191e-01   8.3304984e-01
  -6.7425422e-01   8.1463809e-01
  -8.5815589e-01   8.4668835e-01
  -4.3529327e-01   8.8509271e-01
  -9.0201506e-01   5.1975393e-01
  -5.9410395e-01   9.0435891e-01
  -7.2753407e-01   6.4349854e-01
  -8.5984028e-01   6.1993516e-01
  -6.0630085e-01   5.6263835e-01
  -9.0165925e-01   9.0084053e-01
  -6.7789557e-01   6.6991652e-01
  -6.5873632e-01   5.5473624e-01
  -8.5726272e-01   8.1678690e-01
  -5.4145628e-01   9.7859349e-01
  -5.7714059e-01   7.2840343e-01
  -7.4743579e-01   5.7245115e-01
  -7.8420952e-01   1.0031086e+00
  -8.8731069e-01   5.3778206e-01
  -6.5144425e-01   8.2084774e-01
  -6.3289795e-01   7.5204117e-01
  -6.9815917e-01   7.2645034e-01
  -1.1217111e+00   9.4699375e-01
  -9.1382248e-01   6.0998964e-01
  -6.4819616e-01   4.2112974e-01
  -5.7777186e-01   4.5210593e-01
  -7.8271269e-01   6.9215359e-01
  -6.7670276e-01   5.7423580e-01
  -8.8045169e-01   4.9502246e-01
  -7.3214957e-01   5.3378499e-01
  -6.7468552e-01   6.7471622e-01
  -1.0115119e+00   5.0536557e-01
  -6.0326257e-01   8.3546115e-01
  -7.1274319e-01   6.3664233e-01
  -8.4132972e-01   7.8173618e-01
  -5.4020487e-01   8.0148630e-01
  -9.5207700e-01   2.8463945e-01
  -7.7875811e-01   5.2189126e-01
  -6.0767282e-01   8.3072752e-01
  -6.5567272e-01   7.7160656e-01
  -4.7822642e-01   6.9778868e-01
  -3.2553313e-01   8.2893981e-01
  -6.2899231e-01   5.6986908e-01
  -7.1458393e-01   5.8913925e-01
  -9.1142792e-01   4.0631344e-01
  -7.1616777e-01   7.3775739e-01
  -8.6543130e-01   7.5504667e-01
  -6.7594176e-01   8.0664379e-01
  -5.1426332e-01   6.0879070e-01
  -3.7153294e-01   8.2942163e-01
  -7.7865690e-01   6.3736382e-01
  -4.1586917e-01   7.6291709e-01
  -6.6287654e-01   6.5194838e-01
  -4.1669056e-01   1.1797831e+00
  -7.1334747e-01   5.9622097e-01
  -6.2273146e-01   8.5608480e-01
  -9.2689609e-01   6.8559650e-01
  -9.1069529e-01   6.5306324e-01
  -8.4425346e-01   1.0059124e+00
  -7.2720063e-01   4.5084812e-01
  -8.0833323e-01   7.6414654e-01
  -8.1115133e-01   5.1816942e-01
  -6.7773486e-01   6.7031296e-01
  -5.7856915e-01   5.3238415e-01
  -7.7886192e-01   6.6215733e-01
  -5.3699818e-01   9.4832929e-01
  -4.9825283e-01   8.3219231e-01
  -5.2338144e-01   7.0259979e-01
  -7.1681285e-01   5.4612781e-01
  -7.0263931e-01   4.3704586e-01
  -6.0532061e-01   6.3748590e-01
  -6.1626053e-01   4.7883659e-01
  -7.2580814e-01   6.3769098e-01
  -7.1401974e-01   5.0390681e-01
  -6.3792774e-01   9.8300250e-01
  -6.2200032e-01   8.2803839e-01
  -6.4276838e-01   6.9522426e-01
  -5.4256601e-01   5.8814988e-01
  -7.5635775e-01   1.0418831e+00
  -7.6891833e-01   7.4929843e-01
  -4.4404704e-01   9.3560483e-01
  -9.0838865e-01   8.0159627e-01
  -6.8921024e-01   8.4690077e-01
  -6.6599581e-01   4.9606731e-01
  -9.1594011e-01   4.7956506e-01
  -5.0044132e-01   7.9166067e-01
  -8.0626168e-01   4.8116067e-01
  -5.3594908e-01   6.5270089e-01
  -3.9614668e-01   9.2558198e-01
  -5.5136356e-01   9.6155548e-01
  -7.6590444e-01   9.0046666e-01
  -6.8202524e-01   5.4629736e-01
  -4.3772075e-01   8.4201192e-01
  -7.4798980e-01   5.3741223e-01
  -6.1177211e-01   6.1004856e-01
  -9.2201818e-01   3.4281044e-01
  -5.8706337e-01   8.0397863e-01
  -7.6740731e-01   7.5625466e-01
  -7.4426914e-01   5.7690624e-01
  -6.5672980e-01   8.2703148e-01
  -8.0232648e-01   7.5056409e-01
  -1.1287745e+00   5.7479281e-01
  -7.0279921e-01   7.8285427e-01
  -3.1069837e-01   9.0346034e-01
  -8.2117827e-01   7.2811291e-01
  -6.0380498e-01   6.4965234e-01
  -5.3217507e-01   8.5947543e-01
  -7.8619539e-01   7.8636578e-01
  -6.3299663e-01   7.9745937e-01
  -5.7211073e-01   6.6923075e-01
  -8.0717682e-01   6.3454787e-01
  -5.2450268e-01   5.9117503e-01
  -5.4782867e-01   7.3865310e-01
  -7.0258705e-01   6.6718044e-01
  -6.9193162e-01   5.6560031e-01
  -7.9502299e-01   9.2429600e-01
  -8.3324507e-01   6.0339780e-01
  -6.6736011e-01   9.8167457e-01
  -6.5253880e-01   7.8535191e-01
  -9.4316690e-01   5.0243289e-01
  -7.7393469e-01   5.7189990e-01
  -6.9358761e-01   7.1977474e-01
  -7.8063347e-01   5.7825668e-01
  -5.2153304e-01   5.7933123e-01
  -6.1689978e-01   6.9286946e-01
  -8.9871162e-01   4.3434490e-01
  -5.1066134e-01   7.3446653e-01
  -3.9515640e-01   7.2991448e-01
  -3.9546244e-01   8.6066546e-01
  -5.2029158e-01   8.7996817e-01
  -5.8987247e-01   1.1362369e+00
  -5.2260476e-01   5.5278228e-01
  -7.2831766e-01   9.1920674e-01
  -8.7078731e-01   7.4600138e-01
  -5.5376544e-01   1.0118559e+00
  -6.3563561e-01   3.4255856e-01
  -6.6112545e-01   5.1169617e-01
  -7.2360898e-01   5.8693974e-01
  -1.0643259e+00   6.8816073e-01
  -8.9271566e-01   8.6192698e-01
  -5.6538924e-01   6.0384786e-01
  -5.4462216e-01   8.8136661e-01
  -5.5117676e-01   8.8969458e-01
  -7.9979145e-01   5.4936729e-01
  -6.7118437e-01   7.8001872e-01
  -4.7911183e-01   7.3006117e-01
  -1.2075374e+00   2.7646554e-01
  -5.3111920e-01   9.5869765e-01
  -7.3870723e-01   4.2413146e-01
  -8.6301447e-01   4.6650925e-01
  -9.5292132e-01   6.3775769e-01
  -4.6843534e-01   7.6045714e-01
  -9.7873079e-01   8.6100423e-01
  -7.3304452e-01   1.3324485e+00
  -8.4776645e-01   7.0169090e-01
  -7.7222441e-01   4.5681504e-01
  -7.4022169e-01   2.8782208e-01
  -7.1171063e-01   3.5885403e-01
  -6.5196816e-01   6.0274191e-01
  -7.5873981e-01   4.2075464e-01
  -8.3495454e-01   7.4193334e-01
  -9.6249822e-01   7.2734609e-01
  -7.9802100e-01   8.2973566e-01
  -7.3955815e-01   6.8960659e-01
  -7.1477798e-01   5.8033859e-01
  -6.2188828e-01   6.7501510e-01
  -7.5778460e-01   5.3332984e-01
  -5.2360358e-01   9.2461211e-01
  -7.0691423e-01   9.9177382e-01
  -7.7945928e-01   8.3623926e-01
  -7.2883555e-01   7.8403076e-01
  -5.7224505e-01   7.0878109e-01
  -1.0840106e+00   3.0299403e-01
  -6.2997934e-01   6.6884686e-01
  -5.2558581e-01   8.0809161e-01
  -9.2907631e-01   9.0549290e-01
  -7.2743444e-01   1.0832926e+00
  -5.5992905e-01   7.1398466e-01
  -7.1623807e-01   6.6934381e-01
  -9.0151358e-01   8.5834435e-01
  -8.2510044e-01   8.1927651e-01
  -9.3631796e-01   3.9290327e-01
  -6.5282404e-01   5.6583437e-01
  -6.4029570e-01   8.1012183e-01
  -6.3615514e-01   8.9270386e-01
  -8.2281471e-01   9.0586235e-01
  -8.0872695e-01   8.1593701e-01
  -7.9677976e-01   2.4176870e-01
  -6.4852061e-01   5.3306389e-01
  -1.0399222e+00   3.8643040e-01
  -1.0225893e+00   1.0608390e+00
  -1.0626770e+00   4.6495638e-01
  -7.6191447e-01   8.9071495e-01
  -9.3931654e-01   3.6847101e-01
  -5.0159795e-01   7.3790141e-01
  -6.2314598e-01   4.3165376e-01
  -6.6243820e-01   6.6969016e-01
  -7.5558575e-01   5.2776157e-01
  -6.7397996e-01   5.4593373e-01
  -7.1707269e-01   4.1722271e-01
  -7.3435236e-01   6.8651206e-01
  -9.0520802e-01   5.7145483e-01
  -8.4444492e-01   6.0773332e-01
  -8.7837665e-01   6.1299684e-01
  -6.8889533e-01   6.8792900e-01
  -6.8646896e-01   5.6892253e-01
  -7.5939213e-01   7.9566716e-01
  -3.4165340e-01   7.5860925e-01
  -8.5713788e-01   5.5926094e-01
  -9.7243589e-01   4.2957581e-01
  -4.5134268e-01   6.7375853e-01
  -8.0646413e-01   5.8227888e-01
  -7.6795925e-01   5.2644298e-01
  -6.5748178e-01   6.0419466e-01
  -7.0917318e-01   6.3432376e-01
  -5.4507360e-01   7.7616593e-01
  -8.1685454e-01   6.8755902e-01
  -8.3917196e-01   6.9104437e-01
  -6.6892547e-01   7.8114962e-01
  -7.8726163e-01   7.8222595e-01
  -8.9242334e-01   2.7356057e-01
  -7.6312627e-01   5.1055673e-01
  -9.6663784e-01   1.1690171e+00
  -7.3084836e-01   6.9482940e-01
  -4.9636721e-01   8.2007437e-01
  -1.0493181e+00   9.4522118e-01
  -5.0703779e-01   8.0080816e-01
  -6.7377383e-01   6.3799128e-01
  -7.5873400e-01   6.5656495e-01
  -8.3815267e-01   8.6781953e-01
  -7.8829177e-01   5.7439142e-01
  -4.8231833e-01   6.6609925e-01
  -8.0654452e-01   6.2279656e-01
  -8.8478918e-01   6.0215241e-01
  -8.7519083e-01   5.1738139e-01
  -3.4810296e-01   8.3956712e-01
  -9.6476748e-01   6.7857689e-01
  -6.6887725e-01   1.0154793e+00
  -4.7929605e-01   6.3711771e-01
  -5.7892693e-01   6.2375697e-01
  -5.6007368e-01   7.2995162e-01
  -4.3159986e-01   7.6221756e-01
  -5.3608253e-01   7.4852579e-01
  -6.6925000e-01   6.2344317e-01
  -7.5993381e-01   6.7428032e-01
  -6.0303741e-01   1.0295761e+00
  -9.0860765e-01   5.8273954e-01
  -8.9444105e-01   7.8735933e-01
  -5.2310687e-01   7.0601304e-01
  -4.8728113e-01   8.4810094e-01
  -8.0217019e-01   4.0446584e-01
  -6.3075433e-01   7.4787822e-01
  -4.6872921e-01   8.8471017e-01
  -8.1621467e-01   8.2302537e-01
  -8.3662945e-01   4.3186221e-01
  -9.4940654e-01   5.7118910e-01
  -5.6590188e-01   7.4023821e-01
  -9.5024019e-01   7.4869630e-01
  -7.8501522e-01   8.3634223e-01
  -5.7648718e-01   5.9887684e-01
  -5.1715444e-01   5.5791262e-01
  -7.9858690e-01   6.3800973e-01
  -5.8153969e-01   7.2256285e-01
  -7.7230977e-01   4.5295035e-01
  -8.2677609e-01   8.3424324e-01
  -7.8948854e-01   9.8822961e-01
  -5.1973963e-01   1.0401844e+00
  -7.9339969e-01   6.7356901e-01
  -4.7384591e-01   1.0301597e+00
  -9.2683259e-01   4.5263279e-01
  -7.6483040e-01   5.1362044e-01
  -8.1681800e-01   4.2435529e-01
  -4.7875401e-01   6.3030028e-01
  -7.5479721e-01   6.5012750e-01
  -7.2048504e-01   9.9082553e-01
  -4.9194767e-01   7.4429249e-01
  -7.0138846e-01   6.5893344e-01
  -6.7187318e-01   4.3826978e-01
  -8.7270403e-01   1.2412241e+00
  -8.8378160e-01   6.1308593e-01
  -8.5703992e-01   4.3668515e-01
  -5.3698957e-01   8.9505807e-01
  -4.9614673e-01   9.7059647e-01
  -6.1641620e-01   4.8512020e-01
  -1.0258601e+00   1.0466467e+00
  -8.7237657e-01   8.0220543e-01
  -7.7041449e-01   5.6861290e-01
  -5.5432470e-01   5.9989999e-01
  -5.4453524e-01   6.4407933e-01
  -4.1319201e-01   8.0096880e-01
  -6.5297273e-01   7.1943544e-01
  -8.5540619e-01   6.6755022e-01
  -6.8543541e-01   4.8933685e-01
  -5.7909497e-01   5.0284321e-01
  -8.1647510e-01   5.5715485e-01
  -8.6373843e-01   6.1807717e-01
  -4.9282112e-01   7.7141005e-01
  -7.0143744e-01   5.4262246e-01
  -6.0951459e-01   6.4091395e-01
  -6.1972058e-01   4.4263030e-01
  -6.3009334e-01   7.3116680e-01
  -1.9303661e-01   9.3383708e-01
  -7.5831600e-01   4.7111659e-01
  -7.5370069e-01   7.9249458e-01
  -7.4715829e-01   5.9758473e-01
  -3.0465115e-01   9.0183830e-01
  -8.6744466e-01   4.7641235e-01
  -6.6414405e-01   4.5644895e-01
  -5.5136571e-01   6.0245931e-01
  -7.3260078e-01   7.6046223e-01
  -5.9134586e-01   8.7309627e-01
  -9.8047673e-01   7.2383243e-01
  -8.6064914e-01   7.5326824e-01
  -5.9594523e-01   8.0639675e-01
  -5.4273801e-01   9.4375145e-01
  -7.3347453e-01   5.3945557e-01
  -7.1973444e-01   6.3869619e-01
  -5.9492901e-01   5.7208951e-01
  -9.3553392e-01   6.0582541e-01
  -7.0869540e-01   7.0168203e-01
  -8.0001371e-01   6.2746755e-01
  -4.8872389e-01   6.5905176e-01
  -9.8473006e-01   6.9342343e-01
  -6.4753753e-01   7.0067645e-01
  -5.4469429e-01   8.2537941e-01
  -8.0256897e-01   7.7975185e-01
  -7.8162316e-01   5.0560019e-01
  -6.4359112e-01   7.7816368e-01
  -7.6407571e-01   7.8104384e-01
  -4.8213008e-01   1.0190271e+00
  -6.2724292e-01   7.3249235e-01
  -6.2747037e-01   6.1251687e-01
  -1.1078763e+00   5.9516563e-01
  -5.2543855e-01   6.0733575e-01
  -7.3374508e-01   7.3959101e-01
  -6.9991929e-01   5.7169341e-01
  -7.3977441e-01   8.3150557e-01
  -4.0667254e-01   6.8456952e-01
  -5.9754070e-01   5.2897424e-01
  -7.2234033e-01   5.9793602e-01
  -5.9021847e-01   5.2326731e-01
  -7.7831692e-01   1.0767419e+00
  -7.4651608e-01   7.2754278e-01
  -5.3944589e-01   9.1205937e-01
  -6.3229457e-01   7.2444875e-01
  -6.6596777e-01   4.8618080e-01
  -5.2128142e-01   1.0205803e+00
  -4.4525481e-01   5.9789218e-01
  -6.4690086e-01   5.4089780e-01
  -9.4375795e-01   7.9230428e-01
  -8.2569222e-01   9.8229853e-01
  -7.6441275e-01   6.4966522e-01
  -8.3101886e-01   5.7411355e-01
  -6.1764932e-01   8.0466839e-01
  -8.3163726e-01   5.2632923e-01
  -6.8745082e-01   8.8556063e-01
  -5.7575147e-01   3.5276929e-01
  -1.2639331e+00   5.4639102e-01
  -7.9059397e-01   5.3741534e-01
  -6.5358746e-01   7.5760448e-01
  -6.1596627e-01   1.0049736e+00
  -5.9779417e-01   1.0504541e+00
  -5.8791507e-01   8.1490320e-01
  -8.2622761e-01   5.1036110e-01
  -7.2379990e-01   7.2807739e-01
  -5.3992666e-01   6.7515727e-01
  -9.2398701e-01   4.9766868e-01
  -6.8522085e-01   5.3833229e-01
  -5.6432166e-01   8.8859709e-01
  -3.1884292e-01   6.9895033e-01
  -7.2981214e-01   9.7635546e-01
  -7.6619280e-01   6.3475812e-01
  -7.6172062e-01   5.3287749e-01
  -4.4092773e-01   1.0586056e+00
  -9.0514780e-01   3.0890531e-01
  -7.8731528e-01   7.0391959e-01
  -9.3862100e-01   4.6972688e-01
  -5.5953919e-01   5.8711178e-01
  -6.6239360e-01   2.8144514e-01
  -7.8195377e-01   7.6189486e-01
  -7.0293069e-01   6.0434454e-01
  -9.9183619e-01   6.1207846e-01
  -6.9535760e-01   9.8199558e-01
  -6.6760417e-01   7.0145966e-01
  -5.5364043e-01   7.8983653e-01
  -5.6989368e-01   7.8091466e-01
   2.0059243e-01   1.6408932e+00
  -1.0065477e+00   4.2413677e-01
  -6.6985133e-01   4.2678474e-01
  -8.3970165e-01   8.1179914e-01
  -6.8192559e-01   6.4801168e-01
  -6.7147794e-01   7.6687494e-01
  -6.7331180e-01   9.8158678e-01
  -5.7811137e-01   1.0482297e+00
  -8.4103257e-01   7.3665140e-01
  -7.0952493e-01   6.1498535e-01
  -8.1547446e-01   8.2823385e-01
  -8.6776530e-01   8.1327956e-01
  -2.5796125e-01   7.4400188e-01
  -1.0859413e+00   6.7468588e-01
  -9.4371990e-01   3.1619341e-01
  -8.6399058e-01   6.5864019e-01
  -7.3490649e-01   8.8430210e-01
  -6.8992947e-01   5.7149916e-01
  -7.7904921e-01   6.7181294e-01
  -8.4216314e-01   5.8842272e-01
  -8.2102749e-01   6.4023255e-01
  -7.2483726e-01   5.2892480e-01
  -6.4399649e-01   1.0630341e+00
  -5.1108776e-01   8.0056397e-01
  -7.9558541e-01   7.0692438e-01
  -5.5985361e-01   6.1347291e-01
  -5.0453706e-01   6.0479900e-01
  -9.6077037e-01   5.6343858e-01
  -3.8050008e-01   8.8244323e-01
  -4.7122481e-01   5.7954222e-01
  -5.0947941e-01   8.3011405e-01
  -7.7960660e-01   5.9056261e-01
  -6.3196459e-01   9.7601829e-01
  -1.0502538e+00   9.5094064e-01
  -7.3182366e-01   4.4711413e-01
  -6.0902609e-01   4.8412325e-01
  -6.9261063e-01   6.6732039e-01
  -5.6060479e-01   7.0744255e-01
  -6.9865858e-01   6.2859946e-01
  -3.8150129e-01   8.5240794e-01
  -7.5937797e-01   9.3347729e-01
  -6.3765325e-01   8.8159548e-01
  -7.0914577e-01   5.8048467e-01
  -6.5699527e-01   5.8476814e-01
  -8.2093227e-01   7.6395824e-01
  -7.8947129e-01   6.1592403e-01
  -5.7358613e-01   6.7490759e-01
  -7.6234392e-01   4.7630664e-01
  -7.0494705e-01   7.3991187e-01
  -6.5465821e-01   5.5206176e-01
  -6.3642236e-01   6.6737293e-01
  -5.8248505e-01   5.8208056e-01
  -1.0563584e+00   9.6412826e-01
  -5.4738596e-01   7.1016314e-01
  -9.3764160e-01   5.7912818e-01
  -5.4398865e-01   8.5683816e-01
  -6.5507279e-01   8.4407205e-01
  -4.1806909e-01   7.3595530e-01
  -3.6415893e-01   8.7937159e-01
  -3.9106241e-01   7.6147492e-01
  -5.2999095e-01   7.5542906e-01
  -5.1556542e-01   8.1802877e-01
  -7.7580845e-01   7.3186254e-01
  -4.1106383e-01   8.8996229e-01
  -8.3623297e-01   4.6573728e-01
  -4.5133373e-01   7.2043613e-01
  -7.3985485e-01   7.0670503e-01
  -5.5190613e-01   7.4862395e-01
  -4.6640825e-01   7.6137268e-01
  -7.2418416e-01   4.8243631e-01
  -8.1247728e-01   5.9284331e-01
  -5.0208146e-01   6.7352678e-01
  -9.9478466e-01   7.4878252e-01
  -9.4065327e-01   7.6706894e-01
  -4.4210152e-01   8.9865579e-01
  -6.7256713e-01   5.7792381e-01
  -4.6833043e-01   9.8333756e-01
  -4.3849165e-01   7.1396264e-01
  -4.2994012e-01   8.6703273e-01
  -3.4987356e-01   9.7470872e-01
  -5.3428899e-01   5.2967350e-01
  -6.1222689e-01   8.3553098e-01
  -5.2941775e-01   6.7795990e-01
  -7.0807111e-01   6.7939849e-01
  -6.2647456e-01   1.0320496e+00
  -7.6384157e-01   6.7707984e-01
  -7.5807229e-01   7.4352158e-01
  -8.9553607e-01   7.7870130e-01
  -8.0545564e-01   8.9053075e-01
  -6.6313469e-01   6.6373670e-01
  -5.9767327e-01   9.1428588e-01
  -7.5065959e-01   7.5894947e-01
  -4.0897634e-01   7.4996276e-01
  -6.2371273e-01   3.7472445e-01
  -7.2765003e-01   5.2025437e-01
  -5.7650368e-01   5.3574123e-01
  -7.5056549e-01   4.7675492e-01
  -2.6092673e-01   7.0415886e-01
  -8.3916005e-01   6.0123636e-01
  -9.3136312e-01   7.4843377e-01
  -9.0556488e-01   6.7799856e-01
  -9.7159911e-01   4.8963564e-01
  -6.0293550e-01   7.6504924e-01
  -6.3698544e-01   7.9032873e-01
  -8.8140769e-01   6.9845876e-01
  -7.5682029e-01   8.5596047e-01
  -9.1096957e-01   7.1342267e-01
  -9.0043123e-01   6.9420235e-01
  -8.8705602e-01   4.5504233e-01
  -7.1660810e-01   5.0328525e-01
  -7.3398268e-01   8.6739940e-01
  -9.4198877e-01   7.2206608e-01
  -6.7400739e-01   6.7806838e-01
  -7.0806091e-01   1.0628294e+00
  -5.9374648e-01   7.0242532e-01
  -7.0545584e-01   8.5491511e-01
  -4.2941638e-01   7.6419591e-01
  -7.7383613e-01   6.3931190e-01
  -8.3520810e-01   3.5129125e-01
  -7.0633960e-01   9.0444047e-01
  -3.7032282e-01   6.6420656e-01
  -7.9410906e-01   7.3898502e-01
  -5.3529301e-01   7.5250511e-01
  -8.1366591e-01   7.9060952e-01
  -4.3028394e-01   8.0227581e-01
  -7.4474618e-01   4.1174153e-01
  -4.8373415e-01   1.0631497e+00
  -5.2068715e-01   6.8606492e-01
  -6.4318582e-01   6.0319260e-01
  -7.3059649e-01   4.5382789e-01
  -9.9696056e-01   7.6924826e-01
  -7.7774964e-01   6.4713565e-01
  -6.4288230e-01   6.4844595e-01
  -6.7335627e-01   7.0045892e-01
  -9.0979655e-01   7.0625559e-01
  -6.7653600e-01   5.9318426e-01
  -7.6070413e-01   5.4326736e-01
  -5.7237211e-01   5.6459353e-01
  -7.3084810e-01   6.6730176e-01
  -7.5385904e-01   7.0622528e-01
  -5.3123003e-01   8.5183945e-01
  -4.7446840e-01   7.2892140e-01
  -1.0373606e+00   5.5139848e-01
  -7.5865537e-01   8.6872220e-01
  -7.8185498e-01   8.5100365e-01
  -7.2095627e-01   6.1670771e-01
  -5.7779632e-01   7.9498721e-01
  -6.3183944e-01   8.0237011e-01
  -4.9607365e-01   5.8717023e-01
  -5.9174487e-01   5.2762024e-01
  -7.5151722e-01   7.6529812e-01
  -8.1284495e-01   4.6755447e-01
  -5.7950149e-01   4.1372439e-01
  -7.2332872e-01   6.3630546e-01
  -5.9534169e-01   5.9483085e-01
  -6.5622623e-01   5.3907568e-01
  -7.5591816e-01   7.1455988e-01
  -5.5962061e-01   7.0405039e-01
  -6.0420516e-01   7.4940512e-01
  -6.5599912e-01   6.0960763e-01
  -7.5449977e-01   4.9693226e-01
  -9.1697926e-01   7.1204233e-01
  -7.5302626e-01   8.9706519e-01
  -5.3217388e-01   8.4737434e-01
  -8.1278573e-01   7.2132535e-01
  -5.7097752e-01   7.1675821e-01
  -9.8887691e-01   3.9220845e-01
  -4.3343593e-01   6.1642066e-01
  -1.0656370e+00   7.7001141e-01
  -6.4067608e-01   7.1284686e-01
  -5.1560984e-01   6.7673113e-01
  -8.4434394e-01   1.1310242e+00
  -7.9262601e-01   7.7254522e-01
  -6.9263175e-01   5.8676462e-01
  -6.1487326e-01   6.5051068e-01
  -6.5477484e-01   5.2638316e-01
  -9.0611382e-01   3.8681696e-01
  -5.9061270e-01   6.6977416e-01
  -7.6960430e-01   7.3385355e-01
  -7.0693059e-01   4.7905460e-01
  -6.6409718e-01   8.6048036e-01
  -6.4577438e-01   6.5816071e-01
  -7.3979922e-01   6.6687487e-01
  -6.7834052e-01   2.3196277e-01
  -6.1859564e-01   8.9750666e-01
  -5.1680421e-01   9.4575924e-01
  -7.9531043e-01   9.0572527e-01
  -6.8219139e-01   6.6232662e-01
  -5.7390554e-01   7.5724170e-01
  -8.0573214e-01   1.0176413e+00
  -9.0912045e-01   7.2155742e-01
  -7.0135178e-01   6.3261232e-01
  -4.8639991e-01   6.9887343e-01
  -5.5376810e-01   8.4925924e-01
  -5.6047558e-01   5.2148038e-01
  -6.3039546e-01   6.4520148e-01
  -8.7178494e-01   7.5996681e-01
  -2.7901399e-01   1.2657067e+00
  -6.5809400e-01   4.5700470e-01
  -3.7582602e-01   7.8037947e-01
  -6.4920277e-01   9.9042609e-01
  -8.2209131e-01   7.1397243e-01
  -1.0593873e+00   5.7373425e-01
  -6.8074125e-01   1.1275464e+00
  -8.5758972e-01   4.6814086e-01
  -6.6202263e-01   6.7034627e-01
  -8.1248917e-01   9.7106749e-01
  -8.8986885e-01   6.5405990e-01
  -5.2367597e-01   6.1739774e-01
  -6.6158544e-01   8.2213234e-01
  -8.0034804e-01   6.9263731e-01
  -6.4646786e-01   5.2948728e-01
  -3.4909758e-01   8.2291084e-01
  -5.3180236e-01   7.1892197e-01
  -8.0412252e-01   5.2403983e-01
  -5.6882294e-01   6.5956196e-01
  -8.4462770e-01   9.9381990e-01
  -6.8512829e-01   3.4531405e-01
  -6.4124013e-01   8.4806925e-01
  -8.0765368e-01   4.5794686e-01
  -8.6386331e-01   5.1373750e-01
  -5.0056050e-01   7.7379737e-01
  -8.7790614e-01   6.1639933e-01
  -4.8712522e-01   6.8613854e-01
  -8.3410583e-01   5.0552508e-01
  -6.4098654e-01   5.7840445e-01
  -6.1751131e-01   5.5554202e-01
  -4.2098403e-01   9.1867438e-01
  -7.4644801e-01   8.2759461e-01
  -6.8313842e-01   7.5251589e-01
  -6.7345739e-01   4.6575085e-01
  -8.4784034e-01   6.6908065e-01
  -7.6875835e-01   4.9317635e-01
  -6.0038969e-01   5.2701687e-01
  -5.2328592e-01   6.2893476e-01
  -8.1797060e-01   4.7092473e-01
  -6.2272065e-01   8.1378542e-01
  -6.4850811e-01   9.1644648e-01
  -3.5133671e-01   8.3381755e-01
  -7.6353833e-01   7.5289690e-01
  -6.1655814e-01   6.8056399e-01
  -7.7252235e-01   6.0621247e-01
  -5.6480877e-01   9.7760371e-01
  -8.7316923e-01   5.9068266e-01
  -6.6540788e-01   6.4441255e-01
  -8.9036103e-01   6.1005313e-01
  -6.5365938e-01   6.5515536e-01
  -9.5121517e-01   6.1801053e-01
  -5.6225217e-01   7.9205461e-01
  -5.4269764e-01   5.5329943e-01
  -6.9223057e-01   8.5599808e-01
  -2.5787195e-01   6.4816532e-01
  -8.1334472e-01   3.6115738e-01
  -5.2213921e-01   8.3273055e-01
  -5.8401412e-01   5.3794747e-01
  -5.8078297e-01   7.5516325e-01
  -5.6738300e-01   5.7695987e-01
  -5.5312731e-01   7.5685942e-01
  -8.5259450e-01   9.2643350e-01
  -7.5720059e-01   7.9292420e-01
  -6.2093059e-01   7.5776809e-01
  -4.2364265e-01   7.8630119e-01
  -7.6108867e-01   5.2664345e-01
  -4.2632554e-01   5.3516594e-01
  -9.1637531e-01   7.4957646e-01
  -4.7260648e-01   9.2088682e-01
  -9.9795653e-01   6.5008841e-01
  -9.1452800e-01   5.9466793e-01
  -7.3723685e-01   7.5395637e-01
  -7.6052958e-01   6.0596731e-01
  -9.4926697e-01   9.2424354e-01
  -7.4409357e-01   7.8971598e-01
  -9.4327657e-01   6.4754702e-01
  -5.9961375e-01   7.1253954e-01
  -6.5792538e-01   6.1038426e-01
  -7.8756775e-01   8.4287678e-01
  -5.6616159e-01   8.9630182e-01
  -5.8208751e-01   5.8945504e-01
  -6.0633212e-01   8.3769113e-01
  -7.9058413e-01   5.9392950e-01
  -6.6447231e-01   7.3566578e-01
  -5.8944178e-01   6.6271592e-01
  -5.5574831e-01   5.5680771e-01
  -9.2376876e-01   3.9558795e-01
  -7.4194675e-01   6.8202155e-01
  -8.3079226e-01   9.1768248e-01
  -8.6423797e-01   5.5850390e-01
  -1.0491646e+00   4.6272624e-01
  -9.0922131e-01   8.0328111e-01
  -5.5701799e-01   5.1421772e-01
  -5.4134510e-01   7.8345915e-01
  -8.0606189e-01   5.7386298e-01
  -4.8890063e-01   8.5057658e-01
  -1.1653310e+00   4.0764825e-01
  -5.9248678e-01   6.0693212e-01
  -9.4608043e-01   5.9323744e-01
  -7.1077616e-01   8.8042047e-01
  -6.2413366e-01   7.8801236e-01
  -8.0744374e-01   4.6439121e-01
  -9.5555615e-01   3.2581455e-01
  -6.4561796e-01   8.1347205e-01
  -4.0133926e-01   7.9893601e-01
  -4.9909323e-01   6.6830619e-01
  -4.8073217e-01   6.7100232e-01
  -6.0705556e-01   6.0062217e-01
  -6.4148185e-01   1.0201147e+00
  -5.8763865e-01   7.4435252e-01
  -4.9992699e-01   7.9107981e-01
  -4.5493752e-01   8.0196291e-01
  -3.5488141e-01   7.0410193e-01
  -9.6472449e-01   8.8459028e-01
  -6.2982968e-01   9.7528301e-01
  -5.3563601e-01   8.5680644e-01
  -7.4167592e-01   8.1791506e-01
  -4.8729402e-01   4.1721677e-01
  -5.8535730e-01   7.7962949e-01
  -3.1816581e-01   9.3089996e-01
  -6.2450575e-01   4.8576294e-01
  -1.0939075e+00   4.6400919e-01
  -5.0877295e-01   1.0152483e+00
  -6.9074243e-01   7.1522617e-01
  -6.0276654e-01   5.4989944e-01
  -7.6871866e-01   5.7907346e-01
  -5.8310541e-01   5.1975949e-01
  -5.9584928e-01   8.5223617e-01
  -9.7906182e-01   6.5295084e-01
  -6.1554278e-01   8.1440931e-01
  -6.1762252e-01   5.8726809e-01
  -5.7352844e-01   5.5508896e-01
  -7.3019709e-01   4.8073309e-01
  -6.6611744e-01   7.6071250e-01
  -8.9354877e-01   3.6878290e-01
  -3.0998572e-01   9.6954303e-01
  -6.7440946e-01   6.5373513e-01
  -6.2641042e-01   8.6347360e-01
  -5.9023298e-01   8.1916851e-01
  -6.4668456e-01   6.7295289e-01
  -9.2065845e-01   5.5872388e-01
  -3.9400343e-01   8.1147221e-01
  -9.1297203e-01   1.1039356e+00
  -5.8737483e-01   6.2503919e-01
  -5.6110484e-01   4.9672565e-01
  -5.9492139e-01   7.0677816e-01
  -5.8894252e-01   6.6473980e-01
  -6.9985776e-01   8.2843668e-01
  -5.7688005e-01   4.0126063e-01
  -7.5867322e-01   4.8386598e-01
  -9.1629580e-01   5.3226033e-01
  -6.0500595e-01   4.8013240e-01
  -5.1950267e-01   6.9019863e-01
  -7.9261012e-01   8.7025492e-01
  -5.5423433e-01   9.9639445e-01
  -7.0733604e-01   6.2606027e-01
  -6.8561073e-01   4.3909690e-01
  -6.5875098e-01   8.9857811e-01
  -4.8122937e-01   8.1216852e-01
  -8.5460150e-01   6.7609937e-01
  -1.1321547e+00   8.0425844e-01
  -4.0907420e-01   7.3633596e-01
  -7.0238723e-01   6.2481555e-01
  -5.0070138e-01   8.8272220e-01
  -4.0414334e-01   7.1837286e-01
  -6.3520107e-01   8.3197939e-01
  -4.4245625e-01   7.9776679e-01
  -5.5833761e-01   1.0869151e+00
  -5.0572755e-01   7.4938630e-01
  -6.7369207e-01   7.3525378e-01
  -6.7249472e-01   5.2879338e-01
  -4.4807957e-01   7.0162171e-01
  -7.2122301e-01   9.0351242e-01
  -6.8847673e-01   8.0773271e-01
  -5.6802108e-01   4.6748659e-01
  -8.5451761e-01   6.1184545e-01
  -4.8358216e-01   8.9093242e-01
  -7.7220831e-01   5.5075554e-01
  -7.3107824e-01   5.5213489e-01
  -6.6727319e-01   7.0899574e-01
  -5.2199715e-01   6.1245357e-01
  -9.5260832e-01   7.0103865e-01
  -8.1714748e-01   7.4585026e-01
  -7.8451362e-01   7.6393981e-01
  -7.9607258e-01   7.5473701e-01
  -6.8020243e-01   7.3383601e-01
  -9.6215378e-01   8.9092336e-01
  -8.8795205e-01   5.4688338e-01
  -4.9538714e-01   9.1886806e-01
  -7.1484120e-01   7.6466320e-01
  -7.7241178e-01   6.7029416e-01
  -6.2584276e-01   9.4273326e-01
  -8.1246563e-01   2.8522664e-01
  -7.1082676e-01   5.4548543e-01
  -5.9740500e-01   5.2490112e-01
  -7.8621155e-01   7.5964662e-01
  -8.6593072e-01   9.8828570e-01
  -5.2222596e-01   6.3263538e-01
  -4.8839535e-01   9.1360354e-01
  -6.9355509e-01   7.8438521e-01
  -6.2266198e-01   7.7799170e-01
  -5.0970845e-01   7.3957562e-01
  -5.6561812e-01   9.1655137e-01
  -4.2713579e-01   8.2141468e-01
  -9.3845898e-01   4.0611175e-01
  -7.9939886e-01   5.4135677e-01
  -8.1225528e-01   5.7985428e-01
  -4.3217035e-01   6.0123297e-01
  -7.8721936e-01   9.5676774e-01
  -5.1469827e-01   8.8282478e-01
  -6.6642661e-01   8.2715211e-01
  -8.8443506e-01   6.0725043e-01
  -6.9294556e-01   8.1928136e-01
  -8.2583925e-01   8.2122645e-01
  -6.1551882e-01   5.6421032e-01
  -8.5277527e-01   4.9010164e-01
  -9.6096624e-01   5.1091940e-01
  -9.6771403e-01   4.4344100e-01
  -9.1898016e-01   4.9297399e-01
  -7.0949740e-01   6.1253445e-01
  -6.5754106e-01   6.5838660e-01
  -6.1162444e-01   6.9127531e-01
  -7.5317569e-01   7.9983210e-01
  -6.7345623e-01   7.7226215e-01
  -1.1450998e+00   6.2141488e-01
  -7.7466033e-01   6.3466330e-01
  -3.7332225e-01   7.0118339e-01
  -3.9925827e-01   7.3647690e-01
  -1.0108372e+00   6.3603295e-01
  -7.5587128e-01   6.9706863e-01
  -8.5735775e-01   6.7393578e-01
  -5.7860838e-01   9.4768059e-01
  -5.2730014e-01   6.4140482e-01
  -7.7243232e-01   8.1480174e-01
  -4.9680663e-01   7.0826986e-01
  -4.5962613e-01   7.1111605e-01
  -8.6211817e-01   6.6083697e-01
  -1.0295941e+00   6.8864994e-01
  -9.6382955e-01   7.7637959e-01
  -8.3003180e-01   5.2448570e-01
  -8.0350001e-01   7.4343452e-01
  -5.6920108e-01   6.9757163e-01
  -8.3548558e-01   6.3395002e-01
  -7.8167591e-01   8.3393300e-01
  -8.3933404e-01   4.7743235e-01
  -7.1885013e-01   6.4328319e-01
  -7.7897622e-01   9.2907644e-01
  -5.3763318e-01   8.5480953e-01
  -6.8065484e-01   7.0555311e-01
  -8.1049800e-01   6.3041967e-01
  -7.7203529e-01   6.3585709e-01
  -7.8500044e-01   6.2348330e-01
  -9.8781814e-01   6.1046059e-01
  -5.1029171e-01   9.6726166e-01
  -7.2899514e-01   6.0154404e-01
  -5.4362001e-01   6.2859790e-01
  -3.4272484e-01   5.7055236e-01
  -8.3070517e-01   8.4613951e-01
  -7.4235347e-01   7.6055418e-01
  -6.4145870e-01   7.0442316e-01
  -6.3288351e-01   6.7669443e-01
  -6.8627986e-01   7.2327649e-01
  -2.4772075e-01   9.5476885e-01
  -6.0771490e-01   7.9365199e-01
  -6.3410968e-01   8.2831337e-01
  -6.3274409e-01   8.2926505e-01
  -8.1136476e-01   4.4120425e-01
  -6.9397877e-01   4.1206703e-01
  -7.0744083e-01   6.8335824e-01
  -6.1363278e-01   7.1670104e-01
  -8.4110876e-01   7.3401199e-01
  -9.7877253e-01   5.9256028e-01
  -9.2419874e-01   5.2199085e-01
  -7.2044481e-01   6.1225543e-01
  -7.5425174e-01   6.3039277e-01
  -6.7475193e-01   6.9260167e-01
  -7.4312334e-01   6.2580413e-01
  -6.5225221e-01   7.1214595e-01
  -6.9237614e-01   5.7033460e-01
  -5.6896358e-01   6.5443262e-01
  -8.4367786e-01   5.7000004e-01
  -1.1331821e+00   2.7608329e-01
  -4.8024490e-01   9.3655301e-01
  -6.9676081e-01   8.1192300e-01
  -7.6500695e-01   5.4602290e-01
  -8.1932143e-01   6.5075380e-01
  -8.0184422e-01   7.2407783e-01
  -7.8423438e-01   5.8302653e-01
  -7.0868182e-01   5.0540165e-01
  -7.9485618e-01   6.2858543e-01
  -5.4928134e-01   6.5326090e-01
  -8.1951185e-01   5.5150452e-01
  -6.1671077e-01   8.3843104e-01
  -7.6502540e-01   7.5501649e-01
  -7.3358435e-01   7.1353205e-01
  -6.7280872e-01   8.7437469e-01
  -5.0384651e-01   8.6871512e-01
  -7.6340014e-01   9.1601018e-01
  -6.6115863e-01   6.9120390e-01
  -6.8819558e-01   5.1553248e-01
  -5.1078707e-01   6.1743625e-01
  -7.5010415e-01   5.6173527e-01
  -6.5180485e-01   7.6787189e-01
  -7.8617929e-01   7.0848340e-01
  -6.1683759e-01   5.0748015e-01
  -9.0035593e-01   4.8167912e-01
  -4.1195329e-01   1.0004881e+00
  -4.9312510e-01   5.6825746e-01
  -7.4858848e-01   8.4721846e-01
  -4.7359934e-01   7.0157065e-01
  -8.3490740e-01   5.0061093e-01
  -4.5197563e-01   7.3312991e-01
  -8.7769738e-01   6.9032426e-01
  -6.8977183e-01   5.4418203e-01
  -8.2452763e-01   7.4050960e-01
  -6.9944303e-01   8.0570163e-01
  -6.5536148e-01   9.2978447e-01
  -8.2311050e-01   7.1770365e-01
  -6.9063740e-01   6.8911180e-01
  -4.6942132e-01   7.1183654e-01
  -6.4518536e-01   7.9978568e-01
  -5.0062147e-01   6.8780706e-01
  -8.0340751e-01   6.5293424e-01
  -5.2689645e-01   4.8990140e-01
  -5.1021128e-01   7.9259153e-01
  -5.8544751e-01   9.1914781e-01
  -5.8618635e-01   5.6327696e-01
  -5.3134954e-01   1.2369681e+00
  -7.1400180e-01   5.0904245e-01
  -6.7403335e-01   3.6062017e-01
  -4.5593532e-01   8.1557902e-01
  -7.1530561e-01   7.6580077e-01
  -7.3602125e-01   7.7563389e-01
  -7.0391747e-01   5.8370892e-01
  -7.6712463e-01   5.0271832e-01
  -4.0733993e-01   8.6106588e-01
  -7.3809147e-01   6.4220226e-01
  -7.0225386e-01   7.6393378e-01
  -8.2559745e-01   7.2885609e-01
  -5.0920198e-01   8.1823005e-01
  -6.3624453e-01   6.8451659e-01
  -7.3273765e-01   4.7678059e-01
  -5.9464048e-01   5.9278777e-01
  -5.2412677e-01   8.9283474e-01
  -8.4428622e-01   4.3029753e-01
  -7.1259739e-01   4.1375678e-01
  -8.9134555e-01   4.2379205e-01
  -8.5702456e-01   3.7968543e-01
  -4.0780312e-01   5.6436793e-01
  -6.8339531e-01   4.0825919e-01
  -6.7310049e-01   6.2681991e-01
  -5.7217304e-01   5.9107828e-01
  -8.9205857e-01   6.2136574e-01
  -7.6559694e-01   6.1383245e-01
  -7.4222370e-01   7.4346709e-01
  -5.6076999e-01   5.6050772e-01
  -7.6260273e-01   4.5292412e-01
  -6.3032306e-01   5.9827019e-01
  -7.5173740e-01   8.1288573e-01
  -6.1682463e-01   7.8702957e-01
  -5.2590724e-01   8.3619349e-01
  -6.0546701e-01   4.9359534e-01
  -6.3603519e-01   7.1211000e-01
  -9.1812343e-01   7.2493086e-01
  -5.1856459e-01   5.0607248e-01
  -8.9827718e-01   7.0337086e-01
  -7.7743784e-01   5.5171064e-01
  -7.5710201e-01   7.1834162e-01
  -8.0736865e-01   6.1377657e-01
  -5.4600451e-01   8.2698908e-01
  -7.7012204e-01   6.3211313e-01
  -7.8218728e-01   8.1787834e-01
  -6.0024275e-01   6.3014440e-01
  -6.6415190e-01   4.5909596e-01
  -6.5900109e-01   4.7828832e-01
  -6.3228579e-01   7.7815656e-01
  -4.8014726e-01   8.4724228e-01
  -4.0181797e-01   5.3548132e-01
  -6.6555966e-01   6.6591675e-01
  -4.6977034e-01   8.0751034e-01
  -8.9852920e-01   6.9260268e-01
  -6.1873452e-01   7.6494384e-01
  -3.2187512e-01   6.9611888e-01
  -7.4848107e-01   7.6936099e-01
  -5.4942061e-01   7.5017667e-01
  -8.5354389e-01   3.7413655e-01
  -7.2003133e-01   3.1889774e-01
  -8.5365189e-01   6.4696919e-01
  -6.1562661e-01   6.5853294e-01
  -4.6863016e-01   8.9146223e-01
  -7.6028064e-01   9.1212294e-01
  -5.5558283e-01   8.5061903e-01
  -6.3035445e-01   9.6974092e-01
  -8.3919889e-01   5.7463530e-01
  -1.0306788e+00   3.9189305e-01
  -3.6294186e-01   9.0632982e-01
  -8.1997030e-01   5.8506227e-01
  -7.9009481e-01   6.7906857e-01
  -6.6707022e-01   5.0384149e-01
  -6.8230377e-01   7.9523270e-01
  -7.0233712e-01   6.4330297e-01
  -7.6549273e-01   5.8703598e-01
  -4.4218028e-01   9.1234743e-01
  -6.5710376e-01   7.8386576e-01
  -6.5965283e-01   5.3730953e-01
  -6.8053058e-01   6.5237943e-01
  -4.4616688e-01   6.3949383e-01
  -5.5674169e-01   8.0468493e-01
  -7.2232459e-01   6.2775441e-01
  -8.2752468e-01   6.0598577e-01
  -9.9562521e-01   7.4866519e-01
  -7.1852437e-01   6.1515429e-01
  -6.1647777e-01   8.6135018e-01
  -7.4249034e-01   5.7823503e-01
  -7.0281112e-01   7.0594630e-01
  -9.0947042e-01   6.0672555e-01
  -9.7918254e-01   8.9435988e-01
  -6.0953641e-01   5.9349725e-01
  -6.5141487e-01   7.0103306e-01
  -8.1086330e-01   8.7370396e-01
  -5.3441895e-01   6.9204595e-01
  -7.3690794e-01   4.8812075e-01
  -8.7964694e-01   6.1366356e-01
  -6.6868123e-01   6.0484419e-01
  -6.4947803e-01   7.2554614e-01
  -7.1733595e-01   8.9744127e-01
  -7.3051568e-01   5.8629059e-01
  -9.3042192e-01   3.8713788e-01
  -7.3620923e-01   7.5100586e-01
  -8.6722414e-01   5.7464598e-01
  -6.6079630e-01   6.3698549e-01
  -6.3816226e-01   8.1167760e-01
  -9.1469379e-01   7.5911065e-01
  -7.2054559e-01   7.8674609e-01
  -4.5162324e-01   7.3020622e-01
  -8.4474638e-01   5.7907719e-01
  -8.0510989e-01   3.3965324e-01
  -4.6829377e-01   7.1119714e-01
  -1.0274242e+00   3.5414141e-01
  -1.0298092e+00   6.1583094e-01
  -6.7150869e-01   8.5584789e-01
  -4.7533793e-01   9.1311124e-01
  -5.8557811e-01   8.4491586e-01
  -7.0622980e-01   6.4186154e-01
  -1.9530330e-01   9.8245779e-01
  -5.5358863e-01   7.5708543e-01
  -9.1468708e-01   9.1623750e-01
  -5.6376704e-01   8.8450266e-01
  -9.2935380e-01   5.9813656e-01
  -6.8550128e-01   1.0229420e+00
  -4.6256113e-01   6.8759730e-01
  -7.9547208e-01   7.2396362e-01
  -6.8261767e-01   5.8522237e-01
  -7.1708291e-01   6.5425559e-01
  -4.3438539e-01   5.9697928e-01
  -7.0996973e-01   5.6301544e-01
  -6.4245755e-01   6.4115081e-01
  -9.4780768e-01   6.8983440e-01
  -3.0052447e-01   8.5542351e-01
  -5.8352601e-01   5.9728477e-01
  -7.7414504e-01   5.8266014e-01
  -5.5373060e-01   7.1331249e-01
  -4.4842665e-01   8.0972703e-01
  -5.9059063e-01   5.9661805e-01
  -9.3372521e-01   6.3414115e-01
  -7.9982381e-01   5.7594686e-01
  -8.4083654e-01   5.4379500e-01
  -1.0680226e+00   5.8900414e-01
  -6.6875727e-01   7.7482383e-01
  -8.0286973e-01   6.4663780e-01
  -5.7012667e-01   9.7328822e-01
  -7.8098896e-01   9.0477948e-01
  -6.1579868e-01   6.6495796e-01
  -7.9056263e-01   6.0494396e-01
  -6.8278823e-01   1.0283121e+00
  -7.4849610e-01   9.4511250e-01
  -9.9972540e-01   8.2583157e-01
  -8.7660455e-01   6.1945200e-01
  -5.5840078e-01   9.5287516e-01
  -5.3361626e-01   7.9584834e-01
  -8.3202492e-01   5.7417917e-01
  -7.5891439e-01   4.0227885e-01
  -5.3814918e-01   7.8770754e-01
  -5.2841266e-01   8.9191355e-01
  -5.9926703e-01   8.7688277e-01
  -5.3578019e-01   8.3365985e-01
  -7.9130399e-01   7.4804849e-01
  -1.1134425e+00   8.6792703e-01
  -6.7817499e-01   6.2562797e-01
  -9.0708300e-01   9.2430411e-01
  -7.8452343e-01   8.3866126e-01
  -7.8204919e-01   6.6599550e-01
  -8.3264811e-01   6.2567652e-01
  -6.5328615e-01   5.1886591e-01
  -5.2172575e-01   5.3301291e-01
  -5.2077677e-01   6.3405627e-01
  -1.0521789e+00   6.2453071e-01
  -6.8326355e-01   6.5189688e-01
  -9.4968454e-01   7.8859372e-01
  -7.2012682e-01   5.6619210e-01
  -5.8313127e-01   8.4422972e-01
  -5.7135793e-01   8.3851696e-01
  -5.6041607e-01   7.6908295e-01
  -9.3935855e-01   5.0660611e-01
  -6.0675613e-01   6.3200972e-01
  -5.5856759e-01   7.9416998e-01
  -5.8402123e-01   6.2501946e-01
  -7.1669679e-01   6.2864987e-01
  -6.2082486e-01   6.9029129e-01
  -6.0592124e-01   8.0299384e-01
  -7.1889308e-01   5.2824632e-01
  -5.8030468e-01   8.2322739e-01
  -7.0920492e-01   6.7016750e-01
  -7.8140005e-01   4.3188640e-01
  -3.9559230e-01   7.2212671e-01
  -5.9361164e-01   5.5044635e-01
  -7.6274711e-01   1.8964125e-01
  -6.8070062e-01   4.4441794e-01
  -7.5086919e-01   7.4054657e-01
  -4.0951167e-01   1.0203127e+00
  -6.5107334e-01   4.7476274e-01
  -4.7579161e-01   7.8436557e-01
  -1.2238137e+00   5.4104155e-01
  -6.0636669e-01   5.8539331e-01
  -7.3533818e-01   7.4539592e-01
  -2.7420669e-01   9.6616440e-01
  -6.3197954e-01   6.0117663e-01
  -6.5032293e-01   6.2961891e-01
  -1.0017423e+00   5.4972240e-01
  -5.9629989e-01   9.3556419e-01
  -5.1220792e-01   5.2495298e-01
  -6.2010389e-01   6.0537433e-01
  -7.0721099e-01   7.2308413e-01
  -1.0490408e+00   6.3982010e-01
  -8.0226309e-01   4.7366682e-01
  -6.1769280e-01   6.6754718e-01
  -6.6105307e-01   8.1322150e-01
  -6.8882973e-01   6.9562895e-01
  -6.7694717e-01   4.6971079e-01
  -8.0134998e-01   7.9287757e-01
  -6.5587146e-01   7.1546235e-01
  -6.9997448e-01   5.2743102e-01
  -3.2450370e-01   8.8253499e-01
  -7.6700936e-01   9.2084412e-01
  -9.3903871e-01   6.0880665e-01
  -6.1930140e-01   7.8627466e-01
  -7.0737596e-01   5.9699859e-01
  -6.0987602e-01   4.6519721e-01
  -5.8163147e-01   7.0724943e-01
  -6.6861277e-01   6.2737309e-01
  -6.5852275e-01   8.0509663e-01
  -5.6597470e-01   5.6463714e-01
  -8.6054798e-01   9.5188480e-01
  -8.7415945e-01   6.6034608e-01
  -6.4551342e-01   7.7461462e-01
  -7.3090759e-01   6.8357707e-01
  -6.4967106e-01   6.4822921e-01
  -5.1773873e-01   6.6116843e-01
  -5.8123583e-01   5.0737415e-01
  -6.0831591e-01   7.3354660e-01
  -6.9232896e-01   7.1003832e-01
  -7.5356373e-01   7.6660385e-01
  -6.9565412e-01   6.8244777e-01
  -4.9239868e-01   6.3107903e-01
  -7.7874546e-01   7.3476532e-01
  -4.0901660e-01   9.0159552e-01
  -5.7153053e-01   6.4632480e-01
  -8.4961004e-01   5.6883691e-01
  -7.8629593e-01   5.0888418e-01
  -6.2601784e-01   4.1334747e-01
  -6.8664231e-01   8.1481331e-01
  -9.1121119e-01   6.6181457e-01
  -6.0202046e-01   7.3503863e-01
  -7.7820493e-01   6.5020208e-01
  -6.8339974e-01   6.4156956e-01
  -6.2300589e-01   7.0461917e-01
  -7.9965426e-01   6.5024779e-01
  -9.1474140e-01   8.5093768e-01
  -6.8030906e-01   5.6882353e-01
  -5.7273164e-01   6.0072349e-01
  -8.0404041e-01   6.3959111e-01
  -5.2640583e-01   6.6420373e-01
  -9.2898081e-01   6.0132358e-01
  -6.4419910e-01   7.9361556e-01
  -8.1174512e-01   4.8825333e-01
  -8.4867684e-01   8.9495866e-01
  -1.0987830e+00   8.4249862e-01
  -7.2989013e-01   4.4498818e-01
  -8.8021289e-01   7.1263318e-01
  -7.0036118e-01   4.9174559e-01
  -9.2370617e-01   3.5640223e-01
  -8.3315492e-01   5.3998903e-01
  -5.5875647e-01   8.3363158e-01
  -1.0605941e+00   5.2211716e-01
  -6.5365954e-01   8.2356139e-01
  -9.3854995e-01   6.1731645e-01
  -8.9628355e-01   6.7812463e-01
  -6.0742516e-01   5.8941642e-01
  -7.9525310e-01   6.9368381e-01
  -7.6007859e-01   7.8631490e-01
  -6.5642067e-01   5.1481536e-01
  -8.3838353e-01   5.7592997e-01
  -6.9182572e-01   8.0033653e-01
  -5.7829665e-01   7.7564072e-01
  -6.5059525e-01   1.1138450e+00
  -6.5317343e-01   5.4384090e-01
  -8.3258131e-01   6.8136609e-01
  -1.0159845e+00   5.8567299e-01
  -5.6860850e-01   7.6597295e-01
  -3.4985378e-01   1.2292150e+00
  -7.3051747e-01   7.6575078e-01
  -7.3070409e-01   9.5572402e-01
  -6.5539055e-01   6.5808179e-01
  -6.7958698e-01   5.3849468e-01
  -5.1918831e-01   5.9422725e-01
  -8.8528233e-01   7.4385177e-01
  -7.1587701e-01   8.3430777e-01
  -6.9217841e-01   5.5810492e-01
  -7.1705572e-01   6.1969228e-01
  -6.6615434e-01   5.4432625e-01
  -8.0106732e-01   7.6269210e-01
  -6.9764114e-01   7.4304154e-01
  -5.9682420e-01   8.0376983e-01
  -4.9348335e-01   9.0387470e-01
  -5.5305186e-01   5.3370361e-01
  -7.1037100e-01   6.0428251e-01
  -1.0029833e+00   9.8818575e-01
  -6.8652601e-01   7.0748288e-01
  -7.5769985e-01   5.4320835e-01
  -6.4640780e-01   5.9653752e-01
  -1.1281236e+00   9.8520145e-01
  -4.3858145e-01   7.5508095e-01
  -8.6160111e-01   6.1619011e-01
  -6.7095725e-01   6.0597596e-01
  -4.3978584e-01   6.2887081e-01
  -7.6218725e-01   9.1487658e-01
  -8.3477800e-01   5.7038341e-01
  -3.3973283e-01   1.0855305e+00
  -6.9617686e-01   3.9509793e-01
  -7.0626912e-01   9.2813711e-01
  -4.9670336e-01   6.3510552e-01
  -7.0381853e-01   8.4217574e-01
  -5.9789011e-01   6.5146098e-01
  -6.2308206e-01   8.1705775e-01
  -6.0209691e-01   6.9638428e-01
  -8.0448104e-01   6.2986072e-01
  -6.7376343e-01   3.2311148e-01
  -7.3716755e-01   7.2261968e-01
  -5.3173180e-01   6.4566541e-01
  -4.5213524e-01   6.7977040e-01
  -7.0976025e-01   5.9798573e-01
  -7.9210520e-01   5.0586052e-01
  -7.2983926e-01   4.8296445e-01
  -4.6086733e-01   8.0542589e-01
  -7.7842040e-01   8.0657796e-01
  -8.1494893e-01   7.1934519e-01
  -6.3916810e-01   9.1737657e-01
  -7.7109388e-01   3.2523144e-01
  -8.3552383e-01   4.7819304e-01
  -6.9028723e-01   5.0458574e-01
  -6.7755189e-01   5.6554161e-01
  -9.3797314e-01   4.9087182e-01
  -1.0044780e+00   9.1282916e-01
  -5.7208011e-01   8.5539695e-01
  -4.8112720e-01   8.6913044e-01
  -8.5435424e-01   8.3182050e-01
  -7.7357404e-01   6.4367212e-01
  -4.9008309e-01   8.1726618e-01
  -7.0315922e-01   7.1152377e-01
  -6.2572534e-01   6.4190631e-01
  -6.2215687e-01   8.4700545e-01
  -7.2038246e-01   7.1787778e-01
  -4.3712893e-01   6.1973427e-01
  -6.9338216e-01   6.4989540e-01
  -5.6767122e-01   6.1864026e-01
  -8.9361092e-01   5.5172726e-01
  -6.0972554e-01   4.8751226e-01
  -4.6781180e-01   8.2717230e-01
  -8.3004117e-01   1.1762187e+00
  -5.6319152e-01   8.5340713e-01
  -6.7404656e-01   5.0140537e-01
  -8.8909998e-01   4.6672398e-01
  -8.7912343e-01   4.8147902e-01
  -7.9348056e-01   1.0060332e+00
  -6.5044771e-01   1.0262009e+00
  -6.9112911e-01   7.9986489e-01
  -8.5455688e-01   6.8839601e-01
  -7.7164154e-01   5.9045049e-01
  -6.9697094e-01   7.4660996e-01
  -6.1088471e-01   8.8359599e-01
  -5.7761756e-01   8.6439722e-01
  -8.9429510e-01   4.4308921e-01
  -7.1457095e-01   6.4418797e-01
  -6.7211507e-01   7.4574630e-01
  -6.6780376e-01   8.1461099e-01
  -6.0550186e-01   7.3034558e-01
  -6.2198351e-01   8.1739724e-01
  -3.8215639e-01   6.9022214e-01
  -8.6347713e-01   5.1119776e-01
  -5.7651152e-01   7.9128678e-01
  -8.5094057e-01   4.3246293e-01
  -8.5930617e-01   8.5817640e-01
  -4.4611272e-01   5.5246688e-01
  -6.6539223e-01   4.9333299e-01
  -4.5904532e-01   8.6988609e-01
  -9.2048895e-01   8.2519314e-01
  -5.3693041e-01   8.6924964e-01
  -4.6880149e-01   8.1287438e-01
  -7.7170926e-01   7.5699208e-01
  -7.1817291e-01   5.9543396e-01
  -7.3523558e-01   4.8202749e-01
  -6.7896287e-01   8.0956320e-01
  -7.6793420e-01   5.3573532e-01
  -5.8448006e-01   3.9540870e-01
  -4.0529495e-01   6.6354836e-01
  -5.6563106e-01   7.0325125e-01
  -7.5993432e-01   4.8544271e-01
  -9.1429903e-01   6.5472090e-01
  -7.3541771e-01   4.9001323e-01
  -1.0549263e+00   4.6900932e-01
  -6.9252905e-01   6.0395858e-01
  -6.6203748e-01   5.8445748e-01
  -6.3417259e-01   7.3539552e-01
  -1.1058918e+00   6.6087332e-01
  -5.9933743e-01   6.1374764e-01
  -6.5910359e-01   7.4088674e-01
  -7.7849199e-01   4.5013192e-01
  -5.2335301e-01   6.0095465e-01
  -5.4856870e-01   7.4737345e-01
  -8.5289597e-01   6.2514384e-01
  -6.2862348e-01   8.6022724e-01
  -6.2094482e-01   8.1700689e-01
  -8.3693509e-01   6.4333399e-01
  -7.0668606e-01   9.9886003e-01
  -3.7882464e-01   6.3411465e-01
  -5.5120603e-01   7.2647592e-01
  -7.8829594e-01   5.5833071e-01
  -8.8238126e-01   3.7970457e-01
  -8.6313470e-01   7.1615898e-01
  -6.9596424e-01   5.6562077e-01
  -6.6074505e-01   6.2567073e-01
  -8.6527241e-01   4.1135245e-01
  -8.2164544e-01   5.8239356e-01
  -8.6045930e-01   5.4946362e-01
  -6.1834014e-01   8.5654650e-01
  -6.4465896e-01   7.2549985e-01
  -7.0484626e-01   7.0814781e-01
  -9.0313295e-01   6.6495589e-01
  -8.0682727e-01   5.3908285e-01
  -6.7828234e-01   6.0050298e-01
  -7.6696100e-01   7.5476836e-01
  -6.2153332e-01   6.2407047e-01
  -9.4439492e-01   4.7227979e-01
  -1.0596921e+00   6.0512340e-01
  -6.2097870e-01   9.8790929e-01
  -3.5014941e-01   8.7060541e-01
  -8.0791962e-01   6.7635642e-01
  -7.7587124e-01   7.4196259e-01
  -4.4209999e-01   3.9485475e-01
  -5.4499123e-01   7.4911853e-01
  -6.6992191e-01   6.9861289e-01
  -5.9280387e-01   5.2644069e-01
  -7.7135361e-01   1.0267592e+00
  -6.5281574e-01   6.3997495e-01
  -9.2391220e-01   6.7720348e-01
  -6.0256423e-01   9.5238642e-01
  -5.1531623e-01   8.1172098e-01
  -7.4807293e-01   4.8881107e-01
  -6.5071772e-01   9.6082932e-01
  -6.5683884e-01   6.4696119e-01
  -7.8898977e-01   5.5891374e-01
  -9.3587977e-01   7.4100142e-01
  -6.8951936e-01   5.5539490e-01
  -7.2734059e-01   5.4005628e-01
  -5.8782274e-01   5.2626131e-01
  -3.6625825e-01   9.1365005e-01
  -6.8255294e-01   4.3111020e-01
  -6.5592116e-01   6.5265495e-01
  -8.4879626e-01   4.2331882e-01
  -8.1153764e-01   6.6425558e-01
  -7.4370206e-01   6.9534389e-01
  -3.8794160e-01   6.8712181e-01
  -4.8692270e-01   7.7086503e-01
  -5.7070568e-01   7.3105902e-01
  -7.7013596e-01   7.6173678e-01
  -9.3890649e-01   3.7807909e-01
  -6.6144212e-01   8.0758926e-01
  -6.9206959e-01   8.0161488e-01
  -6.1429717e-01   1.0197295e+00
  -4.8034005e-01   8.0370786e-01
  -6.6293390e-01   6.4454522e-01
  -6.4154654e-01   5.4169923e-01
  -3.2071769e-01   7.2252354e-01
  -7.6652528e-01   7.1603554e-01
  -9.7740156e-01   4.1647191e-01
  -8.5227494e-01   6.1498386e-01
  -5.2043248e-01   7.5743155e-01
  -7.8120949e-01   5.6779879e-01
  -7.8310257e-01   4.1534662e-01
  -5.9928164e-01   4.5594363e-01
  -8.0193325e-01   7.2867969e-01
  -8.6243364e-01   5.5654968e-01
  -5.0048461e-01   6.2410961e-01
  -6.2606769e-01   6.8081375e-01
  -8.4545780e-01   5.5918636e-01
  -7.6705286e-01   7.0701081e-01
  -8.5518378e-01   7.9392165e-01
  -7.8896972e-01   7.4571325e-01
  -6.4293803e-01   7.7160686e-01
  -6.4310446e-01   5.2040624e-01
  -5.7128543e-01   9.3049978e-01
  -3.0761606e-01   1.2109949e+00
  -6.5237749e-01   8.9580253e-01
  -6.5468525e-01   6.9716056e-01
  -9.5160520e-01   4.1356789e-01
  -6.0114817e-01   6.9476776e-01
  -7.5611476e-01   8.6095166e-01
  -8.2878507e-01   2.5821539e-01
  -7.1306117e-01   4.5015837e-01
  -6.6795020e-01   7.1904129e-01
  -6.3320041e-01   7.6095495e-01
  -1.0037977e+00   9.5267544e-02
  -4.6638123e-01   8.6387400e-01
  -8.7234420e-01   5.0671732e-01
  -5.0934861e-01   7.1835074e-01
  -7.6339181e-01   5.9765869e-01
  -8.3486796e-01   5.6093443e-01
  -6.3097416e-01   6.2320068e-01
  -8.7404105e-01   4.7451208e-01
  -6.9692795e-01   5.5265107e-01
  -1.0993407e+00   3.4337168e-01
  -6.8719967e-01   1.1233947e+00
  -6.4057094e-01   8.5815692e-01
  -6.0214542e-01   7.2452798e-01
  -8.2222850e-01   6.3524525e-01
  -8.6531816e-01   5.5400335e-01
  -3.4333742e-01   6.3082865e-01
  -6.4593147e-01   6.6767391e-01
  -9.6452273e-01   6.0205649e-01
  -8.6674168e-01   6.0129493e-01
  -6.1326876e-01   7.5628194e-01
  -6.2674956e-01   7.1495158e-01
  -6.6640065e-01   6.3614903e-01
  -5.4445728e-01   8.5934687e-01
  -7.8205259e-01   5.5654213e-01
  -5.0353839e-01   1.2009837e+00
  -7.1085005e-01   9.3261995e-01
  -6.2049401e-01   6.4373823e-01
  -9.8609923e-01   6.2667944e-01
  -7.3606977e-01   5.6277623e-01
  -1.1442836e+00   5.4596954e-01
  -6.6894299e-01   8.9876974e-01
  -8.9182842e-01   8.7008998e-01
  -4.7080510e-01   5.1590356e-01
  -6.4020730e-01   5.4553031e-01
  -8.1263725e-01   9.3290431e-01
  -6.4041249e-01   5.8197772e-01
  -6.5523112e-01   7.7050792e-01
  -7.9719774e-01   6.1694735e-01
  -4.1441907e-01   8.7268375e-01
  -4.8768122e-01   8.8253328e-01
  -7.4772850e-01   9.3517532e-01
  -6.2322301e-01   6.4370080e-01
  -9.5014388e-01   5.8758750e-01
  -8.2309602e-01   6.0965087e-01
  -7.3826745e-01   6.6221770e-01
  -4.5595622e-01   8.0096402e-01
  -6.9466652e-01   2.9551338e-01
  -9.8330978e-01   7.5979100e-01
  -8.8680395e-01   7.9727115e-01
  -6.1436062e-01   6.6349834e-01
  -5.2984622e-01   9.5032334e-01
  -6.9440590e-01   5.2395646e-01
  -3.1290674e-01   8.0280368e-01
  -7.5287123e-01   4.8025953e-01
  -1.0331011e+00   6.7544828e-01
  -4.2705649e-01   6.9392551e-01
  -7.3007455e-01   5.9975442e-01
  -6.0673500e-01   9.1950163e-01
  -6.4840506e-01   6.1496665e-01
  -7.0495484e-01   5.9515472e-01
  -9.7928070e-01   5.3613911e-01
  -5.1188360e-01   6.5955988e-01
  -6.2928719e-01   9.7654803e-01
  -5.9683443e-01   6.3622473e-01
  -7.5377112e-01   5.8376353e-01
  -7.2180566e-01   9.7893355e-01
  -3.0543227e-01   6.5468475e-01
  -7.3319774e-01   7.4288323e-01
  -6.7412523e-01   6.0345679e-01
  -5.9601573e-01   8.5700974e-01
  -8.2949564e-01   8.8891369e-01
  -8.1858277e-01   4.3806597e-01
  -5.8803076e-01   5.6701331e-01
  -8.9933335e-01   9.5160923e-01
  -5.4714342e-01   7.2932483e-01
  -8.3349829e-01   5.5336718e-01
  -8.1955232e-01   3.4580720e-01
  -6.6585237e-01   7.0766089e-01
  -6.9087247e-01   8.4725687e-01
  -6.7571413e-01   5.8022009e-01
  -8.7469683e-01   6.6284510e-01
  -8.3166003e-01   5.1240895e-01
  -9.3079695e-01   7.8794993e-01
  -8.5164266e-01   6.3549902e-01
  -5.4405416e-01   7.7709311e-01
  -7.4187593e-01   4.0041839e-01
  -5.8501198e-01   7.2020537e-01
  -8.0577045e-01   7.4465414e-01
  -6.8600968e-01   6.0474926e-01
  -4.8782886e-01   9.2513089e-01
  -6.0764377e-01   7.1244552e-01
  -4.9893851e-01   7.8982939e-01
  -7.9925626e-01   6.0016127e-01
  -5.8065978e-01   9.7491960e-01
  -5.0677662e-01   9.0469240e-01
  -7.7106517e-01   7.4121417e-01
  -9.5767577e-01   5.9913210e-01
  -8.9229851e-01   4.7282361e-01
  -5.5870409e-01   6.8404253e-01
  -7.7184569e-01   8.3273273e-01
  -8.7473828e-01   8.5392782e-01
  -4.3347914e-01   7.4769954e-01
  -7.5709491e-01   8.3751928e-01
  -7.6534925e-01   5.7538768e-01
  -7.4416387e-01   6.4336431e-01
  -8.5317925e-01   6.3488176e-01
  -9.9780174e-01   7.7478850e-01
  -6.9782867e-01   7.2909469e-01
  -4.8148101e-01   6.6320892e-01
  -3.8929630e-01   9.6742448e-01
  -6.3767355e-01   7.2835350e-01
  -5.5851826e-01   5.8826584e-01
  -6.1049328e-01   7.9764273e-01
  -7.8174497e-01   6.6729012e-01
  -1.0694166e+00   8.0793931e-01
  -5.8281954e-01   7.5124043e-01
  -7.3052923e-01   5.5001743e-01
  -6.4673592e-01   6.9835656e-01
  -7.6429615e-01   6.1303091e-01
  -7.6073712e-01   9.5825605e-01
  -7.7695490e-01   8.2451036e-01
  -9.2023415e-01   5.7958669e-01
  -7.8143367e-01   6.3887657e-01
  -4.2393355e-01   6.8684736e-01
  -7.9797900e-01   6.0097306e-01
  -4.6312827e-01   5.9842353e-01
  -6.6679078e-01   5.7403390e-01
  -4.5758707e-01   8.3090496e-01
  -6.9028560e-01   9.6929432e-01
  -4.8713376e-01   1.1639737e+00
  -7.1131652e-01   7.9443233e-01
  -8.5286971e-01   6.5332644e-01
  -7.1184504e-01   6.7202427e-01
  -7.9320431e-01   6.2356008e-01
  -8.4463288e-01   7.6871314e-01
  -4.5749977e-01   6.0789391e-01
  -9.2095982e-01   5.0112308e-01
  -6.7318476e-01   7.2194871e-01
  -7.9132198e-01   5.9545845e-01
  -7.3475227e-01   6.2747278e-01
  -5.6063554e-01   6.3464914e-01
  -6.4531173e-01   8.0672422e-01
  -1.0602630e+00   6.4289748e-01
  -9.1993972e-01   5.9221724e-01
  -1.0110474e+00   5.6468938e-01
  -7.0187811e-01   6.9818007e-01
  -5.2136653e-01   5.3719690e-01
  -7.3230984e-01   6.8065765e-01
  -6.3573148e-01   8.5744450e-01
  -6.4877529e-01   7.6569058e-01
  -3.7917196e-01   6.8091237e-01
  -6.4557457e-01   7.8499656e-01
  -5.4302566e-01   5.8929392e-01
  -6.5263053e-01   7.8014654e-01
  -6.9757505e-01   7.1626932e-01
  -7.4290826e-01   7.9466696e-01
  -8.4010901e-01   5.0366336e-01
  -6.4869903e-01   7.3374081e-01
  -7.1487556e-01   5.6554029e-01
  -8.8328364e-01   5.7532508e-01
  -7.7042540e-01   4.7813556e-01
  -8.3499683e-01   5.2830173e-01
  -6.0752884e-01   7.1043151e-01
  -7.7639962e-01   7.5617440e-01
  -9.7687392e-01   8.1506561e-01
  -7.0033529e-01   5.9952951e-01
  -5.2869157e-01   6.4283094e-01
  -6.9028678e-01   8.7764732e-01
  -4.9318479e-01   6.7368532e-01
  -7.0466668e-01   5.6146208e-01
  -7.2740133e-01   4.9353445e-01
  -8.4180906e-01   7.0994358e-01
  -6.0675739e-01   5.7895077e-01
  -8.8260676e-01   7.5093050e-01
  -7.3634412e-01   5.4295586e-01
  -8.3133063e-01   1.0120857e+00
  -7.1685446e-01   5.3517238e-01
  -5.6893094e-01   8.7319078e-01
  -7.6721541e-01   5.4252341e-01
  -8.4120347e-01   4.7020710e-01
  -9.6537243e-01   3.8774341e-01
  -3.6706544e-01   1.0892598e+00
  -8.8033258e-01   5.2795715e-01
  -5.4166346e-01   8.3658071e-01
  -7.9043954e-01   5.9361049e-01
  -7.2770152e-01   6.4090318e-01
  -2.8152171e-01   9.0773546e-01
  -7.5883915e-01   5.5056712e-01
  -1.2969742e+00   8.0910003e-01
  -6.4157376e-01   5.6447353e-01
  -5.9266650e-01   7.1523524e-01
  -5.4803921e-01   6.9363354e-01
  -7.4140391e-01   6.2733357e-01
  -3.6262958e-01   7.7115409e-01
  -6.8845337e-01   6.1092665e-01
  -6.7602318e-01   7.4701196e-01
  -7.3860756e-01   8.1788970e-01
  -9.8166122e-01   5.4196338e-01
  -5.8563609e-01   9.4238061e-01
  -6.5747393e-01   5.0064855e-01
  -6.9949910e-01   8.2783490e-01
  -7.3424790e-01   7.9591551e-01
  -5.8210440e-01   5.2173796e-01
  -7.1057431e-01   5.7967570e-01
  -1.1510048e+00   4.2570640e-01
  -8.7190539e-01   7.4416059e-01
  -9.3194808e-01   7.3520045e-01
  -1.0415378e+00   8.7471817e-01
  -5.2346487e-01   5.0484103e-01
  -7.9626815e-01   8.4353170e-01
  -4.9712502e-01   8.3978963e-01
  -5.1488840e-01   7.6842511e-01
  -5.8036487e-01   9.2855202e-01
  -5.0863696e-01   6.6461048e-01
  -8.2018339e-01   8.6044596e-01
  -4.6401588e-01   6.8543030e-01
  -4.9476246e-01   5.5426465e-01
  -9.7024547e-01   8.3015798e-01
  -9.0754915e-01   6.7403170e-01
  -4.7169562e-01   8.8058888e-01
  -8.8869180e-01   5.7466765e-01
  -4.6935150e-01   1.2065188e+00
  -7.7067928e-01   6.5191065e-01
  -5.6891732e-01   9.2899721e-01
  -1.0722541e+00   5.3552784e-01
  -6.4793328e-01   7.0317300e-01
  -6.6105116e-01   7.6065660e-01
  -5.5937775e-01   6.1805054e-01
  -5.4864427e-01   7.9937526e-01
  -6.2466080e-01   7.1773753e-01
  -7.6345158e-01   7.3711001e-01
  -8.9775149e-01   9.2313884e-01
  -5.2430257e-01   8.9535117e-01
  -5.3246753e-01   8.3302817e-01
  -5.4583106e-01   7.0002637e-01
  -5.3984220e-01   6.5956100e-01
  -3.1889736e-01   6.3898885e-01
  -6.6085359e-01   8.1860880e-01
  -7.7136657e-01   6.0024144e-01
  -6.9696846e-01   6.0461670e-01
  -7.3064212e-01   9.4798781e-01
  -7.3752172e-01   3.3371147e-01
  -8.6007314e-01   6.1552755e-01
  -6.7809051e-01   6.7422425e-01
  -7.1936639e-01   8.1180635e-01
  -4.7041984e-01   6.5266323e-01
  -5.5969361e-01   8.9172184e-01
  -9.5162368e-01   7.8488201e-01
  -8.3645391e-01   3.4477884e-01
  -5.4460753e-01   4.8760120e-01
  -8.6023093e-01   5.0135195e-01
  -5.7003638e-01   4.3380659e-01
  -6.3618009e-01   7.9995648e-01
  -7.0209150e-01   3.9675154e-01
  -3.8439667e-01   7.8409990e-01
  -6.9407031e-01   7.8285443e-01
  -4.7912612e-01   8.8493844e-01
  -7.2442638e-01   8.0349967e-01
  -5.4890366e-01   5.9514548e-01
  -1.2237711e+00   5.0043239e-01
  -4.3713930e-01   8.0729343e-01
  -6.3542542e-01   8.7822738e-01
  -6.6718644e-01   6.1376281e-01
  -6.7683844e-01   7.8547120e-01
  -9.7993425e-01   4.3576804e-01
  -3.4757380e-01   8.4427333e-01
  -6.7295674e-01   6.0622976e-01
  -1.1016499e+00   1.3052800e+00
  -6.8577474e-01   9.4503691e-01
  -7.1982959e-01   5.3856994e-01
  -7.6080005e-01   5.0025957e-01
  -3.7209357e-01   7.5193138e-01
  -6.5662666e-01   7.4641153e-01
  -1.0060684e+00   8.7666378e-01
  -7.5669343e-01   6.0679313e-01
  -9.3545100e-01   5.0875913e-01
  -8.6694729e-01   8.1755288e-01
  -6.6607635e-01   4.8872955e-01
  -5.5656520e-01   8.1839257e-01
  -1.0555867e+00   8.0337935e-01
  -4.6142698e-01   6.0761162e-01
  -4.3607632e-01   1.0664734e+00
  -7.5885986e-01   5.6412539e-01
  -6.2131992e-01   8.3938497e-01
  -6.5885807e-01   7.0295811e-01
  -7.3889798e-01   6.6777007e-01
  -4.7940459e-01   7.0679310e-01
  -5.0259772e-01   6.2348784e-01
  -5.5656304e-01   9.1700126e-01
  -6.3164353e-01   8.1376807e-01
  -7.7375060e-01   7.9952781e-01
  -8.3801196e-01   6.3119487e-01
  -4.1444639e-01   9.4871984e-01
  -7.6757358e-01   7.1815467e-01
  -6.1120175e-01   5.7909543e-01
  -8.7055163e-01   1.5816718e-01
  -8.6939211e-01   4.7606799e-01
  -5.8837430e-01   6.9786109e-01
  -4.2470513e-01   1.0047987e+00
  -8.2123078e-01   3.3475489e-01
  -7.4529542e-01   9.3722392e-01
  -2.8894532e-01   9.7914292e-01
  -9.9682459e-01   4.5608460e-01
  -1.2378665e+00   5.3983266e-01
  -7.4510236e-01   9.2117548e-01
  -7.6222913e-01   6.1181071e-01
  -7.5505010e-01   9.0425631e-01
  -6.5258224e-01   5.0471861e-01
  -7.3917512e-01   8.4087506e-01
  -7.1069636e-01   7.8823020e-01
  -4.7971178e-01   6.1155352e-01
  -7.2785591e-01   4.5825895e-01
  -6.6933887e-01   7.2101065e-01
  -4.1601993e-01   8.0939163e-01
  -8.4402294e-01   3.7230730e-01
  -8.1876229e-01   7.3392256e-01
  -9.4506734e-01   5.6755029e-01
  -8.2858228e-01   5.7265393e-01
  -7.3224555e-01   6.4516233e-01
  -8.8463879e-01   6.9988779e-01
  -5.6249146e-01   5.1360360e-01
  -7.8835236e-01   7.7102860e-01
  -3.3387766e-01   7.8993920e-01
  -5.1359476e-01   6.9826715e-01
  -5.1857502e-01   7.8829864e-01
  -8.5986108e-01   7.5071824e-01
  -8.6740679e-01   7.6279588e-01
  -7.7429375e-01   9.3255647e-01
  -7.7049920e-01   5.9807434e-01
  -3.9098314e-01   6.5522341e-01
  -7.5457142e-01   3.9374498e-01
  -1.0912922e+00   5.5270375e-01
  -6.4494273e-01   9.3504910e-01
  -4.3108287e-01   7.1197555e-01
  -7.3807583e-01   6.0801382e-01
  -6.9302891e-01   7.1468209e-01
  -7.0062644e-01   6.0918169e-01
  -6.4116921e-01   8.0189414e-01
  -8.8894168e-01   7.9346729e-01
  -3.8234292e-01   7.2964872e-01
  -9.4618536e-01   8.4305339e-01
  -9.0789744e-01   5.3129850e-01
  -6.0446549e-01   7.1181026e-01
  -4.6517617e-01   8.1997193e-01
  -6.9791600e-01   8.5059963e-01
  -5.9720484e-01   1.0676731e+00
  -5.9975272e-01   7.9975772e-01
  -1.0380927e+00   5.7141611e-01
  -7.0388328e-01   5.4269890e-01
  -5.5627707e-01   3.5635747e-01
  -9.1281147e-01   7.1496165e-01
  -4.3346645e-01   6.5288742e-01
  -3.9819823e-01   7.2944730e-01
  -9.0523285e-01   1.0037381e+00
  -4.5871128e-01   6.9699314e-01
  -4.7096060e-01   8.4032902e-01
  -7.9676825e-01   6.1421282e-01
  -6.5875463e-01   7.3765307e-01
  -7.8526339e-01   6.1954134e-01
  -6.1738979e-01   4.0402386e-01
  -6.8626813e-01   4.8494958e-01
  -4.5250654e-01   9.6363588e-01
  -6.4857989e-01   7.1469808e-01
  -7.9624733e-01   4.9746188e-01
  -7.9491013e-01   9.3278826e-01
  -8.3355312e-01   6.4212231e-01
  -4.0464541e-01   7.8453329e-01
  -3.5598905e-01   7.6085290e-01
  -2.6996971e-01   6.0226892e-01
  -7.8778290e-01   7.0706334e-01
  -6.2598731e-01   8.8243502e-01
  -8.4964151e-01   6.5409405e-01
  -7.1872510e-01   6.9124788e-01
  -9.1461894e-01   5.6667976e-01
  -8.1922650e-01   7.7521730e-01
  -5.8379679e-01   6.1358179e-01
  -6.9301477e-01   3.3715674e-01
  -3.8024784e-01   8.1703394e-01
  -5.6820390e-01   6.2208641e-01
  -6.7558221e-01   6.0915217e-01
  -1.0381974e+00   8.0808602e-01
  -8.4420817e-01   9.0671879e-01
  -4.8105619e-01   6.2594288e-01
  -8.2465025e-01   7.9314159e-01
  -4.1392290e-01   6.6675559e-01
  -7.8867950e-01   7.7955709e-01
  -5.9212721e-01   6.2493529e-01
  -8.5696245e-01   7.3557128e-01
  -5.7006490e-01   5.9441635e-01
  -5.5804199e-01   8.7977125e-01
  -7.1519755e-01   4.0428957e-01
  -8.0918814e-01   5.9166457e-01
  -4.0144133e-01   5.8526432e-01
  -3.1021222e-01   8.1931404e-01
  -9.5000370e-01   6.7023474e-01
  -6.4275680e-01   3.9769967e-01
  -6.9079866e-01   6.2196361e-01
  -6.1975017e-01   5.0842161e-01
  -9.2024807e-01   6.0519609e-01
  -9.1186926e-01   3.7338265e-01
  -4.9327790e-01   8.6529586e-01
  -8.0730759e-01   5.6474949e-01
  -7.8819451e-01   7.3431331e-01
  -6.2481224e-01   6.1956086e-01
  -6.7711537e-01   7.3268854e-01
  -5.1713327e-01   6.6013283e-01
  -7.2391113e-01   8.8735029e-01
  -8.2944434e-01   8.4692769e-01
  -4.6707701e-01   1.0677139e+00
  -7.2901769e-01   9.5180386e-01
  -5.0800240e-01   1.1154290e+00
  -7.5859985e-01   7.7326631e-01
  -8.7492013e-01   7.9480353e-01
  -8.1231550e-01   6.0902233e-01
  -1.0511498e+00   8.1899718e-01
  -6.6088388e-01   7.7087807e-01
  -6.5283121e-01   8.1558840e-01
  -6.0850135e-01   5.8102809e-01
  -5.7768338e-01   8.9381246e-01
  -6.7336278e-01   8.3086290e-01
  -8.4790668e-01   4.1668774e-01
  -9.5478187e-01   6.0074905e-01
  -9.0532752e-01   7.3103959e-01
  -5.6306275e-01   6.5113470e-01
  -9.6549089e-01   5.8302689e-01
  -7.9080799e-01   3.0035371e-01
  -6.4629806e-01   4.3332300e-01
  -2.9177260e-01   1.0946414e+00
  -5.3067336e-01   9.6869101e-01
  -7.6836592e-01   1.0277605e+00
  -6.4163552e-01   6.4641850e-01
  -7.5211079e-01   5.8178120e-01
  -6.4062241e-01   6.9156928e-01
  -7.9803813e-01   7.3666917e-01
  -6.7818179e-01   6.5178815e-01
  -9.0242803e-01   7.0354048e-01
  -6.9776738e-01   5.4457894e-01
  -8.4795538e-01   6.2360413e-01
  -5.3800369e-01   9.0046433e-01
  -7.2422421e-01   7.8196124e-01
  -6.1602686e-01   7.5645586e-01
  -6.2445886e-01   6.0352630e-01
  -8.4335660e-01   8.9236360e-01
  -5.8054450e-01   1.0543898e+00
  -7.7509638e-01   8.1212262e-01
  -8.7933349e-01   5.5851402e-01
  -7.2626049e-01   4.6712196e-01
  -5.7629856e-01   7.2060367e-01
  -5.4092998e-01   8.4684461e-01
  -7.0053150e-01   4.6162581e-01
  -7.8971477e-01   9.0006030e-01
  -7.4641129e-01   5.9001003e-01
  -5.7650764e-01   5.7378726e-01
  -7.1436557e-01   4.8072965e-01
  -4.0537261e-01   9.1720793e-01
  -7.2937575e-01   1.0014165e+00
  -7.8024951e-01   7.2364241e-01
  -6.8228310e-01   5.8680845e-01
  -3.5179351e-01   7.1475971e-01
  -7.8327794e-01   6.3314771e-01
  -1.0280233e+00   6.5157129e-01
  -7.3452733e-01   5.6416226e-01
  -4.8238602e-01   7.9304293e-01
  -7.5818710e-01   4.9743353e-01
  -7.2609591e-01   5.9549973e-01
  -6.0432662e-01   1.0320995e+00
  -8.8188710e-01   9.5510318e-01
  -7.4412396e-01   5.7130717e-01
  -9.0833095e-01   6.1380212e-01
  -5.4745020e-01   6.6655623e-01
  -4.7786939e-01   6.9557226e-01
  -1.0288734e+00   8.4051537e-01
  -4.7836926e-01   6.7800045e-01
  -6.7435105e-01   7.0751622e-01
  -6.1038132e-01   8.0691261e-01
  -8.1801174e-01   8.2769930e-01
  -5.4811982e-01   4.1648794e-01
  -6.1914951e-01   4.7602357e-01
  -6.4005562e-01   6.9189979e-01
  -8.4587873e-01   6.2647706e-01
  -4.2154337e-01   9.1832968e-01
  -7.4154737e-01   8.3854823e-01
  -1.0158636e+00   5.6026525e-01
  -6.4471295e-01   9.1117055e-01
  -7.0326787e-01   6.1030287e-01
  -5.5094272e-01   9.0206277e-01
  -5.9194321e-01   5.4454597e-01
  -9.2360632e-01   5.9839945e-01
  -5.1529559e-01   8.0608623e-01
  -8.5311972e-01   9.1932779e-01
  -6.5013946e-01   1.0346621e+00
  -5.9179544e-01   6.1156140e-01
  -6.2184235e-01   7.4130621e-01
  -8.6766406e-01   5.0832669e-01
  -2.8984831e-01   1.0623952e+00
  -6.8959715e-01   7.8569630e-01
  -8.4761165e-01   9.8611258e-01
  -5.1536150e-01   8.7011425e-01
  -7.7675511e-01   8.2843337e-01
  -7.6129559e-01   3.5294258e-01
  -6.1447998e-01   6.6333453e-01
  -5.1684705e-01   1.1256416e+00
  -5.8819422e-01   6.6434277e-01
  -5.2558145e-01   6.7045932e-01
  -6.3017250e-01   4.9876066e-01
  -5.3657261e-01   4.4393307e-01
  -6.4356473e-01   7.6190796e-01
  -6.7538100e-01   5.6503229e-01
  -9.1728608e-01   5.0916441e-01
  -7.9793475e-01   4.5656288e-01
  -7.5499956e-01   6.0911314e-01
  -8.2655154e-01   3.9910913e-01
  -8.1777019e-01   4.4164437e-01
  -6.3700575e-01   5.1633087e-01
  -6.3840476e-01   5.5660319e-01
  -6.6656062e-01   7.3656080e-01
  -6.4279800e-01   6.4707513e-01
  -7.1184770e-01   9.5885675e-01
  -6.2867189e-01   5.8507337e-01
  -6.3046378e-01   6.3561521e-01
  -5.0639069e-01   6.4799442e-01
  -6.3830924e-01   4.5312633e-01
  -5.9311377e-01   8.0127616e-01
  -5.6777485e-01   8.5055251e-01
  -6.8697572e-01   7.7235481e-01
  -8.5977054e-01   1.1031282e+00
  -8.6251170e-01   6.5240091e-01
  -9.5090216e-01   6.1893981e-01
  -6.1810925e-01   1.0406182e+00
  -6.0513030e-01   1.1756620e+00
  -8.9115242e-01   6.0572950e-01
  -6.4200490e-01   4.8282175e-01
  -7.0629187e-01   9.7251367e-01
  -4.6471088e-01   8.4732534e-01
  -9.8358115e-01   5.4509160e-01
  -7.3135010e-01   5.6441408e-01
  -8.3338405e-01   4.1871482e-01
  -8.3624551e-01   5.6726712e-01
  -5.0016659e-01   8.3716308e-01
  -4.7895632e-01   7.3233694e-01
  -6.1446406e-01   6.9113383e-01
  -6.6576154e-01   6.4305020e-01
  -6.7723845e-01   6.7628301e-01
  -6.2632996e-01   6.6539728e-01
  -3.2847237e-01   8.5794049e-01
  -6.7677643e-01   7.2211736e-01
  -5.0839617e-01   8.5106670e-01
  -6.6882487e-01   5.1502037e-01
  -5.7781910e-01   7.5007033e-01
  -4.4242470e-01   6.2240671e-01
  -3.6300625e-01   8.4357515e-01
  -7.3051379e-01   3.6089121e-01
  -6.7581257e-01   8.8962214e-01
  -6.0052318e-01   5.7785257e-01
  -6.3059606e-01   7.2403287e-01
  -6.3360980e-01   7.8583195e-01
  -8.3198344e-01   6.1868885e-01
  -1.0249479e+00   3.6489856e-01
  -5.7275483e-01   4.0065066e-01
  -6.1531033e-01   8.6879430e-01
  -8.6062385e-01   7.2162554e-01
  -8.8283626e-01   3.8210880e-01
  -9.6412781e-01   6.2130393e-01
  -7.6586026e-01   7.3198188e-01
  -5.8717814e-01   7.1638686e-01
  -1.1115796e+00   6.5223310e-01
  -6.3993834e-01   8.2104472e-01
  -4.1996989e-01   7.8206261e-01
  -6.6037081e-01   8.1018568e-01
  -5.2529422e-01   8.0693409e-01
  -1.0115468e+00   6.5304434e-01
  -5.2365841e-01   7.9291536e-01
  -4.3490832e-01   7.1180091e-01
  -9.2740650e-01   8.8048232e-01
  -9.3261171e-01   6.5686394e-01
  -7.8579540e-01   2.9415637e-01
  -6.3458174e-01   6.3838991e-01
  -5.9153011e-01   1.0665446e+00
  -5.7253014e-01   6.2894878e-01
  -6.3799738e-01   6.3958262e-01
  -8.5556062e-01   4.7252684e-01
  -6.1565086e-01   6.0436818e-01
  -8.6753811e-01   5.5064017e-01
  -1.1627516e+00   6.3548006e-01
  -8.0967469e-01   7.8553237e-01
  -9.9707348e-01   8.3097825e-01
  -8.1853033e-01   4.5871414e-01
  -7.6728899e-01   6.1750910e-01
  -8.3252260e-01   8.0442552e-01
  -4.8885547e-01   8.5028690e-01
  -8.7000311e-01   7.1892978e-01
  -5.9535915e-01   7.7053005e-01
  -9.1233792e-01   4.0063628e-01
  -4.3633494e-01   1.1565746e+00
  -4.7749723e-01   7.9633513e-01
  -8.6286990e-01   7.8446332e-01
  -1.0199461e+00   8.4947215e-01
  -8.4635013e-01   5.4038381e-01
  -6.8918884e-01   8.0749475e-01
  -5.3334433e-01   6.9050533e-01
  -8.5465262e-01   5.6752361e-01
  -8.8576793e-01   5.9258478e-01
  -8.5722028e-01   1.1101482e+00
  -6.4724979e-01   6.9326864e-01
  -7.6451733e-01   4.5332251e-01
  -1.0531000e+00   6.9348159e-01
  -6.5902096e-01   7.9762543e-01
  -6.2470777e-01   5.6607658e-01
  -6.1233337e-01   6.1698749e-01
  -9.1251680e-01   3.5499596e-01
  -6.7301323e-01   6.4105460e-01
  -8.3429074e-01   6.9495271e-01
  -7.7123207e-01   8.2251118e-01
  -8.8064906e-01   4.4683391e-01
  -4.4601339e-01   6.9067538e-01
  -6.6917424e-01   7.0561009e-01
  -1.0036207e+00   4.7353223e-01
  -6.1751564e-01   9.4915360e-01
  -8.7487867e-01   7.5133135e-01
  -6.7845519e-01   7.1724204e-01
  -6.6510127e-01   6.9963171e-01
  -3.7307490e-01   6.8285680e-01
  -7.1285846e-01   9.3707883e-01
  -7.9216820e-01   7.2552822e-01
  -7.2646433e-01   6.3805049e-01
  -5.1619419e-01   6.0063535e-01
  -7.5170123e-01   9.7827791e-01
  -4.6025554e-01   7.3309451e-01
  -4.8461683e-01   8.3013310e-01
  -8.5123398e-01   5.4632799e-01
  -8.8118024e-01   6.4266827e-01
  -7.0333767e-01   7.1726328e-01
  -6.6981793e-01   5.3965784e-01
  -8.1434516e-01   3.9782092e-01
  -1.0066366e+00   5.5865144e-01
  -7.4244114e-01   5.6480055e-01
  -9.3047969e-01   7.5533226e-01
  -9.1656385e-01   3.5874054e-01
  -6.6280164e-01   3.7621203e-01
  -8.2499672e-01   4.3724737e-01
  -7.0530452e-01   5.1091863e-01
  -3.3601332e-01   9.3296829e-01
  -8.5626337e-01   5.0590685e-01
  -6.5061142e-01   6.1956694e-01
  -8.4464547e-01   3.3608540e-01
  -5.1294425e-01   7.8986423e-01
  -5.6902683e-01   3.8109876e-01
  -5.7806927e-01   5.1104950e-01
  -7.8365559e-01   5.2470931e-01
  -9.0390487e-01   4.1445090e-01
  -5.5626009e-01   7.1279860e-01
  -6.4507561e-01   6.8741448e-01
  -5.6740659e-01   7.0531857e-01
  -7.3512627e-01   8.4204164e-01
  -6.2889910e-01   8.1772357e-01
  -9.1871702e-01   6.9655236e-01
  -6.2026844e-01   6.6797485e-01
  -9.2826099e-01   5.6367297e-01
  -1.0423659e+00   5.4899174e-01
  -9.0216706e-01   5.5236740e-01
  -5.9724148e-01   4.8359521e-01
  -7.4138329e-01   6.3879425e-01
  -7.1461515e-01   6.2513629e-01
  -5.9937755e-01   9.3189707e-01
  -6.6220844e-01   7.4295543e-01
  -5.6116738e-01   6.7800851e-01
  -5.0222367e-01   7.7014306e-01
  -5.3053881e-01   7.1644645e-01
  -7.0618567e-01   4.6965926e-01
  -4.1818458e-01   7.2170605e-01
  -1.0448059e+00   6.7653937e-01
  -5.5782417e-01   6.4869759e-01
  -4.2101730e-01   7.4586640e-01
  -9.2280871e-01   6.2619443e-01
  -5.7131505e-01   7.6125416e-01
  -6.2332908e-01   5.2386264e-01
  -6.6889434e-01   5.0118560e-01
  -9.9330612e-01   6.2322265e-01
  -8.0983066e-01   6.3621521e-01
  -7.0634401e-01   6.3372869e-01
  -6.6126599e-01   6.3306861e-01
  -9.3285030e-01   8.0352494e-01
  -7.1022663e-01   6.0402909e-01
  -7.7152046e-01   7.5946304e-01
  -7.2039908e-01   9.3763400e-01
  -6.2254770e-01   8.0070680e-01
  -7.4459392e-01   5.6827282e-01
  -7.4879430e-01   6.7920470e-01
  -9.1424532e-01   4.1453616e-01
  -8.0399879e-01   7.4735235e-01
  -7.0059905e-01   5.9043387e-01
  -8.5518017e-01   7.5853593e-01
  -1.0656263e+00   7.9529603e-01
  -7.0440680e-01   7.4536743e-01
  -6.9139320e-01   9.9157074e-01
  -4.9178217e-01   6.4266892e-01
  -9.4624655e-01   2.5873178e-01
  -7.2409913e-01   7.1985498e-01
  -7.8465947e-01   4.5475083e-01
  -5.6541905e-01   6.8838293e-01
  -5.3901636e-01   9.0132626e-01
  -6.1769028e-01   6.2835728e-01
  -5.7994653e-01   1.0444610e+00
  -4.3796906e-01   7.3848178e-01
  -6.5960216e-01   7.8795851e-01
  -7.6227399e-01   7.8684465e-01
  -6.3936525e-01   4.9980454e-01
  -4.7927900e-01   7.3492882e-01
  -6.2959872e-01   7.3127253e-01
  -7.5991996e-01   5.4400002e-01
  -7.1350086e-01   8.9883209e-01
  -8.9996835e-01   6.0833442e-01
  -7.5058555e-01   3.9090364e-01
  -9.3974842e-01   6.8581188e-01
  -5.3228105e-01   8.9900021e-01
  -9.1031814e-01   5.5990923e-01
  -7.2182531e-01   8.8599110e-01
  -8.8403126e-01   6.4270793e-01
  -1.0525730e+00   5.6018040e-01
  -5.3763395e-01   7.5988380e-01
  -6.1115540e-01   9.1699855e-01
  -7.1304067e-01   7.5258462e-01
  -8.4786242e-01   6.9288336e-01
  -5.4636394e-01   6.9898344e-01
  -6.3402852e-01   5.4631176e-01
  -8.7472498e-01   3.5349890e-01
  -6.4784010e-01   6.5324876e-01
  -7.2559235e-01   8.4158717e-01
  -6.3674425e-01   6.3055320e-01
  -6.3789753e-01   7.4831094e-01
  -7.0007322e-01   9.3304301e-01
  -6.2061163e-01   8.0740896e-01
  -6.8195754e-01   5.4230422e-01
  -6.2016239e-01   5.9014845e-01
  -4.8021881e-01   9.3411608e-01
  -6.9063970e-01   4.6910494e-01
  -5.7702458e-01   1.0519862e+00
  -1.0703264e+00   2.8585648e-01
  -1.1892915e+00   6.3094315e-01
  -7.0711352e-01   7.8909811e-01
  -5.4329169e-01   7.4977910e-01
  -2.8895691e-01   8.2420776e-01
  -7.9692588e-01   5.5017576e-01
  -5.5472273e-01   9.7769495e-01
  -5.2003349e-01   5.7374780e-01
  -9.9577419e-01   5.1215084e-01
  -9.4340394e-01   8.1899878e-01
  -7.3278752e-01   4.5857433e-01
  -5.5806093e-01   8.3886916e-01
  -9.6500958e-01   5.3188268e-01
  -5.5525081e-01   7.4948872e-01
  -7.6111728e-01   8.5990166e-01
  -6.7006725e-01   6.1802824e-01
  -7.6128937e-01   6.0479368e-01
  -7.4541394e-01   6.6856720e-01
  -8.3556289e-01   6.9053474e-01
  -6.4298785e-01   8.1921757e-01
  -5.9989758e-01   5.8569048e-01
  -9.8735879e-01   5.7080805e-01
  -9.1198957e-01   4.2111061e-01
  -7.1392490e-01   5.7724317e-01
  -5.3219935e-01   7.5505485e-01
  -7.4140354e-01   6.1226730e-01
  -5.2345451e-01   6.8181825e-01
  -6.7457028e-01   5.6689418e-01
  -8.3061394e-01   7.0215225e-01
  -8.4480281e-01   5.8218530e-01
  -6.6972670e-01   5.7376521e-01
  -5.8500302e-01   5.9523403e-01
  -5.8080797e-01   7.3180015e-01
  -2.1729140e-01   9.1501628e-01
  -9.5181241e-01   5.0815900e-01
  -8.9149037e-01   6.0308729e-01
  -7.8395414e-01   9.3866743e-01
  -7.1646209e-01   5.5401153e-01
  -8.4591576e-01   6.9472136e-01
  -5.6136545e-01   6.9118001e-01
  -8.9578854e-01   5.3984286e-01
  -5.1277497e-01   1.0473772e+00
  -6.6351576e-01   8.0582614e-01
  -7.0151581e-01   1.0604089e+00
  -8.1099667e-01   6.9481160e-01
  -8.2727965e-01   4.4415635e-01
  -8.1505800e-01   8.0644027e-01
  -8.5991346e-01   6.1936880e-01
  -4.6823560e-01   9.5689131e-01
  -7.7930314e-01   7.5815912e-01
  -5.6825594e-01   8.6001290e-01
  -6.6828838e-01   5.0184172e-01
  -9.3893886e-01   9.0951773e-01
  -8.1629906e-01   6.9097351e-01
  -6.6497828e-01   7.6330998e-01
  -4.3147013e-01   7.3706048e-01
  -6.2340840e-01   6.3145851e-01
  -6.6579782e-01   5.8159097e-01
  -6.9673597e-01   5.5663718e-01
  -9.4206087e-01   5.6807606e-01
  -8.7759818e-01   6.4275707e-01
  -8.5455343e-01   7.7370988e-01
  -5.9150694e-01   5.7462914e-01
  -9.1971581e-01   6.2406893e-01
  -5.7198031e-01   6.1500756e-01
  -7.9123544e-01   6.1671618e-01
  -7.8273395e-01   6.0958472e-01
  -7.1076022e-01   6.3415063e-01
  -9.8035882e-01   4.0498612e-01
  -8.7864695e-01   1.0455204e+00
  -1.0334279e+00   4.5647410e-01
  -8.0804461e-01   8.9686054e-01
  -5.1250967e-01   8.8890864e-01
  -6.8103560e-01   5.3835465e-01
  -6.6246232e-01   8.8484134e-01
  -6.7803417e-01   8.3539300e-01
  -7.8711886e-01   5.0679739e-01
  -8.5255429e-01   7.9221658e-01
  -5.6174133e-01   4.9794823e-01
  -7.4884404e-01   6.4822711e-01
  -5.9340043e-01   5.6466488e-01
  -6.5761767e-01   7.6083203e-01
  -7.0630404e-01   7.1596312e-01
  -6.9946163e-01   5.4764467e-01
  -8.3478894e-01   8.5988815e-01
  -6.8503288e-01   6.9947745e-01
  -5.3671249e-01   1.0929869e+00
  -6.7445689e-01   7.3099660e-01
  -6.1959358e-01   9.0221307e-01
  -3.3566064e-01   9.4475128e-01
  -9.5948485e-01   1.7579275e-01
  -1.0927553e+00   8.5235443e-01
  -7.3170338e-01   7.2039728e-01
  -8.9546766e-01   5.8531115e-01
  -5.2852605e-01   7.4428085e-01
  -6.8737680e-01   8.9641502e-01
  -5.7222445e-01   4.0643535e-01
  -7.8247082e-01   5.7428742e-01
  -5.7306240e-01   4.3591681e-01
  -7.7008865e-01   7.1099504e-01
  -1.1422341e+00   7.1488842e-01
  -8.3206650e-01   7.2751149e-01
  -8.6132881e-01   6.7462692e-01
  -6.5022966e-01   6.1228560e-01
  -6.3263062e-01   7.3988911e-01
  -7.7607713e-01   7.2302713e-01
  -8.3442257e-01   4.8664641e-01
  -5.5353426e-01   9.1296897e-01
  -3.7649369e-01   9.5544657e-01
  -7.2832090e-01   7.2029943e-01
  -9.2070606e-01   5.1265360e-01
  -6.3657497e-01   4.8916506e-01
  -5.9028676e-01   7.9593615e-01
  -9.1884034e-01   6.1966318e-01
  -6.1624688e-01   5.2881962e-01
  -8.0313182e-01   7.1646840e-01
  -5.7918267e-01   7.9994005e-01
  -8.9296646e-01   4.7117324e-01
  -6.6095663e-01   4.1611997e-01
  -6.5509015e-01   7.3600574e-01
  -3.9940514e-01   7.4102927e-01
  -4.6216275e-01   7.8288968e-01
  -8.3551215e-01   6.8723624e-01
  -2.9120517e-01   9.7637619e-01
  -6.5933304e-01   8.0824557e-01
  -9.5503573e-01   4.7022583e-01
  -6.8740597e-01   6.0534906e-01
  -5.0995708e-01   5.6761855e-01
  -4.9741942e-01   7.2161767e-01
  -2.8994556e-01   9.9033795e-01
  -7.2598116e-01   3.7873806e-01
  -6.6796753e-01   4.2027910e-01
  -7.0908946e-01   6.5682237e-01
  -6.4389645e-01   7.3373006e-01
  -3.7105512e-01   7.6238578e-01
  -8.4278548e-01   6.7992043e-01
  -8.0342670e-01   6.4295259e-01
  -5.8251576e-01   8.0753206e-01
  -7.9391784e-01   8.1595612e-01
  -7.3793050e-01   9.7117693e-01
  -5.8608330e-01   7.3436069e-01
  -5.4209202e-01   1.2067074e+00
  -4.1718573e-01   7.7426025e-01
  -4.2289382e-01   8.7851034e-01
  -8.3600502e-01   3.8779467e-01
  -8.1921057e-01   5.6801409e-01
  -5.3566708e-01   6.9775581e-01
  -7.0732868e-01   7.1121189e-01
  -3.9397953e-01   7.8851870e-01
  -6.2687939e-01   8.5676680e-01
  -4.6971515e-01   8.2530308e-01
  -1.1962168e+00   8.9091291e-01
  -6.2489167e-01   8.1359604e-01
  -5.7772740e-01   4.8667950e-01
  -9.3157510e-01   6.0906383e-01
  -5.1066813e-01   7.3789837e-01
  -6.7320850e-01   6.5137486e-01
  -1.6235533e-01   8.8423124e-01
  -3.8363797e-01   8.5810580e-01
  -8.3287367e-01   6.4681298e-01
  -6.7846056e-01   7.9061740e-01
  -3.7397955e-01   7.6610556e-01
  -8.9988223e-01   5.1668454e-01
  -8.1638688e-01   7.6414027e-01
  -6.2891705e-01   8.0141765e-01
  -6.8270398e-01   3.6131355e-01
  -5.8683163e-01   7.2081969e-01
  -1.2085434e+00   4.3784000e-01
  -7.8585884e-01   6.0218933e-01
  -8.2482947e-01   8.6047667e-01
  -6.5465030e-01   7.9936996e-01
  -6.1856590e-01   6.6257962e-01
  -1.0194804e+00   6.3228184e-01
  -9.1871965e-01   5.4777898e-01
  -7.3633313e-01   6.4685549e-01
  -3.8524590e-01   1.0218040e+00
  -4.4435418e-01   9.1906634e-01
  -7.4362064e-01   5.7410927e-01
  -5.9169058e-01   6.1721425e-01
  -8.8240868e-01   7.7909631e-01
  -1.0670380e+00   4.7835041e-01
  -9.2288699e-01   4.5634916e-01
  -8.7915476e-01   9.2382657e-01
  -4.7992367e-01   8.2153624e-01
  -7.8564798e-01   7.9964397e-01
  -6.9931884e-01   3.8505104e-01
  -5.8419932e-01   6.0384078e-01
  -9.2774664e-01   7.5031190e-01
  -8.2283610e-01   7.1385185e-01
  -7.6564196e-01   6.1685085e-01
  -8.7237745e-01   7.9220726e-01
  -4.5658441e-01   6.3586265e-01
  -6.6454508e-01   3.4184437e-01
  -6.3066952e-01   4.9186050e-01
  -5.4258516e-01   6.1733709e-01
  -8.7088474e-01   4.8089515e-01
  -6.0411182e-01   9.7957496e-01
  -8.0362260e-01   8.6253079e-01
  -7.4905170e-01   4.4278706e-01
  -7.1547338e-01   6.4465996e-01
  -6.8075954e-01   6.1708729e-01
  -3.4530091e-01   8.3224160e-01
  -5.7603964e-01   9.7232160e-01
  -6.6548687e-01   7.2793959e-01
  -4.9117027e-01   6.6091074e-01
  -6.7389763e-01   6.7571028e-01
  -6.0424602e-01   7.2103672e-01
  -4.2003342e-01   5.7526589e-01
  -8.0305600e-01   6.4455576e-01
  -6.9124642e-01   7.2816700e-01
  -1.2611691e+00   4.1499851e-01
  -4.1888913e-01   5.0407253e-01
  -5.2909291e-01   1.1288548e+00
  -5.9417517e-01   7.8104448e-01
  -5.6332368e-01   4.5995502e-01
  -8.2415076e-01   6.8569601e-01
  -6.2656072e-01   5.1314739e-01
  -6.5546662e-01   7.1669544e-01
  -7.1095647e-01   5.4429229e-01
  -5.7497931e-01   8.7008501e-01
  -8.5017187e-01   5.8035817e-01
  -8.8878587e-01   5.6711014e-01
  -7.6374416e-01   4.6045540e-01
  -5.7225061e-01   6.9403247e-01
  -9.1806404e-01   4.8837538e-01
  -5.5088650e-01   1.1176602e+00
  -8.0257147e-01   7.4697859e-01
  -8.2810958e-01   6.9374245e-01
  -5.5545280e-01   6.8357393e-01
  -5.8076281e-01   8.4866946e-01
  -6.6197861e-01   8.3617917e-01
  -4.3519656e-01   7.1940648e-01
  -5.1866441e-01   8.7258365e-01
  -7.9814757e-01   3.7979839e-01
  -7.1807507e-01   8.1827678e-01
  -9.2263452e-01   4.7580053e-01
  -8.3596089e-01   5.0996950e-01
  -5.9623749e-01   8.8786163e-01
  -6.7930358e-01   6.4493346e-01
  -2.7405702e-01   7.4119800e-01
  -6.9454953e-01   7.1791298e-01
  -6.5165854e-01   4.5262534e-01
  -3.0134618e-01   8.7844071e-01
  -7.8797061e-01   8.1472635e-01
  -5.7622988e-01   6.8130652e-01
  -6.1868446e-01   4.9551276e-01
  -6.5608456e-01   6.3559622e-01
  -5.7455674e-01   5.1843350e-01
  -7.2018932e-01   7.8545806e-01
  -7.4634415e-01   5.1175882e-01
  -6.6942421e-01   6.4977922e-01
  -6.5243626e-01   7.2274656e-01
  -7.0775273e-01   9.3267682e-01
  -4.5336421e-01   9.8656647e-01
  -7.9530004e-01   1.1612372e+00
  -7.3780551e-01   6.9212218e-01
  -6.9822972e-01   6.2437523e-01
  -7.9917557e-01   3.5653037e-01
  -7.7030792e-01   7.6760396e-01
  -9.6908538e-01   6.2066121e-01
  -6.2850105e-01   8.2658868e-01
  -7.3432514e-01   7.5677967e-01
  -9.4363939e-01   7.0697995e-01
  -7.5138074e-01   8.6728871e-01
  -5.8260886e-01   6.0272604e-01
  -8.4284664e-01   4.4879267e-01
  -5.5950309e-01   7.5651564e-01
  -9.5186842e-01   4.7063316e-01
  -7.0434581e-01   6.5301907e-01
  -6.8925947e-01   8.9639327e-01
  -7.5595819e-01   4.1930319e-01
  -7.4105902e-01   1.0344444e+00
  -5.4228174e-01   8.9439408e-01
  -4.2164218e-01   6.8611637e-01
  -6.6368517e-01   6.2027642e-01
  -4.3092050e-01   6.8792289e-01
  -5.7218820e-01   7.0524014e-01
  -4.3220550e-01   8.6068420e-01
  -7.1080922e-01   5.0051090e-01
  -4.5547357e-01   7.9890271e-01
  -5.7170956e-01   9.6278227e-01
  -7.4105227e-01   6.3402285e-01
  -4.4117607e-01   1.1430016e+00
  -7.9136620e-01   6.2627847e-01
  -1.0302102e+00   5.6895439e-01
  -7.5850250e-01   3.9664293e-01
  -5.2011230e-01   8.4529237e-01
  -6.3675608e-01   7.8296023e-01
  -6.6901183e-01   7.0898423e-01
  -6.7211965e-01   7.4651796e-01
  -7.7721875e-01   6.5999016e-01
  -6.2326605e-01   4.4715337e-01
  -5.7142987e-01   6.8584419e-01
  -7.2738586e-01   6.8611426e-01
  -7.0972525e-01   6.0307851e-01
  -6.5871019e-01   5.3347169e-01
  -7.9894215e-01   7.1421592e-01
  -7.3180919e-01   1.0406261e+00
  -6.8539626e-01   5.6218296e-01
  -5.2606866e-01   2.8785675e-01
  -6.2902155e-01   7.2478185e-01
  -4.5596605e-01   1.0439775e+00
  -5.3001530e-01   6.5940799e-01
  -8.5106268e-01   6.6995296e-01
  -7.2600903e-01   5.2882078e-01
  -7.2547265e-01   4.2630603e-01
  -9.4504498e-01   6.3707335e-01
  -4.3896979e-01   7.2271213e-01
  -5.3477957e-01   6.4438251e-01
  -7.7458352e-01   3.8071110e-01
  -7.0415839e-01   5.5553665e-01
  -9.9487087e-01   3.6215898e-01
  -5.9968807e-01   7.0108819e-01
  -7.9093348e-01   4.5804669e-01
  -6.7109312e-01   7.8453083e-01
  -9.4041932e-01   2.7434841e-01
  -6.7973127e-01   1.0181480e+00
  -6.9619670e-01   7.8324842e-01
  -5.6580141e-01   7.5347521e-01
  -7.0437783e-01   3.9210122e-01
  -7.8680714e-01   9.0807459e-01
  -5.3122809e-01   7.9255867e-01
  -5.6678552e-01   6.9029119e-01
  -4.6458414e-01   8.2552188e-01
  -5.4869142e-01   6.3487437e-01
  -7.7349060e-01   5.6244740e-01
  -6.8931911e-01   4.5445073e-01
  -8.2961621e-01   1.0578574e+00
  -6.8740988e-01   6.4000218e-01
  -1.0348956e+00   5.3480960e-01
  -8.6045009e-01   4.4116765e-01
  -8.7647635e-01   5.5986295e-01
  -8.0806074e-01   6.5050774e-01
  -7.8016769e-01   4.0315308e-01
  -3.7447240e-01   6.0809295e-01
  -7.1752612e-01   5.5075859e-01
  -9.8741767e-01   6.2310492e-01
  -5.4818382e-01   8.7025372e-01
  -6.3765223e-01   7.4077918e-01
  -4.5788365e-01   9.1696801e-01
  -9.8434821e-01   5.3262051e-01
  -9.3218226e-01   5.3026660e-01
  -6.5606729e-01   6.3544638e-01
  -6.8318795e-01   7.7579449e-01
  -7.2676716e-01   7.0175928e-01
  -5.7099842e-01   7.2583559e-01
  -9.0285749e-01   4.8058447e-01
  -6.7262861e-01   6.0367283e-01
  -5.8764042e-01   5.6116728e-01
  -8.1086389e-01   9.1440311e-01
  -4.8362248e-01   6.7662315e-01
  -8.7649858e-01   3.6933753e-01
  -9.1763075e-01   4.6060573e-01
  -1.1426481e+00   4.3103975e-01
  -8.3627165e-01   6.6796736e-01
  -7.0695365e-01   5.8215703e-01
  -2.8783328e-01   8.2549104e-01
  -7.0229193e-01   5.2102330e-01
  -6.5035566e-01   8.8893942e-01
  -9.1050216e-01   5.1260759e-01
  -6.9257504e-01   7.2136461e-01
  -5.6770032e-01   8.2496698e-01
  -9.4952553e-01   5.6703026e-01
  -3.1623412e-01   9.4947764e-01
  -7.9467418e-01   7.4725034e-01
  -7.0812532e-01   9.4459825e-01
  -4.4210181e-01   5.4984869e-01
  -9.1055997e-01   7.9604524e-01
  -5.7251282e-01   8.9265391e-01
  -7.8716508e-01   7.0291129e-01
  -5.5367238e-01   7.8605653e-01
  -7.8763402e-01   7.2272428e-01
  -7.3562601e-01   7.7580048e-01
  -5.8355692e-01   5.7291986e-01
  -6.3573073e-01   8.9314945e-01
  -7.4819607e-01   5.6844593e-01
  -5.5910522e-01   6.6494754e-01
  -8.9856520e-01   4.0942892e-01
  -9.1779592e-01   4.6242553e-01
  -7.3466347e-01   8.0776011e-01
  -8.0070445e-01   3.1956709e-01
  -6.2146941e-01   8.7472453e-01
  -6.6454008e-01   7.1349879e-01
  -4.0162984e-01   8.7826177e-01
  -8.5160129e-01   8.4255503e-01
  -8.2472241e-01   8.0188592e-01
  -9.5806262e-01   4.0245938e-01
  -5.4127618e-01   5.8720100e-01
  -4.6715753e-01   7.0690880e-01
  -7.8371561e-01   8.0959025e-01
  -5.6715457e-01   7.8866417e-01
  -8.9691408e-01   6.8018101e-01
  -7.9864996e-01   7.9280108e-01
  -4.6152424e-01   5.2460971e-01
  -1.0251955e+00   6.0404132e-01
  -7.3066965e-01   6.7652251e-01
  -8.2079615e-01   8.1826948e-01
  -7.1871170e-01   7.8729702e-01
  -6.8149468e-01   7.2519129e-01
  -7.0295453e-01   7.8086199e-01
  -5.5178740e-01   6.4887443e-01
  -7.4458503e-01   7.3964209e-01
  -7.2106695e-01   5.8658936e-01
  -8.3557676e-01   6.2277927e-01
  -1.2318488e+00   6.2641339e-01
  -7.5940645e-01   3.9302552e-01
  -6.9453663e-01   6.7543631e-01
  -5.6050673e-01   9.4647483e-01
  -7.4967920e-01   7.4531666e-01
  -8.0710667e-01   8.5373264e-01
  -8.3340592e-01   7.6701182e-01
  -5.7553950e-01   9.2889998e-01
  -8.8181568e-01   7.0533052e-01
  -8.2016264e-01   4.2831300e-01
  -6.9445037e-01   7.4671505e-01
  -4.5594912e-01   6.2000417e-01
  -7.7286391e-01   7.8155839e-01
  -7.3755055e-01   1.2049188e+00
  -7.0583009e-01   6.4185230e-01
  -1.0174297e+00   7.6465932e-01
  -6.6763857e-01   5.5156739e-01
  -7.7018088e-01   7.6000506e-01
  -6.6757371e-01   7.0351582e-01
  -8.7875433e-01   8.7343886e-01
  -1.1355827e+00   8.5765174e-01
  -6.4729299e-01   9.1549541e-01
  -8.3680117e-01   6.1835117e-01
  -5.2007392e-01   8.2191712e-01
  -6.8039218e-01   6.0120227e-01
  -7.8309204e-01   4.8603412e-01
  -6.5214842e-01   6.5556215e-01
  -6.5461366e-01   6.3585174e-01
  -6.3829694e-01   6.2964464e-01
  -8.1180743e-01   3.9452031e-01
  -6.5619153e-01   7.2926676e-01
  -4.5239073e-01   6.5332796e-01
  -6.8657260e-01   4.9730820e-01
  -8.9084004e-01   4.6424601e-01
  -7.2047362e-01   6.9512447e-01
  -6.6455065e-01   5.4368542e-01
  -6.1375259e-01   5.0110038e-01
  -7.5610363e-01   6.8533476e-01
  -6.9216926e-01   6.7079509e-01
  -5.8780575e-01   9.3144020e-01
  -5.6531600e-01   1.1036005e+00
  -9.9669049e-01   6.0315846e-01
  -4.3723341e-01   9.8208363e-01
  -7.5925260e-01   7.1601743e-01
  -6.6381349e-01   5.5429469e-01
  -7.3274647e-01   6.8246510e-01
  -8.4429322e-01   8.2349414e-01
  -8.5648403e-01   6.6972728e-01
  -6.8956046e-01   2.4137686e-01
  -7.2639992e-01   7.8126463e-01
  -7.7127876e-01   4.5989000e-01
  -7.3264782e-01   7.5277517e-01
  -6.1211775e-01   6.1585078e-01
  -1.1073812e+00   5.6185436e-01
  -5.1322809e-01   7.5716490e-01
  -9.8247716e-01   8.7768704e-01
  -9.1568298e-01   5.7231596e-01
  -4.9659971e-01   7.4646191e-01
  -1.0286866e+00   1.9954339e-01
  -6.2753646e-01   6.5922802e-01
  -5.0722233e-01   7.3675928e-01
  -6.9029634e-01   7.2292418e-01
  -7.6665292e-01   5.3231913e-01
  -7.4390846e-01   6.7081103e-01
  -7.8274755e-01   6.7579307e-01
  -4.3771602e-01   5.2576021e-01
  -5.4386160e-01   8.0448368e-01
  -4.6686825e-01   6.3879432e-01
  -5.2208024e-01   7.4263274e-01
  -7.9537015e-01   6.7610167e-01
  -7.6571960e-01   4.6672949e-01
  -5.6529896e-01   5.3927468e-01
  -7.0149907e-01   6.5760225e-01
  -7.0684100e-01   1.0033151e+00
  -4.9368769e-01   6.9331271e-01
  -6.4091220e-01   6.9894744e-01
  -8.0165272e-01   8.3691208e-01
  -7.4763600e-01   6.6420039e-01
  -3.9739776e-01   9.3267023e-01
  -6.8395823e-01   6.4260861e-01
  -8.8376292e-01   5.7703657e-01
  -7.5468414e-01   3.2820457e-01
  -7.7225686e-01   4.7759305e-01
  -7.6432521e-01   6.1236697e-01
  -9.8105067e-01   4.6708235e-01
  -4.0795928e-01   1.0549374e+00
  -6.3490220e-01   6.9327344e-01
  -6.0676367e-01   6.1423674e-01
  -9.4991978e-01   8.0617820e-01
  -8.8496900e-01   6.6183410e-01
  -8.9832090e-01   6.7310685e-01
  -7.2521314e-01   8.9378210e-01
  -8.5013333e-01   2.8120604e-01
  -7.5394343e-01   6.0897608e-01
  -5.9795542e-01   4.7693662e-01
  -8.1567668e-01   5.5295011e-01
  -7.3240152e-01   4.2240781e-01
  -6.3954158e-01   5.3118974e-01
  -7.5845047e-01   6.7520722e-01
  -6.2369395e-01   5.8485551e-01
  -7.4168212e-01   7.6625989e-01
  -8.3157169e-01   7.1342258e-01
  -6.3583328e-01   8.8595403e-01
  -9.4679031e-01   6.2517271e-01
  -5.1407891e-01   3.6949510e-01
  -7.0563584e-01   6.4126658e-01
  -5.8747427e-01   6.3479226e-01
  -7.0516148e-01   1.1132792e+00
  -8.4187828e-01   6.9984184e-01
  -8.7392467e-01   2.8402108e-01
  -5.4581782e-01   8.8168595e-01
  -1.3174711e+00   9.9018157e-01
  -4.1556815e-01   6.2608298e-01
  -6.4643705e-01   7.0860038e-01
  -5.9987946e-01   7.2912205e-01
  -8.3683517e-01   6.0376848e-01
  -6.1602279e-01   7.3975392e-01
  -4.8676077e-01   9.7544596e-01
  -7.5785060e-01   7.5280175e-01
  -6.8040595e-01   7.8435512e-01
  -6.4142918e-01   6.9399718e-01
  -2.3622171e-01   9.4054167e-01
  -5.7022909e-01   6.0351892e-01
  -7.2440455e-01   2.7563938e-01
  -6.9926859e-01   8.8044965e-01
  -1.0380780e+00   1.1816069e+00
  -5.5959675e-01   8.5386983e-01
  -5.1710001e-01   1.1880969e+00
  -3.7164153e-01   6.8246423e-01
  -4.3157680e-01   8.2225704e-01
  -6.4328483e-01   4.5584364e-01
  -6.5396328e-01   1.0977045e+00
  -8.7988492e-01   4.1463519e-01
  -7.4526936e-01   5.6575264e-01
  -7.7915158e-01   7.8734168e-01
  -5.3968772e-01   6.5727841e-01
  -5.4195034e-01   7.8675972e-01
  -1.0568285e+00   4.8566334e-01
  -6.1897893e-01   9.0858134e-01
  -6.6593905e-01   4.7140652e-01
  -8.7655780e-01   6.4086550e-01
  -6.1495418e-01   4.3128361e-01
  -5.3457118e-01   7.4010817e-01
  -4.1411520e-01   7.3054624e-01
  -6.9310929e-01   8.8016547e-01
  -6.5265354e-01   5.6711386e-01
  -7.4273620e-01   5.4070082e-01
  -4.9947495e-01   6.0841707e-01
  -6.7088139e-01   8.0641863e-01
  -6.8657121e-01   5.4029059e-01
  -9.9611013e-01   5.8920331e-01
  -5.5125119e-01   5.5063191e-01
  -8.1783535e-01   6.4899273e-01
  -7.2815069e-01   6.3784212e-01
  -5.7694711e-01   5.1376670e-01
  -6.0064038e-01   6.4533212e-01
  -7.5230289e-01   8.7663222e-01
  -3.7608550e-01   1.0862570e+00
  -1.0193646e+00   3.8781766e-01
  -5.5292760e-01   6.1023714e-01
  -6.7459623e-01   7.5111329e-01
  -8.0473062e-01   1.0588709e+00
  -5.8845759e-01   5.3735118e-01
  -7.3439042e-01   5.9973270e-01
  -5.9493229e-01   6.6945800e-01
  -7.3098694e-01   8.5151044e-01
  -8.1696398e-01   8.7333426e-01
  -5.9244924e-01   5.3272658e-01
  -8.9583546e-01   6.2555613e-01
  -1.0436517e+00   5.1184429e-01
  -7.0044827e-01   9.4534354e-01
  -5.9287467e-01   6.2311330e-01
  -8.1408668e-01   8.0841062e-01
  -5.6739249e-01   8.9266699e-01
  -8.0597228e-01   5.5478239e-01
  -5.3868827e-01   8.3368965e-01
  -5.3247163e-01   7.3653226e-01
  -7.6579981e-01   6.5925294e-01
  -5.7123851e-01   6.9185502e-01
  -1.0354573e+00   4.2808462e-01
  -5.6560547e-01   8.9234703e-01
  -9.2746081e-01   7.5211717e-01
  -6.0992556e-01   4.6619163e-01
  -6.5978254e-01   5.8401737e-01
  -6.2556821e-01   7.6684355e-01
  -1.0248283e+00   9.9473881e-01
  -6.6589151e-01   7.7146635e-01
  -6.7824384e-01   6.0407955e-01
  -7.2248787e-01   6.7993174e-01
  -6.5223927e-01   9.0445116e-01
  -6.5563057e-01   5.2955105e-01
  -4.2703378e-01   6.9063517e-01
  -1.1017315e+00   4.2466805e-01
  -8.0160179e-01   5.2861024e-01
  -6.6279721e-01   9.5335705e-01
  -5.8683333e-01   6.1873625e-01
  -1.0855693e+00   1.2092530e+00
  -4.3343736e-01   8.2461894e-01
  -9.2879295e-01   4.7364228e-01
  -9.4623928e-01   5.1239860e-01
  -7.3507494e-01   7.8055503e-01
  -6.1502041e-01   7.9139296e-01
  -8.5046109e-01   8.6742134e-01
  -9.4520746e-01   9.0509256e-01
  -5.6098321e-01   4.6864557e-01
  -8.1711579e-01   5.4654661e-01
  -5.3875773e-01   5.4135300e-01
  -7.1090181e-01   1.2441582e+00
  -4.5909577e-01   6.1460575e-01
  -8.4770970e-01   8.1487703e-01
  -7.2008591e-01   7.0583903e-01
  -6.7866942e-01   1.1419356e+00
  -6.0286597e-01   7.6564576e-01
  -8.8892272e-01   4.5162747e-01
  -7.3493519e-01   4.9018270e-01
  -8.4630530e-01   9.3921152e-01
  -8.2392758e-01   7.1641820e-01
  -7.2670232e-01   7.4790779e-01
  -7.8771552e-01   8.0730459e-01
  -4.2781044e-01   7.9467018e-01
  -5.7314284e-01   8.1000860e-01
  -7.1781749e-01   5.6627389e-01
  -8.8859815e-01   1.2661848e+00
  -4.9969407e-01   7.8966900e-01
  -7.9635450e-01   5.5579470e-01
  -5.5868914e-01   8.6066555e-01
  -5.9044461e-01   8.2472864e-01
  -4.8772080e-01   8.2680671e-01
  -8.6000571e-01   7.5027467e-01
  -8.7981362e-01   8.1573070e-01
  -5.3500203e-01   5.0829378e-01
  -4.9803700e-01   6.2615581e-01
  -7.6107066e-01   6.0959286e-01
  -1.0583998e+00   6.5258286e-01
  -7.5107467e-01   7.0978894e-01
  -7.6276582e-01   9.9174552e-01
  -5.1891943e-01   4.5607705e-01
  -8.2378643e-01   4.6899039e-01
  -1.0126013e+00   4.8035550e-01
  -9.0773857e-01   8.7174971e-01
  -6.7403805e-01   4.5569104e-01
  -6.8623334e-01   6.6723071e-01
  -6.6124802e-01   6.0728447e-01
  -7.0656572e-01   7.2078267e-01
  -7.3677303e-01   8.7076997e-01
  -6.3816817e-01   8.7593189e-01
  -4.9751803e-01   4.5443824e-01
  -8.2163410e-01   6.8323189e-01
  -7.3280414e-01   6.6877607e-01
  -6.7961051e-01   5.5746816e-01
  -9.2446589e-01   4.8772969e-01
  -6.3498143e-01   8.0287431e-01
  -8.5408675e-01   5.9131964e-01
  -6.3252027e-01   5.6003673e-01
  -9.8673604e-01   7.0986527e-01
  -5.3112367e-01   1.0914684e+00
  -7.5009834e-01   5.6725914e-01
  -5.5533912e-01   7.2218778e-01
  -8.0509532e-01   6.7478901e-01
  -6.2483053e-01   7.8796424e-01
  -5.3366169e-01   7.6195788e-01
  -5.1690307e-01   6.8291429e-01
  -8.4003950e-01   6.9711249e-01
  -6.1900658e-01   8.5569369e-01
  -6.1587628e-01   6.4222423e-01
  -8.3956913e-01   5.4005131e-01
  -5.7049153e-01   5.6625382e-01
  -6.4236325e-01   5.9296672e-01
  -7.4543148e-01   7.2107534e-01
  -7.4336168e-01   7.8547301e-01
  -6.5061796e-01   5.0787934e-01
  -7.4777015e-01   6.1684140e-01
  -5.8940071e-01   5.3470110e-01
  -9.2275546e-01   7.5433716e-01
  -6.9125547e-01   7.2309172e-01
  -5.9325969e-01   3.4650730e-01
  -6.3642572e-01   5.9574021e-01
  -6.7864387e-01   7.0019858e-01
  -7.7610803e-01   8.7958738e-01
  -9.9865315e-01   4.8157550e-01
  -1.0221719e+00   5.5920051e-01
  -4.9896133e-01   1.1319889e+00
  -5.2269828e-01   6.2399098e-01
  -7.4248851e-01   7.6049123e-01
  -9.4019178e-01   6.1110957e-01
  -6.1903579e-01   6.0060304e-01
  -2.0520265e-01   1.1635246e+00
  -4.1130788e-01   1.0099094e+00
  -8.5763442e-01   6.7245036e-01
  -9.1293371e-01   6.0385799e-01
  -7.6583438e-01   6.3378524e-01
  -6.9509233e-01   6.1832393e-01
  -6.3626749e-01   6.0680834e-01
  -7.5375212e-01   5.7632372e-01
  -8.6839833e-01   4.1228111e-01
  -5.7412808e-01   5.3838440e-01
  -7.2496844e-01   5.8725086e-01
  -6.4174727e-01   7.7696524e-01
  -6.3963814e-01   7.9570713e-01
  -7.1295075e-01   5.8707666e-01
  -7.0214028e-01   6.1241368e-01
  -7.8044361e-01   4.9904744e-01
  -9.0693980e-01   4.7494377e-01
  -7.6255461e-01   9.4011324e-01
  -6.6667994e-01   4.2329681e-01
  -6.6969413e-01   4.1665658e-01
  -5.8961317e-01   9.7884615e-01
  -7.7879990e-01   7.6121267e-01
  -6.2103091e-01   7.4434646e-01
  -8.2132895e-01   4.4236138e-01
  -6.6663629e-01   6.2593578e-01
  -7.1466762e-01   9.3736839e-01
  -6.8870406e-01   4.8712259e-01
  -4.5144334e-01   5.0940507e-01
  -5.6137594e-01   5.8370868e-01
  -9.3339680e-01   4.8846343e-01
  -7.6032854e-01   7.2588764e-01
  -3.8650299e-01   7.0180922e-01
  -8.1781404e-01   6.6781551e-01
  -8.1888913e-01   6.9243608e-01
  -7.4092230e-01   6.0170759e-01
  -5.3456732e-01   5.4410790e-01
  -9.2786428e-01   5.8436314e-01
  -8.1790701e-01   6.7847190e-01
  -5.5943497e-01   6.1289985e-01
  -6.5245468e-01   8.2199160e-01
  -8.6858074e-01   4.7005996e-01
  -7.3917648e-01   7.2907455e-01
  -7.5412362e-01   9.0359689e-01
  -7.2912981e-01   7.6495675e-01
  -6.6550675e-01   6.9051268e-01
  -6.8936216e-01   8.4519535e-01
  -6.7377066e-01   6.6905871e-01
  -7.7233997e-01   5.2282365e-01
  -6.5062328e-01   8.6523811e-01
  -6.1730942e-01   6.8014335e-01
  -6.1945438e-01   5.6553940e-01
  -6.0300692e-01   8.3770440e-01
  -8.0254815e-01   5.1675810e-01
  -6.9293103e-01   5.8811841e-01
  -7.7871875e-01   4.3794096e-01
  -4.2012223e-01   6.2568698e-01
  -8.0681348e-01   4.0857294e-01
  -9.5148811e-01   4.9429013e-01
  -1.0041887e+00   6.1667059e-01
  -6.6338021e-01   6.9157418e-01
  -5.4288117e-01   4.6659098e-01
  -8.0816383e-01   5.3599466e-01
  -5.2164333e-01   5.6174400e-01
  -6.3589479e-01   5.0123100e-01
  -5.1151115e-01   7.1281469e-01
  -3.8513214e-01   6.2792250e-01
  -9.4230333e-01   3.2836112e-01
  -7.1934553e-01   8.8093623e-01
  -4.8267363e-01   7.1184418e-01
  -8.0888005e-01   4.2551440e-01
  -5.9910532e-01   8.0421383e-01
  -5.7916971e-01   8.6046529e-01
  -9.2521257e-01   8.2219326e-01
  -7.1242618e-01   5.7694590e-01
  -6.4467619e-01   7.5409692e-01
  -5.5056897e-01   7.9359458e-01
  -7.1823047e-01   5.7065765e-01
  -8.5831837e-01   4.1554425e-01
  -8.3768216e-01   5.3097475e-01
  -5.6690883e-01   4.1441909e-01
  -5.7920076e-01   7.9648287e-01
  -8.4248868e-01   5.4376671e-01
  -7.1370805e-01   4.9149107e-01
  -6.7574272e-01   6.1755530e-01
  -8.8414016e-01   9.5195261e-01
  -7.1257729e-01   4.0867138e-01
  -1.1786688e+00   7.6625764e-01
  -7.4046778e-01   6.0440078e-01
  -6.5897086e-01   6.3660372e-01
  -8.8914545e-01   5.4265781e-01
  -4.7851577e-01   6.1424109e-01
  -5.1048856e-01   5.2746630e-01
  -9.3108415e-01   3.3922575e-01
  -8.3568294e-01   7.4227983e-01
  -7.0274561e-01   8.6888835e-01
  -4.8595674e-01   6.6734359e-01
  -6.7432316e-01   8.4155352e-01
  -6.6183599e-01   6.0235856e-01
  -7.7708578e-01   6.5584834e-01
  -6.9935612e-01   7.9838965e-01
  -5.5172174e-01   8.8337413e-01
  -6.4178673e-01   5.6414017e-01
  -8.4231420e-01   6.6177111e-01
  -6.7158539e-01   7.1631130e-01
  -6.1110986e-01   9.8774526e-01
  -8.8270855e-01   6.9768432e-01
  -6.6164536e-01   5.7507338e-01
  -8.2454153e-01   7.7796686e-01
  -6.2343944e-01   5.6932103e-01
  -6.5235465e-01   6.5322792e-01
  -8.7915212e-01   4.9214037e-01
  -8.2155817e-01   8.6374156e-01
  -7.6369775e-01   4.6832126e-01
  -1.0969788e+00   7.0915541e-01
  -6.6971919e-01   7.7177093e-01
  -8.2270137e-01   3.9636325e-01
  -8.3300947e-01   8.3758286e-01
  -5.3181759e-01   6.1524025e-01
  -5.7119004e-01   9.6354824e-01
  -7.5082746e-01   6.9040589e-01
  -9.3939149e-01   6.1770552e-01
  -4.2912956e-01   7.4354056e-01
  -6.7394012e-01   5.6179264e-01
  -6.7793820e-01   6.6583243e-01
  -7.9217932e-01   9.4093196e-01
  -6.5272718e-01   7.6539848e-01
  -8.2265307e-01   5.3849895e-01
  -6.6170489e-01   7.1514803e-01
  -6.1638661e-01   5.5854462e-01
  -6.2303351e-01   7.8036974e-01
  -5.1575742e-01   5.3874684e-01
  -7.5384833e-01   7.0147041e-01
  -5.6366414e-01   7.5601327e-01
  -5.7402705e-01   5.5745367e-01
  -1.0245974e+00   6.6421996e-01
  -8.5811319e-01   7.5837460e-01
  -7.2477760e-01   8.7804868e-01
  -8.2918586e-01   4.6182286e-01
  -4.4522016e-01   7.7708576e-01
  -5.4596322e-01   8.3334082e-01
  -6.1676995e-01   7.7505381e-01
  -8.9544905e-01   4.1732089e-01
  -6.0148688e-01   4.1707671e-01
  -7.9635073e-01   8.3110921e-01
  -8.4878420e-01   9.5097278e-01
  -8.6879241e-01   5.7914215e-01
  -8.6746216e-01   6.0789598e-01
  -4.5047829e-01   8.3972342e-01
  -6.6006649e-01   8.0435175e-01
  -5.9326968e-01   5.4073360e-01
  -8.0928936e-01   6.9693416e-01
  -8.8205039e-01   8.1097351e-01
  -1.0626936e+00   6.5181964e-01
  -5.5127123e-01   6.8452895e-01
  -1.0576351e+00   5.3972184e-01
  -5.5451422e-01   1.0690652e+00
  -9.8129211e-01   6.1496983e-01
  -3.6711293e-01   7.3717425e-01
  -7.0627392e-01   8.2499946e-01
  -6.6850339e-01   8.0313155e-01
  -8.9202358e-01   6.3608741e-01
  -7.0891205e-01   6.6747330e-01
  -8.7757452e-01   5.9750024e-01
  -7.6167149e-01   5.8383835e-01
  -3.4704847e-01   8.1148673e-01
  -6.3454703e-01   6.9602539e-01
  -1.0122456e+00   6.6335687e-01
  -5.7922515e-01   7.3252061e-01
  -7.9516097e-01   7.3646244e-01
  -7.2098677e-01   5.1840391e-01
  -6.0872368e-01   8.5810387e-01
  -3.0600023e-01   9.6112718e-01
  -6.4924015e-01   8.4065342e-01
  -9.4311613e-01   3.1127817e-01
  -7.5617993e-01   6.4593216e-01
  -6.4087570e-01   9.0021315e-01
  -7.6641264e-01   5.9093665e-01
  -8.6035418e-01   5.5755349e-01
  -1.0172908e+00   3.7922148e-01
  -8.5490029e-01   7.0400339e-01
  -5.9636055e-01   6.0545132e-01
  -8.4256641e-01   6.2194736e-01
  -5.5669534e-01   6.7572873e-01
  -6.5962366e-01   7.7754271e-01
  -8.0007992e-01   9.6619952e-01
  -6.8956155e-01   7.9802248e-01
  -6.1273683e-01   7.5525749e-01
  -9.4104858e-01   7.3665703e-01
  -7.6047285e-01   3.8326541e-01
  -6.6250937e-01   7.9274440e-01
  -7.2229040e-01   7.5987833e-01
  -7.7397013e-01   4.3816019e-01
  -6.3472598e-01   5.1863626e-01
  -6.0701300e-01   8.1250937e-01
  -6.7370107e-01   8.5392607e-01
  -7.2831330e-01   5.4789610e-01
  -5.1707481e-01   6.1586040e-01
  -6.3207398e-01   6.9827762e-01
  -7.1268587e-01   7.9656802e-01
  -6.7803361e-01   7.1703511e-01
  -5.7507944e-01   6.9487812e-01
  -6.1619317e-01   6.6078046e-01
  -1.3050609e+00   6.4115016e-01
  -6.9085150e-01   6.8558103e-01
  -9.0528182e-01   6.9533587e-01
  -4.3478565e-01   6.7075635e-01
  -9.0380439e-01   5.4739581e-01
  -7.1841492e-01   6.0714081e-01
  -9.3179313e-01   6.5430994e-01
  -4.1784882e-01   6.6504460e-01
  -4.7490005e-01   6.3243673e-01
  -1.0295272e+00   4.9483195e-01
  -7.4753695e-01   5.7712372e-01
  -6.7563619e-01   7.3135166e-01
  -3.5193210e-01   7.9407873e-01
  -6.3890884e-01   8.0824040e-01
  -3.1475030e-01   6.9889336e-01
  -6.4681553e-01   5.4161891e-01
  -5.8112968e-01   7.9223930e-01
  -1.0778245e+00   4.3688716e-01
  -8.0316615e-01   6.7382170e-01
  -8.7560381e-01   6.7136736e-01
  -7.1959702e-01   8.5525295e-01
  -8.5913182e-01   6.3183072e-01
  -5.1393117e-01   5.5244351e-01
  -4.2575065e-01   8.8226331e-01
  -6.6609524e-01   7.6073377e-01
  -6.1467672e-01   5.5702996e-01
  -8.6175603e-01   7.8352032e-01
  -6.5332771e-01   7.6092750e-01
  -8.0961789e-01   6.5972246e-01
  -6.6479009e-01   1.0424806e+00
  -4.8451163e-01   5.7065499e-01
  -6.7789066e-01   6.0922372e-01
  -8.8676591e-01   6.6179374e-01
  -6.0489214e-01   7.2265556e-01
  -7.4031982e-01   5.7691471e-01
  -7.8272054e-01   6.2465441e-01
  -6.7062070e-01   8.8119294e-01
  -7.6051225e-01   5.9698023e-01
  -6.9921844e-01   6.0210573e-01
  -7.4574716e-01   7.2067380e-01
  -5.3123705e-01   7.3714448e-01
  -6.6674732e-01   8.0521078e-01
  -5.7087064e-01   3.7438123e-01
  -6.0984458e-01   5.3113200e-01
  -6.0238149e-01   5.2167379e-01
  -8.4211384e-01   9.5605873e-01
  -7.7056465e-01   5.0907836e-01
  -7.2458643e-01   4.8496892e-01
  -7.4877554e-01   6.3185542e-01
  -7.0985854e-01   8.0951563e-01
  -5.1002431e-01   8.0591590e-01
  -6.8116355e-01   5.8763226e-01
  -3.0969152e-01   9.4959848e-01
  -6.5871874e-01   5.9491385e-01
  -9.6897834e-01   5.9080050e-01
  -5.5107219e-01   6.7109547e-01
  -3.2430232e-01   8.4716443e-01
  -7.0730965e-01   8.6323550e-01
  -6.9848752e-01   6.9055564e-01
  -7.4585030e-01   7.3558546e-01
  -7.2237252e-01   6.4834418e-01
  -4.5388996e-01   8.4682552e-01
  -1.0579918e+00   5.1629912e-01
  -6.9393624e-01   7.8583443e-01
  -7.8046069e-01   6.5571895e-01
  -7.9204266e-01   5.9655119e-01
  -7.1334951e-01   6.3129709e-01
  -8.4096671e-01   4.9372874e-01
  -9.4212442e-01   9.6418631e-01
  -8.1676199e-01   3.4265921e-01
  -8.9358863e-01   5.7760109e-01
  -9.2589535e-01   8.3229599e-01
  -6.6200919e-01   6.2218264e-01
  -7.3662515e-01   6.9363015e-01
  -8.0632167e-01   6.9608510e-01
  -3.5501495e-01   1.2901330e+00
  -4.8639711e-01   6.1545101e-01
  -1.0166088e+00   8.2574279e-01
  -5.2179335e-01   6.7051497e-01
  -4.2087709e-01   7.3447869e-01
  -7.5690911e-01   5.0615231e-01
  -7.0091402e-01   9.8907729e-01
  -8.1962622e-01   4.5997440e-01
  -9.9245993e-01   3.9658689e-01
  -7.9667935e-01   6.6614840e-01
  -6.1167332e-01   8.0489396e-01
  -9.5509782e-01   6.9113834e-01
  -7.9854754e-01   5.2502032e-01
  -7.1548464e-01   7.8687449e-01
  -1.0357287e+00   7.0852872e-01
  -6.9957304e-01   6.5967975e-01
  -5.4362198e-01   4.9672743e-01
  -7.6091938e-01   6.5022254e-01
  -7.3161927e-01   1.1514862e+00
  -5.0941854e-01   7.4617610e-01
  -8.3861595e-01   4.0829066e-01
  -4.8494170e-01   8.7311583e-01
  -6.4580422e-01   7.1800661e-01
  -4.8989237e-01   8.4103946e-01
  -3.9413212e-01   7.4580127e-01
  -8.7311338e-01   4.1440932e-01
  -6.3689797e-01   7.4585709e-01
  -5.9597481e-01   4.4199252e-01
  -5.5621648e-01   6.8931820e-01
  -6.3690161e-01   9.1668092e-01
  -4.4030185e-01   6.9863446e-01
  -6.3829220e-01   9.0345580e-01
  -6.6409275e-01   5.7152560e-01
  -5.0292552e-01   1.0594360e+00
  -7.8986781e-01   6.5204577e-01
  -6.2245786e-01   1.1024944e+00
  -7.3569915e-01   9.0498131e-01
  -6.0837764e-01   5.7557958e-01
  -6.8652013e-01   8.3804216e-01
  -5.6812293e-01   8.4373766e-01
  -8.2928702e-01   7.9713356e-01
  -5.0728518e-01   8.3009437e-01
  -6.4775405e-01   7.5843649e-01
  -5.6387739e-01   5.2504681e-01
  -4.3884056e-01   5.1051007e-01
  -9.1980633e-01   5.8850393e-01
  -3.7160474e-01   8.1572911e-01
  -6.7852525e-01   6.9882749e-01
  -6.6087720e-01   5.6723944e-01
  -5.6451313e-01   6.1549172e-01
  -6.7829596e-01   6.9337683e-01
  -9.2634701e-01   5.8779252e-01
  -7.6567989e-01   5.9163707e-01
  -4.9279335e-01   5.7249241e-01
  -5.2489504e-01   9.2411013e-01
  -8.9628523e-01   7.7495245e-01
  -5.5463643e-01   6.0098859e-01
  -8.7795046e-01   5.1595925e-01
  -6.1889627e-01   6.6950233e-01
  -9.2100365e-01   3.8342419e-01
  -4.7040352e-01   6.3674263e-01
  -6.7178511e-01   9.1883483e-01
  -7.1653233e-01   4.7382439e-01
  -5.7354607e-01   9.7126374e-01
  -7.8132379e-01   3.0224480e-01
  -9.9034302e-01   6.2950978e-01
  -7.2424719e-01   1.1137176e+00
  -8.6871719e-01   6.0006065e-01
  -5.1721942e-01   6.6420738e-01
  -5.6622034e-01   6.5078798e-01
  -4.0969474e-01   8.4181037e-01
  -7.5645752e-01   6.1822014e-01
  -8.4265674e-01   1.1659562e+00
  -7.4783499e-01   4.6823973e-01
  -6.2821786e-01   8.3499308e-01
  -1.0473240e+00   8.7658476e-01
  -7.3115403e-01   6.9807779e-01
  -7.5282670e-01   7.7444498e-01
  -8.2143202e-01   6.5220185e-01
  -7.1795479e-01   6.1530707e-01
  -4.4923639e-01   7.0947430e-01
  -2.9208884e-01   7.4255819e-01
  -5.6063545e-01   5.5519666e-01
  -7.4433855e-01   7.8634688e-01
  -5.5059613e-01   5.8144595e-01
  -8.2429026e-01   6.3779093e-01
  -4.1160127e-01   6.4060397e-01
  -4.6114654e-01   7.2036987e-01
  -5.0015752e-01   8.5345348e-01
  -9.4479504e-01   3.9119698e-01
  -4.1594600e-01   7.4258394e-01
  -9.8138344e-01   7.7464540e-01
  -2.4020780e-01   9.4441006e-01
  -9.0620004e-01   7.2933496e-01
  -9.1099245e-01   5.3553854e-01
  -8.3113149e-01   5.6773667e-01
  -5.3746838e-01   5.2160051e-01
  -6.6025083e-01   4.2150203e-01
  -8.0628465e-01   7.5431955e-01
  -5.2992574e-01   7.6395245e-01
  -6.0529598e-01   7.1315500e-01
  -7.4327224e-01   5.0355503e-01
  -6.9758863e-01   7.2762104e-01
  -4.8940540e-01   8.9898065e-01
  -6.2851452e-01   5.9114029e-01
  -5.3593903e-01   9.3067641e-01
  -7.1199625e-01   7.0610658e-01
  -7.5983804e-01   7.1797430e-01
  -1.0180106e+00   6.7087811e-01
  -8.1310460e-01   6.1697807e-01
  -8.6752852e-01   5.6252237e-01
  -7.2524457e-01   7.7315568e-01
  -5.4702966e-01   5.3440652e-01
  -7.0641431e-01   7.3679719e-01
  -8.6306056e-01   5.9874959e-01
  -3.4565946e-01   9.9807302e-01
  -7.7722881e-01   6.5639066e-01
  -6.1844887e-01   7.8098166e-01
  -4.8579357e-01   6.9455599e-01
  -6.2446567e-01   7.3716809e-01
  -5.6254555e-01   5.4307214e-01
  -7.4708036e-01   5.8424414e-01
  -5.8023455e-01   6.1594533e-01
  -6.3748528e-01   6.1147266e-01
  -5.9325166e-01   6.2167291e-01
  -6.6740334e-01   8.3043314e-01
  -7.7304790e-01   7.2057130e-01
  -5.2922451e-01   7.5403579e-01
  -5.1668788e-01   6.8561097e-01
  -1.1022413e+00   5.6746233e-01
  -9.8827987e-01   6.8740162e-01
  -5.3222433e-01   6.5205395e-01
  -7.5758505e-01   5.3543178e-01
  -9.6279708e-01   5.9032276e-01
  -6.6176646e-01   7.0219039e-01
  -6.7253234e-01   7.3335395e-01
  -2.8159226e-01   9.1902343e-01
  -1.1736356e+00   1.0507216e+00
  -3.0710297e-01   8.9385998e-01
  -7.4024179e-01   6.6942147e-01
  -8.9487398e-01   8.4025866e-01
  -8.4976040e-01   5.6411597e-01
  -5.9141790e-01   7.3969772e-01
  -5.8744665e-01   4.9397731e-01
  -8.2467722e-01   5.7385968e-01
  -6.9598234e-01   9.7323074e-01
  -7.6703553e-01   8.4173108e-01
  -5.9699411e-01   4.6329898e-01
  -5.6858729e-01   7.9138654e-01
  -6.0121246e-01   4.3447962e-01
  -8.9284536e-01   6.1655439e-01
  -9.6740562e-01   6.0708725e-01
  -6.3490631e-01   6.8543883e-01
  -5.1501185e-01   7.7469118e-01
  -5.0532475e-01   8.5952685e-01
  -9.6300528e-01   5.5791149e-01
  -5.6536595e-01   7.6769930e-01
  -7.9085351e-01   7.4176849e-01
  -8.3433727e-01   4.5543960e-01
  -5.6234234e-01   9.5252619e-01
  -3.7263782e-01   7.5054589e-01
  -8.3645363e-01   5.5298248e-01
  -7.4262684e-01   5.6881527e-01
  -5.8953963e-01   6.1030544e-01
  -5.3737519e-01   6.1391903e-01
  -4.7124431e-01   6.5643154e-01
  -7.6453582e-01   6.6279649e-01
  -4.5565422e-01   8.0161462e-01
  -6.9615127e-01   6.4055764e-01
  -6.6994960e-01   7.1325560e-01
  -7.2373704e-01   7.9379954e-01
  -5.8664267e-01   8.9639875e-01
  -6.2272961e-01   6.5743820e-01
  -5.3790939e-01   4.1389499e-01
  -8.5927479e-01   6.3590343e-01
  -7.6674357e-01   6.7583960e-01
  -5.8942377e-01   6.2806958e-01
  -7.1599440e-01   7.1769635e-01
  -5.0601065e-01   7.9137871e-01
  -6.8029581e-01   5.1037763e-01
  -4.1727333e-01   8.3832590e-01
  -6.2765382e-01   7.9653965e-01
  -6.6762594e-01   5.3363356e-01
  -8.4612313e-01   7.5899064e-01
  -8.1733165e-01   1.0353356e+00
  -3.7177085e-01   5.9755065e-01
  -8.2040469e-01   3.3626801e-01
  -4.1462199e-01   6.6877922e-01
  -6.5420821e-01   6.4093905e-01
  -6.7332013e-01   5.4180954e-01
  -5.9802826e-01   1.1531362e+00
  -8.7393005e-01   6.4025766e-01
  -4.7325743e-01   8.6004189e-01
  -8.5787303e-01   5.3260076e-01
  -7.1334238e-01   6.7649660e-01
  -8.0136624e-01   3.8270574e-01
  -5.6743315e-01   6.8030374e-01
  -7.6099312e-01   6.0942693e-01
  -9.4746304e-01   3.9238066e-01
  -7.5845202e-01   6.0345577e-01
  -9.2380210e-01   7.4952428e-01
  -6.7834816e-01   8.1796179e-01
  -6.2322323e-01   6.4120501e-01
  -8.9373538e-01   3.9706508e-01
  -7.7331690e-01   6.6597764e-01
  -6.5150723e-01   8.4752622e-01
  -6.5574961e-01   7.1644812e-01
  -5.6791642e-01   6.5591637e-01
  -6.6066854e-01   5.1105347e-01
  -7.1211959e-01   4.7387382e-01
  -3.1745520e-01   7.5954278e-01
  -6.5164760e-01   9.6268340e-01
  -6.4096362e-01   5.2613246e-01
  -5.0088840e-01   7.9482421e-01
  -8.3903547e-01   6.7444225e-01
  -7.9202633e-01   4.3768779e-01
  -4.5007100e-01   7.2852129e-01
  -6.2944541e-01   7.3293475e-01
  -4.6005921e-01   6.7632199e-01
  -8.9467254e-01   7.0303140e-01
  -4.1553441e-01   9.7135420e-01
  -5.5650195e-01   7.3898704e-01
  -7.7197726e-01   6.8066279e-01
  -5.2720070e-01   7.7785400e-01
  -1.0621140e+00   6.4655513e-01
  -9.0899640e-01   6.5078407e-01
  -5.1737361e-01   7.2343540e-01
  -6.4416344e-01   7.4204238e-01
  -8.0848214e-01   5.6577101e-01
  -2.1087924e-01   7.5518733e-01
  -7.1254947e-01   7.9416473e-01
  -5.2833378e-01   7.0805696e-01
  -7.1259791e-01   8.6200117e-01
  -7.8936838e-01   6.0852406e-01
  -6.3440166e-01   7.6217694e-01
  -5.9735766e-01   6.1469886e-01
  -5.5905832e-01   8.3365999e-01
  -9.9684716e-01   6.0049211e-01
  -6.9313712e-01   8.7717021e-01
  -9.0311714e-01   4.2821667e-01
  -6.5894019e-01   6.9064160e-01
  -7.4752749e-01   8.0599703e-01
  -8.5933034e-01   4.7491753e-01
  -1.0248069e+00   1.1951419e-01
  -9.0285971e-01   1.9269958e-01
  -7.7145830e-01   6.9823603e-01
  -7.5649175e-01   6.3817843e-01
  -8.0840458e-01   8.0136664e-01
  -1.0651962e+00   2.7414589e-01
  -6.0939451e-01   7.8332854e-01
  -7.2467471e-01   4.5058970e-01
  -7.5718239e-01   5.3151666e-01
  -7.0966061e-01   9.2163858e-01
  -7.4781525e-01   9.2968919e-01
  -9.6928800e-01   9.0945646e-01
  -7.1977570e-01   6.2825529e-01
  -3.8947656e-01   1.0454877e+00
  -6.5489304e-01   5.3811123e-01
  -7.4561447e-01   7.0902064e-01
  -4.7389628e-01   8.5727071e-01
  -8.3752291e-01   4.7718858e-01
  -7.4187505e-01   6.1023788e-01
  -4.4877360e-01   1.0398320e+00
  -7.8556043e-01   8.6341296e-01
  -6.6861570e-01   5.9696028e-01
  -8.6770619e-01   7.5719955e-01
  -6.4100915e-01   9.9046258e-01
  -6.9948733e-01   6.1420417e-01
  -8.3974204e-01   3.5940537e-01
  -7.9300153e-01   9.5274487e-01
  -5.8858654e-01   6.4822261e-01
  -9.7152086e-01   1.1005465e-01
  -3.8122611e-01   7.1183241e-01
  -5.4521745e-01   8.9601124e-01
  -9.0864688e-01   6.2864440e-01
  -9.6359178e-01   8.2249255e-01
  -6.1945203e-01   5.1994334e-01
  -7.8653851e-01   6.2608928e-01
  -8.0357959e-01   7.1276485e-01
  -3.8807623e-01   8.0487652e-01
  -4.9995613e-01   6.7173328e-01
  -8.3167630e-01   6.7426042e-01
  -9.9887875e-01   5.9592307e-01
  -6.0739633e-01   5.5968388e-01
  -7.4532188e-01   4.1344810e-01
  -6.1414877e-01   5.6505946e-01
  -6.5824044e-01   9.1756424e-01
  -4.2416483e-01   6.8149062e-01
  -6.5632893e-01   6.7101923e-01
  -7.3962929e-01   6.5868267e-01
  -7.3627149e-01   6.0989461e-01
  -9.3942600e-01   3.9454312e-01
  -7.0534679e-01   9.0626911e-01
  -5.5712941e-01   5.6432523e-01
  -6.4669424e-01   7.4570117e-01
  -8.2562340e-01   3.2799037e-01
  -6.6042167e-01   4.8941155e-01
  -8.1654036e-01   4.7339450e-01
  -8.5034944e-01   1.0199969e+00
  -7.0727459e-01   5.5320845e-01
  -1.5035290e-01   8.7146540e-01
  -6.3117971e-01   7.1082187e-01
  -7.7839709e-01   1.0344354e+00
  -7.4513563e-01   5.8289109e-01
  -8.2820970e-01   4.9771821e-01
  -5.0986740e-01   7.6497357e-01
  -4.9499016e-01   8.7882722e-01
  -8.3209437e-01   4.6667610e-01
  -3.3238296e-01   5.9270802e-01
  -6.7119068e-01   6.4109861e-01
  -8.1213735e-01   5.8971948e-01
  -6.1608931e-01   5.4922177e-01
  -9.0563585e-01   6.3315520e-01
  -6.1444115e-01   7.2905438e-01
  -5.6929568e-01   6.2973086e-01
  -5.8764729e-01   1.0489721e+00
  -5.5680434e-01   7.6182078e-01
  -1.0295489e+00   4.6929337e-01
  -7.8090292e-01   8.4941462e-01
  -9.8215451e-01   5.2427800e-01
  -6.5581187e-01   4.1387646e-01
  -6.3548477e-01   7.7279722e-01
  -8.3718329e-01   6.1371495e-01
  -7.7189006e-01   1.0581016e+00
  -7.2281628e-01   6.9868630e-01
  -7.0580226e-01   7.1585809e-01
  -7.3969456e-01   6.8541313e-01
  -8.7992823e-01   5.6331851e-01
  -8.4676781e-01   5.7280207e-01
  -8.0634806e-01   5.9389787e-01
  -6.9443061e-01   5.6249037e-01
  -1.0366984e+00   2.7026323e-01
  -4.6563311e-01   8.1697329e-01
  -7.1552789e-01   5.5179356e-01
  -5.4288667e-01   6.0270061e-01
  -9.7843674e-01   9.2234177e-01
  -6.4369928e-01   6.6317808e-01
  -7.9258925e-01   8.5615264e-01
  -3.1172286e-01   9.0262606e-01
  -6.0665557e-01   5.5079307e-01
  -8.0351971e-01   7.3849453e-01
  -6.9700865e-01   5.5946490e-01
  -7.3988003e-01   7.2118186e-01
  -4.1114542e-01   7.0497451e-01
  -7.3818776e-01   6.1611894e-01
  -3.9235288e-01   7.9148772e-01
  -6.8014550e-01   7.8996857e-01
  -5.3624590e-01   9.6552556e-01
  -6.8183527e-01   7.5571077e-01
  -8.7473229e-01   2.4242813e-01
  -7.6364854e-01   7.2218433e-01
  -8.4178721e-01   3.5352664e-01
  -4.8332466e-01   6.9021251e-01
  -4.7344162e-01   9.7663077e-01
  -6.6629948e-01   7.5011763e-01
  -7.1698674e-01   4.6407818e-01
  -7.7715587e-01   6.0096564e-01
  -6.5127787e-01   6.0732766e-01
  -5.8898819e-01   9.4068228e-01
  -6.9141406e-01   5.0828493e-01
  -6.1041294e-01   6.3990549e-01
  -3.8006732e-01   8.5252499e-01
  -6.9193181e-01   6.5478911e-01
  -9.5026347e-01   5.7288914e-01
  -4.5875735e-01   7.5330793e-01
  -8.0417334e-01   7.9938321e-01
  -7.5762836e-01   5.3915154e-01
  -8.1890647e-01   5.3587988e-01
  -8.7109351e-01   6.0537899e-01
  -6.3409228e-01   5.8829496e-01
  -5.8652129e-01   6.1743872e-01
  -8.3469498e-01   7.7639838e-01
  -6.8432920e-01   8.4890011e-01
  -4.2057984e-01   6.6122288e-01
  -7.0944114e-01   8.0073101e-01
  -4.6236830e-01   7.7275442e-01
  -5.3263789e-01   5.4239267e-01
  -6.3367536e-01   3.7877826e-01
  -6.5516453e-01   8.9845472e-01
  -1.0124761e+00   6.2556354e-01
  -8.2128444e-01   7.9210859e-01
  -6.6350278e-01   8.4734793e-01
  -7.0528657e-01   5.4224827e-01
  -6.4829469e-01   4.9102608e-01
  -5.8894508e-01   6.5087293e-01
  -5.2089724e-01   6.3437760e-01
  -6.2958216e-01   5.8516597e-01
  -6.2607101e-01   5.9469205e-01
  -5.9904318e-01   4.9084974e-01
  -6.8576933e-01   5.8422004e-01
  -1.1190669e+00   6.8371568e-01
  -8.2799858e-01   4.9082408e-01
  -7.9933887e-01   7.1913327e-01
  -8.2748767e-01   6.0494428e-01
  -5.5279383e-01   7.0083888e-01
  -5.4387517e-01   6.2933857e-01
  -6.4791239e-01   6.4774458e-01
  -8.1507533e-01   6.4102456e-01
  -9.7110858e-01   7.5659492e-01
  -6.6864672e-01   6.9376833e-01
  -6.7168719e-01   5.7179426e-01
  -7.3699829e-01   5.5849982e-01
  -3.7940851e-01   7.2266020e-01
  -5.2759065e-01   6.6287036e-01
  -6.0575664e-01   6.7567898e-01
  -1.2598267e+00   4.3597060e-01
  -6.6060936e-01   6.1490590e-01
  -4.3334305e-01   6.3325236e-01
  -7.9016035e-01   5.0819954e-01
  -6.2545329e-01   6.8457880e-01
  -8.0129788e-01   5.9948957e-01
  -6.4928090e-01   5.7914570e-01
  -4.8933692e-01   6.6702023e-01
  -5.3875622e-01   1.0270425e+00
  -6.4416807e-01   4.1545616e-01
  -6.4686477e-01   5.3094602e-01
  -7.5627082e-01   8.5923860e-01
  -7.1594751e-01   6.3649171e-01
  -5.5726814e-01   6.0886795e-01
  -8.8119157e-01   4.7093245e-01
  -2.8494520e-01   8.7167040e-01
  -5.9967721e-01   8.9735538e-01
  -6.3219208e-01   6.8538448e-01
  -7.4595269e-01   7.5234656e-01
  -4.7738733e-01   5.8217038e-01
  -4.6660567e-01   6.4853458e-01
  -5.9665041e-01   6.2967318e-01
  -6.3589062e-01   6.2060012e-01
  -6.5987174e-01   7.7845801e-01
  -1.1111935e+00   7.9600122e-01
  -4.5677236e-01   9.5546091e-01
  -7.5845810e-01   1.2700760e+00
  -6.2982820e-01   5.8722961e-01
  -1.0462953e+00   8.0578036e-01
  -6.5480249e-01   3.9976099e-01
  -5.9800757e-01   4.5470151e-01
  -6.4949519e-01   9.0543136e-01
  -6.3070202e-01   8.2022109e-01
  -9.1318004e-01   6.1198766e-01
  -3.9712477e-01   5.6268805e-01
  -6.4588414e-01   5.6957209e-01
  -5.7558594e-01   5.7773111e-01
  -7.4653413e-01   5.9477706e-01
  -7.5526398e-01   1.0767005e+00
  -6.9514204e-01   5.0531358e-01
  -8.0239815e-01   6.9019836e-01
  -7.5119089e-01   5.7602825e-01
  -8.1061402e-01   5.5689315e-01
  -5.5780454e-01   8.4289254e-01
  -7.9684242e-01   5.3668430e-01
  -7.4768341e-01   8.5195497e-01
  -6.7628463e-01   7.5559452e-01
  -8.7276922e-01   2.9234948e-01
  -7.0422803e-01   6.3447657e-01
  -7.8673053e-01   7.7502838e-01
  -6.9617089e-01   3.3594502e-01
  -7.5558346e-01   3.1674222e-01
  -5.5269241e-01   6.1026250e-01
  -6.7351092e-01   7.3383834e-01
  -5.9378537e-01   7.2265086e-01
  -8.9662116e-01   5.2288550e-01
  -5.7314064e-01   6.5866351e-01
  -5.9637772e-01   4.3774755e-01
  -9.0130740e-01   7.1605749e-01
  -7.0428581e-01   5.9985538e-01
  -7.7949028e-01   1.0439721e+00
  -7.3751264e-01  -1.4066530e-02
  -9.4431921e-01   9.6579344e-01
  -7.1092216e-01   6.3254911e-01
  -5.9780203e-01   5.8812676e-01
  -7.3984282e-01   5.8723384e-01
  -7.7652946e-01   7.7762025e-01
  -6.8847111e-01   7.0775068e-01
  -5.5783258e-01   5.8343528e-01
  -4.7198295e-01   7.7073993e-01
  -8.5932432e-01   8.1699136e-01
  -8.4179181e-01   8.3238821e-01
  -9.3521293e-01   7.3095085e-01
  -3.3649095e-01   8.8263131e-01
  -5.8987869e-01   5.8147761e-01
  -6.5508050e-01   8.6061950e-01
  -8.6998621e-01   3.9411687e-01
  -6.1546126e-01   9.2928965e-01
  -9.2100742e-01   7.3962338e-01
  -9.6771736e-01   7.9269834e-01
  -6.9545343e-01   6.9057410e-01
  -7.7513659e-01   1.0036714e+00
  -4.5124417e-01   7.3024569e-01
  -5.4986174e-01   4.9441994e-01
  -8.8152736e-01   6.7015308e-01
  -7.4934912e-01   9.0209032e-01
  -6.6726554e-01   1.0862504e+00
  -5.7130419e-01   9.2116538e-01
  -4.0990240e-01   8.6963991e-01
  -5.2421281e-01   1.1262430e+00
  -6.3952966e-01   4.4966468e-01
  -7.1953752e-01   1.0071449e+00
  -8.4259037e-01   7.2710701e-01
  -8.3031844e-01   8.9426717e-01
  -7.6883130e-01   7.3511111e-01
  -1.1558028e+00   5.8573347e-01
  -4.0075797e-01   6.2836446e-01
  -1.2531869e+00   7.3608856e-01
  -4.3661903e-01   7.6062996e-01
  -7.0701105e-01   7.6467027e-01
  -6.0084014e-01   6.8642397e-01
  -4.9413653e-01   9.2237368e-01
  -5.1414392e-01   7.6028645e-01
  -6.2468596e-01   7.0323634e-01
  -7.5093635e-01   5.1500236e-01
  -5.1492165e-01   4.5838310e-01
  -7.5605129e-01   6.8969907e-01
  -8.9440002e-01   5.4269481e-01
  -5.7289458e-01   5.4990470e-01
  -8.4292945e-01   5.8038547e-01
  -8.2684870e-01   4.5967674e-01
  -6.3421826e-01   7.0156951e-01
  -8.4345753e-01   6.5116971e-01
  -8.6545649e-01   4.7409046e-01
  -7.1666985e-01   7.4860583e-01
  -8.9174922e-01   4.9631615e-01
  -6.1757057e-01   7.5354008e-01
  -8.8277724e-01   6.7886653e-01
  -8.8674011e-01   4.6453960e-01
  -6.4009154e-01   7.2439668e-01
  -6.3744792e-01   7.1665466e-01
  -1.1873099e+00   8.4277313e-01
  -8.1311865e-01   7.1933464e-01
  -7.9738658e-01   8.3189133e-01
  -7.3226366e-01   5.9466470e-01
  -6.6198066e-01   5.3003358e-01
  -8.2278770e-01   6.3166324e-01
  -9.5569170e-01   8.0123378e-01
  -6.3104158e-01   1.0596355e+00
  -4.0080637e-01   9.2094702e-01
  -7.7301706e-01   8.3623388e-01
  -5.9825308e-01   7.9188620e-01
  -4.4760475e-01   8.0238088e-01
  -1.0497146e+00   6.2779603e-01
  -5.6435028e-01   6.6675698e-01
  -7.9196626e-01   7.6828669e-01
  -6.3524569e-01   6.3743899e-01
  -6.8997174e-01   6.7219893e-01
  -7.8149713e-01   4.4683754e-01
  -8.4810133e-01   5.6824898e-01
  -5.9599237e-01   5.3460105e-01
  -6.1592658e-01   8.4041743e-01
  -7.9650741e-01   6.8530546e-01
  -7.0658065e-01   4.3611814e-01
  -6.6565406e-01   1.0922175e+00
  -4.8615518e-01   4.4680792e-01
  -1.1977969e+00   4.9045853e-01
  -6.7217445e-01   5.8147122e-01
  -6.5345062e-01   5.8299854e-01
  -4.1517053e-01   7.8083961e-01
  -4.8218735e-01   7.8704752e-01
  -8.9670840e-01   8.5494922e-01
  -7.3800184e-01   7.1478540e-01
  -7.2261831e-01   6.9562944e-01
  -7.9405067e-01   5.5780166e-01
  -5.3408584e-01   9.1048216e-01
  -6.8933904e-01   5.0971981e-01
  -6.2881800e-01   6.3364107e-01
  -4.9542160e-01   5.7174108e-01
  -5.2456614e-01   6.9724962e-01
  -8.2872905e-01   6.5491760e-01
  -7.1002417e-01   5.3020591e-01
  -5.3130145e-01   6.5643219e-01
  -4.9181193e-01   7.3917209e-01
  -6.8232815e-01   5.1903097e-01
  -5.0375960e-01   5.1186706e-01
  -4.8943377e-01   7.6593290e-01
  -6.8385980e-01   7.2277965e-01
  -7.8459053e-01   8.4649895e-01
  -5.1383264e-01   9.5570522e-01
  -5.0323397e-01   7.0003817e-01
  -6.8294986e-01   6.1355701e-01
  -5.5819036e-01   6.7205053e-01
  -9.6289057e-01   6.1184459e-01
  -6.5416240e-01   7.8200975e-01
  -6.7282822e-01   4.5313299e-01
  -6.3054637e-01   7.6470434e-01
  -8.0712451e-01   5.6319735e-01
  -4.7641675e-01   7.2439192e-01
  -7.7223772e-01   6.7760751e-01
  -8.6326093e-01   6.3686534e-01
  -6.0236698e-01   6.9955604e-01
  -5.4260782e-01   8.8522252e-01
  -6.9693969e-01   6.1275698e-01
  -5.6766805e-01   6.9912223e-01
  -7.7166121e-01   7.1762294e-01
  -4.2796127e-01   5.5500925e-01
  -9.0609792e-01   9.5755562e-01
  -7.0115658e-01   7.2878257e-01
  -6.9219881e-01   2.9324704e-01
  -4.6673987e-01   8.9138654e-01
  -7.0610034e-01   9.0214552e-01
  -6.0928644e-01   5.6315833e-01
  -3.1425611e-01   7.5954087e-01
  -9.3075241e-01   8.8796605e-01
  -6.2144817e-01   7.9512350e-01
  -6.4177645e-01   5.9221836e-01
  -3.6860031e-01   7.7442843e-01
  -7.2447258e-01   6.3403754e-01
  -6.2245015e-01   8.3527859e-01
  -6.5746501e-01   9.2038911e-01
  -6.7749924e-01   7.0302231e-01
  -9.3843147e-01   6.9820853e-01
  -6.6512050e-01   8.2990834e-01
  -6.4922460e-01   7.1603894e-01
  -8.6655844e-01   7.6394277e-01
  -6.5011484e-01   4.5542267e-01
  -7.3641422e-01   8.7659750e-01
  -9.5223318e-01   7.8319894e-01
  -5.5888064e-01   8.9769446e-01
  -9.7959380e-01   5.6864744e-01
  -6.0791174e-01   5.4760017e-01
  -6.4190777e-01   1.3789703e+00
  -5.9039303e-01   8.7218913e-01
  -1.0197815e+00   4.5736787e-01
  -5.3025122e-01   8.1536772e-01
  -6.2578899e-01   1.0348948e+00
  -8.3638579e-01   9.9857524e-01
  -7.9986385e-01   5.0702647e-01
  -6.5994014e-01   5.7307998e-01
  -5.7495938e-01   6.7348637e-01
  -5.5745310e-01   5.2511938e-01
  -5.7823923e-01   4.6279868e-01
  -4.8611354e-01   8.2209554e-01
  -4.2801783e-01   7.4414997e-01
  -6.2709912e-01   6.4922781e-01
  -6.6634418e-01   6.8677327e-01
  -5.5752311e-01   7.9761760e-01
  -7.6609231e-01   6.3915407e-01
  -4.7564635e-01   7.9689143e-01
  -7.7765594e-01   7.0090584e-01
  -9.4931966e-01   4.6435627e-01
  -1.6944442e-01   9.3070697e-01
  -5.9004703e-01   7.2962470e-01
  -9.5586032e-01   5.4671137e-01
  -6.4039202e-01   5.7736902e-01
  -4.0015303e-01   7.5419582e-01
  -7.2160159e-01   7.7565578e-01
  -6.3058390e-01   9.7014742e-01
  -6.3061056e-01   9.5448085e-01
  -7.2851823e-01   6.5408152e-01
  -7.6190353e-01   8.2008417e-01
  -5.8021305e-01   6.0016926e-01
  -9.4796371e-01   7.6148941e-01
  -8.4666099e-01   7.3037029e-01
  -8.5783819e-01   5.7868594e-01
  -6.5869407e-01   9.8894267e-01
  -7.4680671e-01   5.8907956e-01
  -8.6978461e-01   1.1207555e+00
  -5.0212343e-01   8.1026355e-01
  -5.3536096e-01   6.5780701e-01
  -5.7047051e-01   7.3608626e-01
  -7.2309011e-01   5.5844135e-01
  -7.8997814e-01   7.9205649e-01
  -7.5137694e-01   5.0974921e-01
  -7.1282806e-01   6.1528747e-01
  -7.2457734e-01   5.3242956e-01
  -4.8771951e-01   6.6245995e-01
  -6.3409378e-01   6.3162147e-01
  -8.0765923e-01   7.0867561e-01
  -7.6464869e-01   5.3057584e-01
  -9.9511885e-01   7.0852762e-01
  -7.3381628e-01   4.9503148e-01
  -7.8710946e-01   8.3545627e-01
  -6.8872393e-01   5.6876056e-01
  -1.2328102e+00   6.7815440e-01
  -6.6885180e-01   7.1531151e-01
  -4.6352256e-01   6.8137472e-01
  -7.5114122e-01   6.3142167e-01
  -4.5308282e-01   8.2982589e-01
  -5.8149698e-01   8.0592613e-01
  -8.7103585e-01   6.8811275e-01
  -6.7972271e-01   6.1660388e-01
  -5.7874470e-01   7.9385515e-01
  -6.2683020e-01   7.0701082e-01
  -6.1919837e-01   6.3843759e-01
  -7.6271343e-01   1.0821998e+00
  -8.2539179e-01   5.7941426e-01
  -1.2308976e+00   3.6498560e-01
  -5.4575055e-01   7.9208663e-01
  -6.8607168e-01   8.9967097e-01
  -6.8939725e-01   5.7759686e-01
  -1.0541475e+00   4.2511498e-01
  -6.8006559e-01   6.4525455e-01
  -5.3015277e-01   9.8792845e-01
  -9.0613274e-01   9.6437219e-01
  -6.9957110e-01   6.6993509e-01
  -3.5271427e-01   8.3967118e-01
  -6.1083727e-01   4.0971669e-01
  -9.3876425e-01   6.0249975e-01
  -6.0360020e-01   6.9487227e-01
  -4.2763040e-01   7.0877790e-01
  -6.5080455e-01   6.9445342e-01
  -5.7516089e-01   7.4482190e-01
  -5.9101954e-01   8.0817211e-01
  -3.8604646e-01   8.5084542e-01
  -7.7997365e-01   8.6994617e-01
  -7.7964244e-01   7.5154741e-01
  -8.7342080e-01   7.2423826e-01
  -8.0254318e-01   8.3781642e-01
  -8.9649130e-01   1.3664734e-01
  -6.5464681e-01   6.7143666e-01
  -7.5529873e-01   5.2874324e-01
  -7.8344708e-01   3.9878383e-01
  -6.4095523e-01   1.2832652e+00
  -5.8961943e-01   5.4663742e-01
  -5.6520363e-01   7.5588900e-01
  -9.4646069e-01   5.1336105e-01
  -7.2142036e-01   4.2049208e-01
  -8.5905704e-01   5.1682472e-01
  -7.5477187e-01   5.3175199e-01
  -8.3575996e-01   8.4563156e-01
  -8.1202938e-01   3.3460251e-01
  -8.3559817e-01   7.2896469e-01
  -7.1673009e-01   6.7414518e-01
  -7.0942866e-01   6.0427636e-01
  -5.9921934e-01   4.4075764e-01
  -8.1948007e-01   8.5197566e-01
  -6.3864754e-01   5.0275607e-01
  -4.3618020e-01   8.2440464e-01
  -7.6431075e-01   4.4801785e-01
  -4.8039867e-01   5.3130157e-01
  -7.0393621e-01   5.8096484e-01
  -7.2109829e-01   4.5772597e-01
  -7.7024157e-01   5.0685834e-01
  -8.8992370e-01   3.4523940e-01
  -7.2999020e-01   6.5748887e-01
  -6.2009740e-01   5.2094914e-01
  -5.5925176e-01   9.4371891e-01
  -9.7017615e-01   7.9763983e-01
  -6.6789055e-01   5.5550539e-01
  -6.1479456e-01   6.3392439e-01
  -3.1703795e-01   9.9443215e-01
  -6.9237999e-01   6.5712876e-01
  -5.5767736e-01   5.3076390e-01
  -5.3621531e-01   7.0269016e-01
  -4.3142966e-01   7.2300058e-01
  -5.7165061e-01   8.3926556e-01
  -9.4990134e-01   8.0298867e-01
  -6.2239862e-01   5.8528470e-01
  -6.5423922e-01   9.5158822e-01
  -8.1182666e-01   5.1497846e-01
  -8.4669151e-01   5.7392390e-01
  -6.9795092e-01   6.3597213e-01
  -8.1238857e-01   6.6211808e-01
  -7.5487161e-01   9.3483884e-01
  -8.2896964e-01   7.6699123e-01
  -6.9216147e-01   9.3481086e-01
  -9.1605366e-01   5.5094550e-01
  -5.3900121e-01   7.5662718e-01
  -4.8509593e-01   9.6535781e-01
  -9.5370421e-01   6.4572802e-01
  -4.4371810e-01   8.3778616e-01
  -5.9589727e-01   5.8625252e-01
  -9.0380647e-01   3.9420136e-01
  -9.0474978e-01   7.1867463e-01
  -8.3797339e-01   4.5253911e-01
  -9.0506248e-01   6.4870864e-01
  -5.7666308e-01   8.5516560e-01
  -6.5538467e-01   5.6330920e-01
  -4.9847419e-01   7.4456000e-01
  -9.0220645e-01   3.6474814e-01
  -5.7533170e-01   9.3423286e-01
  -6.4009385e-01   6.3596824e-01
  -5.1388247e-01   7.4135945e-01
  -8.2465860e-01   7.5779284e-01
  -8.7977174e-01   1.0576550e+00
  -7.1950242e-01   6.3011582e-01
  -6.9225589e-01   5.8443419e-01
  -6.4434433e-01   5.9471247e-01
  -6.4174048e-01   5.7600311e-01
  -7.9290689e-01   8.5702780e-01
  -9.7561642e-01   4.7151246e-01
  -4.4570955e-01   5.8438634e-01
  -4.7838061e-01   8.6908442e-01
  -7.1396869e-01   4.9434996e-01
  -7.7449515e-01   6.7612224e-01
  -6.1502240e-01   6.8039855e-01
  -8.8772813e-01   2.9173407e-01
  -4.3790633e-01   6.3800694e-01
  -9.0757864e-01   7.6607446e-01
  -5.8556744e-01   7.6601008e-01
  -4.2141379e-01   1.0367116e+00
  -7.7043455e-01   7.0159144e-01
  -5.2295478e-01   6.1684109e-01
  -8.2223506e-01   6.0060057e-01
  -2.2724814e-01   9.8611780e-01
  -6.9485939e-01   7.9782104e-01
  -6.5797105e-01   4.8514600e-01
  -7.0677497e-01   5.9262226e-01
  -9.1410749e-01   4.4500980e-01
  -7.6330708e-01   7.6378961e-01
  -6.3095269e-01   6.5269854e-01
  -4.6037631e-01   7.0439238e-01
  -6.4713919e-01   5.9067838e-01
  -1.1661794e+00   5.9512421e-01
  -7.4526959e-01   4.7770402e-01
  -5.9363146e-01   9.0187848e-01
  -9.0268761e-01   8.9502363e-01
  -2.8457419e-01   8.2958064e-01
  -5.4317516e-01   5.4092712e-01
  -8.1545540e-01   6.8162473e-01
  -7.6160735e-01   6.6810951e-01
  -8.0421199e-01   3.7998732e-01
  -1.0149295e+00   6.6095033e-01
  -7.5171186e-01   7.4866202e-01
  -7.9673612e-01   7.5947556e-01
  -8.4055802e-01   6.9223426e-01
  -6.9084841e-01   7.4563651e-01
  -5.4119088e-01   6.8871795e-01
  -8.5235013e-01   5.9806697e-01
  -6.4685920e-01   7.3096688e-01
  -1.0937167e+00   7.3332639e-01
  -9.8054898e-01   3.2970797e-01
  -5.5969736e-01   8.1731340e-01
  -5.5517190e-01   1.1425869e+00
  -1.0382570e+00   8.8047765e-01
  -4.3141850e-01   8.8631307e-01
  -9.2888575e-01   6.7997790e-01
  -6.6318964e-01   1.1564921e+00
  -5.1461395e-01   7.0009288e-01
  -3.3578609e-01   7.4110341e-01
  -5.3569163e-01   6.8770634e-01
  -4.3847397e-01   8.9209652e-01
  -7.1527912e-01   5.9168123e-01
  -5.4465018e-01   7.7367290e-01
  -6.3596825e-01   9.2083074e-01
  -5.4669490e-01   8.3195176e-01
  -8.1835069e-01   8.8573989e-01
  -7.2598755e-01   6.6812724e-01
  -9.5638682e-01   4.5483513e-01
  -7.2430327e-01   6.5411515e-01
  -6.5009007e-01   5.4324159e-01
  -5.3607911e-01   8.7551078e-01
  -6.2162879e-01   7.4254615e-01
  -8.3035455e-01   5.4559591e-01
  -7.7947481e-01   5.4874510e-01
  -7.1570108e-01   5.2558582e-01
  -9.2904028e-01   2.7243599e-02
  -6.6927246e-01   6.4878344e-01
  -9.1309384e-01   6.3379967e-01
  -8.4929052e-01   4.8736393e-01
  -6.5812505e-01   4.9525489e-01
  -9.2552140e-01   5.1806991e-01
  -6.6042228e-01   1.1857627e+00
  -5.7584414e-01   7.3211732e-01
  -8.4659008e-01   6.6962936e-01
  -5.7788215e-01   7.2029557e-01
  -5.0798163e-01   7.5664153e-01
  -7.7477074e-01   6.5995743e-01
  -1.1623273e+00   1.0219438e+00
  -5.7257409e-01   4.6819001e-01
  -5.8429120e-01   5.6841864e-01
  -8.5913316e-01   9.3219674e-01
  -7.6377980e-01   8.4786411e-01
  -5.2970775e-01   5.3231244e-01
  -6.3558996e-01   7.3388088e-01
  -5.4019612e-01   6.1301023e-01
  -5.6918688e-01   7.0608574e-01
  -8.1409039e-01   7.9859787e-01
  -7.0527512e-01   4.7772529e-01
  -1.0740080e+00   2.6849643e-01
  -5.2560366e-01   7.0971143e-01
  -9.4758627e-01   5.4581520e-01
  -7.4436321e-01   5.3167943e-01
  -5.2074231e-01   7.3028510e-01
  -7.4613209e-01   1.0148605e+00
  -9.5832369e-01   4.6271177e-01
  -6.0290082e-01   1.0864577e+00
  -8.7947700e-01   3.6760211e-01
  -6.2830289e-01   8.5092843e-01
  -4.6451477e-01   7.8159976e-01
  -1.0322240e+00   7.0564610e-01
  -3.5059785e-01   1.0032092e+00
  -9.2041251e-01   6.5599447e-01
  -7.4608300e-01   7.9412227e-01
  -4.1038291e-01   7.3852100e-01
  -7.2524770e-01   5.4931781e-01
  -8.0962623e-01   5.1308607e-01
  -8.8073856e-01   6.8745479e-01
  -7.1313962e-01   4.8273056e-01
  -8.9650756e-01   3.2004557e-01
  -6.6501045e-01   6.4588831e-01
  -5.4890966e-01   6.6651914e-01
  -6.9500217e-01   9.6518161e-01
  -8.4580571e-01   4.7833993e-01
  -7.8141891e-01   4.7923774e-01
  -6.7932020e-01   6.1535995e-01
  -6.6541139e-01   9.7135688e-01
  -8.5283132e-01   8.3899740e-01
  -6.4826130e-01   6.7830967e-01
  -6.8284916e-01   6.8358522e-01
  -6.5819138e-01   5.7357840e-01
  -5.8981490e-01   1.0117731e+00
  -7.2731453e-01   7.2692747e-01
  -7.0290002e-01   5.3813731e-01
  -5.7785797e-01   9.8096087e-01
  -6.0906207e-01   9.0362731e-01
  -8.4873651e-01   7.8469973e-01
  -5.5854923e-01   6.3803691e-01
  -5.6993918e-01   1.0476257e+00
  -8.5669150e-01   6.2337011e-01
  -6.0034812e-01   6.7519713e-01
  -5.8466983e-01   6.9856284e-01
  -5.4195603e-01   7.0984126e-01
  -8.3564301e-01   8.2554827e-01
  -1.0034048e+00   8.8050588e-01
  -6.5504425e-01   8.6527106e-01
  -5.6818799e-01   5.4645914e-01
  -9.6332254e-01   8.1697768e-01
  -6.1278726e-01   7.3875653e-01
  -7.2866249e-01   5.8553401e-01
  -6.6450893e-01   5.0444869e-01
  -6.1709205e-01   9.3445841e-01
  -6.3819869e-01   5.6999586e-01
  -5.3098393e-01   8.0607268e-01
  -5.1023280e-01   9.8737877e-01
  -8.0013053e-01   4.7498411e-01
  -7.4705474e-01   7.8766185e-01
  -6.2946547e-01   6.1854665e-01
  -8.6861009e-01   4.3468091e-01
  -9.8499541e-01   8.4140254e-01
  -7.4223552e-01   7.7262226e-01
  -6.0060212e-01   7.4263621e-01
  -5.5782110e-01   1.0302673e+00
  -9.0342787e-01   5.9690133e-01
  -5.5436507e-01   8.2149496e-01
  -5.6587067e-01   6.4577988e-01
  -7.7518202e-01   8.4719482e-01
  -6.8877987e-01   5.2971621e-01
  -6.4309736e-01   7.1118430e-01
  -5.8169320e-01   7.9860292e-01
  -8.1601533e-01   4.0392206e-01
  -5.6496342e-01   8.3896893e-01
  -6.8191288e-01   5.5944852e-01
  -1.0864353e+00   6.8565014e-01
  -6.4100827e-01   6.9149601e-01
  -6.0119164e-01   7.7667352e-01
  -8.0251059e-01   5.8774007e-01
  -5.8245054e-01   7.1788623e-01
  -7.6872801e-01   9.2020547e-01
  -7.4302820e-01   7.0493007e-01
  -4.9920437e-01   6.2186888e-01
  -6.7198246e-01   6.1933013e-01
  -6.5650565e-01   9.5155066e-01
  -5.9611917e-01   8.4784743e-01
  -8.5659666e-01   6.5649234e-01
  -5.4157908e-01   5.7614588e-01
  -5.8279634e-01   6.1650274e-01
  -7.8124935e-01   7.0708350e-01
  -1.1163750e+00   6.9982907e-01
  -6.0011760e-01   7.5943762e-01
  -5.7356589e-01   7.7223514e-01
  -1.0777778e+00   8.1087959e-01
  -8.4533174e-01   6.6543238e-01
  -9.1817914e-01   7.8615080e-01
  -7.6798047e-01   5.1637317e-01
  -3.7079082e-01   7.6726310e-01
  -9.9028749e-01   6.0298726e-01
  -7.2154018e-01   4.7627768e-01
  -6.8560783e-01   5.4187857e-01
  -6.3614151e-01   8.4564845e-01
  -7.3605115e-01   9.5031934e-01
  -9.0507293e-01   5.1271168e-01
  -3.5212253e-01   9.0032188e-01
  -5.4909593e-01   1.0969634e+00
  -9.2333325e-01   5.3117700e-01
  -7.8227439e-01   4.3124451e-01
  -6.0705941e-01   7.6535411e-01
  -6.3154014e-01   5.8585426e-01
  -6.3623182e-01   5.3847797e-01
  -6.8497298e-01   5.3043990e-01
  -7.7982491e-01   6.8204999e-01
  -6.7525049e-01   9.1634844e-01
  -5.6443830e-01   8.3136341e-01
  -7.8547625e-01   4.6060861e-01
  -8.9099550e-01   7.8991243e-01
  -6.7865651e-01   5.4923187e-01
  -6.2561419e-01   5.0485015e-01
  -8.1768665e-01   7.1856441e-01
  -7.6228234e-01   7.5267580e-01
  -8.0557553e-01   6.5576355e-01
  -7.5341781e-01   4.2897353e-01
  -6.9993738e-01   8.8352441e-01
  -6.5423782e-01   6.6682810e-01
  -7.0249349e-01   4.4372393e-01
  -8.5953603e-01   8.8111556e-01
  -9.5409923e-01   8.1618120e-01
  -5.5148607e-01   7.0211118e-01
  -1.0638191e+00   9.1699852e-01
  -7.0409366e-01   7.6319585e-01
  -7.2008237e-01   5.5712736e-01
  -8.0307416e-01   6.7830702e-01
  -8.1995406e-01   4.2937660e-01
  -6.7759641e-01   9.2351175e-01
  -6.9477190e-01   5.4262017e-01
  -6.0705505e-01   7.3602225e-01
  -1.0754781e+00   8.5253858e-01
  -8.8781159e-01   6.3172544e-01
  -1.0743712e+00   7.3718572e-01
  -6.0877084e-01   5.2914709e-01
  -7.1761175e-01   1.0237613e+00
  -7.2605795e-01   5.7562775e-01
  -7.8724481e-01   7.2481047e-01
  -7.2096773e-01   5.3774716e-01
  -6.1988573e-01   6.0843012e-01
  -5.8972216e-01   6.8568050e-01
  -8.3870700e-01   4.7813720e-01
  -6.9359004e-01   4.7905787e-01
  -5.9551271e-01   8.9808274e-01
  -8.3386668e-01   7.7075672e-01
  -5.9239697e-01   6.1137594e-01
  -6.9732480e-01   7.5888006e-01
  -1.0837135e+00   9.1126921e-01
  -5.8065529e-01   7.9630417e-01
  -1.0143404e+00   4.4257825e-01
  -8.4472350e-01   6.8257210e-01
  -8.4466468e-01   5.7035381e-01
  -7.8513313e-01   4.4237184e-01
  -6.9999924e-01   5.5502404e-01
  -1.0832902e+00   6.2056538e-01
  -7.3551744e-01   7.2645619e-01
  -9.1114326e-01   2.5699297e-01
  -4.7783465e-01   5.8814160e-01
  -6.0169057e-01   7.2602115e-01
  -8.8230580e-01   7.8840645e-01
  -6.0033875e-01   7.1176902e-01
  -8.9993934e-01   5.6173799e-01
  -1.0466872e+00   8.4279240e-01
  -5.9703292e-01   8.3145137e-01
  -3.3503601e-01   9.0591158e-01
  -5.8157461e-01   8.1879442e-01
  -8.5573120e-01   5.6439710e-01
  -1.2268243e+00   3.5643361e-01
  -7.2452151e-01   8.1982924e-01
  -3.6188498e-01   7.7121470e-01
  -4.3453830e-01   7.3923785e-01
  -6.2441729e-01   7.0316340e-01
  -7.4108803e-01   7.0936848e-01
  -5.0882352e-01   7.7385448e-01
  -3.0050380e-01   8.8881046e-01
  -4.4631926e-01   9.7365427e-01
  -5.8701966e-01   6.4404666e-01
  -6.7704776e-01   7.6878729e-01
  -8.5749535e-01   1.2632289e+00
  -6.7498010e-01   6.4437465e-01
  -5.9747353e-01   8.0755542e-01
  -8.1985206e-01   5.5769125e-01
  -6.0694985e-01   5.9489958e-01
  -9.3834357e-01   7.7165072e-01
  -7.6402151e-01   6.5240013e-01
  -4.2525696e-01   8.4552630e-01
  -7.5787305e-01   6.5280883e-01
  -3.5938690e-01   6.5831450e-01
  -4.8960220e-01   7.2584469e-01
  -4.2476684e-01   6.8114919e-01
  -6.5484894e-01   6.6621078e-01
  -7.8703213e-01   7.9574818e-01
  -7.9965126e-01   7.6196338e-01
  -1.0666568e+00   6.6172459e-01
  -6.1672152e-01   7.3950909e-01
  -7.7274318e-01   6.9573062e-01
  -4.6033971e-01   9.0772520e-01
  -5.1080137e-01   8.4502967e-01
  -7.7598293e-01   5.6487471e-01
  -6.3548948e-01   7.1129618e-01
  -5.5350198e-01   9.5238446e-01
  -7.9482862e-01   5.3690912e-01
  -6.3851714e-01   8.9378873e-01
  -6.3912468e-01   5.7804619e-01
  -4.9258338e-01   6.6973911e-01
  -8.3790272e-01   1.1063405e+00
  -6.1349759e-01   1.0163757e+00
  -7.6885973e-01   7.4686248e-01
  -8.3764656e-01   5.3140376e-01
  -8.9203487e-01   9.4698616e-01
  -7.5201274e-01   6.3587908e-01
  -6.8252567e-01   6.8521930e-01
  -6.8004265e-01   4.5944436e-01
  -4.9382010e-01   1.0992038e+00
  -5.2444848e-01   6.9740904e-01
  -7.3683029e-01   7.7859421e-01
  -8.3317850e-01   6.3492887e-01
  -6.1229057e-01   6.8780519e-01
  -9.9362704e-01   6.5899544e-01
  -9.4229187e-01   8.0576792e-01
  -7.8371789e-01   7.6448184e-01
  -1.0394380e+00   4.9195681e-01
  -5.9764423e-01   6.0542054e-01
  -7.7507993e-01   5.5465731e-01
  -6.1980292e-01   6.0489328e-01
  -8.0505401e-01   6.3551809e-01
  -1.0595002e+00   7.8438243e-01
  -7.6861199e-01   4.9547233e-01
  -5.7211584e-01   7.1282569e-01
  -4.5601439e-01   6.9721434e-01
  -7.5043614e-01   6.3004762e-01
  -8.4681753e-01   6.6704942e-01
  -7.6421637e-01   4.3696812e-01
  -6.0686939e-01   8.9643150e-01
  -4.5933606e-01   6.7961986e-01
  -6.2646299e-01   8.9661792e-01
  -6.0915209e-01   9.0621424e-01
  -7.5566916e-01   5.6092671e-01
  -8.0637736e-01   8.8664097e-01
  -4.4386165e-01   9.2705656e-01
  -9.0203734e-01   1.0798764e+00
  -8.7118311e-01   8.3237173e-01
  -4.4297788e-01   6.3190099e-01
  -5.5553479e-01   5.7825792e-01
  -5.4034644e-01   6.3735198e-01
  -6.1473699e-01   6.5443896e-01
  -5.6609482e-01   5.8403740e-01
  -6.0263404e-01   6.8615408e-01
  -7.0822406e-01   6.4839206e-01
  -9.6837916e-01   5.7980751e-01
  -4.8201190e-01   8.4811136e-01
  -8.4003384e-01   5.2596483e-01
  -6.1274871e-01   7.8198871e-01
  -6.2197133e-01   1.0890793e+00
  -6.4025150e-01   1.0071407e+00
  -6.2418743e-01   7.3335998e-01
  -6.1358970e-01   6.2825382e-01
  -6.4254951e-01   8.2713409e-01
  -5.1620558e-01   7.1252260e-01
  -7.8352144e-01   6.6731972e-01
  -6.7823581e-01   8.5965497e-01
  -6.3105043e-01   6.1778761e-01
  -5.2076206e-01   7.1657110e-01
  -9.0723561e-01   6.3396523e-01
  -6.0871705e-01   4.7105763e-01
  -9.9620758e-01   4.7232034e-01
  -8.8969627e-01   7.7596864e-01
  -7.1864398e-01   6.3417757e-01
  -8.3075773e-01   6.8000258e-01
  -9.0231891e-01   5.8405517e-01
  -6.5314821e-01   9.6137752e-01
  -8.9222594e-01   4.7828153e-01
  -5.5544349e-01   7.5259152e-01
  -6.8007241e-01   4.1351540e-01
  -6.4224235e-01   5.6691361e-01
  -7.0666746e-01   8.2613298e-01
  -6.6840515e-01   8.0126588e-01
  -9.5372778e-01   7.3473452e-01
  -8.0018519e-01   5.9572687e-01
  -7.4479804e-01   6.7743725e-01
  -6.4872468e-01   8.9131843e-01
  -5.6821167e-01   6.8752711e-01
  -7.1613330e-01   6.7611513e-01
  -6.5323551e-01   6.3053926e-01
  -4.9711796e-01   1.0169293e+00
  -6.6453337e-01   5.1340722e-01
  -7.8474551e-01   6.5022092e-01
  -5.8679343e-01   5.3467954e-01
  -8.2595869e-01   6.7176705e-01
  -8.9223693e-01   7.4583735e-01
  -4.9058854e-01   6.0964746e-01
  -7.1744916e-01   4.8920232e-01
  -7.1136993e-01   9.2160314e-01
  -5.4231942e-01   6.2022996e-01
  -9.5289189e-01   5.8262159e-01
  -7.2314545e-01   6.2772476e-01
  -6.8622856e-01   8.4021492e-01
  -6.3793235e-01   8.2311682e-01
  -6.5585939e-01   6.7700176e-01
  -4.4114843e-01   6.8596562e-01
  -5.5950799e-01   6.5258014e-01
  -6.5436846e-01   7.2762350e-01
  -7.1905412e-01   9.2364398e-01
  -7.3701124e-01   7.3345363e-01
  -7.1068898e-01   5.4228548e-01
  -6.8521480e-01   4.7754812e-01
  -4.7522662e-01   6.7569795e-01
  -5.0708944e-01   6.5037809e-01
  -6.5978847e-01   5.5102472e-01
  -6.0295689e-01   8.7978808e-01
  -8.7465690e-01   5.0064585e-01
  -4.5754160e-01   7.6197163e-01
  -5.3084301e-01   6.7522982e-01
  -6.9839729e-01   6.8738412e-01
  -7.8272292e-01   6.1724146e-01
  -6.5278701e-01   6.7470579e-01
  -5.8108818e-01   5.5357393e-01
  -5.0629041e-01   7.5772670e-01
  -7.6046768e-01   5.2469021e-01
  -8.9101284e-01   7.1951699e-01
  -9.1972309e-01   8.6366241e-01
  -7.9312827e-01   6.0634015e-01
  -4.3497035e-01   6.1266714e-01
  -6.3066439e-01   7.1854123e-01
  -6.3923307e-01   4.0421372e-01
  -9.5432015e-01   5.2724578e-01
  -8.9535088e-01   6.8331114e-01
  -7.4541564e-01   5.8502862e-01
  -6.4548458e-01   9.9672533e-01
  -8.1807235e-01   6.8904544e-01
  -7.3109759e-01   5.1390139e-01
  -6.5133681e-01   7.6826762e-01
  -8.7573025e-01   5.4911586e-01
  -6.8238524e-01   6.4508199e-01
  -6.5345287e-01   6.2486471e-01
  -8.9515387e-01   6.2261767e-01
  -7.2490614e-01   6.6689123e-01
  -6.8778939e-01   7.4908128e-01
  -7.5500340e-01   8.0850795e-01
  -6.5278581e-01   7.1408443e-01
  -8.0416703e-01   4.3817222e-01
  -5.7460791e-01   8.1723937e-01
  -5.6201043e-01   8.7773843e-01
  -6.9560738e-01   7.7852499e-01
  -7.8610118e-01   7.7452492e-01
  -7.4546891e-01   6.0208832e-01
  -1.0577844e+00   7.8706743e-01
  -7.4844679e-01   6.6670943e-01
  -6.1516253e-01   6.9688910e-01
  -6.9923454e-01   9.4806018e-01
  -7.1748193e-01   9.2943943e-01
  -8.1744338e-01   7.0266805e-01
  -8.1665165e-01   5.3159150e-01
  -5.7420819e-01   5.2736743e-01
  -7.0716567e-01   7.7368179e-01
  -6.2791504e-01   5.4122679e-01
  -4.9905939e-01   8.4212921e-01
  -6.5405223e-01   6.2217032e-01
  -4.5602555e-01   1.0297433e+00
  -5.8147691e-01   9.1556069e-01
  -6.1773918e-01   6.1876541e-01
  -7.6743881e-01   3.8712297e-01
  -6.6848965e-01   7.6707767e-01
  -4.6545194e-01   6.3802534e-01
  -5.8221263e-01   6.2379214e-01
  -6.9238506e-01   5.5657133e-01
  -7.7893773e-01   4.8823810e-01
  -5.7113756e-01   8.5292482e-01
  -6.2861482e-01   4.9714542e-01
  -7.8968663e-01   4.7400467e-01
  -7.1725002e-01   8.7708189e-01
  -8.0661007e-01   6.9324054e-01
  -7.3385335e-01   1.0249446e+00
  -7.1173421e-01   6.6836398e-01
  -4.6287828e-01   1.1204678e+00
  -5.6283298e-01   7.1930802e-01
  -4.1058557e-01   7.7807070e-01
  -5.7416167e-01   6.0039196e-01
  -6.7690987e-01   6.4446084e-01
  -7.3340209e-01   6.0002187e-01
  -6.5630581e-01   6.3413468e-01
  -6.9916594e-01   6.4820491e-01
  -7.2733617e-01   5.7581699e-01
  -7.0594388e-01   5.1910051e-01
  -7.4729295e-01   8.3157291e-01
  -8.8217801e-01   6.6924741e-01
  -8.7003781e-01   6.1738772e-01
  -4.0239032e-01   9.4941498e-01
  -7.9030038e-01   5.9012821e-01
  -6.6684203e-01   5.1576771e-01
  -7.0945643e-01   4.4352849e-01
  -4.8819329e-01   8.1019369e-01
  -6.6464900e-01   9.7981988e-01
  -7.9248104e-01   7.1636568e-01
  -8.5284690e-01   5.8275832e-01
  -8.2011514e-01   6.3741233e-01
  -6.0861715e-01   4.0217333e-01
  -6.6273367e-01   4.9138299e-01
  -5.7251749e-01   7.5348077e-01
  -7.9431857e-01   5.0183535e-01
  -6.0621235e-01   7.8445237e-01
  -7.6204367e-01   6.4529022e-01
  -6.9924973e-01   8.9534204e-01
  -9.4067568e-01   1.0036697e+00
  -6.2733038e-01   4.3972164e-01
  -3.8106843e-01   7.9423740e-01
  -6.7626178e-01   5.9868706e-01
  -6.4337961e-01   7.5294159e-01
  -6.6964436e-01   6.0608647e-01
  -8.1486982e-01   5.7139144e-01
  -6.9794327e-01   8.0868692e-01
  -6.0087220e-01   8.3987377e-01
  -5.6822956e-01   7.0805981e-01
  -6.8946176e-01   5.5157650e-01
  -5.3581976e-01   7.0642558e-01
  -6.1021912e-01   9.5814792e-01
  -3.9089074e-01   6.0812592e-01
  -7.6354534e-01   6.4984697e-01
  -8.1830999e-01   8.3740506e-01
  -6.0744618e-01   9.0276910e-01
  -5.9886299e-01   8.8574475e-01
  -6.2007877e-01   8.1950920e-01
  -7.2418671e-01   5.8945282e-01
  -8.1471463e-01   5.7332072e-01
  -6.0240557e-01   7.0157014e-01
  -5.0649871e-01   8.2497018e-01
  -7.3632356e-01   6.2843139e-01
  -8.4314832e-01   6.1733343e-01
  -5.4510801e-01   9.2577158e-01
  -5.3472625e-01   6.0008089e-01
  -6.1192753e-01   6.7743055e-01
  -6.8654744e-01   5.6427435e-01
  -8.1561723e-01   8.3216510e-01
  -4.9761703e-01   7.3311846e-01
  -7.2903187e-01   8.6944792e-01
  -8.3245490e-01   8.2274743e-01
  -4.4054080e-01   5.6770111e-01
  -6.2054253e-01   7.5264779e-01
  -7.0772653e-01   4.3570532e-01
  -9.5192541e-01   4.5599862e-01
  -8.6832461e-01   3.2863785e-01
  -7.1357862e-01   5.7166983e-01
  -6.1287827e-01   8.7170632e-01
  -7.8777231e-01   7.0942969e-01
  -8.6323552e-01   4.3124385e-01
  -9.4233565e-01   6.6741458e-01
  -7.4450848e-01   9.3923660e-01
  -8.3794965e-01   7.4519439e-01
  -3.5081746e-01   7.5045379e-01
  -6.3923644e-01   7.1074686e-01
  -4.7161714e-01   9.8475110e-01
  -5.4297635e-01   7.9994667e-01
  -5.0903955e-01   5.0262096e-01
  -4.2806123e-01   9.7697830e-01
  -5.8492766e-01   1.0112987e+00
  -6.9270560e-01   6.1072353e-01
  -5.8210836e-01   7.9031941e-01
  -7.3256055e-01   4.2340313e-01
  -5.1561391e-01   9.7613235e-01
  -5.7496091e-01   5.2791728e-01
  -1.0865386e+00   1.2131895e+00
  -8.0596528e-01   3.9440855e-01
  -7.0416795e-01   7.2298930e-01
  -5.4285772e-01   8.1023987e-01
  -4.8937284e-01   6.6593324e-01
  -6.2823159e-01   6.6639482e-01
  -6.8509574e-01   6.9624429e-01
  -8.7930602e-01   6.5123353e-01
  -6.3014477e-01   5.2386731e-01
  -7.2864884e-01   4.9147525e-01
  -4.9317920e-01   5.6994469e-01
  -6.6592756e-01   5.4753676e-01
  -6.5763537e-01   6.9130522e-01
  -5.8854938e-01   7.7930723e-01
  -6.9550080e-01   8.1267097e-01
  -6.5378417e-01   5.5944336e-01
  -7.6409665e-01   7.5321131e-01
  -9.8500470e-01   5.4629028e-01
  -5.1783174e-01   6.5629527e-01
  -7.7092511e-01   5.9062986e-01
  -6.5167934e-01   9.0375424e-01
  -6.6210650e-01   9.0644512e-01
  -6.4244356e-01   6.7793198e-01
  -5.1999074e-01   8.5769391e-01
  -8.3121639e-01   9.3479407e-01
  -6.3411237e-01   6.9963253e-01
  -7.1258781e-01   7.9077045e-01
  -7.2978448e-01   7.4353008e-01
  -7.8070033e-01   3.9948121e-01
  -6.4135950e-01   5.6153513e-01
  -7.1128153e-01   6.6781028e-01
  -5.5486966e-01   6.9206821e-01
  -7.0714225e-01   6.6193471e-01
  -5.5136178e-01   7.3819379e-01
  -9.3888119e-01   8.1434252e-01
  -7.5934632e-01   9.9827991e-01
  -5.3939713e-01   7.6684019e-01
  -6.8629619e-01   3.9831617e-01
  -5.4769967e-01   7.8980714e-01
  -6.9698085e-01   8.2359151e-01
  -5.4334469e-01   1.0090540e+00
  -8.3935764e-01   6.7318376e-01
  -8.1808278e-01   6.2517034e-01
  -6.4514766e-01   9.8513991e-01
  -7.0091187e-01   4.4636307e-01
  -6.7167823e-01   7.1177458e-01
  -7.9120113e-01   8.9674936e-01
  -8.4492102e-01   5.9622559e-01
  -6.6912631e-01   7.7055657e-01
  -8.6317137e-01   8.8964966e-01
  -8.2663881e-01   6.9205187e-01
  -4.5289041e-01   7.5527266e-01
  -5.1674609e-01   6.4046146e-01
  -9.4170955e-01   8.1042092e-01
  -6.3228682e-01   6.7881583e-01
  -1.2347390e+00   7.4150298e-01
  -6.0153310e-01   7.6499364e-01
  -6.9222739e-01   5.3128776e-01
  -7.3202108e-01   6.7463787e-01
  -6.8930268e-01   6.1540083e-01
  -7.2268742e-01   8.7822613e-01
  -6.9477654e-01   8.8744981e-01
  -6.2827285e-01   5.6927538e-01
  -5.6822483e-01   8.7214313e-01
  -4.5587631e-01   8.8962050e-01
  -3.8821472e-01   9.2207731e-01
  -5.0205195e-01   4.8950498e-01
  -8.4249978e-01   6.6583768e-01
  -7.2257407e-01   1.1726640e+00
  -8.6343684e-01   4.4786715e-01
  -4.8760044e-01   7.3332133e-01
  -7.2406263e-01   5.2242898e-01
  -6.4624397e-01   6.2966000e-01
  -6.3382302e-01   7.2989548e-01
  -6.9301243e-01   7.3342293e-01
  -5.7626080e-01   6.1997019e-01
  -9.7262515e-01   5.0797175e-01
  -5.6992144e-01   7.9636865e-01
  -4.8328243e-01   7.8237113e-01
  -7.9418175e-01   6.9859129e-01
  -5.8641868e-01   8.0103429e-01
  -6.5891793e-01   7.6742473e-01
  -5.4292263e-01   6.9934270e-01
  -2.2037223e-01   9.3081639e-01
  -8.0060916e-01   6.4632568e-01
  -7.0503404e-01   7.6186908e-01
  -6.5655156e-01   9.7094292e-01
  -7.3299607e-01   5.6866615e-01
  -6.4261691e-01   5.2385396e-01
  -2.8740137e-01   8.0173529e-01
  -7.8841047e-01   5.7760131e-01
  -5.7918584e-01   6.6361663e-01
  -5.0798166e-01   7.8966997e-01
  -3.9463188e-01   8.8427235e-01
  -6.1614166e-01   4.9582248e-01
  -6.2021331e-01   9.2449468e-01
  -6.6995375e-01   5.5837604e-01
  -6.6975697e-01   6.9076341e-01
  -7.7056211e-01   7.8547454e-01
  -6.9697362e-01   8.5351007e-01
  -8.9431519e-01   5.8855210e-01
  -9.8223983e-01   4.1123253e-01
  -7.4862858e-01   5.1705898e-01
  -6.3358730e-01   8.0594040e-01
  -9.8726996e-01   9.8159610e-01
  -5.0346751e-01   7.1097707e-01
  -6.6647953e-01   6.5807886e-01
  -5.4710161e-01   8.4444037e-01
  -6.8620347e-01   7.2839295e-01
  -1.0612077e+00   5.6669215e-01
  -5.9563651e-01   1.0395028e+00
  -5.4787509e-01   7.2753803e-01
  -6.5216512e-01   6.4783495e-01
  -6.5475878e-01   6.5611492e-01
  -7.5087294e-01   7.1709925e-01
  -9.2723964e-01   7.2296954e-01
  -6.4202532e-01   7.9084858e-01
  -6.5126835e-01   7.4543884e-01
  -7.6923120e-01   5.7466494e-01
  -1.0168404e+00   6.4869284e-01
  -7.5187514e-01   3.7740386e-01
  -6.1074051e-01   7.2188409e-01
  -8.8351909e-01   4.5795278e-01
  -7.5582532e-01   8.9680065e-01
  -8.6564518e-01   6.7189076e-01
  -5.1917775e-01   8.2472903e-01
  -6.5767894e-01   6.6299807e-01
  -7.0613007e-01   4.4865203e-01
  -5.0606374e-01   8.1380341e-01
  -4.4911458e-01   8.5765440e-01
  -1.1879595e+00   5.7535988e-01
  -9.1984845e-01   5.3685695e-01
  -9.1263715e-01   4.2666789e-01
  -4.9445959e-01   6.8668592e-01
  -5.9208440e-01   7.7661698e-01
  -7.5391476e-01   8.6023060e-01
  -4.9011440e-01   8.6724660e-01
  -8.3333689e-01   3.4244564e-01
  -6.2590141e-01   6.0775076e-01
  -5.8740146e-01   6.4488379e-01
  -7.1079240e-01   4.4772944e-01
  -6.9079418e-01   5.0880275e-01
  -5.8245941e-01   7.7530320e-01
  -8.7685834e-01   1.2650167e+00
  -7.8264913e-01   7.9187400e-01
  -9.4454534e-01   8.8677863e-01
  -6.8526710e-01   7.7159749e-01
  -4.8978092e-01   6.2131850e-01
  -9.2470608e-01   8.5234416e-01
  -5.6957956e-01   7.1912706e-01
  -9.1244323e-01   9.1866184e-01
  -5.8592867e-01   9.4375314e-01
  -7.0720339e-01   6.8886011e-01
  -8.0838506e-01   7.2084009e-01
  -6.0962115e-01   5.1567280e-01
  -1.0524009e+00   7.1238967e-01
  -5.7682487e-01   6.6208215e-01
  -8.6788150e-01   6.6675396e-01
  -7.1653163e-01   5.9708453e-01
  -8.7444774e-01   4.8930553e-01
  -7.2351686e-01   7.4181120e-01
  -7.4848286e-01   3.3406605e-01
  -7.0575502e-01   6.9890044e-01
  -8.0294557e-01   5.0066581e-01
  -8.1585137e-01   9.9322065e-01
  -5.5661615e-01   8.6960712e-01
  -6.6134544e-01   7.2339594e-01
  -8.1093810e-01   6.6081879e-01
  -9.9335619e-01   5.7347837e-01
  -8.6997532e-01   6.7626818e-01
  -8.2502415e-01   4.7886345e-01
  -8.4618372e-01   9.9597745e-01
  -8.1042500e-01   7.0306970e-01
  -7.5572223e-01   1.3172277e+00
  -4.5952380e-01   7.4899483e-01
  -7.0387922e-01   4.7894067e-01
  -7.5239392e-01   7.7261930e-01
  -4.9125726e-01   9.3108325e-01
  -6.2888238e-01   7.0271865e-01
  -8.1383517e-01   7.2516482e-01
  -5.0082477e-01   6.7805773e-01
  -7.5008440e-01   1.5412738e+00
  -8.5285696e-01   6.0914145e-01
  -6.2212173e-01   7.2354689e-01
  -9.3308973e-01   5.9019855e-01
  -9.7323184e-01   5.9975593e-01
  -6.6804463e-01   4.4170785e-01
  -6.4371757e-01   4.8311007e-01
  -6.2022525e-01   5.4748318e-01
  -6.0602968e-01   7.7407760e-01
  -7.1505739e-01   5.6267041e-01
  -7.6330184e-01   7.5216151e-01
  -5.7908291e-01   9.1642017e-01
  -6.6836601e-01   7.4468178e-01
  -8.6337113e-01   6.7531892e-01
  -4.4856108e-01   7.3097231e-01
  -1.1905088e+00   4.2561382e-01
  -5.5609193e-01   6.0049133e-01
  -6.1381937e-01   7.3277679e-01
  -3.7468443e-01   8.0690136e-01
  -5.6442403e-01   7.8490518e-01
  -4.6162239e-01   7.4188666e-01
  -8.8546683e-01   1.0539440e+00
  -6.7871092e-01   9.2225318e-01
  -5.5838519e-01   7.6482915e-01
  -6.4135689e-01   5.1615077e-01
  -6.1042095e-01   6.3044898e-01
  -5.9090971e-01   6.0430509e-01
  -7.3424515e-01   5.5714538e-01
  -9.1717726e-01   6.2826085e-01
  -5.7868617e-01   9.0471029e-01
  -6.9261569e-01   8.8154063e-01
  -7.0701299e-01   4.9694419e-01
  -8.0223435e-01   5.1377649e-01
  -8.7180940e-01   4.5115794e-01
  -6.0271230e-01   5.2613596e-01
  -9.3046255e-01   6.7754688e-01
  -7.5793066e-01   9.0970090e-01
  -5.7931824e-01   8.7657418e-01
  -6.6399905e-01   7.1094868e-01
  -5.4866809e-01   5.9810462e-01
  -3.7106632e-01   7.0052308e-01
  -4.8576194e-01   7.5993094e-01
  -6.6282110e-01   7.8682407e-01
  -4.9997138e-01   8.2619142e-01
  -6.4315568e-01   6.5314325e-01
  -8.4206085e-01   4.4416122e-01
  -7.8486467e-01   7.8910480e-01
  -7.6744608e-01   5.4088277e-01
  -5.8010226e-01   7.6302820e-01
  -4.2427889e-01   9.9129665e-01
  -1.0727351e+00   8.5417388e-01
  -2.5197666e-01   7.7225045e-01
  -9.4148240e-01   9.1159509e-01
  -8.4909937e-01   3.0513043e-01
  -8.0773277e-01   7.2505836e-01
  -7.5319094e-01   3.5795479e-01
  -5.7140923e-01   6.6424036e-01
  -5.7833144e-01   7.8557946e-01
  -8.4508203e-01   6.6091098e-01
  -1.0568801e+00   7.1185271e-01
  -4.4383272e-01   6.4282587e-01
  -9.7156001e-01   6.7449966e-01
  -5.1696052e-01   5.1162480e-01
  -6.4566434e-01   9.5719528e-01
  -4.6230090e-01   1.0059943e+00
  -6.5700378e-01   6.4705225e-01
  -6.3804803e-01   6.3405649e-01
  -7.6577268e-01   8.8723469e-01
  -7.3763357e-01   6.1869118e-01
  -5.5089728e-01   9.2581984e-01
  -8.0226189e-01   6.0130499e-01
  -8.7874781e-01   8.2147932e-01
  -8.3607803e-01   5.8673886e-01
  -9.0797045e-01   1.1772205e+00
  -6.2991062e-01   6.0287286e-01
  -1.1008562e+00   9.0766086e-01
  -4.9152221e-01   7.3232829e-01
  -6.3195198e-01   9.8183623e-01
  -4.1308926e-01   6.6623857e-01
  -7.8394720e-01   7.0448542e-01
  -1.0518985e+00   3.9786482e-01
  -7.9448261e-01   7.1369619e-01
  -6.0416441e-01   7.0784984e-01
  -6.0872984e-01   5.6257039e-01
  -6.6494842e-01   6.8564212e-01
  -4.6565741e-01   5.2064064e-01
  -6.4958466e-01   8.5957704e-01
  -1.0721302e+00   8.9173232e-01
  -6.2734234e-01   9.2293318e-01
  -8.1009233e-01   4.6751813e-01
  -4.1627969e-01   6.0548982e-01
  -6.4140685e-01   4.4779136e-01
  -1.0159571e+00   5.4542760e-01
  -9.4855909e-01   5.5436171e-01
  -9.1886596e-01   5.3832755e-01
  -6.7698058e-01   9.2867510e-01
  -7.1118150e-01   9.9375598e-01
  -6.9970482e-01   9.1663117e-01
  -5.8855069e-01   8.8885255e-01
  -1.0272946e+00   2.5070043e-01
  -8.1929441e-01   3.7900217e-01
  -1.1095496e+00   2.4812687e-01
  -8.7974006e-01   4.3057997e-01
  -3.7951598e-01   8.5066848e-01
  -9.8193059e-01   4.6471790e-01
  -8.3452804e-01   7.9548976e-01
  -7.5053767e-01   1.2777207e+00
  -5.6910223e-01   4.6154489e-01
  -8.9667572e-01   6.6244033e-01
  -6.6873455e-01   7.6400687e-01
  -8.3112098e-01   4.6424251e-01
  -4.4682417e-01   7.0572712e-01
  -6.2002754e-01   4.4789401e-01
  -7.2562886e-01   3.8271801e-01
  -6.1652689e-01   8.1022153e-01
  -9.2327300e-01   7.5269516e-01
  -7.8626772e-01   5.6192564e-01
  -7.1401396e-01   7.6365797e-01
  -5.6011572e-01   6.7058387e-01
  -9.5555993e-01   4.6021566e-01
  -4.4294010e-01   8.2257166e-01
  -6.9333570e-01   5.9753689e-01
  -6.5937227e-01   4.3729588e-01
  -6.5988615e-01   7.9069096e-01
  -5.1074514e-01   1.0116851e+00
  -5.5739112e-01   8.5556234e-01
  -8.4580052e-01   6.5132378e-01
  -9.4212012e-01   4.9137844e-01
  -6.8906680e-01   8.1399469e-01
  -9.7847624e-01   6.3194711e-01
  -1.0461000e+00   6.1637001e-01
  -5.9811996e-01   7.1728011e-01
  -5.7050054e-01   8.7217129e-01
  -4.6674869e-01   7.5573988e-01
  -5.3045760e-01   9.3620169e-01
  -5.2924900e-01   6.2343505e-01
  -6.1401534e-01   7.0208410e-01
  -7.4294180e-01   5.2629026e-01
  -4.8089973e-01   1.0329912e+00
  -4.3623584e-01   1.0216963e+00
  -7.6776075e-01   8.5830538e-01
  -9.3685379e-01   4.6397434e-01
  -8.6017023e-01   3.5267466e-01
  -3.8978936e-01   5.5534343e-01
  -6.5197431e-01   6.8788703e-01
  -8.3605419e-01   4.2779454e-01
  -8.7380271e-01   6.2518795e-01
  -8.0392223e-01   5.8419707e-01
  -5.3337887e-01   6.5970365e-01
  -8.9544981e-01   6.4524307e-01
  -9.3110289e-01   9.4293207e-01
  -6.9792323e-01   7.0908085e-01
  -7.6953833e-01   8.2678115e-01
  -5.7553310e-01   5.9494225e-01
  -5.6248664e-01   7.5670098e-01
  -1.1404182e+00   5.0687623e-01
  -4.6704986e-01   1.1071410e+00
  -7.0370024e-01   8.3086559e-01
  -6.8062157e-01   6.7174611e-01
  -3.5806316e-01   7.3620255e-01
  -7.0726961e-01   8.9740648e-01
  -6.4978106e-01   6.2639463e-01
  -7.2594800e-01   3.5971182e-01
  -2.5442689e-01   1.4598113e+00
  -5.6911232e-01   1.0102666e+00
  -1.1450407e+00   4.9648053e-01
  -5.6356447e-01   5.4282627e-01
  -5.4453603e-01   5.1611920e-01
  -6.9044133e-01   4.4838729e-01
  -6.5879473e-01   5.8655950e-01
  -5.7483302e-01   7.2107851e-01
  -7.0509335e-01   5.7895164e-01
  -4.2966027e-01   8.0773795e-01
  -5.9113950e-01   7.3198329e-01
  -5.7466132e-01   9.6786755e-01
  -6.7142472e-01   3.3584030e-01
  -1.1847863e+00   8.9049685e-01
  -5.9791763e-01   7.1368359e-01
  -5.1894738e-01   1.1923710e+00
  -7.4825887e-01   6.0281755e-01
  -1.3450627e+00   5.0637964e-01
  -7.9138439e-01   7.6407021e-01
  -8.0116577e-01   6.1039517e-01
  -6.6221349e-01   5.2690561e-01
  -7.8546342e-01   1.9946504e-01
  -4.7725910e-01   8.8108996e-01
  -6.7013317e-01   1.0291212e+00
  -7.3414003e-01   6.7365067e-01
  -6.1401713e-01   5.5909426e-01
  -8.4502901e-01   6.3459002e-01
  -7.6650473e-01   3.9074924e-01
  -7.8615260e-01   7.0239007e-01
  -8.6214897e-01   7.4474690e-01
  -5.1799058e-01   7.3025117e-01
  -4.9241625e-01   7.4365479e-01
  -3.5445809e-01   7.7531443e-01
  -7.2581077e-01   4.5564464e-01
  -5.0703531e-01   8.2267017e-01
  -5.0892643e-01   9.3876702e-01
  -5.2113962e-01   6.6477929e-01
  -6.3413011e-01   7.0598600e-01
  -6.4611181e-01   7.3499607e-01
  -9.1423782e-01   7.0341148e-01
  -4.3787059e-01   8.4831043e-01
  -5.7844431e-01   4.5547142e-01
  -7.3214534e-01   8.7245813e-01
  -7.7963900e-01   6.6828724e-01
  -5.1623812e-01   5.8170466e-01
  -6.7249423e-01   6.1657150e-01
  -9.5203605e-01   1.0585142e+00
  -8.1356303e-01   6.7282900e-01
  -5.2476023e-01   9.0104926e-01
  -7.8519289e-01   9.0467242e-01
  -7.5556362e-01   6.8236927e-01
  -9.6950993e-01   5.3157393e-01
  -7.5283808e-01   4.0115215e-01
  -5.9219147e-01   9.2734182e-01
  -9.9158371e-01   8.0794700e-01
  -7.5084002e-01   7.4509804e-01
  -7.9963078e-01   5.6640202e-01
  -5.7109313e-01   7.5314109e-01
  -8.1179029e-01   6.5788210e-01
  -9.8833071e-01   3.5895228e-01
  -1.0595981e+00   6.3404325e-01
  -7.4880424e-01   7.3942508e-01
  -9.2363413e-01   5.6699303e-01
  -8.4280761e-01   7.2291739e-01
  -8.6652154e-01   7.1222209e-01
  -7.6035228e-01   4.9599406e-01
  -6.0570007e-01   7.9838647e-01
  -6.5155153e-01   6.7995673e-01
  -5.3274844e-01   6.2837731e-01
  -7.2668198e-01   3.4444545e-01
  -6.2570296e-01   6.4214588e-01
  -6.9787753e-01   6.8716624e-01
  -5.9879240e-01   5.0604277e-01
  -7.7317511e-01   4.7145820e-01
  -7.2454891e-01   7.5243754e-01
  -6.8621011e-01   6.2692564e-01
  -9.4703762e-01   4.0580400e-01
  -8.1066632e-01   4.2330023e-01
  -6.1020930e-01   1.0275266e+00
  -7.7055904e-01   4.8415588e-01
  -5.4332846e-01   8.1648741e-01
  -2.5202060e-01   6.5374680e-01
  -8.3089634e-01   5.5803833e-01
  -7.8799809e-01   9.3964462e-01
  -7.1476976e-01   2.9535259e-01
  -2.2971956e-01   7.5361519e-01
  -7.0911071e-01   5.9576618e-01
  -7.8091868e-01   5.4180530e-01
  -6.5915592e-01   6.9653485e-01
  -7.3582609e-01   3.1132415e-01
  -2.8289715e-01   7.4505441e-01
  -5.1756367e-01   7.1132166e-01
  -7.6638616e-01   4.3888455e-01
  -6.0739218e-01   9.4601880e-01
  -7.8456206e-01   6.2601059e-01
  -7.0040328e-01   8.0144787e-01
  -9.4643089e-01   5.7376533e-01
  -4.5476879e-01   8.5704515e-01
  -5.6437965e-01   6.1504774e-01
  -5.3740257e-01   6.4356824e-01
  -7.0338920e-01   5.4666570e-01
  -5.4464481e-01   5.2348866e-01
  -5.3725147e-01   8.6870005e-01
  -8.6589923e-01   5.7269833e-01
  -7.7289127e-01   5.8014721e-01
  -9.8917786e-01   9.1862224e-01
  -7.6380830e-01   7.2724064e-01
  -7.1294417e-01   5.5218884e-01
  -6.0318762e-01   8.4140547e-01
  -6.3190105e-01   9.2962512e-01
  -6.5388422e-01   6.6679286e-01
  -7.9403817e-01   7.5959924e-01
  -6.8579481e-01   6.8407832e-01
  -7.2522208e-01   5.8409816e-01
  -5.8628473e-01   7.6479224e-01
  -8.9794853e-01   7.9272350e-01
  -6.5355554e-01   7.0012268e-01
  -6.2334805e-01   7.3891150e-01
  -4.6490800e-01   9.0771484e-01
  -7.1224315e-01   8.1849827e-01
  -4.7966487e-01   5.0439645e-01
  -8.8364826e-01   7.3221119e-01
  -7.0290933e-01   8.3401882e-01
  -6.6856407e-01   6.2340092e-01
  -6.3722080e-01   8.2639222e-01
  -6.8751489e-01   6.8931602e-01
  -8.5571315e-01   6.3948285e-01
  -8.3949279e-01   3.6169945e-01
  -7.4243245e-01   8.2150703e-01
  -4.9129661e-01   6.4363987e-01
  -5.5006942e-01   5.6539706e-01
  -6.1853548e-01   7.4006748e-01
  -1.0418544e+00   8.2700603e-01
  -6.1665043e-01   7.1171632e-01
  -9.1420545e-01   5.8325081e-01
  -5.1656289e-01   7.2489196e-01
  -1.0364723e+00   8.3086772e-01
  -6.4507857e-01   6.2743026e-01
  -9.0467299e-01   6.2587720e-01
  -4.7694245e-01   7.5252281e-01
  -6.8827959e-01   6.3680301e-01
  -5.7588588e-01   1.0388780e+00
  -7.1779567e-01   7.4557710e-01
  -6.2892805e-01   9.1031452e-01
  -1.0949363e+00   8.2258003e-01
  -7.4314777e-01   6.5365019e-01
  -7.8605610e-01   7.2581618e-01
  -6.4844792e-01   6.6303535e-01
  -6.1238164e-01   6.3621885e-01
  -6.5864564e-01   7.1310428e-01
  -6.7354473e-01   6.3345425e-01
  -7.4038841e-01   6.5379912e-01
  -6.5523645e-01   7.3462702e-01
  -5.6505643e-01   6.3590419e-01
  -3.7660776e-01   9.0510775e-01
  -8.3234766e-01   5.0070347e-01
  -5.6667830e-01   9.9252906e-01
  -5.4146271e-01   7.6988882e-01
  -5.7087732e-01   7.6302294e-01
  -6.9992975e-01   6.1197157e-01
  -4.2346116e-01   8.6709927e-01
  -4.8677263e-01   6.9816679e-01
  -8.6171343e-01   8.7344151e-01
  -8.6407715e-01   5.3523517e-01
  -7.6333208e-01   7.0313040e-01
  -6.0353005e-01   5.8242684e-01
  -7.6275333e-01   5.5906023e-01
  -7.0542314e-01   6.5136687e-01
  -1.0108586e+00   6.5778637e-01
  -8.6150972e-01   4.9963363e-01
  -6.7963014e-01   6.8334366e-01
  -8.7339924e-01   7.5643967e-01
  -6.8383490e-01   4.5526108e-01
  -6.0542304e-01   6.2566883e-01
  -6.0122240e-01   7.5448624e-01
  -7.1297870e-01   7.0620537e-01
  -6.1477735e-01   5.5578226e-01
  -4.1075355e-01   7.5183539e-01
  -7.8167098e-01   6.7837381e-01
  -6.0212381e-01   6.9480356e-01
  -4.5568353e-01   8.0523725e-01
  -8.8816715e-01   2.8524348e-01
  -1.0277148e+00   5.3641663e-01
  -8.1722431e-01   5.7628886e-01
  -6.3492825e-01   6.8316208e-01
  -6.1735994e-01   7.7087633e-01
  -4.3535300e-01   7.7284492e-01
  -7.0747607e-01   4.4775910e-01
  -5.6379056e-01   4.7550607e-01
  -7.3908972e-01   7.8803398e-01
  -7.3114150e-01   4.8771336e-01
  -7.7264656e-01   7.7452854e-01
  -9.0540349e-01   6.2854442e-01
  -9.4065022e-01   9.3955626e-01
  -7.5194404e-01   8.0363320e-01
  -5.4735409e-01   4.4537487e-01
  -7.5105160e-01   7.6322060e-01
  -3.7934490e-01   1.1267128e+00
  -6.7902596e-01   7.5872127e-01
  -7.5909892e-01   5.3081859e-01
  -5.7068879e-01   7.8524132e-01
  -1.0692661e+00   4.4490106e-01
  -8.0339685e-01   5.8106339e-01
  -5.0655329e-01   7.1957713e-01
  -6.9262941e-01   7.8098135e-01
  -7.4508386e-01   6.0947918e-01
  -6.9773243e-01   6.3581196e-01
  -8.3066586e-01   5.9591548e-01
  -7.2047717e-01   9.5537809e-01
  -5.3772249e-01   8.3814987e-01
  -1.0123708e+00   8.0437166e-01
  -7.8494657e-01   6.8467497e-01
  -5.3424759e-01   7.0817897e-01
  -5.6253801e-01   7.6343851e-01
  -1.0005965e+00   5.6808142e-01
  -6.0875456e-01   6.7968568e-01
  -6.1785521e-01   7.8517937e-01
  -5.0804898e-01   9.1543161e-01
  -7.3021282e-01   8.6719133e-01
  -9.2742212e-01   8.5360406e-01
  -9.6249638e-01   6.7027225e-01
  -8.3358668e-01   7.0098174e-01
  -5.4963313e-01   8.8233619e-01
  -7.6793447e-01   7.3379583e-01
  -8.1757159e-01   7.5030403e-01
  -6.2396403e-01   8.1923468e-01
  -6.2994287e-01   4.8353579e-01
  -5.3337451e-01   9.6648988e-01
  -5.8091770e-01   5.4238279e-01
  -6.5405958e-01   8.4688548e-01
  -1.0902271e+00   5.2150399e-01
  -4.1689462e-01   6.9537493e-01
  -8.8953580e-01   4.1592924e-01
  -7.6664841e-01   6.2560695e-01
  -1.0083921e+00   5.7951758e-01
  -1.0563031e+00   1.5754268e+00
  -5.4473586e-01   6.6828463e-01
  -5.1751691e-01   6.6484663e-01
  -6.4791036e-01   6.1300441e-01
  -6.7932747e-01   7.7191095e-01
  -8.6333702e-01   6.9133766e-01
  -6.4706540e-01   5.4519233e-01
  -8.3364043e-01   8.6864768e-01
  -8.1641623e-01   5.8659831e-01
  -4.6031895e-01   7.3835552e-01
  -4.3950849e-01   6.4518918e-01
  -7.7632846e-01   3.8886091e-01
  -8.5758048e-01   5.6932413e-01
  -7.6089477e-01   6.0696570e-01
  -6.0627186e-01   6.1881417e-01
  -8.6136122e-01   7.0381059e-01
  -6.6602991e-01   4.7796918e-01
  -7.1764247e-01   8.1779964e-01
  -6.6507493e-01   8.7885203e-01
  -1.0103090e+00   4.9487139e-01
  -6.8186846e-01   9.9476329e-01
  -4.9596133e-01   8.1968397e-01
  -6.5073962e-01   5.6488055e-01
  -5.9079578e-01   5.3286353e-01
  -5.7037028e-01   5.9195111e-01
  -1.1172998e+00   9.7540148e-01
  -8.0290434e-01   5.7900860e-01
  -5.1948987e-01   7.5906315e-01
  -5.8189247e-01   7.2641703e-01
  -1.0793520e+00   4.3719083e-01
  -6.4430677e-01   8.9588319e-01
  -3.8388547e-01   8.8172951e-01
  -5.0343706e-01   5.0607049e-01
  -5.6013529e-01   9.0075666e-01
  -5.4129170e-01   1.0085946e+00
  -7.1044749e-01   3.5034660e-01
  -8.3178050e-01   5.5708735e-01
  -8.7136957e-01   4.9757446e-01
  -7.2876184e-01   4.8962164e-01
  -9.1461628e-01   5.5188486e-01
  -8.6418741e-01   3.4801053e-01
  -7.6502857e-01   7.8337550e-01
  -4.5965226e-01   5.4898673e-01
  -5.7391757e-01   9.9533457e-01
  -7.1895627e-01   4.9854318e-01
  -6.5289143e-01   6.3003391e-01
  -5.2334224e-01   7.0086009e-01
  -8.5054443e-01   3.7466509e-01
  -7.5439483e-01   7.2007176e-01
  -3.6450889e-01   6.3467908e-01
  -8.6422007e-01   4.7623936e-01
  -9.0749427e-01   2.6068121e-01
  -4.7105493e-01   7.2305759e-01
  -6.9206116e-01   8.2064775e-01
  -7.2094651e-01   5.0379103e-01
  -6.2934418e-01   5.2019259e-01
  -5.7307998e-01   5.1218154e-01
  -7.4929574e-01   7.3908248e-01
  -9.6763011e-01   4.6803832e-01
  -6.0796914e-01   8.5593760e-01
  -7.8190699e-01   5.9992937e-01
  -9.0308179e-01   4.7569647e-01
  -6.6205508e-01   6.3484561e-01
  -8.9067517e-01   7.6746511e-01
  -5.9749118e-01   8.4298614e-01
  -5.6379265e-01   5.0676883e-01
  -7.6036298e-01   7.3849120e-01
  -8.3626248e-01   6.0310268e-01
  -7.6450683e-01   8.2180670e-01
  -6.7226453e-01   6.4059256e-01
  -8.0830568e-01   5.8565556e-01
  -7.6933155e-01   6.5099750e-01
  -6.7132561e-01   4.6204848e-01
  -6.0891107e-01   6.4256218e-01
  -6.1756420e-01   5.9992680e-01
  -7.9079742e-01   7.2250136e-01
  -7.8686123e-01   3.6006407e-01
  -8.0634209e-01   7.7078684e-01
  -5.5039047e-01   5.5425799e-01
  -5.0795471e-01   7.3931799e-01
  -7.6994925e-01   6.6077072e-01
  -4.5017073e-01   8.0697321e-01
  -6.2264775e-01   9.5069077e-01
  -6.6458367e-01   5.0584657e-01
  -8.4776022e-01   5.7918121e-01
  -7.0582003e-01   7.9961580e-01
  -8.3971515e-01   9.4786168e-01
  -4.8232604e-01   6.6030858e-01
  -5.1283998e-01   7.7472341e-01
  -6.5111619e-01   6.4260426e-01
  -6.8980332e-01   7.1367896e-01
  -5.4198335e-01   5.9757548e-01
  -7.2553137e-01   9.5528918e-01
  -5.5645550e-01   6.9485169e-01
  -4.1840903e-01   7.2773770e-01
  -6.5897859e-01   5.1397112e-01
  -8.0750534e-01   7.9005114e-01
  -8.5491169e-01   9.9230826e-01
  -5.6762754e-01   6.6843150e-01
  -7.3722481e-01   6.4376279e-01
  -4.6421444e-01   6.5823689e-01
  -1.0103413e+00   6.0339831e-01
  -5.8985068e-01   8.2825973e-01
  -4.2832765e-01   6.3103648e-01
  -6.9205137e-01   5.7096974e-01
  -7.7401267e-01   8.5196209e-01
  -6.4414382e-01   5.2435745e-01
  -1.0216462e+00   1.0511820e+00
  -7.2869549e-01   7.1715207e-01
  -6.0210470e-01   6.8882111e-01
  -7.9272366e-01   7.8347842e-01
  -3.8822682e-01   8.5772830e-01
  -6.7294512e-01   5.4642751e-01
  -8.4293618e-01   5.3142268e-01
  -6.8323309e-01   6.0253522e-01
  -4.2680049e-01   7.9369459e-01
  -5.6478502e-01   7.4888537e-01
  -7.5895245e-01   6.7171440e-01
  -5.6054280e-01   7.9527449e-01
  -6.5245961e-01   7.2902593e-01
  -4.9585323e-01   8.1273992e-01
  -4.6354660e-01   9.6865014e-01
  -8.2874415e-01   6.6758763e-01
  -7.0373254e-01   5.4731990e-01
  -7.8018293e-01   2.9810444e-01
  -7.2086088e-01   6.0917941e-01
  -5.0163414e-01   9.4008979e-01
  -8.6281360e-01   5.2029062e-01
  -6.7053478e-01   6.2405901e-01
  -9.0809996e-01   4.1693166e-01
  -8.6536542e-01   8.6631732e-01
  -6.7149782e-01   7.7206845e-01
  -4.2309411e-01   9.6309899e-01
  -6.3079756e-01   4.8434842e-01
  -5.5887450e-01   5.5990600e-01
  -2.7657641e-01   1.0995611e+00
  -4.1758223e-01   5.5034947e-01
  -8.9458364e-01   4.2931349e-01
  -9.4809928e-01   8.4674708e-01
  -8.2651901e-01   6.1406980e-01
  -3.2786577e-01   1.0917514e+00
  -7.0281358e-01   6.6545572e-01
  -1.0572812e+00   6.4777169e-01
  -1.0693482e+00   8.4010374e-01
  -6.8639338e-01   7.0103248e-01
  -8.0438336e-01   7.6917794e-01
  -7.5807112e-01   6.0494868e-01
  -7.8306256e-01   3.6307473e-01
  -8.3921259e-01   5.6576433e-01
  -4.9193479e-01   6.9189250e-01
  -6.6353621e-01   4.5226018e-01
  -3.8184362e-01   9.5026485e-01
  -5.2323301e-01   6.4818972e-01
  -6.4420369e-01   5.3961229e-01
  -5.0183821e-01   7.0713580e-01
  -5.8361077e-01   8.9971421e-01
  -7.0224951e-01   5.7782871e-01
  -7.8361056e-01   4.4438950e-01
  -7.8766732e-01   6.0205955e-01
  -6.3121989e-01   8.0385196e-01
  -8.5669806e-01   5.1386595e-01
  -6.9668346e-01   5.0313987e-01
  -5.0164867e-01   6.6666757e-01
  -9.0975168e-01   6.1022815e-01
  -8.3965985e-01   8.7304805e-01
  -9.1081714e-01   8.7202727e-01
  -7.9537146e-01   9.0876040e-01
  -6.9089183e-01   7.1095436e-01
  -7.6269890e-01   8.6757415e-01
  -8.9631700e-01   5.8748847e-01
  -7.2992307e-01   5.6531255e-01
  -2.8637913e-01   7.2549390e-01
  -8.3432346e-01   8.5872347e-01
  -8.7531053e-01   4.5404855e-01
  -4.9091096e-01   6.6261643e-01
  -9.4735139e-01   1.6780608e-01
  -6.8772857e-01   5.9343799e-01
  -7.0145493e-01   5.9364989e-01
  -5.8623064e-01   6.7800867e-01
  -8.2536242e-01   2.6086040e-01
  -6.2311073e-01   4.8878681e-01
  -7.4769955e-01   6.0624336e-01
  -3.8250101e-01   8.1223567e-01
  -1.0363816e+00   5.0946890e-01
  -6.5863856e-01   9.5601931e-01
  -7.9783705e-01   4.4606233e-01
  -6.4689977e-01   5.8617371e-01
  -7.9930104e-01   7.7087814e-01
  -4.8077304e-01   6.3670943e-01
  -7.1278575e-01   7.0962741e-01
  -7.2041898e-01   7.4920381e-01
  -6.5778234e-01   6.9124588e-01
  -8.5604334e-01   7.3893740e-01
  -9.1362283e-01   5.5448061e-01
  -4.6118859e-01   6.6915941e-01
  -5.6715166e-01   6.5092628e-01
  -9.1721861e-01   1.0090265e+00
  -7.5818130e-01   8.7765997e-01
  -8.4698696e-01   4.6484682e-01
  -5.7774079e-01   5.4623605e-01
  -5.8320152e-01   6.9873076e-01
  -8.8186838e-01   3.6428215e-01
  -6.5836255e-01   5.9938141e-01
  -5.5457570e-01   5.9688717e-01
  -7.9769700e-01   7.2342607e-01
  -9.6926046e-01   4.0406485e-01
  -7.1146568e-01   6.0902773e-01
  -5.1840521e-01   8.0238867e-01
  -6.3271772e-01   9.3740568e-01
  -4.9141385e-01   8.3835014e-01
  -7.2080307e-01   7.5882302e-01
  -5.9392142e-01   9.5964405e-01
  -9.1265481e-01   5.7891977e-01
  -8.3940924e-01   4.1942803e-01
  -7.0637412e-01   7.5246532e-01
  -8.2710861e-01   5.2126408e-01
  -5.9660575e-01   8.8408997e-01
  -5.7151691e-01   5.8776005e-01
  -5.9085360e-01   9.7056946e-01
  -5.9545065e-01   8.5873873e-01
  -7.5656947e-01   7.1638814e-01
  -1.0066652e+00   5.7038567e-01
  -5.0354051e-01   5.1405986e-01
  -3.7121816e-01   6.2981846e-01
  -5.4786899e-01   9.1939039e-01
  -5.9529340e-01   8.4514118e-01
  -8.5672961e-01   6.2718714e-01
  -6.9218085e-01   8.8152817e-01
  -5.9011852e-01   6.1512904e-01
  -6.3770274e-01   7.3759970e-01
  -7.9290522e-01   7.8986491e-01
  -7.7189423e-01   5.8584283e-01
  -7.1055118e-01   7.9498270e-01
  -6.1934049e-01   5.6289052e-01
  -7.7630231e-01   4.5153371e-01
  -9.0843440e-01   5.6593352e-01
  -9.7722888e-01   7.3169195e-01
  -7.4852782e-01   9.4421908e-01
  -8.4558737e-01   5.9118617e-01
  -7.1148922e-01   8.4034562e-01
  -2.5361614e-01   8.4349557e-01
  -7.4086715e-01   7.4683302e-01
  -5.8818704e-01   1.0207830e+00
  -3.5006553e-01   8.6252904e-01
  -6.4603827e-01   5.1342050e-01
  -7.2816848e-01   5.0101512e-01
  -6.1706598e-01   7.5169099e-01
  -8.3926507e-01   6.2229180e-01
  -8.5431556e-01   7.5705207e-01
  -9.5550055e-01   6.6123211e-01
  -7.9404994e-01   7.4076273e-01
  -8.1833532e-01   7.6780086e-01
  -5.6901254e-01   6.9894800e-01
  -9.1968115e-01   8.4542167e-01
  -4.3950392e-01   5.9187803e-01
  -6.3267118e-01   5.9203313e-01
  -7.6871887e-01   5.4272482e-01
  -6.1255672e-01   7.6018740e-01
  -7.8942362e-01   6.8925036e-01
  -7.3933972e-01   4.5650996e-01
  -7.6447637e-01   5.4050923e-01
  -7.5625335e-01   8.4534209e-01
  -6.0950856e-01   9.0537370e-01
  -7.1921191e-01   4.9107993e-01
  -8.7533411e-01   6.9907749e-01
  -6.2351739e-01   5.9517909e-01
  -9.0532671e-01   9.1933971e-01
  -6.8566661e-01   7.3663940e-01
  -6.4852526e-01   5.9613994e-01
  -5.9207170e-01   6.3174566e-01
  -5.9743035e-01   6.3926072e-01
  -8.5031282e-01   7.1516767e-01
  -5.8647151e-01   5.8210829e-01
  -9.3889925e-01   7.3776059e-01
  -6.5850376e-01   6.9461424e-01
  -6.0325794e-01   8.3544966e-01
  -5.8873438e-01   8.5498877e-01
  -6.9439954e-01   5.8767392e-01
  -6.8221680e-01   6.6668493e-01
  -5.5400451e-01   6.7620854e-01
  -6.0606882e-01   7.6955902e-01
  -7.0806089e-01   7.4654348e-01
  -9.1981908e-01   4.8637391e-01
  -8.6830561e-01   3.0664105e-01
  -5.1110028e-01   8.7579504e-01
  -6.9278516e-01   8.9504607e-01
  -8.5302547e-01   8.7358779e-01
  -9.0729950e-01   5.7656582e-01
  -1.0541156e+00   5.8014716e-01
  -6.1886975e-01   6.6266653e-01
  -7.9014938e-01   4.1173411e-01
  -9.0831685e-01   5.1845158e-01
  -7.4112589e-01   9.2375038e-01
  -3.3439615e-01   4.8522554e-01
  -6.3791973e-01   5.0071711e-01
  -6.7225306e-01   6.8947595e-01
  -8.3077615e-01   7.0894891e-01
  -8.8778866e-01   5.3482613e-01
  -8.0478375e-01   4.3735337e-01
  -8.3376968e-01   5.8558199e-01
  -7.0882722e-01   7.0230003e-01
  -5.6202612e-01   7.2058918e-01
  -7.0674687e-01   7.8275517e-01
  -8.7316800e-01   1.0497605e+00
  -7.8947437e-01   6.6471824e-01
  -6.0421629e-01   6.6675422e-01
  -5.2239120e-01   8.3916818e-01
  -7.7048236e-01   3.9163097e-01
  -8.6302659e-01   6.6058329e-01
  -6.0852465e-01   8.7056190e-01
  -6.5971020e-01   5.8806511e-01
  -4.9909498e-01   7.1186243e-01
  -8.9318561e-01   3.5807373e-01
  -1.0612435e+00   7.5862279e-01
  -5.4134574e-01   6.7160508e-01
  -7.0507215e-01   7.0543270e-01
  -5.4601415e-01   5.5911574e-01
  -5.6878392e-01   7.1782039e-01
  -7.9981626e-01   7.9732932e-01
  -1.0158680e+00   6.8064357e-01
  -8.0601683e-01   6.5303607e-01
  -5.9830738e-01   7.8711794e-01
  -6.8466670e-01   5.2132075e-01
  -9.5879097e-01   3.8204057e-01
  -4.4504405e-01   6.5056456e-01
  -8.3236093e-01   7.2578887e-01
  -3.9683389e-01   7.9170394e-01
  -1.0473679e+00   8.8053988e-01
  -8.9513850e-01   5.1347900e-01
  -4.8039188e-01   9.4508677e-01
  -9.2567902e-01   8.4512443e-01
  -6.3360939e-01   6.1953443e-01
  -6.2129137e-01   9.0613214e-01
  -8.6142825e-01   6.0341307e-01
  -8.8100459e-01   6.5408399e-01
  -1.0096459e+00   3.8991348e-01
  -6.0410926e-01   5.3818328e-01
  -6.0656209e-01   7.4123333e-01
  -6.6815195e-01   4.4189921e-01
  -7.6434450e-01   6.1352110e-01
  -5.7380992e-01   6.6407383e-01
  -5.9317131e-01   9.0404366e-01
  -6.5278493e-01   5.3445301e-01
  -7.4542942e-01   7.0317050e-01
  -5.9167039e-01   1.0030639e+00
  -7.7653815e-01   9.9450355e-01
  -7.3127266e-01   4.2874058e-01
  -7.4776532e-01   5.9515897e-01
  -9.4590371e-01   2.9667302e-01
  -9.2295257e-01   6.6039670e-01
  -6.5999332e-01   7.0184200e-01
  -6.7586509e-01   3.9058670e-01
  -4.2563365e-01   7.5273390e-01
  -6.2251668e-01   6.8212592e-01
  -5.1610651e-01   7.5909816e-01
  -5.3733870e-01   6.8368540e-01
  -4.9657087e-01   6.8312351e-01
  -6.0301464e-01   4.0136187e-01
  -7.9580779e-01   3.7962335e-01
  -5.3204340e-01   9.0134729e-01
  -7.5554802e-01   7.4062791e-01
  -7.4346586e-01   6.4933558e-01
  -9.6133481e-01   7.3938438e-01
  -8.0389120e-01   6.9619316e-01
  -8.2667505e-01   6.9757941e-01
  -7.1706526e-01   4.0547187e-01
  -5.6742342e-01   7.7558153e-01
  -5.2946377e-01   6.1617629e-01
  -5.2644091e-01   7.8148000e-01
  -7.6734313e-01   7.2878684e-01


==> b_scatter_ldv2-6.dat <==
  -8.5101903e-01   5.8210908e-01
  -4.8092866e-01   8.6798817e-01
  -5.4372056e-01   7.2825435e-01
  -9.6472781e-01   9.3706213e-01
  -9.0665267e-01   7.8220456e-01
  -6.9417974e-01   1.2163521e+00
  -8.6895463e-01   9.3285423e-01
  -5.5327443e-01   4.9796281e-01
  -1.0887277e+00   3.0547928e-01
  -1.1589982e-01   9.7851366e-01
  -4.5428413e-01   5.8390296e-01
  -9.4155963e-01   5.9199022e-01
  -4.9315888e-01   6.6223562e-01
  -6.3779932e-01   6.2761200e-01
  -6.5306817e-01   8.0252355e-01
  -9.3117903e-01   6.7790041e-01
  -6.8701754e-01   4.1361310e-01
  -6.3279450e-01   7.3343378e-01
  -8.0017752e-01   1.4351421e+00
  -8.4156029e-01   6.1940916e-01
  -5.7079303e-01   4.8733997e-01
  -4.6895056e-01   8.4433978e-01
  -7.7984597e-01   4.9396929e-01
  -6.5364825e-01   6.8498500e-01
  -8.4994629e-01   4.1949196e-01
  -7.3945585e-01   1.0659267e+00
  -6.4144940e-01   7.0075842e-01
  -4.0651362e-01   7.4407127e-01
  -7.1562472e-01   3.0737624e-01
  -8.1919422e-01   7.4169663e-01
  -5.9982582e-01   6.7805043e-01
  -6.4873619e-01   1.1278280e+00
  -7.3423634e-01   7.7200556e-01
  -8.6032319e-01   6.9420850e-01
  -6.6241176e-01   8.8347342e-01
  -8.5209780e-01   7.4866605e-01
  -5.9252647e-01   1.0027449e+00
  -6.9092357e-01   4.3861024e-01
  -5.2299596e-01   6.0882452e-01
  -6.9132233e-01   7.0189352e-01
  -6.6623140e-01   5.8227171e-01
  -4.7850755e-01   5.1834442e-01
  -5.6920615e-01   8.4608330e-01
  -7.8130548e-01   7.2732552e-01
  -5.1432084e-01   7.8153521e-01
  -7.6801242e-01   6.4176651e-01
  -7.0250611e-01   5.7800089e-01
  -6.0286262e-01   6.8646975e-01
  -5.5831789e-01   4.5675059e-01
  -8.5922638e-01   8.2938407e-01
  -7.3628553e-01   5.3869766e-01
  -6.3153037e-01   5.3298127e-01
  -9.2177422e-01   7.1556332e-01
  -4.4179885e-01   8.5295421e-01
  -6.0496459e-01   6.5295131e-01
  -8.7674855e-01   4.8328492e-01
  -6.7779409e-01   7.6742361e-01
  -7.4489134e-01   1.0394048e+00
  -7.8851266e-01   6.8001745e-01
  -7.6139643e-01   6.2215278e-01
  -7.0748225e-01   7.9386037e-01
  -9.4920119e-01   4.2750753e-01
  -7.1042596e-01   8.2326856e-01
  -7.5153882e-01   8.4168767e-01
  -8.5879190e-01   5.3684755e-01
  -5.2906440e-01   6.6133459e-01
  -8.1467673e-01   5.8193121e-01
  -4.2676550e-01   1.2676296e+00
  -6.6830922e-01   8.6940787e-01
  -9.1078992e-01   1.1361996e+00
  -6.1036328e-01   6.3897298e-01
  -5.2411357e-01   7.1205107e-01
  -5.8692815e-01   1.0505929e+00
  -4.6458963e-01   7.2969534e-01
  -7.0965596e-01   7.1072716e-01
  -7.3795283e-01   8.9069003e-01
  -5.7140818e-01   5.8150859e-01
  -8.4036371e-01   4.2964101e-01
  -4.8064707e-01   5.5615844e-01
  -7.6983902e-01   3.6071056e-01
  -6.0497850e-01   7.1144498e-01
  -5.6045601e-01   9.0222700e-01
  -7.8168157e-01   5.8760792e-01
  -6.9071914e-01   5.2639852e-01
  -8.1672443e-01   5.9711147e-01
  -5.2186755e-01   7.9228506e-01
  -7.5517825e-01   8.7386501e-01
  -7.5354219e-01   8.8355767e-01
  -6.2788015e-01   5.5618243e-01
  -7.0985009e-01   8.4295985e-01
  -6.9581939e-01   7.1017460e-01
  -4.9215546e-01   5.6871270e-01
  -7.6970626e-01   5.5997776e-01
  -4.6688233e-01   7.3733361e-01
  -7.2453657e-01   7.5783774e-01
  -5.3686800e-01   6.2765640e-01
  -8.0276515e-01   7.3829066e-01
  -7.9031906e-01   7.7162184e-01
  -5.6160457e-01   6.3177705e-01
  -6.0258335e-01   4.9731969e-01
  -8.9971222e-01   4.3451626e-01
  -7.6751154e-01   5.4496360e-01
  -7.1202123e-01   5.3144562e-01
  -7.7598964e-01   4.4665452e-01
  -6.4806256e-01   1.3677434e+00
  -5.4145766e-01   4.3079785e-01
  -7.3080284e-01   7.2166884e-01
  -7.5847464e-01   5.3273469e-01
  -5.5241880e-01   7.6069613e-01
  -8.0587673e-01   9.0822760e-01
  -9.4475919e-01   7.2949449e-01
  -1.0125765e+00   6.0083996e-01
  -5.8118455e-01   7.6165058e-01
  -4.0912747e-01   6.3415963e-01
  -7.3558172e-01   1.0945279e+00
  -8.7690762e-01   6.3921209e-01
  -4.8768488e-01   8.3975882e-01
  -5.2839400e-01   1.0274204e+00
  -6.5555939e-01   6.8742554e-01
  -7.9261546e-01   9.9362810e-01
  -3.2393311e-01   8.1331905e-01
  -8.0956116e-01   5.7672746e-01
  -4.4464496e-01   9.0561446e-01
  -6.7569697e-01   5.7712770e-01
  -6.7680140e-01   6.2753816e-01
  -9.6214557e-01   5.4758592e-01
  -5.8328282e-01   8.6545434e-01
  -6.8387831e-01   7.2318239e-01
  -7.5894403e-01   6.2959263e-01
  -6.9251583e-01   9.5588577e-01
  -8.5139543e-01   6.3372149e-01
  -6.1961946e-01   7.6327370e-01
  -7.5336093e-01   9.0699632e-01
  -7.7264608e-01   8.4981981e-01
  -6.5298078e-01   6.1181870e-01
  -6.7451925e-01   6.8004368e-01
  -6.8467992e-01   6.1427632e-01
  -9.3657205e-01   8.9220950e-01
  -6.0018091e-01   7.8157935e-01
  -8.9034452e-01   6.7671433e-01
  -6.7030748e-01   6.3177446e-01
  -4.0707074e-01   8.9677451e-01
  -9.2431463e-01   5.4695241e-01
  -8.5942553e-01   7.1604712e-01
  -7.3038487e-01   6.9236694e-01
  -4.7677432e-01   7.2325911e-01
  -3.8791668e-01   9.1328917e-01
  -4.1570926e-01   8.2526685e-01
  -4.1952654e-01   7.3080462e-01
  -3.6432882e-01   6.8902251e-01
  -8.5940132e-01   9.7949019e-01
  -6.0543264e-01   6.2985579e-01
  -5.7127567e-01   7.1354514e-01
  -6.0882300e-01   8.8626957e-01
  -6.4728091e-01   5.4425217e-01
  -7.6671076e-01   4.9845108e-01
  -6.5246629e-01   6.4131506e-01
  -5.8703289e-01   5.8608098e-01
  -7.2453280e-01   3.7687055e-01
  -5.6784392e-01   8.5403561e-01
  -6.0433676e-01   6.4067445e-01
  -6.8635536e-01   7.7188478e-01
  -6.7190622e-01   4.9991756e-01
  -7.7012278e-01   3.4193362e-01
  -7.9284285e-01   6.4462893e-01
  -5.8090759e-01   7.8386265e-01
  -7.1083561e-01   6.5682830e-01
  -4.4161903e-01   8.5679919e-01
  -5.6507127e-01   4.7642596e-01
  -4.8580223e-01   7.4454693e-01
  -5.0283631e-01   7.4114721e-01
  -5.8141500e-01   5.6829491e-01
  -7.2688521e-01   6.6046576e-01
  -6.9993109e-01   8.4611960e-01
  -6.3908862e-01   1.3125919e+00
  -1.3970200e+00   6.2743965e-01
  -4.1920401e-01   8.0256102e-01
  -5.3201091e-01   9.9082663e-01
  -1.1759413e+00   4.6274110e-01
  -5.3521639e-01   7.8945350e-01
  -1.0798099e+00   5.4582345e-01
  -5.6195098e-01   5.3606228e-01
  -7.5099922e-01   1.0922304e+00
  -5.8117553e-01   1.4250044e+00
  -7.7440333e-01   7.2905464e-01
  -6.2144048e-01   5.7240363e-01
  -7.6730328e-01   1.1996531e+00
  -7.7248576e-01   8.6866083e-01
  -5.7198460e-01   6.1583551e-01
  -5.8578982e-01   1.0845675e+00
  -7.7855936e-01   5.9530643e-01
  -5.4211466e-01   7.2288418e-01
  -6.7441746e-01   6.4069213e-01
  -4.3350495e-01   7.8951364e-01
  -6.8175467e-01   1.2368169e+00
  -7.6774840e-01   9.0296495e-01
  -5.3055850e-01   8.1317177e-01
  -6.8311313e-01   7.2872937e-01
  -8.0381237e-01   4.7052886e-01
  -8.6168683e-01   7.0015773e-01
  -6.7778073e-01   6.8461330e-01
  -6.3701573e-01   6.7486750e-01
  -1.1059371e+00   4.4458344e-01
  -8.9351586e-01   1.0914614e+00
  -1.0958109e+00   1.0117485e+00
  -9.3760757e-01   6.0994711e-01
  -5.9914096e-01   7.4446924e-01
  -7.3825945e-01   8.5641946e-01
  -7.3538521e-01   7.1853458e-01
  -6.0731321e-01   9.7311843e-01
  -6.6495549e-01   3.5646255e-01
  -6.5226415e-01   4.9076550e-01
  -8.0956549e-01   7.6101386e-01
  -6.2409303e-01   4.8761687e-01
  -3.5038677e-01   1.0256493e+00
  -7.2510866e-01   7.6653678e-01
  -5.8334600e-01   6.6654622e-01
  -7.8620629e-01   5.6672672e-01
  -7.0058942e-01   1.2068453e+00
  -5.6389745e-01   7.5202364e-01
  -9.0702600e-01   6.1631974e-01
  -6.4416471e-01   7.6937612e-01
  -8.5221840e-01   5.9100585e-01
  -7.0249761e-01   1.0347558e+00
  -9.8148976e-01   6.4731161e-01
  -4.8481333e-01   6.3296816e-01
  -8.1318511e-01   7.6550975e-01
  -7.3765400e-01   3.2002907e-01
  -6.1885044e-01   7.7531865e-01
  -8.8035314e-01   5.7295255e-01
  -7.7089380e-01   8.4044942e-01
  -8.9649010e-01   7.4452326e-01
  -5.7165515e-01   9.2119086e-01
  -4.0936737e-01   1.0062780e+00
  -5.8369434e-01   8.9701025e-01
  -5.5788687e-01   6.9110958e-01
  -3.5190149e-01   8.0142243e-01
  -9.8506434e-01   8.8223824e-01
  -7.0166925e-01   6.6799338e-01
  -6.9033365e-01   7.4170770e-01
  -9.4826203e-01   1.3307062e+00
  -6.1521112e-01   6.1711007e-01
  -3.8150459e-01   9.7794125e-01
  -7.4429690e-01   7.5072316e-01
  -6.7061843e-01   6.3326685e-01
  -6.9337128e-01   6.3707824e-01
  -6.3521042e-01   5.8599725e-01
  -9.6974264e-01   8.0882806e-01
  -5.5807912e-01   8.3156879e-01
  -1.2003078e+00   1.9475426e-01
  -4.7518067e-01   5.6325398e-01
  -5.2476443e-01   8.8855728e-01
  -6.2918751e-01   9.4292174e-01
  -6.8282222e-01   6.1711312e-01
  -6.5203084e-01   8.0810505e-01
  -7.1802288e-01   6.8345823e-01
  -6.4384911e-01   5.8927841e-01
  -6.8673927e-01   9.9181899e-01
  -8.5485719e-01   7.5332620e-01
  -4.5518342e-01   5.9655054e-01
  -7.2835756e-01   8.4049057e-01
  -9.1620966e-01   1.0716649e+00
  -6.7851364e-01   8.3684185e-01
  -9.8514456e-01   8.8912919e-01
  -5.7415502e-01   1.0732352e+00
  -7.9514160e-01   7.9649964e-01
  -5.2957410e-01   7.6543312e-01
  -5.2451718e-01   7.3745655e-01
  -5.8715774e-01   6.1747638e-01
  -7.8166915e-01   3.2570622e-01
  -7.8878549e-01   7.7854162e-01
  -6.0048542e-01   6.7768787e-01
  -9.7721709e-01   5.8651378e-01
  -6.2559260e-01   8.0496465e-01
  -7.3378652e-01   6.9745817e-01
  -5.1816009e-01   5.4178221e-01
  -6.5279971e-01   6.1442883e-01
  -7.2469146e-01   5.9947032e-01
  -6.1203624e-01   4.9415614e-01
  -4.3785794e-01   1.0103208e+00
  -5.9757357e-01   7.3539248e-01
  -6.5995900e-01   6.0858136e-01
  -7.6012164e-01   4.2393324e-01
  -6.1632745e-01   6.0689549e-01
  -7.7791396e-01   7.0894874e-01
  -5.3564968e-01   7.1945445e-01
  -4.4897819e-01   6.6103198e-01
  -3.8376533e-01   8.5641240e-01
  -5.0777266e-01   8.2212917e-01
  -5.1498544e-01   9.8072823e-01
  -6.8246664e-01   6.2107118e-01
  -4.9819908e-01   9.3510507e-01
  -8.1236243e-01   8.1667117e-01
  -4.2324880e-01   9.6979501e-01
  -7.4533486e-01   8.8874151e-01
  -5.6251426e-01   6.9166751e-01
  -5.7513103e-01   7.6967628e-01
  -6.0537090e-01   8.1135270e-01
  -8.4426517e-01   1.1899868e+00
  -1.1583997e+00   3.5941958e-01
  -5.3020093e-01   8.5441998e-01
  -5.2999253e-01   8.5271802e-01
  -8.3571004e-01   7.5851884e-01
  -6.1814855e-01   5.8572361e-01
  -3.3768585e-01   8.0250828e-01
  -8.9351399e-01   1.0458217e+00
  -6.5231988e-01   6.1218657e-01
  -6.9381967e-01   6.3802682e-01
  -8.0653682e-01   5.6836209e-01
  -9.8037941e-01   5.5360838e-01
  -6.4637954e-01   6.9236891e-01
  -7.4373215e-01   7.1004026e-01
  -4.2694942e-01   6.0640478e-01
  -9.3656367e-01   7.1007412e-01
  -7.7197070e-01   9.2019733e-01
  -4.9674660e-01   8.4984731e-01
  -9.7710913e-01   7.1552890e-01
  -7.2532180e-01   5.8397461e-01
  -8.0787537e-01   6.5065682e-01
  -2.1579173e-01   9.9283547e-01
  -7.7398956e-01   5.1381626e-01
  -7.8915413e-01   5.9760633e-01
  -6.9408073e-01   9.9769623e-01
  -5.8165620e-01   7.1833522e-01
  -4.6389730e-01   7.0185704e-01
  -5.3498142e-01   5.7485919e-01
  -6.3700819e-01   7.5520969e-01
  -6.0510732e-01   6.9571161e-01
  -1.0200783e+00   6.6968726e-01
  -8.6548045e-01   5.2328623e-01
  -5.8150866e-01   7.1896470e-01
  -6.9116673e-01   4.1098558e-01
  -6.3355568e-01   1.0647575e+00
  -5.1524708e-01   9.7276826e-01
  -5.9083416e-01   1.0115664e+00
  -4.1793879e-01   5.7217226e-01
  -5.4204987e-01   5.2596826e-01
  -5.8172990e-01   7.9941406e-01
  -7.6261353e-01   6.3014404e-01
  -1.0785042e+00   7.2526786e-01
  -6.2029885e-01   7.7165183e-01
  -5.7874727e-01   5.9152122e-01
  -5.0833490e-01   6.1337576e-01
  -8.2787821e-01   7.8216737e-01
  -9.6253015e-01   9.9956229e-01
  -6.5652373e-01   7.4789522e-01
  -7.1306253e-01   5.1277368e-01
  -9.0189464e-01   4.5266268e-01
  -1.2887228e+00   4.5963037e-01
  -5.2372002e-01   7.2964656e-01
  -8.8654038e-01   4.7706167e-01
  -7.7293847e-01   7.3356960e-01
  -8.5618502e-01   8.1957743e-01
  -1.0200259e+00   2.8166962e-01
  -5.6725549e-01   4.7956250e-01
  -5.6293428e-01   9.9949144e-01
  -7.2585091e-01   6.5603345e-01
  -7.0111522e-01   5.4439435e-01
  -1.0161552e+00   3.8799416e-01
  -8.0334323e-01   2.0098595e-01
  -6.5375135e-01   6.6489290e-01
  -6.3114225e-01   8.5248209e-01
  -9.7780313e-01   9.3237764e-01
  -5.1875086e-01   6.8603891e-01
  -8.8085082e-01   1.0110079e+00
  -7.8105265e-01   6.5581600e-01
  -6.2477283e-01   8.8513039e-01
  -9.8250314e-01   8.2902686e-01
  -5.7849819e-01   6.8241911e-01
  -6.9595260e-01   2.9573509e-01
  -5.7120414e-01   4.5783179e-01
  -9.2049273e-01   6.2180794e-01
  -8.9551501e-01   7.6253044e-01
  -8.9887649e-01   6.7079254e-01
  -7.7222529e-01   6.7967681e-01
  -3.3900619e-01   8.7443659e-01
  -6.4382272e-01   5.3666324e-01
  -1.0313635e+00   5.1478857e-01
  -6.2384740e-01   9.3026590e-01
  -4.3415417e-01   7.1377480e-01
  -4.7455328e-01   5.4885712e-01
  -2.8872917e-01   9.7113930e-01
  -6.5415370e-01   7.0491112e-01
  -8.0779585e-01   6.6009918e-01
  -5.2343876e-01   6.4628455e-01
  -4.5937025e-01   7.2868368e-01
  -6.2560033e-01   6.9510099e-01
  -6.4957224e-01   3.9195065e-01
  -6.4255277e-01   6.4738697e-01
  -3.9979063e-01   8.1999555e-01
  -3.6388262e-01   9.0001933e-01
  -7.9315609e-01   5.3639897e-01
  -8.0675010e-01   7.0847121e-01
  -7.8770372e-01   8.8422588e-01
  -4.2409913e-01   7.3620998e-01
  -6.8457999e-01   8.3536164e-01
  -7.7081700e-01   6.8313870e-01
  -4.0775554e-01   5.5946350e-01
  -5.5054605e-01   6.1859621e-01
  -6.4545494e-01   9.7570713e-01
  -5.2662397e-01   1.0681094e+00
  -6.2231394e-01   6.3891860e-01
  -2.2909782e-01   1.1030834e+00
  -6.4330432e-01   7.0715575e-01
  -6.7287712e-01   6.7754960e-01
  -2.7396492e-01   8.0651179e-01
  -5.7172477e-01   5.6603980e-01
  -8.8979235e-01   6.9783793e-01
  -8.4176122e-01   4.4558348e-01
  -4.1096685e-01   6.0364411e-01
  -7.9113665e-01   7.3417643e-01
  -5.2534103e-01   6.8848336e-01
  -6.8377207e-01   7.5170234e-01
  -5.1140128e-01   8.7716129e-01
  -4.2493329e-01   8.2560598e-01
  -4.2478367e-01   7.4827119e-01
  -6.6912867e-01   6.6726412e-01
  -4.0706104e-01   1.0933567e+00
  -7.2260752e-01   8.2048592e-01
  -4.4629938e-01   7.1787793e-01
  -6.5877858e-01   5.8135273e-01
  -7.6307403e-01   8.7547552e-01
  -9.0378630e-01   5.4239637e-01
  -4.3945011e-01   6.9218147e-01
  -6.0858879e-01   9.7797549e-01
  -7.7506770e-01   4.4776781e-01
  -5.3031958e-01   9.5621063e-01
  -8.4118506e-01   7.4332966e-01
  -8.1421550e-01   5.9662730e-01
  -5.8448187e-01   5.9613227e-01
  -7.6850440e-01   6.6669174e-01
  -6.8936368e-01   6.3775925e-01
  -9.8409221e-01   3.5310311e-01
  -5.3827223e-01   7.3529939e-01
  -4.5913871e-01   8.4187215e-01
  -5.2008692e-01   5.5715202e-01
  -4.6829311e-01   1.1260092e+00
  -7.9538463e-01   1.0084720e+00
  -7.2045000e-01   5.9265874e-01
  -6.7955891e-01   8.3055828e-01
  -5.5957864e-01   6.3030358e-01
  -5.8469140e-01   5.4530913e-01
  -7.4629267e-01   5.1163185e-01
  -6.1516426e-01   8.3688825e-01
  -5.9291587e-01   7.1167630e-01
  -8.9263214e-01   6.0787663e-01
  -9.8317820e-01   4.3232844e-01
  -6.2192249e-01   7.4161089e-01
  -7.7149939e-01   3.3898928e-01
  -8.3784945e-01   5.4066332e-01
  -7.8767137e-01   1.2641549e+00
  -5.0155637e-01   6.4470023e-01
  -7.7531075e-01   7.2312889e-01
  -7.4254095e-01   5.2269393e-01
  -2.7696000e-01   1.0688554e+00
  -6.9050584e-01   8.4652795e-01
  -9.7903753e-01   5.7822337e-01
  -6.5947502e-01   7.5678633e-01
  -8.3388746e-01   5.4863929e-01
  -9.0652264e-01   5.8550466e-01
  -7.1948085e-01   6.1475480e-01
  -3.1757451e-01   6.7909123e-01
  -4.1380150e-01   1.0935555e+00
  -7.3324561e-01   4.1494426e-01
  -5.1213009e-01   6.4969236e-01
  -7.4747828e-01   8.4508508e-01
  -6.6968785e-01   6.2559223e-01
  -6.2335947e-01   6.2271297e-01
  -5.5814213e-01   5.3251404e-01
  -8.9666411e-01   5.4871576e-01
  -4.9109885e-01   6.6457809e-01
  -8.0124529e-01   7.0240433e-01
  -8.3038189e-01   6.2860045e-01
  -8.2813807e-01   4.9153253e-01
  -7.8159257e-01   2.7197104e-01
  -2.8883498e-01   1.2028818e+00
  -8.0588517e-01   4.5873778e-01
  -7.8324624e-01   5.8144473e-01
  -1.0133756e+00   5.4220703e-01
  -8.9358386e-01   4.7115573e-01
  -8.0236661e-01   9.0723671e-01
  -6.4764072e-01   9.3219901e-01
  -6.2563870e-01   7.1629111e-01
  -8.2036008e-01   4.4544211e-01
  -9.4350515e-01   1.0530924e+00
  -7.5598410e-01   4.2286814e-01
  -3.9230350e-01   9.7491863e-01
  -7.8172424e-01   5.4736104e-01
  -6.0760288e-01   6.8930248e-01
  -1.0376576e+00   3.2665781e-01
  -5.2877731e-01   6.1160424e-01
  -8.3162793e-01   9.4001990e-01
  -9.1660705e-01   7.0036685e-01
  -8.5723184e-01   7.6538267e-01
  -5.4309307e-01   5.2274335e-01
  -4.8015978e-01   7.6242898e-01
  -7.6173483e-01   4.4029015e-01
  -6.2150084e-01   5.1019774e-01
  -7.3957072e-01   5.7422806e-01
  -6.3157667e-01   6.4405039e-01
  -6.8841208e-01   7.9868631e-01
  -1.0736473e+00   6.0129273e-01
  -7.9153988e-01   4.4824217e-01
  -7.8230110e-01   6.7468878e-01
  -1.1001446e+00   3.7220874e-01
  -8.9784345e-01   1.4266193e+00
  -5.1508925e-01   8.4974482e-01
  -6.6314106e-01   9.9326281e-01
  -7.4800109e-01   6.0733705e-01
  -5.5748699e-01   4.3624671e-01
  -6.1460385e-01   7.4577900e-01
  -4.3651026e-01   7.9249031e-01
  -5.0867900e-01   8.0074909e-01
  -4.7319792e-01   9.7760533e-01
  -5.6036842e-01   7.2524710e-01
  -8.5669503e-01   1.2239337e+00
  -4.5746523e-01   8.3965440e-01
  -8.0556441e-01   8.8257487e-01
  -1.0098496e+00   6.4794277e-01
  -6.0655533e-01   9.2455708e-01
  -2.9004682e-01   9.1920845e-01
  -5.0069328e-01   7.0159640e-01
  -6.2140023e-01   8.0529703e-01
  -6.3527995e-01   4.6944610e-01
  -6.8594355e-01   7.5978839e-01
  -8.6208316e-01   7.9501724e-01
  -7.4161185e-01   4.9576896e-01
  -7.0070336e-01   6.1321202e-01
  -8.7662346e-01   4.0090917e-01
  -6.1901899e-01   1.5538327e+00
  -1.0284131e+00   7.7521115e-01
  -6.8765913e-01   5.3809328e-01
  -1.0045696e+00   5.6076528e-01
  -6.5580829e-01   6.6731635e-01
  -6.4878791e-01   5.1604518e-01
  -4.5459630e-01   5.2234769e-01
  -1.0487938e+00   5.9919458e-01
  -8.5331748e-01   9.4443377e-01
  -1.0324657e+00   6.0661022e-01
  -5.6601952e-01   6.8748317e-01
  -4.7898361e-01   8.2538311e-01
  -5.2535025e-01   8.0574189e-01
  -7.0823334e-01   7.4450987e-01
  -8.0898024e-01   5.5657404e-01
  -7.0309917e-01   8.4090318e-01
  -6.6606716e-01   9.0193608e-01
  -6.6481502e-01   8.3169999e-01
  -1.1113946e+00   2.3119519e-01
  -8.7760556e-01   5.8117375e-01
  -1.0246145e+00   7.6546481e-01
  -2.8996373e-01   6.9169025e-01
  -5.9199772e-01   5.7888652e-01
  -7.2567503e-01   1.4823496e+00
  -5.9763819e-01   8.3184114e-01
  -9.9352324e-01   4.0456758e-01
  -4.4969200e-01   8.8694623e-01
  -8.7877318e-01   7.0448625e-01
  -6.9463984e-01   8.0575254e-01
  -8.6235013e-01   5.0446933e-01
  -9.6286202e-01   6.8616877e-01
  -7.2801534e-01   5.3866825e-01
  -5.6794809e-01   6.2477876e-01
  -4.8783480e-01   5.0761626e-01
  -5.6157513e-01   7.0434660e-01
  -6.6302820e-01   9.4072558e-01
  -5.3475026e-01   6.4149656e-01
  -6.7130041e-01   5.7433585e-01
  -7.0138265e-01   5.8892340e-01
  -8.1862878e-01   3.9813851e-01
  -6.5227405e-01   4.7441390e-01
  -9.1971426e-01   5.8274154e-01
  -8.0099240e-01   6.3395473e-01
  -7.7910824e-01   6.4595906e-01
  -1.9113048e-01   9.7326676e-01
  -6.9847662e-01   6.6872820e-01
  -8.1111852e-01   5.8235399e-01
  -7.7498967e-01   4.4150335e-01
  -4.0630495e-01   6.5430102e-01
  -3.5814392e-01   9.0620792e-01
  -8.4159551e-01   5.6501271e-01
  -5.3780530e-01   5.5323310e-01
  -6.8747221e-01   7.7449309e-01
  -1.0144144e+00   5.0351604e-01
  -9.1210518e-01   5.3180300e-01
  -7.9274110e-01   2.5624629e-01
  -4.9193494e-01   7.5880637e-01
  -5.9554890e-01   7.9832071e-01
  -5.0458765e-01   5.5873978e-01
  -6.5666514e-01   6.8059666e-01
  -6.3842857e-01   6.1218890e-01
  -6.3094896e-01   8.7757867e-01
  -6.9516770e-01   6.7660787e-01
  -5.5819838e-01   5.1092688e-01
  -6.9353837e-01   5.8963324e-01
  -7.2019838e-01   6.7192052e-01
  -6.9275108e-01   7.3583304e-01
  -8.6525991e-01   9.3839138e-01
  -6.5054177e-01   7.4610030e-01
  -4.4747471e-01   7.7490509e-01
  -9.5129472e-01   6.9233827e-01
  -6.9424434e-01   5.0966892e-01
  -9.0692730e-01   3.7807016e-01
  -2.5950447e-01   1.0222597e+00
  -4.5606562e-01   8.5402730e-01
  -7.5786466e-01   1.0197887e+00
  -3.5646488e-01   9.3442137e-01
  -9.3022261e-01   4.7278291e-01
  -8.1620607e-01   7.0301980e-01
  -4.6903965e-01   6.6789170e-01
  -6.3495271e-01   7.2335953e-01
  -4.0734846e-01   6.6686191e-01
  -8.1788480e-01   8.4016016e-01
  -5.6163529e-01   8.9516034e-01
  -5.3189115e-01   7.0189411e-01
  -8.0738759e-01   7.0112652e-01
  -4.7834525e-01   5.6931666e-01
  -4.6664384e-01   6.5590666e-01
  -5.9572714e-01   7.9547594e-01
  -4.7334851e-01   8.7575556e-01
  -5.9617893e-01   6.3427819e-01
  -8.8395635e-01   6.5752622e-01
  -7.8652468e-01   4.1589231e-01
  -5.0650148e-01   8.0193942e-01
  -5.3241988e-01   7.6591002e-01
  -5.2072000e-01   8.2929846e-01
  -6.0526078e-01   6.4093508e-01
  -1.0366117e+00   9.1252376e-01
  -3.8456639e-01   7.9482123e-01
  -9.7995993e-01   6.9257255e-01
  -5.0063818e-01   9.1952541e-01
  -7.0576320e-01   6.3824716e-01
  -6.3940461e-01   7.1229804e-01
  -4.2101161e-01   9.5186648e-01
  -8.1446060e-01   7.5556996e-01
  -6.0344455e-01   8.5292254e-01
  -7.6461985e-01   6.6359051e-01
  -4.3406862e-01   8.3299883e-01
  -7.5988233e-01   6.6513557e-01
  -6.6693388e-01   6.4212958e-01
  -4.7218685e-01   7.1937714e-01
  -7.1305610e-01   7.7061822e-01
  -7.7913184e-01   6.7721500e-01
  -8.7365052e-01   4.7412053e-01
  -5.2381589e-01   7.6421600e-01
  -6.8538417e-01   7.5329953e-01
  -6.5177568e-01   7.4719012e-01
  -8.4048374e-01   6.2555484e-01
  -5.4431772e-01   8.4808190e-01
  -9.7892375e-01   4.0181743e-01
  -6.8144408e-01   1.0426503e+00
  -6.6369148e-01   5.0095663e-01
  -8.4627023e-01   4.0627954e-01
  -7.2452919e-01   9.5124744e-01
  -6.0823739e-01   7.8202249e-01
  -4.2316321e-01   7.6267465e-01
  -5.0839092e-01   6.4035057e-01
  -5.9259615e-01   7.5480945e-01
  -5.6952354e-01   6.2871532e-01
  -9.0646435e-01   7.1534357e-01
  -6.9619590e-01   6.8066428e-01
  -8.8651413e-01   2.7548277e-01
  -4.2477531e-01   6.7211794e-01
  -8.8547426e-01   1.0659249e+00
  -5.1490126e-01   7.9561855e-01
  -7.9029500e-01   7.6135801e-01
  -1.0187562e+00   8.8464717e-01
  -6.3531877e-01   6.5582153e-01
  -6.4205752e-01   6.0206674e-01
  -4.8879562e-01   7.4894330e-01
  -2.4409769e-01   1.0003285e+00
  -5.6339816e-01   7.8386156e-01
  -3.8659813e-01   6.6551838e-01
  -8.0916651e-01   4.4219170e-01
  -4.5491258e-01   9.5383904e-01
  -1.0512522e+00   5.0490682e-01
  -8.6356299e-01   7.8820068e-01
  -6.8913917e-01   6.3286125e-01
  -7.0869865e-01   5.7328579e-01
  -8.6055780e-01   7.1994952e-01
  -9.1907117e-01   3.1057944e-01
  -5.6075951e-01   5.1923516e-01
  -7.3321663e-01   9.2552500e-01
  -7.5215445e-01   4.0904669e-01
  -4.4738455e-01   8.1369861e-01
  -7.9107660e-01   4.4199554e-01
  -5.9180235e-01   4.5578333e-01
  -5.8569549e-01   7.4657483e-01
  -8.8259534e-01   6.6380024e-01
  -7.2898085e-01   1.1312653e+00
  -7.2386507e-01   6.8307750e-01
  -6.4534453e-01   4.1362282e-01
  -4.7032842e-01   9.3516422e-01
  -5.1874205e-01   6.0500597e-01
  -4.9858473e-01   5.8563781e-01
  -5.1517527e-01   6.1030825e-01
  -5.6381747e-01   7.0717469e-01
  -7.9298085e-01   5.2563589e-01
  -2.5138270e-01   9.2260336e-01
  -8.2013999e-01   1.2191595e+00
  -1.0864302e+00   7.5434461e-01
  -6.5993991e-01   7.8175653e-01
  -5.2842444e-01   1.0588221e+00
  -7.5506909e-01   7.6619348e-01
  -6.8238802e-01   7.0095701e-01
  -9.6105233e-01   5.9811240e-01
  -4.3261488e-01   8.5949078e-01
  -6.3268931e-01   6.8711581e-01
  -5.1982347e-01   6.3402730e-01
  -3.4924474e-01   7.4948786e-01
  -7.1603106e-01   6.7990443e-01
  -1.1299657e+00   4.7438329e-01
  -6.5616558e-01   6.8251297e-01
  -6.7783551e-01   7.4683943e-01
  -7.2972752e-01   8.7716592e-01
  -5.5631394e-01   4.2330250e-01
  -6.8415387e-01   6.5978103e-01
  -8.7966749e-01   5.6523400e-01
  -9.9995107e-01   1.1874913e+00
  -5.7616731e-01   8.5414149e-01
  -4.2522768e-01   7.3470382e-01
  -9.7285395e-01   3.2748748e-01
  -8.5799870e-01   6.5467667e-01
  -7.6980484e-01   4.1063570e-01
  -9.0969886e-01   9.4662982e-01
  -8.7303755e-01   7.7412156e-01
  -7.2597108e-01   6.8338466e-01
  -7.9686605e-01   6.6289302e-01
  -7.1671006e-01   5.4223509e-01
  -8.7035656e-01   6.0681985e-01
  -5.3166898e-01   7.0808397e-01
  -9.7746065e-01   8.7235749e-01
  -4.9571295e-01   4.6491302e-01
  -3.3369842e-01   5.7303981e-01
  -4.7499796e-01   9.5907974e-01
  -8.1089907e-01   9.7798421e-01
  -5.9700247e-01   5.5319941e-01
  -9.6472234e-01   4.9812001e-01
  -7.5655061e-01   7.8565099e-01
  -4.3947057e-01   6.7025778e-01
  -7.3285656e-01   4.2598857e-01
  -6.8486246e-01   6.8641989e-01
  -6.3862794e-01   6.1223402e-01
  -5.2249188e-01   6.7870370e-01
  -7.1114884e-01   9.1207714e-01
  -6.7160116e-01   6.3270874e-01
  -6.5837387e-01   6.3813040e-01
  -8.4618466e-01   5.7309785e-01
  -6.7758427e-01   6.2655120e-01
  -5.1765155e-01   5.9960723e-01
  -8.8660896e-01   5.1121048e-01
  -6.7882639e-01   7.2152548e-01
  -6.1002241e-01   5.8409556e-01
  -7.3555016e-01   7.8147971e-01
  -5.9579332e-01   6.2845164e-01
  -7.8621672e-01   6.2257102e-01
  -9.1871497e-01   9.9267536e-01
  -4.2562722e-01   1.0694434e+00
  -5.8205461e-01   7.2876395e-01
  -7.6722801e-01   1.2550342e+00
  -3.9505709e-01   9.7983197e-01
  -4.7038189e-01   1.0170353e+00
  -6.0184922e-01   6.3216152e-01
  -4.2423530e-01   1.2536406e+00
  -4.8796792e-01   7.3590560e-01
  -6.7954100e-01   4.9312638e-01
  -7.0958575e-01   3.8735802e-01
  -4.4370765e-01   7.8831097e-01
  -5.9342266e-01   5.3669827e-01
  -6.1759828e-01   7.1378510e-01
  -5.0608051e-01   9.7809810e-01
  -5.0761546e-01   7.2379502e-01
  -5.9057435e-01   5.8534483e-01
  -6.2594946e-01   6.8494163e-01
  -7.6444347e-01   4.6162092e-01
  -6.8071730e-01   8.8720883e-01
  -6.1094970e-01   9.7194032e-01
  -8.8030020e-01   7.2507992e-01
  -6.0132781e-01   7.2581306e-01
  -8.6673672e-01   7.1829633e-01
  -6.5722018e-01   6.6365346e-01
  -8.5267378e-01   9.1327070e-01
  -6.1344626e-01   6.1875185e-01
  -6.8904868e-01   7.6822469e-01
  -5.9578656e-01   9.8493368e-01
  -5.6388188e-01   5.6134886e-01
  -7.9268165e-01   4.5621684e-01
  -7.3040380e-01   5.2939240e-01
  -5.6518832e-01   5.9505605e-01
  -5.2622890e-01   8.1644597e-01
  -7.6130137e-01   6.3276884e-01
  -7.3074237e-01   5.7795031e-01
  -1.0845270e+00   4.9315444e-01
  -7.6168386e-01   5.8109626e-01
  -8.0914765e-01   7.0331509e-01
  -5.0536104e-01   6.6194312e-01
  -7.9058438e-01   7.4539893e-01
  -4.8728116e-01   7.4700742e-01
  -4.4299480e-01   1.0122118e+00
  -7.1025450e-01   4.1791639e-01
  -9.2696881e-01   5.7829221e-01
  -4.2162901e-01   8.8012669e-01
  -6.7155631e-01   4.2131523e-01
  -7.5442826e-01   7.4407114e-01
  -4.2557175e-01   6.7444408e-01
  -7.7323249e-01   5.5074408e-01
  -6.1174334e-01   9.9647960e-01
  -5.9751399e-01   5.2483046e-01
  -6.3342797e-01   6.7491084e-01
  -5.9064228e-01   4.3594828e-01
  -6.5153883e-01   3.7483082e-01
  -7.4267751e-01   5.5067617e-01
  -3.4017778e-01   1.1790063e+00
  -4.7779401e-01   8.2226697e-01
  -5.1458978e-01   4.3974922e-01
  -8.6711025e-01   4.1727075e-01
  -6.8926616e-01   8.0409342e-01
  -8.9754000e-01   6.5272618e-01
  -6.7021683e-01   3.3360172e-01
  -7.7075764e-01   4.5171668e-01
  -5.7454684e-01   6.7353465e-01
  -8.1248194e-01   1.0245985e+00
  -8.1154150e-01   6.0812933e-01
  -6.8162046e-01   5.0245095e-01
  -4.0982538e-01   5.7469397e-01
  -9.3178279e-01   7.1002384e-01
  -6.2270289e-01   7.5110402e-01
  -6.1386881e-01   7.6608838e-01
  -5.1343212e-01   7.5156631e-01
  -6.9424663e-01   8.4318156e-01
  -6.5822190e-01   9.3944367e-01
  -5.1962161e-01   1.4577208e+00
  -8.9711367e-01   6.7310582e-01
  -4.7364753e-01   7.6348761e-01
  -7.0962406e-01   7.4568215e-01
  -8.9005804e-01   6.1056079e-01
  -8.0348275e-01   8.8415695e-01
  -8.0029354e-01   9.5006975e-01
  -8.8953991e-01   6.5274857e-01
  -3.9588154e-01   9.1025139e-01
  -5.4900719e-01   6.6146733e-01
  -6.7476554e-01   7.0260419e-01
  -7.5970150e-01   6.0606339e-01
  -7.9420407e-01   6.1368697e-01
  -6.3524205e-01   1.0948617e+00
  -5.4868066e-01   6.0450239e-01
  -5.8950825e-01   6.3504525e-01
  -5.9945669e-01   7.8704652e-01
  -3.9327755e-01   6.4476796e-01
  -4.4094334e-01   7.6946113e-01
  -7.0897485e-01   6.5336129e-01
  -4.4440415e-01   5.9677384e-01
  -6.0854038e-01   6.3894533e-01
  -1.0574817e+00   9.2533637e-01
  -5.9444431e-01   5.8016038e-01
  -5.5245104e-01   7.7589381e-01
  -5.5321946e-01   7.3795050e-01
  -1.0826770e+00   7.5920018e-01
  -8.3981247e-01   6.7872750e-01
  -6.3944911e-01   6.5550627e-01
  -9.9383294e-01   4.4098343e-01
  -9.8566964e-01   4.0920644e-01
  -8.5632604e-01   3.4664044e-01
  -1.0643111e+00   5.9982112e-01
  -7.5642385e-01   4.7882907e-01
  -6.3990278e-01   1.1019013e+00
  -9.4811887e-01   7.8423326e-01
  -4.4591653e-01   6.2540912e-01
  -6.3530377e-01   7.2191282e-01
  -4.1674136e-01   6.6846638e-01
  -7.4123542e-01   9.9593925e-01
  -5.8737543e-01   4.8652007e-01
  -6.3305441e-01   5.7022988e-01
  -9.6874630e-01   7.2432505e-01
  -7.1847401e-01   5.1759033e-01
  -8.4423433e-01   4.5566004e-01
  -5.4029687e-01   8.1420402e-01
  -5.8495021e-01   4.9767409e-01
  -7.7821944e-01   3.6068489e-01
  -9.5950996e-01   8.7084312e-01
  -7.1232434e-01   4.9675114e-01
  -6.2156347e-01   6.0640343e-01
  -8.4768035e-01   7.0015743e-01
  -6.2063536e-01   8.3099107e-01
  -7.2575977e-01   7.8667085e-01
  -7.2230684e-01   4.9493237e-01
  -5.9114758e-01   4.7907542e-01
  -7.6723248e-01   1.1800204e+00
  -6.0430639e-01   6.0682566e-01
  -7.8024918e-01   8.3078297e-01
  -5.1434287e-01   7.2504897e-01
  -6.5774649e-01   6.0165128e-01
  -6.4190651e-01   7.6531284e-01
  -9.0254421e-01   3.4658276e-01
  -6.4890829e-01   7.6562783e-01
  -6.5345054e-01   5.7686082e-01
  -6.2324629e-01   9.0256532e-01
  -4.1950389e-01   8.2884372e-01
  -5.2659424e-01   7.3456843e-01
  -4.4148029e-01   1.0171033e+00
  -5.6294711e-01   6.0897421e-01
  -9.9184404e-01   5.6895739e-01
  -7.9022224e-01   7.7211896e-01
  -4.8812274e-01   8.5706410e-01
  -6.9859702e-01   4.9814192e-01
  -5.3273834e-01   5.2639199e-01
  -7.5030380e-01   9.7964127e-01
  -3.3911200e-01   7.7003604e-01
  -8.0823060e-01   5.8119234e-01
  -2.2980604e-01   9.2718369e-01
  -5.4051010e-01   9.0278184e-01
  -2.8186871e-01   1.1286066e+00
  -6.8873706e-01   1.0604095e+00
  -6.4423948e-01   9.8349798e-01
  -8.3497795e-01   7.8385157e-01
  -6.6694175e-01   8.4777209e-01
  -7.3838202e-01   5.4827298e-01
  -7.1970357e-01   7.3028185e-01
  -5.0535403e-01   6.3359372e-01
  -5.6537138e-01   7.7172488e-01
  -9.6771654e-01   4.7510225e-01
  -8.2346003e-01   4.5055475e-01
  -6.1304105e-01   5.2570299e-01
  -6.5326800e-01   1.0862788e+00
  -4.3677939e-01   9.3871328e-01
  -4.4729303e-01   8.1770152e-01
  -9.4439448e-01   5.6142659e-01
  -5.0932488e-01   7.1572108e-01
  -5.3178744e-01   8.1150254e-01
  -6.7517558e-01   6.8670969e-01
  -8.6945346e-01   6.3860012e-01
  -7.1135074e-01   6.5721683e-01
  -7.7132484e-01   3.8287902e-01
  -7.4945426e-01   3.0569290e-01
  -5.6270347e-01   8.0531687e-01
  -6.2628002e-01   5.1846071e-01
  -5.4503129e-01   5.4309679e-01
  -7.4285168e-01   2.9463379e-01
  -6.5705720e-01   6.0411766e-01
  -8.9551836e-01   6.7844492e-01
  -3.9015971e-01   8.2373803e-01
  -6.2356533e-01   6.4252352e-01
  -7.1044080e-01   5.2710463e-01
  -5.3294457e-01   9.6957669e-01
  -5.8364164e-01   6.6614589e-01
  -6.4996670e-01   7.7450359e-01
  -5.6560976e-01   6.1521273e-01
  -9.3841846e-01   6.2726030e-01
  -7.7892066e-01   3.8373115e-01
  -4.6944861e-01   1.0113894e+00
  -6.9432029e-01   6.3891691e-01
  -6.1854530e-01   7.2402359e-01
  -5.5130876e-01   6.4928664e-01
  -6.7409761e-01   4.5477407e-01
  -6.9553008e-01   5.2209278e-01
  -8.9552044e-01   5.5433614e-01
  -9.9204523e-01   6.4065247e-01
  -6.8723275e-01   9.3966872e-01
  -7.4257541e-01   7.0249134e-01
  -5.8367404e-01   5.3322282e-01
  -8.6189766e-01   6.9865916e-01
  -5.1471587e-01   1.0243088e+00
  -7.8216972e-01   5.8357338e-01
  -8.1547386e-01   5.1837557e-01
  -8.6132381e-01   8.7115788e-01
  -7.1978809e-01   3.7394967e-01
  -6.6497718e-01   6.2296425e-01
  -8.1342672e-01   4.0572063e-01
  -5.6739116e-01   6.9049344e-01
  -7.5088637e-01   7.7551414e-01
  -5.6305300e-01   4.8232010e-01
  -3.7636133e-01   9.3944115e-01
  -6.3896780e-01   7.5021709e-01
  -6.0616658e-01   4.5544279e-01
  -5.4269708e-01   1.1176603e+00
  -7.1313165e-01   5.8675846e-01
  -5.7868616e-01   6.6244310e-01
  -4.4112686e-01   1.0200076e+00
  -5.9139293e-01   9.2804991e-01
  -1.0476851e+00   8.2401973e-01
  -5.4765408e-01   4.9189840e-01
  -4.1034754e-01   7.1624575e-01
  -6.1625527e-01   7.9204646e-01
  -7.2706734e-01   6.4299077e-01
  -6.3173749e-01   6.3093367e-01
  -5.2955230e-01   9.6301524e-01
  -7.3481453e-01   1.0023969e+00
  -7.1765614e-01   7.0930398e-01
  -7.0426475e-01   7.1642595e-01
  -3.8070886e-01   9.3418849e-01
  -6.0765803e-01   6.2453165e-01
  -1.0015107e+00   7.2557126e-01
  -7.9466084e-01   4.1566606e-01
  -4.7919873e-01   6.8769071e-01
  -1.1745506e+00   5.8253767e-01
  -5.6941453e-01   7.9682947e-01
  -3.3871845e-01   9.3349493e-01
  -4.5296120e-01   8.6873716e-01
  -5.4250261e-01   9.2493728e-01
  -4.6494593e-01   1.1057275e+00
  -9.6893486e-01   3.6880979e-01
  -4.3625789e-01   5.7345894e-01
  -7.5810353e-01   5.7996509e-01
  -6.8039253e-01   4.4521860e-01
  -6.9293953e-01   6.4348437e-01
  -5.1866433e-01   5.7787635e-01
  -2.1673218e-01   8.9350394e-01
  -3.9179656e-01   8.7317487e-01
  -1.1592734e+00   6.4282568e-01
  -6.5354386e-01   6.0596454e-01
  -4.0781079e-01   7.8635088e-01
  -6.2572910e-01   7.9110328e-01
  -9.0398598e-01   4.9259509e-01
  -4.1547372e-01   8.1188337e-01
  -6.3509248e-01   6.6873507e-01
  -6.5560823e-01   6.5238429e-01
  -5.6440350e-01   8.5338370e-01
  -6.7450187e-01   5.3574983e-01
  -5.9371989e-01   5.9526190e-01
  -1.0826811e+00   2.0444262e-01
  -4.5158420e-01   7.3876637e-01
  -6.3030745e-01   5.7760906e-01
  -5.3123412e-01   7.4597652e-01
  -6.5376733e-01   8.6395629e-01
  -4.3030947e-01   1.0451952e+00
  -7.1947420e-01   5.4268436e-01
  -5.6458924e-01   7.4091298e-01
  -7.4686731e-01   6.4995440e-01
  -6.9025123e-01   4.6132635e-01
  -5.1171853e-01   8.4374409e-01
  -6.6321856e-01   7.4911080e-01
  -8.4976108e-01   6.8856900e-01
  -3.9306485e-01   9.9792827e-01
  -7.6195597e-01   7.0127838e-01
  -5.5829636e-01   6.8582954e-01
  -6.8685586e-01   5.0120640e-01
  -5.8812456e-01   6.9872531e-01
  -5.7234286e-01   7.2327672e-01
  -1.2589753e+00   7.3734370e-01
  -6.9733758e-01   6.7189721e-01
  -7.6331052e-01   5.9228868e-01
  -7.0810328e-01   6.2499160e-01
  -7.2817085e-01   5.2658883e-01
  -9.0558735e-01   7.4378804e-01
  -4.7569977e-01   1.0905810e+00
  -5.7370927e-01   4.6737177e-01
  -8.8931253e-01   6.8572447e-01
  -6.7575766e-01   1.3097831e+00
  -7.6623419e-01   6.8596636e-01
  -6.6007964e-01   5.5289024e-01
  -7.1701681e-01   6.6229899e-01
  -6.7897116e-01   3.8992879e-01
  -7.5242606e-01   3.4773303e-01
  -7.9844587e-01   7.8109310e-01
  -4.3356163e-01   1.1591210e+00
  -4.4273795e-01   9.3003715e-01
  -1.0897545e+00   9.8037810e-01
  -6.1291773e-01   6.4852987e-01
  -8.7920656e-01   4.9017499e-01
  -7.9710232e-01   1.0620512e+00
  -4.8001083e-01   7.5246624e-01
  -4.8825531e-01   6.2752610e-01
  -7.3173756e-01   8.8684386e-01
  -2.7080496e-01   8.2802699e-01
  -4.3998759e-01   5.5555506e-01
  -1.1783111e+00   7.1577989e-01
  -7.4039382e-01   6.7186061e-01
  -5.5349229e-01   5.3754949e-01
  -1.0753103e+00   5.6788068e-01
  -6.5998161e-01   9.0994343e-01
  -4.7508216e-01   8.2069457e-01
  -3.0519518e-01   6.6176801e-01
  -6.6417130e-01   7.3164776e-01
  -6.5595782e-01   7.3142952e-01
  -6.3869399e-01   7.9694187e-01
  -3.5919977e-01   8.0360651e-01
  -5.4409723e-01   7.5226506e-01
  -8.5475068e-01   4.9766101e-01
  -8.4057065e-01   4.5407902e-01
  -6.2630729e-01   9.9290249e-01
  -7.4643311e-01   4.5859961e-01
  -5.7572768e-01   4.7028533e-01
  -7.5297743e-01   4.5208700e-01
  -8.9075881e-01   4.9977388e-01
  -9.2947247e-01   7.2625247e-01
  -8.2455348e-01   7.7093162e-01
  -1.0104444e+00   7.1446325e-01
  -6.2325421e-01   7.2820884e-01
  -7.2050432e-01   6.1853225e-01
  -4.4464945e-01   6.3061983e-01
  -9.7211097e-01   6.0924586e-01
  -6.5588916e-01   4.9138765e-01
  -6.0359609e-01   7.8123812e-01
  -5.3590918e-01   6.8076144e-01
  -5.0740013e-01   8.3353892e-01
  -5.1285855e-01   7.7449900e-01
  -3.9666439e-01   9.2443304e-01
  -9.3509472e-01   5.8247612e-01
  -8.2374974e-01   4.4824922e-01
  -4.5335846e-01   7.7818731e-01
  -8.2935677e-01   6.2296731e-01
  -7.5244677e-01   5.6574578e-01
  -3.8492310e-01   7.6201453e-01
  -4.4086621e-01   1.0723685e+00
  -6.9165741e-01   4.6898593e-01
  -7.6110980e-01   4.8991870e-01
  -8.1544255e-01   3.5013357e-01
  -8.1175991e-01   3.6708350e-01
  -5.2864592e-01   6.9147137e-01
  -5.6872755e-01   4.9397800e-01
  -6.8350499e-01   9.2181120e-01
  -8.7150887e-01   6.1004314e-01
  -7.9665878e-01   4.9871000e-01
  -6.0977055e-01   6.8195885e-01
  -7.1604490e-01   8.3269290e-01
  -5.6700060e-01   5.1822684e-01
  -6.9026772e-01   8.4359845e-01
  -4.9911435e-01   6.6269311e-01
  -6.8725793e-01   4.8613061e-01
  -7.6441725e-01   6.8716409e-01
  -5.1719177e-01   8.1776565e-01
  -7.2377546e-01   8.5841119e-01
  -9.0244906e-01   7.8451894e-01
  -4.5189108e-01   7.5513540e-01
  -8.8848722e-01   5.9675346e-01
  -5.1151460e-01   6.3085045e-01
  -5.5265721e-01   5.4144753e-01
  -5.7548761e-01   4.7122960e-01
  -9.3489113e-01   5.1759101e-01
  -6.8581219e-01   4.9751500e-01
  -5.3925248e-01   3.1736732e-01
  -8.5578239e-01  -2.7173558e-02
  -6.4629940e-01   9.3729129e-01
  -3.8753244e-01   6.7912444e-01
  -5.5058494e-01   7.1819435e-01
  -7.2828012e-01   7.4111348e-01
  -9.5016947e-01   7.8035206e-01
  -7.7193450e-01   8.7301266e-01
  -8.8551158e-01   8.7381032e-01
  -5.1923839e-01   7.1974032e-01
  -7.6094414e-01   6.6029190e-01
  -8.5732550e-01   6.8085038e-01
  -5.2277294e-01   6.2078596e-01
  -8.0797317e-01   4.3447786e-01
  -6.3708483e-01   6.8533050e-01
  -6.9036637e-01   8.3815104e-01
  -5.6666519e-01   6.5236074e-01
  -6.5761105e-01   8.5506300e-01
  -8.1811052e-01   6.6217902e-01
  -8.0892333e-01   6.4628014e-01
  -9.3963967e-01   8.5795701e-01
  -4.9141397e-01   9.3029863e-01
  -4.9211538e-01   8.0871036e-01
  -4.7912661e-01   6.5953151e-01
  -5.0914399e-01   7.0086742e-01
  -1.0048192e+00   7.4824771e-01
  -3.5292774e-01   1.3447824e+00
  -6.1001723e-01   8.1705420e-01
  -7.6196639e-01   6.9563683e-01
  -6.8804303e-01   8.4027588e-01
  -6.9008515e-01   7.7245441e-01
  -1.2008197e+00   6.9169339e-01
  -6.5330891e-01   4.0360693e-01
  -6.1978992e-01   5.9609225e-01
  -5.6782219e-01   4.5612367e-01
  -7.9131708e-01   5.4350186e-01
  -5.7075902e-01   7.8334324e-01
  -8.5900160e-01   8.3649643e-01
  -4.1828929e-01   1.0736581e+00
  -6.7269986e-01   7.6555932e-01
  -8.8152740e-01   8.7772607e-01
  -6.4835724e-01   4.8840661e-01
  -8.6107836e-01   3.3748909e-01
  -7.5955291e-01   5.3424769e-01
  -9.6998041e-01   1.1272077e+00
  -4.8738668e-01   7.2291709e-01
  -5.8652813e-01   6.8582190e-01
  -7.2277798e-01   7.2139748e-01
  -9.3018913e-01   4.2701337e-01
  -8.1048590e-01   5.7287196e-01
  -4.3631385e-01   1.0030913e+00
  -6.1894180e-01   7.7606151e-01
  -7.4821321e-01   5.5128349e-01
  -3.3697386e-01   6.2218164e-01
  -1.0303525e+00   8.2510438e-01
  -3.7074921e-01   1.1502590e+00
  -7.4015988e-01   5.4903305e-01
  -4.3423354e-01   8.9153953e-01
  -5.7267563e-01   5.3979873e-01
  -5.6144841e-01   7.5805638e-01
  -7.3039989e-01   9.1341743e-01
  -4.5675325e-01   8.1388377e-01
  -3.9648222e-01   1.0247873e+00
  -8.8220061e-01   4.9156813e-01
  -8.5482039e-01   8.7722943e-01
  -5.1804106e-01   6.2306873e-01
  -8.7331549e-01   4.2238288e-01
  -6.5217124e-01   5.9057990e-01
  -8.7039403e-01   4.5062569e-01
  -7.9939403e-01   8.4873144e-01
  -7.2638331e-01   7.4024652e-01
  -5.5577355e-01   5.8326275e-01
  -7.7111221e-01   4.7866404e-01
  -1.0219149e+00   4.6591152e-01
  -7.2073426e-01   4.4448484e-01
  -1.0002309e+00   5.6706217e-01
  -1.0264397e+00   6.5585039e-01
  -5.8528263e-01   5.2829237e-01
  -9.4026835e-01   4.2259467e-01
  -8.5947371e-01   3.5056107e-01
  -6.3408414e-01   7.5124753e-01
  -9.2742454e-01   5.4685992e-01
  -6.4420101e-01   6.2116746e-01
  -6.5817809e-01   6.7898217e-01
  -8.0437518e-01   5.2436029e-01
  -5.3791252e-01   5.3645987e-01
  -6.0653267e-01   6.8393707e-01
  -8.4206059e-01   5.7649845e-01
  -3.9883733e-01   8.6578463e-01
  -7.5397142e-01   4.5906684e-01
  -1.0063502e+00   5.0302189e-01
  -5.2825159e-01   8.3734078e-01
  -5.0042329e-01   9.1212809e-01
  -6.0906999e-01   7.0523022e-01
  -7.1202271e-01   1.0758221e+00
  -1.0655830e+00   4.4408376e-01
  -5.8613885e-01   6.8749190e-01
  -3.6643319e-01   7.6736315e-01
  -3.2337674e-01   6.9270234e-01
  -7.5585131e-01   6.4352134e-01
  -5.0985997e-01   1.0617528e+00
  -7.9573339e-01   9.4876840e-01
  -5.7680706e-01   6.8086441e-01
  -7.7352883e-01   7.1536532e-01
  -1.0625505e+00   1.1283804e+00
  -5.9408352e-01   7.9586034e-01
  -7.7767105e-01   4.2287697e-01
  -1.0911093e+00   4.0734903e-01
  -6.1594663e-01   5.8785722e-01
  -5.0430031e-01   6.3611086e-01
  -9.3155686e-01   6.5342912e-01
  -5.8890938e-01   7.8758181e-01
  -7.9720933e-01   6.7072152e-01
  -6.9586391e-01   7.2027359e-01
  -5.8623498e-01   6.5137819e-01
  -7.1267685e-01   6.1765707e-01
  -5.0217302e-01   1.0203910e+00
  -5.8435138e-01   5.7150563e-01
  -6.9558016e-01   7.4374576e-01
  -7.1132204e-01   4.9737253e-01
  -8.5021592e-01   4.2664592e-01
  -9.3394217e-01   3.0826771e-01
  -7.3396206e-01   9.4734293e-01
  -4.0041842e-01   6.2625391e-01
  -6.1560268e-01   5.8460327e-01
  -5.5454301e-01   4.2853258e-01
  -8.0496787e-01   3.8115368e-01
  -7.8942821e-01   5.2942696e-01
  -1.0150806e+00   4.3405368e-01
  -6.4884587e-01   6.5505726e-01
  -5.5301472e-01   9.2739797e-01
  -4.7784242e-01   6.7570803e-01
  -7.4147251e-01   8.1759534e-01
  -5.2435165e-01   7.5510040e-01
  -8.8831043e-01   5.4195769e-01
  -9.4935826e-01   3.7687043e-01
  -3.8645514e-01   8.3712887e-01
  -6.5865123e-01   6.6460107e-01
  -1.2372435e+00   9.0113287e-01
  -6.8266587e-01   6.2714742e-01
  -8.7188425e-01   5.3284241e-01
  -4.9539664e-01   7.1072145e-01
  -7.8983120e-01   7.6391748e-01
  -7.4911202e-01   7.7798119e-01
  -5.6106101e-01   8.9628748e-01
  -4.3715422e-01   9.1477128e-01
  -7.6741805e-01   7.2085753e-01
  -5.9064133e-01   1.0454379e+00
  -1.0249667e+00   4.2702783e-01
  -7.1650569e-01   6.6567236e-01
  -8.5418570e-01   3.5467150e-01
  -8.0708955e-01   7.4638321e-01
  -3.4584986e-01   8.2717519e-01
  -7.4428195e-01   4.9254099e-01
  -6.4697534e-01   9.1373016e-01
  -5.4009891e-01   8.6087424e-01
  -5.9121728e-01   8.6847542e-01
  -9.1276029e-01   6.5177503e-01
  -5.7234769e-01   1.0098505e+00
  -7.0644013e-01   4.4484487e-01
  -6.3508195e-01   6.0790167e-01
  -4.5358720e-01   7.6036460e-01
  -7.8547298e-01   7.4219031e-01
  -6.1942649e-01   8.2407446e-01
  -7.6841155e-01   7.9787927e-01
  -9.4354597e-01   1.0866328e+00
  -7.8313360e-01   6.0815197e-01
  -4.9418730e-01   7.5016472e-01
  -7.1041615e-01   7.8700742e-01
  -5.4623776e-01   8.8243252e-01
  -7.2264859e-01   8.1277816e-01
  -6.1363720e-01   5.5809508e-01
  -7.0501884e-01   8.5169987e-01
  -7.3001895e-01   8.3177205e-01
  -6.7321611e-01   8.4786277e-01
  -5.8170267e-01   5.8918952e-01
  -5.6614548e-01   9.2215321e-01
  -7.2965932e-01   8.0339234e-01
  -4.0586611e-01   1.0740629e+00
  -4.2323283e-01   9.1891558e-01
  -6.4515754e-01   6.5334485e-01
  -6.5315866e-01   6.4178530e-01
  -8.0141201e-01   6.9923595e-01
  -4.8040550e-01   6.9370939e-01
  -7.8119296e-01   6.0006541e-01
  -4.4266230e-01   6.9723458e-01
  -8.6598195e-01   5.7459461e-01
  -6.4599674e-01   6.4929211e-01
  -5.0008010e-01   6.1009379e-01
  -6.0045406e-01   6.8860048e-01
  -5.2682977e-01   6.5531367e-01
  -6.4704701e-01   8.6162977e-01
  -5.6602582e-01   1.1070865e+00
  -6.8589819e-01   8.2717817e-01
  -6.5458229e-01   5.1583106e-01
  -9.7870038e-01   5.0301315e-01
  -6.5799037e-01   8.3145563e-01
  -7.5271450e-01   7.0336262e-01
  -6.2114214e-01   6.4556427e-01
  -5.5577972e-01   5.8796199e-01
  -3.5370553e-01   8.9470940e-01
  -5.3415230e-01   8.3537520e-01
  -5.6057340e-01   5.4815686e-01
  -8.0843765e-01   4.9728271e-01
  -6.5829153e-01   5.6351514e-01
  -7.4794332e-01   4.0629047e-01
  -5.5868706e-01   6.5255235e-01
  -7.8132812e-01   1.1902545e+00
  -1.0566136e+00   6.3926368e-01
  -9.2758517e-01   6.7181592e-01
  -7.4522640e-01   1.0395577e+00
  -9.0575677e-01   6.6851531e-01
  -8.0636935e-01   5.9711998e-01
  -5.6317765e-01   6.8272737e-01
  -7.0484877e-01   6.2157978e-01
  -5.8415867e-01   8.9703374e-01
  -6.5943438e-01   8.3154473e-01
  -5.0527224e-01   8.9528123e-01
  -4.7769932e-01   9.4382604e-01
  -1.0702452e+00   3.9541122e-01
  -1.0368299e+00   7.4733392e-01
  -8.1156585e-01   6.7874585e-01
  -7.3960328e-01   9.3884670e-01
  -3.0413039e-01   6.8119628e-01
  -7.4537112e-01   6.1926851e-01
  -4.1867944e-01   7.0157544e-01
  -7.2129542e-01   6.1874246e-01
  -5.6498509e-01   6.2072488e-01
  -8.6048606e-01   5.7975648e-01
  -5.9907951e-01   7.0180819e-01
  -6.0898165e-01   7.4147884e-01
  -5.8565395e-01   6.5801065e-01
  -8.9386524e-01   5.8206288e-01
  -7.5551414e-01   4.5074897e-01
  -8.4830390e-01   4.0343076e-01
  -7.3827275e-01   9.1541966e-01
  -7.0590095e-01   7.3042637e-01
  -7.2336592e-01   3.1308992e-01
  -5.9847653e-01   7.2050302e-01
  -4.6610641e-01   6.4743723e-01
  -5.5685775e-01   9.5368391e-01
  -6.3687618e-01   4.3695385e-01
  -1.1159928e+00   5.5439963e-01
  -9.7667438e-01   7.8156171e-01
  -7.0929284e-01   5.4423888e-01
  -7.0842970e-01   7.1221659e-01
  -9.4637688e-01   6.7776351e-01
  -4.7341110e-01   1.1222011e+00
  -2.8566121e-01   7.6366269e-01
  -3.4264494e-01   6.5500126e-01
  -5.0196311e-01   8.3903471e-01
  -6.9130853e-01   7.0167798e-01
  -5.4159452e-01   6.8286547e-01
  -7.7687024e-01   3.6704715e-01
  -7.4608043e-01   6.1931893e-01
  -9.7463126e-01   7.3490466e-01
  -7.4219497e-01   4.9609526e-01
  -4.9393820e-01   8.9126480e-01
  -6.8885997e-01   9.0304057e-01
  -9.1940739e-01   8.0958297e-01
  -6.8702525e-01   8.4461973e-01
  -4.3163662e-01   6.5046499e-01
  -5.8279181e-01   5.3692763e-01
  -5.8280843e-01   6.8422525e-01
  -5.6214489e-01   4.6802650e-01
  -9.3201180e-01   7.7133640e-01
  -8.1093642e-01   8.8192732e-01
  -4.9501898e-01   6.8808504e-01
  -7.7235403e-01   2.9209597e-01
  -1.1383444e+00   7.5569742e-01
  -5.9145066e-01   6.5312102e-01
  -7.0408296e-01   3.0804570e-01
  -6.4308012e-01   5.3488059e-01
  -4.8209666e-01   8.7463138e-01
  -2.1939162e-01   8.5809102e-01
  -8.1667541e-01   9.8691638e-01
  -4.8561596e-01   6.6325990e-01
  -7.5676696e-01   8.7221390e-01
  -4.8975852e-01   6.8315309e-01
  -6.2327620e-01   6.5779790e-01
  -4.4117586e-01   6.8972293e-01
  -6.6795763e-01   5.8896960e-01
  -7.3874580e-01   4.3556135e-01
  -7.7696479e-01   6.2866096e-01
  -6.8402438e-01   5.1846833e-01
  -6.7355143e-01   9.2221386e-01
  -8.5117048e-01   5.7879570e-01
  -5.4131665e-01   4.5346783e-01
  -6.6059081e-01   5.1569509e-01
  -6.6525943e-01   9.3579340e-01
  -5.0161899e-01   9.2062011e-01
  -8.3271306e-01   6.7154850e-01
  -5.0623722e-01   5.1050457e-01
  -8.6640316e-01   6.1177012e-01
  -5.8920287e-01   8.1496770e-01
  -9.7720922e-01   5.1821138e-01
  -3.6357219e-01   9.7884813e-01
  -6.4699944e-01   7.7872897e-01
  -5.8751324e-01   5.4499745e-01
  -6.4086146e-01   7.1039780e-01
  -3.4005434e-01   8.1828868e-01
  -4.7058916e-01   1.2170664e+00
  -7.5899376e-01   7.6672599e-01
  -6.6098159e-01   7.1467176e-01
  -9.1654039e-01   8.2665314e-01
  -3.4260012e-01   8.7382728e-01
  -8.8506344e-01   6.7444001e-01
  -6.4775701e-01   7.5992100e-01
  -8.7442678e-01   8.1807665e-01
  -5.7304728e-01   8.6173882e-01
  -7.8331732e-01   5.5540053e-01
  -8.2925585e-01   5.2789996e-01
  -4.8705667e-01   6.5555842e-01
  -7.5373274e-01   5.7798564e-01
  -7.2416968e-01   4.7296027e-01
  -8.4544745e-01   5.0010915e-01
  -5.4047448e-01   8.3128614e-01
  -5.3044255e-01   3.9362822e-01
  -6.2622379e-01   7.1519278e-01
  -6.8076355e-01   8.2104717e-01
  -7.1657613e-01   5.5718040e-01
  -7.8770760e-01   6.2423904e-01
  -6.3197627e-01   5.1547703e-01
  -9.4859834e-01   6.9526477e-01
  -8.7488424e-01   6.0592154e-01
  -5.8831778e-01   6.9871685e-01
  -6.9689835e-01   9.6803315e-01
  -5.8169648e-01   7.5102428e-01
  -5.0652554e-01   5.4319578e-01
  -5.1302150e-01   5.6181795e-01
  -7.6982455e-01   6.9221899e-01
  -1.0003706e+00   3.7015405e-01
  -8.2509358e-01   4.4394661e-01
  -5.1712262e-01   6.6570259e-01
  -9.0954520e-01   4.0406727e-01
  -5.5013256e-01   5.8234533e-01
  -6.4894200e-01   3.5934219e-01
  -5.8374506e-01   7.3533159e-01
  -9.1086522e-01   6.1421059e-01
  -5.5598849e-01   6.2838117e-01
  -8.3464581e-01   5.1259639e-01
  -3.5248728e-01   9.2999361e-01
  -5.3328083e-01   7.9361432e-01
  -5.8813095e-01   5.2635464e-01
  -8.7712084e-01   5.6049308e-01
  -6.8297813e-01   9.0568925e-01
  -5.5028173e-01   8.7392210e-01
  -5.0604934e-01   1.1723454e+00
  -6.6946880e-01   7.0159404e-01
  -6.0791996e-01   6.2317449e-01
  -5.4621177e-01   6.3339890e-01
  -7.3599864e-01   5.7968823e-01
  -6.0521125e-01   7.8374131e-01
  -8.1203112e-01   7.0028136e-01
  -2.8271739e-01   1.0072978e+00
  -9.8782876e-01   5.9388272e-01
  -6.9651182e-01   5.5129472e-01
  -8.0237892e-01   9.5475769e-01
  -8.5964879e-01   8.7865013e-01
  -5.8254923e-01   6.3890608e-01
  -7.2836841e-01   6.3392984e-01
  -6.2761663e-01   2.9960329e-01
  -4.6619678e-01   7.5073971e-01
  -6.3380291e-01   9.4598843e-01
  -3.4543064e-01   7.8562337e-01
  -5.4754856e-01   9.2334661e-01
  -7.5801003e-01   9.1194520e-01
  -5.7065290e-01   8.5671096e-01
  -4.9296658e-01   5.6973441e-01
  -7.8915174e-01   3.3915594e-01
  -6.1238484e-01   6.1581879e-01
  -9.6666065e-01   5.0287869e-01
  -1.1727529e+00   3.8567902e-01
  -4.1074221e-01   4.7489735e-01
  -8.3633155e-01   7.3449794e-01
  -5.8114243e-01   5.1004259e-01
  -7.3762401e-01   8.9951530e-01
  -5.4382272e-01   1.0440167e+00
  -9.9868708e-01   6.4006110e-01
  -8.1021710e-01   6.5026131e-01
  -4.6184826e-01   6.6508640e-01
  -6.5778687e-01   9.5884409e-01
  -8.0628882e-01   6.5578326e-01
  -8.9169691e-01   7.9219757e-01
  -7.2757838e-01   1.0258103e+00
  -1.1974319e+00   6.5717166e-01
  -5.9846140e-01   6.4316129e-01
  -3.5578233e-01   6.8075026e-01
  -2.8546597e-01   6.9798474e-01
  -2.8096532e-01   8.3475901e-01
  -6.7395141e-01   8.5816977e-01
  -6.3283664e-01   5.5619964e-01
  -5.6329752e-01   8.3292878e-01
  -6.6822049e-01   8.1911844e-01
  -9.1436793e-01   6.2542075e-01
  -6.4088299e-01   7.6368945e-01
  -6.9615770e-01   5.6955232e-01
  -7.5230411e-01   8.2983235e-01
  -8.4836610e-01   6.6562161e-01
  -7.2249608e-01   5.6531684e-01
  -6.2020072e-01   6.8630873e-01
  -6.0326171e-01   7.8445863e-01
  -1.1253627e+00   7.4728034e-01
  -6.7033490e-01   8.7780990e-01
  -7.5607632e-01   9.6623539e-01
  -6.4368436e-01   4.7419574e-01
  -4.5878193e-01   7.1718409e-01
  -5.1719192e-01   6.2402106e-01
  -4.5867025e-01   1.0888570e+00
  -2.9166722e-01   7.0052113e-01
  -6.3531404e-01   5.9529571e-01
  -6.0079196e-01   9.1692629e-01
  -4.8908429e-01   7.8974891e-01
  -8.9337346e-01   6.6481853e-01
  -5.7197680e-01   6.7080304e-01
  -6.8889139e-01   8.7354344e-01
  -5.2528867e-01   1.1563294e+00
  -7.2058003e-01   7.7127468e-01
  -7.1209238e-01   7.4989380e-01
  -4.7599917e-01   5.2780866e-01
  -7.3888037e-01   8.7908992e-01
  -7.0432757e-01   7.6677002e-01
  -6.3575190e-01   7.3724846e-01
  -1.0288658e+00   6.9256630e-01
  -7.6740719e-01   5.5284477e-01
  -5.0595545e-01   6.0462372e-01
  -8.6109413e-01   5.1184507e-01
  -5.2919003e-01   1.0529281e+00
  -8.1144776e-01   6.4329033e-01
  -7.3510806e-01   4.7743763e-01
  -4.2763985e-01   6.6731422e-01
  -7.3845281e-01   8.0051618e-01
  -5.6027526e-01   8.4037518e-01
  -6.5311228e-01   6.3805153e-01
  -5.4068842e-01   6.6449846e-01
  -7.4255187e-01   3.5276051e-01
  -9.4919768e-01   4.7988435e-01
  -7.9747969e-01   4.4686439e-01
  -5.2910398e-01   6.5892721e-01
  -6.3463912e-01   9.3777680e-01
  -7.2981979e-01   7.4165319e-01
  -9.1631585e-01   6.7945913e-01
  -6.8465914e-01   1.0567038e+00
  -9.0290872e-01   4.5049579e-01
  -9.0939412e-01   9.5228645e-01
  -1.0746692e+00   7.6461945e-01
  -5.9435673e-01   6.4264187e-01
  -6.3607641e-01   9.4500538e-01
  -1.1104988e+00   4.2550653e-01
  -6.3312098e-01   6.4425572e-01
  -6.1842962e-01   6.1802037e-01
  -3.9291952e-01   1.2138535e+00
  -7.9865780e-01   7.3969069e-01
  -9.1850272e-01   4.6362780e-01
  -7.2210591e-01   6.5167824e-01
  -7.1074582e-01   6.2066469e-01
  -5.5646695e-01   7.1518860e-01
  -5.5664374e-01   6.5997239e-01
  -6.3653902e-01   8.1105832e-01
  -7.9780385e-01   5.2806083e-01
  -5.8142572e-01   8.0572466e-01
  -7.0805863e-01   7.0200704e-01
  -6.9235495e-01   7.0342400e-01
  -5.6094371e-01   5.4909440e-01
  -5.9285223e-01   6.6080873e-01
  -5.4897177e-01   6.4039007e-01
  -7.4055455e-01   5.7156872e-01
  -4.9274458e-01   6.9575196e-01
  -1.0769711e+00   7.7264114e-01
  -3.9359777e-01   8.8220897e-01
  -5.3434125e-01   6.6180004e-01
  -8.1128981e-01   5.4218551e-01
  -6.9117256e-01   9.1712673e-01
  -7.6906692e-01   6.8879427e-01
  -5.0335885e-01   7.5754409e-01
  -6.4690450e-01   9.1108144e-01
  -3.7403490e-01   7.8547169e-01
  -7.5867543e-01   8.0502395e-01
  -4.7587641e-01   8.2443723e-01
  -7.1734059e-01   6.9244953e-01
  -9.6881006e-01   7.0965020e-01
  -8.0706639e-01   4.0586880e-01
  -6.6140679e-01   7.0010860e-01
  -7.2448533e-01   1.1447723e+00
  -5.3987504e-01   7.8476341e-01
  -5.1882203e-01   6.5084265e-01
  -7.6336902e-01   4.4983774e-01
  -6.7685262e-01   4.1125392e-01
  -6.6814707e-01   6.7366697e-01
  -8.3988373e-01   8.3629063e-01
  -4.5666262e-01   7.9610445e-01
  -4.5273161e-01   8.3561440e-01
  -5.6054883e-01   8.2734901e-01
  -5.5546587e-01   1.0497566e+00
  -5.1359478e-01   8.2464055e-01
  -4.6928236e-01   6.7386517e-01
  -8.3731657e-01   5.6955944e-01
  -9.6217528e-01   6.1239052e-01
  -5.5162821e-01   9.4420777e-01
  -8.0985779e-01   7.6369416e-01
  -9.3155694e-01   5.1658645e-01
  -2.1398369e-01   8.3089063e-01
  -4.0861372e-01   1.0295512e+00
  -7.4800603e-01   7.7351524e-01
  -5.8082451e-01   9.4640440e-01
  -8.4117853e-01   6.4814796e-01
  -1.1147180e+00   1.2900538e+00
  -3.4496590e-01   7.7407214e-01
  -7.3314341e-01   4.3804908e-01
  -6.6324111e-01   7.9365333e-01
  -7.3107977e-01   8.3166013e-01
  -6.8758398e-01   9.6980390e-01
  -7.1416929e-01   5.5581865e-01
  -7.6940561e-01   7.7591508e-01
  -6.7050930e-01   8.0450157e-01
  -8.3775545e-01   5.4041312e-01
  -9.2658688e-01   4.5164118e-01
  -4.0301467e-01   1.0409907e+00
  -7.5611198e-01   5.0779876e-01
  -6.6481956e-01   6.1839364e-01
  -6.9412518e-01   5.4306214e-01
  -7.0338166e-01   9.7692694e-01
  -7.8133844e-01   9.5266608e-01
  -6.0126388e-01   4.9526191e-01
  -5.9859079e-01   6.6614374e-01
  -8.2992544e-01   4.2847521e-01
  -8.5988937e-01   8.5785141e-01
  -5.9960772e-01   4.5462833e-01
  -6.0099246e-01   5.6743177e-01
  -3.4468166e-01   8.0374139e-01
  -6.0712448e-01   7.1625967e-01
  -8.9900024e-01   1.1934950e+00
  -6.4472356e-01   7.7720268e-01
  -7.5946838e-01   7.8816245e-01
  -6.5956704e-01   5.1513546e-01
  -5.2948689e-01   5.9936818e-01
  -6.3801321e-01   5.6747055e-01
  -7.4992035e-01   7.3833110e-01
  -9.6592183e-01   4.4377243e-01
  -7.8945655e-01   5.7046574e-01
  -8.2798523e-01   4.0027083e-01
  -8.1834356e-01   1.1526898e-01
  -6.0041415e-01   7.7250409e-01
  -3.9348917e-01   9.8124235e-01
  -5.1868691e-01   6.8464151e-01
  -3.9103465e-01   7.1779274e-01
  -6.5418660e-01   7.4876176e-01
  -6.6626049e-01   5.0890028e-01
  -4.3318231e-01   8.3800532e-01
  -9.7478836e-01   5.7121689e-01
  -1.0692944e+00   4.5887833e-01
  -8.3929271e-01   6.7152290e-01
  -7.3370431e-01   5.4969528e-01
  -6.6547575e-01   7.1431644e-01
  -5.0792242e-01   5.5797758e-01
  -4.8682403e-01   5.6705903e-01
  -7.2198845e-01   7.9490365e-01
  -6.7097675e-01   7.6670902e-01
  -7.2168288e-01   7.1239315e-01
  -5.5313338e-01   6.2308499e-01
  -5.3015329e-01   5.3336200e-01
  -7.4104227e-01   7.6168916e-01
  -3.2461437e-01   9.2406205e-01
  -8.8331193e-01   4.8909884e-01
  -6.2554371e-01   4.8262441e-01
  -7.3498297e-01   5.3916312e-01
  -5.5784196e-01   4.9432020e-01
  -7.8752765e-01   7.2188473e-01
  -5.1850342e-01   7.1738882e-01
  -3.7106241e-01   5.8886832e-01
  -8.3751866e-01   9.0499925e-01
  -3.9776345e-01   7.2669812e-01
  -1.0089572e+00   4.9738500e-01
  -6.0989755e-01   7.6897193e-01
  -5.6125367e-01   1.1102225e+00
  -9.8148602e-01   4.9681623e-01
  -6.3761121e-01   3.6158103e-01
  -6.8726177e-01   1.1866204e+00
  -4.6235421e-01   8.7368274e-01
  -7.3322438e-01   5.8367629e-01
  -5.5450911e-01   6.7825231e-01
  -6.6669911e-01   9.2088017e-01
  -8.2646014e-01   4.6275790e-01
  -6.0094541e-01   7.6856127e-01
  -4.1160582e-01   9.5612841e-01
  -7.8712377e-01   3.7520748e-01
  -6.3531651e-01   8.1879858e-01
  -5.7548589e-01   4.8998455e-01
  -5.1824172e-01   7.5643874e-01
  -1.0201897e+00   5.1021286e-01
  -8.4949793e-01   1.2037199e+00
  -6.5141551e-01   7.7464395e-01
  -5.5236668e-01   7.0455014e-01
  -3.7106563e-01   7.3767284e-01
  -9.1390274e-01   6.9295258e-01
  -5.2916887e-01   4.6113827e-01
  -2.6764772e-01   8.9704428e-01
  -1.0925852e+00   4.1968062e-01
  -7.4823370e-01   7.4050233e-01
  -6.6378000e-01   7.3772840e-01
  -4.7634112e-01   1.0102380e+00
  -5.5197849e-01   9.5927618e-01
  -4.5299497e-01   5.7285693e-01
  -1.0612719e+00   8.7290722e-01
  -6.8371395e-01   7.2512783e-01
  -5.3418333e-01   8.0271463e-01
  -7.3778280e-01   7.8268013e-01
  -7.7993414e-01   6.1524876e-01
  -8.1534165e-01   7.8430834e-01
  -7.0392829e-01   6.8582375e-01
  -6.7435063e-01   6.2713605e-01
  -8.0639904e-01   6.3039623e-01
  -6.5756488e-01   8.0474010e-01
  -3.4704526e-01   8.1710089e-01
  -8.0489849e-01   1.0044972e+00
  -7.8595780e-01   9.4399098e-01
  -6.4145783e-01   5.4184557e-01
  -6.0890367e-01   6.9157356e-01
  -8.8722369e-01   4.6205066e-01
  -9.2088690e-01   6.7290043e-01
  -6.6626557e-01   4.3787541e-01
  -5.2419332e-01   6.6182318e-01
  -4.2142120e-01   1.0271226e+00
  -8.0487598e-01   5.0406978e-01
  -6.5891000e-01   1.0700006e+00
  -5.2989856e-01   6.3719899e-01
  -8.9412738e-01   6.7255897e-01
  -7.3044595e-01   6.7286128e-01
  -9.2135460e-01   6.5342764e-01
  -9.4298678e-01   4.7363733e-01
  -5.5692138e-01   6.9054280e-01
  -5.1297774e-01   5.6330428e-01
  -7.1119665e-01   7.2114371e-01
  -4.1546025e-01   9.5289860e-01
  -8.7062747e-01   5.2119779e-01
  -8.1266303e-01   7.2127516e-01
  -5.9999537e-01   7.1168816e-01
  -7.3963977e-01   5.5067680e-01
  -7.9274483e-01   7.8761604e-01
  -6.1854793e-01   7.0596267e-01
  -8.5956853e-01   4.5462639e-01
  -7.4577793e-01   5.7609923e-01
  -8.5718727e-01   7.2381952e-01
  -6.6819029e-01   5.6765532e-01
  -5.6358992e-01   8.1219101e-01
  -7.7618201e-01   5.8500368e-01
  -8.9633650e-01   8.3659468e-01
  -6.2614869e-01   7.6741909e-01
  -6.9464843e-01   7.1397982e-01
  -9.4571352e-01   2.7412213e-01
  -1.0160815e+00   6.0565695e-01
  -1.0340655e+00   5.5010678e-01
  -9.0654314e-01   4.0763733e-01
  -6.7839874e-01   6.6550562e-01
  -6.0354342e-01   7.8524713e-01
  -6.1025705e-01   7.2882521e-01
  -5.8451360e-01   5.4655295e-01
  -4.2932327e-01   6.4448413e-01
  -7.6135084e-01   1.0381338e+00
  -7.0055762e-01   5.7444815e-01
  -6.9883915e-01   8.7878003e-01
  -4.9754239e-01   8.6679258e-01
  -6.5823615e-01   4.8557077e-01
  -8.3555788e-01   9.1554331e-01
  -9.6646938e-01   2.8836995e-01
  -7.1577969e-01   6.2506831e-01
  -7.5530938e-01   8.5559820e-01
  -8.0146845e-01   3.6566628e-01
  -8.9983742e-01   4.7398209e-01
  -7.5970175e-01   4.7426609e-01
  -9.1167661e-01   4.8091047e-01
  -7.6947521e-01   7.8917821e-01
  -3.7434072e-01   7.2412468e-01
  -5.8753746e-01   8.4326243e-01
  -7.1058000e-01   6.4987410e-01
  -7.1262915e-01   8.6924057e-01
  -6.4170521e-01   8.2759648e-01
  -3.9530971e-01   8.3530288e-01
  -7.5598626e-01   3.7974512e-01
  -4.2444933e-01   7.1784903e-01
  -1.0901154e+00   7.2621004e-01
  -6.4902086e-01   5.6620108e-01
  -4.3062916e-01   5.5400634e-01
  -4.9142721e-01   5.7713425e-01
  -6.7601322e-01   7.3256104e-01
  -5.9997111e-01   5.0104747e-01
  -5.8300156e-01   9.0689510e-01
  -1.0731740e+00   6.4297011e-01
  -5.7657220e-01   7.6492750e-01
  -5.1261271e-01   1.0897489e+00
  -6.9973815e-01   6.0859901e-01
  -7.8448055e-01   8.9358794e-01
  -5.7911128e-01   5.6843964e-01
  -1.9811189e-01   1.0239216e+00
  -6.6934729e-01   7.3664171e-01
  -6.8149550e-01   7.2901401e-01
  -6.9086851e-01   5.8737935e-01
  -5.1540443e-01   6.9009524e-01
  -7.8828098e-01   6.0125085e-01
  -5.3358158e-01   7.5377237e-01
  -8.4180602e-01   6.6617242e-01
  -5.5049955e-01   9.2274208e-01
  -5.6211694e-01   7.0765391e-01
  -8.1219997e-01   7.6212182e-01
  -6.2439177e-01   7.9455003e-01
  -5.6467995e-01   8.0683720e-01
  -5.7002911e-01   4.9824549e-01
  -5.5245336e-01   5.9395087e-01
  -6.6092295e-01   6.6403612e-01
  -9.9785911e-01   6.2238022e-01
  -5.9043937e-01   3.4113179e-01
  -7.7827745e-01   8.2849892e-01
  -3.0072794e-01   7.8403119e-01
  -1.2089444e+00   4.8799736e-01
  -6.8407671e-01   4.7917920e-01
  -2.7760803e-01   9.0582454e-01
  -5.4213033e-01   8.8192384e-01
  -7.3569630e-01   5.2774114e-01
  -9.9113612e-01   8.3695619e-01
  -1.0739468e+00   2.5790469e-01
  -9.4826361e-01   5.7014756e-01
  -4.5814372e-01   1.0026836e+00
  -5.8799351e-01   6.4256752e-01
  -7.2995091e-01   6.9071393e-01
  -3.6076098e-01   6.9249688e-01
  -7.6370760e-01   4.1747712e-01
  -9.8155857e-01   6.7404376e-01
  -5.5859608e-01   6.8180463e-01
  -6.9324724e-01   4.8669270e-01
  -6.1795162e-01   7.9591911e-01
  -9.5115220e-01   1.0018469e+00
  -7.2235977e-01   5.1729716e-01
  -7.0568833e-01   6.0624281e-01
  -9.1250448e-01   4.7209395e-01
  -8.9523906e-01   1.0300566e+00
  -6.4149696e-01   6.5903247e-01
  -6.9491624e-01   8.0820492e-01
  -7.2876648e-01   3.8683103e-01
  -7.7365538e-01   5.7132359e-01
  -4.9005864e-01   7.6777951e-01
  -8.8710787e-01   6.0653890e-01
  -7.9634261e-01   5.5781683e-01
  -6.8653862e-01   6.5880836e-01
  -6.0679028e-01   5.5402204e-01
  -8.0138861e-01   6.9934384e-01
  -4.6519871e-01   7.4473465e-01
  -8.6115958e-01   8.3373252e-01
  -5.5266958e-01   1.3480271e+00
  -1.0244249e+00   5.3172940e-01
  -2.8912511e-01   8.9110943e-01
  -7.8500492e-01   3.9544801e-01
  -8.1381291e-01   3.3314376e-01
  -5.7176448e-01   5.4613647e-01
  -4.9290680e-01   7.9123419e-01
  -8.6074955e-01   3.6615627e-01
  -3.8821279e-01   9.8614940e-01
  -7.0145850e-01   9.5669694e-01
  -4.8555106e-01   6.8689015e-01
  -6.0972922e-01   7.7330715e-01
  -6.0920346e-01   5.2100136e-01
  -8.1174751e-01   6.3016473e-01
  -6.6223341e-01   9.8061396e-01
  -8.5819345e-01   8.8495100e-01
  -5.3655911e-01   6.7835432e-01
  -3.1331957e-01   9.9743233e-01
  -9.3780922e-01   6.1740101e-01
  -4.5159772e-01   7.8910656e-01
  -9.2919798e-01   7.0408363e-01
  -5.2823548e-01   6.4016284e-01
  -8.5396391e-01   3.5750887e-01
  -7.1401349e-01   6.6448211e-01
  -6.9727074e-01   4.8324303e-01
  -5.6865248e-01   6.9529993e-01
  -5.7069635e-01   8.1306710e-01
  -6.6285618e-01   9.6507126e-01
  -5.8196231e-01   8.5905723e-01
  -9.5162716e-01   8.5260190e-01
  -4.6437005e-01   6.7357792e-01
  -6.4036430e-01   5.3886297e-01
  -4.8569287e-01   8.3794583e-01
  -5.1731475e-01   8.9593782e-01
  -5.5704084e-01   8.5971093e-01
  -5.4440226e-01   6.4562916e-01
  -6.5092373e-01   5.7710570e-01
  -7.2512003e-01   4.6304359e-01
  -7.0503203e-01   9.6813097e-01
  -1.0456278e+00   1.0494735e+00
  -6.0656773e-01   7.2297738e-01
  -6.9700453e-01   7.2523812e-01
  -5.1586528e-01   8.1310982e-01
  -6.2753844e-01   5.4934981e-01
  -4.2506246e-01   9.4129501e-01
  -5.7208986e-01   1.0134317e+00
  -5.0021332e-01   7.6082831e-01
  -4.8320024e-01   8.6089277e-01
  -5.6891502e-01   7.9947081e-01
  -4.7605367e-01   8.5121242e-01
  -9.7002510e-01   7.7588677e-01
  -5.0127564e-01   7.9217915e-01
  -6.7482010e-01   7.5365419e-01
  -6.4426433e-01   7.7684636e-01
  -7.1587773e-01   8.4544922e-01
  -6.4985719e-01   8.3981564e-01
  -7.5437578e-01   7.0445780e-01
  -7.5573764e-01   9.3453241e-01
  -6.7323600e-01   7.7378994e-01
  -3.2958810e-01   7.8368131e-01
  -8.8869608e-01   4.1825812e-01
  -5.9229405e-01   8.0992049e-01
  -6.4251544e-01   7.9213601e-01
  -2.7093715e-01   8.1917787e-01
  -4.6866639e-01   7.5299589e-01
  -8.2988889e-01   6.2392393e-01
  -4.4222374e-01   7.9229756e-01
  -8.5124601e-01   8.4831502e-01
  -6.4283385e-01   7.2876696e-01
  -8.2553258e-01   9.4983058e-01
  -6.0064262e-01   7.5151493e-01
  -7.4720682e-01   7.2238455e-01
  -6.7043891e-01   7.1267624e-01
  -6.0807462e-01   8.3826524e-01
  -7.6648008e-01   7.3166149e-01
  -8.2296784e-01   3.5041627e-01
  -7.5051341e-01   7.0605532e-01
  -6.8621533e-01   7.9011901e-01
  -7.1265215e-01   8.2358930e-01
  -8.9464022e-01   4.7228683e-01
  -4.5132728e-01   6.8053290e-01
  -5.8015490e-01   7.6793912e-01
  -6.0751024e-01   6.3365390e-01
  -3.1385999e-01   8.3145100e-01
  -6.5733715e-01   5.5751881e-01
  -7.2835092e-01   8.0757646e-01
  -5.6693907e-01   6.9205832e-01
  -5.8481498e-01   7.0115570e-01
  -6.1304238e-01   6.3874852e-01
  -7.6246613e-01   6.1951157e-01
  -6.8300566e-01   6.2182844e-01
  -8.9657499e-01   3.8375795e-01
  -5.4532055e-01   1.0022370e+00
  -7.2955814e-01   5.2598940e-01
  -1.0093268e+00   4.5200354e-01
  -6.7966938e-01   3.8929897e-01
  -7.7800726e-01   7.1406948e-01
  -7.3227049e-01   7.3908002e-01
  -5.3918566e-01   7.6525944e-01
  -6.8736636e-01   1.2349290e+00
  -8.6320239e-01   5.0937256e-01
  -9.2858499e-01   8.0975220e-01
  -8.5254955e-01   4.5447890e-01
  -1.1751612e+00   4.9393171e-01
  -6.3129763e-01   7.2080800e-01
  -6.7504885e-01   7.0834848e-01
  -7.5397611e-01   5.9722583e-01
  -5.5895341e-01   8.2660039e-01
  -6.9149320e-01   4.3292381e-01
  -7.6129606e-01   6.8436618e-01
  -4.5715607e-01   1.2375857e+00
  -6.4088333e-01   8.0650291e-01
  -7.9824598e-01   6.0370101e-01
  -5.2596450e-01   5.1402550e-01
  -8.2805101e-01   7.6520813e-01
  -8.4592393e-01   5.8549669e-01
  -6.3397101e-01   9.4956971e-01
  -7.7416622e-01   4.9812762e-01
  -6.4361531e-01   3.9983294e-01
  -6.9098207e-01   7.2744200e-01
  -3.3501853e-01   1.0328800e+00
  -6.8438833e-01   9.7306140e-01
  -5.5990690e-01   7.6141263e-01
  -7.0674975e-01   5.2756571e-01
  -7.3772091e-01   4.5945163e-01
  -6.1210386e-01   7.4660734e-01
  -5.3491750e-01   6.4512027e-01
  -1.1550249e+00   6.4450753e-01
  -7.8746159e-01   5.3226468e-01
  -8.4750453e-01   4.9698464e-01
  -7.3561022e-01   9.1191282e-01
  -7.0835097e-01   7.4886744e-01
  -9.3318515e-01   5.1546708e-01
  -3.1986461e-01   6.7072030e-01
  -7.0586526e-01   7.3470509e-01
  -5.6544432e-01   9.7324927e-01
  -3.8225460e-01   7.8963682e-01
  -4.8630245e-01   7.2977462e-01
  -5.2673930e-01   5.2750232e-01
  -7.7636901e-01   7.9387576e-01
  -4.2952034e-01   6.5559182e-01
  -5.1773923e-01   8.2591766e-01
  -7.8074705e-01   4.1645008e-01
  -7.7470409e-01   9.7072863e-01
  -5.4188179e-01   7.4989649e-01
  -5.9097107e-01   6.6646445e-01
  -8.6808897e-01   5.2709620e-01
  -8.8312905e-01   4.0630700e-01
  -4.9698482e-01   8.2889240e-01
  -7.2217150e-01   5.8479408e-01
  -4.2575340e-01   8.0029455e-01
  -6.6225162e-01   5.9897225e-01
  -4.6275401e-01   7.2824655e-01
  -7.2880741e-01   6.4432876e-01
  -3.3299704e-01   8.2041273e-01
  -1.0060838e+00   5.7240052e-01
  -7.0603063e-01   9.1027920e-01
  -9.9719312e-01   7.6696772e-01
  -6.5374724e-01   4.7382515e-01
  -6.2925269e-01   3.9263139e-01
  -4.0477250e-01   7.9203261e-01
  -1.0453882e+00   7.1333114e-01
  -4.2698054e-01   7.9158699e-01
  -7.6170668e-01   7.0238547e-01
  -6.7554601e-01   7.4638405e-01
  -5.7377026e-01   1.1444762e+00
  -4.9776455e-01   8.4093886e-01
  -5.4578281e-01   7.1279889e-01
  -7.1573278e-01   5.9012921e-01
  -6.6482332e-01   8.2021145e-01
  -8.0904284e-01   6.0771129e-01
  -6.8699050e-01   5.7977951e-01
  -5.4259674e-01   7.2329684e-01
  -4.6141297e-01   8.4155478e-01
  -7.5811338e-01   5.7551669e-01
  -8.4375318e-01   4.6244423e-01
  -8.3731085e-01   5.9714053e-01
  -5.9452326e-01   5.1208596e-01
  -8.0044006e-01   5.0760402e-01
  -6.1233926e-01   7.9695181e-01
  -1.1565079e+00   4.2529466e-01
  -6.9629620e-01   4.4873673e-01
  -6.6585837e-01   7.8626670e-01
  -8.8168454e-01   8.1493684e-01
  -6.7307243e-01   6.1070199e-01
  -6.9892557e-01   5.3247338e-01
  -4.4504695e-01   6.1988211e-01
  -4.0709504e-01   9.2418481e-01
  -5.8287688e-01   8.4259189e-01
  -8.4296930e-01   6.0405416e-01
  -8.0407699e-01   5.0964549e-01
  -7.2194026e-01   9.5628003e-01
  -7.4688574e-01   6.8822830e-01
  -2.0373393e-01   7.1121744e-01
  -4.7025679e-01   9.7623003e-01
  -4.5136933e-01   9.1580376e-01
  -5.3709776e-01   8.1500694e-01
  -9.0817759e-01   6.4388497e-01
  -3.5749742e-01   6.6340714e-01
  -7.5113135e-01   5.4707764e-01
  -5.0134785e-01   7.7477344e-01
  -4.5871706e-01   6.8594392e-01
  -6.7671520e-01   6.1082240e-01
  -8.1333007e-01   5.2359150e-01
  -5.2088596e-01   8.3884607e-01
  -1.0101902e+00   2.5513942e-01
  -7.0073802e-01   8.0250249e-01
  -4.3368122e-01   9.6157258e-01
  -7.2208064e-01   7.0257153e-01
  -5.2053451e-01   1.0336280e+00
  -3.1430097e-01   6.6608368e-01
  -9.0801599e-01   7.6937891e-01
  -7.1910392e-01   5.6842993e-01
  -7.5583621e-01   6.9330150e-01
  -4.6987530e-01   5.9714795e-01
  -4.3713394e-01   7.0498597e-01
  -8.8171032e-01   3.1489022e-01
  -3.8949273e-01   8.6021103e-01
  -6.9319520e-01   9.1412173e-01
  -5.0800938e-01   6.7643423e-01
  -6.6813430e-01   5.7961424e-01
  -5.1071649e-01   7.6236557e-01
  -8.5945693e-01   6.4350431e-01
  -3.8406833e-01   6.6665700e-01
  -8.3201561e-01   8.0386620e-01
  -3.0504295e-01   7.2475774e-01
  -5.9086586e-01   6.0232566e-01
  -6.2202150e-01   4.6878816e-01
  -3.8759906e-01   6.6021077e-01
  -5.5664029e-01   5.8173735e-01
  -6.9237269e-01   6.6027669e-01
  -5.8695582e-01   4.7151045e-01
  -5.9332325e-01   1.1120957e+00
  -5.6293763e-01   7.3150766e-01
  -5.9348358e-01   7.1236345e-01
  -6.0576292e-01   5.0272831e-01
  -5.3816156e-01   6.2218040e-01
  -9.9477453e-01   8.4226222e-01
  -6.6273706e-01   5.1593009e-01
  -5.8652588e-01   1.1303554e+00
  -8.2980073e-01   3.4710639e-01
  -8.1100152e-01   1.0268273e+00
  -7.4791129e-01   9.3547478e-01
  -4.0138571e-01   8.2005219e-01
  -7.0488265e-01   5.2207251e-01
  -7.2102460e-01   6.8150267e-01
  -6.7989377e-01   6.6526832e-01
  -1.0253041e+00   7.6530170e-01
  -5.1474272e-01   5.9450011e-01
  -3.6986305e-01   7.0058530e-01
  -6.9645632e-01   8.8033552e-01
  -4.4657092e-01   7.5494268e-01
  -8.6794869e-01   7.5083633e-01
  -6.5617243e-01   8.7466826e-01
  -6.8293435e-01   4.8139380e-01
  -4.6553141e-01   8.3475227e-01
  -7.4003991e-01   9.4726757e-01
  -6.7944009e-01   3.7190009e-01
  -6.5079957e-01   6.2620613e-01
  -8.5223371e-01   9.2608979e-01
  -8.6887287e-01   6.2184239e-01
  -5.2131007e-01   5.9075603e-01
  -6.2847497e-01   7.6235693e-01
  -4.3532874e-01   8.0555636e-01
  -5.2673521e-01   1.1410905e+00
  -6.0954567e-01   5.7468324e-01
  -4.3641706e-01   9.0705370e-01
  -9.0855982e-01   5.1418983e-01
  -4.1772781e-01   5.7724502e-01
  -4.0486256e-01   7.3131895e-01
  -6.9518333e-01   7.4795470e-01
  -6.5141223e-01   5.5873511e-01
  -9.0984174e-01   5.6776711e-01
  -5.7386363e-01   9.0758891e-01
  -6.4842646e-01   3.9612563e-01
  -9.1072282e-01   3.9944726e-01
  -1.0067506e+00   6.9794339e-01
  -6.6178591e-01   5.3323852e-01
  -5.9313362e-01   6.2141870e-01
  -5.4963666e-01   6.1774264e-01
  -6.5410825e-01   8.1766731e-01
  -6.0476687e-01   8.3161385e-01
  -4.4697237e-01   1.0735778e+00
  -6.1000894e-01   6.8372191e-01
  -6.3359206e-01   5.6590996e-01
  -7.6193749e-01   5.9771244e-01
  -1.1533445e-01   8.4356612e-01
  -9.1811447e-01   4.0999959e-01
  -8.4123360e-01   3.5066996e-01
  -8.3455688e-01   5.2381539e-01
  -6.2138603e-01   5.6574003e-01
  -7.2260522e-01   7.4647774e-01
  -6.3405550e-01   7.8944473e-01
  -7.0960724e-01   7.4052593e-01
  -9.7604739e-01   5.8108720e-01
  -5.9604996e-01   4.0750763e-01
  -4.4674706e-01   8.7520617e-01
  -5.2490464e-01   7.6296672e-01
  -5.8896329e-01   6.9346767e-01
  -6.8683876e-01   8.8236214e-01
  -7.0120552e-01   5.2430070e-01
  -4.8328415e-01   7.1957564e-01
  -7.6755544e-01   4.9649686e-01
  -5.9596369e-01   6.6868676e-01
  -1.0671550e+00   6.2316120e-01
  -5.9391006e-01   7.2079706e-01
  -8.0330409e-01   8.9745651e-01
  -4.7255422e-01   6.6524768e-01
  -7.6685631e-01   6.5800305e-01
  -7.5103158e-01   7.4116816e-01
  -5.3503238e-01   1.1839661e+00
  -5.4418357e-01   7.0674204e-01
  -8.4285847e-01   4.4753722e-01
  -6.1074894e-01   6.6102552e-01
  -9.3628190e-01   5.3042131e-01
  -7.2511299e-01   9.4100971e-01
  -5.2593025e-01   8.8316386e-01
  -9.4473101e-01   7.4202324e-01
  -8.9487522e-01   5.6779479e-01
  -5.2313878e-01   7.7078067e-01
  -6.6351615e-01   6.2514701e-01
  -1.4546668e+00   4.8224403e-01
  -7.7393695e-01   6.9154250e-01
  -5.4732619e-01   8.0179805e-01
  -6.6834545e-01   1.1943174e+00
  -6.6520247e-01   7.6272740e-01
  -6.1608322e-01   6.3509821e-01
  -6.4814586e-01   8.6446840e-01
  -6.9026966e-01   7.0021914e-01
  -7.5262017e-01   6.8478462e-01
  -8.5049742e-01   8.5750557e-01
  -4.4072080e-01   7.7152449e-01
  -7.5830044e-01   7.9952243e-01
  -6.8509675e-01   8.8260968e-01
  -7.3071321e-01   6.1986326e-01
  -1.1327570e+00   1.0275413e+00
  -1.0702696e+00   7.1791766e-01
  -4.5827610e-01   9.1471248e-01
  -1.0508206e+00   8.4511312e-01
  -5.5617822e-01   6.8409210e-01
  -9.4797152e-01   9.5693633e-01
  -7.9809915e-01   4.6788807e-01
  -5.9062730e-01   5.9058118e-01
  -7.7824785e-01   7.3653789e-01
  -1.0666370e+00   7.9245211e-01
  -5.6005321e-01   5.3941316e-01
  -7.8669543e-01   4.4956991e-01
  -7.4780423e-01   8.0334906e-01
  -8.8256443e-01   8.5757296e-01
  -8.5693003e-01   7.8501858e-01
  -6.8460415e-01   3.5990779e-01
  -4.0617022e-01   1.0361911e+00
  -9.8452579e-01   1.0089081e+00
  -5.6406299e-01   7.6436788e-01
  -8.0793677e-01   6.7474852e-01
  -7.2755039e-01   3.0997031e-01
  -6.4636466e-01   5.3807274e-01
  -8.9214609e-01   7.1192749e-01
  -8.4349450e-01   4.6003735e-01
  -6.7529419e-01   6.0101632e-01
  -5.9319943e-01   3.9567929e-01
  -7.4137746e-01   2.4841469e-01
  -5.7630006e-01   7.3051599e-01
  -1.0318547e+00   5.7894263e-01
  -7.3320388e-01   7.1271584e-01
  -8.4750938e-01   6.8237204e-01
  -7.1458634e-01   6.8349660e-01
  -1.0158021e+00   6.8621843e-01
  -8.7655532e-01   6.9614927e-01
  -8.6037785e-01   7.6548132e-01
  -5.7352299e-01   4.3097980e-01
  -6.2095773e-01   6.8169191e-01
  -7.2621133e-01   7.3509782e-01
  -9.7758063e-01   9.8996464e-01
  -9.5771231e-01   2.5576425e-01
  -8.5345357e-01   5.7268972e-01
  -6.8180394e-01   1.0608210e+00
  -6.4449207e-01   9.4401223e-01
  -3.2858327e-01   5.2262035e-01
  -8.5223604e-01   5.0706212e-01
  -5.4584377e-01   5.3113569e-01
  -7.0912753e-01   3.4677355e-01
  -5.9615276e-01   9.0824371e-01
  -3.7471595e-01   8.4571719e-01
  -6.4791784e-01   6.1862849e-01
  -8.2238259e-01   4.6210399e-01
  -5.3908304e-01   5.9557125e-01
  -7.5573158e-01   9.9216424e-01
  -5.1877499e-01   5.1494977e-01
  -7.9638118e-01   6.1627030e-01
  -5.1089220e-01   9.3435142e-01
  -6.7604274e-01   7.2071411e-01
  -7.8385281e-01   8.2765677e-01
  -3.7932344e-01   7.7404157e-01
  -6.0412756e-01   8.0842617e-01
  -5.7329310e-01   7.5602580e-01
  -9.3653165e-01   4.9741021e-01
  -1.1287881e+00   5.4653483e-01
  -1.2134539e+00   6.6957211e-01
  -4.9695402e-01   4.1282264e-01
  -8.2668078e-01   5.0024832e-01
  -7.3780917e-01   5.0121148e-01
  -5.2149652e-01   5.9113328e-01
  -8.5417557e-01   7.0700959e-01
  -5.9364391e-01   6.4779661e-01
  -6.9305242e-01   6.5671078e-01
  -8.1688322e-01   5.3862436e-01
  -1.0515938e+00   8.1564101e-01
  -6.3832805e-01   6.9505258e-01
  -8.1250406e-01   6.6604198e-01
  -7.1609129e-01   4.5050931e-01
  -8.6435031e-01   4.2575983e-01
  -6.6757816e-01   7.0403653e-01
  -3.9882424e-01   6.4655353e-01
  -8.5159024e-01   5.6598703e-01
  -1.1157421e+00   7.8824734e-01
  -5.2834746e-01   4.3360789e-01
  -8.7353632e-01   4.9992599e-01
  -6.2070341e-01   1.0508213e+00
  -4.1495489e-01   9.1670168e-01
  -7.9496394e-01   9.0182842e-01
  -6.6369665e-01   6.1886403e-01
  -7.8586745e-01   4.7377587e-01
  -4.5561479e-01   8.6982824e-01
  -4.7732877e-01   8.7672536e-01
  -7.3601751e-01   6.2424252e-01
  -4.0391504e-01   8.2740655e-01
  -6.2634739e-01   1.0769858e+00
  -7.6629885e-01   5.7299116e-01
  -9.0928259e-01   8.3266667e-01
  -6.4249809e-01   7.7846342e-01
  -1.0030179e+00   8.4693074e-01
  -8.2367764e-01   6.5633933e-01
  -9.9516784e-01   6.5278549e-01
  -8.5920464e-01   7.9324518e-01
  -7.0449349e-01   6.7163674e-01
  -7.7876620e-01   7.6521434e-01
  -7.2174541e-01   5.3307056e-01
  -5.2027373e-01   5.7951238e-01
  -4.7866263e-01   5.1416324e-01
  -5.0091887e-01   6.5009567e-01
  -4.7757026e-01   7.4819633e-01
  -2.2593630e-01   1.0130010e+00
  -6.5068063e-01   6.9511453e-01
  -5.2070629e-01   6.6121781e-01
  -6.8998417e-01   6.0788645e-01
  -5.5838162e-01   8.0597356e-01
  -9.0438779e-01   8.8898503e-01
  -5.9664958e-01   6.8339333e-01
  -6.5522535e-01   8.5903702e-01
  -5.0565264e-01   6.1772309e-01
  -1.0303899e+00   5.3974561e-01
  -7.4979032e-01   4.2550937e-01
  -6.9029607e-01   8.8758116e-01
  -6.5569442e-01   1.0340413e+00
  -6.5179662e-01   6.6397112e-01
  -4.8280576e-01   8.5262357e-01
  -8.1689658e-01   6.8653530e-01
  -6.6946848e-01   6.8250747e-01
  -6.4754353e-01   7.2973911e-01
  -7.7937677e-01   5.1687642e-01
  -7.8193080e-01   6.8043333e-01
  -5.4685153e-01   8.0574375e-01
  -6.6890573e-01   4.3667506e-01
  -6.3246329e-01   4.4024982e-01
  -4.4133390e-01   1.0766854e+00
  -7.1907714e-01   5.5058137e-01
  -9.9285554e-01   7.4368673e-01
  -7.9407642e-01   6.6266434e-01
  -9.2408669e-01   5.1196104e-01
  -7.7131234e-01   6.8309274e-01
  -8.7277711e-01   8.3523138e-01
  -8.5418197e-01   7.8996035e-01
  -6.1752868e-01   7.4904078e-01
  -2.5565825e-01   7.0683717e-01
  -5.9797744e-01   6.2969577e-01
  -5.1268747e-01   7.5088499e-01
  -8.6314711e-01   4.2198994e-01
  -9.2119030e-01   3.8370771e-01
  -8.6757635e-01   4.9583279e-01
  -5.3355956e-01   5.1726629e-01
  -8.5375676e-01   1.0669972e+00
  -5.9711068e-01   6.1810168e-01
  -7.8544252e-01   4.8744080e-01
  -7.5561630e-01   4.8302072e-01
  -6.5306144e-01   7.1112074e-01
  -6.2095564e-01   3.8803562e-01
  -4.2759685e-01   6.5687858e-01
  -7.8277145e-01   5.4278110e-01
  -6.8890341e-01   6.4726435e-01
  -1.7798106e-01   8.6225974e-01
  -7.0864422e-01   5.4883597e-01
  -6.0739500e-01   8.4192175e-01
  -7.6836104e-01   4.8237922e-01
  -6.9763678e-01   5.0645209e-01
  -4.3282758e-01   7.3334158e-01
  -6.5140343e-01   7.7158337e-01
  -4.5080106e-01   1.1050439e+00
  -9.1228891e-01   6.0515054e-01
  -9.1078847e-01   7.3993713e-01
  -5.6151520e-01   8.7248087e-01
  -5.7744686e-01   9.9353336e-01
  -8.0900321e-01   1.0314693e+00
  -6.7923588e-01   6.7974860e-01
  -7.4866190e-01   6.4930445e-01
  -8.8754958e-01   2.6617696e-01
  -8.6703286e-01   4.0731701e-01
  -7.4171081e-01   8.0825383e-01
  -7.4514190e-01   8.1007049e-01
  -4.3805961e-01   7.4594442e-01
  -7.1889617e-01   3.4781806e-01
  -5.7024361e-01   5.7385409e-01
  -7.0564859e-01   4.9257535e-01
  -7.4160439e-01   5.1881035e-01
  -5.0419897e-01   6.4663164e-01
  -7.1536472e-01   5.8089528e-01
  -6.7995175e-01   6.1239991e-01
  -6.4003619e-01   8.7366229e-01
  -6.7746784e-01   7.2803802e-01
  -1.1083522e+00   1.0268290e+00
  -5.0525257e-01   7.5447922e-01
  -8.3503863e-01   6.9602640e-01
  -1.1082794e+00   9.5289339e-01
  -6.2581372e-01   5.5614708e-01
  -7.2645440e-01   1.0327357e+00
  -8.5541481e-01   6.4430901e-01
  -5.2896509e-01   7.8268516e-01
  -4.5413533e-01   5.9672785e-01
  -1.0040112e+00   8.6001777e-01
  -1.1205664e+00   9.5001643e-01
  -6.6890323e-01   9.1882053e-01
  -9.4922376e-01   5.0700497e-01
  -4.6509151e-01   5.5439024e-01
  -6.0343350e-01   7.7783666e-01
  -6.3371778e-01   1.2246659e+00
  -9.9780644e-01   7.9429920e-01
  -5.7101641e-01   6.2622413e-01
  -8.6399807e-01   4.7179973e-01
  -7.8034034e-01   7.9790477e-01
  -7.8089396e-01   5.8573579e-01
  -5.6280203e-01   9.1842743e-01
  -1.1060050e+00   5.8465807e-01
  -9.5195852e-01   7.1416292e-01
  -9.1492285e-01   7.5356102e-01
  -6.1152498e-01   5.2748082e-01
  -8.6758473e-01   6.3985234e-01
  -5.6803604e-01   5.1993967e-01
  -5.1918211e-01   4.6849398e-01
  -6.3877447e-01   6.1445789e-01
  -7.0462942e-01   8.8809790e-01
  -6.8036087e-01   5.4189168e-01
  -6.5281986e-01   7.5566488e-01
  -7.1013786e-01   6.1726935e-01
  -7.5285817e-01   6.1756088e-01
  -5.2292312e-01   8.5024213e-01
  -9.8470908e-01   5.2005188e-01
  -6.3760333e-01   6.1299523e-01
  -5.0682525e-01   5.1769449e-01
  -9.1351063e-01   3.4295130e-01
  -2.0638291e-01   1.0192279e+00
  -7.0307972e-01   6.9877454e-01
  -5.1966436e-01   5.0773948e-01
  -5.5420380e-01   5.3808063e-01
  -6.5002520e-01   1.1423247e+00
  -8.0644301e-01   5.3388950e-01
  -4.3385395e-01   7.1490646e-01
  -5.8364491e-01   8.5465266e-01
  -6.8363472e-01   5.9556743e-01
  -7.9119239e-01   6.9452175e-01
  -5.9249509e-01   6.8876696e-01
  -6.2581805e-01   5.4296463e-01
  -4.2179224e-01   6.3377640e-01
  -8.1784452e-01   5.5308177e-01
  -8.9459527e-01   5.7411469e-01
  -6.0681213e-01   6.2691673e-01
  -8.1064371e-01   9.2740626e-01
  -9.6925254e-01   4.5607243e-01
  -4.6184823e-01   7.1837849e-01
  -6.6650104e-01   8.2336443e-01
  -6.2059673e-01   1.0208183e+00
  -4.3984416e-02   9.3466858e-01
  -8.9661126e-01   5.3722818e-01
  -9.2971654e-01   6.6784746e-01
  -4.7296046e-01   9.0648095e-01
  -6.1743789e-01   7.6631763e-01
  -3.1332655e-01   6.4448290e-01
  -8.4162295e-01   5.9916489e-01
  -9.8064449e-01   7.9935710e-01
  -5.6244339e-01   6.1538075e-01
  -8.7518356e-01   3.6378111e-01
  -8.1246310e-01   8.2682615e-01
  -6.6107106e-01   5.1274265e-01
  -7.9611241e-01   4.3293798e-01
  -5.7881066e-01   8.6467576e-01
  -6.4792074e-01   6.6568742e-01
  -8.2277399e-01   6.7181606e-01
  -6.1295434e-01   5.1029164e-01
  -2.9261975e-01   9.4470908e-01
  -3.6906545e-01   6.1374405e-01
  -5.1182849e-01   5.5124137e-01
  -3.8141581e-01   9.5893156e-01
  -7.2616490e-01   9.1736058e-01
  -4.1162609e-01   5.6273600e-01
  -6.5479089e-01   3.5322393e-01
  -7.6932490e-01   7.6084315e-01
  -8.9713102e-01   4.8636040e-01
  -1.0012450e+00   7.4327855e-01
  -6.3636463e-01   6.4358605e-01
  -8.3995942e-01   5.4117871e-01
  -7.8596768e-01   9.4639290e-01
  -6.6867463e-01   7.7399997e-01
  -4.9844268e-01   6.6157674e-01
  -6.3126170e-01   3.6983753e-01
  -7.2821007e-01   5.2427829e-01
  -2.2150160e-01   9.2042353e-01
  -5.4037638e-01   1.2991641e+00
  -8.0118385e-01   5.0676246e-01
  -6.9135212e-01   7.6994272e-01
  -6.1050786e-01   8.6413223e-01
  -1.1533814e+00   7.1571334e-01
  -5.6921253e-01   5.4022787e-01
  -8.4134879e-01   8.3464722e-01
  -4.7537006e-01   8.2149840e-01
  -7.3683343e-01   5.4479482e-01
  -5.7019685e-01   6.9636563e-01
  -7.4161734e-01   6.3568013e-01
  -9.9420894e-01   8.7342137e-01
  -6.2211834e-01   6.1650314e-01
  -8.2435072e-01   5.4935079e-01
  -4.1511769e-01   6.4459801e-01
  -5.2707233e-01   1.0450260e+00
  -6.8816214e-01   6.1494837e-01
  -5.7525074e-01   1.1753591e+00
  -3.2271219e-01   7.0319926e-01
  -8.2243326e-01   8.4434528e-01
  -4.9673904e-01   7.6108484e-01
  -6.2554965e-01   7.0424497e-01
  -6.0554815e-01   6.9605489e-01
  -5.2933392e-01   6.7516306e-01
  -9.2496312e-01   5.9169708e-01
  -9.0329669e-01   4.7669240e-01
  -7.9500863e-01   6.2715345e-01
  -3.6637686e-01   6.5526677e-01
  -9.6909446e-01   5.1528449e-01
  -6.3677837e-01   6.6726808e-01
  -6.7624652e-01   8.2641082e-01
  -9.0485105e-01   4.8879100e-01
  -9.1195189e-01   1.1759112e+00
  -5.2618795e-01   5.6731865e-01
  -8.1660982e-01   6.8034498e-01
  -4.6785194e-01   5.9071623e-01
  -5.8361711e-01   5.6616306e-01
  -9.0565682e-01   5.1641158e-01
  -6.2292331e-01   6.8079200e-01
  -6.9951336e-01   4.9061274e-01
  -7.0394384e-01   7.4031042e-01
  -8.0467621e-01   8.9117959e-01
  -5.2441468e-01   4.5312822e-01
  -4.6516316e-01   8.3933499e-01
  -8.3514533e-01   6.7615584e-01
  -4.6191520e-01   8.8591138e-01
  -5.4998387e-01   5.6525861e-01
  -4.8807493e-01   9.8254091e-01
  -7.8832240e-01   1.1675359e+00
  -4.2913993e-01   5.7126313e-01
  -6.6674619e-01   8.4401904e-01
  -6.3575079e-01   9.3783133e-01
  -6.7218145e-01   7.9145856e-01
  -8.6902830e-01   7.6991466e-01
  -7.0307020e-01   6.1797308e-01
  -7.1543168e-01   5.6092246e-01
  -6.9465500e-01   7.1968532e-01
  -6.8075193e-01   1.0749183e+00
  -1.0014585e+00   6.3249830e-01
  -7.6803175e-01   6.7573474e-01
  -8.7775360e-01   6.8757737e-01
  -5.9751334e-01   9.0089400e-01
  -6.5765709e-01   7.5709070e-01
  -8.2777553e-01   4.1873197e-01
  -8.1596666e-01   3.8779144e-01
  -6.5842773e-01   1.0237510e+00
  -7.0308516e-01   6.9976647e-01
  -4.9916249e-01   7.5057936e-01
  -8.1256075e-01   5.2459813e-01
  -8.8618444e-01   1.0984766e+00
  -8.0088963e-01   4.7781868e-01
  -5.9546836e-01   6.7513349e-01
  -7.2880609e-01   1.0511756e+00
  -4.4942928e-01   8.7629405e-01
  -5.2426614e-01   6.5031632e-01
  -6.6492904e-01   7.0661552e-01
  -9.4576913e-01   4.8099639e-01
  -6.4912968e-01   5.4416741e-01
  -9.6882837e-01   4.9255955e-01
  -8.3409250e-01   4.7501627e-01
  -1.0901247e+00   5.5452947e-01
  -7.6812375e-01   4.2993797e-01
  -1.0200095e+00   8.2644993e-01
  -7.4279211e-01   4.4954572e-01
  -5.3855376e-01   6.8506321e-01
  -7.6642780e-01   6.2552732e-01
  -4.8086878e-01   6.0132758e-01
  -7.1553006e-01   7.5876269e-01
  -5.4774687e-01   7.4548438e-01
  -6.3165780e-01   6.7446288e-01
  -6.1941235e-01   6.2914078e-01
  -5.4512275e-01   7.2235183e-01
  -4.4671761e-01   7.6741115e-01
  -3.6535150e-01   7.6921898e-01
  -5.5433590e-01   6.2275872e-01
  -8.3188286e-01   7.2457085e-01
  -5.6590279e-01   9.4519807e-01
  -3.6981653e-01   7.1019419e-01
  -4.6493667e-01   6.9111860e-01
  -1.1480237e+00   8.2599875e-01
  -8.3457709e-01   6.7238152e-01
  -8.0424847e-01   3.7720157e-01
  -3.2192555e-01   1.2457877e+00
  -8.4827000e-01   7.8888853e-01
  -5.3068122e-01   1.0548703e+00
  -4.8824270e-01   6.2004428e-01
  -7.3699908e-01   6.1319042e-01
  -8.8541335e-01   1.7683288e-01
  -9.5045091e-01   5.6927901e-01
  -5.8759675e-01   7.2074159e-01
  -4.7202741e-01   6.5259514e-01
  -6.4410805e-01   1.1627205e+00
  -7.8465966e-01   5.6642393e-01
  -7.3521643e-01   8.0944418e-01
  -5.3368723e-01   6.5379167e-01
  -3.8769754e-01   9.5895197e-01
  -9.7492978e-01   4.0363945e-01
  -6.3877913e-01   8.6027123e-01
  -5.7001352e-01   9.1201057e-01
  -1.0201565e+00   6.9800168e-01
  -6.5978664e-01   4.9344959e-01
  -5.7790291e-01   8.6678578e-01
  -6.4598608e-01   1.1422568e+00
  -4.5326251e-01   5.2413541e-01
  -7.1216811e-01   6.3495957e-01
  -5.8567548e-01   6.9144620e-01
  -4.4015333e-01   5.8586766e-01
  -5.7779648e-01   5.6707121e-01
  -5.8509279e-01   5.8282913e-01
  -9.1681324e-01   6.5601057e-01
  -1.0396653e+00   8.3438476e-01
  -9.6622710e-01   4.0936331e-01
  -7.1851606e-01   6.6450327e-01
  -1.0167760e+00   6.5438802e-01
  -7.4037884e-01   4.1433862e-01
  -7.0584533e-01   6.6842623e-01
  -1.1212877e+00   8.1356246e-01
  -8.3545244e-01   5.6713356e-01
  -5.0796560e-01   1.0159368e+00
  -6.0543266e-01   8.7996110e-01
  -6.6429448e-01   5.8227556e-01
  -5.7809090e-01   6.8269476e-01
  -4.4389438e-01   7.2902682e-01
  -5.2724426e-01   8.0159978e-01
  -8.7578262e-01   9.4710203e-01
  -7.3097665e-01   5.5206855e-01
  -9.0447557e-01   6.4201092e-01
  -5.9609468e-01   5.5574020e-01
  -7.3113589e-01   7.2738400e-01
  -7.9145561e-01   6.2730021e-01
  -5.6894917e-01   1.0321921e+00
  -6.5432947e-01   4.2638168e-01
  -3.6273766e-01   7.6916887e-01
  -6.2283498e-01   7.7236867e-01
  -6.4880574e-01   6.9421307e-01
  -9.5719075e-01   3.4441953e-01
  -7.3250352e-01   6.4986454e-01
  -7.7862489e-01   6.5461947e-01
  -6.4244300e-01   9.4201662e-01
  -5.8951812e-01   9.9152856e-01
  -8.9352466e-01   7.0574632e-01
  -5.2482673e-01   6.7569261e-01
  -1.0740046e+00   8.1892497e-01
  -4.6233494e-01   5.7373801e-01
  -4.1549601e-01   5.5425610e-01
  -7.7593676e-01   1.0536628e+00
  -7.4117798e-01   5.4860791e-01
  -8.3059785e-01   4.5812593e-01
  -8.4355984e-01   4.0459579e-01
  -5.6939541e-01   5.0343141e-01
  -8.2406381e-01   4.4218126e-01
  -8.2979673e-01   3.3808261e-01
  -6.1948388e-01   1.0331044e+00
  -4.3189910e-01   9.7503637e-01
  -8.5030467e-01   7.5997722e-01
  -9.8269698e-01   9.9441096e-01
  -3.7064556e-01   6.9256286e-01
  -8.9175547e-01   9.5039528e-01
  -7.3160247e-01   4.8084011e-01
  -5.5130755e-01   6.8208707e-01
  -9.1660714e-01   7.0014187e-01
  -8.8409759e-01   8.1160936e-01
  -8.2215642e-01   5.8234022e-01
  -4.3231069e-01   8.6872345e-01
  -8.4684702e-01   9.8555712e-01
  -4.1834410e-01   5.8809086e-01
  -5.7085602e-01   5.3294049e-01
  -7.2627051e-01   6.9613742e-01
  -5.5231368e-01   5.3129504e-01
  -8.7607004e-01   6.7818995e-01
  -8.8320011e-01   1.0250529e+00
  -6.1541250e-01   8.1864556e-01
  -9.3791187e-01   5.1444563e-01
  -6.3578771e-01   6.0167188e-01
  -8.2753143e-01   7.4342172e-01
  -9.2613433e-01   5.8212870e-01
  -8.2010280e-01   7.4670452e-01
  -9.6310820e-01   6.3240165e-01
  -4.9760675e-01   5.8237479e-01
  -4.7318461e-01   5.6921130e-01
  -5.7417312e-01   6.9605225e-01
  -5.3926365e-01   8.4058496e-01
  -4.6755403e-01   7.2639346e-01
  -7.0277741e-01   8.2347138e-01
  -6.8987659e-01   6.5093190e-01
  -1.0913772e+00   6.4290722e-01
  -8.3868950e-01   4.2628715e-01
  -6.0793190e-01   5.2445891e-01
  -9.4180735e-01   6.4288160e-01
  -8.4875254e-01   6.9105519e-01
  -5.4084825e-01   6.7229824e-01
  -6.9019089e-01   6.6137747e-01
  -9.3023310e-01   6.6135844e-01
  -9.4366795e-01   3.5901236e-01
  -7.2826692e-01   7.6298471e-01
  -7.7610143e-01   6.8147375e-01
  -6.2442727e-01   7.5548722e-01
  -7.2346621e-01   8.6823288e-01
  -5.9365822e-01   8.8822898e-01
  -4.6935369e-01   1.1481753e+00
  -4.1978286e-01   5.5627836e-01
  -4.4052334e-01   7.0367660e-01
  -6.2406765e-01   5.9840275e-01
  -8.0837807e-01   7.2517884e-01
  -9.0076851e-01   5.8059920e-01
  -6.9422265e-01   4.3885747e-01
  -6.7541917e-01   6.9290758e-01
  -7.3650712e-01   8.7411309e-01
  -4.1215353e-01   9.5799292e-01
  -1.1578212e+00   6.5395539e-01
  -2.9228524e-01   8.5088785e-01
  -7.1070020e-01   5.7798973e-01
  -6.0098241e-01   8.2880115e-01
  -6.9763947e-01   6.6325284e-01
  -7.6973875e-01   6.1130251e-01
  -6.0428880e-01   5.0527765e-01
  -5.9436924e-01   7.1914790e-01
  -7.9274347e-01   7.7626686e-01
  -9.0949984e-01   6.5934576e-01
  -3.5381840e-01   7.7573663e-01
  -4.9188962e-01   8.8171438e-01
  -8.8241276e-01   5.1780122e-01
  -7.8565443e-01   9.3214764e-01
  -8.4061482e-01   7.6357314e-01
  -6.7917087e-01   6.6453316e-01
  -4.5896661e-01   8.3816682e-01
  -9.2314333e-01   5.7105049e-01
  -5.0953546e-01   9.4913357e-01
  -5.4217046e-01   5.0764086e-01
  -8.5772338e-01   9.6006321e-01
  -5.4272177e-01   6.5051433e-01
  -8.1038181e-01   5.9712655e-01
  -5.5113420e-01   7.0511956e-01
  -6.2226479e-01   7.3022913e-01
  -4.5567207e-01   6.0648271e-01
  -6.7898972e-01   7.4046716e-01
  -8.8826901e-01   7.3024462e-01
  -5.9230464e-01   1.0403651e+00
  -7.0352018e-01   1.0295608e+00
  -7.1994133e-01   6.1866140e-01
  -5.9011198e-01   8.2947312e-01
  -5.8436930e-01   7.1134897e-01
  -4.3585487e-01   1.0418802e+00
  -6.2728558e-01   6.5696149e-01
  -5.6970214e-01   7.2489049e-01
  -6.5895660e-01   8.8823763e-01
  -7.5184316e-01   5.9084096e-01
  -3.8059130e-01   1.2240675e+00
  -5.3984233e-01   5.9818060e-01
  -8.7360124e-01   6.0298980e-01
  -8.4939974e-01   7.4531780e-01
  -8.7659433e-01   6.2320994e-01
  -8.8658827e-01   7.9273186e-01
  -6.3057583e-01   6.4873703e-01
  -5.5623757e-01   7.5728755e-01
  -3.8387272e-01   9.2339970e-01
  -1.1446562e+00   4.1763914e-01
  -8.0140285e-01   5.7476718e-01
  -4.5284168e-01   9.1170245e-01
  -5.3860228e-01   1.0532331e+00
  -9.2750572e-01   9.4325224e-01
  -6.7852033e-01   9.4103471e-01
  -5.6926098e-01   3.5846582e-01
  -4.7952417e-01   8.9976038e-01
  -4.6407411e-01   6.8675251e-01
  -6.5294778e-01   7.1594579e-01
  -1.0876261e+00   6.2476042e-01
  -3.9218827e-01   7.4300371e-01
  -7.6795829e-01   6.4775627e-01
  -6.3571896e-01   8.6345408e-01
  -5.9487791e-01   6.0339108e-01
  -8.1154001e-01   4.9853758e-01
  -3.1264059e-01   6.9046944e-01
  -4.5002448e-01   6.1884945e-01
  -7.6590145e-01   4.8586613e-01
  -5.7646552e-01   6.6017620e-01
  -3.9108613e-01   8.0015326e-01
  -5.0817517e-01   9.8357274e-01
  -2.5205020e-01   9.0377111e-01
  -6.0170008e-01   5.4422170e-01
  -4.6810729e-01   8.9675459e-01
  -5.7637357e-01   9.0849595e-01
  -7.5959638e-01   9.9225094e-01
  -6.7076693e-01   5.3149457e-01
  -5.9332188e-01   6.9996105e-01
  -5.6188839e-01   6.2580841e-01
  -6.7765405e-01   3.8804132e-01
  -6.8287580e-01   5.3725948e-01
  -8.8137866e-01   9.5871792e-01
  -5.6674625e-01   6.2623224e-01
  -6.9136698e-01   7.8985418e-01
  -8.9887626e-01   6.4170140e-01
  -9.6231729e-01   3.2682040e-01
  -8.4326371e-01   6.0251314e-01
  -4.7783112e-01   8.9980903e-01
  -4.0626245e-01   9.3096331e-01
  -6.0994444e-01   9.3732130e-01
  -7.4067600e-01   6.4526564e-01
  -4.9565879e-01   8.8000385e-01
  -7.4104597e-01   4.9362757e-01
  -1.0281175e+00   1.1180948e+00
  -7.8572714e-01   3.4832956e-01
  -6.6156537e-01   4.5148904e-01
  -6.6437081e-01   1.0611501e+00
  -8.3130975e-01   5.8385750e-01
  -6.4255238e-01   1.0954920e+00
  -5.6679298e-01   6.4636597e-01
  -5.5310220e-01   7.3313200e-01
  -1.3527668e+00   5.7550931e-01
  -5.0781408e-01   7.1151381e-01
  -1.3378232e+00   9.5198728e-01
  -7.2741892e-01   7.3093878e-01
  -8.4392402e-01   4.7251333e-01
  -5.0447167e-01   7.9893268e-01
  -7.9514435e-01   8.7737370e-01
  -9.0639399e-01   3.9328751e-01
  -7.3198177e-01   8.5978206e-01
  -6.4122960e-01   6.0574385e-01
  -7.5212737e-01   3.6565023e-01
  -5.9211126e-01   8.4865478e-01
  -9.8202905e-01   7.0173451e-01
  -5.3026009e-01   9.3217773e-01
  -7.9411838e-01   5.0699214e-01
  -8.9548578e-01   5.8955189e-01
  -5.1295920e-01   3.6723761e-01
  -8.3324052e-01   6.8782216e-01
  -9.2295361e-01   5.4257083e-01
  -7.7801636e-01   7.8891808e-01
  -5.7628514e-01   4.9756588e-01
  -6.0765018e-01   8.0198084e-01
  -7.2593165e-01   5.2149334e-01
  -4.9667269e-01   6.8370742e-01
  -5.9863299e-01   4.7112686e-01
  -5.9937408e-01   7.2275920e-01
  -7.4417352e-01   6.6838678e-01
  -6.7287764e-01   8.4138525e-01
  -9.4463849e-01   6.8798516e-01
  -7.2840571e-01   1.1240712e+00
  -8.8666272e-01   3.6873253e-01
  -5.7706891e-01   5.1186738e-01
  -6.9688265e-01   1.0338986e+00
  -6.2570708e-01   8.1645924e-01
  -6.5927831e-01   7.6870378e-01
  -5.5977830e-01   8.2559791e-01
  -8.6291959e-01   4.8275215e-01
  -5.7854324e-01   9.7893022e-01
  -5.0750049e-01   7.7043927e-01
  -7.2692365e-01   9.3873741e-01
  -5.5258564e-01   6.6646386e-01
  -7.0750088e-01   7.1234297e-01
  -6.2964813e-01   6.6070936e-01
  -7.3610595e-01   8.0539301e-01
  -4.9315724e-01   1.0463129e+00
  -4.1547347e-01   8.4447601e-01
  -6.0818405e-01   9.0136216e-01
  -7.1707880e-01   6.0768348e-01
  -6.7442759e-01   6.0800789e-01
  -8.8117750e-01   9.9863888e-01
  -6.1238219e-01   7.2678470e-01
  -6.6726736e-01   7.2931372e-01
  -5.9342926e-01   9.7513006e-01
  -9.5703922e-01   3.9478434e-01
  -9.8778870e-01   5.4731906e-01
  -1.2482293e+00   8.2504661e-01
  -5.2752655e-01   5.5987856e-01
  -5.0732613e-01   6.0471263e-01
  -6.8763167e-01   6.8288986e-01
  -6.3131704e-01   1.0032768e+00
  -5.6428229e-01   7.1673375e-01
  -5.6820181e-01   7.3824910e-01
  -8.7160306e-01   8.9203399e-01
  -1.1255620e+00   5.5024485e-01
  -9.9751694e-01   7.4012780e-01
  -5.6411437e-01   5.7433809e-01
  -7.3088451e-01   8.5970140e-01
  -2.9960438e-01   9.1048011e-01
  -1.0158681e+00   5.1373192e-01
  -8.5815105e-01   1.0384903e+00
  -4.4114077e-01   8.0533197e-01
  -3.8082902e-01   6.9436124e-01
  -4.5894183e-01   6.7040731e-01
  -5.7742213e-01   5.6648545e-01
  -1.1472723e+00   5.1103370e-01
  -9.2235227e-01   4.8050500e-01
  -8.8704814e-01   4.1978190e-01
  -5.7611158e-01   7.4422707e-01
  -5.1362560e-01   1.1072179e+00
  -7.7699947e-01   2.7442190e-01
  -7.2794246e-01   7.9328323e-01
  -7.9701099e-01   4.5923138e-01
  -8.3815992e-01   1.1849624e+00
  -8.2459482e-01   5.4397595e-01
  -5.5540317e-01   6.8701375e-01
  -7.4920949e-01   7.4452378e-01
  -8.1755732e-01   6.9668117e-01
  -5.7661862e-01   4.7399485e-01
  -1.0184386e+00   6.5376803e-01
  -8.9052597e-01   6.9360110e-01
  -8.7028149e-01   7.1241126e-01
  -4.4101534e-01   7.5353716e-01
  -5.5519019e-01   9.2188407e-01
  -5.0714954e-01   5.9747348e-01
  -6.6663706e-01   7.2125054e-01
  -6.6323992e-01   4.9676009e-01
  -7.1718858e-01   1.0799828e+00
  -3.2757183e-01   1.0248674e+00
  -6.0279675e-01   5.7380290e-01
  -9.7008610e-01   1.0291395e+00
  -5.7781183e-01   7.6894737e-01
  -5.4299429e-01   1.1569348e+00
  -7.3082717e-01   1.4823368e+00
  -6.1517224e-01   6.6995638e-01
  -8.6434431e-01   9.1232956e-01
  -5.5252727e-01   8.8848147e-01
  -6.7831585e-01   8.3403464e-01
  -5.3676479e-01   8.6136314e-01
  -6.5664736e-01   7.2439629e-01
  -6.2044190e-01   8.8596033e-01
  -7.2343593e-01   6.7796268e-01
  -4.4858872e-01   8.4508343e-01
  -5.4578170e-01   5.5001214e-01
  -5.6383761e-01   5.7588077e-01
  -9.0092801e-01   8.6773408e-01
  -8.2085595e-01   9.8799308e-01
  -9.2599907e-01   4.3298995e-01
  -9.0263723e-01   5.0989783e-01
  -8.6855013e-01   6.1002757e-01
  -9.4372696e-01   9.7834444e-01
  -9.1554607e-01   5.5904587e-01
  -5.7369913e-01   9.6223785e-01
  -9.1817924e-01   6.5421391e-01
  -5.4022012e-01   6.3169574e-01
  -7.3749533e-01   8.4486129e-01
  -5.0216201e-01   7.7507192e-01
  -7.5831612e-01   8.3846041e-01
  -8.1211186e-01   2.7933826e-01
  -5.8251533e-01   6.6482562e-01
  -6.4978517e-01   7.0681772e-01
  -8.2178134e-01   6.2767668e-01
  -8.0191156e-01   7.0907962e-01
  -1.0034533e+00   7.3867576e-01
  -2.2512409e-01   1.2700153e+00
  -9.1535068e-01   4.0131407e-01
  -7.5700026e-01   5.8441357e-01
  -7.3121381e-01   4.5280067e-01
  -8.8877344e-01   6.3062180e-01
  -9.6153665e-01   9.8539710e-01
  -4.4874991e-01   6.5282736e-01
  -7.8612005e-01   2.9384192e-01
  -6.6556004e-01   5.7189141e-01
  -7.5444771e-01   8.5989517e-01
  -7.7854814e-01   5.6075043e-01
  -5.8255320e-01   7.4941424e-01
  -8.5244555e-01   6.7220729e-01
  -8.8377863e-01   3.0338252e-01
  -6.3161483e-01   6.8801556e-01
  -1.0342362e+00   8.5271586e-01
  -9.2221829e-01   9.7295833e-01
  -4.7448262e-01   6.9303295e-01
  -5.0238620e-01   5.2322937e-01
  -3.3060496e-01   8.0472541e-01
  -1.0306026e+00   3.4193265e-01
  -8.9612969e-01   6.0905117e-01
  -5.3814073e-01   7.5731271e-01
  -1.0068608e+00   8.6133455e-01
  -6.1401647e-01   4.6632196e-01
  -8.0848702e-01   7.3239057e-01
  -5.6420205e-01   6.7683173e-01
  -6.3397914e-01   4.8699594e-01
  -5.0879227e-01   8.1914813e-01
  -5.0281662e-01   9.0609430e-01
  -8.8973761e-01   6.9001552e-01
  -6.5475383e-01   4.3692236e-01
  -5.7990996e-01   8.4612626e-01
  -9.0525755e-01   7.6861984e-01
  -8.7069209e-01   5.9607510e-01
  -8.0117055e-01   5.8611517e-01
  -9.0021178e-01   9.6732715e-01
  -4.5580658e-01   8.5904411e-01
  -9.2458826e-01   8.3013061e-01
  -6.7846659e-01   6.5988188e-01
  -4.9380842e-01   7.5979157e-01
  -6.4829591e-01   5.3954346e-01
  -3.9009559e-01   8.9113089e-01
  -5.2129750e-01   8.5370598e-01
  -8.7506089e-01   6.7667673e-01
  -9.2980709e-01   4.5947447e-01
  -7.7218905e-01   9.7684924e-01
  -3.1005071e-01   8.4882185e-01
  -6.8441714e-01   7.5728995e-01
  -4.6596323e-01   1.0433866e+00
  -7.3572330e-01   1.0155981e+00
  -4.4762219e-01   7.7864290e-01
  -5.6644154e-01   1.1627030e+00
  -6.1277251e-01   6.6677036e-01
  -6.0975238e-01   9.8862204e-01
  -8.2453445e-01   5.8773586e-01
  -7.7463481e-01   5.4581568e-01
  -5.2961611e-01   5.9355462e-01
  -7.0654834e-01   5.2410374e-01
  -8.9884914e-01   9.0579647e-01
  -9.2325338e-01   2.3351064e-01
  -4.9799442e-01   8.6388534e-01
  -3.9568009e-01   9.5133055e-01
  -6.1000371e-01   3.3232400e-01
  -5.6833147e-01   6.9525797e-01
  -6.4048291e-01   6.8519716e-01
  -4.4124555e-01   9.0669176e-01
  -4.7925148e-01   6.8973119e-01
  -5.8243914e-01   6.7236712e-01
  -7.7970994e-01   4.7150577e-01
  -6.0837850e-01   6.4717837e-01
  -2.1229572e-01   8.7724898e-01
  -7.3338195e-01   4.1658284e-01
  -5.8827919e-01   4.2189029e-01
  -1.0521628e+00   7.8972696e-01
  -7.2973702e-01   9.2549511e-01
  -5.1503792e-01   6.5317916e-01
  -6.2006009e-01   6.6666366e-01
  -4.9225544e-01   9.5205690e-01
  -5.4061824e-01   8.6599788e-01
  -5.7795966e-01   5.8231413e-01
  -5.6114977e-01   4.9184571e-01
  -3.1417733e-01   6.4099280e-01
  -7.3550545e-01   8.7686557e-01
  -6.2367704e-01   5.2344030e-01
  -4.1973565e-01   7.7228329e-01
  -6.5807160e-01   6.6680081e-01
  -5.9279525e-01   8.3231463e-01
  -7.1443507e-01   5.1647909e-01
  -5.5813104e-01   4.9957119e-01
  -8.0862896e-01   8.9547928e-01
  -6.4036335e-01   8.2921762e-01
  -5.6001353e-01   8.6939427e-01
  -9.8086221e-01   7.5162160e-01
  -3.9015212e-01   6.7051917e-01
  -9.0404809e-01   4.1898438e-01
  -5.9469880e-01   5.8165299e-01
  -9.4410852e-01   4.9614905e-01
  -6.5088325e-01   6.4004353e-01
  -6.6357852e-01   3.2899131e-01
  -5.4424236e-01   7.7393349e-01
  -7.6780255e-01   4.0012723e-01
  -6.0160660e-01   9.6466369e-01
  -5.7707829e-01   8.1298436e-01
  -7.8587878e-01   9.1416283e-01
  -9.8665175e-01   3.5272475e-01
  -6.4647167e-01   2.7084128e-01
  -7.0935013e-01   8.7918064e-01
  -4.3066345e-01   6.7878437e-01
  -6.6340504e-01   7.5466870e-01
  -7.7877825e-01   8.6499575e-01
  -6.1513733e-01   4.8326476e-01
  -6.3873059e-01   9.9292467e-01
  -6.7040293e-01   9.6083494e-01
  -5.8839885e-01   8.7205495e-01
  -6.2391420e-01   9.3035517e-01
  -8.5607962e-01   6.3600123e-01
  -5.1132153e-01   6.1327220e-01
  -5.5527421e-01   6.2603807e-01
  -1.0356793e+00   6.8100478e-01
  -9.4621123e-01   8.9108670e-01
  -5.8485583e-01   6.9896288e-01
  -5.1024791e-01   9.4443093e-01
  -5.3843173e-01   3.4104336e-01
  -1.5238169e-01   7.5648974e-01
  -6.8986559e-01   7.6776538e-01
  -5.9416648e-01   8.1395634e-01
  -7.3050953e-01   5.2326125e-01
  -7.9644375e-01   6.8521194e-01
  -7.5203378e-01   4.0890531e-01
  -5.0730762e-01   7.9121749e-01
  -5.5041042e-01   5.2204627e-01
  -7.1049278e-01   3.5035829e-01
  -5.6452503e-01   1.0126948e+00
  -6.8278698e-01   7.4401067e-01
  -3.9550316e-01   8.1214745e-01
  -4.5467050e-01   1.1667824e+00
  -7.2751143e-01   6.0187662e-01
  -6.8862763e-01   6.9108154e-01
  -5.6862514e-01   5.8156822e-01
  -3.3740218e-01   5.7857778e-01
  -6.2166105e-01   4.9789574e-01
  -8.8341915e-01   5.9277536e-01
  -5.8071639e-01   8.7607154e-01
  -5.9840583e-01   6.0512001e-01
  -6.8897944e-01   4.4104508e-01
  -8.6860793e-01   3.0685975e-01
  -5.1004235e-01   1.0773811e+00
  -9.7029924e-01   6.0701815e-01
  -8.9035087e-01   6.6279648e-01
  -3.2089872e-01   7.3777238e-01
  -6.1973115e-01   7.9684602e-01
  -5.1949966e-01   4.8704027e-01
  -4.7100954e-01   5.9110105e-01
  -3.4679588e-01   6.6767599e-01
  -6.9719215e-01   8.3444410e-01
  -6.9659272e-01   6.8494321e-01
  -6.4128438e-01   7.7720005e-01
  -9.4998826e-01   7.8157110e-01
  -5.7665253e-01   8.2830061e-01
  -8.2507754e-01   4.0006384e-01
  -5.8057220e-01   6.1611213e-01
  -7.2244137e-01   7.5351482e-01
  -1.0659474e+00   6.9482239e-01
  -7.2339913e-01   4.7693562e-01
  -8.0221454e-01   3.9727528e-01
  -8.1505348e-01   9.4452926e-01
  -1.2705701e+00   3.3763712e-01
  -7.1976035e-01   4.9153570e-01
  -5.2864593e-01   7.9591809e-01
  -5.1950175e-01   1.0774100e+00
  -7.8697608e-01   4.7379704e-01
  -4.9543720e-01   6.6230873e-01
  -6.6792497e-01   6.2155753e-01
  -5.2560449e-01   6.6326722e-01
  -6.5814343e-01   7.9988832e-01
  -4.4080560e-01   7.7366711e-01
  -6.8263623e-01   4.0331593e-01
  -5.4743478e-01   8.1009542e-01
  -5.1664917e-01   7.8226161e-01
  -5.7393750e-01   4.9054088e-01
  -4.9576935e-01   8.1833975e-01
  -1.0085888e+00   6.1606138e-01
  -9.7651344e-01   7.1507014e-01
  -4.7973629e-01   9.2825652e-01
  -1.1579900e+00   7.2895023e-01
  -8.9829211e-01   8.4009193e-01
  -1.0428683e+00   4.9786118e-01
  -3.9994567e-01   6.4857070e-01
  -8.1550790e-01   4.5754880e-01
  -7.4190201e-01   4.2675010e-01
  -4.9754067e-01   9.7380583e-01
  -8.4015321e-01   6.8246216e-01
  -6.5668598e-01   7.8326218e-01
  -6.5666455e-01   7.0168339e-01
  -8.5818841e-01   9.8667557e-01
  -9.1500856e-01   3.9425526e-01
  -4.3109824e-01   1.0067466e+00
  -7.1179764e-01   7.3812820e-01
  -5.8702544e-01   6.4990391e-01
  -7.0808171e-01   9.3456278e-01
  -8.9606935e-01   6.8788994e-01
  -5.8220535e-01   8.7121550e-01
  -7.3944996e-01   4.0433886e-01
  -6.6200495e-01   6.0693088e-01
  -5.2545182e-01   6.0753482e-01
  -7.2861329e-01   6.5405847e-01
  -8.9571360e-01   6.0725708e-01
  -4.4492544e-01   5.7876694e-01
  -6.5270102e-01   5.0180927e-01
  -6.9899210e-01   7.8516977e-01
  -5.0326836e-01   7.7937189e-01
  -7.1392190e-01   6.0546338e-01
  -6.3832802e-01   7.4229432e-01
  -6.6093395e-01   5.6856421e-01
  -5.6844308e-01   5.4116967e-01
  -1.0467098e+00   9.1344480e-01
  -5.5139475e-01   6.1843836e-01
  -5.7150033e-01   5.0167498e-01
  -6.7087772e-01   4.4924674e-01
  -6.6934330e-01   8.3700565e-01
  -5.5641405e-01   7.2874001e-01
  -6.3734403e-01   8.7553072e-01
  -6.2273289e-01   6.3105567e-01
  -5.5869475e-01   7.2669511e-01
  -8.3289678e-01   4.7714624e-01
  -9.1751183e-01   2.7053391e-01
  -9.0661623e-01   5.0817469e-01
  -4.8517702e-01   6.3970236e-01
  -6.2448570e-01   6.6698610e-01
  -5.3386753e-01   5.7393006e-01
  -4.4697069e-01   5.1130628e-01
  -7.0539189e-01   5.5037312e-01
  -5.0828880e-01   6.5731375e-01
  -4.6911545e-01   5.6093383e-01
  -8.3589115e-01   8.9464195e-01
  -5.9500815e-01   7.7246090e-01
  -8.0826167e-01   6.5951056e-01
  -8.1198606e-01   5.6775651e-01
  -5.4021276e-01   4.8350603e-01
  -6.9116872e-01   8.7417321e-01
  -7.2517728e-01   6.9171181e-01
  -4.2273146e-01   5.2353969e-01
  -8.8975850e-01   8.1147270e-01
  -6.0552318e-01   5.6507547e-01
  -1.0470555e+00   4.8932147e-01
  -5.2763551e-01   9.6213688e-01
  -8.1908893e-01   7.2170664e-01
  -4.7681033e-01   8.7209300e-01
  -8.3098762e-01   6.6177014e-01
  -4.7610056e-01   1.0464711e+00
  -8.3470713e-01   5.6035555e-01
  -6.4554947e-01   1.1630889e+00
  -6.2918773e-01   6.7702012e-01
  -8.5081391e-01   5.3547698e-01
  -8.6336855e-01   9.5807359e-01
  -6.9629263e-01   6.2642283e-01
  -7.4584955e-01   3.2805142e-01
  -8.0076995e-01   7.9643304e-01
  -5.7792434e-01   6.5880278e-01
  -5.8070246e-01   8.9131239e-01
  -7.5922645e-01   8.8207781e-01
  -6.6331133e-01   6.6173159e-01
  -7.1217761e-01   8.9633029e-01
  -8.1424933e-01   9.4447218e-01
  -6.7453957e-01   1.0290412e+00
  -1.0793547e+00   7.6298059e-01
  -7.3744796e-01   8.2278783e-01
  -1.2170197e+00   5.8167685e-01
  -5.0733454e-01   7.6100202e-01
  -5.4999828e-01   5.3109851e-01
  -4.9520723e-01   6.3699295e-01
  -6.6325623e-01   7.7289244e-01
  -5.1708553e-01   5.4388970e-01
  -8.0884884e-01   4.8816197e-01
  -8.3592467e-01   7.7416947e-01
  -3.9044723e-01   7.7407079e-01
  -9.1174804e-01   4.5969024e-01
  -1.1436955e+00   6.9902325e-01
  -4.6953564e-01   7.7619572e-01
  -5.8556266e-01   5.2559702e-01
  -1.0796213e+00   6.0892455e-01
  -5.1189055e-01   6.8431704e-01
  -7.2704829e-01   6.2823867e-01
  -4.9687822e-01   7.2955632e-01
  -4.1367574e-01   9.0729982e-01
  -2.9770703e-01   8.3418013e-01
  -6.7734533e-01   5.3102030e-01
  -4.8217704e-01   9.7066460e-01
  -7.3819084e-01   5.0749526e-01
  -5.0735620e-01   7.6002550e-01
  -5.8417265e-01   8.3312378e-01
  -1.0208822e+00   7.9581077e-01
  -5.7764567e-01   7.0151190e-01
  -6.4602778e-01   5.2922121e-01
  -6.3323711e-01   4.8925973e-01
  -5.6438365e-01   5.4090211e-01
  -7.0974308e-01   5.8500110e-01
  -7.2897098e-01   3.3891136e-01
  -7.0780085e-01   7.8947270e-01
  -5.9252442e-01   5.6893665e-01
  -6.2964047e-01   4.8696191e-01
  -1.2165320e+00   1.0892301e+00
  -5.4230704e-01   4.8259658e-01
  -8.6775042e-01   5.7546449e-01
  -1.0727722e+00   5.7233055e-01
  -5.2798891e-01   5.2085820e-01
  -6.8464379e-01   2.2335996e-01
  -6.2885446e-01   7.7273259e-01
  -3.4158660e-01   8.2269552e-01
  -6.1904736e-01   6.3043093e-01
  -7.3058006e-01   8.1564269e-01
  -8.4967348e-01   5.6681418e-01
  -4.4779323e-01   8.1070362e-01
  -6.6301207e-01   7.9613461e-01
  -6.4218431e-01   2.6452086e-01
  -5.0760849e-01   9.1527719e-01
  -4.9179189e-01   7.0689217e-01
  -7.4801917e-01   8.5498357e-01
  -4.8861420e-01   8.8756068e-01
  -5.9273597e-01   6.0101926e-01
  -6.2765120e-01   5.4754851e-01
  -9.6769201e-01   5.7700797e-01
  -8.4316654e-01   7.1713273e-01
  -7.2298822e-01   8.3419713e-01
  -7.2891125e-01   7.0356504e-01
  -9.3013889e-01   5.5136516e-01
  -7.0700599e-01   6.5216605e-01
  -8.6227754e-01   8.1779498e-01
  -5.3208523e-01   1.0418723e+00
  -7.9537603e-01   5.2285630e-01
  -6.2123314e-01   4.7264588e-01
  -9.0900006e-01   7.2724901e-01
  -1.1402952e+00   4.3434180e-01
  -6.6396414e-01   5.0163673e-01
  -2.8333092e-01   9.6400617e-01
  -2.8230226e-01   7.2617539e-01
  -6.5153208e-01   9.3596789e-01
  -5.0066684e-01   4.6437996e-01
  -6.0721464e-01   6.8504770e-01
  -7.2013618e-01   5.1213489e-01
  -6.4385160e-01   6.1609875e-01
  -7.1810552e-01   7.7304609e-01
  -5.8724187e-01   4.4516136e-01
  -8.2358903e-01   8.8840782e-01
  -8.8853938e-01   6.7475307e-01
  -9.0920925e-01   6.8696100e-01
  -4.3427425e-01   6.5658411e-01
  -6.6381527e-01   5.3226160e-01
  -3.8408940e-01   6.1527211e-01
  -2.3911996e-01   9.0841286e-01
  -8.7956954e-01   6.9253917e-01
  -5.5991282e-01   5.8197999e-01
  -9.5144519e-01   7.9655353e-01
  -6.6657553e-01   4.9789650e-01
  -6.8166130e-01   7.5194488e-01
  -3.3939623e-01   8.5372811e-01
  -1.0055634e+00   7.4471874e-01
  -7.8297995e-01   2.6835911e-01
  -8.0688004e-01   5.9195334e-01
  -9.7789994e-01   8.0759819e-01
  -8.1989377e-01   6.9778771e-01
  -5.5427209e-01   6.7953188e-01
  -5.4818026e-01   5.0174078e-01
  -5.8712452e-01   4.4558698e-01
  -5.0138584e-01   8.7164408e-01
  -8.9420467e-01   3.4987531e-01
  -7.4958961e-01   5.3691110e-01
  -8.9648872e-01   6.9861920e-01
  -8.4297082e-01   6.1773453e-01
  -5.5754511e-01   6.9679859e-01
  -8.8232525e-01   5.3381550e-01
  -6.2472350e-01   5.5853580e-01
  -6.9775752e-01   9.5092504e-01
  -4.5702280e-01   8.7280118e-01
  -7.0920047e-01   6.4221701e-01
  -9.4631445e-01   8.5267620e-01
  -6.3030622e-01   7.1405837e-01
  -9.5889751e-01   7.6339551e-01
  -4.0762438e-01   9.4146075e-01
  -7.1914562e-01   7.1800839e-01
  -5.4416853e-01   5.4899534e-01
  -5.7608010e-01   9.4300412e-01
  -6.8916825e-01   7.4346480e-01
  -6.9536554e-01   6.0530477e-01
  -9.1476749e-01   1.1345648e+00
  -3.0560150e-01   8.1538776e-01
  -5.9631989e-01   7.3449836e-01
  -7.2650379e-01   5.6592328e-01
  -4.6431742e-01   1.4355617e+00
  -7.7297930e-01   8.4388588e-01
  -4.4961758e-01   7.2850813e-01
  -7.3618170e-01   5.6490771e-01
  -1.0317878e+00   7.1883154e-01
  -7.5898760e-01   7.4057088e-01
  -6.9936000e-01   7.3718260e-01
  -4.3794734e-01   9.8573171e-01
  -4.6489548e-01   8.4449691e-01
  -7.0058677e-01   9.6970980e-01
  -1.0719302e+00   6.0985727e-01
  -5.2384598e-01   6.3293153e-01
  -9.2633473e-01   8.4070081e-01
   1.5108528e+00   1.3976834e+00
  -5.6775814e-01   8.1345858e-01
  -5.2587269e-01   5.8274860e-01
  -7.0317808e-01   8.3246054e-01
  -6.4392634e-01   6.5661410e-01
  -6.0093167e-01   7.6532933e-01
  -7.8885637e-01   8.2516347e-01
  -5.1446394e-01   8.7634260e-01
  -8.8742034e-01   6.0486216e-01
  -7.9404164e-01   6.6807997e-01
  -8.1346458e-01   6.8499977e-01
  -5.6623351e-01   7.2435239e-01
  -9.0690307e-01   8.7046352e-01
  -6.1148763e-01   9.3541439e-01
  -7.0579333e-01   6.1546401e-01
  -9.5019311e-01   7.3145155e-01
  -6.8156928e-01   7.7647674e-01


==> b_scatter_ldv2-7.dat <==
   2.9393038e-03   9.7626518e-01
  -9.0733770e-03   1.0301471e+00
   9.7981045e-03   9.9348106e-01
  -1.8746146e-03   9.9861948e-01
  -3.3087673e-03   9.9552589e-01
  -4.0518277e-02   9.8195820e-01
  -2.8762865e-02   9.4584117e-01
   2.2683275e-02   1.0116459e+00
   1.0793541e-02   9.9122993e-01
  -4.5783102e-03   9.9880253e-01
  -5.9579322e-03   1.0118896e+00
  -6.9738175e-03   9.8451973e-01
   7.9982160e-04   1.0100245e+00
   4.7551025e-02   1.0120951e+00
  -8.8857429e-03   1.0129508e+00
   7.7220505e-03   9.7279429e-01
  -5.7803922e-03   9.8440951e-01
   1.2174824e-02   1.0126362e+00
  -1.7514331e-03   9.6804626e-01
   1.7859116e-02   9.9886227e-01
   2.0124843e-02   1.0073590e+00
  -6.0599891e-03   1.0150605e+00
   2.2944768e-02   1.0074819e+00
   3.6893361e-02   9.9098444e-01
   3.9699446e-02   1.0236062e+00
   4.9846123e-03   1.0008434e+00
  -8.5139443e-03   9.8661035e-01
   4.1111758e-02   1.0232976e+00
   8.6835284e-03   9.9197399e-01
  -4.2391113e-03   1.0079543e+00
  -1.6344096e-02   1.0020482e+00
  -1.0171619e-02   9.9368455e-01
   8.5689419e-03   1.0170614e+00
   2.3856840e-03   1.0164384e+00
   1.5981301e-02   1.0004025e+00
   2.4586354e-02   9.8589249e-01
  -6.3560033e-03   9.7462268e-01
   1.7183857e-02   9.9580455e-01
  -2.8648881e-02   9.7780663e-01
  -2.2146843e-02   1.0045001e+00
  -4.3161382e-03   9.9596929e-01
   2.5097942e-02   9.9272057e-01
  -5.1921903e-03   1.0050061e+00
  -3.6779896e-02   9.9102824e-01
   2.7755700e-02   1.0055192e+00
  -6.2919005e-03   1.0401882e+00
  -4.9625146e-03   9.9979713e-01
   3.8166824e-03   9.9576188e-01
  -1.3952157e-02   9.9674358e-01
  -1.5417062e-03   1.0009865e+00
   1.0847960e-02   9.7762665e-01
   2.4402335e-02   1.0044799e+00
  -1.2950926e-02   1.0188053e+00
  -8.6672232e-03   1.0088761e+00
   7.4157417e-03   9.8151695e-01
   8.4548656e-04   9.9248240e-01
   3.2393085e-02   1.0223986e+00
   2.8848988e-02   1.0043982e+00
  -8.5301745e-03   1.0013994e+00
   2.3267895e-02   1.0023355e+00
  -6.8468180e-03   1.0390439e+00
  -1.0741689e-02   9.8152601e-01
  -7.2929813e-03   9.6073068e-01
   2.1854622e-02   9.8775652e-01
   1.5158316e-02   1.0243557e+00
   3.1261211e-03   1.0222715e+00
  -1.9530416e-02   9.8972553e-01
  -1.0676404e-02   9.8119228e-01
   1.3249697e-02   1.0221097e+00
  -1.5631170e-02   9.7831538e-01
  -1.0107067e-02   9.7111973e-01
  -2.3034455e-02   1.0004677e+00
   1.4110217e-02   9.9653834e-01
   1.1832992e-03   9.9421860e-01
  -5.3509857e-04   1.0068359e+00
   1.5558743e-02   9.8246275e-01
  -1.6965754e-02   9.9204201e-01
   2.3064438e-03   1.0115164e+00
   3.6300741e-02   1.0147166e+00
  -2.1178818e-02   1.0015564e+00
  -2.3927101e-02   9.8246278e-01
  -4.5077341e-03   1.0176649e+00
   7.2542190e-03   9.8352140e-01
   1.5612500e-03   1.0075166e+00
  -9.0132644e-04   1.0014642e+00
   1.7206196e-02   1.0185306e+00
  -1.2406611e-02   9.9273983e-01
   1.2792513e-04   9.8921334e-01
  -8.9282915e-03   1.0127340e+00
  -6.5645281e-03   9.9055296e-01
  -8.2448124e-03   9.8503132e-01
   6.3105640e-03   9.9273150e-01
  -1.5649234e-02   9.7197100e-01
  -6.0624021e-03   1.0002417e+00
   3.6365680e-02   9.7753241e-01
   6.1799743e-05   9.8687369e-01
  -6.9318874e-03   9.6391368e-01
  -1.1023923e-03   1.0374440e+00
   9.0886558e-03   9.9951487e-01
   5.0062413e-03   1.0129961e+00
   8.7675405e-05   9.8846279e-01
   1.2392756e-03   1.0166546e+00
  -1.6590913e-02   1.0176729e+00
   1.5237996e-02   9.9757872e-01
   5.9344959e-03   1.0141437e+00
  -1.4147204e-02   9.9982435e-01
   4.9266718e-03   9.7248564e-01
   3.5373205e-02   1.0119446e+00
  -2.2815444e-03   9.9558942e-01
  -1.8773408e-02   9.8637334e-01
  -1.7113888e-02   9.7622105e-01
  -4.5499930e-03   9.9665664e-01
   1.9726578e-02   1.0136278e+00
  -6.2929259e-03   9.9630181e-01
   2.4443289e-02   1.0068655e+00
  -3.6118569e-02   9.9741881e-01
  -1.8087066e-04   1.0135682e+00
  -3.6079725e-03   1.0065312e+00
   1.0828851e-02   9.5783870e-01
   2.0509779e-03   1.0012106e+00
  -1.3966772e-02   9.9880463e-01
   1.1442515e-03   9.8537152e-01
  -1.3375475e-02   9.9618792e-01
   1.5998477e-02   9.9197725e-01
  -1.8293157e-02   1.0201776e+00
  -2.8764355e-02   1.0074868e+00
  -1.3009888e-02   1.0043331e+00
  -3.2411189e-02   9.9696779e-01
  -3.8304985e-03   1.0078137e+00
   1.0377981e-02   9.7372279e-01
  -1.8036982e-02   1.0073680e+00
   1.9132228e-03   9.8841959e-01
   1.6300057e-02   1.0347760e+00
  -1.1766017e-02   9.9303593e-01
  -4.1338932e-02   1.0069039e+00
  -8.6594747e-03   1.0139648e+00
  -5.5341338e-03   9.9659771e-01
  -8.9681606e-03   9.8458721e-01
   1.1078857e-02   1.0081726e+00
  -4.2778813e-03   1.0142459e+00
   3.2471462e-02   1.0233929e+00
   1.2481949e-02   1.0170847e+00
  -2.4038684e-03   1.0144845e+00
   1.9501836e-03   1.0189654e+00
   1.6903355e-02   9.9514536e-01
   1.0594162e-02   1.0179752e+00
  -3.0134490e-02   1.0230625e+00
   1.6341860e-02   1.0315266e+00
  -4.1987687e-03   1.0282789e+00
   7.9865001e-03   9.9962514e-01
  -3.3046923e-02   9.8631898e-01
   2.6512262e-02   9.8704179e-01
  -3.0993415e-02   1.0059467e+00
   1.9739881e-02   1.0004734e+00
  -1.0809557e-02   1.0078074e+00
   4.2741287e-03   1.0098334e+00
  -2.1555090e-02   1.0116827e+00
  -6.5805222e-03   9.8628136e-01
  -2.0409622e-02   9.7853101e-01
   1.8327425e-02   9.6793777e-01
   2.2562022e-02   1.0089161e+00
  -1.5609021e-02   1.0080188e+00
  -1.2114057e-02   9.9225842e-01
   1.5583101e-04   1.0187882e+00
   7.8025284e-03   1.0014166e+00
   1.4773322e-02   9.7836355e-01
  -1.3478314e-02   1.0241265e+00
  -4.0045939e-03   9.8053385e-01
  -1.7193593e-02   9.7376706e-01
  -2.2626127e-02   1.0212331e+00
  -2.3398578e-02   9.9970565e-01
   3.0213558e-02   1.0316815e+00
   1.6449980e-02   9.9902139e-01
   4.1074133e-03   1.0186094e+00
  -6.9150510e-03   1.0057986e+00
  -2.0542575e-02   1.0040542e+00
  -1.0832506e-02   1.0071627e+00
   5.8638786e-04   1.0043417e+00
   7.3030342e-04   9.9907840e-01
   8.4779652e-03   9.9607872e-01
  -1.1156361e-02   9.7690331e-01
   3.1575016e-02   1.0018117e+00
  -1.2864273e-03   1.0197271e+00
   1.2937487e-02   1.0018407e+00
   2.3459679e-02   1.0034326e+00
   5.1599966e-03   1.0018911e+00
  -3.4316067e-03   1.0360235e+00
   6.6082859e-03   1.0168913e+00
  -4.2215334e-04   9.7597560e-01
  -1.0462151e-02   1.0028751e+00
  -5.5889787e-03   9.7744335e-01
  -2.1264897e-02   9.9412317e-01
   7.1756712e-03   1.0002687e+00
  -4.6210222e-02   9.9866040e-01
  -3.2844770e-02   9.9093243e-01
   9.8341314e-03   1.0301559e+00
   7.8592880e-03   9.8526857e-01
   1.5816064e-02   1.0238589e+00
  -2.0164089e-02   1.0099955e+00
   5.5129148e-03   1.0054619e+00
   1.7124316e-02   9.7569694e-01
  -1.0338097e-02   1.0117941e+00
   1.3711272e-02   9.7753071e-01
   4.2244218e-02   9.9945473e-01
  -2.2644345e-02   9.6008083e-01
   2.1183879e-02   9.6414148e-01
  -7.3522105e-03   1.0011156e+00
  -2.2791735e-02   9.8259277e-01
   2.6747764e-02   9.9649223e-01
   3.0491850e-02   1.0205718e+00
  -6.6189787e-03   9.9032081e-01
   1.3937992e-02   9.8125643e-01
   8.1207920e-04   9.8685576e-01
   6.4774596e-04   1.0042618e+00
   2.5634470e-02   9.8599732e-01
  -1.0024933e-03   1.0090125e+00
  -1.9242273e-04   9.7625677e-01
  -1.8112819e-02   9.9718355e-01
   1.6606773e-02   9.9405173e-01
  -1.2597866e-02   1.0065096e+00
  -1.3578725e-02   1.0310552e+00
   2.4372009e-02   1.0090601e+00
   3.7073886e-02   9.8616735e-01
   1.2661250e-02   9.9191377e-01
   2.5716593e-02   1.0468400e+00
  -2.4952326e-04   1.0151798e+00
  -8.7671553e-03   1.0147925e+00
  -1.8348525e-02   9.6872541e-01
  -9.4517231e-03   1.0308781e+00
   1.2195648e-02   9.6232968e-01
   2.0216410e-02   9.9096064e-01
  -2.6850328e-02   9.8348903e-01
  -2.1672941e-02   1.0157892e+00
  -3.9608718e-03   9.9729435e-01
  -1.1748232e-03   9.8043975e-01
  -2.6985111e-02   9.9655791e-01
  -4.3939322e-03   9.8240512e-01
  -1.1619120e-02   1.0429608e+00
  -6.5076164e-03   1.0147590e+00
  -1.1139700e-02   1.0218796e+00
  -7.8368390e-03   9.9200399e-01
   2.4638025e-02   9.7972634e-01
  -1.8457705e-02   1.0066507e+00
   1.3804965e-02   1.0061934e+00
  -1.0368263e-02   1.0055955e+00
  -3.1601642e-02   1.0243789e+00
  -1.3021102e-02   9.7407161e-01
   6.1612594e-03   9.6808492e-01
   1.8769834e-02   1.0279278e+00
  -1.8050333e-02   1.0121493e+00
   1.2433099e-02   1.0262838e+00
  -1.5887893e-02   1.0022056e+00
   4.0247005e-02   1.0131626e+00
   7.3034137e-03   1.0044283e+00
  -6.4726571e-03   1.0009626e+00
   2.9922195e-02   9.9094719e-01
   2.5233510e-02   1.0130707e+00
  -6.1999163e-03   9.9945696e-01
  -4.9602181e-04   1.0107563e+00
   3.1312601e-02   1.0107892e+00
   2.1856272e-02   9.7550743e-01
   3.5417897e-02   9.7227769e-01
  -1.8523928e-02   9.9516375e-01
   1.6816805e-03   1.0012160e+00
  -2.9571969e-02   9.9787156e-01
   1.2932622e-02   1.0043215e+00
   1.6900104e-02   1.0171156e+00
  -1.6627852e-02   1.0292433e+00
  -2.1997378e-03   9.7417268e-01
  -1.3230667e-02   9.7617635e-01
   3.4802205e-02   1.0025787e+00
   4.0809573e-05   9.7136466e-01
  -5.0219533e-02   1.0283536e+00
   2.3774338e-02   1.0122204e+00
  -1.6637614e-03   1.0030053e+00
   2.7111338e-02   1.0126467e+00
   9.4014950e-03   1.0220898e+00
  -1.4364470e-02   1.0111264e+00
  -2.9996209e-03   1.0110673e+00
   2.6067074e-03   1.0544952e+00
  -4.6872092e-03   1.0161545e+00
   3.2872005e-04   1.0109877e+00
  -2.6433168e-03   9.8330213e-01
   2.3074811e-02   9.6765649e-01
   1.0970253e-02   9.9663837e-01
   4.4827653e-02   9.9371875e-01
   8.3202481e-03   9.9912559e-01
  -1.1189156e-02   9.9221078e-01
   2.8072534e-03   1.0123549e+00
  -2.8594375e-02   9.9632472e-01
   6.5044570e-03   9.8368187e-01
  -5.6208465e-03   1.0099788e+00
   2.2502351e-02   1.0257101e+00
  -1.6780194e-02   9.9597061e-01
  -2.1753370e-02   1.0411613e+00
  -2.2514684e-02   9.9525284e-01
  -4.0044728e-02   1.0250754e+00
  -2.3244460e-02   9.9935032e-01
  -2.9694782e-02   9.9266689e-01
   9.4631761e-03   1.0020795e+00
   9.4782582e-03   9.9520379e-01
   1.5178004e-02   9.6063958e-01
   4.3348504e-03   9.9453610e-01
   1.0841624e-02   1.0100606e+00
  -5.1928489e-03   1.0116507e+00
   7.1154590e-03   9.6327198e-01
   2.0038852e-03   9.9236741e-01
   1.3154422e-02   9.8644373e-01
   6.5775854e-03   9.8793566e-01
   6.0491702e-03   1.0460350e+00
   2.1277122e-02   9.7839950e-01
   1.2887484e-02   1.0198266e+00
   3.5028537e-02   9.8695128e-01
  -1.4920227e-02   1.0066405e+00
   2.4559544e-02   9.9552786e-01
  -7.2810098e-03   1.0233041e+00
   2.9189454e-02   9.7547215e-01
   2.5956125e-03   9.9848036e-01
  -1.1232454e-02   9.7789609e-01
  -9.3477845e-03   1.0075300e+00
  -1.4475423e-02   1.0087166e+00
   1.6859548e-02   9.8437352e-01
   5.9464378e-03   1.0033595e+00
  -1.0949120e-04   9.9438995e-01
  -4.1549947e-03   1.0130320e+00
  -1.7690639e-02   9.8240154e-01
   3.5808713e-03   9.7886205e-01
   1.4354846e-02   9.8219476e-01
   2.2907788e-02   9.9196760e-01
   5.1658858e-04   1.0141164e+00
  -1.5251262e-02   9.9093270e-01
   5.2571627e-03   1.0139901e+00
  -1.8933557e-02   1.0186655e+00
   8.2510149e-04   9.9823748e-01
   1.5297536e-02   9.7312196e-01
  -3.0237870e-03   1.0203328e+00
   4.5106698e-02   9.8296874e-01
  -1.4057207e-02   9.7120801e-01
   1.4497859e-02   9.9453282e-01
  -1.6542749e-02   9.8356181e-01
  -1.4818218e-02   9.8248814e-01
  -1.8681947e-03   9.5728911e-01
  -6.3964414e-04   9.7962782e-01
  -1.5734534e-02   1.0077531e+00
   2.8171394e-02   1.0041217e+00
  -4.5085743e-03   1.0036276e+00
   8.2143081e-03   9.8441083e-01
   9.4769025e-03   9.9728407e-01
   2.6764787e-02   1.0499593e+00
   1.1077304e-02   9.8916895e-01
   1.2552052e-02   1.0346064e+00
  -3.5724229e-02   1.0303493e+00
   1.4899606e-03   9.8086007e-01
  -7.9192708e-03   9.9992351e-01
   3.9023216e-03   1.0205649e+00
  -5.4593836e-03   9.8950575e-01
  -2.1164347e-03   9.9331330e-01
   8.6886059e-03   1.0098007e+00
  -4.8629499e-03   1.0094996e+00
  -9.7955400e-03   9.9079876e-01
   2.1077666e-02   1.0090711e+00
   2.3105419e-03   1.0063731e+00
   1.1927820e-02   1.0264601e+00
  -8.8397436e-03   9.9659617e-01
  -8.1027077e-03   9.8893316e-01
  -1.1334310e-02   9.8614471e-01
  -1.7883641e-02   1.0113361e+00
   1.6395507e-02   9.9874079e-01
   3.8617156e-02   1.0238230e+00
   2.9276249e-02   9.9071842e-01
   1.1766692e-02   1.0246000e+00
   1.8048933e-02   1.0194176e+00
   7.2156609e-03   9.9313497e-01
  -3.8891799e-03   1.0047744e+00
  -1.2557820e-02   9.9398662e-01
   1.2416714e-02   1.0080324e+00
  -2.2801096e-03   1.0196598e+00
   9.0529515e-03   9.6777836e-01
  -1.6621285e-02   1.0318078e+00
  -1.2439541e-02   1.0366105e+00
   6.0119279e-03   9.9130577e-01
   1.4578442e-02   1.0106055e+00
  -1.3794085e-03   9.8261284e-01
  -1.9794600e-02   9.6548417e-01
  -5.6502150e-04   9.9192464e-01
  -8.7703435e-03   1.0311583e+00
  -2.9002922e-03   9.8148588e-01
  -1.5289410e-02   1.0282753e+00
  -1.5837969e-03   9.8879803e-01
  -1.1958621e-02   1.0122978e+00
   4.1776327e-03   9.9428806e-01
   3.9047380e-03   9.9429354e-01
   2.7835176e-02   1.0047274e+00
   4.4864700e-02   1.0022532e+00
  -3.1363391e-02   1.0282581e+00
  -1.2494239e-02   1.0074964e+00
  -1.6854798e-02   1.0067058e+00
  -1.1896571e-02   9.9647821e-01
   3.2472370e-02   9.7957303e-01
  -3.4554850e-02   9.9549529e-01
  -5.5986526e-03   9.8183599e-01
   2.2240104e-02   9.9016227e-01
  -3.1243798e-02   9.7844288e-01
  -8.9809788e-04   9.8769556e-01
  -7.4098082e-03   9.8873876e-01
   1.8531340e-02   9.8610301e-01
  -1.0870770e-02   1.0087223e+00
   8.3686110e-03   9.9201830e-01
  -8.9286604e-03   9.9863128e-01
  -3.3754493e-02   9.9077260e-01
   6.4218391e-02   1.0044688e+00
  -4.5480792e-02   9.8934841e-01
  -9.5733287e-03   1.0179153e+00
  -1.0171165e-02   1.0185953e+00
   2.3633919e-02   9.9997019e-01
  -6.0780762e-03   1.0081114e+00
   1.0621141e-03   1.0001077e+00
   2.0818258e-02   9.9623889e-01
   3.8449115e-02   1.0075873e+00
   3.0582653e-03   9.8930034e-01
  -2.4991700e-02   9.9170537e-01
  -6.8680193e-03   1.0231574e+00
  -1.2886854e-02   9.9848916e-01
  -1.0844400e-02   9.9720115e-01
  -6.0629167e-03   9.7423150e-01
   1.7954153e-02   9.3914501e-01
  -2.0572704e-02   9.8816072e-01
   6.1234573e-03   9.7767141e-01
   6.6889305e-03   9.7586109e-01
   2.6883068e-02   1.0144664e+00
   3.3531671e-02   9.8081245e-01
  -1.8730430e-02   1.0064244e+00
   6.3291703e-03   1.0255192e+00
  -4.3730141e-03   1.0108704e+00
   3.5073803e-02   9.9625226e-01
  -4.9999829e-04   1.0144802e+00
   1.8252224e-02   1.0135006e+00
  -1.6771242e-02   9.8355103e-01
   3.9195411e-03   9.9865465e-01
  -2.3554882e-02   1.0328046e+00
   1.8530877e-02   9.8956987e-01
   3.8740711e-02   9.9318441e-01
   1.8308797e-02   1.0025990e+00
   8.7262480e-03   1.0137727e+00
   1.0804156e-02   1.0066278e+00
  -3.5901385e-02   1.0136443e+00
  -2.5816445e-02   9.6923193e-01
  -5.3166889e-03   9.9396514e-01
   2.1208333e-02   1.0136816e+00
  -1.0694347e-02   9.9166419e-01
  -9.7609479e-03   9.7581362e-01
  -4.6514499e-03   1.0000750e+00
  -1.4327220e-02   1.0022622e+00
   2.1626506e-02   9.9795746e-01
  -3.2217475e-02   9.6839920e-01
  -4.8912975e-02   9.9836060e-01
  -1.2916587e-02   9.7824826e-01
  -5.4572278e-03   9.8664251e-01
  -8.0929977e-03   9.7828556e-01
  -3.6454162e-03   9.9718791e-01
   6.4889932e-03   9.7931800e-01
   3.1445217e-02   9.9055685e-01
  -1.5398547e-02   1.0042671e+00
   9.6309223e-03   9.9198862e-01
  -2.5772165e-02   9.9299538e-01
  -1.5530864e-02   9.7152780e-01
   1.2887378e-02   1.0338701e+00
   1.3921345e-02   1.0232683e+00
  -1.1539527e-02   1.0115066e+00
   9.1239071e-03   1.0121127e+00
  -1.2530774e-03   9.8626508e-01
  -3.3180826e-02   1.0003357e+00
  -2.5567078e-03   1.0139556e+00
   1.2809089e-02   1.0054116e+00
   2.7938666e-02   1.0000138e+00
  -1.5464308e-02   1.0459257e+00
  -1.1999979e-02   1.0004866e+00
   3.7835876e-03   9.7696522e-01
   3.8980589e-02   9.9917234e-01
   5.3592110e-03   1.0051919e+00
   4.9065559e-02   9.9203236e-01
  -7.6519699e-03   9.8273940e-01
   1.7267482e-03   1.0054494e+00
  -2.5208318e-03   9.9100657e-01
   7.4326087e-03   1.0074619e+00
   2.0940494e-03   1.0201872e+00
  -2.3618972e-03   1.0072030e+00
   1.9619206e-02   1.0245510e+00
   3.4287629e-03   1.0039716e+00
   1.0498820e-02   9.9755099e-01
   1.5757052e-02   9.8510616e-01
  -1.6603358e-02   1.0063079e+00
  -1.4459355e-02   1.0115137e+00
  -3.0600369e-02   9.8502655e-01
  -1.9280299e-02   9.6721076e-01
  -1.9239870e-02   9.8789580e-01
   1.0192415e-02   1.0505078e+00
  -4.9043787e-02   1.0017984e+00
  -9.6544117e-03   1.0010921e+00
   2.7520619e-02   1.0144841e+00
   2.2439672e-02   1.0032653e+00
  -4.5683631e-03   9.6506261e-01
   6.5862927e-03   1.0159005e+00
   2.2456005e-02   9.6589314e-01
  -4.1511439e-03   1.0258736e+00
  -9.1864040e-03   9.8832404e-01
  -1.0007273e-02   9.9475468e-01
   1.5197807e-02   1.0230482e+00
   1.2342829e-02   1.0517675e+00
  -6.8523683e-04   9.9169479e-01
  -2.5001202e-02   9.8742879e-01
  -5.9876986e-03   1.0039745e+00
  -1.5914056e-04   1.0119117e+00
   1.0082086e-02   9.9275447e-01
   4.6325428e-03   9.9939685e-01
  -7.0271746e-03   1.0292076e+00
   6.3335431e-04   9.8627694e-01
   6.9184368e-03   9.9340259e-01
   2.2214446e-02   1.0139474e+00
   1.5770813e-02   9.8402488e-01
   4.3764762e-03   1.0132506e+00
  -3.7717316e-02   1.0093006e+00
  -1.8659364e-02   9.9352732e-01
  -5.2418175e-02   9.7573205e-01
  -5.4398583e-03   9.9275620e-01
  -2.6817037e-02   1.0124022e+00
  -7.6024043e-03   9.9833822e-01
  -3.2911469e-02   1.0189348e+00
  -3.3854110e-02   9.9657923e-01
  -5.1378440e-03   9.9816485e-01
   2.2316194e-02   1.0203266e+00
   5.2307719e-03   1.0269412e+00
   1.0718737e-02   1.0106118e+00
   5.0446684e-03   1.0108699e+00
   8.7719270e-03   9.8915037e-01
   1.7193332e-02   9.9987355e-01
   1.5883558e-02   1.0092798e+00
   7.2154630e-03   9.7500478e-01
   4.0933040e-02   1.0020142e+00
  -2.6668885e-02   9.8890176e-01
   1.5902671e-02   1.0105373e+00
  -2.8556175e-02   9.9796723e-01
  -2.6510074e-02   9.9262532e-01
  -2.6381747e-02   9.9458781e-01
  -2.6318254e-02   1.0192936e+00
  -7.4144585e-03   9.9543988e-01
   6.6435524e-03   9.7052712e-01
   4.3535290e-03   1.0048438e+00
   6.1261523e-03   9.6763155e-01
  -1.0735510e-02   1.0222556e+00
   2.9380058e-02   1.0353982e+00
   1.7977181e-02   1.0045922e+00
   1.2885212e-03   1.0043212e+00
   3.3067330e-02   9.8149550e-01
   1.7752382e-03   1.0061889e+00
  -9.1362364e-03   1.0168297e+00
  -3.8243185e-03   9.9002797e-01
   1.2211831e-02   9.8805694e-01
  -3.3832759e-02   9.8176620e-01
  -1.3616005e-02   9.9883176e-01
   3.3253190e-02   9.9175417e-01
  -2.3496908e-02   1.0010840e+00
  -2.6155062e-02   9.8975764e-01
  -4.7608344e-02   9.5248805e-01
   3.2738669e-03   9.8796941e-01
   4.3590273e-03   9.8971880e-01
   1.5424139e-03   1.0030682e+00
  -2.8667261e-02   9.8154040e-01
  -2.1478337e-02   1.0269092e+00
  -5.0134425e-02   1.0026999e+00
   8.8854134e-03   1.0339299e+00
   4.7629045e-02   1.0059205e+00
  -1.0557693e-02   1.0017104e+00
  -1.7464748e-02   1.0112487e+00
   1.0467432e-02   1.0000737e+00
  -1.5535051e-02   1.0443827e+00
   1.8871160e-02   9.9554780e-01
  -1.7906717e-02   1.0359709e+00
  -1.4908990e-02   9.8569084e-01
   2.3610340e-02   9.8642560e-01
  -3.6105370e-03   1.0196954e+00
  -7.2658291e-04   1.0069545e+00
   3.8887308e-02   9.9758414e-01
   5.6689042e-02   1.0082561e+00
  -1.0610144e-03   9.9447769e-01
  -1.9312383e-02   9.9720471e-01
  -1.2036435e-02   9.9164968e-01
   1.0700263e-03   1.0255481e+00
  -7.5019390e-03   1.0192461e+00
   4.7629593e-03   1.0021083e+00
  -1.8393987e-03   1.0185914e+00
  -5.9645033e-03   1.0134180e+00
   5.9637742e-03   9.9238557e-01
  -9.5184897e-03   9.9178521e-01
  -9.6697973e-04   1.0141846e+00
  -2.9506478e-02   9.9552364e-01
   4.8311512e-03   9.8465564e-01
  -1.6083431e-02   1.0027106e+00
  -2.6677636e-02   1.0059414e+00
  -2.5957784e-02   1.0055117e+00
   8.6464492e-03   9.8720336e-01
   1.5533514e-02   1.0037965e+00
   2.0119347e-03   9.8905590e-01
  -8.1726093e-03   1.0134876e+00
   2.0573220e-03   1.0097072e+00
   2.9471679e-03   1.0078770e+00
   4.8711371e-04   9.7795904e-01
   2.2121250e-02   1.0010170e+00
  -1.5916859e-02   9.9903912e-01
  -2.1919797e-02   1.0224896e+00
  -1.3633532e-02   1.0080995e+00
  -1.2454247e-02   9.8778354e-01
  -2.5233042e-03   1.0235596e+00
  -5.8472251e-03   1.0096341e+00
  -2.3435238e-03   1.0063937e+00
   2.0525504e-02   9.7987876e-01
   1.4465481e-03   9.8225574e-01
  -7.8108432e-03   1.0037905e+00
  -7.4198600e-02   1.0003999e+00
  -2.6905542e-03   9.8607325e-01
  -1.5471836e-02   1.0339143e+00
  -4.7631226e-03   9.9092686e-01
  -1.6351292e-02   9.9699678e-01
   3.1934336e-03   9.9036616e-01
  -6.0562928e-03   9.7666738e-01
  -1.3368930e-02   9.8630439e-01
   1.3883058e-02   1.0073102e+00
  -1.3063795e-02   1.0081187e+00
  -2.2253218e-03   1.0304374e+00
  -1.3550040e-02   9.6374485e-01
  -2.4650708e-02   9.7231583e-01
  -2.5318269e-02   1.0024418e+00
  -2.0923468e-02   1.0266346e+00
  -1.7697141e-02   1.0086683e+00
  -4.0691365e-03   1.0082169e+00
   3.8154008e-03   1.0047973e+00
   5.8399705e-03   9.9396497e-01
   3.8957328e-02   9.9110001e-01
   2.2742330e-04   1.0020340e+00
  -1.1379501e-03   9.9394871e-01
   2.0310013e-02   9.6616688e-01
  -6.7651383e-05   1.0002273e+00
  -1.3074120e-02   9.8060382e-01
   1.1024884e-02   9.8811868e-01
   2.3403702e-02   9.8077564e-01
  -3.1565995e-03   9.8650815e-01
   4.2441646e-03   9.8924860e-01
   2.1044131e-02   1.0023350e+00
  -3.0970432e-03   1.0150319e+00
  -1.1813264e-03   9.7669020e-01
  -2.1663288e-02   9.4853426e-01
   1.7854301e-03   1.0089326e+00
  -1.9092874e-02   9.9080895e-01
   5.9836442e-03   1.0088215e+00
  -4.9629753e-04   9.6538339e-01
   7.1244930e-03   1.0154105e+00
  -7.8597839e-03   1.0278492e+00
   8.2252364e-03   9.8566023e-01
   1.9382917e-02   9.8745751e-01
   5.6976627e-03   1.0230344e+00
   2.0278445e-02   1.0202345e+00
   2.6842636e-02   1.0285976e+00
  -2.6058415e-03   9.7749842e-01
  -1.4975963e-02   1.0333409e+00
  -1.6705638e-02   1.0169033e+00
   2.0085680e-03   1.0067377e+00
   7.1479347e-03   1.0031882e+00
   1.1012500e-02   9.8770143e-01
   4.9047248e-02   9.6949201e-01
  -1.6662125e-02   1.0196001e+00
   9.2116483e-03   1.0164918e+00
   2.9590137e-03   1.0027258e+00
   2.2332805e-03   1.0083662e+00
  -1.3603797e-02   9.9472055e-01
   1.8908125e-03   1.0141650e+00
  -1.1583415e-02   1.0046150e+00
  -1.6869402e-02   9.9420456e-01
  -8.5326495e-03   1.0049754e+00
  -4.8802860e-03   9.8578176e-01
  -2.3636786e-02   9.9921552e-01
   1.0394542e-02   9.6658897e-01
   4.1961461e-02   1.0087283e+00
  -8.7484208e-03   1.0095047e+00
  -1.2581588e-03   1.0035123e+00
   8.0248719e-04   9.7912246e-01
   1.4784283e-04   9.9787891e-01
  -1.6247643e-02   9.8783099e-01
   5.8046120e-03   9.9941671e-01
  -1.7530437e-02   1.0122372e+00
  -3.9357255e-04   1.0039530e+00
  -1.8155423e-03   9.9144829e-01
  -7.5908431e-03   9.7860196e-01
  -1.6379982e-02   1.0213839e+00
  -5.0155811e-03   1.0124998e+00
  -1.6147743e-02   1.0053553e+00
   1.4795350e-03   9.7021155e-01
  -1.9075875e-02   1.0084347e+00
   1.5264233e-02   1.0068898e+00
  -2.9148118e-02   9.8597370e-01
   1.2212474e-02   9.8254897e-01
  -6.5602609e-03   1.0075599e+00
  -9.5292990e-03   1.0051389e+00
   2.9093963e-02   1.0062781e+00
  -1.9783218e-02   1.0181504e+00
  -7.6859436e-03   1.0083948e+00
  -2.5692128e-02   1.0281057e+00
   2.3209693e-02   1.0318719e+00
  -2.5674060e-02   9.9772358e-01
  -7.2319024e-03   9.9601784e-01
  -1.8816811e-03   9.5935916e-01
   1.2572344e-02   9.9230017e-01
   1.7572220e-02   9.9411051e-01
   3.9769835e-03   9.9086376e-01
   2.6485369e-03   1.0198599e+00
   8.0715718e-03   1.0341038e+00
  -3.9983287e-02   9.7743846e-01
   1.1727550e-02   1.0207547e+00
  -4.9292494e-03   9.8700162e-01
  -1.7738462e-02   1.0285675e+00
  -2.6360161e-02   9.9053680e-01
  -1.3799875e-02   1.0449387e+00
   5.7105305e-03   9.8995112e-01
   6.3654742e-03   9.8912218e-01
  -4.9705623e-02   1.0207762e+00
   1.1112931e-02   1.0426811e+00
   9.2438680e-03   1.0192326e+00
  -2.0704116e-02   9.9974271e-01
  -4.2523382e-04   9.8795488e-01
  -8.4926789e-03   9.8780544e-01
  -3.1972277e-02   1.0006120e+00
  -3.2605316e-02   1.0125749e+00
   2.6476149e-02   9.6661631e-01
   5.9377016e-03   1.0112028e+00
  -2.1919881e-02   1.0359280e+00
  -5.0404286e-04   1.0062754e+00
  -2.1435394e-02   9.9616363e-01
   3.4315082e-02   1.0309738e+00
   9.4564469e-04   9.7883398e-01
  -2.2013033e-02   9.9336398e-01
  -1.6096152e-02   1.0204732e+00
  -3.8594518e-02   9.8746345e-01
  -2.9438384e-02   9.6139071e-01
   7.1306155e-03   9.9198825e-01
   2.7185533e-03   9.9929364e-01
  -1.6379583e-02   9.7570205e-01
  -1.5886075e-02   9.9253114e-01
  -1.2045366e-02   1.0514419e+00
   5.1805820e-04   9.3274119e-01
   1.6114926e-02   9.7862350e-01
   7.8614262e-03   9.9340921e-01
   6.8935847e-03   9.8847016e-01
   2.0217952e-02   1.0031290e+00
   2.8478462e-02   9.8659834e-01
  -1.2108784e-03   1.0016252e+00
  -2.1727569e-02   1.0131130e+00
   7.3211637e-03   1.0210393e+00
  -2.3605762e-02   9.7834545e-01
   8.0048450e-03   1.0446975e+00
   1.8173197e-02   9.7562472e-01
  -5.6193117e-03   9.9029214e-01
  -1.7344817e-02   9.7776798e-01
  -2.1109735e-03   9.9672317e-01
   4.4186258e-03   1.0078101e+00
   1.6107644e-02   9.9329188e-01
   3.6158376e-03   9.6461241e-01
  -1.0257323e-02   1.0100001e+00
  -3.8704509e-02   1.0001310e+00
   3.6458500e-03   9.9581829e-01
  -5.1485954e-03   9.9942078e-01
  -9.8696461e-03   9.9840578e-01
  -2.4656656e-02   9.7412579e-01
   2.4547363e-02   1.0120752e+00
  -1.2113677e-02   1.0222214e+00
  -1.0364192e-02   1.0358792e+00
  -1.2745074e-02   9.9128588e-01
  -3.2649778e-03   1.0097120e+00
   8.2169471e-03   9.9161024e-01
  -3.0970484e-02   1.0202045e+00
  -8.1766257e-03   1.0044741e+00
  -3.0213176e-03   9.8817090e-01
   1.0341171e-02   1.0197912e+00
   6.3884747e-03   9.7056432e-01
   3.1892021e-02   1.0057974e+00
  -1.9070647e-02   1.0214406e+00
   5.2684870e-03   1.0353941e+00
   8.0799730e-03   9.9511102e-01
  -1.9338552e-03   9.9446493e-01
   3.8392286e-02   1.0210296e+00
  -3.7341552e-02   1.0349440e+00
   4.1469368e-02   9.7029172e-01
  -3.1647554e-03   1.0021185e+00
   1.9333665e-02   9.8976616e-01
  -1.7787893e-02   9.9389958e-01
  -1.7148362e-02   9.6524313e-01
  -2.1632915e-02   1.0080462e+00
   1.0258303e-03   1.0086155e+00
   2.4144039e-02   1.0236215e+00
   1.2416571e-02   9.9054020e-01
   3.1176896e-03   1.0135171e+00
   1.4514610e-02   9.8710855e-01
   8.7834685e-03   9.9832288e-01
  -4.5738926e-03   9.8899601e-01
   2.3753660e-02   1.0104547e+00
  -3.7266218e-03   9.5972219e-01
   9.3230176e-03   1.0203986e+00
  -4.3655050e-03   1.0085234e+00
  -1.3350543e-03   1.0254059e+00
   2.7838865e-02   1.0143054e+00
   1.7929436e-02   9.8401233e-01
   5.0417374e-02   9.8537775e-01
  -2.9109976e-03   9.9678393e-01
   1.2045446e-02   1.0144515e+00
  -2.4861702e-03   1.0018669e+00
   2.6642770e-02   1.0338831e+00
  -7.5456051e-03   9.9174987e-01
   1.8466242e-02   1.0110241e+00
  -6.2362677e-03   9.5662516e-01
  -3.2712121e-02   1.0192345e+00
   5.8582015e-04   1.0009105e+00
  -2.7921844e-02   1.0153374e+00
   2.3346440e-02   9.9811126e-01
   4.2622984e-02   9.7874674e-01
   3.0816949e-02   9.8257131e-01
   3.0864176e-02   9.8308232e-01
  -1.3617991e-02   1.0129429e+00
   2.0711810e-02   1.0133183e+00
   1.8090166e-02   9.6557876e-01
  -7.4316977e-03   9.7507382e-01
   4.0338865e-03   1.0180028e+00
  -1.5314794e-02   1.0190924e+00
  -1.1540651e-02   9.9673258e-01
  -7.0211342e-03   9.9251683e-01
  -1.4056231e-02   9.8757696e-01
   3.1316582e-02   1.0184976e+00
  -3.3015683e-03   9.8222797e-01
   3.0241056e-02   9.9370758e-01
  -1.2483942e-02   1.0085311e+00
   3.7102196e-02   1.0233019e+00
  -2.7698406e-02   9.8023270e-01
   1.2640869e-03   1.0039043e+00
   2.0611501e-02   1.0103556e+00
   2.0944116e-02   9.6787929e-01
   7.2428063e-04   9.5919688e-01
  -3.3244820e-02   1.0095922e+00
   1.7000526e-02   9.9384150e-01
   9.9981845e-03   9.8136118e-01
   2.7953969e-02   9.8653657e-01
   2.6581289e-03   1.0206875e+00
  -2.2695299e-02   1.0052342e+00
  -1.0342127e-02   1.0144659e+00
   1.5656161e-02   1.0249166e+00
   4.2629539e-02   9.7526899e-01
   1.7560258e-02   9.8534435e-01
  -1.0244097e-02   1.0078695e+00
  -1.0627507e-02   1.0198674e+00
   3.2436416e-03   9.7125847e-01
   2.1267090e-02   1.0084887e+00
  -2.3308022e-02   1.0174238e+00
  -1.9840277e-02   9.8788770e-01
   8.6518676e-03   9.8326774e-01
  -2.2174868e-02   9.5666457e-01
   4.2583145e-03   1.0140682e+00
   7.1176301e-03   9.9969052e-01
   1.2262388e-02   9.7745579e-01
   2.0209222e-02   9.8185081e-01
  -2.1233946e-02   1.0166378e+00
   2.1468289e-02   9.7497881e-01
  -2.1327020e-02   9.9202642e-01
   3.8123255e-03   9.9744806e-01
  -1.0488504e-03   9.7979133e-01
  -1.6065094e-02   9.9146511e-01
   2.2617454e-02   9.8666045e-01
  -2.4300158e-02   9.8908795e-01
   2.8322659e-02   9.7466011e-01
  -2.8156308e-02   1.0008975e+00
  -2.3094645e-02   9.8605530e-01
  -2.1619162e-02   9.9980767e-01
   1.3029176e-02   1.0251348e+00
   3.1845468e-02   9.9290088e-01
  -2.6008723e-02   1.0366017e+00
   1.4408270e-02   9.9986208e-01
  -2.4425828e-03   9.9775884e-01
   1.7742911e-02   9.7428750e-01
   4.7688463e-03   1.0263929e+00
   6.1034549e-03   1.0035745e+00
  -2.9630171e-03   9.8963714e-01
   8.8174398e-03   9.9027771e-01
  -3.2265698e-02   1.0201207e+00
  -4.2931905e-02   1.0174014e+00
  -9.6838597e-03   1.0091469e+00
  -2.2856968e-02   9.9409316e-01
  -4.7955855e-03   1.0079066e+00
  -1.6603936e-02   9.9334791e-01
  -3.5306941e-02   9.7828982e-01
   2.4214908e-02   1.0299075e+00
   1.0030962e-02   9.8124616e-01
   3.7578015e-03   1.0220236e+00
  -4.3160949e-02   1.0147324e+00
  -3.5912504e-02   9.7927396e-01
  -7.8451023e-03   9.8229946e-01
  -2.1473194e-02   9.7233087e-01
  -1.2725354e-03   9.7804101e-01
   1.3104929e-02   1.0012979e+00
   1.4652979e-02   9.9473136e-01
   1.5543308e-02   9.8248981e-01
   5.8298769e-03   1.0072514e+00
  -2.6531055e-02   9.7313606e-01
   1.3243630e-02   9.9743311e-01
  -3.9651322e-03   1.0073850e+00
  -1.0290775e-02   9.9339214e-01
   4.0764831e-02   1.0348239e+00
   3.7296775e-04   1.0254184e+00
  -1.2754139e-02   9.9373622e-01
  -9.6738660e-03   9.8654790e-01
   1.9821495e-02   9.9969468e-01
   1.2119408e-02   1.0164456e+00
  -3.1707614e-02   9.9487982e-01
   2.7950708e-02   1.0124716e+00
  -2.7457431e-02   9.7711091e-01
  -4.2231678e-03   9.8983197e-01
  -3.8513188e-02   1.0257849e+00
  -2.3213795e-02   9.9855035e-01
   2.5801068e-02   9.8567655e-01
  -9.4755830e-03   9.9494263e-01
   1.1282502e-02   9.7843170e-01
   1.6524172e-02   1.0098011e+00
   7.8934221e-03   1.0128425e+00
   3.3922474e-03   9.7505770e-01
   2.3297448e-03   1.0350709e+00
   1.6872474e-02   9.9403126e-01
   3.9829180e-03   1.0172525e+00
   1.4181172e-02   1.0108943e+00
  -5.8741346e-04   1.0297109e+00
   2.6288385e-02   9.6199607e-01
   1.9156317e-02   1.0022575e+00
  -1.7984698e-02   1.0134356e+00
   4.0880940e-02   1.0245224e+00
  -2.6323748e-03   9.9567785e-01
  -2.8913927e-03   1.0217836e+00
   2.0250324e-02   9.9344787e-01
   9.9599504e-03   9.8503256e-01
   7.3943277e-03   9.7314010e-01
   1.4162182e-02   1.0349454e+00
  -2.4557565e-02   1.0190196e+00
  -1.0375732e-02   1.0078432e+00
   2.1950522e-02   1.0081988e+00
   5.0537720e-03   9.8101456e-01
  -1.0843702e-02   1.0071377e+00
  -1.8369258e-03   1.0055650e+00
  -1.7342173e-02   9.8830661e-01
  -4.9722056e-03   1.0007462e+00
   3.3037077e-02   9.9143512e-01
  -1.7130413e-02   1.0004356e+00
   6.8897333e-03   1.0005856e+00
  -5.1134925e-03   9.8142564e-01
   3.5643789e-03   9.9483324e-01
   1.3166760e-02   1.0093606e+00
  -2.8761835e-02   1.0031211e+00
  -1.0181774e-02   1.0087705e+00
  -1.1501152e-02   9.7343614e-01
   2.2070889e-02   1.0181461e+00
  -3.4969707e-03   1.0146348e+00
   1.1120503e-02   1.0282184e+00
  -9.4792022e-04   9.9220631e-01
   4.4582556e-02   1.0112479e+00
   6.9367198e-03   1.0125713e+00
  -9.7974430e-03   9.8235037e-01
  -1.9376330e-03   9.9354315e-01
   9.1272111e-03   1.0201614e+00
   3.1542241e-02   9.9716781e-01
   7.2606218e-03   9.9965863e-01
  -4.3314169e-03   1.0120519e+00
   8.6850040e-03   9.9950629e-01
  -4.3215651e-03   9.9925570e-01
   8.3128019e-03   1.0091592e+00
   1.2180049e-02   1.0001208e+00
  -1.8263337e-02   1.0029327e+00
  -2.9214252e-03   9.9332903e-01
   1.3421051e-03   9.4629797e-01
  -4.1288465e-02   9.7635756e-01
   1.0725811e-02   1.0065601e+00
  -2.4715733e-02   9.9554489e-01
   1.6774713e-02   9.7213779e-01
   2.7418741e-02   1.0130792e+00
   9.7766720e-03   9.9465234e-01
  -2.1905379e-02   1.0210531e+00
   1.7748463e-03   1.0042212e+00
   1.3593154e-03   1.0133482e+00
   7.0370015e-03   9.8078147e-01
  -1.3255730e-02   1.0059110e+00
   1.7853447e-02   9.6504515e-01
   2.6273599e-02   1.0178668e+00
   9.5662815e-03   9.7643845e-01
   1.4617580e-02   9.9313609e-01
  -1.8386202e-02   9.8815641e-01
   4.5932238e-04   9.8901922e-01
  -1.4176551e-02   9.6599313e-01
   1.7367384e-02   1.0129238e+00
   1.1942101e-02   9.8460963e-01
   9.3876585e-03   9.8512571e-01
   5.1691139e-03   9.7833112e-01
  -9.6611134e-03   9.9699565e-01
  -1.4785993e-02   9.9818555e-01
  -1.0779265e-02   1.0145342e+00
  -4.3293998e-02   1.0162638e+00
  -1.8821407e-03   1.0225579e+00
   1.8511286e-03   1.0073445e+00
  -1.5125368e-02   1.0351286e+00
   1.2769255e-02   1.0136622e+00
   2.3616664e-02   1.0183360e+00
  -1.5459562e-02   1.0051452e+00
  -2.6098450e-02   9.9364842e-01
  -2.6255631e-02   1.0099811e+00
  -3.7115598e-03   1.0130350e+00
   1.1702783e-02   9.8767932e-01
   2.0943262e-02   1.0023514e+00
   1.1945043e-02   9.8985859e-01
  -3.0753407e-02   9.7611348e-01
   7.5721094e-03   1.0175244e+00
   1.4240593e-02   1.0249677e+00
   1.2044196e-02   9.9732301e-01
  -1.1526152e-02   9.9890304e-01
  -5.3164296e-03   1.0078596e+00
  -6.1460712e-02   1.0026251e+00
  -6.1820463e-03   9.9902216e-01
   2.5784629e-02   1.0004414e+00
   4.9562369e-03   9.9096608e-01
   2.1249150e-02   1.0137515e+00
  -1.3546578e-03   1.0336618e+00
   8.3696015e-03   9.9694025e-01
   8.3823363e-03   9.9834560e-01
  -5.8705614e-03   1.0180330e+00
  -4.2064618e-03   1.0194544e+00
  -1.1002304e-02   9.8668060e-01
   1.0198397e-02   9.9454075e-01
  -2.7922511e-03   9.9039553e-01
   1.5277534e-02   9.7477812e-01
  -1.2423094e-02   9.8539256e-01
   1.4342730e-02   1.0057589e+00
   1.2128200e-02   9.8101889e-01
   4.4326621e-02   1.0322483e+00
  -1.2095532e-02   1.0080932e+00
  -1.2423365e-02   9.8396081e-01
   3.5243944e-02   1.0032720e+00
   1.7803541e-02   1.0249384e+00
  -3.9761557e-03   9.9640242e-01
  -1.5404345e-04   9.9137287e-01
  -1.0133300e-02   1.0082438e+00
   1.8890169e-05   1.0015392e+00
   2.9115609e-02   1.0043004e+00
   1.7204921e-02   9.7137764e-01
   1.8355014e-02   9.9267592e-01
   3.5101361e-02   1.0137687e+00
  -1.8255301e-02   9.7688773e-01
   4.0694348e-03   9.7758980e-01
   6.6900962e-03   9.7832546e-01
  -5.1780495e-02   9.8793767e-01
   7.3217026e-03   9.9788132e-01
   1.4234844e-02   9.9025919e-01
  -1.7908410e-02   1.0262356e+00
  -2.7066843e-03   9.9047987e-01
   2.5219902e-02   1.0007192e+00
   5.3880796e-02   1.0004249e+00
   1.8461874e-03   9.8148666e-01
  -1.0321835e-02   9.8254544e-01
  -1.0124046e-02   1.0011385e+00
  -1.2298223e-02   9.7510440e-01
  -1.6397777e-02   9.9210213e-01
  -2.1339625e-02   1.0089702e+00
   1.4389683e-02   1.0142748e+00
  -2.3482596e-02   9.9525954e-01
  -1.8196314e-02   1.0198193e+00
  -1.2531865e-02   9.8835460e-01
  -1.1642950e-02   1.0065012e+00
   2.4126077e-02   1.0146628e+00
  -2.7460270e-02   9.7650883e-01
   5.1910790e-03   1.0194841e+00
  -5.0450502e-03   9.5794057e-01
  -1.2757699e-02   1.0357709e+00
  -7.3198275e-03   1.0355421e+00
   3.1688448e-02   9.7425749e-01
   4.1637996e-03   1.0249380e+00
  -1.0368234e-03   1.0028983e+00
   1.2072730e-02   9.8413322e-01
  -2.8221102e-03   9.8848453e-01
   2.0649763e-02   1.0038420e+00
   3.4086989e-02   9.8414088e-01
   6.1259621e-03   1.0292541e+00
   1.9166381e-02   9.8105458e-01
  -3.5715258e-03   9.8961860e-01
   1.4004570e-02   1.0069483e+00
   1.9329109e-02   9.6657273e-01
   2.5323260e-02   9.8040712e-01
  -3.3314023e-02   1.0027347e+00
   1.4766937e-02   9.8110154e-01
   1.5051015e-02   1.0037439e+00
  -4.6378655e-03   9.8159679e-01
   6.2010977e-03   9.8815804e-01
  -4.9990777e-03   9.8289071e-01
  -1.9468765e-02   9.7815292e-01
   2.3138039e-02   9.8885614e-01
  -2.9624499e-04   1.0029309e+00
   8.7289354e-03   9.7024742e-01
  -2.7418717e-03   9.7609703e-01
   5.9677184e-04   9.6838716e-01
   1.3197292e-02   1.0125653e+00
  -2.1671552e-02   9.9689073e-01
  -3.9978030e-03   9.8663225e-01
   2.4113746e-02   1.0251315e+00
   1.9729957e-02   1.0032634e+00
   2.9227070e-03   1.0251327e+00
   3.3595316e-03   1.0035969e+00
   8.0583589e-03   9.8644276e-01
  -1.1961577e-02   1.0128858e+00
  -4.6512373e-03   9.8858021e-01
  -9.1391440e-03   9.9261437e-01
   3.4966113e-02   1.0047318e+00
   1.0423362e-03   9.9276412e-01
   1.0148645e-02   1.0299482e+00
   1.8107316e-02   1.0010943e+00
  -2.1314418e-02   9.9525276e-01
   1.2776936e-02   1.0025690e+00
   1.0351222e-02   9.9873567e-01
  -2.8897508e-04   9.9942156e-01
  -3.4280165e-02   9.8873110e-01
  -6.3422752e-03   1.0038595e+00
   3.6893359e-02   1.0054521e+00
   8.2579669e-04   9.9870118e-01
  -2.4014050e-02   1.0205313e+00
   3.4615390e-02   1.0212478e+00
  -1.8640035e-02   1.0038661e+00
   2.8902689e-02   1.0075989e+00
  -1.9640455e-02   1.0023327e+00
   1.7569111e-02   9.9908292e-01
  -3.0741326e-02   9.6966202e-01
   2.2720715e-02   9.7533050e-01
   2.1520494e-02   1.0013533e+00
  -2.5367624e-02   9.9953781e-01
  -1.5047169e-02   1.0014145e+00
  -1.8690963e-03   9.9979824e-01
   2.3212283e-03   1.0122342e+00
   8.9032873e-03   9.8360136e-01
  -2.0800455e-02   1.0196847e+00
   1.6565333e-02   9.9929303e-01
   5.7224741e-04   9.8288524e-01
  -3.3979301e-03   9.7362976e-01
  -3.5411427e-02   1.0072839e+00
   9.7043269e-03   1.0233897e+00
   1.4978169e-03   1.0173445e+00
   6.0916215e-03   9.7538394e-01
   3.2302218e-02   1.0072492e+00
   1.3014519e-02   1.0143684e+00
   1.2745529e-03   9.9104059e-01
   2.8373077e-02   1.0326835e+00
   1.7950636e-02   9.8201151e-01
  -3.8380384e-02   1.0049282e+00
  -9.2627424e-03   1.0042182e+00
   3.3962287e-02   1.0136258e+00
   2.0381873e-02   9.8848578e-01
   2.1121101e-02   1.0255467e+00
   1.3147562e-02   1.0357423e+00
   1.6164271e-03   9.9248954e-01
   1.0426680e-02   9.9958348e-01
   2.6225737e-02   1.0085465e+00
  -2.5905220e-02   1.0127932e+00
   2.6120497e-03   1.0069555e+00
  -5.4393769e-03   9.8711589e-01
  -2.2157887e-03   1.0086757e+00
  -2.8671992e-02   1.0041201e+00
  -3.0916326e-03   1.0155633e+00
  -1.0749739e-02   9.8109131e-01
  -8.0562791e-03   1.0127897e+00
   8.2909722e-03   1.0044735e+00
   2.2855288e-02   1.0443414e+00
  -8.3621697e-04   9.9112102e-01
  -2.7041887e-02   9.9777098e-01
   1.6633538e-02   1.0319988e+00
   2.3476233e-02   9.9324476e-01
  -9.4648471e-03   9.8749859e-01
  -1.6733945e-02   1.0259650e+00
   5.8043622e-02   9.8576956e-01
   6.6521059e-03   1.0277196e+00
  -1.7548139e-03   1.0030501e+00
  -3.1314321e-03   9.9056027e-01
  -3.2064451e-02   9.9901032e-01
   8.4575814e-03   9.9158364e-01
   7.5626798e-03   1.0131314e+00
  -1.2265333e-02   1.0015399e+00
   3.5135946e-03   9.9285100e-01
   1.0449447e-02   9.9689806e-01
  -1.8894436e-02   9.9486481e-01
   8.6170510e-03   1.0089027e+00
  -1.1453306e-02   9.8769816e-01
  -1.5106842e-02   1.0261950e+00
   2.3272167e-02   1.0060605e+00
  -2.2308659e-02   9.8700452e-01
   3.7624227e-02   1.0039381e+00
  -7.3078152e-03   1.0121055e+00
   4.9725482e-03   9.7296405e-01
  -2.0061710e-02   1.0121146e+00
   1.3765270e-02   1.0007501e+00
  -1.4862895e-02   9.9019398e-01
  -1.6882141e-02   9.8682155e-01
  -2.8488873e-02   9.8744977e-01
  -7.1181098e-03   1.0309731e+00
   2.8726225e-03   1.0028262e+00
   2.3438972e-03   9.7867265e-01
  -3.6338294e-02   9.9655912e-01
  -2.5643048e-02   9.9258861e-01
  -1.5213261e-02   1.0530090e+00
  -1.5995520e-03   9.7646456e-01
  -4.7469935e-03   9.9791882e-01
  -1.0401705e-02   9.8763255e-01
  -4.4757026e-02   9.8523631e-01
   1.8747941e-02   9.9087580e-01
  -5.1268713e-02   9.7822940e-01
  -1.6737668e-04   1.0070743e+00
   2.1451137e-02   9.7143017e-01
  -2.7143139e-02   1.0122187e+00
  -1.6179120e-02   9.7020046e-01
   5.5155900e-03   1.0025777e+00
   2.5940733e-02   9.8076644e-01
   1.8121135e-03   9.8793129e-01
  -1.6917149e-03   9.9824794e-01
  -1.7339805e-03   9.7776717e-01
  -1.5937517e-02   1.0097285e+00
  -9.7654825e-03   9.7637232e-01
   1.7559448e-02   9.9353113e-01
  -1.5651192e-02   1.0133451e+00
  -1.9544517e-02   9.7597625e-01
  -1.9948573e-02   9.9854430e-01
   1.2154382e-02   9.9844587e-01
   5.0136783e-03   1.0212372e+00
   3.8028199e-03   1.0102924e+00
  -3.4586275e-02   9.9292603e-01
  -1.5695075e-02   9.9997461e-01
   1.8359948e-02   1.0440484e+00
   1.5161156e-02   9.7619198e-01
  -2.9971682e-03   1.0037758e+00
   1.0686364e-02   9.8988629e-01
   5.2696078e-03   1.0140875e+00
  -1.8168831e-02   9.9455858e-01
  -2.5094850e-02   9.8878418e-01
  -1.8318436e-03   9.8418713e-01
  -3.0899390e-02   1.0073178e+00
  -6.9227109e-03   1.0102695e+00
   2.0072026e-02   1.0270080e+00
   2.2611411e-03   9.9983503e-01
   4.6743336e-03   9.8614928e-01
  -1.6406881e-02   9.8972694e-01
  -2.1265013e-02   1.0134290e+00
  -1.2074377e-02   1.0145478e+00
  -1.0726432e-02   1.0123008e+00
  -2.2436716e-02   9.9195973e-01
   1.0357624e-02   9.7928587e-01
   2.1699237e-02   1.0080606e+00
  -1.0524809e-02   1.0054302e+00
  -1.8969468e-03   9.7700291e-01
   2.6773198e-02   1.0152504e+00
  -3.0936639e-02   9.8089044e-01
   1.0474401e-02   1.0158942e+00
  -8.7140978e-03   9.8603680e-01
   1.0064010e-04   1.0207532e+00
  -3.9356091e-03   9.8296392e-01
  -1.9383212e-02   9.8180427e-01
   9.1528760e-03   9.9818092e-01
   5.6678087e-04   1.0296314e+00
  -1.8956803e-02   1.0211204e+00
  -6.2633126e-03   1.0101756e+00
  -9.6247433e-04   9.9757286e-01
   2.6115481e-03   1.0097238e+00
  -3.7578844e-03   9.9802236e-01
  -2.2062971e-02   9.9330788e-01
  -2.6054601e-02   1.0033413e+00
  -1.7379099e-02   1.0135030e+00
   4.6299079e-03   1.0274904e+00
   1.9349635e-02   9.8569898e-01
   3.6773303e-02   1.0287019e+00
  -1.0011011e-02   9.9772915e-01
  -1.8403909e-02   9.8068241e-01
   6.7969965e-03   9.8967262e-01
   3.8593951e-02   1.0081710e+00
   2.2602025e-02   9.8645031e-01
   6.3605915e-03   1.0018024e+00
  -1.7208283e-02   1.0367161e+00
  -3.8886075e-04   9.9813770e-01
  -2.3440722e-02   9.9230631e-01
   1.1444839e-02   1.0155366e+00
   2.5601631e-02   1.0439432e+00
   1.4226188e-02   9.6396612e-01
  -8.5007307e-03   1.0033894e+00
   6.9911444e-03   9.9663062e-01
  -9.3871195e-03   9.8758853e-01
  -1.7212083e-02   9.8824718e-01
  -1.0700745e-02   1.0085392e+00
   2.3564831e-03   1.0063034e+00
  -1.8009778e-04   9.9955758e-01
  -1.1835900e-03   9.8832852e-01
  -1.3262517e-02   1.0171607e+00
  -1.5184534e-02   9.8608351e-01
  -1.6519958e-02   9.9328376e-01
   2.3892012e-02   9.9355346e-01
   2.3573044e-02   9.8417171e-01
   6.1370190e-03   1.0078333e+00
   5.2079025e-03   1.0472964e+00
  -8.0879675e-03   9.9295871e-01
  -2.6258314e-02   1.0057971e+00
  -4.5622741e-03   9.7775417e-01
   7.0740892e-04   1.0445295e+00
  -2.7612329e-04   9.8159495e-01
   1.7379600e-02   1.0054641e+00
  -1.9675930e-02   9.8781610e-01
   2.3208087e-04   1.0070649e+00
   1.8110387e-02   1.0248725e+00
   1.5811764e-02   9.8663667e-01
  -8.2699173e-03   9.8267453e-01
   2.1744923e-02   1.0219569e+00
   1.0177670e-02   9.9850041e-01
   2.6393207e-02   9.7712587e-01
  -1.0959063e-02   9.9901794e-01
  -6.7112027e-03   9.9855657e-01
  -1.0375071e-02   1.0141238e+00
  -2.1550744e-02   9.9807292e-01
   1.6594161e-02   9.9925800e-01
   1.9064424e-02   9.8403557e-01
   3.1550452e-02   9.7212718e-01
  -1.3582806e-02   9.9836892e-01
  -1.6334189e-02   1.0057723e+00
   1.3936503e-02   9.9329395e-01
  -5.2764710e-03   1.0237542e+00
  -1.8216856e-02   9.9094391e-01
  -1.3042381e-02   9.8730398e-01
   2.3747469e-03   9.9466082e-01
  -2.8391097e-02   1.0444647e+00
   1.7018999e-02   1.0214285e+00
  -3.6222089e-02   9.8041114e-01
   1.3896610e-03   1.0090629e+00
  -1.8343468e-03   1.0193897e+00
  -2.4067667e-05   1.0056032e+00
  -5.3361173e-02   1.0067606e+00
  -1.3885915e-02   9.9749814e-01
  -1.7559033e-03   1.0016589e+00
  -6.7764445e-03   9.9078277e-01
  -1.0946395e-02   1.0003932e+00
  -5.2007316e-03   9.8068242e-01
   2.3765121e-02   9.5916070e-01
  -7.9575988e-03   1.0121783e+00
   3.9659414e-04   1.0057888e+00
  -3.6464401e-02   9.8353010e-01
  -4.9071491e-03   9.9976667e-01
   2.3674913e-02   9.9157549e-01
  -1.1185328e-02   9.7691853e-01
   6.1974676e-03   9.8560852e-01
   1.9395852e-02   9.7833185e-01
  -3.5627292e-02   9.9137289e-01
  -9.6362092e-03   1.0030272e+00
  -1.8690175e-02   9.8581724e-01
  -1.0320635e-02   9.9940686e-01
   5.7521990e-03   9.9635863e-01
   9.6575909e-03   9.9258110e-01
  -1.1603109e-02   1.0005421e+00
  -2.8595627e-02   9.8121391e-01
   9.3249846e-03   9.8588254e-01
   1.7799824e-02   1.0072661e+00
  -4.4296551e-03   9.9598408e-01
  -3.7426693e-02   9.8851210e-01
  -1.8325251e-02   1.0119628e+00
  -1.5796696e-02   1.0256308e+00
   7.9339204e-03   9.7883858e-01
   3.4042000e-03   1.0440035e+00
  -8.9629210e-03   1.0091686e+00
   2.1593303e-02   1.0038572e+00
   1.1504842e-02   1.0556182e+00
  -1.9949110e-02   9.5322010e-01
   2.4897890e-03   1.0000358e+00
  -2.8983931e-02   1.0299295e+00
   2.3627775e-03   1.0171446e+00
   2.8902183e-02   9.4109224e-01
  -1.1710661e-02   9.8680301e-01
   1.3881995e-03   1.0045796e+00
  -1.3083891e-02   1.0065377e+00
   1.1878026e-02   9.9779349e-01
  -1.7087660e-02   1.0122525e+00
  -3.9224211e-02   9.9101948e-01
   1.0793746e-02   1.0328807e+00
   2.8877176e-02   1.0249228e+00
  -1.0961017e-02   9.7982856e-01
   6.9173767e-03   9.7416109e-01
  -9.9980107e-03   9.9340032e-01
   5.5767746e-03   1.0115447e+00
   1.8529926e-02   9.8773167e-01
  -1.9503650e-02   9.7066506e-01
   7.1483134e-03   1.0202878e+00
   5.2898664e-05   9.8920593e-01
  -2.3709141e-02   1.0010153e+00
   1.5031373e-03   1.0051022e+00
  -8.2359230e-03   1.0299809e+00
   3.8471816e-03   1.0084103e+00
   4.3475389e-03   1.0060632e+00
  -9.6191356e-03   1.0085162e+00
   1.2206948e-02   1.0393760e+00
  -2.0183817e-02   9.8545552e-01
  -2.3402457e-02   9.9010317e-01
  -2.9637354e-02   9.9654749e-01
   2.2616341e-02   1.0069989e+00
   9.8305782e-03   1.0097469e+00
   4.7804864e-02   9.6409662e-01
   1.8835388e-02   9.8658481e-01
  -9.6677664e-03   1.0062524e+00
  -5.4822001e-02   9.8741373e-01
   8.3213061e-03   1.0103750e+00
  -4.2663681e-02   1.0109014e+00
  -2.3422515e-02   1.0289837e+00
   2.0872182e-02   1.0083467e+00
  -5.6838367e-03   1.0397694e+00
  -1.3252582e-02   9.9919638e-01
   2.8317930e-03   9.8305192e-01
  -3.9384160e-03   9.8805214e-01
   6.6017853e-03   9.7598736e-01
   9.9346490e-03   1.0066424e+00
  -3.1249399e-02   1.0234181e+00
  -1.4164646e-02   1.0134782e+00
   2.3517586e-02   9.8630511e-01
   8.8529780e-03   9.8099470e-01
   7.7301099e-03   1.0072558e+00
   9.3254716e-03   1.0358944e+00
   5.2082878e-03   1.0141473e+00
   1.9197010e-02   1.0340396e+00
   1.1964604e-02   1.0040957e+00
   3.9767712e-04   1.0012042e+00
  -9.6477760e-03   9.9677393e-01
  -2.6039999e-02   9.8260213e-01
  -1.7354136e-02   1.0088959e+00
  -3.2127415e-02   1.0007638e+00
  -9.1576261e-03   9.8180792e-01
  -2.0573719e-02   1.0058257e+00
  -6.2169500e-03   9.9218390e-01
  -1.0327777e-02   9.8292576e-01
   1.9975549e-02   9.7006345e-01
  -1.1131512e-02   1.0410169e+00
  -2.1346639e-02   1.0086166e+00
  -1.4103662e-02   1.0012258e+00
   2.1792333e-02   9.8526304e-01
   2.4956189e-03   9.7214698e-01
   2.2383551e-02   1.0168397e+00
  -1.5751091e-02   1.0307967e+00
  -2.2894925e-04   1.0254845e+00
   1.3346670e-02   9.7050721e-01
   2.5987245e-02   1.0111298e+00
   1.2697097e-03   1.0089699e+00
   2.5548171e-02   1.0052119e+00
  -1.0066923e-02   1.0117186e+00
  -4.2846903e-03   9.9670643e-01
  -4.0748055e-03   9.8597440e-01
   4.8453752e-03   9.6753091e-01
  -1.2062164e-02   9.9711180e-01
  -4.5688039e-03   1.0407349e+00
   2.4855017e-02   9.7488139e-01
  -1.7424895e-02   1.0201820e+00
   1.6703181e-02   9.8029545e-01
  -2.3279738e-03   9.9383555e-01
  -1.8401725e-02   9.9686218e-01
   1.5123978e-02   1.0363053e+00
   9.3685996e-03   9.9083409e-01
   8.8987450e-04   9.8216801e-01
   2.1961970e-02   9.7502753e-01
  -5.5589709e-03   1.0085415e+00
   4.1328274e-04   1.0238685e+00
  -2.0554381e-02   1.0252007e+00
   2.9227536e-02   1.0291756e+00
  -4.9457709e-03   1.0171851e+00
  -1.8756876e-02   1.0268764e+00
  -1.2665585e-02   1.0028989e+00
  -3.0068307e-03   9.9962107e-01
   4.4864047e-03   9.9580162e-01
   1.6182421e-02   9.9292276e-01
   2.1333511e-03   1.0234312e+00
   1.2539647e-02   9.6763090e-01
   2.0168639e-02   1.0244066e+00
  -1.0068957e-02   9.6380114e-01
  -1.4433619e-02   1.0380092e+00
  -1.7993232e-02   9.9263802e-01
   2.6072884e-02   1.0068642e+00
   2.7962178e-03   9.8883942e-01
   2.9439383e-02   1.0076232e+00
   2.1015746e-02   9.8713134e-01
  -1.9377943e-02   1.0068075e+00
  -8.0208748e-03   1.0302926e+00
  -2.2227186e-02   1.0164595e+00
  -1.0897874e-02   9.9884575e-01
  -7.3100255e-03   9.8740016e-01
   4.0129279e-03   1.0040776e+00
  -2.0551051e-02   1.0056428e+00
  -1.4092358e-03   9.6916423e-01
  -9.9707124e-03   1.0551975e+00
   7.9384692e-03   9.7241709e-01
   2.0656149e-02   9.9594706e-01
  -1.2341557e-02   1.0098073e+00
   3.2276989e-02   1.0179417e+00
  -1.4260790e-02   9.7192659e-01
  -1.9741738e-02   1.0005123e+00
  -3.6538909e-03   9.8067051e-01
   1.8274081e-02   9.8533495e-01
   2.2397679e-02   1.0062860e+00
   2.3823583e-02   1.0481897e+00
  -3.7447572e-02   9.7234812e-01
   8.8411143e-03   9.8579744e-01
  -2.4747741e-02   9.9420673e-01
  -2.0334844e-02   1.0232128e+00
  -4.3101796e-03   1.0134338e+00
   1.3787321e-02   1.0166759e+00
  -1.2044654e-04   1.0377409e+00
   1.3526400e-02   1.0099883e+00
   9.1042816e-03   9.9712020e-01
   9.9685957e-04   1.0073074e+00
   2.4295452e-02   9.9658950e-01
   3.8725210e-02   1.0070693e+00
  -4.4132965e-03   9.9503105e-01
   2.3767877e-02   1.0344287e+00
   3.0183788e-03   1.0054887e+00
  -2.1538638e-02   9.9377598e-01
   1.9874381e-02   1.0259899e+00
  -2.7491028e-02   9.9927302e-01
   1.6249820e-02   1.0309394e+00
   1.5696676e-03   1.0132731e+00
   2.4433636e-02   9.9580935e-01
   3.2626789e-03   9.6658069e-01
  -6.4678018e-03   9.9629171e-01
   4.3587100e-02   1.0160678e+00
  -2.2665958e-02   1.0077098e+00
   1.7014052e-04   1.0003095e+00
   3.1936952e-02   1.0212582e+00
  -1.9451453e-02   1.0052032e+00
  -1.0626515e-02   9.9957576e-01
   1.9293095e-02   1.0027964e+00
   2.1970691e-02   9.9459784e-01
   1.0746574e-02   9.8986045e-01
  -6.2141296e-03   9.9189642e-01
  -6.9427160e-03   9.8906672e-01
  -5.1542778e-03   9.9795474e-01
   2.8442994e-03   1.0192162e+00
   3.2046450e-03   9.9899687e-01
  -1.7124900e-03   9.9276637e-01
  -5.5312476e-03   1.0060430e+00
   9.0848905e-03   1.0069136e+00
  -2.9014538e-03   1.0098678e+00
   8.6691993e-03   9.8297135e-01
  -1.3260851e-02   9.9085717e-01
  -1.0657331e-02   9.9593945e-01
  -9.6628283e-03   9.7122638e-01
   1.4012209e-02   9.9906108e-01
  -6.3077780e-03   9.8755474e-01
   3.6554669e-02   9.9667808e-01
   3.5843757e-02   1.0169094e+00
  -8.2771051e-03   1.0262403e+00
  -2.9205848e-02   1.0055646e+00
   4.7454395e-02   9.8253020e-01
   1.6060525e-02   9.9195076e-01
  -8.0367296e-03   1.0283225e+00
   3.8706164e-02   1.0063137e+00
  -1.7757579e-02   1.0148397e+00
   1.6734581e-02   1.0056154e+00
   2.3797808e-03   1.0061467e+00
  -6.0743507e-03   1.0171615e+00
  -3.7818680e-03   9.8218434e-01
   5.4817719e-03   9.6194291e-01
  -3.6722844e-02   1.0277618e+00
   2.1312737e-02   1.0123675e+00
   1.4326926e-02   9.9172202e-01
  -9.7855941e-03   1.0000150e+00
   6.3504902e-03   1.0229604e+00
  -9.9319890e-03   9.9485380e-01
  -1.6655492e-03   9.9147278e-01
  -2.8042569e-02   1.0102512e+00
  -1.7540768e-02   1.0403470e+00
   4.9047209e-03   1.0027847e+00
  -1.8883871e-02   9.8599007e-01
   4.8000754e-03   9.9972191e-01
   2.2676157e-02   9.7327256e-01
  -2.5182833e-02   9.9576915e-01
   1.7858388e-02   1.0176194e+00
  -7.1493680e-03   9.7633121e-01
  -3.4639077e-03   9.8417896e-01
   1.1271715e-02   9.9432314e-01
  -2.1990507e-02   1.0090536e+00
   2.3544729e-02   9.9261143e-01
   1.9576274e-02   1.0051439e+00
   6.0231742e-03   1.0054804e+00
  -9.0425540e-04   9.9998946e-01
  -9.9926283e-03   9.7626561e-01
   4.2636068e-03   9.9087874e-01
  -1.2531464e-02   9.8353599e-01
   5.8943657e-03   1.0159711e+00
   1.9572467e-02   1.0060882e+00
  -3.2852515e-03   1.0297165e+00
  -1.9940002e-02   9.8015083e-01
   5.8682574e-03   1.0205143e+00
   2.0787098e-02   9.8156114e-01
  -5.8022005e-03   9.8871005e-01
   1.6007377e-02   9.9572702e-01
  -1.3952370e-02   1.0126116e+00
  -1.2345963e-02   1.0045689e+00
   3.5669991e-04   9.9735872e-01
  -2.2331452e-02   1.0070510e+00
  -1.4007640e-02   1.0002984e+00
  -2.3744334e-02   9.8313654e-01
   1.5076391e-02   1.0047889e+00
   2.8833143e-03   1.0019063e+00
  -9.6156865e-03   9.9020416e-01
   8.0437299e-03   9.9153191e-01
   5.4244765e-03   9.8721555e-01
  -7.4191085e-03   9.9517626e-01
   1.8852825e-02   1.0107295e+00
  -5.6089463e-03   1.0086304e+00
   1.2703603e-02   9.9579144e-01
   7.0774335e-04   9.9793984e-01
  -1.8703306e-02   1.0201630e+00
   2.7425701e-02   1.0333004e+00
  -1.5704042e-02   1.0094480e+00
  -2.3649660e-03   1.0008581e+00
   2.6469680e-02   1.0116541e+00
   1.7223266e-04   1.0112678e+00
   7.9812114e-03   9.6564702e-01
   9.4131362e-03   9.9653143e-01
   2.1798014e-02   9.6778466e-01
  -1.7128389e-02   9.8910963e-01
  -1.4037974e-02   1.0166343e+00
   1.8771644e-02   9.9530805e-01
   1.1170260e-03   9.9588783e-01
  -2.2867059e-02   9.9689888e-01
   1.3359544e-02   9.8511746e-01
   8.1127487e-05   1.0207316e+00
  -1.2985004e-02   9.7408538e-01
   3.3042995e-03   1.0092655e+00
  -3.1327320e-03   1.0121033e+00
   1.6362572e-02   9.5675920e-01
   2.3807345e-03   9.9955093e-01
   1.0963240e-03   1.0081178e+00
   5.4718056e-02   9.9360343e-01
  -5.0473676e-03   9.9409185e-01
   2.8093651e-02   1.0141293e+00
   1.6350259e-02   1.0141234e+00
  -1.5070270e-02   9.9823180e-01
   2.1392704e-02   1.0340404e+00
  -1.9108702e-02   1.0083601e+00
  -1.3441974e-02   9.9080704e-01
  -9.0990605e-03   9.6804593e-01
   4.0820880e-02   1.0040511e+00
   2.7415975e-05   9.9105379e-01
   2.4408820e-02   9.6936275e-01
  -9.4815496e-03   9.9065787e-01
  -2.6243534e-02   9.7307855e-01
   1.6162745e-02   1.0085955e+00
  -1.6725511e-02   1.0220255e+00
  -9.1301713e-03   1.0001076e+00
   3.0607799e-02   9.7792019e-01
   2.5814045e-02   9.7071973e-01
  -1.8607300e-02   1.0171959e+00
  -3.6676450e-02   1.0021596e+00
   4.7944777e-02   1.0048225e+00
   3.0707484e-02   9.6285500e-01
   2.6629791e-02   1.0221310e+00
   3.9096449e-02   9.9352229e-01
  -2.4821841e-02   9.9940558e-01
   2.0175573e-02   9.6535184e-01
  -4.0515075e-03   1.0140172e+00
   1.1019563e-03   9.9390176e-01
   1.0971888e-02   9.9852870e-01
   2.6978168e-02   9.9318746e-01
   1.9834615e-02   1.0221928e+00
  -1.1565084e-02   1.0110488e+00
  -5.3863272e-03   1.0240201e+00
  -2.3586835e-02   9.9269742e-01
  -1.5033576e-02   1.0230346e+00
   3.9987679e-03   1.0117532e+00
  -3.5209961e-02   9.9050755e-01
   2.8635846e-03   9.7226696e-01
   9.1421946e-03   1.0107886e+00
   3.6572181e-03   1.0333660e+00
   3.5338551e-02   9.8417045e-01
   2.6006785e-02   1.0094247e+00
  -2.6197808e-02   1.0294420e+00
   1.4129310e-02   9.8814162e-01
  -8.8140600e-03   9.8802417e-01
  -1.5390046e-02   9.6698595e-01
   4.9237180e-02   9.9658989e-01
  -3.6330734e-03   1.0011387e+00
   1.4885004e-02   9.9476843e-01
   1.8218822e-02   1.0133586e+00
   2.2446170e-02   1.0102861e+00
  -8.0261941e-03   9.9608016e-01
   6.3123848e-03   1.0131091e+00
  -1.0961785e-02   9.7905984e-01
   1.4024585e-02   9.9174889e-01
   2.4441861e-02   1.0099083e+00
   2.1448829e-02   1.0033630e+00
  -1.6414792e-02   9.9633133e-01
   3.4419251e-03   9.9484678e-01
  -7.7868528e-03   9.8525666e-01
   3.7119854e-03   9.8335424e-01
   4.0805238e-03   1.0430189e+00
  -3.9827890e-03   9.7897114e-01
  -1.0679425e-02   9.9905650e-01
   1.6321838e-02   1.0196260e+00
   2.5910834e-02   1.0387992e+00
  -1.3411802e-02   1.0051846e+00
   3.9762356e-04   1.0106803e+00
  -2.2293478e-02   9.6840518e-01
   2.7196024e-03   1.0092497e+00
  -2.7625849e-02   1.0128952e+00
   4.9449024e-02   1.0029310e+00
  -2.3208405e-03   1.0068952e+00
  -3.2972646e-02   9.6470114e-01
  -4.0096063e-03   1.0003168e+00
  -1.7207763e-02   1.0141964e+00
  -1.0398378e-04   9.8350448e-01
  -3.5400931e-03   9.7876772e-01
   1.2252899e-02   9.8815486e-01
  -3.1456964e-02   1.0051154e+00
   1.6539250e-02   1.0031048e+00
  -2.7761754e-02   1.0027434e+00
   1.6373484e-02   9.9215964e-01
   1.7665326e-02   1.0019636e+00
   2.1382656e-02   1.0126061e+00
   7.7756149e-03   1.0161493e+00
  -4.1822247e-03   1.0264910e+00
  -1.1200994e-02   1.0056642e+00
  -9.9287443e-03   9.9694051e-01
  -2.6315814e-03   1.0086267e+00
   1.3881530e-02   1.0022864e+00
   1.6842548e-02   1.0184872e+00
  -5.8418399e-03   1.0127203e+00
   5.6994740e-03   9.7785902e-01
  -1.3439257e-02   9.9246757e-01
   2.4897098e-03   1.0393376e+00
  -3.0227983e-02   9.8682367e-01
  -1.6103613e-02   1.0019259e+00
  -3.5680916e-02   9.7447133e-01
  -1.5240851e-02   9.7640723e-01
   3.6305022e-03   9.6697879e-01
  -2.8854421e-02   9.8877126e-01
   6.3814342e-03   9.9098499e-01
   4.2928929e-03   1.0068788e+00
   4.7798697e-03   1.0014136e+00
   1.2310404e-02   9.8836838e-01
   6.1288416e-03   1.0051467e+00
   4.1288317e-02   9.9898843e-01
   1.5170049e-02   1.0239769e+00
  -1.0697493e-02   9.9920749e-01
   1.4045931e-02   1.0190736e+00
   9.1074618e-03   9.6650233e-01
   2.5542162e-02   9.8290618e-01
   5.6829802e-03   9.7059903e-01
   1.0588547e-02   9.6588609e-01
   8.3816692e-03   1.0000910e+00
   3.1439649e-02   9.8416626e-01
  -2.7398150e-02   9.9921819e-01
   1.6544984e-02   9.8156921e-01
   1.2533251e-02   9.8922114e-01
   3.5106610e-03   1.0156669e+00
  -2.4656530e-02   1.0092228e+00
  -7.4323797e-03   9.8117270e-01
   1.0383673e-02   9.7765944e-01
  -6.8735068e-03   1.0320237e+00
   4.9758558e-03   9.7907919e-01
   2.5710373e-03   1.0055464e+00
   7.7844103e-03   9.7175078e-01
   1.6371297e-02   1.0138363e+00
  -1.5051670e-02   9.8674051e-01
   4.0934503e-03   9.8659597e-01
   2.5424547e-02   1.0149644e+00
   5.7649203e-03   9.9396657e-01
  -9.4921086e-03   1.0130183e+00
   3.2378697e-03   9.7282757e-01
   1.0216810e-02   9.9365978e-01
   2.2302559e-02   1.0204081e+00
   1.1284871e-02   9.6322353e-01
  -6.3301677e-03   1.0169060e+00
  -1.9832376e-02   1.0100450e+00
  -1.2104220e-02   1.0487392e+00
   9.2025353e-03   1.0175321e+00
   1.9793395e-02   9.7908600e-01
  -3.3120131e-02   9.7604557e-01
   9.1721389e-03   9.9972218e-01
  -6.7693474e-03   9.8454962e-01
  -9.8036570e-03   9.9952601e-01
  -2.1090587e-02   1.0389281e+00
   2.8459729e-02   1.0202385e+00
   2.6713390e-02   9.9058803e-01
   9.1623713e-03   1.0132312e+00
  -1.1292750e-03   9.9538054e-01
   2.1685286e-02   1.0011952e+00
  -6.8353701e-03   9.9685981e-01
  -2.3096407e-02   9.7868334e-01
   2.4005512e-02   1.0050360e+00
  -1.4020719e-02   1.0043962e+00
   6.8354641e-03   1.0288181e+00
  -2.9076228e-02   1.0314925e+00
  -5.0516986e-03   9.9769353e-01
  -2.2979725e-02   1.0007431e+00
   2.2017269e-02   1.0117665e+00
   1.3535369e-02   9.8395134e-01
   2.0561152e-02   9.9201261e-01
   1.9480972e-02   9.5991332e-01
  -1.3977010e-02   1.0004680e+00
   3.0737040e-02   9.7113437e-01
   9.7510774e-03   1.0202376e+00
  -1.5900137e-02   9.9092554e-01
  -1.9201700e-02   9.9112497e-01
  -1.4901588e-02   1.0047885e+00
   9.3300572e-03   9.9151012e-01
   1.2689905e-02   1.0098879e+00
   3.0957248e-02   9.8686423e-01
  -2.9190949e-02   1.0148139e+00
   7.5333260e-03   1.0151049e+00
   7.1488616e-03   9.9380103e-01
  -1.4312840e-03   1.0118653e+00
   1.1375316e-02   9.8787859e-01
   5.0388753e-04   1.0026763e+00
  -1.5126925e-02   1.0148631e+00
   7.0401943e-03   1.0467095e+00
  -1.2906801e-02   1.0157936e+00
  -1.1274865e-02   9.7881137e-01
  -5.6668178e-02   9.8411129e-01
  -6.1372185e-04   9.8612313e-01
  -9.0902967e-03   9.9780834e-01
  -7.3256000e-03   1.0256498e+00
  -1.5505419e-02   9.9609545e-01
  -4.7290670e-03   9.9096449e-01
  -2.5013114e-02   9.6876125e-01
  -1.7921346e-02   1.0225641e+00
   3.8939412e-03   9.9519750e-01
  -3.0228167e-02   1.0133277e+00
  -1.0014242e-02   9.9730001e-01
  -2.3494685e-02   9.7580895e-01
   1.0787528e-02   9.9839558e-01
   1.9578380e-02   9.9912108e-01
   1.3633713e-02   9.7814963e-01
   1.2437504e-02   9.7430389e-01
   9.5673549e-05   9.8177572e-01
  -3.1400084e-02   9.8852474e-01
  -2.2142372e-02   9.9945451e-01
  -8.9956142e-03   9.8566125e-01
   1.5421745e-03   1.0014518e+00
  -2.8726098e-03   1.0323502e+00
  -2.1903035e-03   1.0290107e+00
  -6.1725723e-03   9.9456607e-01
   1.7384811e-02   1.0200221e+00
  -1.6433292e-02   9.7936483e-01
  -1.0463697e-02   1.0271613e+00
   1.5813240e-02   1.0156000e+00
  -1.0987644e-02   9.7718234e-01
   2.0400474e-02   9.9426748e-01
   4.8049033e-03   9.6979548e-01
   4.5200832e-04   9.8808458e-01
   8.5983426e-03   9.8941916e-01
   1.1512767e-02   9.7907165e-01
   1.7241750e-02   9.8384166e-01
   3.6008245e-02   9.9331396e-01
  -1.9250605e-04   9.7227392e-01
  -2.3443506e-02   9.9303864e-01
  -5.9646415e-02   9.9186597e-01
  -4.0626616e-02   9.9634416e-01
  -1.2152631e-02   9.9564522e-01
  -3.6716772e-03   9.8322201e-01
   5.5304499e-04   9.9651797e-01
   3.5262816e-03   9.9889438e-01
  -1.2191146e-02   9.7973508e-01
   7.4245343e-04   1.0045257e+00
  -1.2691714e-02   1.0000715e+00
  -1.6421085e-03   9.6677425e-01
  -4.5389769e-03   1.0184968e+00
  -1.6376021e-02   1.0066897e+00
  -2.1852168e-02   1.0104238e+00
   3.5193537e-02   9.8545376e-01
   1.8734030e-02   9.9985259e-01
   1.0041394e-02   1.0353338e+00
  -2.0706113e-02   1.0034241e+00
  -5.8625457e-03   1.0075444e+00
  -1.1836475e-02   1.0003295e+00
   6.5799722e-03   1.0119289e+00
  -2.0719504e-02   9.9437831e-01
   1.5691133e-02   1.0179767e+00
  -7.0884723e-03   1.0053799e+00
  -1.1309988e-02   9.8272794e-01
   4.0560538e-04   9.9884685e-01
   5.3633195e-03   9.7241642e-01
  -1.9917067e-02   9.9783020e-01
   8.8455464e-03   9.7834766e-01
  -1.6742651e-02   1.0002972e+00
  -2.3685449e-02   9.9174759e-01
   4.4150965e-06   1.0049621e+00
   6.2521137e-03   9.7077348e-01
   1.1550120e-03   1.0267338e+00
   8.9820567e-03   1.0013816e+00
  -2.0998206e-03   1.0320654e+00
  -1.2315744e-02   1.0343765e+00
   2.9061005e-02   1.0000019e+00
  -1.6271609e-02   9.9935981e-01
  -2.3904078e-03   1.0020131e+00
   5.2546778e-03   9.8510550e-01
   7.5044544e-03   9.9328894e-01
  -9.9276267e-03   9.8903901e-01
  -3.5331683e-02   9.5417231e-01
  -1.5794815e-03   9.7545866e-01
  -3.3354300e-03   9.9567337e-01
   3.1311845e-02   9.7602547e-01
  -9.6893309e-03   9.9333536e-01
  -4.6173535e-02   9.9669296e-01
  -2.8222758e-02   9.8575338e-01
   1.3145458e-02   9.8309653e-01
  -1.6601021e-02   1.0028026e+00
   6.0779414e-03   1.0041178e+00
  -1.8406745e-02   9.9628434e-01
   6.4915321e-03   1.0192903e+00
   2.4023550e-02   1.0216540e+00
   1.3827335e-02   1.0083079e+00
   8.0916221e-03   9.9423576e-01
   3.0659759e-03   1.0016560e+00
  -1.2349858e-02   1.0040245e+00
   1.6320105e-02   9.9471820e-01
   1.1719815e-02   9.5230111e-01
   3.3292558e-02   1.0209864e+00
  -3.4414885e-02   9.9770796e-01
   1.4816693e-02   9.8964320e-01
   4.8325382e-03   1.0388468e+00
   2.6188847e-03   1.0243078e+00
  -8.6767290e-03   9.8906578e-01
  -1.7233277e-02   9.7214403e-01
  -1.0197408e-02   9.7845099e-01
  -7.1580478e-03   1.0129688e+00
  -3.0734632e-03   9.8103854e-01
  -1.2421081e-02   9.8404235e-01
  -1.2678986e-02   1.0220768e+00
   1.7862713e-02   9.8963103e-01
  -1.3606113e-02   1.0095278e+00
   5.2187891e-03   9.9587331e-01
  -3.2616161e-02   9.9965550e-01
  -9.5484479e-03   1.0135644e+00
  -1.1364095e-02   9.9719565e-01
  -1.9825265e-02   9.8947286e-01
   1.2601706e-02   1.0031417e+00
   3.1285967e-03   9.9627495e-01
   4.4529031e-03   9.9082552e-01
  -7.7748004e-03   9.9832773e-01
  -2.5294792e-04   1.0549617e+00
   3.8809643e-02   9.9092173e-01
  -1.6087267e-02   9.7491195e-01
   1.2567854e-02   1.0174788e+00
   2.2823298e-02   9.9448552e-01
   1.3737566e-02   1.0217269e+00
   3.3964224e-02   9.8318725e-01
  -3.2420283e-02   9.6262032e-01
   2.0575177e-03   1.0235910e+00
  -1.5327589e-02   9.9800084e-01
   1.7262437e-02   1.0024989e+00
  -1.8354597e-02   1.0156836e+00
  -1.8912041e-02   1.0306585e+00
   5.2943724e-03   1.0066482e+00
   4.8282658e-03   1.0000243e+00
   8.8261957e-03   9.9629223e-01
   9.8436989e-03   1.0172447e+00
   2.3942405e-02   1.0251764e+00
  -1.8973724e-02   9.8520032e-01
  -1.9490137e-02   1.0195841e+00
  -1.8415490e-03   9.9651793e-01
   6.2679890e-03   1.0177810e+00
  -1.3319260e-02   1.0052845e+00
  -3.9752449e-03   1.0261514e+00
   9.9754723e-03   1.0013287e+00
  -5.7325883e-03   9.7707186e-01
  -9.8468431e-03   1.0085386e+00
  -2.0366133e-03   1.0239104e+00
  -1.4021357e-02   9.7733902e-01
  -2.4035966e-02   1.0291235e+00
   2.5396597e-02   1.0175352e+00
  -1.2207658e-02   9.8670505e-01
  -2.1547029e-03   9.6759894e-01
   1.3949820e-02   1.0221102e+00
   1.4613484e-02   1.0113513e+00
   1.1290068e-02   1.0213769e+00
  -1.2809254e-02   1.0051688e+00
  -2.7105524e-02   9.8778989e-01
  -3.7324329e-04   1.0363763e+00
   1.8222242e-02   9.7307787e-01
   4.9721166e-03   1.0033648e+00
   1.4107855e-03   9.8955812e-01
   2.9750435e-02   9.8552959e-01
  -2.1212746e-02   9.6840281e-01
  -6.6567876e-03   9.8256348e-01
  -7.8093535e-03   9.7311432e-01
  -2.2464135e-02   1.0041232e+00
  -5.1643850e-03   1.0073206e+00
   9.2945311e-03   9.9889667e-01
   6.1610916e-03   9.7368804e-01
  -3.3255756e-03   9.6108263e-01
  -1.1193149e-02   1.0081387e+00
  -6.6985129e-03   9.9972564e-01
   1.0581742e-02   1.0446278e+00
   4.4329740e-04   9.8722181e-01
   4.2278171e-03   1.0108026e+00
   2.1107996e-02   9.9656491e-01
   6.2283353e-03   1.0202147e+00
  -3.2721462e-02   9.8376746e-01
  -1.9418106e-02   1.0141519e+00
   6.3612410e-03   9.6812228e-01
  -3.5794335e-03   1.0066030e+00
  -1.5129370e-02   9.7995854e-01
   9.5440736e-03   1.0164214e+00
   2.7357130e-03   9.9727226e-01
  -2.5319953e-02   9.9755646e-01
  -3.1091309e-02   1.0063809e+00
  -1.0855093e-02   1.0116765e+00
  -1.8866635e-02   1.0004813e+00
   2.6001277e-02   1.0427071e+00
   3.1465877e-02   9.7816925e-01
   1.4206088e-02   9.7490487e-01
   1.0158841e-02   9.8038207e-01
   3.4529330e-02   9.8237655e-01
  -9.7603419e-03   1.0120884e+00
   1.1706712e-02   9.9027715e-01
   9.0168395e-03   1.0086213e+00
  -1.4414899e-02   9.7961140e-01
  -1.6374805e-02   9.8032651e-01
  -1.6607241e-02   1.0312994e+00
   1.3091108e-02   9.7711128e-01
   1.0012981e-02   9.9725141e-01
   1.5524848e-02   9.9140087e-01
   1.2672165e-02   1.0010326e+00
   9.5854323e-06   9.8990618e-01
  -5.1580960e-03   1.0068131e+00
  -1.0618703e-03   9.8869573e-01
   5.0784028e-03   1.0043272e+00
  -2.6702029e-02   1.0063863e+00
  -9.6790412e-03   1.0049134e+00
   3.9763223e-03   1.0018187e+00
  -1.7162391e-02   9.7982611e-01
   2.2160733e-02   1.0003444e+00
   3.5080317e-02   9.9439147e-01
   1.0261723e-02   9.7436144e-01
  -6.3883087e-03   1.0287543e+00
  -2.0909587e-02   1.0149073e+00
   4.0098352e-02   1.0237365e+00
   3.9412576e-02   9.9226574e-01
   2.6855318e-03   1.0021861e+00
  -7.3761756e-03   9.9557500e-01
   1.0655573e-02   9.8643749e-01
  -2.7324785e-02   1.0365093e+00
   8.4557759e-03   9.7807824e-01
  -1.6320968e-02   9.9312570e-01
  -1.0442943e-02   9.7060876e-01
  -1.9822095e-02   9.7032392e-01
  -1.4836334e-02   9.8253827e-01
   5.2158006e-02   9.6717086e-01
   1.2415777e-02   1.0222332e+00
   3.0330690e-03   1.0099126e+00
  -1.1578441e-02   9.9548262e-01
   1.4787831e-02   9.7830715e-01
   1.0310463e-02   9.8169143e-01
  -2.6396206e-02   1.0014319e+00
  -2.1846693e-02   9.9692284e-01
   2.0852532e-02   9.6057677e-01
   7.4462857e-03   1.0028886e+00
  -1.4102684e-02   1.0018532e+00
   1.6282273e-02   9.7002257e-01
   2.2420731e-02   1.0030432e+00
  -3.3798712e-03   9.9638595e-01
  -2.5410731e-02   1.0095541e+00
   1.9749839e-02   1.0285651e+00
   7.4123912e-03   1.0120065e+00
   2.3821675e-03   9.8685353e-01
  -4.1440355e-03   1.0209120e+00
  -2.3826928e-02   1.0203129e+00
   2.3292484e-02   9.8468271e-01
   9.6903378e-03   1.0048530e+00
  -1.8175780e-02   1.0424058e+00
   1.0479657e-02   9.9137224e-01
  -2.2108978e-02   9.7388261e-01
  -1.9201015e-02   9.9065491e-01
   2.6899246e-03   1.0264336e+00
   2.4121027e-02   1.0151624e+00
  -1.1576553e-02   9.9084657e-01
   2.9573074e-02   9.8210939e-01
   1.2418473e-02   1.0166141e+00
  -1.5158525e-02   9.7654793e-01
  -2.9705667e-02   1.0041671e+00
  -2.1624961e-02   1.0260145e+00
   1.3938320e-02   9.8505041e-01
   1.1539907e-02   9.9742672e-01
  -1.0810308e-02   1.0098179e+00
   1.1683153e-02   1.0159819e+00
  -5.4851288e-03   1.0117386e+00
  -4.2508905e-03   1.0111064e+00
  -2.4467725e-03   9.9395591e-01
   3.0304544e-03   9.7731938e-01
   1.2489908e-02   1.0249336e+00
   1.8221652e-02   1.0078057e+00
   3.9351165e-02   1.0152363e+00
   4.0522010e-03   9.9417008e-01
   2.3129932e-02   1.0011843e+00
  -8.5014606e-03   1.0143411e+00
   4.1080268e-03   1.0285359e+00
  -1.1632078e-03   1.0296385e+00
   2.4924019e-02   9.8800270e-01
   3.5146727e-03   9.7899625e-01
   2.6466704e-02   9.6315614e-01
   1.1910166e-03   9.9252792e-01
  -5.8504440e-03   9.8486347e-01
  -2.5160347e-02   1.0047926e+00
  -1.4257871e-02   9.7620034e-01
  -7.9393377e-03   1.0350442e+00
  -8.1977997e-03   9.8180460e-01
   2.2166316e-02   1.0339207e+00
   3.7905665e-03   9.8837496e-01
   1.4543034e-02   1.0221927e+00
   6.6892255e-03   9.7927998e-01
   2.5614711e-02   1.0047407e+00
  -1.4531949e-02   1.0268736e+00
  -2.1665433e-02   9.7974959e-01
  -3.1118951e-02   1.0129704e+00
  -5.2534112e-03   1.0132094e+00
  -2.1048175e-02   1.0188723e+00
  -2.3020751e-02   9.8664879e-01
  -2.0488297e-02   9.9985724e-01
   1.4624667e-02   1.0142077e+00
   7.2764940e-03   1.0483213e+00
  -1.5691141e-02   9.9839441e-01
  -1.8422304e-02   1.0023001e+00
   1.7333047e-02   9.9334996e-01
  -2.6202303e-02   9.9939638e-01
   7.1866519e-03   1.0108099e+00
  -3.3450885e-02   1.0198195e+00
   1.0541044e-02   9.9772732e-01
   1.8460314e-02   1.0146728e+00
   1.9644330e-03   1.0061623e+00
   1.1167683e-02   1.0048630e+00
   2.8423645e-03   1.0331295e+00
   9.9782168e-06   1.0172674e+00
  -2.6387075e-02   1.0324920e+00
   5.4476741e-03   1.0085799e+00
   1.0541213e-03   1.0051394e+00
  -9.2511106e-03   1.0123119e+00
  -4.1156132e-03   9.8901366e-01
   2.2659056e-02   1.0414645e+00
   2.1575831e-02   9.5898569e-01
   1.2743272e-02   9.6053989e-01
   2.2539188e-02   9.9463855e-01
   6.3253107e-04   1.0078198e+00
   1.3868245e-02   1.0219901e+00
   1.0823485e-02   1.0089335e+00
   3.4303638e-03   1.0032344e+00
  -1.0121457e-02   1.0154237e+00
   3.0321092e-02   1.0238691e+00
  -7.6588862e-03   1.0095217e+00
   4.1247368e-02   9.8753747e-01
   3.2157559e-02   9.9375738e-01
  -2.2917023e-02   9.9923043e-01
   5.7562984e-02   1.0052662e+00
  -2.3416781e-02   1.0088592e+00
  -2.0454284e-02   9.9619827e-01
  -5.3402251e-03   1.0000127e+00
   1.4731635e-02   1.0018288e+00
  -1.9436356e-02   1.0147835e+00
   8.6682808e-04   9.9156637e-01
  -2.9826485e-02   9.8846409e-01
  -3.0482266e-02   9.9724764e-01
   2.0149305e-02   1.0017309e+00
   1.6577370e-02   1.0130233e+00
   5.2681083e-03   9.7384230e-01
   1.4336807e-02   1.0052738e+00
  -1.2740952e-02   9.9823779e-01
  -1.4363673e-02   1.0034821e+00
   1.4623370e-02   9.8646116e-01
  -7.0272270e-03   9.8735249e-01
   8.8998256e-03   1.0158296e+00
   4.2701630e-03   9.8033965e-01
  -1.5772314e-02   9.9356293e-01
   1.6627988e-02   1.0232924e+00
   2.5396890e-02   1.0049443e+00
  -1.4244012e-02   9.9848163e-01
  -1.0173345e-02   1.0206238e+00
   6.7188937e-03   1.0152344e+00
  -2.8835474e-02   1.0238930e+00
  -5.7445209e-03   1.0157385e+00
   2.2876642e-02   1.0106073e+00
   1.1412842e-02   1.0264940e+00
   5.8319408e-03   1.0143080e+00
  -2.0974929e-02   1.0077959e+00
   5.2093363e-03   1.0102699e+00
  -4.0640278e-02   1.0032281e+00
   2.0389962e-02   9.8259589e-01
  -2.2302724e-02   1.0480299e+00
   4.9627882e-03   9.9290990e-01
   3.9328925e-03   9.9322908e-01
   1.9153222e-02   9.6846701e-01
   2.2301455e-02   9.6996116e-01
  -3.7020656e-02   9.8545890e-01
   3.9698612e-03   1.0175334e+00
  -2.5294846e-02   1.0094330e+00
  -4.9086759e-02   9.9860075e-01
   9.4316974e-03   1.0474810e+00
   5.5752219e-03   1.0139602e+00
  -1.7026043e-02   9.8285718e-01
  -3.3601024e-02   1.0322074e+00
  -1.1001108e-03   9.7301158e-01
  -7.0686555e-03   1.0191304e+00
  -1.2160681e-02   9.8993416e-01
  -1.4437304e-02   1.0066815e+00
   1.8397082e-02   9.8063326e-01
   3.1219591e-03   1.0294155e+00
  -1.1602095e-02   9.8240662e-01
  -2.1433685e-02   1.0055626e+00
   6.7731656e-03   9.9075785e-01
  -4.6841991e-03   9.8828730e-01
  -5.9511828e-03   9.9917248e-01
  -2.2106580e-03   9.8535115e-01
  -2.5269647e-04   1.0303986e+00
  -4.5508443e-02   9.8240609e-01
  -1.2911036e-02   9.7924609e-01
   1.6147976e-02   9.9302580e-01
   1.6330743e-03   1.0171850e+00
   2.7106761e-02   1.0120075e+00
   1.0487374e-03   1.0161329e+00
   5.3400167e-03   9.6178474e-01
  -7.8659600e-03   9.9788827e-01
  -1.9788186e-02   9.8217050e-01
  -1.4895960e-02   1.0290707e+00
   5.1334196e-03   1.0096856e+00
  -2.3291274e-02   9.8589169e-01
  -2.4996511e-02   1.0193175e+00
   6.4699600e-03   9.7354537e-01
  -3.1722652e-03   1.0135561e+00
  -6.7922520e-04   1.0499181e+00
   4.2116734e-02   1.0012070e+00
   2.6835544e-02   1.0102792e+00
   5.2653545e-03   1.0412941e+00
  -5.1778837e-03   1.0097615e+00
   3.8069369e-03   9.9063568e-01
  -1.9073726e-02   1.0048713e+00
   1.5514698e-02   9.7759216e-01
  -2.3259656e-02   1.0151807e+00
   1.8557572e-02   1.0088092e+00
   2.6599399e-02   1.0450537e+00
  -3.7626954e-03   9.9183590e-01
   1.1020640e-02   9.9990533e-01
   8.4653849e-03   9.8223769e-01
   8.0644377e-04   1.0015715e+00
  -5.8147921e-03   9.7390624e-01
   2.0675660e-02   1.0288428e+00
  -1.7455338e-02   9.9118437e-01
  -3.6000575e-03   1.0050343e+00
  -2.0499506e-02   1.0036460e+00
   1.8637843e-03   9.9348705e-01
  -5.8728340e-03   1.0065759e+00
  -1.6650966e-02   9.8539786e-01
   1.5855947e-02   9.9100381e-01
   7.1415915e-03   1.0168344e+00
  -1.9586501e-02   1.0131338e+00
  -8.1129149e-03   1.0102857e+00
  -2.6375279e-03   9.9445746e-01
  -1.4228481e-02   9.9886432e-01
  -7.6950431e-03   9.8442347e-01
  -9.7628039e-03   9.9390013e-01
   1.5960859e-02   1.0361604e+00
  -2.1066801e-02   9.7760636e-01
   5.2708949e-03   1.0463246e+00
  -1.7903522e-02   1.0226486e+00
   1.4679722e-02   1.0204815e+00
  -9.8577689e-04   9.7498696e-01
  -1.4306419e-02   1.0034574e+00
  -3.3020209e-03   1.0165675e+00
   1.7502677e-02   9.5497484e-01
  -6.9634377e-03   1.0124942e+00
  -6.4451041e-03   9.8591581e-01
   4.1209504e-02   9.9830582e-01
  -2.0042062e-02   9.9322673e-01
  -1.9060819e-02   1.0068455e+00
  -2.0814011e-02   9.9701388e-01
   2.4298430e-03   1.0189558e+00
  -7.1659105e-04   9.7383520e-01
  -3.2175649e-02   1.0142020e+00
  -3.3378156e-02   1.0035735e+00
  -4.7997353e-02   1.0123469e+00
  -4.1173072e-02   9.9917613e-01
  -3.2596394e-02   1.0036337e+00
  -2.4182919e-02   1.0158813e+00
  -5.7906878e-03   9.8847841e-01
  -2.5054281e-02   1.0014194e+00
   2.5003392e-03   9.9973365e-01
   1.4878532e-03   9.7977286e-01
  -3.2368674e-02   1.0032642e+00
   3.0271781e-02   1.0301707e+00
   5.6740706e-03   1.0206572e+00
  -2.6240439e-04   9.8578007e-01
  -6.6316485e-03   9.7200610e-01
   1.1148227e-02   9.8251917e-01
  -3.2110825e-03   1.0063557e+00
   1.2575266e-03   1.0096279e+00
  -5.8291304e-04   9.9755563e-01
   1.1592869e-02   9.8125996e-01
  -2.3296974e-02   9.9038269e-01
  -6.1088528e-03   9.8410793e-01
  -3.1151099e-02   9.7121896e-01
  -1.3547607e-02   1.0094606e+00
   2.6782130e-02   9.7533601e-01
   1.6877949e-02   1.0045158e+00
   7.0725931e-03   1.0279081e+00
  -2.4305521e-02   1.0223779e+00
   1.8485366e-02   1.0138212e+00
   1.7556548e-02   1.0122451e+00
  -3.5535218e-02   1.0043702e+00
   8.4959150e-03   1.0049202e+00
   2.0104823e-02   1.0054452e+00
  -2.9652365e-03   9.8065255e-01
  -2.7016855e-02   1.0016553e+00
  -3.6906225e-02   9.7406474e-01
   1.4903753e-02   1.0101625e+00
   5.5830139e-03   9.6799520e-01
  -5.4141577e-03   1.0232900e+00
  -1.9645292e-02   9.7020151e-01
  -2.7848602e-02   9.9479719e-01
   1.0213048e-02   1.0143101e+00
   2.4067979e-03   1.0159403e+00
   6.3948741e-03   1.0076518e+00
   8.6529333e-03   1.0019357e+00
  -1.9439460e-02   1.0200406e+00
   3.1944926e-03   9.7954980e-01
  -6.1416231e-03   1.0110367e+00
  -6.7457508e-03   1.0110708e+00
   1.7858585e-02   9.8684934e-01
   2.4403931e-03   1.0157409e+00
   2.6485079e-02   1.0018756e+00
   1.3314091e-02   1.0141590e+00
  -3.6346776e-02   1.0058477e+00
   1.6811747e-02   9.9563385e-01
   1.8329212e-02   9.9099560e-01
  -1.4174412e-04   1.0025925e+00
   7.6158557e-03   9.8431406e-01
  -1.0056709e-02   9.6189581e-01
   2.1568139e-02   1.0163982e+00
  -1.0875247e-02   9.9178849e-01
   5.1596689e-03   1.0050845e+00
  -8.9836994e-03   9.8923806e-01
  -2.5590468e-02   1.0015502e+00
  -3.4854024e-03   9.8662457e-01
  -2.8184120e-02   1.0312480e+00
   9.8133439e-03   1.0334283e+00
  -4.5401932e-03   9.7904915e-01
  -7.5687329e-03   1.0160935e+00
   1.8474909e-02   1.0253601e+00
   2.7404858e-02   9.4604306e-01
  -9.6389216e-03   9.8843854e-01
   1.0103346e-02   1.0051555e+00
  -2.1678532e-03   1.0048428e+00
   1.9240925e-02   1.0001986e+00
  -2.2719735e-02   1.0313006e+00
   3.6099739e-02   1.0242982e+00
   6.2134901e-03   9.7166296e-01
   1.7551678e-02   1.0009715e+00
   2.3400688e-02   1.0287947e+00
   3.9583975e-03   9.7824662e-01
   8.8132098e-03   9.9680844e-01
  -3.7018101e-03   9.9286709e-01
  -1.5947711e-02   1.0073691e+00
   4.8546028e-03   1.0292548e+00
   1.9979428e-02   1.0045700e+00
  -3.1103298e-02   9.7637939e-01
  -5.2002586e-03   1.0208947e+00
  -5.2635725e-03   9.6708139e-01
   1.4145385e-03   1.0034576e+00
   1.7873392e-02   9.9090826e-01
  -5.2587741e-03   9.8878653e-01
   6.2971796e-03   1.0214849e+00
  -6.0540385e-03   1.0275020e+00
  -2.3256945e-02   9.8428059e-01
  -5.0111694e-03   9.9343436e-01
   1.5006950e-02   9.7807510e-01
  -9.1676501e-03   1.0029219e+00
   1.6375343e-02   1.0125990e+00
   2.4284157e-03   9.8507995e-01
   2.0423213e-02   9.9125780e-01
  -2.6159837e-02   1.0049329e+00
   1.7295127e-02   1.0101349e+00
   2.8310942e-02   9.8345055e-01
   1.9354061e-03   9.7795553e-01
  -6.7032273e-03   1.0051575e+00
   2.3460646e-02   1.0249199e+00
  -3.5504107e-02   1.0206080e+00
  -2.9166378e-02   1.0084839e+00
   4.6618125e-03   9.8209153e-01
   1.5208775e-02   9.7461819e-01
  -1.5502777e-02   9.9248415e-01
   1.8588688e-02   9.7288168e-01
  -7.9683959e-03   9.8397919e-01
  -2.0831961e-04   9.7524329e-01
  -1.7802903e-02   1.0126702e+00
   7.4507000e-03   1.0278569e+00
  -6.7324547e-03   9.8237164e-01
  -6.9828367e-03   1.0064106e+00
   3.8571215e-03   9.9668770e-01
   2.8663817e-02   1.0093643e+00
   6.4616985e-03   1.0321902e+00
   3.6639831e-03   1.0077236e+00
  -4.0460637e-03   9.9838891e-01
   4.4388433e-02   1.0279018e+00
  -1.4797421e-02   9.7766694e-01
   7.6722167e-03   1.0072858e+00
  -3.1603749e-02   9.7948462e-01
  -1.2551151e-02   1.0059809e+00
   2.2487543e-02   9.8601170e-01
  -3.7095795e-03   9.9033452e-01
   4.5725301e-03   1.0320637e+00
   1.8464557e-02   1.0346099e+00
  -1.3377675e-02   1.0045767e+00
  -4.5319670e-02   1.0222517e+00
  -8.2833999e-04   9.5689176e-01
   1.9386006e-02   9.9657545e-01
   1.2704026e-02   9.7322499e-01
  -2.9551166e-02   1.0070424e+00
   1.1435349e-02   9.7045831e-01
   2.4720234e-03   9.8063117e-01
  -1.0567457e-02   9.8572457e-01
  -1.3511558e-03   9.7608193e-01
   1.2236733e-03   9.8474528e-01
   4.9301958e-03   1.0243227e+00
   2.0838156e-02   1.0139435e+00
  -1.8976883e-02   9.7079118e-01
  -9.1784202e-04   1.0122517e+00
  -2.1997281e-03   9.9135009e-01
  -6.7649819e-05   9.9002691e-01
   2.0952010e-02   9.6198804e-01
   1.2458704e-02   9.9687420e-01
  -9.6932757e-04   9.6756471e-01
   3.4923824e-02   1.0209142e+00
  -1.5274500e-03   1.0235080e+00
   8.4553206e-03   1.0256154e+00
  -4.5786205e-02   9.7245698e-01
  -1.7590238e-02   1.0050151e+00
  -1.4476376e-02   9.8288536e-01
  -2.3427510e-02   9.9716108e-01
   1.6708677e-02   9.7749459e-01
   2.6458306e-03   1.0028075e+00
  -2.3124038e-02   9.6492194e-01
   1.7642642e-02   9.9270508e-01
  -1.2287133e-02   1.0092118e+00
   1.7296125e-02   1.0048138e+00
   9.1791548e-04   1.0082613e+00
  -3.0958041e-02   9.9758397e-01
   1.6815560e-02   1.0301068e+00
  -1.3689890e-02   1.0179798e+00
  -2.4758815e-02   9.7077936e-01
   2.6931892e-02   1.0273985e+00
  -4.8731717e-02   1.0329130e+00
   1.8866236e-04   1.0023713e+00
   1.9273224e-02   1.0338547e+00
  -7.0031235e-03   1.0013515e+00
   2.1597403e-02   1.0105991e+00
   7.0074132e-03   1.0214733e+00
  -5.4646473e-03   9.8221455e-01
  -1.5295501e-02   9.9888368e-01
  -7.8991394e-03   1.0099962e+00
  -3.5486794e-02   1.0113190e+00
   1.8742639e-02   9.8864693e-01
   8.3274200e-03   9.6624225e-01
  -3.2280809e-02   9.9588330e-01
   1.0661792e-02   1.0483507e+00
  -4.0480468e-03   1.0468790e+00
   1.5438627e-02   9.8627993e-01
  -3.3165208e-02   1.0203769e+00
   8.1051441e-03   1.0404339e+00
   1.5500877e-02   9.7597752e-01
   2.2779552e-02   9.8731852e-01
   1.2310261e-02   9.3657031e-01
   2.1173431e-03   9.8220975e-01
  -1.6013750e-02   9.7527560e-01
   2.7894502e-03   1.0251758e+00
   5.0972217e-03   9.7433622e-01
   7.4777577e-03   1.0342102e+00
  -9.4677008e-03   1.0260469e+00
   7.6743533e-03   9.7122412e-01
  -3.5172045e-02   9.8717146e-01
  -2.7986977e-03   9.7678910e-01
   2.0466788e-02   9.8867398e-01
   9.2678450e-03   9.7203234e-01
  -6.7420519e-03   9.8213325e-01
  -9.6030107e-03   1.0354995e+00
   1.4776294e-02   1.0038414e+00
   5.2644058e-03   9.9744543e-01
  -1.3059674e-03   1.0160594e+00
   3.2684189e-03   9.9586061e-01
  -2.1626326e-02   9.8250688e-01
   2.3649688e-02   9.9656473e-01
  -2.3723221e-02   1.0195221e+00
   2.0289410e-02   9.7331740e-01
  -8.5246607e-03   1.0038693e+00
  -2.1250738e-02   1.0284245e+00
  -2.5374034e-02   1.0242009e+00
  -2.6705158e-02   1.0375121e+00
  -3.2272322e-03   9.7309064e-01
   3.6163224e-02   9.6794438e-01
  -4.5552711e-03   9.5926941e-01
  -1.8037506e-02   9.9408872e-01
   1.6936105e-02   1.0206819e+00
  -3.5462506e-02   1.0048127e+00
  -6.3957874e-03   9.9945528e-01
   1.1764901e-02   9.9306475e-01
  -1.2595829e-02   9.5804694e-01
   1.5671388e-02   9.9196532e-01
   1.4940615e-03   9.7458149e-01
  -1.6771509e-03   9.9572829e-01
   2.3810485e-03   9.9441663e-01
   7.0519782e-03   1.0044744e+00
   1.7901770e-02   9.7275827e-01
  -2.0759145e-02   9.9024980e-01
  -2.6837926e-02   9.8344840e-01
  -1.3571496e-02   9.9968822e-01
  -3.0842579e-02   9.9203940e-01
  -1.3961547e-02   9.9245219e-01
   1.8361831e-02   9.8875099e-01
  -9.6925216e-03   1.0035760e+00
   1.1335784e-02   9.9058081e-01
   2.7886149e-02   1.0205454e+00
   2.6921980e-02   1.0033456e+00
   1.9674988e-03   9.9365191e-01
  -1.2844183e-04   1.0125048e+00
   6.3585175e-03   1.0156353e+00
  -1.6015332e-02   9.8560557e-01
   2.6574457e-02   1.0056463e+00
  -3.0883707e-03   9.6576010e-01
  -1.9916871e-04   1.0309973e+00
  -1.6986991e-02   9.7927908e-01
  -6.7156969e-02   1.0059809e+00
   1.3132645e-02   9.9812625e-01
  -1.7538962e-02   9.7805260e-01
  -1.2599191e-02   1.0121116e+00
   1.4376180e-02   1.0078694e+00
  -2.2850311e-02   1.0283366e+00
  -1.4487093e-03   1.0248141e+00
   2.1031971e-02   9.7781220e-01
  -8.4688630e-03   9.8794015e-01
   8.8495816e-03   1.0122955e+00
   8.5835812e-03   9.7321509e-01
  -2.0545869e-02   9.8423858e-01
  -4.4541906e-03   1.0084086e+00
  -5.9961678e-04   1.0039209e+00
   8.1352390e-03   9.7887377e-01
  -2.1754399e-02   1.0093643e+00
   2.2273777e-03   1.0137429e+00
   2.7541652e-02   1.0123770e+00
   1.9157115e-02   9.8648812e-01
  -2.6868798e-02   9.6772046e-01
  -5.7897263e-03   9.9877230e-01
   1.0708744e-03   1.0072828e+00
   1.2730187e-02   9.9702653e-01
   2.0382397e-02   9.7046063e-01
  -1.5795747e-02   9.7677029e-01
  -2.1812052e-02   1.0109016e+00
   3.4029783e-02   1.0104734e+00
  -9.7598891e-03   9.7501302e-01
  -1.3683725e-03   9.8056467e-01
   2.0447013e-02   9.7425954e-01
   5.2843078e-03   1.0034578e+00
   1.5649039e-02   9.6433879e-01
  -7.2875655e-03   1.0051026e+00
  -2.6804348e-02   9.6490026e-01
  -3.7245581e-03   9.8300601e-01
  -2.5821475e-02   1.0120341e+00
   9.3977337e-03   1.0137119e+00
  -1.1876412e-02   1.0112495e+00
  -1.4738779e-02   9.6688386e-01
  -2.7758507e-04   9.7155537e-01
  -4.8789468e-03   9.9599886e-01
  -2.6227756e-02   9.5941579e-01
   3.1210900e-02   1.0161016e+00
   1.3969026e-02   9.8325318e-01
   1.1485012e-02   1.0034181e+00
  -9.2596807e-03   9.8982575e-01
  -9.9743374e-03   1.0113001e+00
   2.5086585e-02   1.0009250e+00
  -7.5714806e-03   9.9557530e-01
   1.3338571e-02   9.9847644e-01
  -1.0647989e-02   9.7768167e-01
  -3.5813735e-02   9.9164003e-01
   9.8332166e-03   1.0076685e+00
   8.6692836e-03   1.0168608e+00
  -6.2806885e-03   9.9910738e-01
  -1.4016690e-02   1.0301300e+00
  -5.0310451e-04   9.9779853e-01
   1.2364321e-02   1.0124280e+00
   4.4589439e-03   9.7997753e-01
   1.6071064e-02   9.6503095e-01
   8.6826410e-04   9.9914908e-01
  -3.1515166e-02   1.0120908e+00
   5.8385522e-03   9.9639527e-01
   2.3825924e-02   9.8701719e-01
  -4.3032015e-03   9.8499822e-01
  -1.0872326e-02   1.0229839e+00
   6.9582992e-03   1.0039487e+00
  -1.2729111e-03   1.0141134e+00
  -1.2788357e-02   9.8082500e-01
   9.6257430e-03   9.9186557e-01
   2.9042072e-02   1.0130363e+00
  -1.1198301e-02   1.0131743e+00
  -2.3264540e-02   9.9942241e-01
   1.2948285e-02   1.0094361e+00
   1.5567520e-02   9.9097029e-01
  -2.1826273e-03   1.0231960e+00
  -6.2625598e-03   1.0042481e+00
  -1.0715099e-02   9.8236922e-01
  -1.9810321e-02   9.7921270e-01
  -1.9928605e-02   9.9098990e-01
   1.4941217e-02   1.0168633e+00
   2.9560375e-03   1.0119102e+00
   2.6970545e-02   1.0015541e+00
   2.7750188e-02   1.0231002e+00
   9.2552904e-03   9.7137420e-01
  -1.9935267e-03   9.7888690e-01
   4.5341813e-03   9.7536623e-01
   1.0397934e-02   1.0002225e+00
   3.8135012e-02   9.9167795e-01
  -1.5208441e-02   9.8500922e-01
   1.2851448e-03   1.0070256e+00
   3.4967707e-03   9.8789788e-01
   1.3025247e-02   9.9324537e-01
   4.7433452e-03   1.0087816e+00
   5.3016341e-03   9.8833133e-01
   8.2469781e-03   1.0285608e+00
  -1.0293098e-02   1.0033364e+00
  -1.4109871e-02   9.9595822e-01
   1.5802449e-02   9.9359233e-01
  -9.4936450e-03   1.0331362e+00
  -6.9135229e-03   1.0233929e+00
  -6.7942252e-03   9.9085170e-01
   1.3328052e-02   1.0009770e+00
  -1.1532081e-03   9.8248533e-01
  -4.5267742e-02   1.0245483e+00
   1.3839787e-02   1.0174656e+00
  -2.8568973e-02   9.9901800e-01
  -1.3317263e-02   9.9579787e-01
   1.7521911e-02   9.9840344e-01
   7.0037465e-03   9.9307804e-01
  -1.1093905e-02   1.0085297e+00
  -2.3201333e-04   9.9136992e-01
  -2.0477888e-03   1.0014404e+00
  -1.3003530e-02   1.0431784e+00
  -4.1111223e-02   1.0230609e+00
  -3.5058581e-02   9.9970348e-01
  -2.3111098e-02   1.0053593e+00
  -5.5536071e-03   1.0039570e+00
  -9.8194942e-03   1.0233222e+00
  -2.8405615e-02   1.0029447e+00
  -2.4382767e-03   1.0058417e+00
  -1.0752033e-02   1.0099790e+00
  -1.3061309e-02   9.8614774e-01
  -3.4957264e-02   9.6038553e-01
   1.6311232e-02   1.0179588e+00
  -9.7130128e-03   9.9864245e-01
  -1.1473038e-02   9.8911402e-01
  -3.3849021e-03   1.0171501e+00
  -7.0730896e-03   9.9312973e-01
  -3.5676593e-02   9.8592242e-01
  -1.3370930e-03   9.9789298e-01
  -1.5060781e-02   1.0102697e+00
  -2.0248067e-02   9.9864992e-01
   4.3326973e-02   1.0288768e+00
   1.9899700e-02   9.9274194e-01
   2.3787564e-02   9.8825729e-01
   2.1076274e-03   1.0473512e+00
  -1.3992871e-02   1.0049784e+00
   2.1251856e-02   1.0031893e+00
  -1.2739575e-02   9.8097388e-01
  -2.0019451e-02   1.0109018e+00
  -1.2197448e-02   1.0051875e+00
  -2.4061368e-02   9.7357439e-01
  -3.0663580e-03   9.7587432e-01
   1.3338357e-03   9.7980508e-01
  -3.1402583e-02   1.0239226e+00
   9.7812055e-04   1.0018043e+00
   4.9620039e-03   9.9315676e-01
   5.2160359e-03   9.9077165e-01
   8.7893421e-03   1.0007058e+00
   1.0664155e-02   9.6987489e-01
  -3.5436630e-02   9.9594363e-01
  -2.8315987e-02   9.6570800e-01
  -1.2915146e-02   9.5698138e-01
  -5.6076282e-03   1.0027248e+00
   7.5849968e-03   1.0111021e+00
  -1.5012619e-02   9.9869177e-01
   2.4771712e-03   1.0258332e+00
  -3.4633860e-02   9.9286332e-01
  -1.9747625e-02   9.4823758e-01
   4.5290449e-03   9.5836896e-01
  -1.9424694e-02   1.0145978e+00
  -2.3168269e-03   1.0035614e+00
   1.9924064e-02   1.0121211e+00
  -9.6727158e-03   9.7344102e-01
  -2.2855133e-02   9.9865690e-01
  -2.5597867e-02   9.7793908e-01
   9.6109069e-03   9.9155804e-01
   1.7054386e-02   9.8058094e-01
  -1.6224317e-02   9.5698895e-01
   1.2340975e-02   1.0279601e+00
  -3.9813435e-03   9.9493414e-01
   1.6311773e-02   9.9958910e-01
   7.8354494e-03   9.9177576e-01
   1.0447388e-02   1.0201112e+00
  -1.6607727e-02   9.8047587e-01
   2.5056975e-02   9.9786334e-01
   1.8202387e-02   1.0018182e+00
  -8.8849105e-03   1.0090435e+00
   1.5924308e-02   9.9827532e-01
   1.2474021e-02   9.9386117e-01
   7.3441784e-03   9.7208679e-01
   9.7598028e-03   9.8752847e-01
   4.6588286e-03   9.6307061e-01
   1.3010824e-02   1.0078622e+00
   1.3606359e-02   1.0170666e+00
   1.2784105e-02   9.8682895e-01
  -2.0032601e-02   9.8578553e-01
   9.4551749e-03   1.0204319e+00
   9.4097008e-03   1.0043649e+00
   9.1196452e-03   9.9710262e-01
  -1.8409079e-02   1.0121217e+00
  -1.2594559e-02   9.9718024e-01
   3.1261538e-02   1.0025221e+00
   1.8157415e-02   9.9207824e-01
  -2.1947578e-02   1.0470736e+00
  -2.0013914e-02   9.8597611e-01
   1.4036479e-02   9.9651427e-01
   3.8829926e-03   9.8750667e-01
   9.1961539e-03   1.0140247e+00
  -1.6179257e-02   9.9447705e-01
  -7.9278804e-03   9.7815988e-01
  -7.7949284e-03   1.0233023e+00
  -2.5904477e-03   9.8148002e-01
   3.2704743e-02   1.0036504e+00
  -2.6269947e-02   1.0270189e+00
   1.5573902e-02   9.9359356e-01
   2.1454796e-02   1.0356474e+00
   1.9158959e-02   1.0155582e+00
   2.9375068e-02   9.9954303e-01
  -2.3024081e-02   9.4154771e-01
   1.3874787e-02   1.0049595e+00
  -5.1066546e-04   1.0047663e+00
   1.0354041e-02   1.0054691e+00
  -1.2445645e-02   9.8652667e-01
   7.4101269e-03   9.8992536e-01
  -7.6562738e-03   1.0024673e+00
   1.1039222e-02   1.0004240e+00
  -6.4736195e-04   1.0151524e+00
   1.2835217e-02   9.9250215e-01
  -6.6714226e-03   1.0423076e+00
  -2.1143977e-03   9.7657491e-01
  -2.8148483e-03   9.8636255e-01
  -1.5366473e-02   1.0318052e+00
  -5.0454962e-03   9.6992817e-01
   4.1491961e-02   9.9309665e-01
  -3.6688386e-03   9.9215607e-01
   1.6218516e-02   9.8713648e-01
  -1.7910320e-02   9.8518977e-01
  -9.9921468e-05   1.0213801e+00
   9.5860804e-03   9.8678185e-01
   1.4933065e-02   9.6490300e-01
   2.1461369e-02   1.0054295e+00
  -3.4959206e-04   9.7058752e-01
  -1.0803753e-02   1.0165884e+00
   6.1126302e-03   9.7677529e-01
  -3.1420485e-03   1.0084485e+00
  -2.2257809e-02   9.8554341e-01
  -7.3176650e-03   1.0363411e+00
   1.2451926e-02   9.9742223e-01
   4.1493144e-03   9.7147754e-01
  -1.2013722e-03   9.6810910e-01
  -1.3669726e-02   9.7902500e-01
   5.5266479e-03   1.0076465e+00
  -5.7391336e-03   9.9663392e-01
  -5.5905390e-03   1.0110090e+00
  -1.0065129e-02   9.9763289e-01
  -4.6002902e-03   9.9484833e-01
  -2.2252058e-03   1.0169176e+00
   1.3261833e-02   1.0105870e+00
  -6.9549535e-03   9.9958728e-01
   9.7588260e-03   1.0104092e+00
   2.7040686e-03   1.0120506e+00
  -2.5437002e-02   1.0183522e+00
   9.8321730e-03   9.8426612e-01
   1.0629359e-02   9.8729612e-01
   2.0791518e-02   9.8859811e-01
   9.9143798e-03   1.0195371e+00
   1.4226889e-02   9.8922724e-01
  -2.8826377e-02   9.9361443e-01
   7.6622151e-03   1.0072846e+00
   3.8254275e-03   1.0383539e+00
  -1.6599788e-02   1.0436439e+00
  -8.0682910e-03   1.0046029e+00
   3.8351706e-03   1.0045929e+00
  -2.1097650e-02   1.0048298e+00
   1.1674575e-02   9.8346071e-01
  -2.8821957e-03   1.0022986e+00
  -2.4449044e-02   9.8647994e-01
  -4.1995630e-02   9.9293416e-01
   2.7044701e-03   9.9294859e-01
  -1.3391246e-02   9.8480782e-01
   4.8016305e-02   9.9290969e-01
  -4.7288618e-03   1.0057513e+00
  -3.6231863e-02   1.0098648e+00
  -2.3447248e-02   1.0284426e+00
  -2.1977971e-02   9.8843865e-01
   1.2631956e-02   1.0112315e+00
   1.5087242e-02   9.7533023e-01
   2.8556471e-02   1.0287443e+00
  -2.8109984e-02   1.0121261e+00
  -3.7680145e-03   1.0037688e+00
  -1.3477677e-02   9.7809303e-01
   3.0879784e-02   9.9770249e-01
  -2.3961795e-02   1.0126268e+00
   2.9375483e-04   1.0063466e+00
   5.9593903e-02   9.7307731e-01
   2.6536756e-02   1.0062757e+00
  -2.1005738e-02   1.0424000e+00
   1.1966257e-02   1.0024257e+00
   1.5337769e-02   9.5621888e-01
  -3.1738866e-03   1.0049626e+00
  -1.1713333e-02   1.0047839e+00
  -9.4561480e-04   9.9705714e-01
  -2.7161588e-02   1.0127308e+00
   1.4399257e-02   9.9286293e-01
   2.4574246e-02   9.7232179e-01
   1.0983845e-03   1.0027444e+00
   2.3876931e-02   9.9135481e-01
  -2.5564377e-03   1.0003076e+00
   1.1233763e-02   1.0056857e+00
   4.5643975e-03   1.0010647e+00
  -2.9270562e-03   9.9554290e-01
  -6.7462503e-03   9.8018694e-01
   9.3646199e-03   9.9504641e-01
   2.6577136e-02   9.9766506e-01
  -6.8074613e-03   9.6456619e-01
  -5.4215033e-03   9.8700911e-01
   2.5488941e-02   1.0308029e+00
   1.5509430e-02   9.9180392e-01
  -3.5866127e-02   1.0131345e+00
   2.7970046e-02   9.9841288e-01
   9.1084626e-03   9.9670501e-01
  -5.8415710e-03   9.5820557e-01
  -2.3346178e-02   9.8363441e-01
  -3.0982077e-02   9.9885191e-01
  -8.6758691e-03   1.0348979e+00
  -1.6106478e-02   1.0027183e+00
   6.3370625e-03   1.0201665e+00
  -1.3779493e-02   1.0165836e+00
   2.6998258e-02   9.9786077e-01
  -1.6879380e-02   1.0170787e+00
   1.0200839e-03   9.7374602e-01
   5.8622810e-03   1.0361811e+00
  -2.8735632e-02   1.0167919e+00
  -9.4668962e-03   9.8641973e-01
  -3.1575876e-02   9.8144822e-01
  -8.0334041e-03   1.0216940e+00
   5.2179790e-03   1.0322012e+00
  -3.1970504e-02   1.0464324e+00
  -1.9612335e-02   9.9102415e-01
  -3.0191878e-02   1.0080256e+00
  -6.5839021e-03   9.7025246e-01
   1.5305850e-02   9.9594207e-01
   2.1764870e-02   9.8931791e-01
  -1.4659285e-02   1.0070249e+00
  -1.5527758e-03   1.0055776e+00
  -2.7288782e-02   9.6795758e-01
   5.2092826e-03   1.0308805e+00
  -5.8289575e-03   9.8112268e-01
  -1.5855050e-02   1.0138546e+00
   1.5188376e-02   1.0242258e+00
  -1.4090001e-02   9.8966111e-01
  -1.9211891e-02   9.9039890e-01
   2.9400523e-02   1.0139837e+00
   2.7537095e-02   9.8082693e-01
  -1.4998674e-02   9.9830838e-01
   1.7182207e-02   1.0198275e+00
   3.0852495e-02   1.0157148e+00
   1.2720598e-02   1.0229535e+00
  -1.5860220e-03   1.0023576e+00
   1.1984126e-02   1.0015104e+00
   8.1251791e-03   9.9312153e-01
   1.4161089e-03   9.8309848e-01
  -1.3384114e-02   9.8112255e-01
   1.9857987e-02   1.0041597e+00
  -1.0120605e-02   9.9519323e-01
   3.2620048e-03   1.0002329e+00
  -2.7600299e-02   9.9195218e-01
  -2.6194559e-02   9.9021801e-01
  -1.8113978e-02   1.0087528e+00
  -1.8182793e-03   1.0019181e+00
  -2.1333157e-02   9.8835269e-01
  -5.9571360e-03   1.0144425e+00
   3.6133420e-05   9.5915430e-01
   3.4410192e-02   9.5012600e-01
  -5.9681749e-03   1.0029358e+00
   1.4984196e-02   1.0110588e+00
  -2.2222300e-02   1.0226002e+00
  -5.2464704e-03   9.7485541e-01
   1.6943510e-02   9.7555264e-01
  -9.0339628e-04   9.9701257e-01
  -1.0245064e-02   9.5445699e-01
  -2.3223825e-02   1.0419186e+00
   1.7647967e-02   9.9431996e-01
   1.8220746e-02   9.7852622e-01
   8.1292334e-03   1.0053192e+00
  -2.4169505e-02   1.0392729e+00
   8.7446546e-03   1.0231929e+00
  -2.1174547e-03   1.0049950e+00
   1.0726050e-03   9.9704969e-01
  -9.9820531e-03   9.7508314e-01
  -1.0462229e-02   9.8000181e-01
   2.2028088e-02   9.8118064e-01
  -2.0130629e-02   1.0036222e+00
   8.0540116e-03   1.0315725e+00
  -1.9376011e-02   9.8495229e-01
   8.5206929e-03   1.0152864e+00
  -2.5593427e-02   9.8176959e-01
  -1.9355571e-02   9.7657455e-01
   1.7812651e-02   9.8114502e-01
   2.5024170e-02   1.0275770e+00
   1.4567430e-02   1.0339641e+00
  -8.5653404e-03   1.0452647e+00
   1.6012005e-04   1.0048292e+00
   2.6894915e-02   9.6663952e-01
   1.3045957e-02   9.9043525e-01
  -1.5058244e-02   9.9171979e-01
  -9.3481651e-04   9.7718268e-01
   2.1342791e-02   9.9839586e-01
   2.4770264e-02   9.9130822e-01
   1.1343231e-03   1.0176287e+00
   1.6539586e-03   1.0103953e+00
  -3.7744515e-03   9.8617332e-01
  -9.4972658e-03   9.8341417e-01
   1.2145866e-02   9.8193652e-01
  -1.0423964e-02   1.0079431e+00
   3.1821231e-02   9.5831289e-01
   6.8188907e-03   1.0141723e+00
  -1.1608193e-02   9.9078807e-01
   8.2415138e-03   9.9729655e-01
   4.5954597e-03   1.0066172e+00
   1.6684581e-03   1.0094856e+00
  -1.4062260e-02   1.0005565e+00
  -2.1671970e-02   9.9909235e-01
   2.0494537e-02   1.0098471e+00
   9.5572000e-03   9.9904305e-01
  -6.1259471e-03   1.0164016e+00
   5.3917636e-03   1.0176055e+00
  -2.7115012e-02   9.6307285e-01
   1.6401817e-02   1.0180277e+00
   3.1951859e-03   1.0193309e+00
   1.2696633e-02   9.9963220e-01
  -1.1545886e-02   9.6728816e-01
   2.3240401e-02   9.9506982e-01
   1.5454008e-02   9.9162521e-01
  -9.4160443e-04   9.8459772e-01
  -6.2498285e-03   1.0114579e+00
  -1.1770897e-02   9.9105788e-01
   6.2124249e-04   1.0159333e+00
   2.2021345e-02   1.0201025e+00
   9.4321046e-03   9.8004342e-01
   1.2760169e-02   1.0120620e+00
   1.8285828e-02   1.0086424e+00
   3.9002909e-02   9.9965169e-01
  -1.5810548e-02   9.9645932e-01
   2.3163777e-02   9.8609060e-01
  -4.2794573e-03   9.7808786e-01
  -3.4329981e-02   1.0190164e+00
   1.9258511e-03   9.8852050e-01
  -1.9140199e-02   9.9621631e-01
   1.0913753e-02   9.9258428e-01
   1.9310745e-03   1.0280375e+00
   1.9254455e-03   1.0307688e+00
   1.6257501e-03   9.8719147e-01
  -3.7086048e-03   1.0078145e+00
  -7.3113304e-03   1.0109340e+00
  -4.2972143e-02   1.0039922e+00
  -3.8671535e-02   9.9869257e-01
   1.2679295e-02   9.8071258e-01
  -4.4264859e-02   1.0113108e+00
  -3.1878405e-04   1.0158721e+00
  -8.4825782e-03   1.0572557e+00
   1.1731444e-02   1.0071443e+00
   1.1388430e-02   1.0055796e+00
  -2.9983856e-02   9.8893363e-01
   2.4653221e-02   1.0083311e+00
   7.6383112e-03   1.0021472e+00
  -5.9314149e-03   1.0067591e+00
  -1.1947343e-02   9.7663864e-01
   5.2902267e-03   1.0282914e+00
   2.2531884e-02   1.0313446e+00
  -2.8179292e-03   9.8841341e-01
   1.0464610e-03   1.0330912e+00
  -2.4890641e-03   9.8473372e-01
   2.1723053e-02   1.0144056e+00
  -1.1675950e-02   1.0190928e+00
   1.2958388e-02   9.9169068e-01
  -2.6384688e-02   9.9284393e-01
   2.6023038e-02   9.9690196e-01
   8.8819570e-03   9.6798242e-01
  -1.3864779e-03   1.0347650e+00
  -1.5008157e-02   1.0067983e+00
  -3.9733974e-03   9.9910524e-01
  -1.0936649e-02   1.0153621e+00
  -1.2901214e-03   9.8723202e-01
  -2.0622894e-02   9.9125071e-01
   8.3640673e-03   1.0050679e+00
  -2.2690179e-02   9.7803933e-01
   5.9669614e-03   1.0149754e+00
  -2.0450690e-02   9.8522746e-01
  -7.3390212e-03   1.0102905e+00
  -1.3710291e-02   9.8209153e-01
  -2.1420170e-02   9.9863991e-01
  -1.5656711e-02   1.0306999e+00
   4.0518596e-03   9.8432212e-01
   4.2794146e-02   1.0026355e+00
   1.2686421e-02   9.8841374e-01
  -8.4126902e-03   9.8471476e-01
  -5.0369104e-04   1.0096254e+00
   1.4102490e-02   1.0124183e+00
   8.5725572e-03   9.9550209e-01
   5.7388866e-03   9.8709873e-01
  -5.2036333e-03   1.0196823e+00
   2.3938785e-02   9.9780532e-01
   4.1670343e-03   1.0159201e+00
  -2.4418287e-03   9.9105995e-01
  -3.0772208e-02   1.0089644e+00
   2.6618105e-03   1.0076377e+00
   4.1973562e-02   9.9284233e-01
   3.9533240e-02   1.0135179e+00
  -1.4046412e-02   1.0057309e+00
  -2.8922249e-02   9.8709488e-01
   1.5436966e-02   1.0193647e+00
   6.8639205e-03   9.8947645e-01
   2.8200009e-02   1.0264727e+00
   2.4965696e-02   9.8865470e-01
  -2.6625991e-02   1.0119423e+00
   1.9479028e-02   9.9574323e-01
   1.3768699e-02   1.0097997e+00
  -1.0687452e-03   9.9331733e-01
   7.2698563e-03   9.8875034e-01
  -2.7046237e-02   9.7614809e-01
   1.3171913e-02   9.9007627e-01
   1.9600526e-02   1.0164634e+00
   1.9733286e-03   1.0051452e+00
   3.7228390e-03   9.9097488e-01
   1.7369820e-02   1.0079644e+00
   8.6258476e-03   1.0057728e+00
  -1.8430882e-02   9.8673393e-01
  -1.1783185e-02   1.0085527e+00
   3.7027286e-03   1.0116168e+00
  -3.5703260e-02   1.0338725e+00
   1.6870230e-02   9.8402671e-01
  -3.5618441e-03   1.0332550e+00
   3.6212692e-02   9.7883972e-01
  -1.5483482e-02   1.0080753e+00
  -1.6816944e-02   9.8497524e-01
   1.1169617e-02   1.0282262e+00
  -1.1915810e-02   9.9473327e-01
  -1.2284850e-02   9.9778943e-01
  -2.9840504e-04   9.7875678e-01
   3.3429421e-04   1.0222209e+00
   1.5361888e-02   9.9234309e-01
   8.1851977e-03   9.9897613e-01
  -6.9328983e-05   1.0196232e+00
   1.7385213e-02   9.9832715e-01
  -1.0998562e-02   9.8775152e-01
   2.0760185e-02   1.0153334e+00
  -2.2095158e-02   1.0166750e+00
  -2.0547069e-03   9.9488805e-01
  -2.0270011e-03   1.0042546e+00
  -1.4001357e-02   1.0094424e+00
   1.7555533e-02   1.0178878e+00
   3.2436842e-03   9.7131478e-01
   1.5669701e-02   9.7194543e-01
   8.2129503e-03   1.0109387e+00
  -9.1156850e-03   1.0058961e+00
  -4.6703737e-03   9.9639660e-01
   4.9182850e-02   1.0094705e+00
   2.1545077e-03   9.8907794e-01
   5.8859197e-02   9.7531253e-01
   3.0896708e-02   9.6420777e-01
  -5.5224388e-03   9.6768443e-01
   4.8657170e-03   1.0179344e+00
   2.1567241e-02   9.9884599e-01
  -2.5385375e-03   9.8770228e-01
  -1.1513580e-02   9.8423551e-01
   2.2832350e-02   1.0091265e+00
  -1.2900984e-02   1.0144908e+00
  -1.2040876e-03   1.0073441e+00
   5.0562816e-03   1.0089207e+00
  -9.7481768e-03   9.8421165e-01
   2.6648893e-02   9.6660465e-01
   1.4675350e-02   9.9967560e-01
  -1.5785110e-02   1.0095231e+00
   2.9387429e-03   9.9477411e-01
  -1.1384449e-02   1.0052703e+00
   8.2278749e-03   9.7501159e-01
   9.2629466e-03   1.0207271e+00
   2.8917542e-03   1.0012256e+00
  -2.5541264e-02   1.0205420e+00
  -8.4617707e-03   1.0068344e+00
   1.0388188e-02   1.0158369e+00
  -3.9105189e-03   9.8289676e-01
   3.0132922e-03   9.6925449e-01
   1.1787721e-02   9.6880699e-01
  -2.4989025e-02   1.0065486e+00
  -1.2246772e-02   9.6831649e-01
  -3.2270419e-03   1.0205898e+00
   5.5653516e-02   9.9011133e-01
  -2.0963926e-02   1.0137543e+00
   4.1627296e-02   1.0082005e+00
  -3.8261038e-02   9.6689779e-01
  -1.2738076e-02   9.8009695e-01
  -9.3408032e-03   1.0473876e+00
   2.5003150e-02   1.0094068e+00
   1.4485861e-03   1.0304922e+00
  -4.0249710e-03   1.0103672e+00
  -3.9582899e-03   1.0081661e+00
   1.8015182e-02   1.0090333e+00
   2.0648113e-02   9.9064724e-01
   7.7184655e-03   9.8802212e-01
  -3.6784426e-02   1.0073929e+00
  -2.8504420e-02   9.8981133e-01
   2.7770479e-02   9.9470718e-01
   8.5844364e-03   1.0144159e+00
   1.4180185e-02   1.0028590e+00
   2.2223890e-02   1.0204630e+00
   2.0904508e-02   1.0139790e+00
  -8.8016857e-03   9.9534244e-01
   3.1171888e-02   1.0045607e+00
   6.0531742e-03   9.7259773e-01
  -1.1409748e-02   9.8956828e-01
   1.1038441e-02   9.9072728e-01
  -1.8522080e-03   9.9188558e-01
   3.6088878e-03   9.9164304e-01
   2.1280242e-02   9.7004576e-01
   3.6198650e-03   9.9305209e-01
  -1.8320936e-02   9.6712323e-01
   2.8845258e-03   1.0062055e+00
   9.4210834e-03   9.8840316e-01
   1.6881454e-02   9.7978829e-01
   1.1261860e-02   9.8055126e-01
  -2.6902776e-02   9.9212743e-01
  -5.6431542e-03   1.0304273e+00
  -9.0061755e-03   1.0252168e+00
  -1.2450663e-02   1.0469207e+00
   2.9532339e-02   9.8437671e-01
  -1.3330357e-02   1.0208605e+00
   9.0268988e-03   1.0131382e+00
  -2.9155050e-02   9.8592579e-01
  -1.7608215e-02   1.0062630e+00
   3.3162499e-02   9.9863369e-01
   4.2531279e-03   1.0289828e+00
  -1.0320691e-02   1.0108309e+00
  -4.0600433e-03   1.0038513e+00
  -7.2114344e-03   1.0282201e+00
  -5.2963538e-03   1.0376913e+00
  -2.5083759e-02   9.8467692e-01
   2.5182379e-02   9.4300132e-01
   4.7950686e-03   9.7390291e-01
   1.7941316e-02   9.8670641e-01
  -2.6624745e-03   9.9834508e-01
   2.4586682e-02   9.8769679e-01
  -2.8467986e-02   1.0346069e+00
   1.1800092e-02   9.9157885e-01
  -2.4353667e-02   1.0040147e+00
   8.8313642e-04   9.9151416e-01
  -2.0001340e-02   1.0068875e+00
  -9.9994702e-03   1.0094793e+00
   5.8080682e-03   9.8430183e-01
   9.5264949e-03   9.8565251e-01
  -9.1032656e-03   1.0105130e+00
  -1.2721768e-02   9.7210809e-01
  -2.2260003e-03   9.8216572e-01
  -1.0797364e-02   1.0115931e+00
   9.8620490e-03   1.0077908e+00
   2.0589282e-02   1.0069860e+00
   4.8356360e-03   1.0081428e+00
  -1.5196412e-02   9.9217390e-01
  -2.4400708e-02   9.7809717e-01
  -2.4766435e-02   1.0100085e+00
   4.7741144e-03   1.0081453e+00
  -1.7776587e-02   1.0068035e+00
  -8.7666067e-04   9.9511212e-01
  -2.6257012e-02   9.9497896e-01
  -1.3793453e-02   9.7204899e-01
   1.5005318e-02   1.0034015e+00
  -5.9052995e-03   9.9473220e-01
  -1.4354348e-02   1.0003916e+00
   9.7233134e-03   1.0078876e+00
   7.9699474e-03   1.0344719e+00
  -2.3126573e-03   9.9040782e-01
  -1.5182999e-03   1.0179320e+00
  -1.7650499e-02   9.8736423e-01
  -2.4990610e-02   9.9280205e-01
  -7.1144481e-04   1.0133844e+00
   1.6033718e-02   9.9636944e-01
   3.1124548e-03   9.9858521e-01
  -7.0533293e-03   9.9971978e-01
  -1.3014829e-02   9.7411576e-01
  -5.4006389e-03   9.8698556e-01
  -6.1455341e-03   9.8951842e-01
  -4.2650104e-03   9.8515456e-01
  -1.0208820e-02   9.7281520e-01
   3.0111039e-02   9.8604957e-01
   2.9652095e-02   9.9398643e-01
   5.1429230e-03   1.0129833e+00
   4.7473700e-03   9.8189271e-01
   1.8384193e-02   1.0213401e+00
   2.4645919e-02   1.0268939e+00
  -2.7700092e-02   1.0188921e+00
  -1.7553934e-02   1.0019915e+00
  -8.8358236e-03   9.9499414e-01
   3.5788672e-03   9.6766088e-01
  -2.4358904e-02   1.0069900e+00
   1.8957250e-02   9.6801947e-01
  -2.7180319e-02   1.0360040e+00
  -8.3842473e-03   1.0398457e+00
   2.5055798e-02   9.9289236e-01
  -1.5084497e-02   9.8854787e-01
  -1.9365809e-02   9.9057285e-01
  -3.6132444e-03   1.0263237e+00
  -8.9341973e-03   9.9002114e-01
  -3.1436918e-02   1.0156067e+00
   7.3630682e-04   1.0068548e+00
   2.1441800e-03   1.0073258e+00
  -1.1048311e-02   1.0243373e+00
  -3.0506147e-03   9.9724266e-01
  -2.1111879e-02   1.0013419e+00
   9.5857778e-03   1.0298346e+00
   7.4475564e-03   1.0117742e+00
  -5.3519262e-03   9.9364338e-01
   2.4450523e-02   1.0088045e+00
   2.7759950e-02   9.9503201e-01
   5.0616122e-03   1.0132156e+00
  -4.4471314e-02   9.8811008e-01
   1.8166578e-02   9.8221401e-01
  -1.3495404e-02   9.9156128e-01
   1.3437029e-02   1.0251754e+00
   2.7180809e-02   9.7141019e-01
   1.1171038e-02   1.0356293e+00
   1.2051798e-02   1.0324398e+00
  -5.4411740e-03   9.7114342e-01
  -1.1742076e-02   9.9245787e-01
   6.2586750e-03   9.6969780e-01
  -3.2706251e-02   1.0016529e+00
   1.7309579e-02   9.8260487e-01
  -3.7728931e-03   1.0401969e+00
   4.8900372e-03   9.8305389e-01
   2.2195280e-02   1.0064368e+00
   2.4774670e-03   9.6179575e-01
   3.9747064e-03   1.0019672e+00
   4.9788764e-02   9.9942130e-01
  -5.7535950e-02   1.0037355e+00
   3.2305257e-02   9.7757175e-01
  -3.1531697e-03   9.9989679e-01
  -2.2879529e-02   1.0087115e+00
   2.0557660e-03   9.9779576e-01
  -7.8635821e-03   9.8617086e-01
   2.6531234e-02   1.0065003e+00
   3.2673306e-02   1.0227386e+00
   1.1365766e-02   1.0043061e+00
  -2.7095942e-02   1.0214224e+00
   4.2790225e-05   1.0061610e+00
   1.6987057e-02   9.9655845e-01
   3.4500900e-04   1.0342614e+00
  -8.4679165e-03   9.7608837e-01
  -5.0548086e-03   1.0211788e+00
  -6.4206982e-03   9.8216792e-01
  -9.4546443e-03   9.9491932e-01
  -1.6049215e-02   9.9837159e-01
  -6.1142277e-03   9.8309754e-01
  -3.5275223e-02   9.8746873e-01
  -1.4902972e-02   9.7085566e-01
  -1.6141314e-02   9.9049282e-01
   5.7318634e-03   9.8174312e-01
  -9.7839936e-03   1.0259260e+00
   1.5190884e-03   1.0057785e+00
  -9.5927538e-03   9.9292965e-01
  -2.5692642e-03   1.0000455e+00
  -9.3958532e-04   1.0140998e+00
  -2.6374565e-02   9.8786810e-01
  -2.9684404e-02   9.7397009e-01
   2.7876240e-03   9.8417637e-01
   6.3668795e-03   1.0202999e+00
  -3.9508231e-02   9.8648506e-01
   9.5757734e-03   1.0242143e+00
   7.8504484e-03   9.7118445e-01
  -9.3145017e-03   1.0112801e+00
  -2.4280132e-02   9.8481711e-01
  -2.8464136e-03   1.0163504e+00
   4.9403840e-03   9.8541951e-01
   3.0626910e-02   1.0088425e+00
  -1.7364883e-02   1.0065526e+00
  -1.8071181e-03   1.0025689e+00
  -1.5868249e-02   9.8171818e-01
  -3.0484208e-02   1.0060708e+00
   3.7726775e-02   1.0361079e+00
  -1.4482245e-02   1.0280443e+00
  -1.0489754e-02   1.0290366e+00
  -3.6013376e-02   1.0198180e+00
  -5.6041052e-03   9.7165235e-01
   1.0431121e-02   1.0043656e+00
  -1.5847067e-02   9.8025369e-01
   1.6349264e-02   1.0231403e+00
  -1.1850134e-02   1.0079359e+00
  -3.4751032e-02   9.9766281e-01
   1.3774641e-02   9.8685817e-01
   7.0570774e-03   9.9091824e-01
  -2.7386764e-02   1.0398309e+00
  -1.0318997e-02   9.8451124e-01
   9.6277702e-03   9.8755160e-01
   1.8006361e-02   9.8560287e-01
  -1.6476001e-02   9.9683289e-01
   4.7895339e-03   9.7267733e-01
  -4.2819991e-03   1.0165397e+00
   1.3371267e-02   9.8752278e-01
   1.3783940e-02   9.7992339e-01
  -1.7023239e-02   1.0081831e+00
   1.7718490e-02   1.0073515e+00
  -2.5591178e-03   9.7295555e-01
  -1.2230383e-02   9.9313304e-01
  -3.5172579e-02   1.0070818e+00
  -1.4097503e-02   9.8586095e-01
   1.9100273e-02   9.7890833e-01
   1.1471397e-02   9.8570062e-01
   1.2274203e-02   9.7631316e-01
  -1.6006241e-02   9.9814208e-01
   1.3993616e-02   1.0240773e+00
   1.8019935e-02   9.7954277e-01
  -2.0088939e-02   9.7574194e-01
   2.2114908e-02   1.0123725e+00
  -5.1187521e-03   1.0124451e+00
  -4.1182374e-02   1.0362028e+00
   1.4247314e-02   9.9928498e-01
  -1.2735970e-02   1.0022443e+00
  -1.3553395e-02   9.8857393e-01
  -1.3563128e-02   1.0059566e+00
  -1.3202035e-02   9.8928450e-01
   1.3420273e-02   9.9656941e-01
   8.0968612e-03   1.0294905e+00
   8.2618746e-03   1.0314553e+00
  -2.1298870e-02   1.0053788e+00
   3.1309929e-02   9.7364706e-01
  -1.9926634e-02   9.9894159e-01
   1.3302338e-02   9.9314547e-01
   1.0918423e-02   9.8408076e-01
   1.3426666e-03   1.0028648e+00
  -1.2869120e-02   1.0074778e+00
  -1.3224858e-02   9.8925569e-01
  -2.3268666e-02   9.9734423e-01
   1.7452877e-02   9.8125011e-01
   1.0552633e-02   1.0037821e+00
  -1.3085131e-02   1.0117252e+00
   4.4771152e-04   1.0202157e+00
  -3.3479001e-03   9.8207246e-01
   2.0343943e-02   9.5336383e-01
  -2.6131204e-02   1.0215641e+00
   1.9681195e-02   1.0166548e+00
  -1.7454795e-02   1.0322913e+00
  -4.2611139e-03   1.0073648e+00
   4.9693420e-02   9.9316703e-01
   2.5982800e-02   9.7822128e-01
  -1.3624976e-02   1.0237986e+00
   3.4883826e-03   9.7064377e-01
  -1.4610487e-02   1.0104744e+00
  -1.1318067e-03   1.0079762e+00
  -9.9024599e-03   1.0071294e+00
   3.1070983e-02   1.0087576e+00
   5.2858164e-03   1.0083555e+00
  -1.1377684e-02   9.9583323e-01
  -1.9724350e-02   1.0030274e+00
   8.4641469e-03   9.7586099e-01
  -1.8066323e-04   9.6779070e-01
   1.0034495e-02   1.0203988e+00
  -1.3891963e-03   9.7376256e-01
  -1.1214319e-03   1.0442658e+00
   4.4868208e-03   9.9802577e-01


==> b_scatter_ldv2-8.dat <==
   6.1576602e-01   8.6285562e-01
   7.0988106e-01   4.8761145e-01
   5.8646410e-01   5.8533615e-01
   8.4142155e-01   9.2096319e-01
   7.0708215e-01   8.5511790e-01
   9.8302665e-01   7.0650649e-01
   5.6162785e-01   8.5558304e-01
   6.7040246e-01   6.0111981e-01
   8.3368154e-01   4.9710580e-01
   4.9304618e-01   7.5084173e-01
   7.3732159e-01   4.4283704e-01
   8.4009285e-01   9.2788884e-01
   5.2047551e-01   6.9771717e-01
   5.2500954e-01   6.5179281e-01
   5.2922147e-01   5.8321452e-01
   8.7001495e-01   3.3715081e-01
   7.7785259e-01   7.7790472e-01
   5.8204803e-01   6.1031760e-01
   7.8657327e-01   8.7445413e-01
   4.3988970e-01   9.4301579e-01
   8.3983972e-01   4.7865616e-01
   5.8670019e-01   9.8091646e-01
   9.4022930e-01   7.1268811e-01
   8.3172906e-01   6.5387070e-01
   6.9602416e-01   9.2229319e-01
   7.0069615e-01   6.2429025e-01
   6.5482057e-01   1.0424635e+00
   7.8096028e-01   5.7183328e-01
   7.6898929e-01   4.1614862e-01
   4.5012406e-01   7.0660478e-01
   7.5229660e-01   8.2112706e-01
   6.4351926e-01   7.2808865e-01
   6.6237848e-01   7.1701341e-01
   3.4584551e-01   7.3052099e-01
   4.1815616e-01   8.6100422e-01
   8.5686311e-01   4.6226399e-01
   8.6383854e-01   4.7239185e-01
   5.9127078e-01   1.3110339e+00
   5.5199508e-01   8.0830879e-01
   8.2986763e-01   5.9776254e-01
   5.0246664e-01   7.0618390e-01
   4.4497932e-01   8.5416439e-01
   4.4367158e-01   7.4118555e-01
   7.2036304e-01   6.6764226e-01
   5.9710004e-01   7.1298765e-01
   1.0667530e+00   9.5334260e-01
   7.9846135e-01   4.5302810e-01
   5.5512337e-01   9.7371989e-01
   5.2276954e-01   7.0666769e-01
   8.3801472e-01   6.1963089e-01
   5.5796430e-01   7.1033404e-01
   4.2872571e-01   7.6472651e-01
   6.3181607e-01   9.8672144e-01
   5.3234504e-01   5.8639691e-01
   9.9428500e-01   5.8325161e-01
   6.0549036e-01   6.8914997e-01
   7.0117590e-01   4.9396530e-01
   7.1924394e-01   7.4135565e-01
   4.9447873e-01   8.4270793e-01
   8.4605346e-01   5.0944392e-01
   6.2681722e-01   5.1748848e-01
   7.0404474e-01   6.9525288e-01
   5.9302654e-01   8.3312317e-01
   7.3631185e-01   6.1415587e-01
   8.5770963e-01   6.1764376e-01
   6.7521898e-01   9.5626673e-01
   6.2599037e-01   7.1083560e-01
   6.4530204e-01   6.8787186e-01
   9.7911493e-01   7.1469254e-01
   5.2379252e-01   6.7691948e-01
   6.9509391e-01   6.2697134e-01
   5.6343348e-01   7.8052393e-01
   4.8440948e-01   7.8576378e-01
   5.5826496e-01   7.4887203e-01
   3.7515508e-01   6.5370272e-01
   6.6731630e-01   6.8890115e-01
   6.8086543e-01   5.3354750e-01
   7.8121080e-01   6.7800921e-01
   4.7632786e-01   6.9683126e-01
   6.0871556e-01   1.0204365e+00
   5.4915000e-01   9.9249444e-01
   7.4152989e-01   6.0576914e-01
   1.0801753e+00   7.3531419e-01
   6.7960821e-01   6.5366415e-01
   6.1294307e-01   9.0335091e-01
   5.5089375e-01   1.0334193e+00
   6.5263682e-01   8.5815403e-01
   6.6082582e-01   9.1344638e-01
   5.4951162e-01   7.5390697e-01
   8.1003567e-01   6.4714205e-01
   5.2006752e-01   5.8057765e-01
   8.3078522e-01   5.8547022e-01
   8.4885361e-01   7.2499946e-01
   4.0200318e-01   7.6968986e-01
   8.0777698e-01   4.2344372e-01
   8.2920246e-01   6.8365562e-01
   8.8137025e-01   7.8565339e-01
   9.1409932e-01   7.4285841e-01
   5.4818000e-01   8.8605553e-01
   7.1490997e-01   7.8523355e-01
   6.0825259e-01   8.2111182e-01
   5.8311773e-01   3.9799576e-01
   1.3624446e+00   3.8530177e-01
   7.5225092e-01   4.7923302e-01
   4.4950758e-01   5.8431918e-01
   8.8139684e-01   6.3790572e-01
   6.6598706e-01   7.1116725e-01
   8.0533184e-01   4.5258875e-01
   6.8640213e-01   8.3902625e-01
   6.6843987e-01   9.0113525e-01
   8.8221250e-01   7.5250933e-01
   1.1641739e+00   9.1748497e-01
   7.5613471e-01   5.0501945e-01
   7.9819566e-01   8.0262822e-01
   1.0687703e+00   3.8216355e-01
   1.0570771e+00   5.6306001e-01
   6.7381799e-01   8.8110360e-01
   3.9828940e-01   9.0997026e-01
   8.2206867e-01   9.3802945e-01
   5.9097176e-01   8.0543674e-01
   4.8208807e-01   8.8194660e-01
   6.3123914e-01   9.7276766e-01
   5.7796687e-01   1.0503410e+00
   8.9166447e-01   6.5981328e-01
   6.8771891e-01   7.6949796e-01
   5.8053650e-01   7.1913967e-01
   9.1905309e-01   5.4273283e-01
   4.2119093e-01   9.0476748e-01
   4.1672354e-01   6.8036308e-01
   3.9139326e-01   7.8895478e-01
   7.1059258e-01   6.3027375e-01
   9.3728292e-01   5.8395361e-01
   7.5175323e-01   7.1118352e-01
   7.7540041e-01   6.7368901e-01
   6.6932056e-01   9.5217275e-01
   8.6585380e-01   4.9831131e-01
   5.7684974e-01   6.1481025e-01
   7.8332858e-01   8.3453977e-01
   1.1372675e+00   6.8685253e-01
   7.9303640e-01   8.7887760e-01
   2.5077113e-01   8.3486113e-01
   7.0422400e-01   6.1479789e-01
   8.5116933e-01   8.2388064e-01
   6.9571844e-01   7.8769361e-01
   5.7092308e-01   6.8376720e-01
   9.1520225e-01   5.4621529e-01
   6.4730741e-01   4.9643723e-01
   9.7005425e-01   7.8957109e-01
   8.5321064e-01   2.7894096e-01
   6.4714564e-01   4.7288299e-01
   5.9172109e-01   8.7335553e-01
   2.6616902e-01   1.2427123e+00
   9.5587543e-01   5.4161796e-01
   8.4150708e-01   8.5664389e-01
   5.2145259e-01   7.7465975e-01
   9.0737981e-01   7.6326473e-01
   6.0639523e-01   8.5370123e-01
   8.9318331e-01   7.5304364e-01
   7.4146142e-01   7.0033061e-01
   9.5996732e-01   5.2496934e-01
   5.7140497e-01   3.8457200e-01
   6.1249042e-01   7.3644992e-01
   6.4804886e-01   7.4343949e-01
   7.1850668e-01   8.0153852e-01
   7.8905817e-01   7.9330723e-01
   5.1559367e-01   8.5571332e-01
   6.0620134e-01   5.7426217e-01
   5.5325146e-01   8.1183255e-01
   2.3379412e-01   9.4734548e-01
   6.6725385e-01   6.5069990e-01
   7.2890384e-01   5.1811881e-01
   8.8084353e-01   6.3699601e-01
   5.8364828e-01   7.8818117e-01
   5.7915710e-01   5.7363483e-01
   7.3923219e-01   5.2241210e-01
   4.5710731e-01   5.4658550e-01
   7.6127188e-01   9.2190727e-01
   1.0631812e+00   6.2021232e-01
   9.1528808e-01   7.8172230e-01
   7.5229510e-01   9.4337561e-01
   7.1426343e-01   6.1946305e-01
   1.0059275e+00   4.8710091e-01
   3.5748167e-01   5.8940740e-01
   8.2291879e-01   5.0059077e-01
   5.0737257e-01   7.7083456e-01
   4.1447519e-01   7.9624026e-01
   4.5494314e-01   7.7990372e-01
   3.9830450e-01   6.4690541e-01
   5.6832347e-01   6.8248072e-01
   1.0184866e+00   5.4211966e-01
   1.1082004e+00   7.5649643e-01
   7.2917534e-01   6.1009436e-01
   6.4273725e-01   8.8993615e-01
   8.7285988e-01   4.6524994e-01
   1.0495341e+00   5.3530817e-01
   5.0007837e-01   1.1520127e+00
   5.8313928e-01   8.4624844e-01
   4.5901094e-01   9.1927171e-01
   9.2282583e-01   4.7160640e-01
   6.0020148e-01   6.8929020e-01
   5.5558742e-01   7.0587874e-01
   8.0595625e-01   6.0408134e-01
   7.8035755e-01   3.1951411e-01
   5.2718271e-01   8.2763747e-01
   5.4102465e-01   5.6447957e-01
   5.6089083e-01   9.8790146e-01
   5.7259854e-01   5.4886682e-01
   4.0595327e-01   1.0143751e+00
   9.0095159e-01   5.5532558e-01
   5.4065113e-01   7.2316198e-01
   7.5661672e-01   6.8376125e-01
   6.4977093e-01   1.0674041e+00
   6.4204117e-01   8.0318567e-01
   9.8750338e-01   7.1392499e-01
   5.3179028e-01   7.6105249e-01
   6.4298859e-01   8.9972277e-01
   8.2193603e-01   4.1816392e-01
   9.2921165e-01   7.5816472e-01
   5.1377262e-01   8.8796073e-01
   8.2641504e-01   4.7437908e-01
   3.6040107e-01   7.0458360e-01
   6.5940426e-01   9.7474370e-01
   8.4468209e-01   7.6590253e-01
   7.9637098e-01   8.6245745e-01
   6.9298496e-01   9.4317700e-01
   8.9673125e-01   9.3681278e-01
   6.8245491e-01   1.1627709e+00
   9.4116959e-01   4.3553228e-01
   5.6780738e-01   6.2125644e-01
   6.9607240e-01   8.7390510e-01
   6.6428926e-01   6.8113306e-01
   7.4446432e-01   6.6997529e-01
   6.2591271e-01   4.5693370e-01
   7.2753057e-01   6.2238188e-01
   7.7869142e-01   1.3835852e+00
   3.5636328e-01   6.7216279e-01
   7.2640419e-01   6.8511962e-01
   7.1054926e-01   8.7632755e-01
   9.4612202e-01   6.9561917e-01
   6.2520644e-01   5.1649847e-01
   7.0899246e-01   7.2588933e-01
   7.3041220e-01   9.6006642e-01
   2.8811938e-01   7.8080102e-01
   3.6137907e-01   6.6050451e-01
   8.2197452e-01   4.2514398e-01
   5.7439449e-01   5.4021965e-01
   7.0714170e-01   7.1967540e-01
   6.6332355e-01   9.2691863e-01
   6.5067764e-01   5.5830186e-01
   6.7385381e-01   5.9467719e-01
   7.3736288e-01   8.2653615e-01
   5.4500662e-01   6.0990689e-01
   5.8796198e-01   4.3781421e-01
   5.8323674e-01   7.5852493e-01
   6.6341697e-01   6.0700720e-01
   7.8714749e-01   7.1669343e-01
   6.0511352e-01   7.5112989e-01
   5.5121792e-01   6.5451587e-01
   1.0283340e+00   4.4695856e-01
   7.6651042e-01   6.1149704e-01
   8.1096916e-01   7.1707134e-01
   6.5843278e-01   6.8409299e-01
   7.8411008e-01   7.3359037e-01
   6.6743711e-01   7.2496992e-01
   4.1698565e-01   6.3105470e-01
   4.9762728e-01   6.1484491e-01
   1.3176008e+00   6.8764907e-01
   8.9902264e-01   4.1098132e-01
   7.3028514e-01   5.7601925e-01
   6.6797789e-01   6.4664755e-01
   7.3405679e-01   5.7248244e-01
   7.0251008e-01   6.2718152e-01
   5.7785544e-01   6.7732460e-01
   4.6226327e-01   1.2120292e+00
   8.0575591e-01   6.1679862e-01
   9.3156794e-01   9.8283808e-01
   9.5117186e-01   6.4698332e-01
   5.6443525e-01   7.2731754e-01
   6.3548752e-01   7.0002806e-01
   8.4340719e-01   3.6055175e-01
   6.6465164e-01   6.1131352e-01
   5.7773911e-01   9.0674478e-01
   6.2075004e-01   8.0782723e-01
   7.3396892e-01   6.9832415e-01
   8.9453821e-01   7.7128415e-01
   8.1403895e-01   6.1037736e-01
   5.9155092e-01   7.9115589e-01
   7.6068623e-01   5.6501888e-01
   1.0478201e+00   7.6986310e-01
   9.0593170e-01   4.9482388e-01
   4.3973423e-01   7.7298564e-01
   6.5570769e-01   7.0682691e-01
   8.2031177e-01   4.2219217e-01
   7.9759372e-01   6.6925062e-01
   1.2918134e+00   6.6532779e-01
   5.2256244e-01   8.6498876e-01
   9.1035864e-01   7.3851423e-01
   7.1031293e-01   7.3567611e-01
   6.5845100e-01   7.7405329e-01
   4.7002316e-01   8.4342347e-01
   9.2485893e-01  -1.7165765e-01
   8.2353112e-01   8.2505509e-01
   6.9884585e-01   6.5170850e-01
   7.0728613e-01   1.6947662e-01
   7.1776095e-01   5.7772288e-01
   4.6675605e-01   1.0799393e+00
   4.1595864e-01   7.2337925e-01
   5.7778842e-01   7.7845529e-01
   7.5102373e-01   6.8979850e-01
   7.7438913e-01   8.2514767e-01
   1.0439421e+00   1.1088245e+00
   6.5012842e-01   9.1740504e-01
   4.8527530e-01   9.5251370e-01
   7.8393487e-01   3.7759305e-01
   8.5849658e-01   4.9674974e-01
   4.8099865e-01   6.8916107e-01
   5.9748148e-01   7.4433224e-01
   5.2028774e-01   6.8015337e-01
   5.1704678e-01   6.5203036e-01
   4.6383010e-01   7.2641864e-01
   7.2787469e-01   6.6614286e-01
   8.6492698e-01   7.7858488e-01
   6.9430739e-01   6.1193351e-01
   6.1143331e-01   7.9446526e-01
   7.7703925e-01   8.6946510e-01
   8.3777623e-01   8.0222132e-01
   8.6186863e-01   6.2981451e-01
   3.6312714e-01   6.8120888e-01
   6.0482404e-01   5.9294497e-01
   5.2321890e-01   8.7431696e-01
   7.4792017e-01   5.8519966e-01
   5.9542658e-01   4.1881005e-01
   6.2715095e-01   8.7134878e-01
   8.9970873e-01   7.2001999e-01
   6.2483275e-01   7.4483460e-01
   7.8173970e-01   4.5604513e-01
   9.3794224e-01   4.1418557e-01
   7.4069605e-01   8.7834671e-01
   5.9603848e-01   8.8221117e-01
   7.9766747e-01   5.7941143e-01
   5.1079771e-01   5.7061311e-01
   6.9744077e-01   8.3566178e-01
   6.7326335e-01   5.1574251e-01
   9.4268103e-01   5.9054494e-01
   6.8847864e-01   8.9142535e-01
   5.7046295e-01   1.0204206e+00
   4.1373946e-01   8.0773589e-01
   4.6323411e-01   8.9379958e-01
   4.6126900e-01   6.8285177e-01
   6.6579448e-01   6.6503229e-01
   6.6495406e-01   7.4143989e-01
   6.7179865e-01   6.7849508e-01
   6.6420593e-01   7.8079749e-01
   7.7054855e-01   6.2649401e-01
   6.5409533e-01   6.8613471e-01
   4.8903916e-01   6.3864534e-01
   6.6567176e-01   8.5984282e-01
   5.4390932e-01   7.1840516e-01
   6.3612475e-01   5.2469959e-01
   8.0361937e-01   6.6139176e-01
   9.0828761e-01   8.0751666e-01
   5.0819481e-01   4.3760463e-01
   7.0623715e-01   5.0421746e-01
   8.9928983e-01   9.5241374e-01
   8.2419406e-01   6.3552829e-01
   5.9795920e-01   4.9637755e-01
   7.8524460e-01   8.5439189e-01
   4.9120962e-01   9.1819103e-01
   7.1736311e-01   7.2405530e-01
   8.3272894e-01   5.3791196e-01
   5.1314312e-01   8.9392652e-01
   1.0120641e+00   7.2016943e-01
   8.8576905e-01   4.2523835e-01
   9.6093799e-01   7.5419908e-01
   6.1498247e-01   5.6016657e-01
   6.1191779e-01   4.7233323e-01
   8.4802659e-01   7.6692874e-01
   8.7141250e-01   6.7203726e-01
   5.3025129e-01   7.1851765e-01
   7.5563187e-01   8.3359418e-01
   1.0578212e+00   5.2068750e-01
   8.0229840e-01   8.0989439e-01
   7.9014556e-01   5.4129362e-01
   4.4504212e-01   6.0160766e-01
   7.7126433e-01   5.1749238e-01
   5.9078258e-01   7.5905043e-01
   6.4826506e-01   5.9186902e-01
   8.3873577e-01   8.2746384e-01
   7.2417729e-01   7.0299292e-01
   4.0181478e-01   5.9333496e-01
   3.9772633e-01   8.1423904e-01
   8.1162795e-01   4.8296028e-01
   7.9335481e-01   6.1821059e-01
   7.0446056e-01   5.9746181e-01
   7.5871651e-01   7.4531483e-01
   5.4760606e-01   5.4060939e-01
   7.0004127e-01   1.0584398e+00
   4.8392847e-01   7.4881885e-01
   9.7887669e-01   6.2767243e-01
   4.8827871e-01   6.0472213e-01
   6.0908364e-01   8.3338113e-01
   7.7157890e-01   7.5211137e-01
   4.1827297e-01   1.0139114e+00
   1.0080995e+00   6.4297951e-01
   1.0461342e+00   4.7255788e-01
   4.8107258e-01   1.0226500e+00
   8.8210329e-01   5.4978163e-01
   6.8578032e-01   5.9720901e-01
   4.6444586e-01   1.0874458e+00
   9.6570208e-01   6.8022980e-01
   2.1613983e-01   9.4229826e-01
   6.8458224e-01   4.5630978e-01
   5.9321370e-01   8.4115090e-01
   5.6551254e-01   7.0196622e-01
   7.6026558e-01   9.2929586e-01
   3.3883861e-01   7.2840447e-01
   5.5099567e-01   5.4203955e-01
   1.0289964e+00   7.9595671e-01
   7.0031249e-01   6.1478171e-01
   8.4809275e-01   4.0782421e-01
   5.5401075e-01   5.5958144e-01
   1.0075379e+00   4.4796268e-01
   6.5506377e-01   7.0635856e-01
   5.9776338e-01   6.5996928e-01
   8.0232440e-01   4.8342124e-01
   7.0184556e-01   5.7687255e-01
   5.5168347e-01   5.6006679e-01
   4.4552784e-01   6.6903640e-01
   3.6122838e-01   1.1718292e+00
   5.9492465e-01   7.7141193e-01
   7.7183125e-01   7.6927014e-01
   8.1935683e-01   6.0071843e-01
   6.8402040e-01   9.4796619e-01
   9.2024177e-01   8.3734571e-01
   4.4003823e-01   7.5759529e-01
   8.8545352e-01   5.0347105e-01
   6.6400049e-01   6.0439196e-01
   6.7599016e-01   5.8068526e-01
   6.5978410e-01   7.1963446e-01
   8.2799338e-01   3.3575021e-01
   4.4197965e-01   9.4062931e-01
   7.2166374e-01   7.6077909e-01
   7.7041810e-01   6.0555181e-01
   8.9116456e-01   5.4995744e-01
   5.4576629e-01   8.9144296e-01
   6.3724111e-01   6.6874659e-01
   6.8270075e-01   6.0438334e-01
   6.2637517e-01   8.0778175e-01
   6.5092107e-01   5.5367016e-01
   5.8978832e-01   8.2138570e-01
   6.3434011e-01   7.8665920e-01
   8.3616006e-01   4.5510828e-01
   7.6231531e-01   5.4181720e-01
   5.0574830e-01   1.0289666e+00
   8.6926639e-01   4.2343292e-01
   1.1361290e+00   4.1727275e-01
   1.9926473e-01   1.2253407e+00
   7.3582498e-01   9.5372679e-01
   2.2062585e-01   1.0863532e+00
   9.2103173e-01   5.6417037e-01
   8.4959785e-01   8.8276402e-01
   7.5814012e-01   3.2747588e-01
   6.6145250e-01   8.1074722e-01
   1.0567437e+00   2.2263846e-01
   8.4499083e-01   5.7591293e-01
   1.0479218e+00   7.0019292e-01
   8.6082099e-01   7.3126713e-01
   8.3453031e-01   6.3572688e-01
   7.4842381e-01   4.1746523e-01
   5.4154654e-01   7.7293551e-01
   6.4491888e-01   7.9435781e-01
   7.2269817e-01   8.7690483e-01
   7.9722727e-01   3.6851095e-01
   1.0687580e+00   6.2699645e-01
   9.5894685e-01   6.4550927e-01
   5.7376103e-01   8.0672914e-01
   4.4508797e-01   1.1761855e+00
   5.8056253e-01   6.9695953e-01
   9.1187598e-01   7.1998247e-01
   7.1201186e-01   7.6959001e-01
   4.9488661e-01   6.7231107e-01
   6.8235414e-01   3.8003936e-01
   6.5900802e-01   7.1770735e-01
   8.0191911e-01   5.8882801e-01
   5.0806756e-01   6.5833367e-01
   7.3266684e-01   1.0277437e+00
   7.3051938e-01   9.5185490e-01
   1.0233077e+00   7.1903762e-01
   8.8375192e-01   1.0595196e+00
   7.3555733e-01   7.5043159e-01
   8.3084708e-01   8.5126737e-01
   8.6329788e-01   6.3422079e-01
   4.2489007e-01   7.2198619e-01
   6.2903060e-01   5.9205933e-01
   3.7809277e-01   7.9102425e-01
   6.0175952e-01   5.2365796e-01
   7.2696485e-01   4.3220851e-01
   5.2645790e-01   6.5198375e-01
   6.7145680e-01   7.5001825e-01
   6.3597264e-01   4.4457557e-01
   7.5883659e-01   4.8439644e-01
   5.9736695e-01   5.6664539e-01
   1.0435856e+00   9.8949046e-01
   6.3567264e-01   5.6021658e-01
   8.1600891e-01   6.5691204e-01
   7.9727821e-01   6.7783337e-01
   8.5162729e-01   5.6734248e-01
   8.5304478e-01   7.9761028e-01
   7.4549133e-01   5.9164671e-01
   6.6567228e-01   8.1310477e-01
   5.0758342e-01   8.8059287e-01
   4.6810270e-01   1.3529060e+00
   5.8098229e-01   6.5804008e-01
   5.2562256e-01   6.3798207e-01
   6.9863371e-01   7.8483619e-01
   4.4608654e-01   5.7934222e-01
   5.0020580e-01   9.3223075e-01
   7.2180867e-01   9.6919208e-01
   8.5191136e-01   8.8035723e-01
   6.9409038e-01   6.3255752e-01
   4.1566792e-01   9.3250176e-01
   4.0163825e-01   7.1710902e-01
   6.7681420e-01   7.4418100e-01
   5.4307428e-01   6.5026321e-01
   3.8316567e-01   1.0478546e+00
   9.0296166e-01   2.8666741e-01
   5.6584411e-01   8.0467077e-01
   6.8433602e-01   6.7027309e-01
   6.0589566e-01   6.6554514e-01
   4.9174967e-01   7.2369606e-01
   5.6545692e-01   7.2391259e-01
   8.4212801e-01   4.2390873e-01
   7.4462942e-01   6.6221859e-01
   6.4751287e-01   1.0674219e+00
   3.9631557e-01   1.0500770e+00
   6.8223231e-01   5.2738934e-01
   2.3248348e-01   8.1860772e-01
   5.9005090e-01   6.3898805e-01
   3.6522462e-01   6.4154953e-01
   6.7561572e-01   6.4178806e-01
   8.9385717e-01   6.5622334e-01
   9.2946641e-01   9.8801319e-01
   7.0170641e-01   5.2217098e-01
   5.2790214e-01   6.4480159e-01
   4.6282122e-01   5.6944026e-01
   7.1874650e-01   5.4181942e-01
   7.5445701e-01   7.4015604e-01
   6.7355868e-01   7.9127122e-01
   6.9392561e-01   5.5264996e-01
   9.1329057e-01   9.0206683e-01
   8.2866729e-01   6.3121334e-01
   7.1919160e-01   6.3320000e-01
   7.9838367e-01   4.8972730e-01
   8.8388993e-01   9.1694221e-01
   6.7860299e-01   6.5334533e-01
   6.7501700e-01   6.0031175e-01
   7.1767428e-01   5.7651545e-01
   6.6220705e-01   9.1284462e-01
   7.6315569e-01   6.4949510e-01
   5.2602649e-01   9.2643621e-01
   2.8314801e-01   6.9101801e-01
   5.8467701e-01   4.8671093e-01
   6.4414049e-01   9.2457781e-01
   5.0219642e-01   5.7108493e-01
   7.0566877e-01   9.4629313e-01
   5.9548869e-01   1.0490934e+00
   9.5299157e-01   6.5837654e-01
   9.1227769e-01   9.4290734e-01
   9.2959751e-01   5.7049177e-01
   3.8394670e-01   8.0081344e-01
   7.3306206e-01   6.7523995e-01
   1.0391351e+00   7.0952952e-01
   4.4447775e-01   7.6069815e-01
   4.6428501e-01   9.0451454e-01
   7.2899130e-01   4.3936872e-01
   8.2238881e-01   4.9151493e-01
   6.9093935e-01   8.2469235e-01
   8.0653885e-01   6.2042961e-01
   5.7534429e-01   7.7302719e-01
   7.7771838e-01   5.8424450e-01
   7.6568123e-01   7.0523999e-01
   5.9039152e-01   7.9937632e-01
   8.6958853e-01   4.2267650e-01
   8.5236080e-01   5.5058212e-01
   8.5993718e-01   6.9673921e-01
   7.8606806e-01   5.9187829e-01
   7.0808466e-01   8.7061873e-01
   1.3535699e+00   5.2228577e-01
   6.8054934e-01   8.1257480e-01
   4.1335881e-01   6.7158502e-01
   6.0456782e-01   8.5648631e-01
   6.5932510e-01   4.3235816e-01
   5.9784089e-01   9.3723325e-01
   9.2512552e-01   3.4026245e-01
   5.5229713e-01   7.9774287e-01
   6.7050045e-01   8.8678949e-01
   6.5831424e-01   8.7446057e-01
   6.8392480e-01   6.6501001e-01
   8.1945619e-01   5.8904992e-01
   5.4985001e-01   8.8822458e-01
   7.4304698e-01   7.7813557e-01
   9.5208380e-01   5.2709438e-01
   4.0288499e-01   7.6890522e-01
   5.7789147e-01   4.1686529e-01
   7.5171540e-01   3.2876009e-01
   6.5976802e-01   7.8992482e-01
   8.1119203e-01   5.8824415e-01
   1.0029429e+00   6.3178491e-01
   9.2269990e-01   5.6912065e-01
   6.9749606e-01   6.6938793e-01
   4.5339556e-01   8.0695933e-01
   8.4080359e-01   6.2528835e-01
   1.1008100e+00   2.3323982e-01
   7.4618497e-01   6.6349930e-01
   1.0181577e+00   2.5244925e-01
   7.6737630e-01   9.7805950e-01
   6.8842805e-01   8.8221851e-01
   5.8309266e-01   5.8341574e-01
   4.1597010e-01   7.0875088e-01
   8.0051703e-01   7.5748375e-01
   5.4174983e-01   8.1010073e-01
   6.8012088e-01   7.1827542e-01
   7.9435441e-01   8.1509366e-01
   7.0624587e-01   6.5088783e-01
   9.8047496e-01   4.2563405e-01
   7.2638594e-01   5.2373592e-01
   1.7872315e-01   1.1164504e+00
   4.7436748e-01   9.5691429e-01
   4.5570085e-01   6.2171908e-01
   6.2945233e-01   8.3683854e-01
   8.0541072e-01   3.9818071e-01
   8.2762204e-01   4.3553051e-01
   6.9869991e-01   6.6815875e-01
   6.2404750e-01   6.0318024e-01
   5.7400758e-01   8.0608023e-01
   4.5932431e-01   6.4529382e-01
   5.7284122e-01   5.4059336e-01
   5.3750292e-01   8.9201791e-01
   5.7490114e-01   8.9279494e-01
   5.0066008e-01   9.2724838e-01
   6.4832057e-01   5.5831642e-01
   6.8405804e-01   7.8990219e-01
   7.6471160e-01   5.9779881e-01
   8.5230816e-01   6.6691101e-01
   6.8434820e-01   1.0278459e+00
   4.5629619e-01   7.8504356e-01
   8.7119517e-01   1.0126573e+00
   9.9186428e-01   5.1065733e-01
   7.7993636e-01   8.4070311e-01
   5.0281909e-01   6.9512347e-01
   6.1336714e-01   8.3415876e-01
   6.3009925e-01   5.7262204e-01
   3.3256343e-01   9.1445319e-01
   5.7444996e-01   6.4650050e-01
   6.7964109e-01   7.2103178e-01
   5.8059741e-01   8.8735694e-01
   7.4947901e-01   5.1963062e-01
   8.7289381e-01   4.3179727e-01
   3.7879788e-01   9.2292095e-01
   1.1320348e+00   7.0844744e-01
   6.5490158e-01   5.7401112e-01
   6.2632467e-01   9.0737991e-01
   5.3135008e-01   6.7964649e-01
   6.3919640e-01   7.3621142e-01
   5.6635713e-01   8.0851086e-01
   8.6590249e-01   6.0299881e-01
   5.0757319e-01   7.4572637e-01
   1.1133958e+00   4.0802877e-01
   8.8275629e-01   5.9494624e-01
   3.7037605e-01   5.5230317e-01
   3.9417301e-01   8.0410630e-01
   5.5049201e-01   5.1162610e-01
   4.7927653e-01   6.7767170e-01
   7.2252809e-01   6.5104884e-01
   7.7430206e-01   6.4580034e-01
   3.5297991e-01   7.7272504e-01
   7.8882460e-01   4.0724067e-01
   6.9782491e-01   5.7341582e-01
   5.7555301e-01   8.5786803e-01
   1.2512774e+00   8.3357858e-01
   6.1460807e-01   5.2717078e-01
   7.1492428e-01   5.7514979e-01
   9.0245407e-01   4.8338175e-01
   8.4231249e-01   7.7034722e-01
   6.9303303e-01   7.1391056e-01
   6.0093058e-01   7.2144775e-01
   8.0152901e-01   5.2275970e-01
   1.0839375e+00   2.7011073e-01
   5.6106211e-01   9.9111704e-01
   6.2241645e-01   6.1070268e-01
   6.0472208e-01   9.1591558e-01
   5.7827895e-01   5.6254156e-01
   6.3230111e-01   7.3968316e-01
   7.6647352e-01   5.0108447e-01
   7.0604687e-01   8.7685309e-01
   7.1624067e-01   4.3301267e-01
   1.0918454e+00   6.4847971e-01
   1.1192828e+00   3.9535867e-01
   5.7737146e-01   5.2703930e-01
   3.1656599e-01   8.1829962e-01
   6.5614943e-01   5.1791812e-01
   9.4188412e-01   7.1898333e-01
   7.1961977e-01   8.1452698e-01
   5.6887802e-01   6.6420041e-01
   6.8824597e-01   6.9226823e-01
   5.2223819e-01   8.4151040e-01
   9.9449883e-01   4.8051508e-01
   1.1017483e+00   7.8670721e-01
   8.3617234e-01   7.7032806e-01
   6.4842439e-01   8.1247588e-01
   6.5896791e-01   7.6161667e-01
   5.1907011e-01   8.3751687e-01
   7.1953065e-01   6.2254471e-01
   8.9353076e-01   4.4230669e-01
   4.9074496e-01   6.4764188e-01
   6.3739227e-01   9.3026527e-01
   4.7820070e-01   8.3449690e-01
   6.2345709e-01   7.5106414e-01
   1.0511291e+00   7.6820299e-01
   4.4788178e-01   8.2800899e-01
   7.4842253e-01   7.3034377e-01
   8.3738188e-01   1.0544923e+00
   7.5872611e-01   6.1475351e-01
   1.2411428e+00   6.4453088e-01
   5.4776197e-01   8.0119098e-01
   4.2626609e-01   7.5872228e-01
   5.3381533e-01   7.9648149e-01
   4.8672528e-01   6.4904711e-01
   7.0219678e-01   1.0113578e+00
   7.9468349e-01   9.1737311e-01
   4.9699108e-01   7.9108115e-01
   2.6228550e-01   9.6954977e-01
   8.4031998e-01   5.0166914e-01
   7.1886872e-01   7.3607268e-01
   7.0349572e-01   5.7120985e-01
   8.1880096e-01   5.2441554e-01
   5.7669334e-01   6.6081554e-01
   3.2647344e-01   1.0748911e+00
   9.0039077e-01   3.9485827e-01
   4.1668291e-01   7.2755605e-01
   5.3837360e-01   8.3779856e-01
   5.9057234e-01   8.2420239e-01
   5.4905700e-01   7.2978661e-01
   7.8744764e-01   7.7169672e-01
   7.5273211e-01   9.5832868e-01
   4.8723782e-01   1.1197988e+00
   7.0886308e-01   4.8702486e-01
   5.5017838e-01   8.7362466e-01
   7.6826490e-01   1.0494053e+00
   6.6802786e-01   6.3874614e-01
   9.5572381e-01   6.8726493e-01
   5.6928852e-01   6.5046687e-01
   6.0879309e-01   1.0718953e+00
   6.8125976e-01   7.8576475e-01
   1.0161292e+00   7.8898372e-01
   1.1337392e+00   3.6968764e-01
   6.0845693e-01   4.0904415e-01
   1.4554939e+00   8.9697332e-01
   7.1297191e-01   4.4617235e-01
   8.7315566e-01   5.3725555e-01
   6.3901390e-01   7.3245469e-01
   6.7646449e-01   6.5575656e-01
   2.5959639e-01   9.2322265e-01
   4.5368156e-01   5.8182200e-01
   4.9656386e-01   6.6691940e-01
   5.2819613e-01   7.3142154e-01
   6.5501403e-01   9.1571399e-01
   5.5637807e-01   5.9313692e-01
   5.3449395e-01   6.5585278e-01
   1.2891353e+00   8.8633062e-01
   6.0595350e-01   7.5100163e-01
   6.9780424e-01   5.4139587e-01
   6.2433826e-01   8.1606069e-01
   1.0489209e+00   7.7204296e-01
   5.0000099e-01   8.3672982e-01
   6.5112809e-01   9.9902140e-01
   4.9608375e-01   9.3367577e-01
   7.0941741e-01   5.8209201e-01
   7.3074500e-01   4.9844235e-01
   7.0505035e-01   6.2552176e-01
   9.3280391e-01   5.9948745e-01
   9.5535025e-01   3.1150966e-01
   7.1564950e-01   5.2051541e-01
   8.5724319e-01   6.4371656e-01
   4.8664468e-01   7.2716839e-01
   4.0385602e-01   8.2201498e-01
   4.8908458e-01   6.3710172e-01
   7.3866248e-01   6.2101170e-01
   8.4047272e-01   9.2276192e-01
   7.3108355e-01   8.9433271e-01
   6.4134355e-01   8.2915903e-01
   5.4431229e-01   7.4722746e-01
   6.4643147e-01   7.0849443e-01
   4.7559969e-01   6.5145239e-01
   6.4212005e-01   6.2147297e-01
   6.8676894e-01   7.2033665e-01
   5.3405858e-01   1.1120867e+00
   7.0648234e-01   4.2101880e-01
   5.2805960e-01   7.7036560e-01
   5.4657818e-01   7.5119187e-01
   1.6081302e+00   6.5325481e-01
   6.4973698e-01   5.3677185e-01
   7.7556073e-01   1.0247870e+00
   5.4882152e-01   6.2188177e-01
   5.8487007e-01   6.9024333e-01
   7.2421495e-01   4.8922547e-01
   8.5787370e-01   9.3052999e-01
   4.4948808e-01   7.6515948e-01
   9.1426281e-01   7.7639421e-01
   5.4043942e-01   8.3827065e-01
   5.7190977e-01   9.6674495e-01
   9.1563481e-01   8.7943934e-01
   7.9289013e-01   6.5929012e-01
   9.8081874e-01   8.3829123e-01
   6.2590169e-01   1.0995981e+00
   6.3905480e-01   7.5379396e-01
   8.6934781e-01   6.7517453e-01
   5.7656617e-01   6.8044456e-01
   4.2427775e-01   7.9552225e-01
   5.5279215e-01   8.6232843e-01
   6.6302404e-01   8.2362987e-01
   8.4373632e-01   6.6079133e-01
   7.3345571e-01   3.6316157e-01
   5.6315733e-01   8.7924668e-01
   7.0269815e-01   5.1445361e-01
   6.6456525e-01   7.1438144e-01
   7.2443224e-01   7.1833261e-01
   5.5978435e-01   6.9810374e-01
   8.5834576e-01   5.8966786e-01
   8.3159011e-01   8.1696106e-01
   3.5616794e-01   6.6471984e-01
   2.4059485e-01   1.1177866e+00
   3.8378375e-01   6.8170895e-01
   7.5323494e-01   1.0448021e+00
   5.1890555e-01   7.8801526e-01
   4.3803073e-01   6.4858183e-01
   7.4088077e-01   6.2645078e-01
   1.0855718e+00   7.9449289e-01
   8.5685989e-01   3.8666320e-01
   6.4284552e-01   5.6555595e-01
   1.5140051e+00   7.0111685e-01
   7.5931677e-01   7.2986293e-01
   7.4981308e-01   8.9507281e-01
   9.7261747e-01   3.1723817e-01
   4.0675761e-01   1.0097971e+00
   9.1546106e-01   4.5730784e-01
   1.0753603e+00   8.0158571e-01
   7.8498840e-01   2.9005062e-01
   6.5023830e-01   5.5351943e-01
   3.6930985e-01   8.8515467e-01
   1.0176313e+00   4.8621312e-01
   4.5992241e-01   7.5442772e-01
   9.2228232e-01   5.9561729e-01
   7.5671507e-01   5.9620575e-01
   8.0954564e-01   9.2030326e-01
   5.9633661e-01   7.7475569e-01
   6.5346217e-01   7.7014330e-01
   5.1648453e-01   6.7270944e-01
   4.3927991e-01   8.3166418e-01
   4.3979766e-01   8.4651214e-01
   6.9380144e-01   6.7173470e-01
   5.5599383e-01   4.0005736e-01
   1.1857366e+00   4.6916114e-01
   6.2378353e-01   7.4089808e-01
   6.4178281e-01   5.0995655e-01
   6.7022960e-01   8.0835157e-01
   7.0290157e-01   7.9581574e-01
   5.3389634e-01   9.6017209e-01
   8.4206291e-01   9.5921613e-01
   9.2484155e-01   3.7645219e-01
   8.0959649e-01   7.5496594e-01
   8.3885368e-01   5.0988347e-01
   4.5917453e-01   9.7167951e-01
   4.8485510e-01   9.0723477e-01
   7.2859007e-01   7.6958161e-01
   5.3909542e-01   9.0679488e-01
   9.1943757e-01   5.6336476e-01
   7.0393972e-01   7.1383417e-01
   5.0586783e-01   6.8665656e-01
   2.8858411e-01   8.2164593e-01
   1.0071772e+00   8.6228545e-01
   6.6227892e-01   6.0834238e-01
   7.8440622e-01   5.0144917e-01
   7.1777474e-01   6.7856280e-01
   5.7510336e-01   3.2936644e-01
   7.6592642e-01   5.6261537e-01
   5.9930557e-01   8.6875946e-01
   8.2676619e-01   4.9363288e-01
   5.2221728e-01   6.4023402e-01
   5.5020543e-01   5.1032281e-01
   7.8494741e-01   6.6613911e-01
   5.6445084e-01   6.0965838e-01
   4.5905796e-01   7.4756792e-01
   8.5803935e-01   8.9886029e-01
   8.0602466e-01   4.9196561e-01
   6.5192288e-01   7.0838503e-01
   7.1184434e-01   7.2715981e-01
   5.2111110e-01   8.1611660e-01
   4.3511774e-01   8.0132229e-01
   8.0051381e-01   7.0320468e-01
   5.2286960e-01   7.5091188e-01
   7.7087795e-01   9.7560648e-01
   5.7064053e-01   8.7984940e-01
   6.1721066e-01   7.9744094e-01
   7.1040104e-01   9.5301529e-01
   5.4142839e-01   7.3379745e-01
   6.7782754e-01   7.2720087e-01
   1.0754160e+00   5.7385701e-01
   6.7653464e-01   6.3162899e-01
   1.0444979e+00   2.1220362e-01
   7.7180373e-01   8.9263550e-01
   8.8074380e-01   5.7061777e-01
   7.3840542e-01   5.7601403e-01
   8.9932982e-01   4.6865618e-01
   6.5903107e-01   8.6935810e-01
   1.0209728e+00   7.8903301e-01
   8.7332273e-01   5.3320048e-01
   6.6570533e-01   4.7267968e-01
   7.5132245e-01   7.4334623e-01
   7.2797622e-01   8.2779427e-01
   4.7162969e-01   8.2099567e-01
   8.6652655e-01   8.3461067e-01
   9.5190836e-01   8.0233875e-01
   7.6987434e-01   9.4073070e-01
   9.5494112e-01   6.2442030e-01
   8.6093152e-01   9.2327992e-01
   8.2916337e-01   5.5916388e-01
   6.9556360e-01   4.9907502e-01
   8.9913683e-01   3.1743003e-01
   3.4118255e-01   8.0019282e-01
   6.2873151e-01   5.4147195e-01
   7.8295729e-01   6.0536474e-01
   7.2945602e-01   5.2003952e-01
   6.9934468e-01   8.0774836e-01
   5.3895990e-01   6.5952229e-01
   8.2683427e-01   5.8300702e-01
   6.5979382e-01   6.2570324e-01
   7.7280913e-01   8.7504532e-01
   6.7364651e-01   8.9278998e-01
   7.0723964e-01   7.2737828e-01
   6.8712664e-01   5.6238763e-01
   5.9549715e-01   6.4748911e-01
   7.8744948e-01   5.6623409e-01
   5.1802789e-01   8.8158721e-01
   7.1853370e-01   7.9476407e-01
   7.7484200e-01   8.5991583e-01
   7.0523106e-01   5.4929520e-01
   9.4174625e-01   1.1065722e+00
   7.4030687e-01   1.0189448e+00
   6.3089457e-01   7.9084841e-01
   8.6265274e-01   9.2316943e-01
   5.2749049e-01   9.2786122e-01
   3.4539868e-01   6.7992906e-01
   5.9951589e-01   6.6450841e-01
   6.5563071e-01   7.5451935e-01
   4.6718291e-01   8.4313434e-01
   5.7410089e-01   8.0888588e-01
   8.6754343e-01   7.7413186e-01
   1.0885877e+00   5.2990763e-01
   6.5714359e-01   7.0123507e-01
   3.7698294e-01   7.0222588e-01
   7.7190570e-01   7.5290499e-01
   1.1836661e+00   4.1321784e-01
   7.8676355e-01   5.0751251e-01
   7.8147472e-01   6.9252680e-01
   3.5704482e-01   7.7429025e-01
   5.1958180e-01   8.1154365e-01
   3.2440370e-01   8.9793511e-01
   8.0281253e-01   9.0699751e-01
   5.2220314e-01   7.3720091e-01
   5.4136809e-01   7.6950339e-01
   9.5582471e-01   7.3956057e-01
   8.6223491e-01   9.8414530e-01
   4.3398390e-01   9.6488062e-01
   4.1096957e-01   1.0180484e+00
   1.0839021e+00   7.0714371e-01
   5.8787011e-01   7.6105338e-01
   8.3928774e-01   5.2885643e-01
   7.1727187e-01   9.7725774e-01
   4.7989101e-01   8.7361220e-01
   3.8893094e-01   7.2504419e-01
   5.9678124e-01   1.0033296e+00
   8.1036717e-01   5.5670908e-01
   6.9777585e-01   6.9659234e-01
   4.9341068e-01   5.9718683e-01
   1.1039165e+00   8.9863331e-01
   5.7837261e-01   4.6988537e-01
   6.5200461e-01   6.6680853e-01
   8.2993898e-01   2.3277963e-01
   9.7550134e-01   5.4827338e-01
   7.0358503e-01   5.1176740e-01
   8.3388494e-01   7.0325223e-01
   6.9138165e-01   7.0703918e-01
   2.7464121e-01   9.1368312e-01
   5.6848310e-01   5.9844803e-01
   6.4597979e-01   8.8305103e-01
   7.3876427e-01   6.2652013e-01
   5.2592239e-01   5.4111348e-01
   5.4146698e-01   5.8401014e-01
   8.1233665e-01   6.0962898e-01
   9.5864068e-01   9.8640602e-01
   5.0148861e-01   6.7795452e-01
   7.5558046e-01   8.0181906e-01
   7.5667623e-01   5.6360255e-01
   5.9942810e-01   6.5335802e-01
   6.2493925e-01   6.7503046e-01
   8.9271837e-01   5.7506992e-01
   4.3981714e-01   6.4976424e-01
   6.0245498e-01   5.2551509e-01
   9.0695268e-01   7.4373568e-01
   8.9461821e-01   8.3114318e-01
   7.6876431e-01   5.4073254e-01
   1.0376425e+00   2.8223238e-01
   6.2207742e-01   6.3796331e-01
   1.0315495e+00   2.3125883e-01
   1.0836495e+00   6.2667509e-01
   8.8540804e-01   5.8545728e-01
   5.2456162e-01   8.8918417e-01
   5.4776344e-01   9.2757177e-01
   8.7299003e-01   7.5476821e-01
   7.1648605e-01   7.6754868e-01
   7.8359632e-01   6.4481883e-01
   7.8779426e-01   6.3665368e-01
   3.3988950e-01   9.7758067e-01
   1.0603710e+00   3.2264327e-01
   4.9910324e-01   1.0757967e+00
   6.3909739e-01   7.3900901e-01
   4.4691095e-01   9.8362832e-01
   6.0046767e-01   8.5369846e-01
   6.5410058e-01   9.6460659e-01
   7.1678666e-01   9.0495853e-01
   8.6329367e-01   5.8046470e-01
   3.4212039e-01   9.1255524e-01
   9.4897104e-01   7.1881318e-01
   1.0696035e+00   6.8311986e-01
   7.4719742e-01   6.5006270e-01
   7.6888188e-01   4.0407019e-01
   6.1851765e-01   7.5612702e-01
   6.4660475e-01   2.4297330e-01
   6.2310116e-01   5.1961457e-01
   5.3682710e-01   1.0057177e+00
   6.3513796e-01   6.7505709e-01
   1.1486661e+00   7.2975962e-01
   6.8996897e-01   6.0030692e-01
   6.2502888e-01   7.9016188e-01
   6.0971826e-01   5.1184998e-01
   8.1966406e-01   5.7838047e-01
   6.5110241e-01   5.6843298e-01
   6.0783525e-01   5.0452374e-01
   6.3875596e-01   5.0654937e-01
   7.3262015e-01   5.7009022e-01
   6.0283659e-01   6.7422214e-01
   6.8878429e-01   4.5720683e-01
   6.9292184e-01   8.9472634e-01
   6.1265826e-01   5.9377085e-01
   5.0901726e-01   8.0878200e-01
   9.4705355e-01   2.6828166e-01
   7.5436368e-01   8.8964603e-01
   4.2086775e-01   7.3336695e-01
   7.0070364e-01   7.2943749e-01
   8.6201046e-01   5.6938668e-01
   5.0384468e-01   6.6734436e-01
   8.1245541e-01   7.6790510e-01
   6.6167839e-01   5.6257848e-01
   5.6470821e-01   7.5531798e-01
   6.1599398e-01   1.0015947e+00
   6.1745046e-01   6.5780771e-01
   4.8237583e-01   9.8225343e-01
   6.4180806e-01   8.3197552e-01
   6.8289182e-01   6.7836232e-01
   7.2209668e-01   8.6553414e-01
   6.4706772e-01   9.9207389e-01
   7.2479342e-01   7.3107519e-01
   4.9031647e-01   1.1421744e+00
   7.5654795e-01   6.2085670e-01
   7.2769305e-01   6.7080003e-01
   7.7509986e-01   6.7444626e-01
   6.5383161e-01   5.5948191e-01
   7.0953263e-01   5.5986249e-01
   7.6174092e-01   5.7503463e-01
   5.9170916e-01   4.2851571e-01
   7.0142255e-01   7.5967328e-01
   5.4433388e-01   7.6880559e-01
   7.6066993e-01   3.5295684e-01
   6.8277587e-01   7.9747545e-01
   1.2126629e+00   1.0480645e+00
   7.3335677e-01   5.2700750e-01
   6.2731974e-01   8.0392044e-01
   4.8117619e-01   9.5242670e-01
   1.0779335e+00   6.3312975e-01
   5.2958476e-01   9.3717839e-01
   6.7984152e-01   7.2826213e-01
   9.6640641e-01   4.9184011e-01
   6.3735957e-01   1.0027148e+00
   8.8764849e-01   5.7820819e-01
   8.4230111e-01   7.0628934e-01
   6.7077521e-01   6.3789723e-01
   6.6200345e-01   8.0528696e-01
   5.3751666e-01   6.9193320e-01
   7.5907628e-01   6.0357025e-01
   7.8366800e-01   7.9422554e-01
   6.9332549e-01   8.6959085e-01
   6.7299033e-01   8.7283966e-01
   4.2722465e-01   8.1890496e-01
   9.5337159e-01   9.0972662e-01
   6.9316466e-01   6.9128996e-01
   8.2059685e-01   6.6997959e-01
   4.7677482e-01   1.0059145e+00
   7.9989957e-01   9.2277856e-01
   7.0594740e-01   7.1261632e-01
   6.7884698e-01   9.9101663e-01
   7.9730100e-01   4.1285415e-01
   9.4163938e-01   5.8411627e-01
   5.5502376e-01   7.2640352e-01
   6.4516940e-01   5.6974314e-01
   7.1551907e-01   5.4434885e-01
   6.5062984e-01   8.2593443e-01
   7.5051803e-01   6.2339676e-01
   5.3379040e-01   5.3892693e-01
   4.8656730e-01   6.3960487e-01
   5.5267002e-01   5.8527095e-01
   4.5881861e-01   8.3630996e-01
   6.8856397e-01   5.9188100e-01
   6.6076235e-01   6.6117117e-01
   3.7834974e-01   7.0002216e-01
   7.9034872e-01   7.5372569e-01
   5.2180261e-01   7.3122885e-01
   6.2483892e-01   6.0953548e-01
   5.2259862e-01   4.9086022e-01
   8.8910246e-01   6.3287575e-01
   9.9313212e-01   4.8112718e-01
   4.7985350e-01   9.4183255e-01
   5.6445867e-01   6.0852091e-01
   7.1479335e-01   5.6539031e-01
   3.4467595e-01   7.3058814e-01
   4.9646732e-01   9.8607376e-01
   8.4791366e-01   6.3292352e-01
   4.3531317e-01   7.2810287e-01
   6.2425868e-01   5.9757579e-01
   6.9453096e-01   6.4475118e-01
   8.6475722e-01   8.2467701e-01
   8.9283263e-01   5.5721407e-01
   1.0711084e+00   5.3869415e-01
   6.6768236e-01   6.9470910e-01
   6.9808795e-01   5.6243352e-01
   7.9096386e-01   3.6772717e-01
   6.3636010e-01   8.8389281e-01
   5.3870270e-01   8.8431940e-01
   5.6819796e-01   8.7266109e-01
   9.8669489e-01   3.6514544e-01
   9.3144359e-01   7.0432902e-01
   8.3512194e-01   4.1277068e-01
   6.0626036e-01   7.6316258e-01
   4.4857277e-01   7.6540220e-01
   5.7922601e-01   6.0507027e-01
   6.3682440e-01   5.5732648e-01
   5.9190669e-01   5.4427927e-01
   4.4753098e-01   8.1655257e-01
   8.0373049e-01   6.1854263e-01
   4.5266706e-01   7.0483174e-01
   7.8866405e-01   4.7010054e-01
   2.2849581e-01   5.5699488e-01
   5.6265849e-01   8.7053094e-01
   6.6175256e-01   9.8669495e-01
   5.3499081e-01   8.4458537e-01
   1.2732136e+00   8.1077099e-01
   6.1521041e-01   8.0323428e-01
   8.9969924e-01   7.2641526e-01
   7.8470050e-01   8.7842046e-01
   1.0304339e+00   4.8920366e-01
   4.9230368e-01   6.5183356e-01
   7.7063111e-01   9.4247106e-01
   8.8546824e-01   5.9553302e-01
   3.8984185e-01   6.1220448e-01
   6.0358469e-01   6.2085721e-01
   9.2596220e-01   5.6997252e-01
   1.0226179e+00   5.3581084e-01
   7.3139255e-01   8.9998367e-01
   8.5596122e-01   5.2584616e-01
   8.0730290e-01   4.8063323e-01
   6.6151462e-01   7.7803166e-01
   3.6221071e-01   1.0358771e+00
   4.2276511e-01   6.0762300e-01
   8.0603368e-01   8.5562766e-01
   8.7317778e-01   4.7599569e-01
   8.6937569e-01   7.9411771e-01
   6.6757946e-01   5.3289843e-01
   8.2950765e-01   5.5478084e-01
   6.9335170e-01   8.5165533e-01
   8.5261646e-01   4.3610833e-01
   5.6135342e-01   6.4674193e-01
   7.7485174e-01   6.2184585e-01
   5.5883526e-01   7.0515883e-01
   6.0930936e-01   5.8740632e-01
   6.7957502e-01   8.1986243e-01
   7.3790929e-01   6.5154710e-01
   9.2041412e-01   6.4666622e-01
   7.7395809e-01   8.7002754e-01
   7.1278409e-01   5.4541714e-01
   8.5714370e-01   6.0044378e-01
   4.5542938e-01   6.9624989e-01
   9.5799746e-01   8.7138930e-01
   4.8049199e-01   5.9173008e-01
   6.3959888e-01   7.2737395e-01
   5.6787801e-01   8.7735350e-01
   7.0585075e-01   6.6191000e-01
   4.2691461e-01   8.7949368e-01
   6.8060441e-01   1.1932965e+00
   6.0833535e-01   7.7922896e-01
   5.3717489e-01   7.4501255e-01
   9.6863672e-01   7.0818289e-01
   5.7758085e-01   7.9057088e-01
   2.8896117e-01   7.2025441e-01
   7.4532580e-01   8.1650677e-01
   5.8093182e-01   5.7656046e-01
   7.4905470e-01   6.4965812e-01
   4.6203420e-01   4.9514062e-01
   7.3126231e-01   8.4462648e-01
   6.8919212e-01   6.2644561e-01
   8.9073074e-01   9.6907078e-01
   7.0321597e-01   8.2316923e-01
   8.7622025e-01   7.1820981e-01
   5.9415637e-01   6.4443767e-01
   7.8431035e-01   4.6713816e-01
   1.0349332e+00   6.1331834e-01
   5.6573300e-01   9.4020877e-01
   1.0425473e+00   4.2299522e-01
   4.8325366e-01   5.6107541e-01
   6.5691078e-01   7.3909591e-01
   7.2712281e-01   7.6031714e-01
   7.7071863e-01   7.4165484e-01
   5.1188579e-01   1.2187636e+00
   4.8830869e-01   5.9719577e-01
   9.3738685e-01   4.4154751e-01
   8.8063494e-01   7.5472641e-01
   8.6154630e-01   5.8354018e-01
   7.5020218e-01   9.8062911e-01
   7.0519956e-01   4.3919046e-01
   3.3724260e-01   8.3819262e-01
   5.1117361e-01   7.5311862e-01
   6.6579890e-01   6.2642875e-01
   5.7236434e-01   7.7428067e-01
   6.0691149e-01   7.1229811e-01
   6.0344940e-01   6.6777382e-01
   5.1392654e-01   1.0231984e+00
   3.3326303e-01   9.7159598e-01
   6.7208026e-01   6.6335159e-01
   7.6255762e-01   8.6903675e-01
   6.2911240e-01   5.0192578e-01
   7.8438346e-01   7.6005074e-01
   7.5224017e-01   1.4154559e+00
   5.2916943e-01   6.6136152e-01
   4.7905827e-01   8.8095569e-01
   7.7395418e-01   5.9563244e-01
   5.4162788e-01   5.4228061e-01
   7.5219811e-01   4.7246166e-01
   6.1804754e-01   7.0702426e-01
   8.6122378e-01   5.3510095e-01
   7.5505608e-01   8.4574348e-01
   6.4500790e-01   1.1374746e+00
   7.8530658e-01   5.4257425e-01
   7.0245854e-01   5.5953243e-01
   6.2499990e-01   7.8950353e-01
   6.4142312e-01   4.2275061e-01
   6.5984281e-01   6.5346584e-01
   7.5404180e-01   8.3154010e-01
   7.8596948e-01   5.7360177e-01
   5.3058912e-01   7.0559381e-01
   5.9624221e-01   5.1162676e-01
   4.3084921e-01   6.9740544e-01
   6.3516556e-01   6.3323601e-01
   7.6582624e-01   4.8980221e-01
   4.4481925e-01   7.9509103e-01
   5.3399081e-01   7.3375635e-01
   5.4520916e-01   7.7023647e-01
   9.1848789e-01   5.3749375e-01
   7.1741543e-01   7.1152245e-01
   4.5658856e-01   6.5234050e-01
   8.0389071e-01   5.0662594e-01
   5.2497465e-01   1.1743432e+00
   6.4064585e-01   7.3267853e-01
   8.6785662e-01   7.0251316e-01
   6.9677415e-01   8.6908307e-01
   9.6690634e-01   4.3399902e-01
   7.6115983e-01   5.8941404e-01
   6.4195821e-01   7.1380839e-01
   4.7602818e-01   8.4661201e-01
   5.1016383e-01   7.4492305e-01
   7.7795431e-01   4.6773066e-01
   6.9846430e-01   5.3571583e-01
   5.5294830e-01   7.3353491e-01
   7.3576567e-01   6.9288170e-01
   4.9275446e-01   1.1495760e+00
   7.0469090e-01   6.6868443e-01
   1.0795785e+00   9.9334434e-01
   3.4340981e-01   7.1949475e-01
   6.8270032e-01   4.7968919e-01
   3.8429592e-01   8.7519073e-01
   2.6368765e-01   9.3403973e-01
   7.8577715e-01   6.3796072e-01
   1.1183822e+00   6.5696293e-01
   4.8947204e-01   9.3676762e-01
   9.1587433e-01   8.1972348e-01
   6.6561755e-01   9.5470118e-01
   5.8556655e-01   6.2989689e-01
   4.3661737e-01   9.9359433e-01
   5.5870330e-01   8.8058299e-01
   6.9546909e-01   6.5254606e-01
   6.9279105e-01   8.6043143e-01
   6.9131901e-01   7.0079118e-01
   6.3051728e-01   4.3121175e-01
   7.1929558e-01   7.0075627e-01
   6.3718699e-01   6.0873853e-01
   7.1357385e-01   5.8042137e-01
   9.0800887e-01   4.9589868e-01
   7.7450937e-01   5.5339469e-01
   1.0662406e+00   5.7801259e-01
   7.7936596e-01   5.4694784e-01
   6.3640437e-01   5.6030583e-01
   6.3074499e-01   7.8744933e-01
   5.1552413e-01   7.4511642e-01
   3.4825986e-01   7.8114121e-01
   6.2779073e-01   6.4024633e-01
   3.5390360e-01   9.4334466e-01
   8.1145420e-01   7.3515718e-01
   4.8847597e-01   7.2814780e-01
   4.9963695e-01   7.5129339e-01
   8.5118817e-01   5.7264469e-01
   7.0445114e-01   3.7978277e-01
   8.0941849e-01   5.4706254e-01
   5.3522486e-01   5.9279745e-01
   4.9748182e-01   7.8678948e-01
   6.5859055e-01   6.9372674e-01
   6.3932110e-01   6.6654770e-01
   6.6756889e-01   7.7939034e-01
   5.9142799e-01   7.2394586e-01
   6.8358607e-01   6.4136595e-01
   8.3923741e-01   9.8344916e-01
   5.2838859e-01   6.3674347e-01
   5.8562974e-01   5.0296336e-01
   6.1739158e-01   8.2090037e-01
   9.2388686e-01   4.3081111e-01
   6.0349379e-01   6.0915444e-01
   5.9879349e-01   5.6278079e-01
   4.9030672e-01   8.8496359e-01
   1.0214366e+00   7.6144041e-01
   6.0567667e-01   5.6646198e-01
   7.8553807e-01   7.4074591e-01
   7.3688387e-01   7.5265332e-01
   7.3068290e-01   9.5510186e-01
   5.6833781e-01   7.3582385e-01
   7.0606518e-01   7.9747365e-01
   6.2702893e-01   8.2608006e-01
   8.3700761e-01   2.4252883e-01
   6.3338614e-01   8.1813622e-01
   5.6314930e-01   5.8810830e-01
   4.4192301e-01   5.7648146e-01
   9.3859482e-01   9.6111936e-01
   1.0831354e+00   6.9041917e-01
   2.6848534e-01   1.0878168e+00
   5.8079005e-01   6.4749024e-01
   5.9189477e-01   5.3388094e-01
   3.7402884e-01   8.3956496e-01
   4.6869448e-01   8.8247337e-01
   9.8394578e-01   6.5211189e-01
   6.5109547e-01   7.6259322e-01
   1.1882249e+00   7.1738816e-01
   3.5924496e-01   8.5604663e-01
   6.2300267e-01   6.8507358e-01
   5.4727676e-01   8.2308286e-01
   5.8180392e-01   1.0308027e+00
   4.6115155e-01   9.2990888e-01
   5.2797906e-01   7.4943332e-01
   5.4040492e-01   8.5504025e-01
   6.4305368e-01   8.2264966e-01
   9.1788121e-01   7.2079760e-01
   6.2021497e-01   7.2976768e-01
   6.8775549e-01   8.3049910e-01
   8.5931091e-01   4.2198169e-01
   6.2565409e-01   6.6525266e-01
   7.5294076e-01   5.4715328e-01
   6.2322941e-01   7.4526296e-01
   1.0696366e+00   4.2878340e-01
   7.0093682e-01   4.6483092e-01
   6.1915641e-01   1.1007422e+00
   5.2789771e-01   5.3215911e-01
   5.3866616e-01   8.9225089e-01
   6.1910685e-01   5.0669658e-01
   9.6285617e-01   7.7300175e-01
   5.6462658e-01   8.5967917e-01
   6.9524964e-01   7.5240079e-01
   5.8678596e-01   6.0837723e-01
   5.7233770e-01   5.2612684e-01
   7.6999185e-01   7.0517075e-01
   6.7956563e-01   5.1184550e-01
   7.1005413e-01   6.0352497e-01
   8.4878738e-01   6.2532784e-01
   3.8447690e-01   6.5798662e-01
   8.4628523e-01   6.8967034e-01
   5.7971902e-01   6.3427893e-01
   5.8414581e-01   6.5503934e-01
   7.8939747e-01   5.2775836e-01
   6.2577033e-01   8.3093772e-01
   8.9722182e-01   7.1173707e-01
   6.2904064e-01   9.2900738e-01
   1.0507726e+00   6.5550058e-01
   6.5181360e-01   6.8068584e-01
   1.1623090e+00   4.3432178e-01
   6.2293496e-01   6.9074724e-01
   5.8081804e-01   7.3668929e-01
   5.1827498e-01   5.9230204e-01
   6.5259923e-01   8.9932324e-01
   2.9418890e-01   8.0258555e-01
   6.5557745e-01   6.9729142e-01
   5.2599112e-01   8.8599282e-01
   5.9100179e-01   6.1573967e-01
   6.8093343e-01   5.9742006e-01
   4.2253925e-01   9.9655837e-01
   8.1123905e-01   5.5276640e-01
   5.0796411e-01   9.9272944e-01
   9.1751427e-01   5.3895961e-01
   8.1289423e-01   7.5458447e-01
   6.2713845e-01   6.9267805e-01
   8.2650619e-01   4.6743085e-01
   6.3498705e-01   5.4778360e-01
   5.3650045e-01   7.7460564e-01
   7.7943019e-01   5.8889044e-01
   7.3533166e-01   5.2718147e-01
   6.1780975e-01   8.3837517e-01
   9.2673546e-01   4.9064722e-01
   6.5780287e-01   5.4777414e-01
   7.2988231e-01   3.7541870e-01
   1.0334113e+00   5.1793901e-01
   8.1449051e-01   4.5043052e-01
   8.7120787e-01   3.0808094e-01
   6.6482416e-01   8.9732695e-01
   7.0225848e-01   6.7899724e-01
   7.1345951e-01   7.9901593e-01
   4.0768828e-01   7.7878747e-01
   8.4695940e-01   5.6410190e-01
   5.6449977e-01   6.8611726e-01
   7.8513069e-01   6.3351767e-01
   7.2078740e-01   7.2849074e-01
   8.2856657e-01   6.2344861e-01
   5.6948735e-01   6.2799423e-01
   8.0497987e-01   8.2091013e-01
   7.5061169e-01   6.9903906e-01
   5.5946581e-01   6.9816316e-01
   8.6472430e-01   6.5121676e-01
   6.0701881e-01   5.8881100e-01
   4.4994644e-01   5.8008237e-01
   9.7497119e-01   5.3715144e-01
   8.1295277e-01   6.4292530e-01
   6.0572374e-01   1.0329154e+00
   5.1784917e-01   6.5602681e-01
   8.2100088e-01   3.8436622e-01
   1.0499007e+00   4.9783354e-01
   6.7830666e-01   6.5274364e-01
   9.2000296e-01   4.9051136e-01
   7.6095820e-01   6.0324823e-01
   5.0359989e-01   6.7643853e-01
   5.5381942e-01   6.9826398e-01
   7.2426224e-01   8.8382624e-01
   7.7571333e-01   7.2682594e-01
   6.9524290e-01   7.1720948e-01
   5.3787488e-01   7.6979814e-01
   7.3002178e-01   5.3247802e-01
   6.3862122e-01   6.7937554e-01
   4.1252541e-01   5.5991472e-01
   6.1865413e-01   7.7191333e-01
   1.0548872e+00   5.4497669e-01
   6.1808871e-01   8.3306356e-01
   3.7606926e-01   8.1735892e-01
   9.2616544e-01   6.7003064e-01
   6.0935801e-01   6.9477235e-01
   5.6167964e-01   7.5847688e-01
   9.1286907e-01   6.6738939e-01
   8.1806020e-01   7.4572790e-01
   6.7421088e-01   5.5120090e-01
   4.3632978e-01   8.3985526e-01
   5.5616831e-01   7.9649606e-01
   5.7502818e-01   4.7740582e-01
   5.5583467e-01   6.3012800e-01
   7.5218168e-01   8.2312887e-01
   4.8036200e-01   6.0571976e-01
   8.0335822e-01   7.5053785e-01
   9.0302973e-01   7.9789650e-01
   5.5260182e-01   7.0826771e-01
   7.8356251e-01   7.2580760e-01
   8.7567490e-01   4.5393136e-01
   5.0587389e-01   7.7302976e-01
   5.6782950e-01   9.6141077e-01
   5.2647031e-01   5.6355427e-01
   5.1423326e-01   8.5121990e-01
   7.7799156e-01   8.2848157e-01
   6.8096247e-01   5.1258286e-01
   9.1567968e-01   6.5263295e-01
   9.6227274e-01   6.4500572e-01
   5.1445818e-01   5.4626471e-01
   4.7905914e-01   9.7165113e-01
   7.8872741e-01   6.0275070e-01
   1.0545868e+00   5.4304135e-01
   8.2547910e-01   6.7828714e-01
   6.3317460e-01   7.5658670e-01
   6.7660356e-01   7.3753515e-01
   6.7571084e-01   6.2127163e-01
   4.1737060e-01   1.0573381e+00
   5.7686837e-01   7.3265656e-01
   7.1528450e-01   7.3503064e-01
   6.0784038e-01   6.2515896e-01
   7.3112686e-01   7.1319531e-01
   1.2397346e+00   6.4930706e-01
   7.4511827e-01   1.1136948e+00
   5.3105647e-01   5.2645065e-01
   7.8145143e-01   5.8549248e-01
   7.4932360e-01   6.7756101e-01
   3.8798349e-01   6.3938517e-01
   6.2820053e-01   7.7783566e-01
   6.1236253e-01   1.1508560e+00
   8.7281219e-01   6.6775213e-01
   7.7528549e-01   7.8674003e-01
   8.6768337e-01   5.2342131e-01
   9.1251647e-01   7.3029328e-01
   9.8719300e-01   3.2713004e-01
   3.5393887e-01   8.1111050e-01
   5.4123915e-01   5.8920919e-01
   6.6918462e-01   5.7633593e-01
   6.6808590e-01   6.0235825e-01
   9.5594642e-01   5.5626397e-01
   6.7643722e-01   4.4181826e-01
   7.0208491e-01   7.4100437e-01
   5.2394313e-01   8.3199201e-01
   8.0289027e-01   7.5576766e-01
   7.1501206e-01   7.1341634e-01
   5.3970468e-01   7.8497293e-01
   7.5595402e-01   8.2456829e-01
   4.3047364e-01   8.5318702e-01
   4.8336766e-01   9.6442509e-01
   6.1402755e-01   6.7031516e-01
   7.9839546e-01   4.3007539e-01
   8.8984588e-01   6.9977310e-01
   8.6224474e-01   9.9567005e-01
   5.0158676e-01   6.7402151e-01
   5.4197373e-01   8.4070952e-01
   5.1325460e-01   8.8981989e-01
   4.1854149e-01   1.2718452e+00
   6.7315001e-01   7.2595263e-01
   6.8500972e-01   6.5576472e-01
   8.5379321e-01   3.7075680e-01
   6.0150456e-01   8.9406009e-01
   6.2665634e-01   5.9684122e-01
   7.3691619e-01   3.9689665e-01
   5.3327230e-01   6.1905249e-01
   7.6117358e-01   5.3397127e-01
   5.1212668e-01   7.6591617e-01
   9.0803742e-01   6.7765981e-01
   1.0627188e+00   4.2306787e-01
   6.0380591e-01   7.0683936e-01
   7.5610498e-01   6.7486443e-01
   5.4945186e-01   8.0675201e-01
   8.9081526e-01   1.0198814e+00
   6.2073499e-01   7.0386934e-01
   1.0229723e+00   3.8125134e-01
   6.1596964e-01   4.0362502e-01
   7.6885722e-01   6.1457791e-01
   8.2371211e-01   9.2380066e-01
   7.0460477e-01   5.5071128e-01
   8.8265770e-01   7.4885760e-01
   6.0709107e-01   5.6873299e-01
   7.7962880e-01   5.1392246e-01
   4.6526829e-01   8.1499893e-01
   6.1734134e-01   6.8268170e-01
   7.3169283e-01   6.9692305e-01
   7.3801315e-01   5.7789673e-01
   3.4189086e-01   9.7463597e-01
   2.8283912e-01   7.3441886e-01
   6.4094641e-01   7.6204594e-01
   7.9511858e-01   7.2327958e-01
   6.9902087e-01   7.1607081e-01
   5.2487287e-01   1.0603772e+00
   7.6495655e-01   9.2346763e-01
   4.6037110e-01   1.0011690e+00
   5.3893694e-01   7.4465048e-01
   7.9708337e-01   9.5276063e-01
   5.6926941e-01   4.6627751e-01
   8.1536550e-01   6.4501702e-01
   4.8150922e-01   4.6754517e-01
   9.0768238e-01   8.0775829e-01
   6.3003463e-01   6.9169798e-01
   8.8063937e-01   8.2278380e-01
   5.8267275e-01   6.5948686e-01
   4.6529723e-01   6.9727525e-01
   6.4184014e-01   7.2791858e-01
   8.2007094e-01   6.2905073e-01
   3.9176325e-01   7.7712775e-01
   7.8210004e-01   4.7738574e-01
   7.4919690e-01   7.6891399e-01
   7.5023166e-01   8.4428344e-01
   5.2220960e-01   7.5348094e-01
   8.7556782e-01   4.3018702e-01
   5.2375689e-01   5.3879812e-01
   1.0611438e+00   7.8255503e-01
   4.9828919e-01   8.6216473e-01
   6.1186500e-01   5.7114721e-01
   9.7270780e-01   5.6516728e-01
   5.4424039e-01   7.3389479e-01
   7.2676499e-01   7.0849285e-01
   7.2393833e-01   6.5431693e-01
   6.5600718e-01   9.5781548e-01
   5.1154227e-01   9.1392465e-01
   6.3730490e-01   5.0387923e-01
   1.0772068e+00   8.1616007e-01
   5.0586141e-01   6.1277553e-01
   7.4516443e-01   7.6895628e-01
   7.5712442e-01   7.5639383e-01
   5.4419951e-01   8.9756734e-01
   7.4341678e-01   5.9568278e-01
   3.8931774e-01   8.8571084e-01
   7.9740196e-01   7.8458315e-01
   5.3417453e-01   6.6178780e-01
   1.0660675e+00   6.8192583e-01
   7.2367024e-01   4.5716865e-01
   6.7026822e-01   4.8793837e-01
   8.6452009e-01   6.4132639e-01
   8.2439558e-01   2.5887671e-01
   1.2272205e+00   6.4923386e-01
   7.0830186e-01   7.2561685e-01
   5.5153276e-01   5.5682011e-01
   8.5316757e-01   4.2302104e-01
   6.6511551e-01   7.5100558e-01
   5.9225812e-01   1.1126791e+00
   4.4890020e-01   8.2460720e-01
   9.1570311e-01   4.6395196e-01
   8.4396511e-01   4.7772292e-01
   5.4074004e-01   7.1825185e-01
   8.4327046e-01   9.6598334e-01
   4.7686271e-01   6.5179464e-01
   8.1475161e-01   9.7652499e-01
   5.6891912e-01   1.1820845e+00
   8.8947015e-01   5.2380743e-01
   7.2893252e-01   7.5711640e-01
   4.2355419e-01   9.3765630e-01
   4.5488875e-01   5.2793614e-01
   7.7522725e-01   5.5345616e-01
   5.4125743e-01   8.5183661e-01
   4.8220563e-01   8.4431053e-01
   1.0403068e+00   6.6825422e-01
   6.9113160e-01   4.3120085e-01
   6.6098351e-01   8.8542678e-01
   4.2043497e-01   7.9518048e-01
   7.5868180e-01   8.7589531e-01
   4.6220863e-01   7.3670339e-01
   8.9013964e-01   4.9980857e-01
   7.3964232e-01   6.6416305e-01
   5.4166222e-01   4.8400200e-01
   9.6758785e-01   8.1289481e-01
   7.6979051e-01   6.6910163e-01
   6.5478792e-01   4.3348902e-01
   8.7408537e-01   7.4572383e-01
   7.5399761e-01   9.3283401e-01
   7.6430990e-01   8.9874931e-01
   6.7749010e-01   4.7968889e-01
   5.7463105e-01   6.5003130e-01
   4.9956114e-01   1.0308406e+00
   8.6472716e-01   7.4132624e-01
   8.2289761e-01   4.4108874e-01
   6.3392597e-01   6.8956336e-01
   6.7468973e-01   8.4845546e-01
   8.9381341e-01   2.3578666e-01
   4.6993651e-01   9.0889548e-01
   7.6881420e-01   7.7482215e-01
   5.7116343e-01   7.8943829e-01
   6.7779067e-01   6.1571327e-01
   8.0053325e-01   6.5152865e-01
   8.0154718e-01   4.9395518e-01
   8.4453872e-01   4.8989728e-01
   5.9764407e-01   8.5674076e-01
   6.6440930e-01   7.6299973e-01
   8.4574497e-01   3.0489690e-01
   4.1031412e-01   7.8628856e-01
   8.2448795e-01   7.5690284e-01
   7.2354317e-01   5.5531627e-01
   8.2852265e-01   6.5563058e-01
   5.5357027e-01   1.0349652e+00
   6.9310523e-01   4.9793162e-01
   5.9559978e-01   7.0356246e-01
   7.8902881e-01   5.6138488e-01
   7.6716084e-01   5.9262148e-01
   7.5245440e-01   5.0427122e-01
   7.2049078e-01   6.1943119e-01
   6.6455376e-01   6.0745260e-01
   1.1749398e+00   3.8446416e-01
   1.0430252e+00   1.1036666e+00
   8.6998030e-01   7.7079057e-01
   6.2551762e-01   5.3686741e-01
   5.5410366e-01   5.9809369e-01
   7.3106802e-01   4.0888920e-01
   7.7658951e-01   6.1418318e-01
   4.3630287e-01   6.5479478e-01
   7.7643713e-01   6.9104111e-01
   7.7270814e-01   5.2142333e-01
   7.3827550e-01   3.9985047e-01
   8.0000145e-01   4.5985693e-01
   6.9047299e-01   5.0231339e-01
   6.8560024e-01   4.1043812e-01
   5.4257815e-01   7.1853891e-01
   7.8310774e-01   6.5357872e-01
   5.3865869e-01   9.3880919e-01
   6.5164303e-01   7.6557776e-01
   7.9380060e-01   6.6159152e-01
   8.5885947e-01   5.7749068e-01
   6.6945182e-01   5.4742792e-01
   9.1647444e-01   4.4046086e-01
   9.6702917e-01   6.6398817e-01
   9.3080481e-01   5.5718808e-01
   7.4751366e-01   7.6521916e-01
   1.2281997e+00   4.5353595e-01
   4.5107022e-01   7.3429896e-01
   9.7756798e-01   1.0046987e+00
   5.9225131e-01   6.8475471e-01
   4.7430123e-01   7.4211775e-01
   8.2504087e-01   9.5963767e-01
   6.0940980e-01   7.0788711e-01
   6.6697638e-01   7.6335965e-01
   9.0273796e-01   7.5026490e-01
   6.9207613e-01   7.8538075e-01
   7.4728150e-01   8.7313143e-01
   9.1428354e-01   5.5391095e-01
   7.1738625e-01   6.6389370e-01
   8.8917023e-01   9.3324706e-01
   9.0814836e-01   6.9660594e-01
   6.6756300e-01   5.5396522e-01
   5.3039884e-01   5.4534085e-01
   9.1997045e-01   8.1458009e-01
   6.7406694e-01   6.1921133e-01
   4.7658446e-01   5.2025067e-01
   6.3338005e-01   5.7580256e-01
   6.8888536e-01   5.9067633e-01
   3.0502388e-01   6.4915681e-01
   5.2146963e-01   8.5257877e-01
   1.0366393e+00   5.3229092e-01
   8.1260850e-01   5.2785593e-01
   8.4748232e-01   5.9852693e-01
   8.8526971e-01   6.1868734e-01
   7.0982846e-01   7.3536301e-01
   7.3483207e-01   4.6910219e-01
   5.1622990e-01   8.7317468e-01
   2.9284143e-01   1.0346219e+00
   9.2987495e-01   5.9309312e-01
   8.5752691e-01   6.5708102e-01
   8.5177009e-01   6.8580231e-01
   1.0270358e+00   7.1347580e-01
   8.0593570e-01   6.9812743e-01
   6.7911936e-01   3.5721404e-01
   6.4588670e-01   9.1438871e-01
   6.9464623e-01   6.2863000e-01
   5.8079026e-01   7.5523936e-01
   7.4526196e-01   7.2431067e-01
   6.2736064e-01   5.9478632e-01
   9.0655110e-01   1.0542611e+00
   8.2053251e-01   8.8965254e-01
   3.6717627e-01   9.2410277e-01
   4.5117970e-01   6.6769477e-01
   6.3966997e-01   7.5849813e-01
   8.2156230e-01   5.1526132e-01
   7.6244801e-01   7.8228678e-01
   4.2343201e-01   7.8708453e-01
   6.0701718e-01   7.4991853e-01
   9.7157089e-01   8.6215499e-01
   4.0805125e-01   5.3161661e-01
   5.4415778e-01   7.7103427e-01
   2.6092226e-01   8.9197781e-01
   6.3705123e-01   7.4098621e-01
   8.9830545e-01   7.1442683e-01
   1.1572953e+00   1.0061974e+00
   4.0649973e-01   1.2617363e+00
   7.0940113e-01   5.9443929e-01
   5.6286899e-01   6.0955615e-01
   9.2436923e-01   4.8107597e-01
   8.9199123e-01   5.4883396e-01
   4.4213548e-01   9.9022180e-01
   5.9803572e-01   8.4052220e-01
   8.3158482e-01   8.5606817e-01
   6.4265106e-01   3.3296199e-01
   7.3454432e-01   7.8446036e-01
   8.1354932e-01   5.9260088e-01
   8.7526161e-01   1.0532268e+00
   1.0074159e+00   4.9490593e-01
   7.1738043e-01   5.7524132e-01
   7.8268370e-01   6.9260946e-01
   6.2918909e-01   5.7173385e-01
   1.1674621e+00   3.5713903e-01
   7.8426807e-01   5.9587400e-01
   6.4985333e-01   7.1137860e-01
   5.8487375e-01   4.4094002e-01
   6.7889540e-01   5.7497631e-01
   6.6039783e-01   5.2938384e-01
   8.4651065e-01   7.3891823e-01
   5.8732988e-01   9.2592153e-01
   5.3841733e-01   5.6228867e-01
   5.7936910e-01   7.3116275e-01
   5.9747405e-01   5.9306895e-01
   7.9277218e-01   7.7082963e-01
   6.8960985e-01   9.4820706e-01
   1.0145275e+00   6.0869208e-01
   4.3377020e-01   8.4536121e-01
   4.5890137e-01   8.8548297e-01
   7.1987328e-01   9.1946963e-01
   5.2081023e-01   8.7800288e-01
   6.9680701e-01   8.9819777e-01
   6.1588340e-01   8.8676952e-01
   6.5212598e-01   6.3263925e-01
   3.9187589e-01   9.5956364e-01
   8.4842896e-01   5.5869796e-01
   6.1185600e-01   5.6669000e-01
   8.6616211e-01   6.1107809e-01
   5.7013007e-01   7.3896092e-01
   6.0912724e-01   1.0043349e+00
   9.0574260e-01   4.2937633e-01
   6.1931166e-01   8.0732613e-01
   8.6852441e-01   4.2374558e-01
   4.5550016e-01   9.7502456e-01
   6.8457335e-01   6.5426806e-01
   7.1687009e-01   6.7111219e-01
   1.9644039e-01   8.2677081e-01
   7.5711870e-01   5.4807240e-01
   1.2519530e+00   4.8624009e-01
   8.3045589e-01   5.2764452e-01
   5.6800007e-01   8.2125223e-01
   7.1559252e-01   8.5147364e-01
   6.1277137e-01   6.2077984e-01
   7.3629537e-01   7.2784593e-01
   4.3949969e-01   7.5864778e-01
   7.7790167e-01   8.4779184e-01
   3.6573582e-01   8.6401183e-01
   4.4063456e-01   6.0969919e-01
   7.3583725e-01   7.5117388e-01
   1.1081605e+00   6.1069899e-01
   5.2482481e-01   8.1312399e-01
   9.7381889e-01   6.6628225e-01
   6.5947540e-01   9.8283816e-01
   4.1592638e-01   7.6187395e-01
   8.0182916e-01   1.0295778e+00
   4.8603658e-01   7.2341060e-01
   4.0679320e-01   6.3202211e-01
   5.6327501e-01   7.7836456e-01
   9.6368015e-01   5.3457545e-01
   7.2072926e-01   5.9881479e-01
   7.3602966e-01   6.8701009e-01
   7.3363281e-01   9.8513680e-01
   6.0323626e-01   6.2079993e-01
   4.5125937e-01   1.0904944e+00
   6.0254159e-01   5.2537165e-01
   4.3632590e-01   8.9194490e-01
   7.9619869e-01   3.4963399e-01
   5.2918819e-01   8.4012489e-01
   6.1135303e-01   7.4815536e-01
   4.5533697e-01   7.2340893e-01
   1.0447967e+00   2.9139503e-01
   6.4735020e-01   7.8590925e-01
   7.6182720e-01   7.7918400e-01
   4.6556491e-01   8.3440236e-01
   4.6273625e-01   7.5809480e-01
   3.5475694e-01   1.0498814e+00
   7.3130420e-01   7.8568808e-01
   1.1749518e+00   1.0643939e+00
   4.3078940e-01   1.0191382e+00
   1.2887798e+00   6.2719143e-01
   6.9291107e-01   7.4425903e-01
   4.1216245e-01   1.1366492e+00
   6.9270868e-01   6.0080503e-01
   8.6046447e-01   7.5523425e-01
   5.5494259e-01   9.2620251e-01
   4.3591420e-01   4.6415284e-01
   6.9662348e-01   6.1520549e-01
   6.6410347e-01   7.8179777e-01
   6.2935882e-01   5.5413941e-01
   7.1512548e-01   5.8672227e-01
   6.4922000e-01   7.3868202e-01
   8.3048139e-01   7.0454163e-01
   4.0522417e-01   9.5335727e-01
   1.0380291e+00   4.8029588e-01
   3.3103978e-01   8.2884704e-01
   7.6163636e-01   6.9575593e-01
   8.1768984e-01   8.9874124e-01
   8.5299133e-01   4.4717437e-01
   3.5628205e-01   9.6813795e-01
   4.8265780e-01   7.4025616e-01
   4.3706148e-01   5.5775617e-01
   7.1430079e-01   5.0450701e-01
   5.4076090e-01   5.4616595e-01
   5.2445922e-01   7.0967466e-01
   4.5660058e-01   1.0492915e+00
   8.1053605e-01   6.1633843e-01
   1.0481931e+00   3.3228542e-01
   9.4821256e-01   5.8866219e-01
   7.0075050e-01   6.9282679e-01
   9.1180836e-01   6.6537678e-01
   8.5378243e-01   7.3311535e-01
   5.0427429e-01   6.9160104e-01
   3.9444132e-01   9.6559856e-01
   7.7785739e-01   9.9181794e-01
   7.7044860e-01   5.9869802e-01
   7.9038144e-01   6.3346945e-01
   5.7419251e-01   6.9413892e-01
   6.1077314e-01   1.0339971e+00
   8.9440237e-01   4.6758681e-01
   5.6945528e-01   8.8567641e-01
   8.2534047e-01   6.4802959e-01
   7.9095979e-01   8.1724979e-01
   2.4295732e-01   8.7039734e-01
   5.8283690e-01   4.9281444e-01
   7.0471287e-01   9.7083880e-01
   9.5321867e-01   7.6872571e-01
   9.0991542e-01   5.6869365e-01
   9.2346364e-01   4.4713502e-01
   7.0472521e-01   9.4164120e-01
   1.0773394e+00   5.5763343e-01
   6.8304425e-01   7.3140304e-01
   3.8141657e-01   8.6427211e-01
   7.9073241e-01   8.1593422e-01
   6.4808786e-01   4.4812751e-01
   8.3522909e-01   3.5652144e-01
   7.5485245e-01   6.6039960e-01
   9.5438477e-01   6.5443792e-01
   5.4608164e-01   6.5875581e-01
   8.4794820e-01   5.4141005e-01
   7.2943775e-01   5.9404370e-01
   2.9108900e-01   6.6607565e-01
   6.0528442e-01   7.3595209e-01
   7.7994463e-01   5.8583788e-01
   8.1995876e-01   7.4109460e-01
   6.1764763e-01   6.2271585e-01
   4.4307217e-01   7.0327960e-01
   7.8932736e-01   4.5150821e-01
   5.6711999e-01   7.0611134e-01
   1.0269050e+00   8.5889478e-01
   8.2330979e-01   6.4857372e-01
   7.7070195e-01   4.7988980e-01
   6.6842895e-01   6.2328619e-01
   1.0877934e+00   5.1997428e-01
   5.5391696e-01   1.0292251e+00
   8.2427387e-01   7.6873923e-01
   1.1375927e+00   9.6439558e-01
   5.5610303e-01   8.4498746e-01
   6.6807850e-01   5.8255495e-01
   7.1719434e-01   7.0624808e-01
   6.1646282e-01   4.9750144e-01
   6.1313337e-01   7.3342930e-01
   8.3197483e-01   9.0671236e-01
   5.2289460e-01   9.6239540e-01
   5.3038617e-01   6.6934281e-01
   4.8445034e-01   5.4219762e-01
   5.6079582e-01   5.6738987e-01
   9.4658266e-01   5.0597505e-01
   8.9680593e-01   5.2507544e-01
   5.2237827e-01   7.2369945e-01
   5.7676581e-01   6.0603841e-01
   7.4516363e-01   5.7239785e-01
   7.9176442e-01   7.2987563e-01
   9.7791293e-01   3.7691287e-01
   7.3953543e-01   7.3194473e-01
   4.6539972e-01   7.1405916e-01
   8.7388552e-01   7.5056287e-01
   8.9051566e-01   6.4848743e-01
   6.9903584e-01   7.3688971e-01
   8.7752334e-01   7.5100053e-01
   8.7140135e-01   8.5642208e-01
   9.6411996e-01   5.4217148e-01
   7.4816781e-01   3.6398149e-01
   1.0955424e+00   4.0739279e-01
   4.7945005e-01   8.3026593e-01
   8.4299989e-01   4.9253344e-01
   7.2915136e-01   6.3797656e-01
   7.5538374e-01   3.0409801e-01
   4.7644236e-01   5.6446208e-01
   7.3831982e-01   7.5871699e-01
   6.6013639e-01   6.4631433e-01
   8.3870199e-01   9.9352183e-01
   3.1971967e-01   9.8278363e-01
   9.3980786e-01   4.8849266e-01
   6.9026102e-01   4.6433370e-01
   6.3704288e-01   8.0045917e-01
   4.9229196e-01   7.1074739e-01
   4.3511008e-01   5.0405866e-01
   3.5865645e-01   7.8747800e-01
   4.7875125e-01   8.4030809e-01
   7.0253419e-01   7.6320280e-01
   5.8921201e-01   7.4562094e-01
   9.6438944e-01   6.0431932e-01
   7.5873802e-01   5.7839187e-01
   8.4250401e-01   6.6155836e-01
   7.8357873e-01   5.8268949e-01
   5.6125610e-01   6.0134870e-01
   8.3711648e-01   6.6397137e-01
   9.3043454e-01   4.8373695e-01
   8.3582327e-01   6.5871314e-01
   4.9258822e-01   9.7217517e-01
   7.5320169e-01   6.1346513e-01
   9.2500717e-01   5.6645641e-01
   5.8611355e-01   6.5060358e-01
   4.9653446e-01   6.0162067e-01
   5.6584092e-01   8.9029594e-01
   5.8115413e-01   7.0119020e-01
   8.2666031e-01   7.6490714e-01
   6.0745608e-01   7.2872147e-01
   6.7609998e-01   7.0351074e-01
   5.3784268e-01   8.6257093e-01
   6.7286470e-01   5.1145205e-01
   5.2848334e-01   5.8838370e-01
   1.0410075e-01   6.3808281e-01
   5.7994988e-01   5.9449891e-01
   6.0961699e-01   8.3599121e-01
   1.2675375e+00   7.5814060e-01
   7.4018795e-01   5.9233875e-01
   6.7130234e-01   1.0974763e+00
   7.0783399e-01   4.7387502e-01
   7.0795449e-01   5.3971343e-01
   9.0387327e-01   6.7744583e-01
   8.5196765e-01   7.4956565e-01
   6.2345936e-01   4.7918589e-01
   5.2851607e-01   5.9535662e-01
   9.7441721e-01   3.9971916e-01
   9.1010290e-01   9.1972868e-01
   7.9129390e-01   8.2231587e-01
   8.6912567e-01   5.4229446e-01
   4.0295355e-01   7.5352312e-01
   6.6587806e-01   6.7618267e-01
   6.4221450e-01   6.6416222e-01
   5.0981009e-01   8.6191287e-01
   9.2671000e-01   4.9650974e-01
   6.7997256e-01   5.5564213e-01
   5.1951955e-01   4.7626973e-01
   7.0560015e-01   4.8292435e-01
   8.8679460e-01   6.6970247e-01
   6.5161463e-01   6.8503584e-01
   6.4952989e-01   7.1656776e-01
   5.8228243e-01   7.9926287e-01
   2.7657695e-01   9.7876030e-01
   7.0958072e-01   8.3005545e-01
   5.3448305e-01   7.1353567e-01
   6.6140119e-01   6.1005021e-01
   4.9983935e-01   6.5859883e-01
   6.5654284e-01   8.7064291e-01
   7.7603687e-01   9.5224782e-01
   9.0274275e-01   5.3888927e-01
   7.7192397e-01   6.8125010e-01
   8.3960574e-01   1.0297202e+00
   6.3476638e-01   5.6907934e-01
   7.7578371e-01   8.7683660e-01
   4.7932411e-01   8.0781454e-01
   5.6800021e-01   7.8348787e-01
   6.8702861e-01   8.9964343e-01
   6.0860542e-01   3.0468353e-01
   6.8670707e-01   6.0085844e-01
   6.5184900e-01   6.2349029e-01
   4.7899087e-01   7.6341055e-01
   7.4653265e-01   8.6912032e-01
   5.9218772e-01   1.0225529e+00
   5.3119488e-01   5.4480771e-01
   4.7213794e-01   5.1292503e-01
   7.3700893e-01   7.1909924e-01
   3.3255939e-01   7.2057222e-01
   6.2474088e-01   6.3382804e-01
   6.1965944e-01   5.0762034e-01
   5.0984472e-01   7.5670489e-01
   8.2303303e-01   9.9956590e-01
   3.5143668e-01   7.9197226e-01
   4.9831900e-01   7.1678291e-01
   6.3940491e-01   7.5879825e-01
   6.0920868e-01   7.0511110e-01
   8.1846799e-01   4.2611645e-01
   7.4671090e-01   9.8481298e-01
   7.4815770e-01   6.9623562e-01
   6.8999581e-01   6.9802291e-01
   4.0435381e-01   8.0047234e-01
   6.5452881e-01   7.7883297e-01
   5.3153215e-01   7.6581154e-01
   6.6681634e-01   6.0419026e-01
   9.0951101e-01   9.7495996e-01
   9.0850855e-01   7.2713919e-01
   4.5036083e-01   6.4399158e-01
   8.2963138e-01   9.4427883e-01
   7.0362008e-01   5.7749411e-01
   7.1634615e-01   7.1338352e-01
   8.7459721e-01   6.7419780e-01
   6.9519330e-01   4.5082626e-01
   8.6274279e-01   6.1324348e-01
   7.8847397e-01   9.1759428e-01
   5.4495772e-01   8.1470711e-01
   4.0227157e-01   8.5599730e-01
   7.1976181e-01   4.9477944e-01
   7.8108228e-01   7.0496968e-01
   4.5237308e-01   7.7988495e-01
   5.5128911e-01   5.5522574e-01
   8.1795267e-01   1.1503775e+00
   3.2114194e-01   7.3684424e-01
   8.9856100e-01   4.6622493e-01
   7.9171128e-01   4.0143521e-01
   9.9011505e-01   8.5253807e-01
   4.5371565e-01   7.8194859e-01
   5.4004199e-01   6.3873601e-01
   8.0283302e-01   5.1043783e-01
   4.4781071e-01   7.7899151e-01
   4.5331498e-01   5.7587821e-01
   6.8879429e-01   4.8063164e-01
   7.1590849e-01   6.9218299e-01
   7.9809607e-01   8.2479329e-01
   7.8523286e-01   7.2377866e-01
   5.4468864e-01   7.4779092e-01
   4.4540118e-01   6.7791561e-01
   9.8073585e-01   8.2807518e-01
   7.5525260e-01   6.0958914e-01
   7.7286169e-01   4.5397855e-01
   8.5767889e-01   8.6596617e-01
   6.3886833e-01   7.9009205e-01
   6.2189581e-01   6.0735466e-01
   1.1157024e+00   8.2684010e-01
   5.9011141e-01   7.3061173e-01
   7.1050709e-01   6.4433027e-01
   5.8048915e-01   5.6952546e-01
   6.4031821e-01   6.1591250e-01
   7.5710787e-01   6.8934424e-01
   7.8303159e-01   8.2726934e-01
   9.2379659e-01   8.0256878e-01
   8.6520934e-01   5.7384052e-01
   6.7356528e-01   5.5630956e-01
   7.0200009e-01   6.9146145e-01
   5.3746077e-01   6.7299411e-01
   6.3391901e-01   7.4587875e-01
   7.8818009e-01   8.9132134e-01
   7.2048235e-01   7.3804606e-01
   4.3261404e-01   7.1174497e-01
   8.8169830e-01   6.5668143e-01
   6.6320468e-01   6.7403118e-01
   6.5270482e-01   5.0790064e-01
   3.2223159e-01   7.4656588e-01
   7.2460364e-01   6.3712705e-01
   8.7164618e-01   5.7186570e-01
   5.0773492e-01   8.1351506e-01
   9.5491109e-01   8.0482793e-01
   6.0537472e-01   9.3523803e-01
   3.4280652e-01   7.6543063e-01
   7.6651996e-01   8.9891161e-01
   6.8030228e-01   7.6332150e-01
   7.3457987e-01   6.8894225e-01
   6.2168429e-01   7.1044956e-01
   8.9327537e-01   9.3223168e-01
   5.3492528e-01   6.9633444e-01
   8.4682288e-01   3.2390590e-01
   7.3760835e-01   8.8636161e-01
   4.5901892e-01   8.2633224e-01
   7.3877224e-01   7.1430178e-01
   5.3541961e-01   8.6473302e-01
   8.4590867e-01   5.1160834e-01
   1.2519175e+00   4.5998561e-01
   5.0691381e-01   9.2407108e-01
   2.2273599e-01   9.7395717e-01
   8.3013441e-01   7.8769462e-01
   5.6870658e-01   6.4980094e-01
   5.0190519e-01   6.3712441e-01
   5.9584725e-01   9.4232803e-01
   5.3644394e-01   8.5583780e-01
   4.9676873e-01   7.5766797e-01
   5.3411651e-01   7.6068001e-01
   9.4872159e-01   8.0007456e-01
   7.2144771e-01   4.6457993e-01
   4.5312236e-01   9.1030471e-01
   7.2259473e-01   9.3226244e-01
   6.4242935e-01   8.7078183e-01
   8.1049075e-01   2.4423491e-01
   5.6416775e-01   9.1950831e-01
   7.7481212e-01   5.6046764e-01
   3.8440542e-01   8.3272677e-01
   8.2392942e-01   5.6594706e-01
   4.7722220e-01   6.0548447e-01
   7.0591684e-01   7.9218996e-01
   6.3597394e-01   4.3783289e-01
   5.9028806e-01   5.1545488e-01
   7.9368338e-01   3.4780184e-01
   6.4818417e-01   6.8151725e-01
   5.9835993e-01   7.4945571e-01
   4.8901263e-01   5.3832027e-01
   7.4989617e-01   7.5587173e-01
   7.2353042e-01   1.0423660e+00
   7.2883844e-01   7.4246911e-01
   4.5664214e-01   5.7381510e-01
   6.6571010e-01   5.3858976e-01
   7.5976218e-01   8.7938936e-01
   6.0876946e-01   5.6053516e-01
   1.0182689e+00   7.0185064e-01
   8.8852435e-01   8.6659370e-01
   7.6287311e-01   5.6064285e-01
   6.0490224e-01   5.0010963e-01
   7.2006760e-01   6.8171012e-01
   6.2773509e-01   6.5070194e-01
   7.1347023e-01   6.5122904e-01
   6.4743655e-01   5.7220316e-01
   6.7353296e-01   7.6282995e-01
   9.0563864e-01   5.9014407e-01
   7.6403115e-01   8.5621037e-01
   9.8953066e-01   6.8182721e-01
   7.4176908e-01   9.0948896e-01
   5.4579723e-01   5.8912965e-01
   3.4777443e-01   1.0164244e+00
   5.6726468e-01   8.9871220e-01
   4.9110019e-01   7.5752979e-01
   8.5460550e-01   6.8224140e-01
   5.4710155e-01   7.1684761e-01
   8.3537279e-01   7.4278407e-01
   6.7360905e-01   5.6379989e-01
   4.8852039e-01   9.5285427e-01
   6.0237275e-01   6.6976010e-01
   7.6161220e-01   5.1514055e-01
   9.3779993e-01   3.2034865e-01
   1.0706415e+00   3.0414458e-01
   5.2939815e-01   5.4211294e-01
   5.5240890e-01   7.4262940e-01
   6.8005527e-01   7.6475100e-01
   7.4250839e-01   7.1075475e-01
   5.6567021e-01   7.0849212e-01
   1.0312710e+00   7.5887064e-01
   6.2490731e-01   8.8257978e-01
   6.6926705e-01   5.5416304e-01
   9.8131202e-01   6.8374498e-01
   1.0030967e+00   3.4023033e-01
   5.0399535e-01   8.6685740e-01
   5.3149976e-01   5.1948582e-01
   4.9739369e-01   8.9408096e-01
   5.5950332e-01   6.6665103e-01
   6.5729962e-01   5.8269095e-01
   7.3861467e-01   8.2237643e-01
   1.2276352e+00   4.6058629e-01
   4.9302902e-01   7.4770453e-01
   6.5557853e-01   7.5946375e-01
   5.4888818e-01   1.0462467e+00
   5.0167396e-01   5.6614467e-01
   7.2294278e-01   4.7577936e-01
   7.7334265e-01   7.9351237e-01
   5.0577702e-01   8.1541404e-01
   7.7658668e-01   7.7066232e-01
   6.0781673e-01   4.9300408e-01
   5.7964299e-01   4.9246784e-01
   7.1989680e-01   5.8743168e-01
   8.1946811e-01   7.5866779e-01
   8.4414020e-01   6.3281783e-01
   6.5820955e-01   6.1964996e-01
   8.7127193e-01   9.4486215e-01
   7.0995342e-01   9.7460753e-01
   6.6224812e-01   9.3348469e-01
   7.7558562e-01   8.1332416e-01
   6.4136594e-01   8.1807290e-01
   7.5838268e-01   5.9768573e-01
   7.2345403e-01   5.2801701e-01
   5.6596424e-01   6.6911805e-01
   1.1238611e+00   5.7642728e-01
   7.0091210e-01   4.7100518e-01
   1.0209787e+00   6.8998427e-01
   8.1275810e-01   6.0334891e-01
   6.8969752e-01   4.6214644e-01
   7.7563369e-01   4.7571857e-01
   8.0424457e-01   9.1944031e-01
   7.6414689e-01   4.9027559e-01
   7.8582420e-01   6.2742715e-01
   1.0249370e+00   5.1393135e-01
   3.8901748e-01   9.8758408e-01
   7.0671973e-01   5.3986648e-01
   5.7966444e-01   6.5888119e-01
   7.7298742e-01   5.1246088e-01
   6.6663372e-01   4.4978955e-01
   9.9708273e-01   7.6406347e-01
   5.3644774e-01   7.5458720e-01
   6.8250766e-01   3.8401825e-01
   3.6053741e-01   1.2071746e+00
   7.6022322e-01   7.5042051e-01
   5.9474314e-01   6.3702608e-01
   7.9753159e-01   6.4788455e-01
   6.7166162e-01   3.5692973e-01
   2.3341588e-01   7.6919884e-01
   4.9851292e-01   8.8337196e-01
   8.2865536e-01   6.5957168e-01
   4.7517823e-01   9.0224422e-01
   8.7473949e-01   7.7322494e-01
   8.1616688e-01   8.0729400e-01
   6.3870568e-01   6.2736336e-01
   6.8554851e-01   6.3134610e-01
   8.7413381e-01   6.0533911e-01
   3.2435827e-01   8.4325959e-01
   7.7276029e-01   1.1197307e+00
   6.1369874e-01   8.4730931e-01
   4.9194406e-01   6.7634620e-01
   1.0126826e+00   4.4757114e-01
   7.8681559e-01   5.9973380e-01
   5.5692273e-01   5.6749057e-01
   7.6356885e-01   5.8251257e-01
   4.8326277e-01   6.8887466e-01
   1.1180851e+00   5.0433232e-01
   5.6431791e-01   8.2260238e-01
   7.1598415e-01   2.9674615e-01
   6.1257846e-01   6.1482260e-01
   7.7054728e-01   9.0460972e-01
   9.4279170e-01   5.9737295e-01
   3.1535080e-01   9.0081529e-01
   6.1250669e-01   8.6900760e-01
   6.8949718e-01   6.9114399e-01
   5.6492331e-01   5.3316435e-01
   9.5663520e-01   6.9236503e-01
   7.0609560e-01   5.8128069e-01
   9.0051258e-01   7.3309714e-01
   8.1053189e-01   6.9863676e-01
   7.5844946e-01   7.1435777e-01
   7.1085221e-01   1.0378624e+00
   6.0888603e-01   4.1769940e-01
   6.4715023e-01   7.6121615e-01
   9.4574214e-01   7.9931551e-01
   7.0747924e-01   5.7072310e-01
   5.1429778e-01   8.8666637e-01
   5.7180325e-01   9.3914612e-01
   8.4761642e-01   7.4932038e-01
   9.1520666e-01   4.7977732e-01
   7.0166963e-01   8.3622187e-01
   8.5288782e-01   6.9608959e-01
   9.2395378e-01   4.6857737e-01
   6.2659951e-01   7.3727283e-01
   5.7029085e-01   8.0296742e-01
   6.9811684e-01   5.2231462e-01
   5.9261170e-01   6.8828562e-01
   7.9860186e-01   7.8491800e-01
   8.7626838e-01   4.3010408e-01
   9.0247031e-01   3.3962088e-01
   8.0369146e-01   7.7892541e-01
   6.4090590e-01   6.5754858e-01
   6.1138466e-01   8.0038277e-01
   7.1493301e-01   5.2091909e-01
   4.9655693e-01   5.9672170e-01
   5.8713418e-01   6.9853314e-01
   6.8697795e-01   7.5579758e-01
   4.8612537e-01   7.9462429e-01
   8.9637211e-01   4.2653611e-01
   5.1157262e-01   1.1433531e+00
   1.0369611e+00   5.8738584e-01
   4.4183540e-01   8.1631339e-01
   9.5768861e-01   6.8598701e-01
   6.2332490e-01   4.5826169e-01
   6.3087427e-01   5.1027741e-01
   6.6223378e-01   5.3304416e-01
   9.5444233e-01   5.9984374e-01
   6.1591959e-01   8.1428169e-01
   7.6149946e-01   7.1323784e-01
   7.0874412e-01   8.5205903e-01
   7.3546904e-01   9.5880865e-01
   6.6020833e-01   8.2642348e-01
   1.0959833e+00   6.9023326e-01
   4.8514424e-01   9.4047219e-01
   4.8480779e-01   7.5903927e-01
   8.0441827e-01   1.1230982e+00
   6.6327051e-01   7.2041605e-01
   1.0362609e+00   4.7046981e-01
   9.3353055e-01   6.7922447e-01
   4.9014664e-01   8.6280352e-01
   8.5034693e-01   1.1362111e+00
   7.2832629e-01   6.1048496e-01
   9.3045627e-01   6.8820482e-01
   4.8102288e-01   9.3964452e-01
   7.4885959e-01   4.8289290e-01
   8.1747720e-01   5.1984758e-01
   7.7984578e-01   8.5419163e-01
   6.4501601e-01   4.2012482e-01
   6.1173249e-01   5.9281591e-01
   6.0089756e-01   6.3525746e-01
   9.8190536e-01   8.7250086e-01
   7.8183695e-01   7.4766344e-01
   5.1663202e-01   1.0285280e+00
   5.8335859e-01   1.1091408e+00
   5.0900775e-01   7.6693315e-01
   4.2184361e-01   8.9757685e-01
   5.9222984e-01   7.3647978e-01
   3.4033066e-01   6.8245187e-01
   7.2437039e-01   4.7325157e-01
   5.5407409e-01   5.4329463e-01
   4.2520289e-01   1.1751638e+00
   7.2974759e-01   7.0190119e-01
   5.3982521e-01   7.6355296e-01
   9.8849290e-01   1.2033596e+00
   7.8291954e-01   5.7207024e-01
   6.6844911e-01   7.5267390e-01
   5.7889313e-01   8.5165726e-01
   7.4615908e-01   5.1546206e-01
   3.7080135e-01   7.0258038e-01
   6.8828621e-01   7.6557330e-01
   4.9276997e-01   6.7575173e-01
   9.4387048e-01   6.7506687e-01
   5.9403434e-01   6.9836089e-01
   7.0664615e-01   7.8565184e-01
   6.7152312e-01   6.9496343e-01
   6.8604850e-01   4.3477431e-01
   5.8344619e-01   8.1070627e-01
   6.6908759e-01   3.9055656e-01
   8.1558491e-01   3.8725904e-01
   8.0082645e-01   5.1427294e-01
   6.2490496e-01   6.2455555e-01
   5.9269353e-01   6.3008330e-01
   5.7412398e-01   5.2570377e-01
   8.4511599e-01   4.5815695e-01
   5.9702426e-01   9.4170628e-01
   7.5161658e-01   9.8495807e-01
   6.1196839e-01   1.0060610e+00
   8.0301534e-01   4.2824376e-01
   6.9100130e-01   4.8290242e-01
   9.1463653e-01   5.2417408e-01
   7.0156543e-01   6.5241639e-01
   8.0615786e-01   5.7364414e-01
   6.6190089e-01   5.3275849e-01
   6.0585638e-01   7.0213788e-01
   5.2074295e-01   7.4527725e-01
   9.9713836e-01   6.5980095e-01
   4.6428153e-01   4.5749759e-01
   5.4197337e-01   6.1364324e-01
   6.1970992e-01   6.9396012e-01
   8.2297963e-01   4.6327957e-01
   1.1018844e+00   6.7444637e-01
   8.9701566e-01   3.8933206e-01
   5.0365251e-01   8.7477175e-01
   7.5093680e-01   7.7243917e-01
   8.3047741e-01   6.5734802e-01
   5.9370673e-01   1.0209800e+00
   7.4043250e-01   6.0276390e-01
   7.6795998e-01   8.1980854e-01
   3.9907019e-01   8.6105743e-01
   3.0240839e-01   7.8754797e-01
   6.9436697e-01   5.3285930e-01
   6.9566446e-01   4.7470224e-01
   7.8876006e-01   6.3569395e-01
   1.0998671e+00   1.1261709e+00
   6.2151480e-01   9.8910208e-01
   7.0811880e-01   6.7396125e-01
   6.5841918e-01   4.9244289e-01
   5.4689324e-01   9.6552452e-01
   6.1133828e-01   7.6609057e-01
   6.2328094e-01   6.1515893e-01
   7.0621831e-01   5.9103370e-01
   8.6936514e-01   2.0995999e-01
   7.0981318e-01   6.6060428e-01
   7.6181932e-01   7.6965700e-01
   3.6154991e-01   7.5611542e-01
   6.5337185e-01   8.9071921e-01
   1.3139613e+00   1.1292651e+00
   4.4163594e-01   5.4087798e-01
   5.4460721e-01   6.3111176e-01
   5.4110368e-01   7.7505970e-01
   8.2232828e-01   5.4925720e-01
   6.3594273e-01   7.1903686e-01
   5.9102406e-01   7.3463491e-01
   8.3841309e-01   7.6909631e-01
   7.4813650e-01   6.9943577e-01
   6.2996276e-01   7.7330055e-01
   7.8606765e-01   7.7255724e-01
   7.4369067e-01   7.4386172e-01
   5.3056762e-01   7.2569052e-01
   7.9865847e-01   6.6945387e-01
   3.6776589e-01   7.8149744e-01
   3.5396587e-01   7.2662647e-01
   6.2974186e-01   8.1384961e-01
   4.7900245e-01   8.2750039e-01
   8.9444286e-01   6.7627194e-01
   5.8481213e-01   5.3137749e-01
   6.4468369e-01   5.5248652e-01
   1.1377563e+00   5.5240478e-01
   6.8198837e-01   7.4248298e-01
   6.6962866e-01   5.9771953e-01
   9.0067030e-01   5.7363224e-01
   6.6406337e-01   5.3467935e-01
   7.6351166e-01   8.5945507e-01
   8.9733881e-01   4.2938635e-01
   6.8424453e-01   6.9743114e-01
   9.7242519e-01   8.7225119e-01
   3.8337733e-01   6.1062856e-01
   1.0171695e+00   4.4997167e-01
   4.7639151e-01   5.6942277e-01
   5.8937387e-01   6.2334128e-01
   9.3291700e-01   5.5574554e-01
   5.3361592e-01   8.4811508e-01
   6.2459024e-01   6.7518786e-01
   6.4573321e-01   5.9766125e-01
   6.8024734e-01   6.7519205e-01
   7.0322412e-01   5.3712733e-01
   6.3815937e-01   6.5151301e-01
   5.7854343e-01   9.0381004e-01
   8.6363025e-01   8.6904258e-01
   5.4925721e-01   7.8857541e-01
   5.5538902e-01   6.3566955e-01
   3.7324395e-01   8.0603598e-01
   9.4034054e-01   8.7189807e-01
   6.6234567e-01   6.9080525e-01
   8.2751624e-01   3.5094489e-01
   9.9259483e-01   5.4228205e-01
   8.6908163e-01   6.6764626e-01
   7.1127726e-01   7.8412206e-01
   7.6893641e-01   5.1145110e-01
   5.9859478e-01   7.1441178e-01
   9.4472522e-01   5.0334956e-01
   1.2191494e+00   9.5695738e-01
   1.0232790e+00   7.0460948e-01
   5.8399509e-01   5.9153212e-01
   5.6747326e-01   7.9418929e-01
   1.3217312e-01   8.5644474e-01
   5.4372703e-01   9.4594248e-01
   8.5942489e-01   2.7347533e-01
   7.5536084e-01   4.3657612e-01
   8.4173895e-01   8.6675342e-01
   6.9477419e-01   6.0752667e-01
   8.7545477e-01   4.3979891e-01
   4.1092401e-01   7.8944927e-01
   4.7825023e-01   7.2497909e-01
   4.7991897e-01   1.1070717e+00
   6.1069520e-01   5.6388655e-01
   8.0032073e-01   6.5593821e-01
   6.7579976e-01   7.3725495e-01
   7.4257215e-01   6.0639238e-01
   5.6345793e-01   5.0012923e-01
   5.8853688e-01   4.8578232e-01
   5.3647527e-01   6.5269202e-01
   5.9060654e-01   6.9315433e-01
   9.2835132e-01   7.1160923e-01
   8.0276078e-01   7.1206272e-01
   5.6809536e-01   5.8275914e-01
   6.2685683e-01   8.4623092e-01
   5.9613833e-01   6.6076916e-01
   1.0561713e+00   2.1675501e-01
   5.6919280e-01   5.2676132e-01
   4.4786106e-01   8.3828251e-01
   9.7654147e-01   7.5123114e-01
   6.4961374e-01   6.1032464e-01
   7.9506231e-01   5.6741344e-01
   5.3862996e-01   8.3745446e-01
   5.1015402e-01   7.0049602e-01
   3.9438150e-01   1.1047299e+00
   4.3408495e-01   8.7798234e-01
   6.3525984e-01   6.6472247e-01
   9.2588597e-01   6.5200936e-01
   5.0843364e-01   5.2254086e-01
   8.0087401e-01   6.7081632e-01
   1.0722529e+00   7.3447518e-01
   5.9167032e-01   7.1503151e-01
   6.1188545e-01   7.2859254e-01
   7.5283081e-01   5.6200825e-01
   5.4474227e-01   3.7467836e-01
   7.5114659e-01   5.1068139e-01
   6.1246338e-01   6.4042447e-01
   6.5825086e-01   7.8451448e-01
   6.3825780e-01   1.0501995e+00
   5.2723485e-01   1.0319606e+00
   6.3685882e-01   6.8380300e-01
   4.1551284e-01   9.4459070e-01
   1.6003563e-01   8.8874771e-01
   1.1543667e+00   5.7860761e-01
   6.5514984e-01   6.9951030e-01
   5.5811004e-01   9.9731313e-01
   8.6598021e-01   4.6216080e-01
   9.4867713e-01   8.3976859e-01
   4.5253724e-01   8.2140414e-01
   5.5387424e-01   8.8794910e-01
   6.3050328e-01   9.4352652e-01
   8.8402360e-01   4.2917601e-01
   5.9049270e-01   7.5702750e-01
   5.4416693e-01   7.9311113e-01
   3.6700059e-01   8.5415585e-01
   9.8087915e-01   6.6433907e-01
   7.8130527e-01   6.1346799e-01
   8.5513504e-01   5.4568488e-01
   7.3653306e-01   8.0837617e-01
   5.0469935e-01   8.2655981e-01
   7.7000321e-01   6.1900159e-01
   9.6414315e-01   4.3703800e-01
   6.3152681e-01   5.0434847e-01
   3.7585722e-01   7.9177016e-01
   6.4676930e-01   4.9456507e-01
   8.3757066e-01   4.2939063e-01
   7.5850938e-01   5.8523250e-01
   5.1396176e-01   1.0650253e+00
   5.7308877e-01   1.0718550e+00
   6.1196065e-01   5.5314887e-01
   3.7992237e-01   9.4685853e-01
   9.1675824e-01   4.3279528e-01
   7.6112367e-01   5.3051586e-01
   8.1642569e-01   8.9809825e-01
   6.7634499e-01   5.1739012e-01
   4.5580116e-01   6.2005921e-01
   9.2699451e-01   2.5455032e-01
   7.5148054e-01   9.2560277e-01
   5.4632341e-01   9.2012158e-01
   7.1595106e-01   7.2121134e-01
   7.9401178e-01   8.6755847e-01
   3.0339760e-01   9.2098968e-01
   5.7562383e-01   7.2814856e-01
   1.0362761e+00   4.4447232e-01
   4.5854320e-01   9.0765230e-01
   4.4910510e-01   7.6821576e-01
   8.9664746e-01   5.6833292e-01
   9.2271644e-01   6.2870761e-01
   6.6489439e-01   9.1252271e-01
   5.9229987e-01   4.5988350e-01
   7.6127710e-01   8.0573837e-01
   7.6444997e-01   7.0043748e-01
   6.8888378e-01   5.5652278e-01
   4.3465764e-01   9.9151283e-01
   8.1374389e-01   5.6647781e-01
   1.1810005e+00   6.2869327e-01
   5.5297891e-01   6.9507727e-01
   3.9654955e-01   8.2302532e-01
   3.0465966e-01   7.6930021e-01
   7.1277715e-01   6.0024487e-01
   1.0372562e+00   8.1324795e-01
   8.8930079e-01   4.7190863e-01
   6.3608826e-01   5.5361628e-01
   4.8808529e-01   6.0926773e-01
   9.8004812e-01   7.6768463e-01
   8.5444534e-01   4.4716965e-01
   1.0302497e+00   6.4350630e-01
   7.7289245e-01   8.9627816e-01
   4.2500523e-01   5.0456900e-01
   6.6121466e-01   7.8767152e-01
   6.2719812e-01   6.1417631e-01
   8.7032585e-01   4.5853875e-01
   4.4565200e-01   5.2131197e-01
   1.8628295e-01   9.7856674e-01
   8.0824306e-01   6.3537847e-01
   6.0419080e-01   7.0631811e-01
   4.7597855e-01   6.7452640e-01
   6.8865830e-01   4.8696079e-01
   6.0493871e-01   6.5521234e-01
   1.0751287e+00   3.8719389e-01
   5.6372413e-01   7.4393385e-01
   8.3208485e-01   4.1719310e-01
   8.3664231e-01   4.2343414e-01
   7.9141661e-01   7.1351299e-01
   5.9197965e-01   5.0123833e-01
   8.4148164e-01   5.0059422e-01
   7.1892350e-01   7.3359454e-01
   6.9067430e-01   7.4088335e-01
   8.3885929e-01   5.5442896e-01
   7.1730621e-01   7.2257024e-01
   1.1331332e+00   8.0670767e-01
   6.1336403e-01   6.4908061e-01
   6.8199585e-01   9.2087155e-01
   6.1696885e-01   6.3153536e-01
   3.0677951e-01   1.0117817e+00
   4.7422892e-01   6.2008743e-01
   7.1851070e-01   6.6483189e-01
   8.3107226e-01   5.7504899e-01
   6.4521355e-01   5.4290196e-01
   6.3905992e-01   8.9498500e-01
   6.8547647e-01   5.8977367e-01
   4.5575075e-01   9.3379017e-01
   7.7669347e-01   6.8056118e-01
   7.5741620e-01   8.7463245e-01
   4.6498299e-01   6.2616210e-01
   5.5206766e-01   5.7710210e-01
   3.4124725e-01   8.3463368e-01
   5.1429797e-01   1.0440547e+00
   1.1214805e+00   7.2989098e-01
   5.1658404e-01   6.3001199e-01
   6.0483087e-01   7.9721197e-01
   7.1835265e-01   6.5092984e-01
   8.5525215e-01   9.0633560e-01
   3.6553196e-01   7.7661260e-01
   7.7383040e-01   5.9524882e-01
   7.5467830e-01   5.9224952e-01
   9.2563871e-01   6.5637611e-01
   5.8401590e-01   6.7721347e-01
   6.6956265e-01   8.1085566e-01
   6.3995828e-01   1.0394910e+00
   5.6769197e-01   1.0820847e+00
   8.0438946e-01   8.3118209e-01
   7.1784485e-01   6.3609890e-01
   3.8872262e-01   9.2117263e-01
   7.9091536e-01   2.9045305e-01
   4.4612357e-01   7.0619117e-01
   7.4510419e-01   6.2721250e-01
   5.8852224e-01   5.6582695e-01
   6.6741070e-01   4.4706085e-01
   6.4165651e-01   7.0892858e-01
   4.5867457e-01   7.1911679e-01
   4.1787696e-01   6.6401234e-01
   7.6337879e-01   4.9804352e-01
   7.7277735e-01   6.7050790e-01
   7.2529134e-01   4.7762828e-01
   6.6405199e-01   9.6111567e-01
   5.0696483e-01   9.7126033e-01
   5.2188060e-01   7.8977606e-01
   8.9971248e-01   8.4079860e-01
   5.2692601e-01   8.3127804e-01
   6.6477461e-01   8.4439093e-01
   5.6759953e-01   8.0137651e-01
   4.2988917e-01   6.8343181e-01
   9.7424366e-01   6.2667686e-01
   3.9482584e-01   6.7498353e-01
   5.4555572e-01   5.9289666e-01
   6.8197989e-01   7.1668294e-01
   4.2504192e-01   7.9141958e-01
   6.2068744e-01   1.1174805e+00
   8.7794321e-01   1.0613749e+00
   6.7550115e-01   8.6376248e-01
   4.9146652e-01   9.5696337e-01
   6.5859538e-01   7.7984441e-01
   6.4026557e-01   7.2311652e-01
   5.4538716e-01   6.6821148e-01
   1.0331545e+00   5.8691895e-01
   8.5861985e-01   7.3399192e-01
   6.2658231e-01   6.2579507e-01
   7.0653227e-01   8.3036351e-01
   7.4122762e-01   5.0416865e-01
   6.5837824e-01   7.2265549e-01
   5.2568380e-01   9.4249515e-01
   6.3433671e-01   7.1573145e-01
   8.2790180e-01   7.8706513e-01
   1.0145237e+00   6.0305389e-01
   7.2038538e-01   6.6293291e-01
   5.8452339e-01   8.3720236e-01
   7.5891475e-01   3.9589388e-01
   7.7575799e-01   8.7474565e-01
   6.2859554e-01   3.8624186e-01
   5.6575278e-01   5.3905721e-01
   7.1066699e-01   8.4003267e-01
   9.7103557e-01   6.4202071e-01
   8.1252180e-01   4.6441053e-01
   7.3354333e-01   6.7814877e-01
   3.8868668e-01   7.3936587e-01
   5.9548443e-01   7.6464028e-01
   6.4274083e-01   5.2516872e-01
   6.5074805e-01   4.2433367e-01
   2.5707643e-01   7.4279353e-01
   6.2830649e-01   7.3717930e-01
   7.1482798e-01   5.7694869e-01
   9.3995901e-01   8.2794012e-02
   6.4747739e-01   9.1221576e-01
   5.3560449e-01   6.1072916e-01
   6.8734542e-01   1.0863683e+00
   5.7547073e-01   6.9864625e-01
   1.1698817e-01   9.0022704e-01
   1.0924336e+00   4.9064857e-01
   8.7942804e-01   8.5721533e-01
   6.2229333e-01   5.0386737e-01
   8.9217605e-01   6.3857288e-01
   7.5388771e-01   7.9672603e-01
   5.5115252e-01   7.4338959e-01
   5.3782235e-01   7.3538608e-01
   6.1721012e-01   1.0092698e+00
   7.6341513e-01   7.2021250e-01
   7.4769900e-01   6.2445830e-01
   7.1171814e-01   4.9664004e-01
   6.3057086e-01   3.1899308e-01
   6.5023678e-01   6.4116972e-01
   5.7659391e-01   5.9259700e-01
   5.6559865e-01   6.9796684e-01
   6.5894980e-01   8.2042551e-01
   6.2973289e-01   8.7105937e-01
   4.6591893e-01   1.1841510e+00
   7.2184300e-01   3.9415856e-01
   1.1594708e+00   5.5448154e-01
   6.0402162e-01   7.0972750e-01
   6.3397693e-01   6.0320197e-01
   8.1985458e-01   6.0454865e-01
   5.5646789e-01   7.2346263e-01
   5.5020273e-01   4.3894839e-01
   7.6572405e-01   7.4053156e-01
   7.6772836e-01   6.0338988e-01
   6.7519522e-01   7.6200352e-01
   6.2233138e-01   5.7740415e-01
   4.0022713e-01   9.1905902e-01
   9.0722101e-01   6.5654894e-01
   8.4654487e-01   5.5710561e-01
   5.9885745e-01   5.3970347e-01
   6.1143416e-01   7.9658036e-01
   7.3353883e-01   6.2580810e-01
   4.7815798e-01   6.1934428e-01
   4.3178602e-01   8.5565808e-01
   8.6196995e-01   5.9929873e-01
   9.0156171e-01   4.2161981e-01
   8.6456581e-01   9.7292237e-01
   5.3274438e-01   4.5373729e-01
   2.7329586e-01   1.1034698e+00
   6.7653445e-01   4.6669097e-01
   4.9327574e-01   1.1747721e+00
   9.2793865e-01   6.3096584e-01
   7.0360645e-01   4.9903390e-01
   1.0100382e+00   4.7231046e-01
   8.0914900e-01   5.8977978e-01
   6.7932134e-01   8.8444297e-01
   6.6256103e-01   5.7258753e-01
   7.1311548e-01   7.5256253e-01
   6.6446813e-01   6.6679941e-01
   4.6274952e-01   4.8324967e-01
   7.0255786e-01   9.8901633e-01
   6.9059918e-01   7.8087074e-01
   7.6952677e-01   6.9769211e-01
   6.3589090e-01   5.4945614e-01
   6.8351696e-01   6.5589328e-01
   7.2401124e-01   8.2280063e-01
   6.4022530e-01   6.4428567e-01
   1.0888127e+00   6.8035528e-01
   7.6559669e-01   8.0971124e-01
   9.9262032e-01   6.1029328e-01
   5.3681379e-01   4.7572330e-01
   3.6071624e-01   7.6221970e-01
   4.0435685e-01   8.6125769e-01
   7.3824664e-01   6.7450225e-01
   6.5233703e-01   5.1451568e-01
   4.2574315e-01   6.1712447e-01
   1.0006003e+00   3.6071139e-01
   5.1201367e-01   7.1181609e-01
   6.3184099e-01   6.7066160e-01
   4.9099250e-01   1.2327831e+00
   6.8550306e-01   9.4284413e-01
   4.6474130e-01   9.3169530e-01
   7.3310210e-01   6.8743143e-01
   7.1282609e-01   6.6130056e-01
   6.6329987e-01   6.1086946e-01
   6.2667197e-01   8.3889958e-01
   4.0780570e-01   9.2091806e-01
   8.9800387e-01   9.0226746e-01
   8.6356789e-01   4.0330410e-01
   6.5436649e-01   4.0085929e-01
   7.2161942e-01   5.7866336e-01
   5.8242876e-01   8.3054455e-01
   5.9803368e-01   4.8981732e-01
   6.7622827e-01   7.0446905e-01
   5.8207546e-01   5.9699029e-01
   5.5080813e-01   4.4463162e-01
   7.2513773e-01   5.8434185e-01
   7.2843500e-01   7.8474760e-01
   7.5437834e-01   8.0798915e-01
   8.5069212e-01   8.5147592e-01
   6.0573610e-01   5.4707952e-01
   4.9164922e-01   7.2186006e-01
   7.6747144e-01   5.1865388e-01
   5.7395436e-01   8.4644563e-01
   9.0443637e-01   8.0796017e-01
   5.3669293e-01   7.3820920e-01
   8.6271591e-01   8.6704285e-01
   1.1239164e+00   6.7454664e-01
   4.9424183e-01   4.5086122e-01
   7.8861872e-01   5.6330033e-01
   1.4306521e+00   5.3850069e-01
   7.2018615e-01   8.1268959e-01
   7.5360446e-01   7.8296898e-01
   5.4737948e-01   1.0018982e+00
   7.4161279e-01   8.3144459e-01
   5.9896289e-01   9.8810461e-01
   9.1373205e-01   2.9725185e-01
   6.6747448e-01   8.4428892e-01
   7.5464522e-01   4.7638674e-01
   5.3011059e-01   8.4201340e-01
   3.8753620e-01   6.2159141e-01
   8.9767884e-01   4.4252064e-01
   1.0269827e+00   3.9764200e-01
   1.0065515e+00   6.8732556e-01
   5.9806938e-01   5.3343301e-01
   7.1272061e-01   5.0341117e-01
   8.4955359e-01   7.5610104e-01
   7.1901417e-01   8.9516983e-01
   6.6466549e-01   5.7649081e-01
   6.4036176e-01   5.1673945e-01
   3.5198715e-01   8.4023225e-01
   6.8453714e-01   6.2604124e-01
   7.0459623e-01   4.9755773e-01
   5.5612020e-01   6.7804328e-01
   4.4795746e-01   7.9323845e-01
   6.6005072e-01   9.5451764e-01
   8.6874345e-01   4.8533246e-01
   3.7351356e-01   6.0178852e-01
   5.6968130e-01   6.8384451e-01
   8.3794077e-01   5.7080360e-01
   6.0009018e-01   4.4780952e-01
   5.3365615e-01   7.5592206e-01
   6.3049914e-01   6.9959558e-01
   6.1444253e-01   5.8777727e-01
   8.1139894e-01   4.9232152e-01
   9.4677643e-01   7.6497976e-01
   6.7133570e-01   4.8143424e-01
   4.3389146e-01   1.0760532e+00
   4.7374814e-01   9.6528579e-01
   6.6795728e-01   8.3800776e-01
   4.9805464e-01   6.3253848e-01
   6.9875702e-01   5.7855261e-01
   4.4279751e-01   8.2399687e-01
   6.8982424e-01   5.8887345e-01
   6.2544009e-01   8.4313379e-01
   7.3988268e-01   7.1474653e-01
   7.8256672e-01   6.0288389e-01
   8.2293794e-01   6.0447016e-01
   8.8405902e-01   6.0128489e-01
   9.0257392e-01   9.7260201e-01
   3.8390853e-01   1.1579416e+00
   8.4937224e-01   4.6125653e-01
   7.2725267e-01   6.4443488e-01
   5.0906581e-01   8.1843413e-01
   6.7372548e-01   6.4511693e-01
   9.0356064e-01   5.6655152e-01
   7.1041286e-01   6.3351955e-01
   7.2954476e-01   6.6003789e-01
   4.1046174e-01   6.8256398e-01
   9.2342799e-01   5.2823464e-01
   6.8647519e-01   7.0063800e-01
   6.6093691e-01   7.9442536e-01
   1.0991745e+00   1.0926190e+00
   8.9142159e-01   7.1951232e-01
   1.0008641e+00   6.4121679e-01
   5.9610490e-01   9.4084664e-01
   7.1987850e-01   4.9636096e-01
   5.2462521e-01   7.4442362e-01
   3.1244032e-01   6.3025822e-01
   6.2673875e-01   7.5178932e-01
   7.4084153e-01   8.5878853e-01
   6.6331836e-01   6.2928152e-01
   6.5669316e-01   7.6622892e-01
   8.7202001e-01   3.8400330e-01
   8.2128749e-01   5.7924644e-01
   8.5322211e-01   6.9344110e-01
   8.9034031e-01   6.7373668e-01
   6.6161155e-01   6.2443292e-01
   8.1396076e-01   3.7623340e-01
   6.6994755e-01   6.3134129e-01
   7.1507606e-01   4.0754009e-01
   5.6663312e-01   7.5115322e-01
   8.3396326e-01   6.5987053e-01
   5.0343835e-01   8.5396566e-01
   9.7627569e-01   7.7839264e-01
   4.4104589e-01   8.9562867e-01
   4.0349400e-01   6.0716151e-01
   5.0581970e-01   7.0764396e-01
   4.9440608e-01   6.5553939e-01
   7.7451015e-01   4.6835400e-01
   8.4844385e-01   8.5347945e-01
   9.4700104e-01   8.2019467e-01
   7.1125073e-01   7.6803319e-01
   7.2119260e-01   7.6374432e-01
   6.4513454e-01   6.3791487e-01
   8.0860228e-01   4.7586859e-01
   7.0285219e-01   7.7202525e-01
   6.7754708e-01   5.8616941e-01
   7.0452944e-01   8.0730981e-01
   7.3528312e-01   5.0356281e-01
   8.2466812e-01   7.0026743e-01
   6.1940556e-01   7.4797014e-01
   7.1685448e-01   4.4422044e-01
   6.9964041e-01   4.5851290e-01
   8.1122681e-01   6.0057267e-01
   3.2868733e-01   7.8193125e-01
   6.5706901e-01   6.0429312e-01
   6.3220089e-01   6.5800853e-01
   8.3381178e-01   7.4066991e-01
   7.2437952e-01   5.8196586e-01
   6.4626185e-01   6.6501334e-01
   1.0019733e+00   5.2278755e-01
   8.2889222e-01   8.8031381e-01
   6.0673393e-01   5.1061514e-01
   7.7210500e-01   6.4432039e-01
   9.5061314e-01   9.1404076e-01
   6.7266869e-01   8.2659026e-01
   7.3463184e-01   5.8758996e-01
   5.1036066e-01   8.8575424e-01
   4.9034737e-01   1.2220142e+00
   7.6984885e-01   5.8599019e-01
   6.6029718e-01   9.4652672e-01
   5.8068564e-01   5.4898731e-01
   7.0426659e-01   3.7682225e-01
   5.6297813e-01   6.2802968e-01
   1.2692407e+00   4.8086821e-01
   8.3057968e-01   6.5624209e-01
   9.1472857e-01   5.7165253e-01
   7.2650141e-01   5.5960506e-01
   6.5248776e-01   8.0823797e-01
   8.2912665e-01   4.0457834e-01
   3.3869932e-01   8.0254959e-01
   7.0716876e-01   6.1241144e-01
   7.2584692e-01   7.4403552e-01
   6.8015121e-01   5.3389982e-01
   9.7734663e-01   7.5687609e-01
   7.6306581e-01   6.8744811e-01
   5.7992914e-01   8.4462140e-01
   8.9907288e-01   4.0539820e-01
   6.3116282e-01   7.9810126e-01
   6.9543326e-01   5.1515507e-01
   7.1302960e-01   4.9540279e-01
   1.1096677e+00   8.6346005e-01
   5.1819336e-01   7.3739180e-01
   7.1001463e-01   8.3785393e-01
   6.8831861e-01   5.2826941e-01
   6.7161025e-01   5.3775359e-01
   7.6300175e-01   5.6071687e-01
   6.7037819e-01   1.1875376e+00
   5.7440878e-01   9.2918928e-01
   5.9416685e-01   8.2531963e-01
   9.2320001e-01   7.4481880e-01
   8.1277175e-01   6.0172737e-01
   6.5525695e-01   5.0235965e-01
   6.5204250e-01   9.6331551e-01
   5.1665398e-01   9.7952255e-01
   6.2366838e-01   7.0786865e-01
   4.7414960e-01   7.4379471e-01
   7.6794903e-01   7.1626136e-01
   1.0125846e+00   5.9454943e-01
   8.0624391e-01   3.8524629e-01
   8.1741930e-01   9.1481687e-01
   6.3264712e-01   7.3247605e-01
   4.9700753e-01   8.3134711e-01
   7.7465710e-01   4.9715823e-01
   6.9714088e-01   6.8374635e-01
   3.8287780e-01   9.4803778e-01
   8.5941675e-01   6.2737758e-01
   4.2714620e-01   9.8961780e-01
   6.3532618e-01   6.3678097e-01
   7.1705554e-01   5.3630453e-01
   7.6721720e-01   5.5375647e-01
   7.8390116e-01   4.7014386e-01
   8.4589881e-01   5.0951378e-01
   7.5333545e-01   4.5453802e-01
   6.5503400e-01   5.0758806e-01
   7.6051242e-01   4.8619651e-01
   6.0798937e-01   4.8449080e-01
   5.8366019e-01   5.5794622e-01
   5.2177024e-01   7.5883940e-01
   3.1594788e-01   7.3954944e-01
   6.1423802e-01   8.9656186e-01
   7.3469032e-01   1.0657383e+00
   5.4439376e-01   5.8564678e-01
   8.2059568e-01   4.3702197e-01
   7.9222840e-01   7.6596811e-01
   7.0072662e-01   5.2349746e-01
   5.2462664e-01   8.7845286e-01
   8.7566785e-01   5.3288566e-01
   7.7495683e-01   5.7629205e-01
   6.9895053e-01   5.6160544e-01
   6.7446350e-01   7.9960895e-01
   6.0624763e-01   7.0890390e-01
   4.8237771e-01   7.3170973e-01
   7.2765197e-01   5.4538411e-01
   8.8645307e-01   4.8474121e-01
   6.0602767e-01   7.5610897e-01
   6.3510514e-01   7.3703764e-01
   4.8080843e-01   8.6075987e-01
   6.0763485e-01   8.3787016e-01
   6.7523910e-01   7.5719411e-01
   7.6413889e-01   5.1070188e-01
   9.0959781e-01   4.6967586e-01
   6.5473363e-01   7.0656136e-01
   7.5263065e-01   6.1700589e-01
   4.4705642e-01   9.9997453e-01
   5.3643980e-01   7.2414316e-01
   7.1075993e-01   6.0738098e-01
   1.0142612e+00   3.5441609e-01
   5.4219880e-01   6.6564673e-01
   8.2543149e-01   8.0161651e-01
   8.9670943e-01   4.9502416e-01
   8.2499902e-01   9.1151713e-01
   7.7038026e-01   8.4894082e-01
   5.8556902e-01   7.1698011e-01
   4.8037786e-01   4.4965484e-01
   7.8329524e-01   8.2185221e-01
   5.0727346e-01   9.9983382e-01
   7.4203260e-01   5.9465818e-01
   6.8947836e-01   5.5910200e-01
   6.1483693e-01   8.3195090e-01
   5.4998905e-01   8.2893669e-01
   9.9232497e-01   7.3474359e-01
   7.0088392e-01   7.1584987e-01
   1.0151695e+00   5.3955277e-01
   4.6383265e-01   7.8738217e-01
   8.1413252e-01   3.2141636e-01
   7.0529293e-01   8.3731899e-01
   1.0132195e+00   4.2367793e-01
   7.3184276e-01   8.9736175e-01
   9.3586750e-01   4.2797702e-01
   7.1207789e-01   8.5759541e-01
   6.7541310e-01   9.6156534e-01
   7.0035095e-01   7.3754307e-01
   6.7954139e-01   3.7467412e-01
   6.8116028e-01   8.6543175e-01
   5.6182727e-01   9.3909865e-01
   7.2426650e-01   8.4011152e-01
   6.8930742e-01   4.6705478e-01
   9.1747255e-01   8.9422060e-01
   5.5965274e-01   5.3576708e-01
   6.0628549e-01   5.9670337e-01
   5.7951903e-01   8.9476946e-01
   6.2781720e-01   8.7431511e-01
   7.0049512e-01   6.6023028e-01
   6.8394950e-01   4.5995646e-01
   7.3625351e-01   7.2804000e-01
   1.0676311e+00   5.2610561e-01
   5.5549697e-01   4.9698427e-01
   8.3510144e-01   9.0580629e-01
   8.4504969e-01   6.3844214e-01
   7.9500367e-01   9.6247381e-01
   7.1982979e-01   7.3355262e-01
   6.4033589e-01   4.6995205e-01
   7.5684386e-01   4.5305473e-01
   7.8706561e-01   4.9019824e-01
   6.5447407e-01   1.0035104e+00
   5.9515876e-01   7.0810231e-01
   6.5608848e-01   8.6954980e-01
   7.1325788e-01   3.7430831e-01
   8.3458961e-01   8.6602525e-01
   7.4314756e-01   3.0249115e-01
   7.7943955e-01   4.0180642e-01
   7.1588765e-01   7.2064655e-01
   5.4403150e-01   8.8829315e-01
   1.1488335e+00   6.3987045e-01
   6.9891568e-01   6.2567280e-01
   5.3273056e-01   6.1095600e-01
   5.6287307e-01   5.5580311e-01
   7.0658499e-01   7.0654879e-01
   7.2302961e-01   6.1231099e-01
   6.0850057e-01   7.5344219e-01
   7.2365853e-01   8.4494770e-01
   5.2630225e-01   7.5014149e-01
   6.3175849e-01   8.6014203e-01
   6.3871572e-01   6.0261859e-01
   9.8264714e-01   5.6393063e-01
   8.9606801e-01   6.1031008e-01
   6.8379745e-01   7.9866341e-01
   7.4652283e-01   5.9143694e-01
   6.3655114e-01   6.6422679e-01
   7.0767955e-01   5.5438574e-01
   5.4233282e-01   6.1573478e-01
   5.0447671e-01   6.7299080e-01
   9.2968376e-01   5.8638401e-01
   9.8414490e-01   6.7485084e-01
   5.9584316e-01   6.4809452e-01
   6.8303361e-01   6.8408365e-01
   9.8108657e-01   7.2185619e-01
   6.2674429e-01   1.0405882e+00
   6.2426780e-01   7.0081324e-01
   7.9912466e-01   8.1209491e-01
   7.5472991e-01   7.7044939e-01
   7.2204316e-01   9.8356298e-01
   7.5872084e-01   5.7295817e-01
   5.8991089e-01   9.2739084e-01
   7.7228529e-01   9.0483489e-01
   6.4898129e-01   8.1251184e-01
   7.3411889e-01   9.1668865e-01
   6.1032522e-01   5.5758864e-01
   9.2377126e-01   6.5586223e-01
   4.7735780e-01   4.9776647e-01
   8.3086895e-01   4.4780095e-01
   8.0275961e-01   7.1762415e-01
   6.2928799e-01   1.1513889e+00
   3.6726651e-01   6.9754525e-01
   6.2398941e-01   6.5831110e-01
   7.1464028e-01   8.4376883e-01
   7.3883341e-01   5.0701841e-01
   7.2027202e-01   6.8267249e-01
   6.4725787e-01   8.8041056e-01
   8.3799043e-01   4.2987177e-01
   5.0701805e-01   6.4743277e-01
   6.1378513e-01   5.8145732e-01
   6.1019848e-01   6.1604149e-01
   6.2280953e-01   5.2438836e-01
   6.9834051e-01   6.7587229e-01
   5.4224103e-01   9.1483007e-01
   7.8587760e-01   6.6450362e-01
   4.3798223e-01   9.1490068e-01
   3.6632799e-01   7.1991280e-01
   6.0439654e-01   6.6220924e-01
   6.6798850e-01   6.3166595e-01
   5.8859153e-01   9.1248731e-01
   8.3332232e-01   5.6962036e-01
   2.4996221e-01   7.7108978e-01
   9.0508162e-01   5.8136071e-01
   6.8393656e-01   4.0932990e-01
   9.3350826e-01   6.4798013e-01
   7.3924544e-01   6.6468304e-01
   8.1148498e-01   6.1306735e-01
   4.2564551e-01   9.6157896e-01
   6.4845271e-01   5.3995903e-01
   1.2180055e+00   7.5943745e-01
   6.7304511e-01   4.6488872e-01
   6.8978403e-01   5.4000053e-01
   6.3398313e-01   8.1229982e-01
   6.0103349e-01   9.2747697e-01
   6.3913515e-01   5.7184475e-01
   2.7904723e-01   9.4949020e-01
   5.7810868e-01   9.3699161e-01
   5.9993336e-01   8.4560710e-01
   6.1475590e-01   1.0824354e+00
   7.9987574e-01   8.2003816e-01
   6.9613638e-01   5.8219732e-01
   7.0871421e-01   6.3326097e-01
   4.6094152e-01   6.8795003e-01
   6.1911511e-01   7.6132264e-01
   8.7627547e-01   1.1726783e-01
   5.9145920e-01   8.0675806e-01
   4.3455513e-01   9.2969380e-01
   3.7386399e-01   8.6724691e-01
   6.4501372e-01   7.2831327e-01
   5.1759532e-01   8.3777467e-01
   4.2821515e-01   5.9945547e-01
   8.0890136e-01   6.0292093e-01
   4.7823597e-01   8.2308748e-01
   5.2579465e-01   7.4391054e-01
   9.7117713e-01   7.1962376e-01
   7.6600976e-01   5.3636114e-01
   6.4768834e-01   4.3184471e-01
   8.8508498e-01   9.4367832e-01
   5.8909230e-01   1.1006174e+00
   5.0540473e-01   8.0118849e-01
   6.8050517e-01   4.8381324e-01
   9.2014894e-01   6.4668693e-01
   6.9443183e-01   7.9012893e-01
   6.5751553e-01   9.1231825e-01
   1.1924814e+00   5.1892022e-01
   6.1007543e-01   8.6866341e-01
   6.4220191e-01   6.3769773e-01
   6.6042407e-01   7.4361742e-01
   6.8324332e-01   6.5282776e-01
   6.7742318e-01   6.3429904e-01
   8.4266385e-01   8.5786841e-01
   8.9931690e-01   5.3667699e-01
   6.8379515e-01   4.9568202e-01
   6.3911726e-01   2.8652666e-01
   8.2772399e-01   4.8771776e-01
   1.1097899e+00   5.4157592e-01
   7.3097382e-01   4.6655979e-01
   7.8105913e-01   4.9124797e-01
   5.1536959e-01   1.4947953e+00
   9.8958784e-01   5.8602324e-01
   6.3897846e-01   5.5244933e-01
   4.7337113e-01   7.8611478e-01
   5.3881177e-01   6.6020222e-01
   9.2035845e-01   6.2520307e-01
   3.1617801e-01   7.6966525e-01
   5.8040029e-01   7.1868720e-01
   9.2330401e-01   7.1442233e-01
   7.0496373e-01   5.3267208e-01
   5.0359993e-01   8.5839875e-01
   6.4213066e-01   5.1826241e-01
   5.4841832e-01   7.7147653e-01
   4.4915491e-01   7.3174186e-01
   6.9735273e-01   5.6887002e-01
   6.7999100e-01   8.1127581e-01
   5.0887914e-01   6.4598187e-01
   4.8153174e-01   6.5558383e-01
   9.5725029e-01   6.5854808e-01
   8.5702445e-01   7.3447135e-01
   6.3992366e-01   8.3613090e-01
   1.0547913e+00   1.1416749e+00
   7.4773573e-01   7.9316047e-01
   6.5192163e-01   5.3412324e-01
   4.6446663e-01   8.6450280e-01
   8.9408773e-01   8.8009721e-01
   7.0836798e-01   7.0658088e-01
   7.8421600e-01   6.7541265e-01
   7.5342388e-01   8.3418186e-01
   6.8620053e-01   7.0058918e-01
   6.6390159e-01   6.9208117e-01
   6.2936417e-01   5.2242671e-01
   8.5426503e-01   7.2229370e-01
   3.3057250e-01   9.1622614e-01
   5.2433994e-01   6.9953595e-01
   5.1041306e-01   5.6208407e-01
   4.4050615e-01   7.0788073e-01
   4.5763479e-01   6.7249013e-01
   4.3147981e-01   6.0024899e-01
   6.0936088e-01   6.8577355e-01
   8.7589977e-01   4.5146177e-01
   6.6407969e-01   6.5346075e-01
   6.9982238e-01   8.7211185e-01
   7.3627286e-01   5.3308647e-01
   7.0429405e-01   5.7750287e-01
   5.2856697e-01   8.1370629e-01
   6.5005819e-01   7.1598413e-01
   5.7625129e-01   7.0548767e-01
   6.1510192e-01   1.0803844e+00
   7.2450552e-01   7.6078404e-01
   7.9903482e-01   5.7651264e-01
   7.5684429e-01   5.8246497e-01
   4.8426656e-01   9.1316720e-01
   7.1002635e-01   8.7736583e-01
   6.7774267e-01   1.0956647e+00
   7.0645434e-01   7.2995795e-01
   4.9655368e-01   9.3673242e-01
   4.5211226e-01   5.7739529e-01
   5.5090919e-01   6.1269074e-01
   1.0010023e+00   9.5119582e-01
   6.0072170e-01   8.8996596e-01
   5.4153916e-01   6.7945267e-01
   6.2564462e-01   9.3316749e-01
   1.0518884e+00   7.1691850e-01
   6.2662972e-01   7.7918531e-01
   7.8754843e-01   5.3606861e-01
   7.6868102e-01   4.2680279e-01
   6.9063944e-01   5.7730344e-01
   5.9403453e-01   6.4516905e-01
   4.8241200e-01   8.3751490e-01
   5.4922344e-01   8.1082182e-01
   6.3144137e-01   5.4126304e-01
   5.3822177e-01   7.6893063e-01
   5.6074423e-01   6.6527681e-01
   6.2067052e-01   5.8321399e-01
   8.6048395e-01   6.6343609e-01
   7.5362747e-01   9.4440841e-01
   6.3070061e-01   8.0606698e-01
   7.6414086e-01   8.0611821e-01
   6.2328150e-01   5.1147308e-01
   8.5528577e-01   6.6273373e-01
   7.9945658e-01   6.6728379e-01
   4.8485198e-01   6.0571798e-01
   8.6204647e-01   3.1868821e-01
   6.3050191e-01   5.2968016e-01
   8.0207644e-01   4.0263661e-01
   6.2134774e-01   5.3865954e-01
   5.4680551e-01   7.0571366e-01
   7.8001170e-01   5.7414428e-01
   6.8536463e-01   5.8657452e-01
   6.0171505e-01   6.0061299e-01
   5.4286267e-01   7.4557404e-01
   7.8931811e-01   9.8087999e-01
   1.2118292e+00  -3.3397210e-03
   4.8254691e-01   6.6822384e-01
   5.5432117e-01   6.5594468e-01
   7.3172774e-01   5.7133319e-01
   8.7176208e-01   8.2739933e-01
   5.1362308e-01   7.8169049e-01
   7.4779589e-01   8.2843074e-01
   6.3491440e-01   5.0757069e-01
   8.7005069e-01   5.0665963e-01
   5.3515905e-01   6.2121263e-01
   6.1251930e-01   9.1752047e-01
   5.0912831e-01   5.2847990e-01
   6.4832165e-01   5.1510213e-01
   5.3965814e-01   8.3235399e-01
   7.4109964e-01   5.9851126e-01
   7.5213186e-01   5.2812903e-01
   7.2043818e-01   6.5386045e-01
   6.5822301e-01   3.8819420e-01
   7.1234472e-01   7.5173350e-01
   7.7825763e-01   7.7142742e-01
   3.7029437e-01   1.0002559e+00
   4.5530754e-01   6.5327964e-01
   8.2798549e-01   8.6151390e-01
   6.8127277e-01   5.7400051e-01
   7.5675383e-01   6.6333562e-01
   5.1311486e-01   8.8100343e-01
   5.5235159e-01   7.4904304e-01
   1.0823353e+00   5.7307848e-01
   6.6200603e-01   6.0384021e-01
   5.2964779e-01   7.6974366e-01
   5.7853852e-01   6.0089703e-01
   5.3084134e-01   6.4440895e-01
   7.2736439e-01   6.5533210e-01
   5.9874034e-01   6.6419511e-01
   8.1288397e-01   5.5881609e-01
   6.9941590e-01   6.5655860e-01
   8.7395090e-01   7.5830613e-01
   9.5160086e-01   4.5683097e-01
   9.7656528e-01   9.0104704e-01
   9.2459625e-01   7.9142439e-01
   8.2347264e-01   5.8902679e-01
   7.8334880e-01   5.5070503e-01
   5.6502433e-01   7.2964592e-01
   7.5441989e-01   7.9986651e-01
   4.9467882e-01   8.2085250e-01
   9.0805018e-01   4.4694815e-01
   5.0496791e-01   5.8906385e-01
   6.5289667e-01   7.5077771e-01
   7.9755965e-01   7.7948476e-01
   6.0658542e-01   7.9572045e-01
   5.7811229e-01   7.9857296e-01
   5.0645366e-01   7.3959362e-01
   8.7320908e-01   1.0380212e+00
   6.8322559e-01   9.8908647e-01
   6.8521410e-01   7.3827955e-01
   5.7056213e-01   7.5917687e-01
   8.8651419e-01   4.5978187e-01
   7.5745769e-01   7.4189320e-01
   5.9189522e-01   7.1857027e-01
   8.3061648e-01   5.5471796e-01
   6.8392625e-01   6.0926744e-01
   6.1118307e-01   4.5956433e-01
   3.8603717e-01   8.3584183e-01
   1.0218267e+00   2.0988878e-01
   7.9578513e-01   1.1678533e+00
   5.2453612e-01   8.7623721e-01
   8.1253311e-01   5.4980436e-01
   5.2105689e-01   8.2789015e-01
   4.8062735e-01   8.4613234e-01
   7.4450628e-01   6.4039992e-01
   1.0289896e+00   3.4528304e-01
   7.8013601e-01   5.1476820e-01
   5.7581374e-01   6.2783931e-01
   5.6793669e-01   5.7870833e-01
   8.9023628e-01   6.9283836e-01
   6.7440642e-01   5.1101906e-01
   8.6769346e-01   6.2221865e-01
   4.7794212e-01   7.2668075e-01
   8.3504237e-01   6.9215790e-01
   5.7101541e-01   5.6391724e-01
   6.8751348e-01   6.6198079e-01
   8.6707323e-01   5.8045902e-01
   8.7477167e-01   1.1874226e+00
   7.0485694e-01   9.9153130e-01
   8.6734797e-01   4.8189784e-01
   9.7145606e-01   6.5763575e-01
   8.7452865e-01   7.5003364e-01
   9.5310199e-01   6.2751601e-01
   6.8596794e-01   7.9224620e-01
   3.9387523e-01   5.2495566e-01
   8.1344824e-01   6.0089432e-01
   5.5404683e-01   9.0564819e-01
   4.1646929e-01   7.8004701e-01
   1.1606923e+00   4.2624810e-01
   6.0852908e-01   8.4117565e-01
   6.9312799e-01   4.0280184e-01
   6.4735701e-01   7.6993475e-01
   9.3822807e-01   7.5138737e-01
   7.5514130e-01   5.9045746e-01
   8.3064273e-01   8.4976493e-01
   9.0736365e-01   1.0418441e+00
   7.9067664e-01   6.1014852e-01
   6.4581388e-01   6.0349822e-01
   4.5337701e-01   8.8619511e-01
   5.1286106e-01   9.0209935e-01
   1.1146814e+00   8.5028027e-01
   4.3336464e-01   8.0685843e-01
   6.3139838e-01   6.1782842e-01
   9.2182345e-01   6.7697186e-01
   5.2011873e-01   8.1605825e-01
   3.7885283e-01   7.6248687e-01
   8.6715976e-01   5.6292660e-01
   5.8122526e-01   8.0746638e-01
   4.9481398e-01   7.7334381e-01
   3.7843780e-01   8.3644139e-01
   4.2155668e-01   6.4310728e-01
   8.1429668e-01   5.2418210e-01
   8.0169884e-01   4.2992865e-01
   6.3184126e-01   4.3172985e-01
   5.6516072e-01   5.7604660e-01
   6.9342790e-01   4.7213274e-01
   8.1864581e-01   6.9156465e-01
   6.6844594e-01   6.2736751e-01
   6.9135640e-01   8.6174675e-01
   5.5274503e-01   7.1085490e-01
   7.8116966e-01   6.1430020e-01
   4.5519279e-01   8.2386740e-01
   8.7979739e-01   6.0626683e-01
   8.7017275e-01   6.6897418e-01
   9.0100049e-01   6.3245912e-01
   7.8755715e-01   6.6776308e-01
   1.0079582e+00   9.4783980e-01
   5.6073782e-01   7.6244955e-01
   7.2380944e-01   4.9592238e-01
   8.8636457e-01   5.1703210e-01
   7.4196743e-01   6.5196743e-01
   7.2366010e-01   8.0401742e-01
   5.3873996e-01   7.9632452e-01
   6.7460571e-01   7.6874156e-01
   6.5489368e-01   8.1430824e-01
   1.1471565e+00   7.2226886e-01
   5.1642012e-01   5.6138838e-01
   5.2591584e-01   6.8165857e-01
   4.6386969e-01   8.6679953e-01
   6.1800154e-01   1.1471749e+00
   8.4088952e-01   7.6572319e-01
   5.1479859e-01   9.0177515e-01
   6.9809078e-01   7.4758200e-01
   6.2422901e-01   6.4738403e-01
   7.6806299e-01   4.5329963e-01
   5.8917480e-01   5.2725343e-01
   5.5811098e-01   7.0498617e-01
   3.5907775e-01   7.4530251e-01
   4.6528917e-01   6.1966664e-01
   6.0331824e-01   5.9487595e-01
   3.6907078e-01   7.7448344e-01
   4.2580494e-01   9.7903616e-01
   6.0708471e-01   7.0843463e-01
   7.2988758e-01   5.1059631e-01
   6.4571577e-01   5.8779413e-01
   5.7665357e-01   5.7425013e-01
   7.0591538e-01   4.2142930e-01
   6.1913426e-01   6.7727397e-01
   9.0789628e-01   6.9899973e-01
   7.4746040e-01   6.4825265e-01
   7.4637526e-01   7.1927152e-01
   5.4294005e-01   6.8816787e-01
   3.6716449e-01   9.4289767e-01
   4.5782638e-01   8.9664351e-01
   1.0712936e+00   4.0546248e-01
   5.0307585e-01   9.6035451e-01
   9.8064716e-01   1.1430119e+00
   6.8018058e-01   7.4670125e-01
   9.9719013e-01   7.9085633e-01
   6.7303564e-01   8.8515348e-01
   8.1043676e-01   5.2764486e-01
   8.6748098e-01   1.0731509e+00
   8.2856923e-01   6.1926758e-01
   3.5833790e-01   1.4932386e+00
   4.6341459e-01   3.6384444e-01
   9.2624393e-01   6.6671665e-01
   5.3058763e-01   9.6925724e-01
   6.7895448e-01   5.0660350e-01
   7.1082857e-01   6.3163112e-01
   7.9489341e-01   6.0394523e-01
   5.7745207e-01   6.5111190e-01
   8.1686607e-01   5.4502956e-01
   4.9478627e-01   7.9681959e-01
   8.6421075e-01   3.8297863e-01
   6.2211859e-01   6.7435527e-01
   6.1083038e-01   8.6930825e-01
   1.7780667e-01   9.0169779e-01
   8.2931369e-01   1.0193589e+00
   5.6084290e-01   5.7307859e-01
   6.9089056e-01   9.7766970e-01
   3.7262178e-01   9.8051731e-01
   6.0971280e-01   4.3079182e-01
   4.9556610e-01   7.7178089e-01
   2.3811209e-01   8.2135159e-01
   8.1895454e-01   4.4078857e-01
   6.5442246e-01   5.4436201e-01
   6.4425977e-01   8.8382139e-01
   7.0096166e-01   5.9095428e-01
   5.0592875e-01   6.9919104e-01
   6.5112327e-01   4.6838805e-01
   4.5898873e-01   7.3883023e-01
   6.6581285e-01   8.5733745e-01
   4.7875991e-01   5.6259528e-01
   4.4247647e-01   1.0269163e+00
   4.9000303e-01   5.0637187e-01
   5.0524211e-01   7.6013798e-01
   1.2964682e+00   7.7158844e-01
   7.7477456e-01   6.4605756e-01
   9.7043980e-01   7.2224349e-01
   5.7512878e-01   7.5638172e-01
   4.5195035e-01   8.6048371e-01
   4.7315976e-01   8.7826982e-01
   5.4889190e-01   1.0041889e+00
   5.6283827e-01   6.9685174e-01
   5.4326434e-01   5.0876953e-01
   7.4263015e-01   7.2360537e-01
   7.3801348e-01   7.9831334e-01
   6.5006318e-01   5.3294353e-01
   5.5939191e-01   5.2197706e-01
   6.0125810e-01   8.4545415e-01
   1.1542820e+00   6.2703803e-01
   5.9373431e-01   8.3330100e-01
   6.8868204e-01   8.2225891e-01
   9.1719121e-01   3.7598465e-01
   5.7934316e-01   6.3668952e-01
   6.7194645e-01   4.2818221e-01
   6.9567326e-01   7.7216236e-01
   5.4066922e-01   6.3196813e-01
   8.6579937e-01   5.3998853e-01
   5.5933676e-01   5.5529812e-01
   6.4070079e-01   6.4367295e-01
   7.1869081e-01   4.5487458e-01
   6.2706104e-01   5.7005344e-01
   1.0071761e+00   3.0381819e-01
   8.4243546e-01   6.8187643e-01
   6.0759132e-01   9.9874560e-01
   1.0776582e+00   6.3164439e-01
   7.2079839e-01   9.5571296e-01
   6.2647178e-01   7.4214241e-01
   1.9725075e-01   8.9117746e-01
   5.2556943e-01   6.7137340e-01
   6.1507649e-01   8.6293960e-01
   4.1143827e-01   6.2959733e-01
   6.5251255e-01   5.6593627e-01
   7.9320989e-01   1.0942651e+00
   1.1386004e+00   4.7666245e-01
   4.6576795e-01   8.3343013e-01
   8.8577210e-01   5.7389971e-01
   5.1561215e-01   8.6246793e-01
   7.9898803e-01   6.0979025e-01
   7.4802122e-01   8.5812509e-01
   6.9733207e-01   8.3754298e-01
   5.0744109e-01   6.5152179e-01
   1.3914137e+00   7.6620561e-01
   9.2374180e-01   7.6980296e-01
   5.8451441e-01   7.5028398e-01
   8.1120506e-01   6.1780746e-01
   7.6063378e-01   1.0040493e+00
   5.1322932e-01   6.6369626e-01
   8.3750661e-01   4.9277181e-01
   7.0369303e-01   6.4619985e-01
   7.1353806e-01   6.9220299e-01
   7.4601491e-01   7.7405953e-01
   5.6405830e-01   7.2831426e-01
   4.5770429e-01   6.7383271e-01
   9.4128548e-01   7.8844508e-01
   8.0155344e-01   6.5669572e-01
   8.6358470e-01   6.7698772e-01
   5.3241244e-01   5.5199668e-01
   1.3514578e+00   5.5439147e-01
   8.6974062e-01   4.8807363e-01
   5.2321888e-01   6.2717881e-01
   3.9109017e-01   7.0995180e-01
   6.9535348e-01   7.5258400e-01
   7.9852062e-01   3.8095852e-01
   7.7680779e-01   6.8156612e-01
   4.6313506e-01   7.7425463e-01
   7.7397787e-01   5.6179508e-01
   5.6760098e-01   6.1614574e-01
   8.8543139e-01   7.3689109e-01
   6.0982341e-01   8.7246773e-01
   9.6445521e-01   6.5515592e-01
   4.1422513e-01   8.1803882e-01
   3.9776886e-01   7.6657130e-01
   5.1865912e-01   7.7621201e-01
   6.4690899e-01   6.1082132e-01
   7.6147117e-01   5.8325753e-01
   1.2181491e+00   1.0065505e+00
   6.4225031e-01   6.0583305e-01
   3.9379282e-01   6.2380655e-01
   6.4061760e-01   5.3985614e-01
   6.3174781e-01   7.0359219e-01
   1.0518259e+00   6.5343999e-01
   1.9805044e-01   7.2200603e-01
   5.0229851e-01   6.6685430e-01
   8.7899843e-01   8.2256832e-01
   7.8777739e-01   6.2444406e-01
   6.3932361e-01   5.2311782e-01
   4.3832353e-01   7.2570613e-01
   4.2261164e-01   9.6936084e-01
   7.4568520e-01   8.3979693e-01
   8.7521335e-01   4.6226696e-01
   5.4128877e-01   9.0673844e-01
   6.7071324e-01   3.8207809e-01
   5.4729442e-01   9.8286343e-01
   5.3698354e-01   4.5868337e-01
   5.9530197e-01   6.4149209e-01
   7.2487637e-01   4.6640571e-01
   9.3179267e-01   2.3196945e-01
   7.0254922e-01   4.1551764e-01
   6.9280940e-01   7.0025971e-01
   5.5663100e-01   6.2475462e-01
   6.7209811e-01   5.9656871e-01
   7.0025114e-01   8.3644973e-01
   6.0120192e-01   4.6955527e-01
   8.5181717e-01   4.2044959e-01
   6.0342736e-01   8.9039552e-01
   6.6148576e-01   7.0610381e-01
   5.8016258e-01   5.9326208e-01
   4.2196696e-01   7.6480596e-01
   5.0829619e-01   4.2914012e-01
   6.5562319e-01   5.4945356e-01
   8.0361471e-01   8.3916690e-01
   5.0864388e-01   6.3132904e-01
   9.0191571e-01   8.1923007e-01
   5.6316763e-01   6.7639459e-01
   6.6356072e-01   7.9324630e-01
   8.9890531e-01   8.2439917e-01
   6.8455637e-01   1.0680420e+00
   7.6853385e-01   5.0357408e-01
   8.9997875e-01   4.8754576e-01
   6.8819682e-01   6.6955228e-01
   4.5326162e-01   6.0100611e-01
   4.7257376e-01   6.1373404e-01
   5.1159941e-01   1.0157192e+00
   5.1094951e-01   7.1700200e-01
   6.6960808e-01   5.5164981e-01
   6.4691476e-01   5.6264961e-01
   6.8745577e-01   3.3318433e-01
   4.1655641e-01   7.6678870e-01
   8.7182595e-01   7.0199123e-01
   3.5068163e-01   7.5265254e-01
   5.8243710e-01   9.9554052e-01
   6.2133518e-01   6.7204362e-01
   4.1418769e-01   8.4289385e-01
   9.9346245e-01   4.1809641e-01
   6.6124413e-01   9.1703522e-01
   7.8202977e-01   7.2226663e-01
   5.2927853e-01   3.3054321e-01
   7.9650748e-01   8.6528080e-01
   4.4254201e-01   1.0458910e+00
   5.6746634e-01   7.1589458e-01
   6.4759553e-01   5.5860492e-01
   7.6352927e-01   6.3201506e-01
   4.1360270e-01   5.5045192e-01
   6.5942316e-01   5.3143207e-01
   7.1950347e-01   8.6803652e-01
   4.3709568e-01   8.4976014e-01
   7.8876241e-01   8.3119281e-01
   7.1162813e-01   5.0938925e-01
   7.2628910e-01   1.0496402e+00
   6.8352825e-01   5.2899751e-01
   6.7844329e-01   8.1295864e-01
   8.0641560e-01   6.6854160e-01
   9.6012589e-01   4.8314436e-01
   5.7347801e-01   7.2492045e-01
   6.0986302e-01   6.6725755e-01
   7.7984522e-01   4.9858012e-01
   5.3977547e-01   8.3897664e-01
   7.7663493e-01   7.8142704e-01
   4.6034261e-01   6.6820985e-01
   6.0092759e-01   5.5334975e-01
   2.3834148e-01   8.8299418e-01
   6.7956768e-01   5.9957859e-01
   1.0997704e+00   7.6902444e-01
   5.0769743e-01   7.4618505e-01
   8.8578299e-01   4.4906779e-01
   9.7134956e-01   8.7059139e-01
   6.9198891e-01   5.1521228e-01
   5.6502031e-01   7.7116998e-01
   6.0292410e-01   9.4489842e-01
   7.2102680e-01   6.3710635e-01
   5.0969940e-01   7.7421579e-01
   9.8543238e-01   6.5024645e-01
   4.8405673e-01   9.9939466e-01
   5.0952483e-01   8.3781548e-01
   7.0834245e-01   4.7673156e-01
   7.8058795e-01   8.9486368e-01
   7.4493007e-01   6.3326539e-01
   4.7116077e-01   7.0190388e-01
   7.7894257e-01   8.0017405e-01
   6.7288675e-01   4.6401772e-01
   5.8633032e-01   6.7829815e-01
   4.6365609e-01   8.2700433e-01
   5.0341042e-01   7.4392687e-01
   7.3261636e-01   4.4835665e-01
   6.7583873e-01   7.6940346e-01
   1.0800244e+00   9.2609763e-01
   6.6022145e-01   5.4075243e-01
   6.5704795e-01   7.4573378e-01
   6.6025787e-01   7.5065675e-01
   5.0846017e-01   6.3923105e-01
   1.0402281e+00   1.0552514e+00
   6.2946188e-01   5.5707011e-01
   6.6013342e-01   4.9005001e-01
   7.4515051e-01   7.3816794e-01
   3.7358138e-01   6.9559613e-01
   7.0795131e-01   4.5683464e-01
   6.0684435e-01   6.7949917e-01
   7.7548264e-01   4.4145974e-01
   7.2531000e-01   1.1299168e+00
   4.9683364e-01   7.0677587e-01
   8.3781197e-01   3.2190659e-01
   6.4246372e-01   7.5651660e-01
   5.6919973e-01   7.1015428e-01
   7.3761027e-01   6.8663005e-01
   7.0644577e-01   5.1098687e-01
   6.8376234e-01   8.5917606e-01
   6.1877820e-01   7.1509895e-01
   7.2110686e-01   8.7041543e-01
   9.5788461e-01   5.7102121e-01
   7.1533143e-01   4.5209704e-01
   6.8114236e-01   5.7897514e-01
   6.0619845e-01   7.0692531e-01
   6.2131103e-01   6.2594846e-01
   7.1022133e-01   8.4990783e-01
   6.8661491e-01   7.7682960e-01
   4.1919231e-01   8.2789136e-01
   8.2906434e-01   9.3537108e-01
   3.8230688e-01   9.5073312e-01
   5.8009769e-01   7.7086033e-01
   6.9468209e-01   9.4576195e-01
   6.5176200e-01   4.9186767e-01
   5.8794950e-01   5.0149331e-01
   9.3625054e-01   7.4046027e-01
   5.5249825e-01   8.9623622e-01
   6.1010038e-01   7.4291480e-01
   5.6072233e-01   9.4072149e-01
   7.0198717e-01   8.4418918e-01
   6.6430397e-01   7.0353345e-01
   2.4648564e-01   9.1466284e-01
   8.5510822e-01   5.3323135e-01
   5.2898894e-01   7.1874134e-01
   8.0596858e-01   7.5883781e-01
   8.3710016e-01   7.2035454e-01
   4.5821616e-01   8.4264503e-01
   7.7800025e-01   6.0341092e-01
   5.5096827e-01   1.1094070e+00
   7.1779599e-01   8.1136557e-01
   8.1314919e-01   7.5926541e-01
   6.8938997e-01   7.9466333e-01
   7.0513288e-01   5.8575804e-01
   6.4900393e-01   1.0858775e+00
   1.0099869e+00   4.3278962e-01
   4.7715802e-01   7.5216330e-01
   6.2034528e-01   7.7658647e-01
   6.3483137e-01   7.4079899e-01
   6.1545161e-01   8.1007013e-01
   9.4458262e-01   5.4587699e-01
   6.4661391e-01   6.6141066e-01
   8.2315348e-01   8.5367624e-01
   4.8578245e-01   6.4090333e-01
   5.6773157e-01   7.6933868e-01
   1.1547142e+00   9.1525270e-01
   7.0794615e-01   7.3702471e-01
   9.4267634e-01   5.7701204e-01
   1.0790012e+00   8.7964482e-01
   9.3857135e-01   6.9893996e-01
   9.9265961e-01   6.1671026e-01
   8.4904150e-01   5.1128049e-01
   8.4450298e-01   4.3128526e-01
   5.9989515e-01   7.1375045e-01
   7.9764235e-01   6.9641311e-01
   7.0888793e-01   1.0440314e+00
   7.2252251e-01   6.0013850e-01
   7.6508701e-01   6.8305504e-01
   9.9746503e-01   4.3567380e-01
   7.1895039e-01   9.9957446e-01
   5.7747210e-01   4.8831188e-01
   5.6419497e-01   6.3391220e-01
   8.7295997e-01   3.0954939e-01
   6.4866064e-01   6.8929384e-01
   7.5225423e-01   7.1320685e-01
   6.9337518e-01   4.8253186e-01
   3.3493667e-01   5.4726733e-01
   9.6839499e-01   6.1239965e-01
   8.2373746e-01   5.1341369e-01
   6.7797199e-01   5.8631780e-01
   6.0747178e-01   6.6099912e-01
   7.5249165e-01   4.5583338e-01
   5.1718511e-01   4.7901560e-01
   7.7991037e-01   9.8863404e-01
   5.1424015e-01   6.3269291e-01
   4.6065748e-01   7.9775126e-01
   2.6431112e-01   9.5910386e-01
   4.5042971e-01   7.9733685e-01
   7.7641969e-01   7.1527859e-01
   4.6278722e-01   9.7528963e-01
   8.3235209e-01   5.7118582e-01
   1.0463703e+00   5.9195483e-01
   7.8242458e-01   6.3648597e-01
   7.8397430e-01   6.1326669e-01
   4.5198905e-01   7.0291697e-01
   4.9487208e-01   8.8189808e-01
   6.7348818e-01   8.2682821e-01
   3.7268865e-01   9.6034796e-01
   5.9430235e-01   7.8194134e-01
   8.4131472e-01   6.0876690e-01
   5.3269060e-01   4.7458094e-01
   6.9369389e-01   5.3494686e-01
   7.6811653e-01   8.5635117e-01
   5.8150258e-01   4.1031608e-01
   6.8461313e-01   6.3124595e-01
   6.1264786e-01   6.7225308e-01
   8.2992123e-01   6.4401350e-01
   6.6284774e-01   4.6837529e-01
   7.8475900e-01   4.9894997e-01
   6.7213935e-01   6.8051971e-01
   3.5981667e-01   8.7082390e-01
   1.0369149e+00   6.4116891e-01
   6.6634612e-01   6.4338782e-01
   6.1450851e-01   6.5906846e-01
   7.8746694e-01   7.2460990e-01
   8.1737722e-01   7.2476798e-01
   6.8602107e-01   5.1656694e-01
   5.6587775e-01   8.0974406e-01
   5.6883794e-01   6.9685991e-01
   6.0371179e-01   4.1718283e-01
   7.9027388e-01   6.5336433e-01
   7.2255742e-01   3.6074535e-01
   7.1334407e-01   5.4124527e-01
   7.1164538e-01   6.7896214e-01
   6.1869242e-01   9.8792080e-01
   7.4274716e-01   6.3953997e-01
   5.5912860e-01   8.0934061e-01
   5.0316196e-01   8.3597106e-01
   8.5217462e-01   5.9163538e-01
   5.9277923e-01   6.8881171e-01
   7.5616234e-01   1.0683742e+00
   8.2849000e-01   9.3348546e-01
   7.7659710e-01   5.6800501e-01
   6.8835727e-01   8.4721934e-01
   5.9522801e-01   8.3691094e-01
   5.9242208e-01   4.9043469e-01
   6.0209472e-01   5.7503111e-01
   7.6215907e-01   7.5253975e-01
   7.1175199e-01   7.3412404e-01
   5.0390621e-01   7.1503533e-01
   6.7899248e-01   9.0030818e-01
   4.5612632e-01   5.7550451e-01
   1.0111244e+00   8.9729534e-01
   4.4796803e-01   6.8070677e-01
   5.1569317e-01   6.9662899e-01
   6.0460468e-01   6.4263383e-01
   7.4649591e-01   5.6077254e-01
   6.5214864e-01   7.8769789e-01
   4.4510388e-01   7.4131410e-01
   3.4941918e-01   9.4064479e-01
   6.1800959e-01   7.2546546e-01
   5.5939971e-01   7.0654499e-01
   7.3904923e-01   3.8868548e-01
   8.5149208e-01   7.2061228e-01
   6.6400926e-01   9.4605247e-01
   6.7964933e-01   5.0700986e-01
   7.1929170e-01   3.5743920e-01
   6.0904444e-01   5.2588084e-01
   5.9317108e-01   4.7837224e-01
   5.4269458e-01   9.7751604e-01
   6.2687661e-01   4.9924818e-01
   6.5913014e-01   6.6158996e-01
   4.9462864e-01   7.8324669e-01
   7.8154553e-01   9.6816319e-01
   5.1365876e-01   8.5602656e-01
   7.4523395e-01   4.5622585e-01
   6.7473559e-01   1.1283618e+00
   6.2121268e-01   6.8592875e-01
   5.9173827e-01   1.2181494e+00
   7.5733448e-01   4.8894850e-01
   6.8968766e-01   7.0178057e-01
   8.7588070e-01   9.5458678e-01
   5.0169566e-01   7.7247577e-01
   9.7179424e-01   5.5350589e-01
   7.0837618e-01   5.4911936e-01
   7.1763469e-01   6.9295160e-01
   8.0055591e-01   6.4577928e-01
   6.4335851e-01   5.7988422e-01
   6.1055493e-01   8.8987568e-01
   7.2886050e-01   7.3190048e-01
   6.9302379e-01   6.4781601e-01
   7.1778121e-01   8.6159564e-01
   7.4389122e-01   9.4849947e-01
   6.0187431e-01   7.3254796e-01
   5.9536782e-01   6.6579022e-01
   6.8148955e-01   6.8202623e-01
   1.1180757e+00   6.4347080e-01
   7.2269774e-01   4.8088935e-01
   5.8837526e-01   6.7203634e-01
   8.5873326e-01   8.1568028e-01
   4.3000527e-01   8.5534120e-01
   4.4393515e-01   8.0365811e-01
   5.4432938e-01   7.5207120e-01
   6.0604211e-01   9.1015825e-01
   7.5967897e-01   9.6266005e-01
   7.8356667e-01   7.5598940e-01
   9.2747536e-01   6.0432661e-01
   5.9867616e-01   4.1543944e-01
   5.3765466e-01   9.8217844e-01
   6.1899837e-01   8.1560165e-01
   7.3614916e-01   7.0227952e-01
   3.9358590e-01   1.0730743e+00
   7.5122449e-01   8.3209012e-01
   5.2817396e-01   7.8066558e-01
   6.8251849e-01   5.3087869e-01
   6.1775819e-01   7.1960845e-01
   4.8654986e-01   5.4281430e-01
   4.8125848e-01   8.0761802e-01
   7.2968174e-01   6.8335853e-01
   4.2432868e-01   8.1105915e-01
   4.4076716e-01   6.8902691e-01
   8.8373293e-01   2.7263413e-01
   5.9084430e-01   7.2415224e-01
   6.6926137e-01   4.4375788e-01
   6.7568827e-01   6.9572714e-01
   7.3247044e-01   1.0539904e+00
   7.6499822e-01   3.1845366e-01
   7.3043508e-01   5.7016650e-01
   7.2846070e-01   5.9329138e-01
   4.6847827e-01   7.1469446e-01
   7.8562869e-01   6.6857181e-01
   4.2491237e-01   7.5033657e-01
   7.3210919e-01   6.6656006e-01
   5.9551679e-01   6.8362275e-01
   3.9980143e-01   8.1305487e-01
   8.9645200e-01   9.0271901e-01
   6.9628473e-01   5.4464970e-01
   7.8966031e-01   8.1436823e-01
   4.7218767e-01   7.7497748e-01
   7.9892162e-01   8.4473738e-01
   7.6313770e-01   4.8592622e-01
   7.9089217e-01   6.6608254e-01
   5.5424842e-01   8.6317910e-01
   4.4414844e-01   7.4103245e-01
   3.9797581e-01   7.6753084e-01
   1.0058877e+00   3.6964324e-01
   8.3833597e-01   6.4746665e-01
   7.5951708e-01   6.5197502e-01
   6.7158808e-01   7.9088930e-01
   6.9325180e-01   6.6516672e-01
   6.5867885e-01   8.2699093e-01
   7.1035163e-01   5.6320637e-01
   5.5815254e-01   7.4924008e-01
   5.9373359e-01   9.5044616e-01
   9.8179292e-01   5.3904402e-01
   5.1484409e-01   6.8758704e-01
   5.1965947e-01   7.1389928e-01
   4.4411707e-01   7.3263938e-01
   7.0730268e-01   5.9267831e-01
   7.1448046e-01   7.0352119e-01
   4.9051675e-01   5.3675889e-01
   2.8177473e-01   9.2417745e-01
   5.6281969e-01   6.0393407e-01
   5.4155267e-01   7.0959108e-01
   6.0497582e-01   5.7495098e-01
   6.4936969e-01   5.5483150e-01
   4.6374084e-01   8.4851542e-01
   7.6432064e-01   6.7027009e-01
   7.2912317e-01   4.8477131e-01
   7.9708209e-01   9.0468173e-01
   6.5154068e-01   4.6836388e-01
   6.5286412e-01   8.2366225e-01
   1.0574989e+00   5.9618154e-01
   7.1105276e-01   6.9377205e-01
   7.2377900e-01   6.4344028e-01
   8.5044966e-01   6.2478476e-01
   7.0514452e-01   6.0259633e-01
   5.0659693e-01   7.7385175e-01
   7.0105523e-01   8.5437620e-01
   7.1932525e-01   9.1242318e-01
   5.7888986e-01   8.8629515e-01
   9.1011975e-01   6.4762045e-01
   6.1776712e-01   4.9271385e-01
   1.2400777e+00   3.8041828e-01
   5.2677202e-01   6.8893747e-01
   8.6549175e-01   6.8624055e-01
   7.3018931e-01   9.6185974e-01
   5.2164855e-01   8.6926840e-01
   6.5987482e-01   7.1304413e-01
   7.0590666e-01   8.4437911e-01
   6.2744599e-01   8.8997027e-01
   6.7880496e-01   6.5536018e-01
   4.1889568e-01   7.3544362e-01
   6.4023241e-01   6.9795622e-01
   8.1699082e-01   5.3141081e-01
   5.1075639e-01   4.0415769e-01
   7.7514832e-01   4.2806324e-01
   7.6792479e-01   7.8037936e-01
   5.3816921e-01   4.9183746e-01
   8.9527155e-01   4.3276968e-01
   9.7567309e-01   7.0908643e-01
   6.0257196e-01   6.4910137e-01
   9.4591459e-01   4.5097241e-01
   8.0649747e-01   7.1237587e-01
   6.8183729e-01   6.0331431e-01
   7.2562961e-01   8.9921955e-01
   4.2719937e-01   9.2528669e-01
   1.0739113e+00   4.8433606e-01
   5.1634392e-01   6.9490144e-01
   6.7333518e-01   7.9407661e-01
   6.5242323e-01   7.2746933e-01
   7.3376126e-01   4.8650328e-01
   1.2185872e+00   6.6782802e-01
   6.2930805e-01   6.0630020e-01
   6.4767446e-01   9.7581344e-01
   7.7423887e-01   5.1302009e-01
   4.3485434e-01   8.0400107e-01
   6.7284487e-01   6.6092521e-01
   6.5289236e-01   5.7896244e-01
   5.9884575e-01   6.2609643e-01
   5.8511435e-01   6.0822335e-01
   7.3448516e-01   5.3023023e-01
   6.7358583e-01   4.6502798e-01
   4.6281386e-01   6.5807056e-01
   6.0408958e-01   7.8617339e-01
   6.4233475e-01   7.3515522e-01
   9.1267406e-01   2.4941644e-01
   4.4453341e-01   5.0901174e-01
   9.0581527e-01   4.7332988e-01
   6.0023634e-01   7.8967813e-01
   3.9980109e-01   5.6477488e-01
   5.5707602e-01   7.5169509e-01
   6.4244205e-01   5.6844888e-01
   1.0838402e+00   2.0073685e-01
   8.7329716e-01   7.5870821e-01
   6.7529250e-01   5.5741614e-01
   8.0688140e-01   7.2912750e-01
   6.1032351e-01   7.3192981e-01
   6.3261769e-01   6.6572139e-01
   7.1934684e-01   7.8298678e-01
   8.9723098e-01   7.3949955e-01
   4.7313180e-01   5.6866299e-01
   6.0456266e-01   4.9479896e-01
   4.2162642e-01   8.3202126e-01
   6.5265089e-01   7.6834880e-01
   7.2169968e-01   4.1228604e-01
   4.6827761e-01   7.3622776e-01
   4.7899690e-01   6.8350691e-01
   1.1226996e+00   3.3223414e-01
   8.2813620e-01   6.5643792e-01
   1.1112055e+00   6.6006545e-01
   6.5602809e-01   6.5851010e-01
   6.0674339e-01   8.5506278e-01
   7.1069544e-01   8.1704746e-01
   1.1083628e+00   6.4952148e-01
   4.1179935e-01   6.4362597e-01
   9.1855522e-01   5.4688081e-01
   1.1103608e+00   6.7055905e-01
   5.0400916e-01   1.2374949e+00
   4.6421468e-01   6.2673553e-01
   5.6239220e-01   8.3099016e-01
   4.6591327e-01   6.4978076e-01
   6.4008761e-01   6.6140382e-01
   7.2163721e-01   5.8586960e-01
   7.6988323e-01   7.0838445e-01
   4.9026568e-01   8.6256537e-01
   6.6670489e-01   8.3164850e-01
   8.0804410e-01   5.9727496e-01
   7.0129653e-01   7.6009330e-01
   6.1627734e-01   9.5278755e-01
   5.8866274e-01   6.7986619e-01
   7.3870494e-01   6.0232002e-01
   3.6215207e-01   7.2150647e-01
   7.9869671e-01   8.2695433e-01
   6.5801487e-01   5.0178663e-01
   6.4686750e-01   8.0449460e-01
   5.7179948e-01   6.3300195e-01
   6.6870082e-01   6.5773472e-01
   8.6456956e-01   5.9253721e-01
   4.5137636e-01   7.1087283e-01
   7.4518796e-01   1.0107462e+00
   4.2124332e-01   8.3644367e-01
   6.2746706e-01   6.5222171e-01
   7.4202704e-01   8.5623178e-01
   5.6055138e-01   9.2854992e-01
   7.5623435e-01   5.8128020e-01
   5.8976643e-01   4.4870532e-01
   6.3777189e-01   3.9763616e-01
   8.9152815e-01   7.1798586e-01
   7.8540858e-01   4.8656198e-01
   9.0291150e-01   8.5110664e-01
   6.1685278e-01   5.3942262e-01
   6.4649862e-01   5.8648491e-01
   7.1665194e-01   4.6681465e-01
   2.0050541e-01   7.0561139e-01
   8.1755184e-01   5.7308026e-01
   6.1655153e-01   9.6211161e-01
   5.0132726e-01   8.1982502e-01
   8.0801720e-01   4.8701336e-01
   8.1175008e-01   6.2316455e-01
   5.8174447e-01   4.5275338e-01
   5.7105613e-01   5.4386293e-01
   4.6100442e-01   8.8291918e-01
   4.2725317e-01   9.6333159e-01
   7.1228520e-01   9.8861502e-01
   1.0241387e+00   8.3758341e-01
   5.4044270e-01   6.2981300e-01
   6.4189053e-01   5.9576891e-01
   3.8329109e-01   9.0420119e-01
   4.9638001e-01   9.5660989e-01
   8.0635475e-01   7.9052509e-01
   8.7187354e-01   5.4910686e-01
   5.9727511e-01   6.1256849e-01
   5.0599923e-01   6.6983071e-01
   7.8538060e-01   6.4671167e-01
   3.5110881e-01   8.4265587e-01
   8.5095003e-01   9.0102704e-01
   1.0220739e+00   5.9161419e-01
   4.9793222e-01   7.3735411e-01
   6.0472087e-01   4.8744365e-01
   7.6591037e-01   5.9371109e-01
   7.3903967e-01   7.3453026e-01
   4.7054539e-01   6.3883390e-01
   6.6116870e-01   6.5995844e-01
   7.0721407e-01   5.9534479e-01
   5.3941514e-01   7.0628833e-01
   7.6698756e-01   6.5870567e-01
   4.8621356e-01   6.8507810e-01
   5.1290521e-01   8.1462567e-01
   6.5490286e-01   5.3457948e-01
   6.9615814e-01   5.8361153e-01
   4.0879112e-01   9.5127854e-01
   6.0578297e-01   5.8512814e-01
   6.8711384e-01   6.1387741e-01
   6.0624411e-01   5.5106153e-01
   6.1945633e-01   6.8552675e-01
   5.5654319e-01   6.4599088e-01
   4.5974960e-01   1.0545315e+00
   3.1255910e-01   7.7829080e-01
   1.0078399e+00   6.0972819e-01
   5.2933370e-01   1.0304263e+00
   8.5097949e-01   1.2990394e+00
   3.7530026e-01   6.8791534e-01
   8.7911959e-01   9.7195448e-01
   4.2841583e-01   8.3895951e-01
   7.1305762e-01   8.5722456e-01
   4.3155484e-01   6.1235805e-01
   8.6155450e-01   7.7174117e-01
   7.2735803e-01   5.6687298e-01
   6.0763521e-01   4.8123969e-01
   7.5717589e-01   8.3829538e-01
   7.5947427e-01   5.4200487e-01
   6.9510261e-01   8.3669626e-01
   5.9302688e-01   1.1412013e+00
   9.2670393e-01   7.6610911e-01
   5.7737074e-01   5.0190296e-01
   7.5415663e-01   1.0437242e+00
   6.5415095e-01   3.9340754e-01
   6.5114050e-01   8.9910461e-01
   8.1496156e-01   5.9769530e-01
   5.5013119e-01   1.0320085e+00
   7.5389577e-01   6.5076158e-01
   7.0916973e-01   4.5491505e-01
   8.6099990e-01   8.4040322e-01
   8.2085978e-01   5.8664064e-01
   4.1506660e-01   1.0143211e+00
   5.2118284e-01   9.4752410e-01
   1.1067896e+00   5.4370912e-01
   3.0942101e-01   8.2573783e-01
   6.0979024e-01   5.1430857e-01
   7.8944571e-01   2.7572776e-01
   3.0426085e-01   8.8979271e-01
   7.5123233e-01   5.8633629e-01
   7.1304151e-01   8.1564836e-01
   7.1778252e-01   5.4979556e-01
   6.0185189e-01   6.6990634e-01
   7.0977960e-01   5.6116530e-01
   7.4000970e-01   7.5338063e-01
   1.0248238e+00   8.0045980e-01
   8.5286929e-01   7.5802729e-01
   7.6971417e-01   8.1406889e-01
   7.2035159e-01   8.1722357e-01
   7.1626622e-01   9.0503759e-01
   1.1418753e+00   4.6358615e-01
   5.1816857e-01   8.5032205e-01
   7.0806456e-01   6.3723597e-01
   6.6168445e-01   4.7213269e-01
   3.6745800e-01   9.0605988e-01
   7.1579439e-01   7.6142891e-01
   4.0725554e-01   6.6299571e-01
   6.6282050e-01   7.8922376e-01
   2.6155852e-01   7.6176244e-01
   3.7844250e-01   7.6154933e-01
   8.1747764e-01   3.4843912e-01
   8.4217415e-01   8.4841693e-01
   6.4843339e-01   8.4285140e-01
   5.9230457e-01   8.7946586e-01
   7.3595515e-01   6.5255825e-01
   2.1537651e-01   7.9312143e-01
   7.8751448e-01   5.5322379e-01
   6.6106425e-01   5.4007119e-01
   1.0837715e+00   7.1763028e-01
   7.2777272e-01   4.6725874e-01
   8.0791307e-01   4.4583739e-01
   1.0509845e+00   2.9402602e-01
   1.0866730e+00   9.4666319e-01
   6.8392749e-01   6.9508965e-01
   6.1470315e-01   7.6528959e-01
   7.1140909e-01   7.3135330e-01
   7.0572105e-01   5.9160852e-01
   7.8389043e-01   9.4656731e-01
   1.2013644e+00   5.7430245e-01
   6.8136729e-01   8.1943515e-01
   7.2570687e-01   6.1753608e-01
   9.2193106e-01   8.4071605e-01
   9.1198140e-01   4.2127389e-01
   9.1089490e-01   5.2488478e-01
   3.9304831e-01   7.1630555e-01
   8.4891891e-01   6.7447827e-01
   6.2843995e-01   8.0926013e-01
   5.6138904e-01   6.6732708e-01
   6.2932742e-01   8.5966100e-01
   7.6985027e-01   7.1953914e-01
   8.6199959e-01   5.1870616e-01
   5.1656763e-01   6.7235834e-01
   5.0737385e-01   7.2788733e-01
   8.2649139e-01   8.8509577e-01
   6.6860720e-01   1.0112786e+00
   4.4205167e-01   9.3775285e-01
   5.8501566e-01   5.8356714e-01
   6.2507427e-01   4.7628006e-01
   1.0046253e+00   9.3882341e-01
   9.8672502e-01   6.0105199e-01
   7.3511858e-01   6.0279223e-01
   4.7265375e-01   6.4495140e-01
   7.8072741e-01   7.1351717e-01
   6.7442778e-01   4.3782202e-01
   6.9918008e-01   7.2442668e-01
   8.6038037e-01   6.0800803e-01
   7.4703375e-01   6.2798803e-01
   4.3041354e-01   3.9810056e-01
   5.5873618e-01   8.7537162e-01
   7.4233882e-01   6.8301670e-01
   5.7066538e-01   2.8856210e-01
   6.4424353e-01   5.9952962e-01
   3.4693818e-01   1.0976911e+00
   8.5863655e-01   7.8809172e-01
   8.0800040e-01   4.9945136e-01
   7.3477017e-01   1.0209886e+00
   7.3343242e-01   2.8433873e-01
   8.9093580e-01   6.6104990e-01
   7.3057090e-01   7.5860567e-01
   8.2877836e-01   8.4229763e-01
   8.1072636e-01   6.0552872e-01
   8.5916007e-01   7.4055902e-01
   4.6509078e-01   7.6370517e-01
   5.3832610e-01   1.0584167e+00
   7.3384901e-01   6.2930436e-01
   6.0597335e-01   7.3266028e-01
   5.6637211e-01   7.6053805e-01
   7.5679481e-01   7.5970380e-01
   8.3094155e-01   6.6021494e-01
   4.9783903e-01   6.4215313e-01
   3.9403614e-01   9.0811478e-01
   6.1030151e-01   7.9604105e-01
   3.4390895e-01   1.0026582e+00
   6.9411794e-01   8.4748613e-01
   4.8164336e-01   7.8194367e-01
   3.3709729e-01   7.9629139e-01
   7.5416275e-01   9.5058942e-01
   6.3687644e-01   4.2504425e-01
   5.9819027e-01   5.3763751e-01
   6.7256676e-01   7.2259200e-01
   5.8575890e-01   8.2179843e-01
   7.3649834e-01   9.6009333e-01
   6.5259177e-01   4.7397151e-01
   8.6117084e-01   4.9660245e-01
   6.1782199e-01   7.3831336e-01
   7.1349464e-01   7.3864113e-01
   6.4319189e-01   6.9777063e-01
   3.3832599e-01   8.8075003e-01
   6.9180079e-01   4.9600249e-01
   1.0352903e+00   9.8037658e-01
   5.4823447e-01   5.0135954e-01
   4.7307961e-01   6.9662740e-01
   6.4560977e-01   9.3679389e-01
   7.8378195e-01   5.0446335e-01
   6.1997896e-01   7.8082998e-01
   1.0121040e+00   9.9500845e-01
   6.8502865e-01   6.8383722e-01
   4.8042120e-01   9.9059011e-01
   5.1907268e-01   6.2165693e-01
   7.6680995e-01   8.3318442e-01
   7.0578516e-01   5.6997501e-01
   4.9637220e-01   6.3203554e-01
   7.8442284e-01   7.0674446e-01
   8.4705873e-01   4.0485786e-01
   9.5111363e-01   5.0935443e-01
   7.2831369e-01   9.1000386e-01
   6.8263515e-01   8.2330176e-01
   5.8190521e-01   6.3255857e-01
   7.4709583e-01   7.2334559e-01
   1.2042519e+00   4.1131065e-01
   7.8026290e-01   9.1234312e-01
   6.8184726e-01   8.8859392e-01
   4.7282937e-01   7.6508569e-01
   5.5334039e-01   8.8862867e-01
   8.6779951e-01   4.7139819e-01
   6.7831179e-01   5.5047340e-01
   8.4571559e-01   9.5286525e-01
   5.8199923e-01   8.7070917e-01
   5.8392727e-01   4.6182532e-01
   7.7155000e-01   4.9033240e-01
   5.1572317e-01   1.0023474e+00
   7.1156900e-01   5.9848541e-01
   9.3055580e-01   7.4205556e-01
   4.6060078e-01   5.4357544e-01
   5.6981390e-01   7.4676514e-01
   6.4944459e-01   1.0283380e+00
   7.3631740e-01   8.2372832e-01
   7.1726796e-01   5.4622121e-01
   7.1062475e-01   8.7091261e-01
   5.5441775e-01   8.3132543e-01
   8.5657170e-01   4.9006264e-01
   1.0304528e+00   7.4928441e-01
   5.9271421e-01   7.5405778e-01
   9.3178140e-01   3.0848136e-01
   8.0700178e-01   5.7983601e-01
   6.8232288e-01   9.2274196e-01
   3.8888582e-01   6.2076315e-01
   6.1375078e-01   1.0266442e+00
   6.8444532e-01   4.4084275e-01
   3.3929431e-01   8.5801870e-01
   1.0778947e+00   4.7480051e-01
   7.6046257e-01   8.3588838e-01
   6.6181531e-01   6.9082486e-01
   6.5034625e-01   7.8315016e-01
   5.7244385e-01   1.0762514e+00
   7.9235691e-01   4.4285038e-01
   6.1022926e-01   4.3226201e-01
   6.4600648e-01   8.9798369e-01
   4.5047810e-01   5.6864893e-01
   1.0358321e+00   5.9469796e-01
   5.1148716e-01   8.4274376e-01
   5.1878488e-01   1.0100768e+00
   6.3563376e-01   7.0898927e-01
   5.8465608e-01   5.9652028e-01
   8.7221627e-01   8.1328136e-01
   6.3006476e-01   4.8246472e-01
   2.4413406e-01   9.4657424e-01
   6.9660010e-01   5.3072306e-01
   6.1996635e-01   8.4204866e-01
   7.8469908e-01   5.8009583e-01
   9.7852972e-01   4.1085717e-01
   6.6119429e-01   4.0745507e-01
   8.4550498e-01   6.1399264e-01
   7.0570615e-01   4.1902755e-01
   1.0221209e+00   4.8080353e-01
   6.9974952e-01   8.5450982e-01
   6.6941906e-01   7.7642187e-01
   6.5501203e-01   6.5929191e-01
   7.2077270e-01   6.8614319e-01
   5.4852677e-01   8.1532129e-01
   6.3982547e-01   5.9779219e-01
   7.2526594e-01   8.5652143e-01
   6.7364855e-01   6.7636340e-01
   7.3756073e-01   9.3632631e-01
   7.0843445e-01   5.6316534e-01
   5.6178794e-01   7.6517317e-01
   8.2934359e-01   2.0676315e-01
   6.0220252e-01   4.1612904e-01
   8.0302313e-01   6.3871167e-01
   6.2409920e-01   6.5588106e-01
   1.0483890e+00   4.2017744e-01
   6.0690221e-01   7.0635013e-01
   5.4426129e-01   5.6068407e-01
   5.2134110e-01   5.7650072e-01
   8.7565965e-01   2.2644825e-01
   4.4792394e-01   7.5427138e-01
   7.5852107e-01   5.8126364e-01
   7.0338802e-01   4.2503339e-01
   1.0040791e+00   5.0628602e-01
   5.4189107e-01   7.0155904e-01
   5.9962991e-01   5.9102516e-01
   5.1803179e-01   5.5713350e-01
   6.5468008e-01   7.7746636e-01
   5.7119323e-01   5.4684663e-01
   8.9111361e-01   6.4159636e-01
   5.4302530e-01   6.2946551e-01
   6.9748124e-01   5.9055067e-01
   6.6238488e-01   1.1745130e+00
   4.0505704e-01   5.9331021e-01
   8.7413848e-01   1.0226558e+00
   6.2799680e-01   8.8072861e-01
   7.2745241e-01   4.2766570e-01
   9.5307129e-01   7.4492595e-01
   7.4984449e-01   3.6062956e-01
   6.9396449e-01   6.7571157e-01
   4.0341149e-01   6.3554349e-01
   9.3705619e-01   8.4129410e-01
   8.0417090e-01   7.0810912e-01
   4.9973079e-01   6.2485266e-01
   6.0748459e-01   7.4189142e-01
   7.9657872e-01   1.0628820e+00
   6.9520245e-01   6.1012895e-01
   8.2587359e-01   1.1123485e+00
   5.5106089e-01   4.8861192e-01
   9.3508619e-01   7.1089448e-01
   8.0513229e-01   5.4148959e-01
   7.2916966e-01   7.8759200e-01
   7.7732710e-01   7.5980586e-01
   8.1629488e-01   3.5772935e-01
   5.5160632e-01   9.5170205e-01
   6.3491894e-01   5.1358007e-01
   4.3101379e-01   9.3850117e-01
   8.7462057e-01   4.4711899e-01
   6.1517591e-01   7.7773905e-01
   2.8012440e-01   9.8749077e-01
   1.0181486e+00   6.8307068e-01
   4.8275306e-01   8.1332808e-01
   3.5262181e-01   1.2059152e+00
   8.2641529e-01   5.6946314e-01
   8.3160283e-01   5.9371486e-01
   5.2260957e-01   7.0798625e-01
   8.1636538e-01   8.1468109e-01
   4.8683237e-01   7.7175277e-01
   8.5967324e-01   2.9634311e-01
   9.3121601e-01   7.6859990e-01
   9.3243989e-01   7.2719404e-01
   7.6998636e-01   6.7696968e-01
   8.7782650e-01   7.5102860e-01
   3.7931764e-01   7.3229735e-01
   6.5639922e-01   9.5062056e-01
   9.9564751e-01   6.4854211e-01
   5.4127469e-01   1.0630727e+00
   9.8843060e-01   7.0022962e-01
   7.9268096e-01   5.3757191e-01
   5.7657040e-01   7.3396358e-01
   1.3222048e+00   6.8886434e-01
   6.7160976e-01   6.5949751e-01
   6.6026806e-01   8.8206900e-01
   4.6674490e-01   8.4070682e-01
   6.3808022e-01   5.2258829e-01
   6.4124038e-01   7.4412512e-01
   6.3844253e-01   5.8132079e-01
   6.5430475e-01   4.3658931e-01
   6.8703618e-01   6.8505968e-01
   8.4475916e-01   4.0255971e-01
   9.7015662e-01   5.2087343e-01
   6.3020228e-01   5.6740790e-01
   6.6603223e-01   5.4815278e-01
   7.7450411e-01   4.5396823e-01
   6.0778139e-01   3.9611832e-01
   4.9731143e-01   6.5956698e-01
   7.8093157e-01   1.4510471e-01
   6.0100085e-01   5.9732300e-01
   6.6318038e-01   7.7020297e-01
   8.4663240e-01   5.3607739e-01
   7.8009375e-01   8.4413235e-01
   7.2272550e-01   8.3329202e-01
   6.8801673e-01   7.8459356e-01
   4.5661360e-01   9.0652536e-01
   5.1558166e-01   6.3916627e-01
   7.2939388e-01   5.3669059e-01
   6.9524155e-01   8.9003980e-01
   7.4857280e-01   3.5756970e-01
   5.9070679e-01   5.2634276e-01
   4.4233467e-01   7.4550987e-01
   1.7900579e-01   7.4129958e-01
   4.5459373e-01   7.4899247e-01
   5.4724983e-01   4.8970725e-01
   7.0457969e-01   5.8347330e-01
   5.5097269e-01   5.5700527e-01
   5.2920161e-01   7.0529479e-01
   7.1097558e-01   7.7807127e-01
   7.0673538e-01   5.9943106e-01
   8.6191813e-01   2.4748525e-01
   8.1406423e-01   7.3742862e-01
   3.6729164e-01   9.1209237e-01
   3.9093661e-01   1.0193791e+00
   4.2390990e-01   7.6496265e-01
   3.7999320e-01   7.0182047e-01
   6.9568963e-01   8.3349887e-01
   7.4826991e-01   6.9108772e-01
   7.4223300e-01   6.6827730e-01
   6.9519665e-01   5.6935755e-01
   5.3745671e-01   7.3996192e-01
   5.2993584e-01   6.5714155e-01
   6.1199645e-01   3.3848410e-01
   5.1492984e-01   6.3538044e-01
   5.6403696e-01   4.7312917e-01
   6.3833736e-01   8.9738305e-01
   9.1783368e-01   5.8481752e-01
   4.5832039e-01   8.5361132e-01
   6.5656895e-01   5.8851269e-01
   3.3455170e-01   7.9953956e-01
   1.1042138e+00   5.1002974e-01
   6.9771208e-01   7.0240906e-01
   6.7798213e-01   9.2718861e-01
   5.4856010e-01   6.5703387e-01
   7.7380469e-01   5.7284148e-01
   6.5386511e-01   7.3040191e-01
   7.2942527e-01   8.0371595e-01
   6.1802227e-01   8.2282961e-01
   8.3096754e-01   6.1568024e-01
   5.1787905e-01   4.9784144e-01
   7.3154840e-01   3.4338188e-01
   8.6534451e-01   6.7629249e-01
   6.6223270e-01   7.4134729e-01
   7.1530364e-01   8.5021417e-01
   8.0609853e-01   9.8926185e-01
   6.4133818e-01   7.0737551e-01
   6.8419821e-01   6.9227761e-01
   8.5417863e-01   5.6875476e-01
   7.6903496e-01   8.5349682e-01
   4.7014245e-01   5.5407006e-01
   4.2765390e-01   8.9144921e-01
   5.9813635e-01   5.4240358e-01
   6.1601409e-01   5.7128101e-01
   7.0872255e-01   7.1360652e-01
   7.2125557e-01   8.2968332e-01
   5.8711822e-01   7.9327279e-01
   6.4013126e-01   6.3414750e-01
   6.4404215e-01   4.4546011e-01
   9.2121786e-01   8.4768816e-01
   3.7705636e-01   1.3105738e+00
   8.2734414e-01   7.8037434e-01
   1.0243705e+00   5.1603222e-01
   9.3414517e-01   7.6752130e-01
   7.1920380e-01   5.2242803e-01
   7.1426636e-01   9.3565576e-01
   5.8018837e-01   5.9691438e-01
   8.4199130e-01   5.5378964e-01
   5.7016376e-01   6.9016205e-01
   6.1534218e-01   6.4397247e-01
   3.5263703e-01   8.9486683e-01
   5.3706775e-01   9.3952072e-01
   6.5814841e-01   7.2982017e-01
   7.9483919e-01   4.4998068e-01
   6.2946279e-01   4.6645264e-01
   4.1407560e-01   9.0856047e-01
   9.4213443e-01   5.2512129e-01
   6.0061613e-01   6.9864715e-01
   8.2145995e-01   4.4533474e-01
   6.8553404e-01   8.2544886e-01
   1.0561919e+00   2.7755126e-01
   6.4605490e-01   6.1807048e-01
   7.1145086e-01   8.8302928e-01
   7.9355113e-01   6.3511848e-01
   3.4083456e-01   7.2660790e-01
   8.0770486e-01   5.1407405e-01
   5.4493466e-01   5.7288388e-01
   8.8359656e-01   6.1357227e-01
   5.4329663e-01   7.6887656e-01
   7.4318925e-01   1.1699153e+00
   8.5783926e-01   9.0182144e-01
   5.5208640e-01   6.7123283e-01
   4.2649538e-01   6.1986434e-01
   3.4679751e-01   7.2123249e-01
   7.5129341e-01   6.0137738e-01
   6.1234956e-01   7.1206039e-01
   7.5411815e-01   6.5376532e-01
   4.6522500e-01   7.5724873e-01
   7.1797757e-01   7.0786344e-01
   7.8371835e-01   8.1278586e-01
   5.9271214e-01   7.4681636e-01
   9.4194086e-01   6.7313264e-01
   6.0877608e-01   6.0387129e-01
   7.0467714e-01   6.2699725e-01
   9.6555111e-01   5.0370416e-01
   1.0068380e+00   6.8902821e-01
   7.2136518e-01   6.5280063e-01
   1.0155607e+00   8.5764398e-01
   1.0548606e+00   4.5728529e-01
   6.8624298e-01   6.5284838e-01
   6.5630013e-01   5.5602434e-01
   7.3958277e-01   8.3551161e-01
   9.8979846e-01   7.4431156e-01
   6.1296227e-01   8.2214321e-01
   7.1942038e-01   9.2138931e-01
   8.1720588e-01   6.5956214e-01
   6.6609860e-01   7.5948006e-01
   8.1810867e-01   6.6629479e-01
   6.4519338e-01   6.5460981e-01
   6.6452505e-01   7.5865074e-01
   6.0483711e-01   4.5573073e-01
   6.0343516e-01   4.2450076e-01
   4.3432621e-01   9.6372238e-01
   1.9828692e-01   8.2732030e-01
   6.7794310e-01   7.2200119e-01
   6.8722246e-01   4.5815569e-01
   4.8556276e-01   7.2016646e-01
   6.1143225e-01   7.3343018e-01
   7.4694670e-01   6.7215801e-01
   7.0723321e-01   6.5089673e-01
   5.9636101e-01   6.7024543e-01
   5.9772399e-01   4.6990086e-01
   6.9863655e-01   5.7672664e-01
   5.6597383e-01   7.6740415e-01
   3.0904789e-01   8.8468496e-01
   8.7839337e-01   6.7492562e-01
   7.7875871e-01   5.4459013e-01
   5.1674998e-01   8.6955371e-01
   7.7827176e-01   6.0389161e-01
   8.0255445e-01   5.4297176e-01
   7.4690805e-01   5.4088883e-01
   9.4796825e-01   8.3990682e-01
   1.1184908e+00   9.6137938e-01
   1.0776737e+00   4.0047586e-01
   4.1710311e-01   6.2533630e-01
   5.9535826e-01   6.8918283e-01
   7.0074696e-01   5.9647796e-01
   8.1109378e-01   9.4163129e-01
   8.0397630e-01   9.2722670e-01
   6.6003808e-01   5.9752239e-01
   6.8301283e-01   4.9201417e-01
   7.3374943e-01   8.3264243e-01
   8.3523045e-01   6.7804450e-01
   6.9624107e-01   7.2502904e-01
   7.3390314e-01   8.0743195e-01
   9.1974260e-01   5.6080428e-01
   5.1934634e-01   9.4638804e-01
   5.8125339e-01   7.2403577e-01
   7.6453537e-01   4.3220327e-01
   6.2913178e-01   7.8974670e-01
   7.1116338e-01   8.0716882e-01
   4.4294750e-01   7.6969748e-01
   8.5935577e-01   4.2520314e-01
   6.0090317e-01   5.3580208e-01
   9.1524805e-01   8.3097545e-01
   9.1181875e-01   8.2885817e-01
   5.8687317e-01   7.7267950e-01
   5.7413296e-01   7.9378088e-01
   6.8639922e-01   7.9825868e-01
   7.4785439e-01   7.8817352e-01
   7.5099462e-01   4.4072556e-01
   8.4763127e-01   4.1529191e-01
   5.4255413e-01   7.0384976e-01
   8.8489431e-01   7.2642582e-01
   9.1491000e-01   8.5301827e-01
   8.8401961e-01   8.1603444e-01
   7.0926965e-01   8.6629147e-01
   8.5039703e-01   9.2999188e-01
   6.9095531e-01   9.8349164e-01
   6.3839385e-01   6.7156756e-01
   3.8404464e-01   9.4627814e-01
   5.4535983e-01   8.4085856e-01
   7.7697874e-01   5.9999628e-01
   9.0899971e-01   5.7764807e-01
   5.5502230e-01   8.2819146e-01
   9.9890514e-01   5.1541716e-01
   6.5730064e-01   6.0703383e-01
   7.4828301e-01   8.3622799e-01
   9.1574199e-01   4.7579994e-01
   6.2031205e-01   6.1968486e-01
   5.7683026e-01   8.8430012e-01
   7.1798506e-01   5.7009267e-01
   5.4356941e-01   6.9748938e-01
   8.9535751e-01   7.5257243e-01
   6.7386611e-01   6.5364397e-01
   5.5571969e-01   8.5611102e-01
   8.5812213e-01   8.2447219e-01
   9.3325889e-01   7.4573076e-01
   9.0313571e-01   6.7800042e-01
   6.2706904e-01   5.7306271e-01
   7.3270181e-01   5.4901178e-01
   5.2224319e-01   7.4190057e-01
   4.8245250e-01   6.3960149e-01
   4.9154638e-01   9.1075383e-01
   7.1057942e-01   8.0704800e-01
   8.0129105e-01   7.0259673e-01
   5.2646163e-01   7.5185895e-01
   4.5724721e-01   6.6296465e-01
   6.6205562e-01   6.0815944e-01
   7.8395128e-01   1.1068357e+00
   8.6253132e-01   6.5659720e-01
   5.0872416e-01   6.3941252e-01
   7.1701542e-01   7.8096164e-01
   5.9789516e-01   1.2573753e+00
   8.2119910e-01   4.3448155e-01
   7.9421267e-01   8.2042235e-01
   5.6372854e-01   8.4986546e-01
   5.3671123e-01   7.7582617e-01
   6.5793059e-01   5.1285591e-01
   6.3908993e-01   5.1437153e-01
   7.3712280e-01   5.3062406e-01
   4.9778482e-01   8.1029003e-01
   7.7389437e-01   8.5436844e-01
   1.0069369e+00   8.0782348e-01
   5.7242734e-01   6.9748217e-01
   5.8662564e-01   5.9804969e-01
   5.5657696e-01   7.0774131e-01
   6.5617476e-01   9.3935156e-01
   7.1054175e-01   1.1739435e+00
   6.9519342e-01   7.4807065e-01
   1.1733226e+00   1.6063424e-01
   5.6062251e-01   5.8415579e-01
   5.6650088e-01   7.5024647e-01
   7.2569645e-01   1.0046698e+00
   7.3765966e-01   7.2958364e-01
   1.0156890e+00   5.9183184e-01
   4.8956605e-01   7.9728937e-01
   8.2806210e-01   6.3358648e-01
   6.8786979e-01   6.8558340e-01
   5.3260853e-01   7.0445038e-01
   4.2795201e-01   6.8180187e-01
   9.9932167e-01   5.0889135e-01
   7.2085734e-01   5.3944815e-01
   5.3711982e-01   7.3456240e-01
   4.6273641e-01   9.6706299e-01
   6.4028211e-01   9.9618278e-01
   6.4154825e-01   7.6264827e-01
   1.0260690e+00   5.9192371e-01
   8.1268835e-01   6.3730139e-01
   5.0196467e-01   8.8113047e-01
   4.9098168e-01   6.3099670e-01
   4.7009240e-01   7.7894277e-01
   5.7337044e-01   5.4848041e-01
   5.7614572e-01   5.4985749e-01
   6.1011205e-01   7.4610564e-01
   5.2586317e-01   7.8981570e-01
   8.1705688e-01   6.8949579e-01
   6.5020461e-01   5.3484272e-01
   4.4473237e-01   8.1722757e-01
   9.1125989e-01   7.0266795e-01
   4.6366077e-01   7.0388405e-01
   6.2089819e-01   4.6883874e-01
   4.9037310e-01   7.8698901e-01
   6.9515876e-01   5.6988709e-01
   5.2186602e-01   7.9993897e-01
   4.5735984e-01   6.1250812e-01
   4.9916741e-01   5.4496569e-01
   5.8955366e-01   1.1046559e+00
   8.1200548e-01   6.3802437e-01
   9.4899111e-01   5.2765189e-01
   4.4183200e-01   8.4929612e-01
   5.2327932e-01   8.4111208e-01
   7.0452202e-01   7.5530831e-01
   6.1154322e-01   5.8461774e-01
   5.6285794e-01   8.3258299e-01
   7.0803985e-01   7.1559429e-01
   5.9400139e-01   4.7122539e-01
   6.9491531e-01   8.6954872e-01
   9.7317906e-01   6.3798298e-01
   5.7187020e-01   9.3466950e-01
   9.3709592e-01   8.5831320e-01
   2.4773939e-01   7.3336672e-01
   7.2787636e-01   4.7457020e-01
   6.1334607e-01   6.8059533e-01
   7.3427737e-01   4.8363415e-01
   6.7279604e-01   7.1912147e-01
   1.1514060e+00   5.2138181e-01
   8.4640096e-01   4.3208969e-01
   8.2685575e-01   8.4125466e-01
   3.5635922e-01   7.3678215e-01
   7.2739223e-01   4.7192249e-01
   6.9921283e-01   6.8549533e-01
   5.2959408e-01   7.9526966e-01
   8.8640063e-01   7.7704421e-01
   7.3082067e-01   5.7539465e-01
   6.2956047e-01   8.4697595e-01
   5.6649137e-01   8.0229136e-01
   6.3517895e-01   5.4146092e-01
   5.2007409e-01   7.3410882e-01
   4.8234965e-01   6.0233404e-01
   7.3402093e-01   5.3199141e-01
   6.8085051e-01   6.7265534e-01
   1.0501339e+00   6.3347598e-01
   6.3951765e-01   7.1633219e-01
   5.1334820e-01   6.8548720e-01
   6.8725464e-01   9.5651695e-01
   1.0046052e+00   2.4522194e-01
   7.2249595e-01   7.1205902e-01
   9.8519360e-01   6.1922292e-01
   6.9425081e-01   6.0562754e-01
   7.2697062e-01   5.5371662e-01
   9.4354029e-01   6.7406210e-01
   8.3657576e-01   4.7155430e-01
   3.8633024e-01   1.1658944e+00
   8.2501915e-01   6.3860832e-01
   5.7545152e-01   5.7300056e-01
   6.8950707e-01   5.7081256e-01
   6.8968771e-01   6.0586611e-01
   6.4070531e-01   6.3750748e-01
   7.7499376e-01   7.3916965e-01
   4.6287967e-01   5.6888851e-01
   6.8043707e-01   7.4632315e-01
   6.3744569e-01   9.9598484e-01
   9.5424252e-01   3.8235837e-01
   8.8176908e-01   8.4662282e-01
   5.4282260e-01   6.2711245e-01
   5.6707830e-01   6.5810597e-01
   5.6546793e-01   7.3178384e-01
   7.0065783e-01   9.1076937e-01
   6.5568594e-01   4.7664749e-01
   5.9150489e-01   5.5899602e-01
   5.0584519e-01   6.8342929e-01
   6.9606859e-01   7.3432362e-01
   6.8600062e-01   4.5073302e-01
   7.2757971e-01   9.3941363e-01
   7.2661265e-01   8.5473901e-01
   8.1120139e-01   1.0152407e+00
   6.2434297e-01   5.9456043e-01
   6.1275943e-01   8.4951707e-01
   7.3711364e-01   8.6795876e-01
   8.8253174e-01   7.0460571e-01
   1.1355848e+00   3.5269984e-01
   7.5658175e-01   4.6017837e-01
   5.1460136e-01   9.1225076e-01
   8.1879423e-01   8.6649736e-01
   7.9321063e-01   8.5692666e-01
   7.8300848e-01   3.8800059e-01
   5.0128024e-01   6.6748014e-01
   6.1831112e-01   8.5850051e-01
   6.4365766e-01   8.2961789e-01
   7.1204559e-01   5.4810401e-01
   5.0760014e-01   8.4663102e-01
   5.7041967e-01   9.0032791e-01
   8.4211999e-01   4.2573094e-01
   5.4099879e-01   4.8396957e-01
   1.0488875e+00   6.4826583e-01
   7.7146601e-01   6.7236673e-01
   6.1432136e-01   9.3232295e-01
   8.6850692e-01   4.5428457e-01
   1.0317025e+00   7.5760721e-01
   4.4828955e-01   7.3811175e-01
   3.8538589e-01   8.0404528e-01
   1.0149323e+00   5.8068802e-01
   6.6344991e-01   7.1444557e-01
   7.2354721e-01   7.4827083e-01
   8.8666624e-01   9.6625143e-01
   6.9707703e-01   6.2814783e-01
   2.7936949e-01   8.4792448e-01
   7.5280528e-01   6.3166472e-01
   6.2617064e-01   5.0246407e-01
   7.1772330e-01   7.2228216e-01
   7.6725612e-01   9.6617059e-01
   9.6776596e-01   4.1365232e-01
   5.7699558e-01   5.6272263e-01
   5.5977847e-01   5.3192995e-01
   9.3753404e-01   6.7309923e-01
   9.3783641e-01   9.3397951e-01
   8.8023217e-01   5.8879519e-01
   7.0358310e-01   3.6052317e-01
   5.3604684e-01   6.1300498e-01
   8.7479022e-01   6.9817303e-01
   5.7195318e-01   9.4793994e-01
   7.1287734e-01   7.6337224e-01
   8.2978865e-01   1.0029892e+00
   9.2904053e-01   5.8671922e-01
   7.1033505e-01   6.8453258e-01
   7.6282581e-01   6.9376936e-01
   5.0285326e-01   7.4103482e-01
   6.2877087e-01   7.0232960e-01
   5.5300508e-01   5.6110440e-01
   5.5434754e-01   7.4576912e-01
   5.6771354e-01   6.4692525e-01
   8.2740146e-01   3.0932924e-01
   7.5024609e-01   6.1075904e-01
   4.8942675e-01   7.0083967e-01
   2.7911291e-01   9.9977491e-01
   1.4680957e+00   4.5645695e-01
   7.7083902e-01   7.9982347e-01
   8.6210778e-01   7.8764032e-01
   5.9094017e-01   7.1424217e-01
   8.1922519e-01   6.4564413e-01
   6.9417573e-01   8.4407177e-01
   5.0652740e-01   5.6302607e-01
   7.4377675e-01   1.0622749e+00
   7.7828533e-01   9.6191824e-01
   6.3526553e-01   9.1338708e-01
   7.2824992e-01   7.5015549e-01
   5.2393823e-01   5.4040782e-01
   8.0523858e-01   5.3794981e-01
   6.4366075e-01   8.7427919e-01
   7.6881342e-01   6.7195098e-01
   5.0987268e-01   8.3689566e-01
   6.8970061e-01   4.8747766e-01
   7.1886353e-01   6.5650391e-01
   4.4674376e-01   8.4925854e-01
   1.0532536e+00   7.1373895e-01
   5.0731663e-01   7.2289539e-01
   1.0161728e+00   4.5642459e-01
   3.9266915e-01   8.3574764e-01
   7.9952181e-01   5.3109596e-01
   6.8502839e-01   6.2903745e-01
   6.4594856e-01   1.1005923e+00
   8.3475580e-01   7.8408407e-01
   5.9822778e-01   8.3180107e-01
   6.1361417e-01   6.2647773e-01
   5.5186909e-01   6.1206749e-01
   5.3834303e-01   9.5104185e-01
   7.2004387e-01   6.3089819e-01
   6.6006745e-01   6.7248461e-01
   1.0333395e+00   6.7095914e-01
   8.4685583e-01   5.5056102e-01
   4.5804760e-01   6.8151658e-01
   7.4764461e-01   5.4180490e-01
   6.3905161e-01   5.3864144e-01
   9.1985445e-01   5.1785221e-01
   7.6914376e-01   1.0146743e+00
   7.8545271e-01   5.5709916e-01
   5.2242418e-01   6.2784907e-01
   6.8480234e-01   7.6706275e-01
   4.1307085e-01   6.5689572e-01
   8.2682019e-01   8.1196914e-01
   7.5539763e-01   5.5418934e-01
   5.5638064e-01   6.0534845e-01
   8.5578276e-01   4.9590199e-01
   8.5572312e-01   1.1013663e+00
   7.9345533e-01   7.3120038e-01
   9.8370389e-01   6.0163963e-01
   7.5311400e-01   6.7405385e-01
   6.2535216e-01   7.9766665e-01
   6.2542624e-01   8.3247896e-01
   6.5378035e-01   4.1314867e-01
   5.3638945e-01   8.2877073e-01
   6.1228883e-01   7.6666517e-01
   5.9614259e-01   9.0669321e-01
   5.4006887e-01   6.8546408e-01


==> b_scatter_ldv2-9.dat <==
   6.6847922e-01   8.8680024e-01
   9.8138829e-01   6.9320468e-01
   1.1334374e+00   7.4182737e-01
   5.7284798e-01   7.8056175e-01
   6.2818491e-01   6.9218273e-01
   7.3368897e-01   4.5135278e-01
   5.5440443e-01   9.3469905e-01
   7.6340063e-01   5.2655365e-01
   7.7847746e-01   6.7059714e-01
   6.5965173e-01   8.4919158e-01
   4.5613047e-01   9.7947852e-01
   9.9070788e-01   6.8446570e-01
   8.3278613e-01   5.0476201e-01
   6.6815133e-01   6.8641266e-01
   5.0959399e-01   7.0377823e-01
   9.9518846e-01   7.2800248e-01
   6.8934605e-01   7.7875761e-01
   5.6610602e-01   9.1580515e-01
   6.0900257e-01   5.8898781e-01
   8.1250714e-01   4.3932840e-01
   7.4448698e-01   7.3409333e-01
   6.4674496e-01   7.5991359e-01
   7.6960535e-01   6.9701963e-01
   8.3432302e-01   5.9965615e-01
   7.0054851e-01   7.5909779e-01
   6.1663536e-01   8.4659011e-01
   4.0651722e-01   7.8337171e-01
   8.6274859e-01   4.6709800e-01
   5.9460535e-01   5.4247357e-01
   8.0624087e-01   8.3805638e-01
   8.4826762e-01   6.2186181e-01
   7.7548005e-01   6.5379058e-01
   9.4819420e-01   6.8276244e-01
   1.0908598e+00   2.3531963e-01
   7.7993987e-01   7.2296248e-01
   7.3719484e-01   7.5914602e-01
   8.6968718e-01   9.1259476e-01
   5.7884916e-01   1.0134766e+00
   5.4752815e-01   7.1732010e-01
   8.6049440e-01   6.4539273e-01
   5.6715268e-01   7.1855052e-01
   4.5999827e-01   8.9864874e-01
   6.2990271e-01   6.4091160e-01
   6.9509421e-01   7.8546154e-01
   5.3644923e-01   7.1084883e-01
   5.6553586e-01   7.3343364e-01
   7.7970447e-01   6.8940201e-01
   6.4992226e-01   7.5355184e-01
   7.8637905e-01   3.2806523e-01
   1.0122730e+00   7.0340101e-01
   7.6848942e-01   2.5751601e-01
   7.8611191e-01   5.5935557e-01
   5.8557032e-01   7.5577548e-01
   5.4387892e-01   6.5177134e-01
   8.7029085e-01   8.2620454e-01
   3.2193550e-01   8.6121133e-01
   5.9497260e-01   6.4602652e-01
   6.2596100e-01   5.4842922e-01
   6.3853512e-01   6.2134909e-01
   7.8797354e-01   7.9550606e-01
   5.5031848e-01   6.5010950e-01
   5.2479406e-01   8.1891847e-01
   6.5884625e-01   6.7084607e-01
   8.6475385e-01   4.5619075e-01
   5.7295872e-01   1.0929126e+00
   6.9441327e-01   7.1053111e-01
   7.9731490e-01   6.4479847e-01
   7.8976459e-01   6.4295502e-01
   6.5557774e-01   7.1116307e-01
   5.3666121e-01   6.8634704e-01
   6.9344079e-01   4.2290088e-01
   7.4710592e-01   5.5912622e-01
   7.2030835e-01   5.7935999e-01
   8.7316855e-01   8.5083844e-01
   8.9250061e-01   7.8541654e-01
   6.7641693e-01   5.7912392e-01
   1.0138207e+00   5.7700573e-01
   4.1133930e-01   9.1327545e-01
   7.7878267e-01   4.4193216e-01
   2.9683583e-01   7.8665660e-01
   9.1926657e-01   7.1059080e-01
   7.1055145e-01   5.2688606e-01
   1.0001441e+00   6.6158126e-01
   7.8354685e-01   6.9508321e-01
   7.7278364e-01   6.6862350e-01
   1.0375000e+00   4.5223588e-01
   5.4072321e-01   5.0519467e-01
   7.5037003e-01   6.7803791e-01
   9.3600751e-01   6.6506043e-01
   7.9972187e-01   4.2864327e-01
   4.6599267e-01   6.3132341e-01
   5.7334348e-01   6.3728056e-01
   4.0584735e-01   8.7427114e-01
   4.7723948e-01   6.7775041e-01
   9.3912173e-01   6.5630492e-01
   7.6102888e-01   6.9373139e-01
   4.0829905e-01   6.4768513e-01
   5.6254950e-01   7.0912275e-01
   4.9413678e-01   8.5058013e-01
   6.7204483e-01   4.9184732e-01
   7.0395421e-01   5.4191007e-01
   6.8716575e-01   4.7798044e-01
   5.1910775e-01   6.1909532e-01
   6.6962026e-01   7.1618087e-01
   9.6615804e-01   5.4294007e-01
   1.0107445e+00   5.5612041e-01
   6.1199208e-01   9.3015929e-01
   7.9942469e-01   8.5169366e-01
   6.8790517e-01   5.3571587e-01
   9.2876101e-01   7.7806093e-01
   6.7379831e-01   7.4719227e-01
   7.0912826e-01   6.3653585e-01
   5.1191523e-01   5.8299854e-01
   6.7018131e-01   8.4209780e-01
   6.5348465e-01   5.7542151e-01
   8.8180305e-01   5.1172796e-01
   5.8876354e-01   5.2457526e-01
   9.0011609e-01   6.8505984e-01
   8.9926492e-01   7.4044568e-01
   8.9592098e-01   7.3916820e-01
   6.3293578e-01   6.2179468e-01
   7.3499101e-01   5.5257579e-01
   7.0031268e-01   5.3119632e-01
   7.9133895e-01   6.1056039e-01
   7.1111300e-01   6.6514713e-01
   8.3079619e-01   6.4779650e-01
   5.6977061e-01   7.4561777e-01
   7.3539521e-01   6.9612132e-01
   7.4367621e-01   6.4635632e-01
   8.6878281e-01   6.2838148e-01
   7.5678246e-01   5.2044321e-01
   4.6700740e-01   8.6883171e-01
   5.9058734e-01   8.3014163e-01
   7.1979530e-01   8.5638593e-01
   1.0838417e+00   9.4278855e-01
   8.8743079e-01   4.5662462e-01
   9.0787114e-01   6.0024024e-01
   8.1722194e-01   7.3743156e-01
   9.0594850e-01   6.1056679e-01
   1.1319430e+00   8.1309072e-01
   4.0189808e-01   1.0629841e+00
   7.8492720e-01   8.7640201e-01
   6.8318509e-01   1.0092672e+00
   4.3381447e-01   5.8146892e-01
   6.8429795e-01   7.7864091e-01
   6.1182422e-01   6.8366113e-01
   6.5219716e-01   7.9205554e-01
   5.2545865e-01   7.7476580e-01
   5.3636308e-01   1.0129298e+00
   7.3970558e-01   5.5120119e-01
   7.3580691e-01   5.3354581e-01
   6.0972328e-01   6.2278654e-01
   7.6466858e-01   1.0049997e+00
   9.8942556e-01   4.3870055e-01
   9.3073267e-01   3.1919604e-01
   8.0454455e-01   4.3323051e-01
   6.8750977e-01   5.6299803e-01
   7.1803548e-01   7.4466251e-01
   6.4031072e-01   5.5737933e-01
   6.0944908e-01   5.0858310e-01
   7.7358719e-01   7.1846774e-01
   8.5483892e-01   4.6560096e-01
   9.9865749e-01   4.9111941e-01
   8.5202788e-01   4.9485705e-01
   6.8439729e-01   6.5789198e-01
   7.5565612e-01   5.3872886e-01
   6.1389434e-01   5.4823842e-01
   4.6480170e-01   7.4969745e-01
   5.6519549e-01   7.0059683e-01
   5.5649161e-01   7.7299607e-01
   5.3046239e-01   7.7293056e-01
   5.6104339e-01   5.9646056e-01
   7.4253627e-01   7.0113222e-01
   9.6289261e-01   6.5460047e-01
   9.9447140e-01   5.5158560e-01
   6.9844396e-01   7.3739022e-01
   8.8565148e-01   7.2756857e-01
   9.7960991e-01   6.8504112e-01
   6.2197907e-01   6.4290913e-01
   5.5681929e-01   5.1982426e-01
   6.7397956e-01   4.9269414e-01
   6.7762591e-01   6.7585302e-01
   6.8317894e-01   5.6905801e-01
   6.3496627e-01   8.4399961e-01
   7.6578736e-01   7.2159063e-01
   6.1632792e-01   9.5311461e-01
   5.9869035e-01   6.9777244e-01
   7.7519475e-01   6.2615575e-01
   6.9396037e-01   1.1632995e+00
   4.9244329e-01   7.8375730e-01
   7.3601567e-01   1.7359645e-01
   5.4606430e-01   8.1382943e-01
   7.3569644e-01   4.3371407e-01
   6.7838833e-01   5.7624763e-01
   6.3011520e-01   4.8926379e-01
   9.3804097e-01   4.1600585e-01
   8.9548914e-01   1.0095818e+00
   9.2327202e-01   5.3066481e-01
   7.6826177e-01   8.4565726e-01
   7.2065103e-01   7.0538603e-01
   6.7151637e-01   6.1124359e-01
   6.9204901e-01   8.7380608e-01
   6.6664755e-01   8.8562778e-01
   7.9019567e-01   7.8482631e-01
   5.8550632e-01   6.7800900e-01
   6.9024864e-01   6.8981069e-01
   7.5865850e-01   5.8066118e-01
   8.4253274e-01   9.4912609e-01
   2.4471365e-01   8.1583279e-01
   5.7489662e-01   6.1493911e-01
   5.6440172e-01   7.2399639e-01
   7.5602065e-01   5.5434395e-01
   4.8773460e-01   7.5061854e-01
   5.8709700e-01   8.0053132e-01
   7.3849125e-01   4.9796816e-01
   5.5092984e-01   7.0105080e-01
   7.1054985e-01   7.0779731e-01
   4.3084786e-01   7.2181032e-01
   5.9329424e-01   6.4214359e-01
   8.7753993e-01   4.5114363e-01
   7.0949244e-01   6.8284046e-01
   8.2283707e-01   5.0653455e-01
   1.1395582e+00   6.7486346e-01
   7.4389909e-01   3.5803865e-01
   8.5092113e-01   6.2817759e-01
   9.6965333e-01   2.3345320e-01
   5.4544543e-01   9.2937303e-01
   6.6572977e-01   8.3336878e-01
   9.5099621e-01   8.5335652e-01
   8.6445910e-01   5.4546587e-01
   8.0443784e-01   6.1221781e-01
   7.7970844e-01   5.5536052e-01
   6.9745479e-01   5.5960594e-01
   9.9795062e-01   9.1371444e-01
   5.7227818e-01   6.2214252e-01
   5.7550461e-01   6.5925426e-01
   8.9922070e-01   4.8637412e-01
   8.0759967e-01   5.3190328e-01
   6.4780862e-01   7.7820280e-01
   8.4261380e-01   4.9244887e-01
   8.1876511e-01   6.1694972e-01
   7.6497637e-01   1.1115745e+00
   8.9336174e-01   1.0052374e+00
   6.5393176e-01   6.1765634e-01
   9.4048023e-01   8.2832020e-01
   6.6954214e-01   5.1814681e-01
   7.5515179e-01   8.2972461e-01
   6.2395042e-01   7.2535988e-01
   6.6769400e-01   5.9559990e-01
   5.9844094e-01   8.9332287e-01
   5.9309489e-01   7.7783785e-01
   8.8700429e-01   5.1816362e-01
   4.6205139e-01   8.1045201e-01
   7.1126440e-01   6.7147881e-01
   6.6793635e-01   5.7614290e-01
   7.3280114e-01   6.2511532e-01
   7.0042245e-01   6.1735385e-01
   8.2159487e-01   5.2357810e-01
   8.5959335e-01   5.5870201e-01
   7.6028674e-01   5.2409012e-01
   6.7765770e-01   6.8539503e-01
   6.0208575e-01   5.1761685e-01
   6.7083645e-01   7.2526202e-01
   9.0179099e-01   7.6067943e-01
   6.4961021e-01   6.2208592e-01
   6.4755714e-01   7.6708913e-01
   5.9433885e-01   4.9055155e-01
   6.3452974e-01   7.0092790e-01
   7.6596240e-01   7.1035880e-01
   8.4550287e-01   4.9487225e-01
   9.9399457e-01   5.7598891e-01
   9.3754143e-01   9.2016459e-01
   9.5740387e-01   4.7293493e-01
   9.3411739e-01   4.8082555e-01
   7.7528942e-01   5.6339970e-01
   5.8959849e-01   7.4772533e-01
   8.7716570e-01   6.4669445e-01
   5.0958094e-01   5.6944172e-01
   5.6783263e-01   7.5688295e-01
   7.2308020e-01   7.8102735e-01
   5.1855423e-01   6.9249522e-01
   6.1748824e-01   7.0845095e-01
   6.4497944e-01   7.6786920e-01
   6.1595449e-01   7.0819914e-01
   7.8218880e-01   5.1828075e-01
   5.6166135e-01   9.1714145e-01
   7.0201136e-01   8.7580096e-01
   7.6378514e-01   5.7509045e-01
   8.1240526e-01   5.2976646e-01
   8.3503282e-01   3.1849122e-01
   6.8255556e-01   4.6615213e-01
   8.4176806e-01   7.2594348e-01
   1.0042522e+00   9.2501331e-01
   7.8003444e-01   5.7229736e-01
   6.3913039e-01   8.7171267e-01
   8.8929845e-01   5.9243047e-01
   8.3753202e-01   7.1393947e-01
   7.1190343e-01   6.3210837e-01
   6.7763935e-01   6.1601667e-01
   9.4081296e-01   5.4110209e-01
   8.9404447e-01   8.0976707e-01
   8.4918875e-01   4.5909833e-01
   5.9887019e-01   6.4468975e-01
   7.1314337e-01   8.9287599e-01
   1.0322477e+00   5.2716391e-01
   7.7683395e-01   4.4572899e-01
   8.3619132e-01   5.3615231e-01
   6.6864427e-01   3.7075712e-01
   6.7412439e-01   8.2353586e-01
   6.9975195e-01   5.9535112e-01
   7.5757672e-01   7.0705444e-01
   5.3238884e-01   6.4807292e-01
   9.7370889e-01   6.3909612e-01
   9.0263874e-01   6.6614544e-01
   5.0558178e-01   5.1030952e-01
   8.4834739e-01   4.7360927e-01
   6.0125900e-01   6.8699340e-01
   4.4072852e-01   6.7612602e-01
   8.9750366e-01   4.3886145e-01
   7.1549944e-01   8.0314637e-01
   4.6294156e-01   7.5202501e-01
   5.9599817e-01   6.7435822e-01
   7.7241040e-01   6.5505281e-01
   7.8030537e-01   4.3259579e-01
   6.6308977e-01   7.0589987e-01
   7.9695741e-01   5.8797065e-01
   6.2165113e-01   5.7597214e-01
   8.3761886e-01   6.9542080e-01
   5.6499126e-01   6.6174228e-01
   8.9704914e-01   5.5924505e-01
   5.8238818e-01   7.0443518e-01
   5.4480841e-01   7.1922943e-01
   6.9112354e-01   7.0148101e-01
   4.4406699e-01   5.8306064e-01
   3.5987915e-01   8.0114607e-01
   5.9266779e-01   7.7363606e-01
   7.1501850e-01   7.7660384e-01
   7.9601195e-01   9.5908871e-01
   9.7269303e-01   7.0812096e-01
   8.3512477e-01   7.0825764e-01
   8.3529784e-01   6.5908061e-01
   7.5551835e-01   8.5960012e-01
   5.9947405e-01   6.0129032e-01
   7.3727416e-01   8.1621650e-01
   5.8912588e-01   9.4890582e-01
   1.0892505e+00   6.0930550e-01
   7.3961381e-01   5.5395820e-01
   8.8937851e-01   4.1575206e-01
   6.3718685e-01   6.7189360e-01
   6.5261752e-01   7.9597066e-01
   7.9843520e-01   5.1527785e-01
   8.0346729e-01   5.0780190e-01
   7.6772005e-01   7.4661292e-01
   8.7570746e-01   3.6833709e-01
   4.7179051e-01   7.2814406e-01
   7.6198072e-01   7.1932156e-01
   6.3653385e-01   7.8667634e-01
   7.0863817e-01   6.5878461e-01
   6.1800667e-01   4.6883800e-01
   6.5617737e-01   6.4665729e-01
   5.4754017e-01   8.3834767e-01
   9.4794978e-01   6.0700331e-01
   9.4297452e-01   5.6382134e-01
   5.6258661e-01   7.2820818e-01
   7.6411670e-01   4.5107460e-01
   7.8588267e-01   6.7342971e-01
   8.8277001e-01   3.8741587e-01
   8.5047490e-01   8.4743233e-01
   7.7152041e-01   6.0809915e-01
   6.2405016e-01   8.1126514e-01
   7.2125750e-01   6.5090025e-01
   6.1549516e-01   7.5907684e-01
   8.0715448e-01   4.5917945e-01
   6.1423768e-01   6.7241627e-01
   7.3318743e-01   6.7444552e-01
   5.6050491e-01   6.9196188e-01
   5.3856407e-01   8.2901595e-01
   9.8395538e-01   5.4965882e-01
   5.5502672e-01   6.7429179e-01
   5.9479336e-01   6.6465994e-01
   8.8861234e-01   5.7472607e-01
   7.7846484e-01   1.0617996e+00
   6.6208809e-01   5.3585242e-01
   6.0861141e-01   7.9538559e-01
   7.7810730e-01   6.6732460e-01
   7.4407651e-01   4.4372895e-01
   7.1036399e-01   6.7606983e-01
   4.4302814e-01   7.2330121e-01
   6.9148216e-01   7.3502641e-01
   7.2447350e-01   1.0304131e+00
   4.5814262e-01   9.1653854e-01
   6.9834096e-01   6.4064080e-01
   8.6312956e-01   4.8531836e-01
   6.1857493e-01   6.6069815e-01
   8.9025915e-01   7.1457133e-01
   7.2080873e-01   1.1122492e+00
   7.8957149e-01   8.2350955e-01
   7.9627128e-01   4.5322461e-01
   7.2492185e-01   9.6570209e-01
   6.3060906e-01   6.7049769e-01
   7.9258906e-01   4.8703933e-01
   6.3015511e-01   5.6854833e-01
   7.8432921e-01   6.5715894e-01
   8.0054291e-01   5.5128298e-01
   8.3509667e-01   5.5150183e-01
   1.0841890e+00   7.8167285e-01
   8.5949138e-01   5.8470797e-01
   1.0545789e+00   5.7013045e-01
   5.1395647e-01   6.1007066e-01
   7.9004812e-01   7.7021485e-01
   4.9880540e-01   8.1450862e-01
   5.9324372e-01   4.6881585e-01
   6.2873841e-01   7.5769029e-01
   7.9592191e-01   6.0599919e-01
   8.8929978e-01   7.5393665e-01
   5.7015465e-01   5.2296489e-01
   7.4825710e-01   9.5168544e-01
   7.4994647e-01   6.0284179e-01
   8.6498487e-01   5.4746763e-01
   7.3965640e-01   8.5694807e-01
   6.6956421e-01   7.5626460e-01
   8.5228181e-01   7.6739424e-01
   7.0930144e-01   5.5136650e-01
   6.2692762e-01   8.9400492e-01
   5.7047261e-01   7.0246475e-01
   6.7771990e-01   6.9813847e-01
   9.2247362e-01   5.2851066e-01
   3.8495483e-01   9.1345818e-01
   7.0870786e-01   5.7773786e-01
   7.9180663e-01   4.3998483e-01
   7.1345934e-01   7.1908751e-01
   7.2100062e-01   4.3838013e-01
   6.5586474e-01   7.1652152e-01
   3.7878184e-01   8.1897893e-01
   5.9115124e-01   5.3659269e-01
   9.2227252e-01   5.5339701e-01
   6.8608930e-01   5.8986256e-01
   6.1588718e-01   6.7484183e-01
   4.7247490e-01   8.8154614e-01
   7.2071763e-01   9.3172700e-01
   5.5870937e-01   6.9262276e-01
   7.7975609e-01   6.5981941e-01
   5.3720343e-01   8.7352481e-01
   7.3894504e-01   5.0735568e-01
   7.4334641e-01   6.2422136e-01
   7.6321034e-01   8.9135536e-01
   7.6844468e-01   6.9125856e-01
   8.6982490e-01   8.1936309e-01
   7.4387700e-01   8.2951513e-01
   7.1078214e-01   8.4285800e-01
   1.1212061e+00   6.9108402e-01
   7.5656542e-01   7.4869388e-01
   5.7256439e-01   8.4068284e-01
   5.6225996e-01   9.5925768e-01
   8.5032714e-01   7.1628438e-01
   7.8691472e-01   9.4042094e-01
   5.0966519e-01   8.1959210e-01
   2.8705240e-01   1.0199798e+00
   5.3860173e-01   6.4810621e-01
   8.1836259e-01   5.3292650e-01
   5.4103918e-01   4.6568036e-01
   4.0439863e-01   9.8782265e-01
   7.6146952e-01   6.6703345e-01
   8.5403796e-01   8.2552598e-01
   9.4330559e-01   7.9052240e-01
   9.1768265e-01   1.0324085e+00
   7.1796039e-01   4.6589850e-01
   1.2610299e+00   7.7025691e-01
   5.1686424e-01   8.3654646e-01
   7.2949287e-01   4.7787974e-01
   3.5995040e-01   9.8256557e-01
   6.2858327e-01   6.9739367e-01
   6.5305944e-01   6.9638038e-01
   6.6211527e-01   8.4161955e-01
   6.4887934e-01   6.6530525e-01
   5.6979309e-01   6.0965307e-01
   8.5045433e-01   4.9214463e-01
   7.5916929e-01   6.3909447e-01
   3.5212316e-01   1.1223419e+00
   4.5475276e-01   5.3540219e-01
   5.3648149e-01   8.3292652e-01
   9.7389887e-01   6.9063023e-01
   7.8985952e-01   5.4559317e-01
   9.3771858e-01   5.0194190e-01
   5.8913212e-01   9.0667019e-01
   7.1168504e-01   6.5859368e-01
   6.4563514e-01   6.7407604e-01
   6.6216794e-01   9.8088572e-01
   7.7825860e-01   4.0731307e-01
   5.0930069e-01   1.0701150e+00
   5.5414551e-01   5.6593500e-01
   8.6571943e-01   8.6221128e-01
   7.0387735e-01   5.2140555e-01
   9.0693096e-01   6.1278061e-01
   7.1324660e-01   4.0634371e-01
   8.1906902e-01   7.0990315e-01
   6.7970771e-01   6.3198788e-01
   8.6318772e-01   4.6769534e-01
   5.0095336e-01   8.4722627e-01
   5.8924919e-01   6.0961173e-01
   9.6097240e-01   5.8632919e-01
   8.6215149e-01   5.5215152e-01
   9.5499682e-01   8.9098484e-01
   5.5964248e-01   6.4994138e-01
   8.0941327e-01   6.6616957e-01
   6.8192216e-01   5.5706425e-01
   4.5675467e-01   6.4883337e-01
   6.4705866e-01   7.7841598e-01
   8.2082191e-01   7.3697697e-01
   6.5507208e-01   6.5137075e-01
   4.0976531e-01   6.3285712e-01
   4.5501115e-01   8.2042092e-01
   6.7004400e-01   5.4899625e-01
   5.4640318e-01   8.0568762e-01
   5.5116834e-01   7.0626278e-01
   7.4191899e-01   4.0333700e-01
   6.7737841e-01   7.8041534e-01
   6.2047158e-01   6.1559280e-01
   8.5428313e-01   6.5244519e-01
   4.1162285e-01   8.9844325e-01
   5.5714504e-01   6.6767064e-01
   7.5529351e-01   6.2263071e-01
   7.4384168e-01   6.3396593e-01
   6.0182394e-01   7.3659169e-01
   6.6243190e-01   5.6231148e-01
   8.2903035e-01   6.9562297e-01
   6.9505225e-01   4.2837186e-01
   7.5387359e-01   6.7190646e-01
   1.0427638e+00   3.3668623e-01
   7.0669727e-01   4.5043088e-01
   9.6501771e-01   6.3973564e-01
   7.4562588e-01   4.9653973e-01
   5.8673805e-01   6.3369857e-01
   9.6653841e-01   6.3532842e-01
   5.8044971e-01   4.1888351e-01
   6.8735894e-01   7.3717619e-01
   8.3753117e-01   6.6647860e-01
   4.8604516e-01   6.7335988e-01
   5.8790991e-01   7.2501779e-01
   7.1170519e-01   6.6238510e-01
   9.7929419e-01   7.7290340e-01
   7.5409794e-01   7.9041759e-01
   5.4114859e-01   9.9570549e-01
   5.5286907e-01   6.1596232e-01
   8.6389606e-01   8.1526767e-01
   1.1004643e+00   5.7744698e-01
   8.6344718e-01   5.3004623e-01
   8.7383414e-01   5.0562520e-01
   8.3005670e-01   4.3837263e-01
   6.1723912e-01   7.4835422e-01
   8.8693995e-01   5.3198930e-01
   1.0937914e+00   5.7911922e-01
   6.7418314e-01   5.5675442e-01
   7.5203530e-01   7.6046046e-01
   8.4452000e-01   5.0529653e-01
   5.3911243e-01   8.8344036e-01
   5.5766217e-01   6.5448420e-01
   6.7213518e-01   7.0957593e-01
   8.0326979e-01   7.0896456e-01
   5.7198290e-01   6.0805169e-01
   8.3526281e-01   6.3310473e-01
   7.4848631e-01   5.6380796e-01
   2.8241510e-01   8.1386480e-01
   5.8015885e-01   7.9013884e-01
   8.8942701e-01   5.1222351e-01
   8.3132442e-01   5.2374378e-01
   8.9144274e-01   1.1971773e-01
   5.3972744e-01   7.2707780e-01
   8.3513035e-01   7.4082358e-01
   8.1617373e-01   8.0291723e-01
   6.1166149e-01   7.6464950e-01
   7.8672255e-01   6.6633123e-01
   8.2038405e-01   4.3219380e-01
   8.5493247e-01   6.9075229e-01
   8.2898802e-01   4.3618828e-01
   4.0148143e-01   7.6484448e-01
   7.9525224e-01   7.8356582e-01
   7.8756852e-01   4.3095314e-01
   7.0433225e-01   5.0865302e-01
   6.9723719e-01   7.7014553e-01
   7.8625518e-01   8.1039519e-01
   8.3608012e-01   5.5594742e-01
   6.2599365e-01   4.2607583e-01
   6.0877075e-01   8.6138594e-01
   1.0053177e+00   4.9778306e-01
   5.0956846e-01   8.0813370e-01
   8.4885749e-01   7.8557524e-01
   8.2103193e-01   5.3509673e-01
   7.6618951e-01   7.4311661e-01
   6.3988385e-01   6.7775918e-01
   5.0046718e-01   6.5424250e-01
   6.8599321e-01   7.5416428e-01
   5.6552614e-01   3.3372693e-01
   8.5998712e-01   1.1233354e+00
   7.2601372e-01   6.2156357e-01
   7.1868278e-01   7.4247776e-01
   8.3430105e-01   6.9284914e-01
   8.7435831e-01   6.1704033e-01
   1.1454099e+00   5.2657112e-01
   6.7098406e-01   9.4614693e-01
   6.8742056e-01   6.9609496e-01
   9.6351221e-01   3.1841866e-01
   9.7439405e-01   5.5263917e-01
   8.1653886e-01   7.1640330e-01
   8.8150881e-01   5.3861400e-01
   5.6654961e-01   6.6148999e-01
   8.4884009e-01   6.1127362e-01
   6.9747939e-01   8.3745904e-01
   8.8188268e-01   6.2486119e-01
   5.1435049e-01   7.3048247e-01
   6.3535324e-01   8.1522881e-01
   8.1923606e-01   5.7566115e-01
   7.1909007e-01   7.1894215e-01
   5.1933587e-01   8.2422105e-01
   5.2983985e-01   6.3645546e-01
   7.0012582e-01   4.9573631e-01
   1.0434475e+00   5.3574230e-01
   7.5769750e-01   5.5160730e-01
   6.2447142e-01   7.2125235e-01
   4.6336166e-01   7.9109970e-01
   6.0832586e-01   7.5509952e-01
   5.4936223e-01   5.6842413e-01
   8.5299652e-01   7.4799621e-01
   4.4213340e-01   8.6883332e-01
   5.3715978e-01   6.8047558e-01
   4.9612783e-01   6.8331438e-01
   5.0524903e-01   5.2108157e-01
   7.4893036e-01   5.8081917e-01
   6.5532461e-01   5.3039919e-01
   6.4778679e-01   6.7196489e-01
   6.5231889e-01   8.9652640e-01
   1.0687406e+00   5.3601945e-01
   3.0193406e-01   7.6248292e-01
   7.9245795e-01   7.1886483e-01
   3.7811934e-01   6.8304655e-01
   8.0603069e-01   7.7177670e-01
   5.8128829e-01   6.9062743e-01
   8.8143849e-01   4.3819006e-01
   5.1097635e-01   8.4223280e-01
   5.1783426e-01   6.7515884e-01
   3.3480631e-01   1.0111139e+00
   1.1268434e+00   3.5670183e-01
   1.0751106e+00   4.5519056e-01
   6.5506526e-01   6.4223677e-01
   9.1376792e-01   6.3707703e-01
   6.9415441e-01   4.8026134e-01
   7.2145242e-01   4.5399209e-01
   6.1383623e-01   7.3017370e-01
   6.0353907e-01   4.7731453e-01
   6.7467284e-01   7.4895622e-01
   6.0428897e-01   6.2506828e-01
   8.7666428e-01   7.7895236e-01
   7.9658003e-01   4.3853832e-01
   9.4629295e-01   3.3282237e-01
   7.7970002e-01   6.3175996e-01
   9.3658162e-01   3.0906080e-01
   8.2689425e-01   5.5671929e-01
   8.3395012e-01   7.9060672e-01
   7.5253672e-01   7.4982962e-01
   4.4476530e-01   5.3983365e-01
   5.3473478e-01   7.1777548e-01
   5.3250906e-01   8.2263884e-01
   6.5479339e-01   9.4094914e-01
   7.0572843e-01   3.3139015e-01
   7.7097247e-01   6.6971995e-01
   9.8666761e-01   6.5166123e-01
   5.2468941e-01   7.2935087e-01
   6.5020879e-01   5.9937547e-01
   5.4850357e-01   7.3225111e-01
   8.7897927e-01   4.9072642e-01
   6.6008354e-01   6.8945986e-01
   6.0737350e-01   7.5945168e-01
   6.9271957e-01   6.6701870e-01
   6.9189408e-01   7.2313038e-01
   8.3780688e-01   7.4855291e-01
   1.0183925e+00   5.1651798e-01
   5.3125716e-01   5.4932220e-01
   7.4388854e-01   5.6182400e-01
   5.6663845e-01   7.9227366e-01
   5.8090136e-01   1.1347142e+00
   7.5916364e-01   6.4582106e-01
   5.8205071e-01   8.8402368e-01
   4.4179909e-01   8.3076879e-01
   6.5560580e-01   8.1705807e-01
   8.6601192e-01   8.1959327e-01
   5.9232381e-01   8.7672803e-01
   8.8330542e-01   7.3407524e-01
   6.3674987e-01   7.4076520e-01
   8.9945215e-01   5.7269647e-01
   6.4318802e-01   6.1423048e-01
   5.2235547e-01   6.7040148e-01
   8.1500524e-01   7.4809609e-01
   7.7981041e-01   5.9022686e-01
   6.8937567e-01   9.0825586e-01
   5.4671845e-01   4.4785529e-01
   8.7333115e-01   5.0655155e-01
   6.9702999e-01   4.5294633e-01
   6.4213332e-01   6.5226095e-01
   8.9568390e-01   7.9437193e-01
   7.1051679e-01   6.0985942e-01
   6.4632300e-01   5.0559060e-01
   7.1075465e-01   7.8994441e-01
   8.1628932e-01   5.8753792e-01
   8.1881018e-01   4.1192937e-01
   5.6242201e-01   5.5673394e-01
   5.0219724e-01   5.1061475e-01
   7.3566335e-01   6.1856896e-01
   5.9522913e-01   6.8653552e-01
   5.7473601e-01   7.3928925e-01
   7.5846253e-01   6.8518284e-01
   5.8554204e-01   6.6395170e-01
   8.8558771e-01   8.5343659e-01
   6.6221847e-01   6.3934222e-01
   8.1809141e-01   5.4744462e-01
   6.4378254e-01   9.6416442e-01
   7.0191929e-01   7.2306830e-01
   7.1602874e-01   5.7886644e-01
   6.6017898e-01   9.5380008e-01
   5.6210940e-01   7.7357540e-01
   6.7908213e-01   6.0505470e-01
   7.9512329e-01   6.4967570e-01
   6.9735890e-01   5.4714782e-01
   1.0496371e+00   3.8293806e-01
   8.9131470e-01   5.9063037e-01
   6.0103960e-01   6.7121366e-01
   5.1755599e-01   6.6730936e-01
   9.8417979e-01   8.5984294e-01
   8.8724126e-01   7.0183786e-01
   1.0025310e+00   5.5280654e-01
   8.1850540e-01   5.0569428e-01
   6.5650994e-01   5.4712543e-01
   1.1195460e+00   4.6490578e-01
   8.3985502e-01   5.8309817e-01
   7.8487459e-01   5.0280328e-01
   8.1585998e-01   6.2959739e-01
   9.0066812e-01   6.8477328e-01
   7.7190618e-01   8.3909152e-01
   8.3507807e-01   5.6723419e-01
   7.6340798e-01   4.0037016e-01
   1.0046537e+00   4.6860827e-01
   7.3138095e-01   7.3736547e-01
   4.9247621e-01   5.6374307e-01
   7.6739049e-01   7.1768778e-01
   4.8948938e-01   6.3957283e-01
   5.5069720e-01   1.2423545e+00
   9.2049993e-01   5.2171242e-01
   8.8948831e-01   5.5658607e-01
   6.2056348e-01   9.7712696e-01
   8.2731810e-01   8.8144311e-01
   8.9925799e-01   4.8188536e-01
   5.6527322e-01   8.2094471e-01
   8.7215679e-01   8.4538372e-01
   6.3078059e-01   7.0701533e-01
   7.9002801e-01   8.3314225e-01
   6.7490140e-01   5.8921818e-01
   7.6049671e-01   7.7158533e-01
   8.9498566e-01   4.5042963e-01
   8.4898683e-01   6.2656196e-01
   8.7590951e-01   4.5567441e-01
   5.8271580e-01   7.1946204e-01
   1.1496414e+00   3.5948750e-01
   7.5436651e-01   5.7029782e-01
   4.1517380e-01   9.1988429e-01
   5.0658706e-01   6.1314330e-01
   6.9188977e-01   9.3585395e-01
   6.3228545e-01   9.3236963e-01
   6.2046934e-01   8.0940004e-01
   8.0178171e-01   6.0836643e-01
   9.8332061e-01   7.2803741e-01
   6.5079586e-01   7.8335338e-01
   5.1250291e-01   7.9682135e-01
   4.0758169e-01   6.2521773e-01
   4.9410818e-01   8.1319143e-01
   6.0780618e-01   6.0528292e-01
   5.7596701e-01   6.9543600e-01
   5.4335073e-01   7.9187501e-01
   6.9255145e-01   6.2520873e-01
   6.8363183e-01   8.8199456e-01
   7.7819898e-01   6.5701008e-01
   5.3303461e-01   7.0953417e-01
   7.1837420e-01   8.1874618e-01
   5.8796826e-01   9.9693834e-01
   7.7449613e-01   5.1407255e-01
   6.8479860e-01   7.5925902e-01
   5.2590585e-01   7.0201511e-01
   5.3970661e-01   6.7729845e-01
   6.0461500e-01   5.9278450e-01
   6.1258894e-01   5.0924673e-01
   7.7414910e-01   6.1484424e-01
   3.1047376e-01   8.6753978e-01
   7.0093680e-01   6.5478047e-01
   4.9946758e-01   7.8333314e-01
   8.9704701e-01   6.6220046e-01
   6.9248074e-01   7.1475907e-01
   5.9885854e-01   5.1498197e-01
   6.4504685e-01   4.9679645e-01
   7.4875889e-01   8.8910857e-01
   7.3060859e-01   7.9816912e-01
   8.1569438e-01   5.3600660e-01
   8.0900636e-01   8.5776529e-01
   6.2980401e-01   7.7661838e-01
   8.8538833e-01   7.6814622e-01
   5.9062812e-01   8.4863960e-01
   7.4062649e-01   7.3151354e-01
   4.9438103e-01   6.4269587e-01
   9.3759489e-01   5.5964847e-01
   7.4452030e-01   8.4396095e-01
   4.7042548e-01   6.7689620e-01
   7.1982571e-01   6.1251580e-01
   8.0878575e-01   4.9732483e-01
   3.1752585e-01   7.7383620e-01
   8.5267469e-01   7.7118401e-01
   7.3918029e-01   7.3601484e-01
   8.7870316e-01   4.9953452e-01
   8.2689049e-01   4.7831562e-01
   7.3283105e-01   6.9876553e-01
   6.6813370e-01   4.4897157e-01
   6.3329017e-01   8.2194053e-01
   5.9072618e-01   7.7829346e-01
   8.5204376e-01   5.7628875e-01
   8.9171605e-01   5.1351885e-01
   6.7345925e-01   6.8625698e-01
   4.6200646e-01   7.6692187e-01
   6.7535066e-01   7.1058107e-01
   9.8567288e-01   5.2292049e-01
   7.0071148e-01   9.0581030e-01
   7.5856625e-01   6.8889303e-01
   8.8575078e-01   5.6141341e-01
   6.3708207e-01   8.0747242e-01
   6.6769156e-01   8.0936399e-01
   6.7564272e-01   6.6931319e-01
   6.4157448e-01   8.2471254e-01
   6.5213856e-01   4.1633660e-01
   4.9498613e-01   7.1477355e-01
   5.0587182e-01   7.9282863e-01
   7.9687574e-01   4.6934266e-01
   7.3211285e-01   7.3866043e-01
   7.4315872e-01   5.3930202e-01
   7.3634571e-01   5.5396687e-01
   4.0808254e-01   6.8872271e-01
   6.4964884e-01   7.6214303e-01
   8.6589852e-01   6.5052721e-01
   7.7863335e-01   4.7399966e-01
   7.1308531e-01   8.2284611e-01
   5.4138457e-01   8.8013537e-01
   5.3025468e-01   7.3037864e-01
   4.0099085e-01   8.7243549e-01
   4.7547893e-01   7.8764533e-01
   6.6969191e-01   9.5229665e-01
   9.6402460e-01   5.4357613e-01
   7.1504073e-01   7.1513183e-01
   6.1514991e-01   6.1004306e-01
   5.6145236e-01   8.2316922e-01
   6.7623633e-01   9.1476628e-01
   8.1145654e-01   4.2609186e-01
   5.1865295e-01   5.7451445e-01
   7.3217664e-01   7.8243698e-01
   7.8616149e-01   6.1617094e-01
   9.5762663e-01   6.3338395e-01
   8.2062359e-01   5.4652781e-01
   7.0459029e-01   6.1674908e-01
   5.8828641e-01   5.2022414e-01
   6.3157176e-01   5.2801520e-01
   5.6074703e-01   7.8379665e-01
   9.9250156e-01   6.9828374e-01
   6.8337064e-01   7.7687597e-01
   4.3434832e-01   6.9261253e-01
   5.3759815e-01   7.3950213e-01
   8.4302317e-01   7.5804250e-01
   9.6981548e-01   3.8728550e-01
   7.9410486e-01   6.8015835e-01
   5.5057516e-01   7.5160298e-01
   1.0671683e+00   6.8018638e-01
   4.1478798e-01   8.4759495e-01
   8.1981419e-01   6.5191166e-01
   8.8447209e-01   6.8138217e-01
   7.8977638e-01   6.9408136e-01
   7.1791872e-01   4.5560926e-01
   5.3857874e-01   5.6100754e-01
   6.2615484e-01   5.2003256e-01
   5.8964447e-01   8.7801149e-01
   7.7894580e-01   6.3054617e-01
   7.9922925e-01   7.2138102e-01
   7.1806868e-01   5.5830730e-01
   4.4380104e-01   5.9485429e-01
   6.5927376e-01   7.1086815e-01
   6.7345528e-01   6.4616102e-01
   6.1093053e-01   6.6918185e-01
   6.3307544e-01   8.8672409e-01
   7.3363757e-01   7.8650857e-01
   7.1023924e-01   8.6565228e-01
   4.5452627e-01   7.4975402e-01
   7.7278737e-01   6.2433259e-01
   5.8540029e-01   8.0009143e-01
   4.7993226e-01   6.8427825e-01
   5.9925252e-01   6.7729302e-01
   8.4850477e-01   6.5517317e-01
   6.5130758e-01   9.9403202e-01
   6.1452629e-01   7.4649787e-01
   8.8615057e-01   8.1633160e-01
   6.9125688e-01   7.5939034e-01
   6.4368611e-01   8.6539523e-01
   6.1247471e-01   6.2653343e-01
   7.0509167e-01   6.0887427e-01
   9.2018292e-01   5.3025548e-01
   7.8220923e-01   7.3678599e-01
   6.0733249e-01   7.3918114e-01
   5.6484724e-01   6.8804419e-01
   1.0762138e+00   4.7804326e-01
   6.5176500e-01   7.3340103e-01
   5.3489516e-01   8.9122799e-01
   4.3306219e-01   7.3541647e-01
   5.7943389e-01   4.4978206e-01
   1.0882938e+00   4.1549372e-01
   4.2840008e-01   8.0675719e-01
   8.3606527e-01   5.8981751e-01
   6.6460365e-01   6.9554986e-01
   5.6880979e-01   6.6705944e-01
   6.3435245e-01   5.0664413e-01
   6.5972688e-01   4.1815332e-01
   4.0945383e-01   7.1610966e-01
   4.4726477e-01   8.1051035e-01
   8.5803522e-01   6.5854897e-01
   6.8955835e-01   6.1986820e-01
   5.7481884e-01   6.8430750e-01
   7.5972557e-01   4.7487003e-01
   1.0045127e+00   4.5036974e-01
   8.7161569e-01   6.0969111e-01
   9.1768967e-01   7.0745511e-01
   7.8933881e-01   5.9326699e-01
   6.5083835e-01   5.3171415e-01
   6.3043773e-01   8.5383025e-01
   5.2484634e-01   7.3399599e-01
   6.5606834e-01   6.1634430e-01
   8.8830115e-01   7.2422793e-01
   9.2854409e-01   6.3404849e-01
   9.0595694e-01   3.7501331e-01
   7.8373538e-01   5.1821061e-01
   8.3644162e-01   8.4809483e-01
   3.4718534e-01   7.2724619e-01
   4.4113873e-01   9.5220023e-01
   4.8608592e-01   6.9508734e-01
   6.8977978e-01   7.7175190e-01
   8.5154953e-01   6.3397512e-01
   1.2204617e+00   5.5314032e-01
   7.4734009e-01   3.8384598e-01
   3.7848149e-01   8.4698160e-01
   6.4419542e-01   7.2968304e-01
   5.6366797e-01   7.2973522e-01
   7.0189136e-01   5.8526230e-01
   5.7460730e-01   8.3804310e-01
   9.5693035e-01   5.8461325e-01
   4.4536527e-01   6.5413026e-01
   9.1737777e-01   4.8792791e-01
   9.0053983e-01   4.5943114e-01
   5.4228236e-01   5.4509474e-01
   6.4024341e-01   7.4055261e-01
   4.6178634e-01   6.7499950e-01
   6.3501179e-01   8.2476137e-01
   5.8072140e-01   8.0428057e-01
   6.0921032e-01   6.1960375e-01
   4.5042152e-01   9.0315968e-01
   4.9174147e-01   8.1407102e-01
   6.0550621e-01   5.6613845e-01
   8.0415058e-01   6.1106565e-01
   6.9659023e-01   7.5984823e-01
   8.2050498e-01   6.4652599e-01
   3.9653002e-01   6.6403004e-01
   6.5113285e-01   7.9215619e-01
   6.3986382e-01   7.9716904e-01
   7.8146482e-01   7.8743554e-01
   8.2290068e-01   6.5698609e-01
   3.6455370e-01   8.3140473e-01
   8.1555806e-01   7.0301595e-01
   6.3239951e-01   7.1956103e-01
   6.2515202e-01   8.0097429e-01
   7.3875502e-01   6.4257384e-01
   6.6563654e-01   7.3007363e-01
   6.2556333e-01   6.5982250e-01
   7.3784343e-01   7.1842339e-01
   7.5441287e-01   7.2575056e-01
   7.0389981e-01   7.1190601e-01
   8.1209834e-01   6.1590602e-01
   5.7989622e-01   6.5619765e-01
   7.9448509e-01   3.0700883e-01
   8.3567875e-01   7.7834600e-01
   6.7460092e-01   8.6141519e-01
   7.6258228e-01   5.4203404e-01
   8.8275516e-01   7.9502714e-01
   4.8277851e-01   8.5915323e-01
   5.5376196e-01   8.0351169e-01
   1.3569515e+00   1.0762493e+00
   6.7432937e-01   5.8924818e-01
   7.1021903e-01   6.8567581e-01
   7.4179613e-01   6.4826245e-01
   7.2848650e-01   6.4008338e-01
   7.7874061e-01   6.4945993e-01
   5.4606373e-01   5.2123099e-01
   6.1554395e-01   9.5862624e-01
   1.0497942e+00   8.5530882e-01
   5.2342489e-01   6.6463222e-01
   6.4150241e-01   7.2825861e-01
   7.3371385e-01   6.8084501e-01
   5.2397049e-01   5.9572513e-01
   9.7233030e-01   6.9085273e-01
   6.2000583e-01   7.0195789e-01
   6.4370956e-01   5.2349249e-01
   5.0543912e-01   7.7553945e-01
   6.6046773e-01   6.3740639e-01
   5.0082952e-01   8.0900347e-01
   9.1491651e-01   6.8086475e-01
   8.7913088e-01   5.2630768e-01
   8.1408523e-01   8.3108925e-01
   7.3002516e-01   7.4664400e-01
   7.1441213e-01   1.2064425e+00
   5.8162787e-01   8.2287339e-01
   4.3997390e-01   8.1216169e-01
   4.6879627e-01   1.0306880e+00
   4.9179920e-01   4.6627372e-01
   8.8831826e-01   4.5536681e-01
   5.1952482e-01   7.3895980e-01
   9.2765572e-01   5.7622337e-01
   3.8558938e-01   9.1017752e-01
   7.4259105e-01   7.6982738e-01
   7.9903451e-01   6.6638077e-01
   5.4105931e-01   5.2690666e-01
   7.0453254e-01   6.6714954e-01
   7.0033301e-01   3.9155316e-01
   6.2269678e-01   8.0178158e-01
   5.5811124e-01   7.1615822e-01
   7.4216100e-01   7.9132288e-01
   4.4706771e-01   6.3631281e-01
   9.1677467e-01   7.8690993e-01
   5.8122860e-01   5.6940792e-01
   4.5118044e-01   8.6402364e-01
   8.1153561e-01   7.7184016e-01
   7.3487592e-01   4.8313671e-01
   6.0078643e-01   6.4782362e-01
   9.5018050e-01   9.1013515e-01
   9.0524117e-01   6.6622209e-01
   9.4151314e-01   7.7546921e-01
   8.8422592e-01   6.2948961e-01
   8.1932937e-01   1.0068500e+00
   7.1648920e-01   7.4967203e-01
   6.8904342e-01   6.8891248e-01
   6.1821856e-01   7.3646392e-01
   7.1321436e-01   8.0130343e-01
   7.6738133e-01   4.9181734e-01
   9.7309403e-01   6.5474392e-01
   7.6076374e-01   2.2042726e-01
   7.6355388e-01   6.2875230e-01
   7.2831127e-01   7.2560036e-01
   8.3569071e-01   4.4656749e-01
   7.7704011e-01   4.6345150e-01
   5.8034409e-01   5.3761888e-01
   8.7494265e-01   6.8037593e-01
   9.2067186e-01   5.7746325e-01
   5.6161416e-01   7.5644489e-01
   5.0716011e-01   9.7163723e-01
   5.8813682e-01   6.9493869e-01
   5.7675816e-01   3.7740903e-01
   5.2040462e-01   6.2944328e-01
   6.0082603e-01   6.0501471e-01
   8.8709378e-01   6.0814574e-01
   7.4242925e-01   3.6263606e-01
   1.0427511e+00   6.4029748e-01
   6.9560030e-01   5.4023945e-01
   8.9062987e-01   8.6338051e-01
   9.2797273e-01   6.0707459e-01
   8.5214983e-01   4.4967384e-01
   7.2684909e-01   4.9678389e-01
   8.7612931e-01   4.6219748e-01
   7.5940691e-01   5.6236975e-01
   6.6973303e-01   6.4484867e-01
   8.5509608e-01   5.8220479e-01
   7.7992330e-01   5.7207457e-01
   7.9574379e-01   4.9450437e-01
   6.9998306e-01   4.9364424e-01
   7.5032192e-01   7.6120112e-01
   7.4820529e-01   8.2309525e-01
   7.2120057e-01   4.8925987e-01
   6.2695010e-01   4.6091510e-01
   1.0269851e+00   7.7162796e-01
   3.2162513e-01   8.4190608e-01
   9.0043767e-01   7.5627693e-01
   8.8266480e-01   5.8705938e-01
   5.1894911e-01   6.6370697e-01
   6.7724242e-01   6.2968518e-01
   9.5934228e-01   7.7407162e-01
   8.6707196e-01   7.6699129e-01
   7.2927167e-01   6.7072046e-01
   5.1724350e-01   5.8639659e-01
   2.9943961e-01   8.5540318e-01
   8.8504548e-01   6.4384225e-01
   8.9310812e-01   6.5245855e-01
   7.9141306e-01   5.4349278e-01
   9.9722016e-01   5.2167527e-01
   6.2301090e-01   7.4337719e-01
   8.3947734e-01   6.5770667e-01
   8.4997783e-01   5.7039644e-01
   6.7042930e-01   7.2136537e-01
   6.1246011e-01   6.3393236e-01
   6.4725600e-01   7.7744202e-01
   7.5694840e-01   6.0396865e-01
   7.3526920e-01   6.4315821e-01
   9.8453958e-01   5.6381440e-01
   5.4021270e-01   7.1423388e-01
   6.3370510e-01   5.5219333e-01
   7.2547109e-01   6.8080809e-01
   7.7364963e-01   6.7243253e-01
   5.6610635e-01   7.1633133e-01
   1.3155229e+00   5.6531369e-01
   7.8582247e-01   4.2147796e-01
   7.6387837e-01   6.1707741e-01
   8.6683170e-01   7.5654413e-01
   5.0230195e-01   7.6930047e-01
   6.9373115e-01   6.1685601e-01
   5.8530072e-01   8.0975475e-01
   7.1520485e-01   3.5675407e-01
   6.7212459e-01   6.4694041e-01
   8.4807899e-01   7.6713254e-01
   6.2886453e-01   7.2023120e-01
   7.6168526e-01   6.7901640e-01
   7.1856459e-01   7.3519251e-01
   9.8779297e-01   4.3054306e-01
   7.0156051e-01   6.5827456e-01
   1.0437786e+00   6.4834161e-01
   9.5018426e-01   8.6838319e-01
   7.1587818e-01   4.6854983e-01
   9.6830220e-01   9.5785585e-01
   6.6228530e-01   7.6047701e-01
   5.6200416e-01   5.4611485e-01
   8.9558417e-01   5.6230881e-01
   6.7864621e-01   8.2934663e-01
   8.7124859e-01   8.4384628e-01
   8.3581313e-01   1.0458026e+00
   7.2242123e-01   6.1267866e-01
   5.8932229e-01   9.6126096e-01
   7.5355183e-01   7.6898755e-01
   6.4607235e-01   4.9822190e-01
   5.6514302e-01   7.8408751e-01
   7.4376340e-01   8.8262149e-01
   7.0076421e-01   9.4704192e-01
   5.4605474e-01   7.5853207e-01
   9.6468619e-01   1.0752065e+00
   8.7194174e-01   9.0555591e-01
   6.6183824e-01   5.6816445e-01
   6.6371814e-01   7.5012034e-01
   7.5854089e-01   4.7239642e-01
   7.6558627e-01   5.6008314e-01
   5.6908941e-01   4.1014330e-01
   8.1067078e-01   7.9465568e-01
   6.2180570e-01   8.2962814e-01
   6.8626236e-01   5.4683428e-01
   6.4319076e-01   7.3194932e-01
   1.0794257e+00   5.3646049e-01
   1.0929699e+00   5.7946565e-01
   5.8823047e-01   9.2157132e-01
   2.5159785e-01   9.0150583e-01
   6.7894176e-01   7.8657714e-01
   9.3067417e-01   7.5018461e-01
   7.3057615e-01   4.8306757e-01
   8.1807620e-01   5.3192620e-01
   9.9387207e-01   5.2712764e-01
   7.7870683e-01   6.5622704e-01
   7.8912013e-01   3.6402045e-01
   6.7097478e-01   6.7291468e-01
   8.5302122e-01   9.0439282e-01
   7.8733491e-01   8.9258107e-01
   6.0465979e-01   6.7984550e-01
   4.7194177e-01   7.1700602e-01
   1.0750010e+00   5.1644674e-01
   7.2337590e-01   9.0379487e-01
   6.6028605e-01   5.7682273e-01
   7.5234746e-01   6.1394766e-01
   6.0766783e-01   4.6053507e-01
   6.4318103e-01   5.4309808e-01
   3.9619556e-01   8.7196464e-01
   6.9350319e-01   5.4329909e-01
   8.6891924e-01   7.4698599e-01
   6.1438158e-01   6.1857987e-01
   7.8989192e-01   8.0315485e-01
   4.6027936e-01   8.5158801e-01
   7.0505355e-01   6.3671840e-01
   4.9659781e-01   7.1939008e-01
   6.3106635e-01   7.1180761e-01
   9.2381399e-01   4.5236921e-01
   1.0957764e+00   5.8920376e-01
   8.0339795e-01   7.6715956e-01
   6.3849255e-01   4.8336555e-01
   8.7657427e-01   5.5576548e-01
   5.0485338e-01   7.0583828e-01
   9.0312742e-01   4.5757853e-01
   9.0499234e-01   8.3679643e-01
   9.6536101e-01   6.5602459e-01
   8.3036804e-01   6.4239347e-01
   7.9418828e-01   5.7993034e-01
   6.1266909e-01   8.4758596e-01
   6.1421990e-01   7.1960572e-01
   6.0072020e-01   7.5828132e-01
   7.4476950e-01   7.4080372e-01
   7.4462755e-01   7.6892028e-01
   5.1479775e-01   8.3526461e-01
   6.8611527e-01   9.8905260e-01
   7.1417613e-01   7.9067955e-01
   7.9904236e-01   7.5447230e-01
   7.4135620e-01   6.6266565e-01
   6.0844914e-01   7.3734427e-01
   8.2758844e-01   4.7285369e-01
   6.9268847e-01   1.0255545e+00
   5.3802929e-01   7.7762747e-01
   5.3986579e-01   8.8652694e-01
   1.0813296e+00   3.1855671e-01
   6.6430559e-01   6.0123163e-01
   4.2662914e-01   7.9036026e-01
   3.9119405e-01   8.3639393e-01
   1.3097747e+00   6.8072825e-01
   6.2201749e-01   7.9386591e-01
   9.8725160e-01   7.1727694e-01
   6.2538175e-01   8.0975551e-01
   7.9542414e-01   6.8800543e-01
   6.4458769e-01   5.4441750e-01
   6.1975489e-01   7.8289523e-01
   5.4418616e-01   5.8760028e-01
   7.0504703e-01   5.2497961e-01
   6.9783611e-01   6.1452223e-01
   6.8229134e-01   4.7608711e-01
   8.1720351e-01   5.7450913e-01
   7.1314784e-01   6.5947130e-01
   5.4542028e-01   8.5573564e-01
   6.2888028e-01   7.6442949e-01
   5.1336607e-01   5.1582483e-01
   6.3332263e-01   5.0739978e-01
   7.3290821e-01   4.4472800e-01
   8.2791455e-01   6.4439567e-01
   8.7478824e-01   6.0469426e-01
   8.8433730e-01   6.2298528e-01
   7.8640287e-01   4.4804732e-01
   3.8502717e-01   8.9192207e-01
   7.7009967e-01   9.1946883e-01
   7.4456803e-01   5.9176982e-01
   5.9580194e-01   6.0442361e-01
   8.3357848e-01   7.7342568e-01
   1.1466001e+00   4.2530370e-01
   7.4644028e-01   6.8074493e-01
   1.0640601e+00   7.7601018e-01
   3.0979336e-01   7.1492209e-01
   5.3015611e-01   5.9307997e-01
   5.9020332e-01   7.1503953e-01
   7.5625232e-01   7.5378736e-01
   5.5499639e-01   9.0212274e-01
   7.5911037e-01   6.9147892e-01
   8.8777666e-01   5.7980442e-01
   4.3581769e-01   7.7421966e-01
   8.1966727e-01   4.9813050e-01
   6.5040228e-01   8.6462426e-01
   6.6205908e-01   6.3048290e-01
   5.9779556e-01   8.6085070e-01
   7.0426850e-01   7.4108932e-01
   8.4049806e-01   7.1577836e-01
   7.2055588e-01   6.3799772e-01
   5.7581805e-01   6.0352777e-01
   7.7317926e-01   7.5901999e-01
   9.7738045e-01   4.4433705e-01
   9.4667483e-01   6.4454339e-01
   1.0856786e+00   7.8887189e-01
   8.9736303e-01   7.6561618e-01
   7.1741564e-01   6.6835229e-01
   6.5907037e-01   4.5859528e-01
   8.7711822e-01   4.9499929e-01
   8.6716679e-01   5.8408251e-01
   4.4936802e-01   9.8313596e-01
   1.4025601e+00   3.6321487e-01
   3.4546368e-01   8.2133994e-01
   9.5162813e-01   6.5049993e-01
   1.0085433e+00   6.0836308e-01
   7.6295584e-01   4.6554006e-01
   9.7461783e-01   6.1296660e-01
   7.0690221e-01   6.4163951e-01
   5.2253692e-01   8.6043209e-01
   3.7376943e-01   8.2369531e-01
   7.5216764e-01   7.8578827e-01
   7.8604068e-01   7.3707115e-01
   8.5854232e-01   6.8355915e-01
   6.5216976e-01   6.9211991e-01
   5.6228490e-01   4.8380737e-01
   3.8048122e-01   6.6555201e-01
   8.1547805e-01   5.2394664e-01
   6.5360591e-01   7.6171979e-01
   8.5683083e-01   4.9992381e-01
   7.8878730e-01   2.7844919e-01
   7.8735614e-01   8.9672565e-01
   8.7523518e-02   6.5381799e-01
   4.2697165e-01   6.9484517e-01
   6.3711930e-01   4.9253422e-01
   6.9873721e-01   7.3477883e-01
   7.3702850e-01   4.8374913e-01
   9.0287589e-01   6.7405861e-01
   7.2597612e-01   6.7878272e-01
   6.9788170e-01   8.2134839e-01
   6.9213286e-01   5.5314774e-01
   8.4386768e-01   4.6031293e-01
   1.1920713e+00   6.5476885e-01
   5.2091195e-01   6.2660499e-01
   9.7858237e-01   9.5984786e-01
   5.0222626e-01   3.7634193e-01
   7.1270185e-01   7.4982733e-01
   6.0762235e-01   7.2486733e-01
   6.3953411e-01   6.9732985e-01
   7.2506735e-01   5.5406389e-01
   9.2961846e-01   5.5469168e-01
   5.3791768e-01   8.2309679e-01
   6.8642991e-01   6.2904159e-01
   1.0665132e+00   9.5967076e-01
   5.5727024e-01   6.7376034e-01
   7.7736338e-01   5.4631366e-01
   7.6933133e-01   7.4246224e-01
   1.0951025e+00   8.8225824e-01
   4.9008088e-01   8.5137490e-01
   7.7051481e-01   7.2356652e-01
   6.1005995e-01   8.3141366e-01
   8.3204932e-01   4.3337471e-01
   2.8454705e-01   8.0299498e-01
   8.0807422e-01   6.1059370e-01
   9.4509618e-01   4.8380652e-01
   6.3337059e-01   5.2145683e-01
   7.6382422e-01   4.0358828e-01
   3.7917038e-01   8.1206831e-01
   5.9873177e-01   6.1343930e-01
   8.5587757e-01   6.3088143e-01
   8.3451747e-01   5.5616063e-01
   4.0282004e-01   8.2667452e-01
   6.2357511e-01   7.7270416e-01
   5.3616085e-01   6.7867347e-01
   6.7921744e-01   8.5429576e-01
   7.0707243e-01   7.9313348e-01
   7.9789046e-01   6.0033606e-01
   3.4895344e-01   7.9795294e-01
   7.2614301e-01   6.0277157e-01
   1.0042013e+00   6.6661871e-01
   5.7348499e-01   8.6396027e-01
   6.8600788e-01   7.6095439e-01
   6.7573559e-01   5.1788537e-01
   2.5247513e-01   1.0273624e+00
   9.3327421e-01   5.4529757e-01
   9.2735160e-01   5.9200141e-01
   5.5381383e-01   6.6063984e-01
   5.3938378e-01   7.4194547e-01
   6.0768402e-01   7.8282681e-01
   4.6686175e-01   7.9855062e-01
   6.2568202e-01   9.5476397e-01
   4.6242045e-01   5.3702605e-01
   7.6591976e-01   6.5474559e-01
   8.8882448e-01   4.8476371e-01
   7.1417181e-01   7.5381211e-01
   5.8509337e-01   7.7112438e-01
   4.5627089e-01   7.1164733e-01
   5.8610020e-01   6.7841489e-01
   9.2713631e-01   5.2353394e-01
   6.5605646e-01   6.6129286e-01
   8.4463051e-01   4.4463050e-01
   6.2712563e-01   8.4264570e-01
   7.4256153e-01   7.6585864e-01
   6.2234250e-01   6.2880321e-01
   1.1719635e+00   8.7927171e-01
   7.2837319e-01   5.4632041e-01
   7.1408349e-01   6.4499584e-01
   5.8362034e-01   5.4690128e-01
   7.7580495e-01   6.4460797e-01
   5.3545830e-01   5.8590284e-01
   3.9889897e-01   7.6638975e-01
   1.2334220e+00   4.3069243e-01
   9.6983112e-01   7.3207762e-01
   1.0982232e+00   4.4119943e-01
   5.6407410e-01   8.9561473e-01
   6.9149951e-01   6.1992517e-01
   8.8762512e-01   5.7460386e-01
   5.4436508e-01   9.3664137e-01
   9.7119428e-01   3.4658722e-01
   5.8572380e-01   8.6966816e-01
   6.2787626e-01   1.0676455e+00
   6.6396772e-01   7.0783565e-01
   3.3836016e-01   7.3347504e-01
   7.3194604e-01   6.5563049e-01
   9.9487835e-01   8.3823308e-01
   6.5419355e-01   5.3691882e-01
   8.0270644e-01   6.5430829e-01
   1.0019135e+00   4.3217063e-01
   7.3423239e-01   8.5558673e-01
   7.1824914e-01   5.3655671e-01
   8.0917901e-01   5.1711592e-01
   5.6829032e-01   6.5698305e-01
   4.8989064e-01   5.4873216e-01
   5.6412653e-01   6.7483131e-01
   5.4447842e-01   5.7144559e-01
   4.6693086e-01   8.5246586e-01
   6.4845961e-01   6.0073004e-01
   7.2836584e-01   6.3094041e-01
   8.1788786e-01   3.3102099e-01
   5.6984137e-01   6.3742296e-01
   7.7106430e-01   6.4167221e-01
   7.5495778e-01   6.5086633e-01
   5.6384615e-01   8.8861130e-01
   6.7006149e-01   7.2090910e-01
   7.8718966e-01   5.2742193e-01
   5.9277957e-01   5.2687007e-01
   7.8938862e-01   6.3989760e-01
   5.5690394e-01   8.5659930e-01
   7.4861844e-01   6.6359173e-01
   6.9484609e-01   7.5679010e-01
   7.3561327e-01   8.2467772e-01
   6.6330501e-01   5.5875077e-01
   7.6220350e-01   8.2918612e-01
   1.0834588e+00   6.7805251e-01
   7.7450188e-01   8.3191953e-01
   9.8610148e-01   4.3922451e-01
   9.3218649e-01   3.9095897e-01
   6.9915504e-01   8.1233759e-01
   6.7680755e-01   4.4918878e-01
   8.8642481e-01   5.1842737e-01
   6.3546527e-01   5.5520955e-01
   5.3397633e-01   6.0626767e-01
   8.0094136e-01   5.8271531e-01
   8.5974251e-01   9.2632357e-01
   4.2059862e-01   6.5189913e-01
   6.3819150e-01   7.6580364e-01
   1.2297153e+00   6.0249116e-01
   6.3835879e-01   6.1068003e-01
   9.2369651e-01   7.0822283e-01
   7.9701456e-01   4.7497258e-01
   8.8079977e-01   6.2362358e-01
   7.6748590e-01   5.3850227e-01
   4.7502642e-01   6.0287674e-01
   7.4845257e-01   7.2374145e-01
   6.3038156e-01   3.9214112e-01
   5.4592615e-01   8.2361977e-01
   1.0110279e+00   3.0885039e-01
   6.7738710e-01   5.4275814e-01
   6.4332670e-01   6.5296252e-01
   7.7949761e-01   6.5923120e-01
   7.4452464e-01   6.9673330e-01
   6.6046985e-01   7.0662675e-01
   8.6481827e-01   6.9530226e-01
   6.4193688e-01   3.8304923e-01
   1.1798891e+00   8.0806730e-01
   6.0196083e-01   5.8870837e-01
   7.3340399e-01   8.7195113e-01
   5.7114152e-01   6.1822834e-01
   6.7360489e-01   7.4877269e-01
   9.2238551e-01   6.3342470e-01
   1.0589313e+00   7.1081659e-01
   7.8817877e-01   6.0136550e-01
   9.7745391e-01   5.1800551e-01
   8.9496930e-01   6.3121073e-01
   7.7930312e-01   6.1776707e-01
   7.3400214e-01   6.5145840e-01
   9.1250677e-01   6.4148155e-01
   1.1533993e+00   5.9131023e-01
   3.8662637e-01   8.1896772e-01
   9.0824511e-01   4.2176284e-01
   8.2013790e-01   6.3105229e-01
   8.7548068e-01   7.8450004e-01
   8.8584515e-01   6.9743151e-01
   7.1634906e-01   6.8058986e-01
   7.1977525e-01   8.9884610e-01
   5.0657125e-01   8.1562393e-01
   9.0447707e-01   4.4471407e-01
   7.5414001e-01   4.1472143e-01
   7.8848764e-01   7.0663515e-01
   7.2742466e-01   8.9524500e-01
   8.0997601e-01   6.0566438e-01
   6.2704173e-01   7.7027575e-01
   4.6777705e-01   6.5039408e-01
   1.0224526e+00   4.7579802e-01
   8.7672386e-01   4.9962666e-01
   1.0419415e+00   8.1132632e-01
   6.7087129e-01   8.8713738e-01
   6.0618439e-01   7.1459790e-01
   7.5055078e-01   4.9196085e-01
   6.7822121e-01   6.8034339e-01
   6.4575082e-01   4.9420221e-01
   6.9545274e-01   5.0991034e-01
   9.9995971e-01   6.5239295e-01
   8.6943143e-01   1.0198657e+00
   7.9458312e-01   4.1473238e-01
   7.1684886e-01   7.1702878e-01
   5.1451171e-01   6.3877386e-01
   8.5699954e-01   4.6886710e-01
   1.0184773e+00   7.4683985e-01
   1.0779998e+00   7.3078661e-01
   8.0785553e-01   8.8277198e-01
   5.9960591e-01   6.8721289e-01
   6.7723430e-01   4.6776278e-01
   1.1831086e+00   8.6356170e-01
   8.5560985e-01   6.4282384e-01
   9.3807685e-01   8.3111218e-01
   5.5274311e-01   6.8701392e-01
   7.8452379e-01   8.5193085e-01
   4.4273896e-01   7.2747562e-01
   6.7462188e-01   4.8386731e-01
   9.0012876e-01   7.1640167e-01
   6.6221062e-01   7.8445885e-01
   7.2467554e-01   7.0040366e-01
   8.1887227e-01   6.8725725e-01
   8.7070863e-01   6.0739860e-01
   6.8830081e-01   5.5313459e-01
   6.8687798e-01   7.0580788e-01
   4.5249055e-01   6.6580149e-01
   8.4781524e-01   7.9648872e-01
   6.1864362e-01   6.0944126e-01
   6.6188169e-01   5.9061646e-01
   4.9344186e-01   6.2721449e-01
   7.4890658e-01   8.5771466e-01
   3.9919316e-01   7.4431274e-01
   9.8833035e-01   5.6826857e-01
   8.5614183e-01   8.6609975e-01
   8.9513436e-01   5.1322216e-01
   8.9454212e-01   5.9925996e-01
   1.0098798e+00   4.6489292e-01
   6.5883473e-01   5.6856262e-01
   8.7590316e-01   5.3804807e-01
   7.2530314e-01   6.6429853e-01
   2.4599444e-01   8.1658728e-01
   5.0057300e-01   8.0618651e-01
   6.8275978e-01   7.1679693e-01
   6.0226317e-01   6.3339605e-01
   1.0358187e+00   5.4215027e-01
   7.2286744e-01   5.9727776e-01
   4.3059386e-01   7.6999827e-01
   5.3013616e-01   7.2330373e-01
   6.6675206e-01   6.8645901e-01
   6.0509961e-01   5.9449770e-01
   9.9295169e-01   5.8981094e-01
   8.7080064e-01   8.3124952e-01
   7.7654937e-01   9.4756112e-01
   7.7398846e-01   4.6882305e-01
   3.3211507e-01   9.0997562e-01
   6.4257317e-01   5.8703841e-01
   4.8884004e-01   7.3042060e-01
   7.7852333e-01   6.9516553e-01
   6.2082391e-01   5.5501861e-01
   6.1323230e-01   7.4126286e-01
   6.2211681e-01   5.8085741e-01
   6.0614990e-01   7.1956588e-01
   5.0271907e-01   6.1143881e-01
   7.5377251e-01   5.7228626e-01
   1.0186127e+00   8.6922571e-01
   8.7958891e-01   6.7418740e-01
   4.2850928e-01   8.3842328e-01
   7.4395950e-01   6.6713978e-01
   6.1154499e-01   6.0440354e-01
   8.8227105e-01   5.2913019e-01
   5.1991159e-01   8.7255038e-01
   6.9859737e-01   7.7243953e-01
   6.6517316e-01   5.2789274e-01
   5.9639950e-01   8.4046497e-01
   9.1445892e-01   5.7157285e-01
   9.4704333e-01   3.5102182e-01
   1.1391612e+00   2.8995395e-01
   6.9407110e-01   6.5749730e-01
   6.1916184e-01   8.1680213e-01
   5.8188487e-01   7.0220480e-01
   5.6373238e-01   7.4635351e-01
   2.3420252e-01   9.6434206e-01
   1.1464828e+00   3.0968687e-01
   8.8253793e-01   5.6596181e-01
   6.4014010e-01   8.3511071e-01
   7.1945763e-01   4.3705330e-01
   9.0629936e-01   6.4304838e-01
   5.5152305e-01   7.2028966e-01
   1.1059045e+00   7.3928185e-01
   4.7327776e-01   1.0349624e+00
   7.2765178e-01   5.8051419e-01
   1.0269037e+00   7.0670305e-01
   7.5141823e-01   5.7626403e-01
   8.1119953e-01   5.2748508e-01
   6.5288032e-01   5.4283240e-01
   4.5140704e-01   7.1781243e-01
   5.4616816e-01   7.3281336e-01
   6.2787584e-01   7.5562760e-01
   5.1718525e-01   7.7990081e-01
   7.4195604e-01   5.8053122e-01
   7.0737186e-01   7.1763755e-01
   6.8449548e-01   6.0433950e-01
   5.6347457e-01   8.3875931e-01
   7.0782858e-01   6.9116427e-01
   7.6905873e-01   4.9813685e-01
   8.1750325e-01   6.2604170e-01
   8.4576972e-01   5.6131041e-01
   7.5483753e-01   5.9889959e-01
   8.7417109e-01   8.1708084e-01
   7.3446287e-01   4.2370762e-01
   7.7661299e-01   7.2827788e-01
   8.2514115e-01   7.0775810e-01
   5.9267299e-01   8.2441263e-01
   9.7447258e-01   5.3897170e-01
   1.0217513e+00   9.4228087e-01
   6.4696784e-01   4.8902669e-01
   5.3931571e-01   7.1993937e-01
   8.7016322e-01   6.3535696e-01
   8.6852853e-01   4.0135318e-01
   8.1179336e-01   5.8782472e-01
   7.1256644e-01   7.8843482e-01
   7.1215186e-01   7.8044212e-01
   8.4949209e-01   7.0998255e-01
   5.2628944e-01   4.8514917e-01
   8.3517944e-01   8.2920513e-01
   7.3542907e-01   4.7711068e-01
   8.6522315e-01   5.7151514e-01
   4.6091229e-01   5.3301777e-01
   8.6073204e-01   6.8769243e-01
   6.9766705e-01   7.1374212e-01
   5.3333353e-01   5.8339002e-01
   6.9087794e-01   5.9714214e-01
   9.3858093e-01   5.8361451e-01
   5.8298854e-01   6.1930312e-01
   8.2511593e-01   4.4719561e-01
   6.2601417e-01   6.4150889e-01
   7.8515646e-01   7.2649403e-01
   7.8470162e-01   8.0750591e-01
   8.0868047e-01   6.1803146e-01
   9.4329494e-01   6.6041581e-01
   4.7132675e-01   4.9622533e-01
   8.7583388e-01   5.7427611e-01
   8.5932478e-01   4.2431063e-01
   7.4113199e-01   8.4133695e-01
   7.5514738e-01   1.1131092e+00
   9.0095932e-01   4.9951645e-01
   5.3161397e-01   9.4972280e-01
   9.2088654e-01   5.9793840e-01
   7.6783166e-01   7.9059918e-01
   5.7651423e-01   4.2615474e-01
   4.3419106e-01   6.7902431e-01
   7.2648307e-01   5.9413189e-01
   4.5825320e-01   7.1919506e-01
   9.3849058e-01   5.8356596e-01
   1.0344504e+00   4.6466437e-01
   1.1010646e+00   5.6664657e-01
   3.1767521e-01   8.1707479e-01
   8.0088552e-01   6.5819033e-01
   6.8735491e-01   4.9550312e-01
   6.1491452e-01   7.6894195e-01
   7.4096011e-01   6.4312038e-01
   7.7692664e-01   6.6976334e-01
   6.2306680e-01   6.7681497e-01
   7.1188990e-01   7.8773091e-01
   7.5698742e-01   5.1408674e-01
   9.3152413e-01   1.2316486e+00
   6.7259926e-01   7.5837258e-01
   6.5629108e-01   6.0237339e-01
   6.3844169e-01   6.9851059e-01
   6.6123756e-01   8.1562046e-01
   6.1353332e-01   7.5923015e-01
   6.9409046e-01   9.2664879e-01
   6.8308296e-01   6.4613680e-01
   5.4408614e-01   5.9691598e-01
   8.0380206e-01   6.2241166e-01
   5.8306281e-01   7.3738839e-01
   6.3307663e-01   5.8596729e-01
   8.9157856e-01   6.3485523e-01
   7.7192028e-01   4.7276533e-01
   8.2212049e-01   6.0552812e-01
   9.1855313e-01   4.2750548e-01
   7.1526229e-01   5.3839970e-01
   1.1626243e+00   5.6363391e-01
   8.7475038e-01   5.3593826e-01
   7.7673834e-01   4.3301122e-01
   8.3754995e-01   4.9318183e-01
   8.9316458e-01   6.6588989e-01
   8.5408965e-01   5.9402270e-01
   8.1429780e-01   7.8812291e-01
   1.1262829e+00   7.0666184e-01
   8.8756533e-01   3.2804016e-01
   6.8376298e-01   6.9755962e-01
   1.0307378e+00   5.9670384e-01
   8.9942899e-01   6.7047901e-01
   8.3217451e-01   3.7602469e-01
   7.2491157e-01   7.9569077e-01
   6.8758400e-01   5.5015833e-01
   5.6897846e-01   7.0258085e-01
   7.8037219e-01   6.9942750e-01
   5.8975178e-01   5.6928444e-01
   2.5424373e-01   7.4064073e-01
   6.3766550e-01   5.0477801e-01
   8.6885856e-01   5.9645337e-01
   8.1329262e-01   6.4998474e-01
   5.0713087e-01   7.1789038e-01
   6.9442633e-01   7.8572457e-01
   7.0491215e-01   6.4675920e-01
   8.5098447e-01   5.2135142e-01
   6.1217982e-01   7.5717679e-01
   7.7795941e-01   5.6523487e-01
   4.1697522e-01   6.3333555e-01
   8.9935623e-01   2.8359590e-01
   7.7027987e-01   9.8847851e-01
   5.4697691e-01   5.6245541e-01
   7.5549671e-01   6.1634636e-01
   4.5753495e-01   8.0444743e-01
   8.8986949e-01   4.8577934e-01
   1.0433129e+00   8.4579277e-01
   1.0883500e+00   6.9138226e-01
   7.8421102e-01   6.1502391e-01
   8.6306308e-01   5.2853158e-01
   5.5102483e-01   6.0143462e-01
   9.3843569e-01   5.4695631e-01
   8.4523457e-01   5.1353440e-01
   9.1958932e-01   5.9871976e-01
   5.3386440e-01   7.9426807e-01
   6.8312079e-01   6.5821567e-01
   7.0595005e-01   5.4569489e-01
   6.5664804e-01   8.9565734e-01
   6.5958602e-01   7.7799249e-01
   8.6584978e-01   6.4671098e-01
   9.4912443e-01   5.8070266e-01
   1.0924637e+00   2.2105118e-01
   7.9429049e-01   7.3758978e-01
   9.4235999e-01   4.8371354e-01
   7.6224027e-01   4.8557701e-01
   6.9762984e-01   4.3605306e-01
   1.0410596e+00   7.5725365e-01
   7.0943417e-01   5.7006735e-01
   8.8172353e-01   7.6176812e-01
   6.3316540e-01   4.4410773e-01
   6.6854918e-01   1.1119307e+00
   6.7176166e-01   7.3550001e-01
   6.6481254e-01   6.3027931e-01
   1.0620119e+00   4.3222992e-01
   5.2466480e-01   8.3946458e-01
   7.1687293e-01   5.0820135e-01
   9.9496599e-01   1.0237307e+00
   4.6929298e-01   7.0442413e-01
   8.3923861e-01   5.1399310e-01
   5.7518293e-01   8.2731758e-01
   7.2408966e-01   7.2368092e-01
   6.5658575e-01   6.0377558e-01
   3.7252122e-01   8.8301893e-01
   8.8208030e-01   5.8922503e-01
   3.7540465e-01   7.2002792e-01
   6.2432510e-01   5.0816347e-01
   7.4319470e-01   8.8541299e-01
   6.1246697e-01   6.0064291e-01
   7.5153755e-01   9.6598844e-01
   8.3592479e-01   8.4444961e-01
   8.5073778e-01   5.8338398e-01
   7.9527338e-01   5.3627389e-01
   1.0730925e+00   7.9018272e-01
   8.8422231e-01   4.6066744e-01
   1.0384538e+00   6.0763747e-01
   5.4006147e-01   7.9748569e-01
   8.2048434e-01   8.8741119e-01
   8.1756720e-01   6.7497877e-01
   5.3961025e-01   5.3642127e-01
   6.3280070e-01   7.9282361e-01
   4.8527574e-01   6.5691578e-01
   7.7164465e-01   7.3601219e-01
   6.8784363e-01   6.5127708e-01
   4.7877462e-01   6.1647572e-01
   7.0986789e-01   5.3142562e-01
   6.9844536e-01   8.0858185e-01
   7.9469312e-01   8.8751175e-01
   7.1235180e-01   7.6500722e-01
   6.8869399e-01   7.9267633e-01
   9.9129656e-01   1.0262201e+00
   3.2181184e-01   7.6589560e-01
   9.3553970e-01   4.8390266e-01
   4.9426416e-01   6.3007507e-01
   6.7569489e-01   6.6269691e-01
   9.7346026e-01   7.2117952e-01
   5.7571566e-01   8.1940670e-01
   6.1597333e-01   7.6221027e-01
   6.8192402e-01   5.0312100e-01
   7.9505505e-01   6.6400264e-01
   7.9746288e-01   7.9185964e-01
   5.6185013e-01   6.2378004e-01
   2.7531177e-01   1.0806784e+00
   3.7093462e-01   7.4610078e-01
   8.7882271e-01   6.7597695e-01
   1.0533676e+00   5.8521378e-01
   7.6011021e-01   5.5366292e-01
   6.3650193e-01   6.4733816e-01
   8.9303426e-01   5.8619643e-01
   4.1758401e-01   1.0703551e+00
   5.5823663e-01   6.0795123e-01
   7.9166554e-01   6.9639286e-01
   5.8240098e-01   6.6626375e-01
   6.0147845e-01   7.3050918e-01
   8.4275607e-01   7.1622077e-01
   7.7072692e-01   7.9687408e-01
   5.5119139e-01   7.3835060e-01
   4.6583649e-01   8.8014050e-01
   5.4039388e-01   6.4646512e-01
   7.3670159e-01   5.8131667e-01
   5.8696559e-01   8.6890071e-01
   5.8024286e-01   5.4354921e-01
   8.5757727e-01   5.8041474e-01
   5.1117695e-01   7.5759933e-01
   7.3496594e-01   6.2716673e-01
   5.9225997e-01   6.8791192e-01
   4.9133106e-01   7.0994156e-01
   5.5578092e-01   7.9510587e-01
   5.7609391e-01   5.4767734e-01
   7.2761453e-01   6.5419697e-01
   5.3508677e-01   8.2274005e-01
   6.1832116e-01   5.1424323e-01
   5.5440616e-01   8.6932197e-01
   5.5458186e-01   8.3728669e-01
   6.9634112e-01   6.4344380e-01
   1.0155888e+00   6.3339399e-01
   4.0127676e-01   6.9376988e-01
   6.5530311e-01   6.5972889e-01
   4.8774086e-01   9.6961422e-01
   9.0379593e-01   1.0356014e+00
   5.6189400e-01   6.7894651e-01
   7.6141759e-01   6.8193299e-01
   7.0971440e-01   6.7155885e-01
   7.8897480e-01   6.5993113e-01
   6.4456727e-01   3.8684269e-01
   6.2857536e-01   8.3140809e-01
   6.1660718e-01   7.3048594e-01
   7.6450824e-01   6.7280468e-01
   7.9690484e-01   5.5967293e-01
   8.8064447e-01   6.0808197e-01
   8.4104221e-01   7.1908187e-01
   6.4721143e-01   6.5723308e-01
   8.3607834e-01   6.7601687e-01
   7.2114581e-01   7.2473855e-01
   6.5517790e-01   9.2673766e-01
   5.2462621e-01   5.0775604e-01
   9.7622678e-01   6.0080417e-01
   2.3963368e-01   8.1513739e-01
   5.9244812e-01   5.3829042e-01
   9.4462573e-01   2.9238923e-01
   8.7158208e-01   3.9871317e-01
   8.4977090e-01   7.4952171e-01
   6.6770193e-01   5.0733370e-01
   6.4846147e-01   5.2842561e-01
   8.4970790e-01   6.4159442e-01
   5.5372549e-01   8.0738901e-01
   7.2676669e-01   7.0008713e-01
   1.0121421e+00   6.2217641e-01
   6.7152193e-01   6.8274191e-01
   5.2452788e-01   9.4600139e-01
   5.8938920e-01   8.6892177e-01
   1.0023170e+00   3.7537495e-01
   8.8586390e-01   6.3916443e-01
   7.8335094e-01   5.5227222e-01
   5.1669813e-01   6.8553130e-01
   6.8221268e-01   8.0822926e-01
   8.9256013e-01   4.1766022e-01
   5.8971337e-01   5.6777806e-01
   7.0954636e-01   6.6658009e-01
   6.4135880e-01   6.0398835e-01
   1.0251458e+00   3.4798096e-01
   7.5459595e-01   5.7429872e-01
   5.4293080e-01   7.9291498e-01
   5.0945113e-01   8.9214428e-01
   4.2881151e-01   6.1116219e-01
   8.7427303e-01   5.0115843e-01
   6.9559192e-01   7.1514947e-01
   6.2393363e-01   8.7331476e-01
   9.4913129e-01   6.6042482e-01
   5.7114651e-01   7.2391871e-01
   5.9136981e-01   8.1816092e-01
   9.5672340e-01   6.2135407e-01
   8.0103192e-01   7.0949905e-01
   6.7457457e-01   4.6741499e-01
   5.9405868e-01   3.1609592e-01
   6.9544405e-01   5.4278354e-01
   6.9287444e-01   6.4922589e-01
   7.5074397e-01   8.4246794e-01
   8.4668596e-01   5.7136192e-01
   6.6824630e-01   8.2412580e-01
   7.4844401e-01   5.1243503e-01
   3.8132155e-01   7.9726711e-01
   7.6382877e-01   6.9374622e-01
   6.4153981e-01   9.4319804e-01
   6.5043292e-01   6.8926250e-01
   7.3116358e-01   6.7742246e-01
   7.8158564e-01   4.8601068e-01
   8.5694419e-01   6.2076424e-01
   8.2446845e-01   8.6903827e-01
   7.3891647e-01   9.4465245e-01
   3.7872547e-01   6.6284017e-01
   2.7224734e-01   1.1308300e+00
   7.1841808e-01   5.9108422e-01
   6.6610507e-01   7.3226404e-01
   8.6492071e-01   6.4155564e-01
   9.0164243e-01   9.7443422e-01
   5.8556134e-01   6.1098674e-01
   6.2094315e-01   5.5110832e-01
   5.8675477e-01   7.9139867e-01
   5.2322364e-01   9.6143230e-01
   5.2832391e-01   6.0055872e-01
   5.5054402e-01   6.2555720e-01
   6.9004903e-01   3.8338795e-01
   7.3470198e-01   9.6111964e-01
   5.5765223e-01   5.9850652e-01
   1.0987598e+00   8.3313952e-01
   7.8003956e-01   5.1626862e-01
   5.3850521e-01   7.3189216e-01
   6.6997993e-01   7.5514179e-01
   4.2561946e-01   6.4255187e-01
   1.2494666e+00   6.7975083e-01
   7.9073281e-01   5.8146902e-01
   9.8319647e-01   8.2004220e-01
   7.7708917e-01   6.0755002e-01
   1.1866903e+00   8.5520547e-01
   5.6739171e-01   7.4287323e-01
   7.3903868e-01   5.4257872e-01
   8.5769192e-01   8.9850120e-01
   5.2333116e-01   7.3548607e-01
   5.0775410e-01   7.2667351e-01
   6.2266361e-01   6.8989990e-01
   9.9583384e-01   8.6753250e-01
   6.0095616e-01   7.6175601e-01
   9.7274593e-01   3.1268654e-01
   8.9247347e-01   5.4267009e-01
   9.9980966e-01   8.2182261e-01
   3.7569260e-01   9.1891245e-01
   6.8807938e-01   7.2399622e-01
   6.5623763e-01   7.4649154e-01
   6.8369960e-01   8.5577977e-01
   1.1495481e+00   8.9309679e-01
   8.5403317e-01   3.6439343e-01
   6.0568982e-01   6.9403018e-01
   7.6974787e-01   5.7166028e-01
   6.7680197e-01   7.4077488e-01
   5.9796078e-01   4.4406779e-01
   8.0983661e-01   7.7631413e-01
   8.8079494e-01   6.3662566e-01
   6.5449401e-01   8.6500695e-01
   4.7050070e-01   8.1086320e-01
   7.1404207e-01   8.1135242e-01
   7.4937777e-01   6.6257408e-01
   7.5740312e-01   6.5568386e-01
   8.9547585e-01   1.2113841e+00
   6.0336985e-01   5.0154423e-01
   6.8744016e-01   7.2564154e-01
   9.5997499e-01   6.8779382e-01
   6.9499916e-01   6.7268074e-01
   4.3515505e-01   9.4973766e-01
   4.1906792e-01   6.7465020e-01
   6.9360407e-01   7.3437479e-01
   8.6018979e-01   3.8979066e-01
   7.4063014e-01   5.6891855e-01
   7.9391002e-01   7.3945797e-01
   6.8986205e-01   6.5536126e-01
   8.2947217e-01   7.0507423e-01
   1.1228144e+00   7.6245196e-01
   8.0666655e-01   8.3949389e-01
   8.4112840e-01   6.7880312e-01
   8.5582405e-01   6.0730435e-01
   1.0114430e+00   4.5770883e-01
   4.3551729e-01   8.1443321e-01
   1.0175455e+00   5.0130522e-01
   5.7983673e-01   6.7021086e-01
   9.7175326e-01   7.7802445e-01
   6.6154088e-01   6.0009264e-01
   9.0570160e-01   4.5135911e-01
   6.2974571e-01   6.3116751e-01
   6.0352386e-01   6.8245850e-01
   5.3595680e-01   4.6533044e-01
   5.6810700e-01   9.2999406e-01
   6.0834698e-01   5.8265484e-01
   7.0116180e-01   5.7777051e-01
   7.3108974e-01   6.4174423e-01
   5.8786494e-01   5.4997178e-01
   4.7498058e-01   6.6456200e-01
   7.5305063e-01   5.9805496e-01
   6.8647798e-01   4.5032527e-01
   7.4380259e-01   4.3954890e-01
   7.4766292e-01   8.3661412e-01
   7.6316122e-01   4.8200738e-01
   7.0749978e-01   5.3436448e-01
   7.3775745e-01   4.5766613e-01
   8.2585813e-01   5.8144101e-01
   6.1271269e-01   8.0257366e-01
   1.0107663e+00   1.0208795e+00
   7.6766933e-01   5.8494350e-01
   6.5291046e-01   7.4680022e-01
   7.4970934e-01   8.7052029e-01
   5.7694030e-01   6.3047328e-01
   7.9483337e-01   7.5543888e-01
   6.6529463e-01   4.4025297e-01
   9.0268010e-01   7.5562478e-01
   7.9000970e-01   1.0017911e+00
   6.1456715e-01   6.2205058e-01
   6.1317596e-01   7.5593986e-01
   5.9743840e-01   6.1239027e-01
   4.8939368e-01   9.0500228e-01
   7.0945440e-01   8.4084189e-01
   7.7230370e-01   5.3984969e-01
   9.8851534e-01   4.9887712e-01
   8.7023585e-01   6.0135776e-01
   7.6274465e-01   6.2259165e-01
   9.4337721e-01   6.1139536e-01
   8.3062731e-01   4.3764752e-01
   4.9147933e-01   7.3114372e-01
   7.5159016e-01   7.6801245e-01
   6.6465722e-01   7.8133953e-01
   5.4959665e-01   7.7213116e-01
   7.8743592e-01   5.1177988e-01
   2.7720974e-01   6.8686171e-01
   1.1181059e+00   8.2033719e-01
   5.2433769e-01   5.6925525e-01
   7.5954011e-01   3.7388129e-01
   9.0894188e-01   5.4653289e-01
   6.8860961e-01   9.7136727e-01
   7.0225331e-01   6.8704561e-01
   4.2146592e-01   7.4997907e-01
   7.7176056e-01   7.6794482e-01
   7.8469039e-01   5.9242018e-01
   7.3358655e-01   7.0000772e-01
   1.0741463e+00   1.2172459e+00
   4.9931129e-01   5.9624901e-01
   8.0235712e-01   6.4584459e-01
   5.2983663e-01   5.5092812e-01
   7.7530066e-01   5.8438019e-01
   5.8489018e-01   6.6257891e-01
   2.1035469e-01   9.7479221e-01
   9.0771225e-01   5.9716556e-01
   6.1149988e-01   5.6841004e-01
   4.9516053e-01   7.0239278e-01
   5.3768585e-01   1.0386491e+00
   5.8310132e-01   8.1658749e-01
   5.3800131e-01   5.9365899e-01
   6.0504159e-01   6.3282619e-01
   6.9973940e-01   7.1606464e-01
   5.2220562e-01   8.2605497e-01
   7.9258561e-01   5.9538611e-01
   5.3161250e-01   6.3133823e-01
   9.0411684e-01   3.6237080e-01
   7.9358095e-01   5.5901557e-01
   6.9978547e-01   5.9634850e-01
   6.6257610e-01   8.7105031e-01
   7.1645347e-01   5.6978381e-01
   7.0177593e-01   5.8925479e-01
   7.1138276e-01   8.2093403e-01
   6.0663413e-01   8.0726722e-01
   7.6642214e-01   5.0110113e-01
   7.4262297e-01   7.7128302e-01
   6.3366501e-01   6.0335597e-01
   8.9807367e-01   6.6842145e-01
   5.3813828e-01   9.9148729e-01
   8.3737472e-01   5.4099729e-01
   5.3924068e-01   6.8363484e-01
   6.2455892e-01   6.2253722e-01
   9.0635747e-01   6.9706897e-01
   7.9592910e-01   6.2609956e-01
   7.4415814e-01   5.6242409e-01
   1.0772633e+00   5.3672663e-01
   8.2649318e-01   3.1969618e-01
   6.6590045e-01   7.3481580e-01
   7.0358706e-01   9.0624244e-01
   7.5372971e-01   6.4884317e-01
   5.8421612e-01   6.1678249e-01
   7.2059797e-01   8.5842910e-01
   4.7868589e-01   8.6365252e-01
   6.2777877e-01   7.5333209e-01
   3.6786409e-01   6.8491053e-01
   7.0985985e-01   6.7968239e-01
   4.8862934e-01   6.7047684e-01
   7.9987970e-01   6.3307276e-01
   6.0806199e-01   6.3360508e-01
   7.5607859e-01   7.9638220e-01
   5.3150646e-01   7.3224983e-01
   4.1578463e-01   7.3076568e-01
   8.9677772e-01   5.7660137e-01
   5.8870118e-01   6.5868583e-01
   5.3835699e-01   5.5361758e-01
   6.7225057e-01   7.9425388e-01
   8.1936920e-01   4.4596002e-01
   5.8753444e-01   7.4459272e-01
   8.9270402e-01   7.0549336e-01
   8.5052298e-01   5.9754323e-01
   6.7697441e-01   6.2704910e-01
   7.2713515e-01   5.3024600e-01
   6.7073708e-01   4.9196405e-01
   8.7323104e-01   4.8953903e-01
   4.8424249e-01   7.6290697e-01
   7.3032267e-01   5.7033821e-01
   6.1107641e-01   7.6122428e-01
   8.4084245e-01   3.6087684e-01
   7.0826554e-01   8.4761514e-01
   7.5290438e-01   6.5143212e-01
   7.3656343e-01   5.7738552e-01
   6.9237434e-01   6.6742032e-01
   8.2519575e-01   7.5335577e-01
   6.4347163e-01   8.8176152e-01
   9.5958852e-01   6.2521926e-01
   8.7302990e-01   1.7009640e-01
   6.8298795e-01   6.2390604e-01
   9.8698112e-01   7.1676943e-01
   8.3480008e-01   4.9977166e-01
   6.9894590e-01   6.3684328e-01
   8.8941687e-01   4.8611539e-01
   6.0820892e-01   1.0923260e+00
   8.2926731e-01   5.9866040e-01
   6.7215548e-01   6.6265078e-01
   5.0443988e-01   6.0071915e-01
   5.6472041e-01   6.0169413e-01
   5.0048249e-01   6.9282122e-01
   8.6144209e-01   5.0199929e-01
   7.5246723e-01   5.8808188e-01
   5.7336972e-01   5.9996467e-01
   6.3772896e-01   5.7518688e-01
   1.0589774e+00   7.4307755e-01
   9.8737119e-01   7.0440514e-01
   6.6617589e-01   3.8277890e-01
   9.3617611e-01   6.0290936e-01
   6.9197433e-01   5.8633601e-01
   7.3091986e-01   7.8699455e-01
   5.1336201e-01   6.7136697e-01
   8.6617309e-01   7.7099041e-01
   7.4605568e-01   7.1325644e-01
   1.0564795e+00   4.9653041e-01
   6.4162797e-01   8.4951737e-01
   7.2774304e-01   6.8418763e-01
   8.4861483e-01   7.6609772e-01
   6.2197365e-01   8.2859513e-01
   5.8134584e-01   7.4783158e-01
   4.9603767e-01   7.9093201e-01
   7.5167446e-01   5.6541459e-01
   7.4303352e-01   5.9805425e-01
   6.1162757e-01   7.9392222e-01
   9.3537372e-01   4.6525131e-01
   6.5466426e-01   8.6842821e-01
   8.8825651e-01   3.7174336e-01
   1.1866496e+00   6.2212296e-01
   8.4461054e-01   7.5694356e-01
   8.2353552e-01   8.1271675e-01
   8.3049230e-01   7.1173952e-01
   4.7930750e-01   7.0704431e-01
   9.0195445e-01   7.3568160e-01
   9.8445672e-01   8.0602159e-01
   1.0106344e+00   5.9516352e-01
   5.4002471e-01   9.0774758e-01
   7.3687863e-01   4.6255289e-01
   7.8886669e-01   4.6437671e-01
   4.4361689e-01   6.3027636e-01
   5.3610510e-01   5.4349550e-01
   3.8654515e-01   6.6390872e-01
   8.7302076e-01   3.8508759e-01
   7.5435829e-01   4.6440170e-01
   6.4215889e-01   4.0560941e-01
   5.4283607e-01   7.4286992e-01
   7.5357209e-01   5.1135027e-01
   4.4171285e-01   7.1767863e-01
   8.5814627e-01   6.2320148e-01
   9.9600321e-01   3.3279914e-01
   7.1393492e-01   4.4729664e-01
   7.9444896e-01   5.8372812e-01
   3.9852342e-01   8.1392146e-01
   4.7265065e-01   8.3162237e-01
   8.3268199e-01   5.9210215e-01
   7.4473729e-01   7.2941461e-01
   1.1637666e+00   7.8013049e-01
   9.5297909e-01   6.9870103e-01
   6.9619591e-01   7.2830335e-01
   6.2585143e-01   5.5513320e-01
   6.3957612e-01   6.2585441e-01
   6.7323595e-01   7.3796331e-01
   6.1755523e-01   6.7900404e-01
   7.3769713e-01   3.9881680e-01
   6.8704029e-01   6.2985925e-01
   6.7936983e-01   6.3462082e-01
   7.5156207e-01   6.1773612e-01
   7.1927506e-01   6.8328833e-01
   5.9676610e-01   6.4540525e-01
   5.8475948e-01   5.2859185e-01
   9.9161261e-01   5.4078394e-01
   8.5385042e-01   4.9849137e-01
   5.4152697e-01   7.3782865e-01
   5.2590941e-01   6.5752458e-01
   6.4648238e-01   6.9103777e-01
   5.5614573e-01   6.9879287e-01
   7.5914794e-01   6.5167215e-01
   5.4932039e-01   7.0130687e-01
   4.8079143e-01   7.9234815e-01
   6.3915795e-01   6.0389558e-01
   9.6310574e-01   6.5475183e-01
   5.6032567e-01   6.9031894e-01
   7.7903365e-01   5.9822526e-01
   6.3243572e-01   4.9150223e-01
   5.5158723e-01   3.2337003e-01
   8.8784590e-01   4.9052201e-01
   4.9037744e-01   7.4887715e-01
   9.1418009e-01   6.8875548e-01
   8.9712887e-01   7.7298559e-01
   8.8801242e-01   6.2380112e-01
   6.9711109e-01   5.9023907e-01
   5.3224407e-01   8.7998247e-01
   9.4093129e-01   7.5093056e-01
   7.5046304e-01   6.5307306e-01
   8.2878112e-01   7.6655696e-01
   4.5607151e-01   7.1235966e-01
   5.8704795e-01   4.9562299e-01
   7.4369493e-01   6.0241978e-01
   6.6990713e-01   5.1581473e-01
   5.5991219e-01   8.2275804e-01
   4.7370475e-01   9.4166636e-01
   6.6377951e-01   8.7860098e-01
   7.4226628e-01   6.6217736e-01
   7.5355125e-01   5.5585009e-01
   5.0362583e-01   9.9067161e-01
   5.9532246e-01   9.6967400e-01
   1.4131014e+00   6.9424018e-01
   7.6451831e-01   5.6685772e-01
   8.4781814e-01   4.9309504e-01
   6.9911024e-01   9.4654221e-01
   1.1802295e+00   1.2130582e+00
   6.0119353e-01   7.2846919e-01
   7.8614969e-01   5.0186238e-01
   8.3339897e-01   6.6879800e-01
   5.7345759e-01   7.7219844e-01
   6.5507594e-01   7.0503254e-01
   8.7832096e-01   6.6486821e-01
   1.1376852e+00   5.2833215e-01
   6.1750065e-01   6.3623395e-01
   8.9336185e-01   3.2993836e-01
   7.6230502e-01   7.9622233e-01
   7.3635991e-01   4.3471171e-01
   5.0017129e-01   6.8415591e-01
   8.7874313e-01   6.2229535e-01
   6.9254889e-01   5.8906303e-01
   7.3287454e-01   8.4511545e-01
   7.9761658e-01   5.2497133e-01
   7.6588593e-01   5.1824402e-01
   8.9786477e-01   6.2251781e-01
   5.7231698e-01   5.8091428e-01
   6.9694645e-01   5.1392716e-01
   6.2081884e-01   5.7154016e-01
   8.1481416e-01   8.2095661e-01
   7.4305743e-01   7.9948744e-01
   7.6100701e-01   5.7520667e-01
   7.5834317e-01   6.2735124e-01
   6.8368413e-01   6.2998926e-01
   7.3681442e-01   4.6663369e-01
   8.8612661e-01   6.2359553e-01
   5.8097887e-01   9.8363771e-01
   8.6554429e-01   7.7191322e-01
   8.4477987e-01   7.9906610e-01
   9.8961263e-01   6.1556945e-01
   8.1677174e-01   5.8960139e-01
   1.0211824e+00   3.3731409e-01
   8.8549503e-01   6.7889824e-01
   5.5714251e-01   8.5483693e-01
   5.1745955e-01   8.3186261e-01
   5.8608089e-01   7.2165130e-01
   9.4757743e-01   7.4332657e-01
   6.3460399e-01   4.8909844e-01
   6.1413160e-01   8.1180823e-01
   6.5450372e-01   8.2044036e-01
   7.2014134e-01   7.9294985e-01
   8.6954816e-01   5.3912912e-01
   5.2879675e-01   6.8620654e-01
   7.0578506e-01   6.8743950e-01
   8.1487904e-01   6.2701424e-01
   6.7956558e-01   5.4561466e-01
   8.1537170e-01   5.1523970e-01
   8.4361929e-01   8.5872610e-01
   6.2548137e-01   5.4830346e-01
   5.1584302e-01   7.3015142e-01
   8.5671291e-01   3.9419246e-01
   8.4299000e-01   6.7301628e-01
   8.9897413e-01   6.6454881e-01
   5.5419920e-01   7.8196769e-01
   6.7635566e-01   9.8034140e-01
   9.0018091e-01   7.0900401e-01
   7.2309269e-01   5.6373900e-01
   6.2115755e-01   7.9316335e-01
   7.4322021e-01   7.0491327e-01
   5.5279407e-01   5.6199183e-01
   9.2747377e-01   5.3603410e-01
   5.6029763e-01   6.0846692e-01
   9.2993079e-01   9.3495191e-01
   9.3098597e-01   7.3148783e-01
   7.8879081e-01   6.3868856e-01
   7.3248484e-01   4.1867544e-01
   6.2971517e-01   7.3351872e-01
   9.6602370e-01   6.4464511e-01
   7.4444138e-01   7.4171113e-01
   4.3751598e-01   8.0282049e-01
   7.8921702e-01   9.6167244e-01
   7.2410578e-01   4.1329318e-01
   7.6376809e-01   4.7945923e-01
   8.4832823e-01   6.4517703e-01
   7.5320788e-01   6.2034535e-01
   9.3798665e-01   6.7733319e-01
   4.4648692e-01   6.2900531e-01
   5.5177629e-01   8.3744450e-01
   1.0488613e+00   7.4539405e-01
   6.4100028e-01   5.1550267e-01
   8.2823980e-01   5.3079530e-01
   8.9725557e-01   7.2350318e-01
   7.8420153e-01   5.8194866e-01
   7.1811389e-01   4.7207766e-01
   8.2084246e-01   5.4331131e-01
   6.0284397e-01   5.2242496e-01
   8.4477610e-01   8.8978479e-01
   6.6922951e-01   4.5439910e-01
   7.5832885e-01   7.9284022e-01
   4.6644658e-01   8.7558604e-01
   7.3462082e-01   5.2740952e-01
   7.0680079e-01   5.7279696e-01
   7.8126882e-01   6.9797133e-01
   5.7602842e-01   7.7451946e-01
   8.7416988e-01   3.4422961e-01
   6.4433358e-01   8.3181539e-01
   5.3867471e-01   7.0551273e-01
   5.5757157e-01   7.0968795e-01
   1.2004402e+00   5.1540606e-01
   8.8834542e-01   6.6330948e-01
   5.4376208e-01   9.2146872e-01
   8.8440033e-01   5.6030508e-01
   3.5311230e-01   7.3837411e-01
   8.4583522e-01   7.0381578e-01
   5.5967792e-01   7.1839112e-01
   6.3487357e-01   7.0245533e-01
   8.7314882e-01   6.8158698e-01
   6.3671680e-01   6.8392161e-01
   7.9221833e-01   9.2844766e-01
   7.8391816e-01   7.9741479e-01
   7.0282680e-01   5.8890752e-01
   6.0101883e-01   6.5947802e-01
   5.9145641e-01   8.7842495e-01
   7.7617675e-01   8.7481932e-01
   1.5087457e+00   9.2963182e-01
   8.3731978e-01   3.7493821e-01
   7.0198644e-01   5.5271866e-01
   1.1650923e+00   8.5983160e-01
   7.7580967e-01   7.6962631e-01
   7.4467509e-01   6.6822639e-01
   8.8481068e-01   5.8338726e-01
   8.8578015e-01   5.1741959e-01
   7.6792619e-01   6.6570653e-01
   1.6118182e-01   8.9145343e-01
   5.5675868e-01   5.8812433e-01
   5.6816645e-01   5.8316163e-01
   5.8007298e-01   8.8579181e-01
   4.3197438e-01   6.1841095e-01
   3.3329627e-01   8.3488036e-01
   8.9733203e-01   7.3827947e-01
   5.8463963e-01   7.3797871e-01
   4.2763024e-01   5.9802079e-01
   7.8981013e-01   5.0203165e-01
   8.5292343e-01   8.0200196e-01
   1.0818145e+00   5.4370126e-01
   6.8573284e-01   4.9912841e-01
   7.6180192e-01   4.6570464e-01
   4.8412683e-01   5.7397936e-01
   8.6991760e-01   7.8883092e-01
   5.3083452e-01   4.9442551e-01
   7.9335258e-01   4.2821951e-01
   8.2764832e-01   6.7857257e-01
   8.6866625e-01   7.3259319e-01
   1.0437847e+00   4.4647897e-01
   6.0606356e-01   7.3984650e-01
   5.9782794e-01   6.0714357e-01
   4.4666840e-01   8.5882802e-01
   1.1075182e+00   5.5981609e-01
   5.2011142e-01   6.4626595e-01
   9.7318491e-01   7.9770129e-01
   4.4236748e-01   6.7118426e-01
   9.5449763e-01   9.9562048e-01
   7.0646292e-01   8.2539010e-01
   5.1245038e-01   7.1192805e-01
   1.0573818e+00   5.5456064e-01
   6.4773015e-01   5.9133857e-01
   7.2996642e-01   7.6800080e-01
   1.0779957e+00   3.1053972e-01
   9.2291330e-01   3.9609150e-01
   1.0461786e+00   7.3043449e-01
   7.4707018e-01   5.4579161e-01
   6.3744374e-01   7.5686652e-01
   5.8434256e-01   7.5959307e-01
   8.3713265e-01   5.4826498e-01
   1.2139465e+00   4.8344828e-01
   5.3911503e-01   7.0849386e-01
   4.6336437e-01   6.9107206e-01
   7.5716264e-01   8.2015860e-01
   8.3925405e-01   5.8567110e-01
   7.1401450e-01   7.0739398e-01
   8.4215808e-01   5.7996614e-01
   1.0781444e+00   2.6213372e-01
   4.7346339e-01   7.0062402e-01
   7.9514914e-01   6.0992163e-01
   5.9063063e-01   7.4116611e-01
   3.7125902e-01   8.9370034e-01
   7.0892945e-01   4.7154857e-01
   7.4769106e-01   6.6963493e-01
   4.4620515e-01   8.6097652e-01
   6.1788310e-01   7.1445352e-01
   3.9046956e-01   7.6682472e-01
   5.1967281e-01   5.4947970e-01
   7.4241009e-01   5.2839008e-01
   7.3492225e-01   7.0032083e-01
   6.5451337e-01   6.2480494e-01
   6.0582672e-01   7.7699632e-01
   5.8480581e-01   4.6817204e-01
   9.0531136e-01   4.0981551e-01
   7.0820193e-01   9.1093075e-01
   6.5915954e-01   4.7591913e-01
   7.2986027e-01   5.0862556e-01
   5.7428351e-01   6.9891835e-01
   3.7896600e-01   1.0033609e+00
   8.4491444e-01   5.2506133e-01
   4.0055506e-01   7.4854284e-01
   1.7976026e-02   9.2472228e-01
   9.3671149e-01   6.6288856e-01
   6.1215486e-01   9.0957533e-01
   7.9988411e-01   4.4037964e-01
   6.5390560e-01   6.6515619e-01
   9.6294650e-01   5.5734733e-01
   7.7272433e-01   5.7296155e-01
   5.5012874e-01   8.1988056e-01
   8.9737439e-01   5.0211268e-01
   5.4679288e-01   5.1845941e-01
   8.3811323e-01   8.6407481e-01
   5.5719647e-01   9.6241479e-01
   8.9336349e-01   8.3039702e-01
   5.6054758e-01   7.4870320e-01
   1.1614419e+00   8.6325332e-01
   7.1673860e-01   4.1175226e-01
   5.5275309e-01   5.5037146e-01
   8.4230521e-01   5.9071972e-01
   6.9678687e-01   5.5926329e-01
   4.7959386e-01   7.2735282e-01
   5.9151565e-01   6.3188408e-01
   8.8664212e-01   4.8881980e-01
   5.1683141e-01   9.4448510e-01
   6.4499633e-01   6.3785988e-01
   9.9540311e-01   4.0932846e-01
   6.1079654e-01   8.6291707e-01
   7.8956920e-01   4.9109836e-01
   7.6791943e-01   4.8845362e-01
   5.1903753e-01   7.8632362e-01
   6.1978605e-01   9.1402255e-01
   6.8568150e-01   5.9704036e-01
   8.4497738e-01   6.5352781e-01
   5.9452649e-01   7.9812474e-01
   7.5066460e-01   4.4898986e-01
   6.4399253e-01   6.1681032e-01
   7.3880181e-01   6.7144556e-01
   9.5287917e-01   7.0530270e-01
   9.1614362e-01   5.8414417e-01
   6.9849941e-01   6.2678868e-01
   4.5448046e-01   7.2774201e-01
   5.0546333e-01   6.4747051e-01
   6.9788871e-01   6.3104937e-01
   9.7004530e-01   8.1369449e-01
   8.0956373e-01   6.5301980e-01
   6.9965316e-01   5.6245835e-01
   6.3717534e-01   8.3450576e-01
   6.8155384e-01   7.3897355e-01
   7.3561324e-01   7.9999143e-01
   5.3048728e-01   6.5200662e-01
   5.8578463e-01   7.3532022e-01
   6.8850853e-01   6.5582953e-01
   9.1870820e-01   6.0370370e-01
   6.4779655e-01   5.6016758e-01
   4.9837128e-01   7.6172894e-01
   8.2309652e-01   5.2845938e-01
   6.5893262e-01   9.5313933e-01
   4.8719897e-01   7.2350825e-01
   4.9251544e-01   7.2429744e-01
   6.4785614e-01   5.6981452e-01
   9.1855628e-01   7.5346563e-01
   6.5699247e-01   9.7825323e-01
   6.5553305e-01   5.9192955e-01
   6.4571398e-01   8.8099503e-01
   5.7945244e-01   5.2847936e-01
   8.1030548e-01   7.4552291e-01
   9.7487484e-01   7.1543353e-01
   6.3251275e-01   6.9283427e-01
   9.7492967e-01   1.0031898e+00
   5.8092178e-01   8.4311472e-01
   4.8009631e-01   7.0667096e-01
   8.4442649e-01   3.4353416e-01
   6.5890785e-01   6.0293134e-01
   7.3464004e-01   4.0631457e-01
   7.9276223e-01   9.3105481e-01
   7.1074990e-01   6.1427319e-01
   3.6646103e-01   8.0421906e-01
   6.1607538e-01   7.3908443e-01
   6.0613081e-01   1.0103133e+00
   1.1656664e+00   8.5645524e-01
   5.7885173e-01   9.5141526e-01
   9.0887651e-01   3.6411143e-01
   6.7095268e-01   8.0533089e-01
   1.1071452e+00   3.9778853e-01
   8.0161232e-01   5.7516052e-01
   9.7002854e-01   5.5332560e-01
   6.7540133e-01   7.3658161e-01
   6.6565135e-01   8.1756817e-01
   7.2169644e-01   9.7428919e-01
   8.0949328e-01   7.7533677e-01
   6.8030417e-01   7.8939599e-01
   3.8059108e-01   8.1606089e-01
   7.8884044e-01   9.7203981e-01
   7.7079371e-01   8.0941602e-01
   6.5040271e-01   5.9474742e-01
   6.7408371e-01   4.7766932e-01
   6.8958540e-01   6.4438738e-01
   6.2149292e-01   8.1707804e-01
   7.1807295e-01   7.3971970e-01
   8.8938954e-01   4.6602602e-01
   8.7935634e-01   7.1274080e-01
   7.3860638e-01   1.0826581e+00
   7.0540215e-01   4.4888276e-01
   5.2040380e-01   8.0749730e-01
   6.2352293e-01   7.9270296e-01
   8.6494772e-01   5.9611347e-01
   5.1962036e-01   6.5842925e-01
   8.6180367e-01   5.2542495e-01
   1.1731030e+00   6.7090482e-01
   9.3644987e-01   4.0512086e-01
   5.7276689e-01   9.1939210e-01
   8.9918920e-01   3.2597475e-01
   7.8292595e-01   4.9310603e-01
   8.5372808e-01   6.6692962e-01
   6.5268095e-01   6.8033418e-01
   7.1706372e-01   6.5314616e-01
   7.8444772e-01   3.7580707e-01
   8.9437851e-01   8.6218198e-01
   8.1208669e-01   4.4353043e-01
   9.7245859e-01   4.4169476e-01
   4.6710905e-01   8.0093551e-01
   6.2754371e-01   6.0646909e-01
   6.2481965e-01   6.4919113e-01
   6.8366829e-01   7.2151050e-01
   4.5893021e-01   7.2933296e-01
   9.6485066e-01   8.3249330e-01
   8.0471719e-01   6.4650097e-01
   6.3378085e-01   9.9537317e-01
   6.8696845e-01   7.2412708e-01
   8.3059691e-01   6.4276076e-01
   5.2068111e-01   8.3493122e-01
   9.2944310e-01   6.7737941e-01
   4.7625344e-01   7.4183216e-01
   6.8542908e-01   6.2694098e-01
   6.1306384e-01   7.7436788e-01
   8.1614400e-01   5.9418922e-01
   7.4049972e-01   6.4453450e-01
   9.0418964e-01   5.4906311e-01
   7.9597555e-01   6.6092758e-01
   3.8645096e-01   9.6248715e-01
   4.2029245e-01   7.0714141e-01
   6.8652026e-01   7.0825831e-01
   5.5774725e-01   3.3701793e-01
   6.7807917e-01   7.4072097e-01
   4.3460090e-01   5.8148110e-01
   8.3966133e-01   4.9268280e-01
   7.3991424e-01   8.4658312e-01
   1.2988388e+00   6.5596692e-01
   5.5135282e-01   7.3954949e-01
   1.0257497e+00   6.4606072e-01
   5.5092147e-01   8.0862999e-01
   6.1684836e-01   4.8920207e-01
   7.2212943e-01   7.1070667e-01
   7.6759767e-01   3.3123799e-01
   9.7631203e-01   7.7153265e-01
   8.2084222e-01   6.9141724e-01
   7.4404803e-01   6.8107069e-01
   4.9295693e-01   8.3367763e-01
   8.2653146e-01   4.5992234e-01
   9.6053369e-01   6.2806254e-01
   6.7980726e-01   6.7397501e-01
   6.9166968e-01   6.0081087e-01
   5.8592564e-01   5.2622480e-01
   5.2879029e-01   7.4049578e-01
   8.7507028e-01   8.5467177e-01
   1.0318573e+00   6.3326145e-01
   6.4881113e-01   7.3501815e-01
   6.5768118e-01   8.2643071e-01
   6.7770281e-01   5.7591853e-01
   8.3941484e-01   6.5428171e-01
   1.0121840e+00   5.6594988e-01
   6.2354862e-01   6.4299643e-01
   7.2558963e-01   5.2345929e-01
   6.1998721e-01   5.3625916e-01
   7.7484374e-01   8.9530643e-01
   6.8518303e-01   5.9000452e-01
   6.7136485e-01   9.4487911e-01
   9.9356880e-01   4.9152128e-01
   6.4604812e-01   6.0591241e-01
   9.1194676e-01   7.3172838e-01
   4.7410322e-01   7.2009408e-01
   6.2439810e-01   9.4942615e-01
   5.6140760e-01   7.5844553e-01
   5.0645391e-01   8.5322626e-01
   6.7048931e-01   8.0687492e-01
   1.0240790e+00   4.7112813e-01
   6.8167908e-01   9.2065710e-01
   5.7280318e-01   6.4934142e-01
   7.1064776e-01   4.8956437e-01
   6.2031943e-01   8.7572069e-01
   6.5506984e-01   5.0364437e-01
   6.9245676e-01   6.8298845e-01
   7.5048399e-01   7.8216520e-01
   4.5787257e-01   9.3549586e-01
   6.3014538e-01   5.5273280e-01
   7.1178540e-01   5.4165902e-01
   6.1981259e-01   7.5111100e-01
   9.1978960e-01   6.9875930e-01
   9.8220632e-01   8.9268010e-01
   7.2437051e-01   6.7090862e-01
   5.3521134e-01   7.0210898e-01
   7.7446961e-01   5.9879144e-01
   4.8847671e-01   7.4346940e-01
   1.0070330e+00   6.3802211e-01
   8.0208978e-01   3.3846311e-01
   6.5957380e-01   6.0615255e-01
   6.4064088e-01   8.7837346e-01
   7.0935455e-01   6.3472457e-01
   6.7260573e-01   7.6336720e-01
   6.8728584e-01   8.3012687e-01
   7.0583799e-01   7.2280342e-01
   8.0524898e-01   7.0254869e-01
   5.1080025e-01   7.6372256e-01
   6.4788337e-01   7.3190907e-01
   6.4196032e-01   6.6140027e-01
   8.5161912e-01   2.1249511e-01
   8.1372325e-01   8.0988979e-01
   5.1386023e-01   7.4415819e-01
   8.6644605e-01   7.2173193e-01
   5.8579975e-01   6.1790465e-01
   5.3492752e-01   6.4639317e-01
   6.3030959e-01   7.7162366e-01
   5.2397825e-01   5.7142057e-01
   5.7826692e-01   6.7785945e-01
   5.5145816e-01   7.5321984e-01
   8.5018347e-01   6.3884182e-01
   6.2724775e-01   8.7744568e-01
   6.8723023e-01   6.0613680e-01
   8.4091900e-01   6.6365556e-01
   7.1961971e-01   3.5828672e-01
   3.3566379e-01   8.0318226e-01
   8.4759976e-01   5.9713084e-01
   1.0535014e+00   9.2846303e-01
   1.0200844e+00   6.6828766e-01
   7.7585366e-01   4.0896037e-01
   6.0694219e-01   5.0990772e-01
   6.6017673e-01   5.9630363e-01
   8.2406932e-01   5.5848462e-01
   7.0651044e-01   4.2442458e-01
   6.7414714e-01   8.0132916e-01
   7.6364417e-01   7.1797364e-01
   5.8592038e-01   8.6983619e-01
   9.4403321e-01   7.4367936e-01
   6.3220818e-01   4.4879501e-01
   8.5835842e-01   5.5514842e-01
   1.1244946e+00   4.7641788e-01
   4.3777448e-01   6.3329831e-01
   8.3169677e-01   8.5456570e-01
   6.7895284e-01   1.0102612e+00
   6.0520998e-01   8.4117932e-01
   3.9254020e-01   5.2800899e-01
   8.3062058e-01   8.2322460e-01
   9.0352843e-01   7.6141031e-01
   5.3924851e-01   5.8261007e-01
   3.5525230e-01   7.6286573e-01
   8.2958719e-01   5.0537928e-01
   7.3328801e-01   8.3208129e-01
   4.9878369e-01   7.5721736e-01
   8.7778716e-01   7.4500154e-01
   9.1125008e-01   5.3667687e-01
   8.2121356e-01   5.5391445e-01
   6.0285898e-01   5.5882655e-01
   8.7402668e-01   5.7693435e-01
   8.6865083e-01   3.8859355e-01
   8.6312141e-01   8.6150242e-01
   9.1503142e-01   1.0030313e+00
   7.6174547e-01   3.0014898e-01
   7.5835125e-01   6.8727454e-01
   5.6024280e-01   6.2090301e-01
   8.9814311e-01   7.7859097e-01
   8.1122264e-01   6.0925077e-01
   6.2120426e-01   5.8252492e-01
   5.7643130e-01   7.0051211e-01
   1.0142748e+00   4.4441440e-01
   1.1226922e+00   7.4267152e-01
   4.1288407e-01   1.0308447e+00
   4.9591960e-01   5.8741857e-01
   7.4912173e-01   6.5522192e-01
   5.9260968e-01   6.8703498e-01
   4.2007331e-01   7.1234564e-01
   8.4188540e-01   6.6053046e-01
   4.1337422e-01   6.6758014e-01
   5.5675614e-01   4.8782400e-01
   7.3479790e-01   5.9954475e-01
   8.2257637e-01   7.0748593e-01
   6.3105491e-01   6.7827827e-01
   7.4660104e-01   5.8722212e-01
   6.5879644e-01   5.0329302e-01
   6.7336041e-01   9.2307197e-01
   6.6036536e-01   8.7502826e-01
   8.3595683e-01   6.3145158e-01
   4.7691851e-01   8.5685521e-01
   6.9476256e-01   8.7335065e-01
   6.8301843e-01   6.0484124e-01
   8.8162562e-01   7.6137949e-01
   9.5632020e-01   4.7637505e-01
   9.2107425e-01   3.6822993e-01
   8.5501744e-01   7.4847551e-01
   8.4096302e-01   6.8819368e-01
   6.2756114e-01   8.3401777e-01
   7.4887330e-01   7.1825851e-01
   6.5563450e-01   7.1210158e-01
   7.9297562e-01   8.6469147e-01
   6.6531581e-01   6.8435349e-01
   5.6982885e-01   6.1144601e-01
   6.1485828e-01   8.6203292e-01
   1.0464598e+00   1.3033005e-01
   1.1143696e+00   7.7738358e-01
   6.3839764e-01   5.4349593e-01
   7.4780143e-01   4.9717524e-01
   7.6884598e-01   4.5633948e-01
   8.3456003e-01   9.3206255e-01
   2.0239839e-01   7.0752665e-01
   9.8842859e-01   7.3608204e-01
   8.4509341e-01   5.7097942e-01
   8.4067830e-01   7.3605785e-01
   5.1156460e-01   6.4920540e-01
   6.8787134e-01   6.2049529e-01
   8.2583019e-01   4.8753817e-01
   8.9681465e-01   7.4435028e-01
   7.5296170e-01   7.4171067e-01
   6.3579945e-01   6.3548764e-01
   7.7979925e-01   6.2917557e-01
   6.7439152e-01   5.5269856e-01
   7.3232964e-01   5.2346267e-01
   6.4650732e-01   5.5747009e-01
   6.7400715e-01   6.1855487e-01
   8.3673882e-01   8.2121758e-01
   7.3780159e-01   6.8635873e-01
   8.9398010e-01   5.9350997e-01
   1.0055328e+00   5.0450225e-01
   6.9552395e-01   6.0617679e-01
   5.2282059e-01   9.6031256e-01
   7.9045267e-01   7.0535215e-01
   6.7910481e-01   8.0133545e-01
   9.5788270e-01   6.4601180e-01
   7.5597025e-01   6.0324247e-01
   8.2894604e-01   5.1989048e-01
   5.0488163e-01   7.1972422e-01
   6.5819356e-01   5.2216718e-01
   4.8033871e-01   6.1281676e-01
   6.8184772e-01   6.3077900e-01
   6.3148850e-01   7.2281305e-01
   5.7084581e-01   8.9091726e-01
   7.1240014e-01   6.3130410e-01
   6.8882401e-01   7.4058406e-01
   8.1232683e-01   4.7266749e-01
   1.0165105e+00   8.5024078e-01
   7.0312513e-01   4.2668922e-01
   9.1307880e-01   5.8697258e-01
   6.4825458e-01   8.5398469e-01
   5.9316141e-01   6.5411496e-01
   4.9910800e-01   4.8326031e-01
   6.2579104e-01   5.0884347e-01
   5.8785235e-01   7.7486140e-01
   7.9341191e-01   6.1293209e-01
   6.6044334e-01   4.0098653e-01
   4.3974784e-01   6.2499665e-01
   3.9937771e-01   7.6739064e-01
   9.7613631e-01   1.1109035e+00
   5.9902139e-01   7.7158694e-01
   8.0171720e-01   5.5096604e-01
   6.9389105e-01   6.2836430e-01
   8.5378865e-01   5.2409285e-01
   5.2669402e-01   6.3732420e-01
   9.6358583e-01   5.5736289e-01
   8.6704998e-01   6.1194634e-01
   8.3595317e-01   8.8492045e-01
   6.1103040e-01   4.7381531e-01
   6.2483457e-01   6.1357815e-01
   4.3723255e-01   7.2760312e-01
   8.3293189e-01   7.7903212e-01
   5.3443180e-01   9.6216031e-01
   6.2385432e-01   7.4616783e-01
   6.1463117e-01   6.8350039e-01
   1.0008850e+00   7.5161320e-01
   6.4266256e-01   6.8481120e-01
   6.5489142e-01   5.5044585e-01
   6.5615982e-01   1.0180330e+00
   8.2336576e-01   6.4287436e-01
   8.7594400e-01   8.4339749e-01
   7.2005971e-01   6.7049462e-01
   3.3275016e-01   7.6690578e-01
   6.6843346e-01   8.2929227e-01
   9.6930102e-01   5.7456890e-01
   6.6555080e-01   7.9603833e-01
   5.1902136e-01   7.8549576e-01
   7.3058245e-01   4.6361460e-01
   7.8211568e-01   8.0066925e-01
   4.4768422e-01   6.8637260e-01
   4.7978359e-01   7.2791526e-01
   5.4504431e-01   5.9895115e-01
   6.6030645e-01   5.7058436e-01
   6.3649545e-01   8.5173404e-01
   6.4698956e-01   5.7288107e-01
   7.4068220e-01   6.2683515e-01
   6.8566225e-01   9.9193724e-01
   7.8490928e-01   4.7560075e-01
   6.7392070e-01   7.5162775e-01
   5.1004178e-01   5.8936611e-01
   5.1738043e-01   5.8302609e-01
   8.8601767e-01   5.8559644e-01
   5.8272139e-01   8.5835973e-01
   7.1970382e-01   8.5676713e-01
   5.0363260e-01   8.1399379e-01
   5.9167980e-01   7.5090490e-01
   6.3554753e-01   7.6495198e-01
   6.7177238e-01   7.4759457e-01
   5.7843344e-01   5.5370759e-01
   5.4331756e-01   8.0884565e-01
   8.0683353e-01   4.8711558e-01
   5.7746867e-01   5.8746551e-01
   8.1871990e-01   8.2448369e-01
   4.5701303e-01   6.6279066e-01
   8.2852614e-01   6.4390324e-01
   8.2390212e-01   4.6122209e-01
   7.4762914e-01   6.4459865e-01
   7.7670726e-01   7.5339360e-01
   5.6938432e-01   7.9400389e-01
   1.3425516e+00   6.8078276e-01
   6.4664700e-01   6.5999156e-01
   5.2881111e-01   6.7082710e-01
   7.7201331e-01   7.7382821e-01
   5.2561003e-01   6.7216504e-01
   5.8836706e-01   6.9345191e-01
   6.4508324e-01   6.6144937e-01
   7.2844990e-01   8.3228933e-01
   5.1451103e-01   7.9563887e-01
   9.3775286e-01   6.9626188e-01
   5.8739438e-01   6.8801656e-01
   6.0261161e-01   8.0590310e-01
   3.3980588e-01   7.1438892e-01
   7.4497000e-01   4.5133096e-01
   8.1249994e-01   8.9113901e-01
   8.8969363e-01   8.7212956e-01
   8.6711811e-01   5.1668825e-01
   5.6976622e-01   8.8932072e-01
   6.8224625e-01   4.4600875e-01
   6.5230591e-01   9.2098972e-01
   5.4424467e-01   8.7200491e-01
   4.5077068e-01   6.9798920e-01
   8.9533816e-01   6.0021089e-01
   6.3796724e-01   7.9738832e-01
   8.0463530e-01   4.3408420e-01
   7.1851884e-01   7.8486595e-01
   5.3617338e-01   9.7310840e-01
   1.0587053e+00   6.5303167e-01
   6.5792524e-01   6.7245677e-01
   3.9525909e-01   8.3527319e-01
   8.6680669e-01   9.9729357e-01
   1.0733141e+00   4.2252291e-01
   5.9193494e-01   7.6457490e-01
   7.5213020e-01   6.7043891e-01
   8.7852988e-01   5.2826519e-01
   6.9414603e-01   5.5267046e-01
   8.1764761e-01   6.2208220e-01
   8.8254319e-01   4.8362663e-01
   7.5814030e-01   5.4424390e-01
   5.8253711e-01   7.9445991e-01
   8.5286181e-01   5.9747265e-01
   7.8599063e-01   6.6419463e-01
   5.4463499e-01   7.3037672e-01
   6.8334762e-01   6.6634830e-01
   8.3129077e-01   6.1829184e-01
   9.0100119e-01   6.2388561e-01
   7.1915366e-01   4.4520348e-01
   3.4923043e-01   8.7680745e-01
   8.9169543e-01   7.6283305e-01
   6.3402290e-01   8.2513353e-01
   5.4615041e-01   3.9345414e-01
   4.4950812e-01   5.8912265e-01
   3.9890487e-01   8.3871750e-01
   7.9120801e-01   3.4064323e-01
   8.4278656e-01   7.8725794e-01
   6.7586082e-01   6.6976504e-01
   8.3426934e-01   8.0860637e-01
   6.4553894e-01   6.4573523e-01
   8.2304748e-01   6.6135467e-01
   7.2375113e-01   3.5722917e-01
   7.8618446e-01   7.0879935e-01
   5.9684176e-01   5.0499942e-01
   5.7900820e-01   6.5824108e-01
   8.7234866e-01   5.9978854e-01
   8.1575168e-01   3.6599581e-01
   7.5793956e-01   6.8210066e-01
   4.8587224e-01   1.1698658e+00
   4.1989845e-01   7.9042728e-01
   5.9913316e-01   7.0265739e-01
   6.6058982e-01   8.1269640e-01
   8.1609270e-01   7.8900859e-01
   1.0216261e+00   3.3191621e-01
   8.6611097e-01   6.3195792e-01
   8.1069110e-01   7.3189790e-01
   1.0362765e+00   6.4712684e-01
   6.1234309e-01   5.9730402e-01
   5.4982893e-01   6.6251594e-01
   8.9157574e-01   4.2576820e-01
   8.9182035e-01   5.5239720e-01
   8.0311387e-01   6.3952239e-01
   8.2372136e-01   4.0954477e-01
   1.1285163e+00   3.7374227e-01
   6.6526106e-01   9.5194744e-01
   5.6293606e-01   5.7535643e-01
   6.1137347e-01   6.2284166e-01
   5.3003777e-01   6.2041832e-01
   7.3863111e-01   7.5683247e-01
   8.0530880e-01   6.1733970e-01
   5.6064377e-01   4.2090557e-01
   8.7087227e-01   8.4153353e-01
   9.9488083e-01   7.1271211e-01
   6.0474795e-01   7.6009448e-01
   7.8139929e-01   3.6654003e-01
   1.0431070e+00   4.3738564e-01
   8.0397498e-01   8.1707588e-01
   5.1741498e-01   5.5859532e-01
   9.0681742e-01   6.9226153e-01
   6.9043804e-01   5.9538910e-01
   1.1757919e+00   7.3565142e-01
   4.4704445e-01   6.8837680e-01
   8.9321244e-01   7.2087247e-01
   9.9897433e-01   4.3556040e-01
   1.0008053e+00   7.2456897e-01
   8.0115997e-01   5.2614422e-01
   7.4924686e-01   4.7088062e-01
   7.2376591e-01   6.2239493e-01
   8.0009592e-01   5.9429913e-01
   4.9045974e-01   7.4286316e-01
   6.3839249e-01   8.3176538e-01
   9.6186740e-01   4.1943016e-01
   7.1085383e-01   6.3746925e-01
   5.6335446e-01   5.0207029e-01
   7.0296920e-01   3.9098932e-01
   8.8919679e-01   7.6088637e-01
   6.8787205e-01   6.2394710e-01
   3.3863581e-01   7.6171471e-01
   4.6907509e-01   8.5779684e-01
   5.2421696e-01   6.7313062e-01
   7.5015440e-01   5.7082377e-01
   7.3362628e-01   6.9663662e-01
   9.8011257e-01   7.6331386e-01
   7.3022266e-01   6.3627830e-01
   6.5950816e-01   9.5523572e-01
   9.0540176e-01   4.5377383e-01
   6.7931334e-01   7.5608031e-01
   7.2473110e-01   7.9705517e-01
   8.5425626e-01   4.6108059e-01
   5.0874792e-01   8.7133951e-01
   8.4481127e-01   7.4132945e-01
   6.4768364e-01   5.4021383e-01
   5.9323935e-01   7.6680190e-01
   8.1690954e-01   4.7527130e-01
   9.2406975e-01   6.2821543e-01
   9.5570794e-01   6.0412893e-01
   9.0030153e-01   5.5587294e-01
   8.3145175e-01   7.2073808e-01
   5.1520979e-01   4.9237807e-01
   4.7847134e-01   9.4269046e-01
   8.6700301e-01   6.5447142e-01
   7.1603435e-01   8.5797382e-01
   6.3912164e-01   5.0003486e-01
   5.4806009e-01   8.0044357e-01
   7.6993626e-01   6.3758539e-01
   6.8447249e-01   6.7565119e-01
   1.0948079e+00   8.0909057e-01
   7.1907709e-01   6.1606478e-01
   7.3557684e-01   7.7910877e-01
   6.2643278e-01   6.5993444e-01
   2.6959977e-01   9.4342500e-01
   1.0796291e+00   4.8693199e-01
   5.4190690e-01   8.8299711e-01
   8.1692362e-01   1.1729435e+00
   8.2145918e-01   6.6761372e-01
   6.8308684e-01   4.6373562e-01
   4.2840169e-01   6.4717629e-01
   8.3934402e-01   7.7803019e-01
   7.2335411e-01   6.6644449e-01
   7.2617175e-01   6.7072085e-01
   5.5244085e-01   5.8302876e-01
   5.6942001e-01   8.2630250e-01
   7.0085621e-01   5.7560471e-01
   5.1435880e-01   8.5990128e-01
   7.3026892e-01   5.9555729e-01
   4.1811467e-01   8.8118521e-01
   6.9305987e-01   7.1179693e-01
   8.1146603e-01   4.7662149e-01
   6.6577636e-01   8.0707348e-01
   6.4837790e-01   5.3524941e-01
   5.5995487e-01   8.5726964e-01
   8.2631516e-01   7.8767013e-01
   9.9826568e-01   7.7867820e-01
   8.2960027e-01   5.9653379e-01
   6.0240997e-01   7.4880204e-01
   7.3640167e-01   8.4655354e-01
   7.6058184e-01   5.7734201e-01
   5.9783304e-01   8.6638240e-01
   7.3084298e-01   6.4646431e-01
   7.5115993e-01   8.0941018e-01
   5.2458105e-01   6.8984372e-01
   7.6029383e-01   7.9051344e-01
   8.5732822e-01   7.2437522e-01
   8.3481720e-01   6.3798631e-01
   9.3220965e-01   6.5480686e-01
   8.5008030e-01   6.4855748e-01
   8.4883540e-01   6.7982656e-01
   5.0741395e-01   7.9778356e-01
   8.7572589e-01   6.3676668e-01
   8.1504364e-01   3.1796340e-01
   6.5473763e-01   8.2420720e-01
   5.7659611e-01   9.4543517e-01
   3.5950444e-01   7.6628481e-01
   6.6718459e-01   8.8028516e-01
   6.4081650e-01   5.8828939e-01
   5.7825173e-01   8.3369875e-01
   9.0206891e-01   5.7047111e-01
   6.8047455e-01   8.9694850e-01
   8.6715247e-01   6.4130716e-01
   4.9362844e-01   7.7590401e-01
   3.1885065e-01   8.3621982e-01
   7.1907237e-01   6.6316454e-01
   7.2073165e-01   8.0129299e-01
   6.3542520e-01   5.6436753e-01
   7.5155698e-01   6.0809000e-01
   4.4469522e-01   1.0868839e+00
   6.2102664e-01   6.4998196e-01
   9.0969111e-01   3.8726358e-01
   9.4944707e-01   5.6725306e-01
   1.0277683e+00   5.2881334e-01
   8.0419307e-01   5.1537409e-01
   7.9086623e-01   4.5355299e-01
   4.4277688e-01   6.6674242e-01
   7.2932163e-01   5.0248471e-01
   7.6736653e-01   7.0310443e-01
   7.5911510e-01   7.2279097e-01
   8.0174284e-01   7.6669063e-01
   5.4705219e-01   1.0031551e+00
   6.7030754e-01   7.0927856e-01
   8.1008696e-01   6.8722780e-01
   7.8204717e-01   6.4048738e-01
   6.3686940e-01   6.7235294e-01
   5.8682974e-01   7.7098880e-01
   4.8732578e-01   8.8689989e-01
   8.4185744e-01   7.1692398e-01
   7.6967065e-01   9.6238119e-01
   7.7912031e-01   4.4984904e-01
   8.7883374e-01   4.2075923e-01
   7.1794042e-01   8.1518675e-01
   5.2944314e-01   8.9936604e-01
   7.2860647e-01   7.1791338e-01
   6.1525717e-01   4.5819909e-01
   7.9174690e-01   3.6964348e-01
   7.2255961e-01   6.0723622e-01
   7.8137020e-01   6.8296010e-01
   7.2173085e-01   8.0136596e-01
   4.9678581e-01   5.0176087e-01
   6.4135056e-01   6.5773480e-01
   8.1766529e-01   4.8534141e-01
   5.6739433e-01   8.7476914e-01
   7.0757159e-01   6.7262556e-01
   6.1635676e-01   7.8954956e-01
   5.0543038e-01   8.0057518e-01
   8.3516374e-01   7.3251737e-01
   8.9294566e-01   7.1767304e-01
   5.9401039e-01   7.8214573e-01
   6.0174628e-01   7.3392807e-01
   5.6566517e-01   5.3966011e-01
   5.0132121e-01   6.5891271e-01
   5.9804659e-01   7.0103171e-01
   5.9806722e-01   6.8979252e-01
   5.7904159e-01   8.1461191e-01
   6.8217464e-01   5.4529125e-01
   8.6158999e-01   5.0050543e-01
   7.0530621e-01   6.6527748e-01
   3.7487046e-01   7.4617407e-01
   6.6390346e-01   8.1705570e-01
   1.1035699e+00   6.6288345e-01
   7.9516935e-01   3.5987474e-01
   5.1082679e-01   6.4778536e-01
   8.4119909e-01   7.4140032e-01
   7.8971787e-01   1.1385859e+00
   9.7934567e-01   4.8660498e-01
   9.5953538e-01   5.4097966e-01
   3.1550189e-01   7.9389677e-01
   5.1913778e-01   7.4781588e-01
   6.3001842e-01   6.4947239e-01
   7.2149503e-01   5.7282592e-01
   4.9162313e-01   7.6681796e-01
   1.0842144e+00   4.8170272e-01
   5.6066161e-01   4.4804029e-01
   6.9434459e-01   6.0469389e-01
   7.7734680e-01   6.6440569e-01
   8.2130679e-01   6.8239236e-01
   7.6822824e-01   8.2613520e-01
   6.3066021e-01   6.0166241e-01
   4.4155325e-01   7.8323339e-01
   5.2797511e-01   5.3488016e-01
   7.4931107e-01   6.3378089e-01
   5.5686104e-01   5.6951271e-01
   6.8544598e-01   5.3487170e-01
   7.0091463e-01   7.3865442e-01
   7.2571825e-01   5.4350122e-01
   8.2301408e-01   6.8636955e-01
   1.0666151e+00   6.2466000e-01
   8.4601915e-01   6.5440325e-01
   7.1551991e-01   8.2850878e-01
   4.6903404e-01   7.7675956e-01
   9.0525399e-01   8.2023436e-01
   6.8764051e-01   5.1316489e-01
   8.5765999e-01   5.6693769e-01
   6.4704757e-01   6.5843655e-01
   6.7304985e-01   8.7700396e-01
   7.2873801e-01   4.3236942e-01
   5.8033029e-01   7.2150174e-01
   5.0607203e-01   5.2460496e-01
   8.9589138e-01   9.0713157e-01
   7.7401597e-01   6.6481840e-01
   6.8552613e-01   5.7898495e-01
   3.4196232e-01   6.3024971e-01
   6.7093664e-01   4.7723491e-01
   5.4075822e-01   6.8526545e-01
   1.0398112e+00   2.4778085e-01
   4.5505634e-01   7.0701028e-01
   6.3853040e-01   4.6455657e-01
   5.8714409e-01   8.5504748e-01
   8.6279630e-01   8.8668927e-01
   7.9232551e-01   8.1769389e-01
   9.7443858e-01   7.2721594e-01
   5.7679051e-01   7.2814131e-01
   7.8725678e-01   5.3366468e-01
   7.4999957e-01   8.7330758e-01
   9.9603449e-01   6.8915390e-01
   7.8925311e-01   6.5632519e-01
   5.6784386e-01   5.0676155e-01
   5.3684501e-01   8.4351703e-01
   6.7874473e-01   5.4860020e-01
   8.4105700e-01   5.3560989e-01
   8.4046237e-01   8.6192829e-01
   4.9175600e-01   5.3390811e-01
   3.4647639e-01   9.4230338e-01
   6.6861717e-01   6.8369337e-01
   8.9921166e-01   6.0524269e-01
   6.5144725e-01   8.3096787e-01
   1.0974168e+00   6.3162575e-01
   6.4406315e-01   7.5050194e-01
   7.0723095e-01   9.9309316e-01
   7.8083733e-01   5.0173081e-01
   6.4033159e-01   5.7178557e-01
   8.4185549e-01   5.0236314e-01
   6.9190860e-01   6.3067952e-01
   8.8710914e-01   4.9431583e-01
   1.0372727e+00   1.0457625e+00
   6.7814545e-01   7.7457070e-01
   7.0480794e-01   7.4750610e-01
   6.4505908e-01   8.5449658e-01
   1.0054305e+00   3.4323036e-01
   5.5362982e-01   9.1579991e-01
   9.0475261e-01   8.3023981e-01
   8.7814274e-01   5.5038134e-01
   6.4758817e-01   6.9641206e-01
   4.6592507e-01   8.0752455e-01
   4.9160969e-01   7.3966088e-01
   1.0309273e+00   5.9121754e-01
   6.7999270e-01   7.3089783e-01
   7.6724665e-01   9.5951504e-01
   6.6269421e-01   5.9729666e-01
   7.0148510e-01   7.6549977e-01
   7.0211729e-01   4.7036222e-01
   9.1741820e-01   7.2951390e-01
   6.5288312e-01   8.8220678e-01
   8.5146569e-01   9.0633150e-01
   6.4398114e-01   5.1526928e-01
   5.7777769e-01   5.6385916e-01
   7.5394219e-01   7.0023068e-01
   5.8208516e-01   6.2136008e-01
   6.9939480e-01   4.7320540e-01
   8.2314836e-01   4.0016879e-01
   7.1325770e-01   3.6292865e-01
   7.4036521e-01   7.1650987e-01
   6.9136953e-01   7.8085344e-01
   7.0386049e-01   7.7602344e-01
   7.3943113e-01   8.3425823e-01
   7.6488412e-01   9.7572965e-01
   5.6796489e-01   7.5853004e-01
   7.0136695e-01   4.7963622e-01
   2.6906089e-01   7.4707133e-01
   6.7854613e-01   4.7209260e-01
   7.9227257e-01   4.9845379e-01
   6.5340193e-01   8.0320111e-01
   7.1382651e-01   4.7578053e-01
   7.6600322e-01   5.7982326e-01
   7.4772037e-01   7.8286772e-01
   5.5220459e-01   5.5964838e-01
   5.9321132e-01   5.3664546e-01
   9.0205495e-01   8.6446281e-01
   8.8188778e-01   4.7585555e-01
   5.9129549e-01   9.9569906e-01
   7.2442075e-01   7.8677473e-01
   7.1728752e-01   7.4001962e-01
   7.4218654e-01   4.4644358e-01
   7.0415499e-01   6.7333213e-01
   6.6840699e-01   7.2640180e-01
   7.1030038e-01   7.7931668e-01
   7.6604820e-01   7.4729730e-01
   7.2262138e-01   3.6356757e-01
   7.2162215e-01   8.3818359e-01
   5.2083961e-01   7.3135633e-01
   6.6978447e-01   8.7353457e-01
   7.7516204e-01   5.5251325e-01
   4.2231666e-01   5.5232851e-01
   6.4002161e-01   8.8839664e-01
   8.7590110e-01   6.1500205e-01
   5.9933248e-01   6.2981018e-01
   9.3437773e-01   5.4352385e-01
   6.1484021e-01   8.6349822e-01
   7.7649089e-01   8.0290889e-01
   8.7504478e-01   4.8148686e-01
   5.2957054e-01   6.9299241e-01
   6.7389569e-01   8.0832008e-01
   8.1594824e-01   6.1225035e-01
   7.2846362e-01   6.8408331e-01
   1.0343302e+00   6.0761399e-01
   8.5748186e-01   9.2839054e-01
   5.6222956e-01   6.2700365e-01
   8.5032808e-01   5.8564923e-01
   5.7985589e-01   6.9585952e-01
   5.2368448e-01   6.2018550e-01
   7.3823246e-01   5.9218473e-01
   6.1904446e-01   7.7586886e-01
   7.7383470e-01   5.8311709e-01
   5.3650057e-01   6.4712622e-01
   8.2678626e-01   5.6822576e-01
   4.3624960e-01   7.3954102e-01
   8.5054837e-01   5.0078381e-01
   8.0790954e-01   5.4686935e-01
   8.9130930e-01   6.6149275e-01
   5.8424598e-01   6.1431265e-01
   4.0574755e-01   6.8226260e-01
   6.1736008e-01   4.7282216e-01
   7.4093480e-01   4.2088354e-01
   8.1723668e-01   7.6655844e-01
   5.6763595e-01   8.0212963e-01
   9.4619662e-01   5.6744855e-01
   6.8224715e-01   8.1538106e-01
   3.6858795e-01   7.7894921e-01
   6.6738149e-01   8.4301540e-01
   7.5429759e-01   5.5892929e-01
   7.1501370e-01   8.0396348e-01


==> b_scatter_ldv2_idealIST-1.dat <==
  -1.2259832e-02  -1.0072206e+00
  -2.0843531e-02  -1.0215711e+00
  -4.2073695e-03  -9.9575771e-01
   5.3257714e-03  -1.0282236e+00
  -8.0890365e-03  -9.6993414e-01
  -2.7941448e-03  -9.7964690e-01
   4.0618475e-03  -1.0303172e+00
  -3.0675475e-02  -9.9399240e-01
  -1.4511636e-03  -1.0042275e+00
  -1.4729412e-02  -1.0226808e+00
  -1.1919529e-02  -9.9635780e-01
  -8.5113195e-03  -9.9469244e-01
  -7.7574073e-03  -1.0122298e+00
   1.0257214e-02  -9.9445309e-01
   6.0005453e-03  -9.9623105e-01
  -7.2622303e-03  -9.9852734e-01
   9.4765866e-03  -9.9862944e-01
   2.2577758e-02  -9.9404857e-01
  -1.3756402e-02  -1.0225623e+00
   5.0421751e-04  -9.8356349e-01
  -3.2589501e-02  -9.9602951e-01
  -3.4878654e-03  -9.6794818e-01
  -8.7036506e-03  -1.0085613e+00
  -2.3718201e-02  -9.9484827e-01
   1.3078485e-02  -1.0316842e+00
   6.2617774e-03  -1.0100827e+00
  -1.5511889e-02  -9.8151725e-01
   2.7470129e-02  -9.5677021e-01
   1.9411062e-02  -1.0120926e+00
  -2.3945856e-02  -1.0038419e+00
   4.7198770e-03  -9.8735462e-01
  -6.2139681e-03  -1.0144658e+00
   2.3943298e-02  -9.7993056e-01
   2.0500070e-02  -9.8478340e-01
  -2.4213212e-02  -1.0011360e+00
  -3.0180857e-02  -1.0197051e+00
  -8.7482163e-03  -9.9629053e-01
  -2.1433550e-02  -1.0030324e+00


==> b_scatter_ldv2_idealIST-10.dat <==
   9.7950283e-01   8.6566327e-03
   1.0324784e+00   1.0637958e-02
   1.0021644e+00  -3.0761968e-02
   9.9868250e-01   7.3218169e-03
   1.0028941e+00  -7.9575960e-03
   1.0014999e+00   2.5827405e-02
   9.7896244e-01  -3.8232122e-03
   1.0076502e+00  -3.0367361e-03
   1.0280448e+00   6.3643251e-03
   1.0078769e+00   1.2932972e-02
   1.0012356e+00   1.6733621e-02
   9.8796529e-01   1.9464723e-03
   1.0124068e+00   3.1927172e-02
   9.9313988e-01   1.1658372e-02
   1.0063059e+00  -2.6868873e-02
   1.0289101e+00   3.1695770e-02
   1.0093147e+00   2.2152392e-03
   1.0141181e+00  -2.2187853e-02
   9.8915153e-01  -3.0565988e-03
   9.7203424e-01  -2.8138204e-02
   9.9167960e-01   2.1672221e-02
   9.6746434e-01  -5.7108700e-03
   1.0262316e+00   1.2163907e-02
   9.7881924e-01  -2.6698430e-02
   9.8138943e-01   2.3942730e-04
   9.9607844e-01  -6.3961192e-03


==> b_scatter_ldv2_idealIST-11.dat <==
   7.3026819e-01  -7.9994547e-01
   6.9076503e-01  -6.5927405e-01
   5.8447884e-01  -6.7412285e-01
   7.2026286e-01  -6.5925550e-01
   7.2976400e-01  -6.6540255e-01
   6.8486388e-01  -7.5514476e-01
   7.2499243e-01  -7.6599780e-01
   7.4413509e-01  -6.1297827e-01
   7.3328192e-01  -7.2217303e-01
   6.2619480e-01  -8.1134088e-01
   7.2799598e-01  -7.8991922e-01
   7.2066936e-01  -7.1723674e-01
   7.6662571e-01  -7.0589051e-01
   7.2619178e-01  -7.5280389e-01
   6.1302638e-01  -6.0897471e-01
   7.9690866e-01  -6.7122271e-01
   6.2456132e-01  -7.8481122e-01
   6.7959229e-01  -6.2047877e-01
   6.7990595e-01  -6.7878252e-01
   5.9487715e-01  -6.8495113e-01
   6.4634714e-01  -8.1512675e-01
   7.0356824e-01  -6.7665946e-01
   7.7049241e-01  -7.5850003e-01
   7.9480613e-01  -6.7001216e-01


==> b_scatter_ldv2_idealIST-12.dat <==
   7.2945397e-01  -7.3313721e-01
   6.1412764e-01  -5.9065183e-01
   7.5763334e-01  -7.6718438e-01
   6.9960178e-01  -7.0357077e-01
   6.1230521e-01  -6.6729810e-01
   7.1152839e-01  -5.8777148e-01
   7.0034705e-01  -8.0932870e-01
   8.3766986e-01  -7.6989041e-01
   7.1069494e-01  -6.6807642e-01
   7.3046607e-01  -7.9176962e-01
   6.8875642e-01  -7.8758240e-01
   7.2962341e-01  -6.3655342e-01
   7.8943401e-01  -6.5308447e-01
   6.2084117e-01  -6.4933920e-01
   7.0789210e-01  -6.9489534e-01
   7.3900279e-01  -7.0249745e-01
   6.9972756e-01  -7.2562557e-01
   7.4163305e-01  -6.3399191e-01
   7.4605810e-01  -6.9969044e-01
   7.1284481e-01  -5.5948602e-01
   7.7339065e-01  -8.0298688e-01
   6.9765719e-01  -6.6445829e-01
   8.3747828e-01  -6.8598231e-01
   6.4024551e-01  -7.2725097e-01
   7.2965493e-01  -8.0392417e-01
   6.7050999e-01  -7.6408272e-01
   7.8889102e-01  -7.2980108e-01
   6.9546209e-01  -6.6318221e-01
   6.4317076e-01  -6.5580356e-01
   6.6675885e-01  -6.9757497e-01
   6.9975774e-01  -7.3132736e-01
   6.9045514e-01  -7.9863973e-01
   5.7421108e-01  -7.2527879e-01
   6.2868077e-01  -6.5493156e-01
   7.1861106e-01  -6.5467170e-01
   6.7991343e-01  -7.1686331e-01
   7.6534782e-01  -7.7894960e-01
   7.2119691e-01  -6.9223051e-01
   6.7795378e-01  -6.5348181e-01
   7.4963038e-01  -7.3064061e-01


==> b_scatter_ldv2_idealIST-2.dat <==
  -6.2881084e-01  -7.5885142e-01
  -6.0432828e-01  -6.1992060e-01
  -6.2815911e-01  -6.9197064e-01
  -6.5462708e-01  -5.9717191e-01
  -5.7900522e-01  -7.0459880e-01
  -5.9876879e-01  -6.6228875e-01
  -7.5287477e-01  -7.8804270e-01
  -5.9293384e-01  -7.3286901e-01
  -6.5669790e-01  -7.2882056e-01
  -8.2695666e-01  -8.9349750e-01
  -7.0877390e-01  -6.9108454e-01
  -6.9499505e-01  -7.2454104e-01
  -6.4099150e-01  -7.3008075e-01
  -7.6058339e-01  -7.4387456e-01
  -7.7005616e-01  -7.2787292e-01
  -6.9514674e-01  -6.9739410e-01
  -7.1677419e-01  -7.1329955e-01
  -5.5399513e-01  -7.2273192e-01
  -7.0997654e-01  -6.4500411e-01
  -7.1816475e-01  -7.7452202e-01
  -6.6410439e-01  -8.5896646e-01
  -7.1803353e-01  -8.1772296e-01
  -6.4891109e-01  -6.2905591e-01
  -7.1773080e-01  -6.3946713e-01
  -7.7953357e-01  -6.7965765e-01
  -5.8837034e-01  -6.8905117e-01
  -6.2410479e-01  -7.7165707e-01
  -6.8262115e-01  -6.9930299e-01
  -6.3440835e-01  -7.2908175e-01
  -8.0726488e-01  -7.5110838e-01
  -6.4468155e-01  -7.2231450e-01
  -7.4675554e-01  -7.3728418e-01
  -7.1938408e-01  -7.4370205e-01
  -7.1690568e-01  -6.1108648e-01
  -7.4725012e-01  -7.7938297e-01
  -6.3000068e-01  -7.6554385e-01
  -8.5630040e-01  -7.5010249e-01
  -7.5139334e-01  -7.4672841e-01


==> b_scatter_ldv2_idealIST-3.dat <==
  -8.3184258e-01  -7.0261101e-01
  -6.8623644e-01  -7.1597165e-01
  -6.8708119e-01  -5.7118706e-01
  -6.9974489e-01  -5.9192647e-01
  -6.7337382e-01  -6.5400434e-01
  -5.6453658e-01  -6.5705275e-01
  -7.5044880e-01  -6.6708324e-01
  -7.8147000e-01  -6.0877402e-01
  -7.2851456e-01  -7.2715262e-01
  -6.8580179e-01  -6.7205280e-01
  -6.9171039e-01  -7.1892837e-01
  -7.4511466e-01  -7.0090516e-01
  -7.6328956e-01  -7.3889747e-01
  -7.0375692e-01  -6.2991858e-01
  -7.1673712e-01  -7.1786820e-01
  -7.1692393e-01  -7.8873686e-01
  -6.1401322e-01  -6.2109677e-01
  -6.9446288e-01  -7.6452228e-01
  -7.4638654e-01  -6.9891577e-01
  -6.5271605e-01  -6.7246788e-01
  -7.6731300e-01  -6.9274847e-01
  -7.8400665e-01  -7.8892571e-01
  -5.5331838e-01  -6.7001529e-01
  -7.6057469e-01  -7.7005232e-01
  -8.6299366e-01  -7.2110426e-01
  -6.0741360e-01  -6.0234506e-01
  -6.1731981e-01  -7.4407503e-01
  -7.5797991e-01  -6.6111718e-01
  -6.1241118e-01  -7.2057088e-01
  -7.7854039e-01  -7.5588656e-01
  -8.1680069e-01  -7.3279290e-01
  -7.1849975e-01  -7.2975577e-01
  -8.1603361e-01  -6.1572377e-01
  -7.5050897e-01  -7.4170038e-01
  -6.9396012e-01  -6.9304922e-01
  -6.9880386e-01  -6.2251862e-01
  -8.0671417e-01  -6.8762021e-01
  -7.4045107e-01  -6.7693108e-01
  -7.8828818e-01  -6.4817092e-01
  -6.8440257e-01  -8.1796331e-01


==> b_scatter_ldv2_idealIST-4.dat <==
  -1.0115866e+00   9.7527566e-04
  -9.8808336e-01  -8.4453905e-03
  -1.0001429e+00   2.1529808e-02
  -9.8051431e-01  -3.6027926e-02
  -1.0264220e+00  -7.8277388e-03
  -9.9669820e-01  -2.0369755e-02
  -9.9563536e-01   7.7963851e-04
  -1.0133848e+00  -2.4509370e-02
  -1.0095391e+00   8.2447962e-03
  -1.0166720e+00   1.4292323e-02
  -9.9086586e-01  -2.2730207e-02
  -1.0206009e+00   6.2749656e-04
  -1.0066064e+00   1.4337365e-02
  -1.0210299e+00  -1.2877429e-02
  -9.7024310e-01  -5.2394066e-03
  -9.9076845e-01  -2.6495913e-02
  -9.9073188e-01  -8.4050749e-03
  -1.0063344e+00   1.6587774e-02
  -9.7239991e-01   1.0960129e-02
  -1.0098906e+00  -1.3635467e-02
  -1.0125694e+00   1.8703532e-02
  -1.0114749e+00  -3.2624298e-03
  -1.0101145e+00  -3.3017851e-03
  -9.6917705e-01   2.3640424e-02
  -1.0119519e+00  -1.6821699e-02
  -9.9856434e-01   2.2601329e-02
  -1.0186957e+00  -2.2163611e-02
  -9.6713656e-01   2.2633298e-02
  -1.0224427e+00  -8.1886180e-04
  -9.9447186e-01   1.2570580e-03
  -9.9111942e-01  -2.2677141e-02
  -1.0129766e+00  -5.3104414e-03
  -9.9107525e-01   1.5403702e-02
  -1.0103772e+00   2.0218357e-02
  -9.8220508e-01   2.1441933e-02
  -9.8711854e-01   1.5790495e-02
  -9.8464271e-01  -1.6386491e-02
  -1.0044864e+00   4.9237971e-03
  -9.8906131e-01   2.1954314e-02
  -1.0067293e+00   4.4643860e-05


==> b_scatter_ldv2_idealIST-5.dat <==
  -7.2276883e-01   7.1996792e-01
  -7.5516703e-01   7.0282098e-01
  -7.0937474e-01   6.9501951e-01
  -6.8727546e-01   7.9863967e-01
  -8.3035805e-01   7.2082224e-01
  -6.6259349e-01   7.3945190e-01
  -7.1952838e-01   6.5234098e-01
  -6.7594028e-01   7.5157338e-01
  -7.0877223e-01   7.1944745e-01
  -7.4902618e-01   8.2937084e-01
  -7.4496417e-01   6.2366797e-01
  -6.4138534e-01   8.1634617e-01
  -6.9006738e-01   6.9530520e-01
  -7.2514194e-01   7.5185684e-01
  -6.9375562e-01   6.4939223e-01
  -7.7186363e-01   7.6895265e-01
  -7.6423145e-01   7.0547917e-01
  -6.4217543e-01   6.5827597e-01
  -7.5331003e-01   7.4589229e-01
  -7.0865526e-01   6.3991112e-01
  -5.9550986e-01   6.2944896e-01
  -7.3666887e-01   7.4286368e-01
  -6.2542926e-01   6.1568352e-01
  -7.0118817e-01   6.1854698e-01
  -6.8723005e-01   7.6467741e-01
  -6.5370570e-01   7.4254633e-01
  -6.4335607e-01   6.4128987e-01


==> b_scatter_ldv2_idealIST-6.dat <==
  -7.1285165e-01   5.8156176e-01
  -7.3472173e-01   7.7925033e-01
  -7.0242900e-01   6.8044980e-01
  -7.2619257e-01   8.4301555e-01
  -6.7610751e-01   8.1195171e-01
  -6.6023825e-01   7.3506480e-01
  -7.4710243e-01   6.5039810e-01
  -6.8396032e-01   6.1416856e-01
  -7.1228675e-01   8.3995950e-01
  -6.0679626e-01   7.9106415e-01
  -7.4325309e-01   6.1260747e-01
  -6.0627188e-01   7.9980565e-01
  -7.1309394e-01   7.6381619e-01
  -7.2581456e-01   6.9791528e-01
  -8.2655980e-01   6.9560160e-01
  -6.3442121e-01   7.4894440e-01
  -7.1709954e-01   7.6547389e-01
  -6.9805387e-01   8.0851088e-01
  -6.8744440e-01   6.1444954e-01
  -5.8219902e-01   7.0101352e-01
  -6.3821180e-01   5.3814493e-01


==> b_scatter_ldv2_idealIST-7.dat <==
   1.3334685e-02   1.0204197e+00
   3.2083828e-03   9.7080685e-01
  -1.5422292e-02   1.0067216e+00
   7.2465563e-03   1.0166544e+00
  -1.8723885e-02   9.9125667e-01
   1.6224882e-02   9.9670253e-01
  -2.0334289e-02   1.0022948e+00
  -8.5299680e-03   1.0069980e+00
  -1.4744292e-02   9.7201721e-01
  -2.5985219e-02   9.9534139e-01
  -2.1199535e-03   1.0184773e+00
  -3.8319329e-03   9.9977944e-01
   8.8392660e-03   1.0014242e+00
  -2.0142311e-02   9.8907064e-01
   2.3805756e-02   1.0275021e+00
   8.9450312e-03   9.8272464e-01


==> b_scatter_ldv2_idealIST-8.dat <==
   7.9618811e-01   6.9178363e-01
   5.8193746e-01   6.5099346e-01
   7.0536611e-01   7.0665906e-01
   8.3789363e-01   7.2353166e-01
   6.5093020e-01   6.9744795e-01
   6.8028418e-01   5.8090179e-01
   6.4961527e-01   6.6942006e-01
   8.2933441e-01   7.0383930e-01
   6.7150240e-01   7.5750350e-01
   7.3698610e-01   5.8704800e-01
   6.1021548e-01   6.1251192e-01
   6.2129276e-01   7.5036005e-01
   6.8748780e-01   7.0767130e-01
   6.6201128e-01   7.4328495e-01
   6.6397119e-01   7.3702296e-01
   7.7437519e-01   7.6685645e-01
   7.2181574e-01   6.5066225e-01
   7.4596360e-01   7.0393403e-01
   7.0666321e-01   8.0898883e-01
   6.4517975e-01   6.4261482e-01
   7.4839847e-01   6.4904838e-01
   8.3839303e-01   7.0649151e-01
   7.5048585e-01   6.9133913e-01
   6.9870100e-01   5.6376859e-01
   7.4566219e-01   6.6450943e-01
   7.6388243e-01   7.2678691e-01
   8.1968968e-01   7.1408541e-01
   8.2004741e-01   7.0701084e-01
   7.0341785e-01   6.9137880e-01
   7.8066494e-01   9.0165397e-01
   5.6409924e-01   6.3709613e-01


==> b_scatter_ldv2_idealIST-9.dat <==
   6.0239852e-01   6.5484309e-01
   6.4569543e-01   6.9060057e-01
   6.3978562e-01   6.6425041e-01
   6.2114044e-01   6.4966406e-01
   7.0349243e-01   7.4919750e-01
   6.4737782e-01   7.4730485e-01
   5.5852790e-01   7.0293058e-01
   8.2735023e-01   8.3817104e-01
   7.1666354e-01   7.1659522e-01
   6.7231542e-01   6.4943232e-01
   6.7793725e-01   7.1982742e-01
   7.3077875e-01   7.2021439e-01
   7.3898666e-01   6.8748114e-01
   5.8973756e-01   7.1995263e-01
   6.7925006e-01   7.6731045e-01
   7.9919005e-01   9.1254674e-01
   6.0170849e-01   7.3038725e-01
   7.5536415e-01   7.7247659e-01
   8.1934722e-01   7.0997890e-01


==> corr_coeff_b1b2_1Sol.dat <==
   1.0000000e+00   4.9686954e-01
   2.0000000e+00   5.0298062e-01
   3.0000000e+00   5.1924803e-01
   4.0000000e+00   5.8569551e-01
   5.0000000e+00   5.8990753e-01
   6.0000000e+00   6.1459498e-01
   7.0000000e+00   6.5531240e-01
   8.0000000e+00   6.6803796e-01
   9.0000000e+00   7.0217886e-01
   1.0000000e+01   7.3811641e-01
   1.1000000e+01   7.5948282e-01
   1.2000000e+01   7.7487091e-01
   1.3000000e+01   7.9078137e-01
   1.4000000e+01   8.0576744e-01
   1.5000000e+01   8.2639064e-01
   1.6000000e+01   8.3991013e-01
   1.7000000e+01   8.3418900e-01
   1.8000000e+01   8.4627731e-01
   1.9000000e+01   8.6382064e-01
   2.0000000e+01   8.7414643e-01
   2.1000000e+01   8.8636852e-01
   2.2000000e+01   8.9589108e-01
   2.3000000e+01   8.9887751e-01
   2.4000000e+01   9.1561292e-01
   2.5000000e+01   9.2285966e-01
   2.6000000e+01   9.2813746e-01
   2.7000000e+01   9.3174944e-01
   2.8000000e+01   9.3506737e-01
   2.9000000e+01   9.3789536e-01
   3.0000000e+01   9.3999682e-01
   3.1000000e+01   9.4488539e-01
   3.2000000e+01   9.4815916e-01
   3.3000000e+01   9.5176698e-01
   3.4000000e+01   9.5403733e-01
   3.5000000e+01   9.5577561e-01
   3.6000000e+01   9.5632831e-01
   3.7000000e+01   9.6158727e-01
   3.8000000e+01   9.6428140e-01
   3.9000000e+01   9.6544519e-01
   4.0000000e+01   9.6706548e-01
   4.1000000e+01   9.6995275e-01
   4.2000000e+01   9.6993400e-01
   4.3000000e+01   9.7206147e-01
   4.4000000e+01   9.7382755e-01
   4.5000000e+01   9.7498379e-01
   4.6000000e+01   9.7489369e-01
   4.7000000e+01   9.7571902e-01
   4.8000000e+01   9.7723771e-01
   4.9000000e+01   9.7844544e-01
   5.0000000e+01   9.7860631e-01
   5.1000000e+01   9.7947866e-01
   5.2000000e+01   9.7859752e-01
   5.3000000e+01   9.7853857e-01
   5.4000000e+01   9.7923757e-01
   5.5000000e+01   9.8006527e-01
   5.6000000e+01   9.8157992e-01
   5.7000000e+01   9.8155370e-01
   5.8000000e+01   9.8300418e-01
   5.9000000e+01   9.8353351e-01
   6.0000000e+01   9.8429591e-01
   6.1000000e+01   9.8486947e-01
   6.2000000e+01   9.8574845e-01
   6.3000000e+01   9.8624784e-01
   6.4000000e+01   9.8664371e-01
   6.5000000e+01   9.8694553e-01
   6.6000000e+01   9.8720076e-01
   6.7000000e+01   9.8765221e-01
   6.8000000e+01   9.8819045e-01
   6.9000000e+01   9.8881612e-01
   7.0000000e+01   9.8879692e-01
   7.1000000e+01   9.8945043e-01
   7.2000000e+01   9.8979834e-01


==> corr_coeff_b1b2_abs_1Sol.dat <==
   1.0000000e+00   5.6294735e-01
   2.0000000e+00   6.0238792e-01
   3.0000000e+00   5.9139086e-01
   4.0000000e+00   6.5832633e-01
   5.0000000e+00   6.5013531e-01
   6.0000000e+00   6.5482958e-01
   7.0000000e+00   6.7070798e-01
   8.0000000e+00   6.8532057e-01
   9.0000000e+00   6.7247835e-01
   1.0000000e+01   7.1327198e-01
   1.1000000e+01   6.8888176e-01
   1.2000000e+01   7.1182340e-01
   1.3000000e+01   7.4054568e-01
   1.4000000e+01   7.5721720e-01
   1.5000000e+01   7.7052830e-01
   1.6000000e+01   7.7943555e-01
   1.7000000e+01   7.6510628e-01
   1.8000000e+01   7.8361979e-01
   1.9000000e+01   8.0222751e-01
   2.0000000e+01   8.1342200e-01
   2.1000000e+01   8.3625481e-01
   2.2000000e+01   8.4373992e-01
   2.3000000e+01   8.5137946e-01
   2.4000000e+01   8.7021217e-01
   2.5000000e+01   8.8011085e-01
   2.6000000e+01   8.8888672e-01
   2.7000000e+01   8.9340484e-01
   2.8000000e+01   8.8940952e-01
   2.9000000e+01   9.0350775e-01
   3.0000000e+01   9.0448655e-01
   3.1000000e+01   9.1235298e-01
   3.2000000e+01   9.2210257e-01
   3.3000000e+01   9.2588022e-01
   3.4000000e+01   9.2625872e-01
   3.5000000e+01   9.2552257e-01
   3.6000000e+01   9.2683301e-01
   3.7000000e+01   9.3546464e-01
   3.8000000e+01   9.3751155e-01
   3.9000000e+01   9.3882807e-01
   4.0000000e+01   9.3998800e-01
   4.1000000e+01   9.4325541e-01
   4.2000000e+01   9.4449777e-01
   4.3000000e+01   9.4955672e-01
   4.4000000e+01   9.5149576e-01
   4.5000000e+01   9.5455614e-01
   4.6000000e+01   9.5534550e-01
   4.7000000e+01   9.5766715e-01
   4.8000000e+01   9.5840351e-01
   4.9000000e+01   9.5973510e-01
   5.0000000e+01   9.6068864e-01
   5.1000000e+01   9.6288849e-01
   5.2000000e+01   9.6214167e-01
   5.3000000e+01   9.6279169e-01
   5.4000000e+01   9.6256467e-01
   5.5000000e+01   9.6480341e-01
   5.6000000e+01   9.6768767e-01
   5.7000000e+01   9.6822493e-01
   5.8000000e+01   9.7060393e-01
   5.9000000e+01   9.7182138e-01
   6.0000000e+01   9.7232051e-01
   6.1000000e+01   9.7414153e-01
   6.2000000e+01   9.7566906e-01
   6.3000000e+01   9.7571719e-01
   6.4000000e+01   9.7689537e-01
   6.5000000e+01   9.7840159e-01
   6.6000000e+01   9.7971921e-01
   6.7000000e+01   9.7929340e-01
   6.8000000e+01   9.8002179e-01
   6.9000000e+01   9.8069529e-01
   7.0000000e+01   9.8205732e-01
   7.1000000e+01   9.8313548e-01
   7.2000000e+01   9.8344788e-01


==> corr_coeff_b1b2_phase_1Sol.dat <==
   1.0000000e+00   4.2242853e-01
   2.0000000e+00   3.8565579e-01
   3.0000000e+00   4.1762615e-01
   4.0000000e+00   5.0296236e-01
   5.0000000e+00   5.2241082e-01
   6.0000000e+00   5.7074822e-01
   7.0000000e+00   6.3957901e-01
   8.0000000e+00   6.5440262e-01
   9.0000000e+00   7.2058995e-01
   1.0000000e+01   7.5392704e-01
   1.1000000e+01   7.9726422e-01
   1.2000000e+01   8.1046350e-01
   1.3000000e+01   8.2277323e-01
   1.4000000e+01   8.3723407e-01
   1.5000000e+01   8.6043393e-01
   1.6000000e+01   8.7703116e-01
   1.7000000e+01   8.7495256e-01
   1.8000000e+01   8.8362751e-01
   1.9000000e+01   8.9818646e-01
   2.0000000e+01   9.0654288e-01
   2.1000000e+01   9.1529886e-01
   2.2000000e+01   9.2309528e-01
   2.3000000e+01   9.2394734e-01
   2.4000000e+01   9.3819252e-01
   2.5000000e+01   9.4370831e-01
   2.6000000e+01   9.4715930e-01
   2.7000000e+01   9.4952281e-01
   2.8000000e+01   9.5429081e-01
   2.9000000e+01   9.5355419e-01
   3.0000000e+01   9.5648808e-01
   3.1000000e+01   9.5989292e-01
   3.2000000e+01   9.6121126e-01
   3.3000000e+01   9.6416590e-01
   3.4000000e+01   9.6650875e-01
   3.5000000e+01   9.6850015e-01
   3.6000000e+01   9.6838847e-01
   3.7000000e+01   9.7244269e-01
   3.8000000e+01   9.7520770e-01
   3.9000000e+01   9.7617624e-01
   4.0000000e+01   9.7797212e-01
   4.1000000e+01   9.7999489e-01
   4.2000000e+01   9.7970097e-01
   4.3000000e+01   9.8068787e-01
   4.4000000e+01   9.8225305e-01
   4.5000000e+01   9.8276512e-01
   4.6000000e+01   9.8258201e-01
   4.7000000e+01   9.8299213e-01
   4.8000000e+01   9.8438738e-01
   4.9000000e+01   9.8535888e-01
   5.0000000e+01   9.8533971e-01
   5.1000000e+01   9.8602561e-01
   5.2000000e+01   9.8544145e-01
   5.3000000e+01   9.8520500e-01
   5.4000000e+01   9.8593161e-01
   5.5000000e+01   9.8630139e-01
   5.6000000e+01   9.8719011e-01
   5.7000000e+01   9.8718552e-01
   5.8000000e+01   9.8827816e-01
   5.9000000e+01   9.8846828e-01
   6.0000000e+01   9.8901368e-01
   6.1000000e+01   9.8921735e-01
   6.2000000e+01   9.8982214e-01
   6.3000000e+01   9.9042244e-01
   6.4000000e+01   9.9067561e-01
   6.5000000e+01   9.9071604e-01
   6.6000000e+01   9.9067404e-01
   6.7000000e+01   9.9128402e-01
   6.8000000e+01   9.9174874e-01
   6.9000000e+01   9.9229062e-01
   7.0000000e+01   9.9199179e-01
   7.1000000e+01   9.9245043e-01
   7.2000000e+01   9.9284718e-01


==> corr_coeff_b1bd_1Sol.dat <==
   1.0000000e+00   4.7172022e-01
   2.0000000e+00   5.1373628e-01
   3.0000000e+00   5.1405226e-01
   4.0000000e+00   4.4122652e-01
   5.0000000e+00   4.3224247e-01
   6.0000000e+00   4.6654712e-01
   7.0000000e+00   4.2165665e-01
   8.0000000e+00   4.2678238e-01
   9.0000000e+00   3.9137294e-01
   1.0000000e+01   3.4294967e-01
   1.1000000e+01   3.2037930e-01
   1.2000000e+01   3.0971542e-01
   1.3000000e+01   2.9918292e-01
   1.4000000e+01   2.3284227e-01
   1.5000000e+01   2.3393316e-01
   1.6000000e+01   2.1566458e-01
   1.7000000e+01   2.6259982e-01
   1.8000000e+01   2.1880047e-01
   1.9000000e+01   2.1490834e-01
   2.0000000e+01   2.2391806e-01
   2.1000000e+01   2.0622397e-01
   2.2000000e+01   2.1507430e-01
   2.3000000e+01   2.4536847e-01
   2.4000000e+01   2.2006307e-01
   2.5000000e+01   2.1860560e-01
   2.6000000e+01   2.0406955e-01
   2.7000000e+01   2.3773301e-01
   2.8000000e+01   2.2290010e-01
   2.9000000e+01   2.2307449e-01
   3.0000000e+01   2.2808460e-01
   3.1000000e+01   2.1950894e-01
   3.2000000e+01   1.9447947e-01
   3.3000000e+01   1.8783620e-01
   3.4000000e+01   1.8114967e-01
   3.5000000e+01   1.6687777e-01
   3.6000000e+01   1.5677810e-01
   3.7000000e+01   1.4243460e-01
   3.8000000e+01   1.3741653e-01
   3.9000000e+01   1.4167300e-01
   4.0000000e+01   1.6275249e-01
   4.1000000e+01   1.3559527e-01
   4.2000000e+01   1.4612750e-01
   4.3000000e+01   1.5567860e-01
   4.4000000e+01   1.5616928e-01
   4.5000000e+01   1.6564066e-01
   4.6000000e+01   1.5614772e-01
   4.7000000e+01   1.7120527e-01
   4.8000000e+01   1.5741907e-01
   4.9000000e+01   1.4093720e-01
   5.0000000e+01   1.3777742e-01
   5.1000000e+01   1.1746085e-01
   5.2000000e+01   1.2187882e-01
   5.3000000e+01   1.3374570e-01
   5.4000000e+01   1.3211929e-01
   5.5000000e+01   1.3058324e-01
   5.6000000e+01   1.3182956e-01
   5.7000000e+01   1.4007139e-01
   5.8000000e+01   1.3700727e-01
   5.9000000e+01   1.2588282e-01
   6.0000000e+01   1.2729383e-01
   6.1000000e+01   1.2837923e-01
   6.2000000e+01   1.3271352e-01
   6.3000000e+01   1.2716361e-01
   6.4000000e+01   1.1844660e-01
   6.5000000e+01   1.1367493e-01
   6.6000000e+01   1.1432741e-01
   6.7000000e+01   9.4564173e-02
   6.8000000e+01   9.5838789e-02
   6.9000000e+01   1.1245465e-01
   7.0000000e+01   9.8212171e-02
   7.1000000e+01   1.0242827e-01
   7.2000000e+01   1.1505354e-01


==> corr_coeff_b1bd_abs_1Sol.dat <==
   1.0000000e+00   4.1057933e-01
   2.0000000e+00   4.8980577e-01
   3.0000000e+00   4.7894653e-01
   4.0000000e+00   4.0006200e-01
   5.0000000e+00   4.4598104e-01
   6.0000000e+00   4.6723042e-01
   7.0000000e+00   4.3173716e-01
   8.0000000e+00   4.1796624e-01
   9.0000000e+00   4.0876908e-01
   1.0000000e+01   3.8872909e-01
   1.1000000e+01   4.1837232e-01
   1.2000000e+01   3.9846146e-01
   1.3000000e+01   3.9501959e-01
   1.4000000e+01   3.4796750e-01
   1.5000000e+01   3.4225051e-01
   1.6000000e+01   3.3016206e-01
   1.7000000e+01   3.2643852e-01
   1.8000000e+01   2.8298063e-01
   1.9000000e+01   2.5898545e-01
   2.0000000e+01   2.8545803e-01
   2.1000000e+01   2.6161565e-01
   2.2000000e+01   2.7824979e-01
   2.3000000e+01   2.8954589e-01
   2.4000000e+01   2.5975009e-01
   2.5000000e+01   2.6078401e-01
   2.6000000e+01   2.5587791e-01
   2.7000000e+01   2.8737422e-01
   2.8000000e+01   2.2672706e-01
   2.9000000e+01   2.2646491e-01
   3.0000000e+01   2.4140775e-01
   3.1000000e+01   2.3047239e-01
   3.2000000e+01   1.8991654e-01
   3.3000000e+01   1.6925428e-01
   3.4000000e+01   1.7616659e-01
   3.5000000e+01   1.5881654e-01
   3.6000000e+01   1.8866544e-01
   3.7000000e+01   1.8259379e-01
   3.8000000e+01   1.6311861e-01
   3.9000000e+01   1.7288763e-01
   4.0000000e+01   1.7961505e-01
   4.1000000e+01   1.6244615e-01
   4.2000000e+01   1.8621838e-01
   4.3000000e+01   1.8508189e-01
   4.4000000e+01   2.1147705e-01
   4.5000000e+01   2.3192191e-01
   4.6000000e+01   1.9889648e-01
   4.7000000e+01   2.2599397e-01
   4.8000000e+01   2.2252373e-01
   4.9000000e+01   2.1169980e-01
   5.0000000e+01   2.1307129e-01
   5.1000000e+01   1.9044167e-01
   5.2000000e+01   1.8062320e-01
   5.3000000e+01   2.0533471e-01
   5.4000000e+01   1.7575030e-01
   5.5000000e+01   1.9491535e-01
   5.6000000e+01   1.7308106e-01
   5.7000000e+01   1.8492194e-01
   5.8000000e+01   1.5643825e-01
   5.9000000e+01   1.4635836e-01
   6.0000000e+01   1.3520012e-01
   6.1000000e+01   1.2268167e-01
   6.2000000e+01   1.3236418e-01
   6.3000000e+01   1.2200581e-01
   6.4000000e+01   1.0149668e-01
   6.5000000e+01   1.0662451e-01
   6.6000000e+01   1.0310878e-01
   6.7000000e+01   1.0076078e-01
   6.8000000e+01   1.2440005e-01
   6.9000000e+01   1.5264589e-01
   7.0000000e+01   1.2823436e-01
   7.1000000e+01   1.4131102e-01
   7.2000000e+01   1.4745831e-01


==> corr_coeff_b1bd_phase_1Sol.dat <==
   1.0000000e+00   5.3146529e-01
   2.0000000e+00   5.4388421e-01
   3.0000000e+00   5.3000468e-01
   4.0000000e+00   4.6426523e-01
   5.0000000e+00   4.0834254e-01
   6.0000000e+00   4.5742651e-01
   7.0000000e+00   4.0600728e-01
   8.0000000e+00   4.3341538e-01
   9.0000000e+00   3.7711867e-01
   1.0000000e+01   3.1155379e-01
   1.1000000e+01   2.5601859e-01
   1.2000000e+01   2.4811453e-01
   1.3000000e+01   2.2742697e-01
   1.4000000e+01   1.4510901e-01
   1.5000000e+01   1.4767918e-01
   1.6000000e+01   1.1405468e-01
   1.7000000e+01   1.9500515e-01
   1.8000000e+01   1.5011578e-01
   1.9000000e+01   1.4237066e-01
   2.0000000e+01   1.3912679e-01
   2.1000000e+01   1.2111239e-01
   2.2000000e+01   1.0457757e-01
   2.3000000e+01   1.5065807e-01
   2.4000000e+01   1.5134578e-01
   2.5000000e+01   1.5850922e-01
   2.6000000e+01   1.2935693e-01
   2.7000000e+01   1.7408432e-01
   2.8000000e+01   2.0185729e-01
   2.9000000e+01   1.8538262e-01
   3.0000000e+01   1.9762867e-01
   3.1000000e+01   1.9382346e-01
   3.2000000e+01   1.7761289e-01
   3.3000000e+01   1.6856487e-01
   3.4000000e+01   1.6435421e-01
   3.5000000e+01   1.5881466e-01
   3.6000000e+01   1.1994003e-01
   3.7000000e+01   1.0262705e-01
   3.8000000e+01   1.2256119e-01
   3.9000000e+01   1.2803202e-01
   4.0000000e+01   1.5740817e-01
   4.1000000e+01   1.1855561e-01
   4.2000000e+01   1.1255775e-01
   4.3000000e+01   1.2847112e-01
   4.4000000e+01   1.1709452e-01
   4.5000000e+01   1.1886794e-01
   4.6000000e+01   1.2310167e-01
   4.7000000e+01   1.4082746e-01
   4.8000000e+01   1.2442074e-01
   4.9000000e+01   1.0582209e-01
   5.0000000e+01   9.7157939e-02
   5.1000000e+01   6.9345674e-02
   5.2000000e+01   7.4753966e-02
   5.3000000e+01   7.6660256e-02
   5.4000000e+01   9.6222005e-02
   5.5000000e+01   8.0285670e-02
   5.6000000e+01   9.0099351e-02
   5.7000000e+01   9.3867704e-02
   5.8000000e+01   1.1634515e-01
   5.9000000e+01   1.0256816e-01
   6.0000000e+01   1.0754005e-01
   6.1000000e+01   1.1077462e-01
   6.2000000e+01   1.0470159e-01
   6.3000000e+01   9.2023388e-02
   6.4000000e+01   7.8158951e-02
   6.5000000e+01   6.8632061e-02
   6.6000000e+01   8.6855981e-02
   6.7000000e+01   7.4140486e-02
   6.8000000e+01   6.6439107e-02
   6.9000000e+01   6.8592306e-02
   7.0000000e+01   4.4546794e-02
   7.1000000e+01   5.1037524e-02
   7.2000000e+01   6.2472557e-02


==> ldv1_fluctuation-1.dat <==
   0.0000000e+00   3.0000000e-01
   1.6284400e+00   2.9884505e-01
   3.2568800e+00   3.0470817e-01
   4.8853200e+00   3.0633551e-01
   6.5137600e+00   3.0458907e-01
   8.1422000e+00   3.0705148e-01
   9.7706400e+00   3.0843754e-01
   1.1399080e+01   3.0531259e-01
   1.3027520e+01   3.0517927e-01
   1.4655960e+01   3.0661518e-01


==> ldv1_fluctuation-2.dat <==
   1.6284400e+00   2.9808577e-01
   3.2568800e+00   2.9990758e-01
   4.8853200e+00   2.9654891e-01
   6.5137600e+00   2.9726203e-01
   8.1422000e+00   3.0081428e-01
   9.7706400e+00   3.0768658e-01
   1.1399080e+01   3.0661704e-01
   1.3027520e+01   3.0511662e-01
   1.4655960e+01   3.1084304e-01


==> ldv2_fluctuation-1.dat <==
   0.0000000e+00   6.0000000e-01
   1.6284400e+00   5.9792150e-01
   3.2568800e+00   6.0416645e-01
   4.8853200e+00   6.0279270e-01
   6.5137600e+00   6.1091768e-01
   8.1422000e+00   6.1142628e-01
   9.7706400e+00   6.0799966e-01
   1.1399080e+01   6.1171752e-01
   1.3027520e+01   6.1368150e-01
   1.4655960e+01   6.1399542e-01


==> ldv2_fluctuation-2.dat <==
   0.0000000e+00   6.0000000e-01
   1.6284400e+00   6.0108547e-01
   3.2568800e+00   5.9662182e-01
   4.8853200e+00   5.9513129e-01
   6.5137600e+00   6.0129738e-01
   8.1422000e+00   5.9672069e-01
   9.7706400e+00   5.9131069e-01
   1.1399080e+01   5.9340851e-01
   1.3027520e+01   5.9768841e-01
   1.4655960e+01   5.9235269e-01


==> ldv2_fluctuation-3.dat <==
   0.0000000e+00   6.0000000e-01
   2.0355500e-01   6.0034172e-01
   4.0711000e-01   6.0044022e-01
   6.1066500e-01   6.0092671e-01
   8.1422000e-01   6.0013440e-01
   1.0177750e+00   5.9849036e-01
   1.2213300e+00   5.9845489e-01
   1.4248850e+00   5.9856551e-01
   1.6284400e+00   5.9860735e-01
   1.8319950e+00   5.9917974e-01
   2.0355500e+00   5.9918417e-01
   2.2391050e+00   5.9974050e-01
   2.4426600e+00   6.0049707e-01
   2.6462150e+00   5.9772116e-01
   2.8497700e+00   5.9778809e-01
   3.0533250e+00   5.9667558e-01
   3.2568800e+00   5.9729998e-01
   3.4604350e+00   5.9613728e-01
   3.6639900e+00   5.9407188e-01
   3.8675450e+00   5.9337610e-01
   4.0711000e+00   5.9278454e-01
   4.2746550e+00   5.9044487e-01
   4.4782100e+00   5.9123527e-01
   4.6817650e+00   5.9217929e-01
   4.8853200e+00   5.9416484e-01
   5.0888750e+00   5.9314201e-01
   5.2924300e+00   5.9414501e-01
   5.4959850e+00   5.9505193e-01
   5.6995400e+00   5.9474154e-01
   5.9030950e+00   5.9503346e-01
   6.1066500e+00   5.9495676e-01
   6.3102050e+00   5.9535249e-01
   6.5137600e+00   5.9603705e-01
   6.7173150e+00   5.9658376e-01
   6.9208700e+00   5.9689746e-01
   7.1244250e+00   5.9584159e-01
   7.3279800e+00   5.9675945e-01
   7.5315350e+00   5.9811755e-01
   7.7350900e+00   5.9830801e-01
   7.9386450e+00   5.9917109e-01
   8.1422000e+00   5.9756328e-01
   8.3457550e+00   5.9870904e-01
   8.5493100e+00   5.9750895e-01
   8.7528650e+00   5.9699069e-01
   8.9564200e+00   5.9661623e-01
   9.1599750e+00   5.9737165e-01
   9.3635300e+00   5.9779555e-01
   9.5670850e+00   5.9672474e-01
   9.7706400e+00   5.9698517e-01
   9.9741950e+00   5.9530073e-01
   1.0177750e+01   5.9070591e-01
   1.0381305e+01   5.9018143e-01
   1.0584860e+01   5.8754734e-01
   1.0788415e+01   5.8913332e-01
   1.0991970e+01   5.8871956e-01
   1.1195525e+01   5.9095470e-01
   1.1399080e+01   5.9270422e-01
   1.1602635e+01   5.9241857e-01
   1.1806190e+01   5.9151015e-01
   1.2009745e+01   5.9093866e-01
   1.2213300e+01   5.8952865e-01
   1.2416855e+01   5.8910708e-01
   1.2620410e+01   5.8891109e-01
   1.2823965e+01   5.9030518e-01
   1.3027520e+01   5.8972442e-01
   1.3231075e+01   5.8859822e-01
   1.3434630e+01   5.8877112e-01
   1.3638185e+01   5.8798072e-01
   1.3841740e+01   5.8720819e-01
   1.4045295e+01   5.8802854e-01
   1.4248850e+01   5.8771227e-01
   1.4452405e+01   5.8939370e-01
   1.4655960e+01   5.8963417e-01


==> ldv2_fluctuation_hr-1.dat <==
   0.0000000e-01   6.0000000e-01
   2.0355500e-01   5.9785444e-01
   4.0711000e-01   5.9683565e-01
   6.1066500e-01   5.9627700e-01
   8.1422000e-01   5.9529968e-01
   1.0177750e+00   5.9469810e-01
   1.2213300e+00   5.9542542e-01
   1.4248850e+00   5.9592856e-01
   1.6284400e+00   5.9371141e-01
   1.8319950e+00   5.9220045e-01
   2.0355500e+00   5.9128388e-01
   2.2391050e+00   5.9251012e-01
   2.4426600e+00   5.9410042e-01
   2.6462150e+00   5.9377297e-01
   2.8497700e+00   5.9153939e-01
   3.0533250e+00   5.9220810e-01
   3.2568800e+00   5.9222409e-01
   3.4604350e+00   5.9273453e-01
   3.6639900e+00   5.9120263e-01
   3.8675450e+00   5.9220536e-01
   4.0711000e+00   5.9260582e-01
   4.2746550e+00   5.9271341e-01
   4.4782100e+00   5.9122870e-01
   4.6817650e+00   5.9200144e-01
   4.8853200e+00   5.9402696e-01
   5.0888750e+00   5.9694275e-01
   5.2924300e+00   5.9599506e-01
   5.4959850e+00   5.9531146e-01
   5.6995400e+00   5.9461283e-01
   5.9030950e+00   5.9419488e-01
   6.1066500e+00   5.9477993e-01
   6.3102050e+00   5.9375331e-01
   6.5137600e+00   5.9344052e-01
   6.7173150e+00   5.9434339e-01
   6.9208700e+00   5.9256505e-01
   7.1244250e+00   5.9342053e-01
   7.3279800e+00   5.9330541e-01
   7.5315350e+00   5.9358200e-01
   7.7350900e+00   5.9250546e-01
   7.9386450e+00   5.9328347e-01
   8.1422000e+00   5.9339002e-01
   8.3457550e+00   5.9444900e-01
   8.5493100e+00   5.9407055e-01
   8.7528650e+00   5.9275791e-01
   8.9564200e+00   5.9246531e-01
   9.1599750e+00   5.9102926e-01
   9.3635300e+00   5.9083936e-01
   9.5670850e+00   5.9016323e-01
   9.7706400e+00   5.8996477e-01
   9.9741950e+00   5.9053907e-01
   1.0177750e+01   5.9084305e-01
   1.0381305e+01   5.9009802e-01
   1.0584860e+01   5.8926013e-01
   1.0788415e+01   5.8895306e-01
   1.0991970e+01   5.8937421e-01
   1.1195525e+01   5.8926970e-01
   1.1399080e+01   5.8987775e-01
   1.1602635e+01   5.9024343e-01
   1.1806190e+01   5.9071950e-01
   1.2009745e+01   5.9084797e-01
   1.2213300e+01   5.9065833e-01
   1.2416855e+01   5.9053183e-01
   1.2620410e+01   5.9031844e-01
   1.2823965e+01   5.8867688e-01
   1.3027520e+01   5.8874224e-01
   1.3231075e+01   5.8819027e-01
   1.3434630e+01   5.8852126e-01
   1.3638185e+01   5.8883283e-01
   1.3841740e+01   5.8987611e-01
   1.4045295e+01   5.8914012e-01
   1.4248850e+01   5.9020725e-01
   1.4452405e+01   5.8964310e-01
   1.4655960e+01   5.8875681e-01


==> mean_naive_minus_ideal_BR_error_ldv1.dat <==
   1.6284400e+00   8.1662509e-07
   3.2568800e+00   1.1373613e-04
   4.8853200e+00   5.1093382e-04
   6.5137600e+00   1.1766060e-03
   8.1422000e+00   2.2988347e-03
   9.7706400e+00   4.2264927e-03
   1.1399080e+01   6.8362746e-03
   1.3027520e+01   1.0066523e-02
   1.4655960e+01   1.4482278e-02


==> mean_naive_minus_ideal_BR_error_ldv2.dat <==
   1.6284400e+00   3.0619863e-06
   3.2568800e+00   8.7287715e-04
   4.8853200e+00   3.7844011e-03
   6.5137600e+00   9.2424449e-03
   8.1422000e+00   1.8640076e-02
   9.7706400e+00   3.3579827e-02
   1.1399080e+01   5.4397053e-02
   1.3027520e+01   8.1256099e-02
   1.4655960e+01   1.1623709e-01


==> mean_squared_naive_minus_ideal_BR_error_1Sol.dat <==
   2.0355500e-01   8.1238091e-11
   4.0711000e-01   3.2495237e-10
   6.1066500e-01   6.7464442e-07
   8.1422000e-01   2.5841373e-06
   1.0177750e+00   5.7274429e-06
   1.2213300e+00   1.1781581e-05
   1.4248850e+00   2.3566890e-05
   1.6284400e+00   3.8809083e-05
   1.8319950e+00   5.1528590e-05
   2.0355500e+00   8.0558953e-05
   2.2391050e+00   1.0658085e-04
   2.4426600e+00   1.5176179e-04
   2.6462150e+00   1.7230123e-04
   2.8497700e+00   2.0350710e-04
   3.0533250e+00   2.6399733e-04
   3.2568800e+00   3.1685810e-04
   3.4604350e+00   3.6641557e-04
   3.6639900e+00   4.2047207e-04
   3.8675450e+00   5.1060986e-04
   4.0711000e+00   6.1288532e-04
   4.2746550e+00   7.2009312e-04
   4.4782100e+00   8.1265574e-04
   4.6817650e+00   9.5629723e-04
   4.8853200e+00   1.0463314e-03
   5.0888750e+00   1.3121050e-03
   5.2924300e+00   1.5401807e-03
   5.4959850e+00   1.7299346e-03
   5.6995400e+00   1.9188123e-03
   5.9030950e+00   2.1970255e-03
   6.1066500e+00   2.2836489e-03
   6.3102050e+00   2.4096288e-03
   6.5137600e+00   2.6671036e-03
   6.7173150e+00   2.9581170e-03
   6.9208700e+00   3.3797701e-03
   7.1244250e+00   3.7006153e-03
   7.3279800e+00   4.0556647e-03
   7.5315350e+00   4.2984223e-03
   7.7350900e+00   4.7900752e-03
   7.9386450e+00   5.4473988e-03
   8.1422000e+00   5.8072882e-03
   8.3457550e+00   6.5595814e-03
   8.5493100e+00   7.2045529e-03
   8.7528650e+00   7.4603932e-03
   8.9564200e+00   8.1990278e-03
   9.1599750e+00   9.0185162e-03
   9.3635300e+00   9.5790716e-03
   9.5670850e+00   9.7732788e-03
   9.7706400e+00   1.0405038e-02
   9.9741950e+00   1.1353005e-02
   1.0177750e+01   1.2521243e-02
   1.0381305e+01   1.2937577e-02
   1.0584860e+01   1.3732595e-02
   1.0788415e+01   1.3383606e-02
   1.0991970e+01   1.3926267e-02
   1.1195525e+01   1.5029441e-02
   1.1399080e+01   1.5973524e-02
   1.1602635e+01   1.7445301e-02
   1.1806190e+01   1.7671464e-02
   1.2009745e+01   1.9146737e-02
   1.2213300e+01   2.0032539e-02
   1.2416855e+01   2.1783777e-02
   1.2620410e+01   2.2696406e-02
   1.2823965e+01   2.4140000e-02
   1.3027520e+01   2.5387840e-02
   1.3231075e+01   2.6092631e-02
   1.3434630e+01   2.7152646e-02
   1.3638185e+01   2.7948399e-02
   1.3841740e+01   3.0421792e-02
   1.4045295e+01   3.2647819e-02
   1.4248850e+01   3.4787633e-02
   1.4452405e+01   3.4106557e-02
   1.4655960e+01   3.5758316e-02


==> mean_squared_naive_minus_ideal_BR_error_ldv1.dat <==
   2.0355500e-01   1.5238082e-07
   4.0711000e-01   9.1271845e-07
   6.1066500e-01   2.7666035e-06
   8.1422000e-01   6.1742254e-06
   1.0177750e+00   1.1760481e-05
   1.2213300e+00   2.0586980e-05
   1.4248850e+00   3.3339901e-05
   1.6284400e+00   5.0302294e-05
   1.8319950e+00   7.0698697e-05
   2.0355500e+00   9.7133536e-05
   2.2391050e+00   1.2819483e-04
   2.4426600e+00   1.6480113e-04
   2.6462150e+00   2.0603440e-04
   2.8497700e+00   2.5458123e-04
   3.0533250e+00   3.1057027e-04
   3.2568800e+00   3.7516411e-04
   3.4604350e+00   4.4544233e-04
   3.6639900e+00   5.2418826e-04
   3.8675450e+00   6.1409561e-04
   4.0711000e+00   7.1365544e-04
   4.2746550e+00   8.2560505e-04
   4.4782100e+00   9.5234076e-04
   4.6817650e+00   1.0907931e-03
   4.8853200e+00   1.2404949e-03
   5.0888750e+00   1.3999346e-03
   5.2924300e+00   1.5700880e-03
   5.4959850e+00   1.7585053e-03
   5.6995400e+00   1.9640317e-03
   5.9030950e+00   2.1809079e-03
   6.1066500e+00   2.4151064e-03
   6.3102050e+00   2.6614927e-03
   6.5137600e+00   2.9256763e-03
   6.7173150e+00   3.2035118e-03
   6.9208700e+00   3.5038566e-03
   7.1244250e+00   3.8221820e-03
   7.3279800e+00   4.1576083e-03
   7.5315350e+00   4.5167920e-03
   7.7350900e+00   4.8994634e-03
   7.9386450e+00   5.3163372e-03
   8.1422000e+00   5.7677336e-03
   8.3457550e+00   6.2519720e-03
   8.5493100e+00   6.7623178e-03
   8.7528650e+00   7.2879277e-03
   8.9564200e+00   7.8330945e-03
   9.1599750e+00   8.4000489e-03
   9.3635300e+00   8.9900428e-03
   9.5670850e+00   9.6048197e-03
   9.7706400e+00   1.0257142e-02
   9.9741950e+00   1.0934286e-02
   1.0177750e+01   1.1624097e-02
   1.0381305e+01   1.2346232e-02
   1.0584860e+01   1.3102156e-02
   1.0788415e+01   1.3886460e-02
   1.0991970e+01   1.4685487e-02
   1.1195525e+01   1.5528867e-02
   1.1399080e+01   1.6426527e-02
   1.1602635e+01   1.7344995e-02
   1.1806190e+01   1.8296787e-02
   1.2009745e+01   1.9278130e-02
   1.2213300e+01   2.0285098e-02
   1.2416855e+01   2.1326720e-02
   1.2620410e+01   2.2384822e-02
   1.2823965e+01   2.3486313e-02
   1.3027520e+01   2.4604019e-02
   1.3231075e+01   2.5763604e-02
   1.3434630e+01   2.6949816e-02
   1.3638185e+01   2.8192069e-02
   1.3841740e+01   2.9442769e-02
   1.4045295e+01   3.0723248e-02
   1.4248850e+01   3.2036614e-02
   1.4452405e+01   3.3398824e-02
   1.4655960e+01   3.4794457e-02


==> mean_squared_naive_minus_ideal_BR_error_ldv2.dat <==
   2.0355500e-01   8.6348192e-11
   4.0711000e-01   2.8135366e-06
   6.1066500e-01   1.4522138e-05
   8.1422000e-01   4.0022679e-05
   1.0177750e+00   8.2411944e-05
   1.2213300e+00   1.4858835e-04
   1.4248850e+00   2.3650749e-04
   1.6284400e+00   3.5868511e-04
   1.8319950e+00   5.0824009e-04
   2.0355500e+00   6.9218972e-04
   2.2391050e+00   9.0151831e-04
   2.4426600e+00   1.1577741e-03
   2.6462150e+00   1.4523421e-03
   2.8497700e+00   1.7966730e-03
   3.0533250e+00   2.2196697e-03
   3.2568800e+00   2.7019528e-03
   3.4604350e+00   3.2468186e-03
   3.6639900e+00   3.8717020e-03
   3.8675450e+00   4.5636928e-03
   4.0711000e+00   5.3748547e-03
   4.2746550e+00   6.3123310e-03
   4.4782100e+00   7.3621308e-03
   4.6817650e+00   8.5332425e-03
   4.8853200e+00   9.8076232e-03
   5.0888750e+00   1.1170787e-02
   5.2924300e+00   1.2642361e-02
   5.4959850e+00   1.4231447e-02
   5.6995400e+00   1.5929458e-02
   5.9030950e+00   1.7778293e-02
   6.1066500e+00   1.9824042e-02
   6.3102050e+00   2.2049052e-02
   6.5137600e+00   2.4410803e-02
   6.7173150e+00   2.6979634e-02
   6.9208700e+00   2.9699245e-02
   7.1244250e+00   3.2607573e-02
   7.3279800e+00   3.5687751e-02
   7.5315350e+00   3.8984229e-02
   7.7350900e+00   4.2399868e-02
   7.9386450e+00   4.5997047e-02
   8.1422000e+00   4.9788023e-02
   8.3457550e+00   5.3781992e-02
   8.5493100e+00   5.7934957e-02
   8.7528650e+00   6.2286496e-02
   8.9564200e+00   6.6878746e-02
   9.1599750e+00   7.1690552e-02
   9.3635300e+00   7.6704641e-02
   9.5670850e+00   8.2007601e-02
   9.7706400e+00   8.7577186e-02
   9.9741950e+00   9.3370340e-02
   1.0177750e+01   9.9280328e-02
   1.0381305e+01   1.0548823e-01
   1.0584860e+01   1.1201194e-01
   1.0788415e+01   1.1865826e-01
   1.0991970e+01   1.2554616e-01
   1.1195525e+01   1.3257219e-01
   1.1399080e+01   1.3974093e-01
   1.1602635e+01   1.4725332e-01
   1.1806190e+01   1.5497092e-01
   1.2009745e+01   1.6286875e-01
   1.2213300e+01   1.7110242e-01
   1.2416855e+01   1.7979933e-01
   1.2620410e+01   1.8905805e-01
   1.2823965e+01   1.9866313e-01
   1.3027520e+01   2.0858355e-01
   1.3231075e+01   2.1879708e-01
   1.3434630e+01   2.2925609e-01
   1.3638185e+01   2.4002294e-01
   1.3841740e+01   2.5119896e-01
   1.4045295e+01   2.6274757e-01
   1.4248850e+01   2.7470178e-01
   1.4452405e+01   2.8715308e-01
   1.4655960e+01   2.9992509e-01


==> phase_scatter_ldv2-11.dat <==
   8.0844074e-01  -5.8857758e-01
   5.0764154e-01  -8.6156838e-01
   5.5585709e-01  -8.3127787e-01
   7.0647268e-01  -7.0774032e-01
   8.9538065e-01  -4.4530157e-01
   7.9245659e-01  -6.0992832e-01
   7.7007198e-01  -6.3795701e-01
   6.3180976e-01  -7.7512349e-01
   6.5962807e-01  -7.5159219e-01
   5.8244862e-01  -8.1286752e-01
   5.6197877e-01  -8.2715166e-01
   7.1382072e-01  -7.0032848e-01
   5.8459679e-01  -8.1132398e-01
   9.0923363e-01  -4.1628620e-01
   8.5340580e-01  -5.2124710e-01
   8.0851282e-01  -5.8847857e-01
   7.1005212e-01  -7.0414912e-01
   6.9839581e-01  -7.1571174e-01
   8.8543524e-01  -4.6476277e-01
   8.6596837e-01  -5.0009876e-01
   6.6174724e-01  -7.4972701e-01
   7.9888943e-01  -6.0147791e-01
   6.4012088e-01  -7.6827420e-01
   7.2113720e-01  -6.9279227e-01
   6.9710391e-01  -7.1697011e-01
   4.6322828e-01  -8.8623900e-01
   8.0444782e-01  -5.9402332e-01
   5.7895467e-01  -8.1535973e-01
   7.9012528e-01  -6.1294539e-01
   6.7131234e-01  -7.4117457e-01
   6.3559193e-01  -7.7202519e-01
   5.6665922e-01  -8.2395226e-01
   7.5241551e-01  -6.5868878e-01
   6.6769259e-01  -7.4443711e-01
   6.3100893e-01  -7.7577556e-01
   6.1632253e-01  -7.8749383e-01
   6.2459262e-01  -7.8095074e-01
   8.1125425e-01  -5.8469355e-01
   8.5839614e-01  -5.1298740e-01
   8.0223131e-01  -5.9701333e-01
   7.5583791e-01  -6.5475877e-01
   5.9167897e-01  -8.0617368e-01
   6.9464844e-01  -7.1934939e-01
   8.1682877e-01  -5.7688020e-01
   6.0628651e-01  -7.9524629e-01
   6.4443182e-01  -7.6466178e-01
   6.5177674e-01  -7.5841089e-01
   7.3483931e-01  -6.7824125e-01
   4.5978445e-01  -8.8803055e-01
   6.8299520e-01  -7.3042287e-01
   7.4580078e-01  -6.6616904e-01
   7.7372150e-01  -6.3352588e-01
   6.0630222e-01  -7.9523431e-01
   7.4818356e-01  -6.6349180e-01
   8.3829873e-01  -5.4521119e-01
   5.9852646e-01  -8.0110304e-01
   7.7026299e-01  -6.3772637e-01
   7.9209880e-01  -6.1039290e-01
   7.5249230e-01  -6.5860104e-01
   7.4269711e-01  -6.6962751e-01
   3.9858787e-01  -9.1713015e-01
   7.5186185e-01  -6.5932068e-01
   7.2614201e-01  -6.8754475e-01
   3.2172230e-01  -9.4683407e-01
   7.3734627e-01  -6.7551497e-01
   5.2912254e-01  -8.4854542e-01
   7.2190195e-01  -6.9199536e-01
   7.6502918e-01  -6.4399562e-01
   3.5597193e-01  -9.3449665e-01
   7.5441801e-01  -6.5639429e-01
   6.0918172e-01  -7.9303066e-01
   6.2397300e-01  -7.8144590e-01
   7.7689888e-01  -6.2962539e-01
   5.7518395e-01  -8.1802410e-01
   8.8241886e-01  -4.7046462e-01
   7.9355558e-01  -6.0849778e-01
   7.0013982e-01  -7.1400576e-01
   9.3424460e-01  -3.5663291e-01
   7.3704735e-01  -6.7584111e-01
   7.4329872e-01  -6.6895965e-01
   7.8021397e-01  -6.2551271e-01
   7.8503754e-01  -6.1944819e-01
   7.7672747e-01  -6.2983684e-01
   6.8080663e-01  -7.3246320e-01
   7.5016809e-01  -6.6124718e-01
   8.4145534e-01  -5.4032667e-01
   7.2612720e-01  -6.8756039e-01
   7.1292047e-01  -7.0124489e-01
   6.5639971e-01  -7.5441330e-01
   5.5942243e-01  -8.2888271e-01
   7.3951345e-01  -6.7314178e-01
   5.6167196e-01  -8.2736002e-01
   8.4226476e-01  -5.3906407e-01
   7.4331913e-01  -6.6893697e-01
   7.5484462e-01  -6.5590365e-01
   6.7579627e-01  -7.3708846e-01
   8.1022048e-01  -5.8612522e-01
   6.5935906e-01  -7.5182819e-01
   7.0802316e-01  -7.0618921e-01
   9.2145913e-01  -3.8847532e-01
   4.6569919e-01  -8.8494309e-01
   7.2329121e-01  -6.9054314e-01
   7.4208642e-01  -6.7030422e-01
   5.9156820e-01  -8.0625496e-01
   6.7742408e-01  -7.3559270e-01
   6.5891742e-01  -7.5221528e-01
   6.6933612e-01  -7.4295973e-01
   8.4931575e-01  -5.2788517e-01
   5.2455880e-01  -8.5137422e-01
   7.4546153e-01  -6.6654865e-01
   6.9871355e-01  -7.1540155e-01
   7.0188882e-01  -7.1228652e-01
   7.3144888e-01  -6.8189628e-01
   6.2850915e-01  -7.7780219e-01
   7.6395870e-01  -6.4526514e-01
   6.7704263e-01  -7.3594380e-01
   9.9682403e-01  -7.9635805e-02
   5.9556917e-01  -8.0330403e-01
   6.7601861e-01  -7.3688455e-01
   8.2524543e-01  -5.6477427e-01
   5.8481135e-01  -8.1116933e-01
   6.1092360e-01  -7.9168956e-01
   7.7291990e-01  -6.3450360e-01
   7.9247128e-01  -6.0990923e-01
   8.6478888e-01  -5.0213562e-01
   6.6033816e-01  -7.5096838e-01
   8.2545740e-01  -5.6446441e-01
   5.5562630e-01  -8.3143215e-01
   7.8130152e-01  -6.2415378e-01
   9.0317139e-01  -4.2928013e-01
   4.0153163e-01  -9.1584516e-01
   8.4543272e-01  -5.3408194e-01
   8.6773257e-01  -4.9703137e-01
   9.1070174e-01  -4.1306457e-01
   6.6184098e-01  -7.4964426e-01
   7.4355341e-01  -6.6867655e-01
   8.6470184e-01  -5.0228550e-01
   4.6652189e-01  -8.8450965e-01
   7.6350297e-01  -6.4580432e-01
   6.4996045e-01  -7.5996804e-01
   8.3103548e-01  -5.5621941e-01
   5.7537994e-01  -8.1788625e-01
   8.0773772e-01  -5.8954201e-01
   6.6574526e-01  -7.4617910e-01
   5.2775405e-01  -8.4939723e-01
   6.2112469e-01  -7.8371176e-01
   6.0207197e-01  -7.9844182e-01
   6.9332067e-01  -7.2062921e-01
   6.5403778e-01  -7.5646189e-01
   6.3264698e-01  -7.7444031e-01
   7.6966145e-01  -6.3845223e-01
   7.5643256e-01  -6.5407169e-01
   5.6277104e-01  -8.2661282e-01
   7.5678095e-01  -6.5366857e-01
   9.0033732e-01  -4.3519273e-01
   6.4128335e-01  -7.6730415e-01
   5.1268671e-01  -8.5857576e-01
   6.3430189e-01  -7.7308545e-01
   7.8194734e-01  -6.2334450e-01
   7.8775160e-01  -6.1599303e-01
   7.7060985e-01  -6.3730720e-01
   8.4115591e-01  -5.4079270e-01
   4.2390049e-01  -9.0570877e-01
   6.2592231e-01  -7.7988541e-01
   8.1698668e-01  -5.7665655e-01
   7.3783840e-01  -6.7497740e-01
   8.5044144e-01  -5.2606972e-01
   8.1689674e-01  -5.7678394e-01
   5.8083260e-01  -8.1402303e-01
   6.2694224e-01  -7.7906574e-01
   8.7775407e-01  -4.7911146e-01
   9.1637030e-01  -4.0033169e-01
   4.3640258e-01  -8.9975151e-01
   7.5345236e-01  -6.5750250e-01
   6.7774690e-01  -7.3529528e-01
   8.2444098e-01  -5.6594794e-01
   7.5671754e-01  -6.5374197e-01
   5.9262977e-01  -8.0547499e-01
   3.4827232e-01  -9.3739340e-01
   9.3611912e-01  -3.5168309e-01
   6.7322318e-01  -7.3943934e-01
   7.5323964e-01  -6.5774618e-01
   7.1098113e-01  -7.0321109e-01
   9.0599060e-01  -4.2329782e-01
   9.0040583e-01  -4.3505097e-01
   8.3188198e-01  -5.5495259e-01
   7.5146556e-01  -6.5977232e-01
   5.6920735e-01  -8.2219401e-01
   9.3781049e-01  -3.4714764e-01
   6.0372421e-01  -7.9719325e-01
   2.3596982e-01  -9.7176038e-01
   7.6870231e-01  -6.3960672e-01
   7.9874105e-01  -6.0167494e-01
   7.3586465e-01  -6.7712865e-01
   7.6330868e-01  -6.4603395e-01
   6.9042819e-01  -7.2340094e-01
   6.9446464e-01  -7.1952683e-01
   7.1284167e-01  -7.0132500e-01
   6.0717773e-01  -7.9456605e-01
   6.9848716e-01  -7.1562259e-01
   5.7296928e-01  -8.1957684e-01
   6.4828549e-01  -7.6139735e-01
   8.7299085e-01  -4.8773658e-01
   3.8706293e-01  -9.2205330e-01
   3.1706214e-01  -9.4840477e-01
   8.9735467e-01  -4.4131010e-01
   8.6958868e-01  -4.9377681e-01
   7.3126028e-01  -6.8209853e-01
   4.7725908e-01  -8.7876263e-01
   9.0599521e-01  -4.2328794e-01
   6.8381139e-01  -7.2965881e-01
   5.2920012e-01  -8.4849704e-01
   4.5077613e-01  -8.9263704e-01
   7.5696117e-01  -6.5345986e-01
   6.8254521e-01  -7.3084338e-01
   5.1551816e-01  -8.5687865e-01
   6.7074820e-01  -7.4168514e-01
   4.7402528e-01  -8.8051123e-01
   6.2421440e-01  -7.8125308e-01
   7.6732404e-01  -6.4125955e-01
   2.0381953e-01  -9.7900848e-01
   6.9593569e-01  -7.1810411e-01
   6.1135135e-01  -7.9135929e-01
   5.5791526e-01  -8.2989792e-01
   6.4029081e-01  -7.6813259e-01
   6.2480627e-01  -7.8077982e-01
   4.5023103e-01  -8.9291210e-01
   6.9536603e-01  -7.1865575e-01
   7.0878809e-01  -7.0542146e-01
   9.2679527e-01  -3.7556694e-01
   8.9041618e-01  -4.5514725e-01
   7.3373062e-01  -6.7944048e-01
   5.2472501e-01  -8.5127179e-01
   9.4307384e-01  -3.3258342e-01
   9.1451599e-01  -4.0454975e-01
   8.8901453e-01  -4.5787898e-01
   7.7799297e-01  -6.2827298e-01
   7.9371461e-01  -6.0829033e-01
   7.6424157e-01  -6.4493009e-01
   5.8335723e-01  -8.1221570e-01
   8.0214330e-01  -5.9713158e-01
   7.4047430e-01  -6.7208467e-01
   4.6238755e-01  -8.8667793e-01
   7.6742999e-01  -6.4113275e-01
   7.2602335e-01  -6.8767005e-01
   6.7272203e-01  -7.3989531e-01
   8.0612218e-01  -5.9174913e-01
   8.5663841e-01  -5.1591728e-01
   7.1603743e-01  -6.9806189e-01
   5.5390113e-01  -8.3258245e-01
   6.9923922e-01  -7.1488776e-01
   6.1132802e-01  -7.9137731e-01
   7.3618346e-01  -6.7678203e-01
   7.9108116e-01  -6.1171120e-01
   6.3869079e-01  -7.6946350e-01
   4.5888259e-01  -8.8849692e-01
   5.5225240e-01  -8.3367697e-01
   6.1271989e-01  -7.9030016e-01
   7.1638760e-01  -6.9770252e-01
   5.6991928e-01  -8.2170068e-01
   3.8274659e-01  -9.2385337e-01
   7.3898395e-01  -6.7372303e-01
   8.0792023e-01  -5.8929186e-01
   6.8082043e-01  -7.3245037e-01
   5.4774623e-01  -8.3664453e-01
   5.9413041e-01  -8.0436873e-01
   7.4012654e-01  -6.7246762e-01
   6.3302158e-01  -7.7413415e-01
   8.8536663e-01  -4.6489346e-01
   7.4035423e-01  -6.7221694e-01
   7.7170062e-01  -6.3598597e-01
   6.6043142e-01  -7.5088637e-01
   8.0519766e-01  -5.9300651e-01
   7.7185838e-01  -6.3579449e-01
   6.5783436e-01  -7.5316264e-01
   6.8733616e-01  -7.2633945e-01
   8.6444591e-01  -5.0272584e-01
   8.6706887e-01  -4.9818829e-01
   7.7101606e-01  -6.3681570e-01
   7.9784113e-01  -6.0286776e-01
   6.2012590e-01  -7.8450230e-01
   7.6096458e-01  -6.4879342e-01
   7.9057199e-01  -6.1236911e-01
   6.8960466e-01  -7.2418604e-01
   7.9295804e-01  -6.0927625e-01
   7.5005854e-01  -6.6137144e-01
   5.3643097e-01  -8.4394420e-01
   8.1413569e-01  -5.8067467e-01
   6.1839205e-01  -7.8586976e-01
   5.0824806e-01  -8.6121072e-01
   6.3865149e-01  -7.6949611e-01
   6.5189867e-01  -7.5830609e-01
   7.0582281e-01  -7.0838843e-01
   5.2108117e-01  -8.5350713e-01
   8.7790394e-01  -4.7883680e-01
   7.1640746e-01  -6.9768213e-01
   6.9919674e-01  -7.1492931e-01
   6.8254865e-01  -7.3084016e-01
   3.2778460e-01  -9.4475248e-01
   7.6930981e-01  -6.3887590e-01
   8.0231798e-01  -5.9689685e-01
   6.5772372e-01  -7.5325926e-01
   5.0801124e-01  -8.6135044e-01
   7.9568547e-01  -6.0571002e-01
   6.2629641e-01  -7.7958502e-01
   7.5343290e-01  -6.5752480e-01
   7.7044089e-01  -6.3751144e-01
   7.0101364e-01  -7.1314786e-01
   8.0831178e-01  -5.8875468e-01
   6.3523836e-01  -7.7231615e-01
   7.6470680e-01  -6.4437839e-01
   8.2873614e-01  -5.5963953e-01
   8.1394698e-01  -5.8093916e-01
   6.9810743e-01  -7.1599303e-01
   7.7398104e-01  -6.3320877e-01
   7.0953086e-01  -7.0467437e-01
   8.4719211e-01  -5.3128668e-01
   7.1774006e-01  -6.9631114e-01
   7.9872888e-01  -6.0169109e-01
   3.8912198e-01  -9.2118624e-01
   8.9593969e-01  -4.4417571e-01
   5.5627083e-01  -8.3100106e-01
   7.9140350e-01  -6.1129412e-01
   9.7571431e-01  -2.1904699e-01
   8.2165837e-01  -5.6998029e-01
   7.9004109e-01  -6.1305390e-01
   7.4781643e-01  -6.6390556e-01
   7.1737409e-01  -6.9668817e-01
   6.9483254e-01  -7.1917156e-01
   6.1540495e-01  -7.8821110e-01
   5.8263343e-01  -8.1273507e-01
   7.0073283e-01  -7.1342379e-01
   7.9043631e-01  -6.1254424e-01
   3.4062629e-01  -9.4019877e-01
   7.1303863e-01  -7.0112475e-01
   4.4321762e-01  -8.9641404e-01
   7.2116618e-01  -6.9276211e-01
   7.0322585e-01  -7.1096653e-01
   5.3585815e-01  -8.4430803e-01
   7.2457104e-01  -6.8920012e-01
   8.4390944e-01  -5.3648565e-01
   7.5859285e-01  -6.5156495e-01
   5.4382288e-01  -8.3920002e-01
   6.3130375e-01  -7.7553567e-01
   8.1351011e-01  -5.8155078e-01
   9.8500084e-01  -1.7254952e-01
   6.2337682e-01  -7.8192157e-01
   6.6440793e-01  -7.4737012e-01
   7.5459708e-01  -6.5618842e-01
   6.2416160e-01  -7.8129527e-01
   5.3718955e-01  -8.4346155e-01
   5.6370811e-01  -8.2597407e-01
   4.2997755e-01  -9.0283958e-01
   8.5503333e-01  -5.1857305e-01
   7.1467903e-01  -6.9945256e-01
   8.7154838e-01  -4.9030951e-01
   6.6516173e-01  -7.4669932e-01
   6.2016134e-01  -7.8447429e-01
   7.9925223e-01  -6.0099573e-01
   6.6321339e-01  -7.4843036e-01
   6.2812013e-01  -7.7811638e-01
   7.6079257e-01  -6.4899512e-01
   6.9508239e-01  -7.1893009e-01
   7.5055480e-01  -6.6080821e-01
   7.5721813e-01  -6.5316208e-01
   4.8484147e-01  -8.7460205e-01
   7.5319475e-01  -6.5779759e-01
   7.5754412e-01  -6.5278397e-01
   7.7429697e-01  -6.3282241e-01
   6.9740850e-01  -7.1667383e-01
   9.3973703e-01  -3.4189812e-01
   8.0672053e-01  -5.9093315e-01
   6.2919453e-01  -7.7724786e-01
   7.4840589e-01  -6.6324101e-01
   8.4639503e-01  -5.3255559e-01
   7.3131509e-01  -6.8203977e-01
   6.9835826e-01  -7.1574838e-01
   6.2035088e-01  -7.8432442e-01
   7.3031956e-01  -6.8310566e-01
   7.0910255e-01  -7.0510536e-01
   7.0989999e-01  -7.0430249e-01
   7.8881738e-01  -6.1462765e-01
   7.6137215e-01  -6.4831509e-01
   6.0700336e-01  -7.9469926e-01
   6.2390836e-01  -7.8149751e-01
   7.7448492e-01  -6.3259237e-01
   8.4991475e-01  -5.2692021e-01
   8.8918505e-01  -4.5754775e-01
   6.4001988e-01  -7.6835835e-01
   6.7791284e-01  -7.3514228e-01
   5.7049108e-01  -8.2130380e-01
   5.5337787e-01  -8.3293033e-01
   3.9477677e-01  -9.1877707e-01
   4.8928867e-01  -8.7212189e-01
   5.2383844e-01  -8.5181764e-01
   7.9702487e-01  -6.0394648e-01
   3.7723138e-01  -9.2611905e-01
   6.6860794e-01  -7.4361510e-01
   7.0360340e-01  -7.1059289e-01
   7.5841026e-01  -6.5177747e-01
   8.8250029e-01  -4.7031185e-01
   4.5515466e-01  -8.9041240e-01
   7.5041395e-01  -6.6096816e-01
   7.3516930e-01  -6.7788355e-01
   9.2821177e-01  -3.7205230e-01
   6.5169175e-01  -7.5848392e-01
   7.0924250e-01  -7.0496460e-01
   6.3553240e-01  -7.7207420e-01
   7.5490700e-01  -6.5583186e-01
   7.5104311e-01  -6.6025317e-01
   6.7465474e-01  -7.3813345e-01
   5.7083401e-01  -8.2106549e-01
   6.8523731e-01  -7.2831986e-01
   8.2669650e-01  -5.6264811e-01
   7.1885290e-01  -6.9516222e-01
   7.2558996e-01  -6.8812732e-01
   6.5079691e-01  -7.5925186e-01
   7.9573545e-01  -6.0564437e-01
   7.3398826e-01  -6.7916216e-01
   7.7255062e-01  -6.3495318e-01
   7.9693035e-01  -6.0407120e-01
   7.3353383e-01  -6.7965294e-01
   8.3995062e-01  -5.4266284e-01
   3.3876381e-01  -9.4087145e-01
   7.5433283e-01  -6.5649218e-01
   8.6216640e-01  -5.0662521e-01
   9.1219198e-01  -4.0976310e-01
   5.0699725e-01  -8.6194767e-01
   6.4666833e-01  -7.6277131e-01
   6.1243570e-01  -7.9052040e-01
   6.7427851e-01  -7.3847714e-01
   6.7543403e-01  -7.3742042e-01
   9.1924094e-01  -3.9369542e-01
   6.6949506e-01  -7.4281651e-01
   5.9823010e-01  -8.0132437e-01
   7.8638211e-01  -6.1774038e-01
   7.7457253e-01  -6.3248509e-01
   7.6657876e-01  -6.4215030e-01
   7.5371070e-01  -6.5720634e-01
   6.0056165e-01  -7.9957846e-01
   6.4637552e-01  -7.6301946e-01
   8.1103410e-01  -5.8499888e-01
   6.9988469e-01  -7.1425585e-01
   5.3643631e-01  -8.4394081e-01
   7.6656972e-01  -6.4216108e-01
   6.9491486e-01  -7.1909203e-01
   4.9580982e-01  -8.6843113e-01
   8.1764514e-01  -5.7572252e-01
   8.5861983e-01  -5.1261291e-01
   8.3947931e-01  -5.4339165e-01
   3.9797387e-01  -9.1739675e-01
   7.4117752e-01  -6.7130908e-01
   6.8456503e-01  -7.2895180e-01
   5.9454100e-01  -8.0406530e-01
   4.9474814e-01  -8.6903641e-01
   7.7497182e-01  -6.3199579e-01
   7.4509049e-01  -6.6696339e-01
   6.1485386e-01  -7.8864107e-01
   8.1784667e-01  -5.7543620e-01
   7.8430480e-01  -6.2037567e-01
   5.2378374e-01  -8.5185127e-01
   6.2324425e-01  -7.8202724e-01
   6.7227153e-01  -7.4030466e-01
   6.2430722e-01  -7.8117891e-01
   7.4134973e-01  -6.7111890e-01
   6.8917600e-01  -7.2459398e-01
   5.8779252e-01  -8.0901171e-01
   8.2404151e-01  -5.6652943e-01
   7.8223059e-01  -6.2298900e-01
   4.9984131e-01  -8.6611700e-01
   6.2337051e-01  -7.8192660e-01
   5.6356950e-01  -8.2606866e-01
   6.7148410e-01  -7.4101897e-01
   8.4486005e-01  -5.3498738e-01
   4.3985665e-01  -8.9806800e-01
   5.1296597e-01  -8.5840894e-01
   6.9651993e-01  -7.1753745e-01
   5.0342165e-01  -8.6404088e-01
   5.4887833e-01  -8.3590225e-01
   6.8852642e-01  -7.2521126e-01
   7.0052225e-01  -7.1363056e-01
   7.2192502e-01  -6.9197129e-01
   5.1247746e-01  -8.5870068e-01
   8.2065098e-01  -5.7142976e-01
   7.4592715e-01  -6.6602754e-01
   6.1485839e-01  -7.8863753e-01
   6.0760430e-01  -7.9423990e-01
   8.7343563e-01  -4.8693963e-01
   6.0905157e-01  -7.9313062e-01
   7.6635794e-01  -6.4241382e-01
   7.4795939e-01  -6.6374449e-01
   5.6326859e-01  -8.2627386e-01
   6.3622698e-01  -7.7150193e-01
   6.9969569e-01  -7.1444100e-01
   7.6941383e-01  -6.3875062e-01
   7.5609630e-01  -6.5446038e-01
   4.3596029e-01  -8.9996590e-01
   4.3174624e-01  -9.0199511e-01
   8.0796094e-01  -5.8923605e-01
   7.1892120e-01  -6.9509158e-01
   8.3012024e-01  -5.5758443e-01
   5.9922647e-01  -8.0057957e-01
   6.6388975e-01  -7.4783047e-01
   7.2649794e-01  -6.8716864e-01
   5.4401460e-01  -8.3907575e-01
   7.5771415e-01  -6.5258660e-01
   6.9319406e-01  -7.2075100e-01
   6.3729438e-01  -7.7062045e-01
   6.0580234e-01  -7.9561518e-01
   7.0109236e-01  -7.1307048e-01
   7.4071111e-01  -6.7182367e-01
   4.9088586e-01  -8.7122389e-01
   6.9431692e-01  -7.1966938e-01
   5.8332469e-01  -8.1223907e-01
   7.2571851e-01  -6.8799175e-01
   8.1295552e-01  -5.8232579e-01
   9.2870475e-01  -3.7082002e-01
   7.9006928e-01  -6.1301757e-01
   8.1128312e-01  -5.8465349e-01
   6.6149317e-01  -7.4995119e-01
   8.3912845e-01  -5.4393331e-01
   5.5916764e-01  -8.2905461e-01
   7.5269231e-01  -6.5837245e-01
   7.2987957e-01  -6.8357576e-01
   8.2380459e-01  -5.6687388e-01
   7.6025524e-01  -6.4962449e-01
   5.7397520e-01  -8.1887268e-01
   6.5410386e-01  -7.5640474e-01
   8.5268484e-01  -5.2242566e-01
   5.4706208e-01  -8.3709204e-01
   7.8629644e-01  -6.1784942e-01
   5.8328630e-01  -8.1226664e-01
   9.1246570e-01  -4.0915320e-01
   7.3489566e-01  -6.7818019e-01
   8.1714753e-01  -5.7642859e-01
   8.9283274e-01  -4.5038839e-01
   8.3847780e-01  -5.4493576e-01
   6.8583113e-01  -7.2776072e-01
   7.1067591e-01  -7.0351954e-01
   7.4789156e-01  -6.6382092e-01
   3.6165158e-01  -9.3231332e-01
   7.2639934e-01  -6.8727287e-01
   8.2927486e-01  -5.5884095e-01
   9.4268950e-01  -3.3367127e-01
   6.8001033e-01  -7.3320253e-01
   5.0019720e-01  -8.6591152e-01
   7.9085635e-01  -6.1200183e-01
   9.1093283e-01  -4.1255470e-01
   7.5728096e-01  -6.5308923e-01
   5.5363765e-01  -8.3275768e-01
   6.2699776e-01  -7.7902106e-01
   6.3476023e-01  -7.7270916e-01
   5.0210100e-01  -8.6480899e-01
   7.9860701e-01  -6.0185284e-01
   6.5763207e-01  -7.5333928e-01
   6.0372748e-01  -7.9719077e-01
   7.8721698e-01  -6.1667612e-01
   7.7350004e-01  -6.3379625e-01
   6.5443662e-01  -7.5611686e-01
   5.0238629e-01  -8.6464329e-01
   9.2139538e-01  -3.8862650e-01
   7.4814991e-01  -6.6352973e-01
   5.7081394e-01  -8.2107944e-01
   7.4672294e-01  -6.6513521e-01
   8.7049030e-01  -4.9218556e-01
   7.2224562e-01  -6.9163666e-01
   6.3101112e-01  -7.7577378e-01
   7.3968696e-01  -6.7295111e-01
   6.8673672e-01  -7.2690624e-01
   6.1169720e-01  -7.9109199e-01
   4.2200214e-01  -9.0659483e-01
   7.3991351e-01  -6.7270201e-01
   6.4107237e-01  -7.6748043e-01
   7.5915649e-01  -6.5090816e-01
   7.9158955e-01  -6.1105318e-01
   6.6259002e-01  -7.4898229e-01
   3.2923553e-01  -9.4424783e-01
   7.3816186e-01  -6.7462365e-01
   7.8964734e-01  -6.1356098e-01
   6.5046946e-01  -7.5953241e-01
   5.1236831e-01  -8.5876581e-01
   6.7895257e-01  -7.3418213e-01
   5.8163563e-01  -8.1344944e-01
   5.3709458e-01  -8.4352203e-01
   8.1782402e-01  -5.7546839e-01
   8.9353409e-01  -4.4899536e-01
   6.9216885e-01  -7.2173561e-01
   5.6820502e-01  -8.2288703e-01
   7.8055851e-01  -6.2508273e-01
   6.4996737e-01  -7.5996211e-01
   4.6379731e-01  -8.8594134e-01
   4.1913551e-01  -9.0792369e-01
   4.7970834e-01  -8.7742801e-01
   6.0981450e-01  -7.9254418e-01
   6.9040091e-01  -7.2342697e-01
   7.2672993e-01  -6.8692330e-01
   7.0035156e-01  -7.1379807e-01
   6.4865671e-01  -7.6108112e-01
   7.2193682e-01  -6.9195898e-01
   6.3955231e-01  -7.6874758e-01
   5.7107542e-01  -8.2089760e-01
   5.0086734e-01  -8.6552407e-01
   5.2604206e-01  -8.5045855e-01
   8.2972660e-01  -5.5817002e-01
   7.7646785e-01  -6.3015687e-01
   7.8438732e-01  -6.2027133e-01
   7.4869780e-01  -6.6291147e-01
   7.8244431e-01  -6.2272056e-01
   7.3119086e-01  -6.8217294e-01
   5.2047266e-01  -8.5387834e-01
   4.2178632e-01  -9.0669526e-01
   7.2795725e-01  -6.8562252e-01
   7.0550226e-01  -7.0870767e-01
   6.4597625e-01  -7.6335751e-01
   6.9349474e-01  -7.2046169e-01
   5.9800918e-01  -8.0148925e-01
   7.4639179e-01  -6.6550680e-01
   5.7442253e-01  -8.1855895e-01
   3.5012737e-01  -9.3670210e-01
   6.0694637e-01  -7.9474279e-01
   5.4240649e-01  -8.4011618e-01
   5.6943328e-01  -8.2203756e-01
   8.8321919e-01  -4.6896041e-01
   9.0330473e-01  -4.2899949e-01
   6.0774431e-01  -7.9413277e-01
   8.8646897e-01  -4.6278803e-01
   6.2542996e-01  -7.8028031e-01
   7.8140799e-01  -6.2402048e-01
   8.2961632e-01  -5.5833392e-01
   9.0227629e-01  -4.3115832e-01
   9.5298505e-01  -3.0301733e-01
   7.2192257e-01  -6.9197385e-01
   8.0632143e-01  -5.9147760e-01
   6.9664110e-01  -7.1741981e-01
   7.7141039e-01  -6.3633797e-01
   8.7347210e-01  -4.8687420e-01
   6.4782546e-01  -7.6178880e-01
   7.9105612e-01  -6.1174359e-01
   5.9046490e-01  -8.0706332e-01
   6.8805382e-01  -7.2565966e-01
   5.3578248e-01  -8.4435605e-01
   7.1869981e-01  -6.9532049e-01
   7.3868222e-01  -6.7405384e-01
   8.0128534e-01  -5.9828238e-01
   7.6259112e-01  -6.4688081e-01
   4.8836098e-01  -8.7264171e-01
   6.6807191e-01  -7.4409671e-01
   6.4264036e-01  -7.6616797e-01
   4.8170788e-01  -8.7633185e-01
   7.2144574e-01  -6.9247097e-01
   6.0280858e-01  -7.9788584e-01
   7.7758411e-01  -6.2877893e-01
   8.8727051e-01  -4.6124943e-01
   7.4922521e-01  -6.6231532e-01
   6.5895272e-01  -7.5218436e-01
   5.2830127e-01  -8.4905699e-01
   6.5362047e-01  -7.5682249e-01
   4.5402214e-01  -8.9099040e-01
   7.1478556e-01  -6.9934369e-01
   8.2923929e-01  -5.5889372e-01
   8.0005180e-01  -5.9993092e-01
   7.5240804e-01  -6.5869731e-01
   6.0788009e-01  -7.9402884e-01
   8.6224310e-01  -5.0649466e-01
   5.3908512e-01  -8.4225129e-01
   9.4426613e-01  -3.2918303e-01
   8.4907116e-01  -5.2827850e-01
   6.7455777e-01  -7.3822206e-01
   7.9981677e-01  -6.0024422e-01
   6.7717750e-01  -7.3581970e-01
   6.3321228e-01  -7.7397817e-01
   6.6498979e-01  -7.4685245e-01
   8.5752089e-01  -5.1444915e-01
   3.6718205e-01  -9.3014910e-01
   7.3935939e-01  -6.7331100e-01
   6.7680302e-01  -7.3616416e-01
   8.2550582e-01  -5.6439361e-01
   4.9866264e-01  -8.6679615e-01
   6.5496338e-01  -7.5566062e-01
   6.3355823e-01  -7.7369501e-01
   7.7725451e-01  -6.2918632e-01
   7.3744926e-01  -6.7540254e-01
   7.1750715e-01  -6.9655114e-01
   6.5449480e-01  -7.5606650e-01
   6.4658057e-01  -7.6284570e-01
   8.5782845e-01  -5.1393613e-01
   7.4664039e-01  -6.6522787e-01
   7.5108591e-01  -6.6020448e-01
   5.2943618e-01  -8.4834977e-01
   7.7900161e-01  -6.2702192e-01
   9.3277016e-01  -3.6047169e-01
   7.7853737e-01  -6.2759825e-01
   7.4006040e-01  -6.7254041e-01
   7.4871660e-01  -6.6289023e-01
   5.1577380e-01  -8.5672480e-01
   7.0955661e-01  -7.0464844e-01
   7.8911128e-01  -6.1425026e-01
   9.4834436e-01  -3.1724276e-01
   6.3358385e-01  -7.7367403e-01
   6.0278340e-01  -7.9790487e-01
   6.5765590e-01  -7.5331847e-01
   7.7476522e-01  -6.3224904e-01
   4.5994376e-01  -8.8794805e-01
   7.5356745e-01  -6.5737060e-01
   6.0461254e-01  -7.9651973e-01
   7.1191803e-01  -7.0226257e-01
   8.4697040e-01  -5.3164005e-01
   9.4991753e-01  -3.1250070e-01
   7.6927020e-01  -6.3892359e-01
   8.2215943e-01  -5.6925729e-01
   5.5199701e-01  -8.3384609e-01
   8.3335371e-01  -5.5274008e-01
   7.1528133e-01  -6.9883662e-01
   7.3052802e-01  -6.8288272e-01
   6.3426539e-01  -7.7311539e-01
   8.0235446e-01  -5.9684782e-01
   5.3375043e-01  -8.4564205e-01
   7.3749004e-01  -6.7535801e-01
   8.6481276e-01  -5.0209451e-01
   6.1018866e-01  -7.9225615e-01
   8.7301409e-01  -4.8769498e-01
   7.1898917e-01  -6.9502128e-01
   5.5580423e-01  -8.3131321e-01
   6.8862257e-01  -7.2511996e-01
   4.7318519e-01  -8.8096298e-01
   6.9266100e-01  -7.2126329e-01
   7.4692825e-01  -6.6490465e-01
   6.4590091e-01  -7.6342126e-01
   5.3711486e-01  -8.4350911e-01
   7.6486100e-01  -6.4419535e-01
   6.0525469e-01  -7.9603188e-01
   6.0998849e-01  -7.9241027e-01
   8.2018944e-01  -5.7209203e-01
   4.0870157e-01  -9.1266808e-01
   5.1669748e-01  -8.5616804e-01
   3.6605866e-01  -9.3059178e-01
   7.2177347e-01  -6.9212937e-01
   6.2305294e-01  -7.8217967e-01
   5.9219688e-01  -8.0579331e-01
   8.1991690e-01  -5.7248256e-01
   5.7931350e-01  -8.1510482e-01
   7.9850160e-01  -6.0199269e-01
   5.1224009e-01  -8.5884230e-01
   8.3291379e-01  -5.5340276e-01
   6.1080322e-01  -7.9178244e-01
   5.7257706e-01  -8.1985091e-01
   8.7162397e-01  -4.9017513e-01
   7.8553173e-01  -6.1882138e-01
   5.9040439e-01  -8.0710759e-01
   5.9263192e-01  -8.0547341e-01
   3.4458563e-01  -9.3875489e-01
   4.8699328e-01  -8.7340572e-01
   7.6711681e-01  -6.4150744e-01
   6.3783941e-01  -7.7016939e-01
   8.1162628e-01  -5.8417701e-01
   5.6409675e-01  -8.2570870e-01
   7.7926105e-01  -6.2669946e-01
   8.0929183e-01  -5.8740679e-01
   7.8782707e-01  -6.1589651e-01
   8.1889133e-01  -5.7394859e-01
   7.8732115e-01  -6.1654311e-01
   6.4072527e-01  -7.6777023e-01
   7.4298434e-01  -6.6930880e-01
   6.6891629e-01  -7.4333774e-01
   6.1849024e-01  -7.8579248e-01
   5.6388372e-01  -8.2585419e-01
   6.2200425e-01  -7.8301386e-01
   8.2662108e-01  -5.6275891e-01
   7.4137940e-01  -6.7108612e-01
   7.4243780e-01  -6.6991500e-01
   5.2566774e-01  -8.5068997e-01
   5.7589779e-01  -8.1752170e-01
   8.7502966e-01  -4.8406930e-01
   7.9893714e-01  -6.0141453e-01
   7.1398739e-01  -7.0015856e-01
   6.3316996e-01  -7.7401279e-01
   8.5686253e-01  -5.1554496e-01
   1.8182688e-01  -9.8333056e-01
   7.1928407e-01  -6.9471608e-01
   8.1659637e-01  -5.7720912e-01
   8.6422454e-01  -5.0310629e-01
   6.0010155e-01  -7.9992383e-01
   6.6724645e-01  -7.4483701e-01
   6.8470464e-01  -7.2882066e-01
   6.5890721e-01  -7.5222423e-01
   5.8813270e-01  -8.0876445e-01
   7.6147695e-01  -6.4819199e-01
   5.7847873e-01  -8.1569747e-01
   6.6750354e-01  -7.4460662e-01
   4.7145922e-01  -8.8188786e-01
   7.4868605e-01  -6.6292473e-01
   5.6673694e-01  -8.2389880e-01
   4.7342029e-01  -8.8083666e-01
   5.6079105e-01  -8.2795737e-01
   8.5208379e-01  -5.2340541e-01
   7.2135898e-01  -6.9256135e-01
   7.2586775e-01  -6.8783429e-01
   5.9318226e-01  -8.0506820e-01
   8.0850101e-01  -5.8849478e-01
   7.1895532e-01  -6.9505629e-01
   7.9883893e-01  -6.0154498e-01
   7.6558591e-01  -6.4333367e-01
   6.2724201e-01  -7.7882441e-01
   7.1844350e-01  -6.9558532e-01
   7.5720840e-01  -6.5317337e-01
   8.0977313e-01  -5.8674311e-01
   6.5654448e-01  -7.5428731e-01
   4.6969640e-01  -8.8282801e-01
   4.8670977e-01  -8.7356373e-01
   6.5574034e-01  -7.5498650e-01
   4.3148009e-01  -9.0212246e-01
   7.8192735e-01  -6.2336956e-01
   8.1489415e-01  -5.7960980e-01
   9.4707333e-01  -3.2101729e-01
   3.3936960e-01  -9.4065311e-01
   8.2297376e-01  -5.6807939e-01
   5.0818508e-01  -8.6124789e-01
   6.3769337e-01  -7.7029032e-01
   3.6447523e-01  -9.3121308e-01
   7.9015453e-01  -6.1290767e-01
   4.6722818e-01  -8.8413677e-01
   9.0663364e-01  -4.2191876e-01
   6.6043216e-01  -7.5088572e-01
   7.0241171e-01  -7.1177089e-01
   7.0632000e-01  -7.0789269e-01
   4.8676072e-01  -8.7353534e-01
   5.6676661e-01  -8.2387839e-01
   8.2808752e-01  -5.6059884e-01
   4.6865773e-01  -8.8337984e-01
   6.3746853e-01  -7.7047639e-01
   5.1023245e-01  -8.6003654e-01
   4.2895775e-01  -9.0332455e-01
   7.3817567e-01  -6.7460853e-01
   8.3750082e-01  -5.4643607e-01
   7.8247011e-01  -6.2268815e-01
   6.5021980e-01  -7.5974615e-01
   9.0437904e-01  -4.2673008e-01
   4.1798322e-01  -9.0845475e-01
   8.0117042e-01  -5.9843626e-01
   7.5414288e-01  -6.5671037e-01
   7.8275192e-01  -6.2233385e-01
   5.8102259e-01  -8.1388743e-01
   7.0596187e-01  -7.0824984e-01
   7.1518295e-01  -6.9893730e-01
   6.6964323e-01  -7.4268294e-01
   4.6072471e-01  -8.8754309e-01
   7.4913275e-01  -6.6241990e-01
   6.9839061e-01  -7.1571681e-01
   5.4003684e-01  -8.4164138e-01
   6.2534295e-01  -7.8035005e-01
   6.8588456e-01  -7.2771036e-01
   7.9923098e-01  -6.0102399e-01
   6.5818713e-01  -7.5285437e-01
   8.8075700e-01  -4.7356848e-01
   7.2711779e-01  -6.8651272e-01
   6.4852996e-01  -7.6118913e-01
   6.9582017e-01  -7.1821605e-01
   5.0789656e-01  -8.6141807e-01
   8.1895649e-01  -5.7385561e-01
   5.4440617e-01  -8.3882175e-01
   8.9790190e-01  -4.4019562e-01
   5.2611193e-01  -8.5041533e-01
   5.8207965e-01  -8.1313178e-01
   4.2966114e-01  -9.0299020e-01
   8.3038142e-01  -5.5719539e-01
   8.2538567e-01  -5.6456930e-01
   7.8081317e-01  -6.2476459e-01
   6.1708445e-01  -7.8689693e-01
   8.9171746e-01  -4.5259250e-01
   6.6840702e-01  -7.4379571e-01
   6.1941578e-01  -7.8506312e-01
   7.7310519e-01  -6.3427782e-01
   6.0354287e-01  -7.9733055e-01
   8.1519151e-01  -5.7919151e-01
   6.0421195e-01  -7.9682364e-01
   6.1332545e-01  -7.8983029e-01
   5.8771292e-01  -8.0906955e-01
   8.3504458e-01  -5.5018229e-01
   7.1625008e-01  -6.9784370e-01
   6.5308047e-01  -7.5728852e-01
   7.7809572e-01  -6.2814572e-01
   7.7971749e-01  -6.2613149e-01
   7.5073427e-01  -6.6060431e-01
   8.6028832e-01  -5.0980782e-01
   6.1658025e-01  -7.8729206e-01
   7.0247333e-01  -7.1171007e-01
   5.1716057e-01  -8.5588839e-01
   6.3498170e-01  -7.7252718e-01
   5.3301964e-01  -8.4610287e-01
   7.2122336e-01  -6.9270258e-01
   8.0977694e-01  -5.8673786e-01
   7.0430795e-01  -7.0989458e-01
   8.1662409e-01  -5.7716990e-01
   7.1126833e-01  -7.0292059e-01
   8.0187594e-01  -5.9749057e-01
   7.2685651e-01  -6.8678935e-01
   8.2733982e-01  -5.6170171e-01
   6.8731077e-01  -7.2636348e-01
   4.5987278e-01  -8.8798481e-01
   6.0415159e-01  -7.9686941e-01
   6.2731261e-01  -7.7876754e-01
   8.9265515e-01  -4.5074027e-01
   7.7500319e-01  -6.3195732e-01
   5.6696501e-01  -8.2374187e-01
   4.8707700e-01  -8.7335903e-01
   8.4164522e-01  -5.4003085e-01
   7.9005722e-01  -6.1303311e-01
   8.7413600e-01  -4.8568122e-01
   3.8450697e-01  -9.2312209e-01
   6.8675290e-01  -7.2689095e-01
   7.2774509e-01  -6.8584771e-01
   4.0396000e-01  -9.1477665e-01
   8.4562182e-01  -5.3378249e-01
   6.9563926e-01  -7.1839127e-01
   5.5845484e-01  -8.2953492e-01
   4.5300635e-01  -8.9150729e-01
   5.7178233e-01  -8.2040537e-01
   6.0886656e-01  -7.9327266e-01
   7.6938719e-01  -6.3878272e-01
   9.9960388e-01  -2.8144084e-02
   5.3604772e-01  -8.4418768e-01
   6.6029087e-01  -7.5100996e-01
   8.6189773e-01  -5.0708215e-01
   6.4650569e-01  -7.6290916e-01
   7.2680175e-01  -6.8684730e-01
   9.3334672e-01  -3.5897619e-01
   6.5954016e-01  -7.5166933e-01
   6.0137885e-01  -7.9896401e-01
   6.3498843e-01  -7.7252165e-01
   7.0950930e-01  -7.0469607e-01
   5.9675610e-01  -8.0242268e-01
   8.9488077e-01  -4.4630529e-01
   7.8312861e-01  -6.2185977e-01
   8.0759462e-01  -5.8973802e-01
   8.4870608e-01  -5.2886481e-01
   4.2551431e-01  -9.0495170e-01
   5.2033382e-01  -8.5396295e-01
   9.0606670e-01  -4.2313490e-01
   5.9482801e-01  -8.0385300e-01
   5.9442623e-01  -8.0415015e-01
   5.9243498e-01  -8.0561827e-01
   5.6210184e-01  -8.2706803e-01
   7.9888830e-01  -6.0147941e-01
   7.0460449e-01  -7.0960024e-01
   3.7014654e-01  -9.2897338e-01
   6.6678493e-01  -7.4525020e-01
   9.4937700e-01  -3.1413901e-01
   7.9091689e-01  -6.1192359e-01
   7.7775016e-01  -6.2857354e-01
   6.8089240e-01  -7.3238347e-01
   6.2111700e-01  -7.8371786e-01
   6.4906018e-01  -7.6073707e-01
   6.2492562e-01  -7.8068430e-01
   8.1326901e-01  -5.8188789e-01
   9.4464654e-01  -3.2808981e-01
   7.7972440e-01  -6.2612289e-01
   4.2072647e-01  -9.0718754e-01
   6.8286231e-01  -7.3054710e-01
   7.2782124e-01  -6.8576690e-01
   7.1652275e-01  -6.9756372e-01
   6.6981790e-01  -7.4252541e-01
   7.3628786e-01  -6.7666845e-01
   6.6931145e-01  -7.4298195e-01
   7.1995262e-01  -6.9402321e-01
   7.7616578e-01  -6.3052889e-01
   7.5124122e-01  -6.6002774e-01
   5.9336382e-01  -8.0493440e-01
   7.9177534e-01  -6.1081241e-01
   7.3677405e-01  -6.7613904e-01
   8.0894147e-01  -5.8788918e-01
   7.6435466e-01  -6.4479605e-01
   8.0459711e-01  -5.9382109e-01
   8.0611760e-01  -5.9175537e-01
   8.7485782e-01  -4.8437980e-01
   7.7770478e-01  -6.2862968e-01
   4.7021806e-01  -8.8255027e-01
   9.3988165e-01  -3.4150035e-01
   5.5093430e-01  -8.3454862e-01
   5.4073210e-01  -8.4119486e-01
   6.8837402e-01  -7.2535592e-01
   8.5019274e-01  -5.2647157e-01
   8.2927543e-01  -5.5884010e-01
   7.8228897e-01  -6.2291569e-01
   6.8161681e-01  -7.3170932e-01
   7.4161647e-01  -6.7082413e-01
   4.7178357e-01  -8.8171439e-01
   7.7544527e-01  -6.3141478e-01
   5.6445444e-01  -8.2546422e-01
   8.2234845e-01  -5.6898421e-01
   6.3960163e-01  -7.6870654e-01
   5.0529492e-01  -8.6294672e-01
   4.4523364e-01  -8.9541443e-01
   7.1196539e-01  -7.0221455e-01
   5.8590002e-01  -8.1038335e-01
   7.9989331e-01  -6.0014222e-01
   4.2906808e-01  -9.0327215e-01
   7.2249252e-01  -6.9137873e-01
   7.3059913e-01  -6.8280664e-01
   6.3562460e-01  -7.7199830e-01
   2.7867691e-01  -9.6038491e-01
   3.9728670e-01  -9.1769455e-01
   4.7121737e-01  -8.8201711e-01
   4.4347570e-01  -8.9628640e-01
   5.2770512e-01  -8.4942763e-01
   7.6428176e-01  -6.4488247e-01
   7.2505725e-01  -6.8868860e-01
   7.6179808e-01  -6.4781455e-01
   4.8572395e-01  -8.7411226e-01
   8.1303437e-01  -5.8221569e-01
   7.5001461e-01  -6.6142126e-01
   7.7957039e-01  -6.2631463e-01
   7.5349930e-01  -6.5744871e-01
   8.4238900e-01  -5.3886990e-01
   6.9354798e-01  -7.2041043e-01
   7.0507671e-01  -7.0913105e-01
   6.7790358e-01  -7.3515082e-01
   7.4158967e-01  -6.7085375e-01
   6.3078274e-01  -7.7595950e-01
   5.9759452e-01  -8.0179847e-01
   6.8888711e-01  -7.2486864e-01
   8.5145158e-01  -5.2443322e-01
   7.0218200e-01  -7.1199750e-01
   4.8122993e-01  -8.7659441e-01
   6.7439811e-01  -7.3836792e-01
   6.8494279e-01  -7.2859685e-01
   3.5821887e-01  -9.3363764e-01
   7.3098543e-01  -6.8239307e-01
   6.2498896e-01  -7.8063359e-01
   4.9405646e-01  -8.6942982e-01
   6.1222771e-01  -7.9068150e-01
   6.5134616e-01  -7.5878072e-01
   7.8247012e-01  -6.2268814e-01
   4.2269497e-01  -9.0627201e-01
   7.4178130e-01  -6.7064186e-01
   5.5414913e-01  -8.3241741e-01
   5.7957752e-01  -8.1491711e-01
   7.2064325e-01  -6.9330607e-01
   7.9539733e-01  -6.0608835e-01
   3.5556028e-01  -9.3465335e-01
   6.9423270e-01  -7.1975062e-01
   9.2624320e-01  -3.7692643e-01
   2.8388292e-01  -9.5885895e-01
   6.0859476e-01  -7.9348120e-01
   7.4517837e-01  -6.6686520e-01
   9.5630310e-01  -2.9237711e-01
   4.8583393e-01  -8.7405114e-01
   7.1888783e-01  -6.9512610e-01
   6.2855653e-01  -7.7776390e-01
   8.7031165e-01  -4.9250141e-01
   7.9984585e-01  -6.0020548e-01
   8.4301518e-01  -5.3788977e-01
   8.1655503e-01  -5.7726760e-01
   6.8836965e-01  -7.2536007e-01
   7.0741287e-01  -7.0680056e-01
   6.3174332e-01  -7.7517764e-01
   4.5729862e-01  -8.8931320e-01
   7.8370657e-01  -6.2113123e-01
   5.4607457e-01  -8.3773657e-01
   6.0792830e-01  -7.9399193e-01
   7.1484077e-01  -6.9928726e-01
   8.2311168e-01  -5.6787953e-01
   4.5082661e-01  -8.9261154e-01
   5.7011187e-01  -8.2156707e-01
   5.2072546e-01  -8.5372419e-01
   7.7268212e-01  -6.3479315e-01
   8.3456107e-01  -5.5091543e-01
   5.6130100e-01  -8.2761174e-01
   5.9153282e-01  -8.0628092e-01
   7.9435385e-01  -6.0745531e-01
   7.5921910e-01  -6.5083513e-01
   2.8981956e-01  -9.5708130e-01
   6.8223894e-01  -7.3112928e-01
   6.7745423e-01  -7.3556493e-01
   6.7471034e-01  -7.3808263e-01
   4.9315207e-01  -8.6994312e-01
   6.5052108e-01  -7.5948820e-01
   5.1712753e-01  -8.5590836e-01
   9.2688657e-01  -3.7534156e-01
   5.1830802e-01  -8.5519401e-01
   8.7005727e-01  -4.9295065e-01
   6.3138776e-01  -7.7546728e-01
   8.3670298e-01  -5.4765694e-01
   7.6621421e-01  -6.4258523e-01
   8.2209112e-01  -5.6935595e-01
   8.4611061e-01  -5.3300735e-01
   6.0363899e-01  -7.9725778e-01
   7.6677806e-01  -6.4191231e-01
   7.6567767e-01  -6.4322446e-01
   5.8055516e-01  -8.1422092e-01
   9.0490634e-01  -4.2561076e-01
   8.2348268e-01  -5.6734141e-01
   6.2506217e-01  -7.8057497e-01
   5.7050992e-01  -8.2129071e-01
   7.7768710e-01  -6.2865155e-01
   7.2783981e-01  -6.8574719e-01
   6.3325339e-01  -7.7394454e-01
   8.8800051e-01  -4.5984248e-01
   5.3344396e-01  -8.4583541e-01
   7.2996525e-01  -6.8348426e-01
   9.0501201e-01  -4.2538602e-01
   7.6803158e-01  -6.4041197e-01
   8.2803656e-01  -5.6067410e-01
   6.1868701e-01  -7.8563756e-01
   5.0041299e-01  -8.6578683e-01
   7.8271691e-01  -6.2237789e-01
   6.5512184e-01  -7.5552325e-01
   8.3939683e-01  -5.4351905e-01
   7.3214049e-01  -6.8115366e-01
   6.3475076e-01  -7.7271695e-01
   5.1144285e-01  -8.5931729e-01
   6.8728195e-01  -7.2639075e-01
   7.8551044e-01  -6.1884840e-01
   8.4194022e-01  -5.3957081e-01
   6.8612577e-01  -7.2748294e-01
   5.5790280e-01  -8.2990630e-01
   8.2349784e-01  -5.6731941e-01
   4.9992930e-01  -8.6606622e-01
   7.4204943e-01  -6.7034517e-01
   7.1435773e-01  -6.9978070e-01
   7.6975456e-01  -6.3833997e-01
   5.9841040e-01  -8.0118973e-01
   6.5597308e-01  -7.5478428e-01
   7.4799211e-01  -6.6370762e-01
   5.7964333e-01  -8.1487030e-01
   6.1949618e-01  -7.8499967e-01
   5.2855769e-01  -8.4889738e-01
   7.5504524e-01  -6.5567269e-01
   8.4964488e-01  -5.2735527e-01
   6.7431954e-01  -7.3843968e-01
   8.4683021e-01  -5.3186332e-01
   5.9610405e-01  -8.0290719e-01
   6.9697464e-01  -7.1709578e-01
   7.7995403e-01  -6.2583680e-01
   4.8740820e-01  -8.7317424e-01
   6.9253649e-01  -7.2138285e-01
   8.2118040e-01  -5.7066869e-01
   7.8823880e-01  -6.1536948e-01
   7.9512184e-01  -6.0644972e-01
   8.2361760e-01  -5.6714552e-01
   8.0037211e-01  -5.9950353e-01
   7.7738758e-01  -6.2902190e-01
   4.0098894e-01  -9.1608289e-01
   6.1089487e-01  -7.9171173e-01
   7.8047774e-01  -6.2518357e-01
   6.2301975e-01  -7.8220611e-01
   6.7368367e-01  -7.3901983e-01
   6.4866313e-01  -7.6107565e-01
   5.6815800e-01  -8.2291949e-01
   3.0661440e-01  -9.5183381e-01
   5.8381268e-01  -8.1188839e-01
   8.3034804e-01  -5.5724513e-01
   8.2336256e-01  -5.6751573e-01
   6.6847033e-01  -7.4373881e-01
   6.8689952e-01  -7.2675240e-01
   6.6724173e-01  -7.4484124e-01
   5.4956197e-01  -8.3545295e-01
   6.5586131e-01  -7.5488141e-01
   6.5923157e-01  -7.5193998e-01
   6.5170328e-01  -7.5847402e-01
   6.4533153e-01  -7.6390262e-01
   8.0632481e-01  -5.9147299e-01
   4.8927307e-01  -8.7213064e-01
   6.2212920e-01  -7.8291459e-01
   3.8839165e-01  -9.2149440e-01
   8.4792281e-01  -5.3011971e-01
   7.9050349e-01  -6.1245754e-01
   6.3769265e-01  -7.7029091e-01
   7.7185514e-01  -6.3579843e-01
   5.2998787e-01  -8.4800522e-01
   8.7386091e-01  -4.8617601e-01
   7.9004099e-01  -6.1305402e-01
   8.0149176e-01  -5.9800582e-01
   7.7741920e-01  -6.2898282e-01
   4.9369174e-01  -8.6963697e-01
   7.9136629e-01  -6.1134229e-01
   3.7636768e-01  -9.2647038e-01
   7.0550353e-01  -7.0870640e-01
   6.4843437e-01  -7.6127056e-01
   5.6316856e-01  -8.2634204e-01
   6.5424153e-01  -7.5628567e-01
   8.7768997e-01  -4.7922888e-01
   6.6516573e-01  -7.4669576e-01
   8.2950294e-01  -5.5850235e-01
   6.0395632e-01  -7.9701741e-01
   7.7570751e-01  -6.3109259e-01
   6.9830781e-01  -7.1579760e-01
   7.7639180e-01  -6.3025057e-01
   7.3067292e-01  -6.8272768e-01
   7.8010219e-01  -6.2565212e-01
   6.1043472e-01  -7.9206657e-01
   7.6653336e-01  -6.4220449e-01
   8.8042359e-01  -4.7418805e-01
   7.0484772e-01  -7.0935865e-01
   4.6137534e-01  -8.8720505e-01
   7.5766826e-01  -6.5263988e-01
   7.6882033e-01  -6.3946486e-01
   7.5485207e-01  -6.5589508e-01
   7.0590967e-01  -7.0830187e-01
   8.0162007e-01  -5.9783381e-01
   7.5420424e-01  -6.5663991e-01
   8.3834639e-01  -5.4513791e-01
   6.7053409e-01  -7.4187872e-01
   5.0625524e-01  -8.6238369e-01
   7.0386004e-01  -7.1033868e-01
   6.9651533e-01  -7.1754191e-01
   9.0913823e-01  -4.1649450e-01
   6.3839558e-01  -7.6970844e-01
   6.7471519e-01  -7.3807818e-01
   9.2841487e-01  -3.7154518e-01
   8.5711024e-01  -5.1513302e-01
   7.6193876e-01  -6.4764908e-01
   4.9049646e-01  -8.7144318e-01
   7.6165952e-01  -6.4797745e-01
   5.8104542e-01  -8.1387113e-01
   8.5294767e-01  -5.2199642e-01
   6.9391895e-01  -7.2005312e-01
   6.6947021e-01  -7.4283891e-01
   6.5851001e-01  -7.5257197e-01
   8.5383728e-01  -5.2054000e-01
   8.0655247e-01  -5.9116251e-01
   5.1990831e-01  -8.5422207e-01
   7.5545769e-01  -6.5519743e-01
   8.2917172e-01  -5.5899398e-01
   6.9715549e-01  -7.1691995e-01
   7.2578968e-01  -6.8791667e-01
   8.0688469e-01  -5.9070897e-01
   4.6462704e-01  -8.8550647e-01
   5.2469746e-01  -8.5128877e-01
   6.1819365e-01  -7.8602583e-01
   7.4733508e-01  -6.6444735e-01
   9.7086643e-01  -2.3962133e-01
   9.1313743e-01  -4.0765186e-01
   8.2332956e-01  -5.6756360e-01
   7.5087686e-01  -6.6044223e-01
   8.3550555e-01  -5.4948201e-01
   8.2500772e-01  -5.6512146e-01
   6.2810511e-01  -7.7812851e-01
   6.6621757e-01  -7.4575744e-01
   5.8470413e-01  -8.1124662e-01
   6.5504376e-01  -7.5559094e-01
   8.2270782e-01  -5.6846446e-01
   2.8997470e-01  -9.5703431e-01
   7.7311753e-01  -6.3426278e-01
   5.6020395e-01  -8.2835472e-01
   6.7455571e-01  -7.3822394e-01
   5.1660565e-01  -8.5622345e-01
   8.0355732e-01  -5.9522738e-01
   6.5199685e-01  -7.5822168e-01
   5.5759440e-01  -8.3011354e-01
   6.2283286e-01  -7.8235492e-01
   8.9907588e-01  -4.3779283e-01
   7.5325184e-01  -6.5773221e-01
   6.7433482e-01  -7.3842572e-01
   7.1421567e-01  -6.9992570e-01
   6.8304389e-01  -7.3037733e-01
   6.4837906e-01  -7.6131767e-01
   6.4892327e-01  -7.6085386e-01
   7.2879327e-01  -6.8473379e-01
   7.9852941e-01  -6.0195579e-01
   4.9460567e-01  -8.6911750e-01
   5.4228110e-01  -8.4019713e-01
   6.4417552e-01  -7.6487770e-01
   7.4959716e-01  -6.6189433e-01
   6.9967331e-01  -7.1446292e-01
   6.6508754e-01  -7.4676540e-01
   8.6633079e-01  -4.9947068e-01
   5.2816360e-01  -8.4914263e-01
   6.9650888e-01  -7.1754817e-01
   2.4484241e-01  -9.6956289e-01
   4.9964979e-01  -8.6622750e-01
   6.2793403e-01  -7.7826657e-01
   6.6499137e-01  -7.4685104e-01
   6.2890557e-01  -7.7748170e-01
   8.7265333e-01  -4.8834021e-01
   7.0568840e-01  -7.0852232e-01
   5.6912712e-01  -8.2224955e-01
   6.0349498e-01  -7.9736679e-01
   5.9031998e-01  -8.0716933e-01
   8.0576766e-01  -5.9223177e-01
   3.7019082e-01  -9.2895573e-01
   2.3064528e-01  -9.7303790e-01
   8.1357615e-01  -5.8145838e-01
   6.3326777e-01  -7.7393277e-01
   6.9280974e-01  -7.2112042e-01
   7.9943892e-01  -6.0074738e-01
   8.2327817e-01  -5.6763814e-01
   8.1825266e-01  -5.7485875e-01
   6.7439635e-01  -7.3836953e-01
   7.1433447e-01  -6.9980445e-01
   6.0508156e-01  -7.9616349e-01
   8.6771736e-01  -4.9705793e-01
   6.0932772e-01  -7.9291849e-01
   7.1001756e-01  -7.0418397e-01
   6.3247384e-01  -7.7458172e-01
   5.6275692e-01  -8.2662244e-01
   7.2220805e-01  -6.9167588e-01
   7.9061981e-01  -6.1230738e-01
   6.8007607e-01  -7.3314155e-01
   7.6947092e-01  -6.3868185e-01
   4.3014267e-01  -9.0276092e-01
   7.8427279e-01  -6.2041615e-01
   5.4245265e-01  -8.4008638e-01
   5.4498423e-01  -8.3844629e-01
   3.8748104e-01  -9.2187767e-01
   8.5745258e-01  -5.1456299e-01
   6.3953149e-01  -7.6876490e-01
   7.4449780e-01  -6.6762492e-01
   7.8867101e-01  -6.1481545e-01
   3.6311689e-01  -9.3174359e-01
   8.8110388e-01  -4.7292278e-01
   6.2240318e-01  -7.8269680e-01
   6.6220517e-01  -7.4932257e-01
   8.7304556e-01  -4.8763865e-01
   8.8501400e-01  -4.6556440e-01
   8.6689032e-01  -4.9849891e-01
   7.2350148e-01  -6.9032283e-01
   8.6659303e-01  -4.9901556e-01
   7.4102539e-01  -6.7147701e-01
   8.2331427e-01  -5.6758577e-01
   6.6477950e-01  -7.4703963e-01
   6.9590852e-01  -7.1813045e-01
   9.2037303e-01  -3.9104155e-01
   7.3814696e-01  -6.7463996e-01
   7.9305082e-01  -6.0915548e-01
   7.5307490e-01  -6.5793479e-01
   4.2961445e-01  -9.0301242e-01
   5.8234372e-01  -8.1294267e-01
   6.7395079e-01  -7.3877624e-01
   7.6629778e-01  -6.4248557e-01
   5.9840252e-01  -8.0119562e-01
   6.1546139e-01  -7.8816704e-01
   5.8978803e-01  -8.0755810e-01
   7.2735158e-01  -6.8626502e-01
   6.1372424e-01  -7.8952046e-01
   8.1712036e-01  -5.7646710e-01
   5.6654957e-01  -8.2402766e-01
   6.7782926e-01  -7.3521935e-01
   8.2005635e-01  -5.7228279e-01
   6.4989364e-01  -7.6002517e-01
   9.0597994e-01  -4.2332063e-01
   6.2928924e-01  -7.7717119e-01
   8.2738420e-01  -5.6163635e-01
   5.6802811e-01  -8.2300915e-01
   7.3239824e-01  -6.8087650e-01
   7.8401667e-01  -6.2073977e-01
   6.5546911e-01  -7.5522198e-01
   8.1225535e-01  -5.8330201e-01
   3.8974667e-01  -9.2092211e-01
   8.3086201e-01  -5.5647849e-01
   5.3431482e-01  -8.4528556e-01
   8.9706575e-01  -4.4189709e-01
   9.0648610e-01  -4.2223565e-01
   8.1949477e-01  -5.7308666e-01
   8.2924220e-01  -5.5888941e-01
   7.4014478e-01  -6.7244754e-01
   4.8690166e-01  -8.7345679e-01
   7.3829140e-01  -6.7448188e-01
   7.6608296e-01  -6.4274171e-01
   8.8139567e-01  -4.7237875e-01
   4.2671477e-01  -9.0438626e-01
   6.3807351e-01  -7.6997545e-01
   8.3239608e-01  -5.5418116e-01
   7.9715100e-01  -6.0377999e-01
   6.6569993e-01  -7.4621954e-01
   6.2421936e-01  -7.8124912e-01
   7.3009553e-01  -6.8334509e-01
   8.4421180e-01  -5.3600973e-01
   7.6982231e-01  -6.3825827e-01
   5.4906607e-01  -8.3577895e-01
   5.7125135e-01  -8.2077518e-01
   3.7970775e-01  -9.2510649e-01
   8.2468440e-01  -5.6559317e-01
   6.2910553e-01  -7.7731990e-01
   8.7060740e-01  -4.9197840e-01
   4.4625795e-01  -8.9490438e-01
   7.7222335e-01  -6.3535117e-01
   4.0142062e-01  -9.1589382e-01
   7.3213554e-01  -6.8115898e-01
   7.6175599e-01  -6.4786403e-01
   7.6670889e-01  -6.4199491e-01
   7.7095689e-01  -6.3688733e-01
   7.6566547e-01  -6.4323898e-01
   5.6913431e-01  -8.2224457e-01
   5.8219077e-01  -8.1305222e-01
   9.2617528e-01  -3.7709329e-01
   8.3574284e-01  -5.4912103e-01
   6.9366779e-01  -7.2029508e-01
   8.8817434e-01  -4.5950663e-01
   6.8748341e-01  -7.2620008e-01
   8.7875686e-01  -4.7726971e-01
   7.7722133e-01  -6.2922730e-01
   8.9738972e-01  -4.4123882e-01
   6.2343971e-01  -7.8187143e-01
   5.9336607e-01  -8.0493273e-01
   8.2366507e-01  -5.6707658e-01
   6.5266518e-01  -7.5764646e-01
   4.5906449e-01  -8.8840294e-01
   6.3086450e-01  -7.7589302e-01
   8.9458180e-01  -4.4690424e-01
   6.5792297e-01  -7.5308524e-01
   7.3104013e-01  -6.8233446e-01
   7.0642541e-01  -7.0778749e-01
   8.1370658e-01  -5.8127584e-01
   6.7617619e-01  -7.3673995e-01
   8.2249564e-01  -5.6877141e-01
   7.2678080e-01  -6.8686947e-01
   8.5894835e-01  -5.1206223e-01
   6.3674786e-01  -7.7107208e-01
   4.0427153e-01  -9.1463902e-01
   7.0516596e-01  -7.0904229e-01
   8.8429273e-01  -4.6693294e-01
   7.4685318e-01  -6.6498896e-01
   7.8405513e-01  -6.2069119e-01
   7.7805131e-01  -6.2820074e-01
   7.0144454e-01  -7.1272404e-01
   4.3280508e-01  -9.0148753e-01
   6.9913044e-01  -7.1499415e-01
   5.7904967e-01  -8.1529227e-01
   7.0658545e-01  -7.0762773e-01
   7.3171125e-01  -6.8161473e-01
   8.8246015e-01  -4.7038716e-01
   6.9938540e-01  -7.1474475e-01
   6.5885840e-01  -7.5226698e-01
   7.3731679e-01  -6.7554715e-01
   7.2587998e-01  -6.8782138e-01
   6.7922867e-01  -7.3392671e-01
   5.2742755e-01  -8.4960001e-01
   6.5158827e-01  -7.5857282e-01
   6.7118187e-01  -7.4129272e-01
   7.4441400e-01  -6.6771836e-01
   5.6507389e-01  -8.2504030e-01
   8.2331326e-01  -5.6758725e-01
   6.5136846e-01  -7.5876158e-01
   7.1121631e-01  -7.0297323e-01
   8.8915349e-01  -4.5760908e-01
   8.2551282e-01  -5.6438336e-01
   6.2759988e-01  -7.7853606e-01
   5.2587523e-01  -8.5056172e-01
   8.5472802e-01  -5.1907611e-01
   8.0579415e-01  -5.9219574e-01
   6.8658290e-01  -7.2705153e-01
   6.9475304e-01  -7.1924836e-01
   7.7550663e-01  -6.3133942e-01
   7.3305966e-01  -6.8016435e-01
   7.5797732e-01  -6.5228090e-01
   4.7611895e-01  -8.7938089e-01
   6.5058519e-01  -7.5943328e-01
   6.6679410e-01  -7.4524199e-01
   4.5996982e-01  -8.8793455e-01
   5.2832767e-01  -8.4904056e-01
   7.3570385e-01  -6.7730336e-01
   7.4516125e-01  -6.6688433e-01
   9.1026274e-01  -4.1403109e-01
   6.9011560e-01  -7.2369915e-01
   8.5324502e-01  -5.2151024e-01
   5.8328288e-01  -8.1226910e-01
   7.0364691e-01  -7.1054981e-01
   7.4862045e-01  -6.6299881e-01
   4.9254510e-01  -8.7028692e-01
   7.6853073e-01  -6.3981287e-01
   4.2781090e-01  -9.0386826e-01
   7.2938275e-01  -6.8410585e-01
   7.9869640e-01  -6.0173421e-01
   8.0583811e-01  -5.9213592e-01
   8.9339364e-01  -4.4927474e-01
   7.9926424e-01  -6.0097976e-01
   7.1298381e-01  -7.0118049e-01
   8.7808860e-01  -4.7849809e-01
   6.9377047e-01  -7.2019618e-01
   7.0900375e-01  -7.0520471e-01
   8.6215529e-01  -5.0664412e-01
   5.1511823e-01  -8.5711913e-01
   5.9279451e-01  -8.0535375e-01
   6.2266701e-01  -7.8248693e-01
   8.7655093e-01  -4.8130911e-01
   7.6366512e-01  -6.4561257e-01
   7.8908085e-01  -6.1428936e-01
   9.0909586e-01  -4.1658698e-01
   5.9347900e-01  -8.0484948e-01
   7.3013856e-01  -6.8329911e-01
   5.3249157e-01  -8.4643530e-01
   8.9568431e-01  -4.4469048e-01
   5.5497591e-01  -8.3186642e-01
   2.7175906e-01  -9.6236532e-01
   6.4733167e-01  -7.6220844e-01
   6.4114371e-01  -7.6742084e-01
   7.1698122e-01  -6.9709248e-01
   7.9409644e-01  -6.0779178e-01
   7.3574697e-01  -6.7725652e-01
   6.5552020e-01  -7.5517764e-01
   7.1978147e-01  -6.9420072e-01
   5.3158701e-01  -8.4700369e-01
   7.8114220e-01  -6.2435316e-01
   7.2094888e-01  -6.9298825e-01
   7.6245778e-01  -6.4703797e-01
   6.9266019e-01  -7.2126408e-01
   3.5995300e-01  -9.3297044e-01
   8.2527123e-01  -5.6473657e-01
   8.4880482e-01  -5.2870633e-01
   7.5300395e-01  -6.5801599e-01
   7.8307146e-01  -6.2193173e-01
   7.9853668e-01  -6.0194615e-01
   6.1744672e-01  -7.8661270e-01
   8.0033528e-01  -5.9955269e-01
   4.9687825e-01  -8.6782026e-01
   8.5564014e-01  -5.1757120e-01
   7.2329871e-01  -6.9053528e-01
   7.8579338e-01  -6.1848909e-01
   8.3752069e-01  -5.4640561e-01
   7.8481059e-01  -6.1973570e-01
   8.6687219e-01  -4.9853044e-01
   6.1142838e-01  -7.9129978e-01
   5.1878163e-01  -8.5490679e-01
   5.5141665e-01  -8.3422999e-01
   5.5899059e-01  -8.2917400e-01
   5.3754042e-01  -8.4323799e-01
   6.8857547e-01  -7.2516469e-01
   8.1876280e-01  -5.7413193e-01
   7.3907278e-01  -6.7362558e-01
   5.8499389e-01  -8.1103770e-01
   8.5192510e-01  -5.2366365e-01
   5.2091495e-01  -8.5360858e-01
   5.9217197e-01  -8.0581161e-01
   5.8195372e-01  -8.1322191e-01
   7.0967088e-01  -7.0453335e-01
   5.4228714e-01  -8.4019323e-01
   6.0773976e-01  -7.9413625e-01
   4.9339524e-01  -8.6980523e-01
   7.7848081e-01  -6.2766841e-01
   7.4688300e-01  -6.6495548e-01
   8.1882260e-01  -5.7404664e-01
   8.3004955e-01  -5.5768965e-01
   5.4362908e-01  -8.3932558e-01
   7.9889003e-01  -6.0147711e-01
   6.7076844e-01  -7.4166684e-01
   7.1695864e-01  -6.9711570e-01
   5.1850959e-01  -8.5507181e-01
   9.0917993e-01  -4.1640348e-01
   6.6982396e-01  -7.4251994e-01
   7.4537446e-01  -6.6664601e-01
   3.7984710e-01  -9.2504929e-01
   6.6921220e-01  -7.4307135e-01
   7.3835498e-01  -6.7441228e-01
   7.1890680e-01  -6.9510648e-01
   7.7164645e-01  -6.3605169e-01
   8.3376689e-01  -5.5211663e-01
   6.3488071e-01  -7.7261018e-01
   7.4855440e-01  -6.6307338e-01
   8.2997888e-01  -5.5779481e-01
   5.6543370e-01  -8.2479375e-01
   7.5919634e-01  -6.5086168e-01
   9.4308307e-01  -3.3255724e-01
   6.5931516e-01  -7.5186669e-01
   6.2889421e-01  -7.7749088e-01
   6.9157965e-01  -7.2230020e-01
   4.3920847e-01  -8.9838518e-01
   4.8466749e-01  -8.7469848e-01
   6.0900422e-01  -7.9316698e-01
   8.2495242e-01  -5.6520219e-01
   7.3906179e-01  -6.7363764e-01
   7.2884821e-01  -6.8467532e-01
   8.5067171e-01  -5.2569729e-01
   7.4517154e-01  -6.6687283e-01
   5.0220884e-01  -8.6474637e-01
   8.1074084e-01  -5.8540524e-01
   6.3519791e-01  -7.7234941e-01
   6.2793756e-01  -7.7826372e-01
   6.9284912e-01  -7.2108259e-01
   8.1176845e-01  -5.8397943e-01
   7.2477373e-01  -6.8898697e-01
   5.1762111e-01  -8.5560995e-01
   8.0068760e-01  -5.9908211e-01
   8.0399130e-01  -5.9464106e-01
   8.4401483e-01  -5.3631984e-01
   6.3933993e-01  -7.6892422e-01
   4.0440988e-01  -9.1457785e-01
   6.3062502e-01  -7.7608768e-01
   5.7537542e-01  -8.1788943e-01
   7.5891831e-01  -6.5118584e-01
   8.3168084e-01  -5.5525398e-01
   6.5959618e-01  -7.5162017e-01
   8.7789445e-01  -4.7885419e-01
   4.4413957e-01  -8.9595761e-01
   9.9982068e-01   1.8937054e-02
   6.8236498e-01  -7.3101165e-01
   7.1867847e-01  -6.9534255e-01
   8.0172593e-01  -5.9769184e-01
   8.6218847e-01  -5.0658764e-01
   8.9065283e-01  -4.5468399e-01
   7.0944965e-01  -7.0475612e-01
   7.5748189e-01  -6.5285617e-01
   6.1753370e-01  -7.8654442e-01
   5.6936133e-01  -8.2208739e-01
   5.3855368e-01  -8.4259120e-01
   6.0138584e-01  -7.9895874e-01
   7.5941140e-01  -6.5061073e-01
   7.6880243e-01  -6.3948638e-01
   7.3712839e-01  -6.7575272e-01
   8.5717176e-01  -5.1503066e-01
   4.5329763e-01  -8.9135922e-01
   7.5865687e-01  -6.5149041e-01
   6.4340932e-01  -7.6552233e-01
   5.0535151e-01  -8.6291358e-01
   4.5093206e-01  -8.9255828e-01
   2.5379342e-01  -9.6725845e-01
   8.1172658e-01  -5.8403764e-01
   8.4542123e-01  -5.3410012e-01
   7.6589982e-01  -6.4295993e-01
   7.8017258e-01  -6.2556434e-01
   8.4056545e-01  -5.4171000e-01
   6.7297211e-01  -7.3966785e-01
   7.5827056e-01  -6.5194000e-01
   8.4931222e-01  -5.2789086e-01
   6.9729739e-01  -7.1678194e-01
   6.3110399e-01  -7.7569823e-01
   5.3093289e-01  -8.4741387e-01
   6.0093836e-01  -7.9929537e-01
   5.8480862e-01  -8.1117130e-01
   6.5169449e-01  -7.5848157e-01
   7.0049224e-01  -7.1366002e-01
   7.9349065e-01  -6.0858245e-01
   6.9625152e-01  -7.1779790e-01
   7.9036943e-01  -6.1263052e-01
   5.4409916e-01  -8.3902092e-01
   5.5388621e-01  -8.3259238e-01
   4.7333633e-01  -8.8088179e-01
   8.0588233e-01  -5.9207573e-01
   4.1405573e-01  -9.1025153e-01
   7.3998879e-01  -6.7261920e-01
   5.9459047e-01  -8.0402872e-01
   5.6373594e-01  -8.2595508e-01
   6.3048314e-01  -7.7620294e-01
   7.4621441e-01  -6.6570568e-01
   8.3253116e-01  -5.5397821e-01
   6.3867315e-01  -7.6947814e-01
   6.2982386e-01  -7.7673799e-01
   5.0138705e-01  -8.6522311e-01
   4.0424272e-01  -9.1465175e-01
   5.7744207e-01  -8.1643166e-01
   6.6071325e-01  -7.5063840e-01
   7.4395690e-01  -6.6822761e-01
   8.0385431e-01  -5.9482623e-01
   7.2347299e-01  -6.9035269e-01
   5.0340035e-01  -8.6405329e-01
   6.9521737e-01  -7.1879956e-01
   8.8139482e-01  -4.7238032e-01
   5.7059628e-01  -8.2123071e-01
   3.2269050e-01  -9.4650454e-01
   8.6662452e-01  -4.9896086e-01
   7.0209174e-01  -7.1208650e-01
   8.8076022e-01  -4.7356248e-01
   8.3421714e-01  -5.5143609e-01
   6.7167561e-01  -7.4084538e-01
   7.4401936e-01  -6.6815806e-01
   4.2436022e-01  -9.0549346e-01
   7.8257073e-01  -6.2256169e-01
   9.0787907e-01  -4.1923214e-01
   8.0059066e-01  -5.9921164e-01
   8.7897094e-01  -4.7687533e-01
   8.3372370e-01  -5.5218184e-01
   6.9724074e-01  -7.1683705e-01
   6.2133229e-01  -7.8354718e-01
   8.3364357e-01  -5.5230282e-01
   9.3467448e-01  -3.5550474e-01
   4.2400347e-01  -9.0566056e-01
   4.2424059e-01  -9.0554951e-01
   7.6349400e-01  -6.4581492e-01
   8.5660228e-01  -5.1597726e-01
   7.9076398e-01  -6.1212117e-01
   5.0686611e-01  -8.6202480e-01
   6.9846086e-01  -7.1564825e-01
   5.0547019e-01  -8.6284407e-01
   6.6899674e-01  -7.4326534e-01
   6.7671392e-01  -7.3624606e-01
   8.1172973e-01  -5.8403326e-01
   7.9577957e-01  -6.0558639e-01
   5.3627657e-01  -8.4404232e-01
   5.2270278e-01  -8.5251498e-01
   8.1805399e-01  -5.7514143e-01
   6.3260104e-01  -7.7447784e-01
   6.6885851e-01  -7.4338974e-01
   4.1378328e-01  -9.1037542e-01
   1.8389483e-01  -9.8294592e-01
   9.4606145e-01  -3.2398724e-01
   6.2113242e-01  -7.8370563e-01
   7.1559095e-01  -6.9851957e-01
   5.7749684e-01  -8.1639292e-01
   6.6808278e-01  -7.4408696e-01
   6.0145496e-01  -7.9890671e-01
   8.6776667e-01  -4.9697184e-01
   7.8114803e-01  -6.2434586e-01
   7.0133202e-01  -7.1283476e-01
   5.9126543e-01  -8.0647702e-01
   6.0475737e-01  -7.9640977e-01
   8.3551144e-01  -5.4947305e-01
   7.9984691e-01  -6.0020406e-01
   5.9837704e-01  -8.0121465e-01
   6.4809608e-01  -7.6155858e-01
   7.0210935e-01  -7.1206914e-01
   7.5628318e-01  -6.5424442e-01
   6.9884977e-01  -7.1526848e-01
   7.6493847e-01  -6.4410336e-01
   7.0536766e-01  -7.0884164e-01
   9.2656629e-01  -3.7613150e-01
   7.1913116e-01  -6.9487436e-01
   8.2263830e-01  -5.6856507e-01
   6.5505121e-01  -7.5558448e-01
   6.5641253e-01  -7.5440214e-01
   6.0500842e-01  -7.9621907e-01
   7.9192200e-01  -6.1062226e-01
   7.0038886e-01  -7.1376148e-01
   7.7392953e-01  -6.3327172e-01
   5.6468244e-01  -8.2530827e-01
   5.6021609e-01  -8.2834651e-01
   5.2753023e-01  -8.4953626e-01
   6.9732167e-01  -7.1675832e-01
   8.4273944e-01  -5.3832169e-01
   7.8405658e-01  -6.2068936e-01
   6.7203316e-01  -7.4052106e-01
   6.3532095e-01  -7.7224820e-01
   8.2888146e-01  -5.5942428e-01
   8.3223613e-01  -5.5442134e-01
   8.6268145e-01  -5.0574768e-01
   8.8444747e-01  -4.6663977e-01
   5.3174314e-01  -8.4690568e-01
   6.8209889e-01  -7.3125995e-01
   9.0735102e-01  -4.2037379e-01
   7.1848796e-01  -6.9553940e-01
   4.7977141e-01  -8.7739352e-01
   5.6069533e-01  -8.2802219e-01
   7.9113696e-01  -6.1163903e-01
   6.1898484e-01  -7.8540293e-01
   7.5357313e-01  -6.5736409e-01
   6.7136436e-01  -7.4112745e-01
   7.0077104e-01  -7.1338625e-01
   9.2164281e-01  -3.8803933e-01
   8.1584267e-01  -5.7827394e-01
   5.3491683e-01  -8.4490472e-01
   5.9050641e-01  -8.0703295e-01
   5.6639930e-01  -8.2413096e-01
   6.9984222e-01  -7.1429746e-01
   8.0103029e-01  -5.9862381e-01
   5.1330873e-01  -8.5820403e-01
   8.5342966e-01  -5.2120803e-01
   6.4002266e-01  -7.6835604e-01
   6.8999827e-01  -7.2381102e-01
   8.6122902e-01  -5.0821705e-01
   6.7583969e-01  -7.3704865e-01
   5.2175027e-01  -8.5309827e-01
   8.5680147e-01  -5.1564643e-01
   6.5542353e-01  -7.5526154e-01
   6.0381562e-01  -7.9712402e-01
   7.9669282e-01  -6.0438444e-01
   6.8950947e-01  -7.2427667e-01
   8.4877182e-01  -5.2875930e-01
   6.4242418e-01  -7.6634925e-01
   6.2762891e-01  -7.7851265e-01
   7.1954366e-01  -6.9444720e-01
   7.1250768e-01  -7.0166431e-01
   7.3722216e-01  -6.7565042e-01
   6.6744786e-01  -7.4465653e-01
   6.3502317e-01  -7.7249309e-01
   7.3830993e-01  -6.7446160e-01
   8.6837810e-01  -4.9590269e-01
   3.5872715e-01  -9.3344246e-01
   6.4554972e-01  -7.6371825e-01
   6.7318770e-01  -7.3947165e-01
   5.7259942e-01  -8.1983529e-01
   6.7451577e-01  -7.3826043e-01
   6.3570511e-01  -7.7193200e-01
   9.6338045e-01  -2.6813824e-01
   5.4668041e-01  -8.3734135e-01
   5.5355469e-01  -8.3281282e-01
   2.5238029e-01  -9.6762812e-01
   8.7176526e-01  -4.8992380e-01
   7.4435001e-01  -6.6778968e-01
   5.8572638e-01  -8.1050886e-01
   5.1753778e-01  -8.5566036e-01
   8.0376425e-01  -5.9494793e-01
   5.6231704e-01  -8.2692173e-01
   6.0833746e-01  -7.9367848e-01
   7.1197680e-01  -7.0220299e-01
   2.8638665e-01  -9.5811413e-01
   5.7144913e-01  -8.2063749e-01
   4.3283760e-01  -9.0147191e-01
   7.2614482e-01  -6.8754179e-01
   8.1383000e-01  -5.8110303e-01
   5.7541236e-01  -8.1786344e-01
   7.0669583e-01  -7.0751750e-01
   6.8412284e-01  -7.2936681e-01
   7.5704749e-01  -6.5335985e-01
   6.6300304e-01  -7.4861671e-01
   5.2959291e-01  -8.4825194e-01
   3.1205592e-01  -9.5006374e-01
   6.1852757e-01  -7.8576310e-01
   7.4158595e-01  -6.7085787e-01
   5.8906624e-01  -8.0808475e-01
   5.2851579e-01  -8.4892347e-01
   8.3457158e-01  -5.5089952e-01
   8.5697941e-01  -5.1535066e-01
   8.5674982e-01  -5.1573225e-01
   7.4361079e-01  -6.6861274e-01
   7.5257534e-01  -6.5850616e-01
   6.8643833e-01  -7.2718802e-01
   8.7427217e-01  -4.8543607e-01
   5.7099495e-01  -8.2095357e-01
   8.1432769e-01  -5.8040539e-01
   6.3801845e-01  -7.7002108e-01
   6.0521898e-01  -7.9605903e-01
   8.0095215e-01  -5.9872837e-01
   7.1764290e-01  -6.9641128e-01
   7.5926849e-01  -6.5077751e-01
   6.1960702e-01  -7.8491219e-01
   6.3165788e-01  -7.7524727e-01
   6.6347674e-01  -7.4819691e-01
   5.9396857e-01  -8.0448824e-01
   4.8333182e-01  -8.7543723e-01
   7.0713114e-01  -7.0708242e-01
   7.1877121e-01  -6.9524668e-01
   6.8280310e-01  -7.3060244e-01
   8.1791417e-01  -5.7534025e-01
   4.2472121e-01  -9.0532419e-01
   8.0863860e-01  -5.8830571e-01
   9.3668985e-01  -3.5016014e-01
   6.8282816e-01  -7.3057902e-01
   8.5758578e-01  -5.1434096e-01
   7.0508922e-01  -7.0911860e-01
   6.3502236e-01  -7.7249376e-01
   8.0229144e-01  -5.9693253e-01
   6.7559323e-01  -7.3727457e-01
   5.1858270e-01  -8.5502748e-01
   6.0174520e-01  -7.9868812e-01
   4.0250852e-01  -9.1541624e-01
   8.2868082e-01  -5.5972144e-01
   6.8781095e-01  -7.2588987e-01
   3.7167314e-01  -9.2836366e-01
   7.7849306e-01  -6.2765321e-01
   7.4504498e-01  -6.6701423e-01
   7.0388249e-01  -7.1031644e-01
   6.2027705e-01  -7.8438280e-01
   6.4268072e-01  -7.6613412e-01
   5.7874955e-01  -8.1550534e-01
   6.5617092e-01  -7.5461230e-01
   7.5702945e-01  -6.5338076e-01
   6.1122842e-01  -7.9145425e-01
   6.8993144e-01  -7.2387472e-01
   7.7324762e-01  -6.3410419e-01
   8.9787772e-01  -4.4024493e-01
   4.6438915e-01  -8.8563125e-01
   6.7640101e-01  -7.3653355e-01
   6.0476043e-01  -7.9640745e-01
   6.4835005e-01  -7.6134237e-01
   9.4449451e-01  -3.2852719e-01
   6.3442932e-01  -7.7298088e-01
   7.4148893e-01  -6.7096511e-01
   8.3070904e-01  -5.5670682e-01
   6.1852715e-01  -7.8576343e-01
   4.7811851e-01  -8.7829533e-01
   7.1553936e-01  -6.9857242e-01
   8.3079662e-01  -5.5657612e-01
   7.4710792e-01  -6.6470276e-01
   6.8063928e-01  -7.3261870e-01
   7.0594210e-01  -7.0826955e-01
   3.8063382e-01  -9.2472585e-01
   6.3517208e-01  -7.7237066e-01
   8.6126454e-01  -5.0815686e-01
   4.6419599e-01  -8.8573251e-01
   8.0312016e-01  -5.9581709e-01
   7.3653216e-01  -6.7640253e-01
   7.7307263e-01  -6.3431751e-01
   7.8456003e-01  -6.2005287e-01
   6.7032899e-01  -7.4206404e-01
   7.2825028e-01  -6.8531126e-01
   7.4437579e-01  -6.6776095e-01
   7.8405357e-01  -6.2069316e-01
   9.1567128e-01  -4.0192798e-01
   6.1284562e-01  -7.9020266e-01
   5.3393503e-01  -8.4552551e-01
   4.7980002e-01  -8.7737788e-01
   8.0347693e-01  -5.9533588e-01
   5.1667047e-01  -8.5618434e-01
   8.5144553e-01  -5.2444305e-01
   7.9679208e-01  -6.0425357e-01
   7.3314717e-01  -6.8007002e-01
   6.6166535e-01  -7.4979929e-01
   6.2634324e-01  -7.7954739e-01
   6.8905640e-01  -7.2470772e-01
   7.4754857e-01  -6.6420714e-01
   6.8867247e-01  -7.2507257e-01
   7.7558079e-01  -6.3124832e-01
   6.7648362e-01  -7.3645768e-01
   7.4888421e-01  -6.6270087e-01
   7.6577360e-01  -6.4311026e-01
   6.2547014e-01  -7.8024811e-01
   4.9437846e-01  -8.6924677e-01
   5.0758791e-01  -8.6159997e-01
   7.4831877e-01  -6.6333930e-01
   7.6879866e-01  -6.3949091e-01
   6.1779441e-01  -7.8633966e-01
   5.6697870e-01  -8.2373246e-01
   5.6492424e-01  -8.2514278e-01
   8.3742496e-01  -5.4655233e-01
   6.5735901e-01  -7.5357755e-01
   7.6944292e-01  -6.3871558e-01
   4.9855253e-01  -8.6685949e-01
   8.9747527e-01  -4.4106478e-01
   7.1947880e-01  -6.9451440e-01
   4.8469310e-01  -8.7468428e-01
   7.5145971e-01  -6.5977898e-01
   4.7117244e-01  -8.8204111e-01
   8.5153774e-01  -5.2429331e-01
   6.0497249e-01  -7.9624637e-01
   6.0258395e-01  -7.9805550e-01
   6.8208942e-01  -7.3126877e-01
   5.2893439e-01  -8.4866272e-01
   6.9123580e-01  -7.2262927e-01
   6.0589647e-01  -7.9554350e-01
   7.9524815e-01  -6.0628408e-01
   5.5834923e-01  -8.2960601e-01
   8.0311412e-01  -5.9582524e-01
   7.2059171e-01  -6.9335964e-01
   8.8424449e-01  -4.6702428e-01
   3.6652537e-01  -9.3040806e-01
   8.4731613e-01  -5.3108885e-01
   9.1456465e-01  -4.0443974e-01
   6.6464166e-01  -7.4716228e-01
   5.5964023e-01  -8.2873567e-01
   8.7007792e-01  -4.9291420e-01
   3.6018986e-01  -9.3287902e-01
   6.6457951e-01  -7.4721756e-01
   6.3631982e-01  -7.7142536e-01
   8.1578456e-01  -5.7835591e-01
   7.2933488e-01  -6.8415687e-01
   6.4559231e-01  -7.6368224e-01
   6.1894475e-01  -7.8543453e-01
   8.4479578e-01  -5.3508885e-01
   8.7790599e-01  -4.7883304e-01
   3.2663878e-01  -9.4514925e-01
   8.2575319e-01  -5.6403162e-01
   7.6049909e-01  -6.4933900e-01
   7.7681031e-01  -6.2973465e-01
   7.4613059e-01  -6.6579963e-01
   6.7972384e-01  -7.3346813e-01
   7.7808687e-01  -6.2815668e-01
   6.6205091e-01  -7.4945887e-01
   7.1586983e-01  -6.9823376e-01
   7.8109080e-01  -6.2441745e-01
   7.1021693e-01  -7.0398290e-01
   6.8005670e-01  -7.3315952e-01
   6.6193071e-01  -7.4956503e-01
   4.3081922e-01  -9.0243825e-01
   7.5373982e-01  -6.5717294e-01
   7.5134712e-01  -6.5990719e-01
   6.3597298e-01  -7.7171132e-01
   7.9102263e-01  -6.1178689e-01
   7.0368569e-01  -7.1051140e-01
   5.3464731e-01  -8.4507529e-01
   8.4389989e-01  -5.3650067e-01
   6.0310904e-01  -7.9765875e-01
   6.1737166e-01  -7.8667162e-01
   7.8748650e-01  -6.1633189e-01
   5.2237199e-01  -8.5271772e-01
   7.7565416e-01  -6.3115816e-01
   8.0614662e-01  -5.9171584e-01
   6.6134506e-01  -7.5008180e-01
   8.4857427e-01  -5.2907627e-01
   8.4483692e-01  -5.3502391e-01
   8.2148511e-01  -5.7022997e-01
   5.3320599e-01  -8.4598545e-01
   7.5687529e-01  -6.5355933e-01
   6.7345456e-01  -7.3922862e-01
   7.9815534e-01  -6.0245170e-01
   6.3511087e-01  -7.7242099e-01
   5.9646721e-01  -8.0263745e-01
   7.7866427e-01  -6.2744079e-01
   7.8700012e-01  -6.1695284e-01
   8.9693153e-01  -4.4216946e-01
   7.3332225e-01  -6.7988123e-01
   5.6551450e-01  -8.2473835e-01
   5.0857521e-01  -8.6101757e-01
   5.3812036e-01  -8.4286801e-01
   4.1008809e-01  -9.1204592e-01
   9.2648139e-01  -3.7634059e-01
   7.9535183e-01  -6.0614806e-01
   6.6491360e-01  -7.4692028e-01
   7.9998469e-01  -6.0002041e-01
   6.5475045e-01  -7.5584513e-01
   6.3246942e-01  -7.7458533e-01
   8.7093176e-01  -4.9140397e-01
   6.0110293e-01  -7.9917162e-01
   7.5894593e-01  -6.5115365e-01
   5.6771488e-01  -8.2322525e-01
   7.5438781e-01  -6.5642900e-01
   8.0495048e-01  -5.9334199e-01
   6.3431510e-01  -7.7307461e-01
   7.1938012e-01  -6.9461662e-01
   6.2973558e-01  -7.7680956e-01
   7.9755208e-01  -6.0325010e-01
   6.5861092e-01  -7.5248366e-01
   8.6544115e-01  -5.0101060e-01
   6.1817658e-01  -7.8603926e-01
   5.5243345e-01  -8.3355701e-01
   7.5434495e-01  -6.5647825e-01
   7.4052693e-01  -6.7202668e-01
   8.6366551e-01  -5.0406536e-01
   3.6320690e-01  -9.3170851e-01
   8.0692220e-01  -5.9065774e-01
   6.3378408e-01  -7.7351001e-01
   5.3762726e-01  -8.4318262e-01
   7.6753358e-01  -6.4100873e-01
   8.1881407e-01  -5.7405882e-01
   7.2100745e-01  -6.9292731e-01
   7.4977175e-01  -6.6169655e-01
   6.4587184e-01  -7.6344585e-01
   5.2062123e-01  -8.5378776e-01
   5.9205540e-01  -8.0589727e-01
   7.7756116e-01  -6.2880732e-01
   6.2196210e-01  -7.8304734e-01
   7.1536191e-01  -6.9875414e-01
   6.7264747e-01  -7.3996309e-01
   7.7698020e-01  -6.2952503e-01
   6.8642453e-01  -7.2720105e-01
   7.9389020e-01  -6.0806114e-01
   5.4672232e-01  -8.3731398e-01
   4.8151242e-01  -8.7643927e-01
   7.1808173e-01  -6.9595879e-01
   3.2346026e-01  -9.4624176e-01
   7.8054615e-01  -6.2509816e-01
   8.6918009e-01  -4.9449567e-01
   4.3446599e-01  -9.0068824e-01
   7.2680731e-01  -6.8684141e-01
   6.2779445e-01  -7.7837917e-01
   7.5096074e-01  -6.6034685e-01
   6.2809339e-01  -7.7813797e-01
   4.6267094e-01  -8.8653009e-01
   9.1628116e-01  -4.0053569e-01
   6.8115380e-01  -7.3214035e-01
   4.7394722e-01  -8.8055325e-01
   7.4861106e-01  -6.6300941e-01
   5.9076691e-01  -8.0684228e-01
   6.7072754e-01  -7.4170383e-01
   7.4713657e-01  -6.6467056e-01
   7.1364809e-01  -7.0050440e-01
   7.5792028e-01  -6.5234719e-01
   5.1148643e-01  -8.5929136e-01
   8.7125382e-01  -4.9083275e-01
   5.0881825e-01  -8.6087397e-01
   4.2518678e-01  -9.0510563e-01
   8.1231899e-01  -5.8321339e-01
   6.2952795e-01  -7.7697784e-01
   6.1424090e-01  -7.8911857e-01
   5.5610297e-01  -8.3111340e-01
   7.3962065e-01  -6.7302399e-01
   6.3516989e-01  -7.7237245e-01
   8.8877582e-01  -4.5834216e-01
   7.3733470e-01  -6.7552761e-01
   7.3460657e-01  -6.7849333e-01
   7.0673837e-01  -7.0747500e-01
   6.9175042e-01  -7.2213666e-01
   6.3466905e-01  -7.7278405e-01
   8.1677639e-01  -5.7695436e-01
   7.7047468e-01  -6.3747060e-01
   5.7266874e-01  -8.1978687e-01
   5.4520094e-01  -8.3830540e-01
   8.4246833e-01  -5.3874586e-01
   7.2168853e-01  -6.9221793e-01
   6.4244206e-01  -7.6633426e-01
   6.6598320e-01  -7.4596674e-01
   5.7854534e-01  -8.1565023e-01
   8.7337702e-01  -4.8704474e-01
   7.3726763e-01  -6.7560080e-01
   6.6823021e-01  -7.4395456e-01
   4.7075911e-01  -8.8226179e-01
   7.7534793e-01  -6.3153431e-01
   7.0923056e-01  -7.0497661e-01
   5.6203281e-01  -8.2711494e-01
   7.0031029e-01  -7.1383856e-01
   4.4629776e-01  -8.9488452e-01
   7.3706352e-01  -6.7582348e-01
   6.5491485e-01  -7.5570268e-01
   7.0454718e-01  -7.0965715e-01
   6.0739209e-01  -7.9440219e-01
   5.6044754e-01  -8.2818993e-01
   7.1422475e-01  -6.9991643e-01
   6.7732950e-01  -7.3567978e-01
   7.0189140e-01  -7.1228398e-01
   8.1919666e-01  -5.7351272e-01
   7.1364704e-01  -7.0050546e-01
   8.1490978e-01  -5.7958783e-01
   5.1192052e-01  -8.5903282e-01
   5.1977606e-01  -8.5430255e-01
   6.9494209e-01  -7.1906570e-01
   7.0973484e-01  -7.0446892e-01
   5.0645490e-01  -8.6226645e-01
   5.4612661e-01  -8.3770265e-01
   4.7323725e-01  -8.8093502e-01
   8.2144452e-01  -5.7028843e-01
   5.3423699e-01  -8.4533475e-01
   7.2088309e-01  -6.9305668e-01
   7.9476367e-01  -6.0691902e-01
   8.0153420e-01  -5.9794893e-01
   7.4091268e-01  -6.7160137e-01
   7.6576601e-01  -6.4311929e-01
   5.9008346e-01  -8.0734225e-01
   8.6043660e-01  -5.0955751e-01
   3.9905872e-01  -9.1692537e-01
   6.2660985e-01  -7.7933311e-01
   8.9720215e-01  -4.4162009e-01
   9.5637872e-01  -2.9212968e-01
   4.8922157e-01  -8.7215954e-01
   5.2902103e-01  -8.4860872e-01
   6.4259064e-01  -7.6620968e-01
   7.1442632e-01  -6.9971068e-01
   5.7077980e-01  -8.2110317e-01
   5.0636445e-01  -8.6231957e-01
   6.9101134e-01  -7.2284392e-01
   6.1219582e-01  -7.9070619e-01
   5.2551823e-01  -8.5078234e-01
   8.2469338e-01  -5.6558009e-01
   7.8492140e-01  -6.1959535e-01
   6.4827546e-01  -7.6140589e-01
   6.6378126e-01  -7.4792676e-01
   7.8823257e-01  -6.1537746e-01
   7.6034199e-01  -6.4952295e-01
   7.6740016e-01  -6.4116846e-01
   8.3880986e-01  -5.4442449e-01
   4.0393899e-01  -9.1478593e-01
   5.5533500e-01  -8.3162674e-01
   8.7055543e-01  -4.9207036e-01
   6.8567396e-01  -7.2790880e-01
   6.4920366e-01  -7.6061463e-01
   6.4483741e-01  -7.6431977e-01
   7.9168421e-01  -6.1093053e-01
   6.0850530e-01  -7.9354981e-01
   6.5586151e-01  -7.5488124e-01
   5.5762523e-01  -8.3009283e-01
   6.1709122e-01  -7.8689162e-01
   5.9896829e-01  -8.0077275e-01
   4.7723026e-01  -8.7877829e-01
   6.7912017e-01  -7.3402711e-01
   6.7147292e-01  -7.4102910e-01
   7.1857420e-01  -6.9545030e-01
   4.3635368e-01  -8.9977523e-01
   6.9789275e-01  -7.1620228e-01
   8.2360860e-01  -5.6715860e-01
   7.3914764e-01  -6.7354344e-01
   8.6449233e-01  -5.0264602e-01
   6.8826081e-01  -7.2546334e-01
   7.2652806e-01  -6.8713680e-01
   7.9548214e-01  -6.0597703e-01
   9.1920722e-01  -3.9377415e-01
   5.2565935e-01  -8.5069515e-01
   7.0310877e-01  -7.1108231e-01
   2.7642101e-01  -9.6103664e-01
   5.3255529e-01  -8.4639521e-01
   2.4671896e-01  -9.6908707e-01
   6.3545961e-01  -7.7213411e-01
   5.4598497e-01  -8.3779497e-01
   6.4611196e-01  -7.6324264e-01
   4.5624512e-01  -8.8985414e-01
   5.3276318e-01  -8.4626438e-01
   9.3590571e-01  -3.5225063e-01
   7.2846405e-01  -6.8508403e-01
   5.4628689e-01  -8.3759813e-01
   6.2742690e-01  -7.7867547e-01
   5.6291396e-01  -8.2651550e-01
   8.3393393e-01  -5.5186429e-01
   7.9408277e-01  -6.0780964e-01
   6.1176761e-01  -7.9103754e-01
   9.5809693e-01  -2.8644419e-01
   7.2231647e-01  -6.9156266e-01
   6.8579860e-01  -7.2779137e-01
   7.0128442e-01  -7.1288159e-01
   8.2635393e-01  -5.6315111e-01
   6.9668565e-01  -7.1737654e-01
   7.0470489e-01  -7.0950054e-01
   8.7086032e-01  -4.9153058e-01
   8.5112022e-01  -5.2497082e-01
   6.9068714e-01  -7.2315370e-01
   9.4498773e-01  -3.2710578e-01
   5.8548762e-01  -8.1068135e-01
   8.0182697e-01  -5.9755628e-01
   9.3074602e-01  -3.6566630e-01
   7.3146261e-01  -6.8188155e-01
   7.6710304e-01  -6.4152391e-01
   7.0600822e-01  -7.0820363e-01
   6.6925302e-01  -7.4303458e-01
   7.5010655e-01  -6.6131699e-01
   7.2480963e-01  -6.8894920e-01
   7.5430842e-01  -6.5652022e-01
   6.7471809e-01  -7.3807554e-01
   7.8759049e-01  -6.1619901e-01
   5.1243781e-01  -8.5872434e-01
   6.3565027e-01  -7.7197716e-01
   6.0730692e-01  -7.9446731e-01
   8.2548828e-01  -5.6441926e-01
   6.8825646e-01  -7.2546746e-01
   7.5307211e-01  -6.5793799e-01
   6.3961696e-01  -7.6869379e-01
   4.9396857e-01  -8.6947976e-01
   6.7916554e-01  -7.3398512e-01
   6.7059376e-01  -7.4182478e-01
   6.4079114e-01  -7.6771526e-01
   8.0322250e-01  -5.9567911e-01
   8.5410538e-01  -5.2009999e-01
   6.6750407e-01  -7.4460615e-01
   7.2491401e-01  -6.8883937e-01
   4.9545062e-01  -8.6863611e-01
   7.4437296e-01  -6.6776410e-01
   3.9547894e-01  -9.1847504e-01
   7.1093888e-01  -7.0325380e-01
   5.6248936e-01  -8.2680452e-01
   5.0336434e-01  -8.6407427e-01
   5.2934266e-01  -8.4840813e-01
   5.4138696e-01  -8.4077355e-01
   8.5769299e-01  -5.1416217e-01
   8.8712193e-01  -4.6153514e-01
   6.9520048e-01  -7.1881590e-01
   7.2049010e-01  -6.9346522e-01
   5.8560708e-01  -8.1059506e-01
   6.5075490e-01  -7.5928786e-01
   5.3416453e-01  -8.4538054e-01
   8.5650996e-01  -5.1613049e-01
   4.2651049e-01  -9.0448261e-01
   7.7168294e-01  -6.3600742e-01
   8.8970782e-01  -4.5653038e-01
   5.4015269e-01  -8.4156703e-01
   8.3145253e-01  -5.5559579e-01
   4.8857885e-01  -8.7251975e-01
   7.3310837e-01  -6.8011184e-01
   8.7099011e-01  -4.9130054e-01
   8.6795469e-01  -4.9664338e-01
   5.5102661e-01  -8.3448767e-01
   8.4630147e-01  -5.3270425e-01
   6.8210191e-01  -7.3125712e-01
   6.8175432e-01  -7.3158119e-01
   5.5343788e-01  -8.3289045e-01
   5.6300656e-01  -8.2645243e-01
   7.4053505e-01  -6.7201774e-01
   4.1197093e-01  -9.1119699e-01
   7.5722551e-01  -6.5315352e-01
   7.7606477e-01  -6.3065322e-01
   8.2046825e-01  -5.7169210e-01
   5.1772521e-01  -8.5554697e-01
   5.3309081e-01  -8.4605803e-01
   8.0803756e-01  -5.8913098e-01
   4.1343150e-01  -9.1053522e-01
   6.4249279e-01  -7.6629173e-01
   3.6999963e-01  -9.2903190e-01
   9.8009606e-01  -1.9852382e-01
   7.2034377e-01  -6.9361722e-01
   7.5781701e-01  -6.5246714e-01
   6.6258284e-01  -7.4898864e-01
   7.9434684e-01  -6.0746449e-01
   5.5647003e-01  -8.3086768e-01
   7.8594759e-01  -6.1829312e-01
   6.6489961e-01  -7.4693274e-01
   7.3829296e-01  -6.7448017e-01
   6.3455117e-01  -7.7288085e-01
   6.2555254e-01  -7.8018204e-01
   7.8459523e-01  -6.2000833e-01
   7.3363328e-01  -6.7954559e-01
   7.7216964e-01  -6.3541643e-01
   7.7863009e-01  -6.2748321e-01
   8.1570266e-01  -5.7847141e-01
   5.9192913e-01  -8.0599001e-01
   6.7613608e-01  -7.3677677e-01
   7.5461823e-01  -6.5616410e-01
   8.4013470e-01  -5.4237780e-01
   5.5864433e-01  -8.2940733e-01
   7.2753443e-01  -6.8607117e-01
   5.8577179e-01  -8.1047604e-01
   5.1915573e-01  -8.5467967e-01
   6.0098492e-01  -7.9926036e-01
   5.9139026e-01  -8.0638549e-01
   7.3898046e-01  -6.7372686e-01
   6.9786691e-01  -7.1622746e-01
   4.2183345e-01  -9.0667334e-01
   7.6847435e-01  -6.3988059e-01
   6.7931634e-01  -7.3384556e-01
   6.1225495e-01  -7.9066041e-01
   7.0580268e-01  -7.0840848e-01
   5.3565100e-01  -8.4443946e-01
   4.8720593e-01  -8.7328711e-01
   7.1885330e-01  -6.9516181e-01
   8.8929542e-01  -4.5733321e-01
   5.0209193e-01  -8.6481426e-01
   8.8119506e-01  -4.7275286e-01
   8.5447545e-01  -5.1949177e-01
   7.0682437e-01  -7.0738908e-01
   7.6173554e-01  -6.4788808e-01
   7.7486616e-01  -6.3212534e-01
   6.1253596e-01  -7.9044272e-01
   6.3415132e-01  -7.7320896e-01
   7.6129686e-01  -6.4840350e-01
   6.1941620e-01  -7.8506278e-01
   7.3725267e-01  -6.7561712e-01
   8.8567739e-01  -4.6430116e-01
   6.3537869e-01  -7.7220070e-01
   8.1161070e-01  -5.8419865e-01
   8.8107415e-01  -4.7297816e-01
   6.9817158e-01  -7.1593047e-01
   6.5904092e-01  -7.5210709e-01
   7.5799896e-01  -6.5225576e-01
   9.0725638e-01  -4.2057801e-01
   7.3894421e-01  -6.7376661e-01
   6.4259212e-01  -7.6620844e-01
   8.6911890e-01  -4.9460322e-01
   7.6469887e-01  -6.4438780e-01
   6.3902235e-01  -7.6918817e-01
   5.1076177e-01  -8.5972229e-01
   8.2643317e-01  -5.6303483e-01
   6.1614371e-01  -7.8763376e-01
   7.8178460e-01  -6.2354859e-01
   3.5214036e-01  -9.3594720e-01
   7.1193658e-01  -7.0224377e-01
   9.1436730e-01  -4.0488570e-01
   7.7696477e-01  -6.2954408e-01
   7.2867611e-01  -6.8485847e-01
   5.0936639e-01  -8.6054976e-01
   6.6609751e-01  -7.4586467e-01
   4.8850222e-01  -8.7256265e-01
   6.6874732e-01  -7.4348976e-01
   8.9151824e-01  -4.5298481e-01
   5.1429184e-01  -8.5761524e-01
   8.2988182e-01  -5.5793921e-01
   6.9397011e-01  -7.2000381e-01
   6.3683510e-01  -7.7100003e-01
   7.6699701e-01  -6.4165067e-01
   4.6500408e-01  -8.8530854e-01
   5.3312035e-01  -8.4603942e-01
   6.9251748e-01  -7.2140109e-01
   3.4347268e-01  -9.3916267e-01
   6.1516413e-01  -7.8839907e-01
   5.6255323e-01  -8.2676107e-01
   7.1901015e-01  -6.9499957e-01
   6.5337560e-01  -7.5703390e-01
   7.4258713e-01  -6.6974948e-01
   5.0132204e-01  -8.6526078e-01
   6.6224014e-01  -7.4929166e-01
   9.6874438e-01  -2.4806112e-01
   9.3536949e-01  -3.5367205e-01
   8.4967018e-01  -5.2731451e-01
   5.7325277e-01  -8.1937858e-01
   7.0268532e-01  -7.1150076e-01
   8.2831915e-01  -5.6025654e-01
   5.1812655e-01  -8.5530397e-01
   4.8093345e-01  -8.7675710e-01
   7.0262612e-01  -7.1155923e-01
   7.8551809e-01  -6.1883870e-01
   5.9831917e-01  -8.0125786e-01
   6.2639457e-01  -7.7950615e-01
   7.4391920e-01  -6.6826957e-01
   7.8372886e-01  -6.2110311e-01
   5.3360263e-01  -8.4573532e-01
   6.9073520e-01  -7.2310779e-01
   6.2610165e-01  -7.7974145e-01
   5.4213065e-01  -8.4029421e-01
   7.5445826e-01  -6.5634803e-01
   5.9080158e-01  -8.0681689e-01
   6.1003268e-01  -7.9237625e-01
   4.4107188e-01  -8.9747178e-01
   7.7776478e-01  -6.2855544e-01
   8.6969286e-01  -4.9359329e-01
   6.8537848e-01  -7.2818702e-01
   7.6644422e-01  -6.4231087e-01
   9.2221897e-01  -3.8666804e-01
   6.6460550e-01  -7.4719444e-01
   6.7328082e-01  -7.3938686e-01
   7.7869873e-01  -6.2739803e-01
   5.0614100e-01  -8.6245074e-01
   5.4374009e-01  -8.3925367e-01
   7.1006652e-01  -7.0413460e-01
   5.7926822e-01  -8.1513700e-01
   5.8308532e-01  -8.1241093e-01
   7.5612922e-01  -6.5442234e-01
   8.3712035e-01  -5.4701876e-01
   7.3560164e-01  -6.7741437e-01
   6.2764749e-01  -7.7849767e-01
   7.7310735e-01  -6.3427520e-01
   7.2717068e-01  -6.8645670e-01
   6.6469822e-01  -7.4711196e-01
   7.5475079e-01  -6.5601162e-01
   4.7906744e-01  -8.7777810e-01
   7.1495369e-01  -6.9917181e-01
   7.7621990e-01  -6.3046226e-01
   6.7294295e-01  -7.3969439e-01
   5.9946838e-01  -8.0039844e-01
   8.3246267e-01  -5.5408113e-01
   5.2290287e-01  -8.5239228e-01
   7.5977124e-01  -6.5019048e-01
   6.6354044e-01  -7.4814042e-01
   4.9906544e-01  -8.6656430e-01
   7.6058001e-01  -6.4924422e-01
   7.6953089e-01  -6.3860960e-01
   6.2182766e-01  -7.8315411e-01
   7.3865540e-01  -6.7408323e-01
   9.6333779e-01  -2.6829144e-01
   7.4410471e-01  -6.6806301e-01
   8.2605556e-01  -5.6358869e-01
   9.0034707e-01  -4.3517255e-01
   7.5613427e-01  -6.5441650e-01
   7.7050136e-01  -6.3743835e-01
   6.9418156e-01  -7.1979995e-01
   6.3635064e-01  -7.7139994e-01
   5.1496459e-01  -8.5721145e-01
   7.7467129e-01  -6.3236414e-01
   6.0796865e-01  -7.9396104e-01
   6.7114740e-01  -7.4132393e-01
   8.9623773e-01  -4.4357404e-01
   5.8849011e-01  -8.0850441e-01
   4.1104777e-01  -9.1161381e-01
   6.2121308e-01  -7.8364170e-01
   8.4230914e-01  -5.3899472e-01
   6.4486336e-01  -7.6429788e-01
   4.0241175e-01  -9.1545878e-01
   3.9686153e-01  -9.1787849e-01
   8.7795984e-01  -4.7873429e-01
   7.5935398e-01  -6.5067775e-01
   7.9915042e-01  -6.0113111e-01
   7.6019630e-01  -6.4969346e-01
   7.0557653e-01  -7.0863372e-01
   9.2044241e-01  -3.9087820e-01
   5.5078737e-01  -8.3464559e-01
   5.4923836e-01  -8.3566574e-01
   6.9671805e-01  -7.1734508e-01
   8.2407301e-01  -5.6648361e-01
   7.3840816e-01  -6.7435405e-01
   8.1552520e-01  -5.7872157e-01
   8.7948121e-01  -4.7593361e-01
   5.7437096e-01  -8.1859514e-01
   8.1420951e-01  -5.8057116e-01
   6.5217259e-01  -7.5807052e-01
   3.6756622e-01  -9.2999735e-01
   8.1203319e-01  -5.8361126e-01
   8.1393619e-01  -5.8095429e-01
   6.6416514e-01  -7.4758590e-01
   4.4642700e-01  -8.9482006e-01
   4.6210427e-01  -8.8682560e-01
   7.4634395e-01  -6.6556045e-01
   6.4898628e-01  -7.6080011e-01
   6.2032153e-01  -7.8434763e-01
   6.4698044e-01  -7.6250660e-01
   7.0493115e-01  -7.0927574e-01
   7.3409112e-01  -6.7905098e-01
   7.0717047e-01  -7.0704309e-01
   8.1110949e-01  -5.8489434e-01
   6.5935980e-01  -7.5182755e-01
   6.8105402e-01  -7.3223318e-01
   7.8931052e-01  -6.1399422e-01
   7.2729777e-01  -6.8632205e-01
   8.1164804e-01  -5.8414677e-01
   9.0023795e-01  -4.3539824e-01
   6.3688619e-01  -7.7095783e-01
   7.7900284e-01  -6.2702039e-01
   6.6624376e-01  -7.4573403e-01
   6.4803429e-01  -7.6161116e-01
   5.8884363e-01  -8.0824698e-01
   6.5845664e-01  -7.5261866e-01
   6.7198275e-01  -7.4056679e-01
   6.5552016e-01  -7.5517767e-01
   8.6450353e-01  -5.0262674e-01
   4.2006063e-01  -9.0749604e-01
   5.1488323e-01  -8.5726032e-01
   6.4556525e-01  -7.6370512e-01
   6.8259030e-01  -7.3080126e-01
   6.5580005e-01  -7.5493463e-01
   5.4367099e-01  -8.3929843e-01
   2.9952829e-01  -9.5408742e-01
   8.0727691e-01  -5.9017285e-01
   5.8946431e-01  -8.0779442e-01
   6.7561911e-01  -7.3725085e-01
   6.3014587e-01  -7.7647677e-01
   8.7951210e-01  -4.7587652e-01
   7.1651363e-01  -6.9757309e-01
   6.1578082e-01  -7.8791750e-01
   8.4015936e-01  -5.4233961e-01
   5.8836999e-01  -8.0859183e-01
   6.7085081e-01  -7.4159233e-01
   7.0325375e-01  -7.1093893e-01
   6.9053772e-01  -7.2329638e-01
   8.2501130e-01  -5.6511624e-01
   6.9832805e-01  -7.1577785e-01
   1.8929905e-01  -9.8191948e-01
   6.2988346e-01  -7.7668966e-01
   6.8580285e-01  -7.2778736e-01
   8.2521810e-01  -5.6481420e-01
   6.6016950e-01  -7.5111665e-01
   3.6312729e-01  -9.3173954e-01
   7.7677597e-01  -6.2977702e-01
   6.2787907e-01  -7.7831091e-01
   7.8556798e-01  -6.1877536e-01
   7.3780939e-01  -6.7500911e-01
   7.8938501e-01  -6.1389845e-01
   7.1912776e-01  -6.9487787e-01
   5.5574835e-01  -8.3135057e-01
   7.2825241e-01  -6.8530900e-01
   9.4193642e-01  -3.3579127e-01
   6.3909467e-01  -7.6912808e-01
   4.1002162e-01  -9.1207580e-01
   7.5991208e-01  -6.5002587e-01
   5.2829548e-01  -8.4906059e-01
   5.9211833e-01  -8.0585103e-01
   6.0659486e-01  -7.9501112e-01
   5.5332502e-01  -8.3296544e-01
   7.6023452e-01  -6.4964874e-01
   6.6702260e-01  -7.4503749e-01
   6.8486432e-01  -7.2867061e-01
   5.2762036e-01  -8.4948028e-01
   5.7091644e-01  -8.2100818e-01
   6.8765618e-01  -7.2603648e-01
   3.3531786e-01  -9.4210505e-01
   6.8657541e-01  -7.2705860e-01
   8.0751604e-01  -5.8984561e-01
   8.8500297e-01  -4.6558537e-01
   4.1922132e-01  -9.0788407e-01
   7.7222350e-01  -6.3535098e-01
   2.9361053e-01  -9.5592513e-01
   4.7278766e-01  -8.8117639e-01
   5.0336236e-01  -8.6407542e-01
   6.7142420e-01  -7.4107324e-01
   8.0131086e-01  -5.9824820e-01
   7.2078225e-01  -6.9316156e-01
   8.1981144e-01  -5.7263356e-01
   8.3768885e-01  -5.4614777e-01
   8.6055762e-01  -5.0935311e-01
   6.5927805e-01  -7.5189923e-01
   5.6602877e-01  -8.2438549e-01
   7.6762000e-01  -6.4090525e-01
   7.8355553e-01  -6.2132176e-01
   5.7364134e-01  -8.1910659e-01
   6.1560428e-01  -7.8805544e-01
   8.6671677e-01  -4.9880060e-01
   5.9344539e-01  -8.0487425e-01
   5.1498118e-01  -8.5720149e-01
   7.3127264e-01  -6.8208528e-01
   8.1765192e-01  -5.7571289e-01
   7.3951974e-01  -6.7313487e-01
   7.2289164e-01  -6.9096142e-01
   7.8269838e-01  -6.2240119e-01
   4.0026104e-01  -9.1640117e-01
   5.6336277e-01  -8.2620965e-01
   7.7719642e-01  -6.2925808e-01
   6.5975113e-01  -7.5148416e-01
   7.5438458e-01  -6.5643271e-01
   6.8180478e-01  -7.3153417e-01
   7.9708027e-01  -6.0387337e-01
   6.4834903e-01  -7.6134324e-01
   6.9138351e-01  -7.2248795e-01
   6.4668559e-01  -7.6275667e-01
   8.7367534e-01  -4.8650940e-01
   3.0565395e-01  -9.5214267e-01
   7.8646633e-01  -6.1763315e-01
   7.7499256e-01  -6.3197035e-01
   7.6459060e-01  -6.4451626e-01
   6.3752834e-01  -7.7042691e-01
   5.5909360e-01  -8.2910455e-01
   5.5483695e-01  -8.3195911e-01
   9.3464640e-01  -3.5557856e-01
   7.1687587e-01  -6.9720082e-01
   8.1200636e-01  -5.8364859e-01
   9.7019963e-01  -2.4230699e-01
   6.7420987e-01  -7.3853981e-01
   7.7712552e-01  -6.2934563e-01
   8.6721681e-01  -4.9793072e-01
   5.9211582e-01  -8.0585287e-01
   6.4054282e-01  -7.6792245e-01
   7.1259202e-01  -7.0157866e-01
   4.7789294e-01  -8.7841809e-01
   8.0814750e-01  -5.8898015e-01
   5.8848057e-01  -8.0851136e-01
   7.3988713e-01  -6.7273103e-01
   5.1572026e-01  -8.5675704e-01
   7.5260909e-01  -6.5846758e-01
   4.9273834e-01  -8.7017752e-01
   8.8905827e-01  -4.5779405e-01
   8.0206270e-01  -5.9723984e-01
   6.7351032e-01  -7.3917782e-01
   6.0421680e-01  -7.9681997e-01
   4.7147914e-01  -8.8187721e-01
   7.2396058e-01  -6.8984134e-01
   7.9344442e-01  -6.0864271e-01
   8.2674649e-01  -5.6257465e-01
   9.1526896e-01  -4.0284331e-01
   7.4189006e-01  -6.7052155e-01
   5.2262134e-01  -8.5256492e-01
   6.6289532e-01  -7.4871209e-01
   9.1248684e-01  -4.0910606e-01
   4.8654665e-01  -8.7365460e-01
   8.2592521e-01  -5.6377969e-01
   7.4979138e-01  -6.6167431e-01
   6.8892786e-01  -7.2482992e-01
   8.9537900e-01  -4.4530489e-01
   7.0695819e-01  -7.0725534e-01
   3.9575244e-01  -9.1835723e-01
   7.0404324e-01  -7.1015711e-01
   8.0024955e-01  -5.9966712e-01
   6.7939284e-01  -7.3377474e-01
   6.9956667e-01  -7.1456734e-01
   6.0070394e-01  -7.9947156e-01
   7.3638693e-01  -6.7656064e-01
   7.0663233e-01  -7.0758091e-01
   6.1535144e-01  -7.8825288e-01
   7.2403204e-01  -6.8976634e-01
   2.5744460e-01  -9.6629306e-01
   7.9951211e-01  -6.0064998e-01
   8.2024048e-01  -5.7201884e-01
   2.9866280e-01  -9.5435870e-01
   8.4294968e-01  -5.3799241e-01
   4.9415681e-01  -8.6937279e-01
   4.8967392e-01  -8.7190564e-01
   7.4558132e-01  -6.6641466e-01
   7.3645451e-01  -6.7648706e-01
   8.6160126e-01  -5.0758573e-01
   5.2684955e-01  -8.4995856e-01
   8.7154781e-01  -4.9031053e-01
   8.3350901e-01  -5.5250586e-01
   9.2240180e-01  -3.8623170e-01
   9.1785904e-01  -3.9690653e-01
   8.3233453e-01  -5.5427361e-01
   6.3765383e-01  -7.7032305e-01
   3.8387574e-01  -9.2338476e-01
   5.9054172e-01  -8.0700711e-01
   7.4795507e-01  -6.6374935e-01
   6.5143302e-01  -7.5870615e-01
   8.0960394e-01  -5.8697654e-01
   8.5620518e-01  -5.1663594e-01
   8.9806243e-01  -4.3986802e-01
   7.0300086e-01  -7.1118899e-01
   5.6380310e-01  -8.2590923e-01
   8.5862562e-01  -5.1260320e-01
   5.4882014e-01  -8.3594046e-01
   6.3765843e-01  -7.7031924e-01
   7.3279617e-01  -6.8044822e-01
   5.5949500e-01  -8.2883373e-01
   7.6109158e-01  -6.4864444e-01
   4.8599663e-01  -8.7396068e-01
   7.1974760e-01  -6.9423583e-01
   7.1999835e-01  -6.9397578e-01
   8.7838514e-01  -4.7795350e-01
   9.3174587e-01  -3.6311105e-01
   5.7420579e-01  -8.1871100e-01
   9.5998378e-01  -2.8005562e-01
   6.7575914e-01  -7.3712250e-01
   7.1916930e-01  -6.9483489e-01
   6.3709449e-01  -7.7078571e-01
   7.6950312e-01  -6.3864306e-01
   5.0739591e-01  -8.6171306e-01
   7.5999947e-01  -6.4992370e-01
   4.7658383e-01  -8.7912903e-01
   7.0132744e-01  -7.1283927e-01
   5.0499815e-01  -8.6312043e-01
   5.3127673e-01  -8.4719834e-01
   6.5893298e-01  -7.5220165e-01
   4.3607998e-01  -8.9990791e-01
   7.7896930e-01  -6.2706206e-01
   8.7530226e-01  -4.8357621e-01
   7.7147447e-01  -6.3626028e-01
   6.4597614e-01  -7.6335760e-01
   7.0097431e-01  -7.1318652e-01
   6.0726182e-01  -7.9450178e-01
   4.5522794e-01  -8.9037493e-01
   7.0535143e-01  -7.0885779e-01
   4.8467689e-01  -8.7469327e-01
   4.6571156e-01  -8.8493657e-01
   3.6489287e-01  -9.3104951e-01
   8.4217568e-01  -5.3920323e-01
   5.9082206e-01  -8.0680189e-01
   6.2484814e-01  -7.8074631e-01
   8.0048853e-01  -5.9934808e-01
   8.0970667e-01  -5.8683482e-01
   4.8734695e-01  -8.7320842e-01
   4.7978968e-01  -8.7738353e-01
   5.6122211e-01  -8.2766523e-01
   6.9813382e-01  -7.1596729e-01
   6.6406713e-01  -7.4767295e-01
   7.0888959e-01  -7.0531947e-01
   6.1827073e-01  -7.8596521e-01
   5.5343009e-01  -8.3289563e-01
   7.0035361e-01  -7.1379607e-01
   9.2024513e-01  -3.9134244e-01
   6.4695383e-01  -7.6252917e-01
   6.6301181e-01  -7.4860894e-01
   6.3454800e-01  -7.7288346e-01
   8.8511252e-01  -4.6537708e-01
   8.3695815e-01  -5.4726690e-01
   7.2818654e-01  -6.8537899e-01
   5.9362938e-01  -8.0473857e-01
   8.6168026e-01  -5.0745160e-01
   3.1853345e-01  -9.4791162e-01
   7.1392075e-01  -7.0022651e-01
   7.5002472e-01  -6.6140979e-01
   6.0172898e-01  -7.9870034e-01
   7.5429538e-01  -6.5653521e-01
   7.3605182e-01  -6.7692519e-01
   7.8774444e-01  -6.1600219e-01
   6.1661786e-01  -7.8726261e-01
   5.9815009e-01  -8.0138409e-01
   7.4433295e-01  -6.6780870e-01
   7.8111543e-01  -6.2438665e-01
   8.7426138e-01  -4.8545550e-01
   8.3510186e-01  -5.5009533e-01
   8.0267932e-01  -5.9641085e-01
   7.1625548e-01  -6.9783815e-01
   9.1987008e-01  -3.9222319e-01
   7.0820408e-01  -7.0600777e-01
   6.7170701e-01  -7.4081691e-01
   7.6490248e-01  -6.4414610e-01
   7.1456647e-01  -6.9956755e-01
   7.3403215e-01  -6.7911472e-01
   8.0477732e-01  -5.9357684e-01
   7.2711311e-01  -6.8651768e-01
   8.8039701e-01  -4.7423739e-01
   7.8071965e-01  -6.2488146e-01
   7.5401415e-01  -6.5685818e-01
   6.9758979e-01  -7.1649737e-01
   6.4049635e-01  -7.6796121e-01
   8.8366653e-01  -4.6811693e-01
   6.8289270e-01  -7.3051869e-01
   9.2946077e-01  -3.6892097e-01
   4.3995584e-01  -8.9801941e-01
   6.6225994e-01  -7.4927416e-01
   6.8479546e-01  -7.2873533e-01
   7.7932507e-01  -6.2661984e-01
   7.4307832e-01  -6.6920446e-01
   5.4336822e-01  -8.3949447e-01
   8.3436104e-01  -5.5121834e-01
   6.3147699e-01  -7.7539462e-01
   5.3365631e-01  -8.4570145e-01
   2.7161267e-01  -9.6240665e-01
   6.3403012e-01  -7.7330835e-01
   8.1605046e-01  -5.7798067e-01
   6.0421699e-01  -7.9681982e-01
   7.2535518e-01  -6.8837479e-01
   5.5386754e-01  -8.3260479e-01
   8.3170672e-01  -5.5521522e-01
   2.9497982e-01  -9.5550348e-01
   8.2469678e-01  -5.6557512e-01
   7.7565642e-01  -6.3115538e-01
   6.1051755e-01  -7.9200273e-01
   4.5351296e-01  -8.9124968e-01
   7.2894977e-01  -6.8456718e-01
   7.3114140e-01  -6.8222595e-01
   5.1157750e-01  -8.5923714e-01
   5.3254391e-01  -8.4640238e-01
   5.5746227e-01  -8.3020228e-01
   9.1504458e-01  -4.0335272e-01
   7.3397384e-01  -6.7917775e-01
   7.4688670e-01  -6.6495132e-01
   8.8179469e-01  -4.7163347e-01
   7.9276834e-01  -6.0952306e-01
   5.8575190e-01  -8.1049042e-01
   7.9419401e-01  -6.0766428e-01
   6.4979434e-01  -7.6011007e-01
   8.0728999e-01  -5.9015496e-01
   5.9124529e-01  -8.0649179e-01
   7.4288704e-01  -6.6941679e-01
   7.8990103e-01  -6.1323434e-01
   8.4311149e-01  -5.3773879e-01
   8.2161067e-01  -5.7004904e-01
   6.8039816e-01  -7.3284265e-01
   6.9928151e-01  -7.1484640e-01
   6.8513696e-01  -7.2841427e-01
   8.8583514e-01  -4.6400011e-01
   8.8295362e-01  -4.6946023e-01
   8.0905110e-01  -5.8773831e-01
   5.3806662e-01  -8.4290231e-01
   4.0663418e-01  -9.1359107e-01
   6.9700514e-01  -7.1706613e-01
   5.3953482e-01  -8.4196329e-01
   8.3917358e-01  -5.4386368e-01
   6.0954388e-01  -7.9275233e-01
   8.3390609e-01  -5.5190637e-01
   8.6992896e-01  -4.9317706e-01
   8.2432358e-01  -5.6611893e-01
   7.4768665e-01  -6.6405171e-01
   6.8705759e-01  -7.2660296e-01
   6.1839909e-01  -7.8586422e-01
   7.2628157e-01  -6.8739732e-01
   6.9848456e-01  -7.1562513e-01
   7.7535948e-01  -6.3152013e-01
   5.9540242e-01  -8.0342763e-01
   4.4801439e-01  -8.9402635e-01
   8.3434532e-01  -5.5124213e-01
   6.2231015e-01  -7.8277077e-01
   6.7867702e-01  -7.3443686e-01
   7.7183047e-01  -6.3582838e-01
   6.2842431e-01  -7.7787074e-01
   7.0549890e-01  -7.0871102e-01
   5.7391404e-01  -8.1891554e-01
   3.4674289e-01  -9.3796022e-01
   3.4971335e-01  -9.3685675e-01
   6.2479256e-01  -7.8079079e-01
   7.8734069e-01  -6.1651816e-01
   7.6579738e-01  -6.4308194e-01
   8.3952597e-01  -5.4331955e-01
   7.6381442e-01  -6.4543592e-01
   5.6313223e-01  -8.2636680e-01
   7.2111320e-01  -6.9281726e-01
   6.6280655e-01  -7.4879067e-01
   6.0336522e-01  -7.9746499e-01
   4.5083728e-01  -8.9260615e-01
   6.0392299e-01  -7.9704267e-01
   4.2698778e-01  -9.0425740e-01
   6.1797963e-01  -7.8619411e-01
   6.2093503e-01  -7.8386203e-01
   6.2792456e-01  -7.7827421e-01
   6.4943286e-01  -7.6041894e-01
   7.4025921e-01  -6.7232158e-01
   7.4396397e-01  -6.6821973e-01
   7.9668921e-01  -6.0438920e-01
   7.1325887e-01  -7.0090069e-01
   7.5973204e-01  -6.5023628e-01
   9.2848734e-01  -3.7136406e-01
   6.0151958e-01  -7.9885806e-01
   8.8330513e-01  -4.6879852e-01
   9.3419916e-01  -3.5675190e-01
   5.9128867e-01  -8.0645998e-01
   3.9730264e-01  -9.1768764e-01
   9.1800447e-01  -3.9657003e-01
   6.4488147e-01  -7.6428260e-01
   5.8763850e-01  -8.0912360e-01
   8.0536963e-01  -5.9277295e-01
   7.0205001e-01  -7.1212765e-01
   5.9233942e-01  -8.0568853e-01
   7.4420247e-01  -6.6795410e-01
   5.9877029e-01  -8.0092081e-01
   7.8622295e-01  -6.1794294e-01
   5.6427043e-01  -8.2559002e-01
   7.1158986e-01  -7.0259509e-01
   7.2131966e-01  -6.9260230e-01
   7.0369350e-01  -7.1050366e-01
   7.7327636e-01  -6.3406913e-01
   4.6963264e-01  -8.8286193e-01
   6.6223388e-01  -7.4929720e-01
   7.9547350e-01  -6.0598837e-01
   7.9529904e-01  -6.0621732e-01
   6.1557729e-01  -7.8807652e-01
   7.8945075e-01  -6.1381390e-01
   8.5023280e-01  -5.2640687e-01
   9.2192558e-01  -3.8736704e-01
   5.1345752e-01  -8.5811501e-01
   6.2905514e-01  -7.7736068e-01
   6.2941609e-01  -7.7706846e-01
   4.0103532e-01  -9.1606259e-01
   7.4273703e-01  -6.6958323e-01
   4.0950883e-01  -9.1230615e-01
   7.4484475e-01  -6.6723781e-01
   9.3843627e-01  -3.4545241e-01
   6.8480812e-01  -7.2872343e-01
   4.2349850e-01  -9.0589680e-01
   5.3761172e-01  -8.4319253e-01
   8.0814771e-01  -5.8897986e-01
   5.9068951e-01  -8.0689894e-01
   7.1958513e-01  -6.9440423e-01
   5.8290256e-01  -8.1254206e-01
   7.5724326e-01  -6.5313294e-01
   7.6157368e-01  -6.4807834e-01
   5.5473408e-01  -8.3202771e-01
   6.2013092e-01  -7.8449834e-01
   4.7191020e-01  -8.8164662e-01
   7.0998777e-01  -7.0421400e-01
   7.0117490e-01  -7.1298931e-01
   6.7892244e-01  -7.3420999e-01
   6.5326621e-01  -7.5712830e-01
   6.3503538e-01  -7.7248305e-01
   9.0862888e-01  -4.1760455e-01
   7.0636229e-01  -7.0785049e-01
   5.9548624e-01  -8.0336551e-01
   6.2797648e-01  -7.7823232e-01
   7.7185803e-01  -6.3579492e-01
   7.4063227e-01  -6.7191058e-01
   8.8900130e-01  -4.5790467e-01
   4.3299615e-01  -9.0139577e-01
   4.6910715e-01  -8.8314126e-01
   8.3548999e-01  -5.4950566e-01
   6.0728761e-01  -7.9448207e-01
   6.4970462e-01  -7.6018676e-01
   7.2660716e-01  -6.8705315e-01
   7.7712999e-01  -6.2934011e-01
   4.5964119e-01  -8.8810471e-01
   8.1618436e-01  -5.7779156e-01
   8.0269708e-01  -5.9638696e-01
   4.5782595e-01  -8.8904185e-01
   8.1541645e-01  -5.7887478e-01
   6.9285550e-01  -7.2107646e-01
   7.0908566e-01  -7.0512235e-01
   7.4218419e-01  -6.7019596e-01
   8.0741281e-01  -5.8998690e-01
   7.1809138e-01  -6.9594883e-01
   5.9631897e-01  -8.0274759e-01
   6.2923717e-01  -7.7721334e-01
   6.1641625e-01  -7.8742047e-01
   5.9651227e-01  -8.0260396e-01
   5.2284754e-01  -8.5242621e-01
   7.7515570e-01  -6.3177025e-01
   4.4712746e-01  -8.9447025e-01
   6.0554888e-01  -7.9580812e-01
   6.2750277e-01  -7.7861433e-01
   5.0044632e-01  -8.6576757e-01
   8.7377480e-01  -4.8633075e-01
   4.4627472e-01  -8.9489601e-01
   7.7061038e-01  -6.3730655e-01
   3.3112975e-01  -9.4358523e-01
   5.7735770e-01  -8.1649132e-01
   4.6340427e-01  -8.8614699e-01
   6.1873802e-01  -7.8559739e-01
   9.2018667e-01  -3.9147988e-01
   8.8028666e-01  -4.7444219e-01
   7.1835158e-01  -6.9568025e-01
   8.0360566e-01  -5.9516212e-01
   4.9745664e-01  -8.6748884e-01
   5.3556238e-01  -8.4449567e-01
   6.0022866e-01  -7.9982845e-01
   6.6399816e-01  -7.4773421e-01
   6.6410790e-01  -7.4763674e-01
   6.7077586e-01  -7.4166013e-01
   6.4230751e-01  -7.6644704e-01
   5.8663255e-01  -8.0985323e-01
   8.9165730e-01  -4.5271102e-01
   7.3604951e-01  -6.7692770e-01
   4.0031397e-01  -9.1637805e-01
   4.0267104e-01  -9.1534476e-01
   9.5186931e-01  -3.0650417e-01
   7.8855646e-01  -6.1496236e-01
   6.6176706e-01  -7.4970952e-01
   7.9472008e-01  -6.0697610e-01
   6.9430405e-01  -7.1968179e-01
   6.5429020e-01  -7.5624357e-01
   7.6560255e-01  -6.4331387e-01
   7.2229730e-01  -6.9158269e-01
   7.9087211e-01  -6.1198145e-01
   5.9887942e-01  -8.0083921e-01
   6.8313567e-01  -7.3029148e-01
   8.5079269e-01  -5.2550148e-01
   4.6200434e-01  -8.8687766e-01
   6.3893085e-01  -7.6926417e-01
   8.2810357e-01  -5.6057514e-01
   4.2298711e-01  -9.0613570e-01
   7.4916794e-01  -6.6238010e-01
   7.5092255e-01  -6.6039029e-01
   6.1122279e-01  -7.9145859e-01
   6.7417047e-01  -7.3857578e-01
   4.6744014e-01  -8.8402473e-01
   5.8289406e-01  -8.1254816e-01
   6.9041868e-01  -7.2341001e-01
   3.8864156e-01  -9.2138903e-01
   7.7641437e-01  -6.3022276e-01
   8.1675609e-01  -5.7698309e-01
   6.9880887e-01  -7.1530844e-01
   5.6733691e-01  -8.2348578e-01
   5.0357541e-01  -8.6395128e-01
   8.3848618e-01  -5.4492286e-01
   6.8628091e-01  -7.2733659e-01
   8.5549667e-01  -5.1780832e-01
   5.4359270e-01  -8.3934914e-01
   6.4668006e-01  -7.6276137e-01
   8.0796477e-01  -5.8923080e-01
   5.9122140e-01  -8.0650930e-01
   7.2530249e-01  -6.8843031e-01
   6.7023373e-01  -7.4215009e-01
   8.2774595e-01  -5.6110306e-01
   5.4050280e-01  -8.4134222e-01
   8.1099982e-01  -5.8504640e-01
   6.1078647e-01  -7.9179535e-01
   6.1295509e-01  -7.9011775e-01
   5.4363187e-01  -8.3932377e-01
   8.5592625e-01  -5.1709791e-01
   7.2491914e-01  -6.8883397e-01
   5.9008360e-01  -8.0734215e-01
   7.1839386e-01  -6.9563659e-01
   7.9045464e-01  -6.1252059e-01
   6.7550367e-01  -7.3735662e-01
   7.5088044e-01  -6.6043816e-01
   6.7413332e-01  -7.3860969e-01
   6.7978286e-01  -7.3341344e-01
   5.7701246e-01  -8.1673534e-01
   5.6579738e-01  -8.2454432e-01
   7.1605111e-01  -6.9804786e-01
   7.5218850e-01  -6.5894799e-01
   8.2144246e-01  -5.7029140e-01
   6.9646249e-01  -7.1759320e-01
   7.3453943e-01  -6.7856601e-01
   9.2811052e-01  -3.7230481e-01
   6.8762722e-01  -7.2606392e-01
   7.7275066e-01  -6.3470971e-01
   7.2541084e-01  -6.8831614e-01
   7.0689934e-01  -7.0731416e-01
   5.7461207e-01  -8.1842591e-01
   8.5551602e-01  -5.1777634e-01
   8.1806169e-01  -5.7513048e-01
   7.8840517e-01  -6.1515632e-01
   8.5022689e-01  -5.2641641e-01
   7.1762216e-01  -6.9643265e-01
   7.8198169e-01  -6.2330139e-01
   7.2351905e-01  -6.9030442e-01
   5.4685522e-01  -8.3722719e-01
   6.6100731e-01  -7.5037946e-01
   5.2063738e-01  -8.5377791e-01
   7.9098790e-01  -6.1183180e-01
   5.6270143e-01  -8.2666021e-01
   7.3156046e-01  -6.8177657e-01
   6.1226313e-01  -7.9065407e-01
   4.7303706e-01  -8.8104253e-01
   7.7534924e-01  -6.3153270e-01
   5.3210981e-01  -8.4667535e-01
   4.6815482e-01  -8.8364646e-01
   9.3036138e-01  -3.6664383e-01
   6.6855959e-01  -7.4365857e-01
   7.1863334e-01  -6.9538919e-01
   7.3958295e-01  -6.7306542e-01
   7.6586442e-01  -6.4300209e-01
   4.4866078e-01  -8.9370214e-01
   6.5785391e-01  -7.5314556e-01
   6.8887128e-01  -7.2488369e-01
   5.5583495e-01  -8.3129267e-01
   7.7456000e-01  -6.3250044e-01
   7.0567771e-01  -7.0853297e-01
   7.2715057e-01  -6.8647801e-01
   6.3441633e-01  -7.7299154e-01
   8.6468418e-01  -5.0231590e-01
   6.9364225e-01  -7.2031967e-01
   8.0442092e-01  -5.9405975e-01
   8.3070069e-01  -5.5671928e-01
   8.1591443e-01  -5.7817267e-01
   7.4866151e-01  -6.6295244e-01
   7.2228689e-01  -6.9159355e-01
   8.5508398e-01  -5.1848953e-01
   7.5193310e-01  -6.5923942e-01
   7.1739625e-01  -6.9666536e-01
   7.6255949e-01  -6.4691810e-01
   8.7004408e-01  -4.9297393e-01
   3.5056893e-01  -9.3653693e-01
   8.2246404e-01  -5.6881710e-01
   8.0251005e-01  -5.9663860e-01
   6.7753490e-01  -7.3549062e-01
   8.1914431e-01  -5.7358748e-01
   6.0473364e-01  -7.9642779e-01
   6.9366312e-01  -7.2029957e-01
   7.6003233e-01  -6.4988526e-01
   8.4194167e-01  -5.3956855e-01
   6.8479228e-01  -7.2873831e-01
   7.7907009e-01  -6.2693683e-01
   9.4711493e-01  -3.2089454e-01
   6.0967655e-01  -7.9265030e-01
   7.8967558e-01  -6.1352463e-01
   8.5279987e-01  -5.2223786e-01
   6.8122512e-01  -7.3207400e-01
   5.9112696e-01  -8.0657853e-01
   8.4812551e-01  -5.2979535e-01
   7.6738398e-01  -6.4118782e-01
   6.6069434e-01  -7.5065504e-01
   8.6035758e-01  -5.0969091e-01
   5.8693567e-01  -8.0963357e-01
   4.3201076e-01  -9.0186845e-01
   9.5698077e-01  -2.9015134e-01
   5.8070714e-01  -8.1411253e-01
   3.7323677e-01  -9.2773612e-01
   4.9838099e-01  -8.6695812e-01
   5.5473121e-01  -8.3202962e-01
   4.9943772e-01  -8.6634980e-01
   7.1311443e-01  -7.0104765e-01
   8.5083440e-01  -5.2543394e-01
   6.8746224e-01  -7.2622012e-01
   7.8347159e-01  -6.2142761e-01
   5.5753501e-01  -8.3015343e-01
   7.9048038e-01  -6.1248737e-01
   8.8298797e-01  -4.6939563e-01
   7.5812685e-01  -6.5210711e-01
   7.1474294e-01  -6.9938725e-01
   8.7013628e-01  -4.9281118e-01
   7.1483781e-01  -6.9929029e-01
   6.6731242e-01  -7.4477791e-01
   6.8110920e-01  -7.3218185e-01
   8.5364549e-01  -5.2085448e-01
   7.3705821e-01  -6.7582926e-01
   5.6108818e-01  -8.2775604e-01
   6.2254216e-01  -7.8258627e-01
   8.7782336e-01  -4.7898450e-01
   6.5832629e-01  -7.5273268e-01
   8.3708581e-01  -5.4707162e-01
   7.6435343e-01  -6.4479751e-01
   7.7127550e-01  -6.3650145e-01
   9.0471645e-01  -4.2601426e-01
   6.7404792e-01  -7.3868762e-01
   8.6144759e-01  -5.0784648e-01
   7.6038143e-01  -6.4947677e-01
   7.4650665e-01  -6.6537796e-01
   7.8408025e-01  -6.2065946e-01
   6.0494708e-01  -7.9626568e-01
   7.5192727e-01  -6.5924607e-01
   8.3720054e-01  -5.4689602e-01
   8.1857281e-01  -5.7440278e-01
   7.6317448e-01  -6.4619247e-01
   6.1482253e-01  -7.8866549e-01
   8.8122073e-01  -4.7270500e-01
   8.4972064e-01  -5.2723319e-01
   8.6982188e-01  -4.9336588e-01
   7.1959853e-01  -6.9439035e-01
   7.8146486e-01  -6.2394925e-01
   5.0790991e-01  -8.6141019e-01
   6.0341393e-01  -7.9742813e-01
   5.9924710e-01  -8.0056412e-01
   7.7319472e-01  -6.3416869e-01
   4.5329245e-01  -8.9136185e-01
   6.2014705e-01  -7.8448559e-01
   5.9929573e-01  -8.0052772e-01
   7.9353995e-01  -6.0851816e-01
   6.2958122e-01  -7.7693468e-01
   7.3859282e-01  -6.7415179e-01
   6.2113018e-01  -7.8370741e-01
   7.4031728e-01  -6.7225764e-01
   7.9208302e-01  -6.1041337e-01
   8.0067018e-01  -5.9910538e-01
   7.2551572e-01  -6.8820560e-01
   5.1603390e-01  -8.5656816e-01
   7.2342275e-01  -6.9040533e-01
   7.6612502e-01  -6.4269157e-01
   7.8851460e-01  -6.1501603e-01
   6.3304412e-01  -7.7411572e-01
   6.6288364e-01  -7.4872243e-01
   3.4224156e-01  -9.3961200e-01
   8.3758087e-01  -5.4631337e-01
   7.1244429e-01  -7.0172867e-01
   6.1505602e-01  -7.8848341e-01
   6.1360871e-01  -7.8961025e-01
   6.9574875e-01  -7.1828523e-01
   7.0376296e-01  -7.1043486e-01
   6.7658961e-01  -7.3636031e-01
   7.0752430e-01  -7.0668901e-01
   6.6000504e-01  -7.5126117e-01
   8.2701476e-01  -5.6218020e-01
   8.1067908e-01  -5.8549076e-01
   4.1416857e-01  -9.1020019e-01
   6.5827799e-01  -7.5277493e-01
   6.0611607e-01  -7.9537621e-01
   5.1983815e-01  -8.5426477e-01
   8.6007598e-01  -5.1016596e-01
   4.6148238e-01  -8.8714937e-01
   5.8928018e-01  -8.0792875e-01
   6.6476422e-01  -7.4705324e-01
   6.4347741e-01  -7.6546510e-01
   7.3216866e-01  -6.8112337e-01
   8.2764670e-01  -5.6124945e-01
   9.1746592e-01  -3.9781438e-01
   7.2666371e-01  -6.8699335e-01
   4.7712563e-01  -8.7883510e-01
   8.0831636e-01  -5.8874838e-01
   7.5886029e-01  -6.5125345e-01
   7.2869805e-01  -6.8483513e-01
   6.9774627e-01  -7.1634499e-01
   6.8650009e-01  -7.2712972e-01
   5.5849328e-01  -8.2950905e-01
   7.1145622e-01  -7.0273042e-01
   8.0177422e-01  -5.9762706e-01
   8.5809981e-01  -5.1348293e-01
   4.2196154e-01  -9.0661373e-01
   5.8252292e-01  -8.1281428e-01
   8.0448454e-01  -5.9397359e-01
   8.5997387e-01  -5.1033806e-01
   6.5262652e-01  -7.5767976e-01
   6.3872474e-01  -7.6943532e-01
   4.7622018e-01  -8.7932607e-01
   5.5638730e-01  -8.3092309e-01
   5.3490111e-01  -8.4491467e-01
   8.1759357e-01  -5.7579576e-01
   6.6339258e-01  -7.4827153e-01
   7.3452629e-01  -6.7858023e-01
   7.2409693e-01  -6.8969822e-01
   8.3678217e-01  -5.4753593e-01
   9.3689252e-01  -3.4961751e-01
   5.6982832e-01  -8.2176376e-01
   7.8462815e-01  -6.1996667e-01
   5.4459264e-01  -8.3870070e-01
   3.6326377e-01  -9.3168634e-01
   5.9557657e-01  -8.0329854e-01
   6.7662866e-01  -7.3632442e-01
   6.3446920e-01  -7.7294815e-01
   8.3372915e-01  -5.5217362e-01
   4.5401359e-01  -8.9099476e-01
   7.4133874e-01  -6.7113104e-01
   7.0432137e-01  -7.0988127e-01
   4.5188199e-01  -8.9207773e-01
   9.2932937e-01  -3.6925184e-01
   7.8333069e-01  -6.2160520e-01
   7.0948329e-01  -7.0472226e-01
   7.7936896e-01  -6.2656526e-01
   3.9645243e-01  -9.1805527e-01
   6.1381617e-01  -7.8944899e-01
   8.3343985e-01  -5.5261018e-01
   5.8316696e-01  -8.1235232e-01
   7.0534480e-01  -7.0886438e-01
   8.4978770e-01  -5.2712509e-01
   7.8963448e-01  -6.1357753e-01
   8.1588428e-01  -5.7821523e-01
   8.9488206e-01  -4.4630269e-01
   5.8783301e-01  -8.0898229e-01
   5.8858724e-01  -8.0843370e-01
   6.8701496e-01  -7.2664327e-01
   7.4848803e-01  -6.6314831e-01
   6.6436515e-01  -7.4740815e-01
   6.4204297e-01  -7.6666865e-01
   6.0402476e-01  -7.9696555e-01
   7.3906164e-01  -6.7363781e-01
   7.5416908e-01  -6.5668028e-01
   6.1359922e-01  -7.8961763e-01
   5.6221014e-01  -8.2699441e-01
   6.4856435e-01  -7.6115982e-01
   7.3411897e-01  -6.7902086e-01
   8.7676323e-01  -4.8092228e-01
   8.2597232e-01  -5.6371067e-01
   7.1093114e-01  -7.0326162e-01
   7.3595749e-01  -6.7702775e-01
   5.4966786e-01  -8.3538329e-01
   6.3979098e-01  -7.6854896e-01
   5.9113652e-01  -8.0657152e-01
   5.8258868e-01  -8.1276715e-01
   7.7915308e-01  -6.2683369e-01
   6.1169299e-01  -7.9109525e-01
   7.5167191e-01  -6.5953722e-01
   5.8937178e-01  -8.0786193e-01
   6.4189683e-01  -7.6679102e-01
   6.1138205e-01  -7.9133557e-01
   5.4971814e-01  -8.3535021e-01
   7.4777854e-01  -6.6394823e-01
   6.2254678e-01  -7.8258259e-01
   6.4064939e-01  -7.6783355e-01
   5.8364961e-01  -8.1200562e-01
   8.3627486e-01  -5.4831047e-01
   8.8998481e-01  -4.5599018e-01
   8.0185082e-01  -5.9752428e-01
   6.6531224e-01  -7.4656522e-01
   5.5498124e-01  -8.3186287e-01
   8.3605538e-01  -5.4864507e-01
   7.9802458e-01  -6.0262490e-01
   4.9185866e-01  -8.7067506e-01
   8.7688545e-01  -4.8069939e-01
   7.5646934e-01  -6.5402916e-01
   7.9325598e-01  -6.0888829e-01
   5.6608687e-01  -8.2434559e-01
   5.5077913e-01  -8.3465104e-01
   7.6266589e-01  -6.4679266e-01
   6.7291864e-01  -7.3971650e-01
   4.5287948e-01  -8.9157175e-01
   5.3958205e-01  -8.4193302e-01
   7.2963299e-01  -6.8383895e-01
   7.0600273e-01  -7.0820911e-01
   6.9307649e-01  -7.2086405e-01
   4.8684976e-01  -8.7348573e-01
   6.2208065e-01  -7.8295317e-01
   6.4155466e-01  -7.6707732e-01
   7.5467863e-01  -6.5609464e-01
   7.7245667e-01  -6.3506747e-01
   8.4071613e-01  -5.4147612e-01
   7.0055853e-01  -7.1359494e-01
   7.4168296e-01  -6.7075061e-01
   7.6191552e-01  -6.4767642e-01
   8.2831035e-01  -5.6026955e-01
   7.0804807e-01  -7.0616424e-01
   1.9456607e-01  -9.8088941e-01
   7.0587470e-01  -7.0833672e-01
   6.0981701e-01  -7.9254225e-01
   6.6178626e-01  -7.4969257e-01
   5.2358285e-01  -8.5197477e-01
   7.8249591e-01  -6.2265572e-01
   5.1518753e-01  -8.5707748e-01
   7.2677977e-01  -6.8687056e-01
   4.6137994e-01  -8.8720266e-01
   9.3331141e-01  -3.5906798e-01
   8.2789995e-01  -5.6087582e-01
   8.3507995e-01  -5.5012860e-01
   6.1502948e-01  -7.8850412e-01
   6.4277399e-01  -7.6605587e-01
   8.9909696e-01  -4.3774953e-01
   7.3073325e-01  -6.8266311e-01
   9.8284310e-01  -1.8444361e-01
   4.9981886e-02  -9.9875012e-01
   6.1938361e-01  -7.8508850e-01
   6.2350265e-01  -7.8182124e-01
   6.1278802e-01  -7.9024733e-01
   8.5976375e-01  -5.1069197e-01
   7.2049124e-01  -6.9346404e-01
   4.5007916e-01  -8.9298866e-01
   7.6029327e-01  -6.4957997e-01
   7.5408348e-01  -6.5677859e-01
   5.4628256e-01  -8.3760096e-01
   7.8670731e-01  -6.1732618e-01
   7.2830313e-01  -6.8525510e-01
   5.1289230e-01  -8.5845296e-01
   6.4305221e-01  -7.6582234e-01
   3.3228810e-01  -9.4317794e-01
   8.7171410e-01  -4.9001483e-01
   8.0790790e-01  -5.8930878e-01
   7.2164503e-01  -6.9226328e-01
   7.6028720e-01  -6.4958708e-01
   7.3598465e-01  -6.7699822e-01
   8.7248932e-01  -4.8863318e-01
   7.0172240e-01  -7.1245047e-01
   8.8341226e-01  -4.6859661e-01
   4.6656083e-01  -8.8448911e-01
   8.0425359e-01  -5.9428626e-01
   6.9286868e-01  -7.2106379e-01
   8.3884776e-01  -5.4436608e-01
   5.8191758e-01  -8.1324777e-01
   5.8315514e-01  -8.1236081e-01
   8.6465769e-01  -5.0236150e-01
   7.2338579e-01  -6.9044406e-01
   6.2330583e-01  -7.8197816e-01
   7.7686619e-01  -6.2966572e-01
   8.3844814e-01  -5.4498139e-01
   8.4498217e-01  -5.3479447e-01
   7.2176927e-01  -6.9213374e-01
   6.9600109e-01  -7.1804072e-01
   4.9668386e-01  -8.6793153e-01
   8.0555902e-01  -5.9251554e-01
   6.1557376e-01  -7.8807928e-01
   7.3863881e-01  -6.7410140e-01
   7.1920492e-01  -6.9479802e-01
   7.0176127e-01  -7.1241218e-01
   5.3713040e-01  -8.4349922e-01
   6.4352434e-01  -7.6542565e-01
   5.6067799e-01  -8.2803393e-01
   6.8656211e-01  -7.2707116e-01
   7.5784798e-01  -6.5243118e-01
   7.9576996e-01  -6.0559901e-01
   5.1461626e-01  -8.5742061e-01
   7.8878585e-01  -6.1466811e-01
   7.9796914e-01  -6.0269831e-01
   6.2726507e-01  -7.7880584e-01
   6.1236418e-01  -7.9057581e-01
   5.5598508e-01  -8.3119227e-01
   5.6619110e-01  -8.2427400e-01
   4.7774197e-01  -8.7850021e-01
   9.3273538e-01  -3.6056167e-01
   8.7566958e-01  -4.8291074e-01
   6.7002167e-01  -7.4234154e-01
   6.8510175e-01  -7.2844739e-01
   6.5207780e-01  -7.5815206e-01
   1.6494561e-01  -9.8630266e-01
   7.3736225e-01  -6.7549753e-01
   6.8698852e-01  -7.2666827e-01
   7.5067901e-01  -6.6066711e-01
   6.2710459e-01  -7.7893506e-01
   5.5895698e-01  -8.2919665e-01
   5.0591593e-01  -8.6258279e-01
   4.8119146e-01  -8.7661552e-01
   6.7051977e-01  -7.4189166e-01
   7.0531091e-01  -7.0889811e-01
   7.3425296e-01  -6.7887598e-01
   5.5368898e-01  -8.3272355e-01
   6.4186495e-01  -7.6681770e-01
   8.8618722e-01  -4.6332733e-01
   6.1176933e-01  -7.9103621e-01
   6.4377965e-01  -7.6521093e-01
   6.1088786e-01  -7.9171713e-01
   7.2417838e-01  -6.8961270e-01
   6.7462061e-01  -7.3816464e-01
   7.4164781e-01  -6.7078948e-01
   8.4480508e-01  -5.3507419e-01
   5.8298264e-01  -8.1248461e-01
   4.7655545e-01  -8.7914441e-01
   8.1113347e-01  -5.8486109e-01
   5.1834112e-01  -8.5517395e-01
   8.7058287e-01  -4.9202182e-01
   5.9836994e-01  -8.0121996e-01
   6.8023093e-01  -7.3299787e-01
   4.4500845e-01  -8.9552637e-01
   7.7945763e-01  -6.2645495e-01
   6.6137952e-01  -7.5005142e-01
   8.0644777e-01  -5.9130533e-01
   5.1659619e-01  -8.5622916e-01
   7.0777538e-01  -7.0643755e-01
   6.5457481e-01  -7.5599723e-01
   5.7669688e-01  -8.1695821e-01
   5.9840639e-01  -8.0119273e-01
   8.8284088e-01  -4.6967221e-01
   8.0655096e-01  -5.9116457e-01
   8.3175864e-01  -5.5513743e-01
   6.4144014e-01  -7.6717308e-01
   8.3785213e-01  -5.4589725e-01
   6.5772863e-01  -7.5325497e-01
   5.1027521e-01  -8.6001117e-01
   7.9657433e-01  -6.0454060e-01
   7.1670073e-01  -6.9738086e-01
   7.2102778e-01  -6.9290616e-01
   8.4124370e-01  -5.4065611e-01
   6.8339331e-01  -7.3005040e-01
   8.0255833e-01  -5.9657365e-01
   6.5762715e-01  -7.5334356e-01
   8.3236408e-01  -5.5422922e-01
   5.2064757e-01  -8.5377170e-01
   6.2536835e-01  -7.8032969e-01
   5.8897570e-01  -8.0815074e-01
   8.2606051e-01  -5.6358144e-01
   8.9916224e-01  -4.3761543e-01
   7.4884094e-01  -6.6274976e-01
   6.4706019e-01  -7.6243892e-01
   7.1918278e-01  -6.9482094e-01
   7.8994909e-01  -6.1317244e-01
   6.4614746e-01  -7.6321259e-01
   7.5996142e-01  -6.4996818e-01
   5.1606344e-01  -8.5655036e-01
   7.0107144e-01  -7.1309104e-01
   6.7421215e-01  -7.3853773e-01
   7.6526294e-01  -6.4371782e-01
   6.9817603e-01  -7.1592613e-01
   6.1276736e-01  -7.9026335e-01
   7.8317501e-01  -6.2180134e-01
   6.3216832e-01  -7.7483108e-01
   8.4508940e-01  -5.3462501e-01
   5.4834827e-01  -8.3625007e-01
   8.9089783e-01  -4.5420377e-01
   7.5999809e-01  -6.4992531e-01
   5.6159162e-01  -8.2741456e-01
   8.8986924e-01  -4.5621568e-01
   6.0657362e-01  -7.9502732e-01
   8.2223705e-01  -5.6914519e-01
   6.6746572e-01  -7.4464052e-01
   7.7100299e-01  -6.3683152e-01
   5.9807348e-01  -8.0144127e-01
   6.4318928e-01  -7.6570722e-01
   6.8586416e-01  -7.2772959e-01
   6.6336623e-01  -7.4829489e-01
   5.7772316e-01  -8.1623278e-01
   6.8256724e-01  -7.3082280e-01
   5.9366273e-01  -8.0471396e-01
   8.0458238e-01  -5.9384106e-01
   6.6986916e-01  -7.4247916e-01
   7.2294750e-01  -6.9090297e-01
   6.9836560e-01  -7.1574121e-01
   7.9769871e-01  -6.0305619e-01
   8.6502776e-01  -5.0172400e-01
   2.4447028e-01  -9.6965679e-01
   9.8619463e-01  -1.6559029e-01
   7.0485946e-01  -7.0934698e-01
   8.1443416e-01  -5.8025598e-01
   6.5501166e-01  -7.5561877e-01
   5.9183718e-01  -8.0605754e-01
   3.4553317e-01  -9.3840654e-01
   8.2403804e-01  -5.6653447e-01
   5.0143690e-01  -8.6519422e-01
   7.0944242e-01  -7.0476340e-01
   6.7592360e-01  -7.3697170e-01
   8.0913711e-01  -5.8761989e-01
   7.7259182e-01  -6.3490305e-01
   9.1705028e-01  -3.9877159e-01
   5.8844683e-01  -8.0853591e-01
   7.7660411e-01  -6.2998893e-01
   7.3121508e-01  -6.8214698e-01
   5.9583206e-01  -8.0310906e-01
   8.2519317e-01  -5.6485063e-01
   7.9141023e-01  -6.1128541e-01
   7.1447722e-01  -6.9965871e-01
   5.3033292e-01  -8.4778948e-01
   6.6327514e-01  -7.4837563e-01
   5.9285788e-01  -8.0530710e-01
   5.0696997e-01  -8.6196372e-01
   9.2455514e-01  -3.8104827e-01
   7.1675814e-01  -6.9732185e-01
   5.6206569e-01  -8.2709260e-01
   7.9055427e-01  -6.1239199e-01
   9.8912972e-01  -1.4704559e-01
   8.0408311e-01  -5.9451691e-01
   5.0580071e-01  -8.6265036e-01
   7.6954594e-01  -6.3859145e-01
   7.9323507e-01  -6.0891553e-01
   6.9989153e-01  -7.1424915e-01
   6.5079334e-01  -7.5925492e-01
   4.2314705e-01  -9.0606102e-01
   5.3670000e-01  -8.4377314e-01
   3.9987512e-01  -9.1656963e-01
   6.8140522e-01  -7.3190637e-01
   6.8210079e-01  -7.3125817e-01
   6.0985435e-01  -7.9251351e-01
   6.0616161e-01  -7.9534150e-01
   6.7329060e-01  -7.3937796e-01
   6.3677327e-01  -7.7105110e-01
   7.0387134e-01  -7.1032749e-01
   7.1518419e-01  -6.9893603e-01
   6.1014410e-01  -7.9229046e-01
   9.3859748e-01  -3.4501416e-01
   5.9574211e-01  -8.0317578e-01
   5.2890018e-01  -8.4868404e-01
   6.8300666e-01  -7.3041214e-01
   8.0164595e-01  -5.9779911e-01
   8.0572876e-01  -5.9228470e-01
   8.0371761e-01  -5.9501092e-01
   5.9174719e-01  -8.0612360e-01
   6.4542393e-01  -7.6382455e-01
   8.5816466e-01  -5.1337454e-01
   7.0215545e-01  -7.1202368e-01
   7.8345298e-01  -6.2145107e-01
   6.4103242e-01  -7.6751380e-01
   8.9750435e-01  -4.4100559e-01
   9.2913103e-01  -3.6975062e-01
   8.3352186e-01  -5.5248647e-01
   4.5251571e-01  -8.9175643e-01
   4.3967338e-01  -8.9815774e-01
   7.3036070e-01  -6.8306167e-01
   6.3603554e-01  -7.7165977e-01
   9.0536060e-01  -4.2464360e-01
   7.9717365e-01  -6.0375010e-01
   6.1729699e-01  -7.8673021e-01
   8.1658107e-01  -5.7723076e-01
   5.0521839e-01  -8.6299153e-01
   5.8932829e-01  -8.0789366e-01
   9.1373617e-01  -4.0630803e-01
   5.5197025e-01  -8.3386380e-01
   4.9290537e-01  -8.7008292e-01
   5.4142678e-01  -8.4074791e-01
   7.6357917e-01  -6.4571422e-01
   7.3745206e-01  -6.7539948e-01
   8.1318506e-01  -5.8200520e-01
   9.2298473e-01  -3.8483658e-01
   8.7783378e-01  -4.7896540e-01
   7.1594933e-01  -6.9815225e-01
   8.9737760e-01  -4.4126347e-01
   8.3320317e-01  -5.5296698e-01
   8.5188229e-01  -5.2373329e-01
   8.0545879e-01  -5.9265178e-01
   8.4440551e-01  -5.3570452e-01
   7.6394781e-01  -6.4527804e-01
   6.8436935e-01  -7.2913551e-01
   4.6151453e-01  -8.8713265e-01
   5.4719574e-01  -8.3700467e-01
   4.9361878e-01  -8.6967839e-01
   7.2123948e-01  -6.9268580e-01
   6.4243221e-01  -7.6634251e-01
   6.4551457e-01  -7.6374796e-01
   6.2207258e-01  -7.8295958e-01
   7.2556729e-01  -6.8815123e-01
   8.6984137e-01  -4.9333153e-01
   6.2296457e-01  -7.8225006e-01
   6.9267486e-01  -7.2124998e-01
   7.2933966e-01  -6.8415179e-01
   4.8651314e-01  -8.7367326e-01
   5.4634107e-01  -8.3756280e-01
   6.9063025e-01  -7.2320803e-01
   6.9222101e-01  -7.2168558e-01
   7.1903929e-01  -6.9496942e-01
   5.9735780e-01  -8.0197485e-01
   5.9185460e-01  -8.0604475e-01
   6.9011137e-01  -7.2370319e-01
   7.2579175e-01  -6.8791448e-01
   8.4601596e-01  -5.3315757e-01
   7.4357297e-01  -6.6865479e-01
   7.6481374e-01  -6.4425146e-01
   4.8890059e-01  -8.7233951e-01
   9.5857043e-01  -2.8485564e-01
   7.1629273e-01  -6.9779991e-01
   8.8853006e-01  -4.5881841e-01
   6.5457476e-01  -7.5599728e-01
   5.4538747e-01  -8.3818405e-01
   7.5422929e-01  -6.5661114e-01
   6.1255453e-01  -7.9042833e-01
   6.2347438e-01  -7.8184378e-01
   8.0064454e-01  -5.9913964e-01
   7.5744379e-01  -6.5290038e-01
   7.6271980e-01  -6.4672909e-01
   9.6192901e-01  -2.7329945e-01
   5.2671397e-01  -8.5004258e-01
   7.4787944e-01  -6.6383457e-01
   7.3580547e-01  -6.7719296e-01
   8.2275755e-01  -5.6839249e-01
   7.0321974e-01  -7.1097257e-01
   6.2005049e-01  -7.8456191e-01
   8.6923777e-01  -4.9439428e-01
   7.6368500e-01  -6.4558905e-01
   6.1903312e-01  -7.8536488e-01
   7.3521672e-01  -6.7783211e-01
   6.1158361e-01  -7.9117981e-01
   5.7392398e-01  -8.1890858e-01
   6.4528333e-01  -7.6394334e-01
   3.7437178e-01  -9.2727869e-01
   8.6064121e-01  -5.0921185e-01
   6.1254414e-01  -7.9043639e-01
   5.2086683e-01  -8.5363795e-01
   6.9659293e-01  -7.1746657e-01
   8.2962002e-01  -5.5832842e-01
   8.6730965e-01  -4.9776899e-01
   7.2352158e-01  -6.9030176e-01
   7.2305505e-01  -6.9079041e-01
   8.1786285e-01  -5.7541320e-01
   8.3321807e-01  -5.5294452e-01
   6.3106913e-01  -7.7572659e-01
   6.7098928e-01  -7.4146705e-01
   8.3061024e-01  -5.5685423e-01
   9.0321404e-01  -4.2919041e-01
   8.6372962e-01  -5.0395549e-01
   6.1795275e-01  -7.8621523e-01
   6.4359565e-01  -7.6536569e-01
   5.5338714e-01  -8.3292417e-01
   6.4581829e-01  -7.6349115e-01
   7.0925377e-01  -7.0495326e-01
   5.0148972e-01  -8.6516360e-01
   8.1407852e-01  -5.8075482e-01
   7.5424239e-01  -6.5659609e-01
   7.7179001e-01  -6.3587749e-01
   7.9433835e-01  -6.0747558e-01
   6.2945758e-01  -7.7703485e-01
   6.9136237e-01  -7.2250818e-01
   6.5881762e-01  -7.5230269e-01
   7.3073409e-01  -6.8266221e-01
   6.6545104e-01  -7.4644150e-01
   7.5522891e-01  -6.5546113e-01
   8.9522173e-01  -4.4562098e-01
   7.3371299e-01  -6.7945953e-01
   8.4699467e-01  -5.3160138e-01
   3.7882478e-01  -9.2546842e-01
   5.6921947e-01  -8.2218562e-01
   5.0278477e-01  -8.6441164e-01
   7.2626167e-01  -6.8741835e-01
   6.0213420e-01  -7.9839489e-01
   2.5925246e-01  -9.6580959e-01
   5.6907232e-01  -8.2228748e-01
   7.3779648e-01  -6.7502323e-01
   7.0302011e-01  -7.1116997e-01
   7.9973797e-01  -6.0034921e-01
   6.6419321e-01  -7.4756096e-01
   5.6058752e-01  -8.2809518e-01
   6.0181162e-01  -7.9863807e-01
   5.7426565e-01  -8.1866902e-01
   4.8885107e-01  -8.7236726e-01
   7.7559717e-01  -6.3122819e-01
   7.8455556e-01  -6.2005853e-01
   7.9802593e-01  -6.0262312e-01
   6.2189054e-01  -7.8310418e-01
   7.6243079e-01  -6.4706977e-01
   8.0754549e-01  -5.8980529e-01
   7.9202287e-01  -6.1049142e-01
   8.1636745e-01  -5.7753284e-01
   7.2636735e-01  -6.8730668e-01
   9.0857973e-01  -4.1771148e-01
   8.4957181e-01  -5.2747297e-01
   7.6239791e-01  -6.4710852e-01
   5.5645809e-01  -8.3087568e-01
   8.2353896e-01  -5.6725972e-01
   7.5201203e-01  -6.5914938e-01
   6.1685846e-01  -7.8707410e-01
   6.7182518e-01  -7.4070974e-01
   5.4247943e-01  -8.4006908e-01
   6.8870309e-01  -7.2504348e-01
   6.7888999e-01  -7.3424000e-01
   8.7508715e-01  -4.8396537e-01
   5.9167843e-01  -8.0617407e-01
   5.1707845e-01  -8.5593801e-01
   8.1567226e-01  -5.7851427e-01
   7.2213176e-01  -6.9175553e-01
   8.6489595e-01  -5.0195119e-01
   7.4377531e-01  -6.6842972e-01
   9.3318642e-01  -3.5939270e-01
   8.0678735e-01  -5.9084192e-01
   7.6021113e-01  -6.4967611e-01
   6.8866531e-01  -7.2507937e-01
   4.6072770e-01  -8.8754154e-01
   4.3860663e-01  -8.9867916e-01
   5.9048262e-01  -8.0705036e-01
   6.9423547e-01  -7.1974795e-01
   6.9057260e-01  -7.2326308e-01
   6.7749580e-01  -7.3552664e-01
   6.0681196e-01  -7.9484542e-01
   9.5264280e-01  -3.0409159e-01
   5.4670431e-01  -8.3732574e-01
   7.7755768e-01  -6.2881163e-01
   6.7978792e-01  -7.3340874e-01
   8.4347428e-01  -5.3716957e-01
   7.4109730e-01  -6.7139764e-01
   6.3641404e-01  -7.7134763e-01
   8.6958382e-01  -4.9378537e-01
   6.9344467e-01  -7.2050988e-01
   7.7929936e-01  -6.2665183e-01
   7.2217833e-01  -6.9170692e-01
   9.2439152e-01  -3.8144503e-01
   5.4763301e-01  -8.3671864e-01
   5.9921481e-01  -8.0058829e-01
   6.5183533e-01  -7.5836053e-01
   7.9780750e-01  -6.0291226e-01
   8.1554132e-01  -5.7869884e-01
   7.9063578e-01  -6.1228675e-01
   6.4781447e-01  -7.6179814e-01
   6.1085022e-01  -7.9174618e-01
   4.2162713e-01  -9.0676930e-01
   6.7565897e-01  -7.3721433e-01
   7.4468140e-01  -6.6742012e-01
   6.9257951e-01  -7.2134155e-01
   6.9963488e-01  -7.1450055e-01
   8.3794119e-01  -5.4576053e-01
   7.4007407e-01  -6.7252537e-01
   8.7003384e-01  -4.9299201e-01
   5.6338003e-01  -8.2619789e-01
   5.4557962e-01  -8.3805899e-01
   7.6075187e-01  -6.4904283e-01
   4.0152824e-01  -9.1584664e-01
   5.8365603e-01  -8.1200101e-01
   6.5337455e-01  -7.5703481e-01
   7.4540786e-01  -6.6660868e-01
   8.1422879e-01  -5.8054412e-01
   3.8041953e-01  -9.2481403e-01
   5.1666154e-01  -8.5618973e-01
   9.4084083e-01  -3.3884884e-01
   7.2877171e-01  -6.8475674e-01
   7.0344710e-01  -7.1074762e-01
   6.5608562e-01  -7.5468647e-01
   5.8150167e-01  -8.1354521e-01
   7.1639434e-01  -6.9769560e-01
   6.9551585e-01  -7.1851075e-01
   9.3429385e-01  -3.5650387e-01
   7.2119181e-01  -6.9273543e-01
   7.0503630e-01  -7.0917122e-01
   8.1389470e-01  -5.8101241e-01
   9.2567223e-01  -3.7832647e-01
   8.0491774e-01  -5.9338641e-01
   5.3155000e-01  -8.4702692e-01
   7.4799972e-01  -6.6369904e-01
   7.9668330e-01  -6.0439699e-01
   7.1381039e-01  -7.0033901e-01
   4.7859941e-01  -8.7803337e-01
   6.4800124e-01  -7.6163928e-01
   6.5772550e-01  -7.5325770e-01
   8.6539741e-01  -5.0108615e-01
   6.8955700e-01  -7.2423141e-01
   8.9968324e-01  -4.3654332e-01
   6.4909556e-01  -7.6070688e-01
   2.9527158e-01  -9.5541336e-01
   3.9000056e-01  -9.2081462e-01
   6.8039952e-01  -7.3284138e-01
   9.1555449e-01  -4.0219395e-01
   5.4179171e-01  -8.4051278e-01
   8.0273529e-01  -5.9633552e-01
   7.2733338e-01  -6.8628431e-01
   8.1123187e-01  -5.8472460e-01
   7.5154481e-01  -6.5968204e-01
   7.6361000e-01  -6.4567776e-01
   5.2595268e-01  -8.5051383e-01
   7.7911051e-01  -6.2688660e-01
   6.4914960e-01  -7.6066076e-01
   7.8770302e-01  -6.1605516e-01
   4.2550934e-01  -9.0495403e-01
   7.8989986e-01  -6.1323585e-01
   6.5215260e-01  -7.5808772e-01
   8.4261600e-01  -5.3851488e-01
   8.2908684e-01  -5.5911986e-01
   6.9004853e-01  -7.2376310e-01
   7.0513255e-01  -7.0907551e-01
   7.2771613e-01  -6.8587844e-01
   7.0447378e-01  -7.0973001e-01
   7.4785162e-01  -6.6386591e-01
   7.2902519e-01  -6.8448686e-01
   5.9572509e-01  -8.0318840e-01
   1.1386671e-01  -9.9349603e-01
   7.4815134e-01  -6.6352813e-01
   8.0131494e-01  -5.9824273e-01
   7.0748923e-01  -7.0672412e-01
   5.4977119e-01  -8.3531530e-01
   5.9275811e-01  -8.0538055e-01
   6.6464709e-01  -7.4715744e-01
   6.5212151e-01  -7.5811446e-01
   5.9986307e-01  -8.0010268e-01
   1.4663855e-01  -9.8919014e-01
   8.6985786e-01  -4.9330245e-01
   6.6908452e-01  -7.4318632e-01
   6.9410206e-01  -7.1987660e-01
   7.5930410e-01  -6.5073596e-01
   7.1322248e-01  -7.0093773e-01
   6.3710015e-01  -7.7078103e-01
   7.7589370e-01  -6.3086367e-01
   8.3778903e-01  -5.4599408e-01
   6.7671237e-01  -7.3624749e-01
   6.3743093e-01  -7.7050750e-01
   9.0093139e-01  -4.3396156e-01
   6.6371703e-01  -7.4798376e-01
   6.6576093e-01  -7.4616512e-01
   6.5894899e-01  -7.5218763e-01
   7.4093115e-01  -6.7158099e-01
   7.7902475e-01  -6.2699318e-01
   5.5998926e-01  -8.2849987e-01
   5.9755691e-01  -8.0182650e-01
   8.9972225e-01  -4.3646291e-01
   6.3347419e-01  -7.7376382e-01
   7.0288692e-01  -7.1130161e-01
   8.2405085e-01  -5.6651584e-01
   8.5748270e-01  -5.1451279e-01
   6.6517649e-01  -7.4668617e-01
   5.4064734e-01  -8.4124934e-01
   5.9860612e-01  -8.0104352e-01
   6.7043299e-01  -7.4197008e-01
   7.6338017e-01  -6.4594946e-01
   9.3565136e-01  -3.5292567e-01
   3.7222034e-01  -9.2814439e-01
   7.3819848e-01  -6.7458358e-01
   7.8565706e-01  -6.1866226e-01
   6.8293764e-01  -7.3047668e-01
   7.1078777e-01  -7.0340653e-01
   6.5119819e-01  -7.5890771e-01
   6.4299242e-01  -7.6587254e-01
   6.4684766e-01  -7.6261924e-01
   3.7991762e-01  -9.2502032e-01
   6.6926205e-01  -7.4302646e-01
   8.0691816e-01  -5.9066326e-01
   7.5396778e-01  -6.5691140e-01
   7.1582314e-01  -6.9828162e-01
   6.6900245e-01  -7.4326020e-01
   6.3242408e-01  -7.7462235e-01
   6.8464778e-01  -7.2887408e-01
   7.4302368e-01  -6.6926512e-01
   8.7308407e-01  -4.8756970e-01
   5.1242229e-01  -8.5873360e-01
   6.4626992e-01  -7.6310889e-01
   6.8571994e-01  -7.2786549e-01
   7.8334630e-01  -6.2158553e-01
   7.7157942e-01  -6.3613301e-01
   7.3498411e-01  -6.7808433e-01
   8.8801648e-01  -4.5981162e-01
   6.7043699e-01  -7.4196647e-01
   8.7134733e-01  -4.9066672e-01
   9.0288295e-01  -4.2988647e-01
   6.0381901e-01  -7.9712145e-01
   6.9350355e-01  -7.2045321e-01
   6.9363127e-01  -7.2033025e-01
   7.5586748e-01  -6.5472463e-01
   6.9934855e-01  -7.1478081e-01
   3.0944704e-01  -9.5091668e-01
   8.1387987e-01  -5.8103318e-01
   4.7996906e-01  -8.7728541e-01
   6.2358125e-01  -7.8175854e-01
   8.4728013e-01  -5.3114630e-01
   6.9108957e-01  -7.2276912e-01
   8.9278937e-01  -4.5047436e-01
   7.8169057e-01  -6.2366645e-01
   6.1945527e-01  -7.8503196e-01
   7.4179352e-01  -6.7062835e-01
   5.5067466e-01  -8.3471996e-01
   6.7527862e-01  -7.3756273e-01
   5.9559169e-01  -8.0328734e-01
   6.7060613e-01  -7.4181360e-01
   7.7925403e-01  -6.2670819e-01
   4.9642002e-01  -8.6808246e-01
   7.2414933e-01  -6.8964320e-01
   5.5926653e-01  -8.2898790e-01
   8.6270881e-01  -5.0570102e-01
   8.6644744e-01  -4.9926829e-01
   8.5151483e-01  -5.2433051e-01
   7.9843364e-01  -6.0208282e-01
   7.5442510e-01  -6.5638615e-01
   5.3926939e-01  -8.4213331e-01
   7.1918900e-01  -6.9481449e-01
   6.4141760e-01  -7.6719193e-01
   8.0761782e-01  -5.8970625e-01
   8.3137065e-01  -5.5571831e-01
   6.2087010e-01  -7.8391346e-01
   7.7140813e-01  -6.3634071e-01
   6.0355046e-01  -7.9732480e-01
   2.6650294e-01  -9.6383410e-01
   6.5490687e-01  -7.5570959e-01
   5.1202370e-01  -8.5897132e-01
   7.7937489e-01  -6.2655788e-01
   8.0584849e-01  -5.9212179e-01
   7.5833518e-01  -6.5186483e-01
   5.0963887e-01  -8.6038841e-01
   6.3977186e-01  -7.6856488e-01
   8.0074057e-01  -5.9901130e-01
   7.2688066e-01  -6.8676379e-01
   5.1860063e-01  -8.5501660e-01
   8.3150239e-01  -5.5552117e-01
   7.0835231e-01  -7.0585906e-01
   6.1049391e-01  -7.9202095e-01
   7.3139160e-01  -6.8195771e-01
   6.9859955e-01  -7.1551287e-01
   6.3115024e-01  -7.7566060e-01
   8.7153870e-01  -4.9032673e-01
   5.7697955e-01  -8.1675859e-01
   9.3250058e-01  -3.6116847e-01
   8.7935733e-01  -4.7616246e-01
   7.1032405e-01  -7.0387480e-01
   7.0584765e-01  -7.0836367e-01
   7.7955883e-01  -6.2632901e-01
   7.5068627e-01  -6.6065885e-01
   8.4715021e-01  -5.3135348e-01
   7.6694626e-01  -6.4171133e-01
   7.7319948e-01  -6.3416289e-01
   7.2547911e-01  -6.8824419e-01
   6.9550610e-01  -7.1852019e-01
   6.6764054e-01  -7.4448379e-01
   6.4707340e-01  -7.6242771e-01
   6.1577796e-01  -7.8791973e-01
   7.0277069e-01  -7.1141644e-01
   9.1452441e-01  -4.0453072e-01
   9.1546121e-01  -4.0240623e-01
   5.2815945e-01  -8.4914521e-01
   6.6047708e-01  -7.5084621e-01
   8.0839587e-01  -5.8863920e-01
   8.2353896e-01  -5.6725972e-01
   4.6632066e-01  -8.8461576e-01
   7.2148092e-01  -6.9243432e-01
   7.8278626e-01  -6.2229067e-01
   8.2765550e-01  -5.6123647e-01
   8.8950776e-01  -4.5692007e-01
   8.0505246e-01  -5.9320362e-01
   6.8707053e-01  -7.2659073e-01
   7.3794320e-01  -6.7486283e-01
   7.0700346e-01  -7.0721009e-01
   5.3956062e-01  -8.4194675e-01
   6.0767188e-01  -7.9418820e-01
   7.6491669e-01  -6.4412922e-01
   8.9032520e-01  -4.5532519e-01
   5.3314230e-01  -8.4602558e-01
   5.6358594e-01  -8.2605744e-01
   7.8951930e-01  -6.1372573e-01
   7.8470325e-01  -6.1987160e-01
   6.2985301e-01  -7.7671436e-01
   6.7324845e-01  -7.3941634e-01
   8.0942672e-01  -5.8722090e-01
   6.3363071e-01  -7.7363565e-01
   7.2979924e-01  -6.8366152e-01
   8.4850622e-01  -5.2918541e-01
   5.5266575e-01  -8.3340301e-01
   3.9769681e-01  -9.1751689e-01
   7.7694899e-01  -6.2956355e-01
   7.8943168e-01  -6.1383843e-01
   5.7999493e-01  -8.1462009e-01
   4.7847089e-01  -8.7810341e-01
   7.6589532e-01  -6.4296528e-01
   5.1587603e-01  -8.5666325e-01
   5.3554193e-01  -8.4450864e-01
   6.1469845e-01  -7.8876220e-01
   3.2486616e-01  -9.4576000e-01
   7.2289850e-01  -6.9095424e-01
   7.8753072e-01  -6.1627539e-01
   9.3416519e-01  -3.5684085e-01
   7.9697429e-01  -6.0401323e-01
   6.9515508e-01  -7.1885980e-01
   7.4015703e-01  -6.7243407e-01
   7.7497086e-01  -6.3199696e-01
   6.7267325e-01  -7.3993966e-01
   9.2017890e-01  -3.9149814e-01
   4.7655228e-01  -8.7914613e-01
   8.1062032e-01  -5.8557211e-01
   9.0762034e-01  -4.1979199e-01
   7.1056656e-01  -7.0362999e-01
   5.6483567e-01  -8.2520341e-01
   7.6818930e-01  -6.4022277e-01
   7.0118088e-01  -7.1298343e-01
   5.8321749e-01  -8.1231605e-01
   6.7322751e-01  -7.3943540e-01
   8.6431994e-01  -5.0294238e-01
   6.6794918e-01  -7.4420689e-01
   6.4761473e-01  -7.6196795e-01
   6.2716105e-01  -7.7888960e-01
   6.4435444e-01  -7.6472698e-01
   8.3353418e-01  -5.5246789e-01
   6.6415961e-01  -7.4759080e-01
   7.9161260e-01  -6.1102331e-01
   3.2702793e-01  -9.4501467e-01
   4.3661976e-01  -8.9964615e-01
   7.8506461e-01  -6.1941388e-01
   1.3666434e-01  -9.9061741e-01
   7.6914215e-01  -6.3907774e-01
   9.2285997e-01  -3.8513567e-01
   6.9520935e-01  -7.1880732e-01
   7.1481201e-01  -6.9931666e-01
   7.4829903e-01  -6.6336157e-01
   6.1940152e-01  -7.8507437e-01
   4.7320001e-01  -8.8095502e-01
   5.5672198e-01  -8.3069888e-01
   7.1965251e-01  -6.9433441e-01
   8.6698376e-01  -4.9833639e-01
   9.0920865e-01  -4.1634075e-01
   6.6776172e-01  -7.4437510e-01
   6.4218099e-01  -7.6655305e-01
   8.5879813e-01  -5.1231413e-01
   6.4738818e-01  -7.6216045e-01
   9.5191941e-01  -3.0634855e-01
   6.2240156e-01  -7.8269809e-01
   5.7398810e-01  -8.1886364e-01
   5.3274514e-01  -8.4627573e-01
   8.8686669e-01  -4.6202540e-01
   8.5240297e-01  -5.2288543e-01
   7.8998766e-01  -6.1312275e-01
   7.8496122e-01  -6.1954490e-01
   4.2478881e-01  -9.0529248e-01
   7.4201326e-01  -6.7038520e-01
   8.7650332e-01  -4.8139582e-01
   6.8920247e-01  -7.2456880e-01
   3.1047319e-01  -9.5058214e-01
   5.3566810e-01  -8.4442861e-01
   7.5835191e-01  -6.5184537e-01
   7.0274599e-01  -7.1144084e-01
   6.6762306e-01  -7.4449946e-01
   4.2549762e-01  -9.0495954e-01
   4.6638220e-01  -8.8458332e-01
   3.2923246e-01  -9.4424890e-01
   7.1932381e-01  -6.9467493e-01
   5.7742121e-01  -8.1644642e-01
   6.5120583e-01  -7.5890115e-01
   5.5942272e-01  -8.2888251e-01
   8.0730092e-01  -5.9014001e-01
   7.9701969e-01  -6.0395332e-01
   7.2576142e-01  -6.8794648e-01
   8.3903204e-01  -5.4408201e-01
   8.0591566e-01  -5.9203037e-01
   5.0247840e-01  -8.6458976e-01
   7.7834579e-01  -6.2783583e-01
   7.8929740e-01  -6.1401109e-01
   5.7434811e-01  -8.1861117e-01
   5.9409138e-01  -8.0439756e-01
   6.4552267e-01  -7.6374111e-01
   5.9811733e-01  -8.0140854e-01
   7.5506576e-01  -6.5564906e-01
   8.4730867e-01  -5.3110077e-01
   5.0516187e-01  -8.6302462e-01
   7.9638027e-01  -6.0479621e-01
   4.2879206e-01  -9.0340322e-01
   7.0578957e-01  -7.0842154e-01
   6.8900074e-01  -7.2476064e-01
   8.4695560e-01  -5.3166362e-01
   7.3621737e-01  -6.7674514e-01
   7.8747774e-01  -6.1634310e-01
   8.0687559e-01  -5.9072141e-01
   7.6021888e-01  -6.4966703e-01
   5.2062113e-01  -8.5378782e-01
   7.1256521e-01  -7.0160589e-01
   6.5435866e-01  -7.5618434e-01
   6.4175214e-01  -7.6691211e-01
   8.4133688e-01  -5.4051110e-01
   5.7177911e-01  -8.2040761e-01
   3.8600968e-01  -9.2249473e-01
   7.3366958e-01  -6.7950640e-01
   5.3831338e-01  -8.4274475e-01
   6.8657500e-01  -7.2705898e-01
   6.3687317e-01  -7.7096859e-01
   5.8340716e-01  -8.1217984e-01
   8.6639065e-01  -4.9936685e-01
   7.7560076e-01  -6.3122377e-01
   8.2133866e-01  -5.7044088e-01
   3.9238887e-01  -9.1979942e-01
   6.5647174e-01  -7.5435062e-01
   8.1350566e-01  -5.8155699e-01
   4.9245414e-01  -8.7033839e-01
   8.8521416e-01  -4.6518371e-01
   5.9930826e-01  -8.0051833e-01
   7.6989647e-01  -6.3816881e-01
   7.1683304e-01  -6.9724486e-01
   8.7032373e-01  -4.9248005e-01
   7.1216840e-01  -7.0200866e-01
   5.4585684e-01  -8.3787846e-01
   8.8151374e-01  -4.7215837e-01
   9.4582945e-01  -3.2466390e-01
   7.8290179e-01  -6.2214530e-01
   6.0179285e-01  -7.9865222e-01
   9.3482804e-01  -3.5510074e-01
   8.9139915e-01  -4.5321910e-01
   8.0134942e-01  -5.9819654e-01
   5.5224721e-01  -8.3368041e-01
   5.1978192e-01  -8.5429899e-01
   6.5294622e-01  -7.5740427e-01
   7.9806319e-01  -6.0257377e-01
   6.4752476e-01  -7.6204441e-01
   8.1286748e-01  -5.8244868e-01
   4.5035166e-01  -8.9285127e-01
   7.4684513e-01  -6.6499801e-01
   8.7368197e-01  -4.8649751e-01
   7.6574497e-01  -6.4314434e-01
   5.5704601e-01  -8.3048163e-01
   9.3042533e-01  -3.6648153e-01
   6.3571428e-01  -7.7192445e-01
   8.3761775e-01  -5.4625681e-01
   9.0931496e-01  -4.1610853e-01
   8.1614573e-01  -5.7784612e-01
   8.5002541e-01  -5.2674168e-01
   5.5181396e-01  -8.3396724e-01
   7.0036400e-01  -7.1378587e-01
   5.4533963e-01  -8.3821518e-01
   8.9711531e-01  -4.4179647e-01
   7.2464057e-01  -6.8912701e-01
   7.8056857e-01  -6.2507017e-01
   6.5410449e-01  -7.5640420e-01
   6.1186636e-01  -7.9096116e-01
   3.9731597e-01  -9.1768187e-01
   4.9061067e-01  -8.7137889e-01
   7.1759923e-01  -6.9645628e-01
   8.1642044e-01  -5.7745793e-01
   5.8985439e-01  -8.0750963e-01
   8.2457279e-01  -5.6575587e-01
   7.8795367e-01  -6.1573453e-01
   7.4489208e-01  -6.6718498e-01
   7.3406476e-01  -6.7907947e-01
   7.3535319e-01  -6.7768406e-01
   7.3274810e-01  -6.8049998e-01
   8.3527270e-01  -5.4983590e-01
   7.1336814e-01  -7.0078949e-01
   5.2780038e-01  -8.4936845e-01
   5.9058852e-01  -8.0697286e-01
   7.4490325e-01  -6.6717250e-01
   9.5234025e-01  -3.0503779e-01
   4.0628481e-01  -9.1374649e-01
   7.2097477e-01  -6.9296131e-01
   8.4605062e-01  -5.3310257e-01
   8.0711122e-01  -5.9039943e-01
   6.5644031e-01  -7.5437797e-01
   7.5144571e-01  -6.5979493e-01
   5.7634768e-01  -8.1720460e-01
   8.5630557e-01  -5.1646952e-01
   7.2975552e-01  -6.8370819e-01
   8.3512663e-01  -5.5005774e-01
   8.2206935e-01  -5.6938737e-01
   5.4640368e-01  -8.3752195e-01
   6.5858729e-01  -7.5250434e-01
   7.5513242e-01  -6.5557229e-01
   6.8565642e-01  -7.2792532e-01
   5.8201152e-01  -8.1318054e-01
   8.3354320e-01  -5.5245428e-01
   6.1143971e-01  -7.9129102e-01
   6.2535289e-01  -7.8034208e-01
   8.3977361e-01  -5.4293672e-01
   6.0980534e-01  -7.9255123e-01
   6.0353155e-01  -7.9733912e-01
   8.9582984e-01  -4.4439722e-01
   5.9381921e-01  -8.0459850e-01
   7.0249113e-01  -7.1169250e-01
   6.2456552e-01  -7.8097241e-01
   7.9880157e-01  -6.0159459e-01
   5.6548209e-01  -8.2476057e-01
   6.4423065e-01  -7.6483127e-01
   8.2239447e-01  -5.6891769e-01
   8.3809006e-01  -5.4553190e-01
   5.2393505e-01  -8.5175822e-01
   8.6741514e-01  -4.9758515e-01
   8.3284723e-01  -5.5350293e-01
   6.1364826e-01  -7.8957951e-01
   8.1906392e-01  -5.7370227e-01
   5.7813051e-01  -8.1594431e-01
   5.8497237e-01  -8.1105322e-01
   6.6595409e-01  -7.4599273e-01
   5.7353623e-01  -8.1918019e-01
   7.8441215e-01  -6.2023993e-01
   6.1801061e-01  -7.8616976e-01
   3.5512738e-01  -9.3481792e-01
   6.2286178e-01  -7.8233190e-01
   6.5984873e-01  -7.5139847e-01
   5.9865663e-01  -8.0100577e-01
   7.6556959e-01  -6.4335310e-01
   7.0757583e-01  -7.0663742e-01
   6.2073911e-01  -7.8401719e-01
   4.3396615e-01  -9.0092918e-01
   7.7129315e-01  -6.3648007e-01
   8.3689299e-01  -5.4736653e-01
   8.5144866e-01  -5.2443797e-01
   8.9382893e-01  -4.4840812e-01
   6.5859370e-01  -7.5249873e-01
   6.8329667e-01  -7.3014085e-01
   5.1883939e-01  -8.5487174e-01
   6.0336012e-01  -7.9746885e-01
   6.2102844e-01  -7.8378803e-01
   8.5499508e-01  -5.1863610e-01
   8.2738714e-01  -5.6163201e-01
   8.2166836e-01  -5.6996588e-01
   5.3615398e-01  -8.4412020e-01
   8.4749075e-01  -5.3081017e-01
   8.3038140e-01  -5.5719542e-01
   3.4849697e-01  -9.3730991e-01
   9.0508998e-01  -4.2522010e-01
   7.8017448e-01  -6.2556197e-01
   9.5723137e-01  -2.8932354e-01
   8.3094678e-01  -5.5635192e-01
   8.0118658e-01  -5.9841462e-01
   7.4945933e-01  -6.6205038e-01
   6.8098823e-01  -7.3229436e-01
   9.2219075e-01  -3.8673533e-01
   5.5870107e-01  -8.2936911e-01
   9.0654544e-01  -4.2210824e-01
   5.5102231e-01  -8.3449051e-01
   8.6462092e-01  -5.0242478e-01
   7.0800807e-01  -7.0620434e-01
   8.0676332e-01  -5.9087473e-01
   8.7806481e-01  -4.7854173e-01
   7.8585428e-01  -6.1841171e-01
   5.2102480e-01  -8.5354154e-01
   7.5834742e-01  -6.5185058e-01
   5.7852286e-01  -8.1566617e-01
   9.3937089e-01  -3.4290280e-01
   7.5785608e-01  -6.5242177e-01
   7.0597078e-01  -7.0824096e-01
   6.4969944e-01  -7.6019119e-01
   7.5028243e-01  -6.6111745e-01
   6.9005925e-01  -7.2375288e-01
   8.2053513e-01  -5.7159610e-01
   8.1121381e-01  -5.8474966e-01
   8.2143665e-01  -5.7029978e-01
   6.5724795e-01  -7.5367442e-01
   6.7898758e-01  -7.3414976e-01
   5.3871725e-01  -8.4248663e-01
   5.0213975e-01  -8.6478649e-01
   8.4062238e-01  -5.4162166e-01
   8.1481462e-01  -5.7972160e-01
   3.0280488e-01  -9.5305257e-01
   4.5099865e-01  -8.9252463e-01
   9.5597768e-01  -2.9343939e-01
   7.2746162e-01  -6.8614837e-01
   8.0612002e-01  -5.9175207e-01
   5.6450729e-01  -8.2542808e-01
   6.2331700e-01  -7.8196926e-01
   6.8096281e-01  -7.3231800e-01
   6.6997886e-01  -7.4238018e-01
   5.7529672e-01  -8.1794480e-01
   6.7744796e-01  -7.3557071e-01
   6.9980302e-01  -7.1433587e-01
   7.4616961e-01  -6.6575589e-01
   7.4646267e-01  -6.6542730e-01
   6.4460971e-01  -7.6451182e-01
   6.4846656e-01  -7.6124314e-01
   6.9467392e-01  -7.1932479e-01
   6.5696795e-01  -7.5391851e-01
   9.3756004e-01  -3.4782347e-01
   8.1990034e-01  -5.7250627e-01
   7.7749945e-01  -6.2888362e-01
   8.0345759e-01  -5.9536199e-01
   8.6222101e-01  -5.0653227e-01
   6.3558453e-01  -7.7203128e-01
   7.8924010e-01  -6.1408474e-01
   9.1924673e-01  -3.9368191e-01
   8.1311672e-01  -5.8210068e-01
   7.3199985e-01  -6.8130480e-01
   6.4463206e-01  -7.6449298e-01
   8.8769911e-01  -4.6042404e-01
   8.1346088e-01  -5.8161963e-01
   6.2496226e-01  -7.8065497e-01
   6.9432808e-01  -7.1965861e-01
   7.1317219e-01  -7.0098889e-01
   5.2575397e-01  -8.5063668e-01
   8.4375604e-01  -5.3672688e-01
   9.2122421e-01  -3.8903209e-01
   7.9117096e-01  -6.1159505e-01
   5.1904443e-01  -8.5474726e-01
   8.2048702e-01  -5.7166516e-01
   6.2065073e-01  -7.8408716e-01
   6.5990730e-01  -7.5134703e-01
   7.6612086e-01  -6.4269652e-01
   8.0998064e-01  -5.8645661e-01
   7.1839382e-01  -6.9563663e-01
   3.3852177e-01  -9.4095856e-01
   8.0582260e-01  -5.9215702e-01
   7.1996552e-01  -6.9400983e-01
   7.4976302e-01  -6.6170644e-01
   3.1677509e-01  -9.4850068e-01
   7.4361454e-01  -6.6860857e-01
   5.6063893e-01  -8.2806038e-01
   4.8769404e-01  -8.7301462e-01
   8.7952035e-01  -4.7586127e-01
   5.3502805e-01  -8.4483430e-01
   8.6990340e-01  -4.9322213e-01
   4.9577013e-01  -8.6845378e-01
   7.9036111e-01  -6.1264126e-01
   8.5061832e-01  -5.2578367e-01
   6.6445346e-01  -7.4732964e-01
   8.0474494e-01  -5.9362074e-01
   7.1309546e-01  -7.0106695e-01
   5.2368265e-01  -8.5191342e-01
   7.7803932e-01  -6.2821558e-01
   4.5502519e-01  -8.9047857e-01
   6.5029126e-01  -7.5968499e-01
   6.1880787e-01  -7.8554238e-01
   4.8883487e-01  -8.7237633e-01
   6.2907520e-01  -7.7734445e-01
   6.1896372e-01  -7.8541958e-01
   5.8948996e-01  -8.0777570e-01
   7.6117838e-01  -6.4854258e-01
   4.4141389e-01  -8.9730361e-01
   8.8709435e-01  -4.6158814e-01
   5.9920397e-01  -8.0059640e-01
   6.6483729e-01  -7.4698821e-01
   7.6217768e-01  -6.4736789e-01
   8.6648302e-01  -4.9920654e-01
   5.8450117e-01  -8.1139286e-01
   7.4685852e-01  -6.6498298e-01
   8.5470613e-01  -5.1911215e-01
   5.5254216e-01  -8.3348495e-01
   3.5091252e-01  -9.3640825e-01
   7.2886110e-01  -6.8466159e-01
   2.7185793e-01  -9.6233740e-01
   6.3702567e-01  -7.7084259e-01
   5.8128304e-01  -8.1370144e-01
   5.9091362e-01  -8.0673484e-01
   5.1603650e-01  -8.5656659e-01
   7.3656102e-01  -6.7637110e-01
   6.2602188e-01  -7.7980549e-01
   7.3852868e-01  -6.7422206e-01
   8.1303698e-01  -5.8221205e-01
   8.1684654e-01  -5.7685503e-01
   6.7786005e-01  -7.3519097e-01
   7.6367110e-01  -6.4560549e-01
   9.5366821e-01  -3.0086033e-01
   6.7155550e-01  -7.4095426e-01
   9.4667689e-01  -3.2218452e-01
   6.6692300e-01  -7.4512664e-01
   5.3592340e-01  -8.4426661e-01
   8.5195962e-01  -5.2360749e-01
   8.9065475e-01  -4.5468023e-01
   7.0929463e-01  -7.0491214e-01
   7.3243013e-01  -6.8084220e-01
   5.8888069e-01  -8.0821998e-01
   6.3342104e-01  -7.7380733e-01
   5.5653789e-01  -8.3082223e-01
   8.7721179e-01  -4.8010362e-01
   5.0391617e-01  -8.6375256e-01
   2.1894772e-01  -9.7573659e-01
   6.8054700e-01  -7.3270443e-01
   8.2362972e-01  -5.6712793e-01
   7.3001020e-01  -6.8343625e-01
   6.2139307e-01  -7.8349898e-01
   9.4284569e-01  -3.3322967e-01
   6.2846688e-01  -7.7783635e-01
   7.0065817e-01  -7.1349711e-01
   7.1281922e-01  -7.0134781e-01
   8.6854530e-01  -4.9560979e-01
   5.7802994e-01  -8.1601556e-01
   9.1840284e-01  -3.9564660e-01
   9.3069106e-01  -3.6580617e-01
   7.7040758e-01  -6.3755169e-01
   8.1508883e-01  -5.7933600e-01
   5.2495531e-01  -8.5112979e-01
   5.9313925e-01  -8.0509989e-01
   2.2886397e-01  -9.7345841e-01
   4.7960730e-01  -8.7748324e-01
   7.0611629e-01  -7.0809589e-01
   8.5938960e-01  -5.1132134e-01
   7.8060094e-01  -6.2502974e-01
   8.4963297e-01  -5.2737445e-01
   5.9996637e-01  -8.0002522e-01
   8.0779064e-01  -5.8946950e-01
   8.2777205e-01  -5.6106455e-01
   6.1655504e-01  -7.8731181e-01
   7.0572023e-01  -7.0849062e-01
   3.5272104e-01  -9.3572852e-01
   7.4487666e-01  -6.6720219e-01
   7.0561069e-01  -7.0859971e-01
   7.6772441e-01  -6.4078017e-01
   4.3310959e-01  -9.0134127e-01
   8.2727513e-01  -5.6179699e-01
   7.4951795e-01  -6.6198402e-01
   9.4278867e-01  -3.3339096e-01
   8.2289088e-01  -5.6819944e-01
   7.3126146e-01  -6.8209727e-01
   7.7297436e-01  -6.3443726e-01
   9.3567442e-01  -3.5286452e-01
   7.9735209e-01  -6.0351441e-01
   7.8301579e-01  -6.2200182e-01
   6.3163000e-01  -7.7526998e-01
   7.1109697e-01  -7.0309395e-01
   7.4108614e-01  -6.7140996e-01
   7.7595740e-01  -6.3078531e-01
   4.8266904e-01  -8.7580283e-01
   6.2640352e-01  -7.7949896e-01
   6.0285435e-01  -7.9785126e-01
   4.9957566e-01  -8.6627026e-01
   6.9782140e-01  -7.1627180e-01
   6.5760324e-01  -7.5336444e-01
   7.8113605e-01  -6.2436084e-01
   7.2619482e-01  -6.8748897e-01
   3.3064164e-01  -9.4375638e-01
   9.6328017e-01  -2.6849825e-01
   5.4285443e-01  -8.3982681e-01
   4.8257519e-01  -8.7585455e-01
   5.5728484e-01  -8.3032138e-01
   5.0828333e-01  -8.6118990e-01
   2.4294851e-01  -9.7003919e-01
   8.2557763e-01  -5.6428856e-01
   7.2370129e-01  -6.9011335e-01
   7.8275772e-01  -6.2232657e-01
   6.5707568e-01  -7.5382461e-01
   7.4655276e-01  -6.6532621e-01
   7.5857498e-01  -6.5158576e-01
   6.5627898e-01  -7.5451832e-01
   6.1105398e-01  -7.9158893e-01
   5.0329162e-01  -8.6411663e-01
   7.4836288e-01  -6.6328953e-01
   7.2090489e-01  -6.9303401e-01
   5.5855364e-01  -8.2946840e-01
   7.7533304e-01  -6.3155259e-01
   4.9014770e-01  -8.7163939e-01
   7.3131643e-01  -6.8203833e-01
   5.4826801e-01  -8.3630269e-01
   9.2678894e-01  -3.7558256e-01
   5.5200093e-01  -8.3384349e-01
   9.5905714e-01  -2.8321264e-01
   4.8004777e-01  -8.7724235e-01
   6.8050959e-01  -7.3273917e-01
   5.8349112e-01  -8.1211952e-01
   7.5635439e-01  -6.5416209e-01
   2.2113284e-01  -9.7524370e-01
   7.6515296e-01  -6.4384855e-01
   5.6046551e-01  -8.2817777e-01
   5.7832677e-01  -8.1580521e-01
   6.8132136e-01  -7.3198443e-01
   7.7846759e-01  -6.2768480e-01
   9.3773817e-01  -3.4734295e-01
   5.5338057e-01  -8.3292853e-01
   7.5764469e-01  -6.5266724e-01
   5.3979467e-01  -8.4179672e-01
   6.3946693e-01  -7.6881861e-01
   6.2657580e-01  -7.7936049e-01
   6.4289351e-01  -7.6595557e-01
   7.9103607e-01  -6.1176951e-01
   6.9630639e-01  -7.1774467e-01
   6.4368476e-01  -7.6529075e-01
   6.3567513e-01  -7.7195669e-01
   8.2412237e-01  -5.6641180e-01
   4.8452759e-01  -8.7477598e-01
   7.8579319e-01  -6.1848934e-01
   7.2256279e-01  -6.9130530e-01
   8.3346844e-01  -5.5256706e-01
   6.2535142e-01  -7.8034326e-01
   7.3480345e-01  -6.7828009e-01
   6.3949089e-01  -7.6879868e-01
   4.4380887e-01  -8.9612147e-01
   9.0939672e-01  -4.1592980e-01
   8.6763444e-01  -4.9720265e-01
   6.6248967e-01  -7.4907105e-01
   7.7498286e-01  -6.3198225e-01
   6.8786598e-01  -7.2583772e-01
   7.5160938e-01  -6.5960848e-01
   8.2040751e-01  -5.7177926e-01
   5.9973699e-01  -8.0019719e-01
   6.7277214e-01  -7.3984975e-01
   7.1569897e-01  -6.9840889e-01
   4.9382605e-01  -8.6956071e-01
   7.0439959e-01  -7.0980365e-01
   7.5269581e-01  -6.5836845e-01
   7.1487355e-01  -6.9925375e-01
   9.1494978e-01  -4.0356770e-01
   6.9149035e-01  -7.2238569e-01
   6.4143870e-01  -7.6717429e-01
   4.7372754e-01  -8.8067146e-01
   8.6784539e-01  -4.9683435e-01
   6.1335031e-01  -7.8981099e-01
   8.2277291e-01  -5.6837025e-01
   6.4216521e-01  -7.6656627e-01
   7.1842365e-01  -6.9560582e-01
   8.6787388e-01  -4.9678460e-01
   4.8760340e-01  -8.7306525e-01
   7.4399146e-01  -6.6818912e-01
   7.8032822e-01  -6.2537018e-01
   7.2685834e-01  -6.8678741e-01
   5.6978333e-01  -8.2179496e-01
  -7.6564398e-01  -6.4326456e-01
   7.6219555e-01  -6.4734685e-01
   8.0033629e-01  -5.9955135e-01
   8.0846884e-01  -5.8853898e-01
   6.8866353e-01  -7.2508106e-01
   6.1628397e-01  -7.8752401e-01
   6.3926524e-01  -7.6898631e-01
   7.5011485e-01  -6.6130757e-01
   6.1330220e-01  -7.8984835e-01
   7.3030362e-01  -6.8312270e-01
   5.0852067e-01  -8.6104979e-01
   6.8926712e-01  -7.2450731e-01
   5.9192844e-01  -8.0599052e-01
   5.9843219e-01  -8.0117346e-01
   7.6826390e-01  -6.4013325e-01
   5.2197853e-01  -8.5295862e-01
   5.0535435e-01  -8.6291192e-01
   7.1064998e-01  -7.0354574e-01
   8.0975686e-01  -5.8676557e-01
   8.6471179e-01  -5.0226837e-01
   7.7507559e-01  -6.3186853e-01
   6.5487342e-01  -7.5573858e-01
   8.1257472e-01  -5.8285703e-01


==> phase_scatter_ldv2-2.dat <==
  -8.0031486e-01  -5.9957996e-01
  -8.1841598e-01  -5.7462621e-01
  -7.3493699e-01  -6.7813540e-01
  -8.4454588e-01  -5.3548320e-01
  -7.7460153e-01  -6.3244958e-01
  -6.7688401e-01  -7.3608970e-01
  -8.4956786e-01  -5.2747934e-01
  -5.0381649e-01  -8.6381071e-01
  -9.9610242e-01  -8.8204140e-02
  -8.4128529e-01  -5.4059139e-01
  -6.7258355e-01  -7.4002120e-01
  -5.9039651e-01  -8.0711335e-01
  -9.2234209e-01  -3.8637426e-01
  -7.8930816e-01  -6.1399725e-01
  -6.5402452e-01  -7.5647335e-01
  -6.2044873e-01  -7.8424701e-01
  -7.8452505e-01  -6.2009712e-01
  -6.7714885e-01  -7.3584606e-01
  -8.3207624e-01  -5.5466128e-01
  -8.8425866e-01  -4.6699746e-01
  -8.4398774e-01  -5.3636247e-01
  -7.8178985e-01  -6.2354201e-01
  -7.2184744e-01  -6.9205222e-01
  -7.2085042e-01  -6.9309067e-01
  -5.3573978e-01  -8.4438314e-01
  -6.3723860e-01  -7.7066657e-01
  -7.3293117e-01  -6.8030280e-01
  -7.4684154e-01  -6.6500204e-01
  -7.7458637e-01  -6.3246814e-01
  -8.3124052e-01  -5.5591295e-01
  -7.4752327e-01  -6.6423562e-01
  -7.1304513e-01  -7.0111814e-01
  -6.8966069e-01  -7.2413268e-01
  -6.8355017e-01  -7.2990353e-01
  -6.4277879e-01  -7.6605184e-01
  -6.0111295e-01  -7.9916408e-01
  -8.1506660e-01  -5.7936728e-01
  -6.6244043e-01  -7.4911459e-01
  -8.0273555e-01  -5.9633517e-01
  -8.2060907e-01  -5.7148995e-01
  -5.1681524e-01  -8.5609696e-01
  -7.0284212e-01  -7.1134587e-01
  -5.7850160e-01  -8.1568125e-01
  -8.3183538e-01  -5.5502244e-01
  -8.3131924e-01  -5.5579522e-01
  -7.6350559e-01  -6.4580122e-01
  -7.6649206e-01  -6.4225378e-01
  -8.0921584e-01  -5.8751147e-01
  -7.3585366e-01  -6.7714060e-01
  -6.8603064e-01  -7.2757265e-01
  -8.1944126e-01  -5.7316317e-01
  -7.8187463e-01  -6.2343570e-01
  -7.0242402e-01  -7.1175874e-01
  -7.0467401e-01  -7.0953121e-01
  -7.3896033e-01  -6.7374894e-01
  -7.3357352e-01  -6.7961011e-01
  -7.4121648e-01  -6.7126606e-01
  -8.6476255e-01  -5.0218098e-01
  -5.3753211e-01  -8.4324328e-01
  -4.4091178e-01  -8.9755044e-01
  -6.7145895e-01  -7.4104175e-01
  -7.1205364e-01  -7.0212507e-01
  -8.7206134e-01  -4.8939659e-01
  -5.3934701e-01  -8.4208361e-01
  -6.1832176e-01  -7.8592506e-01
  -6.0817876e-01  -7.9380010e-01
  -7.1556702e-01  -6.9854409e-01
  -8.0569492e-01  -5.9233073e-01
  -7.3917750e-01  -6.7351067e-01
  -8.6922941e-01  -4.9440897e-01
  -7.7386799e-01  -6.3334693e-01
  -8.9587623e-01  -4.4430371e-01
  -6.2429822e-01  -7.8118611e-01
  -8.1295863e-01  -5.8232144e-01
  -4.6506308e-01  -8.8527755e-01
  -8.4860649e-01  -5.2902460e-01
  -4.5210340e-01  -8.9196553e-01
  -6.6467574e-01  -7.4713196e-01
  -4.4383635e-01  -8.9610786e-01
  -6.0971255e-01  -7.9262261e-01
  -5.9241451e-01  -8.0563332e-01
  -6.2332746e-01  -7.8196092e-01
  -6.3964575e-01  -7.6866984e-01
  -8.0172687e-01  -5.9769058e-01
  -6.5672435e-01  -7.5413071e-01
  -6.6898970e-01  -7.4327167e-01
  -6.5541335e-01  -7.5527038e-01
  -6.5337682e-01  -7.5703285e-01
  -7.4937533e-01  -6.6214546e-01
  -7.1773030e-01  -6.9632121e-01
  -3.8949032e-01  -9.2103056e-01
  -8.8732970e-01  -4.6113555e-01
  -7.3826658e-01  -6.7450905e-01
  -8.0142623e-01  -5.9809363e-01
  -6.4633226e-01  -7.6305610e-01
  -7.3393421e-01  -6.7922056e-01
  -8.8202509e-01  -4.7120244e-01
  -8.0823013e-01  -5.8886676e-01
  -6.6057160e-01  -7.5076306e-01
  -7.5707733e-01  -6.5332528e-01
  -6.4062331e-01  -7.6785531e-01
  -6.4127216e-01  -7.6731350e-01
  -4.6792749e-01  -8.8376686e-01
  -7.7758101e-01  -6.2878277e-01
  -7.0939769e-01  -7.0480843e-01
  -7.8837009e-01  -6.1520127e-01
  -8.3182439e-01  -5.5503890e-01
  -4.4455713e-01  -8.9575050e-01
  -6.2523910e-01  -7.8043326e-01
  -7.7475551e-01  -6.3226094e-01
  -7.3576617e-01  -6.7723567e-01
  -8.0019537e-01  -5.9973942e-01
  -5.1763862e-01  -8.5559936e-01
  -5.7737471e-01  -8.1647930e-01
  -8.5776905e-01  -5.1403526e-01
  -7.9049144e-01  -6.1247309e-01
  -6.0153222e-01  -7.9884854e-01
  -8.8886214e-01  -4.5817475e-01
  -7.9502678e-01  -6.0657433e-01
  -7.5973726e-01  -6.5023018e-01
  -8.2807474e-01  -5.6061772e-01
  -7.4665274e-01  -6.6521401e-01
  -8.7540039e-01  -4.8339855e-01
  -6.3367213e-01  -7.7360172e-01
  -5.2752888e-01  -8.4953710e-01
  -7.7062736e-01  -6.3728602e-01
  -7.7941236e-01  -6.2651127e-01
  -6.8302082e-01  -7.3039891e-01
  -3.6357077e-01  -9.3156658e-01
  -7.6536963e-01  -6.4359096e-01
  -7.0489311e-01  -7.0931354e-01
  -7.5061647e-01  -6.6073816e-01
  -7.5184678e-01  -6.5933787e-01
  -9.1572326e-01  -4.0180955e-01
  -6.7034550e-01  -7.4204913e-01
  -7.2743872e-01  -6.8617265e-01
  -8.0746610e-01  -5.8991398e-01
  -8.6810771e-01  -4.9637588e-01
  -7.4824942e-01  -6.6341752e-01
  -6.1898725e-01  -7.8540103e-01
  -5.7424457e-01  -8.1868381e-01
  -8.2147087e-01  -5.7025049e-01
  -9.4975457e-01  -3.1299563e-01
  -7.4189733e-01  -6.7051350e-01
  -7.5305377e-01  -6.5795898e-01
  -7.5796233e-01  -6.5229833e-01
  -7.4394143e-01  -6.6824482e-01
  -8.4965763e-01  -5.2733472e-01
  -8.1994808e-01  -5.7243789e-01
  -8.3004902e-01  -5.5769043e-01
  -8.1105798e-01  -5.8496577e-01
  -7.6635429e-01  -6.4241816e-01
  -5.9271530e-01  -8.0541205e-01
  -8.2243602e-01  -5.6885763e-01
  -6.3852761e-01  -7.6959892e-01
  -6.7608323e-01  -7.3682527e-01
  -6.8276464e-01  -7.3063839e-01
  -8.0551652e-01  -5.9257332e-01
  -7.1201345e-01  -7.0216583e-01
  -7.1170188e-01  -7.0248162e-01
  -8.4049845e-01  -5.4181395e-01
  -3.8510786e-01  -9.2287157e-01
  -7.5603475e-01  -6.5453148e-01
  -4.0930897e-01  -9.1239584e-01
  -7.8325329e-01  -6.2170273e-01
  -7.7890341e-01  -6.2714390e-01
  -8.3992432e-01  -5.4270354e-01
  -8.2426779e-01  -5.6620015e-01
  -5.2958734e-01  -8.4825541e-01
  -7.6327076e-01  -6.4607874e-01
  -4.4926455e-01  -8.9339877e-01
  -8.0063967e-01  -5.9914616e-01
  -6.0757894e-01  -7.9425930e-01
  -8.4664207e-01  -5.3216276e-01
  -7.5163336e-01  -6.5958115e-01
  -7.1343696e-01  -7.0071942e-01
  -7.9196243e-01  -6.1056982e-01
  -7.3079073e-01  -6.8260158e-01
  -6.1992768e-01  -7.8465896e-01
  -6.9777403e-01  -7.1631794e-01
  -6.7517063e-01  -7.3766159e-01
  -5.7492638e-01  -8.1820514e-01
  -7.9499974e-01  -6.0660977e-01
  -7.5722071e-01  -6.5315909e-01
  -8.2260972e-01  -5.6860641e-01
  -7.2104877e-01  -6.9288431e-01
  -7.3380132e-01  -6.7936413e-01
  -8.4461227e-01  -5.3537848e-01
  -8.2723306e-01  -5.6185894e-01
  -7.8765351e-01  -6.1611846e-01
  -8.3583181e-01  -5.4898560e-01
  -6.9006852e-01  -7.2374404e-01
  -7.7237803e-01  -6.3516311e-01
  -8.4519097e-01  -5.3446443e-01
  -8.4211672e-01  -5.3929531e-01
  -7.7854722e-01  -6.2758603e-01
  -8.3337004e-01  -5.5271546e-01
  -7.7919889e-01  -6.2677674e-01
  -6.0021057e-01  -7.9984203e-01
  -7.0888109e-01  -7.0532801e-01
  -8.2517702e-01  -5.6487422e-01
  -8.1117610e-01  -5.8480196e-01
  -8.4486963e-01  -5.3497226e-01
  -7.4752066e-01  -6.6423856e-01
  -7.7342319e-01  -6.3389003e-01
  -6.6772173e-01  -7.4441097e-01
  -7.4910428e-01  -6.6245209e-01
  -8.1283377e-01  -5.8249571e-01
  -8.5381693e-01  -5.2057338e-01
  -7.8853246e-01  -6.1499313e-01
  -7.4294987e-01  -6.6934706e-01
  -8.4595683e-01  -5.3325139e-01
  -6.9468641e-01  -7.1931272e-01
  -4.4819687e-01  -8.9393488e-01
  -6.9470723e-01  -7.1929261e-01
  -6.3072793e-01  -7.7600404e-01
  -6.8158706e-01  -7.3173703e-01
  -5.2654532e-01  -8.5014706e-01
  -5.5697274e-01  -8.3053077e-01
  -8.2004189e-01  -5.7230350e-01
  -6.2901823e-01  -7.7739055e-01
  -7.4785753e-01  -6.6385925e-01
  -7.3911430e-01  -6.7358002e-01
  -8.3007411e-01  -5.5765310e-01
  -7.7156627e-01  -6.3614896e-01
  -7.4767445e-01  -6.6406545e-01
  -6.7517491e-01  -7.3765768e-01
  -7.5902818e-01  -6.5105777e-01
  -7.2870758e-01  -6.8482499e-01
  -7.9677099e-01  -6.0428138e-01
  -6.9156088e-01  -7.2231818e-01
  -9.2615612e-01  -3.7714034e-01
  -6.7636489e-01  -7.3656672e-01
  -6.9421278e-01  -7.1976984e-01
  -8.1396390e-01  -5.8091546e-01
  -7.2432020e-01  -6.8946374e-01
  -8.8660283e-01  -4.6253153e-01
  -8.6950285e-01  -4.9392792e-01
  -6.6258605e-01  -7.4898580e-01
  -5.8972354e-01  -8.0760519e-01
  -6.2798454e-01  -7.7822582e-01
  -7.1486707e-01  -6.9926038e-01
  -7.3753419e-01  -6.7530980e-01
  -7.0485607e-01  -7.0935035e-01
  -5.5520923e-01  -8.3171071e-01
  -4.4082522e-01  -8.9759296e-01
  -7.5613946e-01  -6.5441051e-01
  -5.1874052e-01  -8.5493173e-01
  -8.0528594e-01  -5.9288663e-01
  -6.0543122e-01  -7.9589763e-01
  -6.5980606e-01  -7.5143593e-01
  -4.3807780e-01  -8.9893706e-01
  -5.8595953e-01  -8.1034032e-01
  -6.4809166e-01  -7.6156234e-01
  -6.7900970e-01  -7.3412930e-01
  -7.2887586e-01  -6.8464588e-01
  -8.1557977e-01  -5.7864466e-01
  -6.3222376e-01  -7.7478585e-01
  -7.5897493e-01  -6.5111985e-01
  -4.2273368e-01  -9.0625396e-01
  -6.4489394e-01  -7.6427208e-01
  -7.3673727e-01  -6.7617912e-01
  -5.3987405e-01  -8.4174581e-01
  -6.8153115e-01  -7.3178911e-01
  -6.5084822e-01  -7.5920788e-01
  -8.7907447e-01  -4.7668446e-01
  -7.4922374e-01  -6.6231698e-01
  -7.4281395e-01  -6.6949789e-01
  -8.1733119e-01  -5.7616814e-01
  -8.4191719e-01  -5.3960676e-01
  -5.9835278e-01  -8.0123277e-01
  -8.3881629e-01  -5.4441457e-01
  -8.3431440e-01  -5.5128892e-01
  -7.3285711e-01  -6.8038258e-01
  -6.9394306e-01  -7.2002988e-01
  -6.3090104e-01  -7.7586331e-01
  -4.1987847e-01  -9.0758034e-01
  -6.1207832e-01  -7.9079715e-01
  -6.0487928e-01  -7.9631718e-01
  -9.2712192e-01  -3.7475984e-01
  -5.9552868e-01  -8.0333405e-01
  -7.1350068e-01  -7.0065453e-01
  -5.5894530e-01  -8.2920453e-01
  -7.6542329e-01  -6.4352715e-01
  -6.5758859e-01  -7.5337723e-01
  -8.9307697e-01  -4.4990390e-01
  -7.9852218e-01  -6.0196539e-01
  -7.7579650e-01  -6.3098320e-01
  -5.3937332e-01  -8.4206676e-01
  -9.3269753e-01  -3.6065957e-01
  -6.7053273e-01  -7.4187995e-01
  -5.3688842e-01  -8.4365326e-01
  -5.7111208e-01  -8.2087209e-01
  -5.2153609e-01  -8.5322922e-01
  -7.6191619e-01  -6.4767563e-01
  -6.8593260e-01  -7.2766508e-01
  -5.5133098e-01  -8.3428661e-01
  -7.6437566e-01  -6.4477116e-01
  -7.7980464e-01  -6.2602294e-01
  -8.3088258e-01  -5.5644778e-01
  -7.6091462e-01  -6.4885202e-01
  -9.1138300e-01  -4.1155926e-01
  -6.6994105e-01  -7.4241430e-01
  -7.6931349e-01  -6.3887147e-01
  -7.6820797e-01  -6.4020037e-01
  -4.0443124e-01  -9.1456841e-01
  -8.8637082e-01  -4.6297599e-01
  -6.2218234e-01  -7.8287236e-01
  -8.4776906e-01  -5.3036556e-01
  -2.4710077e-01  -9.6898979e-01
  -6.1462642e-01  -7.8881833e-01
  -7.7911194e-01  -6.2688482e-01
  -6.4368131e-01  -7.6529365e-01
  -5.8703480e-01  -8.0956170e-01
  -7.3588055e-01  -6.7711138e-01
  -6.3400822e-01  -7.7332631e-01
  -8.0418914e-01  -5.9437348e-01
  -8.5204698e-01  -5.2346533e-01
  -5.3935327e-01  -8.4207960e-01
  -7.0822780e-01  -7.0598399e-01
  -6.7200319e-01  -7.4054825e-01
  -7.9818648e-01  -6.0241044e-01
  -6.7720825e-01  -7.3579140e-01
  -7.9266230e-01  -6.0966095e-01
  -8.3191863e-01  -5.5489764e-01
  -4.2312951e-01  -9.0606921e-01
  -6.2723859e-01  -7.7882717e-01
  -7.5507690e-01  -6.5563624e-01
  -8.2339559e-01  -5.6746779e-01
  -6.6768725e-01  -7.4444190e-01
  -6.4865343e-01  -7.6108391e-01
  -8.7189246e-01  -4.8969739e-01
  -8.5411166e-01  -5.2008968e-01
  -4.6981910e-01  -8.8276272e-01
  -6.9349183e-01  -7.2046449e-01
  -8.1105465e-01  -5.8497039e-01
  -5.9223559e-01  -8.0576486e-01
  -7.7726408e-01  -6.2917449e-01
  -6.7080480e-01  -7.4163395e-01
  -5.6492538e-01  -8.2514200e-01
  -6.4316548e-01  -7.6572721e-01
  -7.2766634e-01  -6.8593126e-01
  -6.0425206e-01  -7.9679323e-01
  -7.7560836e-01  -6.3121444e-01
  -7.2562841e-01  -6.8808678e-01
  -9.1591924e-01  -4.0136261e-01
  -4.7185681e-01  -8.8167520e-01
  -8.3269904e-01  -5.5372584e-01
  -4.3009056e-01  -9.0278575e-01
  -6.7552968e-01  -7.3733279e-01
  -3.8914127e-01  -9.2117809e-01
  -6.7449428e-01  -7.3828007e-01
  -7.0096396e-01  -7.1319670e-01
  -7.3353083e-01  -6.7965618e-01
  -7.2176893e-01  -6.9213409e-01
  -8.2598876e-01  -5.6368658e-01
  -8.6641785e-01  -4.9931964e-01
  -7.9459276e-01  -6.0714277e-01
  -8.0408281e-01  -5.9451732e-01
  -8.0871609e-01  -5.8819919e-01
  -5.7919343e-01  -8.1519015e-01
  -4.4170164e-01  -8.9716200e-01
  -8.5659724e-01  -5.1598563e-01
  -7.8489313e-01  -6.1963116e-01
  -8.4963869e-01  -5.2736525e-01
  -9.7438684e-01  -2.2487837e-01
  -6.5989870e-01  -7.5135458e-01
  -7.3998586e-01  -6.7262242e-01
  -6.3251690e-01  -7.7454656e-01
  -8.6793059e-01  -4.9668550e-01
  -2.3061584e-01  -9.7304488e-01
  -5.8906746e-01  -8.0808386e-01
  -8.1553989e-01  -5.7870086e-01
  -8.0289744e-01  -5.9611718e-01
  -8.3938367e-01  -5.4353938e-01
  -4.9918408e-01  -8.6649596e-01
  -8.1055817e-01  -5.8565813e-01
  -7.2354143e-01  -6.9028096e-01
  -5.3552540e-01  -8.4451912e-01
  -8.6461268e-01  -5.0243897e-01
  -7.5211157e-01  -6.5903580e-01
  -4.2446657e-01  -9.0544361e-01
  -6.3224717e-01  -7.7476675e-01
  -5.3484978e-01  -8.4494716e-01
  -7.3044474e-01  -6.8297180e-01
  -5.5624779e-01  -8.3101648e-01
  -8.8464180e-01  -4.6627126e-01
  -7.2350521e-01  -6.9031892e-01
  -7.5976907e-01  -6.5019302e-01
  -7.5268170e-01  -6.5838458e-01
  -7.2315366e-01  -6.9068719e-01
  -6.9858301e-01  -7.1552902e-01
  -7.4193636e-01  -6.7047031e-01
  -6.1119647e-01  -7.9147892e-01
  -6.8069139e-01  -7.3257029e-01
  -9.2407068e-01  -3.8222164e-01
  -7.2691510e-01  -6.8672733e-01
  -8.2697317e-01  -5.6224139e-01
  -7.6921521e-01  -6.3898980e-01
  -8.2241516e-01  -5.6888778e-01
  -5.5784253e-01  -8.2994681e-01
  -7.9702267e-01  -6.0394939e-01
  -7.1355566e-01  -7.0059854e-01
  -6.8984514e-01  -7.2395696e-01
  -8.5577408e-01  -5.1734971e-01
  -6.9659478e-01  -7.1746478e-01
  -6.8067124e-01  -7.3258901e-01
  -8.0362168e-01  -5.9514049e-01
  -6.6785635e-01  -7.4429020e-01
  -5.6036514e-01  -8.2824568e-01
  -3.8437913e-01  -9.2317533e-01
  -8.5471252e-01  -5.1910164e-01
  -8.4321897e-01  -5.3757025e-01
  -5.0334436e-01  -8.6408591e-01
  -8.1214916e-01  -5.8344987e-01
  -6.8989613e-01  -7.2390837e-01
  -5.8490259e-01  -8.1110354e-01
  -6.8637946e-01  -7.2724359e-01
  -7.7820250e-01  -6.2801343e-01
  -7.8118920e-01  -6.2429435e-01
  -7.0029319e-01  -7.1385534e-01
  -6.5189848e-01  -7.5830625e-01
  -6.9185051e-01  -7.2204077e-01
  -7.2104580e-01  -6.9288741e-01
  -7.0606418e-01  -7.0814785e-01
  -6.6061039e-01  -7.5072892e-01
  -4.8907038e-01  -8.7224433e-01
  -6.6900808e-01  -7.4325513e-01
  -7.4905009e-01  -6.6251337e-01
  -3.1730006e-01  -9.4832519e-01
  -8.7604999e-01  -4.8222030e-01
  -8.1813404e-01  -5.7502755e-01
  -7.3503728e-01  -6.7802669e-01
  -8.7136106e-01  -4.9064233e-01
  -8.7658787e-01  -4.8124183e-01
  -5.3866723e-01  -8.4251862e-01
  -7.5831780e-01  -6.5188504e-01
  -7.1713423e-01  -6.9693507e-01
  -6.3285385e-01  -7.7427127e-01
  -6.9557650e-01  -7.1845204e-01
  -8.5069818e-01  -5.2565446e-01
  -8.8125480e-01  -4.7264148e-01
  -8.0693104e-01  -5.9064566e-01
  -6.5303992e-01  -7.5732349e-01
  -7.4087408e-01  -6.7164396e-01
  -7.2133574e-01  -6.9258556e-01
  -5.3844332e-01  -8.4266173e-01
  -8.0773514e-01  -5.8954555e-01
  -7.8697710e-01  -6.1698220e-01
  -6.9061915e-01  -7.2321864e-01
  -5.6758658e-01  -8.2331372e-01
  -6.5611058e-01  -7.5466476e-01
  -6.2182768e-01  -7.8315410e-01
  -6.8116716e-01  -7.3212793e-01
  -4.5633546e-01  -8.8980781e-01
  -8.5610796e-01  -5.1679702e-01
  -6.6166145e-01  -7.4980273e-01
  -6.6365352e-01  -7.4804011e-01
  -8.5563109e-01  -5.1758617e-01
  -8.0508953e-01  -5.9315331e-01
  -8.1604214e-01  -5.7799240e-01
  -8.3388388e-01  -5.5193992e-01
  -6.8532371e-01  -7.2823857e-01
  -8.0716431e-01  -5.9032684e-01
  -8.3780877e-01  -5.4596380e-01
  -6.4135078e-01  -7.6724780e-01
  -6.3293255e-01  -7.7420694e-01
  -8.6995885e-01  -4.9312432e-01
  -5.0411573e-01  -8.6363611e-01
  -7.3920912e-01  -6.7347596e-01
  -6.9983601e-01  -7.1430355e-01
  -5.9332932e-01  -8.0495982e-01
  -8.2890127e-01  -5.5939492e-01
  -3.2948130e-01  -9.4416210e-01
  -7.4996270e-01  -6.6148012e-01
  -8.7895445e-01  -4.7690573e-01
  -7.5402587e-01  -6.5684472e-01
  -7.5116278e-01  -6.6011702e-01
  -6.5816726e-01  -7.5287174e-01
  -7.7155086e-01  -6.3616764e-01
  -7.4638725e-01  -6.6551188e-01
  -5.7107847e-01  -8.2089548e-01
  -7.6700363e-01  -6.4164276e-01
  -4.6170167e-01  -8.8703527e-01
  -7.9100468e-01  -6.1181010e-01
  -7.8716929e-01  -6.1673699e-01
  -6.0895105e-01  -7.9320780e-01
  -5.2839165e-01  -8.4900074e-01
  -6.8106386e-01  -7.3222402e-01
  -7.7404535e-01  -6.3313015e-01
  -5.9527688e-01  -8.0352065e-01
  -8.1849230e-01  -5.7451750e-01
  -7.9068308e-01  -6.1222567e-01
  -8.6654707e-01  -4.9909536e-01
  -8.4136977e-01  -5.4045991e-01
  -8.7620061e-01  -4.8194657e-01
  -7.6257241e-01  -6.4690287e-01
  -6.4725585e-01  -7.6227283e-01
  -7.7004768e-01  -6.3798635e-01
  -7.4417914e-01  -6.6798010e-01
  -6.5596177e-01  -7.5479412e-01
  -5.7873021e-01  -8.1551906e-01
  -2.6339069e-01  -9.6468925e-01
  -5.2098440e-01  -8.5356620e-01
  -8.0301635e-01  -5.9595700e-01
  -7.6788422e-01  -6.4058866e-01
  -8.4359624e-01  -5.3697801e-01
  -6.7800323e-01  -7.3505892e-01
  -7.9331306e-01  -6.0881392e-01
  -7.1535563e-01  -6.9876056e-01
  -6.7165834e-01  -7.4086104e-01
  -8.5962141e-01  -5.1093154e-01
  -8.8256501e-01  -4.7019040e-01
  -7.9266333e-01  -6.0965961e-01
  -6.4631101e-01  -7.6307410e-01
  -7.5014149e-01  -6.6127736e-01
  -6.3882646e-01  -7.6935087e-01
  -6.5147195e-01  -7.5867272e-01
  -7.0261765e-01  -7.1156759e-01
  -5.7651801e-01  -8.1708444e-01
  -8.1301090e-01  -5.8224846e-01
  -8.2809417e-01  -5.6058901e-01
  -5.4010508e-01  -8.4159759e-01
  -8.8628268e-01  -4.6314469e-01
  -6.5574441e-01  -7.5498296e-01
  -8.4965715e-01  -5.2733550e-01
  -6.8298424e-01  -7.3043311e-01
  -8.3014944e-01  -5.5754095e-01
  -6.7567193e-01  -7.3720245e-01
  -7.3542492e-01  -6.7760622e-01
  -6.7516579e-01  -7.3766602e-01
  -8.3110494e-01  -5.5611561e-01
  -7.9193769e-01  -6.1060191e-01
  -9.0743130e-01  -4.2020047e-01
  -7.8430609e-01  -6.2037405e-01
  -6.6560067e-01  -7.4630808e-01
  -7.1011300e-01  -7.0408772e-01
  -6.1850290e-01  -7.8578251e-01
  -7.3969487e-01  -6.7294242e-01
  -5.0195571e-01  -8.6489332e-01
  -6.8349971e-01  -7.2995078e-01
  -6.9947203e-01  -7.1465997e-01
  -5.0499506e-01  -8.6312223e-01
  -5.4940276e-01  -8.3555766e-01
  -5.5085581e-01  -8.3460043e-01
  -7.0031693e-01  -7.1383206e-01
  -6.6699183e-01  -7.4506503e-01
  -7.7228158e-01  -6.3528038e-01
  -4.3005113e-01  -9.0280453e-01
  -6.6818880e-01  -7.4399175e-01
  -7.1231029e-01  -7.0186469e-01
  -4.8823379e-01  -8.7271288e-01
  -6.1735070e-01  -7.8668806e-01
  -7.8337977e-01  -6.2154334e-01
  -2.8133757e-01  -9.5960886e-01
  -4.6410942e-01  -8.8577788e-01
  -6.5983586e-01  -7.5140977e-01
  -6.8560741e-01  -7.2797149e-01
  -8.5005140e-01  -5.2669975e-01
  -5.0630238e-01  -8.6235602e-01
  -8.7455349e-01  -4.8492907e-01
  -8.1733938e-01  -5.7615652e-01
  -7.9128458e-01  -6.1144804e-01
  -6.9015957e-01  -7.2365721e-01
  -8.5798285e-01  -5.1367833e-01
  -5.1800691e-01  -8.5537643e-01
  -5.2077212e-01  -8.5369573e-01
  -6.6709780e-01  -7.4497015e-01
  -7.1406121e-01  -7.0008327e-01
  -8.4129923e-01  -5.4056971e-01
  -8.4840424e-01  -5.2934889e-01
  -7.4473073e-01  -6.6736507e-01
  -3.6337694e-01  -9.3164220e-01
  -5.2502289e-01  -8.5108811e-01
  -6.6972532e-01  -7.4260891e-01
  -9.2367809e-01  -3.8316940e-01
  -7.2313738e-01  -6.9070423e-01
  -8.4744781e-01  -5.3087872e-01
  -6.6694517e-01  -7.4510680e-01
  -5.7050734e-01  -8.2129250e-01
  -7.3142203e-01  -6.8192508e-01
  -8.4519048e-01  -5.3446520e-01
  -6.6123266e-01  -7.5018089e-01
  -6.5504427e-01  -7.5559050e-01
  -6.0569056e-01  -7.9570029e-01
  -7.9004643e-01  -6.1304701e-01
  -9.2694364e-01  -3.7520060e-01
  -6.4728479e-01  -7.6224825e-01
  -6.5364547e-01  -7.5680090e-01
  -7.1013363e-01  -7.0406692e-01
  -6.5975357e-01  -7.5148202e-01
  -7.4428938e-01  -6.6785725e-01
  -5.9053581e-01  -8.0701144e-01
  -6.2690108e-01  -7.7909887e-01
  -7.4177528e-01  -6.7064851e-01
  -8.7966875e-01  -4.7558689e-01
  -6.8259695e-01  -7.3079505e-01
  -8.6396904e-01  -5.0354493e-01
  -7.7878742e-01  -6.2728793e-01
  -6.3259808e-01  -7.7448026e-01
  -3.1301342e-01  -9.4974870e-01
  -9.7202448e-01  -2.3487958e-01
  -7.2645230e-01  -6.8721689e-01
  -5.7880695e-01  -8.1546460e-01
  -5.8435882e-01  -8.1149539e-01
  -8.6143872e-01  -5.0786153e-01
  -7.7677660e-01  -6.2977624e-01
  -6.2070847e-01  -7.8404145e-01
  -5.1378765e-01  -8.5791739e-01
  -4.8873312e-01  -8.7243334e-01
  -6.9161383e-01  -7.2226748e-01
  -6.7649032e-01  -7.3645152e-01
  -8.5292953e-01  -5.2202607e-01
  -9.2796244e-01  -3.7267374e-01
  -7.1848552e-01  -6.9554192e-01
  -7.6844403e-01  -6.3991700e-01
  -7.5757095e-01  -6.5275283e-01
  -6.1975793e-01  -7.8479304e-01
  -7.1413992e-01  -7.0000298e-01
  -8.9535604e-01  -4.4535105e-01
  -6.5985986e-01  -7.5138869e-01
  -5.8802135e-01  -8.0884541e-01
  -7.8462559e-01  -6.1996991e-01
  -5.2944832e-01  -8.4834219e-01
  -5.0550189e-01  -8.6282550e-01
  -5.1178774e-01  -8.5911193e-01
  -7.5960892e-01  -6.5038011e-01
  -7.4427388e-01  -6.6787453e-01
  -7.2943471e-01  -6.8405044e-01
  -6.5693462e-01  -7.5394754e-01
  -4.3986564e-01  -8.9806359e-01
  -8.9973930e-01  -4.3642776e-01
  -8.6830877e-01  -4.9602407e-01
  -5.7923816e-01  -8.1515836e-01
  -6.6062617e-01  -7.5071503e-01
  -5.5001624e-01  -8.3515396e-01
  -7.6711140e-01  -6.4151391e-01
  -7.9819326e-01  -6.0240147e-01
  -8.6740668e-01  -4.9759990e-01
  -6.3626871e-01  -7.7146752e-01
  -7.1700114e-01  -6.9707199e-01
  -7.4543811e-01  -6.6657485e-01
  -8.5886529e-01  -5.1220154e-01
  -7.5700090e-01  -6.5341383e-01
  -6.8558915e-01  -7.2798868e-01
  -8.2226341e-01  -5.6910709e-01
  -6.5114088e-01  -7.5895689e-01
  -4.9542802e-01  -8.6864899e-01
  -5.9104889e-01  -8.0663573e-01
  -7.2903438e-01  -6.8447708e-01
  -7.4408812e-01  -6.6808149e-01
  -7.0470343e-01  -7.0950199e-01
  -7.2403479e-01  -6.8976346e-01
  -6.9485572e-01  -7.1914917e-01
  -4.9358369e-01  -8.6969830e-01
  -4.6823664e-01  -8.8360311e-01
  -7.9619889e-01  -6.0503499e-01
  -7.3035286e-01  -6.8307005e-01
  -6.7159200e-01  -7.4092118e-01
  -7.7819790e-01  -6.2801913e-01
  -6.0907085e-01  -7.9311582e-01
  -7.4964941e-01  -6.6183515e-01
  -6.8206338e-01  -7.3129306e-01
  -7.1574602e-01  -6.9836068e-01
  -7.9542295e-01  -6.0605472e-01
  -7.0397369e-01  -7.1022605e-01
  -6.8130364e-01  -7.3200092e-01
  -6.3612769e-01  -7.7158380e-01
  -6.0571336e-01  -7.9568293e-01
  -7.2562425e-01  -6.8809117e-01
  -6.8018114e-01  -7.3304407e-01
  -9.4836575e-01  -3.1717883e-01
  -6.2707764e-01  -7.7895676e-01
  -7.5823955e-01  -6.5197606e-01
  -7.8198228e-01  -6.2330066e-01
  -6.1123725e-01  -7.9144742e-01
  -5.3532520e-01  -8.4464604e-01
  -6.3916065e-01  -7.6907325e-01
  -7.2104909e-01  -6.9288398e-01
  -7.7206119e-01  -6.3554820e-01
  -7.0657331e-01  -7.0763985e-01
  -7.4661180e-01  -6.6525996e-01
  -7.1644233e-01  -6.9764632e-01
  -8.2127569e-01  -5.7053154e-01
  -8.4965877e-01  -5.2733288e-01
  -8.7063628e-01  -4.9192730e-01
  -6.0061998e-01  -7.9953464e-01
  -6.7322674e-01  -7.3943611e-01
  -8.2057506e-01  -5.7153877e-01
  -8.3706788e-01  -5.4709904e-01
  -6.8023424e-01  -7.3299480e-01
  -8.2352991e-01  -5.6727285e-01
  -7.2377279e-01  -6.9003837e-01
  -7.6243075e-01  -6.4706982e-01
  -3.5252529e-01  -9.3580229e-01
  -8.3354028e-01  -5.5245868e-01
  -6.4304706e-01  -7.6582667e-01
  -8.5093172e-01  -5.2527631e-01
  -7.6583647e-01  -6.4303538e-01
  -8.1825343e-01  -5.7485765e-01
  -7.3422479e-01  -6.7890645e-01
  -7.4679710e-01  -6.6505195e-01
  -7.7509661e-01  -6.3184274e-01
  -7.2362107e-01  -6.9019747e-01
  -8.7983559e-01  -4.7527817e-01
  -5.0779059e-01  -8.6148054e-01
  -5.5202201e-01  -8.3382954e-01
  -6.9962731e-01  -7.1450796e-01
  -7.7944765e-01  -6.2646737e-01
  -6.0071312e-01  -7.9946466e-01
  -8.6158749e-01  -5.0760909e-01
  -5.5143930e-01  -8.3421502e-01
  -6.3300235e-01  -7.7414987e-01
  -6.6687658e-01  -7.4516819e-01
  -6.4431120e-01  -7.6476341e-01
  -6.7845018e-01  -7.3464642e-01
  -8.9244155e-01  -4.5116303e-01
  -7.1891885e-01  -6.9509401e-01
  -5.4225915e-01  -8.4021129e-01
  -5.9154907e-01  -8.0626900e-01
  -5.6915752e-01  -8.2222851e-01
  -8.3940033e-01  -5.4351365e-01
  -7.7861015e-01  -6.2750796e-01
  -6.4343972e-01  -7.6549679e-01
  -4.6453558e-01  -8.8555446e-01
  -4.5160957e-01  -8.9221567e-01
  -7.6000062e-01  -6.4992234e-01
  -5.6614952e-01  -8.2430256e-01
  -7.9783966e-01  -6.0286970e-01
  -9.2014641e-01  -3.9157450e-01
  -7.9741647e-01  -6.0342934e-01
  -6.3083122e-01  -7.7592008e-01
  -8.5027362e-01  -5.2634092e-01
  -4.8829393e-01  -8.7267923e-01
  -6.7391090e-01  -7.3881263e-01
  -5.2004553e-01  -8.5413854e-01
  -4.8014060e-01  -8.7719154e-01
  -7.1530310e-01  -6.9881433e-01
  -7.3862652e-01  -6.7411487e-01
  -6.2026352e-01  -7.8439350e-01
  -7.6432778e-01  -6.4482792e-01
  -3.1073014e-01  -9.5049817e-01
  -4.0789742e-01  -9.1302776e-01
  -3.7376517e-01  -9.2752337e-01
  -7.5731649e-01  -6.5304803e-01
  -7.6503555e-01  -6.4398805e-01
  -8.2464712e-01  -5.6564753e-01
  -7.6349591e-01  -6.4581266e-01
  -8.0203923e-01  -5.9727135e-01
  -6.6335802e-01  -7.4830217e-01
  -7.7754048e-01  -6.2883289e-01
  -4.7065618e-01  -8.8231670e-01
  -8.2724100e-01  -5.6184724e-01
  -7.7158647e-01  -6.3612446e-01
  -8.1773923e-01  -5.7558887e-01
  -5.6753226e-01  -8.2335116e-01
  -6.7792643e-01  -7.3512975e-01
  -5.8583279e-01  -8.1043195e-01
  -3.7932433e-01  -9.2526377e-01
  -8.0145881e-01  -5.9804997e-01
  -6.8008779e-01  -7.3313068e-01
  -4.9503594e-01  -8.6887250e-01
  -7.0552807e-01  -7.0868198e-01
  -7.2348453e-01  -6.9034059e-01
  -7.6555685e-01  -6.4336825e-01
  -6.6586253e-01  -7.4607445e-01
  -5.7793037e-01  -8.1608608e-01
  -5.4316777e-01  -8.3962419e-01
  -7.4394969e-01  -6.6823563e-01
  -6.2714525e-01  -7.7890233e-01
  -7.2047429e-01  -6.9348165e-01
  -5.7118213e-01  -8.2082335e-01
  -7.7939266e-01  -6.2653578e-01
  -9.2020976e-01  -3.9142561e-01
  -8.8394044e-01  -4.6759950e-01
  -5.1247849e-01  -8.5870006e-01
  -6.7085096e-01  -7.4159220e-01
  -7.8602007e-01  -6.1820098e-01
  -7.1918261e-01  -6.9482110e-01
  -7.6368653e-01  -6.4558723e-01
  -6.6679181e-01  -7.4524404e-01
  -8.1993835e-01  -5.7245183e-01
  -3.5512997e-01  -9.3481693e-01
  -8.3340065e-01  -5.5266929e-01
  -8.8632390e-01  -4.6306580e-01
  -5.4527748e-01  -8.3825561e-01
  -7.2495317e-01  -6.8879815e-01
  -8.7869838e-01  -4.7737738e-01
  -8.6945957e-01  -4.9400411e-01
  -5.7990641e-01  -8.1468310e-01
  -7.6620943e-01  -6.4259093e-01
  -7.6559804e-01  -6.4331924e-01
  -4.9937031e-01  -8.6638865e-01
  -6.2305190e-01  -7.8218050e-01
  -7.7910005e-01  -6.2689960e-01
  -7.4563797e-01  -6.6635128e-01
  -8.7745106e-01  -4.7966617e-01
  -6.4996301e-01  -7.5996584e-01
  -7.3924415e-01  -6.7343751e-01
  -5.5644258e-01  -8.3088606e-01
  -5.9746723e-01  -8.0189333e-01
  -5.4993936e-01  -8.3520459e-01
  -7.9555933e-01  -6.0587569e-01
  -8.8380464e-01  -4.6785612e-01
  -8.7816073e-01  -4.7836569e-01
  -5.3745142e-01  -8.4329471e-01
  -4.2922291e-01  -9.0319859e-01
  -6.8015321e-01  -7.3306999e-01
  -9.7929854e-01  -2.0242126e-01
  -6.9422547e-01  -7.1975760e-01
  -8.4655751e-01  -5.3229726e-01
  -7.2558078e-01  -6.8813700e-01
  -7.2052616e-01  -6.9342776e-01
  -6.6353666e-01  -7.4814377e-01
  -8.0236785e-01  -5.9682982e-01
  -7.7803238e-01  -6.2822418e-01
  -8.8180361e-01  -4.7161679e-01
  -6.1267691e-01  -7.9033348e-01
  -7.3936395e-01  -6.7330599e-01
  -3.6493440e-01  -9.3103323e-01
  -4.7045282e-01  -8.8242515e-01
  -7.1290975e-01  -7.0125579e-01
  -8.0497864e-01  -5.9330379e-01
  -7.0461284e-01  -7.0959195e-01
  -5.2210068e-01  -8.5288386e-01
  -7.1646932e-01  -6.9761861e-01
  -8.4929516e-01  -5.2791829e-01
  -8.6376826e-01  -5.0388927e-01
  -5.0666688e-01  -8.6214191e-01
  -9.1040278e-01  -4.1372308e-01
  -6.7387780e-01  -7.3884282e-01
  -5.3258925e-01  -8.4637385e-01
  -7.0643310e-01  -7.0777982e-01
  -6.7870348e-01  -7.3441241e-01
  -9.0016250e-01  -4.3555422e-01
  -5.7993526e-01  -8.1466256e-01
  -8.5826192e-01  -5.1321193e-01
  -7.5346582e-01  -6.5748708e-01
  -5.4541300e-01  -8.3816744e-01
  -7.1258281e-01  -7.0158801e-01
  -8.1517243e-01  -5.7921836e-01
  -7.7875639e-01  -6.2732646e-01
  -6.2158814e-01  -7.8334423e-01
  -7.5606161e-01  -6.5450045e-01
  -8.8306389e-01  -4.6925277e-01
  -6.2030776e-01  -7.8435852e-01
  -6.5551160e-01  -7.5518510e-01
  -7.0168926e-01  -7.1248311e-01
  -5.3588997e-01  -8.4428783e-01
  -7.8259564e-01  -6.2253037e-01
  -7.3137100e-01  -6.8197981e-01
  -3.9361977e-01  -9.1927334e-01
  -4.1850955e-01  -9.0821240e-01
  -5.6535044e-01  -8.2485082e-01
  -8.2391138e-01  -5.6671866e-01
  -4.7906405e-01  -8.7777995e-01
  -6.1107990e-01  -7.9156892e-01
  -6.4947533e-01  -7.6038267e-01
  -6.0148972e-01  -7.9888054e-01
  -8.9960029e-01  -4.3671422e-01
  -8.8407051e-01  -4.6735355e-01
  -6.4062215e-01  -7.6785627e-01
  -7.1920871e-01  -6.9479409e-01
  -7.1710745e-01  -6.9696262e-01
  -8.4327358e-01  -5.3748457e-01
  -7.7129283e-01  -6.3648045e-01
  -8.3527322e-01  -5.4983510e-01
  -6.3500803e-01  -7.7250553e-01
  -7.1063456e-01  -7.0356131e-01
  -4.6018967e-01  -8.8782063e-01
  -7.5620412e-01  -6.5433579e-01
  -4.9861147e-01  -8.6682559e-01
  -8.2728476e-01  -5.6178280e-01
  -6.0124704e-01  -7.9906320e-01
  -6.9011070e-01  -7.2370382e-01
  -6.8418761e-01  -7.2930605e-01
  -6.8045746e-01  -7.3278758e-01
  -6.3046478e-01  -7.7621786e-01
  -8.3052290e-01  -5.5698448e-01
  -8.5157196e-01  -5.2423774e-01
  -5.4998091e-01  -8.3517723e-01
  -8.2385086e-01  -5.6680663e-01
  -9.4295326e-01  -3.3292514e-01
  -8.4435909e-01  -5.3577768e-01
  -7.9084935e-01  -6.1201087e-01
  -5.9545714e-01  -8.0338707e-01
  -5.4495075e-01  -8.3846806e-01
  -6.2888066e-01  -7.7750184e-01
  -7.3420688e-01  -6.7892581e-01
  -6.7467960e-01  -7.3811072e-01
  -8.4296506e-01  -5.3796832e-01
  -7.9423457e-01  -6.0761126e-01
  -6.6992036e-01  -7.4243296e-01
  -5.1993643e-01  -8.5420496e-01
  -5.3094287e-01  -8.4740761e-01
  -7.3681961e-01  -6.7608939e-01
  -5.6548274e-01  -8.2476013e-01
  -5.7040257e-01  -8.2136527e-01
  -7.2475166e-01  -6.8901018e-01
  -8.7374764e-01  -4.8637955e-01
  -6.6059062e-01  -7.5074632e-01
  -8.6280196e-01  -5.0554206e-01
  -6.5062996e-01  -7.5939493e-01
  -8.9159804e-01  -4.5282771e-01
  -4.9271235e-01  -8.7019224e-01
  -7.5798362e-01  -6.5227358e-01
  -7.9219164e-01  -6.1027240e-01
  -6.8455806e-01  -7.2895834e-01
  -8.8678108e-01  -4.6218971e-01
  -7.7618658e-01  -6.3050328e-01
  -5.2663233e-01  -8.5009316e-01
  -6.1582824e-01  -7.8788043e-01
  -6.5052913e-01  -7.5948130e-01
  -7.9255294e-01  -6.0980312e-01
  -3.6610534e-01  -9.3057342e-01
  -9.1786888e-01  -3.9688377e-01
  -7.2050971e-01  -6.9344485e-01
  -7.9353195e-01  -6.0852859e-01
  -7.1941385e-01  -6.9458168e-01
  -7.2879010e-01  -6.8473716e-01
  -6.7991626e-01  -7.3328976e-01
  -8.8154607e-01  -4.7209801e-01
  -6.0559398e-01  -7.9577379e-01
  -8.7616819e-01  -4.8200550e-01
  -4.4055111e-01  -8.9772753e-01
  -9.9455640e-01  -1.0419961e-01
  -5.3199846e-01  -8.4674532e-01
  -7.7001842e-01  -6.3802166e-01
  -5.8797631e-01  -8.0887815e-01
  -8.3186581e-01  -5.5497682e-01
  -7.2283932e-01  -6.9101615e-01
  -6.7203914e-01  -7.4051562e-01
  -5.8827939e-01  -8.0865775e-01
  -7.3100305e-01  -6.8237419e-01
  -6.0732149e-01  -7.9445617e-01
  -8.1845181e-01  -5.7457517e-01
  -6.4603940e-01  -7.6330407e-01
  -6.9646193e-01  -7.1759374e-01
  -4.9771660e-01  -8.6733972e-01
  -8.1714012e-01  -5.7643910e-01
  -8.9130886e-01  -4.5339664e-01
  -5.6330271e-01  -8.2625061e-01
  -7.0592460e-01  -7.0828699e-01
  -8.4162651e-01  -5.4006001e-01
  -5.8513518e-01  -8.1093577e-01
  -9.0133005e-01  -4.3313295e-01
  -8.4766978e-01  -5.3052421e-01
  -9.5834078e-01  -2.8562729e-01
  -4.8530755e-01  -8.7434352e-01
  -6.2311515e-01  -7.8213011e-01
  -7.6356626e-01  -6.4572949e-01
  -8.1402970e-01  -5.8082325e-01
  -5.1299913e-01  -8.5838912e-01
  -8.2740190e-01  -5.6161027e-01
  -5.6498900e-01  -8.2509844e-01
  -8.9737087e-01  -4.4127716e-01
  -6.8854740e-01  -7.2519134e-01
  -7.8806373e-01  -6.1559366e-01
  -5.8519191e-01  -8.1089483e-01
  -7.3418959e-01  -6.7894450e-01
  -4.0041634e-01  -9.1633332e-01
  -7.8411390e-01  -6.2061695e-01
  -7.1590207e-01  -6.9820071e-01
  -8.4782654e-01  -5.3027366e-01
  -8.9200349e-01  -4.5202852e-01
  -5.5276827e-01  -8.3333501e-01
  -5.2616051e-01  -8.5038528e-01
  -8.2884441e-01  -5.5947917e-01
  -6.8084034e-01  -7.3243186e-01
  -8.6218395e-01  -5.0659534e-01
  -4.7158950e-01  -8.8181820e-01
  -8.3681363e-01  -5.4748785e-01
  -6.1561112e-01  -7.8805009e-01
  -7.2662309e-01  -6.8703631e-01
  -6.0240379e-01  -7.9819151e-01
  -7.8746692e-01  -6.1635691e-01
  -6.7282979e-01  -7.3979732e-01
  -6.5641631e-01  -7.5439885e-01
  -7.6202346e-01  -6.4754941e-01
  -7.2039586e-01  -6.9356313e-01
  -7.5350363e-01  -6.5744375e-01
  -7.5819915e-01  -6.5202304e-01
  -5.9845614e-01  -8.0115557e-01
  -8.2016708e-01  -5.7212408e-01
  -6.1713347e-01  -7.8685849e-01
  -5.7157209e-01  -8.2055185e-01
  -8.8502610e-01  -4.6554141e-01
  -7.9969881e-01  -6.0040137e-01
  -8.3096851e-01  -5.5631946e-01
  -9.4913442e-01  -3.1487117e-01
  -7.2477602e-01  -6.8898456e-01
  -7.3949798e-01  -6.7315878e-01
  -6.3071182e-01  -7.7601714e-01
  -5.8843812e-01  -8.0854225e-01
  -7.4941456e-01  -6.6210106e-01
  -5.2688432e-01  -8.4993701e-01
  -7.4671611e-01  -6.6514288e-01
  -6.9222417e-01  -7.2168254e-01
  -6.5300317e-01  -7.5735517e-01
  -6.0575169e-01  -7.9565375e-01
  -6.9199630e-01  -7.2190105e-01
  -5.5025802e-01  -8.3499468e-01
  -6.4054303e-01  -7.6792228e-01
  -5.0437454e-01  -8.6348499e-01
  -6.7923127e-01  -7.3392430e-01
  -8.0888386e-01  -5.8796845e-01
  -6.8884132e-01  -7.2491215e-01
  -4.2041700e-01  -9.0733100e-01
  -7.6675267e-01  -6.4194263e-01
  -8.1393242e-01  -5.8095956e-01
  -5.5453956e-01  -8.3215736e-01
  -9.0707037e-01  -4.2097903e-01
  -8.8773164e-01  -4.6036130e-01
  -6.9943701e-01  -7.1469425e-01
  -9.3397885e-01  -3.5732830e-01
  -8.2893375e-01  -5.5934679e-01
  -7.7411258e-01  -6.3304796e-01
  -7.9924148e-01  -6.0101003e-01
  -6.5856541e-01  -7.5252349e-01
  -6.5262853e-01  -7.5767803e-01
  -7.7339470e-01  -6.3392479e-01
  -6.6470156e-01  -7.4710898e-01
  -5.1176501e-01  -8.5912547e-01
  -6.7231603e-01  -7.4026424e-01
  -7.0563015e-01  -7.0858034e-01
  -7.5775323e-01  -6.5254122e-01
  -6.4206758e-01  -7.6664804e-01
  -6.5431751e-01  -7.5621994e-01
  -4.7505864e-01  -8.7995414e-01
  -7.0323433e-01  -7.1095814e-01
  -7.2803474e-01  -6.8554024e-01
  -6.1130127e-01  -7.9139797e-01
  -5.6706121e-01  -8.2367565e-01
  -8.0594688e-01  -5.9198786e-01
  -4.7348368e-01  -8.8080259e-01
  -4.9044519e-01  -8.7147204e-01
  -5.2286294e-01  -8.5241676e-01
  -7.6372927e-01  -6.4553668e-01
  -6.2900745e-01  -7.7739927e-01
  -5.6693786e-01  -8.2376056e-01
  -3.1105769e-01  -9.5039103e-01
  -6.7128094e-01  -7.4120301e-01
  -3.6106778e-01  -9.3253958e-01
  -7.3083972e-01  -6.8254912e-01
  -8.2610182e-01  -5.6352088e-01
  -8.2126324e-01  -5.7054946e-01
  -7.2400396e-01  -6.8979582e-01
  -8.5700027e-01  -5.1531596e-01
  -6.0104145e-01  -7.9921785e-01
  -8.8379676e-01  -4.6787101e-01
  -6.2994617e-01  -7.7663880e-01
  -7.1619634e-01  -6.9789884e-01
  -6.6962494e-01  -7.4269943e-01
  -7.4098650e-01  -6.7151992e-01
  -8.0152291e-01  -5.9796407e-01
  -6.1334275e-01  -7.8981686e-01
  -7.3496821e-01  -6.7810156e-01
  -8.6700288e-01  -4.9830313e-01
  -5.8477897e-01  -8.1119267e-01
  -6.5839462e-01  -7.5267292e-01
  -6.8327781e-01  -7.3015850e-01
  -7.4000299e-01  -6.7260358e-01
  -6.1348686e-01  -7.8970493e-01
  -8.8495702e-01  -4.6567271e-01
  -5.3729299e-01  -8.4339566e-01
  -7.2446337e-01  -6.8931330e-01
  -8.3173592e-01  -5.5517147e-01
  -9.4410503e-01  -3.2964479e-01
  -9.5336615e-01  -3.0181614e-01
  -6.7486342e-01  -7.3794266e-01
  -8.4569689e-01  -5.3366353e-01
  -6.9007797e-01  -7.2373503e-01
  -7.1818379e-01  -6.9585346e-01
  -6.6896385e-01  -7.4329494e-01
  -5.5280198e-01  -8.3331265e-01
  -4.3539156e-01  -9.0024118e-01
  -6.7559688e-01  -7.3727122e-01
  -6.8745271e-01  -7.2622915e-01
  -8.0123843e-01  -5.9834520e-01
  -6.3558074e-01  -7.7203441e-01
  -7.5149905e-01  -6.5973418e-01
  -5.2684889e-01  -8.4995897e-01
  -5.9476993e-01  -8.0389597e-01
  -7.7521553e-01  -6.3169683e-01
  -6.5850488e-01  -7.5257646e-01
  -8.4215987e-01  -5.3922793e-01
  -8.3689631e-01  -5.4736146e-01
  -7.3566768e-01  -6.7734264e-01
  -5.6984246e-01  -8.2175396e-01
  -6.0786591e-01  -7.9403970e-01
  -8.2717229e-01  -5.6194840e-01
  -8.5497277e-01  -5.1867289e-01
  -7.9821179e-01  -6.0237691e-01
  -8.9074980e-01  -4.5449399e-01
  -8.0406129e-01  -5.9454642e-01
  -5.8015343e-01  -8.1450721e-01
  -9.5997435e-01  -2.8008794e-01
  -6.8805402e-01  -7.2565946e-01
  -4.5896019e-01  -8.8845683e-01
  -6.6511191e-01  -7.4674369e-01
  -8.3115043e-01  -5.5604762e-01
  -7.0621435e-01  -7.0799808e-01
  -8.6584706e-01  -5.0030878e-01
  -7.3293391e-01  -6.8029985e-01
  -6.3367064e-01  -7.7360295e-01
  -6.9433953e-01  -7.1964756e-01
  -6.9261941e-01  -7.2130324e-01
  -6.8127483e-01  -7.3202774e-01
  -8.9932968e-01  -4.3727123e-01
  -7.6085245e-01  -6.4892492e-01
  -6.5724136e-01  -7.5368017e-01
  -4.7586440e-01  -8.7951866e-01
  -6.1736987e-01  -7.8667302e-01
  -7.3848673e-01  -6.7426801e-01
  -7.4950651e-01  -6.6199697e-01
  -4.7027860e-01  -8.8251801e-01
  -7.7330689e-01  -6.3403190e-01
  -5.3186976e-01  -8.4682617e-01
  -7.4154146e-01  -6.7090705e-01
  -7.9171106e-01  -6.1089573e-01
  -8.2871352e-01  -5.5967303e-01
  -6.0209904e-01  -7.9842141e-01
  -6.0661331e-01  -7.9499704e-01
  -8.2026690e-01  -5.7198095e-01
  -5.5401826e-01  -8.3250451e-01
  -7.9105972e-01  -6.1173892e-01
  -5.7751791e-01  -8.1637801e-01
  -7.1619227e-01  -6.9790302e-01
  -6.1644589e-01  -7.8739727e-01
  -8.1199453e-01  -5.8366504e-01
  -3.8042094e-01  -9.2481344e-01
  -8.5382795e-01  -5.2055532e-01
  -5.2882564e-01  -8.4873049e-01
  -7.5603781e-01  -6.5452794e-01
  -7.7956466e-01  -6.2632176e-01
  -6.4991351e-01  -7.6000818e-01
  -6.8027703e-01  -7.3295509e-01
  -6.8292550e-01  -7.3048803e-01
  -6.8651731e-01  -7.2711346e-01
  -7.3400579e-01  -6.7914321e-01
  -7.4296542e-01  -6.6932980e-01
  -8.2565368e-01  -5.6417728e-01
  -7.0467519e-01  -7.0953004e-01
  -5.5961320e-01  -8.2875393e-01
  -4.1555855e-01  -9.0956643e-01
  -7.0886564e-01  -7.0534354e-01
  -6.6828442e-01  -7.4390587e-01
  -6.2801551e-01  -7.7820082e-01
  -8.4139143e-01  -5.4042618e-01
  -7.0045747e-01  -7.1369414e-01
  -7.4147552e-01  -6.7097992e-01
  -8.2584244e-01  -5.6390094e-01
  -6.1390247e-01  -7.8938188e-01
  -7.1692606e-01  -6.9714921e-01
  -7.0468524e-01  -7.0952005e-01
  -7.5654303e-01  -6.5394391e-01
  -8.1756286e-01  -5.7583936e-01
  -7.8017090e-01  -6.2556643e-01
  -7.6427487e-01  -6.4489063e-01
  -7.2713820e-01  -6.8649111e-01
  -7.1131552e-01  -7.0287284e-01
  -8.3095107e-01  -5.5634551e-01
  -6.1833458e-01  -7.8591497e-01
  -5.6111959e-01  -8.2773474e-01
  -8.0657969e-01  -5.9112537e-01
  -4.9912337e-01  -8.6653093e-01
  -6.9593467e-01  -7.1810510e-01
  -7.2138561e-01  -6.9253361e-01
  -7.0421525e-01  -7.0998654e-01
  -7.6850100e-01  -6.3984859e-01
  -7.6990208e-01  -6.3816203e-01
  -5.7648094e-01  -8.1711059e-01
  -7.6017191e-01  -6.4972199e-01
  -5.4484694e-01  -8.3853552e-01
  -7.4575253e-01  -6.6622306e-01
  -3.7087723e-01  -9.2868191e-01
  -6.8537867e-01  -7.2818684e-01
  -7.0581022e-01  -7.0840097e-01
  -7.0769716e-01  -7.0651591e-01
  -8.1030639e-01  -5.8600645e-01
  -7.6667800e-01  -6.4203181e-01
  -6.7909678e-01  -7.3404875e-01
  -5.6509369e-01  -8.2502674e-01
  -8.3265923e-01  -5.5378570e-01
  -7.3700785e-01  -6.7588418e-01
  -6.4128501e-01  -7.6730276e-01
  -7.2419608e-01  -6.8959411e-01
  -9.2280250e-01  -3.8527333e-01
  -7.1963474e-01  -6.9435282e-01
  -7.8786588e-01  -6.1584686e-01
  -8.1133949e-01  -5.8457525e-01
  -6.5627728e-01  -7.5451980e-01
  -7.8570271e-01  -6.1860427e-01
  -6.7373449e-01  -7.3897350e-01
  -5.6215192e-01  -8.2703399e-01
  -6.6658625e-01  -7.4542791e-01
  -6.8186625e-01  -7.3147687e-01
  -7.1504098e-01  -6.9908254e-01
  -8.3155098e-01  -5.5544844e-01
  -5.5853218e-01  -8.2948285e-01
  -7.5102111e-01  -6.6027820e-01
  -9.0553071e-01  -4.2428072e-01
  -5.9520297e-01  -8.0357540e-01
  -9.0151261e-01  -4.3275283e-01
  -6.8024871e-01  -7.3298137e-01
  -7.2945369e-01  -6.8403020e-01
  -5.9063992e-01  -8.0693524e-01
  -7.3102156e-01  -6.8235436e-01
  -5.4235274e-01  -8.4015088e-01
  -8.7738336e-01  -4.7978999e-01
  -5.8943360e-01  -8.0781683e-01
  -6.9942349e-01  -7.1470748e-01
  -6.4661691e-01  -7.6281490e-01
  -7.1889516e-01  -6.9511852e-01
  -7.1137217e-01  -7.0281550e-01
  -6.4834386e-01  -7.6134765e-01
  -7.0327164e-01  -7.1092123e-01
  -6.8132242e-01  -7.3198344e-01
  -6.9545954e-01  -7.1856526e-01
  -6.9695670e-01  -7.1711321e-01
  -7.9603429e-01  -6.0525153e-01
  -6.1788494e-01  -7.8626853e-01
  -7.0367683e-01  -7.1052017e-01
  -5.3868761e-01  -8.4250558e-01
  -5.2721760e-01  -8.4973031e-01
  -6.0190993e-01  -7.9856398e-01
  -6.6312967e-01  -7.4850454e-01
  -8.4797588e-01  -5.3003482e-01
  -7.3650964e-01  -6.7642704e-01
  -6.6139788e-01  -7.5003523e-01
  -8.8288393e-01  -4.6959128e-01
  -7.0702661e-01  -7.0718694e-01
  -4.2642733e-01  -9.0452182e-01
  -6.2338184e-01  -7.8191757e-01
  -7.1696696e-01  -6.9710715e-01
  -6.0883232e-01  -7.9329894e-01
  -5.9342638e-01  -8.0488827e-01
  -5.4688842e-01  -8.3720550e-01
  -7.0544727e-01  -7.0876241e-01
  -5.9385252e-01  -8.0457391e-01
  -8.0948708e-01  -5.8713769e-01
  -4.5072730e-01  -8.9266170e-01
  -5.8385777e-01  -8.1185596e-01
  -5.7205217e-01  -8.2021724e-01
  -6.9010124e-01  -7.2371285e-01
  -8.6280794e-01  -5.0553185e-01
  -5.8293137e-01  -8.1252140e-01
  -8.5877262e-01  -5.1235689e-01
  -7.2767849e-01  -6.8591837e-01
  -5.9435659e-01  -8.0420162e-01
  -7.7312658e-01  -6.3425175e-01
  -8.0304524e-01  -5.9591807e-01
  -8.1438242e-01  -5.8032860e-01
  -7.4172996e-01  -6.7069864e-01
  -5.3564596e-01  -8.4444266e-01
  -6.2478642e-01  -7.8079571e-01
  -6.8640162e-01  -7.2722267e-01
  -7.6310673e-01  -6.4627248e-01
  -8.2943329e-01  -5.5860578e-01
  -6.9346257e-01  -7.2049265e-01
  -5.4052620e-01  -8.4132718e-01
  -6.0375333e-01  -7.9717119e-01
  -9.2618740e-01  -3.7706351e-01
  -7.4420364e-01  -6.6795280e-01
  -6.0638655e-01  -7.9517001e-01
  -6.5294298e-01  -7.5740707e-01
  -9.0475409e-01  -4.2593432e-01
  -7.8700176e-01  -6.1695075e-01
  -7.4671856e-01  -6.6514013e-01
  -7.0686669e-01  -7.0734679e-01
  -8.7053141e-01  -4.9211285e-01
  -6.3212821e-01  -7.7486381e-01
  -4.6493203e-01  -8.8534638e-01
  -8.9592003e-01  -4.4421538e-01
  -8.7173248e-01  -4.8998213e-01
  -3.9562914e-01  -9.1841036e-01
  -6.8447040e-01  -7.2904065e-01
  -7.9577323e-01  -6.0559472e-01
  -6.1754463e-01  -7.8653584e-01
  -4.7943289e-01  -8.7757855e-01
  -4.0316473e-01  -9.1512742e-01
  -7.4843525e-01  -6.6320786e-01
  -3.5381166e-01  -9.3531669e-01
  -5.8822203e-01  -8.0869948e-01
  -7.3419841e-01  -6.7893497e-01
  -8.6663591e-01  -4.9894107e-01
  -6.4960537e-01  -7.6027157e-01
  -7.3738542e-01  -6.7547224e-01
  -7.2871386e-01  -6.8481830e-01
  -7.5992639e-01  -6.5000915e-01
  -6.9290279e-01  -7.2103102e-01
  -7.4279996e-01  -6.6951342e-01
  -7.3883287e-01  -6.7388871e-01
  -8.9268086e-01  -4.5068933e-01
  -7.2573697e-01  -6.8797228e-01
  -6.3017610e-01  -7.7645224e-01
  -4.7920073e-01  -8.7770534e-01
  -6.7705365e-01  -7.3593367e-01
  -7.4531711e-01  -6.6671013e-01
  -4.2916045e-01  -9.0322827e-01
  -7.9216543e-01  -6.1030643e-01
  -4.8065885e-01  -8.7690768e-01
  -7.8641925e-01  -6.1769310e-01
  -6.0638215e-01  -7.9517337e-01
  -9.4842378e-01  -3.1700526e-01
  -6.7654516e-01  -7.3640114e-01
  -4.5602319e-01  -8.8996789e-01
  -8.3418859e-01  -5.5147929e-01
  -7.0684483e-01  -7.0736864e-01
  -8.7948059e-01  -4.7593476e-01
  -6.0746429e-01  -7.9434699e-01
  -6.1449553e-01  -7.8892030e-01
  -6.7999803e-01  -7.3321394e-01
  -4.6003217e-01  -8.8790225e-01
  -6.6738025e-01  -7.4471712e-01
  -8.3572600e-01  -5.4914666e-01
  -6.2369873e-01  -7.8166483e-01
  -2.4818166e-01  -9.6871351e-01
  -7.8629722e-01  -6.1784843e-01
  -8.6236820e-01  -5.0628162e-01
  -8.2818621e-01  -5.6045303e-01
  -8.7642728e-01  -4.8153424e-01
  -5.5809377e-01  -8.2977789e-01
  -6.0683463e-01  -7.9482812e-01
  -8.4800917e-01  -5.2998155e-01
  -4.8430212e-01  -8.7490083e-01
  -8.6013454e-01  -5.1006723e-01
  -5.8113989e-01  -8.1380368e-01
  -7.2957598e-01  -6.8389976e-01
  -9.0400135e-01  -4.2752960e-01
  -8.6704000e-01  -4.9823854e-01
  -6.7860996e-01  -7.3449882e-01
  -6.9847016e-01  -7.1563918e-01
  -6.1913770e-01  -7.8528244e-01
  -6.9415923e-01  -7.1982148e-01
  -5.0887852e-01  -8.6083834e-01
  -7.0416234e-01  -7.1003901e-01
  -5.0100295e-01  -8.6544558e-01
  -6.8783844e-01  -7.2586382e-01
  -8.7406479e-01  -4.8580938e-01
  -9.0796525e-01  -4.1904546e-01
  -7.3319250e-01  -6.8002115e-01
  -5.5403106e-01  -8.3249599e-01
  -8.0516450e-01  -5.9305154e-01
  -6.1909632e-01  -7.8531506e-01
  -8.8219459e-01  -4.7088502e-01
  -7.2301795e-01  -6.9082925e-01
  -7.0062542e-01  -7.1352927e-01
  -7.0098247e-01  -7.1317850e-01
  -6.0986011e-01  -7.9250908e-01
  -3.5528323e-01  -9.3475870e-01
  -5.8844010e-01  -8.0854081e-01
  -6.5858354e-01  -7.5250762e-01
  -5.5441738e-01  -8.3223877e-01
  -6.9158412e-01  -7.2229593e-01
  -8.5938345e-01  -5.1133168e-01
  -5.6131931e-01  -8.2759932e-01
  -8.6203600e-01  -5.0684705e-01
  -7.7128751e-01  -6.3648690e-01
  -8.1902257e-01  -5.7376129e-01
  -7.1066310e-01  -7.0353249e-01
  -6.9829015e-01  -7.1581483e-01
  -8.1306384e-01  -5.8217454e-01
  -8.7086124e-01  -4.9152894e-01
  -5.3518940e-01  -8.4473209e-01
  -8.0050303e-01  -5.9932870e-01
  -6.0617803e-01  -7.9532898e-01
  -6.5307186e-01  -7.5729594e-01
  -8.0849798e-01  -5.8849895e-01
  -6.1496943e-01  -7.8855095e-01
  -6.6192598e-01  -7.4956921e-01
  -4.7008142e-01  -8.8262306e-01
  -7.2162686e-01  -6.9228222e-01
  -8.7228582e-01  -4.8899638e-01
  -7.1287575e-01  -7.0129036e-01
  -6.0912240e-01  -7.9307623e-01
  -6.0243196e-01  -7.9817024e-01
  -4.9018852e-01  -8.7161644e-01
  -6.8012914e-01  -7.3309232e-01
  -3.1485446e-01  -9.4913996e-01
  -6.5812553e-01  -7.5290822e-01
  -6.6402540e-01  -7.4771002e-01
  -6.6127207e-01  -7.5014615e-01
  -7.7466379e-01  -6.3237332e-01
  -7.4125344e-01  -6.7122525e-01
  -6.4675507e-01  -7.6269776e-01
  -5.4103330e-01  -8.4100117e-01
  -5.1702059e-01  -8.5597296e-01
  -6.2649961e-01  -7.7942173e-01
  -4.2505056e-01  -9.0516961e-01
  -5.8904273e-01  -8.0810189e-01
  -5.6833373e-01  -8.2279813e-01
  -8.2369400e-01  -5.6703456e-01
  -9.3167084e-01  -3.6330353e-01
  -7.5031929e-01  -6.6107561e-01
  -7.4063107e-01  -6.7191191e-01
  -7.5130596e-01  -6.5995406e-01
  -6.3266561e-01  -7.7442510e-01
  -5.9507771e-01  -8.0366816e-01
  -8.4058777e-01  -5.4167536e-01
  -8.1267274e-01  -5.8272036e-01
  -5.8705348e-01  -8.0954816e-01
  -6.2219227e-01  -7.8286447e-01
  -6.2137579e-01  -7.8351268e-01
  -7.7234544e-01  -6.3520274e-01
  -5.6613537e-01  -8.2431229e-01
  -6.1749069e-01  -7.8657819e-01
  -6.2399722e-01  -7.8142656e-01
  -8.0315249e-01  -5.9577352e-01
  -6.0668851e-01  -7.9493966e-01
  -6.0738598e-01  -7.9440687e-01
  -4.9864963e-01  -8.6680364e-01
  -7.1651614e-01  -6.9757051e-01
  -7.0863455e-01  -7.0557570e-01
  -7.1990337e-01  -6.9407430e-01
  -6.9051783e-01  -7.2331537e-01
  -6.4532149e-01  -7.6391110e-01
  -8.4055320e-01  -5.4172900e-01
  -3.7749178e-01  -9.2601294e-01
  -6.9302575e-01  -7.2091283e-01
  -7.0252222e-01  -7.1166181e-01
  -6.7240963e-01  -7.4017923e-01
  -7.8327389e-01  -6.2167677e-01
  -8.0834133e-01  -5.8871410e-01
  -8.1196901e-01  -5.8370054e-01
  -6.4534162e-01  -7.6389410e-01
  -6.5001038e-01  -7.5992533e-01
  -6.9186643e-01  -7.2202552e-01
  -5.5901198e-01  -8.2915958e-01
  -5.1912095e-01  -8.5470079e-01
  -6.3889354e-01  -7.6929516e-01
  -8.5265237e-01  -5.2247865e-01
  -6.1439137e-01  -7.8900143e-01
  -6.7875880e-01  -7.3436128e-01
  -7.3130457e-01  -6.8205104e-01
  -4.9462186e-01  -8.6910829e-01
  -6.8175452e-01  -7.3158101e-01
  -5.3896694e-01  -8.4232692e-01
  -6.3873143e-01  -7.6942976e-01
  -7.2459967e-01  -6.8917002e-01
  -5.9904836e-01  -8.0071285e-01
  -7.4669154e-01  -6.6517046e-01
  -7.3720944e-01  -6.7566430e-01
  -7.5473760e-01  -6.5602679e-01
  -6.7756360e-01  -7.3546419e-01
  -6.6664047e-01  -7.4537942e-01
  -8.2115700e-01  -5.7070236e-01
  -7.0193122e-01  -7.1224473e-01
  -7.2420086e-01  -6.8958909e-01
  -6.5511953e-01  -7.5552525e-01
  -6.6913744e-01  -7.4313867e-01
  -5.1302643e-01  -8.5837281e-01
  -7.0020418e-01  -7.1394265e-01
  -6.4827637e-01  -7.6140512e-01
  -4.3014573e-01  -9.0275946e-01
  -4.3594342e-01  -8.9997407e-01
  -4.4822625e-01  -8.9392014e-01
  -8.1920135e-01  -5.7350602e-01
  -7.3406013e-01  -6.7908448e-01
  -7.0683315e-01  -7.0738030e-01
  -6.5430333e-01  -7.5623221e-01
  -5.8078301e-01  -8.1405841e-01
  -6.0599959e-01  -7.9546496e-01
  -8.3059514e-01  -5.5687675e-01
  -7.3750045e-01  -6.7534665e-01
  -7.6940781e-01  -6.3875788e-01
  -8.3152880e-01  -5.5548164e-01
  -7.2999981e-01  -6.8344735e-01
  -3.9630551e-01  -9.1811870e-01
  -7.9990100e-01  -6.0013197e-01
  -7.4632153e-01  -6.6558558e-01
  -6.0145810e-01  -7.9890435e-01
  -7.3755515e-01  -6.7528690e-01
  -7.0421684e-01  -7.0998496e-01
  -6.0472640e-01  -7.9643329e-01
  -6.5536569e-01  -7.5531173e-01
  -8.4250630e-01  -5.3868649e-01
  -7.4712234e-01  -6.6468655e-01
  -8.1775002e-01  -5.7557355e-01
  -7.6799256e-01  -6.4045876e-01
  -9.0533399e-01  -4.2470032e-01
  -6.1787614e-01  -7.8627545e-01
  -7.7152560e-01  -6.3619827e-01
  -6.0241616e-01  -7.9818217e-01
  -7.5557083e-01  -6.5506696e-01
  -5.1379838e-01  -8.5791096e-01
  -7.5157183e-01  -6.5965126e-01
  -7.1812853e-01  -6.9591049e-01
  -7.5889708e-01  -6.5121058e-01
  -6.4895411e-01  -7.6082755e-01
  -7.7479556e-01  -6.3221186e-01
  -7.2213470e-01  -6.9175247e-01
  -8.4921769e-01  -5.2804291e-01
  -7.7284804e-01  -6.3459113e-01
  -6.2985818e-01  -7.7671016e-01
  -7.5026898e-01  -6.6113270e-01
  -9.1022998e-01  -4.1410311e-01
  -6.6234777e-01  -7.4919653e-01
  -7.7855151e-01  -6.2758071e-01
  -7.9272922e-01  -6.0957393e-01
  -4.5398631e-01  -8.9100866e-01
  -7.2324797e-01  -6.9058843e-01
  -8.8785535e-01  -4.6012268e-01
  -7.1938343e-01  -6.9461319e-01
  -8.5442109e-01  -5.1958117e-01
  -6.0122494e-01  -7.9907983e-01
  -8.9156496e-01  -4.5289283e-01
  -4.8158559e-01  -8.7639906e-01
  -9.8138924e-01  -1.9202908e-01
  -9.0740166e-01  -4.2026446e-01
  -8.3271857e-01  -5.5369648e-01
  -7.3474503e-01  -6.7834338e-01
  -8.3922953e-01  -5.4377733e-01
  -7.7508920e-01  -6.3185183e-01
  -6.7281098e-01  -7.3981443e-01
  -7.8328908e-01  -6.2165764e-01
  -7.0840729e-01  -7.0580387e-01
  -6.5699207e-01  -7.5389748e-01
  -6.5432043e-01  -7.5621741e-01
  -8.9581385e-01  -4.4442946e-01
  -6.4111629e-01  -7.6744375e-01
  -7.7438678e-01  -6.3271251e-01
  -6.9158143e-01  -7.2229851e-01
  -5.7586397e-01  -8.1754553e-01
  -7.1085240e-01  -7.0334121e-01
  -7.3757388e-01  -6.7526644e-01
  -7.4012539e-01  -6.7246889e-01
  -4.4258513e-01  -8.9672649e-01
  -5.6787647e-01  -8.2311379e-01
  -6.2859977e-01  -7.7772895e-01
  -6.0345230e-01  -7.9739910e-01
  -8.8417497e-01  -4.6715588e-01
  -4.4792609e-01  -8.9407059e-01
  -5.0162462e-01  -8.6508540e-01
  -7.1647603e-01  -6.9761171e-01
  -4.0676615e-01  -9.1353232e-01
  -8.4588974e-01  -5.3335780e-01
  -7.4255074e-01  -6.6978982e-01
  -8.2348310e-01  -5.6734079e-01
  -7.0480536e-01  -7.0940074e-01
  -7.7338933e-01  -6.3393133e-01
  -8.2523981e-01  -5.6478248e-01
  -7.2920177e-01  -6.8429875e-01
  -7.0678166e-01  -7.0743175e-01
  -8.2493844e-01  -5.6522259e-01
  -7.2471848e-01  -6.8904508e-01
  -5.6422957e-01  -8.2561795e-01
  -7.0183899e-01  -7.1233562e-01
  -8.4948607e-01  -5.2761105e-01
  -3.4804047e-01  -9.3747951e-01
  -5.4173192e-01  -8.4055132e-01
  -7.8714601e-01  -6.1676670e-01
  -6.8807138e-01  -7.2564301e-01
  -4.4560702e-01  -8.9522868e-01
  -7.6956616e-01  -6.3856708e-01
  -5.4739046e-01  -8.3687734e-01
  -6.2964385e-01  -7.7688392e-01
  -7.0005826e-01  -7.1408573e-01
  -7.1802646e-01  -6.9601581e-01
  -6.9151241e-01  -7.2236458e-01
  -7.5387782e-01  -6.5701464e-01
  -6.1868786e-01  -7.8563689e-01
  -7.1709440e-01  -6.9697606e-01
  -9.7617292e-01  -2.1699407e-01
  -8.4587323e-01  -5.3338399e-01
  -7.0402689e-01  -7.1017331e-01
  -6.3334509e-01  -7.7386950e-01
  -5.5251061e-01  -8.3350587e-01
  -7.3030065e-01  -6.8312587e-01
  -6.9839528e-01  -7.1571225e-01
  -7.8508379e-01  -6.1938958e-01
  -9.3205063e-01  -3.6232806e-01
  -7.3437605e-01  -6.7874282e-01
  -6.0899937e-01  -7.9317071e-01
  -9.0272528e-01  -4.3021748e-01
  -8.0497877e-01  -5.9330362e-01
  -8.6432076e-01  -5.0294097e-01
  -7.3941066e-01  -6.7325469e-01
  -6.5712502e-01  -7.5378160e-01
  -8.3729469e-01  -5.4675187e-01
  -7.5027845e-01  -6.6112196e-01
  -2.0081098e-01  -9.7963001e-01
  -5.6170608e-01  -8.2733686e-01
  -7.7844637e-01  -6.2771112e-01
  -7.5432663e-01  -6.5649931e-01
  -7.2568376e-01  -6.8802840e-01
  -5.7365201e-01  -8.1909912e-01
  -7.7361328e-01  -6.3365803e-01
  -7.4703030e-01  -6.6478999e-01
  -7.9623091e-01  -6.0499284e-01
  -8.0188691e-01  -5.9747585e-01
  -7.4833195e-01  -6.6332442e-01
  -3.8190896e-01  -9.2419995e-01
  -7.5203798e-01  -6.5911978e-01
  -5.6234397e-01  -8.2690342e-01
  -6.8183278e-01  -7.3150808e-01
  -6.2040764e-01  -7.8427952e-01
  -6.6739999e-01  -7.4469944e-01
  -4.3642246e-01  -8.9974187e-01
  -7.3479330e-01  -6.7829109e-01
  -6.5978282e-01  -7.5145634e-01
  -8.2657912e-01  -5.6282054e-01
  -6.5773056e-01  -7.5325329e-01
  -6.6088436e-01  -7.5048775e-01
  -7.2131567e-01  -6.9260646e-01
  -5.3594382e-01  -8.4425365e-01
  -7.9882194e-01  -6.0156754e-01
  -6.8977468e-01  -7.2402410e-01
  -8.2856283e-01  -5.5989609e-01
  -7.9307946e-01  -6.0911819e-01
  -8.2505353e-01  -5.6505457e-01
  -6.5779457e-01  -7.5319739e-01
  -4.8040292e-01  -8.7704791e-01
  -9.3267513e-01  -3.6071747e-01
  -4.4816612e-01  -8.9395029e-01
  -6.5041945e-01  -7.5957523e-01
  -8.0680304e-01  -5.9082050e-01
  -7.7654236e-01  -6.3006505e-01
  -8.3323253e-01  -5.5292274e-01
  -7.5730073e-01  -6.5306631e-01
  -7.4020581e-01  -6.7238037e-01
  -6.8145943e-01  -7.3185589e-01
  -5.8334822e-01  -8.1222217e-01
  -6.6936133e-01  -7.4293702e-01
  -6.5845032e-01  -7.5262420e-01
  -7.6267381e-01  -6.4678331e-01
  -5.2901908e-01  -8.4860993e-01
  -8.9020139e-01  -4.5556721e-01
  -6.7814355e-01  -7.3492947e-01
  -7.7698956e-01  -6.2951349e-01
  -7.4052049e-01  -6.7203378e-01
  -8.9852745e-01  -4.3891732e-01
  -7.8771465e-01  -6.1604029e-01
  -7.6590152e-01  -6.4295790e-01
  -6.1503791e-01  -7.8849754e-01
  -6.8795715e-01  -7.2575131e-01
  -7.3585841e-01  -6.7713544e-01
  -7.0194421e-01  -7.1223193e-01
  -7.2675585e-01  -6.8689587e-01
  -9.5518760e-01  -2.9600109e-01
  -8.2029689e-01  -5.7193795e-01
  -6.7036566e-01  -7.4203092e-01
  -7.1093278e-01  -7.0325996e-01
  -5.2688195e-01  -8.4993848e-01
  -7.8517530e-01  -6.1927356e-01
  -6.3042370e-01  -7.7625122e-01
  -4.6736363e-01  -8.8406517e-01
  -7.0389945e-01  -7.1029963e-01
  -8.7256565e-01  -4.8849687e-01
  -8.9048616e-01  -4.5501033e-01
  -7.4625382e-01  -6.6566150e-01
  -9.1681399e-01  -3.9931456e-01
  -6.2142409e-01  -7.8347438e-01
  -4.7624951e-01  -8.7931018e-01
  -6.6007622e-01  -7.5119863e-01
  -6.9933023e-01  -7.1479873e-01
  -6.6425729e-01  -7.4750401e-01
  -5.6660526e-01  -8.2398937e-01
  -8.3012793e-01  -5.5757297e-01
  -7.3449986e-01  -6.7860884e-01
  -8.6044652e-01  -5.0954077e-01
  -7.3221811e-01  -6.8107022e-01
  -8.0563014e-01  -5.9241884e-01
  -6.9372838e-01  -7.2023672e-01
  -7.2530196e-01  -6.8843088e-01
  -7.3886530e-01  -6.7385315e-01
  -4.8148300e-01  -8.7645543e-01
  -8.6944737e-01  -4.9402557e-01
  -4.5780703e-01  -8.8905158e-01
  -7.9083484e-01  -6.1202962e-01
  -8.2211789e-01  -5.6931730e-01
  -7.9271706e-01  -6.0958975e-01
  -8.4378244e-01  -5.3668538e-01
  -8.2083459e-01  -5.7116597e-01
  -6.4183660e-01  -7.6684143e-01
  -6.3269097e-01  -7.7440438e-01
  -8.4044072e-01  -5.4190350e-01
  -4.9906512e-01  -8.6656449e-01
  -5.8817362e-01  -8.0873468e-01
  -7.1391975e-01  -7.0022752e-01
  -6.6630497e-01  -7.4567934e-01
  -9.2773186e-01  -3.7324737e-01
  -6.7893484e-01  -7.3419853e-01
  -7.2203730e-01  -6.9185413e-01
  -6.5544911e-01  -7.5523934e-01
  -7.0599922e-01  -7.0821261e-01
  -5.8554582e-01  -8.1063931e-01
  -9.5323266e-01  -3.0223747e-01
  -8.5478224e-01  -5.1898682e-01
  -7.2073912e-01  -6.9320641e-01
  -8.9125700e-01  -4.5349858e-01
  -6.8849083e-01  -7.2524505e-01
  -5.2858266e-01  -8.4888183e-01
  -6.3356088e-01  -7.7369284e-01
  -8.7937351e-01  -4.7613257e-01
  -8.0403066e-01  -5.9458783e-01
  -7.8702355e-01  -6.1692296e-01
  -6.8694502e-01  -7.2670939e-01
  -7.5996926e-01  -6.4995902e-01
  -7.9772082e-01  -6.0302694e-01
  -8.5328739e-01  -5.2144092e-01
  -6.2168591e-01  -7.8326664e-01
  -7.0908113e-01  -7.0512690e-01
  -8.0348394e-01  -5.9532643e-01
  -8.4168686e-01  -5.3996595e-01
  -4.9301400e-01  -8.7002138e-01
  -9.0150607e-01  -4.3276645e-01
  -7.7685981e-01  -6.2967359e-01
  -5.8633413e-01  -8.1006931e-01
  -7.2297168e-01  -6.9087767e-01
  -6.0248775e-01  -7.9812813e-01
  -5.7790157e-01  -8.1610648e-01
  -7.1457255e-01  -6.9956134e-01
  -7.4910290e-01  -6.6245366e-01
  -6.1915779e-01  -7.8526660e-01
  -6.3251030e-01  -7.7455195e-01
  -4.2747616e-01  -9.0402662e-01
  -7.0237915e-01  -7.1180301e-01
  -5.9394982e-01  -8.0450209e-01
  -7.7092995e-01  -6.3691994e-01
  -8.1382889e-01  -5.8110458e-01
  -6.7344269e-01  -7.3923943e-01
  -7.2588883e-01  -6.8781204e-01
  -7.5002120e-01  -6.6141378e-01
  -6.4574234e-01  -7.6355539e-01
  -6.6845735e-01  -7.4375047e-01
  -7.8671539e-01  -6.1731588e-01
  -8.0837617e-01  -5.8866627e-01
  -5.0438961e-01  -8.6347619e-01
  -8.0356494e-01  -5.9521709e-01
  -7.9554388e-01  -6.0589598e-01
  -7.4088930e-01  -6.7162716e-01
  -7.1855977e-01  -6.9546521e-01
  -8.0899720e-01  -5.8781249e-01
  -5.7792769e-01  -8.1608798e-01
  -7.7305251e-01  -6.3434204e-01
  -6.4332166e-01  -7.6559600e-01
  -6.6692357e-01  -7.4512613e-01
  -6.9970589e-01  -7.1443101e-01
  -5.9874611e-01  -8.0093889e-01
  -8.2844878e-01  -5.6006483e-01
  -6.9418456e-01  -7.1979706e-01
  -7.3652542e-01  -6.7640987e-01
  -6.1002373e-01  -7.9238314e-01
  -7.6945410e-01  -6.3870212e-01
  -6.1788417e-01  -7.8626913e-01
  -7.2266350e-01  -6.9120002e-01
  -7.4224887e-01  -6.7012432e-01
  -7.0329410e-01  -7.1089901e-01
  -6.4498144e-01  -7.6419824e-01
  -5.7847113e-01  -8.1570286e-01
  -8.0300255e-01  -5.9597559e-01
  -8.0338018e-01  -5.9546644e-01
  -8.6951206e-01  -4.9391172e-01
  -7.5107253e-01  -6.6021970e-01
  -6.1857870e-01  -7.8572284e-01
  -9.0290511e-01  -4.2983993e-01
  -5.9727303e-01  -8.0203799e-01
  -8.4774808e-01  -5.3039909e-01
  -7.5490005e-01  -6.5583985e-01
  -8.1600525e-01  -5.7804448e-01
  -8.3766376e-01  -5.4618625e-01
  -7.8957426e-01  -6.1365502e-01
  -4.9111381e-01  -8.7109542e-01
  -9.0250900e-01  -4.3067099e-01
  -7.7350146e-01  -6.3379452e-01
  -6.3887519e-01  -7.6931040e-01
  -6.7010785e-01  -7.4226375e-01
  -8.1129519e-01  -5.8463674e-01
  -5.0569911e-01  -8.6270992e-01
  -8.1136036e-01  -5.8454629e-01
  -6.2204950e-01  -7.8297792e-01
  -8.4259181e-01  -5.3855273e-01
  -5.8576870e-01  -8.1047827e-01
  -7.4044669e-01  -6.7211510e-01
  -6.4562673e-01  -7.6365314e-01
  -6.7596814e-01  -7.3693085e-01
  -6.8078476e-01  -7.3248352e-01
  -7.6899713e-01  -6.3925223e-01
  -9.3874285e-01  -3.4461842e-01
  -8.2273941e-01  -5.6841873e-01
  -6.8099151e-01  -7.3229131e-01
  -8.2808571e-01  -5.6060151e-01
  -7.9479571e-01  -6.0687707e-01
  -8.1474636e-01  -5.7981753e-01
  -6.5828273e-01  -7.5277078e-01
  -5.1097776e-01  -8.5959393e-01
  -6.3937239e-01  -7.6889723e-01
  -8.6842904e-01  -4.9581347e-01
  -6.8143350e-01  -7.3188004e-01
  -7.8671838e-01  -6.1731207e-01
  -4.9844363e-01  -8.6692211e-01
  -5.9492069e-01  -8.0378441e-01
  -7.6867613e-01  -6.3963818e-01
  -7.2864774e-01  -6.8488865e-01
  -6.1058889e-01  -7.9194773e-01
  -6.5857712e-01  -7.5251324e-01
  -8.8207630e-01  -4.7110658e-01
  -5.3328171e-01  -8.4593771e-01
  -3.0847621e-01  -9.5123206e-01
  -5.6714258e-01  -8.2361963e-01
  -7.8554569e-01  -6.1880365e-01
  -6.7418316e-01  -7.3856419e-01
  -9.2842213e-01  -3.7152704e-01
  -7.9307713e-01  -6.0912122e-01
  -8.9256967e-01  -4.5090950e-01
  -8.8300686e-01  -4.6936007e-01
  -8.0450399e-01  -5.9394724e-01
  -7.4762047e-01  -6.6412622e-01
  -6.7875945e-01  -7.3436068e-01
  -8.2067453e-01  -5.7139594e-01
  -5.9292150e-01  -8.0526026e-01
  -7.1024837e-01  -7.0395118e-01
  -6.4423710e-01  -7.6482584e-01
  -7.5637073e-01  -6.5414320e-01
  -6.8855032e-01  -7.2518857e-01
  -7.2614823e-01  -6.8753817e-01
  -6.8545144e-01  -7.2811835e-01
  -5.8658683e-01  -8.0988634e-01
  -7.1796562e-01  -6.9607857e-01
  -5.5364897e-01  -8.3275015e-01
  -6.4802459e-01  -7.6161941e-01
  -7.8991008e-01  -6.1322268e-01
  -9.6036817e-01  -2.7873460e-01
  -6.6699318e-01  -7.4506382e-01
  -7.8539466e-01  -6.1899533e-01
  -7.3624629e-01  -6.7671368e-01
  -7.0171499e-01  -7.1245777e-01
  -4.8660002e-01  -8.7362487e-01
  -8.2674364e-01  -5.6257884e-01
  -6.0829931e-01  -7.9370772e-01
  -7.7626322e-01  -6.3040892e-01
  -6.3525604e-01  -7.7230160e-01
  -5.7962255e-01  -8.1488508e-01
  -6.7849814e-01  -7.3460212e-01
  -7.3505933e-01  -6.7800278e-01
  -7.2634488e-01  -6.8733043e-01
  -5.6661245e-01  -8.2398442e-01
  -7.0979918e-01  -7.0440409e-01
  -7.1483193e-01  -6.9929630e-01
  -6.7377504e-01  -7.3893653e-01
  -8.4442536e-01  -5.3567323e-01
  -6.2116831e-01  -7.8367719e-01
  -7.6226935e-01  -6.4725995e-01
  -8.6765935e-01  -4.9715917e-01
  -9.2434470e-01  -3.8155848e-01
  -7.8213931e-01  -6.2310360e-01
  -4.3227154e-01  -9.0174349e-01
  -8.4662619e-01  -5.3218802e-01
  -7.1703562e-01  -6.9703653e-01
  -8.7338698e-01  -4.8702688e-01
  -3.7042954e-01  -9.2886057e-01
  -7.1534033e-01  -6.9877623e-01
  -8.0142008e-01  -5.9810188e-01
  -7.2074262e-01  -6.9320277e-01
  -5.3548915e-01  -8.4454211e-01
  -7.4128690e-01  -6.7118830e-01
  -8.0022377e-01  -5.9970153e-01
  -6.7182237e-01  -7.4071229e-01
  -4.8575650e-01  -8.7409417e-01
  -5.9675072e-01  -8.0242668e-01
  -8.2901036e-01  -5.5923325e-01
  -7.7565723e-01  -6.3115439e-01
  -7.4046949e-01  -6.7208998e-01
  -8.3409140e-01  -5.5162626e-01
  -7.1288035e-01  -7.0128568e-01
  -7.9681200e-01  -6.0422730e-01
  -6.4424377e-01  -7.6482021e-01
  -7.8271004e-01  -6.2238653e-01
  -6.8968639e-01  -7.2410820e-01
  -7.1791225e-01  -6.9613361e-01
  -7.4043541e-01  -6.7212752e-01
  -8.7393939e-01  -4.8603492e-01
  -5.9654187e-01  -8.0258196e-01
  -6.6769991e-01  -7.4443054e-01
  -5.3217434e-01  -8.4663479e-01
  -7.0001721e-01  -7.1412597e-01
  -8.4690426e-01  -5.3174540e-01
  -8.0952939e-01  -5.8707935e-01
  -6.3224376e-01  -7.7476953e-01
  -6.8930680e-01  -7.2446955e-01
  -6.5687394e-01  -7.5400042e-01
  -6.9168956e-01  -7.2219496e-01
  -9.4512735e-01  -3.2670216e-01
  -7.3378309e-01  -6.7938382e-01
  -7.3834823e-01  -6.7441967e-01
  -8.1468880e-01  -5.7989840e-01
  -5.2244077e-01  -8.5267558e-01
  -8.0642469e-01  -5.9133681e-01
  -7.2906123e-01  -6.8444848e-01
  -7.4775555e-01  -6.6397412e-01
  -7.6068151e-01  -6.4912529e-01
  -7.4464566e-01  -6.6746000e-01
  -9.0881840e-01  -4.1719193e-01
  -8.0384573e-01  -5.9483782e-01
  -7.6190804e-01  -6.4768522e-01
  -5.9709349e-01  -8.0217166e-01
  -6.5849504e-01  -7.5258506e-01
  -7.6870190e-01  -6.3960721e-01
  -8.1639587e-01  -5.7749266e-01
  -6.5570829e-01  -7.5501433e-01
  -8.6067137e-01  -5.0916087e-01
  -6.5241068e-01  -7.5786562e-01
  -7.7353558e-01  -6.3375288e-01
  -6.7602946e-01  -7.3687460e-01
  -4.4877996e-01  -8.9364229e-01
  -6.1550160e-01  -7.8813563e-01
  -8.3739556e-01  -5.4659736e-01
  -6.7852553e-01  -7.3457682e-01
  -8.8506709e-01  -4.6546348e-01
  -8.5932917e-01  -5.1142290e-01
  -6.0423065e-01  -7.9680947e-01
  -7.9249255e-01  -6.0988160e-01
  -9.2025125e-01  -3.9132805e-01
  -8.3838471e-01  -5.4507897e-01
  -8.3915133e-01  -5.4389801e-01
  -6.3208406e-01  -7.7489983e-01
  -7.0269310e-01  -7.1149308e-01
  -7.0495863e-01  -7.0924843e-01
  -6.2653351e-01  -7.7939448e-01
  -8.3121975e-01  -5.5594400e-01
  -4.7228138e-01  -8.8144784e-01
  -9.1094073e-01  -4.1253726e-01
  -7.5163802e-01  -6.5957584e-01
  -6.9841754e-01  -7.1569053e-01
  -6.8191411e-01  -7.3143226e-01
  -7.7418432e-01  -6.3296022e-01
  -8.4434358e-01  -5.3580213e-01
  -5.9494891e-01  -8.0376352e-01
  -4.4720370e-01  -8.9443214e-01
  -8.3133366e-01  -5.5577365e-01
  -4.6136039e-01  -8.8721282e-01
  -8.6874438e-01  -4.9526074e-01
  -6.5547789e-01  -7.5521436e-01
  -7.7709577e-01  -6.2938237e-01
  -8.7388559e-01  -4.8613164e-01
  -2.5621485e-01  -9.6661986e-01
  -6.7082426e-01  -7.4161635e-01
  -7.6292108e-01  -6.4649162e-01
  -9.4748910e-01  -3.1978806e-01
  -5.1739677e-01  -8.5574563e-01
  -6.3716529e-01  -7.7072718e-01
  -7.3931484e-01  -6.7335991e-01
  -5.7077077e-01  -8.2110945e-01
  -5.1637019e-01  -8.5636547e-01
  -8.2024496e-01  -5.7201241e-01
  -5.9025463e-01  -8.0721712e-01
  -8.2130259e-01  -5.7049281e-01
  -6.7627308e-01  -7.3665101e-01
  -5.6864834e-01  -8.2258074e-01
  -4.1369771e-01  -9.1041430e-01
  -6.4823790e-01  -7.6143786e-01
  -7.1196934e-01  -7.0221056e-01
  -5.8352145e-01  -8.1209773e-01
  -7.2321372e-01  -6.9062430e-01
  -5.2987880e-01  -8.4807338e-01
  -6.4810893e-01  -7.6154764e-01
  -8.7419678e-01  -4.8557183e-01
  -6.7608514e-01  -7.3682351e-01
  -7.6236933e-01  -6.4714218e-01
  -9.4258742e-01  -3.3395952e-01
  -7.4370526e-01  -6.6850766e-01
  -6.2447423e-01  -7.8104541e-01
  -5.2543089e-01  -8.5083628e-01
  -8.5569529e-01  -5.1748001e-01
  -7.4934124e-01  -6.6218404e-01
  -8.4693375e-01  -5.3169844e-01
  -9.1784219e-01  -3.9694549e-01
  -6.8141748e-01  -7.3189495e-01
  -4.4457682e-01  -8.9574073e-01
  -8.4670937e-01  -5.3205568e-01
  -6.9559474e-01  -7.1843438e-01
  -8.3592097e-01  -5.4884983e-01
  -7.0651276e-01  -7.0770031e-01
  -8.6105854e-01  -5.0850584e-01
  -8.2341810e-01  -5.6743514e-01
  -8.0344379e-01  -5.9538061e-01
  -7.5043491e-01  -6.6094436e-01
  -7.4135380e-01  -6.7111441e-01
  -5.0109248e-01  -8.6539374e-01
  -7.3469521e-01  -6.7839734e-01
  -8.0441382e-01  -5.9406936e-01
  -9.2089908e-01  -3.8980109e-01
  -6.4435919e-01  -7.6472298e-01
  -8.1494739e-01  -5.7953494e-01
  -7.7604089e-01  -6.3068260e-01
  -5.1657866e-01  -8.5623974e-01
  -6.5669515e-01  -7.5415614e-01
  -7.9918675e-01  -6.0108281e-01
  -9.2123270e-01  -3.8901197e-01
  -7.9044112e-01  -6.1253803e-01
  -3.5974402e-01  -9.3305104e-01
  -7.7860032e-01  -6.2752015e-01
  -5.2251769e-01  -8.5262844e-01
  -9.4684691e-01  -3.2168452e-01
  -5.6358997e-01  -8.2605469e-01
  -3.6298481e-01  -9.3179506e-01
  -6.6222510e-01  -7.4930495e-01
  -8.5816721e-01  -5.1337027e-01
  -7.2756365e-01  -6.8604018e-01
  -7.8397859e-01  -6.2078786e-01
  -6.9109900e-01  -7.2276011e-01
  -6.9180653e-01  -7.2208291e-01
  -9.3460282e-01  -3.5569307e-01
  -7.0210421e-01  -7.1207420e-01
  -7.0730610e-01  -7.0690740e-01
  -6.9649951e-01  -7.1755727e-01
  -7.4411589e-01  -6.6805056e-01
  -8.8874547e-01  -4.5840101e-01
  -6.4635581e-01  -7.6303615e-01
  -8.4276679e-01  -5.3827886e-01
  -6.3976710e-01  -7.6856884e-01
  -8.4014640e-01  -5.4235969e-01
  -7.6833553e-01  -6.4004727e-01
  -6.1990285e-01  -7.8467857e-01
  -6.2852501e-01  -7.7778938e-01
  -6.0361940e-01  -7.9727261e-01
  -7.9122685e-01  -6.1152275e-01
  -8.4521057e-01  -5.3443343e-01
  -7.2690314e-01  -6.8674000e-01
  -8.0605322e-01  -5.9184306e-01
  -7.5500245e-01  -6.5572197e-01
  -7.6936605e-01  -6.3880818e-01
  -4.5011993e-01  -8.9296811e-01
  -7.2379798e-01  -6.9001194e-01
  -7.0187478e-01  -7.1230035e-01
  -5.3604458e-01  -8.4418968e-01
  -7.1282803e-01  -7.0133887e-01
  -6.9254559e-01  -7.2137411e-01
  -6.8871775e-01  -7.2502956e-01
  -6.2424318e-01  -7.8123009e-01
  -5.7761744e-01  -8.1630760e-01
  -6.6800029e-01  -7.4416101e-01
  -6.7482826e-01  -7.3797481e-01
  -6.5794137e-01  -7.5306915e-01
  -6.3480681e-01  -7.7267089e-01
  -6.4648768e-01  -7.6292443e-01
  -5.3219507e-01  -8.4662176e-01
  -8.6869138e-01  -4.9535370e-01
  -5.3140931e-01  -8.4711519e-01
  -6.4000406e-01  -7.6837152e-01
  -3.6441565e-01  -9.3123640e-01
  -5.9204426e-01  -8.0590545e-01
  -7.8101726e-01  -6.2450943e-01
  -8.7515648e-01  -4.8383999e-01
  -6.3618140e-01  -7.7153951e-01
  -5.5096743e-01  -8.3452675e-01
  -7.7209800e-01  -6.3550349e-01
  -6.7089660e-01  -7.4155091e-01
  -8.0094267e-01  -5.9874105e-01
  -7.5835914e-01  -6.5183696e-01
  -6.7295532e-01  -7.3968313e-01
  -7.5135837e-01  -6.5989438e-01
  -6.3573603e-01  -7.7190653e-01
  -6.2162926e-01  -7.8331160e-01
  -7.1111414e-01  -7.0307658e-01
  -7.3528302e-01  -6.7776020e-01
  -7.3892604e-01  -6.7378654e-01
  -7.1183616e-01  -7.0234556e-01
  -6.6720538e-01  -7.4487380e-01
  -5.1282686e-01  -8.5849206e-01
  -6.8284428e-01  -7.3056395e-01
  -6.6314246e-01  -7.4849320e-01
  -8.9533291e-01  -4.4539755e-01
  -6.3585262e-01  -7.7181050e-01
  -7.3737633e-01  -6.7548216e-01
  -7.2286478e-01  -6.9098951e-01
  -5.0510131e-01  -8.6306006e-01
  -7.7561504e-01  -6.3120623e-01
  -6.3957093e-01  -7.6873209e-01
  -4.6620130e-01  -8.8467867e-01
  -5.5975373e-01  -8.2865901e-01
  -5.8941572e-01  -8.0782987e-01
  -5.8736970e-01  -8.0931875e-01
  -5.9518103e-01  -8.0359165e-01
  -8.7938822e-01  -4.7610541e-01
  -8.4456707e-01  -5.3544977e-01
  -5.9610348e-01  -8.0290762e-01
  -6.1659431e-01  -7.8728105e-01
  -8.1760634e-01  -5.7577763e-01
  -5.7498948e-01  -8.1816081e-01
  -6.2297220e-01  -7.8224397e-01
  -4.8168801e-01  -8.7634277e-01
  -3.9133916e-01  -9.2024652e-01
  -8.2247911e-01  -5.6879531e-01
  -7.3925570e-01  -6.7342484e-01
  -5.9654882e-01  -8.0257679e-01
  -8.4636036e-01  -5.3261068e-01
  -4.4885766e-01  -8.9360327e-01
  -5.6520514e-01  -8.2495039e-01
  -8.6250310e-01  -5.0605178e-01
  -8.5792127e-01  -5.1378117e-01
  -8.8657097e-01  -4.6259261e-01
  -6.1159284e-01  -7.9117267e-01
  -8.0157041e-01  -5.9790039e-01
  -7.6849396e-01  -6.3985704e-01
  -6.0359833e-01  -7.9728856e-01
  -8.1188145e-01  -5.8382233e-01
  -6.1818565e-01  -7.8603213e-01
  -5.4519178e-01  -8.3831136e-01
  -5.6558812e-01  -8.2468787e-01
  -7.6007511e-01  -6.4983523e-01
  -6.4117574e-01  -7.6739407e-01
  -6.5214387e-01  -7.5809523e-01
  -5.8576827e-01  -8.1047859e-01
  -7.4891782e-01  -6.6266288e-01
  -4.8238953e-01  -8.7595681e-01
  -7.1297819e-01  -7.0118621e-01
  -3.6181815e-01  -9.3224869e-01
  -7.4855650e-01  -6.6307102e-01
  -4.6987206e-01  -8.8273453e-01
  -7.8771374e-01  -6.1604144e-01
  -9.1092692e-01  -4.1256774e-01
  -2.7163313e-01  -9.6240087e-01
  -6.1200766e-01  -7.9085184e-01
  -9.3279047e-01  -3.6041912e-01
  -7.7872458e-01  -6.2736595e-01
  -8.0884297e-01  -5.8802470e-01
  -7.7410905e-01  -6.3305227e-01
  -9.2924623e-01  -3.6946102e-01
  -8.1787580e-01  -5.7539480e-01
  -6.2873072e-01  -7.7762309e-01
  -4.5293532e-01  -8.9154338e-01
  -7.4369890e-01  -6.6851473e-01
  -7.7136792e-01  -6.3638945e-01
  -8.3423585e-01  -5.5140778e-01
  -8.1601936e-01  -5.7802457e-01
  -7.7235193e-01  -6.3519485e-01
  -8.5060293e-01  -5.2580858e-01
  -6.4864856e-01  -7.6108806e-01
  -7.0868706e-01  -7.0552296e-01
  -9.3302336e-01  -3.5981580e-01
  -5.8484410e-01  -8.1114572e-01
  -7.2341668e-01  -6.9041169e-01
  -5.8485708e-01  -8.1113636e-01
  -9.5762980e-01  -2.8800204e-01
  -6.7488685e-01  -7.3792123e-01
  -7.8192956e-01  -6.2336680e-01
  -7.2288214e-01  -6.9097135e-01
  -7.9311971e-01  -6.0906578e-01
  -6.6561310e-01  -7.4629699e-01
  -8.2353911e-01  -5.6725950e-01
  -5.2591605e-01  -8.5053648e-01
  -8.8170081e-01  -4.7180895e-01
  -5.5656615e-01  -8.3080330e-01
  -6.2579170e-01  -7.7999023e-01
  -5.6496114e-01  -8.2511751e-01
  -8.2726042e-01  -5.6181865e-01
  -5.2812727e-01  -8.4916523e-01
  -8.2490806e-01  -5.6526693e-01
  -6.2944876e-01  -7.7704199e-01
  -7.8568410e-01  -6.1862791e-01
  -7.8419214e-01  -6.2051808e-01
  -7.0845102e-01  -7.0575998e-01
  -9.2783268e-01  -3.7299667e-01
  -6.4535115e-01  -7.6388604e-01
  -7.8363819e-01  -6.2121751e-01
  -8.0556122e-01  -5.9251255e-01
  -7.5531805e-01  -6.5535841e-01
  -7.1211514e-01  -7.0206270e-01
  -6.4737677e-01  -7.6217013e-01
  -6.2218046e-01  -7.8287386e-01
  -6.9050151e-01  -7.2333095e-01
  -7.7394976e-01  -6.3324700e-01
  -9.7643006e-01  -2.1583404e-01
  -8.5924165e-01  -5.1156992e-01
  -8.5266336e-01  -5.2246070e-01
  -8.0573348e-01  -5.9227828e-01
  -4.8074364e-01  -8.7686119e-01
  -6.5037158e-01  -7.5961622e-01
  -7.5641841e-01  -6.5408806e-01
  -7.7816294e-01  -6.2806244e-01
  -9.3114175e-01  -3.6465743e-01
  -6.6974518e-01  -7.4259100e-01
  -6.0201158e-01  -7.9848736e-01
  -6.4438575e-01  -7.6470060e-01
  -7.8193506e-01  -6.2335990e-01
  -7.1654921e-01  -6.9753654e-01
  -8.5028373e-01  -5.2632459e-01
  -5.7611954e-01  -8.1736545e-01
  -7.5953448e-01  -6.5046705e-01
  -7.0804762e-01  -7.0616469e-01
  -5.0688980e-01  -8.6201086e-01
  -5.3942416e-01  -8.4203419e-01
  -6.8416623e-01  -7.2932611e-01
  -6.1139691e-01  -7.9132409e-01
  -6.8723475e-01  -7.2643541e-01
  -8.2904923e-01  -5.5917562e-01
  -7.9408081e-01  -6.0781220e-01
  -4.2869912e-01  -9.0344732e-01
  -4.9768713e-01  -8.6735663e-01
  -7.6547117e-01  -6.4347019e-01
  -8.1753367e-01  -5.7588080e-01
  -7.7250415e-01  -6.3500972e-01
  -6.3275235e-01  -7.7435422e-01
  -7.8988670e-01  -6.1325280e-01
  -5.6884511e-01  -8.2244468e-01
  -6.6027692e-01  -7.5102223e-01
  -5.4202327e-01  -8.4036348e-01
  -5.5676104e-01  -8.3067271e-01
  -6.9523520e-01  -7.1878232e-01
  -7.7646543e-01  -6.3015986e-01
  -7.8200726e-01  -6.2326932e-01
  -8.7378184e-01  -4.8631809e-01
  -6.1543964e-01  -7.8818402e-01
  -7.9076483e-01  -6.1212007e-01
  -3.8013694e-01  -9.2493022e-01
  -6.9883774e-01  -7.1528023e-01
  -7.6419537e-01  -6.4498484e-01
  -7.0362826e-01  -7.1056827e-01
  -6.3637643e-01  -7.7137866e-01
  -5.4808162e-01  -8.3642486e-01
  -5.3175655e-01  -8.4689726e-01
  -7.0146546e-01  -7.1270346e-01
  -8.8711310e-01  -4.6155211e-01
  -7.2593190e-01  -6.8776659e-01
  -5.3813169e-01  -8.4286077e-01
  -7.9322774e-01  -6.0892507e-01
  -8.2813504e-01  -5.6052865e-01
  -8.7747266e-01  -4.7962666e-01
  -7.2752555e-01  -6.8608058e-01
  -8.5574789e-01  -5.1739302e-01
  -5.8329518e-01  -8.1226026e-01
  -7.3767243e-01  -6.7515879e-01
  -9.3706124e-01  -3.4916504e-01
  -8.5744707e-01  -5.1457217e-01
  -7.5241175e-01  -6.5869307e-01
  -5.7991498e-01  -8.1467700e-01
  -5.6672217e-01  -8.2390896e-01
  -8.6575485e-01  -5.0046832e-01
  -5.7588451e-01  -8.1753106e-01
  -5.9516824e-01  -8.0360112e-01
  -8.5421454e-01  -5.1992069e-01
  -6.8188263e-01  -7.3146161e-01
  -6.1019366e-01  -7.9225229e-01
  -7.4466161e-01  -6.6744220e-01
  -4.0388337e-01  -9.1481048e-01
  -7.8517508e-01  -6.1927384e-01
  -6.6804458e-01  -7.4412125e-01
  -8.2023957e-01  -5.7202015e-01
  -5.7387318e-01  -8.1894418e-01
  -8.9183514e-01  -4.5236056e-01
  -8.2353424e-01  -5.6726656e-01
  -7.0891087e-01  -7.0529808e-01
  -6.9976003e-01  -7.1437799e-01
  -8.5034903e-01  -5.2621909e-01
  -8.4559082e-01  -5.3383159e-01
  -5.1474452e-01  -8.5734362e-01
  -4.5284180e-01  -8.9159089e-01
  -5.4068835e-01  -8.4122298e-01
  -7.0249687e-01  -7.1168683e-01
  -7.0823816e-01  -7.0597359e-01
  -8.0481146e-01  -5.9353056e-01
  -8.7477649e-01  -4.8452668e-01
  -7.3513264e-01  -6.7792330e-01
  -6.6590660e-01  -7.4603512e-01
  -7.5061489e-01  -6.6073996e-01
  -9.1236878e-01  -4.0936929e-01
  -7.5490210e-01  -6.5583750e-01
  -7.1311241e-01  -7.0104970e-01
  -7.4281781e-01  -6.6949361e-01
  -7.8403914e-01  -6.2071138e-01
  -6.8490396e-01  -7.2863335e-01
  -3.6636458e-01  -9.3047138e-01
  -6.6565558e-01  -7.4625910e-01
  -7.2252651e-01  -6.9134322e-01
  -7.4066396e-01  -6.7187566e-01
  -7.1000570e-01  -7.0419593e-01
  -5.6809103e-01  -8.2296572e-01
  -5.7451234e-01  -8.1849592e-01
  -6.5491636e-01  -7.5570137e-01
  -9.2652935e-01  -3.7622249e-01
  -5.9993859e-01  -8.0004605e-01
  -5.4733293e-01  -8.3691497e-01
  -9.1113799e-01  -4.1210141e-01
  -7.9073810e-01  -6.1215460e-01
  -8.3415413e-01  -5.5153141e-01
  -7.3468700e-01  -6.7840623e-01
  -9.1119180e-01  -4.1198241e-01
  -8.0609565e-01  -5.9178527e-01
  -7.5244900e-01  -6.5865051e-01
  -7.5650518e-01  -6.5398770e-01
  -6.7210099e-01  -7.4045950e-01
  -5.6193131e-01  -8.2718390e-01
  -7.4222471e-01  -6.7015108e-01
  -7.4252357e-01  -6.6981994e-01
  -9.0392616e-01  -4.2768855e-01
  -9.0741272e-01  -4.2024059e-01
  -6.4552199e-01  -7.6374169e-01
  -7.7292076e-01  -6.3450257e-01
  -7.9669883e-01  -6.0437652e-01
  -5.4487850e-01  -8.3851501e-01
  -6.0953245e-01  -7.9276112e-01
  -7.8071417e-01  -6.2488830e-01
  -5.9599430e-01  -8.0298867e-01
  -8.7776422e-01  -4.7909287e-01
  -7.0606456e-01  -7.0814747e-01
  -3.3315111e-01  -9.4287345e-01
  -8.4357525e-01  -5.3701099e-01
  -7.8655702e-01  -6.1751766e-01
  -3.9953203e-01  -9.1671923e-01
  -4.0131162e-01  -9.1594158e-01
  -7.8136561e-01  -6.2407354e-01
  -8.3649769e-01  -5.4797045e-01
  -7.5850439e-01  -6.5166793e-01
  -7.8902932e-01  -6.1435555e-01
  -5.1714515e-01  -8.5589771e-01
  -8.8577159e-01  -4.6412142e-01
  -6.7763292e-01  -7.3540032e-01
  -6.2174022e-01  -7.8322353e-01
  -5.9444366e-01  -8.0413726e-01
  -6.7508115e-01  -7.3774348e-01
  -8.7535717e-01  -4.8347680e-01
  -4.0484180e-01  -9.1438674e-01
  -8.4738686e-01  -5.3097599e-01
  -7.2486835e-01  -6.8888742e-01
  -7.1152603e-01  -7.0265974e-01
  -7.9286516e-01  -6.0939711e-01
  -9.2881882e-01  -3.7053422e-01
  -7.6119559e-01  -6.4852237e-01
  -7.0956232e-01  -7.0464268e-01
  -8.2304972e-01  -5.6796933e-01
  -8.0739039e-01  -5.9001759e-01
  -8.4894026e-01  -5.2848883e-01
  -6.6568560e-01  -7.4623233e-01
  -7.0672134e-01  -7.0749202e-01
  -5.2495130e-01  -8.5113227e-01
  -8.3035150e-01  -5.5723997e-01
  -4.4944637e-01  -8.9330732e-01
  -6.4930594e-01  -7.6052731e-01
  -9.0827003e-01  -4.1838446e-01
  -6.4526231e-01  -7.6396109e-01
  -5.0558941e-01  -8.6277422e-01
  -8.1130049e-01  -5.8462938e-01
  -7.7660437e-01  -6.2998861e-01
  -6.3605942e-01  -7.7164008e-01
  -6.1680446e-01  -7.8711642e-01
  -8.1310896e-01  -5.8211151e-01
  -6.8811547e-01  -7.2560120e-01
  -7.0849589e-01  -7.0571494e-01
  -8.3920718e-01  -5.4381183e-01
  -7.2231351e-01  -6.9156576e-01
  -7.6122425e-01  -6.4848874e-01
  -8.0220984e-01  -5.9704219e-01
  -7.8915145e-01  -6.1419865e-01
  -6.0845324e-01  -7.9358973e-01
  -8.5918525e-01  -5.1166465e-01
  -6.6867129e-01  -7.4355814e-01
  -4.5709184e-01  -8.8941950e-01
  -6.6557707e-01  -7.4632913e-01
  -6.8928501e-01  -7.2449029e-01
  -5.5700295e-01  -8.3051051e-01
  -7.5890207e-01  -6.5120477e-01
  -7.7170496e-01  -6.3598070e-01
  -7.3471247e-01  -6.7837864e-01
  -5.3806255e-01  -8.4290492e-01
  -7.3458169e-01  -6.7852026e-01
  -6.7316086e-01  -7.3949609e-01
  -7.8084339e-01  -6.2472682e-01
  -6.5476865e-01  -7.5582935e-01
  -9.3635269e-01  -3.5106073e-01
  -7.2012162e-01  -6.9384786e-01
  -6.5584764e-01  -7.5489329e-01
  -6.2198549e-01  -7.8302876e-01
  -8.9184056e-01  -4.5234989e-01
  -7.7165866e-01  -6.3603688e-01
  -7.7034340e-01  -6.3762924e-01
  -6.2220364e-01  -7.8285543e-01
  -7.2171066e-01  -6.9219486e-01
  -5.7754428e-01  -8.1635936e-01
  -6.8482336e-01  -7.2870911e-01
  -7.9264949e-01  -6.0967761e-01
  -6.9819346e-01  -7.1590914e-01
  -7.0445667e-01  -7.0974700e-01
  -5.5319261e-01  -8.3305338e-01
  -4.8715464e-01  -8.7331572e-01
  -8.3597929e-01  -5.4876099e-01
  -7.4975991e-01  -6.6170997e-01
  -7.8117476e-01  -6.2431241e-01
  -3.9350886e-01  -9.1932083e-01
  -7.3824303e-01  -6.7453483e-01
  -7.4437486e-01  -6.6776198e-01
  -3.0237590e-01  -9.5318876e-01
  -6.3394002e-01  -7.7338222e-01
  -6.0181771e-01  -7.9863349e-01
  -5.6340075e-01  -8.2618375e-01
  -5.7617338e-01  -8.1732749e-01
  -7.3223279e-01  -6.8105443e-01
  -7.9699561e-01  -6.0398510e-01
  -7.2468580e-01  -6.8907945e-01
  -5.5652933e-01  -8.3082797e-01
  -6.0157638e-01  -7.9881528e-01
  -4.6085481e-01  -8.8747554e-01
  -7.6564913e-01  -6.4325843e-01
  -8.6189055e-01  -5.0709435e-01
  -7.3941026e-01  -6.7325513e-01
  -7.4998801e-01  -6.6145142e-01
  -8.6051087e-01  -5.0943208e-01
  -7.0826952e-01  -7.0594213e-01
  -4.7574032e-01  -8.7958578e-01
  -6.4981486e-01  -7.6009253e-01
  -8.2493447e-01  -5.6522838e-01
  -7.1224145e-01  -7.0193455e-01
  -5.7924391e-01  -8.1515428e-01
  -7.3773101e-01  -6.7509477e-01
  -5.6563919e-01  -8.2465284e-01
  -7.9749955e-01  -6.0331954e-01
  -7.2375231e-01  -6.9005984e-01
  -6.3540963e-01  -7.7217524e-01
  -6.0834678e-01  -7.9367134e-01
  -7.4425117e-01  -6.6789984e-01
  -7.9874549e-01  -6.0166905e-01
  -5.6763397e-01  -8.2328105e-01
  -7.9146056e-01  -6.1122023e-01
  -6.7563255e-01  -7.3723853e-01
  -8.5704401e-01  -5.1524321e-01
  -6.9707959e-01  -7.1699376e-01
  -6.6270406e-01  -7.4888138e-01
  -7.3227531e-01  -6.8100872e-01
  -8.0545354e-01  -5.9265891e-01
  -4.2792451e-01  -9.0381448e-01
  -7.9411922e-01  -6.0776201e-01
  -7.6158669e-01  -6.4806305e-01
  -7.9679855e-01  -6.0424504e-01
  -5.4462038e-01  -8.3868268e-01
  -6.1179895e-01  -7.9101330e-01
  -6.5065497e-01  -7.5937350e-01
  -4.7311880e-01  -8.8099864e-01
  -5.9696445e-01  -8.0226769e-01
  -6.4393547e-01  -7.6507981e-01
  -5.1673477e-01  -8.5614554e-01
  -5.0533150e-01  -8.6292530e-01
  -7.0521320e-01  -7.0899531e-01
  -7.6105902e-01  -6.4868264e-01
  -5.6074709e-01  -8.2798713e-01
  -7.1722268e-01  -6.9684405e-01
  -6.0515707e-01  -7.9610610e-01
  -7.9198556e-01  -6.1053982e-01
  -8.1682792e-01  -5.7688140e-01
  -7.9122342e-01  -6.1152718e-01
  -9.4836590e-01  -3.1717837e-01
  -6.6609372e-01  -7.4586806e-01
  -7.3990016e-01  -6.7271669e-01
  -6.2411179e-01  -7.8133506e-01
  -4.9388484e-01  -8.6952733e-01
  -8.1246523e-01  -5.8300965e-01
  -7.8088096e-01  -6.2467986e-01
  -2.8170732e-01  -9.5950038e-01
  -6.9272136e-01  -7.2120532e-01
  -6.8408865e-01  -7.2939887e-01
  -8.0620186e-01  -5.9164057e-01
  -4.3769828e-01  -8.9912191e-01
  -7.6068533e-01  -6.4912081e-01
  -8.2620629e-01  -5.6336770e-01
  -6.2115504e-01  -7.8368771e-01
  -5.8279022e-01  -8.1262264e-01
  -7.1706500e-01  -6.9700630e-01
  -7.5274655e-01  -6.5831044e-01
  -5.9652069e-01  -8.0259770e-01
  -8.0411915e-01  -5.9446815e-01
  -8.0697870e-01  -5.9058054e-01
  -6.8830109e-01  -7.2542513e-01
  -6.6096922e-01  -7.5041301e-01
  -5.9336310e-01  -8.0493492e-01
  -5.6456912e-01  -8.2538579e-01
  -5.2897067e-01  -8.4864011e-01
  -5.7303101e-01  -8.1953369e-01
  -8.4177563e-01  -5.3982756e-01
  -7.8634494e-01  -6.1778769e-01
  -7.7387467e-01  -6.3333877e-01
  -7.6862939e-01  -6.3969435e-01
  -5.6187344e-01  -8.2722321e-01
  -8.1138592e-01  -5.8451081e-01
  -7.0409400e-01  -7.1010678e-01
  -7.2376158e-01  -6.9005013e-01
  -6.3454102e-01  -7.7288919e-01
  -4.6591283e-01  -8.8483062e-01
  -3.7284722e-01  -9.2789275e-01
  -6.5244201e-01  -7.5783865e-01
  -7.7974446e-01  -6.2609790e-01
  -7.3636546e-01  -6.7658400e-01
  -4.1736444e-01  -9.0873919e-01
  -7.3201842e-01  -6.8128484e-01
  -7.5269738e-01  -6.5836665e-01
  -6.4108737e-01  -7.6746790e-01
  -6.8165320e-01  -7.3167542e-01
  -8.3797485e-01  -5.4570885e-01
  -8.3132483e-01  -5.5578685e-01
  -7.1706767e-01  -6.9700356e-01
  -7.4863322e-01  -6.6298439e-01
  -6.4723816e-01  -7.6228785e-01
  -5.3642329e-01  -8.4394908e-01
  -7.9033292e-01  -6.1267762e-01
  -8.1100503e-01  -5.8503917e-01
  -7.0750739e-01  -7.0670595e-01
  -7.4952193e-01  -6.6197951e-01
  -6.6392388e-01  -7.4780016e-01
  -7.6448974e-01  -6.4463589e-01
  -8.8271218e-01  -4.6991403e-01
  -7.0355606e-01  -7.1063976e-01
  -7.1263376e-01  -7.0153626e-01
  -6.6668096e-01  -7.4534321e-01
  -8.1222863e-01  -5.8333922e-01
  -5.4927398e-01  -8.3564233e-01
  -7.9867909e-01  -6.0175719e-01
  -5.3792606e-01  -8.4299202e-01
  -7.2799928e-01  -6.8557789e-01
  -7.5684712e-01  -6.5359195e-01
  -5.1061287e-01  -8.5981073e-01
  -8.9180634e-01  -4.5241734e-01
  -8.6707260e-01  -4.9818180e-01
  -5.8033414e-01  -8.1437846e-01
  -5.4935103e-01  -8.3559167e-01
  -7.0688488e-01  -7.0732862e-01
  -9.3602599e-01  -3.5193088e-01
  -7.8429071e-01  -6.2039349e-01
  -8.5441021e-01  -5.1959907e-01
  -7.1325891e-01  -7.0090066e-01
  -5.8173249e-01  -8.1338018e-01
  -5.2732061e-01  -8.4966639e-01
  -5.9241603e-01  -8.0563220e-01
  -9.2703187e-01  -3.7498255e-01
  -7.5275000e-01  -6.5830650e-01
  -6.3039933e-01  -7.7627101e-01
  -6.7712522e-01  -7.3586781e-01
  -7.5633089e-01  -6.5418926e-01
  -6.3591638e-01  -7.7175797e-01
  -7.4788967e-01  -6.6382305e-01
  -6.0694828e-01  -7.9474133e-01
  -5.3483448e-01  -8.4495685e-01
  -7.9788777e-01  -6.0280603e-01
  -6.7748559e-01  -7.3553605e-01
  -8.6551433e-01  -5.0088416e-01
  -5.3686099e-01  -8.4367072e-01
  -8.7380674e-01  -4.8627336e-01
  -5.8902479e-01  -8.0811496e-01
  -8.3715493e-01  -5.4696584e-01
  -4.3833774e-01  -8.9881034e-01
  -7.1141397e-01  -7.0277319e-01
  -5.3773842e-01  -8.4311173e-01
  -7.9399598e-01  -6.0792301e-01
  -5.8595655e-01  -8.1034247e-01
  -7.9383448e-01  -6.0813389e-01
  -7.6227133e-01  -6.4725761e-01
  -7.0797159e-01  -7.0624091e-01
  -7.3532823e-01  -6.7771114e-01
  -6.2162124e-01  -7.8331797e-01
  -7.4443831e-01  -6.6769124e-01
  -7.2623208e-01  -6.8744962e-01
  -6.3306427e-01  -7.7409924e-01
  -8.2670965e-01  -5.6262879e-01
  -7.5045880e-01  -6.6091723e-01
  -6.2512707e-01  -7.8052300e-01
  -8.2916891e-01  -5.5899813e-01
  -6.8050816e-01  -7.3274050e-01
  -7.8719869e-01  -6.1669946e-01
  -6.8101452e-01  -7.3226991e-01
  -9.4552901e-01  -3.2553785e-01
  -7.2743927e-01  -6.8617207e-01
  -9.0758648e-01  -4.1986519e-01
  -4.4014640e-01  -8.9792602e-01
  -5.7562762e-01  -8.1771196e-01
  -6.6844647e-01  -7.4376026e-01
  -6.9853008e-01  -7.1558069e-01
  -6.1428825e-01  -7.8908171e-01
  -4.8427812e-01  -8.7491411e-01
  -7.4928806e-01  -6.6224421e-01
  -6.7564095e-01  -7.3723084e-01
  -7.3721489e-01  -6.7565835e-01
  -8.6812298e-01  -4.9634916e-01
  -4.9142523e-01  -8.7091977e-01
  -6.6620881e-01  -7.4576526e-01
  -5.2144763e-01  -8.5328329e-01
  -7.5999553e-01  -6.4992830e-01
  -7.2907830e-01  -6.8443030e-01
  -5.7367306e-01  -8.1908438e-01
  -7.6255783e-01  -6.4692005e-01
  -7.2708662e-01  -6.8654573e-01
  -6.6360874e-01  -7.4807983e-01
  -8.1692890e-01  -5.7673840e-01
  -3.5180222e-01  -9.3607436e-01
  -5.7473850e-01  -8.1833713e-01
  -7.5981416e-01  -6.5014033e-01
  -6.1458042e-01  -7.8885418e-01
  -8.0933476e-01  -5.8734763e-01
  -6.2437363e-01  -7.8112584e-01
  -8.3219254e-01  -5.5448677e-01
  -7.4409877e-01  -6.6806963e-01
  -5.0209300e-01  -8.6481363e-01
  -5.7045857e-01  -8.2132638e-01
  -6.9634260e-01  -7.1770954e-01
  -6.1617561e-01  -7.8760880e-01
  -7.7999356e-01  -6.2578755e-01
  -6.8600181e-01  -7.2759983e-01
  -7.1166267e-01  -7.0252135e-01
  -9.0426467e-01  -4.2697237e-01
  -6.9619053e-01  -7.1785705e-01
  -8.8481905e-01  -4.6593482e-01
  -5.3712746e-01  -8.4350109e-01
  -6.1650099e-01  -7.8735413e-01
  -8.2831917e-01  -5.6025651e-01
  -7.7018267e-01  -6.3782337e-01
  -7.8064596e-01  -6.2497350e-01
  -5.9278115e-01  -8.0536359e-01
  -8.3748431e-01  -5.4646137e-01
  -7.2116364e-01  -6.9276475e-01
  -7.1547512e-01  -6.9863822e-01
  -6.0946170e-01  -7.9281551e-01
  -7.0507334e-01  -7.0913439e-01
  -7.1880709e-01  -6.9520959e-01
  -7.3511515e-01  -6.7794227e-01
  -8.0022319e-01  -5.9970230e-01
  -6.1507272e-01  -7.8847039e-01
  -5.0366091e-01  -8.6390143e-01
  -7.3534197e-01  -6.7769624e-01
  -4.2202810e-01  -9.0658275e-01
  -7.9629325e-01  -6.0491079e-01
  -5.3297279e-01  -8.4613238e-01
  -8.1969671e-01  -5.7279779e-01
  -5.1628878e-01  -8.5641456e-01
  -6.5583763e-01  -7.5490198e-01
  -7.8008827e-01  -6.2566947e-01
  -7.4300656e-01  -6.6928414e-01
  -6.5052890e-01  -7.5948150e-01
  -6.7206246e-01  -7.4049446e-01
  -8.1720425e-01  -5.7634817e-01
  -8.8641487e-01  -4.6289164e-01
  -7.3164395e-01  -6.8168698e-01
  -9.1930567e-01  -3.9354427e-01
  -5.3326720e-01  -8.4594687e-01
  -5.1372995e-01  -8.5795194e-01
  -6.4790231e-01  -7.6172343e-01
  -5.8179341e-01  -8.1333660e-01
  -9.2297799e-01  -3.8485273e-01
  -7.9177739e-01  -6.1080976e-01
  -7.4617223e-01  -6.6575296e-01
  -5.4327049e-01  -8.3955773e-01
  -4.7253286e-01  -8.8131305e-01
  -6.2902988e-01  -7.7738112e-01
  -6.4838082e-01  -7.6131617e-01
  -7.1881109e-01  -6.9520545e-01
  -8.3799544e-01  -5.4567724e-01
  -4.3001751e-01  -9.0282055e-01
  -7.0662913e-01  -7.0758411e-01
  -6.1062228e-01  -7.9192199e-01
  -9.0374019e-01  -4.2808139e-01
  -8.8321314e-01  -4.6897179e-01
  -7.1312313e-01  -7.0103880e-01
  -6.0567664e-01  -7.9571088e-01
  -3.6878158e-01  -9.2951608e-01
  -6.3889435e-01  -7.6929449e-01
  -8.5823738e-01  -5.1325296e-01
  -5.6126705e-01  -8.2763476e-01
  -7.8418583e-01  -6.2052606e-01
  -6.5428341e-01  -7.5624944e-01
  -6.8370644e-01  -7.2975715e-01
  -5.9904992e-01  -8.0071168e-01
  -8.4136034e-01  -5.4047459e-01
  -8.8227390e-01  -4.7073640e-01
  -6.9887451e-01  -7.1524430e-01
  -8.1777402e-01  -5.7553945e-01
  -4.5148696e-01  -8.9227771e-01
  -6.4401775e-01  -7.6501055e-01
  -3.7211494e-01  -9.2818666e-01
  -7.6925143e-01  -6.3894619e-01
  -6.1665023e-01  -7.8723725e-01
  -7.3580157e-01  -6.7719720e-01
  -7.2946626e-01  -6.8401679e-01
  -8.4432034e-01  -5.3583874e-01
  -3.0303134e-01  -9.5298059e-01
  -8.3744003e-01  -5.4652923e-01
  -6.9003533e-01  -7.2377569e-01
  -4.2114056e-01  -9.0699539e-01
  -7.1568294e-01  -6.9842533e-01
  -7.9377872e-01  -6.0820666e-01
  -7.7211272e-01  -6.3548560e-01
  -9.2840495e-01  -3.7156999e-01
  -8.0904698e-01  -5.8774398e-01
  -7.4295676e-01  -6.6933941e-01
  -5.6914249e-01  -8.2223891e-01
  -5.6146788e-01  -8.2749853e-01
  -4.9294981e-01  -8.7005775e-01
  -9.3720874e-01  -3.4876894e-01
  -6.5793964e-01  -7.5307067e-01
  -8.0756873e-01  -5.8977347e-01
  -6.5608311e-01  -7.5468865e-01
  -4.0031718e-01  -9.1637665e-01
  -7.5753421e-01  -6.5279547e-01
  -8.8021075e-01  -4.7458301e-01
  -6.6225600e-01  -7.4927765e-01
  -7.7464790e-01  -6.3239278e-01
  -8.1617055e-01  -5.7781107e-01
  -6.0540373e-01  -7.9591854e-01
  -8.7665896e-01  -4.8111232e-01
  -4.8060414e-01  -8.7693766e-01
  -7.8412822e-01  -6.2059885e-01
  -5.6026185e-01  -8.2831556e-01
  -5.1501383e-01  -8.5718187e-01
  -7.4736686e-01  -6.6441160e-01
  -7.2340419e-01  -6.9042478e-01
  -8.2977563e-01  -5.5809712e-01
  -3.5061211e-01  -9.3652077e-01
  -5.2330999e-01  -8.5214239e-01
  -3.7477608e-01  -9.2711536e-01
  -6.8753855e-01  -7.2614788e-01
  -5.8214814e-01  -8.1308274e-01
  -7.6578593e-01  -6.4309557e-01
  -7.0323760e-01  -7.1095491e-01
  -8.7835795e-01  -4.7800347e-01
  -6.3402384e-01  -7.7331350e-01
  -4.8268365e-01  -8.7579478e-01
  -6.2860315e-01  -7.7772622e-01
  -9.3432399e-01  -3.5642485e-01
  -7.5274242e-01  -6.5831516e-01
  -6.4815651e-01  -7.6150715e-01
  -6.0554076e-01  -7.9581429e-01
  -6.4719529e-01  -7.6232424e-01
  -8.3697290e-01  -5.4724434e-01
  -8.2618016e-01  -5.6340602e-01
  -7.8855313e-01  -6.1496664e-01
  -7.7764847e-01  -6.2869933e-01
  -2.7866970e-01  -9.6038701e-01
  -8.4718452e-01  -5.3129877e-01
  -5.9846869e-01  -8.0114620e-01
  -7.6070847e-01  -6.4909370e-01
  -6.1720649e-01  -7.8680122e-01
  -3.7087618e-01  -9.2868232e-01
  -7.2487354e-01  -6.8888196e-01
  -8.4883614e-01  -5.2865605e-01
  -6.3369933e-01  -7.7357945e-01
  -8.0263258e-01  -5.9647375e-01
  -5.7027471e-01  -8.2145405e-01
  -8.2660359e-01  -5.6278460e-01
  -6.5734453e-01  -7.5359019e-01
  -8.2308882e-01  -5.6791266e-01
  -8.4150739e-01  -5.4024561e-01
  -7.6615311e-01  -6.4265808e-01
  -8.0162278e-01  -5.9783017e-01
  -3.8615772e-01  -9.2243277e-01
  -4.9883140e-01  -8.6669904e-01
  -4.7945474e-01  -8.7756661e-01
  -7.7701240e-01  -6.2948529e-01
  -6.0468852e-01  -7.9646205e-01
  -6.9686318e-01  -7.1720409e-01
  -6.9587842e-01  -7.1815961e-01
  -2.1574327e-01  -9.7645012e-01
  -6.8164521e-01  -7.3168286e-01
  -7.1483430e-01  -6.9929387e-01
  -7.8151872e-01  -6.2388179e-01
  -2.8792543e-01  -9.5765283e-01
  -5.9996844e-01  -8.0002367e-01
  -8.7536433e-01  -4.8346384e-01
  -4.0274130e-01  -9.1531385e-01
  -8.8393470e-01  -4.6761036e-01
  -9.1850577e-01  -3.9540757e-01
  -5.6323026e-01  -8.2629999e-01
  -5.2464694e-01  -8.5131991e-01
  -6.0467180e-01  -7.9647474e-01
  -7.6896508e-01  -6.3929078e-01
  -7.6094010e-01  -6.4882214e-01
  -5.7457486e-01  -8.1845203e-01
  -5.9674508e-01  -8.0243087e-01
  -5.6380282e-01  -8.2590942e-01
  -8.7878298e-01  -4.7722162e-01
  -6.6404781e-01  -7.4769012e-01
  -6.8556917e-01  -7.2800750e-01
  -6.4196214e-01  -7.6673634e-01
  -7.6278666e-01  -6.4665022e-01
  -8.7829420e-01  -4.7812059e-01
  -8.1760267e-01  -5.7578283e-01
  -7.8824644e-01  -6.1535969e-01
  -6.4706804e-01  -7.6243226e-01
  -6.8533113e-01  -7.2823158e-01
  -6.5686996e-01  -7.5400388e-01
  -6.9787119e-01  -7.1622330e-01
  -7.2987864e-01  -6.8357675e-01
  -8.4198347e-01  -5.3950333e-01
  -9.0406161e-01  -4.2740216e-01
  -6.4605956e-01  -7.6328700e-01
  -7.9797935e-01  -6.0268479e-01
  -7.0435752e-01  -7.0984540e-01
  -8.4998983e-01  -5.2679910e-01
  -2.9081170e-01  -9.5678031e-01
  -7.3210479e-01  -6.8119202e-01
  -9.1303292e-01  -4.0788588e-01
  -8.7301669e-01  -4.8769034e-01
  -6.4717390e-01  -7.6234240e-01
  -7.1201051e-01  -7.0216881e-01
  -4.9846024e-01  -8.6691256e-01
  -6.5767539e-01  -7.5330146e-01
  -7.0494737e-01  -7.0925962e-01
  -5.7104878e-01  -8.2091613e-01
  -6.6457218e-01  -7.4722408e-01
  -9.0282551e-01  -4.3000709e-01
  -5.5069948e-01  -8.3470359e-01
  -7.7707953e-01  -6.2940241e-01
  -8.3726445e-01  -5.4679818e-01
  -7.0405768e-01  -7.1014279e-01
  -7.7955667e-01  -6.2633170e-01
  -4.5283143e-01  -8.9159615e-01
  -7.7695627e-01  -6.2955457e-01
  -5.6834406e-01  -8.2279100e-01
  -8.0381664e-01  -5.9487714e-01
  -8.3302746e-01  -5.5323164e-01
  -7.5793131e-01  -6.5233436e-01
  -8.1399172e-01  -5.8087648e-01
  -8.1251989e-01  -5.8293346e-01
  -8.1909400e-01  -5.7365932e-01
  -5.6944648e-01  -8.2202841e-01
  -5.3244619e-01  -8.4646385e-01
  -7.9695917e-01  -6.0403317e-01
  -7.9919368e-01  -6.0107359e-01
  -8.0306480e-01  -5.9589170e-01
  -9.2762840e-01  -3.7350442e-01
  -7.3158382e-01  -6.8175150e-01
  -7.6694566e-01  -6.4171205e-01
  -6.8693147e-01  -7.2672220e-01
  -5.0949154e-01  -8.6047566e-01
  -7.7205535e-01  -6.3555530e-01
  -9.3515486e-01  -3.5423916e-01
  -3.8162268e-01  -9.2431820e-01
  -8.1386479e-01  -5.8105431e-01
  -8.3270958e-01  -5.5370999e-01
  -4.4460316e-01  -8.9572765e-01
  -5.7489783e-01  -8.1822521e-01
  -5.0859799e-01  -8.6100411e-01
  -7.8307916e-01  -6.2192205e-01
  -6.8679574e-01  -7.2685048e-01
  -4.4905864e-01  -8.9350229e-01
  -9.0323338e-01  -4.2914970e-01
  -7.2148300e-01  -6.9243215e-01
  -6.3159387e-01  -7.7529942e-01
  -6.8858810e-01  -7.2515270e-01
  -7.9697147e-01  -6.0401694e-01
  -4.9113851e-01  -8.7108149e-01
  -8.9603476e-01  -4.4398390e-01
  -7.6485200e-01  -6.4420604e-01
  -7.3034635e-01  -6.8307701e-01
  -7.1135568e-01  -7.0283220e-01
  -8.7927781e-01  -4.7630929e-01
  -7.3559261e-01  -6.7742418e-01
  -8.5303013e-01  -5.2186166e-01
  -7.7013113e-01  -6.3788560e-01
  -5.4138691e-01  -8.4077358e-01
  -6.4139003e-01  -7.6721498e-01
  -8.3244861e-01  -5.5410226e-01
  -8.8815743e-01  -4.5953931e-01
  -8.7489725e-01  -4.8430857e-01
  -8.1829688e-01  -5.7479580e-01
  -7.2529132e-01  -6.8844209e-01
  -6.9489577e-01  -7.1911047e-01
  -5.7662254e-01  -8.1701068e-01
  -8.4959605e-01  -5.2743394e-01
  -4.6621169e-01  -8.8467319e-01
  -9.1590542e-01  -4.0139415e-01
  -8.2027403e-01  -5.7197073e-01
  -6.5242021e-01  -7.5785742e-01
  -5.7369037e-01  -8.1907226e-01
  -5.5327226e-01  -8.3300049e-01
  -9.1190323e-01  -4.1040528e-01
  -5.3825597e-01  -8.4278141e-01
  -7.1732607e-01  -6.9673762e-01
  -6.8375422e-01  -7.2971239e-01
  -8.9884556e-01  -4.3826552e-01
  -8.6185444e-01  -5.0715572e-01
  -5.9849306e-01  -8.0112799e-01
  -5.2881041e-01  -8.4873998e-01
  -6.3823032e-01  -7.6984548e-01
  -5.7649569e-01  -8.1710019e-01
  -4.6382674e-01  -8.8592593e-01
  -7.8368876e-01  -6.2115371e-01
  -9.0992806e-01  -4.1476610e-01
  -5.8112277e-01  -8.1381591e-01
  -6.6407927e-01  -7.4766217e-01
  -8.6424414e-01  -5.0307263e-01
  -6.8620410e-01  -7.2740906e-01
  -7.5589442e-01  -6.5469354e-01
  -5.8975969e-01  -8.0757880e-01
  -6.8119615e-01  -7.3210096e-01
  -7.6848115e-01  -6.3987243e-01
  -7.4758208e-01  -6.6416943e-01
  -6.6202448e-01  -7.4948221e-01
  -5.4621385e-01  -8.3764577e-01
  -5.1099417e-01  -8.5958418e-01
  -7.9871510e-01  -6.0170939e-01
  -5.9813108e-01  -8.0139829e-01
  -6.3542361e-01  -7.7216374e-01
  -7.6079307e-01  -6.4899454e-01
  -7.4391241e-01  -6.6827714e-01
  -6.9031336e-01  -7.2351051e-01
  -5.5891719e-01  -8.2922347e-01
  -6.9530992e-01  -7.1871004e-01
  -2.9277052e-01  -9.5618274e-01
  -6.5255827e-01  -7.5773855e-01
  -4.7706586e-01  -8.7886755e-01
  -7.0565546e-01  -7.0855513e-01
  -7.3847576e-01  -6.7428002e-01
  -5.4581472e-01  -8.3790589e-01
  -4.2819970e-01  -9.0368413e-01
  -5.5043869e-01  -8.3487559e-01
  -7.9869087e-01  -6.0174156e-01
  -7.2044537e-01  -6.9351169e-01
  -7.9155218e-01  -6.1110158e-01
  -5.4022966e-01  -8.4151762e-01
  -6.1540685e-01  -7.8820962e-01
  -4.5829104e-01  -8.8880218e-01
  -6.2798875e-01  -7.7822241e-01
  -7.7139260e-01  -6.3635954e-01
  -8.0078285e-01  -5.9895478e-01
  -4.8055825e-01  -8.7696281e-01
  -7.9017208e-01  -6.1288504e-01
  -7.5529205e-01  -6.5538837e-01
  -2.9528058e-01  -9.5541058e-01
  -8.0466581e-01  -5.9372800e-01
  -8.8112925e-01  -4.7287550e-01
  -6.4130376e-01  -7.6728709e-01
  -5.8649566e-01  -8.0995237e-01
  -7.1091080e-01  -7.0328219e-01
  -5.9002734e-01  -8.0738327e-01
  -5.7670028e-01  -8.1695580e-01
  -6.2383321e-01  -7.8155750e-01
  -7.3475980e-01  -6.7832738e-01
  -6.4036827e-01  -7.6806802e-01
  -8.6166385e-01  -5.0747947e-01
  -2.6025259e-01  -9.6554057e-01
  -7.1556772e-01  -6.9854337e-01
  -6.2023299e-01  -7.8441765e-01
  -7.5029115e-01  -6.6110755e-01
  -7.5530055e-01  -6.5537858e-01
  -7.9998091e-01  -6.0002545e-01
  -6.7215368e-01  -7.4041166e-01
  -6.6926409e-01  -7.4302462e-01
  -8.1969150e-01  -5.7280524e-01
  -6.9981511e-01  -7.1432402e-01
  -8.2781557e-01  -5.6100035e-01
  -7.5837801e-01  -6.5181500e-01
  -6.8704942e-01  -7.2661069e-01
  -7.0189706e-01  -7.1227839e-01
  -8.8468344e-01  -4.6619225e-01
  -7.4507662e-01  -6.6697888e-01
  -7.5633920e-01  -6.5417965e-01
  -5.8741250e-01  -8.0928768e-01
  -5.2571111e-01  -8.5066317e-01
  -6.0252051e-01  -7.9810340e-01
  -4.7211328e-01  -8.8153789e-01
  -8.2093869e-01  -5.7101635e-01
  -7.7761217e-01  -6.2874423e-01
  -4.0503840e-01  -9.1429967e-01
  -9.1429116e-01  -4.0505763e-01
  -4.9069430e-01  -8.7133180e-01
  -7.9844924e-01  -6.0206214e-01
  -6.7682042e-01  -7.3614817e-01
  -9.0672264e-01  -4.2172747e-01
  -8.7770441e-01  -4.7920242e-01
  -7.5783822e-01  -6.5244252e-01
  -7.6836671e-01  -6.4000984e-01
  -8.8014629e-01  -4.7470255e-01
  -7.0779465e-01  -7.0641824e-01
  -8.0777190e-01  -5.8949517e-01
  -8.1995312e-01  -5.7243068e-01
  -6.2876763e-01  -7.7759326e-01
  -8.0412262e-01  -5.9446347e-01
  -9.0696566e-01  -4.2120457e-01
  -6.8961407e-01  -7.2417707e-01
  -9.0541515e-01  -4.2452727e-01
  -5.5766204e-01  -8.3006810e-01
  -7.7055706e-01  -6.3737102e-01
  -7.4408374e-01  -6.6808637e-01
  -6.7058748e-01  -7.4183046e-01
  -6.6592355e-01  -7.4601999e-01
  -7.7013164e-01  -6.3788499e-01
  -9.5497948e-01  -2.9667187e-01
  -7.9775764e-01  -6.0297823e-01
  -7.8022627e-01  -6.2549737e-01
  -8.4248126e-01  -5.3872565e-01
  -8.4050170e-01  -5.4180891e-01
  -6.7270687e-01  -7.3990909e-01
  -7.6680614e-01  -6.4187876e-01
  -6.3274626e-01  -7.7435920e-01
  -7.8866282e-01  -6.1482595e-01
  -5.8855060e-01  -8.0846039e-01
  -5.9610210e-01  -8.0290864e-01
  -6.8876868e-01  -7.2498117e-01
  -8.8155754e-01  -4.7207659e-01
  -7.4255071e-01  -6.6978985e-01
  -8.6555384e-01  -5.0081588e-01
  -6.9307609e-01  -7.2086443e-01
  -7.0153393e-01  -7.1263606e-01
  -4.1064435e-01  -9.1179560e-01
  -7.7040200e-01  -6.3755843e-01
  -6.0209757e-01  -7.9842252e-01
  -6.2881869e-01  -7.7755196e-01
  -6.6772456e-01  -7.4440843e-01
  -8.3730847e-01  -5.4673077e-01
  -6.0642444e-01  -7.9514112e-01
  -7.7492798e-01  -6.3204955e-01
  -6.2521891e-01  -7.8044943e-01
  -7.5467885e-01  -6.5609438e-01
  -7.1069498e-01  -7.0350028e-01
  -7.3277661e-01  -6.8046928e-01
  -7.7767475e-01  -6.2866683e-01
  -6.3742738e-01  -7.7051044e-01
  -6.0526024e-01  -7.9602767e-01
  -6.3266814e-01  -7.7442302e-01
  -6.5513211e-01  -7.5551434e-01
  -7.5195874e-01  -6.5921017e-01
  -6.6990726e-01  -7.4244479e-01
  -7.9391002e-01  -6.0803527e-01
  -5.1194676e-01  -8.5901718e-01
  -6.3954039e-01  -7.6875749e-01
  -8.3345982e-01  -5.5258006e-01
  -7.3746340e-01  -6.7538710e-01
  -8.8014145e-01  -4.7471152e-01
  -8.5532874e-01  -5.1808565e-01
  -9.6446669e-01  -2.6420446e-01
  -5.5640797e-01  -8.3090925e-01
  -8.2008995e-01  -5.7223464e-01
  -6.4713713e-01  -7.6237362e-01
  -4.7908427e-01  -8.7776891e-01
  -7.6199962e-01  -6.4757747e-01
  -8.3343245e-01  -5.5262135e-01
  -8.2403871e-01  -5.6653350e-01
  -6.8358703e-01  -7.2986901e-01
  -7.8598842e-01  -6.1824122e-01
  -6.8998571e-01  -7.2382299e-01
  -7.2882836e-01  -6.8469644e-01
  -7.5702734e-01  -6.5338320e-01
  -7.0207560e-01  -7.1210241e-01
  -8.8813540e-01  -4.5958188e-01
  -9.2076587e-01  -3.9011563e-01
  -9.2701907e-01  -3.7501419e-01
  -8.4180394e-01  -5.3978340e-01
  -7.8789381e-01  -6.1581113e-01
  -6.6214431e-01  -7.4937635e-01
  -8.9523167e-01  -4.4560101e-01
  -8.1639670e-01  -5.7749149e-01
  -5.5467541e-01  -8.3206682e-01
  -7.2341495e-01  -6.9041351e-01
  -7.8649824e-01  -6.1759252e-01
  -2.5642038e-01  -9.6656536e-01
  -7.6416736e-01  -6.4501802e-01
  -8.0748074e-01  -5.8989393e-01
  -7.2563216e-01  -6.8808283e-01
  -6.6837091e-01  -7.4382816e-01
  -9.1034394e-01  -4.1385252e-01
  -8.5479522e-01  -5.1896544e-01
  -5.2871831e-01  -8.4879735e-01
  -6.4555380e-01  -7.6371480e-01
  -7.6225903e-01  -6.4727211e-01
  -7.1687394e-01  -6.9720280e-01
  -7.8619363e-01  -6.1798025e-01
  -4.8810554e-01  -8.7278462e-01
  -7.1255615e-01  -7.0161509e-01
  -6.9945424e-01  -7.1467738e-01
  -7.5312183e-01  -6.5788107e-01
  -7.4056369e-01  -6.7198617e-01
  -6.4280206e-01  -7.6603232e-01
  -5.8684325e-01  -8.0970056e-01
  -8.7177875e-01  -4.8989980e-01
  -8.0065123e-01  -5.9913071e-01
  -6.8918838e-01  -7.2458221e-01
  -5.1971214e-01  -8.5434144e-01
  -6.6851453e-01  -7.4369908e-01
  -8.6622708e-01  -4.9965053e-01
  -7.2368491e-01  -6.9013053e-01
  -2.0603041e-01  -9.7854559e-01
  -9.0302065e-01  -4.2959713e-01
  -7.6472342e-01  -6.4435867e-01
  -5.8502598e-01  -8.1101455e-01
  -7.8254255e-01  -6.2259711e-01
  -1.2980892e-01  -9.9153903e-01
  -7.3956828e-01  -6.7308154e-01
  -6.2771387e-01  -7.7844415e-01
  -5.8271582e-01  -8.1267600e-01
  -7.7312333e-01  -6.3425572e-01
  -8.5247132e-01  -5.2277399e-01
  -5.0681089e-01  -8.6205726e-01
  -4.5490339e-01  -8.9054079e-01
  -7.4292065e-01  -6.6937949e-01
  -5.7018003e-01  -8.2151977e-01
  -6.8789825e-01  -7.2580713e-01
  -4.3542045e-01  -9.0022721e-01
  -7.0469256e-01  -7.0951279e-01
  -6.0225423e-01  -7.9830435e-01
  -5.5618288e-01  -8.3105993e-01
  -8.2799328e-01  -5.6073802e-01
  -8.7620138e-01  -4.8194516e-01
  -8.3173540e-01  -5.5517225e-01
  -8.0283537e-01  -5.9620078e-01
  -5.0346331e-01  -8.6401660e-01
  -6.8369672e-01  -7.2976626e-01
  -6.3146883e-01  -7.7540127e-01
  -7.7704664e-01  -6.2944302e-01
  -3.4330730e-01  -9.3922313e-01
  -8.3368095e-01  -5.5224639e-01
  -7.9659191e-01  -6.0451743e-01
  -5.0712901e-01  -8.6187015e-01
  -8.0936515e-01  -5.8730576e-01
  -6.9929450e-01  -7.1483369e-01
  -6.2634115e-01  -7.7954907e-01
  -7.8627649e-01  -6.1787482e-01
  -6.8360868e-01  -7.2984873e-01
  -7.7258000e-01  -6.3491743e-01
  -3.4922722e-01  -9.3703807e-01
  -7.7543702e-01  -6.3142492e-01
  -7.5308509e-01  -6.5792313e-01
  -7.1904160e-01  -6.9496703e-01
  -4.1811595e-01  -9.0839367e-01
  -6.1210376e-01  -7.9077746e-01
  -7.4714643e-01  -6.6465947e-01
  -8.4070423e-01  -5.4149460e-01
  -6.7228229e-01  -7.4029489e-01
  -7.6179483e-01  -6.4781837e-01
  -8.2903531e-01  -5.5919626e-01
  -6.5147552e-01  -7.5866966e-01
  -7.8669105e-01  -6.1734690e-01
  -7.5292026e-01  -6.5811176e-01
  -7.8312307e-01  -6.2186675e-01
  -5.7537065e-01  -8.1789279e-01
  -5.6139533e-01  -8.2754776e-01
  -7.8104684e-01  -6.2447245e-01
  -4.6580930e-01  -8.8488513e-01
  -5.0618630e-01  -8.6242416e-01
  -5.4878640e-01  -8.3596261e-01
  -5.6572313e-01  -8.2459526e-01
  -8.2764999e-01  -5.6124459e-01
  -5.2996319e-01  -8.4802065e-01
  -6.0114289e-01  -7.9914156e-01
  -6.6987481e-01  -7.4247407e-01
  -6.9686668e-01  -7.1720069e-01
  -7.7671582e-01  -6.2985120e-01
  -5.7951482e-01  -8.1496170e-01
  -5.7690776e-01  -8.1680930e-01
  -9.0702282e-01  -4.2108146e-01
  -6.8657651e-01  -7.2705756e-01
  -6.1118789e-01  -7.9148554e-01
  -8.4860879e-01  -5.2902091e-01
  -7.2920666e-01  -6.8429354e-01
  -6.8307722e-01  -7.3034616e-01
  -8.6360113e-01  -5.0417566e-01
  -7.3727122e-01  -6.7559689e-01
  -6.9219213e-01  -7.2171328e-01
  -7.8780663e-01  -6.1592265e-01
  -5.5063949e-01  -8.3474317e-01
  -9.3438463e-01  -3.5626586e-01
  -4.7411287e-01  -8.8046407e-01
  -6.1671887e-01  -7.8718348e-01
  -6.1374703e-01  -7.8950274e-01
  -7.0674192e-01  -7.0747146e-01
  -5.8681994e-01  -8.0971746e-01
  -6.8816612e-01  -7.2555317e-01
  -9.2121007e-01  -3.8906556e-01
  -3.9966235e-01  -9.1666243e-01
  -8.7999311e-01  -4.7498645e-01
  -6.8929738e-01  -7.2447852e-01
  -5.9438220e-01  -8.0418269e-01
  -8.6957248e-01  -4.9380533e-01
  -6.2316130e-01  -7.8209334e-01
  -7.2900632e-01  -6.8450696e-01
  -4.9639669e-01  -8.6809580e-01
  -4.0278458e-01  -9.1529481e-01
  -7.8664856e-01  -6.1740104e-01
  -8.1268755e-01  -5.8269970e-01
  -8.3693148e-01  -5.4730768e-01
  -7.7098116e-01  -6.3685795e-01
  -4.0864475e-01  -9.1269352e-01
  -6.8377157e-01  -7.2969613e-01
  -6.2445120e-01  -7.8106383e-01
  -6.2401731e-01  -7.8141052e-01
  -9.1066946e-01  -4.1313573e-01
  -6.3066583e-01  -7.7605452e-01
  -8.0535828e-01  -5.9278836e-01
  -8.0101328e-01  -5.9864657e-01
  -6.9269303e-01  -7.2123253e-01
  -7.0266629e-01  -7.1151956e-01
  -5.0835119e-01  -8.6114985e-01
  -7.2751149e-01  -6.8609550e-01
  -7.4744346e-01  -6.6432542e-01
  -8.1714215e-01  -5.7643621e-01
  -8.5102181e-01  -5.2513035e-01
  -7.2794217e-01  -6.8563853e-01
  -3.4884207e-01  -9.3718153e-01
  -3.5089367e-01  -9.3641531e-01
  -7.7770846e-01  -6.2862513e-01
  -5.8559671e-01  -8.1060255e-01
  -5.2874573e-01  -8.4878028e-01
  -9.2070719e-01  -3.9025411e-01
  -7.2048710e-01  -6.9346834e-01
  -7.7553399e-01  -6.3130581e-01
  -8.1310283e-01  -5.8212008e-01
  -6.1318939e-01  -7.8993593e-01
  -5.7662270e-01  -8.1701057e-01
  -6.4867826e-01  -7.6106276e-01
  -7.0827061e-01  -7.0594104e-01
  -8.0888254e-01  -5.8797027e-01
  -7.5942180e-01  -6.5059859e-01
  -3.8771933e-01  -9.2177748e-01
  -3.8903230e-01  -9.2122412e-01
  -7.2529224e-01  -6.8844111e-01
  -6.3625359e-01  -7.7147999e-01
  -6.1730207e-01  -7.8672623e-01
  -7.5361432e-01  -6.5731686e-01
  -8.6296553e-01  -5.0526280e-01
  -7.7942096e-01  -6.2650058e-01
  -8.5820341e-01  -5.1330976e-01
  -6.8160646e-01  -7.3171896e-01
  -8.7708695e-01  -4.8033164e-01
  -7.8289790e-01  -6.2215020e-01
  -5.7472784e-01  -8.1834462e-01
  -4.2005309e-01  -9.0749953e-01
  -6.5297774e-01  -7.5737710e-01
  -7.2054769e-01  -6.9340539e-01
  -7.4185933e-01  -6.7055554e-01
  -5.9491603e-01  -8.0378786e-01
  -5.6127865e-01  -8.2762690e-01
  -7.7745690e-01  -6.2893621e-01
  -5.9514038e-01  -8.0362176e-01
  -8.6381606e-01  -5.0380731e-01
  -6.9015006e-01  -7.2366629e-01
  -8.7821719e-01  -4.7826203e-01
  -5.5208820e-01  -8.3378572e-01
  -8.0053715e-01  -5.9928314e-01
  -5.7069007e-01  -8.2116554e-01
  -5.8421290e-01  -8.1160045e-01
  -7.0428504e-01  -7.0991730e-01
  -6.9280900e-01  -7.2112114e-01
  -5.2543604e-01  -8.5083310e-01
  -7.7429882e-01  -6.3282015e-01
  -8.3034152e-01  -5.5725484e-01
  -7.3449719e-01  -6.7861173e-01
  -7.2599886e-01  -6.8769591e-01
  -7.6861708e-01  -6.3970914e-01
  -6.7145696e-01  -7.4104356e-01
  -7.1802290e-01  -6.9601948e-01
  -8.0047061e-01  -5.9937201e-01
  -9.3002748e-01  -3.6748997e-01
  -2.5734474e-01  -9.6631966e-01
  -4.4063768e-01  -8.9768504e-01
  -7.4384902e-01  -6.6834769e-01
  -4.4613104e-01  -8.9496765e-01
  -6.7741076e-01  -7.3560496e-01
  -7.3348877e-01  -6.7970158e-01
  -6.9867558e-01  -7.1543863e-01
  -7.3706172e-01  -6.7582544e-01
  -6.0782607e-01  -7.9407019e-01
  -6.6778933e-01  -7.4435033e-01
  -9.0128145e-01  -4.3323406e-01
  -6.2125031e-01  -7.8361218e-01
  -8.3781591e-01  -5.4595284e-01
  -6.3538873e-01  -7.7219244e-01
  -7.5324140e-01  -6.5774417e-01
  -6.1253441e-01  -7.9044393e-01
  -8.8695358e-01  -4.6185857e-01
  -5.1413193e-01  -8.5771112e-01
  -7.2242490e-01  -6.9144939e-01
  -6.7053638e-01  -7.4187665e-01
  -3.8880373e-01  -9.2132061e-01
  -6.2393720e-01  -7.8147448e-01
  -7.6096105e-01  -6.4879756e-01
  -6.0034948e-01  -7.9973777e-01
  -5.7512339e-01  -8.1806668e-01
  -5.0393193e-01  -8.6374337e-01
  -7.4400296e-01  -6.6817632e-01
  -8.1050776e-01  -5.8572790e-01
  -7.7910901e-01  -6.2688847e-01
  -7.9757486e-01  -6.0321998e-01
  -7.1231076e-01  -7.0186422e-01
  -6.0641565e-01  -7.9514782e-01
  -8.1823467e-01  -5.7488435e-01
  -7.8388872e-01  -6.2090134e-01
  -7.7556890e-01  -6.3126293e-01
  -7.2891938e-01  -6.8459954e-01
  -7.5441223e-01  -6.5640094e-01
  -7.5129131e-01  -6.5997073e-01
  -7.7565230e-01  -6.3116045e-01
  -5.7161449e-01  -8.2052232e-01
  -6.8196910e-01  -7.3138098e-01
  -7.7099493e-01  -6.3684129e-01
  -8.4303303e-01  -5.3786180e-01
  -7.7760778e-01  -6.2874967e-01
  -4.4366231e-01  -8.9619404e-01
  -6.7356197e-01  -7.3913075e-01
  -3.8496920e-01  -9.2292942e-01
  -7.6473631e-01  -6.4434337e-01
  -7.3705163e-01  -6.7583644e-01
  -5.6320078e-01  -8.2632008e-01
  -7.2258324e-01  -6.9128392e-01
  -7.7370073e-01  -6.3355124e-01
  -9.1286870e-01  -4.0825328e-01
  -7.6144480e-01  -6.4822976e-01
  -7.9946708e-01  -6.0070990e-01
  -8.6074891e-01  -5.0902978e-01
  -8.5357861e-01  -5.2096406e-01
  -5.7800944e-01  -8.1603008e-01
  -8.2622480e-01  -5.6334055e-01
  -9.0494489e-01  -4.2552878e-01
  -3.4961985e-01  -9.3689165e-01
  -7.8677330e-01  -6.1724207e-01
  -6.5607049e-01  -7.5469962e-01
  -8.2312280e-01  -5.6786341e-01
  -7.9168505e-01  -6.1092944e-01
  -9.5031051e-01  -3.1130362e-01
  -8.5608161e-01  -5.1684067e-01
  -8.3774793e-01  -5.4605715e-01
  -7.2999501e-01  -6.8345247e-01
  -5.2538198e-01  -8.5086648e-01
  -8.0053800e-01  -5.9928200e-01
  -4.1773419e-01  -9.0856929e-01
  -8.4842299e-01  -5.2931883e-01
  -7.9036498e-01  -6.1263628e-01
  -6.8925919e-01  -7.2451485e-01
  -7.1620704e-01  -6.9788786e-01
  -5.1452649e-01  -8.5747448e-01
  -7.1470132e-01  -6.9942979e-01
  -9.3339563e-01  -3.5884898e-01
  -7.3447946e-01  -6.7863092e-01
  -6.5760277e-01  -7.5336485e-01
  -4.8599832e-01  -8.7395975e-01
  -6.5617825e-01  -7.5460592e-01
  -8.0904818e-01  -5.8774232e-01
  -4.5644950e-01  -8.8974932e-01
  -8.1376301e-01  -5.8119684e-01
  -6.4324089e-01  -7.6566387e-01
  -7.7926703e-01  -6.2669203e-01
  -8.9608860e-01  -4.4387523e-01
  -7.3951119e-01  -6.7314427e-01
  -7.6581170e-01  -6.4306488e-01
  -8.5602883e-01  -5.1692809e-01
  -7.2828441e-01  -6.8527500e-01
  -7.6627999e-01  -6.4250679e-01
  -5.3284979e-01  -8.4620985e-01
  -6.3342824e-01  -7.7380144e-01
  -6.1308588e-01  -7.9001627e-01
  -7.6283237e-01  -6.4659631e-01
  -5.7756543e-01  -8.1634440e-01
  -7.2496976e-01  -6.8878069e-01
  -8.7276164e-01  -4.8814661e-01
  -9.0693713e-01  -4.2126600e-01
  -7.5440680e-01  -6.5640718e-01
  -7.9700607e-01  -6.0397130e-01
  -7.6380611e-01  -6.4544576e-01
  -7.3010105e-01  -6.8333920e-01
  -8.2472304e-01  -5.6553684e-01
  -7.1714160e-01  -6.9692749e-01
  -7.0220020e-01  -7.1197955e-01
  -6.5465184e-01  -7.5593053e-01
  -8.4613391e-01  -5.3297036e-01
  -6.4238382e-01  -7.6638308e-01
  -8.9249575e-01  -4.5105580e-01
  -7.1118676e-01  -7.0300313e-01
  -7.4377985e-01  -6.6842466e-01
  -4.8677928e-01  -8.7352500e-01
  -7.9416921e-01  -6.0769669e-01
  -8.7970457e-01  -4.7552062e-01
  -7.3139085e-01  -6.8195852e-01
  -6.1399477e-01  -7.8931009e-01
  -6.9375375e-01  -7.2021228e-01
  -8.8067897e-01  -4.7371357e-01
  -5.2107554e-01  -8.5351056e-01
  -7.2695397e-01  -6.8668619e-01
  -5.2962600e-01  -8.4823128e-01
  -7.5049213e-01  -6.6087939e-01
  -7.9137799e-01  -6.1132715e-01
  -6.5565466e-01  -7.5506090e-01
  -3.6865497e-01  -9.2956630e-01
  -6.7822437e-01  -7.3485489e-01
  -7.6124977e-01  -6.4845877e-01
  -5.0908914e-01  -8.6071380e-01
  -7.0442062e-01  -7.0978277e-01
  -6.4852699e-01  -7.6119166e-01
  -6.6533099e-01  -7.4654851e-01
  -7.6116826e-01  -6.4855445e-01
  -7.4057907e-01  -6.7196923e-01
  -7.7457411e-01  -6.3248316e-01
  -7.3006934e-01  -6.8337307e-01
  -7.3789085e-01  -6.7492007e-01
  -7.4062542e-01  -6.7191814e-01
  -8.2198267e-01  -5.6951251e-01
  -3.9128819e-01  -9.2026820e-01
  -4.7600148e-01  -8.7944448e-01
  -8.6333761e-01  -5.0462677e-01
  -7.9436882e-01  -6.0743574e-01
  -5.7657219e-01  -8.1704621e-01
  -8.0415793e-01  -5.9441570e-01
  -7.5451522e-01  -6.5628254e-01
  -6.0205770e-01  -7.9845258e-01
  -6.5185160e-01  -7.5834655e-01
  -5.4666251e-01  -8.3735303e-01
  -6.8357456e-01  -7.2988069e-01
  -5.0968645e-01  -8.6036023e-01
  -7.6083143e-01  -6.4894956e-01
  -5.0580504e-01  -8.6264782e-01
  -8.2459681e-01  -5.6572087e-01
  -4.8220224e-01  -8.7605993e-01
  -7.9691994e-01  -6.0408494e-01
  -8.7560599e-01  -4.8302603e-01
  -7.2557111e-01  -6.8814719e-01
  -7.4075543e-01  -6.7177481e-01
  -7.3067758e-01  -6.8272269e-01
  -5.8751300e-01  -8.0921473e-01
  -4.2734722e-01  -9.0408758e-01
  -7.4916745e-01  -6.6238065e-01
  -9.1789803e-01  -3.9681635e-01
  -8.4896068e-01  -5.2845602e-01
  -7.6805670e-01  -6.4038184e-01
  -7.3803969e-01  -6.7475730e-01
  -8.5558231e-01  -5.1766679e-01
  -8.8323493e-01  -4.6893077e-01
  -7.7540673e-01  -6.3146211e-01
  -8.1694080e-01  -5.7672153e-01
  -5.8850792e-01  -8.0849145e-01
  -9.2727069e-01  -3.7439160e-01
  -7.2217036e-01  -6.9171524e-01
  -6.7990256e-01  -7.3330246e-01
  -7.2072976e-01  -6.9321614e-01
  -8.0612066e-01  -5.9175119e-01
  -6.5122506e-01  -7.5888466e-01
  -8.7955609e-01  -4.7579522e-01
  -8.7713475e-01  -4.8024434e-01
  -6.9950184e-01  -7.1463080e-01
  -7.2729367e-01  -6.8632640e-01
  -6.7885908e-01  -7.3426858e-01
  -7.6583270e-01  -6.4303987e-01
  -7.5477310e-01  -6.5598595e-01
  -9.3207906e-01  -3.6225491e-01
  -5.7771264e-01  -8.1624022e-01
  -8.5366668e-01  -5.2081974e-01
  -6.5618089e-01  -7.5460363e-01
  -7.3599373e-01  -6.7698835e-01
  -8.2070933e-01  -5.7134595e-01
  -7.4175163e-01  -6.7067468e-01
  -7.7257546e-01  -6.3492295e-01
  -7.1684419e-01  -6.9723339e-01
  -6.6983240e-01  -7.4251233e-01
  -8.3289406e-01  -5.5343246e-01
  -6.4543894e-01  -7.6381187e-01
  -8.3550220e-01  -5.4948711e-01
  -7.9968499e-01  -6.0041978e-01
  -6.1755434e-01  -7.8652822e-01
  -6.5088528e-01  -7.5917610e-01
  -7.0246897e-01  -7.1171437e-01
  -9.1421434e-01  -4.0523098e-01
  -6.8002558e-01  -7.3318839e-01
  -7.4443650e-01  -6.6769327e-01
  -6.4998376e-01  -7.5994810e-01
  -7.1383572e-01  -7.0031319e-01
  -8.0401479e-01  -5.9460930e-01
  -7.3014355e-01  -6.8329378e-01
  -7.1014262e-01  -7.0405785e-01
  -8.4560102e-01  -5.3381543e-01
  -9.0882453e-01  -4.1717859e-01
  -8.2551787e-01  -5.6437597e-01
  -6.9904479e-01  -7.1507789e-01
  -7.3651809e-01  -6.7641785e-01
  -5.4322169e-01  -8.3958930e-01
  -5.6213854e-01  -8.2704308e-01
  -9.5069311e-01  -3.1013320e-01
  -7.0611047e-01  -7.0810169e-01
  -5.4723911e-01  -8.3697632e-01
  -4.5802154e-01  -8.8894109e-01
  -9.0037250e-01  -4.3511995e-01
  -7.6588115e-01  -6.4298216e-01
  -6.5649265e-01  -7.5433242e-01
  -7.3378453e-01  -6.7938227e-01
  -8.4663393e-01  -5.3217571e-01
  -5.5682075e-01  -8.3063268e-01
  -6.5021707e-01  -7.5974849e-01
  -8.6411377e-01  -5.0329653e-01
  -7.4328165e-01  -6.6897862e-01
  -6.9718621e-01  -7.1689008e-01
  -5.9909711e-01  -8.0067637e-01
  -6.7884263e-01  -7.3428379e-01
  -7.4462675e-01  -6.6748109e-01
  -8.0562908e-01  -5.9242028e-01
  -7.6918296e-01  -6.3902861e-01
  -7.3852481e-01  -6.7422630e-01
  -8.8258357e-01  -4.7015556e-01
  -7.6942378e-01  -6.3873863e-01
  -5.8931794e-01  -8.0790121e-01
  -4.6767727e-01  -8.8389930e-01
  -7.2571304e-01  -6.8799752e-01
  -5.6700636e-01  -8.2371341e-01
  -6.6769352e-01  -7.4443627e-01
  -6.2657142e-01  -7.7936401e-01
  -6.6187231e-01  -7.4961660e-01
  -7.0650117e-01  -7.0771187e-01
  -6.0770703e-01  -7.9416130e-01
  -6.8430946e-01  -7.2919171e-01
  -7.2420987e-01  -6.8957963e-01
  -8.3946650e-01  -5.4341144e-01
  -6.9970747e-01  -7.1442946e-01
  -6.5322130e-01  -7.5716704e-01
  -5.2686790e-01  -8.4994718e-01
  -8.5732595e-01  -5.1477394e-01
  -5.7179054e-01  -8.2039964e-01
  -8.2987286e-01  -5.5795254e-01
  -8.7062952e-01  -4.9193926e-01
  -7.0519901e-01  -7.0900942e-01
  -5.6389746e-01  -8.2584481e-01
  -6.0122322e-01  -7.9908112e-01
  -8.3619553e-01  -5.4843144e-01
  -6.9075635e-01  -7.2308759e-01
  -6.0832303e-01  -7.9368954e-01
  -8.5965704e-01  -5.1087159e-01
  -8.2192912e-01  -5.6958978e-01
  -8.4923885e-01  -5.2800888e-01
  -5.3525993e-01  -8.4468740e-01
  -5.8335541e-01  -8.1221701e-01
  -8.3990044e-01  -5.4274050e-01
  -7.8658779e-01  -6.1747846e-01
  -7.7103318e-01  -6.3679497e-01
  -8.0574618e-01  -5.9226100e-01
  -7.6306870e-01  -6.4631738e-01
  -9.4828373e-01  -3.1742397e-01
  -7.6983074e-01  -6.3824809e-01
  -7.6720067e-01  -6.4140715e-01
  -5.7656364e-01  -8.1705224e-01
  -5.6003347e-01  -8.2846998e-01
  -7.5588460e-01  -6.5470487e-01
  -9.0686490e-01  -4.2142148e-01
  -8.0661428e-01  -5.9107817e-01
  -7.5987257e-01  -6.5007205e-01
  -6.9627391e-01  -7.1777618e-01
  -7.2767560e-01  -6.8592144e-01
  -7.7422186e-01  -6.3291429e-01
  -4.7176371e-01  -8.8172502e-01
  -7.3292224e-01  -6.8031242e-01
  -8.2458550e-01  -5.6573735e-01
  -5.4034432e-01  -8.4144401e-01
  -6.9481697e-01  -7.1918661e-01
  -8.1164616e-01  -5.8414939e-01
  -7.4996844e-01  -6.6147361e-01
  -7.1494036e-01  -6.9918544e-01
  -8.4609849e-01  -5.3302658e-01
  -7.7817263e-01  -6.2805044e-01
  -7.2911289e-01  -6.8439345e-01
  -7.5410246e-01  -6.5675679e-01
  -8.0641065e-01  -5.9135596e-01
  -8.3600339e-01  -5.4872428e-01
  -5.3535993e-01  -8.4462403e-01
  -7.6277558e-01  -6.4666329e-01
  -6.3032680e-01  -7.7632990e-01
  -7.6514900e-01  -6.4385325e-01
  -5.8755982e-01  -8.0918073e-01
  -7.3947657e-01  -6.7318230e-01
  -9.2461526e-01  -3.8090237e-01
  -8.7309779e-01  -4.8754513e-01
  -7.8619967e-01  -6.1797256e-01
  -6.5098026e-01  -7.5909466e-01
  -7.2722570e-01  -6.8639842e-01
  -7.2578055e-01  -6.8792630e-01
  -5.8090444e-01  -8.1397176e-01
  -5.6528226e-01  -8.2489755e-01
  -7.6557808e-01  -6.4334300e-01
  -7.4694723e-01  -6.6488333e-01
  -7.4148186e-01  -6.7097291e-01
  -3.1082124e-01  -9.5046839e-01
  -7.0175780e-01  -7.1241561e-01
  -7.5589687e-01  -6.5469071e-01
  -5.3199163e-01  -8.4674961e-01
  -6.6842108e-01  -7.4378307e-01
  -8.5205332e-01  -5.2345501e-01
  -8.4495074e-01  -5.3484414e-01
  -5.6525469e-01  -8.2491644e-01
  -5.8291989e-01  -8.1252963e-01
  -6.1811243e-01  -7.8608971e-01
  -6.5179364e-01  -7.5839637e-01
  -7.8185423e-01  -6.2346128e-01
  -8.9896741e-01  -4.3801551e-01
  -5.7352905e-01  -8.1918522e-01
  -7.9297755e-01  -6.0925086e-01
  -6.9657410e-01  -7.1748486e-01
  -6.9787727e-01  -7.1621736e-01
  -7.1245564e-01  -7.0171715e-01
  -6.0750685e-01  -7.9431444e-01
  -8.1309729e-01  -5.8212781e-01
  -6.2121021e-01  -7.8364397e-01
  -7.6294837e-01  -6.4645943e-01
  -6.8150140e-01  -7.3181681e-01
  -6.8092506e-01  -7.3235310e-01
  -8.4890366e-01  -5.2854761e-01
  -7.8597217e-01  -6.1826187e-01
  -6.6955161e-01  -7.4276553e-01
  -4.6698245e-01  -8.8426658e-01
  -7.2303903e-01  -6.9080718e-01
  -7.9314950e-01  -6.0902698e-01
  -6.7007176e-01  -7.4229632e-01
  -7.4397282e-01  -6.6820988e-01
  -7.3336954e-01  -6.7983021e-01
  -8.6810730e-01  -4.9637659e-01
  -7.8507169e-01  -6.1940491e-01
  -8.7648897e-01  -4.8142195e-01
  -6.7110135e-01  -7.4136561e-01
  -6.3732766e-01  -7.7059293e-01
  -6.7454382e-01  -7.3823481e-01
  -6.9816311e-01  -7.1593874e-01
  -8.0576637e-01  -5.9223354e-01
  -5.2357774e-01  -8.5197791e-01
  -6.9473995e-01  -7.1926102e-01
  -5.9623911e-01  -8.0280691e-01
  -6.1967627e-01  -7.8485752e-01
  -8.9259578e-01  -4.5085782e-01
  -6.5270958e-01  -7.5760821e-01
  -7.6966855e-01  -6.3844367e-01
  -7.0070902e-01  -7.1344717e-01
  -3.6203161e-01  -9.3216582e-01
  -5.6546597e-01  -8.2477163e-01
  -5.5411511e-01  -8.3244005e-01
  -6.2154527e-01  -7.8337825e-01
  -7.8320959e-01  -6.2175778e-01
  -7.5885751e-01  -6.5125669e-01
  -5.0788520e-01  -8.6142476e-01
  -7.0461023e-01  -7.0959455e-01
  -6.9041260e-01  -7.2341581e-01
  -7.4938208e-01  -6.6213782e-01
  -6.4527254e-01  -7.6395246e-01
  -7.7839681e-01  -6.2777258e-01
  -4.2788728e-01  -9.0383211e-01
  -8.3695338e-01  -5.4727419e-01
  -9.1733130e-01  -3.9812471e-01
  -7.9034508e-01  -6.1266194e-01
  -6.0551877e-01  -7.9583102e-01
  -6.2827668e-01  -7.7798998e-01
  -6.6342031e-01  -7.4824695e-01
  -7.4290165e-01  -6.6940058e-01
  -4.9580673e-01  -8.6843289e-01
  -9.0310438e-01  -4.2942109e-01
  -7.1434274e-01  -6.9979600e-01
  -6.3373545e-01  -7.7354985e-01
  -8.4035225e-01  -5.4204068e-01
  -3.6229459e-01  -9.3206364e-01
  -7.7444432e-01  -6.3264208e-01
  -6.3622569e-01  -7.7150300e-01
  -6.6275311e-01  -7.4883798e-01
  -7.1431265e-01  -6.9982672e-01
  -6.0810299e-01  -7.9385815e-01
  -5.0409025e-01  -8.6365099e-01
  -3.7753765e-01  -9.2599424e-01
  -8.5135436e-01  -5.2459104e-01
  -8.0429686e-01  -5.9422771e-01
  -6.9848426e-01  -7.1562541e-01
  -7.7518248e-01  -6.3173738e-01
  -8.3266601e-01  -5.5377551e-01
  -7.6017098e-01  -6.4972309e-01
  -8.1897768e-01  -5.7382538e-01
  -7.3652016e-01  -6.7641560e-01
  -7.1110225e-01  -7.0308860e-01
  -4.8567096e-01  -8.7414171e-01
  -9.2570897e-01  -3.7823656e-01
  -7.1035805e-01  -7.0384049e-01
  -8.2846603e-01  -5.6003932e-01
  -6.4107990e-01  -7.6747414e-01
  -7.1262850e-01  -7.0154161e-01
  -6.2614924e-01  -7.7970323e-01
  -4.7892866e-01  -8.7785383e-01
  -6.1040646e-01  -7.9208835e-01
  -6.8923659e-01  -7.2453635e-01
  -7.3325335e-01  -6.7995553e-01
  -6.2829149e-01  -7.7797802e-01
  -9.4040199e-01  -3.4006484e-01
  -8.7187619e-01  -4.8972637e-01
  -6.2263818e-01  -7.8250987e-01
  -7.4482709e-01  -6.6725753e-01
  -7.9063068e-01  -6.1229333e-01
  -9.5688700e-01  -2.9046046e-01
  -6.1222991e-01  -7.9067979e-01
  -4.8183752e-01  -8.7626058e-01
  -7.3003505e-01  -6.8340970e-01
  -7.7778027e-01  -6.2853628e-01
  -5.6474629e-01  -8.2526458e-01
  -4.8798659e-01  -8.7285112e-01
  -8.6057319e-01  -5.0932680e-01
  -7.1037648e-01  -7.0382190e-01
  -7.4281620e-01  -6.6949540e-01
  -6.6186493e-01  -7.4962312e-01
  -9.7194658e-01  -2.3520173e-01
  -6.0378686e-01  -7.9714580e-01
  -8.4299766e-01  -5.3791723e-01
  -6.3943039e-01  -7.6884899e-01
  -6.3794180e-01  -7.7008458e-01
  -3.8816355e-01  -9.2159050e-01
  -5.5499449e-01  -8.3185402e-01
  -6.8001037e-01  -7.3320250e-01
  -7.4408645e-01  -6.6808334e-01
  -5.9420803e-01  -8.0431140e-01
  -8.3005332e-01  -5.5768404e-01
  -7.5784153e-01  -6.5243866e-01
  -4.2745684e-01  -9.0403576e-01
  -6.5885287e-01  -7.5227182e-01
  -6.6179211e-01  -7.4968740e-01
  -6.2744061e-01  -7.7866442e-01
  -6.4586367e-01  -7.6345276e-01
  -4.1086135e-01  -9.1169784e-01
  -7.6420864e-01  -6.4496911e-01
  -8.8916233e-01  -4.5759191e-01
  -6.7171372e-01  -7.4081083e-01
  -5.3036984e-01  -8.4776638e-01
  -4.6432568e-01  -8.8566453e-01
  -7.9230618e-01  -6.1012369e-01
  -6.2362130e-01  -7.8172660e-01
  -7.4931943e-01  -6.6220872e-01
  -4.5681865e-01  -8.8955985e-01
  -7.2549130e-01  -6.8823134e-01
  -7.8997562e-01  -6.1313825e-01
  -9.0567620e-01  -4.2397008e-01
  -8.4549578e-01  -5.3398210e-01
  -5.6303820e-01  -8.2643087e-01
  -5.1307066e-01  -8.5834637e-01
  -8.4903989e-01  -5.2832874e-01
  -7.9268222e-01  -6.0963506e-01
  -6.3059130e-01  -7.7611508e-01
  -8.7449661e-01  -4.8503162e-01
  -7.2180503e-01  -6.9209645e-01
  -5.3712925e-01  -8.4349995e-01
  -7.3089999e-01  -6.8248458e-01
  -5.7388623e-01  -8.1893504e-01
  -5.6358064e-01  -8.2606105e-01
  -5.8128798e-01  -8.1369791e-01
  -9.0961021e-01  -4.1546272e-01
  -7.4974306e-01  -6.6172906e-01
  -8.2849887e-01  -5.5999073e-01
  -5.9028636e-01  -8.0719391e-01
  -7.9005014e-01  -6.1304223e-01
  -8.8172626e-01  -4.7176138e-01
  -6.9852444e-01  -7.1558620e-01
  -6.9935327e-01  -7.1477620e-01
  -7.4239037e-01  -6.6996756e-01
  -7.9823550e-01  -6.0234548e-01
  -6.0845288e-01  -7.9359000e-01
  -4.8892650e-01  -8.7232498e-01
  -8.1972380e-01  -5.7275902e-01
  -7.2203016e-01  -6.9186158e-01
  -7.4171882e-01  -6.7071096e-01
  -5.9864711e-01  -8.0101288e-01
  -8.7639529e-01  -4.8159247e-01
  -4.9128345e-01  -8.7099976e-01
  -6.3941776e-01  -7.6885950e-01
  -7.3003799e-01  -6.8340657e-01
  -6.9222412e-01  -7.2168259e-01
  -3.9019959e-01  -9.2073030e-01
  -9.1920550e-01  -3.9377817e-01
  -7.0363115e-01  -7.1056541e-01
  -5.9609475e-01  -8.0291410e-01
  -6.1546205e-01  -7.8816652e-01
  -8.3587921e-01  -5.4891343e-01
  -8.3121789e-01  -5.5594677e-01
  -5.5785396e-01  -8.2993913e-01
  -5.7314350e-01  -8.1945502e-01
  -6.0256345e-01  -7.9807098e-01
  -6.7779434e-01  -7.3525154e-01
  -7.5321052e-01  -6.5777953e-01
  -5.5783694e-01  -8.2995057e-01
  -8.2257437e-01  -5.6865755e-01
  -7.8506981e-01  -6.1940729e-01
  -7.2105280e-01  -6.9288012e-01
  -7.3170191e-01  -6.8162476e-01
  -8.3387327e-01  -5.5195595e-01
  -6.0023751e-01  -7.9982181e-01
  -7.5670115e-01  -6.5376094e-01
  -6.3561278e-01  -7.7200802e-01
  -9.0811296e-01  -4.1872528e-01
  -6.1060739e-01  -7.9193347e-01
  -7.8444574e-01  -6.2019745e-01
  -2.9952816e-01  -9.5408746e-01
  -6.3489640e-01  -7.7259728e-01
  -8.6485739e-01  -5.0201763e-01
  -6.4539215e-01  -7.6385141e-01
  -6.2677004e-01  -7.7920429e-01
  -3.5141313e-01  -9.3622049e-01
  -7.5065677e-01  -6.6069237e-01
  -6.4770197e-01  -7.6189379e-01
  -6.9446073e-01  -7.1953061e-01
  -5.8159658e-01  -8.1347736e-01
  -6.6976817e-01  -7.4257026e-01
  -7.2896776e-01  -6.8454803e-01
  -5.4204402e-01  -8.4035009e-01
  -7.1572824e-01  -6.9837890e-01
  -8.2106603e-01  -5.7083323e-01
  -6.5674064e-01  -7.5411652e-01
  -7.0767310e-01  -7.0654001e-01
  -6.9339827e-01  -7.2055454e-01
  -6.8985156e-01  -7.2395085e-01
  -6.3827442e-01  -7.6980891e-01
  -8.2239246e-01  -5.6892059e-01
  -7.2742962e-01  -6.8618230e-01
  -7.1800111e-01  -6.9604196e-01
  -6.6532564e-01  -7.4655327e-01
  -7.1426130e-01  -6.9987913e-01
  -3.3711205e-01  -9.4146453e-01
  -5.4123658e-01  -8.4087036e-01
  -7.6504674e-01  -6.4397475e-01
  -6.8453714e-01  -7.2897798e-01
  -5.3680590e-01  -8.4370577e-01
  -5.8968516e-01  -8.0763321e-01
  -5.6151836e-01  -8.2746428e-01
  -7.0725690e-01  -7.0695663e-01
  -4.6399893e-01  -8.8583576e-01
  -8.0869842e-01  -5.8822348e-01
  -6.5178621e-01  -7.5840275e-01
  -8.0307500e-01  -5.9587796e-01
  -7.1026220e-01  -7.0393721e-01
  -6.4954568e-01  -7.6032257e-01
  -9.2490177e-01  -3.8020616e-01
  -8.4403299e-01  -5.3629125e-01
  -8.0915271e-01  -5.8759841e-01
  -5.8154429e-01  -8.1351475e-01
  -7.8410952e-01  -6.2062247e-01
  -8.0924716e-01  -5.8746832e-01
  -7.1339992e-01  -7.0075713e-01
  -6.3105479e-01  -7.7573826e-01
  -7.7306749e-01  -6.3432377e-01
  -6.8557901e-01  -7.2799823e-01
  -7.1241719e-01  -7.0175619e-01
  -7.8045867e-01  -6.2520738e-01
  -9.0999717e-01  -4.1461447e-01
  -7.2061060e-01  -6.9334000e-01
  -6.2927510e-01  -7.7718264e-01
  -5.5803014e-01  -8.2982068e-01
  -7.5747653e-01  -6.5286239e-01
  -6.1173635e-01  -7.9106171e-01
  -9.2206416e-01  -3.8703707e-01
  -8.8403124e-01  -4.6742782e-01
  -6.8738325e-01  -7.2629489e-01
  -8.1391917e-01  -5.8097813e-01
  -4.6603909e-01  -8.8476413e-01
  -4.1665915e-01  -9.0906279e-01
  -8.1196266e-01  -5.8370938e-01
  -6.3884057e-01  -7.6933915e-01
  -8.1241382e-01  -5.8308128e-01
  -9.0823486e-01  -4.1846080e-01
  -8.3328711e-01  -5.5284047e-01
  -7.0427135e-01  -7.0993089e-01
  -8.2902887e-01  -5.5920580e-01
  -8.3101296e-01  -5.5625306e-01
  -2.1534970e-01  -9.7653700e-01
  -5.6109487e-01  -8.2775150e-01
  -6.3229126e-01  -7.7473077e-01
  -8.5540847e-01  -5.1795401e-01
  -8.7127131e-01  -4.9080170e-01
  -6.2234242e-01  -7.8274511e-01
  -6.2460693e-01  -7.8093929e-01
  -4.9474695e-01  -8.6903709e-01
  -7.0483269e-01  -7.0937358e-01
  -8.2269810e-01  -5.6847852e-01
  -8.7559033e-01  -4.8305441e-01
  -6.7699974e-01  -7.3598326e-01
  -8.8069965e-01  -4.7367512e-01
  -6.0410270e-01  -7.9690647e-01
  -5.9863100e-01  -8.0102492e-01
  -8.4375096e-01  -5.3673487e-01
  -5.6029779e-01  -8.2829124e-01
  -4.4839771e-01  -8.9383415e-01
  -5.9889673e-01  -8.0082626e-01
  -8.4600333e-01  -5.3317761e-01
  -6.2865909e-01  -7.7768101e-01
  -7.1445762e-01  -6.9967871e-01
  -7.7309898e-01  -6.3428540e-01
  -7.4423338e-01  -6.6791966e-01
  -5.9730041e-01  -8.0201759e-01
  -8.1767940e-01  -5.7567386e-01
  -6.4182541e-01  -7.6685080e-01
  -6.1879086e-01  -7.8555577e-01
  -8.7155457e-01  -4.9029851e-01
  -7.7993698e-01  -6.2585806e-01
  -7.1787759e-01  -6.9616935e-01
  -7.2915293e-01  -6.8435079e-01
  -6.9326682e-01  -7.2068101e-01
  -7.5980037e-01  -6.5015645e-01
  -8.5779346e-01  -5.1399454e-01
  -7.1553837e-01  -6.9857343e-01
  -4.0022748e-01  -9.1641582e-01
  -5.8078838e-01  -8.1405458e-01
  -5.3961123e-01  -8.4191432e-01
  -6.1578518e-01  -7.8791409e-01
  -5.9693777e-01  -8.0228754e-01
  -7.1154771e-01  -7.0263778e-01
  -7.9100671e-01  -6.1180747e-01
  -6.1303157e-01  -7.9005841e-01
  -8.1493623e-01  -5.7955064e-01
  -8.4588042e-01  -5.3337259e-01
  -6.6116362e-01  -7.5024174e-01
  -6.8101891e-01  -7.3226583e-01
  -6.7216309e-01  -7.4040312e-01
  -5.7455672e-01  -8.1846477e-01
  -8.4036695e-01  -5.4201788e-01
  -7.2412066e-01  -6.8967331e-01
  -5.9458138e-01  -8.0403543e-01
  -7.9493622e-01  -6.0669301e-01
  -6.7797581e-01  -7.3508422e-01
  -6.9450703e-01  -7.1948591e-01
  -7.8925410e-01  -6.1406674e-01
  -7.0493093e-01  -7.0927595e-01
  -7.5719526e-01  -6.5318859e-01
  -6.5536670e-01  -7.5531085e-01
  -9.3304948e-01  -3.5974806e-01
  -7.2809179e-01  -6.8547965e-01
  -7.9076677e-01  -6.1211756e-01
  -8.2241716e-01  -5.6888489e-01
  -6.5050458e-01  -7.5950233e-01
  -6.6616525e-01  -7.4580417e-01
  -8.2664983e-01  -5.6271668e-01
  -8.8542195e-01  -4.6478809e-01
  -7.3603859e-01  -6.7693958e-01
  -4.7462060e-01  -8.8019048e-01
  -5.1047466e-01  -8.5989280e-01
  -7.6884458e-01  -6.3943570e-01
  -5.1133168e-01  -8.5938345e-01
  -3.2311770e-01  -9.4635879e-01
  -7.1180003e-01  -7.0238217e-01
  -4.2983727e-01  -9.0290637e-01
  -6.9273089e-01  -7.2119617e-01
  -4.0918429e-01  -9.1245176e-01
  -8.7288672e-01  -4.8792292e-01
  -5.4929144e-01  -8.3563085e-01
  -8.0365906e-01  -5.9509000e-01
  -5.7560185e-01  -8.1773010e-01
  -5.6740802e-01  -8.2343678e-01
  -6.8595301e-01  -7.2764584e-01
  -5.7857114e-01  -8.1563193e-01
  -7.5742230e-01  -6.5292531e-01
  -5.2568955e-01  -8.5067649e-01
  -8.2635528e-01  -5.6314913e-01
  -7.4409549e-01  -6.6807327e-01
  -8.0032100e-01  -5.9957176e-01
  -5.8386447e-01  -8.1185114e-01
  -7.2390290e-01  -6.8990187e-01
  -5.4174922e-01  -8.4054018e-01
  -7.5845806e-01  -6.5172185e-01
  -6.4078879e-01  -7.6771721e-01
  -6.4064924e-01  -7.6783367e-01
  -6.5506635e-01  -7.5557136e-01
  -6.3143797e-01  -7.7542639e-01
  -6.3682166e-01  -7.7101113e-01
  -6.1432528e-01  -7.8905288e-01
  -7.9969445e-01  -6.0040718e-01
  -5.6292045e-01  -8.2651108e-01
  -4.3973917e-01  -8.9812553e-01
  -7.6802266e-01  -6.4042267e-01
  -6.8767742e-01  -7.2601637e-01
  -5.3244915e-01  -8.4646199e-01
  -6.9583624e-01  -7.1820048e-01
  -8.6295382e-01  -5.0528279e-01
  -7.4625382e-01  -6.6566150e-01
  -5.0282637e-01  -8.6438744e-01
  -7.9252306e-01  -6.0984195e-01
  -8.5579318e-01  -5.1731812e-01
  -4.6550571e-01  -8.8504488e-01
  -8.7075358e-01  -4.9171963e-01
  -9.2233711e-01  -3.8638615e-01
  -5.6481797e-01  -8.2521553e-01
  -6.7762310e-01  -7.3540937e-01
  -9.1168630e-01  -4.1088697e-01
  -7.4310071e-01  -6.6917960e-01
  -7.6931808e-01  -6.3886595e-01
  -7.7132461e-01  -6.3644194e-01
  -7.8327536e-01  -6.2167492e-01
  -7.4652661e-01  -6.6535556e-01
  -6.2338161e-01  -7.8191775e-01
  -8.8144574e-01  -4.7228529e-01
  -7.1361716e-01  -7.0053590e-01
  -8.2601335e-01  -5.6365055e-01
  -7.1520592e-01  -6.9891379e-01
  -7.4567586e-01  -6.6630887e-01
  -7.0026445e-01  -7.1388353e-01
  -6.5477911e-01  -7.5582030e-01
  -8.9822324e-01  -4.3953954e-01
  -6.5425297e-01  -7.5627577e-01
  -7.2783856e-01  -6.8574852e-01
  -7.2273639e-01  -6.9112380e-01
  -4.7747366e-01  -8.7864606e-01
  -5.4084683e-01  -8.4112110e-01
  -7.7597538e-01  -6.3076319e-01
  -4.6064971e-01  -8.8758202e-01
  -5.4007171e-01  -8.4161900e-01
  -6.3031700e-01  -7.7633787e-01
  -7.7488551e-01  -6.3210162e-01
  -7.6326786e-01  -6.4608217e-01
  -7.9601636e-01  -6.0527511e-01
  -7.7512197e-01  -6.3181163e-01
  -8.1704194e-01  -5.7657825e-01
  -6.9422024e-01  -7.1976264e-01
  -5.1256449e-01  -8.5864873e-01
  -7.1084086e-01  -7.0335287e-01
  -8.9154521e-01  -4.5293172e-01
  -5.3562966e-01  -8.4445300e-01
  -7.9055811e-01  -6.1238703e-01
  -6.0375207e-01  -7.9717215e-01
  -7.8478365e-01  -6.1976981e-01
  -6.4258498e-01  -7.6621442e-01
  -5.6601522e-01  -8.2439479e-01
  -6.3317376e-01  -7.7400968e-01
  -3.4518926e-01  -9.3853310e-01
  -7.9592401e-01  -6.0539653e-01
  -5.6372791e-01  -8.2596056e-01
  -2.8986543e-01  -9.5706741e-01
  -7.1138138e-01  -7.0280618e-01
  -7.5664674e-01  -6.5382391e-01
  -6.0230310e-01  -7.9826748e-01
  -3.5012708e-01  -9.3670221e-01
  -5.9938388e-01  -8.0046172e-01
  -5.4975333e-01  -8.3532705e-01
  -5.8776126e-01  -8.0903443e-01
  -6.0430929e-01  -7.9674983e-01
  -6.7077811e-01  -7.4165810e-01
  -6.9628151e-01  -7.1776881e-01
  -5.9302099e-01  -8.0518700e-01
  -6.6989677e-01  -7.4245425e-01
  -6.5834924e-01  -7.5271261e-01
  -8.0777829e-01  -5.8948641e-01
  -8.4402785e-01  -5.3629935e-01
  -7.8367561e-01  -6.2117030e-01
  -7.1691378e-01  -6.9716184e-01
  -8.6288436e-01  -5.0540141e-01
  -4.2804254e-01  -9.0375859e-01
  -8.8459239e-01  -4.6636498e-01
  -5.9494612e-01  -8.0376558e-01
  -7.0242225e-01  -7.1176049e-01
  -5.8970959e-01  -8.0761538e-01
  -9.2233493e-01  -3.8639136e-01
  -6.0857976e-01  -7.9349271e-01
  -8.0678804e-01  -5.9084098e-01
  -6.1646938e-01  -7.8737889e-01
  -6.5191948e-01  -7.5828820e-01
  -5.5277477e-01  -8.3333070e-01
  -6.1534914e-01  -7.8825467e-01
  -7.2412493e-01  -6.8966882e-01
  -7.7102163e-01  -6.3680896e-01
  -7.7627304e-01  -6.3039683e-01
  -5.9966029e-01  -8.0025467e-01
  -7.3066042e-01  -6.8274106e-01
  -5.8348622e-01  -8.1212304e-01
  -8.7062571e-01  -4.9194601e-01
  -6.2709236e-01  -7.7894491e-01
  -4.1651705e-01  -9.0912790e-01
  -6.9150246e-01  -7.2237411e-01
  -5.8184979e-01  -8.1329627e-01
  -7.5462998e-01  -6.5615059e-01
  -5.5971001e-01  -8.2868854e-01
  -8.2282713e-01  -5.6829175e-01
  -5.0882113e-01  -8.6087226e-01
  -6.8827546e-01  -7.2544944e-01
  -7.9852717e-01  -6.0195877e-01
  -7.7954997e-01  -6.2634004e-01
  -6.8344258e-01  -7.3000427e-01
  -6.2718823e-01  -7.7886772e-01
  -7.5032401e-01  -6.6107026e-01
  -8.8899033e-01  -4.5792596e-01
  -7.5176436e-01  -6.5943184e-01
  -7.3195754e-01  -6.8135024e-01
  -6.9773256e-01  -7.1635834e-01
  -6.8059997e-01  -7.3265523e-01
  -4.2091915e-01  -9.0709816e-01
  -5.7557731e-01  -8.1774737e-01
  -7.1216316e-01  -7.0201398e-01
  -7.5963026e-01  -6.5035519e-01
  -9.0482929e-01  -4.2577454e-01
  -6.7484303e-01  -7.3796130e-01
  -7.5416993e-01  -6.5667932e-01
  -3.5293678e-01  -9.3564717e-01
  -6.0948086e-01  -7.9280078e-01
  -7.8085006e-01  -6.2471848e-01
  -6.9226379e-01  -7.2164454e-01
  -7.9026774e-01  -6.1276170e-01
  -5.8766293e-01  -8.0910586e-01
  -7.4880235e-01  -6.6279336e-01
  -7.7541898e-01  -6.3144707e-01
  -8.8947554e-01  -4.5698278e-01
  -6.8697167e-01  -7.2668420e-01
  -7.7363132e-01  -6.3363600e-01
  -4.6089383e-01  -8.8745528e-01
  -7.9169130e-01  -6.1092135e-01
  -5.4966019e-01  -8.3538834e-01
  -7.2764553e-01  -6.8595334e-01
  -7.4680843e-01  -6.6503922e-01
  -4.5133281e-01  -8.9235570e-01
  -6.0628427e-01  -7.9524800e-01
  -6.5259119e-01  -7.5771019e-01
  -5.8090967e-01  -8.1396803e-01
  -9.7394352e-01  -2.2679070e-01
  -7.8902601e-01  -6.1435980e-01
  -7.8339733e-01  -6.2152121e-01
  -8.8391319e-01  -4.6765101e-01
  -6.0330771e-01  -7.9750850e-01
  -7.5349603e-01  -6.5745245e-01
  -8.3437546e-01  -5.5119652e-01
  -7.6076286e-01  -6.4902995e-01
  -7.4630197e-01  -6.6560752e-01
  -8.3505268e-01  -5.5017000e-01
  -8.0257335e-01  -5.9655345e-01
  -7.5408255e-01  -6.5677965e-01
  -7.3464922e-01  -6.7844714e-01
  -7.9581811e-01  -6.0553574e-01
  -6.8596263e-01  -7.2763677e-01
  -6.3800059e-01  -7.7003587e-01
  -5.6993468e-01  -8.2169000e-01
  -7.8008489e-01  -6.2567368e-01
  -7.1086373e-01  -7.0332976e-01
  -6.9247154e-01  -7.2144520e-01
  -3.3541158e-01  -9.4207169e-01
  -8.2991794e-01  -5.5788548e-01
  -8.4601294e-01  -5.3316236e-01
  -5.9452277e-01  -8.0407877e-01
  -5.6607633e-01  -8.2435283e-01
  -7.8426768e-01  -6.2042261e-01
  -6.3207513e-01  -7.7490711e-01
  -5.0358661e-01  -8.6394475e-01
  -9.1353998e-01  -4.0674896e-01
  -6.1485444e-01  -7.8864061e-01
  -7.2289409e-01  -6.9095885e-01
  -8.1258474e-01  -5.8284307e-01
  -8.3974727e-01  -5.4297746e-01
  -8.6892876e-01  -4.9493718e-01
  -5.3198644e-01  -8.4675287e-01
  -8.0561340e-01  -5.9244160e-01
  -8.0573205e-01  -5.9228022e-01
  -4.0759405e-01  -9.1316324e-01
  -6.7626164e-01  -7.3666152e-01
  -9.3234025e-01  -3.6158216e-01
  -3.7513211e-01  -9.2697136e-01
  -8.5736903e-01  -5.1470219e-01
  -9.3004505e-01  -3.6744552e-01
  -3.9283344e-01  -9.1960964e-01
  -6.3045183e-01  -7.7622837e-01
  -5.9508384e-01  -8.0366362e-01
  -9.3576163e-01  -3.5263319e-01
  -6.0958986e-01  -7.9271698e-01
  -7.3935069e-01  -6.7332054e-01
  -8.2241157e-01  -5.6889297e-01
  -5.2634033e-01  -8.5027399e-01
  -7.4444897e-01  -6.6767936e-01
  -7.7382542e-01  -6.3339894e-01
  -6.7543958e-01  -7.3741534e-01
  -6.6384847e-01  -7.4786711e-01
  -6.9120318e-01  -7.2266048e-01
  -9.0114702e-01  -4.3351361e-01
  -4.3466779e-01  -9.0059087e-01
  -8.4936722e-01  -5.2780236e-01
  -7.6753145e-01  -6.4101129e-01
  -8.4330012e-01  -5.3744293e-01
  -5.2392792e-01  -8.5176260e-01
  -6.9708543e-01  -7.1698808e-01
  -6.3969347e-01  -7.6863012e-01
  -8.6702762e-01  -4.9826008e-01
  -6.6365944e-01  -7.4803485e-01
  -8.0665461e-01  -5.9102312e-01
  -3.9523992e-01  -9.1857793e-01
  -6.3546982e-01  -7.7212571e-01
  -8.6121114e-01  -5.0824735e-01
  -5.7555717e-01  -8.1776155e-01
  -7.3385400e-01  -6.7930723e-01
  -7.3788922e-01  -6.7492185e-01
  -8.2581040e-01  -5.6394786e-01
  -7.5907214e-01  -6.5100652e-01
  -8.3229799e-01  -5.5432847e-01
  -8.0042315e-01  -5.9943538e-01
  -6.3849432e-01  -7.6962653e-01
  -7.8183006e-01  -6.2349158e-01
  -8.0788396e-01  -5.8934158e-01
  -9.2259810e-01  -3.8576255e-01
  -8.4304167e-01  -5.3784825e-01
  -8.0452967e-01  -5.9391246e-01
  -6.8428442e-01  -7.2921522e-01
  -4.1303974e-01  -9.1071300e-01
  -6.0154242e-01  -7.9884086e-01
  -8.7273842e-01  -4.8818813e-01
  -8.7294915e-01  -4.8781122e-01
  -7.7686573e-01  -6.2966629e-01
  -9.2984128e-01  -3.6796086e-01
  -5.2513718e-01  -8.5101759e-01
  -7.7281300e-01  -6.3463381e-01
  -8.6889483e-01  -4.9499675e-01
  -5.5366001e-01  -8.3274281e-01
  -6.6132767e-01  -7.5009713e-01
  -8.6608174e-01  -4.9990242e-01
  -7.1188128e-01  -7.0229982e-01
  -5.8297359e-01  -8.1249110e-01
  -7.4974130e-01  -6.6173105e-01
  -7.5834977e-01  -6.5184786e-01
  -7.6243476e-01  -6.4706510e-01
  -7.5225033e-01  -6.5887741e-01
  -7.6856473e-01  -6.3977204e-01
  -8.6235218e-01  -5.0630892e-01
  -8.3544461e-01  -5.4957466e-01
  -9.0894868e-01  -4.1690803e-01
  -7.7728587e-01  -6.2914758e-01
  -7.5912251e-01  -6.5094779e-01
  -7.4463838e-01  -6.6746811e-01
  -4.8855568e-01  -8.7253272e-01
  -6.5362186e-01  -7.5682129e-01
  -6.8870746e-01  -7.2503934e-01
  -7.5010885e-01  -6.6131438e-01
  -7.6031466e-01  -6.4955493e-01
  -7.6133477e-01  -6.4835898e-01
  -8.1433337e-01  -5.8039742e-01
  -4.1599521e-01  -9.0936681e-01
  -5.9307184e-01  -8.0514955e-01
  -7.7590007e-01  -6.3085584e-01
  -7.1165977e-01  -7.0252429e-01
  -7.2395889e-01  -6.8984312e-01
  -7.4756079e-01  -6.6419340e-01
  -8.8310939e-01  -4.6916713e-01
  -6.4651642e-01  -7.6290007e-01
  -6.5024295e-01  -7.5972633e-01
  -6.4956689e-01  -7.6030445e-01
  -9.3070847e-01  -3.6576186e-01
  -5.9785261e-01  -8.0160605e-01
  -8.3102879e-01  -5.5622941e-01
  -5.5259511e-01  -8.3344985e-01
  -6.0904342e-01  -7.9313688e-01
  -7.6499204e-01  -6.4403973e-01
  -6.8014409e-01  -7.3307845e-01
  -7.8016913e-01  -6.2556864e-01
  -5.8979790e-01  -8.0755089e-01
  -7.2315039e-01  -6.9069060e-01
  -6.9133422e-01  -7.2253512e-01
  -5.6122486e-01  -8.2766337e-01
  -7.9791528e-01  -6.0276961e-01
  -8.2906488e-01  -5.5915241e-01
  -8.4628229e-01  -5.3273472e-01
  -6.4360030e-01  -7.6536178e-01
  -5.9575925e-01  -8.0316307e-01
  -6.5577411e-01  -7.5495716e-01
  -6.7687961e-01  -7.3609374e-01
  -7.1296108e-01  -7.0120360e-01
  -8.2934066e-01  -5.5874329e-01
  -6.6675193e-01  -7.4527972e-01
  -6.9965524e-01  -7.1448061e-01
  -5.1916485e-01  -8.5467412e-01
  -5.9146620e-01  -8.0632979e-01
  -8.6342035e-01  -5.0448519e-01
  -7.1086391e-01  -7.0332958e-01
  -7.3048820e-01  -6.8292532e-01
  -2.9580262e-01  -9.5524908e-01
  -8.7157394e-01  -4.9026408e-01
  -5.8581086e-01  -8.1044780e-01
  -6.1429980e-01  -7.8907272e-01
  -3.1827984e-01  -9.4799681e-01
  -3.5743961e-01  -9.3393625e-01
  -7.6412427e-01  -6.4506906e-01
  -7.7943193e-01  -6.2648692e-01
  -8.8549531e-01  -4.6464831e-01
  -7.5726573e-01  -6.5310689e-01
  -8.4690359e-01  -5.3174647e-01
  -5.0238833e-01  -8.6464210e-01
  -6.0714651e-01  -7.9458990e-01
  -7.3321126e-01  -6.8000092e-01
  -5.2405334e-01  -8.5168544e-01
  -6.8935672e-01  -7.2442205e-01
  -4.9536126e-01  -8.6868707e-01
  -7.6951419e-01  -6.3862972e-01
  -6.1849315e-01  -7.8579019e-01
  -6.9412824e-01  -7.1985136e-01
  -7.7708964e-01  -6.2938993e-01
  -8.4436837e-01  -5.3576306e-01
  -6.3843774e-01  -7.6967347e-01
  -7.7645330e-01  -6.3017480e-01
  -6.6816955e-01  -7.4400904e-01
  -7.2110018e-01  -6.9283080e-01
  -6.1061680e-01  -7.9192621e-01
  -7.4936204e-01  -6.6216050e-01
  -7.3405731e-01  -6.7908752e-01
  -6.8220064e-01  -7.3116502e-01
  -5.8200583e-01  -8.1318461e-01
  -5.9595918e-01  -8.0301473e-01
  -5.4017731e-01  -8.4155123e-01
  -7.9949457e-01  -6.0067331e-01
  -8.1674860e-01  -5.7699370e-01
  -7.2529251e-01  -6.8844083e-01
  -8.5121578e-01  -5.2481587e-01
  -8.4998036e-01  -5.2681438e-01
  -7.3284323e-01  -6.8039753e-01
  -7.5086170e-01  -6.6045946e-01
  -7.8231929e-01  -6.2287762e-01
  -6.8768560e-01  -7.2600862e-01
  -6.5421042e-01  -7.5631259e-01
  -7.2491758e-01  -6.8883561e-01
  -7.3822501e-01  -6.7455454e-01
  -7.3531862e-01  -6.7772157e-01
  -7.3763680e-01  -6.7519771e-01
  -7.6504470e-01  -6.4397718e-01
  -7.6612700e-01  -6.4268921e-01
  -8.7168390e-01  -4.9006854e-01
  -8.7246982e-01  -4.8866800e-01
  -6.9163393e-01  -7.2224823e-01
  -7.8395133e-01  -6.2082228e-01
  -4.0390335e-01  -9.1480166e-01
  -7.3209217e-01  -6.8120559e-01
  -4.9744748e-01  -8.6749409e-01
  -5.9077072e-01  -8.0683948e-01
  -9.6394865e-01  -2.6608832e-01
  -7.4166186e-01  -6.7077394e-01
  -7.6543544e-01  -6.4351269e-01
  -8.8714565e-01  -4.6148954e-01
  -7.4344236e-01  -6.6880001e-01
  -7.9076363e-01  -6.1212162e-01
  -2.4475693e-01  -9.6958447e-01
  -5.8654609e-01  -8.0991585e-01
  -6.0096444e-01  -7.9927576e-01
  -6.1960416e-01  -7.8491445e-01
  -7.1590008e-01  -6.9820275e-01
  -5.9364181e-01  -8.0472939e-01
  -3.5342841e-01  -9.3546157e-01
  -8.3293738e-01  -5.5336726e-01
  -6.7972340e-01  -7.3346854e-01
  -7.9907286e-01  -6.0123421e-01
  -5.1612652e-01  -8.5651236e-01
  -7.3598173e-01  -6.7700140e-01
  -4.7442609e-01  -8.8029534e-01
  -5.4873715e-01  -8.3599494e-01
  -6.7327836e-01  -7.3938910e-01
  -6.4555980e-01  -7.6370973e-01
  -5.6652265e-01  -8.2404617e-01
  -7.0353372e-01  -7.1066188e-01
  -7.4846960e-01  -6.6316911e-01
  -8.0251420e-01  -5.9663302e-01
  -8.1780231e-01  -5.7549925e-01
  -7.1154820e-01  -7.0263729e-01
  -6.7870493e-01  -7.3441107e-01
  -7.5835490e-01  -6.5184189e-01
  -6.4474317e-01  -7.6439927e-01
  -6.3449288e-01  -7.7292871e-01
  -7.7419913e-01  -6.3294211e-01
  -6.6440305e-01  -7.4737446e-01
  -7.4323925e-01  -6.6902573e-01
  -6.0051127e-01  -7.9961629e-01
  -4.6472527e-01  -8.8545493e-01
  -6.5265981e-01  -7.5765109e-01
  -6.6154611e-01  -7.4990449e-01
  -5.9982784e-01  -8.0012909e-01
  -7.3196511e-01  -6.8134212e-01
  -8.5001192e-01  -5.2676346e-01
  -6.0870503e-01  -7.9339662e-01
  -6.7399257e-01  -7.3873812e-01
  -8.7134853e-01  -4.9066459e-01
  -5.5325963e-01  -8.3300887e-01
  -5.9745580e-01  -8.0190184e-01
  -9.0779089e-01  -4.1942305e-01
  -5.1629269e-01  -8.5641220e-01
  -7.3524213e-01  -6.7780455e-01
  -4.5158798e-01  -8.9222659e-01
  -6.9484568e-01  -7.1915887e-01
  -7.5387995e-01  -6.5701220e-01
  -6.7272051e-01  -7.3989669e-01
  -7.2770304e-01  -6.8589233e-01
  -8.7561256e-01  -4.8301412e-01
  -7.0599350e-01  -7.0821831e-01
  -7.2027489e-01  -6.9368875e-01
  -7.3921607e-01  -6.7346833e-01
  -8.0966877e-01  -5.8688711e-01
  -8.8261162e-01  -4.7010289e-01
  -5.8475294e-01  -8.1121144e-01
  -4.8057652e-01  -8.7695280e-01
  -8.5219974e-01  -5.2321659e-01
  -6.7916536e-01  -7.3398530e-01
  -7.5118124e-01  -6.6009601e-01
  -7.9458687e-01  -6.0715048e-01
  -5.7078650e-01  -8.2109851e-01
  -6.6137508e-01  -7.5005534e-01
  -7.1590137e-01  -6.9820142e-01
  -6.4823532e-01  -7.6144007e-01
  -6.9479461e-01  -7.1920821e-01
  -6.1048960e-01  -7.9202427e-01
  -7.7453904e-01  -6.3252611e-01
  -5.6149609e-01  -8.2747939e-01
  -7.8260996e-01  -6.2251237e-01
  -7.4541506e-01  -6.6660063e-01
  -8.4217334e-01  -5.3920689e-01
  -5.8102537e-01  -8.1388544e-01
  -8.4105389e-01  -5.4095134e-01
  -7.4695777e-01  -6.6487149e-01
  -6.5145376e-01  -7.5868834e-01
  -6.7340487e-01  -7.3927389e-01
  -7.1469024e-01  -6.9944111e-01
  -7.7870959e-01  -6.2738455e-01
  -7.8338444e-01  -6.2153747e-01
  -7.5120124e-01  -6.6007325e-01
  -5.6984949e-01  -8.2174909e-01
  -6.1155653e-01  -7.9120074e-01
  -8.8925273e-01  -4.5741620e-01
  -7.5432285e-01  -6.5650364e-01
  -7.3449022e-01  -6.7861927e-01
  -6.6105528e-01  -7.5033720e-01
  -5.9079078e-01  -8.0682480e-01
  -7.3131482e-01  -6.8204006e-01
  -6.6002666e-01  -7.5124218e-01
  -6.2483399e-01  -7.8075764e-01
  -5.4786754e-01  -8.3656510e-01
  -9.8722462e-01  -1.5933471e-01
  -7.1290988e-01  -7.0125567e-01
  -6.4393635e-01  -7.6507907e-01
  -5.2637065e-01  -8.5025522e-01
  -8.2904162e-01  -5.5918691e-01
  -6.7380180e-01  -7.3891213e-01
  -7.1059389e-01  -7.0360239e-01
  -6.6431103e-01  -7.4745626e-01
  -5.6343547e-01  -8.2616007e-01
  -6.3252978e-01  -7.7453604e-01
  -7.1057518e-01  -7.0362128e-01
  -7.4634017e-01  -6.6556469e-01
  -7.9579290e-01  -6.0556887e-01
  -7.4159256e-01  -6.7085056e-01
  -5.5114677e-01  -8.3440831e-01
  -8.4572771e-01  -5.3361469e-01
  -6.3620745e-01  -7.7151804e-01
  -6.6259022e-01  -7.4898211e-01
  -7.6087289e-01  -6.4890095e-01
  -9.2315627e-01  -3.8442490e-01
  -7.7034782e-01  -6.3762390e-01
  -8.5364333e-01  -5.2085802e-01
  -6.5891238e-01  -7.5221970e-01
  -6.7463273e-01  -7.3815356e-01
  -7.9249546e-01  -6.0987782e-01
  -6.8754360e-01  -7.2614310e-01
  -8.7651985e-01  -4.8136572e-01
  -7.8062835e-01  -6.2499551e-01
  -7.1395915e-01  -7.0018736e-01
  -5.9285645e-01  -8.0530816e-01
  -7.3265949e-01  -6.8059538e-01
  -7.0687920e-01  -7.0733428e-01
  -7.3774448e-01  -6.7508006e-01
  -6.5295047e-01  -7.5740061e-01
  -5.9726913e-01  -8.0204089e-01
  -9.2532119e-01  -3.7918425e-01
  -5.6485795e-01  -8.2518816e-01
  -7.4898710e-01  -6.6258458e-01
  -8.7437245e-01  -4.8525542e-01
  -5.6618769e-01  -8.2427635e-01
  -8.1265186e-01  -5.8274948e-01
  -8.9369604e-01  -4.4867291e-01
  -6.0601826e-01  -7.9545073e-01
  -9.1879528e-01  -3.9473439e-01
  -8.1886086e-01  -5.7399207e-01
  -6.1288090e-01  -7.9017529e-01
  -7.7513479e-01  -6.3179590e-01
  -7.1486212e-01  -6.9926544e-01
  -8.7788512e-01  -4.7887130e-01
  -7.4854482e-01  -6.6308420e-01
  -5.8725899e-01  -8.0939909e-01
  -6.3707852e-01  -7.7079891e-01
  -3.9548656e-01  -9.1847176e-01
  -8.2855608e-01  -5.5990609e-01
  -8.0782927e-01  -5.8941655e-01
  -7.8745295e-01  -6.1637477e-01
  -7.3262117e-01  -6.8063663e-01
  -5.6171225e-01  -8.2733267e-01
  -8.2053648e-01  -5.7159416e-01
  -7.4793459e-01  -6.6377243e-01
  -6.3177535e-01  -7.7515153e-01
  -8.0431276e-01  -5.9420618e-01
  -7.5156723e-01  -6.5965650e-01
  -6.2018281e-01  -7.8445732e-01
  -6.1846616e-01  -7.8581144e-01
  -9.1127588e-01  -4.1179639e-01
  -5.4156547e-01  -8.4065857e-01
  -6.9928110e-01  -7.1484680e-01
  -8.0559513e-01  -5.9246645e-01
  -6.5609540e-01  -7.5467796e-01
  -6.9596541e-01  -7.1807531e-01
  -6.6139553e-01  -7.5003730e-01
  -8.9106356e-01  -4.5387854e-01
  -9.0713386e-01  -4.2084221e-01
  -7.1202867e-01  -7.0215039e-01
  -7.6158770e-01  -6.4806186e-01
  -6.9159988e-01  -7.2228084e-01
  -8.1196217e-01  -5.8371006e-01
  -7.5342473e-01  -6.5753416e-01
  -6.5104637e-01  -7.5903796e-01
  -6.5931457e-01  -7.5186721e-01
  -8.1318244e-01  -5.8200886e-01
  -7.3653145e-01  -6.7640330e-01
  -9.2326079e-01  -3.8417381e-01
  -8.6196529e-01  -5.0696729e-01
  -6.1135836e-01  -7.9135388e-01
  -8.4883437e-01  -5.2865888e-01
  -6.5031578e-01  -7.5966400e-01
  -7.2476907e-01  -6.8899187e-01
  -6.8769782e-01  -7.2599705e-01
  -5.5942872e-01  -8.2887846e-01
  -7.4215733e-01  -6.7022570e-01
  -7.2255218e-01  -6.9131639e-01
  -4.9968886e-01  -8.6620497e-01
  -8.4244448e-01  -5.3878317e-01
  -8.0620228e-01  -5.9163999e-01
  -7.9618241e-01  -6.0505667e-01
  -7.2618264e-01  -6.8750183e-01
  -7.9743693e-01  -6.0340230e-01
  -6.2289020e-01  -7.8230927e-01
  -7.3542620e-01  -6.7760483e-01
  -7.4049527e-01  -6.7206157e-01
  -6.9547880e-01  -7.1854662e-01
  -9.3190911e-01  -3.6269190e-01
  -7.9499004e-01  -6.0662249e-01
  -6.1323544e-01  -7.8990018e-01
  -6.7939081e-01  -7.3377662e-01
  -7.9349782e-01  -6.0857310e-01
  -5.8337531e-01  -8.1220271e-01
  -8.3363624e-01  -5.5231388e-01
  -8.2226937e-01  -5.6909848e-01
  -7.2120365e-01  -6.9272310e-01
  -6.0730278e-01  -7.9447048e-01
  -6.9274709e-01  -7.2118061e-01
  -4.1108220e-01  -9.1159828e-01
  -8.2678286e-01  -5.6252120e-01
  -8.0314419e-01  -5.9578470e-01
  -8.3012798e-01  -5.5757291e-01
  -8.1275099e-01  -5.8261121e-01
  -8.6888183e-01  -4.9501955e-01
  -7.2664526e-01  -6.8701286e-01
  -6.8441839e-01  -7.2908948e-01
  -7.5852547e-01  -6.5164340e-01
  -6.7207970e-01  -7.4047881e-01
  -7.4097917e-01  -6.7152801e-01
  -6.7108208e-01  -7.4138306e-01
  -7.7474536e-01  -6.3227338e-01
  -7.5738913e-01  -6.5296378e-01
  -8.5622246e-01  -5.1660729e-01
  -4.4751064e-01  -8.9427860e-01
  -6.8564880e-01  -7.2793250e-01
  -5.0639444e-01  -8.6230196e-01
  -4.4925928e-01  -8.9340142e-01
  -6.1218154e-01  -7.9071725e-01
  -7.2015445e-01  -6.9381379e-01
  -7.8879393e-01  -6.1465774e-01
  -3.4495098e-01  -9.3862070e-01
  -8.0969207e-01  -5.8685497e-01
  -3.5354530e-01  -9.3541741e-01
  -3.9330441e-01  -9.1940831e-01
  -4.5218044e-01  -8.9192648e-01
  -6.3541734e-01  -7.7216890e-01
  -8.0290202e-01  -5.9611101e-01
  -7.0897145e-01  -7.0523718e-01
  -7.4441969e-01  -6.6771201e-01
  -6.8179934e-01  -7.3153924e-01
  -5.0391762e-01  -8.6375172e-01
  -4.2282710e-01  -9.0621037e-01
  -5.7226268e-01  -8.2007038e-01
  -7.5028911e-01  -6.6110986e-01
  -7.3713699e-01  -6.7574334e-01
  -7.7019008e-01  -6.3781443e-01
  -7.1514837e-01  -6.9897268e-01
  -5.5554760e-01  -8.3148474e-01
  -8.1938375e-01  -5.7324538e-01
  -7.3588680e-01  -6.7710458e-01
  -7.3968380e-01  -6.7295459e-01
  -6.9629938e-01  -7.1775147e-01
  -5.9583542e-01  -8.0310656e-01
  -6.0975408e-01  -7.9259066e-01
  -5.2083108e-01  -8.5365976e-01
  -6.5477671e-01  -7.5582238e-01
  -6.7766175e-01  -7.3537375e-01
  -6.3540686e-01  -7.7217752e-01
  -8.8130697e-01  -4.7254421e-01
  -8.1084139e-01  -5.8526595e-01
  -6.4609595e-01  -7.6325619e-01
  -6.2682052e-01  -7.7916367e-01
  -4.2250778e-01  -9.0635930e-01
  -4.6767941e-01  -8.8389817e-01
  -6.6601175e-01  -7.4594125e-01
  -6.0544631e-01  -7.9588615e-01
  -7.6996379e-01  -6.3808758e-01
  -6.2914629e-01  -7.7728691e-01
  -7.1785474e-01  -6.9619292e-01
  -8.2156158e-01  -5.7011979e-01
  -7.5880021e-01  -6.5132345e-01
  -5.1505883e-01  -8.5715483e-01
  -3.3740515e-01  -9.4135953e-01
  -7.7432073e-01  -6.3279334e-01
  -8.9722708e-01  -4.4156944e-01
  -7.5438314e-01  -6.5643437e-01
  -9.3535641e-01  -3.5370665e-01
  -7.8471875e-01  -6.1985198e-01
  -7.3773900e-01  -6.7508605e-01
  -6.9965656e-01  -7.1447932e-01
  -6.5058771e-01  -7.5943112e-01
  -3.5170978e-01  -9.3610909e-01
  -6.9564186e-01  -7.1838876e-01
  -6.4348804e-01  -7.6545617e-01
  -6.7959396e-01  -7.3358848e-01
  -3.8225121e-01  -9.2405845e-01
  -6.8702971e-01  -7.2662933e-01
  -7.0377841e-01  -7.1041956e-01
  -3.9208798e-01  -9.1992773e-01
  -6.1656267e-01  -7.8730583e-01
  -6.5952312e-01  -7.5168427e-01
  -7.2996330e-01  -6.8348635e-01
  -9.1630849e-01  -4.0047315e-01
  -6.2257707e-01  -7.8255849e-01
  -6.8704572e-01  -7.2661419e-01
  -8.0156732e-01  -5.9790454e-01
  -8.6499779e-01  -5.0177568e-01
  -7.8943604e-01  -6.1383283e-01
  -5.5133525e-01  -8.3428379e-01
  -6.6949538e-01  -7.4281622e-01
  -4.4581916e-01  -8.9512305e-01
  -7.6375582e-01  -6.4550527e-01
  -7.0962870e-01  -7.0457584e-01
  -8.4973242e-01  -5.2721420e-01
  -5.9241263e-01  -8.0563470e-01
  -7.1980892e-01  -6.9417225e-01
  -7.6671117e-01  -6.4199220e-01
  -6.4407160e-01  -7.6496521e-01
  -7.8216551e-01  -6.2307072e-01
  -8.4350673e-01  -5.3711861e-01
  -6.2732881e-01  -7.7875449e-01
  -8.9251939e-01  -4.5100902e-01
  -7.2863208e-01  -6.8490531e-01
  -4.9128346e-01  -8.7099975e-01
  -7.3829256e-01  -6.7448061e-01
  -7.9947339e-01  -6.0070150e-01
  -4.6952427e-01  -8.8291957e-01
  -4.9847874e-01  -8.6690192e-01
  -8.0433207e-01  -5.9418005e-01
  -4.8303597e-01  -8.7560051e-01
  -6.6730505e-01  -7.4478451e-01
  -6.1100148e-01  -7.9162946e-01
  -5.9894368e-01  -8.0079115e-01
  -5.5404805e-01  -8.3248469e-01
  -9.0539383e-01  -4.2457274e-01
  -7.0676652e-01  -7.0744688e-01
  -5.4048692e-01  -8.4135242e-01
  -4.7522852e-01  -8.7986241e-01
  -6.8166773e-01  -7.3166188e-01
  -6.6867663e-01  -7.4355333e-01
  -7.8270474e-01  -6.2239320e-01
  -6.3833716e-01  -7.6975689e-01
  -6.8961900e-01  -7.2417238e-01
  -6.4776914e-01  -7.6183669e-01
  -6.4774463e-01  -7.6185753e-01
  -8.2764268e-01  -5.6125537e-01
  -8.0095277e-01  -5.9872753e-01
  -4.5416065e-01  -8.9091981e-01
  -6.9150141e-01  -7.2237511e-01
  -7.5535306e-01  -6.5531806e-01
  -7.7058408e-01  -6.3733836e-01
  -8.6294171e-01  -5.0530348e-01
  -6.3745603e-01  -7.7048673e-01
  -6.7615661e-01  -7.3675793e-01
  -8.2978815e-01  -5.5807851e-01
  -5.9168679e-01  -8.0616794e-01
  -8.1941974e-01  -5.7319394e-01
  -7.6807901e-01  -6.4035508e-01
  -6.7415622e-01  -7.3858879e-01
  -5.2409207e-01  -8.5166161e-01
  -8.2160611e-01  -5.7005561e-01
  -6.4097788e-01  -7.6755935e-01
  -5.1013083e-01  -8.6009682e-01
  -7.6640188e-01  -6.4236139e-01
  -3.9759237e-01  -9.1756215e-01
  -5.1701827e-01  -8.5597436e-01
  -7.7169379e-01  -6.3599426e-01
  -7.1394298e-01  -7.0020384e-01
  -4.5363568e-01  -8.9118722e-01
  -7.4509687e-01  -6.6695626e-01
  -7.4616264e-01  -6.6576370e-01
  -5.3427459e-01  -8.4531099e-01
  -7.3448496e-01  -6.7862496e-01
  -7.6159386e-01  -6.4805462e-01
  -7.8729641e-01  -6.1657470e-01
  -6.5850142e-01  -7.5257949e-01
  -8.6441867e-01  -5.0277267e-01
  -8.2199664e-01  -5.6949234e-01
  -7.3745547e-01  -6.7539576e-01
  -7.1709089e-01  -6.9697967e-01
  -3.6682141e-01  -9.3029138e-01
  -6.0553410e-01  -7.9581936e-01
  -9.0164748e-01  -4.3247175e-01
  -6.0316385e-01  -7.9761731e-01
  -9.1284095e-01  -4.0831532e-01
  -6.5737846e-01  -7.5356059e-01
  -6.3253815e-01  -7.7452920e-01
  -7.7063877e-01  -6.3727222e-01
  -7.0068694e-01  -7.1346886e-01
  -5.2674347e-01  -8.5002430e-01
  -3.7981890e-01  -9.2506087e-01
  -6.9815984e-01  -7.1594192e-01
  -9.0327259e-01  -4.2906716e-01
  -8.4963888e-01  -5.2736493e-01
  -4.3794773e-01  -8.9900044e-01
  -6.0901927e-01  -7.9315542e-01
  -7.3977847e-01  -6.7285051e-01
  -5.3086580e-01  -8.4745590e-01
  -7.8627119e-01  -6.1788155e-01
  -5.1390124e-01  -8.5784935e-01
  -5.4863497e-01  -8.3606200e-01
  -5.4333763e-01  -8.3951428e-01
  -7.8489122e-01  -6.1963357e-01
  -5.3867499e-01  -8.4251366e-01
  -6.3918480e-01  -7.6905318e-01
  -7.8231731e-01  -6.2288010e-01
  -6.8006384e-01  -7.3315290e-01
  -5.5426927e-01  -8.3233742e-01
  -8.0552199e-01  -5.9256589e-01
  -8.0185141e-01  -5.9752348e-01
  -5.4642752e-01  -8.3750640e-01
  -6.5310876e-01  -7.5726412e-01
  -8.3138480e-01  -5.5569715e-01
  -6.2170121e-01  -7.8325450e-01
  -4.6324319e-01  -8.8623121e-01
  -7.8158120e-01  -6.2380352e-01
  -7.0628690e-01  -7.0792571e-01
  -8.0381931e-01  -5.9487352e-01
  -9.0957676e-01  -4.1553595e-01
  -7.6277020e-01  -6.4666964e-01
  -7.6341339e-01  -6.4591021e-01
  -4.9875300e-01  -8.6674416e-01
  -6.1491467e-01  -7.8859365e-01
  -6.4519223e-01  -7.6402028e-01
  -7.5562342e-01  -6.5500630e-01
  -6.8599203e-01  -7.2760906e-01
  -6.9934527e-01  -7.1478402e-01
  -8.6382288e-01  -5.0379563e-01
  -7.6707333e-01  -6.4155943e-01
  -6.2517051e-01  -7.8048820e-01
  -9.0883856e-01  -4.1714803e-01
  -7.2818211e-01  -6.8538370e-01
  -5.8825794e-01  -8.0867335e-01
  -4.7844059e-01  -8.7811992e-01
  -5.2735421e-01  -8.4964553e-01
  -7.4554987e-01  -6.6644984e-01
  -7.9883134e-01  -6.0155506e-01
  -7.3858935e-01  -6.7415560e-01
  -7.3526375e-01  -6.7778110e-01
  -6.0207544e-01  -7.9843921e-01
  -6.8731099e-01  -7.2636327e-01
  -7.7192033e-01  -6.3571928e-01
  -7.0760631e-01  -7.0660689e-01
  -6.6364142e-01  -7.4805085e-01
  -7.6899723e-01  -6.3925212e-01
  -6.0390316e-01  -7.9705769e-01
  -8.1366080e-01  -5.8133993e-01
  -7.3676290e-01  -6.7615119e-01
  -8.5468132e-01  -5.1915300e-01
  -7.2718149e-01  -6.8644524e-01
  -5.1491262e-01  -8.5724267e-01
  -9.4820146e-01  -3.1766962e-01
  -6.5179106e-01  -7.5839859e-01
  -6.5109350e-01  -7.5899753e-01
  -9.0933422e-01  -4.1606643e-01
  -9.4770111e-01  -3.1915923e-01
  -9.4152147e-01  -3.3695300e-01
  -6.8948649e-01  -7.2429854e-01
  -8.3101394e-01  -5.5625158e-01
  -7.8235765e-01  -6.2282944e-01
  -6.1730642e-01  -7.8672281e-01
  -8.1603512e-01  -5.7800232e-01
  -3.8804696e-01  -9.2163960e-01
  -5.8201985e-01  -8.1317458e-01
  -8.1201694e-01  -5.8363386e-01
  -5.5668746e-01  -8.3072202e-01
  -7.2223568e-01  -6.9164704e-01
  -6.0674871e-01  -7.9489370e-01
  -7.2402746e-01  -6.8977115e-01
  -7.9786792e-01  -6.0283229e-01
  -6.7486196e-01  -7.3794399e-01
  -5.3289055e-01  -8.4618418e-01
  -9.1025261e-01  -4.1405337e-01
  -8.3916643e-01  -5.4387472e-01
  -7.5098968e-01  -6.6031394e-01
  -6.8438411e-01  -7.2912165e-01
  -7.2809477e-01  -6.8547648e-01
  -7.9435201e-01  -6.0745772e-01
  -7.0454215e-01  -7.0966214e-01
  -7.6699191e-01  -6.4165677e-01
  -5.0723351e-01  -8.6180866e-01
  -6.9263662e-01  -7.2128670e-01
  -6.9464581e-01  -7.1935193e-01
  -5.0582214e-01  -8.6263779e-01
  -7.0929612e-01  -7.0491064e-01
  -7.3288166e-01  -6.8035614e-01
  -7.4134383e-01  -6.7112541e-01
  -7.0552321e-01  -7.0868682e-01
  -7.5704578e-01  -6.5336183e-01
  -5.7185788e-01  -8.2035270e-01
  -8.0905097e-01  -5.8773849e-01
  -7.9042293e-01  -6.1256150e-01
  -6.8492843e-01  -7.2861036e-01
  -4.9335826e-01  -8.6982620e-01
  -8.0523978e-01  -5.9294931e-01
  -6.3274774e-01  -7.7435799e-01
  -8.4567730e-01  -5.3369458e-01
  -5.6674104e-01  -8.2389599e-01
  -7.1299089e-01  -7.0117329e-01
  -6.9350226e-01  -7.2045445e-01
  -7.8384597e-01  -6.2095531e-01
  -6.7675321e-01  -7.3620995e-01
  -8.5945001e-01  -5.1121980e-01
  -5.4994062e-01  -8.3520376e-01
  -8.2345196e-01  -5.6738599e-01
  -5.5050468e-01  -8.3483207e-01
  -8.6200618e-01  -5.0689776e-01
  -7.9102095e-01  -6.1178906e-01
  -8.5964927e-01  -5.1088466e-01
  -6.1483238e-01  -7.8865781e-01
  -8.6640573e-01  -4.9934067e-01
  -7.0836450e-01  -7.0584682e-01
  -6.5380710e-01  -7.5666127e-01
  -5.1348427e-01  -8.5809901e-01
  -7.0957362e-01  -7.0463131e-01
  -7.0537396e-01  -7.0883537e-01
  -6.1741913e-01  -7.8663436e-01
  -4.8464260e-01  -8.7471227e-01
  -7.6771612e-01  -6.4079011e-01
  -6.8306820e-01  -7.3035460e-01
  -9.3588543e-01  -3.5230451e-01
  -8.6541665e-01  -5.0105291e-01
  -7.0945083e-01  -7.0475493e-01
  -5.8958351e-01  -8.0770743e-01
  -7.4357475e-01  -6.6865282e-01
  -8.9357369e-01  -4.4891654e-01
  -7.2834982e-01  -6.8520547e-01
  -8.2821117e-01  -5.6041615e-01
  -4.3013097e-01  -9.0276649e-01
  -7.7239370e-01  -6.3514406e-01
  -7.6833081e-01  -6.4005294e-01
  -8.7961425e-01  -4.7568768e-01
  -5.6160357e-01  -8.2740645e-01
  -6.7749533e-01  -7.3552707e-01
  -7.4085264e-01  -6.7166760e-01
  -6.4493941e-01  -7.6423370e-01
  -8.0642340e-01  -5.9133857e-01
  -6.6415535e-01  -7.4759459e-01
  -6.6539059e-01  -7.4649538e-01
  -8.0128142e-01  -5.9828762e-01
  -8.2857484e-01  -5.5987833e-01
  -8.3623547e-01  -5.4837053e-01
  -7.4448765e-01  -6.6763623e-01
  -7.5850837e-01  -6.5166330e-01
  -7.2155681e-01  -6.9235524e-01
  -5.6316018e-01  -8.2634775e-01
  -6.7803317e-01  -7.3503130e-01
  -5.1153018e-01  -8.5926531e-01
  -7.4289891e-01  -6.6940362e-01
  -6.9107751e-01  -7.2278065e-01
  -8.4338372e-01  -5.3731173e-01
  -8.2997239e-01  -5.5780447e-01
  -6.5476300e-01  -7.5583425e-01
  -7.1317967e-01  -7.0098128e-01
  -7.8430710e-01  -6.2037277e-01
  -6.1161769e-01  -7.9115346e-01
  -6.8880247e-01  -7.2494907e-01
  -4.8561996e-01  -8.7417004e-01
  -8.7943381e-01  -4.7602120e-01
  -7.4978701e-01  -6.6167926e-01
  -8.4925218e-01  -5.2798744e-01
  -7.6192323e-01  -6.4766735e-01
  -6.4350918e-01  -7.6543839e-01
  -8.2454741e-01  -5.6579287e-01
  -8.3247760e-01  -5.5405870e-01
  -8.2759916e-01  -5.6131954e-01
  -8.5824050e-01  -5.1324775e-01
  -9.3370066e-01  -3.5805456e-01
  -5.0663397e-01  -8.6216125e-01
  -7.6766564e-01  -6.4085058e-01
  -6.0651606e-01  -7.9507123e-01
  -5.8461950e-01  -8.1130761e-01
  -9.0806986e-01  -4.1881872e-01
  -4.2436203e-01  -9.0549261e-01
  -4.3490374e-01  -9.0047695e-01
  -6.1204975e-01  -7.9081926e-01
  -6.0868851e-01  -7.9340929e-01
  -7.3615900e-01  -6.7680864e-01
  -6.0105736e-01  -7.9920589e-01
  -8.8501597e-01  -4.6556066e-01
  -8.6545477e-01  -5.0098707e-01
  -5.4492418e-01  -8.3848533e-01
  -8.3372301e-01  -5.5218288e-01
  -7.0722030e-01  -7.0699324e-01
  -5.1876163e-01  -8.5491893e-01
  -7.7507427e-01  -6.3187015e-01
  -8.0130665e-01  -5.9825384e-01
  -6.1012738e-01  -7.9230334e-01
  -7.0904532e-01  -7.0516291e-01
  -7.8229714e-01  -6.2290544e-01
  -7.0291578e-01  -7.1127309e-01
  -8.6200564e-01  -5.0689868e-01
  -8.4206461e-01  -5.3937667e-01
  -7.4380302e-01  -6.6839889e-01
  -4.4383659e-01  -8.9610774e-01
  -7.7809590e-01  -6.2814551e-01
  -6.9486397e-01  -7.1914120e-01
  -3.5947059e-01  -9.3315642e-01
  -7.8547906e-01  -6.1888823e-01
  -6.2895891e-01  -7.7743854e-01
  -4.7551000e-01  -8.7971032e-01
  -7.0347441e-01  -7.1072058e-01
  -7.1134871e-01  -7.0283925e-01
  -8.1455359e-01  -5.8008832e-01
  -6.9741652e-01  -7.1666603e-01
  -7.8756525e-01  -6.1623127e-01
  -7.1946812e-01  -6.9452547e-01
  -7.4714906e-01  -6.6465651e-01
  -9.0340305e-01  -4.2879242e-01
  -6.1715241e-01  -7.8684363e-01
  -6.1228360e-01  -7.9063822e-01
  -9.2173312e-01  -3.8782478e-01
  -7.0768347e-01  -7.0652962e-01
  -7.1693823e-01  -6.9713670e-01
  -5.7044851e-01  -8.2133337e-01
  -6.6101964e-01  -7.5036860e-01
  -6.7227254e-01  -7.4030375e-01
  -5.4485852e-01  -8.3852799e-01
  -6.6180873e-01  -7.4967273e-01
  -5.4607722e-01  -8.3773485e-01
  -5.9945874e-01  -8.0040566e-01
  -8.2544789e-01  -5.6447833e-01
  -6.6762758e-01  -7.4449541e-01
  -7.5705348e-01  -6.5335291e-01
  -8.9621029e-01  -4.4362949e-01
  -7.2570733e-01  -6.8800354e-01
  -8.4182414e-01  -5.3975190e-01
  -6.5998986e-01  -7.5127451e-01
  -7.1322851e-01  -7.0093158e-01
  -7.3764928e-01  -6.7518408e-01
  -6.1388809e-01  -7.8939307e-01
  -7.5288141e-01  -6.5815620e-01
  -9.3732639e-01  -3.4845264e-01
  -7.6531143e-01  -6.4366017e-01
  -8.5027851e-01  -5.2633303e-01
  -6.7503508e-01  -7.3778564e-01
  -6.8637097e-01  -7.2725160e-01
  -6.2366498e-01  -7.8169175e-01
  -7.4043878e-01  -6.7212381e-01
  -7.3772422e-01  -6.7510219e-01
  -6.2363427e-01  -7.8171625e-01
  -7.1862885e-01  -6.9539383e-01
  -7.6419329e-01  -6.4498730e-01
  -8.8917194e-01  -4.5757322e-01
  -5.7992215e-01  -8.1467190e-01
  -6.0387772e-01  -7.9707697e-01
  -5.8862843e-01  -8.0840372e-01
  -7.6366677e-01  -6.4561062e-01
  -6.3354951e-01  -7.7370215e-01
  -8.2608177e-01  -5.6355027e-01
  -8.6202834e-01  -5.0686008e-01
  -7.4818353e-01  -6.6349182e-01
  -5.7369721e-01  -8.1906746e-01
  -3.9945488e-01  -9.1675285e-01
  -5.2437885e-01  -8.5148507e-01
  -5.7029738e-01  -8.2143831e-01
  -6.7666508e-01  -7.3629095e-01
  -7.6024050e-01  -6.4964173e-01
  -7.2605616e-01  -6.8763541e-01
  -6.0814677e-01  -7.9382461e-01
  -5.7449732e-01  -8.1850646e-01
  -6.2852984e-01  -7.7778547e-01
  -7.8254274e-01  -6.2259687e-01
  -7.8775241e-01  -6.1599200e-01
  -8.7137478e-01  -4.9061797e-01
  -8.1500923e-01  -5.7944797e-01
  -7.7275511e-01  -6.3470429e-01
  -7.4833901e-01  -6.6331646e-01
  -6.5537034e-01  -7.5530770e-01
  -8.8112841e-01  -4.7287708e-01
  -7.6764509e-01  -6.4087519e-01
  -9.1738537e-01  -3.9800011e-01
  -6.1061623e-01  -7.9192665e-01
  -7.4927365e-01  -6.6226052e-01
  -6.0255930e-01  -7.9807411e-01
  -7.5920342e-01  -6.5085342e-01
  -6.3633665e-01  -7.7141148e-01
  -8.2554038e-01  -5.6434305e-01
  -6.4603126e-01  -7.6331095e-01
  -7.5189804e-01  -6.5927941e-01
  -6.5243516e-01  -7.5784455e-01
  -8.6858888e-01  -4.9553340e-01
  -7.6770463e-01  -6.4080387e-01
  -5.4368158e-01  -8.3929157e-01
  -8.7262901e-01  -4.8838367e-01
  -5.1867267e-01  -8.5497290e-01
  -6.9108679e-01  -7.2277179e-01
  -7.0771516e-01  -7.0649788e-01
  -6.9484354e-01  -7.1916094e-01
  -7.8412661e-01  -6.2060089e-01
  -7.3757971e-01  -6.7526008e-01
  -8.3709568e-01  -5.4705651e-01
  -4.1746568e-01  -9.0869269e-01
  -6.5572023e-01  -7.5500396e-01


==> phase_scatter_ldv2-4.dat <==
   3.3118252e-03   1.0999950e+00
  -9.6882545e-03   1.0999573e+00
   1.0848109e-02   1.0999465e+00
  -2.0649230e-03   1.0999981e+00
  -3.6559812e-03   1.0999939e+00
  -4.5350413e-02   1.0990648e+00
  -3.3435353e-02   1.0994917e+00
   2.4658166e-02   1.0997236e+00
   1.1977233e-02   1.0999348e+00
  -5.0421261e-03   1.0999884e+00
  -6.4766078e-03   1.0999809e+00
  -7.7916233e-03   1.0999724e+00
   8.7107140e-04   1.0999997e+00
   5.1624093e-02   1.0987879e+00
  -9.6489788e-03   1.0999577e+00
   8.7315356e-03   1.0999653e+00
  -6.4590211e-03   1.0999810e+00
   1.3224235e-02   1.0999205e+00
  -1.9901665e-03   1.0999982e+00
   1.9664261e-02   1.0998242e+00
   2.1971226e-02   1.0997806e+00
  -6.5669674e-03   1.0999804e+00
   2.5045315e-02   1.0997148e+00
   4.0923552e-02   1.0992385e+00
   4.2630246e-02   1.0991736e+00
   5.4783852e-03   1.0999864e+00
  -9.4920857e-03   1.0999590e+00
   4.4157713e-02   1.0991133e+00
   9.6287960e-03   1.0999579e+00
  -4.6261834e-03   1.0999903e+00
  -1.7939371e-02   1.0998537e+00
  -1.1259303e-02   1.0999424e+00
   9.2673872e-03   1.0999610e+00
   2.5818044e-03   1.0999970e+00
   1.7570117e-02   1.0998597e+00
   2.7423460e-02   1.0996581e+00
  -7.1734991e-03   1.0999766e+00
   1.8979055e-02   1.0998363e+00
  -3.2215216e-02   1.0995282e+00
  -2.4246497e-02   1.0997327e+00
  -4.7669216e-03   1.0999897e+00
   2.7801295e-02   1.0996486e+00
  -5.6828843e-03   1.0999853e+00
  -4.0796065e-02   1.0992432e+00
   3.0352125e-02   1.0995812e+00
  -6.6535688e-03   1.0999799e+00
  -5.4598064e-03   1.0999865e+00
   4.2161885e-03   1.0999919e+00
  -1.5396005e-02   1.0998923e+00
  -1.6942036e-03   1.0999987e+00
   1.2205090e-02   1.0999323e+00
   2.6714971e-02   1.0996755e+00
  -1.3981933e-02   1.0999111e+00
  -9.4497170e-03   1.0999594e+00
   8.3106899e-03   1.0999686e+00
   9.3707947e-04   1.0999996e+00
   3.4834282e-02   1.0994483e+00
   3.1581902e-02   1.0995465e+00
  -9.3697395e-03   1.0999601e+00
   2.5528171e-02   1.0997037e+00
  -7.2483333e-03   1.0999761e+00
  -1.2037531e-02   1.0999341e+00
  -8.3499450e-03   1.0999683e+00
   2.4332112e-02   1.0997309e+00
   1.6275911e-02   1.0998796e+00
   3.3638001e-03   1.0999949e+00
  -2.1702255e-02   1.0997859e+00
  -1.1968448e-02   1.0999349e+00
   1.4258197e-02   1.0999076e+00
  -1.7573160e-02   1.0998596e+00
  -1.1447787e-02   1.0999404e+00
  -2.5319346e-02   1.0997086e+00
   1.5573594e-02   1.0998898e+00
   1.3091971e-03   1.0999992e+00
  -5.8461202e-04   1.0999998e+00
   1.7417934e-02   1.0998621e+00
  -1.8809285e-02   1.0998392e+00
   2.5081961e-03   1.0999971e+00
   3.9326537e-02   1.0992968e+00
  -2.3255299e-02   1.0997542e+00
  -2.6781685e-02   1.0996739e+00
  -4.8723887e-03   1.0999892e+00
   8.1131166e-03   1.0999701e+00
   1.7045604e-03   1.0999987e+00
  -9.9000910e-04   1.0999996e+00
   1.8579820e-02   1.0998431e+00
  -1.3746005e-02   1.0999141e+00
   1.4225207e-04   1.1000000e+00
  -9.6972545e-03   1.0999573e+00
  -7.2896883e-03   1.0999758e+00
  -9.2067895e-03   1.0999615e+00
   6.9923037e-03   1.0999778e+00
  -1.7708272e-02   1.0998575e+00
  -6.6669082e-03   1.0999798e+00
   4.0893371e-02   1.0992396e+00
   6.8883909e-05   1.1000000e+00
  -7.9103338e-03   1.0999716e+00
  -1.1688639e-03   1.0999994e+00
   1.0001960e-02   1.0999545e+00
   5.4361497e-03   1.0999866e+00
   9.7568615e-05   1.1000000e+00
   1.3408706e-03   1.0999992e+00
  -1.7930693e-02   1.0998538e+00
   1.6800520e-02   1.0998717e+00
   6.4367936e-03   1.0999812e+00
  -1.5563101e-02   1.0998899e+00
   5.5725958e-03   1.0999859e+00
   3.8427772e-02   1.0993286e+00
  -2.5208105e-03   1.0999971e+00
  -2.0932246e-02   1.0998008e+00
  -1.9280863e-02   1.0998310e+00
  -5.0217296e-03   1.0999885e+00
   2.1403446e-02   1.0997917e+00
  -6.9477746e-03   1.0999781e+00
   2.6696415e-02   1.0996760e+00
  -3.9807152e-02   1.0992795e+00
  -1.9629436e-04   1.1000000e+00
  -3.9429918e-03   1.0999929e+00
   1.2435261e-02   1.0999297e+00
   2.2533432e-03   1.0999977e+00
  -1.5380332e-02   1.0998925e+00
   1.2773616e-03   1.0999993e+00
  -1.4767993e-02   1.0999009e+00
   1.7738347e-02   1.0998570e+00
  -1.9721310e-02   1.0998232e+00
  -3.1392870e-02   1.0995519e+00
  -1.4247939e-02   1.0999077e+00
  -3.5741860e-02   1.0994192e+00
  -4.1808502e-03   1.0999921e+00
   1.1723183e-02   1.0999375e+00
  -1.9692406e-02   1.0998237e+00
   2.1291981e-03   1.0999979e+00
   1.7325333e-02   1.0998636e+00
  -1.3032470e-02   1.0999228e+00
  -4.5123025e-02   1.0990741e+00
  -9.3938906e-03   1.0999599e+00
  -6.1082353e-03   1.0999830e+00
  -1.0018988e-02   1.0999544e+00
   1.2087223e-02   1.0999336e+00
  -4.6395331e-03   1.0999902e+00
   3.4884590e-02   1.0994467e+00
   1.3498492e-02   1.0999172e+00
  -2.6064941e-03   1.0999969e+00
   2.1052706e-03   1.0999980e+00
   1.8681702e-02   1.0998413e+00
   1.1447181e-02   1.0999404e+00
  -3.2386653e-02   1.0995231e+00
   1.7424456e-02   1.0998620e+00
  -4.4915898e-03   1.0999908e+00
   8.7881640e-03   1.0999649e+00
  -3.6835171e-02   1.0993831e+00
   2.9535703e-02   1.0996034e+00
  -3.3875140e-02   1.0994783e+00
   2.1699371e-02   1.0997860e+00
  -1.1797719e-02   1.0999367e+00
   4.6557179e-03   1.0999901e+00
  -2.3431477e-02   1.0997504e+00
  -7.3390958e-03   1.0999755e+00
  -2.2938162e-02   1.0997608e+00
   2.0824226e-02   1.0998029e+00
   2.4592749e-02   1.0997251e+00
  -1.7031295e-02   1.0998681e+00
  -1.3428427e-02   1.0999180e+00
   1.6825293e-04   1.1000000e+00
   8.5703802e-03   1.0999666e+00
   1.6608143e-02   1.0998746e+00
  -1.4475616e-02   1.0999047e+00
  -4.4924676e-03   1.0999908e+00
  -1.9419434e-02   1.0998286e+00
  -2.4365282e-02   1.0997301e+00
  -2.5738965e-02   1.0996988e+00
   3.2200510e-02   1.0995286e+00
   1.8110248e-02   1.0998509e+00
   4.4355746e-03   1.0999911e+00
  -7.5625246e-03   1.0999740e+00
  -2.2500881e-02   1.0997698e+00
  -1.1830331e-02   1.0999364e+00
   6.4223812e-04   1.0999998e+00
   8.0407459e-04   1.0999997e+00
   9.3621355e-03   1.0999602e+00
  -1.2561322e-02   1.0999283e+00
   3.4652500e-02   1.0994540e+00
  -1.3876937e-03   1.0999991e+00
   1.4203904e-02   1.0999083e+00
   2.5710345e-02   1.0996995e+00
   5.6652073e-03   1.0999854e+00
  -3.6434952e-03   1.0999940e+00
   7.1482183e-03   1.0999768e+00
  -4.7579942e-04   1.0999999e+00
  -1.1474749e-02   1.0999401e+00
  -6.2896494e-03   1.0999820e+00
  -2.3524285e-02   1.0997484e+00
   7.8909153e-03   1.0999717e+00
  -5.0845026e-02   1.0988243e+00
  -3.6439838e-02   1.0993963e+00
   1.0500402e-02   1.0999499e+00
   8.7741983e-03   1.0999650e+00
   1.6990228e-02   1.0998688e+00
  -2.1956610e-02   1.0997808e+00
   6.0311737e-03   1.0999835e+00
   1.9302969e-02   1.0998306e+00
  -1.1238762e-02   1.0999426e+00
   1.5427563e-02   1.0998918e+00
   4.6452517e-02   1.0990187e+00
  -2.5937247e-02   1.0996942e+00
   2.4163097e-02   1.0997346e+00
  -8.0782018e-03   1.0999703e+00
  -2.5508194e-02   1.0997042e+00
   2.9515480e-02   1.0996039e+00
   3.2850286e-02   1.0995094e+00
  -7.3518741e-03   1.0999754e+00
   1.5623077e-02   1.0998890e+00
   9.0518479e-04   1.0999996e+00
   7.0949669e-04   1.0999998e+00
   2.8588710e-02   1.0996284e+00
  -1.0928924e-03   1.0999995e+00
  -2.1681283e-04   1.1000000e+00
  -1.9977079e-02   1.0998186e+00
   1.8374197e-02   1.0998465e+00
  -1.3766950e-02   1.0999138e+00
  -1.4485454e-02   1.0999046e+00
   2.6560752e-02   1.0996793e+00
   4.1324109e-02   1.0992235e+00
   1.4039769e-02   1.0999104e+00
   2.7014366e-02   1.0996682e+00
  -2.7037141e-04   1.1000000e+00
  -9.5029384e-03   1.0999590e+00
  -2.0831246e-02   1.0998027e+00
  -1.0085052e-02   1.0999538e+00
   1.3939231e-02   1.0999117e+00
   2.2436234e-02   1.0997712e+00
  -3.0020020e-02   1.0995903e+00
  -2.3464327e-02   1.0997497e+00
  -4.3687449e-03   1.0999913e+00
  -1.3180867e-03   1.0999992e+00
  -2.9775235e-02   1.0995969e+00
  -4.9198411e-03   1.0999890e+00
  -1.2253806e-02   1.0999317e+00
  -7.0541188e-03   1.0999774e+00
  -1.1990592e-02   1.0999346e+00
  -8.6897372e-03   1.0999657e+00
   2.7653908e-02   1.0996523e+00
  -2.0165945e-02   1.0998151e+00
   1.5090571e-02   1.0998965e+00
  -1.1341025e-02   1.0999415e+00
  -3.3918382e-02   1.0994769e+00
  -1.4703162e-02   1.0999017e+00
   7.0006752e-03   1.0999777e+00
   2.0082516e-02   1.0998167e+00
  -1.9613915e-02   1.0998251e+00
   1.3325169e-02   1.0999193e+00
  -1.7436029e-02   1.0998618e+00
   4.3662109e-02   1.0991331e+00
   7.9981247e-03   1.0999709e+00
  -7.1129274e-03   1.0999770e+00
   3.3199972e-02   1.0994989e+00
   2.7390246e-02   1.0996589e+00
  -6.8234821e-03   1.0999788e+00
  -5.3981749e-04   1.0999999e+00
   3.4059866e-02   1.0994726e+00
   2.4639348e-02   1.0997240e+00
   4.0043975e-02   1.0992709e+00
  -2.0471799e-02   1.0998095e+00
   1.8475993e-03   1.0999984e+00
  -3.2584245e-02   1.0995173e+00
   1.4163498e-02   1.0999088e+00
   1.8274765e-02   1.0998482e+00
  -1.7768638e-02   1.0998565e+00
  -2.4838567e-03   1.0999972e+00
  -1.4907550e-02   1.0998990e+00
   3.8160976e-02   1.0993379e+00
   4.6213881e-05   1.1000000e+00
  -5.3654437e-02   1.0986907e+00
   2.5828921e-02   1.0996967e+00
  -1.8246515e-03   1.0999985e+00
   2.9439476e-02   1.0996060e+00
   1.0117709e-02   1.0999535e+00
  -1.5625467e-02   1.0998890e+00
  -3.2634507e-03   1.0999952e+00
   2.7191866e-03   1.0999966e+00
  -5.0739087e-03   1.0999883e+00
   3.5766215e-04   1.0999999e+00
  -2.9570138e-03   1.0999960e+00
   2.6223230e-02   1.0996874e+00
   1.2107247e-02   1.0999334e+00
   4.9571693e-02   1.0988825e+00
   9.1599651e-03   1.0999619e+00
  -1.2403906e-02   1.0999301e+00
   3.0502810e-03   1.0999958e+00
  -3.1556847e-02   1.0995473e+00
   7.2734352e-03   1.0999760e+00
  -6.1217478e-03   1.0999830e+00
   2.4126341e-02   1.0997354e+00
  -1.8530259e-02   1.0998439e+00
  -2.2977693e-02   1.0997600e+00
  -2.4877917e-02   1.0997186e+00
  -4.2938918e-02   1.0991616e+00
  -2.5578610e-02   1.0997026e+00
  -3.2890848e-02   1.0995082e+00
   1.0387429e-02   1.0999510e+00
   1.0475856e-02   1.0999501e+00
   1.7377715e-02   1.0998627e+00
   4.7944867e-03   1.0999896e+00
   1.1806321e-02   1.0999366e+00
  -5.6462757e-03   1.0999855e+00
   8.1252144e-03   1.0999700e+00
   2.2212229e-03   1.0999978e+00
   1.4667413e-02   1.0999022e+00
   7.3235373e-03   1.0999756e+00
   6.3611409e-03   1.0999816e+00
   2.3915897e-02   1.0997400e+00
   1.3899520e-02   1.0999122e+00
   3.9016258e-02   1.0993078e+00
  -1.6302193e-02   1.0998792e+00
   2.7128604e-02   1.0996654e+00
  -7.8265181e-03   1.0999722e+00
   3.2901026e-02   1.0995079e+00
   2.8595095e-03   1.0999963e+00
  -1.2634148e-02   1.0999274e+00
  -1.0205275e-02   1.0999527e+00
  -1.5783745e-02   1.0998868e+00
   1.8837141e-02   1.0998387e+00
   6.5190662e-03   1.0999807e+00
  -1.2111981e-04   1.1000000e+00
  -4.5116597e-03   1.0999907e+00
  -1.9805087e-02   1.0998217e+00
   4.0239910e-03   1.0999926e+00
   1.6074861e-02   1.0998825e+00
   2.5395840e-02   1.0997068e+00
   5.6033741e-04   1.0999999e+00
  -1.6927892e-02   1.0998697e+00
   5.7030157e-03   1.0999852e+00
  -2.0441761e-02   1.0998100e+00
   9.0921384e-04   1.0999996e+00
   1.7289930e-02   1.0998641e+00
  -3.2598689e-03   1.0999952e+00
   5.0423995e-02   1.0988437e+00
  -1.5919667e-02   1.0998848e+00
   1.6033610e-02   1.0998831e+00
  -1.8498533e-02   1.0998444e+00
  -1.6588685e-02   1.0998749e+00
  -2.1466976e-03   1.0999979e+00
  -7.1824053e-04   1.0999998e+00
  -1.7172737e-02   1.0998659e+00
   3.0849195e-02   1.0995673e+00
  -4.9414559e-03   1.0999889e+00
   9.1785097e-03   1.0999617e+00
   1.0452510e-02   1.0999503e+00
   2.8031283e-02   1.0996428e+00
   1.2317684e-02   1.0999310e+00
   1.3344438e-02   1.0999191e+00
  -3.8116250e-02   1.0993394e+00
   1.6709364e-03   1.0999987e+00
  -8.7115910e-03   1.0999655e+00
   4.2060261e-03   1.0999920e+00
  -6.0689193e-03   1.0999833e+00
  -2.3437448e-03   1.0999975e+00
   9.4643550e-03   1.0999593e+00
  -5.2988458e-03   1.0999872e+00
  -1.0874628e-02   1.0999462e+00
   2.2971996e-02   1.0997601e+00
   2.5254942e-03   1.0999971e+00
   1.2781515e-02   1.0999257e+00
  -9.7565451e-03   1.0999567e+00
  -9.0124182e-03   1.0999631e+00
  -1.2642078e-02   1.0999274e+00
  -1.9448460e-02   1.0998281e+00
   1.8055363e-02   1.0998518e+00
   4.1460962e-02   1.0992184e+00
   3.2491394e-02   1.0995200e+00
   1.2631766e-02   1.0999275e+00
   1.9472605e-02   1.0998276e+00
   7.9918820e-03   1.0999710e+00
  -4.2577377e-03   1.0999918e+00
  -1.3896063e-02   1.0999122e+00
   1.3548523e-02   1.0999166e+00
  -2.4597558e-03   1.0999972e+00
   1.0289351e-02   1.0999519e+00
  -1.7717487e-02   1.0998573e+00
  -1.3199279e-02   1.0999208e+00
   6.6709982e-03   1.0999798e+00
   1.5866347e-02   1.0998856e+00
  -1.5441971e-03   1.0999989e+00
  -2.2547739e-02   1.0997689e+00
  -6.2658343e-04   1.0999998e+00
  -9.3555270e-03   1.0999602e+00
  -3.2504874e-03   1.0999952e+00
  -1.6354075e-02   1.0998784e+00
  -1.7619112e-03   1.0999986e+00
  -1.2993771e-02   1.0999233e+00
   4.6217546e-03   1.0999903e+00
   4.3198296e-03   1.0999915e+00
   3.0462940e-02   1.0995781e+00
   4.9190963e-02   1.0988996e+00
  -3.3536029e-02   1.0994887e+00
  -1.3640352e-02   1.0999154e+00
  -1.8414198e-02   1.0998459e+00
  -1.3131542e-02   1.0999216e+00
   3.6444447e-02   1.0993961e+00
  -3.8159354e-02   1.0993379e+00
  -6.2723488e-03   1.0999821e+00
   2.4700947e-02   1.0997226e+00
  -3.5107485e-02   1.0994396e+00
  -1.0002143e-03   1.0999995e+00
  -8.2433909e-03   1.0999691e+00
   2.0668099e-02   1.0998058e+00
  -1.1853760e-02   1.0999361e+00
   9.2792084e-03   1.0999609e+00
  -9.8345947e-03   1.0999560e+00
  -3.7454016e-02   1.0993622e+00
   7.0182675e-02   1.0977588e+00
  -5.0514149e-02   1.0988395e+00
  -1.0344864e-02   1.0999514e+00
  -1.0983482e-02   1.0999452e+00
   2.5990828e-02   1.0996929e+00
  -6.6319678e-03   1.0999800e+00
   1.1681991e-03   1.0999994e+00
   2.2981521e-02   1.0997599e+00
   4.1945019e-02   1.0992000e+00
   3.4004596e-03   1.0999947e+00
  -2.7712006e-02   1.0996509e+00
  -7.3836646e-03   1.0999752e+00
  -1.4195806e-02   1.0999084e+00
  -1.1961613e-02   1.0999350e+00
  -6.8454769e-03   1.0999787e+00
   2.1025465e-02   1.0997990e+00
  -2.2896145e-02   1.0997617e+00
   6.8895039e-03   1.0999784e+00
   7.5396497e-03   1.0999742e+00
   2.9139455e-02   1.0996140e+00
   3.7584455e-02   1.0993577e+00
  -2.0468408e-02   1.0998095e+00
   6.7887125e-03   1.0999791e+00
  -4.7585430e-03   1.0999897e+00
   3.8702342e-02   1.0993189e+00
  -5.4214765e-04   1.0999999e+00
   1.9806788e-02   1.0998217e+00
  -1.8754172e-02   1.0998401e+00
   4.3172702e-03   1.0999915e+00
  -2.5080867e-02   1.0997140e+00
   2.0595202e-02   1.0998072e+00
   4.2874616e-02   1.0991641e+00
   2.0084122e-02   1.0998166e+00
   9.4681157e-03   1.0999593e+00
   1.1805642e-02   1.0999366e+00
  -3.8935528e-02   1.0993107e+00
  -2.9289193e-02   1.0996100e+00
  -5.8837819e-03   1.0999843e+00
   2.3009258e-02   1.0997593e+00
  -1.1861977e-02   1.0999360e+00
  -1.1002619e-02   1.0999450e+00
  -5.1161560e-03   1.0999881e+00
  -1.5722763e-02   1.0998876e+00
   2.3832251e-02   1.0997418e+00
  -3.6575440e-02   1.0993918e+00
  -5.3828060e-02   1.0986822e+00
  -1.4522906e-02   1.0999041e+00
  -6.0841274e-03   1.0999832e+00
  -9.0995853e-03   1.0999624e+00
  -4.0212391e-03   1.0999926e+00
   7.2884761e-03   1.0999759e+00
   3.4901907e-02   1.0994462e+00
  -1.6864449e-02   1.0998707e+00
   1.0679069e-02   1.0999482e+00
  -2.8539749e-02   1.0996297e+00
  -1.7582377e-02   1.0998595e+00
   1.3710634e-02   1.0999146e+00
   1.4963878e-02   1.0998982e+00
  -1.2548266e-02   1.0999284e+00
   9.9157834e-03   1.0999553e+00
  -1.3975797e-03   1.0999991e+00
  -3.6466603e-02   1.0993954e+00
  -2.7736614e-03   1.0999965e+00
   1.4013022e-02   1.0999107e+00
   3.0720120e-02   1.0995710e+00
  -1.6262035e-02   1.0998798e+00
  -1.3192609e-02   1.0999209e+00
   4.2600444e-03   1.0999918e+00
   4.2881546e-02   1.0991639e+00
   5.8646001e-03   1.0999844e+00
   5.4339176e-02   1.0986570e+00
  -8.5647443e-03   1.0999667e+00
   1.8891255e-03   1.0999984e+00
  -2.7980703e-03   1.0999964e+00
   8.1150929e-03   1.0999701e+00
   2.2578694e-03   1.0999977e+00
  -2.5794996e-03   1.0999970e+00
   2.1060124e-02   1.0997984e+00
   3.7566971e-03   1.0999936e+00
   1.1576414e-02   1.0999391e+00
   1.7592561e-02   1.0998593e+00
  -1.8146741e-02   1.0998503e+00
  -1.5722639e-02   1.0998876e+00
  -3.4155603e-02   1.0994696e+00
  -2.1922954e-02   1.0997815e+00
  -2.1419106e-02   1.0997914e+00
   1.0672104e-02   1.0999482e+00
  -5.3786906e-02   1.0986842e+00
  -1.0607774e-02   1.0999489e+00
   2.9829495e-02   1.0995955e+00
   2.4597150e-02   1.0997250e+00
  -5.2070644e-03   1.0999877e+00
   7.1313773e-03   1.0999769e+00
   2.5566941e-02   1.0997028e+00
  -4.4510559e-03   1.0999910e+00
  -1.0223983e-02   1.0999525e+00
  -1.1065485e-02   1.0999443e+00
   1.6339155e-02   1.0998786e+00
   1.2907964e-02   1.0999243e+00
  -7.6007290e-04   1.0999997e+00
  -2.7842525e-02   1.0996476e+00
  -6.5602772e-03   1.0999804e+00
  -1.7299397e-04   1.1000000e+00
   1.1170660e-02   1.0999433e+00
   5.0988177e-03   1.0999882e+00
  -7.5103526e-03   1.0999744e+00
   7.0638334e-04   1.0999998e+00
   7.6606362e-03   1.0999733e+00
   2.4093980e-02   1.0997361e+00
   1.7627265e-02   1.0998588e+00
   4.7511237e-03   1.0999897e+00
  -4.1078057e-02   1.0992327e+00
  -2.0655377e-02   1.0998061e+00
  -5.9008994e-02   1.0984161e+00
  -6.0274157e-03   1.0999835e+00
  -2.9127157e-02   1.0996143e+00
  -8.3763219e-03   1.0999681e+00
  -3.5511346e-02   1.0994266e+00
  -3.7345804e-02   1.0993659e+00
  -5.6619441e-03   1.0999854e+00
   2.4053027e-02   1.0997370e+00
   5.6028277e-03   1.0999857e+00
   1.1666149e-02   1.0999381e+00
   5.4893971e-03   1.0999863e+00
   9.7545738e-03   1.0999567e+00
   1.8912261e-02   1.0998374e+00
   1.7309124e-02   1.0998638e+00
   8.1402595e-03   1.0999699e+00
   4.4898387e-02   1.0990833e+00
  -2.9654221e-02   1.0996002e+00
   1.7308389e-02   1.0998638e+00
  -3.1462898e-02   1.0995499e+00
  -2.9367261e-02   1.0996079e+00
  -2.9167579e-02   1.0996132e+00
  -2.8392636e-02   1.0996335e+00
  -8.1930394e-03   1.0999695e+00
   7.5296571e-03   1.0999742e+00
   4.7657528e-03   1.0999897e+00
   6.9640479e-03   1.0999780e+00
  -1.1551328e-02   1.0999393e+00
   3.1200616e-02   1.0995574e+00
   1.9681353e-02   1.0998239e+00
   1.4112738e-03   1.0999991e+00
   3.7038822e-02   1.0993762e+00
   1.9407479e-03   1.0999983e+00
  -9.8831243e-03   1.0999556e+00
  -4.2490910e-03   1.0999918e+00
   1.3594346e-02   1.0999160e+00
  -3.7884739e-02   1.0993474e+00
  -1.4993730e-02   1.0998978e+00
   3.6861922e-02   1.0993822e+00
  -2.5811504e-02   1.0996971e+00
  -2.9058152e-02   1.0996161e+00
  -5.4912902e-02   1.0986285e+00
   3.6450863e-03   1.0999940e+00
   4.8446928e-03   1.0999893e+00
   1.6914636e-03   1.0999987e+00
  -3.2113346e-02   1.0995311e+00
  -2.3002037e-02   1.0997595e+00
  -5.4930756e-02   1.0986276e+00
   9.4528589e-03   1.0999594e+00
   5.2025302e-02   1.0987690e+00
  -1.1592989e-02   1.0999389e+00
  -1.8994693e-02   1.0998360e+00
   1.1512697e-02   1.0999398e+00
  -1.6360541e-02   1.0998783e+00
   2.0847364e-02   1.0998024e+00
  -1.9010618e-02   1.0998357e+00
  -1.6636062e-02   1.0998742e+00
   2.6321233e-02   1.0996850e+00
  -3.8948549e-03   1.0999931e+00
  -7.9372105e-04   1.0999997e+00
   4.2847088e-02   1.0991652e+00
   6.1749801e-02   1.0982654e+00
  -1.1735962e-03   1.0999994e+00
  -2.1299176e-02   1.0997938e+00
  -1.3350585e-02   1.0999190e+00
   1.1477066e-03   1.0999994e+00
  -8.0960911e-03   1.0999702e+00
   5.2281736e-03   1.0999876e+00
  -1.9864052e-03   1.0999982e+00
  -6.4739719e-03   1.0999809e+00
   6.6103674e-03   1.0999801e+00
  -1.0556577e-02   1.0999493e+00
  -1.0488004e-03   1.0999995e+00
  -3.2588758e-02   1.0995172e+00
   5.3970161e-03   1.0999868e+00
  -1.7641680e-02   1.0998585e+00
  -2.9161823e-02   1.0996134e+00
  -2.8387588e-02   1.0996336e+00
   9.6340123e-03   1.0999578e+00
   1.7020202e-02   1.0998683e+00
   2.2376122e-03   1.0999977e+00
  -8.8699437e-03   1.0999642e+00
   2.2412928e-03   1.0999977e+00
   3.2165341e-03   1.0999953e+00
   5.4790129e-04   1.0999999e+00
   2.4302720e-02   1.0997315e+00
  -1.7523161e-02   1.0998604e+00
  -2.3576022e-02   1.0997473e+00
  -1.4875033e-02   1.0998994e+00
  -1.3868001e-02   1.0999126e+00
  -2.7117386e-03   1.0999967e+00
  -6.3704663e-03   1.0999816e+00
  -2.5614917e-03   1.0999970e+00
   2.3036629e-02   1.0997588e+00
   1.6199459e-03   1.0999988e+00
  -8.5592235e-03   1.0999667e+00
  -8.1362354e-02   1.0969869e+00
  -3.0013983e-03   1.0999959e+00
  -1.6458922e-02   1.0998769e+00
  -5.2873472e-03   1.0999873e+00
  -1.8038175e-02   1.0998521e+00
   3.5469293e-03   1.0999943e+00
  -6.8209445e-03   1.0999789e+00
  -1.4908656e-02   1.0998990e+00
   1.5159098e-02   1.0998955e+00
  -1.4253249e-02   1.0999077e+00
  -2.3755430e-03   1.0999974e+00
  -1.5464229e-02   1.0998913e+00
  -2.7878872e-02   1.0996467e+00
  -2.7773400e-02   1.0996493e+00
  -2.2414047e-02   1.0997716e+00
  -1.9296590e-02   1.0998307e+00
  -4.4395343e-03   1.0999910e+00
   4.1768731e-03   1.0999921e+00
   6.4628603e-03   1.0999810e+00
   4.3204513e-02   1.0991512e+00
   2.4965782e-04   1.1000000e+00
  -1.2593651e-03   1.0999993e+00
   2.3118242e-02   1.0997570e+00
  -7.4399608e-05   1.1000000e+00
  -1.4664693e-02   1.0999022e+00
   1.2272430e-02   1.0999315e+00
   2.6241216e-02   1.0996870e+00
  -3.5197294e-03   1.0999944e+00
   4.7192770e-03   1.0999899e+00
   2.3089530e-02   1.0997576e+00
  -3.3562805e-03   1.0999949e+00
  -1.3304711e-03   1.0999992e+00
  -2.5116019e-02   1.0997132e+00
   1.9465819e-03   1.0999983e+00
  -2.1193049e-02   1.0997958e+00
   6.5243384e-03   1.0999807e+00
  -5.6550301e-04   1.0999999e+00
   7.7178142e-03   1.0999729e+00
  -8.4112625e-03   1.0999678e+00
   9.1790708e-03   1.0999617e+00
   2.1587868e-02   1.0997881e+00
   6.1262180e-03   1.0999829e+00
   2.1859568e-02   1.0997828e+00
   2.8696207e-02   1.0996256e+00
  -2.9323990e-03   1.0999961e+00
  -1.5940363e-02   1.0998845e+00
  -1.8068308e-02   1.0998516e+00
   2.1946336e-03   1.0999978e+00
   7.8375407e-03   1.0999721e+00
   1.2263824e-02   1.0999316e+00
   5.5578656e-02   1.0985950e+00
  -1.7973605e-02   1.0998531e+00
   9.9680063e-03   1.0999548e+00
   3.2460529e-03   1.0999952e+00
   2.4362206e-03   1.0999973e+00
  -1.5042193e-02   1.0998971e+00
   2.0508400e-03   1.0999981e+00
  -1.2682381e-02   1.0999269e+00
  -1.8661826e-02   1.0998417e+00
  -9.3391104e-03   1.0999604e+00
  -5.4456767e-03   1.0999865e+00
  -2.6013600e-02   1.0996924e+00
   1.1828539e-02   1.0999364e+00
   4.5718678e-02   1.0990495e+00
  -9.5323003e-03   1.0999587e+00
  -1.3791297e-03   1.0999991e+00
   9.0155792e-04   1.0999996e+00
   1.6297280e-04   1.1000000e+00
  -1.8090129e-02   1.0998512e+00
   6.3886920e-03   1.0999814e+00
  -1.9047502e-02   1.0998351e+00
  -4.3122512e-04   1.0999999e+00
  -2.0143191e-03   1.0999982e+00
  -8.5322497e-03   1.0999669e+00
  -1.7638484e-02   1.0998586e+00
  -5.4489605e-03   1.0999865e+00
  -1.7665622e-02   1.0998581e+00
   1.6774553e-03   1.0999987e+00
  -2.0804231e-02   1.0998032e+00
   1.6673847e-02   1.0998736e+00
  -3.2504851e-02   1.0995196e+00
   1.3671261e-02   1.0999150e+00
  -7.1619901e-03   1.0999767e+00
  -1.0428168e-02   1.0999506e+00
   3.1790409e-02   1.0995405e+00
  -2.1369567e-02   1.0997924e+00
  -8.3839109e-03   1.0999680e+00
  -2.7480170e-02   1.0996567e+00
   2.4735828e-02   1.0997218e+00
  -2.8296535e-02   1.0996360e+00
  -7.9866872e-03   1.0999710e+00
  -2.1575290e-03   1.0999979e+00
   1.3935771e-02   1.0999117e+00
   1.9440920e-02   1.0998282e+00
   4.4149829e-03   1.0999911e+00
   2.8566480e-03   1.0999963e+00
   8.5856548e-03   1.0999665e+00
  -4.4959214e-02   1.0990808e+00
   1.2637172e-02   1.0999274e+00
  -5.4935134e-03   1.0999863e+00
  -1.8967551e-02   1.0998365e+00
  -2.9262835e-02   1.0996107e+00
  -1.4525770e-02   1.0999041e+00
   6.3452417e-03   1.0999817e+00
   7.0788794e-03   1.0999772e+00
  -5.3499955e-02   1.0986982e+00
   1.1723172e-02   1.0999375e+00
   9.9759731e-03   1.0999548e+00
  -2.2775505e-02   1.0997642e+00
  -4.7346004e-04   1.0999999e+00
  -9.4569245e-03   1.0999593e+00
  -3.5130066e-02   1.0994389e+00
  -3.5402091e-02   1.0994302e+00
   3.0118305e-02   1.0995876e+00
   6.4589999e-03   1.0999810e+00
  -2.3270414e-02   1.0997538e+00
  -5.5098939e-04   1.0999999e+00
  -2.3664262e-02   1.0997454e+00
   3.6592298e-02   1.0993912e+00
   1.0627018e-03   1.0999995e+00
  -2.4370114e-02   1.0997300e+00
  -1.7348388e-02   1.0998632e+00
  -4.2960153e-02   1.0991608e+00
  -3.3666907e-02   1.0994847e+00
   7.9068219e-03   1.0999716e+00
   2.9925114e-03   1.0999959e+00
  -1.8463632e-02   1.0998450e+00
  -1.7603925e-02   1.0998591e+00
  -1.2600823e-02   1.0999278e+00
   6.1095611e-04   1.0999998e+00
   1.8111169e-02   1.0998509e+00
   8.7046687e-03   1.0999656e+00
   7.6712065e-03   1.0999733e+00
   2.2165874e-02   1.0997766e+00
   3.1738615e-02   1.0995420e+00
  -1.3298040e-03   1.0999992e+00
  -2.3585554e-02   1.0997471e+00
   7.8871336e-03   1.0999717e+00
  -2.6533350e-02   1.0996799e+00
   8.4283448e-03   1.0999677e+00
   2.0486411e-02   1.0998092e+00
  -6.2417373e-03   1.0999823e+00
  -1.9510046e-02   1.0998270e+00
  -2.3296996e-03   1.0999975e+00
   4.8227753e-03   1.0999894e+00
   1.7835724e-02   1.0998554e+00
   4.1233073e-03   1.0999923e+00
  -1.1170764e-02   1.0999433e+00
  -4.2537543e-02   1.0991772e+00
   4.0272489e-03   1.0999926e+00
  -5.6666621e-03   1.0999854e+00
  -1.0873415e-02   1.0999463e+00
  -2.7833816e-02   1.0996478e+00
   2.6672090e-02   1.0996766e+00
  -1.3034465e-02   1.0999228e+00
  -1.1005184e-02   1.0999449e+00
  -1.4141655e-02   1.0999091e+00
  -3.5569120e-03   1.0999942e+00
   9.1148026e-03   1.0999622e+00
  -3.3377472e-02   1.0994935e+00
  -8.9539296e-03   1.0999636e+00
  -3.3632177e-03   1.0999949e+00
   1.1153953e-02   1.0999434e+00
   7.2402929e-03   1.0999762e+00
   3.4861493e-02   1.0994474e+00
  -2.0533798e-02   1.0998083e+00
   5.5971543e-03   1.0999858e+00
   8.9313424e-03   1.0999637e+00
  -2.1390766e-03   1.0999979e+00
   4.1332484e-02   1.0992232e+00
  -3.9663013e-02   1.0992847e+00
   4.6970101e-02   1.0989967e+00
  -3.4738542e-03   1.0999945e+00
   2.1482827e-02   1.0997902e+00
  -1.9683628e-02   1.0998239e+00
  -1.9539348e-02   1.0998264e+00
  -2.3600832e-02   1.0997468e+00
   1.1187739e-03   1.0999994e+00
   2.5938354e-02   1.0996941e+00
   1.3787583e-02   1.0999136e+00
   3.3837045e-03   1.0999948e+00
   1.6172837e-02   1.0998811e+00
   9.6776720e-03   1.0999574e+00
  -5.0872077e-03   1.0999882e+00
   2.5851538e-02   1.0996962e+00
  -4.2712914e-03   1.0999917e+00
   1.0049888e-02   1.0999541e+00
  -4.7614269e-03   1.0999897e+00
  -1.4321728e-03   1.0999991e+00
   3.0179494e-02   1.0995859e+00
   2.0039491e-02   1.0998174e+00
   5.6208555e-02   1.0985630e+00
  -3.2124151e-03   1.0999953e+00
   1.3060316e-02   1.0999225e+00
  -2.7296827e-03   1.0999966e+00
   2.8337171e-02   1.0996349e+00
  -8.3689705e-03   1.0999682e+00
   2.0088027e-02   1.0998166e+00
  -7.1707801e-03   1.0999766e+00
  -3.5286103e-02   1.0994339e+00
   6.4381584e-04   1.0999998e+00
  -3.0238639e-02   1.0995843e+00
   2.5722645e-02   1.0996992e+00
   4.7858027e-02   1.0989584e+00
   3.4482977e-02   1.0994594e+00
   3.4517835e-02   1.0994583e+00
  -1.4787050e-02   1.0999006e+00
   2.2478853e-02   1.0997703e+00
   2.0604938e-02   1.0998070e+00
  -8.3836013e-03   1.0999681e+00
   4.3587703e-03   1.0999914e+00
  -1.6528798e-02   1.0998758e+00
  -1.2735477e-02   1.0999263e+00
  -7.7812831e-03   1.0999725e+00
  -1.5654768e-02   1.0998886e+00
   3.3806626e-02   1.0994804e+00
  -3.6974152e-03   1.0999938e+00
   3.3460314e-02   1.0994910e+00
  -1.3615132e-02   1.0999157e+00
   3.9856874e-02   1.0992777e+00
  -3.1070265e-02   1.0995611e+00
   1.3850867e-03   1.0999991e+00
   2.2435601e-02   1.0997712e+00
   2.3797530e-02   1.0997426e+00
   8.3059951e-04   1.0999997e+00
  -3.6202234e-02   1.0994041e+00
   1.8813707e-02   1.0998391e+00
   1.1206305e-02   1.0999429e+00
   3.1156502e-02   1.0995587e+00
   2.8646690e-03   1.0999963e+00
  -2.4828512e-02   1.0997198e+00
  -1.1213534e-02   1.0999428e+00
   1.6801140e-02   1.0998717e+00
   4.8035733e-02   1.0989507e+00
   1.9600475e-02   1.0998254e+00
  -1.1179945e-02   1.0999432e+00
  -1.1461906e-02   1.0999403e+00
   3.6735699e-03   1.0999939e+00
   2.3191732e-02   1.0997555e+00
  -2.5193139e-02   1.0997115e+00
  -2.2087435e-02   1.0997782e+00
   9.6786313e-03   1.0999574e+00
  -2.5490445e-02   1.0997046e+00
   4.6191219e-03   1.0999903e+00
   7.8316184e-03   1.0999721e+00
   1.3798645e-02   1.0999134e+00
   2.2636267e-02   1.0997671e+00
  -2.2970076e-02   1.0997601e+00
   2.4215290e-02   1.0997334e+00
  -2.3642820e-02   1.0997459e+00
   4.2042564e-03   1.0999920e+00
  -1.1775311e-03   1.0999994e+00
  -1.7821388e-02   1.0998556e+00
   2.5208941e-02   1.0997111e+00
  -2.7016920e-02   1.0996682e+00
   3.1951425e-02   1.0995359e+00
  -3.0931929e-02   1.0995650e+00
  -2.5756308e-02   1.0996984e+00
  -2.3780095e-02   1.0997429e+00
   1.3979562e-02   1.0999112e+00
   3.5262342e-02   1.0994347e+00
  -2.7590726e-02   1.0996539e+00
   1.5849638e-02   1.0998858e+00
  -2.6928682e-03   1.0999967e+00
   2.0028961e-02   1.0998176e+00
   5.1107859e-03   1.0999881e+00
   6.6897634e-03   1.0999797e+00
  -3.2934336e-03   1.0999951e+00
   9.7940196e-03   1.0999564e+00
  -3.4774834e-02   1.0994502e+00
  -4.6376099e-02   1.0990220e+00
  -1.0555208e-02   1.0999494e+00
  -2.5285378e-02   1.0997093e+00
  -5.2337035e-03   1.0999875e+00
  -1.8384072e-02   1.0998464e+00
  -3.9673689e-02   1.0992843e+00
   2.5855758e-02   1.0996961e+00
   1.1244357e-02   1.0999425e+00
   4.0444796e-03   1.0999926e+00
  -4.6745482e-02   1.0990063e+00
  -4.0312740e-02   1.0992611e+00
  -8.7848336e-03   1.0999649e+00
  -2.4286749e-02   1.0997319e+00
  -1.4312158e-03   1.0999991e+00
   1.4395504e-02   1.0999058e+00
   1.6201891e-02   1.0998807e+00
   1.7400180e-02   1.0998624e+00
   6.3665904e-03   1.0999816e+00
  -2.9978665e-02   1.0995914e+00
   1.4604197e-02   1.0999030e+00
  -4.3296374e-03   1.0999915e+00
  -1.1394539e-02   1.0999410e+00
   4.3298732e-02   1.0991475e+00
   4.0009473e-04   1.0999999e+00
  -1.4116822e-02   1.0999094e+00
  -1.0785833e-02   1.0999471e+00
   2.1806018e-02   1.0997838e+00
   1.3114721e-02   1.0999218e+00
  -3.5040087e-02   1.0994418e+00
   3.0355487e-02   1.0995811e+00
  -3.0898494e-02   1.0995660e+00
  -4.6931625e-03   1.0999900e+00
  -4.1270523e-02   1.0992255e+00
  -2.5565338e-02   1.0997029e+00
   2.8783740e-02   1.0996233e+00
  -1.0475648e-02   1.0999501e+00
   1.2683489e-02   1.0999269e+00
   1.7997759e-02   1.0998528e+00
   8.5724093e-03   1.0999666e+00
   3.8269013e-03   1.0999933e+00
   2.4758814e-03   1.0999972e+00
   1.8668475e-02   1.0998416e+00
   4.3068721e-03   1.0999916e+00
   1.5429659e-02   1.0998918e+00
  -6.2751078e-04   1.0999998e+00
   3.0048389e-02   1.0995895e+00
   2.1020647e-02   1.0997991e+00
  -1.9517819e-02   1.0998268e+00
   4.3857776e-02   1.0991253e+00
  -2.9081717e-03   1.0999962e+00
  -3.1127131e-03   1.0999956e+00
   2.2417613e-02   1.0997715e+00
   1.1121851e-02   1.0999438e+00
   8.3580213e-03   1.0999682e+00
   1.5050979e-02   1.0998970e+00
  -2.6501433e-02   1.0996807e+00
  -1.1323885e-02   1.0999417e+00
   2.3943545e-02   1.0997394e+00
   5.6666595e-03   1.0999854e+00
  -1.1842850e-02   1.0999362e+00
  -2.0094325e-03   1.0999982e+00
  -1.9299126e-02   1.0998307e+00
  -5.4652805e-03   1.0999864e+00
   3.6634395e-02   1.0993898e+00
  -1.8832489e-02   1.0998388e+00
   7.5740918e-03   1.0999739e+00
  -5.7312191e-03   1.0999851e+00
   3.9411546e-03   1.0999929e+00
   1.4347900e-02   1.0999064e+00
  -3.1526624e-02   1.0995481e+00
  -1.1102010e-02   1.0999440e+00
  -1.2995597e-02   1.0999232e+00
   2.3839677e-02   1.0997416e+00
  -3.7911620e-03   1.0999935e+00
   1.1896148e-02   1.0999357e+00
  -1.0509022e-03   1.0999995e+00
   4.8448281e-02   1.0989326e+00
   7.5354818e-03   1.0999742e+00
  -1.0970273e-02   1.0999453e+00
  -2.1452438e-03   1.0999979e+00
   9.8411197e-03   1.0999560e+00
   3.4777617e-02   1.0994501e+00
   7.9892006e-03   1.0999710e+00
  -4.7077774e-03   1.0999899e+00
   9.5578626e-03   1.0999585e+00
  -4.7572180e-03   1.0999897e+00
   9.0607825e-03   1.0999627e+00
   1.3395441e-02   1.0999184e+00
  -2.0027605e-02   1.0998177e+00
  -3.2351353e-03   1.0999952e+00
   1.5600944e-03   1.0999989e+00
  -4.6475552e-02   1.0990178e+00
   1.1720832e-02   1.0999376e+00
  -2.7300559e-02   1.0996612e+00
   1.8978213e-02   1.0998363e+00
   2.9760334e-02   1.0995973e+00
   1.0811637e-02   1.0999469e+00
  -2.3593653e-02   1.0997469e+00
   1.9441214e-03   1.0999983e+00
   1.4755497e-03   1.0999990e+00
   7.8921785e-03   1.0999717e+00
  -1.4494360e-02   1.0999045e+00
   2.0346645e-02   1.0998118e+00
   2.8384202e-02   1.0996337e+00
   1.0776311e-02   1.0999472e+00
   1.6188715e-02   1.0998809e+00
  -2.0463686e-02   1.0998096e+00
   5.1086425e-04   1.0999999e+00
  -1.6141448e-02   1.0998816e+00
   1.8857603e-02   1.0998383e+00
   1.3340663e-02   1.0999191e+00
   1.0481866e-02   1.0999501e+00
   5.8118829e-03   1.0999846e+00
  -1.0658748e-02   1.0999484e+00
  -1.6292370e-02   1.0998793e+00
  -1.1686666e-02   1.0999379e+00
  -4.6818790e-02   1.0990032e+00
  -2.0246788e-03   1.0999981e+00
   2.0213919e-03   1.0999981e+00
  -1.6071558e-02   1.0998826e+00
   1.3855765e-02   1.0999127e+00
   2.5503710e-02   1.0997043e+00
  -1.6916468e-02   1.0998699e+00
  -2.8881843e-02   1.0996208e+00
  -2.8586119e-02   1.0996285e+00
  -4.0301554e-03   1.0999926e+00
   1.3032729e-02   1.0999228e+00
   2.2978530e-02   1.0997600e+00
   1.3273200e-02   1.0999199e+00
  -3.4639385e-02   1.0994545e+00
   8.1856414e-03   1.0999695e+00
   1.5281595e-02   1.0998938e+00
   1.3283208e-02   1.0999198e+00
  -1.2691845e-02   1.0999268e+00
  -5.8023865e-03   1.0999847e+00
  -6.7303443e-02   1.0979391e+00
  -6.8067766e-03   1.0999789e+00
   2.8341168e-02   1.0996348e+00
   5.5014925e-03   1.0999862e+00
   2.3051934e-02   1.0997584e+00
  -1.4415955e-03   1.0999991e+00
   9.2344924e-03   1.0999612e+00
   9.2355242e-03   1.0999612e+00
  -6.3431246e-03   1.0999817e+00
  -4.5387696e-03   1.0999906e+00
  -1.2265146e-02   1.0999316e+00
   1.1279223e-02   1.0999422e+00
  -3.1012499e-03   1.0999956e+00
   1.7237998e-02   1.0998649e+00
  -1.3866877e-02   1.0999126e+00
   1.5685071e-02   1.0998882e+00
   1.3598108e-02   1.0999159e+00
   4.7192511e-02   1.0989872e+00
  -1.3197320e-02   1.0999208e+00
  -1.3887354e-02   1.0999123e+00
   3.8618080e-02   1.0993219e+00
   1.9104506e-02   1.0998341e+00
  -4.3895281e-03   1.0999912e+00
  -1.7092236e-04   1.1000000e+00
  -1.1054932e-02   1.0999444e+00
   2.0747252e-05   1.1000000e+00
   3.1876638e-02   1.0995380e+00
   1.9480009e-02   1.0998275e+00
   2.0336007e-02   1.0998120e+00
   3.8064277e-02   1.0993412e+00
  -2.0552337e-02   1.0998080e+00
   4.5789548e-03   1.0999905e+00
   7.5219690e-03   1.0999743e+00
  -5.7574958e-02   1.0984922e+00
   8.0707555e-03   1.0999704e+00
   1.5810720e-02   1.0998864e+00
  -1.9192721e-02   1.0998326e+00
  -3.0059588e-03   1.0999959e+00
   2.7713156e-02   1.0996508e+00
   5.9157968e-02   1.0984081e+00
   2.0691087e-03   1.0999981e+00
  -1.1555081e-02   1.0999393e+00
  -1.1123217e-02   1.0999438e+00
  -1.3872329e-02   1.0999125e+00
  -1.8178664e-02   1.0998498e+00
  -2.3259696e-02   1.0997541e+00
   1.5604310e-02   1.0998893e+00
  -2.5946668e-02   1.0996939e+00
  -1.9623830e-02   1.0998249e+00
  -1.3946355e-02   1.0999116e+00
  -1.2723669e-02   1.0999264e+00
   2.6147786e-02   1.0996892e+00
  -3.0920725e-02   1.0995653e+00
   5.6009829e-03   1.0999857e+00
  -5.7931342e-03   1.0999847e+00
  -1.3547788e-02   1.0999166e+00
  -7.7752603e-03   1.0999725e+00
   3.5759407e-02   1.0994186e+00
   4.4687013e-03   1.0999909e+00
  -1.1372091e-03   1.0999994e+00
   1.3493095e-02   1.0999172e+00
  -3.1404726e-03   1.0999955e+00
   2.2623017e-02   1.0997673e+00
   3.8077086e-02   1.0993408e+00
   6.5469151e-03   1.0999805e+00
   2.1486059e-02   1.0997901e+00
  -3.9698655e-03   1.0999928e+00
   1.5297247e-02   1.0998936e+00
   2.1992934e-02   1.0997801e+00
   2.8402791e-02   1.0996332e+00
  -3.6525331e-02   1.0993934e+00
   1.6554649e-02   1.0998754e+00
   1.6492510e-02   1.0998764e+00
  -5.1972410e-03   1.0999877e+00
   6.9028161e-03   1.0999783e+00
  -5.5946346e-03   1.0999858e+00
  -2.1889625e-02   1.0997822e+00
   2.5731628e-02   1.0996990e+00
  -3.2491718e-04   1.1000000e+00
   9.8958680e-03   1.0999555e+00
  -3.0899048e-03   1.0999957e+00
   6.7787857e-04   1.0999998e+00
   1.4335656e-02   1.0999066e+00
  -2.3907411e-02   1.0997402e+00
  -4.4571290e-03   1.0999910e+00
   2.5867690e-02   1.0996958e+00
   2.1628176e-02   1.0997874e+00
   3.1361448e-03   1.0999955e+00
   3.6822195e-03   1.0999938e+00
   8.9857206e-03   1.0999633e+00
  -1.2989438e-02   1.0999233e+00
  -5.1754064e-03   1.0999878e+00
  -1.0127430e-02   1.0999534e+00
   3.8258424e-02   1.0993345e+00
   1.1549261e-03   1.0999994e+00
   1.0838378e-02   1.0999466e+00
   1.9893021e-02   1.0998201e+00
  -2.3552294e-02   1.0997478e+00
   1.4017478e-02   1.0999107e+00
   1.1400146e-02   1.0999409e+00
  -3.1805655e-04   1.1000000e+00
  -3.8115053e-02   1.0993395e+00
  -6.9495416e-03   1.0999780e+00
   4.0335489e-02   1.0992602e+00
   9.0955740e-04   1.0999996e+00
  -2.5876859e-02   1.0996956e+00
   3.7263313e-02   1.0993687e+00
  -2.0421554e-02   1.0998104e+00
   3.1540217e-02   1.0995477e+00
  -2.1550083e-02   1.0997889e+00
   1.9340772e-02   1.0998300e+00
  -3.4855936e-02   1.0994476e+00
   2.5617990e-02   1.0997016e+00
   2.3635093e-02   1.0997461e+00
  -2.7908303e-02   1.0996459e+00
  -1.6526641e-02   1.0998758e+00
  -2.0564173e-03   1.0999981e+00
   2.5224839e-03   1.0999971e+00
   9.9564878e-03   1.0999549e+00
  -2.2434133e-02   1.0997712e+00
   1.8232253e-02   1.0998489e+00
   6.4043290e-04   1.0999998e+00
  -3.8389340e-03   1.0999933e+00
  -3.8647019e-02   1.0993209e+00
   1.0430318e-02   1.0999505e+00
   1.6195072e-03   1.0999988e+00
   6.8697593e-03   1.0999785e+00
   3.5258583e-02   1.0994348e+00
   1.4112025e-02   1.0999095e+00
   1.4146817e-03   1.0999991e+00
   3.0211203e-02   1.0995851e+00
   2.0104042e-02   1.0998163e+00
  -4.1980777e-02   1.0991986e+00
  -1.0145786e-02   1.0999532e+00
   3.6835648e-02   1.0993831e+00
   2.2676397e-02   1.0997662e+00
   2.2649662e-02   1.0997668e+00
   1.3962114e-02   1.0999114e+00
   1.7915226e-03   1.0999985e+00
   1.1473503e-02   1.0999402e+00
   2.8594183e-02   1.0996283e+00
  -2.8126595e-02   1.0996403e+00
   2.8533982e-03   1.0999963e+00
  -6.0613185e-03   1.0999833e+00
  -2.4163978e-03   1.0999973e+00
  -3.1396981e-02   1.0995518e+00
  -3.3486639e-03   1.0999949e+00
  -1.2051888e-02   1.0999340e+00
  -8.7497200e-03   1.0999652e+00
   9.0791436e-03   1.0999625e+00
   2.4067607e-02   1.0997367e+00
  -9.2807873e-04   1.0999996e+00
  -2.9801586e-02   1.0995962e+00
   1.7727265e-02   1.0998571e+00
   2.5992230e-02   1.0996929e+00
  -1.0542652e-02   1.0999495e+00
  -1.7939103e-02   1.0998537e+00
   6.4657697e-02   1.0980981e+00
   7.1198050e-03   1.0999770e+00
  -1.9244228e-03   1.0999983e+00
  -3.4773836e-03   1.0999945e+00
  -3.5287666e-02   1.0994338e+00
   9.3819631e-03   1.0999600e+00
   8.2108951e-03   1.0999694e+00
  -1.3470113e-02   1.0999175e+00
   3.8927592e-03   1.0999931e+00
   1.1529524e-02   1.0999396e+00
  -2.0887393e-02   1.0998017e+00
   9.3947712e-03   1.0999599e+00
  -1.2754696e-02   1.0999261e+00
  -1.6191587e-02   1.0998808e+00
   2.5438369e-02   1.0997058e+00
  -2.4856279e-02   1.0997191e+00
   4.1195386e-02   1.0992283e+00
  -7.9422425e-03   1.0999713e+00
   5.6217201e-03   1.0999856e+00
  -2.1799456e-02   1.0997840e+00
   1.5129017e-02   1.0998960e+00
  -1.6509233e-02   1.0998761e+00
  -1.8815599e-02   1.0998391e+00
  -3.1722855e-02   1.0995425e+00
  -7.5945084e-03   1.0999738e+00
   3.1509666e-03   1.0999955e+00
   2.6344657e-03   1.0999968e+00
  -4.0083499e-02   1.0992694e+00
  -2.8408491e-02   1.0996331e+00
  -1.5890501e-02   1.0998852e+00
  -1.8019137e-03   1.0999985e+00
  -5.2325236e-03   1.0999876e+00
  -1.1584512e-02   1.0999390e+00
  -4.9918995e-02   1.0988667e+00
   2.0808909e-02   1.0998032e+00
  -5.7571659e-02   1.0984924e+00
  -1.8282102e-04   1.1000000e+00
   2.4284298e-02   1.0997319e+00
  -2.9486438e-02   1.0996047e+00
  -1.8341114e-02   1.0998471e+00
   6.0514585e-03   1.0999834e+00
   2.9084224e-02   1.0996154e+00
   2.0176722e-03   1.0999981e+00
  -1.8641498e-03   1.0999984e+00
  -1.9507461e-03   1.0999983e+00
  -1.7360196e-02   1.0998630e+00
  -1.1001432e-02   1.0999450e+00
   1.9438120e-02   1.0998282e+00
  -1.6987556e-02   1.0998688e+00
  -2.2023752e-02   1.0997795e+00
  -2.1971036e-02   1.0997806e+00
   1.3389639e-02   1.0999185e+00
   5.4002923e-03   1.0999867e+00
   4.1404570e-03   1.0999922e+00
  -3.8292725e-02   1.0993333e+00
  -1.7262895e-02   1.0998645e+00
   1.9340885e-02   1.0998300e+00
   1.7081948e-02   1.0998674e+00
  -3.2844688e-03   1.0999951e+00
   1.1874409e-02   1.0999359e+00
   5.7159668e-03   1.0999851e+00
  -2.0091708e-02   1.0998165e+00
  -2.7908465e-02   1.0996459e+00
  -2.0473998e-03   1.0999981e+00
  -3.3726547e-02   1.0994828e+00
  -7.5373976e-03   1.0999742e+00
   2.1494490e-02   1.0997900e+00
   2.4876593e-03   1.0999972e+00
   5.2139258e-03   1.0999876e+00
  -1.8232392e-02   1.0998489e+00
  -2.3076474e-02   1.0997579e+00
  -1.3090437e-02   1.0999221e+00
  -1.1655046e-02   1.0999383e+00
  -2.4874071e-02   1.0997187e+00
   1.1633731e-02   1.0999385e+00
   2.3672816e-02   1.0997452e+00
  -1.1514131e-02   1.0999397e+00
  -2.1357536e-03   1.0999979e+00
   2.8998050e-02   1.0996177e+00
  -3.4676033e-02   1.0994533e+00
   1.1340972e-02   1.0999415e+00
  -9.7208678e-03   1.0999570e+00
   1.0845336e-04   1.1000000e+00
  -4.4041650e-03   1.0999912e+00
  -2.1712453e-02   1.0997857e+00
   1.0086088e-02   1.0999538e+00
   6.0551655e-04   1.0999998e+00
  -2.0417662e-02   1.0998105e+00
  -6.8201126e-03   1.0999789e+00
  -1.0612972e-03   1.0999995e+00
   2.8450288e-03   1.0999963e+00
  -4.1418346e-03   1.0999922e+00
  -2.4426750e-02   1.0997288e+00
  -2.8554991e-02   1.0996293e+00
  -1.8859538e-02   1.0998383e+00
   4.9565886e-03   1.0999888e+00
   2.1589247e-02   1.0997881e+00
   3.9296915e-02   1.0992978e+00
  -1.1036621e-02   1.0999446e+00
  -2.0639440e-02   1.0998064e+00
   7.5545384e-03   1.0999741e+00
   4.2078450e-02   1.0991949e+00
   2.5197117e-02   1.0997114e+00
   6.9839218e-03   1.0999778e+00
  -1.8256208e-02   1.0998485e+00
  -4.2854487e-04   1.0999999e+00
  -2.5977466e-02   1.0996932e+00
   1.2395932e-02   1.0999302e+00
   2.6968258e-02   1.0996694e+00
   1.6232005e-02   1.0998802e+00
  -9.3188825e-03   1.0999605e+00
   7.7160679e-03   1.0999729e+00
  -1.0455129e-02   1.0999503e+00
  -1.9155552e-02   1.0998332e+00
  -1.1670500e-02   1.0999381e+00
   2.5758876e-03   1.0999970e+00
  -1.9819524e-04   1.1000000e+00
  -1.3173232e-03   1.0999992e+00
  -1.4341420e-02   1.0999065e+00
  -1.6936707e-02   1.0998696e+00
  -1.8292297e-02   1.0998479e+00
   2.6444091e-02   1.0996821e+00
   2.6339828e-02   1.0996846e+00
   6.6981273e-03   1.0999796e+00
   5.4699146e-03   1.0999864e+00
  -8.9595559e-03   1.0999635e+00
  -2.8707884e-02   1.0996253e+00
  -5.1326264e-03   1.0999880e+00
   7.4497620e-04   1.0999997e+00
  -3.0943070e-04   1.1000000e+00
   1.9010828e-02   1.0998357e+00
  -2.1906133e-02   1.0997819e+00
   2.5349801e-04   1.1000000e+00
   1.9434921e-02   1.0998283e+00
   1.7626253e-02   1.0998588e+00
  -9.2569683e-03   1.0999610e+00
   2.3400207e-02   1.0997511e+00
   1.1211668e-02   1.0999429e+00
   2.9701335e-02   1.0995989e+00
  -1.2066093e-02   1.0999338e+00
  -7.3928273e-03   1.0999752e+00
  -1.1253045e-02   1.0999424e+00
  -2.3746055e-02   1.0997437e+00
   1.8264613e-02   1.0998484e+00
   2.1307087e-02   1.0997936e+00
   3.5681785e-02   1.0994211e+00
  -1.4964112e-02   1.0998982e+00
  -1.7862132e-02   1.0998550e+00
   1.5432133e-02   1.0998917e+00
  -5.6693697e-03   1.0999854e+00
  -2.0218255e-02   1.0998142e+00
  -1.4529839e-02   1.0999040e+00
   2.6262361e-03   1.0999969e+00
  -2.9889641e-02   1.0995938e+00
   1.8325610e-02   1.0998473e+00
  -4.0612688e-02   1.0992500e+00
   1.5148963e-03   1.0999990e+00
  -1.9793982e-03   1.0999982e+00
  -2.6326918e-05   1.1000000e+00
  -5.8221404e-02   1.0984581e+00
  -1.5311334e-02   1.0998934e+00
  -1.9282918e-03   1.0999983e+00
  -7.5232582e-03   1.0999743e+00
  -1.2035581e-02   1.0999342e+00
  -5.8334117e-03   1.0999845e+00
   2.7246334e-02   1.0996625e+00
  -8.6477731e-03   1.0999660e+00
   4.3374265e-04   1.0999999e+00
  -4.0754525e-02   1.0992448e+00
  -5.3990587e-03   1.0999867e+00
   2.6256180e-02   1.0996866e+00
  -1.2593736e-02   1.0999279e+00
   6.9166200e-03   1.0999783e+00
   2.1803692e-02   1.0997839e+00
  -3.9505558e-02   1.0992904e+00
  -1.0567351e-02   1.0999492e+00
  -2.0851226e-02   1.0998024e+00
  -1.1358830e-02   1.0999414e+00
   6.3504378e-03   1.0999817e+00
   1.0702246e-02   1.0999479e+00
  -1.2755648e-02   1.0999260e+00
  -3.2043818e-02   1.0995332e+00
   1.0403901e-02   1.0999508e+00
   1.9435530e-02   1.0998283e+00
  -4.8922192e-03   1.0999891e+00
  -4.1617989e-02   1.0992124e+00
  -1.9916218e-02   1.0998197e+00
  -1.6940115e-02   1.0998696e+00
   8.9156945e-03   1.0999639e+00
   3.5867695e-03   1.0999942e+00
  -9.7692539e-03   1.0999566e+00
   2.3655895e-02   1.0997456e+00
   1.1987833e-02   1.0999347e+00
  -2.3015898e-02   1.0997592e+00
   2.7386614e-03   1.0999966e+00
  -3.0943580e-02   1.0995647e+00
   2.5552397e-03   1.0999970e+00
   3.3766530e-02   1.0994816e+00
  -1.3053082e-02   1.0999226e+00
   1.5200567e-03   1.0999989e+00
  -1.4297590e-02   1.0999071e+00
   1.3093795e-02   1.0999221e+00
  -1.8566265e-02   1.0998433e+00
  -4.3503561e-02   1.0991394e+00
   1.1494524e-02   1.0999399e+00
   3.0980179e-02   1.0995637e+00
  -1.2304565e-02   1.0999312e+00
   7.8107437e-03   1.0999723e+00
  -1.1070315e-02   1.0999443e+00
   6.0643480e-03   1.0999833e+00
   2.0632459e-02   1.0998065e+00
  -2.2097927e-02   1.0997780e+00
   7.7066021e-03   1.0999730e+00
   5.8823475e-05   1.1000000e+00
  -2.6046299e-02   1.0996916e+00
   1.6450557e-03   1.0999988e+00
  -8.7955275e-03   1.0999648e+00
   4.1965743e-03   1.0999920e+00
   4.7534270e-03   1.0999897e+00
  -1.0491222e-02   1.0999500e+00
   1.2918056e-02   1.0999241e+00
  -2.2525160e-02   1.0997693e+00
  -2.5992760e-02   1.0996929e+00
  -3.2699577e-02   1.0995139e+00
   2.4698839e-02   1.0997227e+00
   1.0708747e-02   1.0999479e+00
   5.4476722e-02   1.0986502e+00
   2.0996829e-02   1.0997996e+00
  -1.0567977e-02   1.0999492e+00
  -6.0978968e-02   1.0983085e+00
   9.0591378e-03   1.0999627e+00
  -4.6382674e-02   1.0990217e+00
  -2.5032559e-02   1.0997151e+00
   2.2764475e-02   1.0997644e+00
  -6.0129936e-03   1.0999836e+00
  -1.4588282e-02   1.0999033e+00
   3.1686621e-03   1.0999954e+00
  -4.3846098e-03   1.0999913e+00
   7.4404628e-03   1.0999748e+00
   1.0855475e-02   1.0999464e+00
  -3.3572129e-02   1.0994876e+00
  -1.5372396e-02   1.0998926e+00
   2.6221089e-02   1.0996874e+00
   9.9265361e-03   1.0999552e+00
   8.4416199e-03   1.0999676e+00
   9.9021709e-03   1.0999554e+00
   5.6491211e-03   1.0999855e+00
   2.0418050e-02   1.0998105e+00
   1.3106450e-02   1.0999219e+00
   4.3691865e-04   1.0999999e+00
  -1.0646403e-02   1.0999485e+00
  -2.9140936e-02   1.0996139e+00
  -1.8918429e-02   1.0998373e+00
  -3.5295002e-02   1.0994336e+00
  -1.0259594e-02   1.0999522e+00
  -2.2495307e-02   1.0997700e+00
  -6.8923823e-03   1.0999784e+00
  -1.1557259e-02   1.0999393e+00
   2.2646401e-02   1.0997669e+00
  -1.1761541e-02   1.0999371e+00
  -2.3275491e-02   1.0997537e+00
  -1.5493497e-02   1.0998909e+00
   2.4324169e-02   1.0997310e+00
   2.8238238e-03   1.0999964e+00
   2.4208282e-02   1.0997336e+00
  -1.6806591e-02   1.0998716e+00
  -2.4558556e-04   1.1000000e+00
   1.5126058e-02   1.0998960e+00
   2.8261983e-02   1.0996369e+00
   1.3842629e-03   1.0999991e+00
   2.7948252e-02   1.0996449e+00
  -1.0944809e-02   1.0999455e+00
  -4.7286901e-03   1.0999898e+00
  -4.5460082e-03   1.0999906e+00
   5.5087086e-03   1.0999862e+00
  -1.3305840e-02   1.0999195e+00
  -4.8289299e-03   1.0999894e+00
   2.8035859e-02   1.0996427e+00
  -1.8785461e-02   1.0998396e+00
   1.8740098e-02   1.0998404e+00
  -2.5766478e-03   1.0999970e+00
  -2.0302154e-02   1.0998126e+00
   1.6051837e-02   1.0998829e+00
   1.0400327e-02   1.0999508e+00
   9.9663351e-04   1.0999995e+00
   2.4770625e-02   1.0997211e+00
  -6.0629878e-03   1.0999833e+00
   4.4401304e-04   1.0999999e+00
  -2.2049612e-02   1.0997790e+00
   3.1226288e-02   1.0995567e+00
  -5.3483712e-03   1.0999870e+00
  -2.0089198e-02   1.0998165e+00
  -1.3890764e-02   1.0999123e+00
  -3.3087526e-03   1.0999950e+00
   4.9558014e-03   1.0999888e+00
   1.7925161e-02   1.0998539e+00
   2.2929545e-03   1.0999976e+00
   1.4253837e-02   1.0999076e+00
   2.1652735e-02   1.0997869e+00
  -1.1491217e-02   1.0999400e+00
  -1.5294128e-02   1.0998937e+00
  -1.9936073e-02   1.0998193e+00
   2.8475102e-02   1.0996314e+00
   3.1105427e-03   1.0999956e+00
   3.2124615e-02   1.0995308e+00
   2.3413382e-02   1.0997508e+00
  -2.1167691e-02   1.0997963e+00
  -8.5632903e-03   1.0999667e+00
  -2.4048238e-02   1.0997371e+00
  -1.2000799e-02   1.0999345e+00
  -8.1434134e-03   1.0999699e+00
   4.3962591e-03   1.0999912e+00
  -2.2474616e-02   1.0997704e+00
  -1.5994789e-03   1.0999988e+00
  -1.0393593e-02   1.0999509e+00
   8.9797117e-03   1.0999633e+00
   2.2809323e-02   1.0997635e+00
  -1.3442860e-02   1.0999179e+00
   3.4861381e-02   1.0994474e+00
  -1.6138236e-02   1.0998816e+00
  -2.1700569e-02   1.0997859e+00
  -4.0984735e-03   1.0999924e+00
   2.0397159e-02   1.0998109e+00
   2.4477480e-02   1.0997276e+00
   2.4994688e-02   1.0997160e+00
  -4.2332384e-02   1.0991851e+00
   9.8649420e-03   1.0999558e+00
  -2.7372663e-02   1.0996594e+00
  -2.1856559e-02   1.0997828e+00
  -4.6783073e-03   1.0999901e+00
   1.4915923e-02   1.0998989e+00
  -1.2767271e-04   1.1000000e+00
   1.4730572e-02   1.0999014e+00
   1.0043215e-02   1.0999542e+00
   1.0885903e-03   1.0999995e+00
   2.6808489e-02   1.0996733e+00
   4.2267470e-02   1.0991876e+00
  -4.8788211e-03   1.0999892e+00
   2.5267827e-02   1.0997098e+00
   3.3020775e-03   1.0999950e+00
  -2.3835290e-02   1.0997417e+00
   2.1304029e-02   1.0997937e+00
  -3.0250685e-02   1.0995840e+00
   1.7336211e-02   1.0998634e+00
   1.7040147e-03   1.0999987e+00
   2.6981985e-02   1.0996690e+00
   3.7130127e-03   1.0999937e+00
  -7.1409127e-03   1.0999768e+00
   4.7144253e-02   1.0989893e+00
  -2.4735543e-02   1.0997219e+00
   1.8709667e-04   1.1000000e+00
   3.4382569e-02   1.0994625e+00
  -2.1281860e-02   1.0997941e+00
  -1.1693467e-02   1.0999378e+00
   2.1159309e-02   1.0997965e+00
   2.4293100e-02   1.0997317e+00
   1.1941617e-02   1.0999352e+00
  -6.8912522e-03   1.0999784e+00
  -7.7212177e-03   1.0999729e+00
  -5.6812496e-03   1.0999853e+00
   3.0697286e-03   1.0999957e+00
   3.5286310e-03   1.0999943e+00
  -1.8974618e-03   1.0999984e+00
  -6.0477340e-03   1.0999834e+00
   9.9243595e-03   1.0999552e+00
  -3.1603998e-03   1.0999955e+00
   9.7009424e-03   1.0999572e+00
  -1.4720215e-02   1.0999015e+00
  -1.1770187e-02   1.0999370e+00
  -1.0943468e-02   1.0999456e+00
   1.5426398e-02   1.0998918e+00
  -7.0258529e-03   1.0999776e+00
   4.0317048e-02   1.0992609e+00
   3.8748449e-02   1.0993173e+00
  -8.8717226e-03   1.0999642e+00
  -3.1935186e-02   1.0995363e+00
   5.3066112e-02   1.0987192e+00
   1.7807600e-02   1.0998558e+00
  -8.5966541e-03   1.0999664e+00
   4.2278389e-02   1.0991872e+00
  -1.9244761e-02   1.0998316e+00
   1.8302713e-02   1.0998477e+00
   2.6017593e-03   1.0999969e+00
  -6.5689337e-03   1.0999804e+00
  -4.2354819e-03   1.0999918e+00
   6.2684086e-03   1.0999821e+00
  -3.9278914e-02   1.0992985e+00
   2.3152478e-02   1.0997563e+00
   1.5889507e-02   1.0998852e+00
  -1.0763477e-02   1.0999473e+00
   6.8286166e-03   1.0999788e+00
  -1.0981155e-02   1.0999452e+00
  -1.8478587e-03   1.0999984e+00
  -3.0522062e-02   1.0995765e+00
  -1.8543911e-02   1.0998437e+00
   5.3801465e-03   1.0999868e+00
  -2.1063549e-02   1.0997983e+00
   5.2814908e-03   1.0999873e+00
   2.5621810e-02   1.0997016e+00
  -2.7809921e-02   1.0996484e+00
   1.9301128e-02   1.0998307e+00
  -8.0547399e-03   1.0999705e+00
  -3.8715264e-03   1.0999932e+00
   1.2468873e-02   1.0999293e+00
  -2.3966830e-02   1.0997389e+00
   2.6084647e-02   1.0996907e+00
   2.1419637e-02   1.0997914e+00
   6.5892610e-03   1.0999803e+00
  -9.9469102e-04   1.0999996e+00
  -1.1258530e-02   1.0999424e+00
   4.7330959e-03   1.0999898e+00
  -1.4014222e-02   1.0999107e+00
   6.3817691e-03   1.0999815e+00
   2.1395380e-02   1.0997919e+00
  -3.5094692e-03   1.0999944e+00
  -2.2373561e-02   1.0997724e+00
   6.3252188e-03   1.0999818e+00
   2.3290125e-02   1.0997534e+00
  -6.4551894e-03   1.0999811e+00
   1.7681392e-02   1.0998579e+00
  -1.5155022e-02   1.0998956e+00
  -1.3517773e-02   1.0999169e+00
   3.9340898e-04   1.0999999e+00
  -2.4386609e-02   1.0997296e+00
  -1.5402297e-02   1.0998922e+00
  -2.6559030e-02   1.0996793e+00
   1.6503132e-02   1.0998762e+00
   3.1655982e-03   1.0999954e+00
  -1.0681390e-02   1.0999481e+00
   8.9233756e-03   1.0999638e+00
   6.0441046e-03   1.0999834e+00
  -8.2003489e-03   1.0999694e+00
   2.0514390e-02   1.0998087e+00
  -6.1169535e-03   1.0999830e+00
   1.4031881e-02   1.0999105e+00
   7.8012468e-04   1.0999997e+00
  -2.0163621e-02   1.0998152e+00
   2.9185754e-02   1.0996127e+00
  -1.7110695e-02   1.0998669e+00
  -2.5992251e-03   1.0999969e+00
   2.8771381e-02   1.0996237e+00
   1.8734495e-04   1.1000000e+00
   9.0913477e-03   1.0999624e+00
   1.0390026e-02   1.0999509e+00
   2.4769700e-02   1.0997211e+00
  -1.9045820e-02   1.0998351e+00
  -1.5187663e-02   1.0998951e+00
   2.0742459e-02   1.0998044e+00
   1.2338014e-03   1.0999993e+00
  -2.5225377e-02   1.0997107e+00
   1.4916137e-02   1.0998989e+00
   8.7427716e-05   1.1000000e+00
  -1.4662201e-02   1.0999023e+00
   3.6013418e-03   1.0999941e+00
  -3.4047797e-03   1.0999947e+00
   1.8809537e-02   1.0998392e+00
   2.6199770e-03   1.0999969e+00
   1.1962448e-03   1.0999993e+00
   6.0485699e-02   1.0983358e+00
  -5.5850300e-03   1.0999858e+00
   3.0460777e-02   1.0995782e+00
   1.7732504e-02   1.0998571e+00
  -1.6604769e-02   1.0998747e+00
   2.2752439e-02   1.0997647e+00
  -2.0841560e-02   1.0998025e+00
  -1.4921988e-02   1.0998988e+00
  -1.0338894e-02   1.0999514e+00
   4.4684880e-02   1.0990920e+00
   3.0429804e-05   1.1000000e+00
   2.7689525e-02   1.0996514e+00
  -1.0527577e-02   1.0999496e+00
  -2.9655771e-02   1.0996002e+00
   1.7625239e-02   1.0998588e+00
  -1.7999159e-02   1.0998527e+00
  -1.0041689e-02   1.0999542e+00
   3.4411909e-02   1.0994616e+00
   2.9241617e-02   1.0996113e+00
  -2.0118648e-02   1.0998160e+00
  -4.0230225e-02   1.0992641e+00
   5.2426494e-02   1.0987500e+00
   3.5063502e-02   1.0994410e+00
   2.8648807e-02   1.0996269e+00
   4.3253015e-02   1.0991493e+00
  -2.7311842e-02   1.0996609e+00
   2.2984661e-02   1.0997598e+00
  -4.3950167e-03   1.0999912e+00
   1.2195885e-03   1.0999993e+00
   1.2086131e-02   1.0999336e+00
   2.9868523e-02   1.0995944e+00
   2.1340367e-02   1.0997930e+00
  -1.2581747e-02   1.0999280e+00
  -5.7859000e-03   1.0999848e+00
  -2.6129007e-02   1.0996896e+00
  -1.6162844e-02   1.0998812e+00
   4.3475130e-03   1.0999914e+00
  -3.9077450e-02   1.0993057e+00
   3.2397783e-03   1.0999952e+00
   9.9486704e-03   1.0999550e+00
   3.8930201e-03   1.0999931e+00
   3.9472198e-02   1.0992916e+00
   2.8330962e-02   1.0996351e+00
  -2.7984347e-02   1.0996440e+00
   1.5727151e-02   1.0998876e+00
  -9.8125942e-03   1.0999562e+00
  -1.7504812e-02   1.0998607e+00
   5.4280018e-02   1.0986599e+00
  -3.9918088e-03   1.0999928e+00
   1.6457771e-02   1.0998769e+00
   1.9773323e-02   1.0998223e+00
   2.4433372e-02   1.0997286e+00
  -8.8632694e-03   1.0999643e+00
   6.8536435e-03   1.0999786e+00
  -1.2315087e-02   1.0999311e+00
   1.5553838e-02   1.0998900e+00
   2.6614473e-02   1.0996780e+00
   2.3509262e-02   1.0997488e+00
  -1.8120298e-02   1.0998507e+00
   3.8057066e-03   1.0999934e+00
  -8.6934409e-03   1.0999656e+00
   4.1522726e-03   1.0999922e+00
   4.3034136e-03   1.0999916e+00
  -4.4751387e-03   1.0999909e+00
  -1.1757790e-02   1.0999372e+00
   1.7606184e-02   1.0998591e+00
   2.7428837e-02   1.0996580e+00
  -1.4675582e-02   1.0999021e+00
   4.3276383e-04   1.0999999e+00
  -2.5316191e-02   1.0997086e+00
   2.9641345e-03   1.0999960e+00
  -2.9990404e-02   1.0995911e+00
   5.4169164e-02   1.0986654e+00
  -2.5354354e-03   1.0999971e+00
  -3.7575102e-02   1.0993580e+00
  -4.4091348e-03   1.0999912e+00
  -1.8660898e-02   1.0998417e+00
  -1.1630060e-04   1.1000000e+00
  -3.9785506e-03   1.0999928e+00
   1.3638706e-02   1.0999154e+00
  -3.4409705e-02   1.0994617e+00
   1.8134399e-02   1.0998505e+00
  -3.0442715e-02   1.0995787e+00
   1.8150689e-02   1.0998502e+00
   1.9390763e-02   1.0998291e+00
   2.3222928e-02   1.0997548e+00
   8.4169975e-03   1.0999678e+00
  -4.4816847e-03   1.0999909e+00
  -1.2250937e-02   1.0999318e+00
  -1.0954593e-02   1.0999455e+00
  -2.8699714e-03   1.0999963e+00
   1.5233389e-02   1.0998945e+00
   1.8188024e-02   1.0998496e+00
  -6.3452041e-03   1.0999817e+00
   6.4112666e-03   1.0999813e+00
  -1.4894015e-02   1.0998992e+00
   2.6350176e-03   1.0999968e+00
  -3.3678958e-02   1.0994843e+00
  -1.7677643e-02   1.0998579e+00
  -4.0250258e-02   1.0992634e+00
  -1.7167934e-02   1.0998660e+00
   4.1298985e-03   1.0999922e+00
  -3.2086650e-02   1.0995319e+00
   7.0832881e-03   1.0999772e+00
   4.6898785e-03   1.0999900e+00
   5.2503749e-03   1.0999875e+00
   1.3699744e-02   1.0999147e+00
   6.7070811e-03   1.0999796e+00
   4.5424358e-02   1.0990617e+00
   1.6294531e-02   1.0998793e+00
  -1.1775901e-02   1.0999370e+00
   1.5159903e-02   1.0998955e+00
   1.0364965e-02   1.0999512e+00
   2.8575359e-02   1.0996288e+00
   6.4405288e-03   1.0999811e+00
   1.2058049e-02   1.0999339e+00
   9.2186735e-03   1.0999614e+00
   3.5122096e-02   1.0994391e+00
  -3.0150213e-02   1.0995867e+00
   1.8538578e-02   1.0998438e+00
   1.3935681e-02   1.0999117e+00
   3.8021364e-03   1.0999934e+00
  -2.6866309e-02   1.0996719e+00
  -8.3322571e-03   1.0999684e+00
   1.1682388e-02   1.0999380e+00
  -7.3260814e-03   1.0999756e+00
   5.5903248e-03   1.0999858e+00
   2.8125323e-03   1.0999964e+00
   8.8114945e-03   1.0999647e+00
   1.7760342e-02   1.0998566e+00
  -1.6777371e-02   1.0998720e+00
   4.5639317e-03   1.0999905e+00
   2.7546023e-02   1.0996550e+00
   6.3797977e-03   1.0999815e+00
  -1.0306685e-02   1.0999517e+00
   3.6611185e-03   1.0999939e+00
   1.1309602e-02   1.0999419e+00
   2.4036419e-02   1.0997374e+00
   1.2886423e-02   1.0999245e+00
  -6.8472895e-03   1.0999787e+00
  -2.1594493e-02   1.0997880e+00
  -1.2695010e-02   1.0999267e+00
   9.9479666e-03   1.0999550e+00
   2.2233273e-02   1.0997753e+00
  -3.7304803e-02   1.0993673e+00
   1.0091732e-02   1.0999537e+00
  -7.5629566e-03   1.0999740e+00
  -1.0788618e-02   1.0999471e+00
  -2.2325768e-02   1.0997734e+00
   3.0672758e-02   1.0995723e+00
   2.9653145e-02   1.0996002e+00
   9.9465913e-03   1.0999550e+00
  -1.2479666e-03   1.0999993e+00
   2.3819752e-02   1.0997421e+00
  -7.5424149e-03   1.0999741e+00
  -2.5952190e-02   1.0996938e+00
   2.6266258e-02   1.0996864e+00
  -1.5353790e-02   1.0998928e+00
   7.3082350e-03   1.0999757e+00
  -3.0995039e-02   1.0995632e+00
  -5.5696434e-03   1.0999859e+00
  -2.5252270e-02   1.0997101e+00
   2.3931673e-02   1.0997396e+00
   1.5130318e-02   1.0998959e+00
   2.2794479e-02   1.0997638e+00
   2.2319367e-02   1.0997735e+00
  -1.5366020e-02   1.0998927e+00
   3.4798296e-02   1.0994494e+00
   1.0512938e-02   1.0999498e+00
  -1.7648046e-02   1.0998584e+00
  -2.1307007e-02   1.0997936e+00
  -1.6311835e-02   1.0998790e+00
   1.0350483e-02   1.0999513e+00
   1.3821131e-02   1.0999132e+00
   3.4489273e-02   1.0994592e+00
  -3.1628230e-02   1.0995452e+00
   8.1631271e-03   1.0999697e+00
   7.9125943e-03   1.0999715e+00
  -1.5559490e-03   1.0999989e+00
   1.2665543e-02   1.0999271e+00
   5.5279674e-04   1.0999999e+00
  -1.6394102e-02   1.0998778e+00
   7.3984601e-03   1.0999751e+00
  -1.3975610e-02   1.0999112e+00
  -1.2669989e-02   1.0999270e+00
  -6.3236655e-02   1.0981808e+00
  -6.8459392e-04   1.0999998e+00
  -1.0020874e-02   1.0999544e+00
  -7.8564383e-03   1.0999719e+00
  -1.7120743e-02   1.0998668e+00
  -5.2493450e-03   1.0999875e+00
  -2.8392195e-02   1.0996335e+00
  -1.9275520e-02   1.0998311e+00
   4.3039724e-03   1.0999916e+00
  -3.2799064e-02   1.0995109e+00
  -1.1044932e-02   1.0999445e+00
  -2.6477176e-02   1.0996813e+00
   1.1884656e-02   1.0999358e+00
   2.1551025e-02   1.0997889e+00
   1.5330607e-02   1.0998932e+00
   1.4040938e-02   1.0999104e+00
   1.0719445e-04   1.1000000e+00
  -3.4923436e-02   1.0994455e+00
  -2.4363924e-02   1.0997301e+00
  -1.0038706e-02   1.0999542e+00
   1.6939306e-03   1.0999987e+00
  -3.0608398e-03   1.0999957e+00
  -2.3414026e-03   1.0999975e+00
  -6.8267951e-03   1.0999788e+00
   1.8745197e-02   1.0998403e+00
  -1.8454897e-02   1.0998452e+00
  -1.1205124e-02   1.0999429e+00
   1.7125302e-02   1.0998667e+00
  -1.2367850e-02   1.0999305e+00
   2.2565155e-02   1.0997685e+00
   5.4499416e-03   1.0999865e+00
   5.0320500e-04   1.0999999e+00
   9.5589616e-03   1.0999585e+00
   1.2933853e-02   1.0999240e+00
   1.9274456e-02   1.0998311e+00
   3.9849505e-02   1.0992780e+00
  -2.1779526e-04   1.1000000e+00
  -2.5961400e-02   1.0996936e+00
  -6.6029831e-02   1.0980164e+00
  -4.4816012e-02   1.0990867e+00
  -1.3425362e-02   1.0999181e+00
  -4.1077363e-03   1.0999923e+00
   6.1047508e-04   1.0999998e+00
   3.8831789e-03   1.0999931e+00
  -1.3686580e-02   1.0999149e+00
   8.1301909e-04   1.0999997e+00
  -1.3958763e-02   1.0999114e+00
  -1.8683956e-03   1.0999984e+00
  -4.9021509e-03   1.0999891e+00
  -1.7891551e-02   1.0998545e+00
  -2.3783849e-02   1.0997428e+00
   3.9259302e-02   1.0992992e+00
   2.0606854e-02   1.0998070e+00
   1.0668071e-02   1.0999483e+00
  -2.2694170e-02   1.0997659e+00
  -6.4004037e-03   1.0999814e+00
  -1.3014922e-02   1.0999230e+00
   7.1524948e-03   1.0999767e+00
  -2.2915331e-02   1.0997613e+00
   1.6953428e-02   1.0998693e+00
  -7.7554024e-03   1.0999727e+00
  -1.2658806e-02   1.0999272e+00
   4.4668097e-04   1.0999999e+00
   6.0669088e-03   1.0999833e+00
  -2.1952043e-02   1.0997809e+00
   9.9450367e-03   1.0999550e+00
  -1.8408865e-02   1.0998459e+00
  -2.6263302e-02   1.0996864e+00
   4.8326260e-06   1.1000000e+00
   7.0842299e-03   1.0999772e+00
   1.2374312e-03   1.0999993e+00
   9.8662337e-03   1.0999558e+00
  -2.2380344e-03   1.0999977e+00
  -1.3096158e-02   1.0999220e+00
   3.1953556e-02   1.0995358e+00
  -1.7907862e-02   1.0998542e+00
  -2.6241585e-03   1.0999969e+00
   5.8674562e-03   1.0999844e+00
   8.3104361e-03   1.0999686e+00
  -1.1040858e-02   1.0999446e+00
  -4.0703586e-02   1.0992467e+00
  -1.7811389e-03   1.0999986e+00
  -3.6848956e-03   1.0999938e+00
   3.5270922e-02   1.0994344e+00
  -1.0729264e-02   1.0999477e+00
  -5.0904818e-02   1.0988215e+00
  -3.1480813e-02   1.0995494e+00
   1.4707316e-02   1.0999017e+00
  -1.8207592e-02   1.0998493e+00
   6.6581962e-03   1.0999798e+00
  -2.0319465e-02   1.0998123e+00
   7.0054040e-03   1.0999777e+00
   2.5858660e-02   1.0996960e+00
   1.5083327e-02   1.0998966e+00
   8.9520916e-03   1.0999636e+00
   3.3669818e-03   1.0999948e+00
  -1.3529367e-02   1.0999168e+00
   1.8045010e-02   1.0998520e+00
   1.3536496e-02   1.0999167e+00
   3.5849998e-02   1.0994157e+00
  -3.7920788e-02   1.0993462e+00
   1.6467082e-02   1.0998767e+00
   5.1169570e-03   1.0999881e+00
   2.8124005e-03   1.0999964e+00
  -9.6495448e-03   1.0999577e+00
  -1.9496728e-02   1.0998272e+00
  -1.1463568e-02   1.0999403e+00
  -7.7728517e-03   1.0999725e+00
  -3.4461367e-03   1.0999946e+00
  -1.3883651e-02   1.0999124e+00
  -1.3644583e-02   1.0999154e+00
   1.9851625e-02   1.0998209e+00
  -1.4824124e-02   1.0999001e+00
   5.7643770e-03   1.0999849e+00
  -3.5871054e-02   1.0994150e+00
  -1.0362269e-02   1.0999512e+00
  -1.2534845e-02   1.0999286e+00
  -2.2035385e-02   1.0997793e+00
   1.3817373e-02   1.0999132e+00
   3.4543069e-03   1.0999946e+00
   4.9434980e-03   1.0999889e+00
  -8.5663463e-03   1.0999666e+00
  -2.6374673e-04   1.1000000e+00
   4.3048712e-02   1.0991573e+00
  -1.8148906e-02   1.0998503e+00
   1.3586116e-02   1.0999161e+00
   2.5238194e-02   1.0997104e+00
   1.4788645e-02   1.0999006e+00
   3.7976870e-02   1.0993442e+00
  -3.7026128e-02   1.0993767e+00
   2.2111027e-03   1.0999978e+00
  -1.6892130e-02   1.0998703e+00
   1.8938541e-02   1.0998370e+00
  -1.9875048e-02   1.0998204e+00
  -2.0181024e-02   1.0998149e+00
   5.7852678e-03   1.0999848e+00
   5.3109016e-03   1.0999872e+00
   9.7445649e-03   1.0999568e+00
   1.0644009e-02   1.0999485e+00
   2.5682863e-02   1.0997001e+00
  -2.1180695e-02   1.0997961e+00
  -2.1023509e-02   1.0997991e+00
  -2.0327787e-03   1.0999981e+00
   6.7742051e-03   1.0999791e+00
  -1.4572890e-02   1.0999035e+00
  -4.2612978e-03   1.0999917e+00
   1.0957915e-02   1.0999454e+00
  -6.4537101e-03   1.0999811e+00
  -1.0739313e-02   1.0999476e+00
  -2.1879554e-03   1.0999978e+00
  -1.5779484e-02   1.0998868e+00
  -2.5684337e-02   1.0997001e+00
   2.7446284e-02   1.0996575e+00
  -1.3608318e-02   1.0999158e+00
  -2.4495348e-03   1.0999973e+00
   1.5011467e-02   1.0998976e+00
   1.5892751e-02   1.0998852e+00
   1.2158407e-02   1.0999328e+00
  -1.4016586e-02   1.0999107e+00
  -3.0173276e-02   1.0995861e+00
  -3.9615688e-04   1.0999999e+00
   2.0595425e-02   1.0998072e+00
   5.4509200e-03   1.0999865e+00
   1.5682379e-03   1.0999989e+00
   3.3190863e-02   1.0994991e+00
  -2.4089588e-02   1.0997362e+00
  -7.4522394e-03   1.0999748e+00
  -8.8273413e-03   1.0999646e+00
  -2.4602923e-02   1.0997248e+00
  -5.6394647e-03   1.0999855e+00
   1.0234834e-02   1.0999524e+00
   6.9602016e-03   1.0999780e+00
  -3.8062401e-03   1.0999934e+00
  -1.2212313e-02   1.0999322e+00
  -7.3702209e-03   1.0999753e+00
   1.1142073e-02   1.0999436e+00
   4.9393873e-04   1.0999999e+00
   4.6008570e-03   1.0999904e+00
   2.3293605e-02   1.0997533e+00
   6.7152932e-03   1.0999795e+00
  -3.6567294e-02   1.0993920e+00
  -2.1057991e-02   1.0997984e+00
   7.2276139e-03   1.0999763e+00
  -3.9115242e-03   1.0999930e+00
  -1.6980641e-02   1.0998689e+00
   1.0328411e-02   1.0999515e+00
   3.0175039e-03   1.0999959e+00
  -2.7911183e-02   1.0996458e+00
  -3.3967388e-02   1.0994754e+00
  -1.1802108e-02   1.0999367e+00
  -2.0739627e-02   1.0998045e+00
   2.7421427e-02   1.0996582e+00
   3.5366651e-02   1.0994313e+00
   1.6027244e-02   1.0998832e+00
   1.1397725e-02   1.0999409e+00
   3.8639789e-02   1.0993211e+00
  -1.0607647e-02   1.0999489e+00
   1.3002909e-02   1.0999231e+00
   9.8333512e-03   1.0999560e+00
  -1.6184655e-02   1.0998809e+00
  -1.8371199e-02   1.0998466e+00
  -1.7711245e-02   1.0998574e+00
   1.4736219e-02   1.0999013e+00
   1.1044079e-02   1.0999446e+00
   1.7223346e-02   1.0998652e+00
   1.3923888e-02   1.0999119e+00
   1.0651490e-05   1.1000000e+00
  -5.6354366e-03   1.0999856e+00
  -1.1814116e-03   1.0999994e+00
   5.5621032e-03   1.0999859e+00
  -2.9175574e-02   1.0996130e+00
  -1.0594397e-02   1.0999490e+00
   4.3659796e-03   1.0999913e+00
  -1.9264372e-02   1.0998313e+00
   2.4362437e-02   1.0997302e+00
   3.8781868e-02   1.0993161e+00
   1.1584273e-02   1.0999390e+00
  -6.8305953e-03   1.0999788e+00
  -2.2657897e-02   1.0997666e+00
   4.3052477e-02   1.0991572e+00
   4.3657332e-02   1.0991333e+00
   2.9476305e-03   1.0999961e+00
  -8.1496326e-03   1.0999698e+00
   1.1881591e-02   1.0999358e+00
  -2.8988475e-02   1.0996180e+00
   9.5094703e-03   1.0999589e+00
  -1.8074893e-02   1.0998515e+00
  -1.1834400e-02   1.0999363e+00
  -2.2466473e-02   1.0997705e+00
  -1.6608113e-02   1.0998746e+00
   5.9235199e-02   1.0984039e+00
   1.3359326e-02   1.0999189e+00
   3.3036136e-03   1.0999950e+00
  -1.2793216e-02   1.0999256e+00
   1.6625408e-02   1.0998744e+00
   1.1552392e-02   1.0999393e+00
  -2.8984244e-02   1.0996181e+00
  -2.4099753e-02   1.0997360e+00
   2.3873555e-02   1.0997409e+00
   8.1670974e-03   1.0999697e+00
  -1.5482723e-02   1.0998910e+00
   1.8461404e-02   1.0998451e+00
   2.4581837e-02   1.0997253e+00
  -3.7313221e-03   1.0999937e+00
  -2.7678509e-02   1.0996517e+00
   2.1117593e-02   1.0997973e+00
   8.0566792e-03   1.0999705e+00
   2.6552842e-03   1.0999968e+00
  -4.4650288e-03   1.0999909e+00
  -2.5680824e-02   1.0997002e+00
   2.6013016e-02   1.0996924e+00
   1.0607398e-02   1.0999489e+00
  -1.9177099e-02   1.0998328e+00
   1.1627296e-02   1.0999385e+00
  -2.4965649e-02   1.0997167e+00
  -2.1316354e-02   1.0997934e+00
   2.8827065e-03   1.0999962e+00
   2.6129457e-02   1.0996896e+00
  -1.2850969e-02   1.0999249e+00
   3.3107965e-02   1.0995016e+00
   1.3436073e-02   1.0999179e+00
  -1.7072761e-02   1.0998675e+00
  -3.2526403e-02   1.0995190e+00
  -2.3179180e-02   1.0997558e+00
   1.5563282e-02   1.0998899e+00
   1.2725795e-02   1.0999264e+00
  -1.1775052e-02   1.0999370e+00
   1.2648471e-02   1.0999273e+00
  -5.9635495e-03   1.0999838e+00
  -4.6245759e-03   1.0999903e+00
  -2.7078079e-03   1.0999967e+00
   3.4108439e-03   1.0999947e+00
   1.3403677e-02   1.0999183e+00
   1.9885324e-02   1.0998202e+00
   4.2604663e-02   1.0991746e+00
   4.4835227e-03   1.0999909e+00
   2.5406049e-02   1.0997066e+00
  -9.2190663e-03   1.0999614e+00
   4.3934230e-03   1.0999912e+00
  -1.2426961e-03   1.0999993e+00
   2.7740512e-02   1.0996502e+00
   3.9490602e-03   1.0999929e+00
   3.0215650e-02   1.0995849e+00
   1.3199803e-03   1.0999992e+00
  -6.5342812e-03   1.0999806e+00
  -2.7535742e-02   1.0996553e+00
  -1.6064310e-02   1.0998827e+00
  -8.4373349e-03   1.0999676e+00
  -9.1843788e-03   1.0999617e+00
   2.3577578e-02   1.0997473e+00
   4.2186342e-03   1.0999919e+00
   1.5648437e-02   1.0998887e+00
   7.5136595e-03   1.0999743e+00
   2.8034129e-02   1.0996427e+00
  -1.5565249e-02   1.0998899e+00
  -2.4318614e-02   1.0997312e+00
  -3.3776609e-02   1.0994813e+00
  -5.7033369e-03   1.0999852e+00
  -2.2719287e-02   1.0997654e+00
  -2.5658508e-02   1.0997007e+00
  -2.2535614e-02   1.0997691e+00
   1.5860125e-02   1.0998857e+00
   7.6350164e-03   1.0999735e+00
  -1.7285878e-02   1.0998642e+00
  -2.0214617e-02   1.0998142e+00
   1.9191071e-02   1.0998326e+00
  -2.8830034e-02   1.0996221e+00
   7.8205776e-03   1.0999722e+00
  -3.6061475e-02   1.0994087e+00
   1.1620912e-02   1.0999386e+00
   2.0009391e-02   1.0998180e+00
   2.1476377e-03   1.0999979e+00
   1.2224247e-02   1.0999321e+00
   3.0263284e-03   1.0999958e+00
   1.0789728e-05   1.1000000e+00
  -2.8103181e-02   1.0996409e+00
   5.9413774e-03   1.0999840e+00
   1.1536040e-03   1.0999994e+00
  -1.0052037e-02   1.0999541e+00
  -4.5774245e-03   1.0999905e+00
   2.3926946e-02   1.0997397e+00
   2.4742194e-02   1.0997217e+00
   1.4592174e-02   1.0999032e+00
   2.4920353e-02   1.0997177e+00
   6.9038538e-04   1.0999998e+00
   1.4925453e-02   1.0998987e+00
   1.1799735e-02   1.0999367e+00
   3.7612129e-03   1.0999936e+00
  -1.0963945e-02   1.0999454e+00
   3.2561376e-02   1.0995180e+00
  -8.3450727e-03   1.0999683e+00
   4.5904668e-02   1.0990417e+00
   3.5576902e-02   1.0994245e+00
  -2.5221508e-02   1.0997108e+00
   6.2884568e-02   1.0982010e+00
  -2.5525389e-02   1.0997038e+00
  -2.2580817e-02   1.0997682e+00
  -5.8740890e-03   1.0999843e+00
   1.6173469e-02   1.0998811e+00
  -2.1064661e-02   1.0997983e+00
   9.6162048e-04   1.0999996e+00
  -3.3176933e-02   1.0994996e+00
  -3.3607339e-02   1.0994865e+00
   2.2121462e-02   1.0997775e+00
   1.7998268e-02   1.0998527e+00
   5.9504853e-03   1.0999839e+00
   1.5686158e-02   1.0998882e+00
  -1.4038645e-02   1.0999104e+00
  -1.5743601e-02   1.0998873e+00
   1.6304686e-02   1.0998792e+00
  -7.8287684e-03   1.0999721e+00
   9.6368845e-03   1.0999578e+00
   4.7913340e-03   1.0999896e+00
  -1.7459749e-02   1.0998614e+00
   1.7872088e-02   1.0998548e+00
   2.7790260e-02   1.0996489e+00
  -1.5690643e-02   1.0998881e+00
  -1.0964004e-02   1.0999454e+00
   7.2797193e-03   1.0999759e+00
  -3.0966564e-02   1.0995640e+00
  -6.2209634e-03   1.0999824e+00
   2.4893807e-02   1.0997183e+00
   1.2229346e-02   1.0999320e+00
   6.3245373e-03   1.0999818e+00
  -2.2888987e-02   1.0997618e+00
   5.6719433e-03   1.0999854e+00
  -4.4523944e-02   1.0990985e+00
   2.2821315e-02   1.0997632e+00
  -2.3403382e-02   1.0997510e+00
   5.4979800e-03   1.0999863e+00
   4.3556395e-03   1.0999914e+00
   2.1750277e-02   1.0997849e+00
   2.5284640e-02   1.0997094e+00
  -4.1294484e-02   1.0992246e+00
   4.2915685e-03   1.0999916e+00
  -2.7555665e-02   1.0996548e+00
  -5.4005887e-02   1.0986735e+00
   9.9041863e-03   1.0999554e+00
   6.0482169e-03   1.0999834e+00
  -1.9052451e-02   1.0998350e+00
  -3.5788893e-02   1.0994176e+00
  -1.2436863e-03   1.0999993e+00
  -7.6293811e-03   1.0999735e+00
  -1.3511747e-02   1.0999170e+00
  -1.5774008e-02   1.0998869e+00
   2.0632821e-02   1.0998065e+00
   3.3360089e-03   1.0999949e+00
  -1.2989952e-02   1.0999233e+00
  -2.3441305e-02   1.0997502e+00
   7.5198073e-03   1.0999743e+00
  -5.2136268e-03   1.0999876e+00
  -6.5516065e-03   1.0999805e+00
  -2.4678692e-03   1.0999972e+00
  -2.6976561e-04   1.1000000e+00
  -5.0901215e-02   1.0988217e+00
  -1.4501876e-02   1.0999044e+00
   1.7885160e-02   1.0998546e+00
   1.7660301e-03   1.0999986e+00
   2.9453089e-02   1.0996056e+00
   1.1352950e-03   1.0999994e+00
   6.1073206e-03   1.0999830e+00
  -8.6705972e-03   1.0999658e+00
  -2.2157648e-02   1.0997768e+00
  -1.5921005e-02   1.0998848e+00
   5.5925215e-03   1.0999858e+00
  -2.5979785e-02   1.0996932e+00
  -2.6966964e-02   1.0996694e+00
   7.3101871e-03   1.0999757e+00
  -3.4428038e-03   1.0999946e+00
  -7.1162460e-04   1.0999998e+00
   4.6231670e-02   1.0990280e+00
   2.9208449e-02   1.0996121e+00
   5.5621325e-03   1.0999859e+00
  -5.6405373e-03   1.0999855e+00
   4.2271844e-03   1.0999919e+00
  -2.0875629e-02   1.0998019e+00
   1.7455151e-02   1.0998615e+00
  -2.5196409e-02   1.0997114e+00
   2.0231652e-02   1.0998139e+00
   2.7988863e-02   1.0996439e+00
  -4.1730040e-03   1.0999921e+00
   1.2123115e-02   1.0999332e+00
   9.4799637e-03   1.0999591e+00
   8.8569595e-04   1.0999996e+00
  -6.5675288e-03   1.0999804e+00
   2.2101176e-02   1.0997779e+00
  -1.9368642e-02   1.0998295e+00
  -3.9402019e-03   1.0999929e+00
  -2.2462854e-02   1.0997706e+00
   2.0635992e-03   1.0999981e+00
  -6.4178049e-03   1.0999813e+00
  -1.8584826e-02   1.0998430e+00
   1.7597621e-02   1.0998592e+00
   7.7255030e-03   1.0999729e+00
  -2.1261877e-02   1.0997945e+00
  -8.8330646e-03   1.0999645e+00
  -2.9174405e-03   1.0999961e+00
  -1.5667534e-02   1.0998884e+00
  -8.5982192e-03   1.0999664e+00
  -1.0804472e-02   1.0999469e+00
   1.6942225e-02   1.0998695e+00
  -2.3698805e-02   1.0997447e+00
   5.5412161e-03   1.0999860e+00
  -1.9254763e-02   1.0998315e+00
   1.5821966e-02   1.0998862e+00
  -1.1121729e-03   1.0999994e+00
  -1.5681245e-02   1.0998882e+00
  -3.5730082e-03   1.0999942e+00
   2.0157297e-02   1.0998153e+00
  -7.5650808e-03   1.0999740e+00
  -7.1907388e-03   1.0999765e+00
   4.5368745e-02   1.0990640e+00
  -2.2192094e-02   1.0997761e+00
  -2.0820618e-02   1.0998029e+00
  -2.2958983e-02   1.0997604e+00
   2.6230967e-03   1.0999969e+00
  -8.0942848e-04   1.0999997e+00
  -3.4880049e-02   1.0994469e+00
  -3.6565017e-02   1.0993921e+00
  -5.2094641e-02   1.0987657e+00
  -4.5289288e-02   1.0990673e+00
  -3.5707387e-02   1.0994203e+00
  -2.6177938e-02   1.0996885e+00
  -6.4438911e-03   1.0999811e+00
  -2.7512038e-02   1.0996559e+00
   2.7510973e-03   1.0999966e+00
   1.6704245e-03   1.0999987e+00
  -3.5471239e-02   1.0994279e+00
   3.2309782e-02   1.0995254e+00
   6.1150614e-03   1.0999830e+00
  -2.9280854e-04   1.1000000e+00
  -7.5047302e-03   1.0999744e+00
   1.2480429e-02   1.0999292e+00
  -3.5098653e-03   1.0999944e+00
   1.3700871e-03   1.0999991e+00
  -6.4277541e-04   1.0999998e+00
   1.2994789e-02   1.0999232e+00
  -2.5868369e-02   1.0996958e+00
  -6.8281216e-03   1.0999788e+00
  -3.5263518e-02   1.0994346e+00
  -1.4761373e-02   1.0999010e+00
   3.0193945e-02   1.0995855e+00
   1.8479673e-02   1.0998448e+00
   7.5684469e-03   1.0999740e+00
  -2.6143485e-02   1.0996893e+00
   2.0053361e-02   1.0998172e+00
   1.9075715e-02   1.0998346e+00
  -3.8894322e-02   1.0993122e+00
   9.2994172e-03   1.0999607e+00
   2.1991140e-02   1.0997802e+00
  -3.3260967e-03   1.0999950e+00
  -2.9658643e-02   1.0996001e+00
  -4.1647887e-02   1.0992113e+00
   1.6227433e-02   1.0998803e+00
   6.3442600e-03   1.0999817e+00
  -5.8199434e-03   1.0999846e+00
  -2.2268974e-02   1.0997746e+00
  -3.0781617e-02   1.0995692e+00
   1.1075294e-02   1.0999442e+00
   2.6059311e-03   1.0999969e+00
   6.9808040e-03   1.0999778e+00
   9.4994838e-03   1.0999590e+00
  -2.0959482e-02   1.0998003e+00
   3.5872838e-03   1.0999942e+00
  -6.6819145e-03   1.0999797e+00
  -7.3389131e-03   1.0999755e+00
   1.9902965e-02   1.0998199e+00
   2.6428242e-03   1.0999968e+00
   2.9068892e-02   1.0996158e+00
   1.4439786e-02   1.0999052e+00
  -3.9723086e-02   1.0992825e+00
   1.8571372e-02   1.0998432e+00
   2.0341852e-02   1.0998119e+00
  -1.5551535e-04   1.1000000e+00
   8.5106887e-03   1.0999671e+00
  -1.1499973e-02   1.0999399e+00
   2.3336929e-02   1.0997524e+00
  -1.2061092e-02   1.0999339e+00
   5.6468497e-03   1.0999855e+00
  -9.9891647e-03   1.0999546e+00
  -2.8096774e-02   1.0996411e+00
  -3.8858943e-03   1.0999931e+00
  -3.0051897e-02   1.0995894e+00
   1.0445032e-02   1.0999504e+00
  -5.1010297e-03   1.0999882e+00
  -8.1935126e-03   1.0999695e+00
   1.9816552e-02   1.0998215e+00
   3.1851303e-02   1.0995388e+00
  -1.0726322e-02   1.0999477e+00
   1.1056120e-02   1.0999444e+00
  -2.3731402e-03   1.0999974e+00
   2.1156900e-02   1.0997965e+00
  -2.4227316e-02   1.0997332e+00
   3.8743672e-02   1.0993175e+00
   7.0340228e-03   1.0999775e+00
   1.9285142e-02   1.0998309e+00
   2.5013836e-02   1.0997156e+00
   4.4510265e-03   1.0999910e+00
   9.7251904e-03   1.0999570e+00
  -4.1012165e-03   1.0999924e+00
  -1.7411974e-02   1.0998622e+00
   5.1882234e-03   1.0999878e+00
   2.1873065e-02   1.0997825e+00
  -3.5023559e-02   1.0994423e+00
  -5.6031346e-03   1.0999857e+00
  -5.9869253e-03   1.0999837e+00
   1.5506293e-03   1.0999989e+00
   1.9837894e-02   1.0998211e+00
  -5.8501704e-03   1.0999844e+00
   6.7810750e-03   1.0999791e+00
  -6.4810837e-03   1.0999809e+00
  -2.5983954e-02   1.0996931e+00
  -5.5486466e-03   1.0999860e+00
   1.6875700e-02   1.0998705e+00
  -1.0054615e-02   1.0999540e+00
   1.7786432e-02   1.0998562e+00
   2.7117080e-03   1.0999967e+00
   2.2658856e-02   1.0997666e+00
  -2.8624873e-02   1.0996275e+00
   1.8831001e-02   1.0998388e+00
   3.1652980e-02   1.0995445e+00
   2.1769319e-03   1.0999978e+00
  -7.3355527e-03   1.0999755e+00
   2.5172652e-02   1.0997119e+00
  -3.8242802e-02   1.0993350e+00
  -3.1799820e-02   1.0995403e+00
   5.2214440e-03   1.0999876e+00
   1.7163250e-02   1.0998661e+00
  -1.7180097e-02   1.0998658e+00
   2.1013682e-02   1.0997993e+00
  -8.9076559e-03   1.0999639e+00
  -2.3496862e-04   1.1000000e+00
  -1.9335188e-02   1.0998301e+00
   7.9734391e-03   1.0999711e+00
  -7.5384162e-03   1.0999742e+00
  -7.6320096e-03   1.0999735e+00
   4.2569020e-03   1.0999918e+00
   3.1225093e-02   1.0995567e+00
   6.8860653e-03   1.0999784e+00
   3.9994643e-03   1.0999927e+00
  -4.4578154e-03   1.0999910e+00
   4.7457658e-02   1.0989758e+00
  -1.6647079e-02   1.0998740e+00
   8.3781521e-03   1.0999681e+00
  -3.5473801e-02   1.0994279e+00
  -1.3723116e-02   1.0999144e+00
   2.5080704e-02   1.0997140e+00
  -4.1203338e-03   1.0999923e+00
   4.8734724e-03   1.0999892e+00
   1.9628440e-02   1.0998249e+00
  -1.4647102e-02   1.0999025e+00
  -4.8718648e-02   1.0989206e+00
  -9.5222227e-04   1.0999996e+00
   2.1393837e-02   1.0997919e+00
   1.4357665e-02   1.0999063e+00
  -3.2265073e-02   1.0995267e+00
   1.2960898e-02   1.0999236e+00
   2.7729254e-03   1.0999965e+00
  -1.1791868e-02   1.0999368e+00
  -1.5226897e-03   1.0999989e+00
   1.3668912e-03   1.0999992e+00
   5.2943791e-03   1.0999873e+00
   2.2601983e-02   1.0997678e+00
  -2.1498531e-02   1.0997899e+00
  -9.9740586e-04   1.0999995e+00
  -2.4408077e-03   1.0999973e+00
  -7.5164422e-05   1.1000000e+00
   2.3952217e-02   1.0997392e+00
   1.3746473e-02   1.0999141e+00
  -1.1020036e-03   1.0999994e+00
   3.7607223e-02   1.0993569e+00
  -1.6416024e-03   1.0999988e+00
   9.0682494e-03   1.0999626e+00
  -5.1734004e-02   1.0987828e+00
  -1.9249759e-02   1.0998316e+00
  -1.6199536e-02   1.0998807e+00
  -2.5836500e-02   1.0996965e+00
   1.8799961e-02   1.0998393e+00
   2.9022554e-03   1.0999962e+00
  -2.6353573e-02   1.0996843e+00
   1.9546432e-02   1.0998263e+00
  -1.3391485e-02   1.0999185e+00
   1.8931787e-02   1.0998371e+00
   1.0014335e-03   1.0999995e+00
  -3.4119893e-02   1.0994707e+00
   1.7954112e-02   1.0998535e+00
  -1.4791568e-02   1.0999005e+00
  -2.8045347e-02   1.0996424e+00
   2.8825143e-02   1.0996223e+00
  -5.1839146e-02   1.0987778e+00
   2.0703765e-04   1.1000000e+00
   2.0502750e-02   1.0998089e+00
  -7.6928502e-03   1.0999731e+00
   2.3502613e-02   1.0997489e+00
   7.5459374e-03   1.0999741e+00
  -6.1198634e-03   1.0999830e+00
  -1.6841880e-02   1.0998711e+00
  -8.6027923e-03   1.0999664e+00
  -3.8574836e-02   1.0993234e+00
   2.0849910e-02   1.0998024e+00
   9.4798399e-03   1.0999592e+00
  -3.5636957e-02   1.0994226e+00
   1.1186490e-02   1.0999431e+00
  -4.2534222e-03   1.0999918e+00
   1.7216623e-02   1.0998653e+00
  -3.5734318e-02   1.0994194e+00
   8.5689137e-03   1.0999666e+00
   1.7468450e-02   1.0998613e+00
   2.5372603e-02   1.0997073e+00
   1.4457128e-02   1.0999050e+00
   2.3712572e-03   1.0999974e+00
  -1.8059255e-02   1.0998517e+00
   2.9930318e-03   1.0999959e+00
   5.7545507e-03   1.0999849e+00
   7.9532369e-03   1.0999712e+00
  -1.0149661e-02   1.0999532e+00
   8.6916346e-03   1.0999657e+00
  -3.9167174e-02   1.0993025e+00
  -3.1517088e-03   1.0999955e+00
   2.2766498e-02   1.0997644e+00
   1.0487476e-02   1.0999500e+00
  -7.5509941e-03   1.0999741e+00
  -1.0200736e-02   1.0999527e+00
   1.6189971e-02   1.0998809e+00
   5.8055966e-03   1.0999847e+00
  -1.4138573e-03   1.0999991e+00
   3.6101853e-03   1.0999941e+00
  -2.4206648e-02   1.0997336e+00
   2.6096985e-02   1.0996904e+00
  -2.5588932e-02   1.0997023e+00
   2.2925208e-02   1.0997611e+00
  -9.3406466e-03   1.0999603e+00
  -2.2724880e-02   1.0997652e+00
  -2.7243558e-02   1.0996626e+00
  -2.8304198e-02   1.0996358e+00
  -3.6481040e-03   1.0999940e+00
   4.1068282e-02   1.0992331e+00
  -5.2234978e-03   1.0999876e+00
  -1.9955957e-02   1.0998190e+00
   1.8249713e-02   1.0998486e+00
  -3.8797763e-02   1.0993156e+00
  -7.0390564e-03   1.0999775e+00
   1.3030855e-02   1.0999228e+00
  -1.4460893e-02   1.0999049e+00
   1.7375987e-02   1.0998628e+00
   1.6863297e-03   1.0999987e+00
  -1.8527779e-03   1.0999984e+00
   2.6338516e-03   1.0999968e+00
   7.7224316e-03   1.0999729e+00
   2.0239985e-02   1.0998138e+00
  -2.3054833e-02   1.0997584e+00
  -3.0007403e-02   1.0995906e+00
  -1.4931926e-02   1.0998986e+00
  -3.4182566e-02   1.0994688e+00
  -1.5472970e-02   1.0998912e+00
   2.0424286e-02   1.0998104e+00
  -1.0623287e-02   1.0999487e+00
   1.2587107e-02   1.0999280e+00
   3.0046012e-02   1.0995896e+00
   2.9504811e-02   1.0996042e+00
   2.1780710e-03   1.0999978e+00
  -1.3954109e-04   1.1000000e+00
   6.8865586e-03   1.0999784e+00
  -1.7871795e-02   1.0998548e+00
   2.9057632e-02   1.0996161e+00
  -3.5176338e-03   1.0999944e+00
  -2.1249869e-04   1.1000000e+00
  -1.9078198e-02   1.0998345e+00
  -7.3270378e-02   1.0975570e+00
   1.4471775e-02   1.0999048e+00
  -1.9722618e-02   1.0998232e+00
  -1.3692201e-02   1.0999148e+00
   1.5688729e-02   1.0998881e+00
  -2.4436686e-02   1.0997285e+00
  -1.5549928e-03   1.0999989e+00
   2.3654664e-02   1.0997456e+00
  -9.4291208e-03   1.0999596e+00
   9.6159354e-03   1.0999580e+00
   9.7014239e-03   1.0999572e+00
  -2.2957374e-02   1.0997604e+00
  -4.8587070e-03   1.0999893e+00
  -6.5700230e-04   1.0999998e+00
   9.1415810e-03   1.0999620e+00
  -2.3702327e-02   1.0997446e+00
   2.4168945e-03   1.0999973e+00
   2.9914362e-02   1.0995932e+00
   2.1357433e-02   1.0997926e+00
  -3.0529779e-02   1.0995763e+00
  -6.3764202e-03   1.0999815e+00
   1.1694444e-03   1.0999994e+00
   1.4043823e-02   1.0999103e+00
   2.3097994e-02   1.0997575e+00
  -1.7786219e-02   1.0998562e+00
  -2.3728991e-02   1.0997440e+00
   3.7023787e-02   1.0993768e+00
  -1.1010458e-02   1.0999449e+00
  -1.5350423e-03   1.0999989e+00
   2.3080875e-02   1.0997578e+00
   5.7926280e-03   1.0999847e+00
   1.7848164e-02   1.0998552e+00
  -7.9754162e-03   1.0999711e+00
  -3.0545554e-02   1.0995758e+00
  -4.1678123e-03   1.0999921e+00
  -2.8056743e-02   1.0996421e+00
   1.0197239e-02   1.0999527e+00
  -1.2917833e-02   1.0999241e+00
  -1.6765999e-02   1.0998722e+00
  -3.1428324e-04   1.1000000e+00
  -5.3883366e-03   1.0999868e+00
  -3.0059707e-02   1.0995892e+00
   3.3772023e-02   1.0994814e+00
   1.5626065e-02   1.0998890e+00
   1.2589654e-02   1.0999280e+00
  -1.0289895e-02   1.0999519e+00
  -1.0848647e-02   1.0999465e+00
   2.7561088e-02   1.0996547e+00
  -8.3654022e-03   1.0999682e+00
   1.4693505e-02   1.0999019e+00
  -1.1979454e-02   1.0999348e+00
  -3.9701344e-02   1.0992833e+00
   1.0733712e-02   1.0999476e+00
   9.3777495e-03   1.0999600e+00
  -6.9147931e-03   1.0999783e+00
  -1.4966007e-02   1.0998982e+00
  -5.5463590e-04   1.0999999e+00
   1.3432796e-02   1.0999180e+00
   5.0050000e-03   1.0999886e+00
   1.8316220e-02   1.0998475e+00
   9.5590354e-04   1.0999996e+00
  -3.4235947e-02   1.0994671e+00
   6.4455316e-03   1.0999811e+00
   2.6545519e-02   1.0996797e+00
  -4.8055685e-03   1.0999895e+00
  -1.1690197e-02   1.0999379e+00
   7.6238409e-03   1.0999736e+00
  -1.3807146e-03   1.0999991e+00
  -1.4340985e-02   1.0999065e+00
   1.0674651e-02   1.0999482e+00
   3.1522227e-02   1.0995482e+00
  -1.2157216e-02   1.0999328e+00
  -2.5598849e-02   1.0997021e+00
   1.4108810e-02   1.0999095e+00
   1.7278176e-02   1.0998643e+00
  -2.3464563e-03   1.0999975e+00
  -6.8595415e-03   1.0999786e+00
  -1.1997431e-02   1.0999346e+00
  -2.2249400e-02   1.0997750e+00
  -2.2116304e-02   1.0997776e+00
   1.6161036e-02   1.0998813e+00
   3.2133556e-03   1.0999953e+00
   2.9610830e-02   1.0996014e+00
   2.9825019e-02   1.0995956e+00
   1.0480366e-02   1.0999501e+00
  -2.2401717e-03   1.0999977e+00
   5.1135105e-03   1.0999881e+00
   1.1434565e-02   1.0999406e+00
   4.2269299e-02   1.0991876e+00
  -1.6981863e-02   1.0998689e+00
   1.4037956e-03   1.0999991e+00
   3.8935438e-03   1.0999931e+00
   1.4423968e-02   1.0999054e+00
   5.1722015e-03   1.0999878e+00
   5.9005653e-03   1.0999842e+00
   8.8194921e-03   1.0999646e+00
  -1.1284163e-02   1.0999421e+00
  -1.5582281e-02   1.0998896e+00
   1.7492582e-02   1.0998609e+00
  -1.0107640e-02   1.0999536e+00
  -7.4308723e-03   1.0999749e+00
  -7.5424728e-03   1.0999741e+00
   1.4645248e-02   1.0999025e+00
  -1.2911419e-03   1.0999992e+00
  -4.8554063e-02   1.0989279e+00
   1.4961054e-02   1.0998983e+00
  -3.1443907e-02   1.0995505e+00
  -1.4709491e-02   1.0999016e+00
   1.9301951e-02   1.0998306e+00
   7.7576275e-03   1.0999726e+00
  -1.2099354e-02   1.0999335e+00
  -2.5743635e-04   1.1000000e+00
  -2.2493230e-03   1.0999977e+00
  -1.3710762e-02   1.0999145e+00
  -4.4167340e-02   1.0991129e+00
  -3.8552178e-02   1.0993242e+00
  -2.5280010e-02   1.0997095e+00
  -6.0847971e-03   1.0999832e+00
  -1.0554786e-02   1.0999494e+00
  -3.1141949e-02   1.0995591e+00
  -2.6665195e-03   1.0999968e+00
  -1.1709715e-02   1.0999377e+00
  -1.4567980e-02   1.0999035e+00
  -4.0012622e-02   1.0992720e+00
   1.7623554e-02   1.0998588e+00
  -1.0698332e-02   1.0999480e+00
  -1.2758380e-02   1.0999260e+00
  -3.6605921e-03   1.0999939e+00
  -7.8340231e-03   1.0999721e+00
  -3.9778569e-02   1.0992805e+00
  -1.4739065e-03   1.0999990e+00
  -1.6396630e-02   1.0998778e+00
  -2.2298402e-02   1.0997740e+00
   4.6281020e-02   1.0990260e+00
   2.2045279e-02   1.0997791e+00
   2.6469568e-02   1.0996815e+00
   2.2135701e-03   1.0999978e+00
  -1.5314425e-02   1.0998934e+00
   2.3297494e-02   1.0997533e+00
  -1.4284123e-02   1.0999073e+00
  -2.1779642e-02   1.0997844e+00
  -1.3346968e-02   1.0999190e+00
  -2.7177610e-02   1.0996642e+00
  -3.4563643e-03   1.0999946e+00
   1.4974590e-03   1.0999990e+00
  -3.3719939e-02   1.0994830e+00
   1.0739943e-03   1.0999995e+00
   5.4957448e-03   1.0999863e+00
   5.7910014e-03   1.0999848e+00
   9.6610842e-03   1.0999576e+00
   1.2094201e-02   1.0999335e+00
  -3.9114304e-02   1.0993044e+00
  -3.2239771e-02   1.0995274e+00
  -1.4843933e-02   1.0998998e+00
  -6.1515328e-03   1.0999828e+00
   8.2516507e-03   1.0999690e+00
  -1.6533645e-02   1.0998757e+00
   2.6562608e-03   1.0999968e+00
  -3.8347764e-02   1.0993314e+00
  -2.2903204e-02   1.0997615e+00
   5.1983046e-03   1.0999877e+00
  -2.1055879e-02   1.0997985e+00
  -2.5394587e-03   1.0999971e+00
   2.1649805e-02   1.0997869e+00
  -1.0929745e-02   1.0999457e+00
  -2.5167868e-02   1.0997120e+00
  -2.8782992e-02   1.0996234e+00
   1.0661505e-02   1.0999483e+00
   1.9128444e-02   1.0998337e+00
  -1.8646176e-02   1.0998420e+00
   1.3204885e-02   1.0999207e+00
  -4.4017414e-03   1.0999912e+00
   1.7947936e-02   1.0998536e+00
   8.6901956e-03   1.0999657e+00
   1.1264972e-02   1.0999423e+00
  -1.8629606e-02   1.0998422e+00
   2.7612986e-02   1.0996534e+00
   1.9982988e-02   1.0998185e+00
  -9.6854327e-03   1.0999574e+00
   1.7544770e-02   1.0998601e+00
   1.3805090e-02   1.0999134e+00
   8.3103338e-03   1.0999686e+00
   1.0870835e-02   1.0999463e+00
   5.3211587e-03   1.0999871e+00
   1.4199079e-02   1.0999084e+00
   1.4714529e-02   1.0999016e+00
   1.4249010e-02   1.0999077e+00
  -2.2348992e-02   1.0997729e+00
   1.0192004e-02   1.0999528e+00
   1.0305235e-02   1.0999517e+00
   1.0060339e-02   1.0999540e+00
  -2.0004155e-02   1.0998181e+00
  -1.3892083e-02   1.0999123e+00
   3.4284515e-02   1.0994656e+00
   2.0129272e-02   1.0998158e+00
  -2.3051898e-02   1.0997584e+00
  -2.2323839e-02   1.0997735e+00
   1.5492599e-02   1.0998909e+00
   4.3252962e-03   1.0999915e+00
   9.9754501e-03   1.0999548e+00
  -1.7893654e-02   1.0998545e+00
  -8.9150887e-03   1.0999639e+00
  -8.3789246e-03   1.0999681e+00
  -2.9032506e-03   1.0999962e+00
   3.5825356e-02   1.0994165e+00
  -2.8127519e-02   1.0996403e+00
   1.7239633e-02   1.0998649e+00
   2.2783056e-02   1.0997640e+00
   2.0748300e-02   1.0998043e+00
   3.2313396e-02   1.0995253e+00
  -2.6890746e-02   1.0996713e+00
   1.5185499e-02   1.0998952e+00
  -5.5906726e-04   1.0999999e+00
   1.1326893e-02   1.0999417e+00
  -1.3876077e-02   1.0999125e+00
   8.2338645e-03   1.0999692e+00
  -8.4009278e-03   1.0999679e+00
   1.2137258e-02   1.0999330e+00
  -7.0146907e-04   1.0999998e+00
   1.4224209e-02   1.0999080e+00
  -7.0405463e-03   1.0999775e+00
  -2.3816217e-03   1.0999974e+00
  -3.1391302e-03   1.0999955e+00
  -1.6380269e-02   1.0998780e+00
  -5.7220430e-03   1.0999851e+00
   4.5918365e-02   1.0990412e+00
  -4.0676009e-03   1.0999925e+00
   1.8070409e-02   1.0998516e+00
  -1.9994216e-02   1.0998183e+00
  -1.0761284e-04   1.1000000e+00
   1.0685433e-02   1.0999481e+00
   1.7021819e-02   1.0998683e+00
   2.3474675e-02   1.0997495e+00
  -3.9620460e-04   1.0999999e+00
  -1.1689547e-02   1.0999379e+00
   6.8836319e-03   1.0999785e+00
  -3.4272812e-03   1.0999947e+00
  -2.4836397e-02   1.0997196e+00
  -7.7669710e-03   1.0999726e+00
   1.3731448e-02   1.0999143e+00
   4.6982086e-03   1.0999900e+00
  -1.3650408e-03   1.0999992e+00
  -1.5357354e-02   1.0998928e+00
   6.0330891e-03   1.0999835e+00
  -6.3342639e-03   1.0999818e+00
  -6.0825363e-03   1.0999832e+00
  -1.1097347e-02   1.0999440e+00
  -5.0864689e-03   1.0999882e+00
  -2.4069998e-03   1.0999974e+00
   1.4433948e-02   1.0999053e+00
  -7.6534224e-03   1.0999734e+00
   1.0623624e-02   1.0999487e+00
   2.9390475e-03   1.0999961e+00
  -2.7467881e-02   1.0996570e+00
   1.0987730e-02   1.0999451e+00
   1.1842057e-02   1.0999363e+00
   2.3129332e-02   1.0997568e+00
   1.0696327e-02   1.0999480e+00
   1.5818368e-02   1.0998863e+00
  -3.1899374e-02   1.0995374e+00
   8.3672408e-03   1.0999682e+00
   4.0525120e-03   1.0999925e+00
  -1.7493953e-02   1.0998609e+00
  -8.8341708e-03   1.0999645e+00
   4.1993695e-03   1.0999920e+00
  -2.3090777e-02   1.0997576e+00
   1.3057082e-02   1.0999225e+00
  -3.1631314e-03   1.0999955e+00
  -2.7254170e-02   1.0996623e+00
  -4.6482368e-02   1.0990175e+00
   2.9960323e-03   1.0999959e+00
  -1.4956227e-02   1.0998983e+00
   5.3133013e-02   1.0987160e+00
  -5.1719453e-03   1.0999878e+00
  -3.9440353e-02   1.0992927e+00
  -2.5072155e-02   1.0997142e+00
  -2.4452498e-02   1.0997282e+00
   1.3739749e-02   1.0999142e+00
   1.7013705e-02   1.0998684e+00
   3.0522669e-02   1.0995764e+00
  -3.0538749e-02   1.0995760e+00
  -4.1292246e-03   1.0999922e+00
  -1.5156061e-02   1.0998956e+00
   3.4029688e-02   1.0994735e+00
  -2.6022024e-02   1.0996922e+00
   3.2109244e-04   1.1000000e+00
   6.7241012e-02   1.0979429e+00
   2.8998303e-02   1.0996177e+00
  -2.2161955e-02   1.0997767e+00
   1.3130095e-02   1.0999216e+00
   1.7641751e-02   1.0998585e+00
  -3.4740178e-03   1.0999945e+00
  -1.2822449e-02   1.0999253e+00
  -1.0432459e-03   1.0999995e+00
  -2.9491556e-02   1.0996046e+00
   1.5951363e-02   1.0998843e+00
   2.7792282e-02   1.0996488e+00
   1.2049155e-03   1.0999993e+00
   2.6485986e-02   1.0996811e+00
  -2.8112076e-03   1.0999964e+00
   1.2286511e-02   1.0999314e+00
   5.0154448e-03   1.0999886e+00
  -3.2341628e-03   1.0999952e+00
  -7.5706982e-03   1.0999739e+00
   1.0351905e-02   1.0999513e+00
   2.9292878e-02   1.0996099e+00
  -7.7630971e-03   1.0999726e+00
  -6.0420553e-03   1.0999834e+00
   2.7191686e-02   1.0996639e+00
   1.7199254e-02   1.0998655e+00
  -3.8916889e-02   1.0993114e+00
   3.0803874e-02   1.0995686e+00
   1.0052012e-02   1.0999541e+00
  -6.7058769e-03   1.0999796e+00
  -2.6100719e-02   1.0996903e+00
  -3.4103056e-02   1.0994712e+00
  -9.2213165e-03   1.0999613e+00
  -1.7666817e-02   1.0998581e+00
   6.8328398e-03   1.0999788e+00
  -1.4908808e-02   1.0998990e+00
   2.9750864e-02   1.0995976e+00
  -1.8253024e-02   1.0998485e+00
   1.1523454e-03   1.0999994e+00
   6.2232421e-03   1.0999824e+00
  -3.1074776e-02   1.0995610e+00
  -1.0556466e-02   1.0999493e+00
  -3.5371710e-02   1.0994311e+00
  -8.6488437e-03   1.0999660e+00
   5.5606443e-03   1.0999859e+00
  -3.3591423e-02   1.0994870e+00
  -2.1764702e-02   1.0997847e+00
  -3.2931881e-02   1.0995069e+00
  -7.4641661e-03   1.0999747e+00
   1.6903038e-02   1.0998701e+00
   2.4194008e-02   1.0997339e+00
  -1.6011030e-02   1.0998835e+00
  -1.6985775e-03   1.0999987e+00
  -3.0999022e-02   1.0995631e+00
   5.5584886e-03   1.0999860e+00
  -6.5351054e-03   1.0999806e+00
  -1.7200123e-02   1.0998655e+00
   1.6310248e-02   1.0998791e+00
  -1.5659330e-02   1.0998885e+00
  -2.1333934e-02   1.0997931e+00
   3.1881172e-02   1.0995379e+00
   3.0870761e-02   1.0995667e+00
  -1.6524633e-02   1.0998759e+00
   1.8530336e-02   1.0998439e+00
   3.3397269e-02   1.0994929e+00
   1.3677627e-02   1.0999150e+00
  -1.7405186e-03   1.0999986e+00
   1.3161716e-02   1.0999213e+00
   8.9992993e-03   1.0999632e+00
   1.5844986e-03   1.0999989e+00
  -1.5004401e-02   1.0998977e+00
   2.1749045e-02   1.0997850e+00
  -1.1185857e-02   1.0999431e+00
   3.5873507e-03   1.0999942e+00
  -3.0594805e-02   1.0995744e+00
  -2.9088482e-02   1.0996153e+00
  -1.9749301e-02   1.0998227e+00
  -1.9962748e-03   1.0999982e+00
  -2.3737486e-02   1.0997438e+00
  -6.4594460e-03   1.0999810e+00
   4.1439383e-05   1.1000000e+00
   3.9811996e-02   1.0992793e+00
  -6.5456591e-03   1.0999805e+00
   1.6300541e-02   1.0998792e+00
  -2.3898647e-02   1.0997404e+00
  -5.9198870e-03   1.0999841e+00
   1.9102045e-02   1.0998341e+00
  -9.9671311e-04   1.0999995e+00
  -1.1806631e-02   1.0999366e+00
  -2.4512340e-02   1.0997269e+00
   1.9520585e-02   1.0998268e+00
   2.0479111e-02   1.0998093e+00
   8.8945526e-03   1.0999640e+00
  -2.5574869e-02   1.0997027e+00
   9.4007387e-03   1.0999598e+00
  -2.3176185e-03   1.0999976e+00
   1.1833561e-03   1.0999994e+00
  -1.1260253e-02   1.0999424e+00
  -1.1742627e-02   1.0999373e+00
   2.4689432e-02   1.0997229e+00
  -2.2059336e-02   1.0997788e+00
   8.5879977e-03   1.0999665e+00
  -2.1635048e-02   1.0997872e+00
   9.2313186e-03   1.0999613e+00
  -2.8665798e-02   1.0996264e+00
  -2.1797566e-02   1.0997840e+00
   1.9967168e-02   1.0998188e+00
   2.6779920e-02   1.0996740e+00
   1.5496266e-02   1.0998908e+00
  -9.0135623e-03   1.0999631e+00
   1.7528556e-04   1.1000000e+00
   3.0593578e-02   1.0995745e+00
   1.4487881e-02   1.0999046e+00
  -1.6700443e-02   1.0998732e+00
  -1.0523085e-03   1.0999995e+00
   2.3509420e-02   1.0997487e+00
   2.7477617e-02   1.0996568e+00
   1.2261394e-03   1.0999993e+00
   1.8006340e-03   1.0999985e+00
  -4.2100777e-03   1.0999919e+00
  -1.0622691e-02   1.0999487e+00
   1.3605187e-02   1.0999159e+00
  -1.1375391e-02   1.0999412e+00
   3.6505898e-02   1.0993941e+00
   7.3957946e-03   1.0999751e+00
  -1.2886849e-02   1.0999245e+00
   9.0899298e-03   1.0999624e+00
   5.0217230e-03   1.0999885e+00
   1.8180562e-03   1.0999985e+00
  -1.5458356e-02   1.0998914e+00
  -2.3855213e-02   1.0997413e+00
   2.2319566e-02   1.0997735e+00
   1.0522508e-02   1.0999497e+00
  -6.6296820e-03   1.0999800e+00
   5.8282474e-03   1.0999846e+00
  -3.0957885e-02   1.0995643e+00
   1.7720203e-02   1.0998573e+00
   3.4480336e-03   1.0999946e+00
   1.3970308e-02   1.0999113e+00
  -1.3129045e-02   1.0999216e+00
   2.5684098e-02   1.0997001e+00
   1.7140896e-02   1.0998664e+00
  -1.0519671e-03   1.0999995e+00
  -6.7968033e-03   1.0999790e+00
  -1.3063892e-02   1.0999224e+00
   6.7264906e-04   1.0999998e+00
   2.3740591e-02   1.0997438e+00
   1.0586097e-02   1.0999491e+00
   1.3867797e-02   1.0999126e+00
   1.9938787e-02   1.0998193e+00
   4.2885519e-02   1.0991637e+00
  -1.7451204e-02   1.0998616e+00
   2.5832442e-02   1.0996966e+00
  -4.8128171e-03   1.0999895e+00
  -3.7037251e-02   1.0993763e+00
   2.1430332e-03   1.0999979e+00
  -2.1130285e-02   1.0997970e+00
   1.2094089e-02   1.0999335e+00
   2.0662457e-03   1.0999981e+00
   2.0547637e-03   1.0999981e+00
   1.8115257e-03   1.0999985e+00
  -4.0478063e-03   1.0999926e+00
  -7.9552699e-03   1.0999712e+00
  -4.7038330e-02   1.0989938e+00
  -4.2562480e-02   1.0991763e+00
   1.4220333e-02   1.0999081e+00
  -4.8100711e-02   1.0989478e+00
  -3.4518364e-04   1.0999999e+00
  -8.8252405e-03   1.0999646e+00
   1.2812180e-02   1.0999254e+00
   1.2456964e-02   1.0999295e+00
  -3.3336001e-02   1.0994948e+00
   2.6886448e-02   1.0996714e+00
   8.3838967e-03   1.0999680e+00
  -6.4806397e-03   1.0999809e+00
  -1.3455431e-02   1.0999177e+00
   5.6590695e-03   1.0999854e+00
   2.4026072e-02   1.0997376e+00
  -3.1360456e-03   1.0999955e+00
   1.1142351e-03   1.0999994e+00
  -2.7804082e-03   1.0999965e+00
   2.3550621e-02   1.0997479e+00
  -1.2602093e-02   1.0999278e+00
   1.4372435e-02   1.0999061e+00
  -2.9222029e-02   1.0996118e+00
   2.8704522e-02   1.0996254e+00
   1.0092891e-02   1.0999537e+00
  -1.4738848e-03   1.0999990e+00
  -1.6395677e-02   1.0998778e+00
  -4.3746168e-03   1.0999913e+00
  -1.1847612e-02   1.0999362e+00
  -1.4374861e-03   1.0999991e+00
  -2.2880463e-02   1.0997620e+00
   9.1537651e-03   1.0999619e+00
  -2.5512760e-02   1.0997041e+00
   6.4667028e-03   1.0999810e+00
  -2.2828144e-02   1.0997631e+00
  -7.9904842e-03   1.0999710e+00
  -1.5354832e-02   1.0998928e+00
  -2.3588851e-02   1.0997470e+00
  -1.6707479e-02   1.0998731e+00
   4.5279972e-03   1.0999907e+00
   4.6907119e-02   1.0989994e+00
   1.4117482e-02   1.0999094e+00
  -9.3972609e-03   1.0999599e+00
  -5.4877788e-04   1.0999999e+00
   1.5320975e-02   1.0998933e+00
   9.4720678e-03   1.0999592e+00
   6.3951744e-03   1.0999814e+00
  -5.6134365e-03   1.0999857e+00
   2.6382990e-02   1.0996836e+00
   4.5118697e-03   1.0999907e+00
  -2.7102331e-03   1.0999967e+00
  -3.3533094e-02   1.0994888e+00
   2.9057877e-03   1.0999962e+00
   4.6462275e-02   1.0990183e+00
   4.2873957e-02   1.0991641e+00
  -1.5361510e-02   1.0998927e+00
  -3.2216585e-02   1.0995281e+00
   1.6656175e-02   1.0998739e+00
   7.6304301e-03   1.0999735e+00
   3.0208608e-02   1.0995851e+00
   2.7768556e-02   1.0996494e+00
  -2.8932933e-02   1.0996194e+00
   2.1514414e-02   1.0997896e+00
   1.4997193e-02   1.0998978e+00
  -1.1835282e-03   1.0999994e+00
   8.0876086e-03   1.0999703e+00
  -3.0466123e-02   1.0995780e+00
   1.4633037e-02   1.0999027e+00
   2.1207425e-02   1.0997955e+00
   2.1595460e-03   1.0999979e+00
   4.1323893e-03   1.0999922e+00
   1.8953015e-02   1.0998367e+00
   9.4336254e-03   1.0999595e+00
  -2.0542959e-02   1.0998082e+00
  -1.2850710e-02   1.0999249e+00
   4.0262025e-03   1.0999926e+00
  -3.7964245e-02   1.0993447e+00
   1.8855714e-02   1.0998384e+00
  -3.7919056e-03   1.0999935e+00
   4.0667260e-02   1.0992480e+00
  -1.6893402e-02   1.0998703e+00
  -1.8778079e-02   1.0998397e+00
   1.1948590e-02   1.0999351e+00
  -1.3175844e-02   1.0999211e+00
  -1.3542247e-02   1.0999166e+00
  -3.3536987e-04   1.0999999e+00
   3.5973008e-04   1.0999999e+00
   1.7026422e-02   1.0998682e+00
   9.0126430e-03   1.0999631e+00
  -7.4794177e-05   1.1000000e+00
   1.9152876e-02   1.0998332e+00
  -1.2247684e-02   1.0999318e+00
   2.2486634e-02   1.0997701e+00
  -2.3900397e-02   1.0997403e+00
  -2.2717860e-03   1.0999977e+00
  -2.2202503e-03   1.0999978e+00
  -1.5255960e-02   1.0998942e+00
   1.8968904e-02   1.0998364e+00
   3.6734051e-03   1.0999939e+00
   1.7731892e-02   1.0998571e+00
   8.9361971e-03   1.0999637e+00
  -9.9680693e-03   1.0999548e+00
  -5.1559335e-03   1.0999879e+00
   5.3530079e-02   1.0986967e+00
   2.3961234e-03   1.0999974e+00
   6.6263413e-02   1.0980023e+00
   3.5229900e-02   1.0994357e+00
  -6.2774428e-03   1.0999821e+00
   5.2579296e-03   1.0999874e+00
   2.3745840e-02   1.0997437e+00
  -2.8271495e-03   1.0999964e+00
  -1.2866912e-02   1.0999247e+00
   2.4882072e-02   1.0997185e+00
  -1.3987248e-02   1.0999111e+00
  -1.3148391e-03   1.0999992e+00
   5.5126629e-03   1.0999862e+00
  -1.0894474e-02   1.0999460e+00
   3.0315029e-02   1.0995822e+00
   1.6146383e-02   1.0998815e+00
  -1.7197722e-02   1.0998656e+00
   3.2495851e-03   1.0999952e+00
  -1.2456443e-02   1.0999295e+00
   9.2822899e-03   1.0999608e+00
   9.9819252e-03   1.0999547e+00
   3.1770226e-03   1.0999954e+00
  -2.7521254e-02   1.0996557e+00
  -9.2444389e-03   1.0999612e+00
   1.1248271e-02   1.0999425e+00
  -4.3763871e-03   1.0999913e+00
   3.4197472e-03   1.0999947e+00
   1.3382989e-02   1.0999186e+00
  -2.7300678e-02   1.0996612e+00
  -1.3911125e-02   1.0999120e+00
  -3.4781147e-03   1.0999945e+00
   6.1732841e-02   1.0982664e+00
  -2.2742582e-02   1.0997649e+00
   4.5378917e-02   1.0990636e+00
  -4.3493976e-02   1.0991398e+00
  -1.4295219e-02   1.0999071e+00
  -9.8096208e-03   1.0999563e+00
   2.7238801e-02   1.0996627e+00
   1.5462933e-03   1.0999989e+00
  -4.3820039e-03   1.0999913e+00
  -4.3188172e-03   1.0999915e+00
   1.9636163e-02   1.0998247e+00
   2.2922380e-02   1.0997611e+00
   8.5929787e-03   1.0999664e+00
  -4.0139176e-02   1.0992674e+00
  -3.1664487e-02   1.0995442e+00
   3.0698109e-02   1.0995716e+00
   9.3083538e-03   1.0999606e+00
   1.5552181e-02   1.0998901e+00
   2.3950387e-02   1.0997392e+00
   2.2673126e-02   1.0997663e+00
  -9.7267787e-03   1.0999570e+00
   3.4116984e-02   1.0994708e+00
   6.8459575e-03   1.0999787e+00
  -1.2682185e-02   1.0999269e+00
   1.2255171e-02   1.0999317e+00
  -2.0540930e-03   1.0999981e+00
   4.0032049e-03   1.0999927e+00
   2.4125291e-02   1.0997354e+00
   4.0096839e-03   1.0999927e+00
  -2.0834381e-02   1.0998027e+00
   3.1533970e-03   1.0999955e+00
   1.0484306e-02   1.0999500e+00
   1.8949852e-02   1.0998368e+00
   1.2632923e-02   1.0999275e+00
  -2.9816915e-02   1.0995958e+00
  -6.0240798e-03   1.0999835e+00
  -9.6627469e-03   1.0999576e+00
  -1.3080992e-02   1.0999222e+00
   3.2986318e-02   1.0995053e+00
  -1.4362533e-02   1.0999062e+00
   9.8004342e-03   1.0999563e+00
  -3.2514153e-02   1.0995194e+00
  -1.9245538e-02   1.0998316e+00
   3.6508533e-02   1.0993940e+00
   4.5466268e-03   1.0999906e+00
  -1.1230532e-02   1.0999427e+00
  -4.4488773e-03   1.0999910e+00
  -7.7146737e-03   1.0999729e+00
  -5.6143027e-03   1.0999857e+00
  -2.8012423e-02   1.0996433e+00
   2.9364482e-02   1.0996080e+00
   5.4158494e-03   1.0999867e+00
   1.9998032e-02   1.0998182e+00
  -2.9335664e-03   1.0999961e+00
   2.7373760e-02   1.0996593e+00
  -3.0255876e-02   1.0995838e+00
   1.3089410e-02   1.0999221e+00
  -2.6674069e-02   1.0996765e+00
   9.7976379e-04   1.0999996e+00
  -2.1846665e-02   1.0997830e+00
  -1.0895595e-02   1.0999460e+00
   6.4906552e-03   1.0999809e+00
   1.0631186e-02   1.0999486e+00
  -9.9090123e-03   1.0999554e+00
  -1.4394229e-02   1.0999058e+00
  -2.4930558e-03   1.0999972e+00
  -1.1740317e-02   1.0999373e+00
   1.0763875e-02   1.0999473e+00
   2.2486389e-02   1.0997701e+00
   5.2761758e-03   1.0999873e+00
  -1.6845931e-02   1.0998710e+00
  -2.7433297e-02   1.0996579e+00
  -2.6965012e-02   1.0996694e+00
   5.2090380e-03   1.0999877e+00
  -1.9419082e-02   1.0998286e+00
  -9.6906303e-04   1.0999996e+00
  -2.9018364e-02   1.0996172e+00
  -1.5607517e-02   1.0998893e+00
   1.6448056e-02   1.0998770e+00
  -6.5301143e-03   1.0999806e+00
  -1.5781977e-02   1.0998868e+00
   1.0611448e-02   1.0999488e+00
   8.4745482e-03   1.0999674e+00
  -2.5685541e-03   1.0999970e+00
  -1.6407069e-03   1.0999988e+00
  -1.9660878e-02   1.0998243e+00
  -2.7680207e-02   1.0996517e+00
  -7.7225296e-04   1.0999997e+00
   1.7699064e-02   1.0998576e+00
   3.4285343e-03   1.0999947e+00
  -7.7606439e-03   1.0999726e+00
  -1.4695414e-02   1.0999018e+00
  -6.0189472e-03   1.0999835e+00
  -6.8315627e-03   1.0999788e+00
  -4.7621639e-03   1.0999897e+00
  -1.1542874e-02   1.0999394e+00
   3.3575098e-02   1.0994875e+00
   3.2800046e-02   1.0995109e+00
   5.5846356e-03   1.0999858e+00
   5.3183468e-03   1.0999871e+00
   1.9796871e-02   1.0998218e+00
   2.6392898e-02   1.0996833e+00
  -2.9894086e-02   1.0995937e+00
  -1.9267992e-02   1.0998312e+00
  -9.7679196e-03   1.0999566e+00
   4.0682920e-03   1.0999925e+00
  -2.6601017e-02   1.0996783e+00
   2.1537767e-02   1.0997891e+00
  -2.8849374e-02   1.0996216e+00
  -8.8689816e-03   1.0999642e+00
   2.7749842e-02   1.0996499e+00
  -1.6783219e-02   1.0998720e+00
  -2.1501013e-02   1.0997898e+00
  -3.8726029e-03   1.0999932e+00
  -9.9262698e-03   1.0999552e+00
  -3.4032913e-02   1.0994734e+00
   8.0442315e-04   1.0999997e+00
   2.3414397e-03   1.0999975e+00
  -1.1863704e-02   1.0999360e+00
  -3.3649388e-03   1.0999949e+00
  -2.3186792e-02   1.0997556e+00
   1.0238439e-02   1.0999524e+00
   8.0967571e-03   1.0999702e+00
  -5.9246944e-03   1.0999840e+00
   2.6653013e-02   1.0996771e+00
   3.0676469e-02   1.0995722e+00
   5.4950831e-03   1.0999863e+00
  -4.9457017e-02   1.0988876e+00
   2.0341614e-02   1.0998119e+00
  -1.4969897e-02   1.0998981e+00
   1.4416521e-02   1.0999055e+00
   3.0766810e-02   1.0995696e+00
   1.1864696e-02   1.0999360e+00
   1.2839561e-02   1.0999251e+00
  -6.1630417e-03   1.0999827e+00
  -1.3013529e-02   1.0999230e+00
   7.0995305e-03   1.0999771e+00
  -3.5898375e-02   1.0994141e+00
   1.9374607e-02   1.0998294e+00
  -3.9897783e-03   1.0999928e+00
   5.4716984e-03   1.0999864e+00
   2.4252763e-02   1.0997326e+00
   2.8334547e-03   1.0999964e+00
   4.3635586e-03   1.0999913e+00
   5.4731479e-02   1.0986375e+00
  -6.2950667e-02   1.0981973e+00
   3.6331241e-02   1.0993999e+00
  -3.4688275e-03   1.0999945e+00
  -2.4943714e-02   1.0997172e+00
   2.2663334e-03   1.0999977e+00
  -8.7709602e-03   1.0999650e+00
   2.8985808e-02   1.0996180e+00
   3.5123647e-02   1.0994391e+00
   1.2447939e-02   1.0999296e+00
  -2.9170161e-02   1.0996132e+00
   4.6781030e-05   1.1000000e+00
   1.8747569e-02   1.0998402e+00
   3.6693808e-04   1.0999999e+00
  -9.5425352e-03   1.0999586e+00
  -5.4449047e-03   1.0999865e+00
  -7.1908448e-03   1.0999765e+00
  -1.0452746e-02   1.0999503e+00
  -1.7680647e-02   1.0998579e+00
  -6.8411527e-03   1.0999787e+00
  -3.9270115e-02   1.0992988e+00
  -1.6883393e-02   1.0998704e+00
  -1.7923490e-02   1.0998540e+00
   6.4221915e-03   1.0999813e+00
  -1.0489941e-02   1.0999500e+00
   1.6613950e-03   1.0999987e+00
  -1.0626671e-02   1.0999487e+00
  -2.8260529e-03   1.0999964e+00
  -1.0191732e-03   1.0999995e+00
  -2.9357853e-02   1.0996082e+00
  -3.3509950e-02   1.0994895e+00
   3.1156754e-03   1.0999956e+00
   6.8640911e-03   1.0999786e+00
  -4.4019158e-02   1.0991189e+00
   1.0283874e-02   1.0999519e+00
   8.8914224e-03   1.0999641e+00
  -1.0131236e-02   1.0999533e+00
  -2.7111665e-02   1.0996658e+00
  -3.0806723e-03   1.0999957e+00
   5.5147620e-03   1.0999862e+00
   3.3378935e-02   1.0994935e+00
  -1.8974199e-02   1.0998363e+00
  -1.9827333e-03   1.0999982e+00
  -1.7777805e-02   1.0998563e+00
  -3.3314997e-02   1.0994954e+00
   4.0026690e-02   1.0992715e+00
  -1.5494360e-02   1.0998909e+00
  -1.1212556e-02   1.0999429e+00
  -3.8820688e-02   1.0993148e+00
  -6.3442579e-03   1.0999817e+00
   1.1423743e-02   1.0999407e+00
  -1.7780597e-02   1.0998563e+00
   1.7575201e-02   1.0998596e+00
  -1.2931623e-02   1.0999240e+00
  -3.8292463e-02   1.0993333e+00
   1.5352388e-02   1.0998929e+00
   7.8337324e-03   1.0999721e+00
  -2.8961437e-02   1.0996187e+00
  -1.1528841e-02   1.0999396e+00
   1.0723535e-02   1.0999477e+00
   2.0092974e-02   1.0998165e+00
  -1.8178700e-02   1.0998498e+00
   5.4164143e-03   1.0999867e+00
  -4.6335200e-03   1.0999902e+00
   1.4892867e-02   1.0998992e+00
   1.5471449e-02   1.0998912e+00
  -1.8570927e-02   1.0998432e+00
   1.9345109e-02   1.0998299e+00
  -2.8932666e-03   1.0999962e+00
  -1.3545417e-02   1.0999166e+00
  -3.8394360e-02   1.0993297e+00
  -1.5728048e-02   1.0998876e+00
   2.1458906e-02   1.0997907e+00
   1.2800725e-02   1.0999255e+00
   1.3828100e-02   1.0999131e+00
  -1.7637370e-02   1.0998586e+00
   1.5029666e-02   1.0998973e+00
   2.0232475e-02   1.0998139e+00
  -2.2642412e-02   1.0997669e+00
   2.4023367e-02   1.0997376e+00
  -5.5613436e-03   1.0999859e+00
  -4.3683415e-02   1.0991323e+00
   1.5681665e-02   1.0998882e+00
  -1.3977066e-02   1.0999112e+00
  -1.5079634e-02   1.0998966e+00
  -1.4829749e-02   1.0999000e+00
  -1.4678230e-02   1.0999021e+00
   1.4811775e-02   1.0999003e+00
   8.6511455e-03   1.0999660e+00
   8.8106296e-03   1.0999647e+00
  -2.3298183e-02   1.0997532e+00
   3.5354832e-02   1.0994317e+00
  -2.1938157e-02   1.0997812e+00
   1.4732242e-02   1.0999013e+00
   1.2203801e-02   1.0999323e+00
   1.4727129e-03   1.0999990e+00
  -1.4049815e-02   1.0999103e+00
  -1.4704029e-02   1.0999017e+00
  -2.5656708e-02   1.0997007e+00
   1.9561913e-02   1.0998260e+00
   1.1563521e-02   1.0999392e+00
  -1.4225641e-02   1.0999080e+00
   4.8272402e-04   1.0999999e+00
  -3.7498951e-03   1.0999936e+00
   2.3467687e-02   1.0997496e+00
  -2.8128363e-02   1.0996403e+00
   2.1290667e-02   1.0997939e+00
  -1.8597009e-02   1.0998428e+00
  -4.6529154e-03   1.0999902e+00
   5.4970074e-02   1.0986256e+00
   2.9207096e-02   1.0996122e+00
  -1.4637787e-02   1.0999026e+00
   3.9532485e-03   1.0999929e+00
  -1.5903280e-02   1.0998850e+00
  -1.2351349e-03   1.0999993e+00
  -1.0815074e-02   1.0999468e+00
   3.3865303e-02   1.0994786e+00
   5.7661392e-03   1.0999849e+00
  -1.2566999e-02   1.0999282e+00
  -2.1627116e-02   1.0997874e+00
   9.5405099e-03   1.0999586e+00
  -2.0534352e-04   1.1000000e+00
   1.0816762e-02   1.0999468e+00
  -1.5692885e-03   1.0999989e+00
  -1.1812839e-03   1.0999994e+00
   4.9452160e-03   1.0999889e+00


==> phase_scatter_ldv2-5.dat <==
  -7.9100118e-01   6.1181463e-01
  -8.7462519e-01   4.8479972e-01
  -4.8550526e-01   8.7423375e-01
  -6.7134368e-01   7.4114619e-01
  -7.9941770e-01   6.0077562e-01
  -6.8230806e-01   7.3106478e-01
  -7.1815682e-01   6.9588130e-01
  -9.5979942e-01   2.8068680e-01
  -7.8780962e-01   6.1591883e-01
  -7.1930059e-01   6.9469897e-01
  -7.5409770e-01   6.5676225e-01
  -8.7426517e-01   4.8544868e-01
  -8.9907043e-01   4.3780402e-01
  -3.3744118e-01   9.4134662e-01
  -7.9045487e-01   6.1252028e-01
  -7.5775968e-01   6.5253372e-01
  -7.1702064e-01   6.9705193e-01
  -7.8030787e-01   6.2539557e-01
  -7.5495901e-01   6.5577199e-01
  -6.3443412e-01   7.7297693e-01
  -8.4257207e-01   5.3858361e-01
  -7.7056510e-01   6.3736130e-01
  -8.0787137e-01   5.8935884e-01
  -8.1898954e-01   5.7380845e-01
  -7.9347842e-01   6.0859839e-01
  -6.1914595e-01   7.8527593e-01
  -6.1230399e-01   7.9062243e-01
  -6.8454578e-01   7.2896987e-01
  -6.8407374e-01   7.2941286e-01
  -4.1045116e-01   9.1188258e-01
  -7.4523107e-01   6.6680631e-01
  -5.8664852e-01   8.0984166e-01
  -7.4935579e-01   6.6216757e-01
  -6.6160605e-01   7.4985161e-01
  -6.4396768e-01   7.6505269e-01
  -7.7190223e-01   6.3574125e-01
  -8.3628971e-01   5.4828781e-01
  -8.8194789e-01   4.7134692e-01
  -8.0619889e-01   5.9164461e-01
  -7.0767890e-01   7.0653420e-01
  -5.3799909e-01   8.4294542e-01
  -5.3968987e-01   8.4186391e-01
  -5.9712417e-01   8.0214882e-01
  -9.1202769e-01   4.1012863e-01
  -7.4370190e-01   6.6851139e-01
  -7.0615071e-01   7.0806156e-01
  -7.5303839e-01   6.5797658e-01
  -2.1387635e-01   9.7686074e-01
  -8.7624056e-01   4.8187393e-01
  -5.4361593e-01   8.3933409e-01
  -6.7199847e-01   7.4055254e-01
  -7.1733014e-01   6.9673343e-01
  -7.2699075e-01   6.8664725e-01
  -6.1186747e-01   7.9096031e-01
  -8.2475016e-01   5.6549728e-01
  -4.6826586e-01   8.8358762e-01
  -7.4125966e-01   6.7121838e-01
  -9.1931517e-01   3.9352207e-01
  -6.5777182e-01   7.5321726e-01
  -8.0399262e-01   5.9463927e-01
  -7.4294470e-01   6.6935280e-01
  -5.1881096e-01   8.5488899e-01
  -6.1716101e-01   7.8683689e-01
  -7.1411988e-01   7.0002343e-01
  -6.8662872e-01   7.2700826e-01
  -8.9745416e-01   4.4110774e-01
  -7.2276517e-01   6.9109370e-01
  -8.2469516e-01   5.6557749e-01
  -7.4896897e-01   6.6260507e-01
  -7.7681256e-01   6.2973189e-01
  -5.3544463e-01   8.4457033e-01
  -8.8109807e-01   4.7293360e-01
  -6.7641194e-01   7.3652351e-01
  -5.9495869e-01   8.0375628e-01
  -7.4901153e-01   6.6255696e-01
  -5.7885532e-01   8.1543026e-01
  -6.5878192e-01   7.5233396e-01
  -7.1921070e-01   6.9479203e-01
  -5.9925415e-01   8.0055884e-01
  -6.5161957e-01   7.5854593e-01
  -7.7134057e-01   6.3642260e-01
  -7.7648003e-01   6.3014186e-01
  -5.9071422e-01   8.0688085e-01
  -8.1320581e-01   5.8197621e-01
  -8.3766333e-01   5.4618691e-01
  -7.2208642e-01   6.9180286e-01
  -7.9169209e-01   6.1092032e-01
  -7.0115889e-01   7.1300506e-01
  -8.2936254e-01   5.5871082e-01
  -7.7236001e-01   6.3518503e-01
  -6.1745157e-01   7.8660890e-01
  -6.9037089e-01   7.2345562e-01
  -8.6371627e-01   5.0397839e-01
  -7.8013311e-01   6.2561357e-01
  -8.8416435e-01   4.6717599e-01
  -6.5372558e-01   7.5673170e-01
  -8.1796467e-01   5.7526846e-01
  -7.1646720e-01   6.9762078e-01
  -6.9779025e-01   7.1630215e-01
  -8.0180444e-01   5.9758652e-01
  -5.5652897e-01   8.3082821e-01
  -8.2034509e-01   5.7186880e-01
  -5.3936824e-01   8.4207001e-01
  -5.4874602e-01   8.3598912e-01
  -5.9668595e-01   8.0247484e-01
  -7.8418588e-01   6.2052599e-01
  -6.8103377e-01   7.3225201e-01
  -7.1264956e-01   7.0152021e-01
  -7.2390253e-01   6.8990225e-01
  -7.3762636e-01   6.7520912e-01
  -6.5055177e-01   7.5946191e-01
  -9.0958236e-01   4.1552368e-01
  -8.8398492e-01   4.6751541e-01
  -5.6688171e-01   8.2379920e-01
  -6.8204440e-01   7.3131077e-01
  -8.7200263e-01   4.8950120e-01
  -6.9312810e-01   7.2081442e-01
  -8.4958921e-01   5.2744495e-01
  -6.9511877e-01   7.1889491e-01
  -7.8651638e-01   6.1756942e-01
  -6.7540224e-01   7.3744953e-01
  -8.1575316e-01   5.7840019e-01
  -8.5985056e-01   5.1054579e-01
  -8.3627946e-01   5.4830344e-01
  -8.2777927e-01   5.6105390e-01
  -5.7707282e-01   8.1669270e-01
  -6.4664679e-01   7.6278957e-01
  -7.1946532e-01   6.9452837e-01
  -6.4345015e-01   7.6548802e-01
  -6.1239085e-01   7.9055515e-01
  -5.8294668e-01   8.1251041e-01
  -6.5780346e-01   7.5318962e-01
  -5.7587402e-01   8.1753844e-01
  -8.7490050e-01   4.8430271e-01
  -7.2134664e-01   6.9257421e-01
  -8.6089574e-01   5.0878142e-01
  -8.5835359e-01   5.1305860e-01
  -7.8363111e-01   6.2122643e-01
  -4.9817424e-01   8.6707694e-01
  -6.8674652e-01   7.2689697e-01
  -6.5385970e-01   7.5661582e-01
  -8.1598813e-01   5.7806865e-01
  -8.7924982e-01   4.7636096e-01
  -8.3141271e-01   5.5565538e-01
  -8.8113990e-01   4.7285567e-01
  -7.6291366e-01   6.4650039e-01
  -7.0547454e-01   7.0873526e-01
  -5.5914012e-01   8.2907317e-01
  -8.9993139e-01   4.3603153e-01
  -8.2222110e-01   5.6916822e-01
  -8.0092954e-01   5.9875861e-01
  -5.8779326e-01   8.0901118e-01
  -5.8255872e-01   8.1278862e-01
  -5.8437269e-01   8.1148540e-01
  -4.4026057e-01   8.9787005e-01
  -6.0789460e-01   7.9401773e-01
  -7.3960934e-01   6.7303642e-01
  -6.7147135e-01   7.4103052e-01
  -7.6670476e-01   6.4199985e-01
  -8.9648304e-01   4.4307806e-01
  -6.6830215e-01   7.4388993e-01
  -7.2408075e-01   6.8971521e-01
  -5.8040280e-01   8.1432954e-01
  -6.7585077e-01   7.3703849e-01
  -6.9013007e-01   7.2368535e-01
  -5.9207129e-01   8.0588559e-01
  -8.4226889e-01   5.3905762e-01
  -6.5412615e-01   7.5638547e-01
  -5.7038431e-01   8.2137795e-01
  -5.7541335e-01   8.1786275e-01
  -6.3010212e-01   7.7651228e-01
  -5.9990220e-01   8.0007334e-01
  -7.5133926e-01   6.5991614e-01
  -7.8228078e-01   6.2292599e-01
  -6.9967655e-01   7.1445975e-01
  -6.5369491e-01   7.5675819e-01
  -8.1980807e-01   5.7263839e-01
  -9.0073094e-01   4.3437746e-01
  -7.1919538e-01   6.9480789e-01
  -6.9069377e-01   7.2314737e-01
  -7.5318208e-01   6.5781210e-01
  -5.3214298e-01   8.4665450e-01
  -7.8226496e-01   6.2294584e-01
  -4.1985378e-01   9.0759176e-01
  -6.3504992e-01   7.7247110e-01
  -6.5344261e-01   7.5697606e-01
  -8.1299323e-01   5.8227314e-01
  -7.4793049e-01   6.6377706e-01
  -6.3433890e-01   7.7305508e-01
  -8.5537662e-01   5.1800661e-01
  -5.5316996e-01   8.3306842e-01
  -8.4170146e-01   5.3994319e-01
  -6.3288025e-01   7.7424969e-01
  -7.6300417e-01   6.4639357e-01
  -6.1549419e-01   7.8814142e-01
  -7.5924712e-01   6.5080243e-01
  -8.7595103e-01   4.8240004e-01
  -8.1812686e-01   5.7503777e-01
  -3.9980410e-01   9.1660061e-01
  -7.7544991e-01   6.3140909e-01
  -6.1761402e-01   7.8648135e-01
  -7.8114468e-01   6.2435005e-01
  -6.7798675e-01   7.3507412e-01
  -7.1809814e-01   6.9594186e-01
  -6.2178093e-01   7.8319121e-01
  -6.0831734e-01   7.9369391e-01
  -6.6020812e-01   7.5108271e-01
  -4.8976752e-01   8.7185307e-01
  -7.9835737e-01   6.0218395e-01
  -5.7919403e-01   8.1518972e-01
  -3.4830453e-01   9.3738144e-01
  -6.9523093e-01   7.1878645e-01
  -6.1054312e-01   7.9198302e-01
  -6.4405788e-01   7.6497676e-01
  -5.6570143e-01   8.2461015e-01
  -6.0690731e-01   7.9477262e-01
  -6.6357212e-01   7.4811232e-01
  -6.6467172e-01   7.4713554e-01
  -7.2455707e-01   6.8921481e-01
  -3.6644576e-01   9.3043942e-01
  -7.7621933e-01   6.3046296e-01
  -7.1970574e-01   6.9427923e-01
  -7.6972783e-01   6.3837221e-01
  -7.9175011e-01   6.1084512e-01
  -7.9601362e-01   6.0527871e-01
  -8.8638419e-01   4.6295040e-01
  -6.2703625e-01   7.7899007e-01
  -5.9257404e-01   8.0551599e-01
  -6.9090781e-01   7.2294287e-01
  -5.0538207e-01   8.6289569e-01
  -6.3760754e-01   7.7036136e-01
  -7.1184699e-01   7.0233458e-01
  -4.4132111e-01   8.9734925e-01
  -8.6645130e-01   4.9926159e-01
  -5.4905586e-01   8.3578566e-01
  -7.4904218e-01   6.6252231e-01
  -8.1115386e-01   5.8483281e-01
  -7.3300764e-01   6.8022040e-01
  -7.0742789e-01   7.0678553e-01
  -7.1128039e-01   7.0290839e-01
  -7.6490496e-01   6.4414316e-01
  -7.2399189e-01   6.8980848e-01
  -4.8413443e-01   8.7499363e-01
  -6.2102561e-01   7.8379027e-01
  -7.9390525e-01   6.0804149e-01
  -6.1590295e-01   7.8782203e-01
  -8.5519014e-01   5.1831441e-01
  -6.2164485e-01   7.8329923e-01
  -6.4389769e-01   7.6511161e-01
  -6.9292780e-01   7.2100698e-01
  -7.6410680e-01   6.4508976e-01
  -8.3172474e-01   5.5518822e-01
  -8.3856050e-01   5.4480848e-01
  -7.8754691e-01   6.1625471e-01
  -7.4911344e-01   6.6244174e-01
  -7.6247369e-01   6.4701922e-01
  -8.7167350e-01   4.9008704e-01
  -8.0804644e-01   5.8911879e-01
  -7.0709070e-01   7.0712286e-01
  -8.9456525e-01   4.4693736e-01
  -5.8541017e-01   8.1073728e-01
  -7.4580015e-01   6.6616975e-01
  -7.3257574e-01   6.8068552e-01
  -5.5890526e-01   8.2923152e-01
  -9.5809830e-01   2.8643962e-01
  -8.3070914e-01   5.5670668e-01
  -5.9039825e-01   8.0711208e-01
  -6.4753784e-01   7.6203330e-01
  -5.6532150e-01   8.2487066e-01
  -3.6553389e-01   9.3079803e-01
  -7.4107793e-01   6.7141902e-01
  -7.7158127e-01   6.3613075e-01
  -9.1335188e-01   4.0717114e-01
  -6.9653002e-01   7.1752765e-01
  -7.5352767e-01   6.5741620e-01
  -6.4227852e-01   7.6647133e-01
  -6.4530782e-01   7.6392265e-01
  -4.0880233e-01   9.1262295e-01
  -7.7382047e-01   6.3340499e-01
  -4.7861491e-01   8.7802492e-01
  -7.1295927e-01   7.0120545e-01
  -3.3303086e-01   9.4291593e-01
  -7.6728693e-01   6.4130396e-01
  -5.8824851e-01   8.0868022e-01
  -8.0396904e-01   5.9467115e-01
  -8.1264882e-01   5.8275372e-01
  -6.4287372e-01   7.6597218e-01
  -8.4991121e-01   5.2692593e-01
  -7.2668964e-01   6.8696592e-01
  -8.4272744e-01   5.3834047e-01
  -7.1098910e-01   7.0320303e-01
  -7.3586730e-01   6.7712578e-01
  -7.6187912e-01   6.4771923e-01
  -4.9274277e-01   8.7017502e-01
  -5.1369004e-01   8.5797584e-01
  -5.9739010e-01   8.0195079e-01
  -7.9543991e-01   6.0603247e-01
  -8.4913896e-01   5.2816951e-01
  -6.8857545e-01   7.2516470e-01
  -7.8964842e-01   6.1355959e-01
  -7.5123696e-01   6.6003260e-01
  -8.1702561e-01   5.7660138e-01
  -5.4437399e-01   8.3884263e-01
  -6.0060022e-01   7.9954948e-01
  -6.7886321e-01   7.3426477e-01
  -6.7804959e-01   7.3501616e-01
  -5.8747277e-01   8.0924394e-01
  -7.1618492e-01   6.9791057e-01
  -4.2876903e-01   9.0341414e-01
  -7.4980638e-01   6.6165731e-01
  -6.3120111e-01   7.7561921e-01
  -8.0197794e-01   5.9735366e-01
  -8.8591624e-01   4.6384525e-01
  -5.3433269e-01   8.4527426e-01
  -8.5871047e-01   5.1246105e-01
  -6.3459937e-01   7.7284128e-01
  -3.9347342e-01   9.1933599e-01
  -4.9743283e-01   8.6750250e-01
  -6.4789775e-01   7.6172731e-01
  -7.8049065e-01   6.2516745e-01
  -4.6124868e-01   8.8727090e-01
  -8.1212107e-01   5.8348896e-01
  -7.0810355e-01   7.0610860e-01
  -9.3731023e-01   3.4849609e-01
  -5.8971567e-01   8.0761094e-01
  -7.1226347e-01   7.0191221e-01
  -7.9036484e-01   6.1263645e-01
  -6.2186444e-01   7.8312491e-01
  -7.3027114e-01   6.8315742e-01
  -8.9111716e-01   4.5377330e-01
  -6.6803487e-01   7.4412997e-01
  -3.2520509e-01   9.4564351e-01
  -7.4823370e-01   6.6343525e-01
  -6.8078789e-01   7.3248061e-01
  -5.2643961e-01   8.5021252e-01
  -7.0703016e-01   7.0718339e-01
  -6.2171352e-01   7.8324472e-01
  -6.4979846e-01   7.6010655e-01
  -7.8615862e-01   6.1802478e-01
  -6.6366644e-01   7.4802865e-01
  -5.9570365e-01   8.0320431e-01
  -7.2514231e-01   6.8859903e-01
  -7.7424544e-01   6.3288546e-01
  -6.5209983e-01   7.5813311e-01
  -8.0993592e-01   5.8651838e-01
  -5.6220713e-01   8.2699646e-01
  -6.3907335e-01   7.6914579e-01
  -8.8258187e-01   4.7015874e-01
  -8.0424507e-01   5.9429779e-01
  -6.9388624e-01   7.2008464e-01
  -8.0355243e-01   5.9523398e-01
  -6.6906036e-01   7.4320807e-01
  -6.6497529e-01   7.4686536e-01
  -9.0036166e-01   4.3514236e-01
  -5.7085964e-01   8.2104766e-01
  -4.7608385e-01   8.7939989e-01
  -4.1751896e-01   9.0866821e-01
  -5.0895434e-01   8.6079352e-01
  -4.6075579e-01   8.8752696e-01
  -6.8699350e-01   7.2666356e-01
  -6.2102385e-01   7.8379167e-01
  -7.5942367e-01   6.5059641e-01
  -4.8008375e-01   8.7722266e-01
  -8.8030152e-01   4.7441461e-01
  -7.9080643e-01   6.1206632e-01
  -7.7663510e-01   6.2995073e-01
  -8.3975749e-01   5.4296165e-01
  -7.1940363e-01   6.9459227e-01
  -6.8347896e-01   7.2997022e-01
  -5.2566660e-01   8.5069067e-01
  -5.2664018e-01   8.5008830e-01
  -8.2427729e-01   5.6618632e-01
  -6.5224497e-01   7.5800825e-01
  -5.4866380e-01   8.3604308e-01
  -9.7477831e-01   2.2317538e-01
  -4.8460330e-01   8.7473404e-01
  -8.6722329e-01   4.9791943e-01
  -8.7970014e-01   4.7552882e-01
  -8.3105200e-01   5.5619472e-01
  -5.2447233e-01   8.5142749e-01
  -7.5081960e-01   6.6050732e-01
  -4.8201862e-01   8.7616097e-01
  -7.7035367e-01   6.3761683e-01
  -8.6068205e-01   5.0914281e-01
  -9.3202250e-01   3.6240042e-01
  -8.9291724e-01   4.5022083e-01
  -7.3428392e-01   6.7884249e-01
  -8.7453255e-01   4.8496682e-01
  -7.4751977e-01   6.6423956e-01
  -7.9781740e-01   6.0289916e-01
  -6.9319819e-01   7.2074702e-01
  -7.3137469e-01   6.8197586e-01
  -7.7633642e-01   6.3031878e-01
  -6.7757233e-01   7.3545614e-01
  -8.1776883e-01   5.7554682e-01
  -4.9276801e-01   8.7016072e-01
  -5.8042475e-01   8.1431389e-01
  -6.8183625e-01   7.3150484e-01
  -6.8085581e-01   7.3241748e-01
  -6.2818298e-01   7.7806565e-01
  -9.6308594e-01   2.6919413e-01
  -6.8563960e-01   7.2794117e-01
  -5.4522626e-01   8.3828893e-01
  -7.1613748e-01   6.9795925e-01
  -5.5747688e-01   8.3019247e-01
  -6.1709973e-01   7.8688495e-01
  -7.3062010e-01   6.8278421e-01
  -7.2423422e-01   6.8955406e-01
  -7.0960671e-01   7.0459799e-01
  -9.2210522e-01   3.8693923e-01
  -7.5565841e-01   6.5496593e-01
  -6.2007722e-01   7.8454078e-01
  -5.8033750e-01   8.1437607e-01
  -6.7236111e-01   7.4022330e-01
  -7.0396180e-01   7.1023784e-01
  -9.5691758e-01   2.9035968e-01
  -7.7252141e-01   6.3498872e-01
  -9.3737419e-01   3.4832403e-01
  -6.9400806e-01   7.1996723e-01
  -9.1614619e-01   4.0084431e-01
  -6.5002603e-01   7.5991194e-01
  -9.3093561e-01   3.6518337e-01
  -5.6217588e-01   8.2701770e-01
  -8.2204090e-01   5.6942845e-01
  -7.0324695e-01   7.1094566e-01
  -8.1981690e-01   5.7262575e-01
  -7.7705826e-01   6.2942868e-01
  -8.6433955e-01   5.0290869e-01
  -7.3050101e-01   6.8291161e-01
  -8.4559664e-01   5.3382236e-01
  -8.1165602e-01   5.8413569e-01
  -8.2004987e-01   5.7229206e-01
  -7.0760289e-01   7.0661032e-01
  -7.6994774e-01   6.3810695e-01
  -6.9042421e-01   7.2340474e-01
  -4.1064377e-01   9.1179586e-01
  -8.3749524e-01   5.4644461e-01
  -9.1472317e-01   4.0408109e-01
  -5.5655160e-01   8.3081305e-01
  -8.1075911e-01   5.8537993e-01
  -8.2480782e-01   5.6541318e-01
  -7.3631513e-01   6.7663878e-01
  -7.4534556e-01   6.6667834e-01
  -5.7470530e-01   8.1836045e-01
  -7.6505815e-01   6.4396120e-01
  -7.7194758e-01   6.3568619e-01
  -6.5043741e-01   7.5955986e-01
  -7.0937187e-01   7.0483441e-01
  -9.5608901e-01   2.9307644e-01
  -8.3114141e-01   5.5606111e-01
  -6.3724502e-01   7.7066126e-01
  -7.2474018e-01   6.8902226e-01
  -5.1780757e-01   8.5549712e-01
  -7.4300011e-01   6.6929129e-01
  -5.3494612e-01   8.4488617e-01
  -7.2612526e-01   6.8756244e-01
  -7.5618436e-01   6.5435863e-01
  -6.9470516e-01   7.1929462e-01
  -8.0820499e-01   5.8890126e-01
  -5.8648635e-01   8.0995911e-01
  -7.9149500e-01   6.1117564e-01
  -8.2671105e-01   5.6262674e-01
  -8.6083037e-01   5.0889200e-01
  -3.8300541e-01   9.2374610e-01
  -8.1793949e-01   5.7530426e-01
  -5.5007489e-01   8.3511533e-01
  -6.0116956e-01   7.9912149e-01
  -6.8027694e-01   7.3295517e-01
  -6.0873550e-01   7.9337323e-01
  -4.9273306e-01   8.7018052e-01
  -5.8225990e-01   8.1300271e-01
  -7.3170401e-01   6.8162251e-01
  -7.4800354e-01   6.6369473e-01
  -5.0540309e-01   8.6288337e-01
  -8.4175338e-01   5.3986225e-01
  -7.5060896e-01   6.6074669e-01
  -5.9532620e-01   8.0348411e-01
  -4.9818151e-01   8.6707277e-01
  -8.9291684e-01   4.5022162e-01
  -6.4471096e-01   7.6442644e-01
  -4.6816327e-01   8.8364198e-01
  -7.0416282e-01   7.1003854e-01
  -8.8859751e-01   4.5868776e-01
  -8.5687706e-01   5.1552081e-01
  -6.0733996e-01   7.9444205e-01
  -7.8548274e-01   6.1888356e-01
  -6.8437920e-01   7.2912627e-01
  -6.9351120e-01   7.2044585e-01
  -6.7981042e-01   7.3338789e-01
  -7.8127896e-01   6.2418201e-01
  -6.2698631e-01   7.7903027e-01
  -8.6259219e-01   5.0589990e-01
  -7.0392085e-01   7.1027842e-01
  -6.2416697e-01   7.8129098e-01
  -4.4697100e-01   8.9454845e-01
  -7.6232832e-01   6.4719049e-01
  -4.1788556e-01   9.0849967e-01
  -8.9856996e-01   4.3883030e-01
  -8.3017519e-01   5.5750261e-01
  -8.8739020e-01   4.6101913e-01
  -6.0486365e-01   7.9632905e-01
  -7.5768778e-01   6.5261722e-01
  -5.8811012e-01   8.0878087e-01
  -5.5140003e-01   8.3424098e-01
  -7.2882040e-01   6.8470492e-01
  -8.3755833e-01   5.4634791e-01
  -5.7516280e-01   8.1803897e-01
  -8.2165355e-01   5.6998724e-01
  -8.9100589e-01   4.5399174e-01
  -5.1446386e-01   8.5751206e-01
  -4.5515768e-01   8.9041085e-01
  -7.8582685e-01   6.1844657e-01
  -6.9997952e-01   7.1416292e-01
  -7.3609118e-01   6.7688239e-01
  -8.0458724e-01   5.9383447e-01
  -6.7865738e-01   7.3445501e-01
  -6.4562783e-01   7.6365221e-01
  -4.5845784e-01   8.8871616e-01
  -6.7207552e-01   7.4048261e-01
  -7.8835328e-01   6.1522282e-01
  -8.1387939e-01   5.8103386e-01
  -7.5506865e-01   6.5564574e-01
  -8.2600725e-01   5.6365949e-01
  -8.1323390e-01   5.8193695e-01
  -5.3837051e-01   8.4270825e-01
  -7.9095611e-01   6.1187289e-01
  -6.8913348e-01   7.2463443e-01
  -8.1375040e-01   5.8121449e-01
  -6.5280715e-01   7.5752414e-01
  -2.0243358e-01   9.7929600e-01
  -8.4942041e-01   5.2771674e-01
  -6.8914867e-01   7.2461998e-01
  -7.8094115e-01   6.2460461e-01
  -3.2004338e-01   9.4740289e-01
  -8.7650683e-01   4.8138942e-01
  -8.2412886e-01   5.6640236e-01
  -6.7513312e-01   7.3769592e-01
  -6.9379096e-01   7.2017644e-01
  -5.6077894e-01   8.2796557e-01
  -8.0451636e-01   5.9393050e-01
  -7.5248992e-01   6.5860376e-01
  -5.9433485e-01   8.0421769e-01
  -4.9852698e-01   8.6687418e-01
  -8.0557968e-01   5.9248745e-01
  -7.4796005e-01   6.6374375e-01
  -7.2080741e-01   6.9313540e-01
  -8.3937371e-01   5.4355476e-01
  -7.1061422e-01   7.0358186e-01
  -7.8685064e-01   6.1714348e-01
  -5.9565039e-01   8.0324381e-01
  -8.1762457e-01   5.7575173e-01
  -6.7870968e-01   7.3440668e-01
  -5.5080268e-01   8.3463550e-01
  -7.1722872e-01   6.9683783e-01
  -8.3964657e-01   5.4313317e-01
  -6.3732883e-01   7.7059196e-01
  -6.9929934e-01   7.1482896e-01
  -4.2767555e-01   9.0393231e-01
  -6.5042805e-01   7.5956787e-01
  -7.1558203e-01   6.9852871e-01
  -8.8092978e-01   4.7324700e-01
  -6.5427673e-01   7.5625522e-01
  -7.0429557e-01   7.0990686e-01
  -7.7448189e-01   6.3259608e-01
  -6.6469422e-01   7.4711552e-01
  -5.1073317e-01   8.5973928e-01
  -7.4875987e-01   6.6284135e-01
  -7.7032249e-01   6.3765450e-01
  -7.4827197e-01   6.6339209e-01
  -5.8582191e-01   8.1043981e-01
  -7.1614896e-01   6.9794747e-01
  -5.0908020e-01   8.6071909e-01
  -6.5756281e-01   7.5339973e-01
  -8.0767294e-01   5.8963075e-01
  -4.5486992e-01   8.9055789e-01
  -5.9727991e-01   8.0203286e-01
  -7.6716239e-01   6.4145293e-01
  -7.6588564e-01   6.4297681e-01
  -6.4344858e-01   7.6548934e-01
  -7.6198143e-01   6.4759887e-01
  -8.2275115e-01   5.6840175e-01
  -6.0888896e-01   7.9325547e-01
  -8.4499098e-01   5.3478056e-01
  -6.1320751e-01   7.8992186e-01
  -8.5267425e-01   5.2244294e-01
  -9.1790324e-01   3.9680429e-01
  -8.2701821e-01   5.6217513e-01
  -6.5321487e-01   7.5717259e-01
  -5.2257111e-01   8.5259570e-01
  -4.9460052e-01   8.6912043e-01
  -5.8508097e-01   8.1097488e-01
  -8.5077772e-01   5.2552571e-01
  -7.0502046e-01   7.0918697e-01
  -6.2455457e-01   7.8098117e-01
  -8.8041652e-01   4.7420117e-01
  -7.8634929e-01   6.1778216e-01
  -5.3609821e-01   8.4415562e-01
  -4.1503047e-01   9.0980751e-01
  -5.9871055e-01   8.0096546e-01
  -7.7006469e-01   6.3796581e-01
  -8.1939712e-01   5.7322628e-01
  -3.8449803e-01   9.2312581e-01
  -9.4640406e-01   3.2298508e-01
  -7.4548612e-01   6.6652115e-01
  -8.9426845e-01   4.4753093e-01
  -6.8990413e-01   7.2390075e-01
  -9.2036700e-01   3.9105574e-01
  -7.1623362e-01   6.9786059e-01
  -7.5827897e-01   6.5193022e-01
  -8.5099980e-01   5.2516601e-01
  -5.7789415e-01   8.1611173e-01
  -6.8941002e-01   7.2437133e-01
  -5.7398747e-01   8.1886408e-01
  -5.8949407e-01   8.0777271e-01
   1.2134257e-01   9.9261069e-01
  -9.2152820e-01   3.8831144e-01
  -8.4336727e-01   5.3733756e-01
  -7.1895092e-01   6.9506084e-01
  -7.2490262e-01   6.8885135e-01
  -6.5876149e-01   7.5235185e-01
  -5.6565618e-01   8.2464118e-01
  -4.8293499e-01   8.7565621e-01
  -7.5224508e-01   6.5888340e-01
  -7.5565548e-01   6.5496931e-01
  -7.0159668e-01   7.1257427e-01
  -7.2964225e-01   6.8382906e-01
  -3.2758923e-01   9.4482024e-01
  -8.4941111e-01   5.2773172e-01
  -9.4819383e-01   3.1769240e-01
  -7.9527122e-01   6.0625382e-01
  -6.3915116e-01   7.6908114e-01
  -7.7010748e-01   6.3791416e-01
  -7.5730477e-01   6.5306162e-01
  -8.1973073e-01   5.7274911e-01
  -7.8858096e-01   6.1493094e-01
  -8.0779652e-01   5.8946144e-01
  -5.1814483e-01   8.5529290e-01
  -5.3810239e-01   8.4287948e-01
  -7.4753185e-01   6.6422597e-01
  -6.7408954e-01   7.3864964e-01
  -6.4058736e-01   7.6788530e-01
  -8.6260850e-01   5.0587209e-01
  -3.9594923e-01   9.1827240e-01
  -6.3087222e-01   7.7588675e-01
  -5.2308427e-01   8.5228096e-01
  -7.9711599e-01   6.0382621e-01
  -5.4350789e-01   8.3940406e-01
  -7.4128607e-01   6.7118922e-01
  -8.5333965e-01   5.2135539e-01
  -7.8280723e-01   6.2226428e-01
  -7.2013212e-01   6.9383696e-01
  -6.2107479e-01   7.8375130e-01
  -7.4339639e-01   6.6885111e-01
  -4.0850961e-01   9.1275402e-01
  -6.3105687e-01   7.7573657e-01
  -5.8606146e-01   8.1026660e-01
  -7.7381048e-01   6.3341719e-01
  -7.4697313e-01   6.6485423e-01
  -7.3205318e-01   6.8124749e-01
  -7.8843623e-01   6.1511650e-01
  -6.4759250e-01   7.6198685e-01
  -8.4807745e-01   5.2987229e-01
  -6.8979323e-01   7.2400643e-01
  -7.6446763e-01   6.4466211e-01
  -6.9012647e-01   7.2368878e-01
  -7.0735234e-01   7.0686113e-01
  -7.3861529e-01   6.7412718e-01
  -6.1048586e-01   7.9202716e-01
  -8.5079938e-01   5.2549065e-01
  -5.3598315e-01   8.4422868e-01
  -6.1310769e-01   7.8999934e-01
  -4.9393141e-01   8.6950087e-01
  -3.8260388e-01   9.2391248e-01
  -4.5683680e-01   8.8955052e-01
  -5.7432793e-01   8.1862533e-01
  -5.3319111e-01   8.4599482e-01
  -7.2740874e-01   6.8620444e-01
  -4.1932054e-01   9.0783825e-01
  -8.7364079e-01   4.8657144e-01
  -5.3089623e-01   8.4743684e-01
  -7.2312121e-01   6.9072116e-01
  -5.9340005e-01   8.0490768e-01
  -5.2236704e-01   8.5272075e-01
  -8.3223755e-01   5.5441922e-01
  -8.0781250e-01   5.8943954e-01
  -5.9766346e-01   8.0174708e-01
  -7.9896022e-01   6.0138387e-01
  -7.7498853e-01   6.3197530e-01
  -4.4143194e-01   8.9729474e-01
  -7.5845492e-01   6.5172550e-01
  -4.2998930e-01   9.0283398e-01
  -5.2334410e-01   8.5212144e-01
  -4.4425490e-01   8.9590043e-01
  -3.3784604e-01   9.4120139e-01
  -7.1016754e-01   7.0403271e-01
  -5.9105234e-01   8.0663321e-01
  -6.1547191e-01   7.8815882e-01
  -7.2156537e-01   6.9234631e-01
  -5.1890130e-01   8.5483416e-01
  -7.4832824e-01   6.6332861e-01
  -7.1392525e-01   7.0022192e-01
  -7.5461625e-01   6.5616638e-01
  -6.7079304e-01   7.4164459e-01
  -7.0678589e-01   7.0742753e-01
  -5.4716661e-01   8.3702372e-01
  -7.0321317e-01   7.1097907e-01
  -4.7876709e-01   8.7794196e-01
  -8.5719155e-01   5.1499772e-01
  -8.1346671e-01   5.8161147e-01
  -7.3252963e-01   6.8073515e-01
  -8.4410827e-01   5.3617276e-01
  -3.4746324e-01   9.3769360e-01
  -8.1289128e-01   5.8241546e-01
  -7.7950199e-01   6.2639974e-01
  -8.0049833e-01   5.9933499e-01
  -8.9301242e-01   4.5003202e-01
  -6.1897954e-01   7.8540711e-01
  -6.2752772e-01   7.7859422e-01
  -7.8375248e-01   6.2107330e-01
  -6.6238949e-01   7.4915964e-01
  -7.8729944e-01   6.1657084e-01
  -7.9195919e-01   6.1057403e-01
  -8.8975970e-01   4.5642927e-01
  -8.1834058e-01   5.7473359e-01
  -6.4595729e-01   7.6337355e-01
  -7.9365734e-01   6.0836505e-01
  -7.0497979e-01   7.0922739e-01
  -5.5443344e-01   8.3222807e-01
  -6.4555350e-01   7.6371505e-01
  -6.3646394e-01   7.7130646e-01
  -4.8987658e-01   8.7179180e-01
  -7.7093437e-01   6.3691459e-01
  -9.2178345e-01   3.8770512e-01
  -6.1550631e-01   7.8813196e-01
  -4.8696795e-01   8.7341984e-01
  -7.3205850e-01   6.8124178e-01
  -5.7965198e-01   8.1486415e-01
  -7.1719514e-01   6.9687239e-01
  -4.7264241e-01   8.8125430e-01
  -8.7515632e-01   4.8384029e-01
  -4.1414655e-01   9.1021022e-01
  -6.0455163e-01   7.9656596e-01
  -7.2942069e-01   6.8406539e-01
  -8.4945559e-01   5.2766012e-01
  -7.9171911e-01   6.1088530e-01
  -7.6870183e-01   6.3960730e-01
  -7.0405369e-01   7.1014674e-01
  -6.9302212e-01   7.2091632e-01
  -7.8992578e-01   6.1320247e-01
  -7.5190696e-01   6.5926923e-01
  -8.1378039e-01   5.8117251e-01
  -7.1192781e-01   7.0225266e-01
  -7.3848264e-01   6.7427249e-01
  -7.2978716e-01   6.8367441e-01
  -5.2916088e-01   8.4852152e-01
  -5.4552936e-01   8.3809171e-01
  -8.8300966e-01   4.6935482e-01
  -6.5777922e-01   7.5321079e-01
  -6.7655568e-01   7.3639148e-01
  -7.5990974e-01   6.5002860e-01
  -5.8792131e-01   8.0891813e-01
  -6.1867227e-01   7.8564917e-01
  -6.4536382e-01   7.6387534e-01
  -7.4639080e-01   6.6550791e-01
  -7.0065351e-01   7.1350169e-01
  -8.6682858e-01   4.9860626e-01
  -8.1386979e-01   5.8104731e-01
  -7.5082872e-01   6.6049696e-01
  -7.0741022e-01   7.0680321e-01
  -7.7270736e-01   6.3476242e-01
  -7.2670730e-01   6.8694723e-01
  -6.2223787e-01   7.8282823e-01
  -6.2765563e-01   7.7849111e-01
  -7.3253420e-01   6.8073023e-01
  -8.3513702e-01   5.5004195e-01
  -7.8983775e-01   6.1331584e-01
  -6.4293750e-01   7.6591864e-01
  -5.3184096e-01   8.4684425e-01
  -7.4793495e-01   6.6377204e-01
  -6.2307743e-01   7.8216016e-01
  -9.2955613e-01   3.6868063e-01
  -5.7519021e-01   8.1801970e-01
  -8.1054032e-01   5.8568284e-01
  -6.6845379e-01   7.4375367e-01
  -6.0604706e-01   7.9542879e-01
  -5.9821911e-01   8.0133257e-01
  -7.1611986e-01   6.9797732e-01
  -7.6301047e-01   6.4638612e-01
  -6.8691993e-01   7.2673311e-01
  -7.7937827e-01   6.2655368e-01
  -9.1970180e-01   3.9261762e-01
  -6.6139210e-01   7.5004032e-01
  -7.2371650e-01   6.9009740e-01
  -8.2782834e-01   5.6098149e-01
  -6.1097535e-01   7.9164962e-01
  -7.0035824e-01   7.1379152e-01
  -7.4276694e-01   6.6955005e-01
  -9.4620717e-01   3.2356143e-01
  -5.6750012e-01   8.2337331e-01
  -4.7952099e-01   8.7753041e-01
  -6.5981966e-01   7.5142399e-01
  -7.1747573e-01   6.9658350e-01
  -6.0401655e-01   7.9697177e-01
  -6.2075004e-01   7.8400854e-01
  -7.8327495e-01   6.2167544e-01
  -7.4255892e-01   6.6978075e-01
  -5.7124420e-01   8.2078016e-01
  -5.4620092e-01   8.3765420e-01
  -7.3211655e-01   6.8117939e-01
  -6.9885222e-01   7.1526608e-01
  -7.5379450e-01   6.5711023e-01
  -2.1527280e-01   9.7655395e-01
  -8.2137290e-01   5.7039158e-01
  -4.3389786e-01   9.0096207e-01
  -5.4820522e-01   8.3634385e-01
  -7.5500992e-01   6.5571337e-01
  -8.7932691e-01   4.7621863e-01
  -5.1684603e-01   8.5607837e-01
  -8.7773863e-01   4.7913975e-01
  -7.0267560e-01   7.1151037e-01
  -6.4170559e-01   7.6695106e-01
  -8.0576138e-01   5.9224032e-01
  -6.4685057e-01   7.6261677e-01
  -6.2693417e-01   7.7907224e-01
  -7.5615539e-01   6.5439210e-01
  -7.7362932e-01   6.3363844e-01
  -3.9053458e-01   9.2058826e-01
  -5.9469855e-01   8.0394877e-01
  -8.3779547e-01   5.4598421e-01
  -6.5309442e-01   7.5727649e-01
  -6.4759535e-01   7.6198442e-01
  -8.9298891e-01   4.5007866e-01
  -6.0311847e-01   7.9765162e-01
  -8.6989445e-01   4.9323793e-01
  -8.5949697e-01   5.1114084e-01
  -5.4315038e-01   8.3963544e-01
  -8.1841428e-01   5.7462864e-01
  -5.7889574e-01   8.1540157e-01
  -8.5519493e-01   5.1830651e-01
  -7.4242009e-01   6.6993463e-01
  -7.4342473e-01   6.6881961e-01
  -4.1659333e-01   9.0909295e-01
  -6.6976388e-01   7.4257413e-01
  -6.7215173e-01   7.4041343e-01
  -8.2247152e-01   5.6880630e-01
  -7.8500297e-01   6.1949200e-01
  -8.4168880e-01   5.3996293e-01
  -7.5153614e-01   6.5969192e-01
  -6.3958811e-01   7.6871779e-01
  -8.6663530e-01   4.9894214e-01
  -6.0770511e-01   7.9416277e-01
  -5.7763680e-01   8.1629390e-01
  -3.8829697e-01   9.2153430e-01
  -7.1205130e-01   7.0212744e-01
  -6.7139806e-01   7.4109692e-01
  -7.8669882e-01   6.1733700e-01
  -5.0025839e-01   8.6587617e-01
  -8.2827930e-01   5.6031545e-01
  -7.1834884e-01   6.9568308e-01
  -8.2493628e-01   5.6522573e-01
  -7.0629809e-01   7.0791455e-01
  -8.3855612e-01   5.4481523e-01
  -5.7884895e-01   8.1543479e-01
  -7.0023404e-01   7.1391336e-01
  -6.2880290e-01   7.7756473e-01
  -3.6966712e-01   9.2916426e-01
  -9.1394877e-01   4.0582957e-01
  -5.3122941e-01   8.4722801e-01
  -7.3552017e-01   6.7750282e-01
  -6.0963701e-01   7.9268072e-01
  -7.0116453e-01   7.1299951e-01
  -5.9004283e-01   8.0737194e-01
  -6.7717511e-01   7.3582190e-01
  -6.9062768e-01   7.2321048e-01
  -6.3381146e-01   7.7348758e-01
  -4.7431654e-01   8.8035437e-01
  -8.2232571e-01   5.6901707e-01
  -6.2308318e-01   7.8215558e-01
  -7.7403394e-01   6.3314410e-01
  -4.5658958e-01   8.8967745e-01
  -8.3789969e-01   5.4582425e-01
  -8.3834947e-01   5.4513317e-01
  -6.9913463e-01   7.1499005e-01
  -7.8209949e-01   6.2315358e-01
  -7.1648730e-01   6.9760013e-01
  -6.8577094e-01   7.2781743e-01
  -8.2443164e-01   5.6596154e-01
  -6.4387212e-01   7.6513313e-01
  -7.3309703e-01   6.8012407e-01
  -6.8272712e-01   7.3067344e-01
  -5.3404439e-01   8.4545644e-01
  -7.0264608e-01   7.1153952e-01
  -5.8633738e-01   8.1006696e-01
  -7.9951849e-01   6.0064148e-01
  -6.7028625e-01   7.4210265e-01
  -6.6459116e-01   7.4720720e-01
  -7.0643314e-01   7.0777978e-01
  -9.1925775e-01   3.9365619e-01
  -7.3621250e-01   6.7675044e-01
  -6.7113900e-01   7.4133153e-01
  -8.3988423e-01   5.4276558e-01
  -9.1496304e-01   4.0353764e-01
  -7.4941775e-01   6.6209746e-01
  -7.3477237e-01   6.7831377e-01
  -5.6846460e-01   8.2270772e-01
  -8.1463855e-01   5.7996900e-01
  -4.9833254e-01   8.6698597e-01
  -9.4391330e-01   3.3019340e-01
  -6.9854000e-01   7.1557101e-01
  -8.4721773e-01   5.3124582e-01
  -6.2815915e-01   7.7808488e-01
  -6.2088060e-01   7.8390515e-01
  -8.6685478e-01   4.9856072e-01
  -9.4649301e-01   3.2272431e-01
  -6.2166095e-01   7.8328645e-01
  -4.4888717e-01   8.9358845e-01
  -5.9835949e-01   8.0122776e-01
  -5.8239661e-01   8.1290478e-01
  -7.1086351e-01   7.0332999e-01
  -5.3233030e-01   8.4653674e-01
  -6.1963904e-01   7.8488691e-01
  -5.3422033e-01   8.4534528e-01
  -4.9341633e-01   8.6979327e-01
  -4.5008309e-01   8.9298668e-01
  -7.3705538e-01   6.7583235e-01
  -5.4250076e-01   8.4005531e-01
  -5.3009287e-01   8.4793959e-01
  -6.7173840e-01   7.4078845e-01
  -7.5961375e-01   6.5037448e-01
  -6.0041689e-01   7.9968716e-01
  -3.2341470e-01   9.4625733e-01
  -7.8933002e-01   6.1396916e-01
  -9.2060380e-01   3.9049795e-01
  -4.4802271e-01   8.9402218e-01
  -6.9468780e-01   7.1931138e-01
  -7.3876165e-01   6.7396678e-01
  -7.9873418e-01   6.0168406e-01
  -7.4649095e-01   6.6539557e-01
  -5.7300012e-01   8.1955529e-01
  -8.3195499e-01   5.5484312e-01
  -6.0296484e-01   7.9776776e-01
  -7.2469077e-01   6.8907423e-01
  -7.1856367e-01   6.9546118e-01
  -8.3523833e-01   5.4988811e-01
  -6.5878127e-01   7.5233452e-01
  -9.2436783e-01   3.8150245e-01
  -3.0453684e-01   9.5250056e-01
  -7.1802685e-01   6.9601541e-01
  -5.8720844e-01   8.0943576e-01
  -5.8458625e-01   8.1133157e-01
  -6.9289405e-01   7.2103941e-01
  -8.5488938e-01   5.1881032e-01
  -4.3677819e-01   8.9956924e-01
  -6.3730671e-01   7.7061025e-01
  -6.8480972e-01   7.2872192e-01
  -7.4875567e-01   6.6284609e-01
  -6.4397093e-01   7.6504996e-01
  -6.6314439e-01   7.4849150e-01
  -6.4533637e-01   7.6389854e-01
  -8.2093671e-01   5.7101920e-01
  -8.4312049e-01   5.3772469e-01
  -8.6469976e-01   5.0228908e-01
  -7.8330848e-01   6.2163319e-01
  -6.0137244e-01   7.9896883e-01
  -6.7335592e-01   7.3931848e-01
  -4.8609986e-01   8.7390327e-01
  -7.4881795e-01   6.6277574e-01
  -8.4210070e-01   5.3932033e-01
  -5.9124325e-01   8.0649329e-01
  -5.0975874e-01   8.6031740e-01
  -7.8425128e-01   6.2044333e-01
  -8.1523727e-01   5.7912709e-01
  -4.8564172e-01   8.7415795e-01
  -7.4716030e-01   6.6464388e-01
  -4.9337959e-01   8.6981410e-01
  -4.9031525e-01   8.7154515e-01
  -6.0683597e-01   7.9482709e-01
  -4.8501664e-01   8.7450492e-01
  -4.5692904e-01   8.8950315e-01
  -5.5939063e-01   8.2890417e-01
  -6.7556629e-01   7.3729926e-01
  -7.8608848e-01   6.1811398e-01
  -5.3823680e-01   8.4279366e-01
  -6.2385768e-01   7.8153797e-01
  -6.4868926e-01   7.6105338e-01
  -7.7212729e-01   6.3546789e-01
  -8.1306882e-01   5.8216758e-01
  -4.7704091e-01   8.7888109e-01
  -8.1414308e-01   5.8066432e-01
  -7.9799086e-01   6.0266955e-01
  -6.8535548e-01   7.2820866e-01
  -6.4866622e-01   7.6107302e-01
  -8.0541233e-01   5.9271493e-01
  -7.3859391e-01   6.7415060e-01
  -7.1643865e-01   6.9765010e-01
  -7.2569640e-01   6.8801507e-01
  -6.7979786e-01   7.3339953e-01
  -7.3374538e-01   6.7942455e-01
  -8.5146508e-01   5.2441131e-01
  -4.7455427e-01   8.8022625e-01
  -6.8290801e-01   7.3050438e-01
  -7.5526760e-01   6.5541654e-01
  -5.5308023e-01   8.3312800e-01
  -9.4354519e-01   3.3124383e-01
  -7.9332700e-01   6.0879576e-01
  -7.5122173e-01   6.6004993e-01
  -7.1915194e-01   6.9485286e-01
  -6.5901339e-01   7.5213120e-01
  -6.3660182e-01   7.7119267e-01
  -4.7144485e-01   8.8189554e-01
  -6.6240019e-01   7.4915018e-01
  -6.2485941e-01   7.8073729e-01
  -5.6747361e-01   8.2339158e-01
  -5.2516544e-01   8.5100015e-01
  -4.6135287e-01   8.8721673e-01
  -9.1775310e-01   3.9715143e-01
  -8.2800116e-01   5.6072639e-01
  -8.1388892e-01   5.8102051e-01
  -5.8366646e-01   8.1199351e-01
  -6.3536716e-01   7.7221018e-01
  -5.0366449e-01   8.6389934e-01
  -6.2739213e-01   7.7870348e-01
  -8.2438931e-01   5.6602320e-01
  -6.4578336e-01   7.6352069e-01
  -7.0908434e-01   7.0512368e-01
  -7.3716325e-01   6.7571469e-01
  -8.6701354e-01   4.9828457e-01
  -8.8296108e-01   4.6944620e-01
  -9.0909848e-01   4.1658127e-01
  -8.8121512e-01   4.7271546e-01
  -7.5693557e-01   6.5348951e-01
  -7.0665229e-01   7.0756098e-01
  -6.6264175e-01   7.4893652e-01
  -6.8555414e-01   7.2802165e-01
  -6.5724723e-01   7.5367505e-01
  -8.7892123e-01   4.7696695e-01
  -7.7354100e-01   6.3374625e-01
  -4.6995868e-01   8.8268841e-01
  -4.7659071e-01   8.7912530e-01
  -8.4639140e-01   5.3256135e-01
  -7.3512266e-01   6.7793413e-01
  -7.8618577e-01   6.1799024e-01
  -5.2110259e-01   8.5349405e-01
  -6.3504996e-01   7.7247107e-01
  -6.8798629e-01   7.2572368e-01
  -5.7425159e-01   8.1867888e-01
  -5.4282850e-01   8.3984357e-01
  -7.9365983e-01   6.0836180e-01
  -8.3120954e-01   5.5595927e-01
  -7.7876917e-01   6.2731060e-01
  -8.4537159e-01   5.3417870e-01
  -7.3400972e-01   6.7913896e-01
  -6.3221308e-01   7.7479457e-01
  -7.9663003e-01   6.0446720e-01
  -6.8387767e-01   7.2959669e-01
  -8.6921714e-01   4.9443054e-01
  -7.4518903e-01   6.6685329e-01
  -6.4249160e-01   7.6629273e-01
  -5.3240174e-01   8.4649181e-01
  -6.9429415e-01   7.1969135e-01
  -7.8933696e-01   6.1396023e-01
  -7.7189917e-01   6.3574498e-01
  -7.8306197e-01   6.2194369e-01
  -8.5066798e-01   5.2570332e-01
  -4.6661021e-01   8.8446306e-01
  -7.7130937e-01   6.3646042e-01
  -6.5412975e-01   7.5638236e-01
  -5.1493032e-01   8.5723203e-01
  -7.0056862e-01   7.1358504e-01
  -6.9849227e-01   7.1561760e-01
  -6.7328977e-01   7.3937872e-01
  -6.8306894e-01   7.3035390e-01
  -6.8831030e-01   7.2541639e-01
  -2.5114083e-01   9.6795056e-01
  -6.0795786e-01   7.9396929e-01
  -6.0786956e-01   7.9403690e-01
  -6.0660299e-01   7.9500491e-01
  -8.7851312e-01   4.7771822e-01
  -8.5984543e-01   5.1055445e-01
  -7.1924298e-01   6.9475862e-01
  -6.5037434e-01   7.5961386e-01
  -7.5344532e-01   6.5751057e-01
  -8.5544381e-01   5.1789564e-01
  -8.7071710e-01   4.9178423e-01
  -7.6200333e-01   6.4757310e-01
  -7.6729508e-01   6.4129420e-01
  -6.9781660e-01   7.1627648e-01
  -7.6490306e-01   6.4414541e-01
  -6.7541607e-01   7.3743686e-01
  -7.7185229e-01   6.3580189e-01
  -6.5610763e-01   7.5466733e-01
  -8.2861292e-01   5.5982196e-01
  -9.7158003e-01   2.3671130e-01
  -4.5628754e-01   8.8983239e-01
  -6.5123676e-01   7.5887462e-01
  -8.1394006e-01   5.8094886e-01
  -7.8305676e-01   6.2195024e-01
  -7.4218024e-01   6.7020033e-01
  -8.0252217e-01   5.9662230e-01
  -8.1416775e-01   5.8062972e-01
  -7.8437022e-01   6.2029296e-01
  -6.4356446e-01   7.6539192e-01
  -8.2962995e-01   5.5831366e-01
  -5.9252599e-01   8.0555133e-01
  -7.1174739e-01   7.0243552e-01
  -7.1683615e-01   6.9724166e-01
  -6.0983193e-01   7.9253077e-01
  -5.0171194e-01   8.6503476e-01
  -6.4021326e-01   7.6819723e-01
  -6.9122651e-01   7.2263816e-01
  -8.0034273e-01   5.9954275e-01
  -6.3742353e-01   7.7051363e-01
  -8.0043150e-01   5.9942423e-01
  -6.4713744e-01   7.6237336e-01
  -7.4286078e-01   6.6944594e-01
  -7.7223962e-01   6.3533138e-01
  -8.8174660e-01   4.7172336e-01
  -3.8074000e-01   9.2468214e-01
  -6.5541260e-01   7.5527103e-01
  -6.6214008e-01   7.4938009e-01
  -5.5950463e-01   8.2882722e-01
  -8.5764403e-01   5.1424383e-01
  -5.2478679e-01   8.5123371e-01
  -7.8601158e-01   6.1821178e-01
  -7.8509013e-01   6.1938154e-01
  -7.4399603e-01   6.6818404e-01
  -6.5555562e-01   7.5514689e-01
  -5.7612157e-01   8.1736402e-01
  -7.5371824e-01   6.5719770e-01
  -7.0788821e-01   7.0632449e-01
  -5.5052292e-01   8.3482005e-01
  -6.2786856e-01   7.7831939e-01
  -5.8847777e-01   8.0851340e-01
  -7.7603569e-01   6.3068899e-01
  -7.3234949e-01   6.8092894e-01
  -5.4127406e-01   8.4084624e-01
  -5.3722505e-01   8.4343894e-01
  -7.2105659e-01   6.9287618e-01
  -3.9468497e-01   9.1881651e-01
  -8.1425033e-01   5.8051391e-01
  -8.8173529e-01   4.7174450e-01
  -4.8796046e-01   8.7286573e-01
  -6.8260290e-01   7.3078949e-01
  -6.8834088e-01   7.2538737e-01
  -7.6977274e-01   6.3831804e-01
  -8.3640144e-01   5.4811736e-01
  -4.2762896e-01   9.0395435e-01
  -7.5441135e-01   6.5640195e-01
  -6.7676147e-01   7.3620236e-01
  -7.4966316e-01   6.6181958e-01
  -5.2836252e-01   8.4901887e-01
  -6.8080841e-01   7.3246154e-01
  -8.3818158e-01   5.4539126e-01
  -7.0820920e-01   7.0600264e-01
  -5.0625200e-01   8.6238559e-01
  -8.9095862e-01   4.5408451e-01
  -8.6479392e-01   5.0212695e-01
  -9.0311923e-01   4.2938987e-01
  -9.1429172e-01   4.0505635e-01
  -5.8568315e-01   8.1054010e-01
  -8.5847672e-01   5.1285253e-01
  -7.3181798e-01   6.8150014e-01
  -6.9552299e-01   7.1850384e-01
  -8.2055867e-01   5.7156230e-01
  -7.8019483e-01   6.2553660e-01
  -7.0651475e-01   7.0769832e-01
  -7.0727216e-01   7.0694137e-01
  -8.5979101e-01   5.1064607e-01
  -7.2530775e-01   6.8842477e-01
  -6.7895344e-01   7.3418133e-01
  -6.1685912e-01   7.8707358e-01
  -5.3238915e-01   8.4649973e-01
  -7.7507708e-01   6.3186669e-01
  -6.6614554e-01   7.4582178e-01
  -7.8484262e-01   6.1969514e-01
  -7.1567446e-01   6.9843401e-01
  -7.8734701e-01   6.1651009e-01
  -8.1551677e-01   5.7873344e-01
  -7.2543243e-01   6.8829339e-01
  -7.9607840e-01   6.0519351e-01
  -5.5097696e-01   8.3452046e-01
  -7.7296600e-01   6.3444745e-01
  -6.9116213e-01   7.2269973e-01
  -6.8971857e-01   7.2407755e-01
  -8.2259861e-01   5.6862248e-01
  -8.0931122e-01   5.8738007e-01
  -6.3061280e-01   7.7609761e-01
  -4.9304623e-01   8.7000311e-01
  -6.0019785e-01   7.9985157e-01
  -7.0691711e-01   7.0729640e-01
  -5.0285051e-01   8.6437340e-01
  -7.9201598e-01   6.1050035e-01
  -6.2888765e-01   7.7749619e-01
  -4.1969172e-01   9.0766671e-01
  -6.9731362e-01   7.1676615e-01
  -5.9086775e-01   8.0676843e-01
  -9.1587692e-01   4.0145918e-01
  -9.1433682e-01   4.0495453e-01
  -7.9697385e-01   6.0401381e-01
  -6.8290843e-01   7.3050399e-01
  -4.6531058e-01   8.8514748e-01
  -6.4027296e-01   7.6814747e-01
  -5.4684170e-01   8.3723602e-01
  -5.4500224e-01   8.3843459e-01
  -8.2510258e-01   5.6498296e-01
  -9.3471277e-01   3.5540406e-01
  -3.7175261e-01   9.2833183e-01
  -8.1402955e-01   5.8082346e-01
  -7.5838112e-01   6.5181138e-01
  -7.9796347e-01   6.0270582e-01
  -6.5116306e-01   7.5893786e-01
  -7.3741875e-01   6.7543585e-01
  -7.9352716e-01   6.0853484e-01
  -4.3613775e-01   8.9987992e-01
  -6.4242168e-01   7.6635135e-01
  -7.7534167e-01   6.3154200e-01
  -7.2187994e-01   6.9201832e-01
  -5.7218884e-01   8.2012190e-01
  -5.6896962e-01   8.2235854e-01
  -7.5478862e-01   6.5596809e-01
  -8.0680729e-01   5.9081469e-01
  -7.9924943e-01   6.0099946e-01
  -7.5963455e-01   6.5035018e-01
  -5.8200538e-01   8.1318494e-01
  -7.8896969e-01   6.1443212e-01
  -7.0553137e-01   7.0867869e-01
  -8.3187635e-01   5.5496102e-01
  -7.3836396e-01   6.7440245e-01
  -7.1647045e-01   6.9761745e-01
  -6.8070671e-01   7.3255605e-01
  -6.8025591e-01   7.3297469e-01
  -6.1120126e-01   7.9147522e-01
  -8.3369206e-01   5.5222962e-01
  -8.2014603e-01   5.7215425e-01
  -7.4162026e-01   6.7081994e-01
  -6.6696889e-01   7.4508556e-01
  -6.2436750e-01   7.8113074e-01
  -7.7988981e-01   6.2591683e-01
  -9.2326632e-01   3.8416051e-01
  -7.0003697e-01   7.1410660e-01
  -8.3360131e-01   5.5236659e-01
  -7.1995913e-01   6.9401647e-01
  -6.1807038e-01   7.8612277e-01
  -7.6951646e-01   6.3862698e-01
  -6.7539943e-01   7.3745211e-01
  -5.2601003e-01   8.5047836e-01
  -8.2480967e-01   5.6541048e-01
  -9.2136518e-01   3.8869808e-01
  -5.4994505e-01   8.3520084e-01
  -9.4541347e-01   3.2587324e-01
  -8.5824743e-01   5.1323616e-01
  -6.1728531e-01   7.8673938e-01
  -4.6175038e-01   8.8700992e-01
  -5.6962837e-01   8.2190238e-01
  -7.4002641e-01   6.7257781e-01
  -1.9497536e-01   9.8080814e-01
  -5.9024863e-01   8.0722150e-01
  -7.0650775e-01   7.0770530e-01
  -5.3748724e-01   8.4327188e-01
  -8.4089238e-01   5.4120236e-01
  -5.5668882e-01   8.3072110e-01
  -5.5817310e-01   8.2972453e-01
  -7.3956643e-01   6.7308357e-01
  -7.5918982e-01   6.5086928e-01
  -7.3872771e-01   6.7400398e-01
  -5.8836538e-01   8.0859519e-01
  -7.8353206e-01   6.2135136e-01
  -7.0782626e-01   7.0638657e-01
  -8.0852514e-01   5.8846163e-01
  -3.3145680e-01   9.4347040e-01
  -6.9882016e-01   7.1529741e-01
  -7.9898261e-01   6.0135413e-01
  -6.1320343e-01   7.8992503e-01
  -4.8446878e-01   8.7480855e-01
  -7.0350776e-01   7.1068758e-01
  -8.2725264e-01   5.6183011e-01
  -8.1149887e-01   5.8435398e-01
  -8.3969571e-01   5.4305719e-01
  -8.7566426e-01   4.8292038e-01
  -6.5339109e-01   7.5702053e-01
  -7.7881000e-01   6.2725990e-01
  -5.0544130e-01   8.6286099e-01
  -6.5342265e-01   7.5699329e-01
  -6.7946557e-01   7.3370739e-01
  -7.9416581e-01   6.0770113e-01
  -5.5315509e-01   8.3307830e-01
  -6.2084675e-01   7.8393196e-01
  -7.7097256e-01   6.3686836e-01
  -8.1667266e-01   5.7710117e-01
  -5.0559738e-01   8.6276954e-01
  -5.5690243e-01   8.3057792e-01
  -8.2304221e-01   5.6798021e-01
  -8.8354678e-01   4.6834292e-01
  -5.6410644e-01   8.2570208e-01
  -5.0971051e-01   8.6034598e-01
  -5.6423146e-01   8.2561665e-01
  -5.4065477e-01   8.4124456e-01
  -7.2668950e-01   6.8696606e-01
  -7.8869399e-01   6.1478597e-01
  -7.3500852e-01   6.7805787e-01
  -7.0042667e-01   7.1372438e-01
  -6.8314289e-01   7.3028473e-01
  -7.6133672e-01   6.4835669e-01
  -7.9945104e-01   6.0073125e-01
  -7.8306423e-01   6.2194084e-01
  -6.9949971e-01   7.1463288e-01
  -6.3469928e-01   7.7275923e-01
  -8.5992668e-01   5.1041758e-01
  -7.2351907e-01   6.9030439e-01
  -7.6933966e-01   6.3883995e-01
  -7.8611774e-01   6.1807677e-01
  -5.6832980e-01   8.2280085e-01
  -5.6309583e-01   8.2639161e-01
  -5.8891583e-01   8.0819438e-01
  -8.8015892e-01   4.7467912e-01
  -6.9254774e-01   7.2137204e-01
  -5.7529173e-01   8.1794830e-01
  -6.8273657e-01   7.3066461e-01
  -7.5177551e-01   6.5941913e-01
  -6.6870446e-01   7.4352831e-01
  -6.0233607e-01   7.9824261e-01
  -8.0583903e-01   5.9213466e-01
  -5.7615493e-01   8.1734050e-01
  -7.2682750e-01   6.8682006e-01
  -8.7521306e-01   4.8373764e-01
  -4.8044725e-01   8.7702363e-01
  -7.3326417e-01   6.7994386e-01
  -9.7045469e-01   2.4128343e-01
  -8.3733877e-01   5.4668435e-01
  -7.1198387e-01   7.0219582e-01
  -3.7247766e-01   9.2804116e-01
  -8.0799467e-01   5.8918979e-01
  -5.1863535e-01   8.5499554e-01
  -9.1460739e-01   4.0434308e-01
  -7.1943951e-01   6.9455510e-01
  -7.0228763e-01   7.1189331e-01
  -2.7302664e-01   9.6200647e-01
  -7.2454354e-01   6.8922903e-01
  -7.1845078e-01   6.9557780e-01
  -8.7667222e-01   4.8108816e-01
  -5.3747897e-01   8.4327715e-01
  -6.9836484e-01   7.1574196e-01
  -7.1555412e-01   6.9855730e-01
  -6.9921639e-01   7.1491010e-01
  -8.5373791e-01   5.2070297e-01
  -8.6111345e-01   5.0841285e-01
  -6.7916738e-01   7.3398342e-01
  -6.3077113e-01   7.7596893e-01
  -7.0362562e-01   7.1057089e-01
  -8.2159246e-01   5.7007528e-01
  -7.1085461e-01   7.0333898e-01
  -6.7574197e-01   7.3713825e-01
  -7.9865612e-01   6.0178767e-01
  -3.4510528e-01   9.3856398e-01
  -6.4000674e-01   7.6836929e-01
  -8.3908347e-01   5.4400270e-01
  -6.1875649e-01   7.8558284e-01
  -7.6421154e-01   6.4496568e-01
  -7.9509865e-01   6.0648012e-01
  -6.3518051e-01   7.7236373e-01
  -7.2923857e-01   6.8425953e-01
  -6.3312682e-01   7.7404808e-01
  -7.0794282e-01   7.0626975e-01
  -6.7062140e-01   7.4179980e-01
  -7.9792437e-01   6.0275758e-01
  -6.4018513e-01   7.6822067e-01
  -7.3035875e-01   6.8306376e-01
  -7.0789187e-01   7.0632082e-01
  -6.1653168e-01   7.8733010e-01
  -7.5335159e-01   6.5761796e-01
  -6.3834145e-01   7.6975333e-01
  -6.9812164e-01   7.1597918e-01
  -7.0101537e-01   7.1314616e-01
  -7.1385021e-01   7.0029842e-01
  -6.1515376e-01   7.8840716e-01
  -7.2734713e-01   6.8626974e-01
  -4.1313352e-01   9.1067046e-01
  -6.6243191e-01   7.4912213e-01
  -8.3095166e-01   5.5634462e-01
  -8.3951928e-01   5.4332989e-01
  -8.3450172e-01   5.5100534e-01
  -6.4440133e-01   7.6468747e-01
  -8.0910950e-01   5.8765790e-01
  -6.3363188e-01   7.7363469e-01
  -7.6739717e-01   6.4117204e-01
  -7.2906738e-01   6.8444193e-01
  -6.6238832e-01   7.4916067e-01
  -7.7586288e-01   6.3090157e-01
  -7.3218057e-01   6.8111057e-01
  -7.6716689e-01   6.4144755e-01
  -6.9004301e-01   7.2376836e-01
  -7.8259465e-01   6.2253162e-01
  -6.2112201e-01   7.8371388e-01
  -8.3948015e-01   5.4339035e-01
  -6.3023100e-01   7.7640768e-01
  -8.5693062e-01   5.1543178e-01
  -6.8809549e-01   7.2562015e-01
  -7.9357207e-01   6.0847626e-01
  -8.5383089e-01   5.2055048e-01
  -7.7721037e-01   6.2924084e-01
  -8.1841158e-01   5.7463248e-01
  -9.3296246e-01   3.5997367e-01
  -8.3916162e-01   5.4388213e-01
  -5.5676945e-01   8.3066707e-01
  -8.9717787e-01   4.4166941e-01
  -6.2168085e-01   7.8327066e-01
  -8.3547864e-01   5.4952292e-01
  -7.9746804e-01   6.0336120e-01
  -7.1766530e-01   6.9638819e-01
  -7.5359141e-01   6.5734313e-01
  -6.9500990e-01   7.1900017e-01
  -7.8686761e-01   6.1712184e-01
  -8.2425240e-01   5.6622255e-01
  -6.5395874e-01   7.5653022e-01
  -5.9772606e-01   8.0170042e-01
  -5.0436394e-01   8.6349118e-01
  -7.6849334e-01   6.3985779e-01
  -7.7388295e-01   6.3332865e-01
  -8.6635972e-01   4.9942051e-01
  -5.9605378e-01   8.0294451e-01
  -2.7374403e-01   9.6180258e-01
  -6.9026487e-01   7.2355677e-01
  -6.0737474e-01   7.9441546e-01
  -7.0565647e-01   7.0855412e-01
  -7.8377167e-01   6.2104909e-01
  -6.5795856e-01   7.5305414e-01
  -7.6561345e-01   6.4330090e-01
  -6.5118775e-01   7.5891667e-01
  -7.7846990e-01   6.2768194e-01
  -7.5660537e-01   6.5387179e-01
  -7.7436113e-01   6.3274389e-01
  -7.2424139e-01   6.8954652e-01
  -6.8448385e-01   7.2902802e-01
  -5.9615537e-01   8.0286909e-01
  -4.7919694e-01   8.7770741e-01
  -7.1958185e-01   6.9440763e-01
  -7.6169208e-01   6.4793917e-01
  -7.1234205e-01   7.0183247e-01
  -6.9639778e-01   7.1765600e-01
  -8.1272056e-01   5.8265366e-01
  -7.3488651e-01   6.7819011e-01
  -7.5320723e-01   6.5778330e-01
  -5.0226171e-01   8.6471566e-01
  -8.1339365e-01   5.8171365e-01
  -7.4213012e-01   6.7025583e-01
  -5.7309170e-01   8.1949125e-01
  -6.4008037e-01   7.6830796e-01
  -8.2566686e-01   5.6415799e-01
  -2.9867908e-01   9.5435361e-01
  -8.6970172e-01   4.9357767e-01
  -6.0556410e-01   7.9579653e-01
  -6.1604999e-01   7.8770706e-01
  -6.4126210e-01   7.6732192e-01
  -6.7616547e-01   7.3674980e-01
  -6.0638914e-01   7.9516804e-01
  -6.5403920e-01   7.5646065e-01
  -7.8737822e-01   6.1647023e-01
  -9.0167700e-01   4.3241021e-01
  -7.1411817e-01   7.0002517e-01
  -6.3571248e-01   7.7192593e-01
  -5.5381370e-01   8.3264061e-01
  -7.6475569e-01   6.4432037e-01
  -8.4279602e-01   5.3823310e-01
  -8.3394136e-01   5.5185306e-01
  -4.9664574e-01   8.6795334e-01
  -6.9443543e-01   7.1955503e-01
  -7.4971342e-01   6.6176263e-01
  -5.7166289e-01   8.2048860e-01
  -9.2139574e-01   3.8862565e-01
  -8.6790696e-01   4.9672679e-01
  -8.0731029e-01   5.9012719e-01
  -7.6771114e-01   6.4079608e-01
  -8.8600519e-01   4.6367531e-01
  -7.4006205e-01   6.7253859e-01
  -5.5592097e-01   8.3123515e-01
  -4.8431698e-01   8.7489260e-01
  -7.1649245e-01   6.9759484e-01
  -7.6869653e-01   6.3961367e-01
  -5.1428230e-01   8.5762096e-01
  -7.0291361e-01   7.1127524e-01
  -6.9802389e-01   7.1607447e-01
  -5.9199433e-01   8.0594212e-01
  -7.0833711e-01   7.0587431e-01
  -5.7639225e-01   8.1717316e-01
  -7.2961615e-01   6.8385691e-01
  -6.7610271e-01   7.3680739e-01
  -8.5088692e-01   5.2534889e-01
  -7.8103635e-01   6.2448556e-01
  -4.9228025e-01   8.7043676e-01
  -5.7657616e-01   8.1704341e-01
  -5.5080325e-01   8.3463512e-01
  -8.0235332e-01   5.9684936e-01
  -8.8541983e-01   4.6479212e-01
  -8.7707345e-01   4.8035629e-01
  -6.1928066e-01   7.8516971e-01
  -5.3535779e-01   8.4462538e-01
  -6.5380229e-01   7.5666542e-01
  -7.7875259e-01   6.2733117e-01
  -7.9417322e-01   6.0769145e-01
  -6.8238887e-01   7.3098935e-01
  -5.6868402e-01   8.2255607e-01
  -5.5560069e-01   8.3144926e-01
  -8.9604779e-01   4.4395760e-01
  -7.4273875e-01   6.6958133e-01
  -6.6948374e-01   7.4282671e-01
  -6.3397896e-01   7.7335029e-01
  -6.3824182e-01   7.6983594e-01
  -6.0555317e-01   7.9580485e-01
  -4.8438296e-01   8.7485608e-01
  -8.6050667e-01   5.0943918e-01
  -5.8885974e-01   8.0823524e-01
  -8.9147769e-01   4.5306460e-01
  -7.0757177e-01   7.0664149e-01
  -6.2824290e-01   7.7801726e-01
  -8.0329736e-01   5.9557817e-01
  -4.6670993e-01   8.8441045e-01
  -7.4459871e-01   6.6751236e-01
  -5.2552188e-01   8.5078009e-01
  -4.9959092e-01   8.6626146e-01
  -7.1388119e-01   7.0026684e-01
  -7.6982330e-01   6.3825707e-01
  -8.3629350e-01   5.4828203e-01
  -6.4259803e-01   7.6620348e-01
  -8.2014336e-01   5.7215808e-01
  -8.2826688e-01   5.6033380e-01
  -5.2125633e-01   8.5340016e-01
  -6.2674011e-01   7.7922836e-01
  -8.4273192e-01   5.3833346e-01
  -8.1303885e-01   5.8220944e-01
  -8.3218879e-01   5.5449239e-01
  -9.1376229e-01   4.0624927e-01
  -7.5365666e-01   6.5726832e-01
  -7.4966550e-01   6.6181692e-01
  -6.5306422e-01   7.5730253e-01
  -8.5840309e-01   5.1297576e-01
  -6.9865778e-01   7.1545601e-01
  -6.6466663e-01   7.4714006e-01
  -8.6570291e-01   5.0055815e-01
  -6.5673857e-01   7.5411833e-01
  -5.9171070e-01   8.0615039e-01
  -8.0654622e-01   5.9117104e-01
  -5.9001407e-01   8.0739296e-01
  -6.0509537e-01   7.9615300e-01
  -7.9283555e-01   6.0943563e-01
  -5.7756022e-01   8.1634808e-01
  -5.1285814e-01   8.5847337e-01
  -6.0444659e-01   7.9664566e-01
  -8.1604674e-01   5.7798592e-01
  -9.1856314e-01   3.9527428e-01
  -7.6958762e-01   6.3854122e-01
  -7.7603223e-01   6.3069325e-01
  -7.2611631e-01   6.8757189e-01
  -9.0313666e-01   4.2935320e-01
  -8.1583958e-01   5.7827829e-01
  -8.4281812e-01   5.3819849e-01
  -5.8531836e-01   8.1080356e-01
  -6.6423156e-01   7.4752688e-01
  -7.0545266e-01   7.0875704e-01
  -8.0527316e-01   5.9290399e-01
  -8.3148004e-01   5.5555463e-01
  -7.4873137e-01   6.6287354e-01
  -7.1274950e-01   7.0141867e-01
  -7.0566502e-01   7.0854560e-01
  -8.9439600e-01   4.4727597e-01
  -8.6838958e-01   4.9588259e-01
  -5.3217593e-01   8.4663379e-01
  -3.7314216e-01   9.2777418e-01
  -7.6677701e-01   6.4191355e-01
  -7.2272333e-01   6.9113746e-01
  -7.4583489e-01   6.6613086e-01
  -5.8829719e-01   8.0864480e-01
  -6.9213038e-01   7.2177249e-01
  -7.4771994e-01   6.6401423e-01
  -6.0063979e-01   7.9951976e-01
  -7.1409498e-01   7.0004883e-01
  -8.0654324e-01   5.9117510e-01
  -5.3466329e-01   8.4506519e-01
  -5.3596205e-01   8.4424207e-01
  -8.3713029e-01   5.4700355e-01
  -5.6074970e-01   8.2798537e-01
  -7.1244341e-01   7.0172957e-01
  -8.1600205e-01   5.7804901e-01
  -7.8400644e-01   6.2075269e-01
  -7.7878219e-01   6.2729443e-01
  -8.0287798e-01   5.9614340e-01
  -7.4504311e-01   6.6701632e-01
  -3.7208965e-01   9.2819680e-01
  -8.4547541e-01   5.3401436e-01
  -7.0886951e-01   7.0533964e-01
  -8.9488189e-01   4.4630304e-01
  -7.7383099e-01   6.3339214e-01
  -7.3045631e-01   6.8295942e-01
  -4.9164266e-01   8.7079704e-01
  -5.3404048e-01   8.4545891e-01
  -6.1535329e-01   7.8825144e-01
  -7.1097313e-01   7.0321918e-01
  -9.2761690e-01   3.7353299e-01
  -6.3363208e-01   7.7363453e-01
  -6.5349321e-01   7.5693238e-01
  -5.1601406e-01   8.5658011e-01
  -5.1301494e-01   8.5837968e-01
  -7.1698079e-01   6.9709293e-01
  -7.6405996e-01   6.4514523e-01
  -4.0571178e-01   9.1400107e-01
  -7.3076419e-01   6.8262998e-01
  -9.1996586e-01   3.9199849e-01
  -8.1092666e-01   5.8514780e-01
  -5.6630587e-01   8.2419516e-01
  -8.0891019e-01   5.8793222e-01
  -8.8343177e-01   4.6855983e-01
  -7.9584887e-01   6.0549532e-01
  -7.4010107e-01   6.7249565e-01
  -8.4023412e-01   5.4222378e-01
  -6.2560691e-01   7.8013844e-01
  -6.7689199e-01   7.3608235e-01
  -8.3407191e-01   5.5165573e-01
  -7.3529917e-01   6.7774268e-01
  -7.3286937e-01   6.8036938e-01
  -7.2674862e-01   6.8690352e-01
  -6.4014462e-01   7.6825442e-01
  -7.7736434e-01   6.2905062e-01
  -5.2321376e-01   8.5220148e-01
  -2.4620031e-01   9.6921897e-01
  -5.8869375e-01   8.0835615e-01
  -6.8455150e-01   7.2896450e-01
  -9.1713119e-01   3.9858547e-01
  -6.5431876e-01   7.5621886e-01
  -6.5987864e-01   7.5137220e-01
  -9.5473542e-01   2.9745635e-01
  -8.4559386e-01   5.3382678e-01
  -6.8059827e-01   7.3265681e-01
  -6.3963057e-01   7.6868246e-01
  -9.9552652e-01   9.4482552e-02
  -4.7506158e-01   8.7995255e-01
  -8.6470505e-01   5.0227997e-01
  -5.7840810e-01   8.1574756e-01
  -7.8739404e-01   6.1645001e-01
  -8.3004614e-01   5.5769473e-01
  -7.1147582e-01   7.0271058e-01
  -8.7883966e-01   4.7711722e-01
  -7.8354414e-01   6.2133612e-01
  -9.5452256e-01   2.9813870e-01
  -5.2182630e-01   8.5305176e-01
  -5.9817757e-01   8.0136358e-01
  -6.3916405e-01   7.6907042e-01
  -7.9133768e-01   6.1137932e-01
  -8.4218313e-01   5.3919159e-01
  -4.7804611e-01   8.7833474e-01
  -6.9530770e-01   7.1871218e-01
  -8.4830262e-01   5.2951173e-01
  -8.2164036e-01   5.7000625e-01
  -6.2984359e-01   7.7672199e-01
  -6.5919946e-01   7.5196813e-01
  -7.2333422e-01   6.9049808e-01
  -5.3519538e-01   8.4472830e-01
  -8.1475067e-01   5.7981148e-01
  -3.8666140e-01   9.2222175e-01
  -6.0619561e-01   7.9531558e-01
  -6.9398860e-01   7.1998599e-01
  -8.4398629e-01   5.3636474e-01
  -7.9441025e-01   6.0738156e-01
  -9.0253186e-01   4.3062308e-01
  -5.9706309e-01   8.0219428e-01
  -7.1577654e-01   6.9832939e-01
  -6.7408407e-01   7.3865463e-01
  -7.6114431e-01   6.4858256e-01
  -6.5683024e-01   7.5403849e-01
  -7.4006399e-01   6.7253646e-01
  -6.4782025e-01   7.6179323e-01
  -7.9083798e-01   6.1202556e-01
  -4.2896753e-01   9.0331991e-01
  -4.8365987e-01   8.7525604e-01
  -6.2448534e-01   7.8103653e-01
  -6.9558667e-01   7.1844219e-01
  -8.5050414e-01   5.2596835e-01
  -8.0358049e-01   5.9519610e-01
  -7.4440767e-01   6.6772540e-01
  -4.9471711e-01   8.6905407e-01
  -9.2019729e-01   3.9145490e-01
  -7.9130030e-01   6.1142771e-01
  -7.4364947e-01   6.6856972e-01
  -6.7941417e-01   7.3375499e-01
  -4.8696891e-01   8.7341931e-01
  -7.9825739e-01   6.0231647e-01
  -3.6315720e-01   9.3172788e-01
  -8.4307279e-01   5.3779946e-01
  -8.3698478e-01   5.4722617e-01
  -5.2412005e-01   8.5164440e-01
  -7.7270013e-01   6.3477123e-01
  -5.5075616e-01   8.3466619e-01
  -7.2556810e-01   6.8815037e-01
  -7.6410497e-01   6.4509193e-01
  -8.7714670e-01   4.8022252e-01
  -6.1311381e-01   7.8999459e-01
  -5.4167472e-01   8.4058819e-01
  -6.8416912e-01   7.2932340e-01
  -7.9062276e-01   6.1230356e-01
  -5.9345809e-01   8.0486489e-01
  -4.2278625e-01   9.0622943e-01
  -7.0245189e-01   7.1173123e-01
  -7.4508086e-01   6.6697415e-01
  -5.7095799e-01   8.2097927e-01
  -6.8224917e-01   7.3111973e-01
  -8.8168635e-01   4.7183596e-01
  -7.1985430e-01   6.9412520e-01
  -6.8686219e-01   7.2678768e-01
  -6.0010515e-01   7.9992113e-01
  -8.3310905e-01   5.5310877e-01
  -9.2134058e-01   3.8875640e-01
  -6.8526569e-01   7.2829316e-01
  -6.3195604e-01   7.7500424e-01
  -7.5868124e-01   6.5146203e-01
  -7.9700619e-01   6.0397114e-01
  -8.5137574e-01   5.2455634e-01
  -7.6324373e-01   6.4611068e-01
  -8.0145801e-01   5.9805105e-01
  -5.7352530e-01   8.1918785e-01
  -8.8000189e-01   4.7497018e-01
  -6.3049208e-01   7.7619568e-01
  -7.3440991e-01   6.7870618e-01
  -7.5013799e-01   6.6128133e-01
  -4.6643353e-01   8.8455625e-01
  -6.4892784e-01   7.6084996e-01
  -5.3406866e-01   8.4544111e-01
  -7.9965454e-01   6.0046034e-01
  -5.1171191e-01   8.5915710e-01
  -4.8871266e-01   8.7244481e-01
  -7.2092398e-01   6.9301415e-01
  -8.4776558e-01   5.3037112e-01
  -8.8361166e-01   4.6822050e-01
  -6.3258168e-01   7.7449365e-01
  -6.7978581e-01   7.3341070e-01
  -7.1556740e-01   6.9854370e-01
  -5.0155653e-01   8.6512487e-01
  -6.7059150e-01   7.4182682e-01
  -7.9930982e-01   6.0091914e-01
  -7.5648230e-01   6.5401417e-01
  -8.0225229e-01   5.9698515e-01
  -7.8984281e-01   6.1330934e-01
  -6.9144705e-01   7.2242714e-01
  -5.8749094e-01   8.0923074e-01
  -3.7331315e-01   9.2770539e-01
  -6.5871769e-01   7.5239020e-01
  -6.8853282e-01   7.2520518e-01
  -6.0778375e-01   7.9410258e-01
  -7.6059004e-01   6.4923247e-01
  -7.9789041e-01   6.0280254e-01
  -6.1297123e-01   7.9010523e-01
  -7.9888554e-01   6.0148308e-01
  -6.7946996e-01   7.3370333e-01
  -7.8007457e-01   6.2568655e-01
  -6.2176639e-01   7.8320276e-01
  -6.8580696e-01   7.2778349e-01
  -8.4615820e-01   5.3293179e-01
  -7.7418946e-01   6.3295393e-01
  -5.2522766e-01   8.5096175e-01
  -7.9880255e-01   6.0159329e-01
  -6.1203489e-01   7.9083076e-01
  -7.5785144e-01   6.5242716e-01
  -4.8239568e-01   8.7595343e-01
  -5.8008715e-01   8.1455441e-01
  -3.8606319e-01   9.2247234e-01
  -6.6705973e-01   7.4500424e-01
  -7.9384915e-01   6.0811473e-01
  -7.2715276e-01   6.8647568e-01
  -7.8616033e-01   6.1802261e-01
  -7.3956294e-01   6.7308741e-01
  -6.0132771e-01   7.9900249e-01
  -8.7838373e-01   4.7795610e-01
  -6.8197490e-01   7.3137558e-01
  -7.9904563e-01   6.0127039e-01
  -7.6043916e-01   6.4940918e-01
  -6.6205378e-01   7.4945633e-01
  -6.2465512e-01   7.8090075e-01
  -8.5508561e-01   5.1848684e-01
  -8.4083430e-01   5.4129260e-01
  -8.7305660e-01   4.8761887e-01
  -7.0897202e-01   7.0523661e-01
  -6.9645442e-01   7.1760103e-01
  -7.3246640e-01   6.8080318e-01
  -5.9558283e-01   8.0329390e-01
  -6.4645498e-01   7.6295213e-01
  -4.8651268e-01   8.7367352e-01
  -6.3518345e-01   7.7236131e-01
  -6.7764786e-01   7.3538655e-01
  -6.4163869e-01   7.6700703e-01
  -6.9769622e-01   7.1639373e-01
  -6.8291695e-01   7.3049603e-01
  -8.5767395e-01   5.1419392e-01
  -6.6235654e-01   7.4918877e-01
  -7.8426086e-01   6.2043122e-01
  -8.3792709e-01   5.4578218e-01
  -8.4966958e-01   5.2731548e-01
  -8.4506126e-01   5.3466949e-01
  -6.4991989e-01   7.6000272e-01
  -7.1637602e-01   6.9771441e-01
  -7.6783302e-01   6.4065002e-01
  -7.5966266e-01   6.5031734e-01
  -6.3520696e-01   7.7234197e-01
  -6.1821283e-01   7.8601075e-01
  -5.9070056e-01   8.0689085e-01
  -7.8209697e-01   6.2315674e-01
  -8.2750712e-01   5.6145522e-01
  -7.6444042e-01   6.4469438e-01
  -7.2349057e-01   6.9033427e-01
  -7.6163487e-01   6.4800643e-01
  -8.0485403e-01   5.9347282e-01
  -6.3472782e-01   7.7273579e-01
  -8.0132253e-01   5.9823257e-01
  -5.4590333e-01   8.3784817e-01
  -8.1648645e-01   5.7736459e-01
  -8.7288921e-01   4.8791846e-01
  -9.2794726e-01   3.7271153e-01
  -3.1934145e-01   9.4763972e-01
  -8.5759709e-01   5.1432211e-01
  -5.4349634e-01   8.3941153e-01
  -7.9962069e-01   6.0050542e-01
  -7.5044452e-01   6.6093345e-01
  -2.9621753e-01   9.5512050e-01
  -8.0940321e-01   5.8725330e-01
  -8.4844162e-01   5.2928898e-01
  -7.5077816e-01   6.6055443e-01
  -6.3804532e-01   7.6999881e-01
  -6.1994653e-01   7.8464406e-01
  -7.6339045e-01   6.4593732e-01
  -4.2554102e-01   9.0493913e-01
  -7.4796574e-01   6.6373734e-01
  -6.7099803e-01   7.4145913e-01
  -6.7022053e-01   7.4216200e-01
  -8.7544291e-01   4.8332153e-01
  -5.2782486e-01   8.4935323e-01
  -7.9559734e-01   6.0582577e-01
  -6.4541698e-01   7.6383043e-01
  -6.7805902e-01   7.3500746e-01
  -7.4466401e-01   6.6743952e-01
  -7.7486681e-01   6.3212454e-01
  -9.3790570e-01   3.4689034e-01
  -7.6062864e-01   6.4918724e-01
  -7.8510725e-01   6.1935983e-01
  -7.6576771e-01   6.4311727e-01
  -7.1979529e-01   6.9418639e-01
  -6.8644094e-01   7.2718556e-01
  -5.0940184e-01   8.6052877e-01
  -5.5664840e-01   8.3074819e-01
  -5.3001198e-01   8.4799015e-01
  -6.0775573e-01   7.9412403e-01
  -6.8996877e-01   7.2383914e-01
  -5.6059316e-01   8.2809136e-01
  -6.6592837e-01   7.4601569e-01
  -7.5982939e-01   6.5012252e-01
  -8.0280637e-01   5.9623982e-01
  -4.7218375e-01   8.8150015e-01
  -8.3972881e-01   5.4300600e-01
  -3.6254674e-01   9.3196559e-01
  -7.6348524e-01   6.4582527e-01
  -5.2224968e-01   8.5279263e-01
  -8.9462708e-01   4.4681359e-01
  -6.7763074e-01   7.3540232e-01
  -6.5595868e-01   7.5479680e-01
  -6.7103810e-01   7.4142287e-01
  -5.6587994e-01   8.2448765e-01
  -6.5650254e-01   7.5432381e-01
  -7.1940883e-01   6.9458688e-01
  -6.9718035e-01   7.1689578e-01
  -5.0531886e-01   8.6293270e-01
  -5.3857249e-01   8.4257918e-01
  -6.1489906e-01   7.8860583e-01
  -6.3337931e-01   7.7384149e-01
  -4.4654463e-01   8.9476136e-01
  -6.2814701e-01   7.7809469e-01
  -7.8920857e-01   6.1412525e-01
  -7.5537930e-01   6.5528781e-01
  -6.1045625e-01   7.9204998e-01
  -9.1107513e-01   4.1224036e-01
  -8.1320115e-01   5.8198272e-01
  -7.0912550e-01   7.0508229e-01
  -6.6320980e-01   7.4843354e-01
  -5.8471585e-01   8.1123818e-01
  -5.3161502e-01   8.4698611e-01
  -7.7145586e-01   6.3628285e-01
  -9.2453925e-01   3.8108683e-01
  -7.4502321e-01   6.6703854e-01
  -8.6397529e-01   5.0353421e-01
  -7.9577269e-01   6.0559544e-01
  -6.2243432e-01   7.8267204e-01
  -8.7060681e-01   4.9197945e-01
  -4.4018858e-01   8.9790535e-01
  -6.6340205e-01   7.4826314e-01
  -4.7611754e-01   8.7938165e-01
  -6.6961646e-01   7.4270708e-01
  -6.7797234e-01   7.3508742e-01
  -9.2560029e-01   3.7850245e-01
  -4.7616133e-01   8.7935794e-01
  -5.8618761e-01   8.1017535e-01
  -7.3595779e-01   6.7702742e-01
  -6.5277810e-01   7.5754917e-01
  -9.1372789e-01   4.0632665e-01
  -3.8068598e-01   9.2470438e-01
  -7.4298187e-01   6.6931155e-01
  -6.4498032e-01   7.6419918e-01
  -5.8731723e-01   8.0935682e-01
  -8.0069476e-01   5.9907253e-01
  -8.3555159e-01   5.4941200e-01
  -4.4351748e-01   8.9626572e-01
  -6.6050573e-01   7.5082101e-01
  -7.5392918e-01   6.5695570e-01
  -7.8014489e-01   6.2559887e-01
  -8.7848190e-01   4.7777563e-01
  -7.2752849e-01   6.8607748e-01
  -8.0624706e-01   5.9157897e-01
  -5.6235027e-01   8.2689913e-01
  -7.9575038e-01   6.0562475e-01
  -6.0478592e-01   7.9638809e-01
  -3.7847801e-01   9.2561028e-01
  -8.0254083e-01   5.9659720e-01
  -5.9495130e-01   8.0376175e-01
  -6.8384989e-01   7.2962273e-01
  -7.4191365e-01   6.7049544e-01
  -5.6133704e-01   8.2758729e-01
  -6.2758973e-01   7.7854424e-01
  -5.1885026e-01   8.5486514e-01
  -6.1316176e-01   7.8995738e-01
  -6.9542793e-01   7.1859585e-01
  -7.9876946e-01   6.0163722e-01
  -4.0031731e-01   9.1637659e-01
  -7.3022302e-01   6.8320886e-01
  -7.2591581e-01   6.8778357e-01
  -9.8389276e-01   1.7875969e-01
  -8.7710803e-01   4.8029314e-01
  -6.4458548e-01   7.6453225e-01
  -3.8932740e-01   9.2109944e-01
  -9.2602166e-01   3.7747037e-01
  -6.2240919e-01   7.8269202e-01
  -2.8303360e-01   9.5910999e-01
  -9.0933874e-01   4.1605655e-01
  -9.1662819e-01   3.9974087e-01
  -6.2888658e-01   7.7749706e-01
  -7.7985593e-01   6.2595904e-01
  -6.4093714e-01   7.6759337e-01
  -7.9102071e-01   6.1178937e-01
  -6.6022765e-01   7.5106554e-01
  -6.6963556e-01   7.4268985e-01
  -6.1718929e-01   7.8681471e-01
  -8.4624369e-01   5.3279603e-01
  -6.8035775e-01   7.3288016e-01
  -4.5714064e-01   8.8939442e-01
  -9.1494012e-01   4.0358960e-01
  -7.4463280e-01   6.6747433e-01
  -8.5728880e-01   5.1483581e-01
  -8.2264726e-01   5.6855209e-01
  -7.5031383e-01   6.6108181e-01
  -7.8424047e-01   6.2045700e-01
  -7.3846952e-01   6.7428686e-01
  -7.1491819e-01   6.9920811e-01
  -3.8931618e-01   9.2110418e-01
  -5.9251253e-01   8.0556124e-01
  -5.4958506e-01   8.3543776e-01
  -7.5329703e-01   6.5768045e-01
  -7.5093764e-01   6.6037312e-01
  -6.3880222e-01   7.6937099e-01
  -7.8994946e-01   6.1317196e-01
  -5.1242148e-01   8.5873408e-01
  -8.8655808e-01   4.6261730e-01
  -8.9210750e-01   4.5182321e-01
  -5.6778144e-01   8.2317934e-01
  -5.1793484e-01   8.5542008e-01
  -7.7183444e-01   6.3582356e-01
  -6.9614783e-01   7.1789846e-01
  -7.5463682e-01   6.5614272e-01
  -6.2448948e-01   7.8103322e-01
  -7.4603382e-01   6.6590806e-01
  -4.6414604e-01   8.8575869e-01
  -7.4662525e-01   6.6524486e-01
  -8.6307815e-01   5.0507040e-01
  -6.4729198e-01   7.6224215e-01
  -4.9343438e-01   8.6978303e-01
  -6.3431015e-01   7.7307867e-01
  -4.8817265e-01   8.7274708e-01
  -5.9995802e-01   8.0003148e-01
  -8.7605010e-01   4.8222009e-01
  -7.9194371e-01   6.1059411e-01
  -8.4203755e-01   5.3941891e-01
  -7.8725903e-01   6.1662243e-01
  -5.5311628e-01   8.3310406e-01
  -4.7914690e-01   8.7773472e-01
  -6.6972814e-01   7.4260636e-01
  -5.4975297e-01   8.3532729e-01
  -4.8890076e-01   8.7233941e-01
  -7.9199227e-01   6.1053111e-01
  -6.6609218e-01   7.4586943e-01
  -7.8507889e-01   6.1939578e-01
  -8.3675481e-01   5.4757775e-01
  -8.1667340e-01   5.7710013e-01
  -4.2505157e-01   9.0516913e-01
  -6.7202261e-01   7.4053063e-01
  -8.4809054e-01   5.2985134e-01
  -6.4861431e-01   7.6111725e-01
  -7.9219775e-01   6.1026447e-01
  -4.5839691e-01   8.8874759e-01
  -4.2378888e-01   9.0576100e-01
  -4.0903961e-01   9.1251663e-01
  -7.4420533e-01   6.6795092e-01
  -5.7858908e-01   8.1561920e-01
  -7.9238791e-01   6.1001754e-01
  -7.2074986e-01   6.9319524e-01
  -8.5006248e-01   5.2668186e-01
  -7.2634743e-01   6.8732773e-01
  -6.8930415e-01   7.2447208e-01
  -8.9922773e-01   4.3748085e-01
  -4.2194244e-01   9.0662262e-01
  -6.7440655e-01   7.3836021e-01
  -7.4267714e-01   6.6964965e-01
  -7.8913147e-01   6.1422433e-01
  -6.8142792e-01   7.3188523e-01
  -6.0936186e-01   7.9289225e-01
  -7.2074194e-01   6.9320347e-01
  -5.2743149e-01   8.4959757e-01
  -7.1120798e-01   7.0298166e-01
  -6.8779561e-01   7.2590440e-01
  -7.5880488e-01   6.5131801e-01
  -6.9216855e-01   7.2173590e-01
  -5.3563667e-01   8.4444855e-01
  -8.7053808e-01   4.9210105e-01
  -8.0723200e-01   5.9023427e-01
  -5.6564070e-01   8.2465180e-01
  -3.5409329e-01   9.3521011e-01
  -8.1711214e-01   5.7647875e-01
  -8.5038201e-01   5.2616580e-01
  -7.4316317e-01   6.6911023e-01
  -7.7312925e-01   6.3424850e-01
  -8.3551306e-01   5.4947058e-01
  -9.2542413e-01   3.7893295e-01
  -4.9524795e-01   8.6875167e-01
  -8.1940632e-01   5.7321312e-01
  -7.3167308e-01   6.8165570e-01
  -7.1008452e-01   7.0411645e-01
  -6.7870618e-01   7.3440991e-01
  -6.1668357e-01   7.8721113e-01
  -6.3213727e-01   7.7485642e-01
  -6.9969412e-01   7.1444254e-01
  -4.0078440e-01   9.1617240e-01
  -6.0806449e-01   7.9388763e-01
  -4.1447172e-01   9.1006219e-01
  -7.0030467e-01   7.1384408e-01
  -7.4018359e-01   6.7240483e-01
  -8.0010130e-01   5.9986491e-01
  -7.8882962e-01   6.1461193e-01
  -6.5086589e-01   7.5919273e-01
  -6.2490543e-01   7.8070046e-01
  -7.2324518e-01   6.9059135e-01
  -5.4281018e-01   8.3985541e-01
  -6.2962714e-01   7.7689746e-01
  -8.9748219e-01   4.4105069e-01
  -8.4639664e-01   5.3255303e-01
  -7.7801951e-01   6.2824012e-01
  -6.5409825e-01   7.5640960e-01
  -8.5602953e-01   5.1692692e-01
  -9.3484375e-01   3.5505937e-01
  -8.3058969e-01   5.5688488e-01
  -2.5755406e-01   9.6626389e-01
  -4.8045371e-01   8.7702009e-01
  -5.9877518e-01   8.0091715e-01
  -7.0447620e-01   7.0972761e-01
  -7.9097722e-01   6.1184560e-01
  -6.7956821e-01   7.3361233e-01
  -7.3479491e-01   6.7828935e-01
  -7.2099756e-01   6.9293760e-01
  -7.8865205e-01   6.1483977e-01
  -7.8832674e-01   6.1525682e-01
  -8.0560226e-01   5.9245675e-01
  -5.1290019e-01   8.5844825e-01
  -6.7950200e-01   7.3367366e-01
  -6.3146065e-01   7.7540792e-01
  -7.1905585e-01   6.9495229e-01
  -6.8686833e-01   7.2678188e-01
  -4.8232063e-01   8.7599475e-01
  -6.9042374e-01   7.2340518e-01
  -8.4412287e-01   5.3614978e-01
  -8.4105191e-01   5.4095442e-01
  -6.2457320e-01   7.8096627e-01
  -5.3831179e-01   8.4274576e-01
  -8.3500647e-01   5.5024012e-01
  -6.5952664e-01   7.5168119e-01
  -7.8450540e-01   6.2012199e-01
  -7.0877706e-01   7.0543254e-01
  -8.2963795e-01   5.5830177e-01
  -4.0424285e-01   9.1465169e-01
  -5.8873793e-01   8.0832398e-01
  -7.3320335e-01   6.8000945e-01
  -7.5816048e-01   6.5206800e-01
  -4.4159491e-01   8.9721454e-01
  -7.7769839e-01   6.2863759e-01
  -8.4463709e-01   5.3533932e-01
  -7.9307187e-01   6.0912807e-01
  -5.1968299e-01   8.5435917e-01
  -8.3611202e-01   5.4855873e-01
  -7.7321501e-01   6.3414395e-01
  -5.0528557e-01   8.6295220e-01
  -6.7838534e-01   7.3470629e-01
  -7.9318818e-01   6.0897662e-01
  -8.2856147e-01   5.5989811e-01
  -6.3468534e-01   7.7277068e-01
  -5.6625800e-01   8.2422805e-01
  -7.7443300e-01   6.3265593e-01
  -5.7650680e-01   8.1709235e-01
  -6.8993736e-01   7.2386908e-01
  -6.0328224e-01   7.9752776e-01
  -7.0293218e-01   7.1125688e-01
  -7.9622036e-01   6.0500673e-01
  -7.9277575e-01   6.0951343e-01
  -6.7906961e-01   7.3407389e-01
  -8.0360253e-01   5.9516634e-01
  -4.1717991e-01   9.0882392e-01
  -6.6245094e-01   7.4910530e-01
  -8.7565468e-01   4.8293777e-01
  -5.7759994e-01   8.1631998e-01
  -7.5526156e-01   6.5542351e-01
  -5.2123104e-01   8.5341561e-01
  -7.3595690e-01   6.7702839e-01
  -8.3925014e-01   5.4374554e-01
  -5.3860901e-01   8.4255584e-01
  -6.8021909e-01   7.3300886e-01
  -5.3204276e-01   8.4671749e-01
  -6.9539827e-01   7.1862455e-01
  -6.4267394e-01   7.6613981e-01
  -8.6282982e-01   5.0549452e-01
  -2.6320546e-01   9.6473980e-01
  -6.5964856e-01   7.5157420e-01
  -6.5184245e-01   7.5835441e-01
  -5.0961081e-01   8.6040503e-01
  -6.8398744e-01   7.2949378e-01
  -9.0724374e-01   4.2060528e-01
  -6.7957554e-01   7.3360554e-01
  -4.1727375e-01   9.0878084e-01
  -6.6289398e-01   7.4871328e-01
  -6.1694442e-01   7.8700672e-01
  -7.8412206e-01   6.2060664e-01
  -7.7048390e-01   6.3745946e-01
  -6.4528370e-01   7.6394303e-01
  -7.6698287e-01   6.4166757e-01
  -8.7433484e-01   4.8532317e-01
  -8.6796178e-01   4.9663100e-01
  -7.7829086e-01   6.2790392e-01
  -9.0051570e-01   4.3482350e-01
  -8.7988360e-01   4.7518928e-01
  -7.7685136e-01   6.2968401e-01
  -7.5374630e-01   6.5716552e-01
  -6.7099550e-01   7.4146142e-01
  -7.0475819e-01   7.0944760e-01
  -5.9608337e-01   8.0292254e-01
  -7.3203440e-01   6.8126767e-01
  -7.0422387e-01   7.0997798e-01
  -6.1575357e-01   7.8793880e-01
  -8.1542714e-01   5.7885972e-01
  -5.9495281e-01   8.0376063e-01
  -5.5520095e-01   8.3171624e-01
  -6.6460057e-01   7.4719882e-01
  -6.1473415e-01   7.8873438e-01
  -7.9754458e-01   6.0326001e-01
  -8.3809975e-01   5.4551701e-01
  -5.1068671e-01   8.5976688e-01
  -4.5764950e-01   8.8913269e-01
  -8.2703616e-01   5.6214873e-01
  -7.9921171e-01   6.0104961e-01
  -5.8763240e-01   8.0912802e-01
  -4.8087127e-01   8.7679121e-01
  -8.7466357e-01   4.8473048e-01
  -7.9166198e-01   6.1095934e-01
  -8.9355797e-01   4.4894783e-01
  -8.2756091e-01   5.6137593e-01
  -5.1288789e-01   8.5845560e-01
  -5.4734592e-01   8.3690647e-01
  -6.6443806e-01   7.4734334e-01
  -7.1926867e-01   6.9473202e-01
  -7.0760574e-01   7.0660747e-01
  -6.8540747e-01   7.2815974e-01
  -3.5755178e-01   9.3389332e-01
  -6.8382895e-01   7.2964236e-01
  -5.1283051e-01   8.5848988e-01
  -7.9231491e-01   6.1011235e-01
  -6.1026925e-01   7.9219407e-01
  -5.7937103e-01   8.1506393e-01
  -3.9527488e-01   9.1856288e-01
  -8.9656012e-01   4.4292205e-01
  -6.0491290e-01   7.9629165e-01
  -7.2057737e-01   6.9337454e-01
  -6.5677292e-01   7.5408841e-01
  -6.2767703e-01   7.7847385e-01
  -8.0244641e-01   5.9672419e-01
  -9.4207748e-01   3.3539531e-01
  -8.1941854e-01   5.7319565e-01
  -5.7796377e-01   8.1606242e-01
  -7.6627396e-01   6.4251398e-01
  -9.1772756e-01   3.9721044e-01
  -8.4058012e-01   5.4168724e-01
  -7.2291532e-01   6.9093664e-01
  -6.3391232e-01   7.7340492e-01
  -8.6248887e-01   5.0607603e-01
  -6.1474714e-01   7.8872426e-01
  -4.7310329e-01   8.8100697e-01
  -6.3179916e-01   7.7513213e-01
  -5.4556286e-01   8.3806990e-01
  -8.4013259e-01   5.4238107e-01
  -5.5108723e-01   8.3444764e-01
  -5.2137920e-01   8.5332510e-01
  -7.2521567e-01   6.8852178e-01
  -8.1756638e-01   5.7583437e-01
  -9.3653156e-01   3.5058327e-01
  -7.0498828e-01   7.0921896e-01
  -4.8501957e-01   8.7450330e-01
  -6.7316094e-01   7.3949601e-01
  -7.0622885e-01   7.0798362e-01
  -8.7536408e-01   4.8346430e-01
  -7.1361556e-01   7.0053753e-01
  -8.4429105e-01   5.3588490e-01
  -8.7749810e-01   4.7958011e-01
  -7.1772615e-01   6.9632548e-01
  -7.6818957e-01   6.4022245e-01
  -8.7235279e-01   4.8887689e-01
  -7.7904390e-01   6.2696938e-01
  -7.1913785e-01   6.9486743e-01
  -4.9842553e-01   8.6693252e-01
  -7.7086100e-01   6.3700339e-01
  -6.1141507e-01   7.9131006e-01
  -9.1560794e-01   4.0207225e-01
  -3.5298055e-01   9.3563066e-01
  -5.1425512e-01   8.5763726e-01
  -7.3992465e-01   6.7268976e-01
  -7.6840018e-01   6.3996966e-01
  -8.4284979e-01   5.3814889e-01
  -6.4918830e-01   7.6062773e-01
  -6.1128389e-01   7.9141140e-01
  -8.3305880e-01   5.5318445e-01
  -8.3115150e-01   5.5604602e-01
  -6.1117002e-01   7.9149934e-01
  -6.8243041e-01   7.3095057e-01
  -8.6015571e-01   5.1003153e-01
  -8.3517935e-01   5.4997768e-01
  -6.3694635e-01   7.7090813e-01
  -7.4102522e-01   6.7147720e-01
  -7.0442468e-01   7.0977874e-01
  -9.3196040e-01   3.6256009e-01
  -7.2408978e-01   6.8970573e-01
  -7.6835242e-01   6.4002700e-01
  -6.8400147e-01   7.2948063e-01
  -8.9177500e-01   4.5247912e-01
  -5.4248441e-01   8.4006587e-01
  -6.8812473e-01   7.2559242e-01
  -9.0438770e-01   4.2671171e-01
  -5.4533956e-01   8.3821522e-01
  -7.5864126e-01   6.5150859e-01
  -6.8719076e-01   7.2647701e-01
  -6.8899508e-01   7.2476602e-01
  -4.7945378e-01   8.7756714e-01
  -6.0544851e-01   7.9588448e-01
  -7.3744433e-01   6.7540792e-01
  -7.5134824e-01   6.5990592e-01
  -6.5178358e-01   7.5840501e-01
  -6.0929298e-01   7.9294518e-01
  -5.3171873e-01   8.4692101e-01
  -5.0416015e-01   8.6361018e-01
  -8.4158022e-01   5.4013214e-01
  -8.0794598e-01   5.8925657e-01
  -7.0014164e-01   7.1400398e-01
  -7.7870717e-01   6.2738755e-01
  -8.9851640e-01   4.3893995e-01
  -8.7437517e-01   4.8525051e-01
  -7.9588051e-01   6.0545372e-01
  -7.7639263e-01   6.3024954e-01
  -9.3121343e-01   3.6447434e-01
  -8.6967053e-01   4.9363263e-01
  -8.8357329e-01   4.6829289e-01
  -8.0984345e-01   5.8664604e-01
  -3.3884868e-01   9.4084089e-01
  -8.6095602e-01   5.0867941e-01
  -7.2417294e-01   6.8961841e-01
  -9.2914763e-01   3.6970891e-01
  -5.4463935e-01   8.3867036e-01
  -8.3087071e-01   5.5646550e-01
  -7.4920201e-01   6.6234157e-01
  -8.3093662e-01   5.5636709e-01
  -9.0900342e-01   4.1678864e-01
  -6.1522238e-01   7.8835362e-01
  -6.8429365e-01   7.2920656e-01
  -6.2681575e-01   7.7916752e-01
  -6.5766301e-01   7.5331227e-01
  -6.0963827e-01   7.9267975e-01
  -7.9686054e-01   6.0416328e-01
  -6.8045468e-01   7.3279017e-01
  -8.5475241e-01   5.1903596e-01
  -8.8478592e-01   4.6599773e-01
  -8.5284279e-01   5.2216777e-01
  -7.7717231e-01   6.2928785e-01
  -7.5757634e-01   6.5274658e-01
  -7.5265601e-01   6.5841395e-01
  -5.4094971e-01   8.4105494e-01
  -6.6537558e-01   7.4650876e-01
  -6.3760608e-01   7.7036257e-01
  -5.4623456e-01   8.3763226e-01
  -5.9511002e-01   8.0364424e-01
  -8.3266538e-01   5.5377646e-01
  -5.0135479e-01   8.6524180e-01
  -8.3939111e-01   5.4352788e-01
  -6.5200180e-01   7.5821742e-01
  -4.9156221e-01   8.7084246e-01
  -8.2747460e-01   5.6150314e-01
  -6.0025175e-01   7.9981113e-01
  -7.6554382e-01   6.4338376e-01
  -8.0027853e-01   5.9962845e-01
  -8.4707474e-01   5.3147379e-01
  -7.8635622e-01   6.1777334e-01
  -7.4433121e-01   6.6781064e-01
  -7.2233988e-01   6.9153821e-01
  -7.5767354e-01   6.5263375e-01
  -7.6176121e-01   6.4785790e-01
  -7.1265357e-01   7.0151613e-01
  -6.0925487e-01   7.9297447e-01
  -6.1380284e-01   7.8945936e-01
  -7.9493575e-01   6.0669362e-01
  -7.4068670e-01   6.7185059e-01
  -9.1075257e-01   4.1295248e-01
  -7.3243815e-01   6.8083357e-01
  -7.6466607e-01   6.4442672e-01
  -7.4811444e-01   6.6356973e-01
  -8.0141418e-01   5.9810978e-01
  -6.8685473e-01   7.2679473e-01
  -5.7195882e-01   8.2028233e-01
  -6.0770698e-01   7.9416134e-01
  -9.6459166e-01   2.6374787e-01
  -7.0918209e-01   7.0502537e-01
  -8.6519943e-01   5.0142791e-01
  -6.3471371e-01   7.7274737e-01
  -5.1324938e-01   8.5823952e-01
  -7.0102779e-01   7.1313396e-01
  -4.8544490e-01   8.7426726e-01
  -5.1010425e-01   8.6011258e-01
  -6.4188857e-01   7.6679793e-01
  -6.9580380e-01   7.1823191e-01
  -7.8784473e-01   6.1587391e-01
  -5.4624987e-01   8.3762228e-01
  -6.5245876e-01   7.5782423e-01
  -8.1312569e-01   5.8208814e-01
  -6.2173381e-01   7.8322862e-01
  -8.2848318e-01   5.6001395e-01
  -8.8692683e-01   4.6190994e-01
  -8.0777068e-01   5.8949685e-01
  -5.0947662e-01   8.6048450e-01
  -8.5177797e-01   5.2390294e-01
  -6.3162385e-01   7.7527499e-01
  -8.0883352e-01   5.8803770e-01
  -8.8276765e-01   4.6980984e-01
  -5.7757582e-01   8.1633704e-01
  -5.5458902e-01   8.3212440e-01
  -6.8777808e-01   7.2592101e-01
  -7.7432520e-01   6.3278786e-01
  -6.1584220e-01   7.8786952e-01
  -7.5756626e-01   6.5275827e-01
  -9.2715180e-01   3.7468593e-01
  -7.0416124e-01   7.1004011e-01
  -6.5298411e-01   7.5737161e-01
  -7.1055269e-01   7.0364400e-01
  -6.4873013e-01   7.6101854e-01
  -6.0015963e-01   7.9988026e-01
  -6.0941942e-01   7.9284801e-01
  -7.8269163e-01   6.2240968e-01
  -7.2441929e-01   6.8935963e-01
  -4.5720966e-01   8.8935894e-01
  -8.2722160e-01   5.6187581e-01
  -4.8091521e-01   8.7676711e-01
  -9.6613686e-01   2.5803015e-01
  -8.8338268e-01   4.6865236e-01
  -6.6735991e-01   7.4473536e-01
  -5.8675648e-01   8.0976344e-01
  -3.3084427e-01   9.4368537e-01
  -8.2293677e-01   5.6813297e-01
  -4.9348089e-01   8.6975664e-01
  -6.7157228e-01   7.4093905e-01
  -8.8927385e-01   4.5737513e-01
  -7.5514132e-01   6.5556204e-01
  -8.4769551e-01   5.3048310e-01
  -5.5388556e-01   8.3259281e-01
  -8.7578351e-01   4.8270410e-01
  -5.9527876e-01   8.0351926e-01
  -6.6278638e-01   7.4880853e-01
  -7.3507424e-01   6.7798663e-01
  -7.8299045e-01   6.2203373e-01
  -7.4443786e-01   6.6769174e-01
  -7.7083167e-01   6.3703888e-01
  -6.1741591e-01   7.8663689e-01
  -7.1552879e-01   6.9858325e-01
  -8.6573816e-01   5.0049719e-01
  -9.0788651e-01   4.1921603e-01
  -7.7761549e-01   6.2874013e-01
  -5.7611911e-01   8.1736575e-01
  -7.7106208e-01   6.3675997e-01
  -6.0896421e-01   7.9319770e-01
  -7.6556224e-01   6.4336184e-01
  -7.6369220e-01   6.4558054e-01
  -8.2341195e-01   5.6744406e-01
  -7.5941696e-01   6.5060424e-01
  -7.0095081e-01   7.1320962e-01
  -6.2166719e-01   7.8328150e-01
  -2.3104730e-01   9.7294252e-01
  -8.8215055e-01   4.7096753e-01
  -8.2827467e-01   5.6032229e-01
  -6.4101947e-01   7.6752462e-01
  -7.9108103e-01   6.1171137e-01
  -7.7278809e-01   6.3466413e-01
  -6.3044493e-01   7.7623398e-01
  -8.5649170e-01   5.1616080e-01
  -4.3971107e-01   8.9813928e-01
  -6.3564687e-01   7.7197996e-01
  -5.5174364e-01   8.3401376e-01
  -7.5940853e-01   6.5061408e-01
  -8.8104923e-01   4.7302458e-01
  -7.1085478e-01   7.0333881e-01
  -8.1143092e-01   5.8444834e-01
  -4.3952987e-01   8.9822797e-01
  -7.1676352e-01   6.9731632e-01
  -5.5127964e-01   8.3432054e-01
  -7.9964064e-01   6.0047884e-01
  -7.1827053e-01   6.9576392e-01
  -7.6326689e-01   6.4608332e-01
  -6.5687056e-01   7.5400336e-01
  -5.0519673e-01   8.6300421e-01
  -7.0255616e-01   7.1162831e-01
  -7.5312699e-01   6.5787517e-01
  -7.8127976e-01   6.2418101e-01
  -8.5635206e-01   5.1639243e-01
  -8.0676210e-01   5.9087639e-01
  -7.4130161e-01   6.7117205e-01
  -7.1726581e-01   6.9679965e-01
  -8.2748578e-01   5.6148667e-01
  -6.8102751e-01   7.3225783e-01
  -7.8871857e-01   6.1475444e-01
  -7.8896536e-01   6.1443768e-01
  -7.4617582e-01   6.6574894e-01
  -9.2424303e-01   3.8180469e-01
  -6.4336801e-01   7.6555705e-01
  -9.1473792e-01   4.0404769e-01
  -6.6936286e-01   7.4293564e-01
  -4.9948681e-01   8.6632149e-01
  -7.8449327e-01   6.2013733e-01
  -5.9932312e-01   8.0050721e-01
  -6.3018797e-01   7.7644261e-01
  -8.4079324e-01   5.4135639e-01
  -7.3255393e-01   6.8070899e-01
  -7.4831973e-01   6.6333821e-01
  -7.5607425e-01   6.5448585e-01
  -7.2442953e-01   6.8934886e-01
  -6.5392480e-01   7.5655955e-01
  -7.0228839e-01   7.1189256e-01
  -7.8737390e-01   6.1647574e-01
  -6.9655770e-01   7.1750078e-01
  -6.9969147e-01   7.1444513e-01
  -4.4077595e-01   8.9761716e-01
  -6.7811223e-01   7.3495837e-01
  -5.6610816e-01   8.2433097e-01
  -3.3478748e-01   9.4229366e-01
  -9.8362706e-01   1.8021599e-01
  -7.8850046e-01   6.1503417e-01
  -7.1259074e-01   7.0157996e-01
  -8.3704964e-01   5.4712695e-01
  -5.7898503e-01   8.1533817e-01
  -6.0850139e-01   7.9355281e-01
  -8.1527806e-01   5.7906967e-01
  -8.0617132e-01   5.9168219e-01
  -7.9590159e-01   6.0542602e-01
  -7.3473498e-01   6.7835427e-01
  -8.4766723e-01   5.3052829e-01
  -7.5282177e-01   6.5822442e-01
  -7.8726384e-01   6.1661629e-01
  -7.2802968e-01   6.8554561e-01
  -6.4986706e-01   7.6004789e-01
  -7.3167174e-01   6.8165715e-01
  -8.6382400e-01   5.0379371e-01
  -5.1845223e-01   8.5510660e-01
  -3.6661357e-01   9.3037331e-01
  -7.1101136e-01   7.0318052e-01
  -8.7369350e-01   4.8647678e-01
  -7.9292969e-01   6.0931315e-01
  -5.9568647e-01   8.0321705e-01
  -8.2908043e-01   5.5912937e-01
  -7.5888651e-01   6.5122290e-01
  -7.4622082e-01   6.6569849e-01
  -5.8645384e-01   8.0998265e-01
  -8.8443161e-01   4.6666983e-01
  -8.4625473e-01   5.3277851e-01
  -6.6485287e-01   7.4697434e-01
  -4.7445836e-01   8.8027795e-01
  -5.0835923e-01   8.6114510e-01
  -7.7230776e-01   6.3524855e-01
  -2.8580985e-01   9.5828635e-01
  -6.3211223e-01   7.7487685e-01
  -8.9715043e-01   4.4172515e-01
  -7.5047967e-01   6.6089354e-01
  -6.6831310e-01   7.4388009e-01
  -5.6754123e-01   8.2334498e-01
  -2.8097958e-01   9.5971375e-01
  -8.8660223e-01   4.6253268e-01
  -8.4640022e-01   5.3254733e-01
  -7.3362756e-01   6.7955176e-01
  -6.5959619e-01   7.5162016e-01
  -4.3762283e-01   8.9915864e-01
  -7.7829808e-01   6.2789497e-01
  -7.8076867e-01   6.2482021e-01
  -5.8502722e-01   8.1101366e-01
  -6.9736154e-01   7.1671953e-01
  -6.0499805e-01   7.9622695e-01
  -6.2378264e-01   7.8159786e-01
  -4.0978229e-01   9.1218336e-01
  -4.7434340e-01   8.8033990e-01
  -4.3373848e-01   9.0103880e-01
  -9.0715419e-01   4.2079839e-01
  -8.2178434e-01   5.6979865e-01
  -6.0894760e-01   7.9321046e-01
  -7.0516845e-01   7.0903981e-01
  -4.4695962e-01   8.9455413e-01
  -5.9049580e-01   8.0704072e-01
  -4.9464051e-01   8.6909767e-01
  -8.0200676e-01   5.9731496e-01
  -6.0912793e-01   7.9307198e-01
  -7.6479886e-01   6.4426912e-01
  -8.3698730e-01   5.4722232e-01
  -5.6907092e-01   8.2228845e-01
  -7.1866469e-01   6.9535679e-01
  -1.8059288e-01   9.8355793e-01
  -4.0814313e-01   9.1291795e-01
  -7.8980129e-01   6.1336280e-01
  -6.5122757e-01   7.5888250e-01
  -4.3867899e-01   8.9864383e-01
  -8.6721752e-01   4.9792948e-01
  -7.3008244e-01   6.8335908e-01
  -6.1735517e-01   7.8668456e-01
  -8.8385106e-01   4.6776843e-01
  -6.3134771e-01   7.7549989e-01
  -9.4020011e-01   3.4062260e-01
  -7.9375384e-01   6.0823913e-01
  -6.9199545e-01   7.2190186e-01
  -6.3359736e-01   7.7366297e-01
  -6.8241155e-01   7.3096818e-01
  -8.4982653e-01   5.2706250e-01
  -8.5891378e-01   5.1212023e-01
  -7.5127879e-01   6.5998499e-01
  -3.5278429e-01   9.3570468e-01
  -4.3527886e-01   9.0029568e-01
  -7.9154588e-01   6.1110975e-01
  -6.9202337e-01   7.2187509e-01
  -7.4962691e-01   6.6186063e-01
  -9.1250198e-01   4.0907229e-01
  -8.9639768e-01   4.4325072e-01
  -6.8937549e-01   7.2440419e-01
  -5.0441530e-01   8.6346118e-01
  -7.0083667e-01   7.1332178e-01
  -8.7599065e-01   4.8232808e-01
  -6.9532141e-01   7.1869892e-01
  -7.7754033e-01   6.2883307e-01
  -7.5535858e-01   6.5531169e-01
  -7.7871231e-01   6.2738117e-01
  -7.4030455e-01   6.7227166e-01
  -5.8326380e-01   8.1228279e-01
  -8.8924517e-01   4.5743090e-01
  -7.8853973e-01   6.1498382e-01
  -6.6016734e-01   7.5111856e-01
  -8.7540458e-01   4.8339097e-01
  -5.2491426e-01   8.5115511e-01
  -6.8168053e-01   7.3164996e-01
  -8.6084316e-01   5.0887037e-01
  -7.4291510e-01   6.6938566e-01
  -7.4090628e-01   6.7160843e-01
  -3.8322821e-01   9.2365369e-01
  -5.0970354e-01   8.6035010e-01
  -6.7473722e-01   7.3805805e-01
  -5.9648677e-01   8.0262291e-01
  -7.0615643e-01   7.0805585e-01
  -6.4230366e-01   7.6645027e-01
  -5.8969330e-01   8.0762727e-01
  -7.7986781e-01   6.2594425e-01
  -6.8848126e-01   7.2525413e-01
  -9.4989443e-01   3.1257091e-01
  -6.3912908e-01   7.6909948e-01
  -4.2439587e-01   9.0547675e-01
  -6.0545871e-01   7.9587672e-01
  -7.7459453e-01   6.3245815e-01
  -7.6872394e-01   6.3958072e-01
  -7.7365052e-01   6.3361256e-01
  -6.7488260e-01   7.3792512e-01
  -7.9402375e-01   6.0788673e-01
  -5.5132516e-01   8.3429046e-01
  -8.2591272e-01   5.6379800e-01
  -8.4300822e-01   5.3790067e-01
  -8.5639825e-01   5.1631583e-01
  -6.3616717e-01   7.7155125e-01
  -8.8285507e-01   4.6964554e-01
  -4.4210630e-01   8.9696266e-01
  -7.3200455e-01   6.8129974e-01
  -7.6655652e-01   6.4217684e-01
  -6.3062612e-01   7.7608678e-01
  -5.6474633e-01   8.2526456e-01
  -6.2070492e-01   7.8404426e-01
  -5.1759925e-01   8.5562317e-01
  -5.1095230e-01   8.5960907e-01
  -9.0297988e-01   4.2968283e-01
  -6.5958753e-01   7.5162776e-01
  -8.8877684e-01   4.5834020e-01
  -8.5368846e-01   5.2078403e-01
  -5.5749981e-01   8.3017706e-01
  -7.2521527e-01   6.8852219e-01
  -3.4680158e-01   9.3793852e-01
  -6.9531546e-01   7.1870467e-01
  -8.2131995e-01   5.7046782e-01
  -3.2448475e-01   9.4589093e-01
  -6.9520533e-01   7.1881120e-01
  -6.4577226e-01   7.6353008e-01
  -7.8052087e-01   6.2512973e-01
  -7.1823240e-01   6.9580329e-01
  -7.4243741e-01   6.6991544e-01
  -6.7581952e-01   7.3706714e-01
  -8.2473917e-01   5.6551330e-01
  -7.1755714e-01   6.9649964e-01
  -6.7007861e-01   7.4229015e-01
  -6.0449750e-01   7.9660704e-01
  -4.1755866e-01   9.0864997e-01
  -5.6505615e-01   8.2505245e-01
  -7.2932532e-01   6.8416707e-01
  -7.4543048e-01   6.6658338e-01
  -9.1324183e-01   4.0741791e-01
  -7.0834892e-01   7.0586245e-01
  -8.4209517e-01   5.3932896e-01
  -6.0526251e-01   7.9602594e-01
  -6.9637951e-01   7.1767373e-01
  -8.0030505e-01   5.9959305e-01
  -6.5479642e-01   7.5580530e-01
  -6.9500587e-01   7.1900406e-01
  -8.8266824e-01   4.6999658e-01
  -5.9462427e-01   8.0400372e-01
  -8.9641516e-01   4.4321536e-01
  -7.3332089e-01   6.7988269e-01
  -6.0955862e-01   7.9274100e-01
  -8.7448786e-01   4.8504740e-01
  -5.8236690e-01   8.1292607e-01
  -5.1845884e-01   8.5510258e-01
  -5.2357199e-01   8.5198144e-01
  -7.3059554e-01   6.8281048e-01
  -5.3085681e-01   8.4746153e-01
  -6.3004898e-01   7.7655539e-01
  -4.4876075e-01   8.9365194e-01
  -8.1763757e-01   5.7573327e-01
  -4.9528431e-01   8.6873094e-01
  -5.1057678e-01   8.5983217e-01
  -7.5984644e-01   6.5010260e-01
  -3.6008806e-01   9.3291832e-01
  -7.8415179e-01   6.2056907e-01
  -8.7537542e-01   4.8344376e-01
  -8.8615205e-01   4.6339458e-01
  -5.2404801e-01   8.5168872e-01
  -6.3095120e-01   7.7582252e-01
  -6.8630660e-01   7.2731234e-01
  -6.6910414e-01   7.4316866e-01
  -7.6225176e-01   6.4728066e-01
  -8.1252113e-01   5.8293174e-01
  -6.4011369e-01   7.6828020e-01
  -7.2744298e-01   6.8616814e-01
  -7.6203889e-01   6.4753125e-01
  -7.7711210e-01   6.2936221e-01
  -7.4553201e-01   6.6646982e-01
  -5.7523934e-01   8.1798515e-01
  -7.7318038e-01   6.3418618e-01
  -8.7725672e-01   4.8002150e-01
  -6.5545242e-01   7.5523647e-01
  -4.0024840e-01   9.1640669e-01
  -6.2648726e-01   7.7943166e-01
  -7.8575249e-01   6.1854105e-01
  -8.0830467e-01   5.8876444e-01
  -8.6216399e-01   5.0662930e-01
  -8.2918704e-01   5.5897124e-01
  -5.1913391e-01   8.5469292e-01
  -6.3862848e-01   7.6951522e-01
  -8.9745621e-01   4.4110355e-01
  -7.8508762e-01   6.1938472e-01
  -9.3967574e-01   3.4206651e-01
  -6.5001331e-01   7.5992283e-01
  -8.6536089e-01   5.0114921e-01
  -6.5003061e-01   7.5990803e-01
  -9.5998369e-01   2.8005592e-01
  -5.5524632e-01   8.3168596e-01
  -6.6435098e-01   7.4742074e-01
  -6.0047195e-01   7.9964582e-01
  -8.7374610e-01   4.8638230e-01
  -6.5483983e-01   7.5576769e-01
  -5.5677052e-01   8.3066635e-01
  -6.3457937e-01   7.7285770e-01
  -4.9044413e-01   8.7147263e-01
  -6.5388661e-01   7.5659256e-01
  -8.0878145e-01   5.8810931e-01
  -8.3488764e-01   5.5042040e-01
  -6.1710499e-01   7.8688082e-01
  -7.3189404e-01   6.8141846e-01
  -8.8838615e-01   4.5909700e-01
  -8.8985475e-01   4.5624393e-01
  -8.4274340e-01   5.3831549e-01
  -7.7895641e-01   6.2707808e-01
  -8.8839505e-01   4.5907977e-01
  -5.2436285e-01   8.5149492e-01
  -7.9325645e-01   6.0888767e-01
  -8.4569273e-01   5.3367012e-01
  -5.3298474e-01   8.4612485e-01
  -6.5238157e-01   7.5789068e-01
  -4.4674494e-01   8.9466137e-01
  -8.7950446e-01   4.7589065e-01
  -8.6920910e-01   4.9444467e-01
  -7.1830522e-01   6.9572811e-01
  -6.6089433e-01   7.5047897e-01
  -7.1937522e-01   6.9462169e-01
  -6.1828944e-01   7.8595048e-01
  -8.8273407e-01   4.6987292e-01
  -7.4422481e-01   6.6792922e-01
  -7.2320936e-01   6.9062886e-01
  -6.6347714e-01   7.4819655e-01
  -5.8149312e-01   8.1355132e-01
  -9.2152799e-01   3.8831195e-01
  -8.9372862e-01   4.4860803e-01
  -9.3564180e-01   3.5295103e-01
  -7.8134712e-01   6.2409669e-01
  -7.7195172e-01   6.3568116e-01
  -3.2924089e-01   9.4424596e-01
  -8.0311554e-01   5.9582332e-01
  -5.9045806e-01   8.0706832e-01
  -8.7139140e-01   4.9058845e-01
  -6.9256566e-01   7.2135484e-01
  -5.6689189e-01   8.2379220e-01
  -8.5856217e-01   5.1270947e-01
  -3.1599535e-01   9.4876074e-01
  -7.2851026e-01   6.8503489e-01
  -5.9982468e-01   8.0013146e-01
  -6.2661424e-01   7.7932958e-01
  -7.5286129e-01   6.5817922e-01
  -5.3986578e-01   8.4175111e-01
  -7.4589749e-01   6.6606076e-01
  -5.7585610e-01   8.1755107e-01
  -7.3681555e-01   6.7609381e-01
  -6.8806851e-01   7.2564573e-01
  -7.1358044e-01   7.0057331e-01
  -5.7988857e-01   8.1469580e-01
  -7.9625605e-01   6.0495975e-01
  -6.4356271e-01   7.6539339e-01
  -9.0998834e-01   4.1463384e-01
  -8.9304999e-01   4.4995746e-01
  -6.7284131e-01   7.3978684e-01
  -9.2876227e-01   3.7067592e-01
  -5.7917902e-01   8.1520038e-01
  -6.8155482e-01   7.3176706e-01
  -4.1587859e-01   9.0942014e-01
  -7.1087237e-01   7.0332103e-01
  -7.1696343e-01   6.9711078e-01
  -9.2195699e-01   3.8729227e-01
  -6.7776914e-01   7.3527477e-01
  -5.5133349e-01   8.3428495e-01
  -6.9553194e-01   7.1849518e-01
  -5.8384115e-01   8.1186791e-01
  -7.9679245e-01   6.0425308e-01
  -7.0970074e-01   7.0450327e-01
  -6.6052118e-01   7.5080742e-01
  -8.6157218e-01   5.0763508e-01
  -7.3377242e-01   6.7939535e-01
  -7.0819597e-01   7.0601592e-01
  -6.7420556e-01   7.3854374e-01
  -6.8481124e-01   7.2872050e-01
  -6.6905872e-01   7.4320955e-01
  -6.4781480e-01   7.6179787e-01
  -7.0945774e-01   7.0474798e-01
  -7.7573347e-01   6.3106068e-01
  -8.0179424e-01   5.9760019e-01
  -8.9137063e-01   4.5327518e-01
  -8.8810829e-01   4.5963426e-01
  -7.1689567e-01   6.9718046e-01
  -5.0955528e-01   8.6043792e-01
  -7.0916717e-01   7.0504037e-01
  -6.8698498e-01   7.2667161e-01
  -7.3580854e-01   6.7718963e-01
  -5.2668946e-01   8.5005777e-01
  -7.8092152e-01   6.2462915e-01
  -8.8640658e-01   4.6290753e-01
  -6.8101547e-01   7.3226903e-01
  -5.9244418e-01   8.0561150e-01
  -7.0314066e-01   7.1105078e-01
  -5.2207413e-01   8.5290011e-01
  -7.3984168e-01   6.7278101e-01
  -7.9940108e-01   6.0079773e-01
  -7.7093915e-01   6.3690881e-01
  -7.1179334e-01   7.0238895e-01
  -6.8833403e-01   7.2539387e-01
  -7.0924860e-01   7.0495845e-01
  -7.9798362e-01   6.0267914e-01
  -5.7731458e-01   8.1652181e-01
  -8.0424690e-01   5.9429532e-01
  -5.3470451e-01   8.4503910e-01
  -7.4936982e-01   6.6215170e-01
  -8.4965135e-01   5.2734484e-01
  -7.0525850e-01   7.0895024e-01
  -7.1731152e-01   6.9675260e-01
  -7.1191543e-01   7.0226521e-01
  -8.9941503e-01   4.3709565e-01
  -6.6888107e-01   7.4336944e-01
  -5.6928378e-01   8.2214109e-01
  -8.0986650e-01   5.8661422e-01
  -8.8680524e-01   4.6214334e-01
  -7.1965358e-01   6.9433329e-01
  -7.7397890e-01   6.3321139e-01
  -7.7461306e-01   6.3243546e-01
  -7.4093047e-01   6.7158175e-01
  -7.1810742e-01   6.9593228e-01
  -5.3368644e-01   8.4568244e-01
  -4.5591243e-01   8.9002464e-01
  -8.5553870e-01   5.1773887e-01
  -4.0672237e-01   9.1355181e-01
  -7.2751733e-01   6.8608930e-01
  -7.6758580e-01   6.4094620e-01
  -7.3176802e-01   6.8155379e-01
  -7.1586949e-01   6.9823411e-01
  -7.8775696e-01   6.1598618e-01
  -9.4384525e-01   3.3038786e-01
  -6.8092408e-01   7.3235401e-01
  -8.5890328e-01   5.1213783e-01
  -6.9746153e-01   7.1662223e-01
  -7.0495392e-01   7.0925311e-01
  -8.9178198e-01   4.5246535e-01
  -5.6108037e-01   8.2776133e-01
  -7.4575840e-01   6.6621649e-01
  -8.4799244e-01   5.3000833e-01
  -5.5389566e-01   8.3258609e-01
  -9.8170094e-01   1.9042918e-01
  -6.8948246e-01   7.2430238e-01
  -5.6706036e-01   8.2367624e-01
  -6.9059737e-01   7.2323943e-01
  -8.2140948e-01   5.7033890e-01
  -7.4265176e-01   6.6967781e-01
  -7.5692641e-01   6.5350012e-01
  -6.3982418e-01   7.6852132e-01
  -5.6006352e-01   8.2844967e-01
  -5.9006356e-01   8.0735679e-01
  -5.7511527e-01   8.1807239e-01
  -7.6192181e-01   6.4766902e-01
  -8.5388177e-01   5.2046702e-01
  -7.2356576e-01   6.9025546e-01
  -7.2956477e-01   6.8391172e-01
  -5.7593171e-01   8.1749781e-01
  -5.8004284e-01   8.1458597e-01
  -6.7584517e-01   7.3704363e-01
  -6.9173081e-01   7.2215544e-01
  -7.4759049e-01   6.6415996e-01
  -3.9198674e-01   9.1997087e-01
  -7.2879363e-01   6.8473342e-01
  -8.3732027e-01   5.4671270e-01
  -9.1703405e-01   3.9880892e-01
  -8.5049708e-01   5.2597978e-01
  -7.8041695e-01   6.2525945e-01
  -9.0289075e-01   4.2987009e-01
  -3.6068376e-01   9.3268817e-01
  -6.7537862e-01   7.3747116e-01
  -7.0276581e-01   7.1142127e-01
  -7.6243562e-01   6.4706408e-01
  -8.0082134e-01   5.9890331e-01
  -8.0027095e-01   5.9963857e-01
  -6.3007710e-01   7.7653258e-01
  -9.4940839e-01   3.1404412e-01
  -7.7793020e-01   6.2835070e-01
  -7.8177853e-01   6.2355620e-01
  -8.2773255e-01   5.6112283e-01
  -8.6625291e-01   4.9960573e-01
  -7.6926234e-01   6.3893306e-01
  -7.4690592e-01   6.6492973e-01
  -7.2945408e-01   6.8402978e-01
  -6.9548936e-01   7.1853640e-01
  -7.5896482e-01   6.5113163e-01
  -5.8306380e-01   8.1242637e-01
  -8.3449143e-01   5.5102092e-01
  -8.1201471e-01   5.8363697e-01
  -7.4005519e-01   6.7254614e-01
  -6.7922355e-01   7.3393145e-01
  -5.3509793e-01   8.4479003e-01
  -7.6899491e-01   6.3925490e-01
  -9.5103549e-01   3.0908171e-01
  -5.2636314e-01   8.5025987e-01
  -7.9939430e-01   6.0080675e-01
  -5.5302184e-01   8.3316675e-01
  -6.7395891e-01   7.3876883e-01
  -6.3534493e-01   7.7222847e-01
  -8.1096085e-01   5.8510041e-01
  -6.3991534e-01   7.6844541e-01
  -4.4650734e-01   8.9477997e-01
  -7.0946608e-01   7.0473958e-01
  -6.5527779e-01   7.5538799e-01
  -6.7874641e-01   7.3437273e-01
  -2.4358976e-01   9.6987836e-01
  -6.8677566e-01   7.2686945e-01
  -9.3462684e-01   3.5562996e-01
  -6.2193013e-01   7.8307274e-01
  -6.6000561e-01   7.5126067e-01
  -5.4813919e-01   8.3638713e-01
  -3.9907408e-01   9.1691869e-01
  -4.7824536e-01   8.7822627e-01
  -4.6474260e-01   8.8544583e-01
  -8.1591466e-01   5.7817236e-01
  -5.1181191e-01   8.5909753e-01
  -9.0459213e-01   4.2627816e-01
  -7.9649780e-01   6.0464143e-01
  -7.0340020e-01   7.1079404e-01
  -6.3458527e-01   7.7285286e-01
  -5.6727706e-01   8.2352701e-01
  -9.0864634e-01   4.1756655e-01
  -5.6302113e-01   8.2644250e-01
  -8.1619805e-01   5.7777222e-01
  -8.0725772e-01   5.9019910e-01
  -8.1872141e-01   5.7419096e-01
  -5.8552555e-01   8.1065395e-01
  -4.9313786e-01   8.6995118e-01
  -6.1867702e-01   7.8564543e-01
  -7.5484082e-01   6.5590802e-01
  -8.0846208e-01   5.8854827e-01
  -6.3451470e-01   7.7291079e-01
  -6.3954612e-01   7.6875273e-01
  -7.8585004e-01   6.1841711e-01
  -8.6070211e-01   5.0910890e-01
  -7.0750408e-01   7.0670926e-01
  -7.8332759e-01   6.2160911e-01
  -7.5221296e-01   6.5892008e-01
  -7.4681459e-01   6.6503231e-01
  -6.8130546e-01   7.3199923e-01
  -6.5124231e-01   7.5886986e-01
  -3.2716762e-01   9.4496632e-01
  -9.3464373e-01   3.5558558e-01
  -6.7145288e-01   7.4104726e-01
  -6.6819509e-01   7.4398610e-01
  -6.0507789e-01   7.9616628e-01
  -7.3844562e-01   6.7431304e-01
  -7.7454219e-01   6.3252225e-01
  -6.6427558e-01   7.4748776e-01
  -6.5136694e-01   7.5876288e-01
  -6.8314547e-01   7.3028232e-01
  -7.4359222e-01   6.6863339e-01
  -8.1988867e-01   5.7252298e-01
  -8.9783559e-01   4.4033085e-01
  -5.9533390e-01   8.0347840e-01
  -6.8930967e-01   7.2446682e-01
  -7.0957614e-01   7.0462876e-01
  -5.3642569e-01   8.4394756e-01
  -8.2371904e-01   5.6699818e-01
  -5.4271290e-01   8.3991828e-01
  -5.8587494e-01   8.1040148e-01
  -7.5785971e-01   6.5241755e-01
  -6.3668672e-01   7.7112257e-01
  -9.2413676e-01   3.8206184e-01
  -5.3535763e-01   8.4462548e-01
  -7.7670580e-01   6.2986356e-01
  -7.9449737e-01   6.0726759e-01
  -7.4879175e-01   6.6280534e-01
  -6.3211781e-01   7.7487229e-01
  -7.1756233e-01   6.9649430e-01
  -6.5340915e-01   7.5700494e-01
  -7.4675502e-01   6.6509920e-01
  -7.2822859e-01   6.8533432e-01
  -5.8491551e-01   8.1109423e-01
  -7.7793928e-01   6.2833946e-01
  -5.2590734e-01   8.5054187e-01
  -9.3308282e-01   3.5966157e-01
  -8.3482333e-01   5.5051794e-01
  -5.7082785e-01   8.2106977e-01
  -6.8815374e-01   7.2556490e-01
  -6.6802638e-01   7.4413759e-01
  -4.6526504e-01   8.8517142e-01
  -8.9085181e-01   4.5429402e-01
  -8.7934943e-01   4.7617704e-01
  -6.8557976e-01   7.2799752e-01
  -6.1362510e-01   7.8959751e-01
  -7.0009156e-01   7.1405308e-01
  -7.2226728e-01   6.9161403e-01
  -7.6744056e-01   6.4112011e-01
  -8.3120294e-01   5.5596912e-01
  -7.0540572e-01   7.0880376e-01
  -4.9611487e-01   8.6825690e-01
  -5.9844836e-01   8.0116138e-01
  -7.2093012e-01   6.9300776e-01
  -7.1413607e-01   7.0000691e-01
  -5.1089780e-01   8.5964146e-01
  -6.1863789e-01   7.8567625e-01
  -8.9153385e-01   4.5295408e-01
  -8.3193225e-01   5.5487722e-01
  -6.6940815e-01   7.4289483e-01
  -7.5462392e-01   6.5615756e-01
  -6.9686626e-01   7.1720110e-01
  -6.9836986e-01   7.1573706e-01
  -4.7402347e-01   8.8051221e-01
  -5.7760573e-01   8.1631588e-01
  -7.8510833e-01   6.1935847e-01
  -5.7444628e-01   8.1854228e-01
  -5.3472391e-01   8.4502683e-01
  -8.2003101e-01   5.7231909e-01
  -5.4447889e-01   8.3877454e-01
  -5.8212095e-01   8.1310221e-01
  -5.0807533e-01   8.6131264e-01
  -7.5354435e-01   6.5739707e-01
  -7.3330825e-01   6.7989633e-01
  -7.2497111e-01   6.8877927e-01
  -6.2249181e-01   7.8262631e-01
  -7.8050032e-01   6.2515539e-01
  -8.5120572e-01   5.2483218e-01
  -7.2680026e-01   6.8684887e-01
  -6.0965284e-01   7.9266854e-01
  -7.5112403e-01   6.6016111e-01
  -8.6903488e-01   4.9475082e-01
  -9.0349529e-01   4.2859802e-01
  -7.2126001e-01   6.9266442e-01
  -8.2844074e-01   5.6007673e-01
  -7.1696390e-01   6.9711030e-01
  -7.3652108e-01   6.7641459e-01
  -7.0002900e-01   7.1411442e-01
  -6.4592572e-01   7.6340026e-01
  -5.8885152e-01   8.0824123e-01
  -7.3835050e-01   6.7441718e-01
  -7.6889427e-01   6.3937595e-01
  -7.3863904e-01   6.7410115e-01
  -7.7316317e-01   6.3420715e-01
  -8.8445696e-01   4.6662178e-01
  -6.2032610e-01   7.8434401e-01
  -8.2217921e-01   5.6922873e-01
  -7.4870303e-01   6.6290555e-01
  -8.1176236e-01   5.8398790e-01
  -4.3755835e-01   8.9919002e-01
  -7.9760224e-01   6.0318378e-01
  -6.0957977e-01   7.9272474e-01
  -7.6640346e-01   6.4235951e-01
  -6.2132962e-01   7.8354930e-01
  -5.7367240e-01   8.1908484e-01
  -6.0351918e-01   7.9734848e-01
  -7.6953539e-01   6.3860417e-01
  -5.8611613e-01   8.1022706e-01
  -6.9214633e-01   7.2175720e-01
  -8.4102885e-01   5.4099027e-01
  -7.0973789e-01   7.0446584e-01
  -7.3479431e-01   6.7829000e-01
  -7.1875148e-01   6.9526708e-01
  -6.8736901e-01   7.2630837e-01
  -7.8826880e-01   6.1533105e-01
  -7.7140820e-01   6.3634062e-01
  -7.4063877e-01   6.7190343e-01
  -7.7422229e-01   6.3291378e-01
  -6.9101512e-01   7.2284030e-01
  -8.6350057e-01   5.0434786e-01
  -7.3005722e-01   6.8338603e-01
  -6.9596793e-01   7.1807287e-01
  -6.6162236e-01   7.4983721e-01
  -9.0073974e-01   4.3435921e-01
  -8.7729877e-01   4.7994465e-01
  -4.0333870e-01   9.1505076e-01
  -6.4214409e-01   7.6658396e-01
  -6.9858693e-01   7.1552519e-01
  -8.3844976e-01   5.4497889e-01
  -7.1771152e-01   6.9634056e-01
  -1.7368254e-01   9.8480169e-01
  -3.7718936e-01   9.2613616e-01
  -7.8694435e-01   6.1702398e-01
  -8.3405383e-01   5.5168307e-01
  -7.7039864e-01   6.3756250e-01
  -7.4716156e-01   6.6464246e-01
  -7.2366104e-01   6.9015556e-01
  -7.9439595e-01   6.0740026e-01
  -9.0336138e-01   4.2888018e-01
  -7.2944887e-01   6.8403534e-01
  -7.7705002e-01   6.2943885e-01
  -6.3682625e-01   7.7100735e-01
  -6.2652836e-01   7.7939863e-01
  -7.7196172e-01   6.3566902e-01
  -7.5361779e-01   6.5731288e-01
  -8.4248526e-01   5.3871940e-01
  -8.8587968e-01   4.6391506e-01
  -6.2995179e-01   7.7663424e-01
  -8.4420825e-01   5.3601532e-01
  -8.4908048e-01   5.2826351e-01
  -5.1597848e-01   8.5660154e-01
  -7.1513544e-01   6.9898591e-01
  -6.4063613e-01   7.6784461e-01
  -8.8042307e-01   4.7418901e-01
  -7.2901085e-01   6.8450214e-01
  -6.0630200e-01   7.9523448e-01
  -8.1642098e-01   5.7745717e-01
  -6.6324598e-01   7.4840148e-01
  -6.9318416e-01   7.2076052e-01
  -8.8601044e-01   4.6366529e-01
  -7.2329877e-01   6.9053522e-01
  -4.8240539e-01   8.7594808e-01
  -7.7456273e-01   6.3249710e-01
  -7.6360240e-01   6.4568674e-01
  -7.7626359e-01   6.3040847e-01
  -7.0082521e-01   7.1333304e-01
  -8.4617021e-01   5.3291272e-01
  -7.6966199e-01   6.3845159e-01
  -6.7415813e-01   7.3858704e-01
  -6.2170485e-01   7.8325160e-01
  -8.7947055e-01   4.7595332e-01
  -7.1195500e-01   7.0222509e-01
  -6.4074896e-01   7.6775046e-01
  -6.8995262e-01   7.2385453e-01
  -6.9394926e-01   7.2002390e-01
  -6.3205003e-01   7.7492758e-01
  -7.0958363e-01   7.0462123e-01
  -8.2810504e-01   5.6057296e-01
  -6.0100142e-01   7.9924796e-01
  -6.7207488e-01   7.4048320e-01
  -7.3851481e-01   6.7423726e-01
  -5.8421523e-01   8.1159877e-01
  -8.4078067e-01   5.4137589e-01
  -7.6241309e-01   6.4709063e-01
  -8.7161778e-01   4.9018613e-01
  -5.5745076e-01   8.3021001e-01
  -8.9213052e-01   4.5177776e-01
  -8.8740138e-01   4.6099761e-01
  -8.5214721e-01   5.2330214e-01
  -6.9224342e-01   7.2166409e-01
  -7.5838325e-01   6.5180890e-01
  -8.3337161e-01   5.5271309e-01
  -6.8046784e-01   7.3277795e-01
  -7.8535778e-01   6.1904213e-01
  -5.8301630e-01   8.1246045e-01
  -5.2283481e-01   8.5243402e-01
  -9.4430900e-01   3.2906003e-01
  -6.3248935e-01   7.7456905e-01
  -5.6121200e-01   8.2767209e-01
  -8.8501378e-01   4.6556483e-01
  -5.9740898e-01   8.0193673e-01
  -5.5838325e-01   8.2958311e-01
  -7.4749674e-01   6.6426548e-01
  -7.7712753e-01   6.2934316e-01
  -6.4980733e-01   7.6009896e-01
  -5.7001971e-01   8.2163102e-01
  -7.8295253e-01   6.2208145e-01
  -9.0006512e-01   4.3575542e-01
  -8.4461724e-01   5.3537063e-01
  -8.0729644e-01   5.9014613e-01
  -5.8813217e-01   8.0876483e-01
  -8.4019413e-01   5.4228574e-01
  -8.2360165e-01   5.6716868e-01
  -7.3817384e-01   6.7461054e-01
  -6.8052722e-01   7.3272280e-01
  -8.6746367e-01   4.9750053e-01
  -8.3840367e-01   5.4504980e-01
  -7.7469334e-01   6.3233711e-01
  -7.1920729e-01   6.9479557e-01
  -8.5358447e-01   5.2095446e-01
  -6.1455876e-01   7.8887105e-01
  -6.9544767e-01   7.1857675e-01
  -9.3958268e-01   3.4232206e-01
  -7.4765336e-01   6.6408919e-01
  -6.2885209e-01   7.7752495e-01
  -5.8865959e-01   8.0838103e-01
  -6.2530572e-01   7.8037988e-01
  -7.3955647e-01   6.7309451e-01
  -7.6420316e-01   6.4497561e-01
  -6.5891283e-01   7.5221931e-01
  -5.2973165e-01   8.4816530e-01
  -7.5108030e-01   6.6021086e-01
  -7.8633974e-01   6.1779432e-01
  -6.8396473e-01   7.2951507e-01
  -5.2613582e-01   8.5040055e-01
  -7.8453288e-01   6.2008721e-01
  -7.5475824e-01   6.5600305e-01
  -7.2735072e-01   6.8626593e-01
  -7.3843022e-01   6.7432990e-01
  -7.0663366e-01   7.0757959e-01
  -8.7258421e-01   4.8846372e-01
  -6.8919190e-01   7.2457886e-01
  -8.5247767e-01   5.2276364e-01
  -8.3979858e-01   5.4289810e-01
  -6.5540603e-01   7.5527673e-01
  -9.0089559e-01   4.3403587e-01
  -7.0516837e-01   7.0903989e-01
  -6.5395347e-01   7.5653477e-01
  -5.0993353e-01   8.6021381e-01
  -7.3610459e-01   6.7686781e-01
  -8.3554579e-01   5.4942082e-01
  -4.9986565e-01   8.6610296e-01
  -7.6812268e-01   6.4030270e-01
  -7.1344802e-01   7.0070816e-01
  -6.4404801e-01   7.6498507e-01
  -6.4888175e-01   7.6088926e-01
  -8.3668515e-01   5.4768418e-01
  -6.7914870e-01   7.3400071e-01
  -7.4102030e-01   6.7148263e-01
  -6.2392396e-01   7.8148506e-01
  -6.9152672e-01   7.2235088e-01
  -7.3208205e-01   6.8121647e-01
  -5.9772686e-01   8.0169982e-01
  -7.1738718e-01   6.9667469e-01
  -8.3910475e-01   5.4396986e-01
  -7.4931088e-01   6.6221840e-01
  -6.3658542e-01   7.7120620e-01
  -8.7363611e-01   4.8657985e-01
  -4.9712442e-01   8.6767927e-01
  -5.4801313e-01   8.3646973e-01
  -6.2267806e-01   7.8247814e-01
  -9.0639844e-01   4.2242381e-01
  -8.2176822e-01   5.6982189e-01
  -6.9184697e-01   7.2204416e-01
  -6.6588540e-01   7.4605404e-01
  -8.3207363e-01   5.5466520e-01
  -8.1893356e-01   5.7388834e-01
  -4.7273214e-01   8.8120618e-01
  -6.3436576e-01   7.7303304e-01
  -7.3907291e-01   6.7362544e-01
  -7.5774746e-01   6.5254792e-01
  -7.3614424e-01   6.7682468e-01
  -8.5242562e-01   5.2284851e-01
  -6.2722268e-01   7.7883998e-01
  -8.9072366e-01   4.5454523e-01
  -4.6043764e-01   8.8769205e-01
  -8.4735256e-01   5.3103073e-01
  -4.4578095e-01   8.9514208e-01
  -6.5033026e-01   7.5965160e-01
  -6.3974777e-01   7.6858492e-01
  -8.1419613e-01   5.8058993e-01
  -7.2806571e-01   6.8550735e-01
  -8.2659807e-01   5.6279271e-01
  -7.9366160e-01   6.0835949e-01
  -3.9321892e-01   9.1944488e-01
  -6.7371655e-01   7.3898986e-01
  -8.3639996e-01   5.4811962e-01
  -6.2025061e-01   7.8440371e-01
  -7.3366762e-01   6.7950851e-01
  -8.1191147e-01   5.8378058e-01
  -5.7858690e-01   8.1562074e-01
  -3.0337204e-01   9.5287219e-01
  -6.1123782e-01   7.9144699e-01
  -9.4961371e-01   3.1342271e-01
  -7.6035954e-01   6.4950240e-01
  -5.7995892e-01   8.1464572e-01
  -7.9193013e-01   6.1061172e-01
  -8.3919015e-01   5.4383812e-01
  -9.3701255e-01   3.4929570e-01
  -7.7194448e-01   6.3568996e-01
  -7.0173800e-01   7.1243511e-01
  -8.0454985e-01   5.9388512e-01
  -6.3585211e-01   7.7181092e-01
  -6.4691498e-01   7.6256214e-01
  -6.3778841e-01   7.7021162e-01
  -6.5381553e-01   7.5665398e-01
  -6.3002892e-01   7.7657167e-01
  -7.8743018e-01   6.1640386e-01
  -8.9299993e-01   4.5005681e-01
  -6.4126286e-01   7.6732128e-01
  -6.8895298e-01   7.2480604e-01
  -8.7022606e-01   4.9265263e-01
  -7.7436671e-01   6.3273707e-01
  -5.9850403e-01   8.0111979e-01
  -6.1938877e-01   7.8508442e-01
  -7.9912429e-01   6.0116585e-01
  -6.4301130e-01   7.6585669e-01
  -6.7108786e-01   7.4137783e-01
  -6.6677777e-01   7.4525660e-01
  -6.8706997e-01   7.2659126e-01
  -6.3757291e-01   7.7039002e-01
  -6.8200157e-01   7.3135071e-01
  -8.9753592e-01   4.4094135e-01
  -7.0980915e-01   7.0439405e-01
  -7.9306186e-01   6.0914110e-01
  -5.4392731e-01   8.3913234e-01
  -8.5535067e-01   5.1804945e-01
  -7.6377866e-01   6.4547824e-01
  -8.1838320e-01   5.7467290e-01
  -5.3200798e-01   8.4673934e-01
  -6.0046318e-01   7.9965241e-01
  -9.0129790e-01   4.3319983e-01
  -7.9155055e-01   6.1110370e-01
  -6.7857416e-01   7.3453190e-01
  -4.0518474e-01   9.1423483e-01
  -6.2013706e-01   7.8449349e-01
  -4.1063403e-01   9.1180025e-01
  -7.6669995e-01   6.4200560e-01
  -5.9146571e-01   8.0633015e-01
  -9.2675984e-01   3.7565436e-01
  -7.6609832e-01   6.4272340e-01
  -7.9357524e-01   6.0847213e-01
  -6.4381324e-01   7.6518267e-01
  -8.0559903e-01   5.9246114e-01
  -6.8112542e-01   7.3216676e-01
  -4.3460868e-01   9.0061940e-01
  -6.5875842e-01   7.5235453e-01
  -7.4099944e-01   6.7150565e-01
  -7.3989488e-01   6.7272250e-01
  -6.5142580e-01   7.5871235e-01
  -7.7521913e-01   6.3169241e-01
  -5.3767737e-01   8.4315066e-01
  -6.4722557e-01   7.6229853e-01
  -7.4377289e-01   6.6843241e-01
  -8.0142093e-01   5.9810074e-01
  -6.4186066e-01   7.6682130e-01
  -7.8877853e-01   6.1467750e-01
  -7.8160966e-01   6.2376786e-01
  -6.0560637e-01   7.9576437e-01
  -7.8660221e-01   6.1746009e-01
  -7.5776828e-01   6.5252374e-01
  -7.1909202e-01   6.9491486e-01
  -5.8466202e-01   8.1127697e-01
  -6.3777546e-01   7.7022234e-01
  -8.3621761e-01   5.4839776e-01
  -7.5409566e-01   6.5676460e-01
  -7.5593136e-01   6.5465089e-01
  -6.6097381e-01   7.5040897e-01
  -8.3435759e-01   5.5122357e-01
  -8.3103717e-01   5.5621688e-01
  -7.6425322e-01   6.4491628e-01
  -6.5931031e-01   7.5187094e-01
  -5.3476088e-01   8.4500343e-01
  -7.5717776e-01   6.5320888e-01
  -3.1005666e-01   9.5071808e-01
  -7.4213510e-01   6.7025032e-01
  -8.5381182e-01   5.2058176e-01
  -6.3461234e-01   7.7283063e-01
  -3.5750918e-01   9.3390962e-01
  -6.3378837e-01   7.7350650e-01
  -7.1113299e-01   7.0305752e-01
  -7.1198922e-01   7.0219039e-01
  -7.4421097e-01   6.6794463e-01
  -4.7241018e-01   8.8137882e-01
  -8.9869963e-01   4.3856467e-01
  -6.6191812e-01   7.4957614e-01
  -7.6564110e-01   6.4326798e-01
  -7.9877885e-01   6.0162476e-01
  -7.4886258e-01   6.6272531e-01
  -8.6236302e-01   5.0629044e-01
  -6.9887658e-01   7.1524229e-01
  -9.2213554e-01   3.8686697e-01
  -8.3982868e-01   5.4285154e-01
  -7.4369733e-01   6.6851648e-01
  -7.2868589e-01   6.8484806e-01
  -7.2803429e-01   6.8554072e-01
  -7.5695470e-01   6.5346735e-01
  -2.6531514e-01   9.6416175e-01
  -6.2004843e-01   7.8456353e-01
  -7.7620812e-01   6.3047677e-01
  -6.1414719e-01   7.8919151e-01
  -4.9718492e-01   8.6764460e-01
  -8.3126571e-01   5.5587527e-01
  -5.7819179e-01   8.1590089e-01
  -8.7205946e-01   4.8939994e-01
  -9.2860475e-01   3.7107037e-01
  -7.6715517e-01   6.4146157e-01
  -6.0505437e-01   7.9618416e-01
  -8.1013719e-01   5.8624034e-01
  -8.3558035e-01   5.4936825e-01
  -6.7274702e-01   7.3987259e-01
  -8.2535469e-01   5.6461459e-01
  -7.2754668e-01   6.8605819e-01
  -7.3823057e-01   6.7454846e-01
  -7.6024016e-01   6.4964213e-01
  -5.3627816e-01   8.4404131e-01
  -5.6383700e-01   8.2588609e-01
  -8.9910205e-01   4.3773908e-01
  -4.8554909e-01   8.7420940e-01
  -6.6873487e-01   7.4350096e-01
  -5.0332361e-01   8.6409800e-01
  -4.6723586e-01   8.8413271e-01
  -9.0340560e-01   4.2878704e-01
  -6.4937484e-01   7.6046848e-01
  -8.0321561e-01   5.9568841e-01
  -6.2796772e-01   7.7823939e-01
  -5.7058778e-01   8.2123662e-01
  -5.3317820e-01   8.4600296e-01
  -5.7702025e-01   8.1672984e-01
  -7.5795616e-01   6.5230549e-01
  -4.2884350e-01   9.0337880e-01
  -7.7117922e-01   6.3661810e-01
  -4.9164348e-01   8.7079658e-01
  -6.3080013e-01   7.7594535e-01
  -7.2641642e-01   6.8725482e-01
  -6.3370726e-01   7.7357295e-01
  -5.5852695e-01   8.2948637e-01
  -7.2094503e-01   6.9299225e-01
  -5.2145397e-01   8.5327942e-01
  -6.4944114e-01   7.6041186e-01
  -7.3185675e-01   6.8145851e-01
  -6.5187010e-01   7.5833065e-01
  -8.4234296e-01   5.3894187e-01
  -4.1455982e-01   9.1002206e-01
  -6.9660832e-01   7.1745163e-01
  -7.5881772e-01   6.5130305e-01
  -6.7592786e-01   7.3696780e-01
  -6.9929022e-01   7.1483787e-01
  -8.4436304e-01   5.3577145e-01
  -7.9129733e-01   6.1143154e-01
  -6.5238156e-01   7.5789069e-01
  -4.9389024e-01   8.6952426e-01
  -7.5645217e-01   6.5404901e-01
  -6.7819937e-01   7.3487796e-01
  -8.6214108e-01   5.0666830e-01
  -6.7880943e-01   7.3431448e-01
  -9.2319337e-01   3.8433580e-01
  -5.9420124e-01   8.0431641e-01
  -5.9020494e-01   8.0725345e-01
  -8.3412043e-01   5.5158237e-01
  -5.0847794e-01   8.6107502e-01
  -9.3264970e-01   3.6078323e-01
  -8.4393485e-01   5.3644569e-01
  -5.4516337e-01   8.3832983e-01
  -8.2279409e-01   5.6833958e-01
  -6.1439472e-01   7.8899881e-01
  -6.5638844e-01   7.5442311e-01
  -4.3760855e-01   8.9916559e-01
  -7.7430817e-01   6.3280871e-01
  -5.8575424e-01   8.1048873e-01
  -8.4756869e-01   5.3068570e-01
  -6.0120777e-01   7.9909274e-01
  -7.6684582e-01   6.4183136e-01
  -7.2327746e-01   6.9055754e-01
  -6.9702798e-01   7.1704393e-01
  -7.8316276e-01   6.2181676e-01
  -7.5929984e-01   6.5074092e-01
  -5.3496936e-01   8.4487146e-01
  -3.6605354e-01   9.3059379e-01
  -7.1054492e-01   7.0365184e-01
  -6.8744202e-01   7.2623927e-01
  -6.8758181e-01   7.2610691e-01
  -7.9089518e-01   6.1195164e-01
  -5.4055726e-01   8.4130723e-01
  -5.3914478e-01   8.4221310e-01
  -5.0561206e-01   8.6276094e-01
  -9.2393136e-01   3.8255828e-01
  -4.8869190e-01   8.7245643e-01
  -7.8493372e-01   6.1957974e-01
  -2.4649859e-01   9.6914315e-01
  -7.7903081e-01   6.2698564e-01
  -8.6207453e-01   5.0678152e-01
  -8.2573866e-01   5.6405289e-01
  -7.1762072e-01   6.9643414e-01
  -8.4288438e-01   5.3809471e-01
  -7.3024735e-01   6.8318285e-01
  -5.6996269e-01   8.2167058e-01
  -6.4709850e-01   7.6240641e-01
  -8.2789385e-01   5.6088481e-01
  -6.9205280e-01   7.2184688e-01
  -4.7813841e-01   8.7828450e-01
  -7.2843293e-01   6.8511712e-01
  -4.9903091e-01   8.6658419e-01
  -7.1003741e-01   7.0416395e-01
  -7.2684625e-01   6.8680021e-01
  -8.3498964e-01   5.5026567e-01
  -7.9662517e-01   6.0447360e-01
  -8.3904907e-01   5.4405574e-01
  -6.8414751e-01   7.2934367e-01
  -7.1531181e-01   6.9880542e-01
  -6.9206723e-01   7.2183305e-01
  -8.2163660e-01   5.7001166e-01
  -3.2725652e-01   9.4493554e-01
  -7.6399885e-01   6.4521760e-01
  -6.2080890e-01   7.8396193e-01
  -5.7314904e-01   8.1945115e-01
  -6.4636924e-01   7.6302478e-01
  -7.1944957e-01   6.9454469e-01
  -7.8772370e-01   6.1602871e-01
  -6.8569130e-01   7.2789247e-01
  -7.2167751e-01   6.9222942e-01
  -6.9037625e-01   7.2345050e-01
  -6.2644301e-01   7.7946723e-01
  -7.3149883e-01   6.8184269e-01
  -5.7448145e-01   8.1851760e-01
  -6.0184694e-01   7.9861146e-01
  -8.8909240e-01   4.5772776e-01
  -8.2094314e-01   5.7100995e-01
  -6.3233043e-01   7.7469880e-01
  -8.1662956e-01   5.7716216e-01
  -8.5251393e-01   5.2270451e-01
  -6.8584893e-01   7.2774394e-01
  -6.7588365e-01   7.3700834e-01
  -2.9296021e-01   9.5612463e-01
  -7.4504364e-01   6.6701573e-01
  -3.2492705e-01   9.4573908e-01
  -7.4169582e-01   6.7073639e-01
  -7.2900275e-01   6.8451077e-01
  -8.3313064e-01   5.5307625e-01
  -6.2447594e-01   7.8104404e-01
  -7.6536973e-01   6.4359084e-01
  -8.2082532e-01   5.7117930e-01
  -5.8169054e-01   8.1341018e-01
  -6.7354996e-01   7.3914170e-01
  -7.9001215e-01   6.1309119e-01
  -5.8348597e-01   8.1212322e-01
  -8.1050603e-01   5.8573029e-01
  -8.2286849e-01   5.6823186e-01
  -8.4702934e-01   5.3154613e-01
  -6.7954674e-01   7.3363222e-01
  -5.5362142e-01   8.3276847e-01
  -5.0681202e-01   8.6205660e-01
  -8.6527737e-01   5.0129340e-01
  -5.9299017e-01   8.0520970e-01
  -7.2937919e-01   6.8410963e-01
  -8.7774227e-01   4.7913308e-01
  -5.0838482e-01   8.6113000e-01
  -4.4469607e-01   8.9568153e-01
  -8.3418593e-01   5.5148330e-01
  -7.9388088e-01   6.0807331e-01
  -6.9476478e-01   7.1923702e-01
  -6.5864068e-01   7.5245761e-01
  -5.8317422e-01   8.1234711e-01
  -7.5559184e-01   6.5504272e-01
  -4.9416629e-01   8.6936740e-01
  -7.3587915e-01   6.7711290e-01
  -6.8463291e-01   7.2888805e-01
  -6.7374300e-01   7.3896575e-01
  -5.4759967e-01   8.3674046e-01
  -6.8768262e-01   7.2601144e-01
  -7.9253958e-01   6.0982048e-01
  -8.0382397e-01   5.9486723e-01
  -7.5017697e-01   6.6123711e-01
  -6.8431706e-01   7.2918459e-01
  -7.0626687e-01   7.0794570e-01
  -5.3869738e-01   8.4249934e-01
  -7.9991207e-01   6.0011722e-01
  -4.4559855e-01   8.9523289e-01
  -6.1891915e-01   7.8545470e-01
  -7.8113539e-01   6.2436168e-01
  -7.4439560e-01   6.6773886e-01
  -6.1962627e-01   7.8489699e-01
  -5.2826251e-01   8.4908110e-01
  -9.2529066e-01   3.7925874e-01
  -5.2692027e-01   8.4991472e-01
  -7.1431381e-01   6.9982554e-01
  -7.7908575e-01   6.2691738e-01
  -4.6038134e-01   8.8772125e-01
  -8.0667975e-01   5.9098882e-01
  -4.8210206e-01   8.7611506e-01
  -8.4958343e-01   5.2745426e-01
  -7.2559783e-01   6.8811903e-01
  -9.0237793e-01   4.3094555e-01
  -6.4052634e-01   7.6793620e-01
  -7.8055228e-01   6.2509051e-01
  -9.2390414e-01   3.8262402e-01
  -7.8252984e-01   6.2261308e-01
  -7.7655192e-01   6.3005326e-01
  -6.3835727e-01   7.6974021e-01
  -6.9698035e-01   7.1709023e-01
  -9.1386871e-01   4.0600983e-01
  -7.5773689e-01   6.5256019e-01
  -6.0945448e-01   7.9282106e-01
  -6.7516802e-01   7.3766397e-01
  -6.5457211e-01   7.5599957e-01
  -7.9097391e-01   6.1184988e-01
  -8.3252081e-01   5.5399377e-01
  -3.8562851e-01   9.2265413e-01
  -5.6055756e-01   8.2811547e-01
  -7.7294705e-01   6.3447053e-01
  -5.3315130e-01   8.4601991e-01
  -7.7941035e-01   6.2651377e-01
  -8.7524667e-01   4.8367683e-01
  -5.2557908e-01   8.5074475e-01
  -6.5151642e-01   7.5863453e-01
  -5.6244399e-01   8.2683539e-01
  -7.8628657e-01   6.1786198e-01
  -3.9331128e-01   9.1940537e-01
  -6.0156352e-01   7.9882497e-01
  -7.5007575e-01   6.6135193e-01
  -5.6104315e-01   8.2778656e-01
  -8.5418035e-01   5.1997686e-01
  -8.1309798e-01   5.8212685e-01
  -5.8171014e-01   8.1339616e-01
  -6.5554637e-01   7.5515492e-01
  -8.1931117e-01   5.7334911e-01
  -2.6895194e-01   9.6315360e-01
  -6.6782539e-01   7.4431797e-01
  -5.9803575e-01   8.0146943e-01
  -6.3715244e-01   7.7073781e-01
  -7.9198468e-01   6.1054097e-01
  -6.3974045e-01   7.6859102e-01
  -6.9691870e-01   7.1715014e-01
  -5.5696385e-01   8.3053674e-01
  -8.5658790e-01   5.1600114e-01
  -6.1999376e-01   7.8460674e-01
  -9.0357352e-01   4.2843306e-01
  -6.9030656e-01   7.2351700e-01
  -6.8001216e-01   7.3320083e-01
  -8.7523099e-01   4.8370519e-01
  -9.9326834e-01   1.1583613e-01
  -9.7797305e-01   2.0873120e-01
  -7.4141626e-01   6.7104540e-01
  -7.6434700e-01   6.4480514e-01
  -7.1019147e-01   7.0400858e-01
  -9.6844066e-01   2.4924425e-01
  -6.1402786e-01   7.8928435e-01
  -8.4922425e-01   5.2803237e-01
  -8.1847506e-01   5.7454206e-01
  -6.1009301e-01   7.9232981e-01
  -6.2676972e-01   7.7920454e-01
  -7.2925598e-01   6.8424098e-01
  -7.5337933e-01   6.5758618e-01
  -3.4909417e-01   9.3708765e-01
  -7.7263171e-01   6.3485450e-01
  -7.2466599e-01   6.8910029e-01
  -4.8379670e-01   8.7518041e-01
  -8.6886628e-01   4.9504685e-01
  -7.7229692e-01   6.3526174e-01
  -3.9625385e-01   9.1814099e-01
  -6.7297271e-01   7.3966731e-01
  -7.4594765e-01   6.6600458e-01
  -7.5345533e-01   6.5749910e-01
  -5.4332392e-01   8.3952315e-01
  -7.5142948e-01   6.5981341e-01
  -9.1933680e-01   3.9347152e-01
  -6.3973079e-01   7.6859906e-01
  -6.7223074e-01   7.4034170e-01
  -9.9364483e-01   1.1256088e-01
  -4.7211298e-01   8.8153805e-01
  -5.1982124e-01   8.5427506e-01
  -8.2236955e-01   5.6895371e-01
  -7.6059794e-01   6.4922320e-01
  -7.6594618e-01   6.4290469e-01
  -7.8239085e-01   6.2278773e-01
  -7.4811532e-01   6.6356874e-01
  -4.3430896e-01   9.0076397e-01
  -5.9705811e-01   8.0219799e-01
  -7.7678852e-01   6.2976154e-01
  -8.5878143e-01   5.1234213e-01
  -7.3540035e-01   6.7763288e-01
  -8.7446572e-01   4.8508731e-01
  -7.3590558e-01   6.7708417e-01
  -5.8290076e-01   8.1254335e-01
  -5.2841524e-01   8.4898607e-01
  -6.9923812e-01   7.1488883e-01
  -7.4679011e-01   6.6505980e-01
  -7.7010321e-01   6.3791931e-01
  -9.2198764e-01   3.8721931e-01
  -6.1419602e-01   7.8915350e-01
  -7.0255516e-01   7.1162929e-01
  -6.5517343e-01   7.5547851e-01
  -9.2935093e-01   3.6919757e-01
  -8.0343480e-01   5.9539275e-01
  -8.6512264e-01   5.0156039e-01
  -6.4034082e-01   7.6809091e-01
  -7.8767296e-01   6.1609359e-01
  -1.7001700e-01   9.8544113e-01
  -6.6397475e-01   7.4775499e-01
  -6.0127003e-01   7.9904590e-01
  -7.8763762e-01   6.1613877e-01
  -8.5713092e-01   5.1509861e-01
  -5.5461361e-01   8.3210801e-01
  -4.9075059e-01   8.7130010e-01
  -8.7219158e-01   4.8916443e-01
  -4.8912584e-01   8.7221323e-01
  -7.2313133e-01   6.9071056e-01
  -8.0917467e-01   5.8756818e-01
  -7.4645388e-01   6.6543715e-01
  -8.1956760e-01   5.7298250e-01
  -6.4444290e-01   7.6465244e-01
  -6.7061479e-01   7.4180578e-01
  -4.8874448e-01   8.7242698e-01
  -5.9007818e-01   8.0734611e-01
  -9.0992762e-01   4.1476709e-01
  -6.7679432e-01   7.3617216e-01
  -8.8218048e-01   4.7091146e-01
  -8.4567545e-01   5.3369751e-01
  -6.3514936e-01   7.7238934e-01
  -8.0650580e-01   5.9122617e-01
  -5.8935044e-01   8.0787750e-01
  -7.1900632e-01   6.9500353e-01
  -7.0208764e-01   7.1209054e-01
  -7.3350813e-01   6.7968068e-01
  -8.4219993e-01   5.3916535e-01
  -8.2828861e-01   5.6030169e-01
  -8.0517663e-01   5.9303508e-01
  -7.7706302e-01   6.2942281e-01
  -9.6765826e-01   2.5226473e-01
  -4.9516960e-01   8.6879633e-01
  -7.9188131e-01   6.1067503e-01
  -6.6927534e-01   7.4301448e-01
  -7.2765782e-01   6.8594031e-01
  -6.9649011e-01   7.1756640e-01
  -6.7934126e-01   7.3382249e-01
  -3.2643286e-01   9.4522039e-01
  -7.4037241e-01   6.7219691e-01
  -7.3627043e-01   6.7668742e-01
  -7.7985373e-01   6.2596179e-01
  -7.1609745e-01   6.9800031e-01
  -5.0378901e-01   8.6382674e-01
  -7.6772876e-01   6.4077496e-01
  -4.4414011e-01   8.9595734e-01
  -6.5246518e-01   7.5781870e-01
  -4.8553417e-01   8.7421769e-01
  -6.6988458e-01   7.4246525e-01
  -9.6367487e-01   2.6707817e-01
  -7.2655671e-01   6.8710650e-01
  -9.2199149e-01   3.8721015e-01
  -5.7360244e-01   8.1913384e-01
  -4.3621657e-01   8.9984171e-01
  -6.6410114e-01   7.4764274e-01
  -8.3949240e-01   5.4337143e-01
  -7.9107018e-01   6.1172541e-01
  -7.3135302e-01   6.8199909e-01
  -5.3068670e-01   8.4756806e-01
  -8.0571094e-01   5.9230894e-01
  -6.9023553e-01   7.2358477e-01
  -4.0718252e-01   9.1334681e-01
  -7.2633267e-01   6.8734333e-01
  -8.5640514e-01   5.1630440e-01
  -5.2013066e-01   8.5408670e-01
  -7.0921588e-01   7.0499137e-01
  -8.1475537e-01   5.7980487e-01
  -8.3676314e-01   5.4756501e-01
  -8.2116987e-01   5.7068384e-01
  -7.3308456e-01   6.8013751e-01
  -6.8872138e-01   7.2502611e-01
  -7.3221389e-01   6.8107475e-01
  -6.2760370e-01   7.7853297e-01
  -5.3669532e-01   8.4377612e-01
  -6.6315165e-01   7.4848506e-01
  -5.1344667e-01   8.5812151e-01
  -7.0066168e-01   7.1349366e-01
  -8.5834449e-01   5.1307381e-01
  -5.8919640e-01   8.0798985e-01
  -8.5071885e-01   5.2562100e-01
  -7.1977609e-01   6.9420629e-01
  -6.1651622e-01   7.8734221e-01
  -7.9277599e-01   6.0951311e-01
  -7.9715503e-01   6.0377467e-01
  -6.7095094e-01   7.4150174e-01
  -6.3459491e-01   7.7284494e-01
  -7.3247205e-01   6.8079711e-01
  -7.2504304e-01   6.8870356e-01
  -7.7349924e-01   6.3379723e-01
  -7.6121793e-01   6.4849615e-01
  -8.5333561e-01   5.2136199e-01
  -8.6021942e-01   5.0992407e-01
  -7.4341979e-01   6.6882510e-01
  -8.0727876e-01   5.9017032e-01
  -6.1929914e-01   7.8515513e-01
  -6.5386463e-01   7.5661155e-01
  -7.0719836e-01   7.0701519e-01
  -7.8603330e-01   6.1818416e-01
  -7.8884482e-01   6.1459243e-01
  -6.9395046e-01   7.2002275e-01
  -7.6145793e-01   6.4821434e-01
  -7.9700481e-01   6.0397296e-01
  -4.6484533e-01   8.8539190e-01
  -6.2274577e-01   7.8242425e-01
  -6.6753004e-01   7.4458287e-01
  -9.4501465e-01   3.2702801e-01
  -7.3197365e-01   6.8133294e-01
  -5.6474172e-01   8.2526771e-01
  -8.4106258e-01   5.4093782e-01
  -6.7450640e-01   7.3826900e-01
  -8.0071116e-01   5.9905062e-01
  -7.4626270e-01   6.6565155e-01
  -5.9151203e-01   8.0629617e-01
  -4.6453572e-01   8.8555438e-01
  -8.4037755e-01   5.4200145e-01
  -7.7296485e-01   6.3444885e-01
  -6.6069724e-01   7.5065249e-01
  -7.4736063e-01   6.6441861e-01
  -6.7515771e-01   7.3767341e-01
  -8.8195216e-01   4.7133893e-01
  -3.1071524e-01   9.5050304e-01
  -5.5562373e-01   8.3143386e-01
  -6.7800760e-01   7.3505489e-01
  -7.0408285e-01   7.1011784e-01
  -6.3408564e-01   7.7326283e-01
  -5.8402507e-01   8.1173562e-01
  -6.8781628e-01   7.2588481e-01
  -7.1565872e-01   6.9845013e-01
  -6.4661384e-01   7.6281751e-01
  -8.1293978e-01   5.8234776e-01
  -4.3131163e-01   9.0220301e-01
  -5.1271147e-01   8.5856097e-01
  -7.3140855e-01   6.8193954e-01
  -7.9228066e-01   6.1015682e-01
  -8.5351147e-01   5.2107405e-01
  -7.9602382e-01   6.0526530e-01
  -5.8287624e-01   8.1256094e-01
  -6.0956668e-01   7.9273480e-01
  -8.3070391e-01   5.5671448e-01
  -5.7661847e-01   8.1701355e-01
  -7.5002545e-01   6.6140897e-01
  -7.0579034e-01   7.0842078e-01
  -7.8211946e-01   6.2312852e-01
  -5.7426510e-01   8.1866941e-01
  -8.0887127e-01   5.8798578e-01
  -7.5812169e-01   6.5211311e-01
  -7.9354758e-01   6.0850821e-01
  -8.2423365e-01   5.6624985e-01
  -5.5187241e-01   8.3392856e-01
  -8.2941989e-01   5.5862568e-01
  -6.5961454e-01   7.5160405e-01
  -6.6691884e-01   7.4513037e-01
  -9.4821736e-01   3.1762216e-01
  -7.4294187e-01   6.6935594e-01
  -7.1238509e-01   7.0178878e-01
  -9.0062126e-01   4.3460483e-01
  -9.2224459e-01   3.8660692e-01
  -6.7128066e-01   7.4120326e-01
  -6.7617500e-01   7.3674105e-01
  -6.3485388e-01   7.7263222e-01
  -8.6383907e-01   5.0376787e-01
  -6.5643287e-01   7.5438444e-01
  -8.0614457e-01   5.9171863e-01
  -7.8297825e-01   6.2204908e-01
  -7.6129221e-01   6.4840895e-01
  -5.9828485e-01   8.0128349e-01
  -9.9981816e-01  -1.9069466e-02
  -6.9911303e-01   7.1501117e-01
  -7.4708659e-01   6.6472673e-01
  -7.1285191e-01   7.0131459e-01
  -7.8325952e-01   6.2169488e-01
  -7.0661032e-01   7.0760289e-01
  -6.9727631e-01   7.1680245e-01
  -6.9106999e-01   7.2278784e-01
  -5.2223543e-01   8.5280136e-01
  -7.2473269e-01   6.8903013e-01
  -7.1106727e-01   7.0312398e-01
  -7.8789530e-01   6.1580922e-01
  -3.5622685e-01   9.3439950e-01
  -7.1215990e-01   7.0201729e-01
  -6.0567484e-01   7.9571225e-01
  -9.1089089e-01   4.1264730e-01
  -5.5217269e-01   8.3372976e-01
  -7.7970395e-01   6.2614834e-01
  -7.7359297e-01   6.3368282e-01
  -7.0959166e-01   7.0461314e-01
  -6.1123631e-01   7.9144815e-01
  -5.2567001e-01   8.5068857e-01
  -7.4360045e-01   6.6862424e-01
  -7.9607853e-01   6.0519333e-01
  -6.3897945e-01   7.6922380e-01
  -5.2341666e-01   8.5207687e-01
  -5.2706072e-01   8.4982763e-01
  -4.2635906e-01   9.0455401e-01
  -4.2198146e-01   9.0660446e-01
  -8.1803193e-01   5.7517281e-01
  -5.8131755e-01   8.1367678e-01
  -7.5708282e-01   6.5331891e-01
  -6.8041920e-01   7.3282311e-01
  -7.2277931e-01   6.9107892e-01
  -8.9199634e-01   4.5204262e-01
  -5.3772489e-01   8.4312036e-01
  -8.6225885e-01   5.0646784e-01
  -4.9783415e-01   8.6727225e-01
  -6.7888210e-01   7.3424730e-01
  -6.5864067e-01   7.5245762e-01
  -4.7222718e-01   8.8147688e-01
  -5.6018415e-01   8.2836810e-01
  -6.6411852e-01   7.4762731e-01
  -8.2469065e-01   5.6558406e-01
  -7.4692296e-01   6.6491059e-01
  -7.3878156e-01   6.7394496e-01
  -8.5492902e-01   5.1874500e-01
  -7.2143394e-01   6.9248327e-01
  -8.2364419e-01   5.6710691e-01
  -8.7401527e-01   4.8589845e-01
  -6.7060215e-01   7.4181720e-01
  -7.9155415e-01   6.1109904e-01
  -8.7703222e-01   4.8043156e-01
  -6.9153101e-01   7.2234677e-01
  -8.7378267e-01   4.8631660e-01
  -6.3387562e-01   7.7343500e-01
  -7.9270769e-01   6.0960193e-01
  -8.8580826e-01   4.6405143e-01
  -6.6215541e-01   7.4936654e-01
  -6.6460933e-01   7.4719103e-01
  -8.1545330e-01   5.7882286e-01
  -7.4897948e-01   6.6259320e-01
  -6.9197656e-01   7.2191997e-01
  -7.7626938e-01   6.3040134e-01
  -7.8061044e-01   6.2501788e-01
  -7.9320617e-01   6.0895317e-01
  -7.6631553e-01   6.4246440e-01
  -5.1166714e-01   8.5918376e-01
  -3.9905652e-01   9.1692633e-01
  -6.7880568e-01   7.3431795e-01
  -6.0279400e-01   7.9789685e-01
  -4.8717051e-01   8.7330687e-01
  -8.5822526e-01   5.1327322e-01
  -6.4605651e-01   7.6328958e-01
  -7.1775571e-01   6.9629501e-01
  -7.0588713e-01   7.0832433e-01
  -7.1627174e-01   6.9782147e-01
  -8.6811499e-01   4.9636314e-01
  -8.3076042e-01   5.5663014e-01
  -7.4440610e-01   6.6772716e-01
  -5.9112676e-01   8.0657867e-01
  -7.5803976e-01   6.5220835e-01
  -8.5095913e-01   5.2523191e-01
  -5.2041806e-01   8.5391161e-01
  -7.3627416e-01   6.7668336e-01
  -9.2542488e-01   3.7893112e-01
  -7.5629016e-01   6.5423635e-01
  -7.4618695e-01   6.6573646e-01
  -4.6946341e-01   8.8295193e-01
  -5.2240721e-01   8.5269614e-01
  -7.2375843e-01   6.9005343e-01
  -7.1831507e-01   6.9571795e-01
  -7.2043240e-01   6.9352517e-01
  -8.1827889e-01   5.7482141e-01
  -5.0596972e-01   8.6255124e-01
  -8.0405996e-01   5.9454821e-01
  -7.0440023e-01   7.0980301e-01
  -6.5486461e-01   7.5574621e-01
  -6.0119413e-01   7.9910301e-01
  -7.8457979e-01   6.2002787e-01
  -8.0125072e-01   5.9832874e-01
  -6.2912952e-01   7.7730049e-01
  -5.5394401e-01   8.3255392e-01
  -7.9590275e-01   6.0542450e-01
  -7.0143980e-01   7.1272871e-01
  -5.3845783e-01   8.4265246e-01
  -6.8727905e-01   7.2639349e-01
  -6.7977889e-01   7.3341711e-01
  -4.7354399e-01   8.8077017e-01
  -5.8369840e-01   8.1197055e-01
  -7.4388846e-01   6.6830379e-01
  -6.3893264e-01   7.6926269e-01
  -8.4402019e-01   5.3631140e-01
  -6.4162323e-01   7.6701997e-01
  -8.2943477e-01   5.5860358e-01
  -6.3618199e-01   7.7153903e-01
  -8.2008536e-01   5.7224120e-01
  -5.4949022e-01   8.3550015e-01
  -7.5165970e-01   6.5955113e-01
  -8.0470921e-01   5.9366918e-01
  -6.5250541e-01   7.5778407e-01
  -5.2259852e-01   8.5257890e-01
  -7.5100735e-01   6.6029385e-01
  -6.3034594e-01   7.7631437e-01
  -7.3228206e-01   6.8100145e-01
  -6.1063462e-01   7.9191247e-01
  -6.8732077e-01   7.2635402e-01
  -6.9331632e-01   7.2063339e-01
  -9.2077921e-01   3.9008414e-01
  -4.6386904e-01   8.8590379e-01
  -6.1634800e-01   7.8747390e-01
  -7.3435871e-01   6.7876158e-01
  -3.8231371e-01   9.2403259e-01
  -7.2354166e-01   6.9028071e-01
  -6.1580275e-01   7.8790036e-01
  -7.3491226e-01   6.7816220e-01
  -4.2976712e-01   9.0293977e-01
  -7.5251285e-01   6.5857757e-01
  -5.9753423e-01   8.0184340e-01
  -5.8126408e-01   8.1371498e-01
  -6.9391522e-01   7.2005672e-01
  -8.0229835e-01   5.9692324e-01
  -6.2537926e-01   7.8032095e-01
  -6.7169795e-01   7.4082512e-01
  -7.5012449e-01   6.6129664e-01
  -8.1902929e-01   5.7375171e-01
  -6.4322912e-01   7.6567375e-01
  -7.7232535e-01   6.3522717e-01
  -5.2851675e-01   8.4892288e-01
  -8.6484605e-01   5.0203716e-01
  -7.4300260e-01   6.6928853e-01
  -4.2201517e-01   9.0658877e-01
  -5.6055865e-01   8.2811473e-01
  -9.1243436e-01   4.0922310e-01
  -5.4517785e-01   8.3832041e-01
  -5.1744273e-01   8.5571784e-01
  -6.4210333e-01   7.6661810e-01
  -8.4460611e-01   5.3538819e-01
  -7.5504781e-01   6.5566974e-01
  -6.4928328e-01   7.6054666e-01
  -7.2790169e-01   6.8568151e-01
  -7.8073226e-01   6.2486570e-01
  -5.0898525e-01   8.6077524e-01
  -4.9858633e-01   8.6684005e-01
  -6.9474270e-01   7.1925836e-01
  -6.9635167e-01   7.1770074e-01
  -5.7290413e-01   8.1962238e-01
  -7.6785450e-01   6.4062428e-01
  -5.1252275e-01   8.5867365e-01
  -7.4281163e-01   6.6950047e-01
  -8.9829308e-01   4.3939680e-01
  -1.7911563e-01   9.8382803e-01
  -6.2881088e-01   7.7755828e-01
  -8.6804534e-01   4.9648494e-01
  -7.4270784e-01   6.6961561e-01
  -4.6868610e-01   8.8336478e-01
  -6.8113498e-01   7.3215787e-01
  -5.4498111e-01   8.3844832e-01
  -5.5123988e-01   8.3434681e-01
  -7.4409853e-01   6.6806989e-01
  -6.8064143e-01   7.3261671e-01
  -6.9505270e-01   7.1895879e-01
  -7.7961620e-01   6.2625760e-01
  -7.5719314e-01   6.5319105e-01
  -8.2900766e-01   5.5923725e-01
  -5.5434996e-01   8.3228368e-01
  -7.8514075e-01   6.1931737e-01
  -6.1309960e-01   7.9000562e-01
  -5.2675781e-01   8.5001542e-01
  -6.3122647e-01   7.7559857e-01
  -6.1257412e-01   7.9041315e-01
  -7.9144919e-01   6.1123496e-01
  -7.0617723e-01   7.0803511e-01
  -8.2753396e-01   5.6141566e-01
  -7.5699989e-01   6.5341500e-01
  -8.0583563e-01   5.9213929e-01
  -5.9287685e-01   8.0529314e-01
  -7.0848662e-01   7.0572425e-01
  -7.5166563e-01   6.5954437e-01
  -8.2158646e-01   5.7008393e-01
  -8.1461204e-01   5.8000623e-01
  -8.2900293e-01   5.5924426e-01
  -6.8573312e-01   7.2785307e-01
  -7.7106360e-01   6.3675814e-01
  -8.7618326e-01   4.8197810e-01
  -6.8298798e-01   7.3042962e-01
  -5.6246580e-01   8.2682055e-01
  -7.6547242e-01   6.4346871e-01
  -4.7921933e-01   8.7769518e-01
  -5.8511965e-01   8.1094697e-01
  -7.8468431e-01   6.1989559e-01
  -7.4065874e-01   6.7188141e-01
  -5.8910037e-01   8.0805987e-01
  -6.6340324e-01   7.4826208e-01
  -6.9620805e-01   7.1784006e-01
  -5.7608198e-01   8.1739192e-01
  -8.1846718e-01   5.7455328e-01
  -9.5873971e-01   2.8428537e-01
  -5.6736930e-01   8.2346346e-01
  -6.0638321e-01   7.9517256e-01
  -7.6652390e-01   6.4221579e-01
  -9.2742454e-01   3.7401033e-01
  -7.2542955e-01   6.8829643e-01
  -4.7284874e-01   8.8114361e-01
  -6.8475870e-01   7.2876987e-01
  -7.2223943e-01   6.9164312e-01
  -3.8728136e-01   9.2196157e-01
  -8.3048336e-01   5.5704344e-01
  -8.4158258e-01   5.4012846e-01
  -6.5578481e-01   7.5494786e-01
  -5.1659377e-01   8.5623062e-01
  -6.8380381e-01   7.2966592e-01
  -6.1119243e-01   7.9148203e-01
  -5.9029797e-01   8.0718542e-01
  -4.1318064e-01   9.1064909e-01
  -6.6755541e-01   7.4456012e-01
  -7.1995994e-01   6.9401562e-01
  -7.6978477e-01   6.3830354e-01
  -6.9174170e-01   7.2214502e-01
  -9.8858195e-01   1.5068422e-01
  -6.9809798e-01   7.1600224e-01
  -8.1921453e-01   5.7348719e-01
  -8.9119161e-01   4.5362707e-01
  -4.4683578e-01   8.9461600e-01
  -7.3333053e-01   6.7987229e-01
  -5.9883773e-01   8.0087039e-01
  -8.7902156e-01   4.7678201e-01
  -8.6395422e-01   5.0357035e-01
  -8.5688042e-01   5.1551523e-01
  -8.1749218e-01   5.7593970e-01
  -7.0294318e-01   7.1124601e-01
  -9.2458287e-01   3.8098098e-01
  -7.5355180e-01   6.5738853e-01
  -7.2841518e-01   6.8513599e-01
  -7.6127065e-01   6.4843427e-01
  -8.0555144e-01   5.9252585e-01
  -6.9322857e-01   7.2071780e-01
  -7.8574327e-01   6.1855276e-01
  -4.6766216e-01   8.8390729e-01
  -8.6271096e-01   5.0569733e-01
  -6.7068088e-01   7.4174602e-01
  -7.7125630e-01   6.3652472e-01
  -8.4427332e-01   5.3591283e-01
  -8.3535709e-01   5.4970769e-01
  -9.3230234e-01   3.6167988e-01
  -7.4304220e-01   6.6924456e-01
  -7.6566393e-01   6.4324082e-01
  -5.0980976e-01   8.6028717e-01
  -7.7244914e-01   6.3507663e-01
  -7.6882673e-01   6.3945716e-01
  -6.9619253e-01   7.1785512e-01
  -3.0374973e-01   9.5275186e-01
  -7.2533008e-01   6.8840125e-01
  -7.2436973e-01   6.8941170e-01
  -6.0663884e-01   7.9497756e-01
  -5.1242386e-01   8.5873267e-01
  -5.6294960e-01   8.2649122e-01
  -7.6369304e-01   6.4557953e-01
  -7.2849331e-01   6.8505291e-01
  -5.6654195e-01   8.2403290e-01
  -8.4443257e-01   5.3566187e-01
  -8.2775583e-01   5.6108849e-01
  -7.3916402e-01   6.7352546e-01
  -7.7515469e-01   6.3177149e-01
  -6.2824114e-01   7.7801868e-01
  -7.3401367e-01   6.7913470e-01
  -5.9506598e-01   8.0367685e-01
  -8.5695043e-01   5.1539883e-01
  -5.8020649e-01   8.1446941e-01
  -4.4900245e-01   8.9353053e-01
  -8.2805158e-01   5.6065193e-01
  -4.6803951e-01   8.8370754e-01
  -7.1285209e-01   7.0131440e-01
  -9.1660885e-01   3.9978521e-01
  -7.8302787e-01   6.2198663e-01
  -8.7989070e-01   4.7517614e-01
  -8.1278289e-01   5.8256672e-01
  -5.5909068e-01   8.2910651e-01
  -7.5836914e-01   6.5182532e-01
  -5.5632237e-01   8.3096656e-01
  -9.2710064e-01   3.7481248e-01
  -5.2437450e-01   8.5148775e-01
  -7.0938920e-01   7.0481697e-01
  -5.6968472e-01   8.2186332e-01
  -7.3632821e-01   6.7662454e-01
  -6.3949457e-01   7.6879561e-01
  -7.5229102e-01   6.5883096e-01
  -7.6410470e-01   6.4509225e-01
  -7.3484148e-01   6.7823890e-01
  -7.4419492e-01   6.6796252e-01
  -6.7911406e-01   7.3403276e-01
  -9.0036178e-01   4.3514212e-01
  -6.0644157e-01   7.9512805e-01
  -4.8221604e-01   8.7605233e-01
  -8.2215773e-01   5.6925975e-01
  -7.5332866e-01   6.5764422e-01
  -6.7056775e-01   7.4184830e-01
  -9.5001525e-01   3.1220349e-01
  -5.6589383e-01   8.2447812e-01
  -7.6416491e-01   6.4502093e-01
  -6.0731596e-01   7.9446040e-01
  -3.7656857e-01   9.2638875e-01
  -7.3936833e-01   6.7330118e-01
  -6.4667144e-01   7.6276867e-01
  -8.0751438e-01   5.8984788e-01
  -2.2456160e-01   9.7445989e-01
  -6.5677161e-01   7.5408956e-01
  -8.0486581e-01   5.9345685e-01
  -7.6627521e-01   6.4251249e-01
  -8.9911555e-01   4.3771136e-01
  -7.0688332e-01   7.0733017e-01
  -6.9502823e-01   7.1898245e-01
  -5.4709290e-01   8.3707190e-01
  -7.3859224e-01   6.7415244e-01
  -8.9072021e-01   4.5455198e-01
  -8.4189602e-01   5.3963978e-01
  -5.4980417e-01   8.3529358e-01
  -7.1011486e-01   7.0408585e-01
  -3.2447383e-01   9.4589467e-01
  -7.0857155e-01   7.0563897e-01
  -7.6725859e-01   6.4133787e-01
  -7.5174302e-01   6.5945616e-01
  -9.0415289e-01   4.2720904e-01
  -8.3797316e-01   5.4571144e-01
  -7.0854267e-01   7.0566797e-01
  -7.2382967e-01   6.8997870e-01
  -7.7192573e-01   6.3571273e-01
  -6.7964330e-01   7.3354277e-01
  -6.1786062e-01   7.8628764e-01
  -8.1858987e-01   5.7437847e-01
  -6.6270874e-01   7.4887725e-01
  -8.3058164e-01   5.5689688e-01
  -9.4785114e-01   3.1871337e-01
  -5.6501593e-01   8.2508000e-01
  -4.3703204e-01   8.9944594e-01
  -7.6267858e-01   6.4677769e-01
  -4.3766190e-01   8.9913962e-01
  -8.0690388e-01   5.9068277e-01
  -4.9745984e-01   8.6748701e-01
  -5.9227075e-01   8.0573902e-01
  -4.1270347e-01   9.1086544e-01
  -6.1451863e-01   7.8890231e-01
  -4.4110739e-01   8.9745433e-01
  -7.7053923e-01   6.3739257e-01
  -5.7564445e-01   8.1770011e-01
  -5.6828544e-01   8.2283149e-01
  -5.4916648e-01   8.3571298e-01
  -6.7861344e-01   7.3449561e-01
  -7.3582056e-01   6.7717657e-01
  -9.0307562e-01   4.2948158e-01
  -7.4215068e-01   6.7023307e-01
  -7.6734988e-01   6.4122864e-01
  -5.2219078e-01   8.5282870e-01
  -6.4191374e-01   7.6677686e-01
  -8.3573580e-01   5.4913174e-01
  -8.1769493e-01   5.7565181e-01
  -8.0600828e-01   5.9190426e-01
  -9.9957032e-01   2.9311854e-02
  -7.1801192e-01   6.9603080e-01
  -8.2149356e-01   5.7021779e-01
  -8.6733763e-01   4.9772024e-01
  -7.9903092e-01   6.0128993e-01
  -8.7259526e-01   4.8844397e-01
  -4.8658018e-01   8.7363593e-01
  -6.1822580e-01   7.8600055e-01
  -7.8431076e-01   6.2036814e-01
  -6.2578109e-01   7.7999874e-01
  -5.5739705e-01   8.3024607e-01
  -7.6125898e-01   6.4844797e-01
  -7.5100318e-01   6.6029858e-01
  -7.7414261e-01   6.3301123e-01
  -7.1677554e-01   6.9730397e-01
  -6.7770230e-01   7.3533638e-01
  -6.6930458e-01   7.4298814e-01
  -7.0537043e-01   7.0883888e-01
  -6.5467161e-01   7.5591341e-01
  -6.6114306e-01   7.5025985e-01
  -6.2759403e-01   7.7854077e-01
  -7.1386676e-01   7.0028155e-01
  -8.2794144e-01   5.6081457e-01
  -9.7014368e-01   2.4253090e-01
  -5.9514822e-01   8.0361595e-01
  -8.6652943e-01   4.9912599e-01
  -8.1373790e-01   5.8123199e-01
  -5.8058103e-01   8.1420247e-01
  -5.9234464e-01   8.0568469e-01
  -9.0052487e-01   4.3480450e-01
  -4.8522048e-01   8.7439184e-01
  -9.2264677e-01   3.8564613e-01
  -5.9399713e-01   8.0446716e-01
  -5.1089643e-01   8.5964227e-01
  -8.2553545e-01   5.6435026e-01
  -3.2990998e-01   9.4401240e-01
  -8.1433689e-01   5.8039248e-01
  -6.8471902e-01   7.2880715e-01
  -4.8572746e-01   8.7411031e-01
  -7.9715154e-01   6.0377928e-01
  -8.4466682e-01   5.3529241e-01
  -7.8829447e-01   6.1529816e-01
  -8.2811492e-01   5.6055836e-01
  -9.4178706e-01   3.3620997e-01
  -7.1734507e-01   6.9671806e-01
  -6.3571522e-01   7.7192367e-01
  -5.8434427e-01   8.1150587e-01
  -8.7044121e-01   4.9227238e-01
  -8.5245367e-01   5.2280277e-01
  -7.4113567e-01   6.7135529e-01
  -5.6514592e-01   8.2499096e-01
  -7.1286489e-01   7.0130139e-01
  -6.9091277e-01   7.2293813e-01
  -7.0672578e-01   7.0748758e-01
  -7.5390291e-01   6.5698585e-01
  -5.0362504e-01   8.6392235e-01
  -7.0729496e-01   7.0691855e-01
  -7.9401674e-01   6.0789589e-01
  -5.0755653e-01   8.6161846e-01
  -5.5891394e-01   8.2922567e-01
  -7.3426396e-01   6.7886408e-01
  -6.5868288e-01   7.5242067e-01
  -4.7788701e-01   8.7842131e-01
  -8.0859161e-01   5.8837030e-01
  -6.6447073e-01   7.4731429e-01
  -6.4182469e-01   7.6685140e-01
  -6.0683964e-01   7.9482429e-01
  -7.1139060e-01   7.0279685e-01
  -7.5163795e-01   6.5957592e-01
  -6.0358593e-01   7.9729795e-01
  -7.2075414e-01   6.9319079e-01
  -7.6266022e-01   6.4679934e-01
  -6.3843457e-01   7.6967610e-01
  -7.7950807e-01   6.2639218e-01
  -7.9649589e-01   6.0464395e-01
  -5.5105959e-01   8.3446589e-01
  -7.4583570e-01   6.6612995e-01
  -5.5010299e-01   8.3509682e-01
  -4.5908191e-01   8.8839395e-01
  -8.5989880e-01   5.1046454e-01
  -6.8815659e-01   7.2556221e-01
  -7.1326594e-01   7.0089350e-01
  -8.9427235e-01   4.4752314e-01
  -7.6035374e-01   6.4950919e-01
  -6.9278347e-01   7.2114566e-01
  -6.2883158e-01   7.7754154e-01
  -4.7612451e-01   8.7937788e-01
  -8.3433803e-01   5.5125317e-01
  -5.5937301e-01   8.2891606e-01
  -6.5904090e-01   7.5210710e-01
  -6.7505560e-01   7.3776686e-01
  -7.9268764e-01   6.0962800e-01
  -6.7070965e-01   7.4172001e-01
  -5.8876143e-01   8.0830686e-01
  -8.9621484e-01   4.4362028e-01
  -5.5856197e-01   8.2946279e-01
  -7.7311214e-01   6.3426936e-01
  -8.4567143e-01   5.3370389e-01
  -6.7982715e-01   7.3337238e-01
  -6.1210699e-01   7.9077496e-01
  -8.0677288e-01   5.9086167e-01
  -6.3005034e-01   7.7655429e-01
  -6.4111423e-01   7.6744547e-01
  -7.2546083e-01   6.8826345e-01
  -6.2600113e-01   7.7982215e-01
  -7.3532754e-01   6.7771189e-01
  -5.6788759e-01   8.2310612e-01
  -5.7516154e-01   8.1803985e-01
  -7.9371004e-01   6.0829628e-01
  -6.8491132e-01   7.2862644e-01
  -6.8696223e-01   7.2669313e-01
  -7.4142300e-01   6.7103795e-01
  -8.4728302e-01   5.3114169e-01
  -6.2000164e-01   7.8460051e-01
  -5.9626070e-01   8.0279087e-01
  -7.9909291e-01   6.0120756e-01
  -7.8575665e-01   6.1853577e-01
  -7.5960800e-01   6.5038118e-01
  -8.2985632e-01   5.5797714e-01
  -4.3511823e-01   9.0037333e-01
  -8.5412056e-01   5.2007505e-01
  -8.3457688e-01   5.5089149e-01
  -7.8454359e-01   6.2007367e-01
  -6.0115162e-01   7.9913499e-01
  -6.1233965e-01   7.9059481e-01
  -8.7008938e-01   4.9289397e-01
  -3.6424026e-01   9.3130502e-01
  -4.4761412e-01   8.9422681e-01
  -8.6680066e-01   4.9865481e-01
  -8.7574580e-01   4.8277250e-01
  -6.2142891e-01   7.8347055e-01
  -7.3312674e-01   6.8009204e-01
  -7.6331058e-01   6.4603171e-01
  -7.9064646e-01   6.1227296e-01
  -7.5271865e-01   6.5834233e-01
  -5.9322545e-01   8.0503638e-01
  -5.6170503e-01   8.2733757e-01
  -8.6262273e-01   5.0584783e-01
  -7.4827756e-01   6.6338578e-01
  -7.7733266e-01   6.2908977e-01
  -7.7821692e-01   6.2799556e-01
  -7.5116887e-01   6.6011009e-01
  -7.1157633e-01   7.0260880e-01
  -7.7553253e-01   6.3130761e-01
  -8.6901270e-01   4.9478979e-01
  -6.2096499e-01   7.8383830e-01
  -7.0033597e-01   7.1381337e-01
  -8.4546509e-01   5.3403070e-01
  -6.9828684e-01   7.1581805e-01
  -7.5989304e-01   6.5004812e-01
  -6.1770193e-01   7.8641231e-01
  -7.5744056e-01   6.5290413e-01
  -6.7807477e-01   7.3499293e-01
  -7.9091282e-01   6.1192884e-01
  -7.6395699e-01   6.4526717e-01
  -8.8588622e-01   4.6390259e-01
  -5.9156488e-01   8.0625740e-01
  -7.8811813e-01   6.1552402e-01
  -6.3628110e-01   7.7145730e-01
  -7.8364905e-01   6.2120380e-01
  -8.1478505e-01   5.7976316e-01
  -8.2455914e-01   5.6577578e-01
  -7.5473986e-01   6.5602420e-01
  -5.7398769e-01   8.1886393e-01
  -7.8360870e-01   6.2125470e-01
  -7.3567708e-01   6.7733244e-01
  -8.0158681e-01   5.9787840e-01
  -7.1367042e-01   7.0048164e-01
  -6.5206274e-01   7.5816501e-01
  -8.6874420e-01   4.9526106e-01
  -8.2281344e-01   5.6831158e-01
  -5.5263675e-01   8.3342223e-01
  -7.3434960e-01   6.7877144e-01
  -6.9587189e-01   7.1816594e-01
  -6.7661243e-01   7.3633934e-01
  -7.6537437e-01   6.4358533e-01
  -5.8918331e-01   8.0799940e-01
  -9.1655363e-01   3.9991180e-01
  -7.7780820e-01   6.2850172e-01
  -8.2875532e-01   5.5961113e-01
  -8.7122707e-01   4.9088021e-01
  -7.8357821e-01   6.2129316e-01
  -8.6771045e-01   4.9706999e-01
  -7.1147573e-01   7.0271067e-01
  -9.6244862e-01   2.7146393e-01
  -6.3056847e-01   7.7613363e-01
  -6.3809973e-01   7.6995372e-01
  -7.4567165e-01   6.6631358e-01
  -6.4473520e-01   7.6440600e-01
  -8.4830493e-01   5.2950803e-01
  -7.7888924e-01   6.2716151e-01
  -5.8326704e-01   8.1228047e-01
  -3.4687112e-01   9.3791280e-01
  -5.7907454e-01   8.1527460e-01
  -8.3478225e-01   5.5058023e-01
  -9.6029197e-01   2.7899702e-01
  -6.6220871e-01   7.4931944e-01
  -4.2479771e-01   9.0528830e-01
  -5.0675370e-01   8.6209088e-01
  -6.6399733e-01   7.4773494e-01
  -7.2239754e-01   6.9147798e-01
  -5.4939699e-01   8.3556146e-01
  -3.2028598e-01   9.4732090e-01
  -4.1670181e-01   9.0904323e-01
  -6.7362893e-01   7.3906973e-01
  -6.6091114e-01   7.5046417e-01
  -5.6163788e-01   8.2738316e-01
  -7.2331516e-01   6.9051806e-01
  -5.9476744e-01   8.0389781e-01
  -8.2683652e-01   5.6244232e-01
  -7.1416065e-01   6.9998183e-01
  -7.7237550e-01   6.3516619e-01
  -7.6047276e-01   6.4936984e-01
  -4.4932029e-01   8.9337074e-01
  -7.5767195e-01   6.5263560e-01
  -4.7916681e-01   8.7772386e-01
  -5.5920372e-01   8.2903028e-01
  -5.2914640e-01   8.4853054e-01
  -7.0099935e-01   7.1316191e-01
  -7.0320222e-01   7.1098990e-01
  -7.2396124e-01   6.8984065e-01
  -8.4976088e-01   5.2716833e-01
  -6.4046870e-01   7.6798427e-01
  -7.4316896e-01   6.6910380e-01
  -4.5229752e-01   8.9186712e-01
  -5.1731046e-01   8.5579781e-01
  -8.0847657e-01   5.8852836e-01
  -6.6625119e-01   7.4572740e-01
  -5.0247803e-01   8.6458998e-01
  -8.2865534e-01   5.5975918e-01
  -5.8129644e-01   8.1369186e-01
  -7.4165670e-01   6.7077965e-01
  -5.9249049e-01   8.0557744e-01
  -6.0375053e-01   7.9717332e-01
  -5.1676835e-01   8.5612527e-01
  -7.1729329e-01   6.9677137e-01
  -8.4441133e-01   5.3569534e-01
  -6.8567188e-01   7.2791076e-01
  -7.6360625e-01   6.4568220e-01
  -7.0571284e-01   7.0849797e-01
  -8.2861379e-01   5.5982067e-01
  -4.0979761e-01   9.1217648e-01
  -6.0102024e-01   7.9923380e-01
  -6.8735849e-01   7.2631832e-01
  -7.9537364e-01   6.0611944e-01
  -6.6491458e-01   7.4691940e-01
  -8.3337281e-01   5.5271128e-01
  -7.6001762e-01   6.4990247e-01
  -7.1583718e-01   6.9826724e-01
  -9.0387523e-01   4.2779617e-01
  -7.0252154e-01   7.1166248e-01
  -8.1322262e-01   5.8195272e-01
  -7.1566217e-01   6.9844660e-01
  -7.8490688e-01   6.1961374e-01
  -8.0371410e-01   5.9501567e-01
  -8.4049903e-01   5.4181305e-01
  -6.2593195e-01   7.7987768e-01
  -5.4737000e-01   8.3689072e-01
  -7.6586505e-01   6.4300135e-01
  -7.8555487e-01   6.1879200e-01
  -8.6810950e-01   4.9637274e-01
  -5.6060076e-01   8.2808622e-01
  -5.5996910e-01   8.2851349e-01
  -5.7274450e-01   8.1973395e-01
  -5.5787216e-01   8.2992689e-01
  -8.0296126e-01   5.9603122e-01
  -6.7282815e-01   7.3979881e-01
  -4.3184089e-01   9.0194980e-01
  -6.4108168e-01   7.6747266e-01
  -7.2302888e-01   6.9081780e-01
  -5.7402506e-01   8.1883773e-01
  -6.9279604e-01   7.2113359e-01
  -6.4667327e-01   7.6276712e-01
  -6.8465239e-01   7.2886975e-01
  -6.9599090e-01   7.1805060e-01
  -6.5989842e-01   7.5135483e-01
  -7.3757592e-01   6.7526422e-01
  -8.5796942e-01   5.1370077e-01
  -4.9411049e-01   8.6939912e-01
  -8.4757010e-01   5.3068345e-01
  -6.1678104e-01   7.8713477e-01
  -4.9592272e-01   8.6836666e-01
  -5.3648408e-01   8.4391044e-01
  -6.4814951e-01   7.6151311e-01
  -6.9870831e-01   7.1540667e-01
  -6.1347828e-01   7.8971159e-01
  -5.8668944e-01   8.0981202e-01
  -7.6130293e-01   6.4839637e-01
  -6.1939718e-01   7.8507779e-01
  -7.1457605e-01   6.9955777e-01
  -5.8789067e-01   8.0894039e-01
  -8.1969844e-01   5.7279531e-01
  -7.9085399e-01   6.1200488e-01
  -9.0358600e-01   4.2840675e-01
  -7.5363173e-01   6.5729690e-01
  -7.4979648e-01   6.6166853e-01
  -7.7382411e-01   6.3340054e-01
  -8.3948453e-01   5.4338358e-01
  -5.6196373e-01   8.2716187e-01
  -8.8135521e-01   4.7245422e-01
  -5.9382412e-01   8.0459488e-01
  -8.5444495e-01   5.1954195e-01
  -7.4970511e-01   6.6177205e-01
  -6.5002400e-01   7.5991368e-01
  -6.4057095e-01   7.6789899e-01
  -7.9218312e-01   6.1028346e-01
  -8.0211788e-01   5.9716573e-01
  -7.3976794e-01   6.7286209e-01
  -5.8846421e-01   8.0852326e-01
  -6.3705103e-01   7.7082163e-01
  -7.2713123e-01   6.8649849e-01
  -7.1949551e-01   6.9449709e-01
  -4.3917627e-01   8.9840092e-01
  -7.9134021e-01   6.1137604e-01
  -7.7002001e-01   6.3801973e-01
  -7.3916778e-01   6.7352133e-01
  -7.7580333e-01   6.3097479e-01
  -7.6724492e-01   6.4135422e-01
  -6.2692928e-01   7.7907617e-01
  -8.2620995e-01   5.6336233e-01
  -6.1102902e-01   7.9160819e-01
  -6.5824211e-01   7.5280630e-01
  -8.5316279e-01   5.2164476e-01
  -7.5517267e-01   6.5552592e-01
  -6.3256390e-01   7.7450817e-01
  -6.1258175e-01   7.9040723e-01
  -6.9580284e-01   7.1823284e-01
  -5.4090554e-01   8.4108335e-01
  -6.5089437e-01   7.5916831e-01
  -6.6868652e-01   7.4354444e-01
  -6.1429419e-01   7.8907709e-01
  -7.0881547e-01   7.0539396e-01
  -7.9499571e-01   6.0661505e-01
  -8.2041268e-01   5.7177184e-01
  -5.7527922e-01   8.1795710e-01
  -6.1487689e-01   7.8862311e-01
  -7.6753373e-01   6.4100856e-01
  -5.6532020e-01   8.2487155e-01
  -8.6788306e-01   4.9676856e-01
  -5.1479241e-01   8.5731486e-01
  -6.1804130e-01   7.8614563e-01
  -7.1270384e-01   7.0146507e-01
  -7.8522305e-01   6.1921302e-01
  -6.9533667e-01   7.1868415e-01
  -7.2404047e-01   6.8975750e-01
  -5.5556539e-01   8.3147285e-01
  -8.2309655e-01   5.6790146e-01
  -7.7800401e-01   6.2825930e-01
  -7.2897458e-01   6.8454076e-01
  -7.9443985e-01   6.0734284e-01
  -5.7890129e-01   8.1539763e-01
  -6.5965359e-01   7.5156979e-01
  -8.4519772e-01   5.3445375e-01
  -8.7529654e-01   4.8358657e-01
  -7.9494395e-01   6.0668288e-01
  -7.8665408e-01   6.1739401e-01
  -5.4357455e-01   8.3936090e-01
  -7.6484559e-01   6.4421364e-01
  -8.1810897e-01   5.7506323e-01
  -6.4667340e-01   7.6276701e-01
  -8.4722150e-01   5.3123980e-01
  -7.2669037e-01   6.8696514e-01
  -7.2273973e-01   6.9112031e-01
  -8.2094736e-01   5.7100388e-01
  -7.3594235e-01   6.7704421e-01
  -6.7632903e-01   7.3659965e-01
  -6.8250954e-01   7.3087669e-01
  -6.7471775e-01   7.3807585e-01
  -8.7810863e-01   4.7846131e-01
  -5.7516769e-01   8.1803553e-01
  -5.3922919e-01   8.4215906e-01
  -6.6627996e-01   7.4570169e-01
  -7.1233229e-01   7.0184236e-01
  -7.7795198e-01   6.2832373e-01
  -8.0227717e-01   5.9695170e-01
  -7.4670376e-01   6.6515675e-01
  -6.6177912e-01   7.4969887e-01
  -5.9356423e-01   8.0478662e-01
  -6.1106280e-01   7.9158212e-01
  -7.5833801e-01   6.5186153e-01
  -8.3808332e-01   5.4554225e-01
  -7.3650856e-01   6.7642823e-01
  -6.7466499e-01   7.3812408e-01
  -7.5745726e-01   6.5288475e-01
  -5.0981741e-01   8.6028264e-01
  -7.2454529e-01   6.8922719e-01
  -4.0492346e-01   9.1435058e-01
  -5.3611888e-01   8.4414249e-01
  -7.0651968e-01   7.0769340e-01
  -8.9283770e-01   4.5037856e-01
  -6.5699853e-01   7.5389185e-01
  -5.8935825e-01   8.0787181e-01
  -6.8232240e-01   7.3105139e-01
  -7.7940423e-01   6.2652138e-01
  -8.4731216e-01   5.3109519e-01
  -5.5639931e-01   8.3091504e-01
  -7.8435419e-01   6.2031323e-01
  -8.5740061e-01   5.1464958e-01
  -6.3304616e-01   7.7411405e-01
  -7.5839159e-01   6.5179920e-01
  -5.8215711e-01   8.1307632e-01
  -7.2896808e-01   6.8454769e-01
  -3.8181397e-01   9.2423920e-01
  -6.1623782e-01   7.8756012e-01
  -4.6670274e-01   8.8441424e-01
  -6.9114325e-01   7.2271779e-01
  -7.2425293e-01   6.8953441e-01
  -7.7397508e-01   6.3321605e-01
  -7.1914949e-01   6.9485539e-01
  -7.3332704e-01   6.7987606e-01
  -7.8404100e-01   6.2070903e-01
  -8.0563787e-01   5.9240832e-01
  -6.6840976e-01   7.4379324e-01
  -7.9668739e-01   6.0439160e-01
  -8.1553301e-01   5.7871055e-01
  -3.9022782e-01   9.2071833e-01
  -8.0126211e-01   5.9831349e-01
  -7.9100905e-01   6.1180445e-01
  -8.4793479e-01   5.3010054e-01
  -5.1610943e-01   8.5652265e-01
  -5.6136911e-01   8.2756554e-01
  -7.4183421e-01   6.7058333e-01
  -8.2565384e-01   5.6417705e-01
  -7.8956446e-01   6.1366764e-01
  -8.3430299e-01   5.5130620e-01
  -8.0328512e-01   5.9559468e-01
  -6.0499759e-01   7.9622730e-01
  -8.4541179e-01   5.3411507e-01
  -6.1147567e-01   7.9126323e-01
  -7.6314721e-01   6.4622468e-01
  -6.1551490e-01   7.8812525e-01
  -6.8383872e-01   7.2963320e-01
  -8.1886971e-01   5.7397943e-01
  -4.3257835e-01   9.0159634e-01
  -7.4874624e-01   6.6285675e-01
  -6.4962711e-01   7.6025299e-01
  -7.4141582e-01   6.7104589e-01
  -8.1876784e-01   5.7412475e-01
  -6.5336880e-01   7.5703977e-01
  -5.8185510e-01   8.1329247e-01
  -6.2589096e-01   7.7991057e-01
  -7.8086489e-01   6.2469995e-01
  -6.0432255e-01   7.9673976e-01
  -5.3718162e-01   8.4346660e-01
  -5.4071125e-01   8.4120827e-01
  -7.6152898e-01   6.4813087e-01
  -6.9890536e-01   7.1521416e-01
  -5.5825817e-01   8.2966729e-01
  -5.6010577e-01   8.2842111e-01
  -6.0338676e-01   7.9744869e-01
  -7.7556278e-01   6.3127045e-01
  -8.1780500e-01   5.7549543e-01
  -6.5145177e-01   7.5869005e-01
  -5.2321658e-01   8.5219975e-01
  -7.6063464e-01   6.4918021e-01
  -8.0684986e-01   5.9075655e-01
  -5.0739108e-01   8.6171590e-01
  -6.6528146e-01   7.4659265e-01
  -6.7031930e-01   7.4207280e-01
  -7.7254703e-01   6.3495754e-01
  -6.9997036e-01   7.1417189e-01
  -5.6161253e-01   8.2740037e-01
  -6.4251783e-01   7.6627073e-01
  -7.1124161e-01   7.0294764e-01
  -6.1306924e-01   7.9002918e-01
  -6.3614388e-01   7.7157046e-01
  -8.5156093e-01   5.2425564e-01
  -9.0186487e-01   4.3201824e-01
  -9.3525681e-01   3.5396992e-01
  -7.8043812e-01   6.2523303e-01
  -5.7515148e-01   8.1804692e-01
  -7.4309026e-01   6.6919120e-01
  -8.9458213e-01   4.4690358e-01
  -8.1605437e-01   5.7797514e-01
  -6.2118812e-01   7.8366148e-01
  -7.4725420e-01   6.6453830e-01
  -4.2348578e-01   9.0590275e-01
  -6.6871285e-01   7.4352076e-01
  -4.3193935e-01   9.0190266e-01
  -5.6161147e-01   8.2740109e-01
  -7.1157878e-01   7.0260632e-01
  -4.0131706e-01   9.1593920e-01
  -5.0067656e-01   8.6563444e-01
  -7.5009957e-01   6.6132490e-01
  -5.9304567e-01   8.0516882e-01
  -8.6579036e-01   5.0040689e-01
  -4.6706533e-01   8.8422281e-01
  -7.3659885e-01   6.7632990e-01
  -6.6715394e-01   7.4491987e-01
  -8.9821672e-01   4.3955287e-01
  -6.9772078e-01   7.1636981e-01
  -5.5661377e-01   8.3077140e-01
  -5.9216741e-01   8.0581497e-01
  -6.8596459e-01   7.2763493e-01
  -7.0137701e-01   7.1279050e-01
  -8.0360277e-01   5.9516602e-01
  -7.6897294e-01   6.3928133e-01
  -8.2904000e-01   5.5918931e-01
  -6.5434475e-01   7.5619637e-01
  -7.7242758e-01   6.3510286e-01
  -6.8924257e-01   7.2453066e-01
  -6.0266325e-01   7.9799562e-01
  -6.5021220e-01   7.5975265e-01
  -7.5979789e-01   6.5015934e-01
  -7.1216132e-01   7.0201585e-01
  -8.7450928e-01   4.8500878e-01
  -6.1942606e-01   7.8505500e-01
  -7.9381152e-01   6.0816386e-01
  -5.8488164e-01   8.1111865e-01
  -5.8984485e-01   8.0751660e-01
  -6.8785310e-01   7.2584993e-01
  -5.1843023e-01   8.5511993e-01
  -6.6449259e-01   7.4729485e-01
  -6.7156035e-01   7.4094986e-01
  -6.6942882e-01   7.4287621e-01
  -7.0047919e-01   7.1367282e-01
  -8.9022360e-01   4.5552382e-01
  -7.5237577e-01   6.5873417e-01
  -7.2903385e-01   6.8447764e-01
  -6.2552995e-01   7.8020015e-01
  -7.3005787e-01   6.8338533e-01
  -5.9841262e-01   8.0118808e-01
  -7.5543198e-01   6.5522708e-01
  -6.0541352e-01   7.9591109e-01
  -5.7532850e-01   8.1792244e-01
  -8.6488655e-01   5.0196738e-01
  -5.6984992e-01   8.2174878e-01
  -6.4599395e-01   7.6334253e-01
  -4.7410520e-01   8.8046821e-01
  -7.8009856e-01   6.2565665e-01
  -7.9455574e-01   6.0719122e-01
  -5.4785463e-01   8.3657355e-01
  -8.4348252e-01   5.3715662e-01
  -6.8632464e-01   7.2729532e-01
  -6.6159893e-01   7.4985789e-01
  -8.1705407e-01   5.7656105e-01
  -6.5566362e-01   7.5505313e-01
  -6.9634571e-01   7.1770652e-01
  -7.6676581e-01   6.4192693e-01
  -5.1426765e-01   8.5762975e-01
  -6.2793276e-01   7.7826759e-01
  -7.5796602e-01   6.5229404e-01
  -6.8158358e-01   7.3174027e-01
  -8.5729083e-01   5.1483244e-01
  -6.1811800e-01   7.8608532e-01
  -7.9328525e-01   6.0885015e-01
  -7.3534088e-01   6.7769742e-01
  -7.4596346e-01   6.6598687e-01
  -6.3541506e-01   7.7217078e-01
  -6.1644614e-01   7.8739708e-01
  -7.4104382e-01   6.7145667e-01
  -5.4588747e-01   8.3785850e-01
  -4.5604785e-01   8.8995526e-01
  -3.8803292e-01   9.2164551e-01
  -7.1599705e-01   6.9810330e-01
  -7.8456279e-01   6.2004938e-01
  -5.2458952e-01   8.5135530e-01
  -8.8768765e-01   4.6044612e-01
  -5.5369317e-01   8.3272077e-01
  -8.1094768e-01   5.8511867e-01
  -7.1623713e-01   6.9785699e-01
  -6.5566685e-01   7.5505032e-01
  -6.8679910e-01   7.2684730e-01
  -6.8081529e-01   7.3245514e-01
  -8.8639224e-01   4.6293499e-01
  -5.8197274e-01   8.1320830e-01
  -5.2553476e-01   8.5077213e-01
  -7.5084884e-01   6.6047408e-01
  -5.9070418e-01   8.0688820e-01
  -6.5143248e-01   7.5870662e-01
  -6.1322915e-01   7.8990506e-01
  -2.3038295e-01   9.7310004e-01
  -7.7809326e-01   6.2814877e-01
  -6.7920038e-01   7.3395289e-01
  -5.6015555e-01   8.2838745e-01
  -7.9010483e-01   6.1297174e-01
  -7.7509310e-01   6.3184704e-01
  -3.3744759e-01   9.4134432e-01
  -8.0668126e-01   5.9098676e-01
  -6.5755326e-01   7.5340806e-01
  -5.4101128e-01   8.4101533e-01
  -4.0753669e-01   9.1318883e-01
  -7.7907123e-01   6.2693542e-01
  -5.5711292e-01   8.3043675e-01
  -7.6817546e-01   6.4023938e-01
  -6.9610608e-01   7.1793894e-01
  -7.0029800e-01   7.1385063e-01
  -6.3250212e-01   7.7455862e-01
  -8.3533694e-01   5.4973830e-01
  -9.2242012e-01   3.8618793e-01
  -8.2282044e-01   5.6830143e-01
  -6.1803166e-01   7.8615320e-01
  -7.0914157e-01   7.0506612e-01
  -5.7790937e-01   8.1610095e-01
  -7.1157711e-01   7.0260801e-01
  -5.4374088e-01   8.3925315e-01
  -6.8571285e-01   7.2787216e-01
  -8.8210614e-01   4.7105069e-01
  -4.9716730e-01   8.6765470e-01
  -6.0155998e-01   7.9882764e-01
  -7.0945815e-01   7.0474757e-01
  -7.0637488e-01   7.0783793e-01
  -7.2318384e-01   6.9065558e-01
  -7.8861670e-01   6.1488511e-01
  -6.3027376e-01   7.7637297e-01
  -6.5793761e-01   7.5307244e-01
  -8.0112759e-01   5.9849359e-01
  -8.4305538e-01   5.3782677e-01
  -8.9372894e-01   4.4860739e-01
  -6.4589017e-01   7.6343035e-01
  -8.8782360e-01   4.6018393e-01
  -6.4444737e-01   7.6464867e-01
  -7.8996603e-01   6.1315062e-01
  -5.3274266e-01   8.4627729e-01
  -7.0425314e-01   7.0994895e-01
  -8.4404214e-01   5.3627686e-01
  -5.2807407e-01   8.4919831e-01
  -4.6389922e-01   8.8588798e-01
  -8.9999857e-01   4.3589285e-01
  -8.6366499e-01   5.0406625e-01
  -9.0588982e-01   4.2351344e-01
  -5.8434031e-01   8.1150872e-01
  -6.0628694e-01   7.9524597e-01
  -6.5910500e-01   7.5205093e-01
  -4.9200517e-01   8.7059228e-01
  -9.2494870e-01   3.8009196e-01
  -7.1743275e-01   6.9662777e-01
  -6.7339018e-01   7.3928726e-01
  -8.4612898e-01   5.3297820e-01
  -8.0516909e-01   5.9304531e-01
  -6.0064792e-01   7.9951365e-01
  -5.6968314e-01   8.2186441e-01
  -7.0295189e-01   7.1123740e-01
  -7.2904892e-01   6.8446159e-01
  -6.6404043e-01   7.4769667e-01
  -6.1907283e-01   7.8533358e-01
  -7.3529099e-01   6.7775155e-01
  -6.2088428e-01   7.8390223e-01
  -7.0470132e-01   7.0950409e-01
  -5.2746090e-01   8.4957931e-01
  -7.1633583e-01   6.9775568e-01
  -7.4636514e-01   6.6553668e-01
  -7.6348538e-01   6.4582511e-01
  -8.2811122e-01   5.6056382e-01
  -6.5689256e-01   7.5398420e-01
  -7.9299794e-01   6.0922432e-01
  -7.6823455e-01   6.4016848e-01
  -8.7266985e-01   4.8831069e-01
  -6.9822428e-01   7.1587908e-01
  -9.1317334e-01   4.0757141e-01
  -7.1054893e-01   7.0364779e-01
  -8.4855600e-01   5.2910558e-01
  -6.3473550e-01   7.7272948e-01
  -5.3910014e-01   8.4224168e-01
  -6.7474412e-01   7.3805174e-01
  -7.7520952e-01   6.3170421e-01
  -8.6603903e-01   4.9997640e-01
  -7.8951900e-01   6.1372612e-01
  -8.6487216e-01   5.0199217e-01
  -6.4747200e-01   7.6208924e-01
  -7.5536545e-01   6.5530378e-01
  -4.9763768e-01   8.6738500e-01
  -5.2294457e-01   8.5236669e-01
  -8.2676109e-01   5.6255320e-01
  -6.9766747e-01   7.1642173e-01
  -4.6664881e-01   8.8444270e-01
  -6.6687384e-01   7.4517064e-01
  -7.4660896e-01   6.6526315e-01
  -5.9412379e-01   8.0437362e-01
  -4.3759569e-01   8.9917185e-01
  -8.1375247e-01   5.8121160e-01
  -6.5196180e-01   7.5825181e-01
  -8.4512938e-01   5.3456181e-01
  -8.5132860e-01   5.2463283e-01
  -8.3415080e-01   5.5153644e-01
  -7.9980798e-01   6.0025594e-01
  -7.4970255e-01   6.6177495e-01
  -6.1645323e-01   7.8739153e-01
  -7.8586986e-01   6.1839192e-01
  -7.1228555e-01   7.0188980e-01
  -5.3418502e-01   8.4536759e-01
  -6.6794397e-01   7.4421156e-01
  -7.8766563e-01   6.1610295e-01
  -5.2302460e-01   8.5231759e-01
  -9.4163361e-01   3.3663948e-01
  -6.7946161e-01   7.3371106e-01
  -6.4214072e-01   7.6658678e-01
  -4.2115907e-01   9.0698679e-01
  -5.8382252e-01   8.1188131e-01
  -5.2830520e-01   8.4905454e-01
  -6.4325760e-01   7.6564983e-01
  -5.9272120e-01   8.0540771e-01
  -5.8965278e-01   8.0765686e-01
  -7.7904925e-01   6.2696273e-01
  -6.9560326e-01   7.1842613e-01
  -6.9913797e-01   7.1498679e-01
  -7.9662240e-01   6.0447725e-01
  -8.2500594e-01   5.6512406e-01
  -5.3883674e-01   8.4241021e-01
  -6.1780866e-01   7.8632847e-01
  -8.1812406e-01   5.7504176e-01
  -8.4210622e-01   5.3931170e-01
  -8.8812532e-01   4.5960136e-01
  -7.5334261e-01   6.5762825e-01
  -8.0838597e-01   5.8865280e-01
  -6.4010793e-01   7.6828500e-01
  -5.5135873e-01   8.3426827e-01
  -6.8256376e-01   7.3082605e-01
  -6.7599608e-01   7.3690522e-01
  -4.6808591e-01   8.8368296e-01
  -5.3858650e-01   8.4257022e-01
  -6.4426791e-01   7.6479988e-01
  -5.1773307e-01   8.5554221e-01
  -7.0163792e-01   7.1253367e-01
  -8.8449737e-01   4.6654518e-01
  -7.0519934e-01   7.0900909e-01
  -8.1739109e-01   5.7608316e-01
  -6.0521607e-01   7.9606125e-01
  -3.9347851e-01   9.1933381e-01
  -7.8229475e-01   6.2290844e-01
  -3.1019403e-01   9.5067327e-01
  -7.1841790e-01   6.9561176e-01
  -9.4107989e-01   3.3818434e-01
  -7.4416443e-01   6.6799648e-01
  -9.0318961e-01   4.2924181e-01
  -6.5214588e-01   7.5809349e-01
  -5.9285577e-01   8.0530866e-01
  -7.8771196e-01   6.1604372e-01
  -8.2940917e-01   5.5864159e-01
  -5.6817057e-01   8.2291081e-01
  -8.2144712e-01   5.7028469e-01
  -7.1076528e-01   7.0342925e-01
  -5.5920956e-01   8.2902634e-01
  -4.1756529e-01   9.0864692e-01
  -7.1248212e-01   7.0169027e-01
  -7.0932201e-01   7.0488459e-01
  -6.5338748e-01   7.5702365e-01
  -7.6617581e-01   6.4263102e-01
  -5.1135640e-01   8.5936874e-01
  -8.0018736e-01   5.9975010e-01
  -7.3050987e-01   6.8290213e-01
  -8.1854867e-01   5.7443719e-01
  -6.1073132e-01   7.9183789e-01
  -7.2244151e-01   6.9143204e-01
  -7.7156091e-01   6.3615545e-01
  -5.5729044e-01   8.3031763e-01
  -5.4122506e-01   8.4087777e-01
  -5.2695934e-01   8.4989049e-01
  -7.4379734e-01   6.6840520e-01
  -9.3533064e-01   3.5377477e-01
  -7.4391686e-01   6.6827218e-01
  -6.4920168e-01   7.6061631e-01
  -7.3440290e-01   6.7871377e-01
  -6.9619080e-01   7.1785679e-01
  -6.6665256e-01   7.4536861e-01
  -6.0290780e-01   7.9781087e-01
  -7.6882385e-01   6.3946062e-01
  -5.6215546e-01   8.2703158e-01
  -8.6611284e-01   4.9984852e-01
  -5.6653385e-01   8.2403847e-01
  -8.1994802e-01   5.7243798e-01
  -8.8105913e-01   4.7300614e-01
  -8.6336838e-01   5.0457412e-01
  -8.6282823e-01   5.0549723e-01
  -5.8907084e-01   8.0808140e-01
  -5.8197261e-01   8.1320839e-01
  -6.0676675e-01   7.9487993e-01
  -5.5208832e-01   8.3378564e-01
  -9.7148968e-01   2.3708183e-01
  -9.0759390e-01   4.1984915e-01
  -9.7589557e-01   2.1823803e-01
  -8.9818896e-01   4.3960960e-01
  -4.0742997e-01   9.1323645e-01
  -9.0388277e-01   4.2778024e-01
  -7.2383415e-01   6.8997400e-01
  -5.0648722e-01   8.6224747e-01
  -7.7668187e-01   6.2989307e-01
  -8.0431332e-01   5.9420543e-01
  -6.5863208e-01   7.5246514e-01
  -8.7303626e-01   4.8765529e-01
  -5.3493558e-01   8.4489285e-01
  -8.1061944e-01   5.8557333e-01
  -8.8451191e-01   4.6651760e-01
  -6.0555541e-01   7.9580314e-01
  -7.7507108e-01   6.3187405e-01
  -8.1358377e-01   5.8144772e-01
  -6.8296543e-01   7.3045070e-01
  -6.4105925e-01   7.6749140e-01
  -9.0095330e-01   4.3391607e-01
  -4.7411384e-01   8.8046355e-01
  -7.5749981e-01   6.5283539e-01
  -8.3338119e-01   5.5269864e-01
  -6.4074410e-01   7.6775451e-01
  -4.5067100e-01   8.9269012e-01
  -5.4586624e-01   8.3787233e-01
  -7.9230337e-01   6.1012734e-01
  -8.8664755e-01   4.6244580e-01
  -6.4610728e-01   7.6324661e-01
  -8.4003369e-01   5.4253424e-01
  -8.6156793e-01   5.0764230e-01
  -6.4042862e-01   7.6801770e-01
  -5.4740711e-01   8.3686645e-01
  -5.2546694e-01   8.5081402e-01
  -4.9297269e-01   8.7004478e-01
  -6.4717210e-01   7.6234394e-01
  -6.5831741e-01   7.5274046e-01
  -8.1600385e-01   5.7804646e-01
  -4.2204726e-01   9.0657383e-01
  -3.9267633e-01   9.1967674e-01
  -6.6670000e-01   7.4532618e-01
  -8.9612429e-01   4.4380316e-01
  -9.2525007e-01   3.7935776e-01
  -5.7449949e-01   8.1850494e-01
  -6.8790692e-01   7.2579892e-01
  -8.9022835e-01   4.5551453e-01
  -8.1327401e-01   5.8188090e-01
  -8.0896274e-01   5.8785993e-01
  -6.2872319e-01   7.7762919e-01
  -8.1131122e-01   5.8461450e-01
  -7.0262942e-01   7.1155597e-01
  -7.0147733e-01   7.1269177e-01
  -6.8131256e-01   7.3199262e-01
  -6.9528576e-01   7.1873341e-01
  -5.9657406e-01   8.0255803e-01
  -9.1380450e-01   4.0615433e-01
  -3.8868268e-01   9.2137168e-01
  -6.4629548e-01   7.6308725e-01
  -7.1173213e-01   7.0245098e-01
  -4.3737738e-01   8.9927806e-01
  -6.1899214e-01   7.8539718e-01
  -7.1994392e-01   6.9403224e-01
  -8.9603199e-01   4.4398950e-01
  -1.7169925e-01   9.8514941e-01
  -4.9080973e-01   8.7126679e-01
  -9.1746901e-01   3.9780726e-01
  -7.2023428e-01   6.9373091e-01
  -7.2579099e-01   6.8791529e-01
  -8.3866533e-01   5.4464711e-01
  -7.4686630e-01   6.6497424e-01
  -6.2335199e-01   7.8194137e-01
  -7.7285106e-01   6.3458745e-01
  -4.6962356e-01   8.8286676e-01
  -6.2828708e-01   7.7798158e-01
  -5.1053216e-01   8.5985866e-01
  -8.9435901e-01   4.4734992e-01
  -7.9938194e-01   6.0082320e-01
  -6.4219873e-01   7.6653819e-01
  -3.9906574e-01   9.1692232e-01
  -7.7872673e-01   6.2736328e-01
  -9.3587521e-01   3.5233165e-01
  -7.1941285e-01   6.9458272e-01
  -7.9543978e-01   6.0603263e-01
  -7.8251764e-01   6.2262842e-01
  -9.6923599e-01   2.4613329e-01
  -4.7628472e-01   8.7929111e-01
  -5.4567759e-01   8.3799521e-01
  -7.3680961e-01   6.7610029e-01
  -7.3940227e-01   6.7326390e-01
  -7.9962818e-01   6.0049544e-01
  -8.9091455e-01   4.5417096e-01
  -7.4571702e-01   6.6626280e-01
  -7.5675193e-01   6.5370217e-01
  -5.7855967e-01   8.1564006e-01
  -5.5209437e-01   8.3378163e-01
  -4.1578755e-01   9.0946177e-01
  -8.4694096e-01   5.3168694e-01
  -5.2468030e-01   8.5129935e-01
  -4.7659273e-01   8.7912420e-01
  -6.1695235e-01   7.8700051e-01
  -6.6823242e-01   7.4395258e-01
  -6.6023347e-01   7.5106043e-01
  -7.9256046e-01   6.0979334e-01
  -4.5867018e-01   8.8860659e-01
  -7.8567162e-01   6.1864376e-01
  -6.4282164e-01   7.6601589e-01
  -7.5924446e-01   6.5080554e-01
  -6.6376554e-01   7.4794071e-01
  -7.3708947e-01   6.7579518e-01
  -6.6872149e-01   7.4351299e-01
  -7.7061040e-01   6.3730652e-01
  -5.0326137e-01   8.6413425e-01
  -6.5547548e-01   7.5521646e-01
  -7.4213943e-01   6.7024553e-01
  -8.7684779e-01   4.8076808e-01
  -8.8252884e-01   4.7025828e-01
  -5.3821054e-01   8.4281043e-01
  -7.7523885e-01   6.3166821e-01
  -7.0981570e-01   7.0438745e-01
  -8.1602598e-01   5.7801522e-01
  -6.0421503e-01   7.9682131e-01
  -7.7690846e-01   6.2961356e-01
  -9.3992796e-01   3.4137287e-01
  -8.5810528e-01   5.1347379e-01
  -7.1154900e-01   7.0263648e-01
  -8.5223324e-01   5.2316203e-01
  -7.5902922e-01   6.5105656e-01
  -7.7253533e-01   6.3497178e-01
  -8.3755407e-01   5.4635444e-01
  -6.0440395e-01   7.9667802e-01
  -6.9186459e-01   7.2202728e-01
  -6.4668085e-01   7.6276070e-01
  -9.0362828e-01   4.2831755e-01
  -6.9787752e-01   7.1621713e-01
  -7.1255391e-01   7.0161736e-01
  -7.6378096e-01   6.4547552e-01
  -8.5379129e-01   5.2061544e-01
  -6.9363147e-01   7.2033005e-01
  -7.3827869e-01   6.7449580e-01
  -9.1916937e-01   3.9386250e-01
  -8.8643059e-01   4.6286155e-01
  -5.1061012e-01   8.5981237e-01
  -8.4673333e-01   5.3201754e-01
  -5.5399658e-01   8.3251894e-01
  -3.5969951e-01   9.3306820e-01
  -8.3015141e-01   5.5753802e-01
  -6.4256872e-01   7.6622806e-01
  -9.2420594e-01   3.8189447e-01
  -2.9157795e-01   9.5654707e-01
  -7.6564468e-01   6.4326373e-01
  -8.2161602e-01   5.7004132e-01
  -6.8734931e-01   7.2632701e-01
  -9.2096136e-01   3.8965391e-01
  -3.5497267e-01   9.3487668e-01
  -5.8834925e-01   8.0860693e-01
  -8.6777959e-01   4.9694928e-01
  -5.4027742e-01   8.4148696e-01
  -7.8166477e-01   6.2369880e-01
  -6.5804494e-01   7.5297866e-01
  -8.5512940e-01   5.1841461e-01
  -4.6872396e-01   8.8334470e-01
  -6.7610594e-01   7.3680443e-01
  -6.4095532e-01   7.6757819e-01
  -7.8957781e-01   6.1365046e-01
  -7.2097079e-01   6.9296545e-01
  -5.2598989e-01   8.5049082e-01
  -8.3407546e-01   5.5165037e-01
  -7.9976214e-01   6.0031701e-01
  -7.3275658e-01   6.8049085e-01
  -7.2423066e-01   6.8955780e-01
  -7.9059912e-01   6.1233408e-01
  -5.8263404e-01   8.1273463e-01
  -5.6216156e-01   8.2702744e-01
  -7.0016189e-01   7.1398412e-01
  -7.2260346e-01   6.9126279e-01
  -7.0799225e-01   7.0622020e-01
  -7.7881083e-01   6.2725887e-01
  -6.0839495e-01   7.9363441e-01
  -7.4966554e-01   6.6181687e-01
  -6.8237835e-01   7.3099917e-01
  -6.4480536e-01   7.6434681e-01
  -4.5586103e-01   8.9005097e-01
  -6.5644398e-01   7.5437477e-01
  -6.8911807e-01   7.2464907e-01
  -7.7000209e-01   6.3804137e-01
  -6.4444558e-01   7.6465018e-01
  -7.3137834e-01   6.8197193e-01
  -6.1063417e-01   7.9191282e-01
  -7.0618116e-01   7.0803119e-01
  -8.0103317e-01   5.9861996e-01
  -9.1838408e-01   3.9569014e-01
  -6.7049816e-01   7.4191119e-01
  -6.0674961e-01   7.9489302e-01
  -6.9732459e-01   7.1675548e-01
  -6.4129281e-01   7.6729625e-01
  -7.8323859e-01   6.2172125e-01
  -6.5482721e-01   7.5577862e-01
  -8.4304121e-01   5.3784898e-01
  -5.8033244e-01   8.1437968e-01
  -7.8024786e-01   6.2547045e-01
  -7.1684465e-01   6.9723293e-01
  -8.2237715e-01   5.6894272e-01
  -5.3532816e-01   8.4464416e-01
  -7.3402267e-01   6.7912496e-01
  -4.8482661e-01   8.7461029e-01
  -6.9355772e-01   7.2040106e-01
  -5.6842176e-01   8.2273732e-01
  -7.9951683e-01   6.0064369e-01
  -7.5087377e-01   6.6044574e-01
  -7.3469818e-01   6.7839412e-01
  -6.9919849e-01   7.1492760e-01
  -6.9348093e-01   7.2047498e-01
  -6.7850007e-01   7.3460033e-01
  -7.2845374e-01   6.8509499e-01
  -7.4957901e-01   6.6191488e-01
  -6.6563101e-01   7.4628102e-01
  -6.6423792e-01   7.4752122e-01
  -3.8416296e-01   9.2326530e-01
  -8.5690424e-01   5.1547562e-01
  -4.9582154e-01   8.6842444e-01
  -5.7527247e-01   8.1796185e-01
  -5.9906614e-01   8.0069955e-01
  -7.5282555e-01   6.5822010e-01
  -4.3883034e-01   8.9856994e-01
  -5.7192830e-01   8.2030362e-01
  -7.0231133e-01   7.1186993e-01
  -8.5011969e-01   5.2658951e-01
  -7.3551563e-01   6.7750775e-01
  -7.1957530e-01   6.9441442e-01
  -8.0655232e-01   5.9116271e-01
  -7.3469596e-01   6.7839653e-01
  -8.3816757e-01   5.4541280e-01
  -8.6504949e-01   5.0168653e-01
  -7.0517760e-01   7.0903071e-01
  -7.5590593e-01   6.5468025e-01
  -8.3240342e-01   5.5417014e-01
  -6.9538411e-01   7.1863826e-01
  -6.2319811e-01   7.8206401e-01
  -7.1047349e-01   7.0372396e-01
  -7.4180277e-01   6.7061811e-01
  -4.7944712e-01   8.7757077e-01
  -7.5524628e-01   6.5544111e-01
  -6.5490614e-01   7.5571023e-01
  -4.9250724e-01   8.7030835e-01
  -9.5210312e-01   3.0577713e-01
  -8.8650785e-01   4.6271355e-01
  -8.1723885e-01   5.7629911e-01
  -6.8077545e-01   7.3249217e-01
  -6.2510176e-01   7.8054327e-01
  -4.9079873e-01   8.7127298e-01
  -8.4498590e-01   5.3478858e-01
  -7.6441992e-01   6.4471869e-01
  -6.8409277e-01   7.2939501e-01
  -8.3190024e-01   5.5492522e-01
  -7.0624614e-01   7.0796638e-01
  -8.2145837e-01   5.7026848e-01
  -7.0751808e-01   7.0669525e-01
  -6.8323375e-01   7.3019973e-01
  -7.7566322e-01   6.3114702e-01
  -7.0140168e-01   7.1276622e-01
  -3.1908333e-01   9.4772666e-01
  -6.6688763e-01   7.4515830e-01
  -8.1951111e-01   5.7306330e-01
  -5.8790498e-01   8.0892999e-01
  -9.2326886e-01   3.8415442e-01
  -8.1028060e-01   5.8604211e-01
  -5.7563339e-01   8.1770789e-01
  -6.6351990e-01   7.4815863e-01
  -7.7402597e-01   6.3315385e-01
  -7.3914350e-01   6.7354799e-01
  -8.1253685e-01   5.8290982e-01
  -6.0210715e-01   7.9841529e-01
  -5.3998418e-01   8.4167517e-01
  -7.8294881e-01   6.2208613e-01
  -7.5360028e-01   6.5733296e-01
  -6.0224379e-01   7.9831223e-01
  -5.9320203e-01   8.0505364e-01
  -8.6962050e-01   4.9372076e-01
  -6.6716896e-01   7.4490643e-01
  -6.1839602e-01   7.8586664e-01
  -4.8526033e-01   8.7436973e-01
  -6.4410811e-01   7.6493447e-01
  -7.3578247e-01   6.7721795e-01
  -8.2062150e-01   5.7147209e-01
  -7.6535706e-01   6.4360592e-01
  -5.2873451e-01   8.4878726e-01
  -7.2299456e-01   6.9085372e-01
  -7.3676645e-01   6.7614732e-01
  -6.0591125e-01   7.9553225e-01
  -7.9325382e-01   6.0889110e-01
  -4.8317367e-01   8.7552453e-01
  -7.3093416e-01   6.8244798e-01
  -6.1124156e-01   7.9144410e-01
  -9.0210491e-01   4.3151679e-01
  -5.1419614e-01   8.5767262e-01
  -9.0586580e-01   4.2356482e-01
  -7.7477431e-01   6.3223791e-01
  -8.6702067e-01   4.9827217e-01
  -5.5689501e-01   8.3058290e-01
  -6.3181768e-01   7.7511703e-01
  -6.1424672e-01   7.8911404e-01
  -7.2640336e-01   6.8726862e-01
  -6.6065301e-01   7.5069141e-01
  -7.8057409e-01   6.2506327e-01
  -7.6473930e-01   6.4433982e-01
  -6.9241886e-01   7.2149575e-01
  -8.1211005e-01   5.8350430e-01
  -5.2904548e-01   8.4859347e-01
  -5.6299293e-01   8.2646171e-01
  -8.9410601e-01   4.4785538e-01
  -8.3312313e-01   5.5308756e-01
  -7.8174515e-01   6.2359805e-01
  -6.9983081e-01   7.1430864e-01
  -7.7437108e-01   6.3273172e-01
  -8.1244284e-01   5.8304084e-01
  -6.5958032e-01   7.5163409e-01
  -6.0344136e-01   7.9740738e-01
  -8.9805351e-01   4.3988622e-01
  -5.6538457e-01   8.2482743e-01
  -5.1767801e-01   8.5557552e-01
  -7.5516837e-01   6.5553088e-01
  -7.4257666e-01   6.6976108e-01
  -6.9385834e-01   7.2011153e-01
  -7.5332329e-01   6.5765038e-01
  -8.1109462e-01   5.8491496e-01
  -5.6478082e-01   8.2524095e-01
  -6.2519207e-01   7.8047094e-01
  -9.2685413e-01   3.7542166e-01
  -5.8386949e-01   8.1184754e-01
  -3.9918503e-01   9.1687039e-01
  -7.0525980e-01   7.0894895e-01
  -5.2807383e-01   8.4919846e-01
  -4.7288186e-01   8.8112584e-01
  -8.9687641e-01   4.4228125e-01
  -8.3086493e-01   5.5647415e-01
  -8.6839379e-01   4.9587522e-01
  -8.3005763e-01   5.5767763e-01
  -8.5620371e-01   5.1663837e-01
  -9.2760970e-01   3.7355086e-01
  -6.9867928e-01   7.1543502e-01
  -6.4196578e-01   7.6673329e-01
  -4.9951745e-01   8.6630383e-01
  -8.2176176e-01   5.6983121e-01
  -7.1959090e-01   6.9439825e-01
  -5.9831373e-01   8.0126193e-01
  -9.1514617e-01   4.0312218e-01
  -7.2337106e-01   6.9045949e-01
  -4.9802790e-01   8.6716100e-01
  -8.7582264e-01   4.8263310e-01
  -9.6113211e-01   2.7608889e-01
  -5.4585766e-01   8.3787792e-01
  -6.4467482e-01   7.6445692e-01
  -8.1969718e-01   5.7279712e-01
  -7.7078157e-01   6.3709950e-01
  -7.4561245e-01   6.6637982e-01
  -7.1194219e-01   7.0223808e-01
  -9.0022118e-01   4.3543292e-01
  -5.7908240e-01   8.1526902e-01
  -7.9337734e-01   6.0873016e-01
  -8.8476059e-01   4.6604581e-01
  -7.2178331e-01   6.9211910e-01
  -7.5756066e-01   6.5276477e-01
  -5.7825963e-01   8.1585280e-01
  -7.4371678e-01   6.6849484e-01
  -7.1734875e-01   6.9671427e-01
  -8.1107709e-01   5.8493927e-01
  -6.8112089e-01   7.3217098e-01
  -7.2395472e-01   6.8984750e-01
  -8.0978468e-01   5.8672717e-01
  -7.6337422e-01   6.4595649e-01
  -8.2374845e-01   5.6695546e-01
  -6.8784463e-01   7.2585795e-01
  -7.1727515e-01   6.9679004e-01
  -7.3826747e-01   6.7450808e-01
  -9.0931881e-01   4.1610010e-01
  -7.2286433e-01   6.9098999e-01
  -7.0462679e-01   7.0957811e-01
  -5.6628170e-01   8.2421176e-01
  -7.5885993e-01   6.5125387e-01
  -4.8717396e-01   8.7330495e-01
  -5.4789166e-01   8.3654930e-01
  -7.9572189e-01   6.0566217e-01
  -8.2569981e-01   5.6410976e-01
  -6.6176748e-01   7.4970914e-01
  -6.6311513e-01   7.4851742e-01
  -5.8985143e-01   8.0751179e-01
  -5.5198320e-01   8.3385523e-01
  -7.1174373e-01   7.0243922e-01
  -6.9497713e-01   7.1903185e-01
  -6.7181241e-01   7.4072133e-01
  -6.0482515e-01   7.9635830e-01
  -6.2508824e-01   7.8055409e-01
  -4.9843518e-01   8.6692697e-01
  -7.8852098e-01   6.1500785e-01
  -7.1478966e-01   6.9933950e-01
  -6.5270901e-01   7.5760871e-01
  -6.4729136e-01   7.6224267e-01
  -7.5323907e-01   6.5774684e-01
  -5.7633233e-01   8.1721542e-01
  -8.5854325e-01   5.1274115e-01
  -5.8008927e-01   8.1455291e-01
  -5.6161303e-01   8.2740003e-01
  -7.7135831e-01   6.3640110e-01
  -6.7243573e-01   7.4015552e-01
  -7.7552997e-01   6.3131075e-01
  -6.9696045e-01   7.1710957e-01
  -7.1272949e-01   7.0143900e-01
  -6.5812456e-01   7.5290907e-01
  -7.1124209e-01   7.0294714e-01
  -4.1235027e-01   9.1102539e-01
  -7.7630615e-01   6.3035606e-01
  -8.4592271e-01   5.3330551e-01
  -7.5001074e-01   6.6142565e-01
  -4.7360638e-01   8.8073662e-01
  -6.0212738e-01   7.9840004e-01
  -7.4883330e-01   6.6275840e-01
  -5.7611546e-01   8.1736832e-01
  -6.6689320e-01   7.4515331e-01
  -5.2082188e-01   8.5366537e-01
  -4.3166704e-01   9.0203302e-01
  -7.7875934e-01   6.2732280e-01
  -7.8936724e-01   6.1392130e-01
  -9.3413201e-01   3.5692771e-01
  -7.6379355e-01   6.4546062e-01
  -4.7077302e-01   8.8225436e-01
  -8.5635128e-01   5.1639373e-01
  -7.3202027e-01   6.8128286e-01
  -9.0879202e-01   4.1724940e-01
  -7.0671798e-01   7.0749537e-01
  -6.5625326e-01   7.5454070e-01
  -4.0220537e-01   9.1554947e-01
  -7.9315871e-01   6.0901499e-01
  -7.0645454e-01   7.0775842e-01
  -2.4393504e-01   9.6979157e-01
  -6.0445606e-01   7.9663848e-01
  -9.0155712e-01   4.3266009e-01
  -7.4584782e-01   6.6611638e-01
  -8.0270468e-01   5.9637673e-01
  -2.8762179e-01   9.5774407e-01
  -7.2614232e-01   6.8754442e-01
  -8.5268724e-01   5.2242173e-01
  -7.8635349e-01   6.1777681e-01
  -6.9960697e-01   7.1452788e-01
  -7.2274607e-01   6.9111367e-01
  -7.8162681e-01   6.2374637e-01
  -9.0722569e-01   4.2064420e-01
  -8.2917116e-01   5.5899479e-01
  -5.7946303e-01   8.1499853e-01
  -8.2631478e-01   5.6320856e-01
  -3.7285294e-01   9.2789045e-01
  -6.2811562e-01   7.7812002e-01
  -7.6659425e-01   6.4213180e-01
  -5.7874692e-01   8.1550720e-01
  -5.4419922e-01   8.3895602e-01
  -7.7219696e-01   6.3538324e-01
  -8.6985857e-01   4.9330119e-01
  -7.9449131e-01   6.0727552e-01
  -6.1759281e-01   7.8649801e-01
  -8.5756044e-01   5.1438322e-01
  -8.1069050e-01   5.8547495e-01
  -6.0126341e-01   7.9905088e-01
  -8.3047669e-01   5.5705338e-01
  -6.9319046e-01   7.2075446e-01
  -7.2232057e-01   6.9155838e-01
  -6.5860126e-01   7.5249211e-01
  -6.9691565e-01   7.1715310e-01
  -6.6025393e-01   7.5104244e-01
  -8.3635576e-01   5.4818704e-01
  -7.9061316e-01   6.1231596e-01
  -3.6716649e-01   9.3015524e-01
  -6.9684367e-01   7.1722305e-01
  -8.8767834e-01   4.6046408e-01
  -5.9529330e-01   8.0350849e-01
  -9.8467193e-01   1.7441674e-01
  -7.5710035e-01   6.5329860e-01
  -7.6332666e-01   6.4601270e-01
  -6.5405284e-01   7.5644886e-01
  -9.5350978e-01   3.0136208e-01
  -7.8680895e-01   6.1719662e-01
  -7.7675551e-01   6.2980226e-01
  -4.2604548e-01   9.0470175e-01
  -8.9742779e-01   4.4116138e-01
  -5.6733297e-01   8.2348849e-01
  -8.7284460e-01   4.8799826e-01
  -7.4103210e-01   6.7146961e-01
  -7.1978870e-01   6.9419322e-01
  -6.0259664e-01   7.9804592e-01
  -7.0867510e-01   7.0553498e-01
  -6.9312407e-01   7.2081830e-01
  -6.8935447e-01   7.2442419e-01
  -7.5698604e-01   6.5343105e-01
  -8.5487839e-01   5.1882842e-01
  -5.6748222e-01   8.2338565e-01
  -6.5692291e-01   7.5395775e-01
  -6.7264140e-01   7.3996861e-01
  -6.5371974e-01   7.5673675e-01
  -8.7665086e-01   4.8112709e-01
  -7.2664139e-01   6.8701695e-01
  -6.4078458e-01   7.6772073e-01
  -9.2424953e-01   3.8178895e-01
  -7.3945351e-01   6.7320762e-01
  -6.8066417e-01   7.3259558e-01
  -7.4074979e-01   6.7178103e-01
  -9.2300715e-01   3.8478279e-01
  -7.5967852e-01   6.5029881e-01
  -5.4267011e-01   8.3994592e-01
  -5.5945396e-01   8.2886143e-01
  -5.0569439e-01   8.6271269e-01
  -6.8870988e-01   7.2503703e-01
  -5.2626240e-01   8.5032223e-01
  -8.4444034e-01   5.3564962e-01
  -8.9454506e-01   4.4697777e-01
  -6.8442463e-01   7.2908362e-01
  -8.4600586e-01   5.3317359e-01
  -5.5937303e-01   8.2891605e-01
  -6.9713077e-01   7.1694399e-01
  -5.1999330e-01   8.5417034e-01
  -5.6981741e-01   8.2177133e-01
  -7.2612607e-01   6.8756158e-01
  -8.7004366e-01   4.9297468e-01
  -6.9975974e-01   7.1437826e-01
  -5.0776860e-01   8.6149350e-01
  -5.1190658e-01   8.5904112e-01
  -5.7585851e-01   8.1754937e-01
  -8.0689035e-01   5.9070125e-01
  -6.1757415e-01   7.8651267e-01
  -6.9228432e-01   7.2162485e-01
  -6.5402207e-01   7.5647547e-01
  -7.0846374e-01   7.0574721e-01
  -7.9655813e-01   6.0456194e-01
  -6.6640456e-01   7.4559034e-01
  -7.4002706e-01   6.7257709e-01
  -8.6441275e-01   5.0278286e-01
  -8.4876921e-01   5.2876349e-01
  -8.0048325e-01   5.9935513e-01
  -6.2122372e-01   7.8363326e-01
  -8.1956190e-01   5.7299066e-01
  -6.4616850e-01   7.6319478e-01
  -2.8793890e-01   9.5764878e-01
  -7.0426553e-01   7.0993667e-01
  -4.9925988e-01   8.6645229e-01
  -3.7606638e-01   9.2659273e-01
  -7.8288057e-01   6.2217201e-01
  -8.2383098e-01   5.6683553e-01
  -6.3449720e-01   7.7292516e-01
  -8.0327603e-01   5.9560693e-01
  -7.4842616e-01   6.6321813e-01
  -8.2230022e-01   5.6905390e-01
  -7.3121627e-01   6.8214571e-01
  -7.2926524e-01   6.8423111e-01
  -6.3133905e-01   7.7550693e-01
  -7.3620417e-01   6.7675950e-01
  -5.9616936e-01   8.0285870e-01
  -7.3016809e-01   6.8326757e-01
  -8.1691792e-01   5.7675394e-01
  -6.2744354e-01   7.7866206e-01
  -7.5328337e-01   6.5769610e-01
  -8.5087056e-01   5.2537538e-01
  -8.1652538e-01   5.7730954e-01
  -6.6674327e-01   7.4528747e-01
  -5.5845356e-01   8.2953579e-01
  -8.2584867e-01   5.6389181e-01
  -7.8138664e-01   6.2404721e-01
  -7.2335358e-01   6.9047781e-01
  -7.0165568e-01   7.1251618e-01
  -6.8132800e-01   7.3197825e-01
  -7.3621563e-01   6.7674703e-01
  -6.8382441e-01   7.2964661e-01
  -6.8279882e-01   7.3060644e-01
  -7.6530361e-01   6.4366947e-01
  -7.0974202e-01   7.0446169e-01
  -7.8629635e-01   6.1784953e-01
  -6.8799137e-01   7.2571887e-01
  -5.8541251e-01   8.1073559e-01
  -5.6713675e-01   8.2362364e-01
  -7.6332932e-01   6.4600956e-01
  -7.1520132e-01   6.9891850e-01
  -6.3374677e-01   7.7354058e-01
  -6.1871449e-01   7.8561592e-01
  -6.8815899e-01   7.2555993e-01
  -8.8402194e-01   4.6744541e-01
  -9.4292889e-01   3.3299417e-01
  -5.0403277e-01   8.6368453e-01
  -6.1208827e-01   7.9078945e-01
  -6.9863627e-01   7.1547702e-01
  -8.4400117e-01   5.3634134e-01
  -8.7608125e-01   4.8216350e-01
  -6.8254278e-01   7.3084564e-01
  -8.8682303e-01   4.6210919e-01
  -8.6848465e-01   4.9571605e-01
  -6.2578882e-01   7.7999253e-01
  -5.6745445e-01   8.2340479e-01
  -7.8662108e-01   6.1743605e-01
  -6.9810759e-01   7.1599287e-01
  -7.6067763e-01   6.4912983e-01
  -8.5657514e-01   5.1602232e-01
  -8.7863784e-01   4.7748879e-01
  -8.1833490e-01   5.7474168e-01
  -7.1036992e-01   7.0382852e-01
  -6.1500905e-01   7.8852005e-01
  -6.7015162e-01   7.4222423e-01
  -6.3947857e-01   7.6880892e-01
  -7.6496003e-01   6.4407776e-01
  -6.7150129e-01   7.4100339e-01
  -5.2847845e-01   8.4894672e-01
  -8.9145043e-01   4.5311822e-01
  -7.9408169e-01   6.0781105e-01
  -5.7291333e-01   8.1961596e-01
  -7.4647812e-01   6.6540996e-01
  -5.7407302e-01   8.1880411e-01
  -9.2818993e-01   3.7210679e-01
  -8.1351887e-01   5.8153852e-01
  -6.2756190e-01   7.7856668e-01
  -7.0692601e-01   7.0728751e-01
  -6.9867476e-01   7.1543943e-01
  -6.2104483e-01   7.8377504e-01
  -7.0820697e-01   7.0600488e-01
  -8.3076542e-01   5.5662268e-01
  -7.7698728e-01   6.2951629e-01
  -6.0514593e-01   7.9611456e-01
  -7.9561658e-01   6.0580051e-01
  -9.2896895e-01   3.7015766e-01
  -5.6461559e-01   8.2535401e-01
  -7.5370954e-01   6.5720768e-01
  -4.4810039e-01   8.9398324e-01
  -7.6543456e-01   6.4351375e-01
  -8.6741907e-01   4.9757828e-01
  -4.5312622e-01   8.9144637e-01
  -7.3850963e-01   6.7424293e-01
  -7.1500371e-01   6.9912066e-01
  -5.6549345e-01   8.2475279e-01
  -8.1904726e-01   5.7372605e-01
  -8.0290810e-01   5.9610284e-01
  -9.3285309e-01   3.6025701e-01
  -7.4667405e-01   6.6519009e-01
  -6.3329936e-01   7.7390692e-01
  -8.3408164e-01   5.5164102e-01
  -7.7984973e-01   6.2596677e-01
  -6.5381016e-01   7.5665862e-01
  -5.4858705e-01   8.3609345e-01
  -7.7375031e-01   6.3349069e-01
  -7.2742521e-01   6.8618697e-01
  -5.0806140e-01   8.6132086e-01
  -6.1543842e-01   7.8818497e-01
  -8.6266529e-01   5.0577525e-01
  -7.8242482e-01   6.2274505e-01
  -9.5416985e-01   2.9926561e-01
  -8.1325607e-01   5.8190598e-01
  -6.8505428e-01   7.2849202e-01
  -8.6581687e-01   5.0036102e-01
  -4.9221094e-01   8.7047596e-01
  -6.7409576e-01   7.3864397e-01
  -5.6225025e-01   8.2696714e-01
  -6.1793340e-01   7.8623044e-01
  -5.8798099e-01   8.0887475e-01
  -8.3246287e-01   5.5408084e-01
  -9.0256655e-01   4.3055037e-01
  -5.0832497e-01   8.6116533e-01
  -7.1412266e-01   7.0002059e-01
  -7.5317736e-01   6.5781750e-01
  -7.9266541e-01   6.0965692e-01
  -7.5592757e-01   6.5465526e-01
  -7.6425852e-01   6.4491000e-01
  -8.7047228e-01   4.9221744e-01
  -5.9045899e-01   8.0706765e-01
  -6.5172233e-01   7.5845765e-01
  -5.5870117e-01   8.2936904e-01
  -7.2508867e-01   6.8865551e-01


==> phase_scatter_ldv2-6.dat <==
  -7.4284450e-01   5.0811617e-01
  -4.3618640e-01   7.8723657e-01
  -5.3843317e-01   7.2117246e-01
  -6.4558557e-01   6.2707199e-01
  -6.8144313e-01   5.8790752e-01
  -4.4609933e-01   7.8166194e-01
  -6.1344122e-01   6.5855134e-01
  -6.6895522e-01   6.0207883e-01
  -8.6653615e-01   2.4313596e-01
  -1.0586031e-01   8.9375254e-01
  -5.5265068e-01   7.1033600e-01
  -7.6191720e-01   4.7904298e-01
  -5.3754282e-01   7.2183635e-01
  -6.4149868e-01   6.3125228e-01
  -5.6806647e-01   6.9806912e-01
  -7.2760991e-01   5.2970163e-01
  -7.7104829e-01   4.6420311e-01
  -5.8792490e-01   6.8142814e-01
  -4.3828202e-01   7.8607180e-01
  -7.2483310e-01   5.3349506e-01
  -6.8446209e-01   5.8438998e-01
  -4.3698814e-01   7.8679182e-01
  -7.6030771e-01   4.8159338e-01
  -6.2132816e-01   6.5111544e-01
  -8.0705554e-01   3.9832318e-01
  -5.1299529e-01   7.3948349e-01
  -6.0768227e-01   6.6386915e-01
  -4.3150394e-01   7.8981286e-01
  -8.2694578e-01   3.5519104e-01
  -6.6717110e-01   6.0405523e-01
  -5.9632318e-01   6.7409099e-01
  -4.4874620e-01   7.8014540e-01
  -6.2024342e-01   6.5214883e-01
  -7.0041279e-01   5.6517424e-01
  -5.3989916e-01   7.2007562e-01
  -6.7610631e-01   5.9403725e-01
  -4.5785374e-01   7.7483544e-01
  -7.5982706e-01   4.8235137e-01
  -5.8645292e-01   6.8269537e-01
  -6.3154919e-01   6.4120638e-01
  -6.7766207e-01   5.9226187e-01
  -6.1047673e-01   6.6130035e-01
  -5.0237290e-01   7.4674056e-01
  -6.5874529e-01   6.1323295e-01
  -4.9475753e-01   7.5180782e-01
  -6.9062187e-01   5.7709742e-01
  -6.9499617e-01   5.7182193e-01
  -5.9388151e-01   6.7624311e-01
  -6.9659518e-01   5.6987293e-01
  -6.4754183e-01   6.2505166e-01
  -7.2634979e-01   5.3142825e-01
  -6.8779388e-01   5.8046497e-01
  -7.1092957e-01   5.5188690e-01
  -4.1393563e-01   7.9916037e-01
  -6.1167408e-01   6.6019301e-01
  -7.8818657e-01   4.3446742e-01
  -5.9578342e-01   6.7456809e-01
  -5.2425988e-01   7.3154055e-01
  -6.8155561e-01   5.8777713e-01
  -6.9692387e-01   5.6947091e-01
  -5.9879152e-01   6.7189934e-01
  -8.2061058e-01   3.6959204e-01
  -5.8798349e-01   6.8137758e-01
  -5.9942838e-01   6.7133123e-01
  -7.6315749e-01   4.7706461e-01
  -5.6222342e-01   7.0278363e-01
  -7.3235193e-01   5.2312584e-01
  -2.8716068e-01   8.5295882e-01
  -5.4849934e-01   7.1354641e-01
  -5.6291503e-01   7.0222978e-01
  -6.2165971e-01   6.5079890e-01
  -5.3351249e-01   7.2482027e-01
  -4.3894353e-01   7.8570260e-01
  -4.8336421e-01   7.5918314e-01
  -6.3591598e-01   6.3687587e-01
  -5.7419417e-01   6.9303755e-01
  -6.3079659e-01   6.4194677e-01
  -8.0134415e-01   4.0969202e-01
  -5.8848817e-01   6.8094176e-01
  -8.1497466e-01   3.8185901e-01
  -5.8302359e-01   6.8562635e-01
  -4.7490367e-01   7.6450409e-01
  -7.1940463e-01   5.4079292e-01
  -7.1582044e-01   5.4552827e-01
  -7.2653572e-01   5.3117403e-01
  -4.9507015e-01   7.5160198e-01
  -5.8847060e-01   6.8095694e-01
  -5.8401582e-01   6.8478137e-01
  -6.7369740e-01   5.9676781e-01
  -5.7971700e-01   6.8842444e-01
  -6.2986566e-01   6.4286021e-01
  -5.8893923e-01   6.8055168e-01
  -7.2777639e-01   5.2947288e-01
  -4.8147649e-01   7.6038174e-01
  -6.2194271e-01   6.5052845e-01
  -5.8500638e-01   6.8393533e-01
  -6.6244204e-01   6.0923768e-01
  -6.4396795e-01   6.2873308e-01
  -5.9794231e-01   6.7265519e-01
  -6.9412939e-01   5.7287380e-01
  -8.1043565e-01   3.9140012e-01
  -7.3383096e-01   5.2104906e-01
  -7.2124780e-01   5.3833225e-01
  -7.8001558e-01   4.4897183e-01
  -3.8536713e-01   8.1332169e-01
  -7.0428208e-01   5.6034521e-01
  -6.4038547e-01   6.3238157e-01
  -7.3648556e-01   5.1729008e-01
  -5.2884425e-01   7.2823331e-01
  -5.9733234e-01   6.7319690e-01
  -7.1235590e-01   5.5004461e-01
  -7.7399585e-01   4.5927162e-01
  -5.4596140e-01   7.1549014e-01
  -4.8790763e-01   7.5627121e-01
  -5.0201269e-01   7.4698277e-01
  -7.2728562e-01   5.3014679e-01
  -4.5197948e-01   7.7827665e-01
  -4.1161712e-01   8.0035701e-01
  -6.2112097e-01   6.5131309e-01
  -5.6123755e-01   7.0357119e-01
  -3.3301538e-01   8.3612245e-01
  -7.3301499e-01   5.2219634e-01
  -3.9665662e-01   8.0787594e-01
  -6.8435138e-01   5.8451962e-01
  -6.5996143e-01   6.1192394e-01
  -7.8219214e-01   4.4516902e-01
  -5.0299294e-01   7.4632306e-01
  -6.1837815e-01   6.5391778e-01
  -6.9268151e-01   5.7462363e-01
  -5.2802022e-01   7.2883101e-01
  -7.2195918e-01   5.3737784e-01
  -5.6723531e-01   6.9874467e-01
  -5.7505282e-01   6.9232525e-01
  -6.0544096e-01   6.6591384e-01
  -6.5675950e-01   6.1535922e-01
  -6.3379536e-01   6.3898626e-01
  -6.6990560e-01   6.0102120e-01
  -6.5164209e-01   6.2077580e-01
  -5.4814622e-01   7.1381771e-01
  -7.1652562e-01   5.4460172e-01
  -6.5494250e-01   6.1729274e-01
  -3.7200299e-01   8.1952045e-01
  -7.7455242e-01   4.5833236e-01
  -6.9145487e-01   5.7609909e-01
  -6.5316835e-01   6.1916969e-01
  -4.9534056e-01   7.5142380e-01
  -3.5184894e-01   8.2837330e-01
  -4.0488706e-01   8.0378260e-01
  -4.4807318e-01   7.8053214e-01
  -4.2069501e-01   7.9562284e-01
  -5.9357187e-01   6.7651492e-01
  -6.2369189e-01   6.4885162e-01
  -5.6248941e-01   7.0257076e-01
  -5.0959892e-01   7.4182811e-01
  -6.8885326e-01   5.7920738e-01
  -7.5455919e-01   4.9055115e-01
  -6.4185742e-01   6.3088751e-01
  -6.3691229e-01   6.3587950e-01
  -7.9844392e-01   4.1531591e-01
  -4.9831051e-01   7.4945756e-01
  -6.1755886e-01   6.5469157e-01
  -5.9804210e-01   6.7256646e-01
  -7.2206429e-01   5.3723660e-01
  -8.2256637e-01   3.6521852e-01
  -6.9831112e-01   5.6776895e-01
  -5.3586476e-01   7.2308295e-01
  -6.6101140e-01   6.1078959e-01
  -4.1233626e-01   7.9998675e-01
  -6.8807410e-01   5.8013278e-01
  -4.9180303e-01   7.5374384e-01
  -5.0529279e-01   7.4476788e-01
  -6.4361653e-01   6.2909281e-01
  -6.6610065e-01   6.0523543e-01
  -5.7366217e-01   6.9347799e-01
  -3.9398353e-01   8.0918291e-01
  -8.2099729e-01   3.6873221e-01
  -4.1668167e-01   7.9773203e-01
  -4.2575205e-01   7.9292824e-01
  -8.3749099e-01   3.2955855e-01
  -5.0503839e-01   7.4494042e-01
  -8.0321578e-01   4.0601036e-01
  -6.5121992e-01   6.2121866e-01
  -5.0991781e-01   7.4160895e-01
  -3.3987722e-01   8.3335675e-01
  -6.5529364e-01   6.1691996e-01
  -6.6197773e-01   6.0974215e-01
  -4.8493546e-01   7.5818045e-01
  -5.9807570e-01   6.7253658e-01
  -6.1248496e-01   6.5944080e-01
  -4.2770378e-01   7.9187719e-01
  -7.1494974e-01   5.4666888e-01
  -5.3996910e-01   7.2002317e-01
  -6.5250165e-01   6.1987225e-01
  -4.3316862e-01   7.8890110e-01
  -4.3446323e-01   7.8818887e-01
  -5.8298417e-01   6.8565987e-01
  -4.9178997e-01   7.5375236e-01
  -6.1551313e-01   6.5661525e-01
  -7.7671111e-01   4.5466455e-01
  -6.9848785e-01   5.6755152e-01
  -6.3319654e-01   6.3957966e-01
  -6.1777707e-01   6.5448567e-01
  -8.3505273e-01   3.3568874e-01
  -5.7010586e-01   6.9640456e-01
  -6.6125369e-01   6.1052728e-01
  -7.5441457e-01   4.9077354e-01
  -5.6427075e-01   7.0114087e-01
  -5.8763051e-01   6.8168203e-01
  -6.4372857e-01   6.2897816e-01
  -4.7649916e-01   7.6351067e-01
  -7.9321456e-01   4.2521837e-01
  -7.1916963e-01   5.4110538e-01
  -6.5575589e-01   6.1642860e-01
  -7.0919757e-01   5.5411082e-01
  -2.9095222e-01   8.5167295e-01
  -6.1848271e-01   6.5381889e-01
  -5.9272209e-01   6.7725957e-01
  -7.3009097e-01   5.2627671e-01
  -4.5184505e-01   7.7835471e-01
  -5.3992629e-01   7.2005528e-01
  -7.4440857e-01   5.0582199e-01
  -5.7776190e-01   6.9006607e-01
  -7.3956315e-01   5.1288044e-01
  -5.0551972e-01   7.4461387e-01
  -7.5131440e-01   4.9550648e-01
  -5.4725970e-01   7.1449760e-01
  -6.5531602e-01   6.1689620e-01
  -8.2564522e-01   3.5820380e-01
  -5.6144824e-01   7.0340306e-01
  -7.5431605e-01   4.9092494e-01
  -6.0835876e-01   6.6324929e-01
  -6.9236742e-01   5.7500205e-01
  -4.7455557e-01   7.6472022e-01
  -3.3914243e-01   8.3365605e-01
  -4.9086644e-01   7.5435412e-01
  -5.6530897e-01   7.0030406e-01
  -3.6184062e-01   8.2405786e-01
  -6.7042460e-01   6.0044222e-01
  -6.5184616e-01   6.2056150e-01
  -6.1317114e-01   6.5880282e-01
  -5.2229621e-01   7.3294383e-01
  -6.3541469e-01   6.3737600e-01
  -3.2709075e-01   8.3845789e-01
  -6.3365474e-01   6.3912571e-01
  -6.5435811e-01   6.1791218e-01
  -6.6272989e-01   6.0892454e-01
  -6.6150516e-01   6.1025480e-01
  -6.9115050e-01   5.7646421e-01
  -5.0152975e-01   7.4730710e-01
  -8.8838209e-01   1.4414319e-01
  -5.8033756e-01   6.8790139e-01
  -4.5766752e-01   7.7494545e-01
  -4.9954510e-01   7.4863522e-01
  -6.6771215e-01   6.0345711e-01
  -5.6515219e-01   7.0043058e-01
  -6.5189327e-01   6.2051201e-01
  -6.6390932e-01   6.0763839e-01
  -5.1233707e-01   7.3993968e-01
  -6.7522995e-01   5.9503320e-01
  -5.4594623e-01   7.1550172e-01
  -5.8940624e-01   6.8014725e-01
  -5.8484323e-01   6.8407485e-01
  -5.6681835e-01   6.9908294e-01
  -6.6812132e-01   6.0300406e-01
  -4.2454394e-01   7.9357573e-01
  -6.3585288e-01   6.3693886e-01
  -5.1206597e-01   7.4012731e-01
  -5.2163986e-01   7.3341111e-01
  -6.2018268e-01   6.5220660e-01
  -8.3076518e-01   3.4616357e-01
  -6.4054183e-01   6.3222319e-01
  -5.9686962e-01   6.7360720e-01
  -7.7167969e-01   4.6315274e-01
  -5.5227642e-01   7.1062701e-01
  -6.5233923e-01   6.2004317e-01
  -6.2205877e-01   6.5041747e-01
  -6.5536541e-01   6.1684372e-01
  -6.9348382e-01   5.7365512e-01
  -7.0024818e-01   5.6537818e-01
  -3.5788264e-01   8.2578448e-01
  -5.6757179e-01   6.9847137e-01
  -6.6162859e-01   6.1012097e-01
  -7.8601902e-01   4.3837667e-01
  -6.4128413e-01   6.3147024e-01
  -6.6519893e-01   6.0622635e-01
  -5.3746577e-01   7.2189372e-01
  -5.0567572e-01   7.4450793e-01
  -3.6803558e-01   8.2130982e-01
  -4.7293483e-01   7.6572361e-01
  -4.1841619e-01   7.9682363e-01
  -6.6563190e-01   6.0575091e-01
  -4.2318309e-01   7.9430226e-01
  -6.3471064e-01   6.3807712e-01
  -3.5999683e-01   8.2486501e-01
  -5.7832314e-01   6.8959579e-01
  -5.6785826e-01   6.9823849e-01
  -5.3872454e-01   7.2095484e-01
  -5.3820962e-01   7.2133931e-01
  -5.2077319e-01   7.3402676e-01
  -8.5957532e-01   2.6670258e-01
  -4.7454341e-01   7.6472777e-01
  -4.7509194e-01   7.6438711e-01
  -6.6642912e-01   6.0487372e-01
  -6.5329979e-01   6.1903100e-01
  -3.4906482e-01   8.2955033e-01
  -5.8461594e-01   6.8426910e-01
  -6.5626379e-01   6.1588784e-01
  -6.6247457e-01   6.0920230e-01
  -7.3568255e-01   5.1843147e-01
  -7.8368425e-01   4.4253700e-01
  -6.1417201e-01   6.5786985e-01
  -6.5097010e-01   6.2148043e-01
  -5.1812272e-01   7.3590003e-01
  -7.1717788e-01   5.4374248e-01
  -5.7843562e-01   6.8950144e-01
  -4.5416750e-01   7.7700185e-01
  -7.2612502e-01   5.3173532e-01
  -7.0102600e-01   5.6441346e-01
  -7.0093432e-01   5.6452730e-01
  -1.9115110e-01   8.7946646e-01
  -7.4981713e-01   4.9776930e-01
  -7.1748695e-01   5.4333460e-01
  -5.1397360e-01   7.3880386e-01
  -5.6636472e-01   6.9945050e-01
  -4.9625837e-01   7.5081798e-01
  -6.1313404e-01   6.5883734e-01
  -5.8027742e-01   6.8795212e-01
  -5.9063904e-01   6.7907696e-01
  -7.5235485e-01   4.9392528e-01
  -7.7016963e-01   4.6565946e-01
  -5.6597826e-01   6.9976325e-01
  -7.7357169e-01   4.5998570e-01
  -4.6021289e-01   7.7343655e-01
  -4.2125994e-01   7.9532387e-01
  -4.5391591e-01   7.7714886e-01
  -5.3086001e-01   7.2676520e-01
  -6.4590537e-01   6.2674257e-01
  -5.2955566e-01   7.2771615e-01
  -6.9379457e-01   5.7327925e-01
  -7.4683692e-01   5.0222965e-01
  -5.6387433e-01   7.0145972e-01
  -6.2941209e-01   6.4330430e-01
  -5.7428927e-01   6.9295876e-01
  -6.5420043e-01   6.1807912e-01
  -6.2427371e-01   6.4829186e-01
  -5.9373692e-01   6.7637007e-01
  -7.3068756e-01   5.2544809e-01
  -8.0437159e-01   4.0371567e-01
  -8.4769844e-01   3.0233650e-01
  -5.2480094e-01   7.3115250e-01
  -7.9253824e-01   4.2647760e-01
  -6.5280388e-01   6.1955395e-01
  -6.5014328e-01   6.2234534e-01
  -8.6753159e-01   2.3955989e-01
  -6.8730027e-01   5.8104935e-01
  -4.4166437e-01   7.8417637e-01
  -6.6769734e-01   6.0347350e-01
  -7.1086757e-01   5.5196676e-01
  -8.4079444e-01   3.2103693e-01
  -8.7308984e-01   2.1843564e-01
  -6.3099651e-01   6.4175026e-01
  -5.3552619e-01   7.2333374e-01
  -6.5134592e-01   6.2108655e-01
  -5.4282309e-01   7.1787401e-01
  -5.9121545e-01   6.7857519e-01
  -6.8925094e-01   5.7873409e-01
  -5.1900097e-01   7.3528090e-01
  -6.8784859e-01   5.8040014e-01
  -5.8197310e-01   6.8651825e-01
  -8.2831700e-01   3.5198145e-01
  -7.0226078e-01   5.6287636e-01
  -7.4578517e-01   5.0379012e-01
  -6.8523813e-01   5.8347982e-01
  -7.2129396e-01   5.3827040e-01
  -6.7559073e-01   5.9462355e-01
  -3.2532414e-01   8.3914493e-01
  -6.9132294e-01   5.7625740e-01
  -8.0526323e-01   4.0193424e-01
  -5.0126994e-01   7.4748140e-01
  -4.6770271e-01   7.6893054e-01
  -5.8864168e-01   6.8080906e-01
  -2.5648310e-01   8.6267979e-01
  -6.1220161e-01   6.5970386e-01
  -6.9691014e-01   5.6948771e-01
  -5.6644577e-01   6.9938487e-01
  -4.7995791e-01   7.6134119e-01
  -6.0207327e-01   6.6896022e-01
  -7.7058600e-01   4.6497013e-01
  -6.3400668e-01   6.3877659e-01
  -3.9441613e-01   8.0897213e-01
  -3.3734613e-01   8.3438456e-01
  -7.4551954e-01   5.0418312e-01
  -6.7625245e-01   5.9387088e-01
  -5.9865953e-01   6.7201694e-01
  -4.4924354e-01   7.7985912e-01
  -5.7046405e-01   6.9611118e-01
  -6.7354931e-01   5.9693495e-01
  -5.3009655e-01   7.2732225e-01
  -5.9834186e-01   6.7229980e-01
  -4.9655522e-01   7.5062168e-01
  -3.9799337e-01   8.0721823e-01
  -6.2796326e-01   6.4471865e-01
  -1.8301427e-01   8.8119565e-01
  -6.0562994e-01   6.6574198e-01
  -6.3419037e-01   6.3859422e-01
  -2.8947653e-01   8.5217565e-01
  -6.3956794e-01   6.3320838e-01
  -7.0818293e-01   5.5540701e-01
  -7.9543054e-01   4.2105849e-01
  -5.0649093e-01   7.4395359e-01
  -6.5970141e-01   6.1220425e-01
  -5.4595313e-01   7.1549646e-01
  -6.0560251e-01   6.6576692e-01
  -4.5330129e-01   7.7750752e-01
  -4.1187068e-01   8.0022656e-01
  -4.4431554e-01   7.8267726e-01
  -6.3728339e-01   6.3550758e-01
  -3.1401661e-01   8.4344150e-01
  -5.9483409e-01   6.7540537e-01
  -4.7517983e-01   7.6433248e-01
  -6.7481468e-01   5.9550412e-01
  -5.9135077e-01   6.7845727e-01
  -7.7169670e-01   4.6312440e-01
  -4.8238371e-01   7.5980653e-01
  -4.7551152e-01   7.6412616e-01
  -7.7929994e-01   4.5021283e-01
  -4.3650707e-01   7.8705881e-01
  -6.7441336e-01   5.9595858e-01
  -7.2596176e-01   5.3195820e-01
  -6.3008542e-01   6.4264482e-01
  -6.7983350e-01   5.8976810e-01
  -6.6064275e-01   6.1118832e-01
  -8.4711920e-01   3.0395569e-01
  -5.3161869e-01   7.2621041e-01
  -4.3092043e-01   7.9013137e-01
  -6.1413588e-01   6.5790358e-01
  -3.4560204e-01   8.3099894e-01
  -5.5734419e-01   7.0665936e-01
  -6.9504627e-01   5.7176104e-01
  -5.6991965e-01   6.9655696e-01
  -5.9751505e-01   6.7303475e-01
  -6.5817589e-01   6.1384403e-01
  -7.4230778e-01   5.0889995e-01
  -5.3304187e-01   7.2516644e-01
  -5.7608126e-01   6.9146973e-01
  -7.4389005e-01   5.0658424e-01
  -8.2386690e-01   3.6227521e-01
  -5.7831079e-01   6.8960615e-01
  -8.2396864e-01   3.6204375e-01
  -7.5621958e-01   4.8798765e-01
  -4.7594471e-01   7.6385642e-01
  -5.5263089e-01   7.1035139e-01
  -6.5815909e-01   6.1386205e-01
  -7.3594875e-01   5.1805351e-01
  -2.2575087e-01   8.7122703e-01
  -5.6887312e-01   6.9741191e-01
  -7.7493744e-01   4.5768107e-01
  -5.9127525e-01   6.7852308e-01
  -7.5186332e-01   4.9467318e-01
  -7.5601943e-01   4.8829768e-01
  -6.8424320e-01   5.8464626e-01
  -3.8125263e-01   8.1525851e-01
  -3.1851888e-01   8.4175158e-01
  -7.8327715e-01   4.4325715e-01
  -5.5715364e-01   7.0680960e-01
  -5.9627309e-01   6.7413530e-01
  -6.5768013e-01   6.1437516e-01
  -6.3672620e-01   6.3606584e-01
  -6.5117031e-01   6.2127066e-01
  -7.6766615e-01   4.6977514e-01
  -5.3487374e-01   7.2381633e-01
  -6.7676842e-01   5.9328282e-01
  -7.1758118e-01   5.4321013e-01
  -7.7394083e-01   4.5936433e-01
  -8.5000906e-01   2.9577795e-01
  -2.1013426e-01   8.7512490e-01
  -7.8215695e-01   4.4523085e-01
  -7.2264403e-01   5.3645653e-01
  -7.9355115e-01   4.2458989e-01
  -7.9611464e-01   4.1976360e-01
  -5.9623772e-01   6.7416658e-01
  -5.1350616e-01   7.3912883e-01
  -5.9205576e-01   6.7784215e-01
  -7.9092613e-01   4.2945995e-01
  -6.0056230e-01   6.7031703e-01
  -7.8546924e-01   4.3936098e-01
  -3.3597558e-01   8.3493737e-01
  -7.3724046e-01   5.1621362e-01
  -5.9512612e-01   6.7514806e-01
  -8.5846721e-01   2.7024813e-01
  -5.8862356e-01   6.8082472e-01
  -5.9634540e-01   6.7407133e-01
  -7.1513581e-01   5.4642545e-01
  -6.7134502e-01   5.9941293e-01
  -6.4842846e-01   6.2413182e-01
  -4.7961199e-01   7.6155915e-01
  -7.7920026e-01   4.5038534e-01
  -6.9562971e-01   5.7105105e-01
  -7.1087959e-01   5.5195128e-01
  -6.3014298e-01   6.4258838e-01
  -5.8759150e-01   6.8171565e-01
  -7.8523975e-01   4.3977100e-01
  -7.8314602e-01   4.4348880e-01
  -6.8154345e-01   5.8779122e-01
  -8.5252917e-01   2.8843372e-01
  -4.7937963e-01   7.6170543e-01
  -4.6653275e-01   7.6964095e-01
  -4.9973396e-01   7.4850917e-01
  -6.9869174e-01   5.6730049e-01
  -7.0878378e-01   5.5464002e-01
  -5.7237673e-01   6.9453933e-01
  -4.3421603e-01   7.8832509e-01
  -4.8258776e-01   7.5967694e-01
  -3.9211433e-01   8.1009034e-01
  -5.5027214e-01   7.1218016e-01
  -5.1609242e-01   7.3732531e-01
  -4.3058379e-01   7.9031487e-01
  -6.0673364e-01   6.6473625e-01
  -7.5748556e-01   4.8602019e-01
  -4.9368540e-01   7.5251228e-01
  -2.7082334e-01   8.5828592e-01
  -5.2280527e-01   7.3258082e-01
  -5.4981801e-01   7.1253081e-01
  -7.2381769e-01   5.3487190e-01
  -6.0310415e-01   6.6803097e-01
  -6.6161060e-01   6.1014048e-01
  -7.4821089e-01   5.0018044e-01
  -6.7727276e-01   5.9270702e-01
  -8.1846806e-01   3.7431276e-01
  -3.3308508e-01   8.3609469e-01
  -7.1868923e-01   5.4174329e-01
  -7.0879189e-01   5.5462966e-01
  -7.8585288e-01   4.3867443e-01
  -6.3083710e-01   6.4190697e-01
  -7.0436005e-01   5.6024720e-01
  -5.9084271e-01   6.7889977e-01
  -7.8145612e-01   4.4645978e-01
  -6.0336686e-01   6.6779371e-01
  -7.7597800e-01   4.5591462e-01
  -5.7205035e-01   6.9480817e-01
  -4.5173074e-01   7.7842105e-01
  -4.9155331e-01   7.5390672e-01
  -6.2031125e-01   6.5208431e-01
  -7.4146648e-01   5.1012494e-01
  -5.7730224e-01   6.9045067e-01
  -5.3465018e-01   7.2398148e-01
  -5.6194462e-01   7.0300658e-01
  -8.8113701e-01   1.8329641e-01
  -7.5037943e-01   4.9692122e-01
  -7.2101073e-01   5.3864973e-01
  -3.4795203e-01   8.3001770e-01
  -6.4348192e-01   6.2923049e-01
  -3.9571631e-01   8.0833694e-01
  -5.2512896e-01   7.3091694e-01
  -8.3354208e-01   3.3942246e-01
  -4.0698860e-01   8.0272055e-01
  -7.0220946e-01   5.6294038e-01
  -5.8765807e-01   6.8165826e-01
  -7.7683906e-01   4.5444590e-01
  -7.3293206e-01   5.2231273e-01
  -7.2348769e-01   5.3531818e-01
  -6.0538649e-01   6.6596336e-01
  -6.2362661e-01   6.4891437e-01
  -5.6106598e-01   7.0370801e-01
  -5.1848582e-01   7.3564424e-01
  -5.7627394e-01   6.9130916e-01
  -6.8386649e-01   5.8508685e-01
  -6.8924956e-01   5.7873572e-01
  -8.0935565e-01   3.9362854e-01
  -7.2784508e-01   5.2937844e-01
  -7.6024156e-01   4.8169780e-01
  -7.0571166e-01   5.5854369e-01
  -6.9283927e-01   5.7443342e-01
  -1.7342978e-01   8.8313199e-01
  -6.5008930e-01   6.2240172e-01
  -7.3108603e-01   5.2489353e-01
  -7.8200404e-01   4.4549936e-01
  -4.7478437e-01   7.6457818e-01
  -3.3079369e-01   8.3700390e-01
  -7.4722308e-01   5.0165493e-01
  -6.2733444e-01   6.4533053e-01
  -5.9745830e-01   6.7308512e-01
  -8.0615439e-01   4.0014384e-01
  -7.7749684e-01   4.5331960e-01
  -8.5637242e-01   2.7681453e-01
  -4.8958720e-01   7.5518499e-01
  -5.3815244e-01   7.2138197e-01
  -6.0320461e-01   6.6794027e-01
  -6.2490716e-01   6.4768129e-01
  -6.4960560e-01   6.2290655e-01
  -5.2537636e-01   7.3073913e-01
  -6.4494738e-01   6.2772835e-01
  -6.6388581e-01   6.0766408e-01
  -6.8568409e-01   5.8295568e-01
  -6.5807035e-01   6.1395718e-01
  -6.1692377e-01   6.5529006e-01
  -6.1009127e-01   6.6165598e-01
  -5.9147094e-01   6.7835251e-01
  -4.5006264e-01   7.7938669e-01
  -7.2768503e-01   5.2959843e-01
  -7.2548712e-01   5.3260533e-01
  -8.3070945e-01   3.4629728e-01
  -2.2144464e-01   8.7233152e-01
  -4.2395229e-01   7.9389197e-01
  -5.3683189e-01   7.2236522e-01
  -3.2078463e-01   8.4089073e-01
  -8.0232035e-01   4.0777696e-01
  -6.8191934e-01   5.8735510e-01
  -5.1723712e-01   7.3652275e-01
  -5.9371955e-01   6.7638532e-01
  -4.6915551e-01   7.6804499e-01
  -6.2778965e-01   6.4488771e-01
  -4.7832122e-01   7.6237052e-01
  -5.4357138e-01   7.1730758e-01
  -6.7954058e-01   5.9010558e-01
  -5.7895750e-01   6.8906329e-01
  -5.2173574e-01   7.3334291e-01
  -5.3948994e-01   7.2038226e-01
  -4.2794233e-01   7.9174830e-01
  -6.1639564e-01   6.5578686e-01
  -7.2212795e-01   5.3715103e-01
  -7.9561947e-01   4.2070138e-01
  -4.8060280e-01   7.6093426e-01
  -5.1370632e-01   7.3898972e-01
  -4.7858981e-01   7.6220194e-01
  -6.1792513e-01   6.5434588e-01
  -6.7554344e-01   5.9467728e-01
  -3.9198457e-01   8.1015313e-01
  -7.3497551e-01   5.1943335e-01
  -4.3035653e-01   7.9043865e-01
  -6.6752358e-01   6.0366569e-01
  -6.0120354e-01   6.6974197e-01
  -3.6405089e-01   8.2308381e-01
  -6.5980284e-01   6.1209493e-01
  -5.1980889e-01   7.3470996e-01
  -6.7971525e-01   5.8990438e-01
  -4.1590306e-01   7.9813823e-01
  -6.7721366e-01   5.9277454e-01
  -6.4833824e-01   6.2422554e-01
  -4.9386069e-01   7.5239725e-01
  -6.1124599e-01   6.6058939e-01
  -6.7927055e-01   5.9041639e-01
  -7.9102385e-01   4.2927994e-01
  -5.0883152e-01   7.4235469e-01
  -6.0567952e-01   6.6569687e-01
  -5.9161720e-01   6.7822495e-01
  -7.2197758e-01   5.3735312e-01
  -4.8612700e-01   7.5741702e-01
  -8.3258971e-01   3.4175191e-01
  -4.9237825e-01   7.5336821e-01
  -7.1834036e-01   5.4220579e-01
  -8.1134463e-01   3.8951237e-01
  -5.4532899e-01   7.1597227e-01
  -5.5254523e-01   7.1041802e-01
  -4.3664889e-01   7.8698014e-01
  -5.5961105e-01   7.0486557e-01
  -5.5576773e-01   7.0789987e-01
  -6.0422200e-01   6.6702007e-01
  -7.0650295e-01   5.5754244e-01
  -6.4353400e-01   6.2917723e-01
  -8.5945950e-01   2.6707559e-01
  -4.8082005e-01   7.6079700e-01
  -5.7509337e-01   6.9229157e-01
  -4.8898590e-01   7.5557448e-01
  -6.4815164e-01   6.2441929e-01
  -6.7955034e-01   5.9009435e-01
  -6.2621146e-01   6.4642031e-01
  -6.5651317e-01   6.1562201e-01
  -4.9189115e-01   7.5368634e-01
  -2.1335555e-01   8.7434513e-01
  -5.2527101e-01   7.3081487e-01
  -4.5206896e-01   7.7822468e-01
  -7.8976598e-01   4.3158974e-01
  -3.8742855e-01   8.1234175e-01
  -8.1127867e-01   3.8964974e-01
  -6.6474038e-01   6.0672913e-01
  -6.6288728e-01   6.0875320e-01
  -6.9972441e-01   5.6602628e-01
  -6.9028617e-01   5.7749892e-01
  -8.5263255e-01   2.8812800e-01
  -6.6037675e-01   6.1147572e-01
  -5.5887127e-01   7.0545227e-01
  -7.9064423e-01   4.2997872e-01
  -4.3361549e-01   7.8865557e-01
  -7.8568156e-01   4.3898119e-01
  -7.1304078e-01   5.4915649e-01
  -5.5551203e-01   7.0810055e-01
  -7.1927421e-01   5.4096637e-01
  -4.8750438e-01   7.5653122e-01
  -6.5457036e-01   6.1768733e-01
  -7.5772300e-01   4.8564992e-01
  -4.0438011e-01   8.0403776e-01
  -5.8581997e-01   6.8323858e-01
  -5.8342183e-01   6.8528751e-01
  -5.8053370e-01   6.8773586e-01
  -5.6105838e-01   7.0371407e-01
  -7.5016037e-01   4.9725187e-01
  -2.3659856e-01   8.6834389e-01
  -5.0234980e-01   7.4675610e-01
  -7.3927149e-01   5.1330075e-01
  -5.8055486e-01   6.8771800e-01
  -4.0189184e-01   8.0528439e-01
  -6.3172550e-01   6.4103268e-01
  -6.2779704e-01   6.4488051e-01
  -7.6410662e-01   4.7554293e-01
  -4.0463794e-01   8.0390804e-01
  -6.0963407e-01   6.6207727e-01
  -5.7061983e-01   6.9598349e-01
  -3.8013542e-01   8.1578003e-01
  -6.5264743e-01   6.1971875e-01
  -8.2983693e-01   3.4838294e-01
  -6.2374998e-01   6.4879577e-01
  -6.0486328e-01   6.6643860e-01
  -5.7558663e-01   6.9188151e-01
  -7.1623332e-01   5.4498608e-01
  -6.4783090e-01   6.2475205e-01
  -7.5716496e-01   4.8651949e-01
  -5.7970804e-01   6.8843197e-01
  -5.0329859e-01   7.4611697e-01
  -4.5083166e-01   7.7894211e-01
  -8.5296878e-01   2.8713107e-01
  -7.1550109e-01   5.4594706e-01
  -7.9408633e-01   4.2358813e-01
  -6.2361184e-01   6.4892856e-01
  -6.7340012e-01   5.9710324e-01
  -6.5532694e-01   6.1688459e-01
  -6.9189510e-01   5.7557030e-01
  -7.1773325e-01   5.4300919e-01
  -7.3827569e-01   5.1473197e-01
  -5.4039412e-01   7.1970424e-01
  -6.7147194e-01   5.9927075e-01
  -6.5646313e-01   6.1567537e-01
  -4.5290173e-01   7.7774033e-01
  -3.9943384e-01   8.0650642e-01
  -5.7445517e-01   6.9282123e-01
  -6.6015339e-01   6.1171685e-01
  -7.9969142e-01   4.1290875e-01
  -6.2427657e-01   6.4828910e-01
  -4.9348771e-01   7.5264193e-01
  -7.7809836e-01   4.5228634e-01
  -6.3567291e-01   6.3711848e-01
  -6.4967982e-01   6.2282913e-01
  -5.4901170e-01   7.1315227e-01
  -5.5339733e-01   7.0975446e-01
  -6.5508125e-01   6.1714549e-01
  -6.4625395e-01   6.2638314e-01
  -7.4517753e-01   5.0468847e-01
  -6.6079364e-01   6.1102518e-01
  -5.8813354e-01   6.8124808e-01
  -7.7967918e-01   4.4955576e-01
  -6.1670469e-01   6.5549624e-01
  -6.5006042e-01   6.2243189e-01
  -6.1684595e-01   6.5536332e-01
  -6.1919913e-01   6.5314044e-01
  -7.0557597e-01   5.5871509e-01
  -6.1131356e-01   6.6052686e-01
  -3.3280179e-01   8.3620749e-01
  -5.6166253e-01   7.0323197e-01
  -4.6942200e-01   7.6788214e-01
  -3.3654479e-01   8.3470809e-01
  -3.7780179e-01   8.1686340e-01
  -6.2057644e-01   6.5183194e-01
  -2.8849151e-01   8.5250962e-01
  -4.9736869e-01   7.5008292e-01
  -7.2841544e-01   5.2859337e-01
  -7.8996031e-01   4.3123394e-01
  -4.4144878e-01   7.8429776e-01
  -6.6749856e-01   6.0369336e-01
  -5.8888434e-01   6.8059917e-01
  -4.1358874e-01   7.9933995e-01
  -5.1677110e-01   7.3684980e-01
  -6.3921995e-01   6.3355967e-01
  -6.0714281e-01   6.6436256e-01
  -7.7042672e-01   4.6523399e-01
  -5.4785389e-01   7.1404210e-01
  -4.7896326e-01   7.6196732e-01
  -6.9468810e-01   5.7219616e-01
  -5.7418202e-01   6.9304763e-01
  -6.9296321e-01   5.7428389e-01
  -6.3328904e-01   6.3948807e-01
  -6.1419721e-01   6.5784632e-01
  -6.3365004e-01   6.3913037e-01
  -6.0093338e-01   6.6998439e-01
  -4.6581782e-01   7.7007387e-01
  -6.3782708e-01   6.3496190e-01
  -7.8003493e-01   4.4893820e-01
  -7.2872068e-01   5.2817248e-01
  -6.1980826e-01   6.5256242e-01
  -4.8758019e-01   7.5648236e-01
  -6.9213588e-01   5.7528074e-01
  -7.0590164e-01   5.5830357e-01
  -8.1927642e-01   3.7254012e-01
  -7.1554164e-01   5.4589390e-01
  -6.7926615e-01   5.9042146e-01
  -5.4613841e-01   7.1535504e-01
  -6.5483427e-01   6.1740755e-01
  -4.9171350e-01   7.5380225e-01
  -3.6084095e-01   8.2449610e-01
  -7.7568369e-01   4.5641517e-01
  -7.6359187e-01   4.7636903e-01
  -3.8883439e-01   8.1166977e-01
  -7.6238482e-01   4.7829843e-01
  -6.4077935e-01   6.3198245e-01
  -4.8027665e-01   7.6114015e-01
  -7.3306114e-01   5.2213156e-01
  -4.7086401e-01   7.6699875e-01
  -6.7619294e-01   5.9393864e-01
  -6.1590869e-01   6.5624423e-01
  -7.2411782e-01   5.3446550e-01
  -7.8011425e-01   4.4880036e-01
  -7.2294780e-01   5.3604709e-01
  -2.4949863e-01   8.6472564e-01
  -4.5216871e-01   7.7816673e-01
  -6.8420249e-01   5.8469390e-01
  -8.1098439e-01   3.9026186e-01
  -5.8573341e-01   6.8331279e-01
  -7.2787412e-01   5.2933852e-01
  -8.0570768e-01   4.0104255e-01
  -7.7647510e-01   4.5506750e-01
  -5.8408808e-01   6.8471973e-01
  -5.5920002e-01   7.0519170e-01
  -7.2022435e-01   5.3970074e-01
  -7.2444655e-01   5.3401985e-01
  -5.2254828e-01   7.3276415e-01
  -7.1585370e-01   5.4548463e-01
  -5.7441272e-01   6.9285643e-01
  -5.6278332e-01   7.0233534e-01
  -5.0767830e-01   7.4314382e-01
  -5.7206867e-01   6.9479309e-01
  -5.1643797e-01   7.3708332e-01
  -3.0219056e-01   8.4775047e-01
  -7.1989577e-01   5.4013895e-01
  -4.7445205e-01   7.6478445e-01
  -6.2043772e-01   6.5196399e-01
  -7.4216445e-01   5.0910895e-01
  -6.0528330e-01   6.6605715e-01
  -5.7982170e-01   6.8833625e-01
  -7.2560136e-01   5.3244969e-01
  -3.5894505e-01   8.2532324e-01
  -5.7479585e-01   6.9253861e-01
  -6.2340629e-01   6.4912603e-01
  -7.0354826e-01   5.6126629e-01
  -7.1216352e-01   5.5029367e-01
  -4.5166452e-01   7.7845948e-01
  -6.0488203e-01   6.6642158e-01
  -6.1230747e-01   6.5960561e-01
  -5.4532504e-01   7.1597528e-01
  -4.6865644e-01   7.6834962e-01
  -4.4748196e-01   7.8087124e-01
  -6.6182397e-01   6.0990904e-01
  -5.3753805e-01   7.2183990e-01
  -6.2070090e-01   6.5171343e-01
  -6.7730638e-01   5.9266860e-01
  -6.4408746e-01   6.2861065e-01
  -5.2201332e-01   7.3314534e-01
  -5.3984797e-01   7.2011400e-01
  -7.3688439e-01   5.1672178e-01
  -6.9997696e-01   5.6571393e-01
  -6.2845662e-01   6.4423775e-01
  -8.2265146e-01   3.6502681e-01
  -8.3121442e-01   3.4508346e-01
  -8.3424119e-01   3.3770051e-01
  -7.8405693e-01   4.4187637e-01
  -7.6044592e-01   4.8137511e-01
  -4.5196904e-01   7.7828272e-01
  -6.9350462e-01   5.7362996e-01
  -5.2249018e-01   7.3280558e-01
  -5.9457591e-01   6.7563266e-01
  -4.7613597e-01   7.6373722e-01
  -5.3734297e-01   7.2198513e-01
  -6.9311356e-01   5.7410242e-01
  -6.6871208e-01   6.0234887e-01
  -7.2079732e-01   5.3893527e-01
  -7.3024157e-01   5.2606772e-01
  -7.9200368e-01   4.2746950e-01
  -4.9763124e-01   7.4990876e-01
  -6.8547560e-01   5.8320082e-01
  -8.1656089e-01   3.7845518e-01
  -6.6644320e-01   6.0485822e-01
  -7.3822091e-01   5.1481054e-01
  -6.4420373e-01   6.2849149e-01
  -6.9390587e-01   5.7314452e-01
  -5.3855058e-01   7.2108479e-01
  -6.1027140e-01   6.6148985e-01
  -7.4243031e-01   5.0872118e-01
  -6.9921522e-01   5.6665516e-01
  -4.9058806e-01   7.5453519e-01
  -6.3507097e-01   6.3771849e-01
  -6.1613102e-01   6.5603550e-01
  -5.2073223e-01   7.3405582e-01
  -6.6408359e-01   6.0744793e-01
  -5.7836755e-01   6.8955853e-01
  -8.4018236e-01   3.2263541e-01
  -5.8190665e-01   6.8657457e-01
  -6.7470713e-01   5.9562596e-01
  -5.1139744e-01   7.4058940e-01
  -4.0642630e-01   8.0300540e-01
  -5.2436805e-01   7.3146302e-01
  -3.5834927e-01   8.2558210e-01
  -6.1093070e-01   6.6088099e-01
  -7.8067543e-01   4.4782348e-01
  -6.4372699e-01   6.2897978e-01
  -4.4540461e-01   7.8205801e-01
  -7.3278454e-01   5.2251968e-01
  -6.4019792e-01   6.3257143e-01
  -5.4724173e-01   7.1451136e-01
  -3.6273012e-01   8.2366672e-01
  -7.3069531e-01   5.2543731e-01
  -2.1651709e-01   8.7356760e-01
  -4.6231705e-01   7.7218064e-01
  -2.1807603e-01   8.7317973e-01
  -4.9022474e-01   7.5477129e-01
  -4.9315868e-01   7.5285757e-01
  -6.5616780e-01   6.1599011e-01
  -5.5647011e-01   7.0734787e-01
  -7.2258158e-01   5.3654064e-01
  -6.3173651e-01   6.4102183e-01
  -5.6119506e-01   7.0360508e-01
  -5.3188452e-01   7.2601574e-01
  -8.0788717e-01   3.9663373e-01
  -7.8954317e-01   4.3199719e-01
  -6.8319919e-01   5.8586592e-01
  -4.6382942e-01   7.7127315e-01
  -3.7967814e-01   8.1599296e-01
  -4.3191474e-01   7.8958828e-01
  -7.7362018e-01   4.5990415e-01
  -5.2182156e-01   7.3328185e-01
  -4.9329721e-01   7.5276681e-01
  -6.3098370e-01   6.4176287e-01
  -7.2536608e-01   5.3277017e-01
  -6.6105191e-01   6.1074575e-01
  -8.0614473e-01   4.0016331e-01
  -8.3334331e-01   3.3991018e-01
  -5.1548982e-01   7.3774673e-01
  -6.9326788e-01   5.7391606e-01
  -6.3752650e-01   6.3526370e-01
  -8.3659901e-01   3.3181636e-01
  -6.6252627e-01   6.0914608e-01
  -7.1737448e-01   5.4348308e-01
  -3.8525192e-01   8.1337627e-01
  -6.2679656e-01   6.4585298e-01
  -7.2278657e-01   5.3626446e-01
  -4.3352538e-01   7.8870511e-01
  -5.9309373e-01   6.7693414e-01
  -5.7855117e-01   6.8940448e-01
  -6.0912573e-01   6.6254498e-01
  -7.4823825e-01   5.0013951e-01
  -8.0734576e-01   3.9773462e-01
  -3.7891715e-01   8.1634662e-01
  -6.6227030e-01   6.0942436e-01
  -5.8459654e-01   6.8428567e-01
  -5.8252472e-01   6.8605026e-01
  -7.4608789e-01   5.0334169e-01
  -7.1977878e-01   5.4029483e-01
  -7.6525150e-01   4.7369836e-01
  -7.5605052e-01   4.8824954e-01
  -5.3129296e-01   7.2644875e-01
  -6.5379734e-01   6.1850549e-01
  -6.6446514e-01   6.0703054e-01
  -6.9915032e-01   5.6673524e-01
  -4.0410023e-01   8.0417847e-01
  -7.2134964e-01   5.3819578e-01
  -7.5953248e-01   4.8281508e-01
  -6.3277354e-01   6.3999816e-01
  -7.9864955e-01   4.1492036e-01
  -6.5680613e-01   6.1530944e-01
  -8.0537725e-01   4.0170572e-01
  -5.7138580e-01   6.9535478e-01
  -6.2604666e-01   6.4657991e-01
  -6.8350891e-01   5.8550454e-01
  -3.3469995e-01   8.3544955e-01
  -5.8356370e-01   6.8516670e-01
  -7.1953374e-01   5.4062112e-01
  -3.9311598e-01   8.0960473e-01
  -6.9498890e-01   5.7183077e-01
  -5.9210252e-01   6.7780130e-01
  -3.5724902e-01   8.2605880e-01
  -4.8366268e-01   7.5899302e-01
  -7.0741133e-01   5.5638944e-01
  -6.6956641e-01   6.0139906e-01
  -4.4739949e-01   7.8091850e-01
  -5.5266899e-01   7.1032175e-01
  -6.7418165e-01   5.9622068e-01
  -6.3680111e-01   6.3599084e-01
  -4.3366018e-01   7.8863100e-01
  -5.3209708e-01   7.2585997e-01
  -6.4011004e-01   6.3266037e-01
  -6.3092540e-01   6.4182018e-01
  -3.3965408e-01   8.3344772e-01
  -6.2762244e-01   6.4505044e-01
  -7.2883057e-01   5.2802084e-01
  -7.9748950e-01   4.1714566e-01
  -5.1454051e-01   7.3840914e-01
  -8.0628115e-01   3.9988837e-01
  -5.2326687e-01   7.3225118e-01
  -3.0698095e-01   8.4602760e-01
  -4.1609785e-01   7.9803670e-01
  -4.5533369e-01   7.7631903e-01
  -3.4885386e-01   8.2963907e-01
  -8.4112795e-01   3.2016210e-01
  -5.4491462e-01   7.1628769e-01
  -7.1481336e-01   5.4684720e-01
  -7.5309690e-01   4.9279311e-01
  -6.5949491e-01   6.1242670e-01
  -6.0115558e-01   6.6978501e-01
  -2.1215574e-01   8.7463703e-01
  -3.6844263e-01   8.2112729e-01
  -7.8709154e-01   4.3644807e-01
  -6.5996594e-01   6.1191908e-01
  -4.1434414e-01   7.9894864e-01
  -5.5832489e-01   7.0588478e-01
  -7.9028535e-01   4.3063797e-01
  -4.0999981e-01   8.0118672e-01
  -6.1976893e-01   6.5259978e-01
  -6.3796275e-01   6.3482559e-01
  -4.9647482e-01   7.5067486e-01
  -7.0474074e-01   5.5976825e-01
  -6.3557021e-01   6.3722092e-01
  -8.8437120e-01   1.6699576e-01
  -4.6939269e-01   7.6790006e-01
  -6.6352932e-01   6.0805332e-01
  -5.2206860e-01   7.3310598e-01
  -5.4307863e-01   7.1768071e-01
  -3.4263056e-01   8.3222851e-01
  -7.1852149e-01   5.4196575e-01
  -5.4549031e-01   7.1584937e-01
  -6.7891781e-01   5.9082197e-01
  -7.4826495e-01   5.0009956e-01
  -4.6671064e-01   7.6953309e-01
  -5.9659078e-01   6.7385417e-01
  -6.9925182e-01   5.6661000e-01
  -3.2982964e-01   8.3738427e-01
  -6.6221713e-01   6.0948214e-01
  -5.6818283e-01   6.9797441e-01
  -7.2701827e-01   5.3051337e-01
  -5.7956319e-01   6.8855392e-01
  -5.5848195e-01   7.0576052e-01
  -7.7661012e-01   4.5483702e-01
  -6.4810848e-01   6.2446409e-01
  -7.1104731e-01   5.5173519e-01
  -6.7476207e-01   5.9556372e-01
  -7.2928427e-01   5.2739402e-01
  -6.9548650e-01   5.7122546e-01
  -3.5982919e-01   8.2493815e-01
  -6.9776809e-01   5.6843618e-01
  -7.1272673e-01   5.4956401e-01
  -4.1265354e-01   7.9982314e-01
  -6.7054825e-01   6.0030412e-01
  -6.8994533e-01   5.7790608e-01
  -6.6112209e-01   6.1066978e-01
  -7.8045380e-01   4.4820962e-01
  -8.1697353e-01   3.7756358e-01
  -6.4334871e-01   6.2936669e-01
  -3.1530406e-01   8.4296106e-01
  -3.8684273e-01   8.1262089e-01
  -6.6908712e-01   6.0193224e-01
  -6.1818360e-01   6.5410170e-01
  -7.8608519e-01   4.3825799e-01
  -5.4024457e-01   7.1981651e-01
  -4.8402643e-01   7.5876111e-01
  -5.5267310e-01   7.1031855e-01
  -5.7278721e-01   6.9420084e-01
  -2.7976188e-01   8.5541411e-01
  -5.5876782e-01   7.0553421e-01
  -7.6919965e-01   4.6725999e-01
  -6.6649452e-01   6.0480167e-01
  -6.4562649e-01   6.2702985e-01
  -7.9583755e-01   4.2028871e-01
  -5.2841388e-01   7.2854566e-01
  -4.5089227e-01   7.7890703e-01
  -3.7691186e-01   8.1727440e-01
  -6.0492512e-01   6.6638247e-01
  -6.0088874e-01   6.7002442e-01
  -5.6283816e-01   7.0229140e-01
  -3.6726669e-01   8.2165393e-01
  -5.2744766e-01   7.2924548e-01
  -7.7777443e-01   4.5284317e-01
  -7.9184755e-01   4.2775865e-01
  -4.8016120e-01   7.6121300e-01
  -7.6683338e-01   4.7113329e-01
  -6.9701502e-01   5.6935935e-01
  -7.7160773e-01   4.6327261e-01
  -7.8489869e-01   4.4037944e-01
  -7.0918414e-01   5.5412801e-01
  -6.5741324e-01   6.1466074e-01
  -7.3485680e-01   5.1960127e-01
  -5.8521150e-01   6.8375983e-01
  -6.8288250e-01   5.8623501e-01
  -5.1863027e-01   7.3554242e-01
  -7.6260679e-01   4.7794444e-01
  -7.2027887e-01   5.3962797e-01
  -5.5025257e-01   7.1219527e-01
  -5.5669762e-01   7.0716884e-01
  -4.6797151e-01   7.6876698e-01
  -4.9689745e-01   7.5039518e-01
  -3.5488924e-01   8.2707535e-01
  -7.6391654e-01   4.7584820e-01
  -7.9053682e-01   4.3017617e-01
  -4.5304831e-01   7.7765495e-01
  -7.1960426e-01   5.4052725e-01
  -7.1935213e-01   5.4086275e-01
  -4.0579135e-01   8.0332645e-01
  -3.4221199e-01   8.3240072e-01
  -7.4490480e-01   5.0509091e-01
  -7.5677383e-01   4.8712768e-01
  -8.2698865e-01   3.5509122e-01
  -8.2005070e-01   3.7083265e-01
  -5.4662268e-01   7.1498507e-01
  -6.7948070e-01   5.9017453e-01
  -5.3605004e-01   7.2294561e-01
  -7.3731392e-01   5.1610869e-01
  -7.6285473e-01   4.7754859e-01
  -5.9989506e-01   6.7091424e-01
  -5.8680190e-01   6.8239544e-01
  -6.6432728e-01   6.0718141e-01
  -5.6993914e-01   6.9654101e-01
  -5.4145310e-01   7.1890788e-01
  -7.3476332e-01   5.1973346e-01
  -6.6931789e-01   6.0167562e-01
  -4.8106449e-01   7.6064246e-01
  -5.8014550e-01   6.8806337e-01
  -6.7922672e-01   5.9046682e-01
  -4.6215088e-01   7.7228011e-01
  -7.4712205e-01   5.0180538e-01
  -5.6683128e-01   6.9907246e-01
  -6.4288257e-01   6.2984284e-01
  -6.9633848e-01   5.7018656e-01
  -7.8738176e-01   4.3592426e-01
  -7.2849735e-01   5.2848048e-01
  -7.7564021e-01   4.5648906e-01
  -8.9954663e-01  -2.8563199e-02
  -5.1090159e-01   7.4093155e-01
  -4.4605756e-01   7.8168578e-01
  -5.4756914e-01   7.1426048e-01
  -6.3081390e-01   6.4192976e-01
  -6.9550543e-01   5.7120241e-01
  -5.9616660e-01   6.7422947e-01
  -6.4061461e-01   6.3214945e-01
  -5.2655883e-01   7.2988752e-01
  -6.7976326e-01   5.8984905e-01
  -7.0478652e-01   5.5971060e-01
  -5.7972594e-01   6.8841690e-01
  -7.9266328e-01   4.2624515e-01
  -6.1277080e-01   6.5917520e-01
  -5.7219794e-01   6.9468664e-01
  -5.9020194e-01   6.7945690e-01
  -5.4867168e-01   7.1341389e-01
  -6.9956259e-01   5.6622627e-01
  -7.0314581e-01   5.6177039e-01
  -6.6462809e-01   6.0685213e-01
  -4.2036576e-01   7.9579685e-01
  -4.6785298e-01   7.6883912e-01
  -5.2896981e-01   7.2814211e-01
  -5.2896185e-01   7.2814790e-01
  -7.2184635e-01   5.3752939e-01
  -2.2846130e-01   8.7052021e-01
  -5.3843203e-01   7.2117332e-01
  -6.6466805e-01   6.0680836e-01
  -5.7018430e-01   6.9634034e-01
  -5.9960451e-01   6.7117392e-01
  -7.7987248e-01   4.4922034e-01
  -7.6566967e-01   4.7302215e-01
  -6.4867634e-01   6.2387419e-01
  -7.0165578e-01   5.6363034e-01
  -7.4186902e-01   5.0953936e-01
  -5.2999498e-01   7.2739626e-01
  -6.4478650e-01   6.2789360e-01
  -3.2671421e-01   8.3860469e-01
  -5.9407106e-01   6.7607660e-01
  -6.3776972e-01   6.3501952e-01
  -7.1886021e-01   5.4151639e-01
  -8.3793828e-01   3.2841962e-01
  -7.3614094e-01   5.1778038e-01
  -5.8703771e-01   6.8219259e-01
  -5.0311251e-01   7.4624246e-01
  -5.8495343e-01   6.8398062e-01
  -6.3700415e-01   6.3578748e-01
  -8.1793282e-01   3.7548090e-01
  -7.3494442e-01   5.1947733e-01
  -3.5898303e-01   8.2530672e-01
  -5.6117042e-01   7.0362473e-01
  -7.2456483e-01   5.3385936e-01
  -4.2861432e-01   7.9138471e-01
  -7.0250832e-01   5.6256738e-01
  -2.7609874e-01   8.5660346e-01
  -7.2284329e-01   5.3618801e-01
  -3.9409456e-01   8.0912884e-01
  -6.5491755e-01   6.1731920e-01
  -5.3565869e-01   7.2323562e-01
  -5.6206878e-01   7.0290731e-01
  -4.4046106e-01   7.8485289e-01
  -3.2474537e-01   8.3936908e-01
  -7.8618982e-01   4.3807027e-01
  -6.2810992e-01   6.4457577e-01
  -5.7539022e-01   6.9204486e-01
  -8.1021211e-01   3.9186265e-01
  -6.6711740e-01   6.0411454e-01
  -7.9923774e-01   4.1378622e-01
  -6.1706886e-01   6.5515344e-01
  -6.3035246e-01   6.4238289e-01
  -6.2085671e-01   6.5156499e-01
  -7.6465719e-01   4.7465712e-01
  -8.1890523e-01   3.7335535e-01
  -7.6603857e-01   4.7242451e-01
  -7.8293110e-01   4.4386810e-01
  -7.5840335e-01   4.8458680e-01
  -6.6809108e-01   6.0303757e-01
  -8.2090115e-01   3.6894621e-01
  -8.3334581e-01   3.3990406e-01
  -5.8050097e-01   6.8776349e-01
  -7.7525958e-01   4.5713519e-01
  -6.4787312e-01   6.2470827e-01
  -6.2641898e-01   6.4621921e-01
  -7.5394911e-01   4.9148828e-01
  -6.3725599e-01   6.3553506e-01
  -5.9715082e-01   6.7335793e-01
  -7.4263194e-01   5.0842679e-01
  -3.7656416e-01   8.1743467e-01
  -7.6872086e-01   4.6804726e-01
  -8.0503349e-01   4.0239418e-01
  -4.8020684e-01   7.6118420e-01
  -4.3289832e-01   7.8904945e-01
  -5.8826205e-01   6.8113711e-01
  -4.9671981e-01   7.5051278e-01
  -8.3074409e-01   3.4621418e-01
  -5.8390702e-01   6.8487415e-01
  -3.8782186e-01   8.1215405e-01
  -3.8070872e-01   8.1551264e-01
  -6.8527642e-01   5.8343485e-01
  -3.8959374e-01   8.1130556e-01
  -5.7834768e-01   6.8957520e-01
  -5.8175407e-01   6.8670387e-01
  -6.6075287e-01   6.1106926e-01
  -6.1699614e-01   6.5522192e-01
  -5.3836787e-01   7.2122121e-01
  -7.9066407e-01   4.2994224e-01
  -8.4315696e-01   3.1477982e-01
  -6.5106847e-01   6.2137738e-01
  -5.5911815e-01   7.0525662e-01
  -7.3681072e-01   5.1682682e-01
  -5.3895863e-01   7.2077985e-01
  -6.8868078e-01   5.7941245e-01
  -6.2533378e-01   6.4726939e-01
  -6.0206520e-01   6.6896748e-01
  -6.8011838e-01   5.8943955e-01
  -3.9740522e-01   8.0750795e-01
  -6.4342903e-01   6.2928458e-01
  -6.1475563e-01   6.5732451e-01
  -7.3757796e-01   5.1573127e-01
  -8.0440160e-01   4.0365588e-01
  -8.5464759e-01   2.8209483e-01
  -5.5120718e-01   7.1145670e-01
  -4.8481837e-01   7.5825533e-01
  -6.5261556e-01   6.1975232e-01
  -7.1214279e-01   5.5032050e-01
  -8.1342147e-01   3.8515647e-01
  -7.4746958e-01   5.0128757e-01
  -8.2751977e-01   3.5385170e-01
  -6.3335732e-01   6.3942044e-01
  -4.6094594e-01   7.7299990e-01
  -5.1964764e-01   7.3482401e-01
  -6.0460327e-01   6.6667450e-01
  -5.1334063e-01   7.3924380e-01
  -7.6829929e-01   4.6873895e-01
  -8.3649905e-01   3.3206827e-01
  -3.7722315e-01   8.1713077e-01
  -6.3352822e-01   6.3925112e-01
  -7.2749326e-01   5.2986183e-01
  -6.6277562e-01   6.0887476e-01
  -7.6794414e-01   4.6932056e-01
  -5.1464509e-01   7.3833626e-01
  -6.4692007e-01   6.2569515e-01
  -6.2425371e-01   6.4831111e-01
  -4.7753835e-01   7.6286115e-01
  -3.8806062e-01   8.1204000e-01
  -6.5598474e-01   6.1618506e-01
  -4.4270477e-01   7.8358949e-01
  -8.3078121e-01   3.4612508e-01
  -6.5935552e-01   6.1257677e-01
  -8.3119671e-01   3.4512611e-01
  -6.6076075e-01   6.1106074e-01
  -3.4717445e-01   8.3034324e-01
  -7.5053831e-01   4.9668124e-01
  -5.2008167e-01   7.3451688e-01
  -4.7830544e-01   7.6238042e-01
  -5.0646205e-01   7.4397325e-01
  -7.3243474e-01   5.2300990e-01
  -4.4376948e-01   7.8298701e-01
  -7.6158562e-01   4.7956995e-01
  -6.5015673e-01   6.2233128e-01
  -4.6107775e-01   7.7292128e-01
  -6.5416435e-01   6.1811731e-01
  -5.4076551e-01   7.1942523e-01
  -6.2431266e-01   6.4825435e-01
  -5.9007919e-01   6.7956350e-01
  -7.1083553e-01   5.5200802e-01
  -4.9511477e-01   7.5157260e-01
  -6.0305693e-01   6.6807361e-01
  -4.7370035e-01   7.6525027e-01
  -5.9801025e-01   6.7259478e-01
  -6.6581478e-01   6.0554990e-01
  -5.7389006e-01   6.9328940e-01
  -5.9367525e-01   6.7642420e-01
  -5.5964974e-01   7.0483485e-01
  -6.3231397e-01   6.4045222e-01
  -4.7088300e-01   7.6698709e-01
  -6.0508882e-01   6.6623383e-01
  -3.1813530e-01   8.4189663e-01
  -3.7650537e-01   8.1746175e-01
  -6.3237093e-01   6.4039597e-01
  -6.4196074e-01   6.3078237e-01
  -6.7815688e-01   5.9169524e-01
  -5.1239363e-01   7.3990051e-01
  -7.1373773e-01   5.4825036e-01
  -4.8238688e-01   7.5980451e-01
  -7.4993331e-01   4.9759424e-01
  -6.3477498e-01   6.3801310e-01
  -5.7053736e-01   6.9605109e-01
  -5.9149762e-01   6.7832924e-01
  -5.6390706e-01   7.0143341e-01
  -5.4044074e-01   7.1966924e-01
  -4.0970417e-01   8.0133794e-01
  -5.7447527e-01   6.9280457e-01
  -7.0689024e-01   5.5705134e-01
  -8.0046493e-01   4.1140721e-01
  -5.5850463e-01   7.0574257e-01
  -6.5758833e-01   6.1447342e-01
  -6.2401040e-01   6.4854531e-01
  -6.1824468e-01   6.5404397e-01
  -3.3087942e-01   8.3697002e-01
  -4.8483416e-01   7.5824523e-01
  -6.4348268e-01   6.2922972e-01
  -7.6658447e-01   4.7153817e-01
  -6.8370787e-01   5.8527221e-01
  -7.9085097e-01   4.2959834e-01
  -5.8532348e-01   6.8366397e-01
  -4.9388958e-01   7.5237828e-01
  -7.7003580e-01   4.6588075e-01
  -7.2890449e-01   5.2791879e-01
  -5.2436470e-01   7.3146542e-01
  -7.2412410e-01   5.3445700e-01
  -7.2328326e-01   5.3559437e-01
  -5.7270083e-01   6.9427211e-01
  -6.7501825e-01   5.9527335e-01
  -4.9113164e-01   7.5418149e-01
  -5.5922056e-01   7.0517542e-01
  -4.4234964e-01   7.8379002e-01
  -4.0642580e-01   8.0300565e-01
  -8.4422433e-01   3.1190589e-01
  -7.3010820e-01   5.2625280e-01
  -6.9037685e-01   5.7739051e-01
  -5.5694127e-01   7.0697696e-01
  -3.6691081e-01   8.2181291e-01
  -6.9225439e-01   5.7513812e-01
  -4.6120958e-01   7.7284262e-01
  -6.8310195e-01   5.8597929e-01
  -6.0581033e-01   6.6557782e-01
  -7.4639457e-01   5.0288681e-01
  -5.8432201e-01   6.8452011e-01
  -5.7121493e-01   6.9549515e-01
  -5.9835858e-01   6.7228492e-01
  -7.5419400e-01   4.9111243e-01
  -7.7289641e-01   4.6111945e-01
  -8.1276905e-01   3.8653133e-01
  -5.6499162e-01   7.0056011e-01
  -6.2543841e-01   6.4716829e-01
  -8.2595355e-01   3.5749228e-01
  -5.7506360e-01   6.9231630e-01
  -5.2583829e-01   7.3040680e-01
  -4.5381353e-01   7.7720865e-01
  -7.4212618e-01   5.0916474e-01
  -8.0602090e-01   4.0041268e-01
  -7.0270393e-01   5.6232302e-01
  -7.1402805e-01   5.4787220e-01
  -6.3469747e-01   6.3809022e-01
  -7.3170863e-01   5.2402527e-01
  -3.4981948e-01   8.2923238e-01
  -3.1532167e-01   8.4295447e-01
  -4.1717540e-01   7.9747394e-01
  -4.6205916e-01   7.7233499e-01
  -6.3164124e-01   6.4111570e-01
  -5.5926257e-01   7.0514210e-01
  -8.1374621e-01   3.8446991e-01
  -6.9250019e-01   5.7484214e-01
  -7.1860632e-01   5.4185327e-01
  -7.4824047e-01   5.0013617e-01
  -4.3626248e-01   7.8719442e-01
  -5.4585446e-01   7.1557173e-01
  -6.7545833e-01   5.9477394e-01
  -5.6791753e-01   6.9819029e-01
  -4.9762739e-01   7.4991132e-01
  -6.6190813e-01   6.0981770e-01
  -5.8359072e-01   6.8514368e-01
  -6.9165781e-01   5.7585543e-01
  -6.9334894e-01   5.7381813e-01
  -6.0917318e-01   6.6250135e-01
  -5.2559293e-01   7.3058338e-01
  -8.4181033e-01   3.1836359e-01
  -7.4981633e-01   4.9777051e-01
  -6.0412053e-01   6.6711197e-01
  -8.2453756e-01   3.6074620e-01
  -6.9193834e-01   5.7551832e-01
  -4.3445275e-01   7.8819465e-01
  -2.2293544e-01   8.7195171e-01
  -5.7377635e-01   6.9338352e-01
  -5.3167563e-01   7.2616873e-01
  -5.8981493e-01   6.7979287e-01
  -5.2438409e-01   7.3145152e-01
  -6.1902212e-01   6.5330820e-01
  -4.8495584e-01   7.5816742e-01
  -6.7505698e-01   5.9522943e-01
  -7.7527947e-01   4.5710145e-01
  -6.9965712e-01   5.6610946e-01
  -7.1724763e-01   5.4365048e-01
  -5.3082273e-01   7.2679243e-01
  -7.4423394e-01   5.0607888e-01
  -6.8991094e-01   5.7794714e-01
  -7.0942585e-01   5.5381852e-01
  -5.2147059e-01   7.3353148e-01
  -4.3061131e-01   7.9029988e-01
  -7.0056939e-01   5.6498012e-01
  -6.3371952e-01   6.3906148e-01
  -7.3519454e-01   5.1912328e-01
  -5.2730320e-01   7.2934994e-01
  -7.9511779e-01   4.2164879e-01
  -3.1336790e-01   8.4368274e-01
  -5.7514685e-01   6.9224714e-01
  -6.5982237e-01   6.1207388e-01
  -6.0284921e-01   6.6826105e-01
  -3.4537546e-01   8.3109313e-01
  -3.2457475e-01   8.3943507e-01
  -6.3316276e-01   6.3961310e-01
  -6.1109305e-01   6.6073087e-01
  -6.6832376e-01   6.0277969e-01
  -3.2851458e-01   8.3790105e-01
  -7.1584723e-01   5.4549312e-01
  -5.8383753e-01   6.8493338e-01
  -6.5722009e-01   6.1486727e-01
  -4.9835968e-01   7.4942487e-01
  -7.3417847e-01   5.2055929e-01
  -7.5921584e-01   4.8331285e-01
  -5.3674161e-01   7.2243231e-01
  -7.1418905e-01   5.4766231e-01
  -7.5352767e-01   4.9213418e-01
  -7.7462249e-01   4.5821393e-01
  -4.9057788e-01   7.5454181e-01
  -7.2273993e-01   5.3632732e-01
  -5.9288474e-01   6.7711719e-01
  -5.7444987e-01   6.9282563e-01
  -7.1049223e-01   5.5244981e-01
  -7.0536348e-01   5.5898333e-01
  -6.9742314e-01   5.6885935e-01
  -7.2590096e-01   5.3204116e-01
  -7.3988096e-01   5.1242186e-01
  -5.7967873e-01   6.8845666e-01
  -5.2583176e-01   7.3041150e-01
  -5.5110889e-01   7.1153285e-01
  -6.1379028e-01   6.5822602e-01
  -6.0687939e-01   6.6460320e-01
  -6.6923401e-01   6.0176892e-01
  -8.4407101e-01   3.1232057e-01
  -7.9255810e-01   4.2644069e-01
  -5.5211666e-01   7.1075115e-01
  -8.2248913e-01   3.6539244e-01
  -6.1804416e-01   6.5423346e-01
  -7.8734916e-01   4.3598315e-01
  -5.5957944e-01   7.0489066e-01
  -7.4620056e-01   5.0317465e-01
  -5.9638440e-01   6.7403683e-01
  -7.6691535e-01   4.7099984e-01
  -3.1897606e-01   8.4157844e-01
  -5.0196680e-01   7.4701361e-01
  -6.7064226e-01   6.0019910e-01
  -7.5838335e-01   4.8461808e-01
  -5.4188263e-01   7.1858417e-01
  -4.7955346e-01   7.6159601e-01
  -3.5667911e-01   8.2630503e-01
  -6.2131424e-01   6.5112873e-01
  -6.2846225e-01   6.4423225e-01
  -5.8775568e-01   6.8157410e-01
  -7.0703099e-01   5.5687268e-01
  -5.5007109e-01   7.1233545e-01
  -6.8156330e-01   5.8776821e-01
  -2.4320453e-01   8.6651691e-01
  -7.7133496e-01   4.6372663e-01
  -7.0569571e-01   5.5856384e-01
  -5.7903468e-01   6.8899843e-01
  -6.2940206e-01   6.4331412e-01
  -6.0638826e-01   6.6505134e-01
  -6.7888368e-01   5.9086119e-01
  -8.1220326e-01   3.8771880e-01
  -4.7478861e-01   7.6457555e-01
  -5.0094920e-01   7.4769639e-01
  -3.6225068e-01   8.2387769e-01
  -4.5905804e-01   7.7412255e-01
  -5.7529463e-01   6.9212433e-01
  -4.9893491e-01   7.4904203e-01
  -5.8888933e-01   6.8059486e-01
  -8.2687044e-01   3.5536640e-01
  -6.3461431e-01   6.3817292e-01
  -7.9842237e-01   4.1535734e-01
  -8.5495376e-01   2.8116556e-01
  -5.8875329e-01   6.8071254e-01
  -6.7623284e-01   5.9389321e-01
  -6.7642823e-01   5.9367066e-01
  -5.7068156e-01   6.9593287e-01
  -4.1577947e-01   7.9820263e-01
  -7.5773360e-01   4.8563340e-01
  -7.0189885e-01   5.6332761e-01
  -5.1334326e-01   7.3924198e-01
  -5.0913017e-01   7.4214990e-01
  -6.9821704e-01   5.6788465e-01
  -6.7282644e-01   5.9774960e-01
  -5.2067430e-01   7.3409691e-01
  -7.8898794e-01   4.3301043e-01
  -6.1308790e-01   6.5888028e-01
  -4.1686953e-01   7.9763388e-01
  -3.4069467e-01   8.3302289e-01
  -2.8709815e-01   8.5297987e-01
  -5.5587372e-01   7.0781665e-01
  -6.7601108e-01   5.9414563e-01
  -5.0418368e-01   7.4551916e-01
  -5.6891011e-01   6.9738174e-01
  -7.4285203e-01   5.0810517e-01
  -5.7854670e-01   6.8940823e-01
  -6.9657690e-01   5.6989528e-01
  -6.0448595e-01   6.6678088e-01
  -7.0807224e-01   5.5554811e-01
  -7.0880920e-01   5.5460754e-01
  -6.0342316e-01   6.6774283e-01
  -5.4864369e-01   7.1343543e-01
  -7.4975464e-01   4.9786342e-01
  -5.4622602e-01   7.1528815e-01
  -5.5462835e-01   7.0879292e-01
  -7.2460293e-01   5.3380764e-01
  -4.8498641e-01   7.5814786e-01
  -5.7431214e-01   6.9293980e-01
  -3.4938339e-01   8.2941621e-01
  -3.4593495e-01   8.3086040e-01
  -6.5674398e-01   6.1537578e-01
  -4.9325071e-01   7.5279727e-01
  -4.7385370e-01   7.6515532e-01
  -7.2201669e-01   5.3730057e-01
  -5.8394631e-01   6.8484064e-01
  -5.5730692e-01   7.0668876e-01
  -3.7223730e-01   8.1941405e-01
  -6.1441613e-01   6.5764187e-01
  -6.1973419e-01   6.5263277e-01
  -6.0274753e-01   6.6835277e-01
  -5.7907726e-01   6.8896265e-01
  -6.0883531e-01   6.6281186e-01
  -5.8774795e-01   6.8158077e-01
  -7.4660865e-01   5.0256892e-01
  -7.3024029e-01   5.2606950e-01
  -5.7758113e-01   6.9021738e-01
  -7.7364419e-01   4.5986374e-01
  -4.0415691e-01   8.0414998e-01
  -7.0526286e-01   5.5911027e-01
  -7.5477871e-01   4.9021332e-01
  -4.8559836e-01   7.5775605e-01
  -6.1023557e-01   6.6152290e-01
  -4.9924568e-01   7.4883493e-01
  -6.4377554e-01   6.2893009e-01
  -5.6802898e-01   6.9809962e-01
  -8.1292923e-01   3.8619434e-01
  -8.0318753e-01   4.0606623e-01
  -7.8513965e-01   4.3994970e-01
  -5.6349886e-01   7.0176138e-01
  -5.0442058e-01   7.4535890e-01
  -6.3125788e-01   6.4149317e-01
  -7.2293473e-01   5.3606472e-01
  -4.8938435e-01   7.5531647e-01
  -8.0532617e-01   4.0180812e-01
  -6.2156886e-01   6.5088567e-01
  -7.3332757e-01   5.2175730e-01
  -6.1108958e-01   6.6073408e-01
  -5.0254694e-01   7.4662345e-01
  -8.4041821e-01   3.2202055e-01
  -6.3082475e-01   6.4191910e-01
  -6.3660671e-01   6.3618543e-01
  -2.7716739e-01   8.5625828e-01
  -6.6030516e-01   6.1155301e-01
  -8.0344735e-01   4.0555191e-01
  -6.6814382e-01   6.0297913e-01
  -6.7790382e-01   5.9198514e-01
  -5.5267597e-01   7.1031632e-01
  -5.8025720e-01   6.8796917e-01
  -5.5565012e-01   7.0799219e-01
  -7.5049465e-01   4.9674720e-01
  -5.2665183e-01   7.2982043e-01
  -6.3912144e-01   6.3365904e-01
  -6.3132939e-01   6.4142279e-01
  -6.4315279e-01   6.2956690e-01
  -6.0101698e-01   6.6990939e-01
  -5.8575283e-01   6.8329615e-01
  -7.1247197e-01   5.4989426e-01
  -5.2015956e-01   7.3446173e-01
  -7.3127432e-01   5.2463117e-01
  -3.6669502e-01   8.2190922e-01
  -5.6538201e-01   7.0024509e-01
  -7.4828047e-01   5.0007633e-01
  -5.4166751e-01   7.1874634e-01
  -6.7042177e-01   6.0044537e-01
  -4.9808518e-01   7.4960734e-01
  -5.2104937e-01   7.3383074e-01
  -3.8694086e-01   8.1257416e-01
  -6.1726205e-01   6.5497142e-01
  -4.4992012e-01   7.7946898e-01
  -6.4753131e-01   6.2506256e-01
  -7.2605406e-01   5.3183222e-01
  -8.0405157e-01   4.0435267e-01
  -6.1805655e-01   6.5422175e-01
  -4.8129219e-01   7.6049841e-01
  -5.1010060e-01   7.4148323e-01
  -5.6100356e-01   7.0375778e-01
  -7.7538671e-01   4.5691952e-01
  -7.6915361e-01   4.6733577e-01
  -6.3377276e-01   6.3900868e-01
  -6.3775884e-01   6.3503044e-01
  -4.4781499e-01   7.8068030e-01
  -4.2873328e-01   7.9132027e-01
  -5.0481679e-01   7.4509061e-01
  -4.2092870e-01   7.9549923e-01
  -4.7579563e-01   7.6394929e-01
  -5.1433213e-01   7.3855431e-01
  -7.4415773e-01   5.0619094e-01
  -7.5926061e-01   4.8324251e-01
  -4.5399985e-01   7.7709982e-01
  -6.5478447e-01   6.1746036e-01
  -7.8708034e-01   4.3646826e-01
  -2.2445777e-01   8.7156108e-01
  -3.3200425e-01   8.3652446e-01
  -6.2563862e-01   6.4697474e-01
  -4.7075955e-01   7.6706287e-01
  -7.1291591e-01   5.4931858e-01
  -5.8843344e-01   6.8098905e-01
  -3.6635258e-01   8.2206191e-01
  -7.7259636e-01   4.6162200e-01
  -5.7712229e-01   6.9060108e-01
  -5.9420721e-01   6.7595694e-01
  -5.2053797e-01   7.3419359e-01
  -7.1024652e-01   5.5276567e-01
  -6.3370974e-01   6.3907117e-01
  -5.7621227e-01   6.9136055e-01
  -7.5629753e-01   4.8786684e-01
  -8.0901281e-01   3.9433270e-01
  -3.2493013e-01   8.3929757e-01
  -7.4714250e-01   5.0177493e-01
  -6.5898940e-01   6.1297061e-01
  -7.0883690e-01   5.5457213e-01
  -5.2587143e-01   7.3038294e-01
  -5.7073813e-01   6.9588648e-01
  -6.9467857e-01   5.7220773e-01
  -6.0154696e-01   6.6943353e-01
  -7.9970887e-01   4.1287495e-01
  -6.3715069e-01   6.3564062e-01
  -7.1716408e-01   5.4376069e-01
  -6.5440544e-01   6.1786206e-01
  -3.5471956e-01   8.2714813e-01
  -5.8193913e-01   6.8654705e-01
  -5.4149415e-01   7.1887696e-01
  -5.7461530e-01   6.9268843e-01
  -6.2448958e-01   6.4808392e-01
  -7.0930086e-01   5.5397860e-01
  -5.9585965e-01   6.7450076e-01
  -6.7248637e-01   5.9813216e-01
  -6.4133237e-01   6.3142124e-01
  -8.1781863e-01   3.7572953e-01
  -7.2947853e-01   5.2712529e-01
  -8.1028416e-01   3.9171364e-01
  -8.9120245e-01   1.2553163e-01
  -5.5230444e-01   7.1060524e-01
  -3.3497966e-01   8.3533743e-01
  -5.4348464e-01   7.1737330e-01
  -4.3055218e-01   7.9033209e-01
  -5.9215161e-01   6.7775842e-01
  -7.1522913e-01   5.4630330e-01
  -4.1327836e-01   7.9950047e-01
  -7.7650141e-01   4.5502259e-01
  -8.2705980e-01   3.5492547e-01
  -7.0274568e-01   5.6227085e-01
  -7.2027460e-01   5.3963367e-01
  -6.1348529e-01   6.5851029e-01
  -6.0584299e-01   6.6554810e-01
  -5.8624898e-01   6.8287051e-01
  -6.0510662e-01   6.6621767e-01
  -5.9270736e-01   6.7727246e-01
  -6.4050514e-01   6.3226036e-01
  -5.9749290e-01   6.7305440e-01
  -6.3447316e-01   6.3831326e-01
  -6.2759305e-01   6.4507903e-01
  -2.9829153e-01   8.4913024e-01
  -7.8735758e-01   4.3596794e-01
  -7.1256981e-01   5.4976747e-01
  -7.2568180e-01   5.3234004e-01
  -6.7359054e-01   5.9688842e-01
  -6.6344528e-01   6.0814502e-01
  -5.2720159e-01   7.2942339e-01
  -4.7980365e-01   7.6143841e-01
  -6.1129288e-01   6.6054600e-01
  -4.3212412e-01   7.8947371e-01
  -8.0724184e-01   3.9794549e-01
  -5.5926834e-01   7.0513752e-01
  -4.0604333e-01   8.0319911e-01
  -8.0298717e-01   4.0646229e-01
  -7.8287878e-01   4.4396037e-01
  -4.5106584e-01   7.7880653e-01
  -4.2096829e-01   7.9547828e-01
  -7.0413990e-01   5.6052387e-01
  -5.6965269e-01   6.9677530e-01
  -5.2778345e-01   7.2900249e-01
  -7.8527963e-01   4.3969979e-01
  -5.5436998e-01   7.0899501e-01
  -3.5586833e-01   8.2665454e-01
  -8.1241950e-01   3.8726549e-01
  -5.5172003e-01   7.1105908e-01
  -6.8526241e-01   5.8345130e-01
  -5.0866895e-01   7.4246609e-01
  -8.0494723e-01   4.0256672e-01
  -5.1893874e-01   7.3532482e-01
  -5.7924535e-01   6.8882133e-01
  -5.5528796e-01   7.0827627e-01
  -4.0443480e-01   8.0401026e-01
  -7.1715548e-01   5.4377202e-01
  -6.7851513e-01   5.9128438e-01
  -2.5732014e-01   8.6243049e-01
  -8.4015125e-01   3.2271642e-01
  -6.3969244e-01   6.3308260e-01
  -6.0198029e-01   6.6904389e-01
  -3.8383404e-01   8.1404633e-01
  -4.4886520e-01   7.8007694e-01
  -5.5824109e-01   7.0595105e-01
  -6.9508465e-01   5.7171437e-01
  -6.1742210e-01   6.5482055e-01
  -4.9860981e-01   7.4925847e-01
  -6.1733506e-01   6.5490261e-01
  -7.0660978e-01   5.5740705e-01
  -6.4862018e-01   6.2393258e-01
  -6.4463185e-01   6.2805237e-01
  -6.5904939e-01   6.1290612e-01
  -7.0905256e-01   5.5429637e-01
  -5.6946837e-01   6.9692595e-01
  -3.5183540e-01   8.2837905e-01
  -5.6277991e-01   7.0233807e-01
  -5.7586264e-01   6.9165181e-01
  -6.8753706e-01   5.8076914e-01
  -5.9474065e-01   6.7548765e-01
  -7.9823927e-01   4.1570912e-01
  -7.2667283e-01   5.3098644e-01
  -7.5211226e-01   4.9429459e-01
  -5.5879644e-01   7.0551154e-01
  -3.4162680e-01   8.3264106e-01
  -7.6276274e-01   4.7769552e-01
  -4.7192045e-01   7.6634919e-01
  -5.7546028e-01   6.9198661e-01
  -7.1924118e-01   5.4101028e-01
  -6.6195351e-01   6.0976844e-01
  -7.3412070e-01   5.2064076e-01
  -8.0425174e-01   4.0395438e-01
  -5.6499689e-01   7.0055586e-01
  -6.0597635e-01   6.6542667e-01
  -6.3196134e-01   6.4080018e-01
  -3.5969541e-01   8.2499649e-01
  -7.7220448e-01   4.6227724e-01
  -6.7311732e-01   5.9742203e-01
  -5.8010620e-01   6.8809650e-01
  -7.2189433e-01   5.3746496e-01
  -6.3845806e-01   6.3432745e-01
  -5.9310509e-01   6.7692419e-01
  -7.9557719e-01   4.2078133e-01
  -7.1224138e-01   5.5019289e-01
  -6.8763780e-01   5.8064985e-01
  -6.8590058e-01   5.8270094e-01
  -5.1309110e-01   7.3941702e-01
  -7.1872363e-01   5.4169764e-01
  -6.5794464e-01   6.1409190e-01
  -5.6896658e-01   6.9733566e-01
  -6.2760339e-01   6.4506898e-01
  -8.6441918e-01   2.5055836e-01
  -7.7308036e-01   4.6081097e-01
  -7.9456223e-01   4.2269477e-01
  -8.2083338e-01   3.6909697e-01
  -6.4247198e-01   6.3026166e-01
  -5.4845828e-01   7.1357797e-01
  -5.7778630e-01   6.9004565e-01
  -6.5738458e-01   6.1469140e-01
  -4.9896236e-01   7.4902374e-01
  -5.3225125e-01   7.2574693e-01
  -6.9594544e-01   5.7066623e-01
  -5.6017772e-01   7.0441531e-01
  -4.4803961e-01   7.8055141e-01
  -7.2425870e-01   5.3427459e-01
  -6.0669472e-01   6.6477178e-01
  -8.6242850e-01   2.5732679e-01
  -6.7790019e-01   5.9198931e-01
  -5.9562341e-01   6.7470938e-01
  -8.1880467e-01   3.7357585e-01
  -7.9628650e-01   4.1943749e-01
  -7.6344565e-01   4.7660333e-01
  -7.9603715e-01   4.1991053e-01
  -6.2830120e-01   6.4438933e-01
  -4.1330072e-01   7.9948891e-01
  -5.1450088e-01   7.3843676e-01
  -6.6413239e-01   6.0739458e-01
  -5.7060071e-01   6.9599916e-01
  -5.5148519e-01   7.1124123e-01
  -3.8499128e-01   8.1349967e-01
  -8.0423757e-01   4.0398259e-01
  -4.5806899e-01   7.7470820e-01
  -7.4901442e-01   4.9897635e-01
  -6.7819458e-01   5.9165202e-01
  -5.5233502e-01   7.1058147e-01
  -5.8347829e-01   6.8523944e-01
  -6.1035606e-01   6.6141173e-01
  -6.9079201e-01   5.7689375e-01
  -4.8668039e-01   7.5706155e-01
  -7.7204001e-01   4.6255186e-01
  -5.4172819e-01   7.1870061e-01
  -3.8308864e-01   8.1439738e-01
  -6.7908199e-01   5.9063326e-01
  -5.9376411e-01   6.7634620e-01
  -6.4228649e-01   6.3045068e-01
  -1.7096441e-01   8.8361257e-01
  -6.0524361e-01   6.6609322e-01
  -6.1460795e-01   6.5746260e-01
  -6.8567627e-01   5.8296488e-01
  -5.3854975e-01   7.2108541e-01
  -7.1560145e-01   5.4581551e-01
  -5.1999461e-01   7.3457852e-01
  -7.0574623e-01   5.5850001e-01
  -4.6110731e-01   7.7290365e-01
  -5.5978949e-01   7.0472386e-01
  -6.5630749e-01   6.1584127e-01
  -5.5609582e-01   7.0764217e-01
  -5.1605104e-01   7.3735427e-01
  -6.7763116e-01   5.9229723e-01
  -6.1295841e-01   6.5900075e-01
  -6.3489905e-01   6.3788964e-01
  -7.6363899e-01   4.7629350e-01
  -7.7928483e-01   4.5023899e-01
  -6.1620396e-01   6.5596698e-01
  -3.2231309e-01   8.4030606e-01
  -8.3457282e-01   3.3688012e-01
  -7.3714391e-01   5.1635149e-01
  -2.6371626e-01   8.6049621e-01
  -4.7131430e-01   7.6672213e-01
  -7.3130372e-01   5.2459019e-01
  -6.8762802e-01   5.8066144e-01
  -8.7511945e-01   2.1015697e-01
  -7.7131649e-01   4.6375734e-01
  -3.7403121e-01   8.1859676e-01
  -6.0757544e-01   6.6396693e-01
  -6.5372328e-01   6.1858376e-01
  -4.1581851e-01   7.9818229e-01
  -7.8971040e-01   4.3169142e-01
  -7.4191207e-01   5.0947667e-01
  -5.7037624e-01   6.9618312e-01
  -7.3659938e-01   5.1712798e-01
  -5.5193609e-01   7.1089138e-01
  -6.1966821e-01   6.5269541e-01
  -7.3172434e-01   5.2400333e-01
  -6.8267703e-01   5.8647427e-01
  -7.9935695e-01   4.1355587e-01
  -5.9038722e-01   6.7929591e-01
  -6.2775828e-01   6.4491824e-01
  -5.8676739e-01   6.8242511e-01
  -7.9495151e-01   4.2196220e-01
  -7.2398599e-01   5.3464408e-01
  -4.8422251e-01   7.5863599e-01
  -7.4294419e-01   5.0797041e-01
  -7.3714474e-01   5.1635030e-01
  -6.4937555e-01   6.2314637e-01
  -6.6463905e-01   6.0684012e-01
  -6.7810309e-01   5.9175687e-01
  -4.7680707e-01   7.6331843e-01
  -6.4660973e-01   6.2601586e-01
  -3.4140656e-01   8.3273139e-01
  -7.9880498e-01   4.1462103e-01
  -2.7775562e-01   8.5606765e-01
  -8.0377447e-01   4.0490321e-01
  -8.3291322e-01   3.4096270e-01
  -6.5081456e-01   6.2164331e-01
  -4.7587760e-01   7.6389823e-01
  -8.2818081e-01   3.5230178e-01
  -3.2967335e-01   8.3744581e-01
  -5.3216846e-01   7.2580764e-01
  -5.1950566e-01   7.3492440e-01
  -5.5724262e-01   7.0673946e-01
  -6.8398129e-01   5.8495265e-01
  -7.1092365e-01   5.5189453e-01
  -5.0369224e-01   7.4585128e-01
  -6.2655351e-01   6.4608877e-01
  -5.5833106e-01   7.0587989e-01
  -2.6971923e-01   8.5863353e-01
  -7.5172029e-01   4.9489050e-01
  -4.4703215e-01   7.8112884e-01
  -7.1732877e-01   5.4354341e-01
  -5.7280992e-01   6.9418211e-01
  -8.3018456e-01   3.4755373e-01
  -6.5883759e-01   6.1313378e-01
  -7.3971613e-01   5.1265978e-01
  -5.6977638e-01   6.9667415e-01
  -5.1705780e-01   7.3664865e-01
  -5.0954687e-01   7.4186386e-01
  -5.0477541e-01   7.4511864e-01
  -6.7031589e-01   6.0056357e-01
  -5.1083557e-01   7.4097707e-01
  -6.8862730e-01   5.7947601e-01
  -4.5132674e-01   7.7865536e-01
  -4.5002923e-01   7.7940598e-01
  -4.8939504e-01   7.5530954e-01
  -5.8016759e-01   6.8804474e-01
  -6.7343491e-01   5.9706400e-01
  -7.5853461e-01   4.8438130e-01
  -5.2981485e-01   7.2752747e-01
  -6.3522689e-01   6.3756317e-01
  -5.7846277e-01   6.8947866e-01
  -6.2363984e-01   6.4890165e-01
  -4.8214423e-01   7.5995851e-01
  -6.7718335e-01   5.9280917e-01
  -3.7040017e-01   8.2024613e-01
  -4.4242985e-01   7.8374475e-01
  -4.9442606e-01   7.5202585e-01
  -4.4050643e-01   7.8482743e-01
  -5.2181654e-01   7.3328542e-01
  -4.3930370e-01   7.8550128e-01
  -7.0282904e-01   5.6216664e-01
  -4.8124684e-01   7.6052711e-01
  -6.0036136e-01   6.7049700e-01
  -5.7452885e-01   6.9276013e-01
  -5.8158358e-01   6.8684827e-01
  -5.5078487e-01   7.1178369e-01
  -6.5778716e-01   6.1426057e-01
  -5.6592159e-01   6.9980909e-01
  -5.9074828e-01   6.7898193e-01
  -3.4890689e-01   8.2961677e-01
  -8.1431981e-01   3.8325349e-01
  -5.3126578e-01   7.2646863e-01
  -5.6695112e-01   6.9897527e-01
  -2.8261199e-01   8.5447672e-01
  -4.7557089e-01   7.6408921e-01
  -7.1937237e-01   5.4083582e-01
  -4.3863797e-01   7.8587323e-01
  -6.3749265e-01   6.3529766e-01
  -5.9535750e-01   6.7494404e-01
  -5.9039506e-01   6.7928910e-01
  -5.6190073e-01   7.0304166e-01
  -6.4705292e-01   6.2555777e-01
  -6.1667447e-01   6.5552467e-01
  -5.2846010e-01   7.2851213e-01
  -6.5101091e-01   6.2143769e-01
  -8.2806041e-01   3.5258467e-01
  -6.5551521e-01   6.1668453e-01
  -5.9014708e-01   6.7950454e-01
  -5.8890630e-01   6.8058017e-01
  -7.9590382e-01   4.2016320e-01
  -4.9742699e-01   7.5004426e-01
  -5.4251063e-01   7.1811017e-01
  -6.2285301e-01   6.4965693e-01
  -3.1784451e-01   8.4200645e-01
  -6.8637246e-01   5.8214504e-01
  -6.0276844e-01   6.6833390e-01
  -5.7034147e-01   6.9621161e-01
  -5.7646757e-01   6.9114770e-01
  -6.2319601e-01   6.4932791e-01
  -6.9849908e-01   5.6753769e-01
  -6.6550251e-01   6.0589306e-01
  -8.2739365e-01   3.5414650e-01
  -4.3014345e-01   7.9055463e-01
  -7.3004503e-01   5.2634043e-01
  -8.2139603e-01   3.6784312e-01
  -7.8096480e-01   4.4731866e-01
  -6.6305816e-01   6.0856707e-01
  -6.3344403e-01   6.3933455e-01
  -5.1837462e-01   7.3572260e-01
  -4.3770849e-01   7.8639130e-01
  -7.7510965e-01   4.5738936e-01
  -6.7831709e-01   5.9151156e-01
  -7.9420048e-01   4.2337406e-01
  -8.2969212e-01   3.4872767e-01
  -5.9296829e-01   6.7704402e-01
  -6.2089762e-01   6.5152601e-01
  -7.0549183e-01   5.5882134e-01
  -5.0414387e-01   7.4554608e-01
  -7.6283108e-01   4.7758638e-01
  -6.6931447e-01   6.0167943e-01
  -3.1185755e-01   8.4424219e-01
  -5.5992168e-01   7.0461884e-01
  -7.1782886e-01   5.4288280e-01
  -6.4365947e-01   6.2904888e-01
  -6.6098349e-01   6.1081980e-01
  -7.4003149e-01   5.1220444e-01
  -4.9973460e-01   7.4850874e-01
  -7.5686074e-01   4.8699262e-01
  -7.6449111e-01   4.7492457e-01
  -6.1983310e-01   6.5253883e-01
  -2.7767704e-01   8.5609314e-01
  -5.1776262e-01   7.3615343e-01
  -5.3317902e-01   7.2506561e-01
  -7.2122106e-01   5.3836807e-01
  -7.6395333e-01   4.7578915e-01
  -5.7060800e-01   6.9599319e-01
  -5.7446392e-01   6.9281397e-01
  -7.8592355e-01   4.3854780e-01
  -7.4564395e-01   5.0399910e-01
  -7.7635957e-01   4.5526456e-01
  -5.6506873e-01   7.0049791e-01
  -6.1846275e-01   6.5383777e-01
  -7.8780332e-01   4.3516196e-01
  -3.8740812e-01   8.1235149e-01
  -6.2353069e-01   6.4900654e-01
  -4.5212038e-01   7.7819481e-01
  -3.9214803e-01   8.1007402e-01
  -4.9907815e-01   7.4894659e-01
  -6.3593534e-01   6.3685653e-01
  -6.2926178e-01   6.4345133e-01
  -4.9321935e-01   7.5281782e-01
  -4.7802154e-01   7.6255846e-01
  -7.9409583e-01   4.2357032e-01
  -5.6139497e-01   7.0344558e-01
  -5.2712680e-01   7.2947744e-01
  -5.9711324e-01   6.7339125e-01
  -7.6929218e-01   4.6710764e-01
  -8.1761763e-01   3.7616673e-01
  -4.6280608e-01   7.7188764e-01
  -6.9943557e-01   5.6638316e-01
  -4.2270183e-01   7.9455847e-01
  -6.6748638e-01   6.0370682e-01
  -4.8268624e-01   7.5961437e-01
  -6.7427386e-01   5.9611639e-01
  -3.3848140e-01   8.3392466e-01
  -7.8225629e-01   4.4505629e-01
  -5.5158986e-01   7.1116005e-01
  -7.1339751e-01   5.4869298e-01
  -7.2872440e-01   5.2816735e-01
  -7.6355359e-01   4.7643039e-01
  -4.0956452e-01   8.0140932e-01
  -7.4341706e-01   5.0727810e-01
  -4.2726486e-01   7.9211409e-01
  -6.6163835e-01   6.1011039e-01
  -6.0394299e-01   6.6727271e-01
  -4.0335368e-01   8.0455317e-01
  -4.5843385e-01   7.7449235e-01
  -5.4714863e-01   7.1458266e-01
  -6.9440277e-01   5.7254240e-01
  -5.6671221e-01   6.9916898e-01
  -7.1960311e-01   5.4052878e-01
  -6.8779755e-01   5.8046061e-01
  -5.4007906e-01   7.1994070e-01
  -4.3268820e-01   7.8916470e-01
  -7.1684172e-01   5.4418559e-01
  -7.8923333e-01   4.3256299e-01
  -7.3274844e-01   5.2257031e-01
  -6.8191514e-01   5.8735998e-01
  -7.6005433e-01   4.8199316e-01
  -5.4834545e-01   7.1366467e-01
  -8.4469517e-01   3.1062851e-01
  -7.5650774e-01   4.8754081e-01
  -5.8163088e-01   6.8680821e-01
  -6.6092163e-01   6.1088673e-01
  -6.6652839e-01   6.0476434e-01
  -7.1590896e-01   5.4541210e-01
  -5.2488874e-01   7.3108947e-01
  -3.6280350e-01   8.2363440e-01
  -5.1201818e-01   7.4016037e-01
  -7.3156575e-01   5.2422471e-01
  -7.6016758e-01   4.8181453e-01
  -5.4227124e-01   7.1829096e-01
  -6.6185491e-01   6.0987546e-01
  -2.4784386e-01   8.6520138e-01
  -3.9058246e-01   8.1083003e-01
  -3.9787892e-01   8.0727465e-01
  -4.9523966e-01   7.5149030e-01
  -7.3419603e-01   5.2053452e-01
  -4.2694737e-01   7.9228527e-01
  -7.2749360e-01   5.2986136e-01
  -4.8894255e-01   7.5560253e-01
  -5.0030271e-01   7.4812913e-01
  -6.6809085e-01   6.0303782e-01
  -7.5674878e-01   4.8716658e-01
  -4.7477322e-01   7.6458511e-01
  -8.7259892e-01   2.2038859e-01
  -5.9195929e-01   6.7792640e-01
  -3.7001884e-01   8.2041822e-01
  -6.4505040e-01   6.2762248e-01
  -4.0480525e-01   8.0382381e-01
  -3.8406731e-01   8.1393630e-01
  -6.8665310e-01   5.8181400e-01
  -7.0605230e-01   5.5811302e-01
  -6.6324128e-01   6.0836749e-01
  -5.5654283e-01   7.0729066e-01
  -4.7427912e-01   7.6489170e-01
  -8.4756965e-01   3.0269737e-01
  -3.7122770e-01   8.1987194e-01
  -5.4381017e-01   7.1712656e-01
  -5.4046542e-01   7.1965070e-01
  -6.7983581e-01   5.8976543e-01
  -5.0090797e-01   7.4772402e-01
  -7.2043768e-01   5.3941593e-01
  -4.4927489e-01   7.7984105e-01
  -6.4725106e-01   6.2535275e-01
  -3.4913638e-01   8.2952022e-01
  -6.3025488e-01   6.4247863e-01
  -7.1873789e-01   5.4167873e-01
  -4.5565400e-01   7.7613107e-01
  -6.2221471e-01   6.5026830e-01
  -6.5131334e-01   6.2112071e-01
  -7.0164586e-01   5.6364269e-01
  -4.2364368e-01   7.9405669e-01
  -5.4888634e-01   7.1324875e-01
  -5.7607852e-01   6.9147200e-01
  -6.9256396e-01   5.7476531e-01
  -5.8877404e-01   6.8069459e-01
  -6.8686720e-01   5.8156122e-01
  -7.1017393e-01   5.5285892e-01
  -4.1451696e-01   7.9885899e-01
  -8.3028670e-01   3.4730967e-01
  -5.5782747e-01   7.0627793e-01
  -5.6201084e-01   7.0295364e-01
  -3.9566404e-01   8.0836252e-01
  -7.2323228e-01   5.3566320e-01
  -6.5406953e-01   6.1821764e-01
  -6.4327738e-01   6.2943960e-01
  -7.2123942e-01   5.3834348e-01
  -5.8911671e-01   6.8039805e-01
  -4.2018022e-01   7.9589483e-01
  -5.5839803e-01   7.0582692e-01
  -4.5821258e-01   7.7462328e-01
  -6.8065778e-01   5.8881659e-01
  -5.4009020e-01   7.1993234e-01
  -7.3561473e-01   5.1852769e-01
  -4.3835896e-01   7.8602889e-01
  -5.5407365e-01   7.0922661e-01
  -7.8947192e-01   4.3212740e-01
  -6.4853200e-01   6.2402424e-01
  -6.0944038e-01   6.6225556e-01
  -7.3187420e-01   5.2379400e-01
  -5.9549463e-01   6.7482305e-01
  -5.7249014e-01   6.9444585e-01
  -4.2788384e-01   7.9177991e-01
  -3.7719845e-01   8.1714217e-01
  -6.5484722e-01   6.1739381e-01
  -3.9020722e-01   8.1101068e-01
  -7.8326418e-01   4.4328008e-01
  -5.2762912e-01   7.2911420e-01
  -4.3590513e-01   7.8739235e-01
  -6.1271544e-01   6.5922666e-01
  -6.8313308e-01   5.8594300e-01
  -7.6353169e-01   4.7646548e-01
  -4.8098283e-01   7.6069410e-01
  -7.6802478e-01   4.6918859e-01
  -8.2420692e-01   3.6150098e-01
  -7.3964198e-01   5.1276675e-01
  -7.0080960e-01   5.6468213e-01
  -6.2140692e-01   6.5104028e-01
  -5.9825091e-01   6.7238073e-01
  -5.6221213e-01   7.0279266e-01
  -5.2932980e-01   7.2788046e-01
  -3.4592189e-01   8.3086584e-01
  -5.9916436e-01   6.7156687e-01
  -6.7123716e-01   5.9953371e-01
  -7.0811644e-01   5.5549177e-01
  -1.2191601e-01   8.9170426e-01
  -8.2178176e-01   3.6698058e-01
  -8.3071454e-01   3.4628507e-01
  -7.6228683e-01   4.7845459e-01
  -6.6549616e-01   6.0590004e-01
  -6.2597206e-01   6.4665213e-01
  -5.6357930e-01   7.0169678e-01
  -6.2268581e-01   6.4981719e-01
  -7.7332647e-01   4.6039784e-01
  -7.4296007e-01   5.0794718e-01
  -4.0917831e-01   8.0160658e-01
  -5.1011679e-01   7.4147209e-01
  -5.8260545e-01   6.8598170e-01
  -5.5282590e-01   7.1019964e-01
  -7.2079037e-01   5.3894456e-01
  -5.0179132e-01   7.4713149e-01
  -7.5568348e-01   4.8881743e-01
  -5.9881123e-01   6.7188177e-01
  -7.7719359e-01   4.5383931e-01
  -5.7231594e-01   6.9458942e-01
  -6.0024679e-01   6.7059958e-01
  -5.2119718e-01   7.3372577e-01
  -6.8302382e-01   5.8607036e-01
  -6.4058868e-01   6.3217572e-01
  -3.7062253e-01   8.2014568e-01
  -5.4907930e-01   7.1310022e-01
  -7.9489452e-01   4.2206954e-01
  -6.1076062e-01   6.6103817e-01
  -7.8306962e-01   4.4362367e-01
  -5.4933890e-01   7.1290026e-01
  -4.6048900e-01   7.7327219e-01
  -7.0778309e-01   5.5591644e-01
  -7.5993751e-01   4.8217734e-01
  -5.0542341e-01   7.4467925e-01
  -6.5505411e-01   6.1717430e-01
  -8.5427981e-01   2.8320666e-01
  -6.7111666e-01   5.9966860e-01
  -5.0741171e-01   7.4332588e-01
  -4.3950657e-01   7.8538779e-01
  -5.9155336e-01   6.7828064e-01
  -6.2665203e-01   6.4599322e-01
  -5.3989047e-01   7.2008213e-01
  -6.3182627e-01   6.4093335e-01
  -6.6568870e-01   6.0568850e-01
  -6.3377956e-01   6.3900194e-01
  -4.4641024e-01   7.8148442e-01
  -6.1933945e-01   6.5300738e-01
  -5.5185495e-01   7.1095437e-01
  -6.8632115e-01   5.8220553e-01
  -6.6660115e-01   6.0468413e-01
  -7.4742257e-01   5.0135766e-01
  -4.0313946e-01   8.0466054e-01
  -7.0132866e-01   5.6403733e-01
  -5.6775063e-01   6.9832602e-01
  -6.3339410e-01   6.3938401e-01
  -7.7641253e-01   4.5517423e-01
  -6.3642095e-01   6.3637125e-01
  -6.5367165e-01   6.1863832e-01
  -7.2243926e-01   5.3673226e-01
  -6.4822882e-01   6.2433917e-01
  -7.8140614e-01   4.4654725e-01
  -6.1321454e-01   6.5876242e-01
  -6.4546932e-01   6.2719164e-01
  -6.6363181e-01   6.0794146e-01
  -7.9662303e-01   4.1879798e-01
  -3.2845316e-01   8.3792513e-01
  -6.2856511e-01   6.4413190e-01
  -5.3439758e-01   7.2416796e-01
  -6.9078152e-01   5.7690631e-01
  -8.2798558e-01   3.5276037e-01
  -6.9169614e-01   5.7580938e-01
  -7.0346967e-01   5.6136479e-01
  -7.9012592e-01   4.3093042e-01
  -6.7229511e-01   5.9834713e-01
  -7.4872116e-01   4.9941629e-01
  -8.5336885e-01   2.8593986e-01
  -5.5742771e-01   7.0659348e-01
  -7.8489715e-01   4.4038218e-01
  -6.4534877e-01   6.2731568e-01
  -7.0101744e-01   5.6442408e-01
  -6.5038711e-01   6.2209051e-01
  -7.4577581e-01   5.0380397e-01
  -7.0477579e-01   5.5972412e-01
  -6.7239628e-01   5.9823343e-01
  -7.1949534e-01   5.4067223e-01
  -6.0606668e-01   6.6534441e-01
  -6.3251437e-01   6.4025431e-01
  -6.3237801e-01   6.4038898e-01
  -8.6952678e-01   2.3221364e-01
  -7.4733815e-01   5.0148349e-01
  -4.8660487e-01   7.5711010e-01
  -5.0745851e-01   7.4329392e-01
  -4.7903700e-01   7.6192096e-01
  -7.7345183e-01   4.6018721e-01
  -6.4502708e-01   6.2764645e-01
  -8.0850589e-01   3.9537100e-01
  -4.9385902e-01   7.5239834e-01
  -3.6458325e-01   8.2284814e-01
  -6.5093897e-01   6.2151304e-01
  -7.8461612e-01   4.4088268e-01
  -6.0396544e-01   6.6725239e-01
  -5.4534617e-01   7.1595919e-01
  -6.3874666e-01   6.3403683e-01
  -7.1177370e-01   5.5079778e-01
  -4.3177826e-01   7.8966293e-01
  -6.1572793e-01   6.5641383e-01
  -6.1886904e-01   6.5345322e-01
  -3.9604999e-01   8.0817350e-01
  -5.3874809e-01   7.2093724e-01
  -5.4380109e-01   7.1713344e-01
  -7.9484713e-01   4.2215879e-01
  -8.1004566e-01   3.9220661e-01
  -7.8799786e-01   4.3480959e-01
  -6.9229288e-01   5.7509179e-01
  -7.6999591e-01   4.6594667e-01
  -7.4446778e-01   5.0573484e-01
  -5.9540063e-01   6.7490599e-01
  -6.9331276e-01   5.7386185e-01
  -6.0805773e-01   6.6352528e-01
  -6.5329397e-01   6.1903715e-01
  -7.5136768e-01   4.9542569e-01
  -7.1115875e-01   5.5159154e-01
  -6.0877198e-01   6.6287003e-01
  -6.9602978e-01   5.7056336e-01
  -7.6178361e-01   4.7925539e-01
  -8.0736715e-01   3.9769119e-01
  -6.1926158e-01   6.5308123e-01
  -4.7249959e-01   7.6599226e-01
  -7.4955128e-01   4.9816952e-01
  -7.3506471e-01   5.1930710e-01
  -6.9570661e-01   5.7095737e-01
  -7.8112499e-01   4.4703886e-01
  -4.5772714e-01   7.7491023e-01
  -3.7114152e-01   8.1991095e-01
  -5.9513655e-01   6.7513887e-01
  -6.5823966e-01   6.1377565e-01
  -7.7076601e-01   4.6467167e-01
  -4.1759944e-01   7.9725197e-01
  -4.3035180e-01   7.9044122e-01
  -6.8637653e-01   5.8214025e-01
  -3.9481978e-01   8.0877521e-01
  -4.5246253e-01   7.7799593e-01
  -7.2078166e-01   5.3895621e-01
  -6.6374493e-01   6.0781795e-01
  -5.7288565e-01   6.9411961e-01
  -6.8764793e-01   5.8063786e-01
  -7.0386559e-01   5.6086829e-01
  -7.5254488e-01   4.9363570e-01
  -6.6127201e-01   6.1050744e-01
  -6.5140517e-01   6.2102440e-01
  -6.4195716e-01   6.3078602e-01
  -7.2394712e-01   5.3469671e-01
  -6.0124582e-01   6.6970401e-01
  -6.1324848e-01   6.5873082e-01
  -5.4932186e-01   7.1291338e-01
  -4.8423056e-01   7.5863085e-01
  -1.9591905e-01   8.7841660e-01
  -6.1504917e-01   6.5704986e-01
  -5.5681793e-01   7.0707411e-01
  -6.7530210e-01   5.9495132e-01
  -5.1253711e-01   7.3980113e-01
  -6.4183825e-01   6.3090701e-01
  -5.9191235e-01   6.7796738e-01
  -5.4581881e-01   7.1559893e-01
  -5.7007800e-01   6.9642737e-01
  -7.9724279e-01   4.1761696e-01
  -7.8273852e-01   4.4420762e-01
  -5.5252419e-01   7.1043439e-01
  -4.8196735e-01   7.6007070e-01
  -6.3048069e-01   6.4225704e-01
  -4.4346962e-01   7.8315688e-01
  -6.8899222e-01   5.7904207e-01
  -6.3022913e-01   6.4250388e-01
  -5.9735345e-01   6.7317818e-01
  -7.5004594e-01   4.9742445e-01
  -6.7893275e-01   5.9080480e-01
  -5.0541256e-01   7.4468661e-01
  -7.5362666e-01   4.9198258e-01
  -7.3866389e-01   5.1417474e-01
  -3.4134702e-01   8.3275579e-01
  -7.1458680e-01   5.4714322e-01
  -7.2033241e-01   5.3955650e-01
  -6.9099927e-01   5.7664548e-01
  -7.8725474e-01   4.3615362e-01
  -6.7375955e-01   5.9669764e-01
  -6.5022839e-01   6.2225641e-01
  -6.6075041e-01   6.1107193e-01
  -5.7250745e-01   6.9443158e-01
  -3.0611585e-01   8.4634100e-01
  -6.1974728e-01   6.5262034e-01
  -5.0748985e-01   7.4327253e-01
  -8.0854337e-01   3.9529434e-01
  -8.3080815e-01   3.4606041e-01
  -7.8138978e-01   4.4657588e-01
  -6.4618588e-01   6.2645335e-01
  -5.6228939e-01   7.0273084e-01
  -6.2531002e-01   6.4729234e-01
  -7.6470897e-01   4.7457369e-01
  -7.5830556e-01   4.8473981e-01
  -6.0876014e-01   6.6288091e-01
  -7.6323253e-01   4.7694455e-01
  -4.9099454e-01   7.5427075e-01
  -7.3959143e-01   5.1283966e-01
  -6.5590973e-01   6.1626490e-01
  -1.8193576e-01   8.8141896e-01
  -7.1155014e-01   5.5108657e-01
  -5.2656563e-01   7.2988262e-01
  -7.6223674e-01   4.7853437e-01
  -7.2831913e-01   5.2872606e-01
  -4.5745631e-01   7.7507014e-01
  -5.8058164e-01   6.8769540e-01
  -3.3995393e-01   8.3332546e-01
  -7.4999752e-01   4.9749745e-01
  -6.9853207e-01   5.6749710e-01
  -4.8707129e-01   7.5681012e-01
  -4.5224789e-01   7.7812072e-01
  -5.5542919e-01   7.0816552e-01
  -6.3615596e-01   6.3663616e-01
  -6.7991152e-01   5.8967816e-01
  -8.6206715e-01   2.5853476e-01
  -8.1458947e-01   3.8268002e-01
  -6.0851384e-01   6.6310701e-01
  -6.0929643e-01   6.6238800e-01
  -4.5575280e-01   7.7607305e-01
  -8.1015876e-01   3.9197295e-01
  -6.3438464e-01   6.3840123e-01
  -7.3798547e-01   5.1514799e-01
  -7.3745480e-01   5.1590738e-01
  -5.5341007e-01   7.0974452e-01
  -6.9866440e-01   5.6733417e-01
  -6.6874788e-01   6.0230912e-01
  -5.3187625e-01   7.2602180e-01
  -6.1310181e-01   6.5886734e-01
  -6.6021324e-01   6.1165225e-01
  -5.0078429e-01   7.4780686e-01
  -6.9133364e-01   5.7624456e-01
  -6.8243573e-01   5.8675503e-01
  -6.7273872e-01   5.9784832e-01
  -5.1780795e-01   7.3612154e-01
  -7.1889000e-01   5.4147684e-01
  -5.0395262e-01   7.4567537e-01
  -5.4504814e-01   7.1618609e-01
  -6.8352039e-01   5.8549114e-01
  -6.8649003e-01   5.8200639e-01
  -5.2970155e-01   7.2760997e-01
  -7.9385625e-01   4.2401917e-01
  -5.7843795e-01   6.8949948e-01
  -5.5166289e-01   7.1110341e-01
  -4.1361960e-01   7.9932398e-01
  -7.0413822e-01   5.6052597e-01
  -6.0640593e-01   6.6503522e-01
  -7.8990298e-01   4.3133894e-01
  -6.2927463e-01   6.4343876e-01
  -7.1997109e-01   5.4003854e-01
  -4.7024201e-01   7.6738025e-01
  -7.9566897e-01   4.2060776e-01
  -7.1992956e-01   5.4009391e-01
  -6.9470176e-01   5.7217957e-01
  -6.8150133e-01   5.8784006e-01
  -7.2431919e-01   5.3419258e-01
  -6.6388101e-01   6.0766932e-01
  -6.6817699e-01   6.0294238e-01
  -6.4862207e-01   6.2393062e-01
  -5.5938969e-01   7.0504126e-01
  -7.0399019e-01   5.6071188e-01
  -5.8836122e-01   6.8105145e-01
  -6.7925949e-01   5.9042912e-01
  -6.9584258e-01   5.7079165e-01
  -4.7148964e-01   7.6661433e-01
  -7.9583138e-01   4.2030039e-01
  -6.4879291e-01   6.2375296e-01
  -6.2960908e-01   6.4311151e-01
  -8.4257951e-01   3.1632225e-01
  -1.7861551e-01   8.8209778e-01
  -6.3834751e-01   6.3443870e-01
  -6.4373927e-01   6.2896721e-01
  -6.4571957e-01   6.2693399e-01
  -4.4511415e-01   7.8222337e-01
  -7.5044733e-01   4.9681868e-01
  -4.6692587e-01   7.6940251e-01
  -5.0755343e-01   7.4322911e-01
  -6.7860281e-01   5.9118375e-01
  -6.7637408e-01   5.9373235e-01
  -5.8692388e-01   6.8229052e-01
  -6.7980343e-01   5.8980277e-01
  -4.9863636e-01   7.4924080e-01
  -7.4552529e-01   5.0417462e-01
  -7.5743870e-01   4.8609321e-01
  -6.2594241e-01   6.4668083e-01
  -5.9230779e-01   6.7762193e-01
  -8.1435186e-01   3.8318540e-01
  -4.8670680e-01   7.5704458e-01
  -5.6626195e-01   6.9953371e-01
  -4.6752842e-01   7.6903652e-01
  -4.2306135e-02   8.9900511e-01
  -7.7202406e-01   4.6257848e-01
  -7.3095775e-01   5.2507216e-01
  -4.1631901e-01   7.9792135e-01
  -5.6466672e-01   7.0082201e-01
  -3.9351026e-01   8.0941317e-01
  -7.3318096e-01   5.2196329e-01
  -6.9760229e-01   5.6863965e-01
  -6.0718029e-01   6.6432830e-01
  -8.3106517e-01   3.4544274e-01
  -6.3079595e-01   6.4194741e-01
  -7.1115859e-01   5.5159175e-01
  -7.9065028e-01   4.2996759e-01
  -5.0064258e-01   7.4790174e-01
  -6.2773137e-01   6.4494443e-01
  -6.9712708e-01   5.6922213e-01
  -6.9167858e-01   5.7583048e-01
  -2.6628958e-01   8.5970336e-01
  -4.6380277e-01   7.7128918e-01
  -6.1238125e-01   6.5953711e-01
  -3.3262948e-01   8.3627605e-01
  -5.5859534e-01   7.0567078e-01
  -5.3134804e-01   7.2640846e-01
  -7.9209845e-01   4.2729386e-01
  -6.3991383e-01   6.3285883e-01
  -7.9120965e-01   4.2893739e-01
  -7.2264336e-01   5.3645744e-01
  -6.3279552e-01   6.3997643e-01
  -7.5656662e-01   4.8744944e-01
  -5.7500240e-01   6.9236713e-01
  -5.8836881e-01   6.8104489e-01
  -5.4157035e-01   7.1881956e-01
  -7.7654216e-01   4.5495304e-01
  -7.3039658e-01   5.2585248e-01
  -2.1057491e-01   8.7501898e-01
  -3.4564037e-01   8.3098299e-01
  -7.6061768e-01   4.8110367e-01
  -6.0130079e-01   6.6965466e-01
  -5.1931697e-01   7.3505774e-01
  -7.6472920e-01   4.7454110e-01
  -6.5279951e-01   6.1955855e-01
  -6.3893566e-01   6.3384637e-01
  -4.5076625e-01   7.7897997e-01
  -7.2367458e-01   5.3506552e-01
  -5.7017942e-01   6.9634434e-01
  -6.8332725e-01   5.8571655e-01
  -6.7614194e-01   5.9399670e-01
  -6.3927459e-01   6.3350454e-01
  -7.4893597e-01   4.9909409e-01
  -4.8729072e-01   7.5666886e-01
  -4.0529452e-01   8.0357722e-01
  -6.7109293e-01   5.9969516e-01
  -3.9563919e-01   8.0837468e-01
  -3.7538575e-01   8.1797649e-01
  -6.2797557e-01   6.4470667e-01
  -4.9190454e-01   7.5367760e-01
  -5.9768943e-01   6.7287989e-01
  -5.9071804e-01   6.7900824e-01
  -5.5529230e-01   7.0827287e-01
  -7.5814819e-01   4.8498590e-01
  -7.9596356e-01   4.2005001e-01
  -7.0660406e-01   5.5741430e-01
  -4.3922043e-01   7.8554784e-01
  -7.9465017e-01   4.2252941e-01
  -6.2134681e-01   6.5109764e-01
  -5.6996056e-01   6.9652348e-01
  -7.9185213e-01   4.2775017e-01
  -5.5154899e-01   7.1119175e-01
  -6.1202618e-01   6.5986662e-01
  -6.9146711e-01   5.7608440e-01
  -5.5878065e-01   7.0552405e-01
  -6.4598238e-01   6.2666319e-01
  -7.8183001e-01   4.4580470e-01
  -6.0754984e-01   6.6399036e-01
  -7.3683662e-01   5.1678990e-01
  -6.2017496e-01   6.5221394e-01
  -6.0315022e-01   6.6798938e-01
  -6.8099639e-01   5.8842495e-01
  -4.3626565e-01   7.8719266e-01
  -6.9948523e-01   5.6632182e-01
  -4.1609737e-01   7.9803695e-01
  -6.2762094e-01   6.4505190e-01
  -4.0039370e-01   8.0603032e-01
  -5.0362900e-01   7.4589398e-01
  -5.4055817e-01   7.1958103e-01
  -5.5789394e-01   7.0622542e-01
  -5.0500598e-01   7.4496239e-01
  -5.8260259e-01   6.8598413e-01
  -6.7365091e-01   5.9682028e-01
  -6.7598952e-01   5.9417015e-01
  -7.0826442e-01   5.5530309e-01
  -6.2503560e-01   6.4755734e-01
  -4.8153191e-01   7.6034665e-01
  -7.6094064e-01   4.8059270e-01
  -6.7570028e-01   5.9449906e-01
  -7.0850379e-01   5.5499764e-01
  -4.9745201e-01   7.5002766e-01
  -5.9021191e-01   6.7944823e-01
  -8.0309578e-01   4.0624766e-01
  -8.1286971e-01   3.8631960e-01
  -4.8683986e-01   7.5695901e-01
  -6.3789982e-01   6.3488882e-01
  -4.9838397e-01   7.4940872e-01
  -7.5611206e-01   4.8815423e-01
  -5.6509936e-01   7.0047320e-01
  -7.7289720e-01   4.6111812e-01
  -5.9532586e-01   6.7497194e-01
  -5.1279738e-01   7.3962075e-01
  -4.1071951e-01   8.0081801e-01
  -5.6485805e-01   7.0066781e-01
  -6.1676878e-01   6.5543594e-01
  -8.0221343e-01   4.0798727e-01
  -6.8971044e-01   5.7818639e-01
  -8.0226838e-01   4.0787921e-01
  -7.8206748e-01   4.4538798e-01
  -8.0217859e-01   4.0805577e-01
  -7.8534751e-01   4.3957853e-01
  -6.9927627e-01   5.6657983e-01
  -7.6996797e-01   4.6599284e-01
  -5.5622445e-01   7.0754107e-01
  -6.9725213e-01   5.6906894e-01
  -5.6208777e-01   7.0289213e-01
  -6.1746879e-01   6.5477652e-01
  -5.3289663e-01   7.2527318e-01
  -6.1520940e-01   6.5689983e-01
  -6.3141828e-01   6.4133529e-01
  -5.4213552e-01   7.1839340e-01
  -4.5277371e-01   7.7781487e-01
  -3.8612741e-01   8.1296102e-01
  -5.9839320e-01   6.7225410e-01
  -6.7866224e-01   5.9111553e-01
  -4.6231549e-01   7.7218158e-01
  -4.1567354e-01   7.9825780e-01
  -5.0236077e-01   7.4674873e-01
  -7.3055539e-01   5.2563184e-01
  -7.0084434e-01   5.6463901e-01
  -8.1483122e-01   3.8216500e-01
  -2.2517347e-01   8.7137644e-01
  -6.5904549e-01   6.1291031e-01
  -4.0447027e-01   8.0399241e-01
  -5.5679005e-01   7.0709606e-01
  -6.9184929e-01   5.7562536e-01
  -8.8257046e-01   1.7626510e-01
  -7.7209876e-01   4.6245378e-01
  -5.6869515e-01   6.9755704e-01
  -5.2746182e-01   7.2923524e-01
  -4.3612227e-01   7.8727210e-01
  -7.2973255e-01   5.2677358e-01
  -6.0511620e-01   6.6620897e-01
  -5.6912588e-01   6.9720566e-01
  -3.3733726e-01   8.3438814e-01
  -8.3154877e-01   3.4427699e-01
  -5.3654031e-01   7.2258183e-01
  -4.7700321e-01   7.6319587e-01
  -7.4277658e-01   5.0821546e-01
  -7.2072838e-01   5.3902747e-01
  -4.9925752e-01   7.4882703e-01
  -4.4304001e-01   7.8339999e-01
  -5.8870420e-01   6.8075499e-01
  -6.7176774e-01   5.9893914e-01
  -5.8169847e-01   6.8675096e-01
  -5.4059138e-01   7.1955609e-01
  -6.4232976e-01   6.3040660e-01
  -6.3762837e-01   6.3516145e-01
  -7.3192792e-01   5.2371893e-01
  -7.0190753e-01   5.6331680e-01
  -8.2869348e-01   3.5109417e-01
  -6.6074637e-01   6.1107629e-01
  -7.5680784e-01   4.8707484e-01
  -7.8537908e-01   4.3952213e-01
  -6.5348190e-01   6.1883875e-01
  -7.2845520e-01   5.2853858e-01
  -7.4463733e-01   5.0548516e-01
  -4.0249045e-01   8.0498536e-01
  -5.1013877e-01   7.4145697e-01
  -6.7680483e-01   5.9324128e-01
  -5.8159780e-01   6.8683623e-01
  -4.6805913e-01   7.6871363e-01
  -4.9457366e-01   7.5192879e-01
  -6.1102996e-01   6.6078922e-01
  -7.1818686e-01   5.4240910e-01
  -7.3390854e-01   5.2093977e-01
  -6.5828833e-01   6.1372346e-01
  -6.3803106e-01   6.3475694e-01
  -7.0532401e-01   5.5903313e-01
  -4.3445571e-01   7.8819302e-01
  -7.5403663e-01   4.9135401e-01
  -3.8388941e-01   8.1402022e-01
  -5.6495358e-01   7.0059079e-01
  -6.1452848e-01   6.5753688e-01
  -8.4684635e-01   3.0471504e-01
  -6.7323841e-01   5.9728556e-01
  -6.8888396e-01   5.7917087e-01
  -5.0708878e-01   7.4354621e-01
  -4.5994514e-01   7.7359580e-01
  -7.0626680e-01   5.5784156e-01
  -5.5207979e-01   7.1077979e-01
  -7.1568426e-01   5.4570692e-01
  -5.6471295e-01   7.0078477e-01
  -5.3983695e-01   7.2012226e-01
  -5.3368015e-01   7.2469683e-01
  -7.2339414e-01   5.3544460e-01
  -7.8807407e-01   4.3467144e-01
  -8.1148815e-01   3.8921328e-01
  -6.7425233e-01   5.9614075e-01
  -7.9304397e-01   4.2553644e-01
  -8.3347706e-01   3.3958208e-01
  -4.6283808e-01   7.7186845e-01
  -3.6450218e-01   8.2288405e-01
  -6.7103932e-01   5.9975514e-01
  -6.3261448e-01   6.4015539e-01
  -4.2466961e-01   7.9350849e-01
  -6.1582625e-01   6.5632159e-01
  -7.5210059e-01   4.9431235e-01
  -5.6574623e-01   6.9995085e-01
  -7.1522052e-01   5.4631457e-01
  -6.6299532e-01   6.0863553e-01
  -7.3443070e-01   5.2020337e-01
  -4.0096964e-01   8.0574397e-01
  -5.8654380e-01   6.8261729e-01
  -5.2169245e-01   7.3337370e-01
  -6.5786837e-01   6.1417360e-01
  -6.4973210e-01   6.2277460e-01
  -6.4861820e-01   6.2393464e-01
  -7.1167407e-01   5.5092651e-01
  -5.8746776e-01   6.8182228e-01
  -5.4080297e-01   7.1939707e-01
  -7.8909326e-01   4.3281847e-01
  -6.5369268e-01   6.1861610e-01
  -6.6951019e-01   6.0146165e-01
  -7.6197767e-01   4.7894680e-01
  -6.6547876e-01   6.0591916e-01
  -7.5231342e-01   4.9398837e-01
  -5.8464704e-01   6.8424253e-01
  -5.7533451e-01   6.9209118e-01
  -5.7270313e-01   6.9427021e-01
  -4.8597229e-01   7.5751629e-01
  -4.8711434e-01   7.5678242e-01
  -5.8424671e-01   6.8458439e-01
  -6.5460459e-01   6.1765106e-01
  -7.7545477e-01   4.5680400e-01
  -8.0231043e-01   4.0779648e-01
  -6.8145844e-01   5.8788978e-01
  -7.4333258e-01   5.0740189e-01
  -6.9792121e-01   5.6824817e-01
  -5.6413764e-01   7.0124798e-01
  -6.4981547e-01   6.2268761e-01
  -7.3351217e-01   5.2149775e-01
  -8.4118128e-01   3.2002197e-01
  -6.2141180e-01   6.5103562e-01
  -6.7628807e-01   5.9383032e-01
  -5.7337292e-01   6.9371716e-01
  -5.7613720e-01   6.9142311e-01
  -5.0010790e-01   7.4825937e-01
  -3.4054927e-01   8.3308235e-01
  -5.4212519e-01   7.1840120e-01
  -4.7756447e-01   7.6284480e-01
  -6.4961364e-01   6.2289816e-01
  -6.6993695e-01   6.0098625e-01
  -7.5647418e-01   4.8759287e-01
  -7.6074152e-01   4.8090782e-01
  -6.2821110e-01   6.4447717e-01
  -5.7991190e-01   6.8826026e-01
  -3.5568270e-01   8.2673443e-01
  -7.8364143e-01   4.4261283e-01
  -2.9238618e-01   8.5118172e-01
  -6.9824008e-01   5.6785631e-01
  -5.2832934e-01   7.2860696e-01
  -6.5226818e-01   6.2011791e-01
  -7.0478220e-01   5.5971605e-01
  -6.9044088e-01   5.7731394e-01
  -5.7335988e-01   6.9372794e-01
  -6.4304362e-01   6.2967841e-01
  -7.2866525e-01   5.2824896e-01
  -3.7348161e-01   8.1884766e-01
  -4.3847319e-01   7.8596518e-01
  -7.7622670e-01   4.5549107e-01
  -5.8001930e-01   6.8816976e-01
  -6.6619143e-01   6.0513551e-01
  -6.4329055e-01   6.2942615e-01
  -4.3226178e-01   7.8939835e-01
  -7.6539414e-01   4.7346786e-01
  -4.2569439e-01   7.9295920e-01
  -6.5697269e-01   6.1513160e-01
  -5.9961802e-01   6.7116185e-01
  -5.7655865e-01   6.9107172e-01
  -7.2454893e-01   5.3388094e-01
  -5.5424171e-01   7.0909529e-01
  -5.8373817e-01   6.8501806e-01
  -5.4061487e-01   7.1953844e-01
  -6.0826322e-01   6.6333691e-01
  -6.9522513e-01   5.7154354e-01
  -4.4528353e-01   7.8212696e-01
  -5.0776503e-01   7.4308457e-01
  -6.8259543e-01   5.8656924e-01
  -5.2172666e-01   7.3334936e-01
  -5.7129287e-01   6.9543113e-01
  -3.4733372e-01   8.3027663e-01
  -6.2152458e-01   6.5092795e-01
  -5.5612711e-01   7.0761758e-01
  -5.3623157e-01   7.2281097e-01
  -7.0763755e-01   5.5610169e-01
  -2.6721284e-01   8.5941684e-01
  -6.0298088e-01   6.6814224e-01
  -7.4069087e-01   5.1125046e-01
  -6.7649226e-01   5.9359769e-01
  -7.3351750e-01   5.2149025e-01
  -6.7091695e-01   5.9989203e-01
  -6.2729858e-01   6.4536539e-01
  -5.3278359e-01   7.2535622e-01
  -3.4548108e-01   8.3104923e-01
  -8.4548135e-01   3.0848223e-01
  -7.3135023e-01   5.2452534e-01
  -4.0036221e-01   8.0604596e-01
  -4.0977075e-01   8.0130390e-01
  -6.3101708e-01   6.4173004e-01
  -5.2637244e-01   7.3002195e-01
  -7.6158407e-01   4.7957242e-01
  -4.2329021e-01   7.9424517e-01
  -5.0391054e-01   7.4570381e-01
  -6.0646655e-01   6.6497994e-01
  -7.8040927e-01   4.4828715e-01
  -4.2012249e-01   7.9592531e-01
  -6.8795440e-01   5.8027472e-01
  -5.3360145e-01   7.2475478e-01
  -6.3185885e-01   6.4090124e-01
  -7.6685990e-01   4.7109012e-01
  -3.7123234e-01   8.1986984e-01
  -5.2931772e-01   7.2788925e-01
  -7.5998029e-01   4.8210991e-01
  -5.9196252e-01   6.7792358e-01
  -3.9520764e-01   8.0858576e-01
  -4.1311543e-01   7.9958467e-01
  -2.4177224e-01   8.6691763e-01
  -6.6747800e-01   6.0371609e-01
  -4.1647397e-01   7.9784048e-01
  -4.8213946e-01   7.5996154e-01
  -5.4707598e-01   7.1463828e-01
  -7.0540026e-01   5.5893692e-01
  -5.8194633e-01   6.8654095e-01
  -6.0127609e-01   6.6967683e-01
  -7.8101615e-01   4.4722899e-01
  -7.0732697e-01   5.5649668e-01
  -6.0911061e-01   6.6255888e-01
  -6.0391291e-01   6.6729993e-01
  -5.9277290e-01   6.7721510e-01
  -7.3249618e-01   5.2292384e-01
  -8.5219460e-01   2.8942074e-01
  -7.3228540e-01   5.2321897e-01
  -4.2210713e-01   7.9487456e-01
  -3.5996781e-01   8.2487767e-01
  -4.9087733e-01   7.5434703e-01
  -6.7860050e-01   5.9118641e-01
  -4.4167953e-01   7.8416784e-01
  -7.4903325e-01   4.9894808e-01
  -6.0918086e-01   6.6249429e-01
  -8.2277300e-01   3.6475278e-01
  -7.4338396e-01   5.0732660e-01
  -4.7759440e-01   7.6282605e-01
  -7.3650008e-01   5.1726940e-01
  -4.5534131e-01   7.7631456e-01
  -5.9337883e-01   6.7668425e-01
  -5.4203823e-01   7.1846681e-01
  -8.2816919e-01   3.5232909e-01
  -5.2283477e-01   7.3255976e-01
  -7.3329243e-01   5.2180668e-01
  -6.3485827e-01   6.3793023e-01
  -7.8528878e-01   4.3968344e-01
  -4.8051376e-01   7.6099049e-01
  -6.0437768e-01   6.6687902e-01
  -8.2562823e-01   3.5824296e-01
  -5.8342341e-01   6.8528616e-01
  -6.5424149e-01   6.1803566e-01
  -8.0941721e-01   3.9350195e-01
  -5.1497896e-01   7.3810343e-01
  -7.3225953e-01   5.2325517e-01
  -4.4499771e-01   7.8228961e-01
  -7.5858317e-01   4.8430525e-01
  -7.5171479e-01   4.9489885e-01
  -7.3179413e-01   5.2390586e-01
  -6.9407288e-01   5.7294226e-01
  -7.7586679e-01   4.5610385e-01
  -6.3195317e-01   6.4080823e-01
  -6.8121960e-01   5.8816652e-01
  -5.4352246e-01   7.1734464e-01
  -7.3094267e-01   5.2509314e-01
  -5.2895805e-01   7.2815066e-01
  -7.0724298e-01   5.5660342e-01
  -5.7450954e-01   6.9277614e-01
  -6.6957704e-01   6.0138722e-01
  -5.6210809e-01   7.0287588e-01
  -7.2750500e-01   5.2984570e-01
  -4.8943070e-01   7.5528643e-01
  -8.3100537e-01   3.4558656e-01
  -6.7329532e-01   5.9722141e-01
  -5.0303013e-01   7.4629799e-01
  -5.4745338e-01   7.1434922e-01
  -5.8591169e-01   6.8315993e-01
  -5.0507394e-01   7.4491632e-01
  -7.8544269e-01   4.3940844e-01
  -4.5790593e-01   7.7480459e-01
  -4.9508544e-01   7.5159191e-01
  -5.5103132e-01   7.1159292e-01
  -5.7444579e-01   6.9282901e-01
  -6.3422212e-01   6.3856269e-01
  -6.2089704e-01   6.5152657e-01
  -6.0717843e-01   6.6433000e-01
  -3.8371074e-01   8.1410446e-01
  -3.9730889e-01   8.0755535e-01
  -5.0339170e-01   7.4605415e-01
  -6.8661096e-01   5.8186372e-01
  -6.6846030e-01   6.0262827e-01
  -5.9546918e-01   6.7484550e-01
  -5.7991772e-01   6.8825536e-01
  -6.0752346e-01   6.6401449e-01
  -4.6787852e-01   7.6882358e-01
  -8.3199300e-01   3.4320204e-01
  -7.8723246e-01   4.3619382e-01
  -7.5081223e-01   4.9626706e-01
  -6.1718923e-01   6.5504004e-01
  -5.7844996e-01   6.8948941e-01
  -6.3859412e-01   6.3419047e-01
  -4.7932761e-01   7.6173817e-01
  -5.5673111e-01   7.0714247e-01
  -5.4893261e-01   7.1321315e-01
  -6.2898154e-01   6.4372527e-01
  -8.0855440e-01   3.9527179e-01
  -7.2277623e-01   5.3627840e-01
  -6.3065560e-01   6.4208528e-01
  -5.8294763e-01   6.8569094e-01
  -2.8131644e-01   8.5490412e-01
  -8.0314262e-01   4.0615507e-01
  -5.7329961e-01   6.9377774e-01
  -4.3237789e-01   7.8933476e-01
  -4.3279327e-01   7.8910708e-01
  -5.0839818e-01   7.4265153e-01
  -6.4245120e-01   6.3028283e-01
  -8.2212828e-01   3.6620361e-01
  -7.9818254e-01   4.1581803e-01
  -8.1350550e-01   3.8497897e-01
  -5.5091748e-01   7.1168106e-01
  -3.7873333e-01   8.1643191e-01
  -8.4862725e-01   2.9971952e-01
  -6.0850010e-01   6.6311962e-01
  -7.7981367e-01   4.4932242e-01
  -5.1972477e-01   7.3476947e-01
  -7.5125594e-01   4.9559511e-01
  -5.6581620e-01   6.9989430e-01
  -6.3838928e-01   6.3439666e-01
  -6.8501820e-01   5.8373801e-01
  -6.9525024e-01   5.7151300e-01
  -7.5737928e-01   4.8618580e-01
  -7.1004211e-01   5.5302821e-01
  -6.9641928e-01   5.7008788e-01
  -4.5460018e-01   7.7674879e-01
  -4.6431217e-01   7.7098263e-01
  -5.8241480e-01   6.8614357e-01
  -6.1088110e-01   6.6092684e-01
  -7.2034906e-01   5.3953427e-01
  -4.9788368e-01   7.4974118e-01
  -2.7400546e-01   8.5727534e-01
  -6.5188032e-01   6.2052562e-01
  -6.1732889e-01   6.5490842e-01
  -5.4065929e-01   7.1950506e-01
  -3.8238369e-01   8.1472861e-01
  -3.9798078e-01   8.0722444e-01
  -6.0871414e-01   6.6292315e-01
  -6.1898230e-01   6.5334594e-01
  -4.7528215e-01   7.6426885e-01
  -5.6786749e-01   6.9823099e-01
  -4.7598652e-01   7.6383037e-01
  -6.0444997e-01   6.6681349e-01
  -5.1626669e-01   7.3720330e-01
  -6.5670056e-01   6.1542211e-01
  -4.2197422e-01   7.9494513e-01
  -6.3393450e-01   6.3884822e-01
  -6.2963629e-01   6.4308486e-01
  -6.4822572e-01   6.2434239e-01
  -5.7514330e-01   6.9225009e-01
  -8.1527543e-01   3.8121644e-01
  -7.8361379e-01   4.4266175e-01
  -7.3649415e-01   5.1727785e-01
  -6.2483295e-01   6.4775287e-01
  -7.6812327e-01   4.6902734e-01
  -4.6089207e-01   7.7303202e-01
  -7.3297445e-01   5.2225324e-01
  -5.8494200e-01   6.8399039e-01
  -5.9185454e-01   6.7801785e-01
  -4.8936905e-01   7.5532637e-01
  -6.0369463e-01   6.6749741e-01
  -8.5106161e-01   2.9273562e-01
  -5.9311126e-01   6.7691878e-01
  -6.0910352e-01   6.6256539e-01
  -7.1523454e-01   5.4629622e-01
  -6.7422360e-01   5.9617324e-01
  -7.2479539e-01   5.3354629e-01
  -1.5708599e-01   8.8618508e-01
  -8.2426090e-01   3.6137788e-01
  -7.1240284e-01   5.4998381e-01
  -7.6517095e-01   4.7382847e-01
  -7.3400345e-01   5.2080604e-01
  -6.2854961e-01   6.4414702e-01
  -5.0982278e-01   7.4167427e-01
  -8.4303182e-01   3.1511483e-01
  -6.8261518e-01   5.8654626e-01
  -5.9356237e-01   6.7652325e-01
  -7.3029382e-01   5.2599519e-01
  -5.5235480e-01   7.1056609e-01
  -7.0670728e-01   5.5728343e-01
  -8.5124116e-01   2.9221309e-01
  -6.0864102e-01   6.6299028e-01
  -6.9441027e-01   5.7253330e-01
  -6.1913585e-01   6.5320043e-01
  -5.0843605e-01   7.4262560e-01
  -6.2333418e-01   6.4919528e-01
  -3.4200906e-01   8.3248412e-01
  -8.5421236e-01   2.8341002e-01
  -7.4435628e-01   5.0589894e-01
  -5.2131868e-01   7.3363944e-01
  -6.8389748e-01   5.8505063e-01
  -7.1673181e-01   5.4433033e-01
  -6.6701172e-01   6.0423122e-01
  -5.7627181e-01   6.9131093e-01
  -7.1373157e-01   5.4825838e-01
  -4.7486607e-01   7.6452745e-01
  -4.3670089e-01   7.8695129e-01
  -7.1119204e-01   5.5154862e-01
  -7.4862366e-01   4.9956243e-01
  -5.0880190e-01   7.4237499e-01
  -6.8606282e-01   5.8250992e-01
  -7.4264199e-01   5.0841211e-01
  -7.2637360e-01   5.3139570e-01
  -6.1312957e-01   6.5884150e-01
  -4.2183502e-01   7.9501900e-01
  -6.6968413e-01   6.0126796e-01
  -6.4517109e-01   6.2749842e-01
  -4.9045035e-01   7.5462471e-01
  -6.9176800e-01   5.7572305e-01
  -3.6091231e-01   8.2446486e-01
  -4.6903527e-01   7.6811843e-01
  -7.1196226e-01   5.5055403e-01
  -8.0686013e-01   3.9871887e-01
  -5.5812157e-01   7.0604554e-01
  -3.0878954e-01   8.4536916e-01
  -6.0345830e-01   6.6771108e-01
  -3.6699453e-01   8.2177553e-01
  -5.2799543e-01   7.2884897e-01
  -4.4855060e-01   7.8025788e-01
  -3.9417051e-01   8.0909184e-01
  -6.0899758e-01   6.6266277e-01
  -4.7245715e-01   7.6601843e-01
  -7.3287153e-01   5.2239767e-01
  -7.3571172e-01   5.1839007e-01
  -5.9919800e-01   6.7153686e-01
  -7.2284185e-01   5.3618995e-01
  -6.3394148e-01   6.3884130e-01
  -8.7252517e-01   2.2068038e-01
  -4.4947865e-01   7.7972363e-01
  -3.4562709e-01   8.3098852e-01
  -7.9032666e-01   4.3056216e-01
  -5.6960420e-01   6.9681494e-01
  -6.1458142e-01   6.5748740e-01
  -3.9382904e-01   8.0925811e-01
  -5.1355248e-01   7.3909665e-01
  -5.8927625e-01   6.8025988e-01
  -7.7013549e-01   4.6571592e-01
  -6.1643559e-01   6.5574932e-01
  -2.1169089e-01   8.7474966e-01
  -7.8256198e-01   4.4451856e-01
  -7.3136455e-01   5.2450538e-01
  -7.1980134e-01   5.4026478e-01
  -5.5724837e-01   7.0673493e-01
  -5.5725995e-01   7.0672579e-01
  -6.1294471e-01   6.5901349e-01
  -4.1335622e-01   7.9946022e-01
  -4.7659932e-01   7.6344816e-01
  -6.3400327e-01   6.3877998e-01
  -6.7681689e-01   5.9322752e-01
  -3.9610610e-01   8.0814600e-01
  -5.7838326e-01   6.8954536e-01
  -6.8937842e-01   5.7858222e-01
  -4.2977501e-01   7.9075498e-01
  -6.3218935e-01   6.4057523e-01
  -5.2211356e-01   7.3307396e-01
  -7.2936981e-01   5.2727571e-01
  -6.7060326e-01   6.0024268e-01
  -6.0317915e-01   6.6796326e-01
  -5.5008989e-01   7.1232094e-01
  -4.8736961e-01   7.5661805e-01
  -7.1437679e-01   5.4741739e-01
  -4.5263185e-01   7.7789743e-01
  -8.1656739e-01   3.7844114e-01
  -6.4341421e-01   6.2929974e-01
  -7.9668715e-01   4.1867599e-01
  -6.4171721e-01   6.3103013e-01
  -8.0633983e-01   3.9977002e-01
  -5.1770387e-01   7.3619474e-01
  -7.9812467e-01   4.1592909e-01
  -4.7625410e-01   7.6366356e-01
  -5.2094534e-01   7.3390460e-01
  -5.8670604e-01   6.8247785e-01
  -8.4747270e-01   3.0296869e-01
  -8.3009384e-01   3.4777035e-01
  -5.6513818e-01   7.0044189e-01
  -4.8215934e-01   7.5994892e-01
  -5.9420995e-01   6.7595454e-01
  -6.0218875e-01   6.6885627e-01
  -7.0771860e-01   5.5599854e-01
  -4.8690937e-01   7.5691431e-01
  -5.1499080e-01   7.3809516e-01
  -5.0338554e-01   7.4605831e-01
  -5.0127378e-01   7.4747883e-01
  -7.2244669e-01   5.3672225e-01
  -5.7633980e-01   6.9125425e-01
  -5.9720369e-01   6.7331103e-01
  -7.5199643e-01   4.9447079e-01
  -6.5519509e-01   6.1702463e-01
  -5.7755579e-01   6.9023859e-01
  -4.2779968e-01   7.9182538e-01
  -7.6031381e-01   4.8158376e-01
  -1.7771969e-01   8.8227870e-01
  -6.0152695e-01   6.6945151e-01
  -5.3063774e-01   7.2692750e-01
  -7.3166371e-01   5.2408798e-01
  -6.8225219e-01   5.8696844e-01
  -7.9067766e-01   4.2991725e-01
  -4.8577886e-01   7.5764035e-01
  -6.5299905e-01   6.1934823e-01
  -8.0719357e-01   3.9804340e-01
  -4.3821518e-01   7.8610906e-01
  -6.0852846e-01   6.6309359e-01
  -3.9404491e-01   8.0915302e-01
  -3.2677704e-01   8.3858021e-01
  -6.9344936e-01   5.7369677e-01
  -6.3526322e-01   6.3752697e-01
  -6.2919493e-01   6.4351670e-01
  -4.5338213e-01   7.7746038e-01
  -7.0246934e-01   5.6261606e-01
  -7.4734678e-01   5.0147062e-01
  -4.9725362e-01   7.5015921e-01
  -6.3283596e-01   6.3993645e-01
  -7.5799519e-01   4.8522499e-01
  -8.4860165e-01   2.9979198e-01
  -3.8509512e-01   8.1345052e-01
  -7.6299303e-01   4.7732761e-01
  -7.2192842e-01   5.3741916e-01
  -3.5897404e-01   8.2531063e-01
  -5.5252545e-01   7.1043340e-01
  -6.5657759e-01   6.1555330e-01
  -5.6086578e-01   7.0386759e-01
  -4.1484489e-01   7.9868875e-01
  -5.7705551e-01   6.9065689e-01
  -6.4173956e-01   6.3100740e-01
  -5.7279479e-01   6.9419459e-01
  -6.9501435e-01   5.7179984e-01
  -5.1422446e-01   7.3862927e-01
  -8.0982259e-01   3.9266701e-01
  -6.1722385e-01   6.5500742e-01
  -6.2285997e-01   6.4965025e-01
  -7.5396624e-01   4.9146200e-01
  -7.5139087e-01   4.9539052e-01
  -8.0651959e-01   3.9940724e-01
  -5.8797837e-01   6.8138200e-01
  -8.6981250e-01   2.3114112e-01
  -7.4322471e-01   5.0755988e-01
  -4.9794732e-01   7.4969892e-01
  -3.9089139e-01   8.1068115e-01
  -7.7104624e-01   4.6420652e-01
  -5.3909819e-01   7.2067548e-01
  -6.5885393e-01   6.1311621e-01
  -5.5897119e-01   7.0537310e-01
  -5.7183198e-01   6.9498790e-01
  -4.4554187e-01   7.8197982e-01
  -7.7486372e-01   4.5780587e-01
  -5.0391781e-01   7.4569889e-01
  -4.9599637e-01   7.5099108e-01
  -6.8415814e-01   5.8474579e-01
  -4.6633798e-01   7.6975898e-01
  -7.6805476e-01   4.6913952e-01
  -7.2613301e-01   5.3172441e-01
  -4.1321124e-01   7.9953516e-01
  -7.6165539e-01   4.7945914e-01
  -6.5733402e-01   6.1474547e-01
  -8.1219400e-01   3.8773819e-01
  -4.7239448e-01   7.6605709e-01
  -7.8490050e-01   4.4037621e-01
  -7.8014457e-01   4.4874764e-01
  -4.0948098e-01   8.0145201e-01
  -6.9856865e-01   5.6745206e-01
  -5.7822511e-01   6.8967798e-01
  -6.1496679e-01   6.5712696e-01
  -5.9064300e-01   6.7907352e-01
  -8.2653927e-01   3.5613597e-01
  -3.5427423e-01   8.2733897e-01
  -6.2473618e-01   6.4784620e-01
  -6.0326638e-01   6.6788448e-01
  -5.4351074e-01   7.1735352e-01
  -7.1389804e-01   5.4804160e-01
  -5.0005939e-01   7.4829179e-01
  -7.8965553e-01   4.3179178e-01
  -6.6339230e-01   6.0820281e-01
  -5.8874718e-01   6.8071782e-01
  -6.6973820e-01   6.0120773e-01
  -7.4494011e-01   5.0503884e-01
  -5.4852287e-01   7.1352832e-01
  -7.1350338e-01   5.4855531e-01
  -5.9843587e-01   6.7221612e-01
  -4.8822087e-01   7.5606903e-01
  -6.8639506e-01   5.8211839e-01
  -5.8681151e-01   6.8238717e-01
  -6.8228450e-01   5.8693088e-01
  -6.5184135e-01   6.2056656e-01
  -6.7809741e-01   5.9176339e-01
  -5.9894119e-01   6.7176592e-01
  -6.7637259e-01   5.9373405e-01
  -7.4781735e-01   5.0076862e-01
  -5.6209177e-01   7.0288892e-01
  -5.4617368e-01   7.1532812e-01
  -5.2967758e-01   7.2762742e-01
  -6.3215771e-01   6.4060645e-01
  -5.4855369e-01   7.1350462e-01
  -7.8093158e-01   4.4737665e-01
  -8.6325620e-01   2.5453631e-01
  -7.8508199e-01   4.4005257e-01
  -5.4386642e-01   7.1708390e-01
  -6.1512027e-01   6.5698330e-01
  -6.1298069e-01   6.5898003e-01
  -5.9233711e-01   6.7759630e-01
  -7.0957038e-01   5.5363334e-01
  -5.5054994e-01   7.1196542e-01
  -5.7737853e-01   6.9038687e-01
  -6.1443676e-01   6.5762259e-01
  -5.4920781e-01   7.1300125e-01
  -6.9731969e-01   5.6898616e-01
  -7.3757907e-01   5.1572969e-01
  -6.7061984e-01   6.0022414e-01
  -5.5819314e-01   7.0598896e-01
  -6.5124550e-01   6.2119184e-01
  -5.6540017e-01   7.0023043e-01
  -6.6497753e-01   6.0646919e-01
  -6.5799283e-01   6.1404026e-01
  -8.1535714e-01   3.8104164e-01
  -4.3275695e-01   7.8912700e-01
  -6.7527063e-01   5.9498704e-01
  -4.3175058e-01   7.8967806e-01
  -7.0402828e-01   5.6066406e-01
  -3.7270283e-01   8.1920242e-01
  -7.4723658e-01   5.0163482e-01
  -4.3676270e-01   7.8691698e-01
  -6.1268108e-01   6.5925860e-01
  -7.6169862e-01   4.7939047e-01
  -6.0249313e-01   6.6858210e-01
  -6.6907965e-01   6.0194055e-01
  -8.2383335e-01   3.6235150e-01
  -6.3812177e-01   6.3466575e-01
  -5.9350980e-01   6.7656937e-01
  -4.9129180e-01   7.5407716e-01
  -5.8711959e-01   6.8212212e-01
  -6.3715437e-01   6.3563693e-01
  -5.5987996e-01   7.0465199e-01
  -5.8766602e-01   6.8165141e-01
  -4.9339770e-01   7.5270094e-01
  -7.3492344e-01   5.1950701e-01
  -6.0068940e-01   6.7020313e-01
  -8.1201843e-01   3.8810574e-01
  -4.9923008e-01   7.4884533e-01
  -6.4742267e-01   6.2517508e-01
  -5.5238548e-01   7.1054224e-01
  -5.8610795e-01   6.8299156e-01
  -6.2012051e-01   6.5226570e-01
  -7.7054212e-01   4.6504284e-01
  -6.6031957e-01   6.1153746e-01
  -4.0532320e-01   8.0356276e-01
  -8.0363449e-01   4.0518095e-01
  -7.6792431e-01   4.6935302e-01
  -4.6582851e-01   7.7006740e-01
  -6.6976570e-01   6.0117710e-01
  -7.8390939e-01   4.4213807e-01
  -5.3909153e-01   7.2068046e-01
  -6.8098624e-01   5.8843669e-01
  -5.0662266e-01   7.4386389e-01
  -3.7336994e-01   8.1889858e-01
  -3.0250950e-01   8.4763672e-01
  -7.0828533e-01   5.5527642e-01
  -4.0039480e-01   8.0602978e-01
  -7.4164286e-01   5.0986847e-01
  -4.9968865e-01   7.4853941e-01
  -5.1670126e-01   7.3689877e-01
  -7.0981300e-01   5.5332224e-01
  -5.7209521e-01   6.9477124e-01
  -6.9621653e-01   5.7033546e-01
  -7.1218907e-01   5.5026060e-01
  -6.4976957e-01   6.2273550e-01
  -6.9449380e-01   5.7243197e-01
  -8.1611103e-01   3.7942429e-01
  -6.0078945e-01   6.7011345e-01
  -6.4918662e-01   6.2334319e-01
  -7.1192583e-01   5.5060114e-01
  -6.7051061e-01   6.0034617e-01
  -6.7233223e-01   5.9830541e-01
  -7.5005415e-01   4.9741207e-01
  -7.9406067e-01   4.2363623e-01
  -6.4070792e-01   6.3205488e-01
  -8.5561760e-01   2.7913890e-01
  -5.6808235e-01   6.9805619e-01
  -3.4511777e-01   8.3120017e-01
  -6.3057194e-01   6.4216744e-01
  -6.0047796e-01   6.7039259e-01
  -7.4869671e-01   4.9945294e-01
  -4.3514836e-01   7.8781083e-01
  -5.7594372e-01   6.9158429e-01
  -8.3216830e-01   3.4277678e-01
  -4.3650103e-01   7.8706216e-01
  -5.1398678e-01   7.3879468e-01
  -5.9261311e-01   6.7735493e-01
  -4.3403772e-01   7.8842327e-01
  -6.3196503e-01   6.4079654e-01
  -6.7819984e-01   5.9164599e-01
  -7.7301199e-01   4.6092566e-01
  -6.8556834e-01   5.8309180e-01
  -5.8944557e-01   6.8011316e-01
  -6.4755513e-01   6.2503789e-01
  -7.7419968e-01   4.5892795e-01
  -6.6153518e-01   6.1022226e-01
  -6.5301684e-01   6.1932948e-01
  -4.0933932e-01   8.0152437e-01
  -7.5205654e-01   4.9437937e-01
  -7.1626333e-01   5.4494664e-01
  -7.0276346e-01   5.6224863e-01
  -8.4105279e-01   3.2035949e-01
  -7.1809363e-01   5.4253252e-01
  -2.5378455e-01   8.6347750e-01
  -3.2610201e-01   8.3884294e-01
  -5.1418350e-01   7.3865779e-01
  -6.5985903e-01   6.1203436e-01
  -5.9698407e-01   6.7350577e-01
  -7.3344149e-01   5.2159715e-01
  -6.5025623e-01   6.2222731e-01
  -6.1253286e-01   6.5939631e-01
  -7.1721762e-01   5.4369007e-01
  -6.1186279e-01   6.6001813e-01
  -7.1675455e-01   5.4430039e-01
  -7.1807949e-01   5.4255124e-01
  -4.9649737e-01   7.5065995e-01
  -7.0215748e-01   5.6300522e-01
  -4.7659239e-01   7.6345248e-01
  -2.2910127e-01   8.7035200e-01
  -7.0712029e-01   5.5675928e-01
  -6.2398119e-01   6.4857342e-01
  -6.9008378e-01   5.7774076e-01
  -7.2105533e-01   5.3859002e-01
  -6.0447033e-01   6.6679503e-01
  -3.3248161e-01   8.3633485e-01
  -7.2325068e-01   5.3563836e-01
  -8.5138176e-01   2.9180319e-01
  -7.2566099e-01   5.3236841e-01
  -6.9394647e-01   5.7309536e-01
  -6.8538306e-01   5.8330957e-01
  -5.6886299e-01   6.9742017e-01
  -6.6389568e-01   6.0765329e-01
  -7.1691502e-01   5.4408901e-01
  -4.4875214e-01   7.8014198e-01
  -8.3812832e-01   3.2793432e-01
  -7.3167163e-01   5.2407693e-01
  -7.0989855e-01   5.5321248e-01
  -7.2594682e-01   5.3197858e-01
  -5.6229087e-01   7.0272966e-01
  -7.7003645e-01   4.6587967e-01
  -6.7094519e-01   5.9986044e-01
  -5.3243196e-01   7.2561437e-01
  -4.1749248e-01   7.9730799e-01
  -6.6712032e-01   6.0411131e-01
  -6.6861569e-01   6.0245586e-01
  -5.9559479e-01   6.7473465e-01
  -7.0411332e-01   5.6055725e-01
  -3.5759413e-01   8.2590946e-01
  -6.3689949e-01   6.3589232e-01
  -6.3357996e-01   6.3919984e-01
  -4.6918629e-01   7.6802619e-01
  -6.1183754e-01   6.6004154e-01
  -6.7883595e-01   5.9091602e-01
  -5.6490083e-01   7.0063332e-01
  -3.1585804e-01   8.4275364e-01
  -5.6726972e-01   6.9871673e-01
  -7.1000723e-01   5.5307299e-01
  -2.7696859e-01   8.5632260e-01
  -6.0790308e-01   6.6366697e-01
  -4.7268230e-01   7.6587953e-01
  -7.1401069e-01   5.4789482e-01
  -7.3845681e-01   5.1447210e-01
  -6.4416338e-01   6.2853285e-01
  -6.1942583e-01   6.5292545e-01
  -3.6541617e-01   8.2247858e-01
  -4.3402945e-01   7.8842782e-01
  -5.2706055e-01   7.2952531e-01
  -7.8225813e-01   4.4505305e-01
  -5.7383732e-01   6.9333306e-01
  -6.6645493e-01   6.0484529e-01
   6.6065798e-01   6.1117185e-01
  -5.1510311e-01   7.3801679e-01
  -6.0295392e-01   6.6816657e-01
  -5.8076465e-01   6.8754085e-01
  -6.3015759e-01   6.4257405e-01
  -5.5581146e-01   7.0786554e-01
  -6.2192315e-01   6.5054715e-01
  -4.5563910e-01   7.7613982e-01
  -7.4368150e-01   5.0689035e-01
  -6.8867071e-01   5.7942441e-01
  -6.8842968e-01   5.7971076e-01
  -5.5428216e-01   7.0906367e-01
  -6.4930704e-01   6.2321775e-01
  -4.9245138e-01   7.5332041e-01
  -6.7832071e-01   5.9150741e-01
  -7.1316794e-01   5.4899134e-01
  -5.9371521e-01   6.7638913e-01


==> phase_scatter_ldv2-7.dat <==
   1.0999892e+00   4.8670989e-03
   1.0999889e+00  -4.9524098e-03
   1.0998704e+00   1.6886893e-02
   1.0999722e+00  -7.8199955e-03
   1.0999637e+00   8.9367691e-03
   1.0995163e+00  -3.2618199e-02
   1.0999921e+00  -4.1816362e-03
   1.0999510e+00   1.0384535e-02
   1.0999767e+00   7.1653305e-03
   1.0999908e+00  -4.4933843e-03
   1.0997861e+00  -2.1693079e-02
   1.0995096e+00  -3.2841510e-02
   1.0996783e+00   2.6601715e-02
   1.0999995e+00  -1.0329312e-03
   1.0999690e+00   8.2619397e-03
   1.0998313e+00  -1.9266977e-02
   1.0998916e+00   1.5438884e-02
   1.0999978e+00   2.2054246e-03
   1.0999186e+00  -1.3385779e-02
   1.0981422e+00  -6.3903760e-02
   1.0999999e+00   3.5994915e-04
   1.0999290e+00   1.2495128e-02
   1.0996998e+00  -2.5697150e-02
   1.0999628e+00  -9.0516091e-03
   1.0999547e+00  -9.9882865e-03
   1.0997734e+00   2.2327764e-02
   1.0999992e+00  -1.3296945e-03
   1.0999462e+00  -1.0874849e-02
   1.0999771e+00  -7.0993412e-03
   1.0995698e+00   3.0762567e-02
   1.0997720e+00  -2.2395991e-02
   1.0999818e+00   6.3309977e-03
   1.0996671e+00  -2.7059563e-02
   1.0998715e+00  -1.6812836e-02
   1.0999768e+00   7.1484375e-03
   1.0999878e+00   5.1702301e-03
   1.0999653e+00   8.7420007e-03
   1.0997291e+00   2.4412754e-02
   1.0999831e+00  -6.0952992e-03
   1.0985511e+00   5.6440268e-02
   1.0999613e+00   9.2319006e-03
   1.0999492e+00   1.0571033e-02
   1.0997195e+00   2.4840790e-02
   1.0994841e+00   3.3684182e-02
   1.0999781e+00  -6.9372332e-03
   1.0999999e+00   3.5800091e-04
   1.0999503e+00   1.0457768e-02
   1.0999887e+00   4.9861113e-03
   1.0999938e+00   3.6960820e-03
   1.0998178e+00  -2.0020389e-02
   1.0995167e+00   3.2602499e-02
   1.0998646e+00  -1.7260445e-02
   1.0999888e+00  -4.9624382e-03
   1.0993275e+00  -3.8458208e-02
   1.0997906e+00  -2.1463002e-02
   1.0997113e+00  -2.5199286e-02
   1.0999885e+00   5.0396287e-03
   1.0999377e+00   1.1705689e-02
   1.0999051e+00  -1.4450946e-02
   1.0999922e+00  -4.1445354e-03
   1.0999168e+00   1.3530899e-02
   1.0999872e+00   5.3076720e-03
   1.0998349e+00   1.9057571e-02
   1.0999279e+00   1.2598194e-02
   1.0999346e+00   1.1992692e-02
   1.0997442e+00   2.3719943e-02
   1.0999504e+00  -1.0449241e-02
   1.0998362e+00  -1.8982902e-02
   1.0995501e+00   3.1457318e-02
   1.0999678e+00  -8.4185941e-03
   1.1000000e+00   2.8329865e-04
   1.0997517e+00   2.3368547e-02
   1.0999299e+00   1.2414968e-02
   1.0993559e+00   3.7637150e-02
   1.0992095e+00  -4.1695585e-02
   1.0998809e+00   1.6187062e-02
   1.0998927e+00  -1.5362991e-02
   1.0998660e+00   1.7167863e-02
   1.0999532e+00  -1.0150902e-02
   1.0979193e+00   6.7625840e-02
   1.0988381e+00  -5.0545463e-02
   1.0999595e+00  -9.4430632e-03
   1.0999443e+00   1.1065350e-02
   1.0999459e+00  -1.0910123e-02
   1.0999998e+00  -7.2191640e-04
   1.0999999e+00  -5.2287640e-04
   1.0998861e+00   1.5830818e-02
   1.0998263e+00   1.9546694e-02
   1.0999991e+00  -1.4295492e-03
   1.0999105e+00  -1.4034348e-02
   1.0998946e+00  -1.5226424e-02
   1.0998143e+00   2.0208855e-02
   1.0999996e+00   9.8082294e-04
   1.0999064e+00   1.4346096e-02
   1.0998958e+00  -1.5137435e-02
   1.0998686e+00  -1.7001972e-02
   1.0998483e+00   1.8268840e-02
   1.0999929e+00  -3.9459269e-03
   1.0998238e+00  -1.9688045e-02
   1.0993817e+00  -3.6877668e-02
   1.0999774e+00   7.0528157e-03
   1.0999609e+00   9.2699685e-03
   1.0999066e+00   1.4336269e-02
   1.0999995e+00   1.0151652e-03
   1.0998353e+00  -1.9032828e-02
   1.0998702e+00   1.6895430e-02
   1.0998319e+00  -1.9229693e-02
   1.0999289e+00   1.2507548e-02
   1.0999884e+00   5.0438566e-03
   1.0994051e+00  -3.6171060e-02
   1.0995289e+00   3.2190222e-02
   1.0999930e+00  -3.9166733e-03
   1.0996168e+00   2.9032800e-02
   1.0996358e+00   2.8303090e-02
   1.0999755e+00   7.3358253e-03
   1.0996832e+00   2.6397510e-02
   1.0998356e+00  -1.9019360e-02
   1.0997266e+00  -2.4524367e-02
   1.0999149e+00  -1.3681541e-02
   1.0999932e+00   3.8615903e-03
   1.0997195e+00  -2.4839641e-02
   1.0999796e+00   6.7064504e-03
   1.0997393e+00   2.3948677e-02
   1.0999985e+00   1.8442483e-03
   1.0999689e+00   8.2662787e-03
   1.0996832e+00  -2.6398238e-02
   1.0996571e+00  -2.7464064e-02
   1.0998578e+00   1.7686986e-02
   1.0999808e+00  -6.5054167e-03
   1.0994187e+00  -3.5756909e-02
   1.0999160e+00  -1.3590531e-02
   1.0999720e+00  -7.8458186e-03
   1.0999718e+00  -7.8815983e-03
   1.0999249e+00   1.2857642e-02
   1.0999816e+00  -6.3578327e-03
   1.0999853e+00  -5.6879082e-03
   1.0999457e+00   1.0934005e-02
   1.0999741e+00  -7.5416800e-03
   1.0999917e+00  -4.2799573e-03
   1.0999695e+00   8.1924343e-03
   1.0999906e+00  -4.5587461e-03
   1.0996777e+00   2.6626635e-02
   1.0999750e+00   7.4162561e-03
   1.0994124e+00  -3.5950912e-02
   1.0999789e+00   6.8079641e-03
   1.0999519e+00   1.0282675e-02
   1.0997033e+00   2.5547200e-02
   1.0999584e+00  -9.5639999e-03
   1.0999274e+00  -1.2638509e-02
   1.0997288e+00  -2.4425916e-02
   1.0999384e+00   1.1644981e-02
   1.0999842e+00  -5.8880591e-03
   1.0998780e+00  -1.6382473e-02
   1.0998161e+00  -2.0115995e-02
   1.0991165e+00  -4.4079650e-02
   1.0999641e+00  -8.8837272e-03
   1.0999778e+00   6.9832724e-03
   1.0999164e+00  -1.3558404e-02
   1.0998738e+00   1.6662650e-02
   1.0999910e+00   4.4493865e-03
   1.0999900e+00  -4.6997125e-03
   1.0998523e+00  -1.8023308e-02
   1.0998650e+00   1.7231116e-02
   1.0998711e+00   1.6841641e-02
   1.0999952e+00  -3.2416532e-03
   1.0998977e+00   1.5003274e-02
   1.0999621e+00  -9.1342020e-03
   1.0999996e+00   9.9006051e-04
   1.0996388e+00  -2.8185987e-02
   1.0999148e+00   1.3691188e-02
   1.0999712e+00  -7.9646082e-03
   1.0999945e+00   3.4896455e-03
   1.0999851e+00   5.7269172e-03
   1.0999816e+00  -6.3657549e-03
   1.0999998e+00  -7.4037507e-04
   1.0999389e+00  -1.1590685e-02
   1.0999904e+00   4.6044463e-03
   1.0997113e+00  -2.5198222e-02
   1.0998358e+00   1.9005345e-02
   1.0996190e+00  -2.8947916e-02
   1.0996499e+00   2.7752160e-02
   1.0995830e+00   3.0286505e-02
   1.0999949e+00  -3.3404339e-03
   1.0999210e+00   1.3180535e-02
   1.0998592e+00   1.7597810e-02
   1.0999533e+00  -1.0138097e-02
   1.0997199e+00  -2.4821933e-02
   1.0999923e+00   4.1164393e-03
   1.0999826e+00   6.1943640e-03
   1.0998327e+00  -1.9186167e-02
   1.0993109e+00  -3.8930930e-02
   1.0999043e+00  -1.4506386e-02
   1.0995123e+00  -3.2750919e-02
   1.0999369e+00   1.1783967e-02
   1.0998807e+00   1.6201308e-02
   1.0997724e+00   2.2374737e-02
   1.0998396e+00  -1.8785227e-02
   1.0994287e+00   3.5447867e-02
   1.0998710e+00   1.6846568e-02
   1.0999444e+00   1.1061862e-02
   1.0998688e+00   1.6986935e-02
   1.0998904e+00   1.5528593e-02
   1.0999987e+00   1.6671330e-03
   1.0999999e+00  -4.7831065e-04
   1.0992572e+00  -4.0416962e-02
   1.0999995e+00   1.0935030e-03
   1.0998724e+00  -1.6753013e-02
   1.0999976e+00   2.2839546e-03
   1.0997911e+00  -2.1437822e-02
   1.0994892e+00   3.3517449e-02
   1.0999903e+00  -4.6117118e-03
   1.0999969e+00   2.6002964e-03
   1.0999971e+00   2.5227272e-03
   1.0999907e+00   4.5144525e-03
   1.0999392e+00   1.1569876e-02
   1.0999985e+00  -1.7997278e-03
   1.0997474e+00  -2.3570053e-02
   1.0999793e+00   6.7443084e-03
   1.0999570e+00  -9.7217595e-03
   1.0999600e+00   9.3786243e-03
   1.0999416e+00  -1.1332490e-02
   1.0998071e+00   2.0598669e-02
   1.0998703e+00  -1.6888676e-02
   1.1000000e+00  -2.9877852e-04
   1.0998627e+00  -1.7379201e-02
   1.0998426e+00   1.8606054e-02
   1.0995428e+00   3.1709973e-02
   1.0999946e+00   3.4357838e-03
   1.0996235e+00  -2.8776841e-02
   1.0996062e+00   2.9429492e-02
   1.0999992e+00   1.3052340e-03
   1.0999650e+00   8.7722454e-03
   1.0995659e+00   3.0899290e-02
   1.0998447e+00   1.8484622e-02
   1.0999831e+00  -6.1050203e-03
   1.0999985e+00   1.8224536e-03
   1.0998259e+00   1.9572677e-02
   1.0998865e+00  -1.5804025e-02
   1.0999855e+00   5.6575246e-03
   1.0998486e+00  -1.8248695e-02
   1.0996875e+00  -2.6220309e-02
   1.0999526e+00  -1.0206668e-02
   1.0998889e+00   1.5631613e-02
   1.0999637e+00   8.9302770e-03
   1.0996472e+00   2.7857005e-02
   1.0998756e+00   1.6541863e-02
   1.0996998e+00   2.5698015e-02
   1.0998869e+00  -1.5770165e-02
   1.0997822e+00   2.1890399e-02
   1.1000000e+00  -2.9500189e-04
   1.0996334e+00  -2.8396364e-02
   1.0995848e+00  -3.0220972e-02
   1.0999838e+00  -5.9663752e-03
   1.0993740e+00  -3.7105398e-02
   1.0995790e+00  -3.0429202e-02
   1.0999039e+00  -1.4539740e-02
   1.0999992e+00   1.3046821e-03
   1.0995487e+00   3.1506883e-02
   1.0998841e+00  -1.5968773e-02
   1.0999857e+00  -5.6057539e-03
   1.0997910e+00  -2.1442622e-02
   1.0999998e+00   7.0266169e-04
   1.0997487e+00  -2.3512838e-02
   1.0999471e+00   1.0792764e-02
   1.0999071e+00  -1.4293931e-02
   1.0999605e+00  -9.3246938e-03
   1.0999759e+00   7.2766897e-03
   1.0998163e+00  -2.0101937e-02
   1.0999933e+00   3.8301464e-03
   1.0999892e+00   4.8799334e-03
   1.0995170e+00  -3.2594475e-02
   1.0999049e+00  -1.4462302e-02
   1.0999591e+00   9.4868321e-03
   1.0999954e+00   3.1954692e-03
   1.0999971e+00  -2.5209574e-03
   1.0999621e+00  -9.1293424e-03
   1.0997107e+00  -2.5227352e-02
   1.0999597e+00  -9.4180173e-03
   1.0998236e+00  -1.9697209e-02
   1.0999998e+00   7.2159571e-04
   1.0994010e+00  -3.6295308e-02
   1.0995111e+00  -3.2792585e-02
   1.0999864e+00  -5.4659825e-03
   1.0997469e+00   2.3597023e-02
   1.0997996e+00  -2.0997636e-02
   1.0999978e+00   2.2070481e-03
   1.0999708e+00   8.0150056e-03
   1.0999660e+00   8.6524930e-03
   1.0999845e+00  -5.8355195e-03
   1.0997020e+00   2.5601650e-02
   1.0995982e+00   2.9729191e-02
   1.0994698e+00   3.4148332e-02
   1.0999805e+00  -6.5426657e-03
   1.0999656e+00  -8.7027972e-03
   1.0999646e+00  -8.8197512e-03
   1.0994293e+00   3.5430057e-02
   1.0999940e+00   3.6230567e-03
   1.0999667e+00   8.5620353e-03
   1.0997905e+00  -2.1466222e-02
   1.0999297e+00   1.2435765e-02
   1.0999597e+00   9.4107845e-03
   1.0997719e+00  -2.2401490e-02
   1.0999471e+00  -1.0789095e-02
   1.0998545e+00   1.7889276e-02
   1.0996639e+00   2.7189620e-02
   1.0997651e+00   2.2729814e-02
   1.0999640e+00  -8.9038058e-03
   1.0999842e+00  -5.9038878e-03
   1.0999371e+00   1.1763513e-02
   1.0999961e+00  -2.9177083e-03
   1.0999931e+00  -3.8948473e-03
   1.0999865e+00  -5.4447114e-03
   1.0993585e+00  -3.7562943e-02
   1.0998120e+00  -2.0338539e-02
   1.0999731e+00  -7.6993167e-03
   1.0999672e+00  -8.4889764e-03
   1.0999808e+00   6.4951435e-03
   1.0999669e+00  -8.5398201e-03
   1.0997489e+00  -2.3500155e-02
   1.0998521e+00   1.8036221e-02
   1.0994533e+00  -3.4676637e-02
   1.0999009e+00   1.4761830e-02
   1.0999681e+00  -8.3737650e-03
   1.0998922e+00  -1.5396888e-02
   1.0999986e+00  -1.7349277e-03
   1.0999959e+00  -2.9951069e-03
   1.0999753e+00  -7.3705194e-03
   1.0991923e+00  -4.2144805e-02
   1.0998911e+00  -1.5476149e-02
   1.0989698e+00  -4.7595587e-02
   1.0998146e+00   2.0193382e-02
   1.1000000e+00  -4.8473726e-05
   1.0995978e+00   2.9743219e-02
   1.0993669e+00   3.7314808e-02
   1.0992331e+00   4.1067156e-02
   1.0998037e+00   2.0782600e-02
   1.0996586e+00   2.7404947e-02
   1.0994561e+00   3.4588882e-02
   1.0999988e+00  -1.6490224e-03
   1.0999653e+00  -8.7429481e-03
   1.0997765e+00   2.2174536e-02
   1.0997221e+00   2.4723010e-02
   1.0992324e+00   4.1086991e-02
   1.0999423e+00   1.1261924e-02
   1.0999254e+00   1.2806890e-02
   1.0999072e+00  -1.4289340e-02
   1.0999308e+00  -1.2338494e-02
   1.0999911e+00  -4.4319049e-03
   1.0999981e+00   2.0675375e-03
   1.0998731e+00   1.6706740e-02
   1.0999824e+00  -6.2295354e-03
   1.0999983e+00  -1.9527298e-03
   1.0999994e+00   1.1828200e-03
   1.0999862e+00   5.5175947e-03
   1.0999149e+00   1.3680295e-02
   1.0993721e+00   3.7162142e-02
   1.1000000e+00  -8.7865885e-05
   1.0999997e+00   8.1415673e-04
   1.0996858e+00  -2.6287992e-02
   1.0992784e+00   3.9836810e-02
   1.0998999e+00  -1.4842987e-02
   1.0999986e+00   1.7283728e-03
   1.0999509e+00   1.0395331e-02
   1.0997471e+00  -2.3588034e-02
   1.0997523e+00   2.3343559e-02
   1.0999984e+00   1.8604833e-03
   1.0999975e+00   2.3345944e-03
   1.0999424e+00   1.1257992e-02
   1.0998652e+00  -1.7220563e-02
   1.0999269e+00   1.2679928e-02
   1.0999057e+00  -1.4405199e-02
   1.0996661e+00   2.7100612e-02
   1.0999415e+00  -1.1346630e-02
   1.0995926e+00  -2.9933604e-02
   1.0999311e+00   1.2312729e-02
   1.0998478e+00   1.8297564e-02
   1.0998944e+00   1.5241273e-02
   1.0998530e+00   1.7980961e-02
   1.0984919e+00   5.7581088e-02
   1.0992491e+00   4.0637019e-02
   1.0996488e+00  -2.7793967e-02
   1.0996122e+00  -2.9207397e-02
   1.0997829e+00  -2.1851679e-02
   1.0999213e+00  -1.3156351e-02
   1.0999998e+00   6.3351771e-04
   1.0998470e+00  -1.8347255e-02
   1.0999395e+00   1.1535730e-02
   1.0998540e+00   1.7922241e-02
   1.0998573e+00  -1.7717472e-02
   1.0998424e+00  -1.8620391e-02
   1.0999199e+00  -1.3274324e-02
   1.0998955e+00  -1.5162941e-02
   1.0997326e+00   2.4251628e-02
   1.0998289e+00   1.9399604e-02
   1.0999939e+00  -3.6503552e-03
   1.0997675e+00  -2.2617333e-02
   1.0999701e+00  -8.1126589e-03
   1.0999939e+00   3.6733064e-03
   1.0998914e+00  -1.5459577e-02
   1.0999687e+00   8.2972791e-03
   1.0995767e+00   3.0512360e-02
   1.0999798e+00   6.6712453e-03
   1.0997829e+00   2.1854610e-02
   1.0999763e+00  -7.2264504e-03
   1.0996285e+00   2.8584131e-02
   1.0999879e+00  -5.1609609e-03
   1.0998993e+00   1.4880564e-02
   1.0999760e+00  -7.2695117e-03
   1.0999903e+00  -4.6226136e-03
   1.0999915e+00   4.3123608e-03
   1.0999361e+00   1.1855484e-02
   1.0999863e+00   5.4976098e-03
   1.0999925e+00  -4.0653740e-03
   1.0997766e+00   2.2166966e-02
   1.0999871e+00   5.3208775e-03
   1.0997657e+00  -2.2703649e-02
   1.0996565e+00  -2.7485935e-02
   1.0997086e+00  -2.5316291e-02
   1.0999238e+00  -1.2951004e-02
   1.0992426e+00  -4.0812786e-02
   1.0989946e+00  -4.7020928e-02
   1.0998185e+00   1.9981611e-02
   1.0998576e+00   1.7696217e-02
   1.0999948e+00  -3.3685326e-03
   1.0992665e+00  -4.0164269e-02
   1.0999825e+00   6.2018554e-03
   1.0999432e+00   1.1181489e-02
   1.0999823e+00  -6.2389854e-03
   1.0999457e+00   1.0930516e-02
   1.0999597e+00   9.4115242e-03
   1.0998491e+00  -1.8220998e-02
   1.0985454e+00  -5.6550404e-02
   1.0997282e+00  -2.4449859e-02
   1.0987122e+00   5.3212120e-02
   1.0999197e+00  -1.3287525e-02
   1.0999895e+00   4.8144683e-03
   1.0999900e+00   4.6861414e-03
   1.0995916e+00  -2.9971346e-02
   1.1000000e+00   2.6114025e-04
   1.0999562e+00  -9.8112921e-03
   1.0998964e+00   1.5096685e-02
   1.0999703e+00  -8.0852278e-03
   1.0998234e+00   1.9711776e-02
   1.0997324e+00   2.4262573e-02
   1.0999794e+00   6.7354747e-03
   1.0999953e+00  -3.2143686e-03
   1.0999983e+00  -1.9453154e-03
   1.0998792e+00  -1.6304502e-02
   1.0999537e+00   1.0090241e-02
   1.0998798e+00  -1.6259563e-02
   1.0998705e+00   1.6880662e-02
   1.0999771e+00   7.0907199e-03
   1.0999985e+00   1.8253740e-03
   1.0998217e+00  -1.9807371e-02
   1.0999602e+00  -9.3600647e-03
   1.0999882e+00   5.0964368e-03
   1.0999992e+00   1.3647250e-03
   1.0999920e+00   4.1993764e-03
   1.0999455e+00   1.0952218e-02
   1.0997611e+00  -2.2925362e-02
   1.0999195e+00  -1.3307932e-02
   1.0997523e+00  -2.3341390e-02
   1.0997265e+00  -2.4529908e-02
   1.0999431e+00  -1.1191678e-02
   1.0994925e+00   3.3410148e-02
   1.0999939e+00   3.6744463e-03
   1.0999925e+00   4.0597582e-03
   1.0997361e+00   2.4094517e-02
   1.0999930e+00   3.9240544e-03
   1.0999269e+00  -1.2680854e-02
   1.0992856e+00   3.9639001e-02
   1.0999976e+00   2.3122127e-03
   1.1000000e+00   1.7878970e-04
   1.0999867e+00   5.4166323e-03
   1.0999841e+00   5.9120870e-03
   1.0999655e+00   8.7057383e-03
   1.0999895e+00   4.7962638e-03
   1.0999457e+00  -1.0931534e-02
   1.0999964e+00   2.8191683e-03
   1.0998355e+00   1.9021079e-02
   1.0994678e+00  -3.4213391e-02
   1.0999999e+00  -4.6507939e-04
   1.0995554e+00  -3.1270974e-02
   1.0999807e+00   6.5197946e-03
   1.0999111e+00  -1.3980941e-02
   1.1000000e+00   1.1676853e-04
   1.0999847e+00   5.7949234e-03
   1.0998248e+00  -1.9632250e-02
   1.0997948e+00   2.1246470e-02
   1.0999165e+00   1.3551844e-02
   1.0999899e+00  -4.7198790e-03
   1.0991376e+00  -4.3548166e-02
   1.0995311e+00   3.2114153e-02
   1.0999531e+00  -1.0160572e-02
   1.1000000e+00   4.9880538e-05
   1.0998730e+00  -1.6712935e-02
   1.0999984e+00   1.8569850e-03
   1.0994576e+00  -3.4540214e-02
   1.0997449e+00   2.3687926e-02
   1.0999991e+00   1.3972443e-03
   1.0999843e+00   5.8765480e-03
   1.0999473e+00   1.0768813e-02
   1.0999286e+00   1.2534262e-02
   1.0999302e+00   1.2389790e-02
   1.0999560e+00  -9.8413469e-03
   1.0997879e+00   2.1600786e-02
   1.0999991e+00   1.4097724e-03
   1.0998455e+00   1.8434690e-02
   1.0998247e+00   1.9639159e-02
   1.0996457e+00  -2.7918505e-02
   1.0997434e+00   2.3760412e-02
   1.0994935e+00   3.3378372e-02
   1.0999809e+00   6.4809531e-03
   1.0997404e+00  -2.3897582e-02
   1.0995547e+00   3.1297285e-02
   1.0991093e+00   4.4257232e-02
   1.0996472e+00  -2.7855517e-02
   1.0998955e+00   1.5160139e-02
   1.0999391e+00  -1.1579079e-02
   1.0994547e+00   3.4631333e-02
   1.0998257e+00  -1.9581808e-02
   1.0999798e+00  -6.6624933e-03
   1.0997621e+00   2.2876302e-02
   1.0997364e+00   2.4080383e-02
   1.0999561e+00  -9.8250574e-03
   1.0993411e+00  -3.8066370e-02
   1.0997420e+00   2.3823743e-02
   1.0998126e+00  -2.0303060e-02
   1.0999018e+00  -1.4694936e-02
   1.0999965e+00  -2.7944775e-03
   1.0999219e+00  -1.3108766e-02
   1.0998462e+00  -1.8392384e-02
   1.0997067e+00   2.5399617e-02
   1.0999571e+00   9.7162529e-03
   1.0983107e+00   6.0938678e-02
   1.0992645e+00   4.0218240e-02
   1.0996943e+00   2.5930050e-02
   1.0993102e+00   3.8949884e-02
   1.0994702e+00  -3.4137375e-02
   1.0998197e+00   1.9915516e-02
   1.0999993e+00   1.2796405e-03
   1.0999995e+00   1.0783492e-03
   1.0999959e+00  -3.0056911e-03
   1.0995583e+00  -3.1170023e-02
   1.0999471e+00  -1.0785738e-02
   1.0999432e+00  -1.1182173e-02
   1.0999270e+00  -1.2668337e-02
   1.0999943e+00   3.5526356e-03
   1.0993227e+00  -3.8596182e-02
   1.0999942e+00   3.5668465e-03
   1.0996574e+00   2.7453204e-02
   1.0996603e+00   2.7334077e-02
   1.0999435e+00   1.1148777e-02
   1.0999571e+00   9.7165714e-03
   1.0999986e+00  -1.7720427e-03
   1.0999425e+00   1.1248955e-02
   1.0997439e+00   2.3733028e-02
   1.0999143e+00   1.3732458e-02
   1.0999872e+00  -5.3106051e-03
   1.0996273e+00   2.8630499e-02
   1.0998814e+00  -1.6150253e-02
   1.0999968e+00   2.6425180e-03
   1.0997664e+00  -2.2669916e-02
   1.0999817e+00   6.3405968e-03
   1.0999980e+00  -2.1147753e-03
   1.0999702e+00   8.0994389e-03
   1.0995968e+00   2.9779666e-02
   1.0988584e+00   5.0102864e-02
   1.0999966e+00  -2.7352096e-03
   1.0998809e+00  -1.6186585e-02
   1.0992837e+00  -3.9690924e-02
   1.0999926e+00   4.0329452e-03
   1.0999958e+00   3.0365776e-03
   1.0999810e+00  -6.4616952e-03
   1.0995712e+00  -3.0712069e-02
   1.0997769e+00   2.2155558e-02
   1.0999081e+00  -1.4218220e-02
   1.0999912e+00   4.4030782e-03
   1.0999162e+00   1.3578661e-02
   1.0998851e+00  -1.5900789e-02
   1.0999640e+00   8.9006242e-03
   1.0997452e+00  -2.3677065e-02
   1.0997096e+00   2.5276185e-02
   1.0999787e+00   6.8533596e-03
   1.0999091e+00  -1.4144517e-02
   1.0995493e+00   3.1486786e-02
   1.0999800e+00   6.6301548e-03
   1.0999868e+00   5.3794965e-03
   1.0999174e+00  -1.3479214e-02
   1.0999085e+00   1.4186659e-02
   1.0995009e+00  -3.3134082e-02
   1.0996473e+00  -2.7853780e-02
   1.0999983e+00   1.9094414e-03
   1.0984785e+00   5.7836403e-02
   1.0999993e+00   1.2578006e-03
   1.0999728e+00  -7.7372801e-03
   1.0998315e+00   1.9250248e-02
   1.1000000e+00   2.7855754e-04
   1.0995755e+00  -3.0558290e-02
   1.0999971e+00   2.5363241e-03
   1.0998176e+00  -2.0029421e-02
   1.0997896e+00   2.1513228e-02
   1.0999769e+00  -7.1260876e-03
   1.0999782e+00  -6.9177871e-03
   1.0999738e+00   7.5849996e-03
   1.0999858e+00   5.5912611e-03
   1.0999999e+00   5.7243734e-04
   1.0999978e+00   2.2166558e-03
   1.0998452e+00   1.8453853e-02
   1.0995696e+00  -3.0768243e-02
   1.0991731e+00   4.2644599e-02
   1.0998910e+00  -1.5487191e-02
   1.0999300e+00  -1.2409727e-02
   1.0999998e+00  -6.0512243e-04
   1.0999914e+00  -4.3470086e-03
   1.1000000e+00  -3.2162654e-04
   1.0999945e+00   3.4696658e-03
   1.0999192e+00  -1.3335555e-02
   1.0997744e+00   2.2275435e-02
   1.0999881e+00   5.1080208e-03
   1.0999004e+00  -1.4804235e-02
   1.0989148e+00  -4.8850326e-02
   1.0999908e+00   4.4932455e-03
   1.0991484e+00  -4.3276587e-02
   1.0999861e+00  -5.5353903e-03
   1.0999983e+00  -1.9108097e-03
   1.0992304e+00  -4.1140049e-02
   1.0999883e+00   5.0838165e-03
   1.0992681e+00   4.0119970e-02
   1.0997750e+00   2.2246244e-02
   1.0999848e+00   5.7917879e-03
   1.0993686e+00  -3.7266397e-02
   1.0999805e+00  -6.5580254e-03
   1.0995538e+00   3.1327117e-02
   1.0997242e+00   2.4630610e-02
   1.0999433e+00   1.1167396e-02
   1.0991403e+00  -4.3480040e-02
   1.0999702e+00  -8.0997526e-03
   1.0995671e+00   3.0858788e-02
   1.0997696e+00  -2.2512476e-02
   1.0998809e+00   1.6186213e-02
   1.0999966e+00   2.7256249e-03
   1.0999852e+00   5.6970731e-03
   1.0995289e+00   3.2189808e-02
   1.0999260e+00   1.2761547e-02
   1.0999998e+00  -5.9627641e-04
   1.0999983e+00   1.9179479e-03
   1.0999952e+00  -3.2540542e-03
   1.0999688e+00  -8.2811102e-03
   1.0997056e+00   2.5446968e-02
   1.0998634e+00   1.7336995e-02
   1.0998213e+00  -1.9828874e-02
   1.0999625e+00  -9.0809905e-03
   1.0999973e+00  -2.4428188e-03
   1.0999931e+00   3.9041197e-03
   1.0999935e+00  -3.7705276e-03
   1.0999774e+00   7.0534516e-03
   1.0998465e+00  -1.8374103e-02
   1.0999201e+00  -1.3255614e-02
   1.0988932e+00   4.9332248e-02
   1.0999750e+00   7.4182939e-03
   1.0999074e+00  -1.4271255e-02
   1.0999932e+00  -3.8574532e-03
   1.0999896e+00   4.7765618e-03
   1.0998644e+00  -1.7271189e-02
   1.0999651e+00  -8.7589326e-03
   1.0991843e+00   4.2354317e-02
   1.0999872e+00  -5.3148199e-03
   1.0987389e+00   5.2657662e-02
   1.0999996e+00   9.6356175e-04
   1.0999786e+00  -6.8691374e-03
   1.0999005e+00  -1.4793630e-02
   1.0999505e+00   1.0439864e-02
   1.0993622e+00   3.7451886e-02
   1.0997907e+00   2.1455251e-02
   1.0999908e+00   4.4944140e-03
   1.0995749e+00  -3.0578508e-02
   1.0995369e+00   3.1914331e-02
   1.0999675e+00  -8.4582501e-03
   1.0990153e+00   4.6532742e-02
   1.0999910e+00  -4.4423638e-03
   1.0997685e+00  -2.2567823e-02
   1.0999313e+00   1.2296387e-02
   1.0999863e+00   5.4909992e-03
   1.0997065e+00   2.5409516e-02
   1.0994702e+00  -3.4135933e-02
   1.0994823e+00  -3.3744295e-02
   1.0999094e+00  -1.4114635e-02
   1.0991743e+00   4.2611758e-02
   1.0999178e+00  -1.3449360e-02
   1.0997684e+00  -2.2571553e-02
   1.0999314e+00  -1.2285555e-02
   1.0999246e+00   1.2877090e-02
   1.0999168e+00  -1.3530027e-02
   1.0999892e+00   4.8843922e-03
   1.0995781e+00  -3.0462889e-02
   1.0998211e+00   1.9835646e-02
   1.0999968e+00   2.6554192e-03
   1.0999751e+00  -7.4060060e-03
   1.0994311e+00   3.5371662e-02
   1.0999658e+00  -8.6803414e-03
   1.0998945e+00   1.5237455e-02
   1.0999205e+00   1.3222245e-02
   1.0998734e+00   1.6687497e-02
   1.0999653e+00  -8.7396964e-03
   1.0999968e+00   2.6591268e-03
   1.0999900e+00  -4.6869345e-03
   1.0999153e+00   1.3653681e-02
   1.0998559e+00   1.7805699e-02
   1.0999619e+00   9.1498063e-03
   1.0999507e+00   1.0409260e-02
   1.0999661e+00  -8.6398676e-03
   1.0998392e+00   1.8806639e-02
   1.0999992e+00   1.3316042e-03
   1.0993996e+00  -3.6338069e-02
   1.0999529e+00   1.0184547e-02
   1.0999724e+00   7.7943058e-03
   1.0997285e+00   2.4439709e-02
   1.0998867e+00  -1.5787024e-02
   1.0998308e+00   1.9293871e-02
   1.0999253e+00   1.2816414e-02
   1.0998873e+00  -1.5744704e-02
   1.0996297e+00   2.8541258e-02
   1.0995584e+00   3.1166564e-02
   1.0996479e+00  -2.7830102e-02
   1.0996205e+00  -2.8893392e-02
   1.0999331e+00  -1.2135458e-02
   1.0999044e+00  -1.4502334e-02
   1.0999042e+00  -1.4520404e-02
   1.0999446e+00  -1.1038168e-02
   1.0997636e+00   2.2802374e-02
   1.0999265e+00   1.2715348e-02
   1.0998512e+00   1.8094620e-02
   1.0999979e+00   2.1237769e-03
   1.0999883e+00  -5.0742879e-03
   1.0994703e+00   3.4132263e-02
   1.0999999e+00  -4.7011341e-04
   1.0998870e+00   1.5768479e-02
   1.0999991e+00  -1.4145938e-03
   1.0999823e+00  -6.2412222e-03
   1.0999767e+00   7.1605821e-03
   1.0996901e+00  -2.6108481e-02
   1.0999329e+00  -1.2151943e-02
   1.0999933e+00  -3.8344857e-03
   1.0995027e+00   3.3072742e-02
   1.0998405e+00   1.8730887e-02
   1.0992408e+00  -4.0861558e-02
   1.0994094e+00  -3.6040907e-02
   1.0999992e+00  -1.3003593e-03
   1.0999994e+00  -1.1169438e-03
   1.0999997e+00   7.9397164e-04
   1.0999163e+00   1.3568472e-02
   1.0999388e+00   1.1599821e-02
   1.0998089e+00   2.0504353e-02
   1.0992977e+00   3.9300047e-02
   1.0999985e+00  -1.8109089e-03
   1.0999389e+00  -1.1594090e-02
   1.0984957e+00  -5.7507557e-02
   1.0989876e+00   4.7183390e-02
   1.0999036e+00  -1.4560674e-02
   1.0998805e+00   1.6212578e-02
   1.0999112e+00  -1.3977399e-02
   1.0994493e+00   3.4802140e-02
   1.0999237e+00   1.2952254e-02
   1.0999995e+00  -1.0738233e-03
   1.0999926e+00  -4.0463115e-03
   1.0999908e+00   4.4928440e-03
   1.0999659e+00  -8.6616726e-03
   1.0994192e+00   3.5742037e-02
   1.0999130e+00   1.3832504e-02
   1.0997979e+00   2.1086601e-02
   1.0999918e+00  -4.2452071e-03
   1.0999736e+00  -7.6146715e-03
   1.0993978e+00  -3.6394041e-02
   1.0999580e+00  -9.6135903e-03
   1.0999989e+00   1.5419341e-03
   1.0999996e+00  -9.6185323e-04
   1.0993322e+00  -3.8324173e-02
   1.0999141e+00  -1.3749149e-02
   1.0992784e+00  -3.9837933e-02
   1.0993972e+00  -3.6410589e-02
   1.0999719e+00   7.8601778e-03
   1.0999299e+00   1.2415923e-02
   1.0999667e+00  -8.5574182e-03
   1.0999994e+00  -1.1863901e-03
   1.0999996e+00   8.8963323e-04
   1.0999844e+00   5.8640010e-03
   1.0998871e+00   1.5756796e-02
   1.0999970e+00   2.5795284e-03
   1.0997224e+00  -2.4709588e-02
   1.0999875e+00   5.2435207e-03
   1.0999820e+00   6.3003153e-03
   1.0997652e+00  -2.2727801e-02
   1.0998969e+00   1.5057971e-02
   1.0999182e+00  -1.3417200e-02
   1.0989572e+00  -4.7885822e-02
   1.0987510e+00   5.2405011e-02
   1.0996612e+00   2.7298546e-02
   1.0999307e+00   1.2342931e-02
   1.0999447e+00   1.1027501e-02
   1.0997622e+00   2.2873386e-02
   1.0999073e+00   1.4282637e-02
   1.0999947e+00   3.4125965e-03
   1.0999689e+00   8.2762693e-03
   1.0998652e+00   1.7222043e-02
   1.0999130e+00   1.3831979e-02
   1.0999856e+00   5.6225090e-03
   1.0999998e+00   7.0398239e-04
   1.0998621e+00  -1.7418603e-02
   1.0998534e+00   1.7957710e-02
   1.0999985e+00  -1.8353749e-03
   1.0999699e+00   8.1393157e-03
   1.0999914e+00   4.3448823e-03
   1.0997848e+00  -2.1759723e-02
   1.0999993e+00   1.2556826e-03
   1.0985913e+00  -5.5651626e-02
   1.0995551e+00  -3.1282617e-02
   1.0998917e+00   1.5432464e-02
   1.0999072e+00   1.4286797e-02
   1.0999065e+00   1.4342671e-02
   1.0999152e+00  -1.3658470e-02
   1.0999999e+00  -4.2195505e-04
   1.0999836e+00   6.0077769e-03
   1.0996873e+00  -2.6225958e-02
   1.0998328e+00  -1.9179522e-02
   1.0996921e+00  -2.6023517e-02
   1.0999532e+00   1.0148789e-02
   1.0999591e+00   9.4914811e-03
   1.0999968e+00  -2.6475978e-03
   1.0999985e+00  -1.8164255e-03
   1.0999604e+00  -9.3368788e-03
   1.0998318e+00  -1.9233476e-02
   1.0998853e+00   1.5888069e-02
   1.0998436e+00  -1.8546098e-02
   1.0998463e+00  -1.8388799e-02
   1.0999983e+00  -1.9560216e-03
   1.0993337e+00  -3.8279711e-02
   1.0994476e+00  -3.4855332e-02
   1.0997696e+00  -2.2514165e-02
   1.0999366e+00   1.1806366e-02
   1.0999740e+00   7.5621206e-03
   1.0999960e+00   2.9638106e-03
   1.0989278e+00   4.8555530e-02
   1.0995927e+00  -2.9929686e-02
   1.0989337e+00  -4.8422618e-02
   1.0999931e+00   3.8957213e-03
   1.0997111e+00   2.5209337e-02
   1.0999980e+00   2.0855891e-03
   1.0999678e+00   8.4142201e-03
   1.0999929e+00   3.9517360e-03
   1.0997201e+00  -2.4811192e-02
   1.0998365e+00  -1.8963210e-02
   1.0998643e+00  -1.7276278e-02
   1.0997700e+00   2.2493222e-02
   1.0999097e+00   1.4096284e-02
   1.0997866e+00  -2.1668394e-02
   1.0998538e+00   1.7935687e-02
   1.0993453e+00   3.7946689e-02
   1.0996285e+00   2.8587027e-02
   1.0999731e+00  -7.6893679e-03
   1.0998871e+00   1.5762498e-02
   1.0997699e+00  -2.2497962e-02
   1.0996692e+00  -2.6975019e-02
   1.0995069e+00   3.2932358e-02
   1.0998552e+00   1.7849892e-02
   1.0989901e+00  -4.7124845e-02
   1.1000000e+00  -2.9384101e-04
   1.0999557e+00  -9.8702041e-03
   1.0999977e+00  -2.2494242e-03
   1.0999840e+00  -5.9351739e-03
   1.0999415e+00   1.1345544e-02
   1.0996923e+00  -2.6017767e-02
   1.0999987e+00  -1.6671259e-03
   1.0999910e+00  -4.4477743e-03
   1.0996775e+00   2.6634147e-02
   1.0999919e+00   4.2113437e-03
   1.0997255e+00   2.4571836e-02
   1.0998436e+00  -1.8550630e-02
   1.0996958e+00  -2.5869700e-02
   1.0999754e+00   7.3597914e-03
   1.0999026e+00  -1.4635379e-02
   1.0998699e+00  -1.6914828e-02
   1.0995571e+00  -3.1210967e-02
   1.0998896e+00   1.5583087e-02
   1.0999991e+00   1.3737884e-03
   1.0999581e+00   9.5977964e-03
   1.0999997e+00  -8.2820382e-04
   1.0999918e+00   4.2547256e-03
   1.0999434e+00   1.1159562e-02
   1.0999942e+00   3.5682757e-03
   1.0999879e+00  -5.1577855e-03
   1.0995339e+00  -3.2020491e-02
   1.0999436e+00   1.1137043e-02
   1.0999343e+00   1.2021111e-02
   1.0999573e+00  -9.6882047e-03
   1.0997842e+00   2.1785527e-02
   1.0999587e+00   9.5346100e-03
   1.0999978e+00   2.1793371e-03
   1.0999885e+00  -5.0356752e-03
   1.0999753e+00   7.3713642e-03
   1.0999727e+00  -7.7513750e-03
   1.0997908e+00   2.1454314e-02
   1.0993306e+00  -3.8370310e-02
   1.0995249e+00  -3.2325531e-02
   1.0997165e+00  -2.4974296e-02
   1.0999647e+00  -8.8065219e-03
   1.0993776e+00   3.6999706e-02
   1.0998369e+00   1.8944685e-02
   1.0999760e+00   7.2677178e-03
   1.0999975e+00   2.3471160e-03
   1.0999727e+00  -7.7530747e-03
   1.0999772e+00   7.0748326e-03
   1.0999981e+00  -2.0188349e-03
   1.0999507e+00  -1.0413767e-02
   1.0998162e+00  -2.0109656e-02
   1.0999340e+00   1.2046127e-02
   1.0999078e+00   1.4238466e-02
   1.0996852e+00   2.6316591e-02
   1.1000000e+00   2.3763885e-04
   1.0995632e+00   3.0995958e-02
   1.0999292e+00  -1.2478439e-02
   1.0998580e+00   1.7673251e-02
   1.0999676e+00  -8.4430224e-03
   1.0999629e+00  -9.0388228e-03
   1.0999981e+00   2.0248653e-03
   1.0998616e+00   1.7450131e-02
   1.0999969e+00   2.6279699e-03
   1.0997458e+00   2.3649016e-02
   1.0998219e+00  -1.9793666e-02
   1.0998668e+00   1.7117582e-02
   1.0988993e+00   4.9197382e-02
   1.0990454e+00   4.5816713e-02
   1.0994783e+00  -3.3874315e-02
   1.0990889e+00   4.4760832e-02
   1.0990309e+00  -4.6163059e-02
   1.0997358e+00   2.4108659e-02
   1.0998908e+00   1.5497338e-02
   1.0999265e+00   1.2714387e-02
   1.0999982e+00  -1.9834513e-03
   1.0999994e+00   1.1509297e-03
   1.0999823e+00   6.2472902e-03
   1.0999793e+00   6.7504350e-03
   1.0999553e+00  -9.9145822e-03
   1.0999970e+00  -2.5697812e-03
   1.0999157e+00  -1.3619174e-02
   1.0998646e+00  -1.7259655e-02
   1.0999962e+00   2.8747067e-03
   1.0999472e+00  -1.0778774e-02
   1.0999533e+00  -1.0138039e-02
   1.0999819e+00  -6.3017075e-03
   1.0997440e+00   2.3729813e-02
   1.0998332e+00   1.9154851e-02
   1.0999996e+00   9.4163922e-04
   1.0998860e+00   1.5834499e-02
   1.0999941e+00  -3.5960496e-03
   1.0999940e+00  -3.6321533e-03
   1.0999854e+00   5.6608558e-03
   1.0999761e+00   7.2473357e-03
   1.0999761e+00   7.2564429e-03
   1.0998277e+00   1.9469833e-02
   1.0998158e+00   2.0129895e-02
   1.0999494e+00  -1.0550513e-02
   1.0999313e+00   1.2290491e-02
   1.0992878e+00  -3.9576853e-02
   1.0996769e+00   2.6660499e-02
   1.0999791e+00   6.7836038e-03
   1.0998537e+00   1.7938869e-02
   1.0998760e+00   1.6519478e-02
   1.0999401e+00   1.1481338e-02
   1.0998486e+00   1.8248294e-02
   1.0998970e+00   1.5051855e-02
   1.0998679e+00   1.7046816e-02
   1.0997077e+00   2.5357989e-02
   1.0998809e+00   1.6184742e-02
   1.0999908e+00  -4.5103725e-03
   1.0999810e+00   6.4643780e-03
   1.0998803e+00  -1.6228973e-02
   1.0995759e+00   3.0544144e-02
   1.0999944e+00   3.4942784e-03
   1.0998841e+00  -1.5964390e-02
   1.0999620e+00   9.1442201e-03
   1.0999889e+00   4.9313069e-03
   1.0998997e+00  -1.4852981e-02
   1.0999630e+00  -9.0235356e-03
   1.0996938e+00   2.5954001e-02
   1.0999794e+00   6.7306149e-03
   1.0999725e+00  -7.7813203e-03
   1.0994829e+00   3.3725363e-02
   1.0993795e+00   3.6943035e-02
   1.0999969e+00  -2.6310333e-03
   1.0999507e+00  -1.0415187e-02
   1.0999929e+00  -3.9425461e-03
   1.0997054e+00   2.5454582e-02
   1.0999881e+00  -5.1164209e-03
   1.0998348e+00   1.9060983e-02
   1.0998426e+00   1.8606536e-02
   1.0996873e+00   2.6228836e-02
   1.0999329e+00   1.2148901e-02
   1.0999255e+00   1.2800729e-02
   1.0997058e+00   2.5439338e-02
   1.0999791e+00   6.7811017e-03
   1.0998721e+00   1.6771729e-02
   1.0999678e+00  -8.4213353e-03
   1.0998637e+00   1.7313963e-02
   1.0999919e+00  -4.2092466e-03
   1.0999403e+00   1.1458017e-02
   1.0994380e+00   3.5156999e-02
   1.0999591e+00  -9.4870728e-03
   1.0999151e+00   1.3664400e-02
   1.0994788e+00   3.3859541e-02
   1.0999965e+00  -2.7785346e-03
   1.0997130e+00  -2.5125508e-02
   1.0999990e+00  -1.5096674e-03
   1.0999733e+00  -7.6588622e-03
   1.0998976e+00   1.5011968e-02
   1.1000000e+00   1.2039267e-04
   1.0997086e+00  -2.5320025e-02
   1.0998946e+00  -1.5225616e-02
   1.0999169e+00   1.3518331e-02
   1.0999717e+00   7.8858419e-03
   1.0999107e+00   1.4019390e-02
   1.0999574e+00   9.6820663e-03
   1.0999958e+00   3.0316197e-03
   1.0989279e+00   4.8554369e-02
   1.0999994e+00  -1.1120309e-03
   1.0999087e+00  -1.4173718e-02
   1.0996720e+00  -2.6861583e-02
   1.0998376e+00  -1.8903654e-02
   1.0998061e+00   2.0653273e-02
   1.1000000e+00   8.2179084e-05
   1.0998630e+00   1.7359445e-02
   1.0999558e+00  -9.8624397e-03
   1.0999657e+00  -8.6833488e-03
   1.0999561e+00   9.8275473e-03
   1.0999794e+00  -6.7339716e-03
   1.0998915e+00   1.5447526e-02
   1.0990563e+00   4.5555937e-02
   1.0995699e+00   3.0756334e-02
   1.0999835e+00   6.0223955e-03
   1.0997934e+00   2.1318195e-02
   1.0999979e+00   2.1729203e-03
   1.0999997e+00   8.5949935e-04
   1.0999996e+00  -8.7805616e-04
   1.0998221e+00  -1.9784476e-02
   1.0996451e+00   2.7940220e-02
   1.0999808e+00  -6.5016315e-03
   1.0998429e+00   1.8587367e-02
   1.0996818e+00  -2.6456504e-02
   1.0999194e+00  -1.3318930e-02
   1.0999543e+00   1.0026403e-02
   1.1000000e+00  -2.7021547e-04
   1.0995212e+00   3.2450847e-02
   1.0999321e+00  -1.2221538e-02
   1.0994854e+00  -3.3643141e-02
   1.0999387e+00   1.1617329e-02
   1.1000000e+00   1.9677709e-04
   1.0998446e+00  -1.8490663e-02
   1.0995331e+00  -3.2047606e-02
   1.0994593e+00   3.4484343e-02
   1.0999649e+00   8.7936632e-03
   1.0999923e+00  -4.1207493e-03
   1.0999887e+00  -4.9902321e-03
   1.0996927e+00   2.6001200e-02
   1.0989958e+00  -4.6991160e-02
   1.0999543e+00  -1.0029018e-02
   1.0997623e+00  -2.2865430e-02
   1.0999184e+00   1.3398778e-02
   1.0999652e+00   8.7476001e-03
   1.0998390e+00   1.8821920e-02
   1.0993869e+00  -3.6722305e-02
   1.0992668e+00   4.0156934e-02
   1.0999950e+00   3.3296004e-03
   1.0998712e+00  -1.6832546e-02
   1.0999916e+00  -4.3088800e-03
   1.0997997e+00   2.0988739e-02
   1.0998049e+00   2.0714906e-02
   1.0998899e+00   1.5559645e-02
   1.0999017e+00   1.4706704e-02
   1.0989727e+00  -4.7528203e-02
   1.0995590e+00  -3.1143295e-02
   1.0999855e+00   5.6389339e-03
   1.0999542e+00  -1.0038995e-02
   1.0998825e+00   1.6074297e-02
   1.0999901e+00  -4.6690317e-03
   1.0999975e+00   2.3527242e-03
   1.0999099e+00  -1.4082285e-02
   1.0999386e+00   1.1624260e-02
   1.0993430e+00   3.8012992e-02
   1.0997750e+00   2.2246530e-02
   1.0998105e+00  -2.0418398e-02
   1.0993701e+00  -3.7220750e-02
   1.0999175e+00   1.3467971e-02
   1.0999900e+00  -4.6914726e-03
   1.0998840e+00  -1.5974176e-02
   1.0995392e+00   3.1837564e-02
   1.0999334e+00  -1.2100601e-02
   1.0999340e+00   1.2049361e-02
   1.0999849e+00   5.7604607e-03
   1.0999403e+00  -1.1464395e-02
   1.0998521e+00   1.8035629e-02
   1.0999427e+00  -1.1226869e-02
   1.0999792e+00   6.7658987e-03
   1.0999941e+00  -3.6026652e-03
   1.0999963e+00   2.8633770e-03
   1.0999885e+00  -5.0374320e-03
   1.0999912e+00   4.4019021e-03
   1.0996406e+00   2.8116813e-02
   1.0999959e+00  -3.0027010e-03
   1.0990249e+00  -4.6306896e-02
   1.0997179e+00  -2.4909931e-02
   1.0998603e+00  -1.7533064e-02
   1.0999723e+00  -7.8118702e-03
   1.0996945e+00  -2.5924942e-02
   1.0999795e+00   6.7218913e-03
   1.0999956e+00   3.1264959e-03
   1.0999923e+00  -4.1193012e-03
   1.0998263e+00   1.9548167e-02
   1.0999954e+00   3.1644955e-03
   1.0995709e+00  -3.0721059e-02
   1.0998153e+00  -2.0158172e-02
   1.0999293e+00  -1.2467080e-02
   1.0997068e+00   2.5394264e-02
   1.0999551e+00   9.9392075e-03
   1.0998969e+00   1.5060720e-02
   1.0996330e+00  -2.8413175e-02
   1.0999054e+00   1.4429395e-02
   1.0996795e+00   2.6550506e-02
   1.0999888e+00   4.9670058e-03
   1.0998359e+00   1.8997569e-02
   1.0997668e+00  -2.2649208e-02
   1.0996727e+00   2.6831134e-02
   1.0998555e+00  -1.7829063e-02
   1.0999960e+00  -2.9793861e-03
   1.0996698e+00  -2.6950161e-02
   1.0994224e+00   3.5642496e-02
   1.0999971e+00  -2.5219011e-03
   1.0993070e+00  -3.9039067e-02
   1.0994787e+00  -3.3862452e-02
   1.0992721e+00  -4.0010632e-02
   1.0999960e+00  -2.9756144e-03
   1.0999999e+00  -5.1610484e-04
   1.0993448e+00  -3.7960462e-02
   1.0999154e+00   1.3646097e-02
   1.0999315e+00  -1.2275481e-02
   1.0987508e+00   5.2409460e-02
   1.0998284e+00  -1.9431023e-02
   1.0999600e+00  -9.3759830e-03
   1.0997919e+00  -2.1393342e-02
   1.0999910e+00  -4.4492530e-03
   1.0999973e+00   2.4259280e-03
   1.0993452e+00   3.7949754e-02
   1.0999914e+00   4.3509350e-03
   1.0998522e+00  -1.8028596e-02
   1.0999989e+00  -1.5369679e-03
   1.0999571e+00   9.7101229e-03
   1.0999999e+00  -3.6739838e-04
   1.0999948e+00  -3.3972166e-03
   1.0999432e+00   1.1180317e-02
   1.0999307e+00   1.2347032e-02
   1.0999859e+00  -5.5642131e-03
   1.0999994e+00  -1.1636078e-03
   1.0998490e+00  -1.8223146e-02
   1.0999395e+00  -1.1538824e-02
   1.0999969e+00  -2.6248851e-03
   1.0995481e+00   3.1527629e-02
   1.0998041e+00  -2.0757856e-02
   1.0997324e+00  -2.4260094e-02
   1.0994836e+00  -3.3703382e-02
   1.0999246e+00  -1.2877695e-02
   1.0999228e+00   1.3033019e-02
   1.0999766e+00  -7.1726532e-03
   1.0997666e+00   2.2656774e-02
   1.0996979e+00  -2.5779776e-02
   1.0992568e+00   4.0429907e-02
   1.0999086e+00   1.4177282e-02
   1.0993114e+00   3.8915687e-02
   1.0997730e+00   2.2345531e-02
   1.0997242e+00  -2.4632356e-02
   1.0999583e+00  -9.5740519e-03
   1.0994535e+00   3.4668629e-02
   1.0991497e+00   4.3241945e-02
   1.0999962e+00   2.8761770e-03
   1.0997986e+00   2.1048586e-02
   1.0999517e+00   1.0309492e-02
   1.0999940e+00   3.6209850e-03
   1.0998814e+00   1.6155313e-02
   1.0996837e+00  -2.6378707e-02
   1.0998896e+00  -1.5586870e-02
   1.0999978e+00  -2.2140224e-03
   1.0999572e+00  -9.7083741e-03
   1.0998754e+00   1.6559196e-02
   1.0999673e+00   8.4810834e-03
   1.0995306e+00   3.2132538e-02
   1.0999882e+00   5.1041207e-03
   1.0995620e+00   3.1038636e-02
   1.0995488e+00   3.1504316e-02
   1.0999210e+00   1.3184701e-02
   1.0999508e+00   1.0399601e-02
   1.0997251e+00  -2.4590946e-02
   1.0995058e+00   3.2968879e-02
   1.0999303e+00   1.2382143e-02
   1.0996048e+00  -2.9482076e-02
   1.0999653e+00  -8.7426377e-03
   1.0999848e+00  -5.7881400e-03
   1.0998569e+00   1.7742156e-02
   1.0999542e+00   1.0036831e-02
   1.0999998e+00   6.6120996e-04
   1.0999480e+00   1.0693344e-02
   1.0999997e+00  -7.7511920e-04
   1.0993900e+00   3.6628469e-02
   1.0999530e+00   1.0171298e-02
   1.0999686e+00  -8.3143148e-03
   1.0999017e+00   1.4701735e-02
   1.0999992e+00  -1.2920923e-03
   1.0999985e+00   1.8318407e-03
   1.0996451e+00   2.7939542e-02
   1.0997982e+00  -2.1067331e-02
   1.0998186e+00  -1.9975513e-02
   1.0998604e+00   1.7526979e-02
   1.0996075e+00   2.9384561e-02
   1.0997651e+00   2.2730960e-02
   1.0998070e+00  -2.0605294e-02
   1.0999108e+00  -1.4005652e-02
   1.0999954e+00  -3.1779945e-03
   1.0996933e+00   2.5974723e-02
   1.0999997e+00   7.7619073e-04
   1.0999882e+00   5.0971752e-03
   1.0998323e+00  -1.9208717e-02
   1.0998442e+00  -1.8513872e-02
   1.0999942e+00   3.5668208e-03
   1.0998151e+00   2.0170377e-02
   1.0998809e+00   1.6185063e-02
   1.0997849e+00   2.1751141e-02
   1.1000000e+00   5.8400124e-05
   1.0998729e+00  -1.6718856e-02
   1.0996044e+00  -2.9497826e-02
   1.0991690e+00   4.2748696e-02
   1.0995505e+00   3.1442402e-02
   1.0998592e+00  -1.7599506e-02
   1.0999006e+00   1.4790717e-02
   1.0997211e+00  -2.4768909e-02
   1.1000000e+00  -1.2971730e-04
   1.0997889e+00  -2.1550352e-02
   1.0999404e+00   1.1452711e-02
   1.0999568e+00   9.7434835e-03
   1.0999276e+00  -1.2622704e-02
   1.0999235e+00  -1.2976116e-02
   1.0996892e+00  -2.6148032e-02
   1.0999658e+00  -8.6781695e-03
   1.0994373e+00  -3.5180117e-02
   1.0994297e+00   3.5415063e-02
   1.0999807e+00   6.5188849e-03
   1.0996758e+00   2.6706407e-02
   1.0999950e+00   3.3221745e-03
   1.0999636e+00   8.9546486e-03
   1.0995699e+00   3.0757380e-02
   1.0996632e+00  -2.7216926e-02
   1.0996114e+00   2.9235751e-02
   1.0999909e+00   4.4625218e-03
   1.0998535e+00  -1.7955171e-02
   1.0998092e+00   2.0488210e-02
   1.0999989e+00   1.5650049e-03
   1.0999603e+00   9.3510668e-03
   1.0997176e+00   2.4923448e-02
   1.0999830e+00   6.1229235e-03
   1.0995638e+00   3.0976586e-02
   1.0995057e+00  -3.2972810e-02
   1.0999814e+00   6.3911679e-03
   1.0993893e+00  -3.6648059e-02
   1.0999702e+00  -8.0925854e-03
   1.0998894e+00   1.5600221e-02
   1.0987341e+00  -5.2757146e-02
   1.0999894e+00   4.8187900e-03
   1.0991679e+00  -4.2778569e-02
   1.0999996e+00  -9.3055230e-04
   1.0993781e+00   3.6983536e-02
   1.0998649e+00  -1.7240917e-02
   1.0999703e+00  -8.0795754e-03
   1.0999441e+00  -1.1094187e-02
   1.0999794e+00   6.7395735e-03
   1.0999721e+00  -7.8374188e-03
   1.0999809e+00   6.4856097e-03
   1.0997966e+00  -2.1155062e-02
   1.0998985e+00  -1.4942688e-02
   1.0999447e+00   1.1032076e-02
   1.0999993e+00   1.2787172e-03
   1.0999034e+00  -1.4575273e-02
   1.0998556e+00  -1.7823765e-02
   1.0998230e+00  -1.9734217e-02
   1.0999981e+00   2.0495595e-03
   1.0999871e+00  -5.3193670e-03
   1.0985962e+00  -5.5554518e-02
   1.0999123e+00   1.3890123e-02
   1.0999134e+00   1.3802783e-02
   1.0999635e+00   8.9664852e-03
   1.0997480e+00   2.3544622e-02
   1.0998633e+00   1.7342576e-02
   1.0992624e+00  -4.0275241e-02
   1.0999590e+00   9.4971163e-03
   1.0998534e+00   1.7960828e-02
   1.0999990e+00  -1.4948198e-03
   1.0999000e+00  -1.4831178e-02
   1.0995836e+00   3.0264823e-02
   1.0998935e+00  -1.5303981e-02
   1.0999976e+00  -2.2875128e-03
   1.0999910e+00   4.4554628e-03
   1.0997527e+00   2.3324183e-02
   1.0999762e+00  -7.2342217e-03
   1.0998601e+00  -1.7539978e-02
   1.0999044e+00   1.4500186e-02
   1.0994181e+00  -3.5775560e-02
   1.0997454e+00  -2.3666278e-02
   1.0996941e+00  -2.5938558e-02
   1.0999069e+00  -1.4309485e-02
   1.0999800e+00  -6.6370328e-03
   1.0998218e+00   1.9797349e-02
   1.0999469e+00   1.0805918e-02
   1.0998858e+00  -1.5849224e-02
   1.0996282e+00  -2.8598292e-02
   1.0997453e+00   2.3672379e-02
   1.0993178e+00  -3.8733832e-02
   1.0999786e+00  -6.8651623e-03
   1.0997662e+00  -2.2679299e-02
   1.0999984e+00  -1.8606182e-03
   1.0998651e+00  -1.7228413e-02
   1.0999395e+00  -1.1537212e-02
   1.0999208e+00   1.3200069e-02
   1.0985330e+00  -5.6791679e-02
   1.0996438e+00   2.7991647e-02
   1.0995812e+00  -3.0352261e-02
   1.0999883e+00   5.0642400e-03
   1.0999475e+00   1.0742793e-02
   1.0999931e+00   3.8989694e-03
   1.0991343e+00  -4.3632211e-02
   1.0997306e+00   2.4345596e-02
   1.0999774e+00  -7.0494443e-03
   1.0999186e+00  -1.3380666e-02
   1.0999969e+00  -2.6136775e-03
   1.0999066e+00  -1.4336405e-02
   1.0999672e+00   8.4902698e-03
   1.0998280e+00   1.9449058e-02
   1.1000000e+00  -2.2103909e-04
   1.0997321e+00  -2.4277233e-02
   1.0999130e+00  -1.3837714e-02
   1.0998202e+00  -1.9887856e-02
   1.0997511e+00  -2.3397376e-02
   1.0999999e+00  -4.0050590e-04
   1.0999999e+00   5.4176838e-04
   1.0996791e+00   2.6568495e-02
   1.0999888e+00  -4.9567090e-03
   1.0999387e+00   1.1614104e-02
   1.0999927e+00  -3.9992116e-03
   1.0996634e+00  -2.7209121e-02
   1.0999974e+00   2.4096114e-03
   1.0996296e+00  -2.8542120e-02
   1.0999933e+00   3.8331886e-03
   1.1000000e+00  -6.2798571e-05
   1.0998155e+00  -2.0147449e-02
   1.0996931e+00  -2.5982898e-02
   1.0998848e+00  -1.5921270e-02
   1.0997460e+00  -2.3636134e-02
   1.0999196e+00   1.3297958e-02
   1.0999879e+00   5.1567780e-03
   1.0996803e+00   2.6519403e-02
   1.0996978e+00  -2.5781195e-02
   1.0999906e+00  -4.5472557e-03
   1.0998543e+00   1.7900294e-02
   1.0997741e+00  -2.2290043e-02
   1.0989848e+00   4.7248730e-02
   1.0998085e+00   2.0522053e-02
   1.0999988e+00   1.6474302e-03
   1.0999551e+00   9.9360031e-03
   1.0995791e+00   3.0428357e-02
   1.0999687e+00   8.3015068e-03
   1.0999865e+00  -5.4405808e-03
   1.0999358e+00  -1.1880478e-02
   1.0999418e+00  -1.1312679e-02
   1.0999067e+00   1.4324425e-02
   1.0997806e+00   2.1967398e-02
   1.0998295e+00   1.9369073e-02
   1.0998991e+00  -1.4899960e-02
   1.0999594e+00  -9.4534584e-03
   1.0999510e+00  -1.0384732e-02
   1.0995799e+00   3.0396764e-02
   1.0999473e+00  -1.0766443e-02
   1.0999892e+00   4.8650471e-03
   1.0998611e+00  -1.7482481e-02
   1.1000000e+00  -8.7810611e-05
   1.0999824e+00   6.2140523e-03
   1.0999624e+00   9.0960196e-03
   1.0998436e+00  -1.8550271e-02
   1.0999983e+00  -1.9369814e-03
   1.0999999e+00  -4.1055297e-04
   1.0997960e+00  -2.1185662e-02
   1.0993882e+00   3.6681738e-02
   1.0999878e+00   5.1726700e-03
   1.0997878e+00  -2.1604855e-02
   1.0996942e+00  -2.5937832e-02
   1.0997900e+00  -2.1493200e-02
   1.0999489e+00  -1.0597533e-02
   1.0996182e+00   2.8981175e-02
   1.0999993e+00  -1.2117919e-03
   1.0998983e+00  -1.4955586e-02
   1.0997209e+00   2.4779148e-02
   1.0999530e+00  -1.0170393e-02
   1.0999028e+00  -1.4623942e-02
   1.0996350e+00  -2.8334234e-02
   1.0997767e+00  -2.2165410e-02
   1.0999897e+00  -4.7517185e-03
   1.0998390e+00  -1.8821277e-02
   1.0999451e+00  -1.0990762e-02
   1.0999876e+00   5.2132866e-03
   1.0997387e+00  -2.3974543e-02
   1.0999762e+00  -7.2354302e-03
   1.0993152e+00   3.8807676e-02
   1.0999928e+00   3.9784221e-03
   1.0999344e+00   1.2014898e-02
   1.0999697e+00  -8.1616175e-03
   1.0999302e+00  -1.2394044e-02
   1.0999450e+00  -1.0999424e-02
   1.0996785e+00  -2.6595154e-02
   1.0986987e+00  -5.3490125e-02
   1.0999952e+00   3.2479523e-03
   1.0999252e+00  -1.2827724e-02
   1.0998752e+00  -1.6571176e-02
   1.0998848e+00   1.5922586e-02
   1.0999913e+00   4.3634981e-03
   1.0996077e+00   2.9374058e-02
   1.0999912e+00  -4.4069736e-03
   1.0999588e+00  -9.5232554e-03
   1.0999991e+00  -1.4321081e-03
   1.0999994e+00   1.1422216e-03
   1.0999991e+00   1.3975008e-03
   1.0999540e+00   1.0056676e-02
   1.0998601e+00  -1.7543176e-02
   1.0999791e+00   6.7813812e-03
   1.0999908e+00  -4.4987313e-03
   1.0996343e+00   2.8362839e-02
   1.0999375e+00   1.1725621e-02
   1.0994398e+00   3.5100926e-02
   1.0999977e+00  -2.2540514e-03
   1.0998518e+00  -1.8057652e-02
   1.0995830e+00   3.0284464e-02
   1.0996253e+00   2.8709555e-02
   1.0999284e+00  -1.2548852e-02
   1.0999705e+00   8.0552537e-03
   1.0999937e+00   3.7234082e-03
   1.1000000e+00  -2.8801429e-04
   1.0996980e+00  -2.5774691e-02
   1.0992433e+00  -4.0794674e-02
   1.0999972e+00   2.4830106e-03
   1.0999898e+00  -4.7428947e-03
   1.0999830e+00  -6.1127285e-03
   1.0998912e+00  -1.5470287e-02
   1.0999992e+00   1.3394130e-03
   1.0998240e+00  -1.9674670e-02
   1.0999962e+00   2.8993614e-03
   1.0999805e+00   6.5560855e-03
   1.0996532e+00  -2.7620675e-02
   1.0999994e+00   1.1684430e-03
   1.0997932e+00  -2.1326781e-02
   1.0999937e+00  -3.7110385e-03
   1.0999776e+00   7.0227382e-03
   1.0992538e+00  -4.0510362e-02
   1.0999877e+00  -5.2062564e-03
   1.0998982e+00   1.4967847e-02
   1.0996664e+00   2.7087421e-02
   1.0999939e+00   3.6593052e-03
   1.0998805e+00   1.6211145e-02
   1.0999264e+00   1.2724024e-02
   1.0999669e+00   8.5370446e-03
   1.0998207e+00   1.9862090e-02
   1.0999999e+00   3.9731223e-04
   1.0999443e+00  -1.1064802e-02
   1.0999424e+00   1.1254680e-02
   1.0998797e+00  -1.6268259e-02
   1.0996793e+00   2.6561757e-02
   1.0995928e+00  -2.9928784e-02
   1.0999323e+00   1.2205838e-02
   1.0999881e+00   5.1208259e-03
   1.0999997e+00   8.7191374e-04
   1.0999894e+00   4.8280541e-03
   1.0998543e+00   1.7905463e-02
   1.0994325e+00   3.5329786e-02
   1.0999970e+00   2.5551861e-03
   1.0997287e+00   2.4431176e-02
   1.0994263e+00  -3.5522600e-02
   1.0999958e+00  -3.0496153e-03
   1.0991262e+00   4.3837258e-02
   1.0999493e+00  -1.0565369e-02
   1.0999755e+00   7.3403687e-03
   1.0999078e+00   1.4243365e-02
   1.0999590e+00  -9.4916281e-03
   1.0999982e+00   2.0036786e-03
   1.0999127e+00  -1.3859762e-02
   1.0998396e+00  -1.8787058e-02
   1.0997948e+00   2.1246705e-02
   1.0997803e+00  -2.1983625e-02
   1.0996137e+00  -2.9150284e-02
   1.0985260e+00   5.6927257e-02
   1.0998435e+00  -1.8555000e-02
   1.0999947e+00   3.4179840e-03
   1.0999973e+00  -2.4367346e-03
   1.0999358e+00   1.1883240e-02
   1.0999998e+00   6.1763018e-04
   1.0999826e+00   6.1867738e-03
   1.0998815e+00  -1.6147414e-02
   1.0999933e+00   3.8535021e-03
   1.0999589e+00  -9.5109855e-03
   1.0997367e+00   2.4065171e-02
   1.0999821e+00   6.2755366e-03
   1.0998935e+00   1.5306954e-02
   1.0999410e+00   1.1395524e-02
   1.0999592e+00   9.4700554e-03
   1.0993807e+00  -3.6905389e-02
   1.0999100e+00   1.4073890e-02
   1.0998893e+00   1.5602584e-02
   1.0998079e+00  -2.0555645e-02
   1.0996812e+00   2.6482774e-02
   1.0999056e+00   1.4410627e-02
   1.0996128e+00  -2.9185140e-02
   1.0999975e+00  -2.3265661e-03
   1.0999102e+00  -1.4056328e-02
   1.0998966e+00  -1.5079880e-02
   1.0999755e+00  -7.3486460e-03
   1.1000000e+00   2.8507237e-04
   1.0999754e+00  -7.3510488e-03
   1.0995041e+00  -3.3025773e-02
   1.0999828e+00  -6.1542936e-03
   1.0999653e+00  -8.7340325e-03
   1.0999674e+00   8.4728510e-03
   1.0997176e+00   2.4924834e-02
   1.0999980e+00  -2.0873692e-03
   1.0997883e+00   2.1578923e-02
   1.0997199e+00  -2.4822901e-02
   1.0998400e+00  -1.8762607e-02
   1.0999130e+00  -1.3834841e-02
   1.0999235e+00  -1.2969301e-02
   1.0999554e+00   9.9091310e-03
   1.0998953e+00  -1.5179541e-02
   1.0999750e+00   7.4124061e-03
   1.0997333e+00   2.4219435e-02
   1.0999441e+00  -1.1089622e-02
   1.0993107e+00   3.8936761e-02
   1.0998216e+00  -1.9808735e-02
   1.0999732e+00   7.6831820e-03
   1.0999132e+00  -1.3817416e-02
   1.0999792e+00  -6.7661719e-03
   1.0996687e+00  -2.6993539e-02
   1.0999629e+00   9.0334537e-03
   1.0999091e+00   1.4139560e-02
   1.0999948e+00   3.3752612e-03
   1.0998976e+00  -1.5007919e-02
   1.0999535e+00  -1.0118628e-02
   1.0999996e+00   8.9243831e-04
   1.0998743e+00  -1.6630809e-02
   1.0995852e+00  -3.0204525e-02
   1.0998942e+00  -1.5252558e-02
   1.0999959e+00  -3.0171436e-03
   1.0999363e+00   1.1836240e-02
   1.0997213e+00   2.4758023e-02
   1.0999974e+00   2.3828205e-03
   1.0999920e+00   4.1856276e-03
   1.0999989e+00   1.5487485e-03
   1.0999946e+00  -3.4538467e-03
   1.0999868e+00   5.3980140e-03
   1.0999931e+00  -3.9057796e-03
   1.0999370e+00   1.1768444e-02
   1.0994852e+00   3.3649793e-02
   1.0999807e+00  -6.5155539e-03
   1.0999975e+00   2.3258128e-03
   1.0998326e+00  -1.9191127e-02
   1.0996017e+00  -2.9599343e-02
   1.0999077e+00   1.4248047e-02
   1.0999979e+00  -2.1454366e-03
   1.0996922e+00  -2.6019592e-02
   1.0999818e+00   6.3298122e-03
   1.0999372e+00  -1.1757854e-02
   1.0999311e+00  -1.2309074e-02
   1.0999588e+00  -9.5206517e-03
   1.0996578e+00  -2.7436638e-02
   1.0999446e+00  -1.1043897e-02
   1.0993523e+00   3.7743093e-02
   1.0999826e+00  -6.1913171e-03
   1.0997651e+00  -2.2733818e-02
   1.0989251e+00   4.8617257e-02
   1.0998733e+00   1.6696513e-02
   1.0992571e+00  -4.0421533e-02
   1.0999855e+00   5.6503499e-03
   1.0999881e+00  -5.1151843e-03
   1.0999375e+00   1.1724916e-02
   1.0996039e+00  -2.9515489e-02
   1.0992235e+00  -4.1324356e-02
   1.0999911e+00   4.4235483e-03
   1.0999395e+00   1.1533493e-02
   1.0993193e+00  -3.8691640e-02
   1.0997907e+00   2.1458019e-02
   1.0999832e+00  -6.0825368e-03
   1.0991895e+00  -4.2219353e-02
   1.0999232e+00  -1.2997667e-02
   1.0989794e+00  -4.7373446e-02
   1.0996453e+00   2.7930521e-02
   1.0999239e+00  -1.2934728e-02
   1.0999460e+00   1.0899008e-02
   1.0997050e+00  -2.5475077e-02
   1.0996427e+00   2.8034112e-02
   1.0993442e+00   3.7977252e-02
   1.0999228e+00  -1.3031680e-02
   1.0997718e+00   2.2403524e-02
   1.0999900e+00   4.6989768e-03
   1.0999844e+00   5.8624828e-03
   1.0992960e+00   3.9347521e-02
   1.0996440e+00   2.7983496e-02
   1.0997244e+00  -2.4620288e-02
   1.0999832e+00  -6.0783646e-03
   1.0994142e+00  -3.5894432e-02
   1.0999128e+00  -1.3849146e-02
   1.0999383e+00   1.1648329e-02
   1.0999997e+00   8.5591855e-04
   1.0993975e+00   3.6402674e-02
   1.0998427e+00  -1.8601752e-02
   1.0999750e+00   7.4186355e-03
   1.0999782e+00   6.9233701e-03
   1.0999190e+00   1.3350423e-02
   1.0997252e+00   2.4584098e-02
   1.0999934e+00   3.8100702e-03
   1.0999471e+00  -1.0783488e-02
   1.0998159e+00  -2.0123448e-02
   1.0999260e+00   1.2755350e-02
   1.0999375e+00   1.1729007e-02
   1.0996196e+00  -2.8926017e-02
   1.0997637e+00  -2.2796804e-02
   1.0996287e+00   2.8576921e-02
   1.0999520e+00  -1.0276757e-02
   1.0999778e+00  -6.9894597e-03
   1.0998569e+00   1.7743099e-02
   1.0999894e+00   4.8249051e-03
   1.0993838e+00   3.6814486e-02
   1.0999383e+00   1.1648000e-02
   1.0997582e+00  -2.3062311e-02
   1.0999949e+00   3.3611541e-03
   1.0999988e+00   1.6139742e-03
   1.0999162e+00   1.3580743e-02
   1.0998812e+00  -1.6164625e-02
   1.0999959e+00  -3.0097298e-03
   1.0999773e+00   7.0668457e-03
   1.0996225e+00  -2.8816432e-02
   1.0995955e+00   2.9828952e-02
   1.0999856e+00   5.6354100e-03
   1.0989688e+00   4.7619194e-02
   1.0999985e+00   1.8021420e-03
   1.0999161e+00  -1.3589542e-02
   1.0999997e+00  -7.6583438e-04
   1.0991017e+00  -4.4445792e-02
   1.0998744e+00  -1.6622259e-02
   1.0996909e+00  -2.6076069e-02
   1.0994000e+00  -3.6325414e-02
   1.0993690e+00  -3.7253957e-02
   1.0999822e+00   6.2495698e-03
   1.0999969e+00  -2.6219032e-03
   1.0999219e+00   1.3106245e-02
   1.0999073e+00   1.4281442e-02
   1.0997551e+00  -2.3212426e-02
   1.0999387e+00   1.1611099e-02
   1.0999277e+00   1.2608708e-02
   1.0998317e+00  -1.9238768e-02
   1.0998618e+00   1.7437676e-02
   1.0999404e+00   1.1453007e-02
   1.0999801e+00   6.6113878e-03
   1.0998829e+00  -1.6048747e-02
   1.0996985e+00  -2.5750916e-02
   1.0999933e+00  -3.8295126e-03
   1.0993436e+00  -3.7995590e-02
   1.0999799e+00  -6.6532145e-03
   1.0993506e+00   3.7793737e-02
   1.0999952e+00   3.2472576e-03
   1.0999684e+00  -8.3354556e-03
   1.0999325e+00  -1.2184647e-02
   1.1000000e+00  -4.9386883e-05
   1.0999999e+00   4.6316418e-04
   1.0995022e+00  -3.3088048e-02
   1.0999634e+00  -8.9695913e-03
   1.0999998e+00  -7.4097491e-04
   1.0999666e+00  -8.5747258e-03
   1.0999946e+00  -3.4588921e-03
   1.0996302e+00  -2.8518925e-02
   1.0998773e+00  -1.6429378e-02
   1.0999644e+00   8.8528678e-03
   1.0999543e+00   1.0030379e-02
   1.0999112e+00   1.3973164e-02
   1.0994381e+00  -3.5155500e-02
   1.0999756e+00   7.3303083e-03
   1.0992678e+00  -4.0128343e-02
   1.0999868e+00   5.3981083e-03
   1.0999932e+00  -3.8539108e-03
   1.0999793e+00  -6.7428481e-03
   1.0999889e+00   4.9377021e-03
   1.0999292e+00   1.2475955e-02
   1.0999968e+00  -2.6386106e-03
   1.0996639e+00   2.7189084e-02
   1.0999482e+00  -1.0670059e-02
   1.0999631e+00   9.0098701e-03
   1.0999355e+00  -1.1911522e-02
   1.0999853e+00   5.6925806e-03
   1.0999934e+00  -3.8195948e-03
   1.0992581e+00   4.0393911e-02
   1.1000000e+00  -6.6883272e-05
   1.0999985e+00  -1.8309590e-03
   1.0998933e+00  -1.5323296e-02
   1.0994338e+00  -3.5288746e-02
   1.0999703e+00  -8.0808223e-03
   1.0999905e+00   4.5821991e-03
   1.0999521e+00   1.0263847e-02
   1.0998462e+00   1.8393658e-02
   1.0988913e+00   4.9375707e-02
   1.0999985e+00   1.7913712e-03
   1.0998530e+00   1.7979818e-02
   1.0999747e+00   7.4614543e-03
   1.0998617e+00  -1.7439407e-02
   1.0998993e+00  -1.4881126e-02
   1.0999207e+00  -1.3210665e-02
   1.0999994e+00  -1.1460041e-03
   1.0996304e+00  -2.8511824e-02
   1.0998244e+00   1.9656978e-02
   1.0999993e+00  -1.2278865e-03
   1.0997035e+00  -2.5539514e-02
   1.0999956e+00   3.0940312e-03
   1.0999948e+00   3.3820099e-03
   1.1000000e+00  -3.2764088e-04
   1.0999533e+00  -1.0135848e-02
   1.0999128e+00  -1.3848647e-02
   1.0999420e+00   1.1292737e-02
   1.0998178e+00   2.0018346e-02
   1.0998298e+00  -1.9347759e-02
   1.0997425e+00   2.3798009e-02
   1.0995136e+00  -3.2709287e-02
   1.0998901e+00   1.5549482e-02
   1.0999946e+00  -3.4395087e-03
   1.0999986e+00  -1.7284601e-03
   1.0999951e+00  -3.2941489e-03
   1.0998265e+00   1.9537485e-02
   1.0998956e+00  -1.5155218e-02
   1.0995398e+00   3.1816381e-02
   1.0999914e+00  -4.3566137e-03
   1.0998786e+00   1.6341120e-02
   1.0998394e+00   1.8793377e-02
   1.0993571e+00  -3.7603373e-02
   1.0996166e+00   2.9040950e-02
   1.0998818e+00  -1.6128050e-02
   1.0998651e+00  -1.7228952e-02
   1.0999475e+00   1.0748188e-02
   1.0996824e+00   2.6429702e-02
   1.0998406e+00  -1.8723732e-02
   1.0999800e+00   6.6398289e-03
   1.0996326e+00  -2.8427406e-02
   1.0999708e+00  -8.0122612e-03
   1.0998626e+00  -1.7388261e-02
   1.0990597e+00   4.5472747e-02
   1.0989179e+00   4.8779423e-02
   1.0999598e+00   9.4078477e-03
   1.0996345e+00   2.8352869e-02
   1.0999325e+00  -1.2184973e-02
   1.0996027e+00   2.9561764e-02
   1.0997615e+00  -2.2904248e-02
   1.0997143e+00   2.5069301e-02
   1.0998712e+00   1.6835710e-02
   1.0995315e+00  -3.2100092e-02
   1.0998263e+00  -1.9547756e-02
   1.0999973e+00   2.4443413e-03
   1.0995488e+00  -3.1504553e-02
   1.0998026e+00   2.0838562e-02
   1.0999458e+00   1.0921049e-02
   1.0998611e+00  -1.7481429e-02
   1.0990265e+00  -4.6267933e-02
   1.0998742e+00  -1.6632969e-02
   1.0999057e+00  -1.4401252e-02
   1.0999881e+00  -5.1150327e-03
   1.0999986e+00  -1.7613279e-03
   1.0998255e+00   1.9591613e-02
   1.0999968e+00   2.6388730e-03
   1.0997536e+00   2.3281004e-02
   1.0999959e+00  -3.0122654e-03
   1.0999841e+00  -5.9052989e-03
   1.0998056e+00   2.0678591e-02
   1.0994951e+00  -3.3325908e-02
   1.0999991e+00   1.4407536e-03
   1.0998825e+00   1.6074153e-02
   1.0999703e+00   8.0787024e-03
   1.0999998e+00   6.1780707e-04
   1.0998956e+00  -1.5157414e-02
   1.0987585e+00   5.2247263e-02
   1.0999975e+00  -2.3407480e-03
   1.0999887e+00   4.9789111e-03
   1.0997193e+00   2.4849379e-02
   1.0999468e+00  -1.0821707e-02
   1.0999691e+00   8.2449574e-03
   1.0999962e+00   2.8924399e-03
   1.0999908e+00   4.4972486e-03
   1.0999976e+00   2.2765024e-03
   1.0992937e+00  -3.9411427e-02
   1.0991690e+00  -4.2749610e-02
   1.0993474e+00   3.7885619e-02
   1.0998536e+00  -1.7946066e-02
   1.0998950e+00   1.5197077e-02
   1.0996247e+00  -2.8732218e-02
   1.0999889e+00   4.9328944e-03
   1.0998891e+00   1.5617082e-02
   1.0996549e+00  -2.7551372e-02
   1.0998622e+00  -1.7410425e-02
   1.0999229e+00   1.3026628e-02
   1.0998333e+00   1.9151415e-02
   1.0997086e+00  -2.5319293e-02
   1.0995730e+00   3.0647052e-02
   1.0998281e+00   1.9444065e-02
   1.0999948e+00  -3.3717648e-03
   1.0997436e+00   2.3747404e-02
   1.0999982e+00   2.0085165e-03
   1.0998833e+00   1.6021657e-02
   1.0997315e+00   2.4303726e-02
   1.0999991e+00  -1.4312076e-03
   1.0998961e+00  -1.5118386e-02
   1.0999819e+00   6.3078911e-03
   1.0999070e+00  -1.4301055e-02
   1.0999534e+00  -1.0129325e-02
   1.0999866e+00  -5.4381448e-03
   1.0996084e+00   2.9347185e-02
   1.0993921e+00  -3.6565774e-02
   1.0997611e+00  -2.2925084e-02
   1.0997631e+00   2.2825878e-02
   1.0999298e+00   1.2430611e-02
   1.0994971e+00   3.3257915e-02
   1.0999658e+00   8.6691313e-03
   1.0997015e+00   2.5623545e-02
   1.0998449e+00  -1.8468818e-02
   1.0998196e+00   1.9922340e-02
   1.0999975e+00   2.3377640e-03
   1.0994514e+00   3.4736226e-02
   1.0989263e+00  -4.8590034e-02
   1.0999025e+00   1.4646596e-02
   1.0997347e+00  -2.4157279e-02
   1.0999807e+00  -6.5097404e-03
   1.0998804e+00   1.6223029e-02
   1.0999850e+00   5.7453876e-03
   1.0999959e+00   2.9993923e-03
   1.0997538e+00  -2.3272217e-02
   1.0992604e+00   4.0329516e-02
   1.0999175e+00   1.3473474e-02
   1.0999932e+00  -3.8736468e-03
   1.0998479e+00   1.8290609e-02
   1.0997734e+00  -2.2326886e-02
   1.0999920e+00   4.1977280e-03
   1.0999794e+00  -6.7379636e-03
   1.0999823e+00  -6.2469357e-03
   1.0999905e+00  -4.5825386e-03
   1.0999223e+00   1.3077333e-02
   1.0999983e+00   1.9537729e-03
   1.1000000e+00   3.2322963e-04
   1.0999641e+00  -8.8851125e-03
   1.0998685e+00   1.7007413e-02
   1.0999728e+00  -7.7418118e-03
   1.1000000e+00  -1.4570162e-04
   1.0999152e+00   1.3657832e-02
   1.0999614e+00  -9.2186844e-03
   1.0999459e+00   1.0906035e-02
   1.0998307e+00   1.9299898e-02
   1.0994430e+00   3.5001204e-02
   1.0996808e+00  -2.6497941e-02
   1.0999736e+00   7.6242625e-03
   1.0999964e+00  -2.8082097e-03
   1.0997545e+00   2.3237022e-02
   1.0999972e+00   2.4978065e-03
   1.0999992e+00  -1.3422357e-03
   1.0999170e+00   1.3513220e-02
   1.0998927e+00   1.5362687e-02
   1.0993805e+00  -3.6912845e-02
   1.0999092e+00   1.4135367e-02
   1.0999068e+00   1.4315122e-02
   1.0997716e+00  -2.2413384e-02
   1.0999814e+00   6.4016607e-03
   1.0999792e+00   6.7607117e-03
   1.0994563e+00   3.4579673e-02
   1.0994358e+00   3.5226293e-02
   1.0999223e+00   1.3075656e-02
   1.0999517e+00  -1.0309919e-02
   1.0998296e+00   1.9359325e-02
   1.0999560e+00  -9.8372669e-03
   1.0999576e+00  -9.6547025e-03
   1.0999290e+00  -1.2501541e-02
   1.0997138e+00   2.5089642e-02
   1.0999960e+00  -2.9536548e-03
   1.0998143e+00   2.0209545e-02
   1.0994150e+00  -3.5870453e-02
   1.0989534e+00  -4.7973409e-02
   1.0992723e+00  -4.0005810e-02
   1.0999846e+00   5.8135735e-03
   1.0991404e+00  -4.3478198e-02
   1.0999736e+00  -7.6175664e-03
   1.0999979e+00  -2.1392246e-03
   1.0997183e+00  -2.4892603e-02
   1.0999725e+00  -7.7826902e-03
   1.0999851e+00  -5.7270019e-03
   1.0999981e+00  -2.0541808e-03
   1.0999911e+00   4.4298273e-03
   1.0999782e+00  -6.9232110e-03
   1.0999762e+00   7.2386090e-03
   1.1000000e+00   7.2842763e-05
   1.0999406e+00  -1.1428551e-02
   1.0997239e+00   2.4643530e-02
   1.0996581e+00  -2.7425144e-02
   1.0988298e+00   5.0726515e-02
   1.0999800e+00  -6.6317187e-03
   1.0995102e+00  -3.2823243e-02
   1.0999362e+00  -1.1845814e-02
   1.0997668e+00   2.2647796e-02
   1.0999896e+00   4.7922909e-03
   1.0998436e+00  -1.8548715e-02
   1.0995282e+00  -3.2212353e-02
   1.0999340e+00  -1.2053376e-02
   1.0998848e+00  -1.5917670e-02
   1.0999973e+00   2.4584115e-03
   1.0999413e+00  -1.1360231e-02
   1.0996980e+00  -2.5774727e-02
   1.0999999e+00   3.4256012e-04
   1.0996114e+00   2.9235503e-02
   1.0995899e+00   3.0034108e-02
   1.0998102e+00   2.0433458e-02
   1.0997424e+00  -2.3805237e-02
   1.0988810e+00   4.9604505e-02
   1.0999820e+00   6.2984437e-03
   1.0999929e+00  -3.9647769e-03
   1.0998856e+00  -1.5865296e-02
   1.0999326e+00  -1.2173988e-02
   1.0994433e+00   3.4992168e-02
   1.0998322e+00   1.9211387e-02
   1.0998610e+00  -1.7484274e-02
   1.0999248e+00  -1.2862912e-02
   1.0999431e+00  -1.1190052e-02
   1.0999907e+00  -4.5321481e-03
   1.0999511e+00  -1.0374652e-02
   1.0999884e+00   5.0574229e-03
   1.0999018e+00   1.4695615e-02
   1.0999137e+00  -1.3775309e-02
   1.0999985e+00  -1.7971344e-03
   1.0999453e+00   1.0967181e-02
   1.0999406e+00  -1.1435253e-02
   1.0999302e+00   1.2395693e-02
   1.0999438e+00   1.1123613e-02
   1.0996518e+00   2.7675211e-02
   1.0999545e+00   1.0000794e-02
   1.0996709e+00  -2.6906193e-02
   1.0997748e+00  -2.2256674e-02
   1.0999650e+00   8.7759419e-03
   1.0999849e+00  -5.7615319e-03
   1.0999664e+00   8.5940473e-03
   1.0996443e+00   2.7971477e-02
   1.0999872e+00  -5.3085199e-03
   1.0998516e+00  -1.8069443e-02
   1.0999291e+00   1.2490932e-02
   1.0998158e+00  -2.0127511e-02
   1.0998519e+00   1.8052440e-02
   1.0999906e+00   4.5588245e-03
   1.0999109e+00  -1.3999336e-02
   1.1000000e+00  -9.9926622e-05
   1.0998621e+00   1.7416599e-02
   1.0999783e+00   6.9063360e-03
   1.0994277e+00  -3.5478374e-02
   1.0999708e+00   8.0081459e-03
   1.0999758e+00   7.3001921e-03
   1.0998047e+00  -2.0727934e-02
   1.0998859e+00  -1.5844680e-02
   1.0993377e+00   3.8166621e-02
   1.0999617e+00   9.1761564e-03
   1.0999586e+00  -9.5406779e-03
   1.0994092e+00   3.6047682e-02
   1.0997862e+00  -2.1687574e-02
   1.0998756e+00   1.6544382e-02
   1.0998020e+00   2.0868585e-02
   1.0997442e+00  -2.3720153e-02
   1.0998591e+00   1.7608163e-02
   1.0998512e+00  -1.8094778e-02
   1.0997986e+00  -2.1047158e-02
   1.0998990e+00   1.4904970e-02
   1.0999118e+00  -1.3927219e-02
   1.0999352e+00  -1.1943708e-02
   1.0998252e+00   1.9610433e-02
   1.0999993e+00  -1.2537880e-03
   1.0999300e+00  -1.2413312e-02
   1.0999135e+00  -1.3798208e-02
   1.0999063e+00  -1.4354969e-02
   1.0992229e+00  -4.1339313e-02
   1.0999988e+00  -1.6368730e-03
   1.0998237e+00  -1.9695018e-02
   1.0999795e+00   6.7220499e-03
   1.0999986e+00   1.7781485e-03
   1.0999991e+00  -1.3768309e-03
   1.0999875e+00   5.2480111e-03
   1.0999625e+00   9.0803783e-03
   1.0995700e+00  -3.0755874e-02
   1.0999623e+00   9.1120305e-03
   1.0995255e+00   3.2307188e-02
   1.0999550e+00  -9.9473183e-03
   1.0998474e+00   1.8321565e-02
   1.0997994e+00  -2.1007572e-02
   1.0999302e+00   1.2392003e-02
   1.0999982e+00   1.9650609e-03
   1.0997439e+00   2.3736326e-02
   1.0999965e+00  -2.7673288e-03
   1.0999313e+00  -1.2292786e-02
   1.0998929e+00  -1.5350747e-02
   1.0999222e+00   1.3084047e-02
   1.0990723e+00  -4.5167097e-02
   1.0994450e+00  -3.4939314e-02
   1.0986401e+00   5.4680311e-02
   1.0999810e+00  -6.4595457e-03
   1.0999902e+00   4.6424343e-03
   1.0999899e+00   4.7049226e-03
   1.0995689e+00  -3.0792889e-02
   1.0998718e+00   1.6792808e-02
   1.0999091e+00  -1.4143085e-02
   1.0997210e+00  -2.4775611e-02
   1.0996772e+00  -2.6647812e-02
   1.0996192e+00  -2.8942417e-02
   1.0999184e+00  -1.3396292e-02
   1.0999992e+00  -1.3139442e-03
   1.0999989e+00   1.5428448e-03
   1.0998298e+00   1.9351234e-02
   1.0999346e+00   1.1992926e-02
   1.0989907e+00  -4.7110607e-02
   1.0999634e+00   8.9691964e-03
   1.0999586e+00  -9.5409968e-03
   1.0998025e+00   2.0843809e-02
   1.0989198e+00   4.8737453e-02
   1.0999755e+00   7.3434882e-03
   1.0998580e+00  -1.7672843e-02
   1.0999994e+00   1.1927307e-03
   1.0999358e+00  -1.1886771e-02
   1.0997262e+00   2.4540457e-02
   1.0999994e+00  -1.1394153e-03
   1.0999366e+00  -1.1813624e-02
   1.0998399e+00  -1.8766241e-02
   1.0998831e+00  -1.6032979e-02
   1.0999985e+00  -1.8197660e-03
   1.0999397e+00  -1.1516433e-02
   1.0998009e+00   2.0927314e-02
   1.0995410e+00   3.1775312e-02
   1.0999462e+00   1.0875836e-02
   1.0993910e+00   3.6598635e-02
   1.0999864e+00   5.4763959e-03
   1.0991748e+00   4.2600433e-02
   1.0998280e+00  -1.9452870e-02
   1.0999523e+00  -1.0248423e-02
   1.0999444e+00  -1.1057976e-02
   1.0999717e+00  -7.8886770e-03
   1.0996885e+00  -2.6178227e-02
   1.0999688e+00   8.2904935e-03
   1.0998378e+00   1.8891482e-02
   1.0999937e+00   3.7363814e-03
   1.0999703e+00   8.0858171e-03
   1.0999581e+00   9.5975950e-03
   1.0999787e+00  -6.8442442e-03
   1.0999797e+00   6.6753650e-03
   1.0999783e+00   6.9085274e-03
   1.0999798e+00   6.6678426e-03
   1.0998831e+00   1.6039456e-02
   1.0998143e+00   2.0209412e-02
   1.0997292e+00  -2.4404735e-02
   1.0998929e+00   1.5347029e-02
   1.0999630e+00   9.0192681e-03
   1.0999989e+00   1.5713275e-03
   1.0999043e+00  -1.4506306e-02
   1.0998446e+00  -1.8488310e-02
   1.0999775e+00  -7.0389436e-03
   1.0999031e+00  -1.4597456e-02
   1.0999986e+00  -1.7573868e-03
   1.0992823e+00   3.9728201e-02
   1.0996850e+00   2.6321360e-02
   1.0999966e+00  -2.7497343e-03
   1.0997474e+00  -2.3573678e-02
   1.0999774e+00  -7.0529577e-03
   1.0999230e+00   1.3012404e-02
   1.0999985e+00  -1.8409386e-03
   1.0999989e+00  -1.5474709e-03
   1.0999984e+00  -1.8768784e-03
   1.0999829e+00  -6.1269463e-03
   1.0999143e+00   1.3730405e-02
   1.0999444e+00  -1.1063731e-02
   1.0995931e+00  -2.9915319e-02
   1.0999939e+00  -3.6703492e-03
   1.0999522e+00  -1.0255431e-02
   1.0999934e+00  -3.7969641e-03
   1.0993422e+00  -3.8036837e-02
   1.0999667e+00   8.5544259e-03
   1.0997076e+00   2.5361735e-02
   1.0978710e+00  -6.8405127e-02
   1.0998854e+00  -1.5876091e-02
   1.0999347e+00  -1.1985540e-02
   1.0999782e+00  -6.9220804e-03
   1.0997693e+00   2.2526872e-02
   1.0999938e+00  -3.6998722e-03
   1.0999971e+00  -2.5331260e-03
   1.1000000e+00   3.1167876e-05
   1.0995911e+00  -2.9988679e-02
   1.0997375e+00  -2.4028007e-02
   1.0999983e+00  -1.9285840e-03
   1.0999251e+00  -1.2836887e-02
   1.0999843e+00  -5.8767168e-03
   1.0997361e+00  -2.4094748e-02
   1.0999955e+00  -3.1635294e-03
   1.0998183e+00  -1.9994191e-02
   1.0998554e+00   1.7833699e-02
   1.0999931e+00  -3.8825019e-03
   1.0999667e+00  -8.5588595e-03
   1.0993847e+00   3.6785557e-02
   1.0998909e+00   1.5493894e-02
   1.0994123e+00  -3.5954053e-02
   1.0999999e+00   5.2336154e-04
   1.0999640e+00   8.9052528e-03
   1.0999548e+00  -9.9701838e-03
   1.0999469e+00   1.0809240e-02
   1.0999857e+00   5.6057444e-03
   1.0999802e+00  -6.5921358e-03
   1.0999997e+00  -7.8074219e-04
   1.0999961e+00   2.9154311e-03
   1.0998550e+00   1.7858305e-02
   1.0997977e+00  -2.1094314e-02
   1.0990506e+00  -4.5691107e-02
   1.0999878e+00  -5.1827769e-03
   1.0999979e+00   2.1291198e-03
   1.0999176e+00   1.3463485e-02
   1.0999406e+00   1.1435275e-02
   1.0998412e+00   1.8691364e-02
   1.0999993e+00   1.2768237e-03
   1.0999850e+00   5.7435496e-03
   1.0999995e+00  -1.0814626e-03
   1.0999950e+00  -3.3255023e-03
   1.0994360e+00  -3.5220190e-02
   1.0998865e+00  -1.5803503e-02
   1.0999877e+00  -5.1947537e-03
   1.0999704e+00   8.0656791e-03
   1.0999419e+00  -1.1301010e-02
   1.0999733e+00  -7.6643029e-03
   1.0999567e+00  -9.7629605e-03
   1.0999967e+00   2.6964641e-03
   1.0995604e+00   3.1093825e-02
   1.0999422e+00   1.1272979e-02
   1.0999570e+00   9.7277141e-03
   1.0997345e+00  -2.4168532e-02
   1.0992206e+00   4.1400534e-02
   1.0999903e+00   4.6222571e-03
   1.0999750e+00  -7.4142506e-03
   1.0999191e+00   1.3344743e-02
   1.0999871e+00  -5.3216191e-03
   1.0992830e+00  -3.9710228e-02
   1.0999742e+00   7.5292225e-03
   1.0999683e+00  -8.3519456e-03
   1.0997828e+00  -2.1857935e-02
   1.0997292e+00  -2.4404468e-02
   1.0999791e+00  -6.7851669e-03
   1.0997976e+00  -2.1098349e-02
   1.0999307e+00   1.2350928e-02
   1.0996021e+00  -2.9585516e-02
   1.0999183e+00   1.3403637e-02
   1.0999823e+00  -6.2370392e-03
   1.0999941e+00  -3.6071195e-03
   1.0997695e+00  -2.2516916e-02
   1.0997955e+00  -2.1212309e-02
   1.0990070e+00  -4.6729311e-02
   1.0999511e+00  -1.0368753e-02
   1.0994996e+00  -3.3174914e-02
   1.0998990e+00   1.4906862e-02
   1.0999678e+00   8.4187929e-03
   1.0999504e+00   1.0445392e-02
   1.0998607e+00   1.7505621e-02
   1.0997811e+00  -2.1944923e-02
   1.0999957e+00   3.0682247e-03
   1.0999137e+00   1.3781865e-02
   1.0999841e+00   5.9092264e-03
   1.0999894e+00  -4.8321952e-03
   1.0994887e+00   3.3534890e-02
   1.0999030e+00   1.4609533e-02
   1.0998540e+00   1.7922206e-02
   1.0998698e+00  -1.6925189e-02
   1.0991960e+00  -4.2048302e-02
   1.0994764e+00  -3.3936518e-02
   1.0998102e+00   2.0434167e-02
   1.0996609e+00   2.7310044e-02
   1.0997868e+00  -2.1657832e-02
   1.0995313e+00   3.2106431e-02
   1.0997482e+00  -2.3536575e-02
   1.0999493e+00  -1.0566092e-02
   1.0994146e+00  -3.5881721e-02
   1.0996019e+00   2.9591991e-02
   1.0999741e+00   7.5446116e-03
   1.0999891e+00   4.9034222e-03
   1.0999509e+00  -1.0397485e-02
   1.0996220e+00   2.8834261e-02
   1.0999355e+00  -1.1913922e-02
   1.0999130e+00   1.3835150e-02
   1.0999983e+00  -1.9108797e-03
   1.0995936e+00   2.9897328e-02
   1.0996775e+00  -2.6636215e-02
   1.0999973e+00  -2.4575250e-03
   1.1000000e+00   1.9192027e-04
   1.0999525e+00  -1.0224729e-02
   1.0997794e+00   2.2029696e-02
   1.0998977e+00  -1.5004038e-02
   1.0997249e+00   2.4599369e-02
   1.0999871e+00  -5.3322919e-03
   1.0999869e+00  -5.3721843e-03
   1.0999609e+00  -9.2798410e-03
   1.0998704e+00  -1.6885788e-02
   1.0999550e+00   9.9497008e-03
   1.0998558e+00   1.7811908e-02
   1.0999105e+00  -1.4031674e-02
   1.0999087e+00  -1.4168542e-02
   1.0998818e+00  -1.6128232e-02
   1.0999942e+00   3.5792065e-03
   1.0999998e+00   7.2921265e-04
   1.0999255e+00   1.2803865e-02
   1.0996694e+00   2.6967322e-02
   1.0993072e+00  -3.9033596e-02
   1.0999312e+00   1.2302957e-02
   1.0998914e+00   1.5456636e-02
   1.0995165e+00  -3.2609666e-02
   1.0999388e+00   1.1602016e-02
   1.0998219e+00  -1.9793256e-02
   1.0998183e+00  -1.9995414e-02
   1.0999746e+00   7.4751926e-03
   1.0996751e+00  -2.6732654e-02
   1.0999905e+00   4.5728701e-03
   1.0999553e+00  -9.9189241e-03
   1.0996934e+00  -2.5967706e-02
   1.0999292e+00  -1.2482010e-02
   1.0992715e+00   4.0026447e-02
   1.0999998e+00   5.8218691e-04
   1.0999011e+00   1.4751357e-02
   1.0999162e+00  -1.3576807e-02
   1.0999889e+00   4.9506651e-03
   1.0997695e+00   2.2519117e-02
   1.0999985e+00  -1.8087052e-03
   1.0996079e+00  -2.9368327e-02
   1.0999869e+00  -5.3709118e-03
   1.0999002e+00  -1.4819200e-02
   1.0990629e+00  -4.5396247e-02
   1.0999896e+00  -4.7795536e-03
   1.0997500e+00   2.3450377e-02
   1.0999826e+00   6.1872371e-03
   1.0996996e+00  -2.5707235e-02
   1.0991722e+00   4.2665910e-02
   1.0993078e+00   3.9018247e-02
   1.0998783e+00  -1.6362870e-02
   1.0999075e+00   1.4261447e-02
   1.0997803e+00   2.1981827e-02
   1.0997459e+00  -2.3644124e-02
   1.0999972e+00  -2.4772205e-03
   1.0999126e+00  -1.3866329e-02
   1.0992151e+00  -4.1547840e-02
   1.0999998e+00   7.1778095e-04
   1.0999545e+00   1.0001534e-02
   1.0997808e+00  -2.1958542e-02
   1.0999274e+00   1.2641025e-02
   1.0995496e+00   3.1475638e-02
   1.0998865e+00  -1.5798040e-02
   1.0991815e+00  -4.2425893e-02
   1.0999455e+00  -1.0947027e-02
   1.0999135e+00   1.3790819e-02
   1.0994010e+00   3.6295987e-02
   1.0999672e+00   8.4948329e-03
   1.0996346e+00   2.8351124e-02
   1.0999984e+00   1.8496175e-03
   1.0999997e+00   7.4163542e-04
   1.0999353e+00   1.1931663e-02
   1.0999016e+00   1.4713004e-02
   1.0999300e+00   1.2406797e-02
   1.0999148e+00  -1.3686635e-02
   1.0998947e+00  -1.5217992e-02
   1.0998948e+00   1.5215503e-02
   1.0996890e+00   2.6154008e-02
   1.0999995e+00  -1.0090371e-03
   1.0999724e+00   7.7891627e-03
   1.0994221e+00   3.5651114e-02
   1.0999692e+00   8.2279374e-03
   1.0998810e+00   1.6177545e-02
   1.0999766e+00   7.1698578e-03
   1.0999336e+00  -1.2083655e-02
   1.0997864e+00  -2.1678011e-02
   1.0999398e+00  -1.1508287e-02
   1.0999069e+00   1.4312752e-02
   1.0998277e+00  -1.9468736e-02
   1.0999975e+00   2.3359087e-03
   1.0999107e+00  -1.4012449e-02
   1.0997947e+00  -2.1252433e-02
   1.0999618e+00  -9.1657410e-03
   1.0997444e+00   2.3712090e-02
   1.0996253e+00   2.8709713e-02
   1.0986705e+00  -5.4065012e-02
   1.0998274e+00  -1.9483266e-02
   1.0999866e+00   5.4276124e-03
   1.0999976e+00   2.3005714e-03
   1.0998934e+00  -1.5310414e-02
   1.0998912e+00   1.5470503e-02
   1.0998806e+00  -1.6209529e-02
   1.0999843e+00  -5.8830268e-03
   1.0997511e+00   2.3399824e-02
   1.0995769e+00   3.0507395e-02
   1.0995627e+00   3.1013332e-02
   1.0998371e+00  -1.8928258e-02
   1.0999915e+00  -4.3270041e-03
   1.0997306e+00   2.4343332e-02
   1.0999564e+00  -9.7915374e-03
   1.0999997e+00  -8.0764041e-04
   1.0999906e+00  -4.5369006e-03
   1.0999983e+00   1.9549062e-03
   1.0999807e+00   6.5098850e-03
   1.0998665e+00   1.7135511e-02
   1.0999677e+00   8.4271538e-03
   1.0999140e+00   1.3751196e-02
   1.0999975e+00  -2.3480021e-03
   1.0999992e+00  -1.3264500e-03
   1.0996029e+00   2.9554941e-02
   1.0995862e+00   3.0167605e-02
   1.0999706e+00  -8.0379749e-03
   1.0998374e+00  -1.8910132e-02
   1.0994326e+00   3.5325163e-02
   1.1000000e+00   2.4871679e-04
   1.0997839e+00   2.1804299e-02
   1.0999080e+00  -1.4230142e-02
   1.0999965e+00  -2.7665058e-03
   1.0986195e+00   5.5091784e-02
   1.0999978e+00   2.2160906e-03
   1.0999609e+00   9.2719337e-03
   1.0999995e+00   1.0535234e-03
   1.0998323e+00   1.9206341e-02
   1.0999160e+00  -1.3596980e-02
   1.0998639e+00   1.7306227e-02
   1.0999904e+00   4.5916971e-03
   1.0998771e+00   1.6441289e-02
   1.0999594e+00  -9.4464239e-03
   1.0999089e+00  -1.4158125e-02
   1.0996683e+00  -2.7013619e-02
   1.0999745e+00   7.4858067e-03
   1.0997851e+00  -2.1740745e-02
   1.0999731e+00   7.6926629e-03
   1.0999260e+00   1.2758853e-02
   1.0999969e+00  -2.6229895e-03
   1.0997261e+00   2.4546533e-02
   1.0999953e+00  -3.2262117e-03
   1.0999706e+00  -8.0421368e-03
   1.0996237e+00   2.8769423e-02
   1.0999642e+00  -8.8732588e-03
   1.0999941e+00   3.5968453e-03
   1.0999537e+00   1.0094968e-02
   1.0996994e+00   2.5713882e-02
   1.0999104e+00   1.4038956e-02
   1.0998537e+00  -1.7937964e-02
   1.0994494e+00  -3.4799848e-02
   1.0999637e+00  -8.9367670e-03
   1.0998193e+00  -1.9937751e-02
   1.0999228e+00   1.3030337e-02
   1.0991962e+00  -4.2043807e-02
   1.0999139e+00   1.3762010e-02
   1.0999921e+00  -4.1611483e-03
   1.0999227e+00  -1.3039662e-02
   1.0999798e+00   6.6743986e-03
   1.0999977e+00   2.2319651e-03
   1.0994152e+00   3.5863596e-02
   1.0999984e+00   1.8752414e-03
   1.0997164e+00  -2.4977985e-02
   1.0997873e+00  -2.1631022e-02
   1.0999323e+00  -1.2200351e-02
   1.0999975e+00   2.3351676e-03
   1.0993373e+00   3.8176304e-02
   1.0999468e+00  -1.0814522e-02
   1.0987507e+00  -5.2410455e-02
   1.0999560e+00  -9.8379121e-03
   1.0999994e+00   1.1342552e-03
   1.0999149e+00   1.3685900e-02
   1.0998472e+00   1.8332400e-02
   1.0999642e+00   8.8691765e-03
   1.0999742e+00  -7.5365738e-03
   1.0998599e+00   1.7555222e-02
   1.0997680e+00  -2.2589017e-02
   1.0999394e+00   1.1542524e-02
   1.0999896e+00  -4.7811971e-03
   1.0999948e+00   3.3811602e-03
   1.0997462e+00   2.3626020e-02
   1.0994811e+00  -3.3782465e-02
   1.0999932e+00   3.8798867e-03
   1.0999876e+00  -5.2170941e-03
   1.0999720e+00  -7.8493226e-03
   1.0999867e+00   5.4173076e-03
   1.0999968e+00  -2.6657244e-03
   1.0999452e+00   1.0984005e-02
   1.0997427e+00  -2.3789756e-02
   1.0998292e+00   1.9383964e-02
   1.0999555e+00  -9.8944686e-03
   1.0999152e+00   1.3657015e-02
   1.0999991e+00  -1.3833222e-03
   1.0997942e+00  -2.1276690e-02
   1.0999987e+00   1.7213874e-03
   1.0999966e+00  -2.7310270e-03
   1.0999958e+00   3.0535206e-03
   1.0999424e+00  -1.1260141e-02
   1.0999174e+00   1.3476587e-02
   1.0999395e+00  -1.1531986e-02
   1.1000000e+00  -1.8737348e-04
   1.0998259e+00   1.9570435e-02
   1.0999997e+00   8.5822551e-04
   1.0999527e+00  -1.0202133e-02
   1.0997582e+00   2.3064689e-02
   1.0999946e+00   3.4351645e-03
   1.0999911e+00   4.4266085e-03
   1.0999956e+00  -3.1181755e-03
   1.0998356e+00   1.9019061e-02
   1.0999983e+00  -1.9108069e-03
   1.0997876e+00   2.1617742e-02
   1.0999158e+00  -1.3614049e-02
   1.0999834e+00   6.0486177e-03
   1.0996461e+00   2.7901569e-02
   1.0999640e+00  -8.9016867e-03
   1.0995915e+00  -2.9976637e-02
   1.0999800e+00   6.6361044e-03
   1.0997393e+00   2.3946037e-02
   1.0999429e+00  -1.1207709e-02
   1.0996662e+00   2.7096858e-02
   1.0999639e+00  -8.9153941e-03
   1.0999595e+00  -9.4351466e-03
   1.0994600e+00   3.4464649e-02
   1.0998463e+00  -1.8388092e-02
   1.0998911e+00  -1.5478158e-02
   1.0999966e+00   2.7374188e-03
   1.0986928e+00   5.3611938e-02
   1.0995932e+00   2.9914026e-02
   1.0999135e+00   1.3797843e-02
   1.0996598e+00   2.7355659e-02
   1.0999875e+00   5.2493885e-03
   1.0999965e+00  -2.7608898e-03
   1.0999799e+00  -6.6493389e-03
   1.0998036e+00  -2.0783644e-02
   1.0999203e+00  -1.3245194e-02
   1.0999565e+00  -9.7813112e-03
   1.0999671e+00  -8.5026378e-03
   1.0999697e+00   8.1650185e-03
   1.0999999e+00  -5.5741508e-04
   1.0999898e+00  -4.7347494e-03
   1.0999179e+00   1.3442692e-02
   1.0997279e+00  -2.4467384e-02
   1.0999530e+00  -1.0173510e-02
   1.0999996e+00   8.9164746e-04
   1.0998436e+00  -1.8551296e-02
   1.0999919e+00  -4.2206196e-03
   1.0999992e+00   1.3263927e-03
   1.0999818e+00   6.3273179e-03
   1.0997710e+00  -2.2445691e-02
   1.0999268e+00   1.2693138e-02
   1.1000000e+00   3.5259347e-05
   1.0999718e+00  -7.8739534e-03
   1.0999982e+00  -1.9953668e-03
   1.0999970e+00   2.5644318e-03
   1.0999712e+00  -7.9641606e-03
   1.0998414e+00  -1.8676733e-02
   1.0999212e+00   1.3165568e-02
   1.0999169e+00   1.3523684e-02
   1.0998303e+00  -1.9322164e-02
   1.0999475e+00  -1.0751581e-02
   1.0999787e+00  -6.8442298e-03
   1.0990718e+00  -4.5179330e-02
   1.0999811e+00   6.4456557e-03
   1.0999999e+00   5.6495865e-04
   1.0999999e+00   5.3413337e-04
   1.0997840e+00   2.1798530e-02
   1.0999997e+00  -7.7283195e-04
   1.0999403e+00  -1.1460420e-02
   1.0998158e+00  -2.0131984e-02
   1.0997865e+00  -2.1673956e-02
   1.0999957e+00   3.0721306e-03
   1.0999989e+00  -1.5879311e-03
   1.0997280e+00   2.4462915e-02
   1.0999357e+00   1.1895827e-02
   1.0994789e+00   3.3854411e-02
   1.0999702e+00  -8.1000932e-03
   1.0996768e+00   2.6661862e-02
   1.0999760e+00   7.2589664e-03
   1.0999994e+00  -1.1836869e-03
   1.0997507e+00   2.3415559e-02
   1.0999328e+00   1.2158658e-02
   1.0999204e+00   1.3235700e-02
   1.0999994e+00  -1.1290468e-03
   1.0999486e+00  -1.0630951e-02
   1.0998998e+00  -1.4844000e-02
   1.0998687e+00  -1.6993704e-02
   1.0999978e+00  -2.2142685e-03
   1.0999983e+00  -1.9521534e-03
   1.0999905e+00  -4.5650710e-03
   1.0999911e+00   4.4313595e-03
   1.0999877e+00   5.2057682e-03
   1.0998109e+00   2.0394911e-02
   1.0997985e+00  -2.1055626e-02
   1.0998503e+00   1.8145020e-02
   1.0998474e+00  -1.8321961e-02
   1.0997839e+00   2.1804503e-02
   1.0999853e+00   5.6778870e-03
   1.0999294e+00  -1.2458693e-02
   1.0995437e+00   3.1681984e-02
   1.0999965e+00   2.7655410e-03
   1.0999045e+00  -1.4497539e-02
   1.0997858e+00  -2.1708773e-02
   1.0999994e+00  -1.1010127e-03
   1.0999387e+00   1.1617236e-02
   1.0999953e+00   3.2273728e-03
   1.0997699e+00  -2.2496226e-02
   1.0995442e+00   3.1664261e-02
   1.0997039e+00  -2.5522646e-02
   1.0996964e+00  -2.5842315e-02
   1.0999591e+00   9.4822100e-03
   1.0999552e+00   9.9305873e-03
   1.0999826e+00   6.1957933e-03
   1.0999956e+00  -3.1188561e-03
   1.0999943e+00  -3.5410867e-03
   1.0997860e+00  -2.1694381e-02
   1.0964995e+00   8.7686258e-02
   1.0997150e+00  -2.5036893e-02
   1.0999988e+00   1.6553523e-03
   1.0999994e+00  -1.1652392e-03
   1.0999745e+00  -7.4873479e-03
   1.0999886e+00  -5.0076874e-03
   1.0999510e+00  -1.0380237e-02
   1.0999991e+00   1.4313679e-03
   1.0999281e+00  -1.2574305e-02
   1.0999913e+00  -4.3820675e-03
   1.0999755e+00  -7.3374961e-03
   1.0999785e+00  -6.8832560e-03
   1.0999690e+00  -8.2557979e-03
   1.0999987e+00  -1.6642393e-03
   1.0998369e+00   1.8943946e-02
   1.0999917e+00   4.2729775e-03
   1.0999257e+00  -1.2785306e-02
   1.0990230e+00  -4.6352151e-02
   1.0997055e+00  -2.5453770e-02
   1.0999995e+00  -1.0311728e-03
   1.0999988e+00   1.5971668e-03
   1.0999357e+00   1.1896696e-02
   1.0984937e+00   5.7546947e-02
   1.0999813e+00   6.4179290e-03
   1.0999011e+00  -1.4752843e-02
   1.0999939e+00  -3.6558129e-03
   1.0999518e+00   1.0298097e-02
   1.0999388e+00  -1.1599221e-02
   1.0992900e+00   3.9514946e-02
   1.0999944e+00   3.5196597e-03
   1.0998641e+00  -1.7291992e-02
   1.0999932e+00  -3.8689109e-03
   1.0999900e+00   4.6919661e-03
   1.0998943e+00  -1.5251598e-02
   1.0994782e+00  -3.3878975e-02
   1.0999702e+00   8.0970880e-03
   1.0999362e+00  -1.1849994e-02
   1.0999174e+00   1.3477396e-02
   1.0996076e+00  -2.9380344e-02
   1.0999973e+00   2.4489539e-03
   1.0997027e+00  -2.5573092e-02
   1.0999422e+00  -1.1280343e-02
   1.0991926e+00   4.2139028e-02
   1.0999616e+00  -9.1900673e-03
   1.0999600e+00  -9.3833739e-03
   1.0999958e+00  -3.0444929e-03
   1.0998626e+00  -1.7383860e-02
   1.0999066e+00   1.4335974e-02
   1.0999806e+00  -6.5387807e-03
   1.0998418e+00  -1.8653285e-02
   1.0990673e+00   4.5288026e-02
   1.0998250e+00  -1.9618932e-02
   1.0999995e+00   1.0883687e-03
   1.0999730e+00   7.7134707e-03
   1.0999033e+00   1.4585730e-02
   1.0999147e+00  -1.3701090e-02
   1.0999584e+00   9.5678429e-03
   1.0998285e+00  -1.9423951e-02
   1.0995444e+00   3.1657864e-02
   1.0999586e+00   9.5427905e-03
   1.1000000e+00  -1.7109699e-04
   1.0995841e+00  -3.0244664e-02
   1.0997753e+00  -2.2234939e-02
   1.0997665e+00   2.2662366e-02
   1.0999949e+00   3.3427121e-03
   1.0999888e+00  -4.9623014e-03
   1.0999597e+00   9.4198730e-03
   1.0999842e+00  -5.8981597e-03
   1.0999315e+00  -1.2276834e-02
   1.0994793e+00  -3.3840578e-02
   1.0995354e+00   3.1966756e-02
   1.0992551e+00  -4.0475669e-02
   1.0999984e+00   1.8755581e-03
   1.0999615e+00  -9.2051117e-03
   1.0999665e+00   8.5807685e-03
   1.0998589e+00   1.7615866e-02
   1.0999924e+00   4.0957794e-03
   1.0998405e+00   1.8734119e-02
   1.0996836e+00  -2.6380467e-02
   1.0999858e+00  -5.5965561e-03
   1.0991392e+00   4.3508064e-02
   1.0998701e+00  -1.6903712e-02
   1.0996429e+00  -2.8026516e-02
   1.0999642e+00  -8.8725784e-03
   1.0999747e+00  -7.4566341e-03
   1.1000000e+00   2.8812130e-04
   1.0995739e+00  -3.0615059e-02
   1.0999375e+00  -1.1722586e-02
   1.0999455e+00  -1.0953322e-02
   1.0994836e+00  -3.3701831e-02
   1.0999998e+00  -7.2031551e-04
   1.0999434e+00   1.1161694e-02
   1.0996629e+00   2.7229039e-02
   1.0999937e+00  -3.7173910e-03
   1.0996777e+00   2.6624305e-02
   1.0999033e+00   1.4584594e-02
   1.0999920e+00  -4.1947134e-03
   1.0993305e+00   3.8373235e-02
   1.0998817e+00  -1.6133481e-02
   1.0999122e+00  -1.3901638e-02
   1.0999903e+00  -4.6249105e-03
   1.1000000e+00   3.1826774e-04
   1.0998053e+00   2.0694960e-02
   1.0999749e+00   7.4299173e-03
   1.0993983e+00  -3.6377720e-02
   1.0999719e+00   7.8692065e-03
   1.0999769e+00   7.1356418e-03
   1.0999819e+00   6.3106675e-03
   1.0996303e+00  -2.8515031e-02
   1.0998471e+00  -1.8339788e-02
   1.0998246e+00   1.9643951e-02
   1.0999340e+00   1.2051499e-02
   1.0999698e+00   8.1539489e-03
   1.0999862e+00  -5.5017517e-03
   1.0996872e+00  -2.6232688e-02
   1.0994246e+00   3.5574947e-02
   1.0996358e+00  -2.8304653e-02
   1.0999582e+00   9.5896828e-03
   1.0999955e+00   3.1542786e-03
   1.0994742e+00   3.4008628e-02
   1.0998270e+00   1.9506605e-02
   1.0999166e+00  -1.3544713e-02
   1.0997307e+00   2.4337778e-02
   1.0994536e+00  -3.4665311e-02
   1.0999670e+00  -8.5222610e-03
   1.0994883e+00  -3.3548137e-02
   1.0999826e+00   6.1806537e-03
   1.0997928e+00  -2.1348498e-02
   1.0999971e+00   2.5442953e-03
   1.0999450e+00   1.0997731e-02
   1.0999149e+00  -1.3679632e-02
   1.0994482e+00   3.4835995e-02
   1.0999383e+00   1.1652449e-02
   1.0999892e+00  -4.8797269e-03
   1.0998435e+00   1.8554007e-02
   1.0995311e+00   3.2114740e-02
   1.0999451e+00  -1.0993860e-02
   1.0998326e+00  -1.9188271e-02
   1.0998969e+00   1.5063231e-02
   1.0999377e+00   1.1704020e-02
   1.0999960e+00  -2.9674022e-03
   1.0999420e+00  -1.1300243e-02
   1.0998273e+00  -1.9491520e-02
   1.0997261e+00   2.4547551e-02
   1.0997269e+00  -2.4508000e-02
   1.0998690e+00  -1.6973151e-02
   1.0999641e+00  -8.8814922e-03
   1.0999994e+00  -1.1231574e-03
   1.0999568e+00   9.7444034e-03
   1.0992743e+00   3.9948847e-02
   1.0999104e+00  -1.4038197e-02
   1.0998169e+00   2.0071411e-02
   1.0999736e+00  -7.6261806e-03
   1.0999596e+00  -9.4275422e-03
   1.0999904e+00  -4.5931283e-03
   1.0991468e+00   4.3315472e-02
   1.0996975e+00  -2.5797089e-02
   1.0995345e+00   3.1998384e-02
   1.0997503e+00  -2.3436126e-02
   1.0999960e+00   2.9750497e-03
   1.0998325e+00  -1.9194800e-02
   1.0998155e+00  -2.0147064e-02
   1.0998645e+00  -1.7262110e-02
   1.0999276e+00   1.2624721e-02
   1.0996882e+00  -2.6188765e-02
   1.0997694e+00   2.2524596e-02
   1.0998517e+00  -1.8061764e-02
   1.0998656e+00   1.7195756e-02
   1.0998913e+00   1.5460822e-02
   1.0999200e+00  -1.3264609e-02
   1.0998106e+00  -2.0414414e-02
   1.0995090e+00   3.2863193e-02
   1.1000000e+00  -2.9869204e-04
   1.0997689e+00   2.2549097e-02
   1.0995984e+00   2.9722702e-02
   1.0998796e+00  -1.6275183e-02
   1.0999880e+00   5.1309669e-03
   1.0996567e+00   2.7480501e-02
   1.0999627e+00   9.0604193e-03
   1.0982488e+00  -6.2044872e-02
   1.0995018e+00   3.3103842e-02
   1.0994659e+00  -3.4274022e-02
   1.0998516e+00   1.8065149e-02
   1.0998662e+00   1.7156205e-02
   1.0999252e+00   1.2826628e-02
   1.0996182e+00  -2.8979668e-02
   1.0999082e+00   1.4209265e-02
   1.0999989e+00  -1.5669742e-03
   1.0984261e+00  -5.8823054e-02
   1.0999867e+00  -5.4051007e-03
   1.0999239e+00  -1.2936473e-02
   1.0999952e+00   3.2561035e-03
   1.0996356e+00   2.8309898e-02
   1.0999994e+00  -1.1492252e-03
   1.0998246e+00  -1.9644294e-02
   1.0999728e+00   7.7328341e-03
   1.0999367e+00  -1.1797456e-02
   1.0996662e+00  -2.7096184e-02
   1.0999857e+00   5.6174073e-03
   1.0999868e+00  -5.3882197e-03
   1.0999921e+00  -4.1570725e-03
   1.0999985e+00  -1.8219619e-03
   1.0999903e+00   4.6202133e-03
   1.0999346e+00   1.1992289e-02
   1.0998845e+00  -1.5940402e-02
   1.0999979e+00   2.1697205e-03
   1.0991220e+00  -4.3940903e-02
   1.0999154e+00  -1.3639730e-02
   1.0998869e+00   1.5774426e-02
   1.0998465e+00  -1.8376191e-02
   1.0999590e+00   9.4980346e-03
   1.0988690e+00  -4.9868881e-02
   1.0999157e+00  -1.3620213e-02
   1.0997838e+00  -2.1810453e-02
   1.0999805e+00  -6.5550111e-03
   1.0994831e+00  -3.3716978e-02
   1.0999189e+00   1.3356457e-02
   1.0998477e+00  -1.8303971e-02
   1.0999683e+00  -8.3537315e-03
   1.0999677e+00   8.4232027e-03
   1.0999353e+00   1.1930740e-02
   1.0999894e+00  -4.8357911e-03
   1.0997186e+00   2.4878093e-02
   1.0995159e+00  -3.2630061e-02
   1.0999995e+00   1.0391844e-03
   1.0999995e+00  -1.0088141e-03
   1.0997312e+00  -2.4318275e-02
   1.0999942e+00  -3.5626328e-03
   1.0999330e+00  -1.2142474e-02
   1.0994428e+00   3.5006108e-02
   1.0999971e+00  -2.5299115e-03
   1.0999603e+00  -9.3496295e-03
   1.0999028e+00  -1.4621034e-02
   1.0999832e+00  -6.0814384e-03
   1.0998577e+00  -1.7694920e-02
   1.0999504e+00  -1.0444039e-02
   1.0999155e+00   1.3634740e-02
   1.0999918e+00   4.2397894e-03
   1.0997707e+00   2.2457435e-02
   1.0999562e+00   9.8131375e-03
   1.0996740e+00   2.6777967e-02
   1.0998048e+00  -2.0723245e-02
   1.0989711e+00  -4.7565634e-02
   1.0998543e+00   1.7904979e-02
   1.0999327e+00  -1.2164937e-02
   1.0999944e+00  -3.5138186e-03
   1.0995240e+00  -3.2358511e-02
   1.0992652e+00   4.0198827e-02
   1.0998059e+00  -2.0661236e-02
   1.0998665e+00  -1.7139118e-02
   1.0999658e+00   8.6732132e-03
   1.0999101e+00   1.4063106e-02
   1.0994422e+00   3.5026746e-02
   1.0999926e+00   4.0366168e-03
   1.1000000e+00  -8.8320964e-05
   1.0999359e+00   1.1879142e-02
   1.0999843e+00   5.8762423e-03
   1.0999760e+00   7.2676840e-03
   1.0998433e+00  -1.8566714e-02
   1.0984726e+00   5.7948061e-02
   1.0996576e+00  -2.7444950e-02
   1.0999997e+00   7.5876480e-04
   1.0999584e+00  -9.5608575e-03
   1.0989680e+00  -4.7636837e-02
   1.0997573e+00   2.3106125e-02
   1.0999991e+00   1.4407175e-03
   1.0998360e+00   1.8991632e-02
   1.0999964e+00   2.8080652e-03
   1.0999963e+00   2.8505634e-03
   1.0999964e+00  -2.8305540e-03
   1.0999985e+00   1.8325372e-03
   1.0997556e+00   2.3186576e-02
   1.0994949e+00  -3.3331157e-02
   1.0994208e+00   3.5692312e-02
   1.0998053e+00   2.0695295e-02
   1.0999889e+00   4.9423943e-03
   1.0999429e+00  -1.1207852e-02
   1.0998894e+00   1.5597960e-02
   1.0998573e+00  -1.7714933e-02
   1.0993418e+00  -3.8046874e-02
   1.0999745e+00  -7.4873203e-03
   1.0999498e+00   1.0511005e-02
   1.0999319e+00   1.2244223e-02
   1.0999980e+00   2.0938561e-03
   1.0999643e+00  -8.8664619e-03
   1.0996249e+00  -2.8725672e-02
   1.0993581e+00  -3.7573284e-02
   1.0996799e+00   2.6535963e-02
   1.0999688e+00   8.2787618e-03
   1.0994878e+00  -3.3564649e-02
   1.0999822e+00  -6.2651476e-03
   1.0996395e+00   2.8158036e-02
   1.0998202e+00  -1.9885499e-02
   1.0999393e+00  -1.1559532e-02
   1.0999952e+00   3.2442317e-03
   1.0998651e+00   1.7227689e-02
   1.0999955e+00   3.1581548e-03
   1.0999972e+00   2.4692751e-03
   1.0999241e+00   1.2920870e-02
   1.0999960e+00  -2.9521830e-03
   1.0999957e+00  -3.0804809e-03
   1.0998997e+00   1.4850814e-02
   1.0999645e+00   8.8398305e-03
   1.0996611e+00  -2.7301227e-02
   1.0999980e+00  -2.1019821e-03
   1.0999228e+00   1.3029069e-02
   1.0993312e+00   3.8352657e-02
   1.0998647e+00  -1.7253439e-02
   1.0999386e+00  -1.1624869e-02
   1.0999440e+00  -1.1097759e-02
   1.0999288e+00  -1.2516885e-02
   1.0995459e+00  -3.1605084e-02
   1.0999970e+00  -2.5853383e-03
   1.0999488e+00  -1.0610841e-02
   1.0999737e+00  -7.6098556e-03
   1.0998368e+00  -1.8947565e-02
   1.0999112e+00  -1.3977738e-02
   1.0999470e+00  -1.0794250e-02
   1.0996140e+00   2.9138386e-02
   1.0999300e+00  -1.2409923e-02
   1.0998357e+00   1.9011578e-02
   1.0999538e+00   1.0085578e-02
   1.0998932e+00   1.5327949e-02
   1.0999901e+00   4.6587498e-03
   1.0999885e+00   5.0326469e-03
   1.0998748e+00   1.6592761e-02
   1.0999977e+00   2.2332080e-03
   1.0996433e+00  -2.8011371e-02
   1.0994408e+00  -3.5069675e-02
   1.0999186e+00  -1.3381010e-02
   1.0999008e+00   1.4770789e-02
   1.0999290e+00  -1.2495362e-02
   1.0999973e+00   2.4416804e-03
   1.0998034e+00  -2.0796389e-02
   1.0994987e+00   3.3205978e-02
   1.0997405e+00   2.3892657e-02
   1.0995886e+00  -3.0082121e-02
   1.0999121e+00   1.3907479e-02
   1.0995748e+00   3.0580232e-02
   1.0998735e+00  -1.6679405e-02
   1.0996502e+00  -2.7737582e-02
   1.0998040e+00   2.0763510e-02
   1.0999646e+00   8.8225977e-03
   1.0999945e+00  -3.4748646e-03
   1.0999716e+00  -7.8987660e-03
   1.0995016e+00   3.3110290e-02
   1.0998680e+00  -1.7041345e-02
   1.0992385e+00   4.0922887e-02
   1.0997384e+00  -2.3989562e-02
   1.0999209e+00  -1.3191349e-02
   1.0999859e+00   5.5793595e-03
   1.0999765e+00  -7.1941009e-03
   1.0999889e+00   4.9325688e-03
   1.0999899e+00  -4.7049810e-03
   1.0999355e+00  -1.1910407e-02
   1.0998721e+00   1.6770635e-02
   1.0993975e+00  -3.6400947e-02
   1.0999463e+00   1.0866151e-02
   1.0999995e+00  -1.0592423e-03
   1.0999997e+00  -7.8262185e-04
   1.0999720e+00  -7.8508343e-03
   1.0999992e+00   1.3463055e-03
   1.0999801e+00  -6.6184829e-03
   1.0999415e+00   1.1339831e-02
   1.0999719e+00   7.8634738e-03
   1.0996404e+00   2.8125097e-02
   1.0999221e+00  -1.3092942e-02
   1.0999976e+00  -2.2770322e-03
   1.0996107e+00  -2.9264582e-02
   1.0998596e+00  -1.7573265e-02
   1.0993607e+00  -3.7496463e-02
   1.0999514e+00   1.0340862e-02
   1.0999350e+00   1.1957583e-02
   1.0997570e+00   2.3120455e-02
   1.0990602e+00  -4.5460554e-02
   1.0998933e+00   1.5320838e-02
   1.0999573e+00  -9.6962547e-03
   1.0999337e+00  -1.2080422e-02
   1.0999255e+00  -1.2798685e-02
   1.0998783e+00  -1.6360787e-02
   1.0995437e+00  -3.1680364e-02
   1.0999455e+00   1.0946475e-02
   1.0998506e+00   1.8128168e-02
   1.0999428e+00  -1.1217550e-02
   1.0998362e+00   1.8984108e-02
   1.0997576e+00   2.3090230e-02
   1.0999443e+00  -1.1071839e-02
   1.0999677e+00   8.4300541e-03
   1.0999215e+00  -1.3138277e-02
   1.0992720e+00   4.0012041e-02
   1.0997895e+00   2.1519738e-02
   1.0998206e+00   1.9866911e-02
   1.0998823e+00  -1.6090170e-02
   1.0999676e+00   8.4365992e-03
   1.0999851e+00  -5.7163707e-03
   1.0999524e+00  -1.0237705e-02
   1.0996005e+00  -2.9643901e-02
   1.0999977e+00  -2.2569670e-03
   1.0996550e+00   2.7546776e-02
   1.0998162e+00  -2.0108661e-02
   1.0999490e+00   1.0590274e-02
   1.0999400e+00  -1.1489954e-02
   1.0999652e+00  -8.7474190e-03
   1.0997207e+00   2.4788768e-02
   1.0999331e+00  -1.2127349e-02
   1.0997737e+00  -2.2312311e-02
   1.0999840e+00   5.9288048e-03
   1.0999696e+00  -8.1830548e-03
   1.0999595e+00  -9.4364400e-03
   1.0999281e+00  -1.2575513e-02
   1.0999879e+00   5.1653530e-03
   1.0990893e+00   4.4751426e-02
   1.0999348e+00   1.1977445e-02
   1.0999975e+00   2.3378145e-03
   1.0993900e+00   3.6628075e-02
   1.0999946e+00  -3.4558468e-03
   1.0997537e+00  -2.3276907e-02
   1.0999918e+00   4.2531322e-03
   1.0999970e+00   2.5783084e-03
   1.0999989e+00   1.5441425e-03
   1.0999758e+00   7.2969660e-03
   1.0999959e+00   2.9926787e-03
   1.0995887e+00  -3.0076823e-02
   1.0998430e+00  -1.8586546e-02
   1.0999761e+00   7.2546335e-03
   1.0999112e+00   1.3975593e-02
   1.0999997e+00  -8.0896947e-04
   1.0999882e+00   5.1044164e-03
   1.0999321e+00   1.2219757e-02
   1.0997565e+00  -2.3142232e-02
   1.0998062e+00   2.0647040e-02
   1.0999787e+00   6.8452838e-03
   1.0993668e+00   3.7317490e-02
   1.0999848e+00   5.7833234e-03
   1.0998070e+00  -2.0604077e-02
   1.0999997e+00  -8.5505104e-04
   1.0995686e+00   3.0802357e-02
   1.0997611e+00  -2.2925492e-02
   1.0999999e+00   4.3634741e-04
   1.0993762e+00   3.7040917e-02
   1.0999980e+00  -2.0726039e-03
   1.0998894e+00  -1.5600250e-02
   1.0998984e+00  -1.4947893e-02
   1.0999305e+00   1.2365261e-02
   1.0999976e+00   2.3127631e-03
   1.0998366e+00   1.8961148e-02
   1.0995535e+00   3.1338073e-02
   1.0999943e+00   3.5468558e-03
   1.0997166e+00  -2.4969699e-02
   1.0999225e+00   1.3053189e-02
   1.0995397e+00   3.1819907e-02
   1.0998822e+00  -1.6095109e-02
   1.0997639e+00  -2.2790994e-02
   1.0999446e+00  -1.1037607e-02
   1.0999697e+00   8.1695148e-03
   1.0998947e+00  -1.5216815e-02
   1.0998051e+00  -2.0707981e-02
   1.0999778e+00   6.9830013e-03
   1.0998832e+00  -1.6027657e-02
   1.0999006e+00  -1.4786544e-02
   1.0999858e+00  -5.5850717e-03
   1.0993070e+00   3.9040194e-02
   1.0990739e+00   4.5127270e-02
   1.0999998e+00   7.1207437e-04
   1.0999723e+00   7.8132563e-03
   1.0998844e+00  -1.5945030e-02
   1.0998710e+00  -1.6848828e-02
   1.0998126e+00   2.0304264e-02
   1.0998655e+00  -1.7200025e-02
   1.0997870e+00  -2.1647365e-02
   1.0999270e+00   1.2671424e-02
   1.0997555e+00  -2.3193224e-02
   1.0995432e+00   3.1696928e-02
   1.0999655e+00  -8.7106710e-03
   1.0998902e+00   1.5542487e-02
   1.0998590e+00   1.7609015e-02
   1.0999864e+00   5.4735730e-03
   1.0999405e+00   1.1440897e-02
   1.0995774e+00  -3.0488519e-02
   1.0995863e+00   3.0166921e-02
   1.0999865e+00   5.4418346e-03
   1.0998120e+00   2.0334293e-02
   1.0999698e+00   8.1473029e-03
   1.0998650e+00  -1.7234028e-02
   1.0995922e+00  -2.9950246e-02
   1.0999424e+00   1.1257830e-02
   1.0998376e+00  -1.8903684e-02
   1.0999088e+00  -1.4165738e-02
   1.0993142e+00   3.8835800e-02
   1.0999743e+00  -7.5141101e-03
   1.0998331e+00  -1.9161882e-02
   1.0999957e+00  -3.0921187e-03
   1.0999975e+00   2.3460642e-03
   1.0999874e+00   5.2573055e-03
   1.0997070e+00  -2.5387713e-02
   1.0999963e+00   2.8539032e-03
   1.0992964e+00  -3.9336700e-02
   1.0999997e+00  -7.4598172e-04
   1.1000000e+00  -1.3083935e-04
   1.0992020e+00   4.1891127e-02
   1.0991862e+00  -4.2305347e-02
   1.0997992e+00  -2.1016422e-02
   1.0999991e+00  -1.3794074e-03
   1.0999638e+00   8.9274340e-03
   1.0984059e+00   5.9198965e-02
   1.0999371e+00  -1.1762602e-02
   1.0999927e+00   4.0103705e-03
   1.0999355e+00   1.1907445e-02
   1.0999893e+00  -4.8588602e-03
   1.0999954e+00  -3.1885666e-03
   1.0998442e+00  -1.8515271e-02
   1.0995690e+00  -3.0790267e-02
   1.0999918e+00  -4.2505049e-03
   1.0999991e+00  -1.4016826e-03
   1.0999280e+00   1.2589613e-02
   1.0998293e+00  -1.9375561e-02
   1.0999992e+00  -1.3166126e-03
   1.0999919e+00  -4.2139007e-03
   1.0995358e+00  -3.1953082e-02
   1.0995525e+00   3.1372179e-02
   1.0999912e+00  -4.4027288e-03
   1.0999916e+00  -4.3042703e-03
   1.0994190e+00   3.5747960e-02
   1.0999974e+00   2.3952387e-03
   1.0995991e+00   2.9695969e-02
   1.0999582e+00  -9.5852547e-03
   1.0999720e+00  -7.8428208e-03
   1.0997338e+00  -2.4196812e-02
   1.0986185e+00  -5.5112472e-02
   1.0998768e+00   1.6462249e-02
   1.0999991e+00   1.3974085e-03
   1.0995191e+00   3.2522990e-02
   1.0999852e+00  -5.6980451e-03
   1.0999979e+00  -2.1696698e-03
   1.0998433e+00   1.8563961e-02
   1.0999884e+00   5.0476968e-03
   1.0998761e+00  -1.6510802e-02
   1.0999983e+00   1.9434177e-03
   1.0998336e+00  -1.9132589e-02
   1.0999960e+00   2.9664189e-03
   1.0993482e+00   3.7860832e-02
   1.0999735e+00   7.6337730e-03
   1.0999776e+00   7.0247215e-03
   1.0999843e+00  -5.8839266e-03
   1.1000000e+00  -1.0159986e-04
   1.0993144e+00   3.8830733e-02
   1.0998568e+00  -1.7750780e-02
   1.0996765e+00   2.6675170e-02
   1.0998899e+00   1.5559812e-02
   1.0999739e+00   7.5820045e-03
   1.0991492e+00  -4.3256676e-02
   1.0999399e+00  -1.1498465e-02
   1.1000000e+00   2.2034042e-05
   1.0999114e+00  -1.3959867e-02
   1.0997524e+00  -2.3336886e-02
   1.0997918e+00  -2.1400056e-02
   1.0999794e+00   6.7389443e-03
   1.0992880e+00  -3.9570522e-02
   1.0999732e+00   7.6760836e-03
   1.0999995e+00   1.0633933e-03
   1.0999989e+00   1.5453161e-03
   1.1000000e+00   2.6355170e-04
   1.0999876e+00  -5.2166742e-03
   1.0997471e+00  -2.3586395e-02
   1.0999598e+00   9.4071485e-03
   1.0995204e+00   3.2479766e-02
   1.0999401e+00  -1.1480982e-02
   1.0999855e+00   5.6508834e-03
   1.0999744e+00  -7.5113679e-03
   1.0996596e+00  -2.7364458e-02
   1.0994357e+00   3.5230699e-02
   1.0998900e+00  -1.5558414e-02
   1.0999888e+00   4.9656472e-03
   1.0997395e+00   2.3937613e-02
   1.0996694e+00   2.6968715e-02
   1.0999484e+00  -1.0650732e-02
   1.0999730e+00   7.7038188e-03
   1.0999632e+00   8.9955942e-03
   1.0998885e+00   1.5658151e-02
   1.0998555e+00   1.7829018e-02
   1.0999659e+00   8.6647669e-03
   1.0999494e+00  -1.0553791e-02
   1.0998494e+00  -1.8203207e-02
   1.0985590e+00   5.6285121e-02
   1.0999276e+00  -1.2617980e-02
   1.0990608e+00  -4.5446460e-02
   1.0998376e+00  -1.8899407e-02
   1.0999997e+00   7.6346228e-04
   1.0999784e+00  -6.8965386e-03
   1.0999057e+00  -1.4402935e-02
   1.0999680e+00  -8.3870861e-03
   1.0993727e+00   3.7145116e-02
   1.0999297e+00   1.2437029e-02
   1.0999497e+00   1.0517233e-02
   1.0997471e+00   2.3585929e-02
   1.1000000e+00  -2.6701074e-04
   1.0999329e+00  -1.2148275e-02
   1.0998811e+00  -1.6173094e-02
   1.0999723e+00   7.8019030e-03
   1.0998240e+00  -1.9676550e-02
   1.0999744e+00   7.5062036e-03
   1.0999871e+00  -5.3208786e-03
   1.0999954e+00  -3.1667814e-03
   1.0999956e+00   3.1170954e-03
   1.0998938e+00   1.5286287e-02
   1.0991308e+00  -4.3719912e-02
   1.0999892e+00  -4.8685453e-03
   1.0999956e+00   3.1087837e-03
   1.0976195e+00  -7.2328222e-02
   1.0999872e+00   5.2999474e-03
   1.0999745e+00  -7.4852170e-03
   1.0995586e+00  -3.1158184e-02
   1.0999341e+00   1.2037004e-02
   1.0998696e+00   1.6936735e-02
   1.0998172e+00   2.0050430e-02
   1.0999432e+00   1.1176680e-02
   1.0999753e+00  -7.3715042e-03
   1.0999933e+00  -3.8301982e-03
   1.0998036e+00  -2.0786225e-02
   1.0999798e+00   6.6642246e-03
   1.0999038e+00  -1.4547615e-02
   1.0997112e+00  -2.5203621e-02
   1.0999998e+00   6.6974785e-04
   1.0999937e+00   3.7194776e-03
   1.0999699e+00   8.1429615e-03
   1.0998535e+00  -1.7955000e-02
   1.0999631e+00   9.0119055e-03
   1.0994028e+00   3.6243223e-02
   1.0994435e+00  -3.4985170e-02
   1.0999844e+00   5.8633706e-03
   1.0999781e+00   6.9402692e-03
   1.0999980e+00   2.0915435e-03
   1.0998578e+00  -1.7683770e-02
   1.0999487e+00  -1.0620546e-02
   1.0999952e+00  -3.2602413e-03
   1.0999913e+00   4.3871602e-03
   1.0999975e+00  -2.3379157e-03
   1.0999703e+00   8.0857929e-03
   1.0998719e+00   1.6788955e-02
   1.0997661e+00  -2.2681340e-02
   1.0999978e+00  -2.2197040e-03
   1.0998980e+00  -1.4981534e-02
   1.0999969e+00  -2.6095218e-03
   1.0999932e+00  -3.8632917e-03
   1.0999999e+00  -5.4312693e-04
   1.0999045e+00   1.4491617e-02
   1.0998855e+00   1.5868026e-02
   1.0996388e+00   2.8188244e-02
   1.0999248e+00  -1.2858168e-02
   1.0998434e+00  -1.8561429e-02
   1.0990064e+00   4.6744357e-02
   1.0998251e+00  -1.9613285e-02
   1.1000000e+00  -1.6742472e-04
   1.0999721e+00  -7.8315089e-03
   1.0999831e+00   6.0996338e-03
   1.0999471e+00  -1.0788504e-02
   1.0999929e+00  -3.9580688e-03
   1.0999944e+00   3.4993437e-03
   1.0999024e+00  -1.4650933e-02
   1.0998852e+00  -1.5890865e-02
   1.0998793e+00  -1.6297510e-02
   1.0999494e+00   1.0547511e-02
   1.0995780e+00   3.0465247e-02
   1.0999026e+00   1.4637897e-02
   1.0999158e+00  -1.3610356e-02
   1.0999151e+00  -1.3666566e-02
   1.0999952e+00   3.2552028e-03
   1.0999163e+00  -1.3570942e-02
   1.0999808e+00   6.5075567e-03
   1.0999602e+00   9.3598994e-03
   1.0990863e+00  -4.4826131e-02
   1.0998301e+00  -1.9333185e-02
   1.0999042e+00   1.4515164e-02
   1.0999996e+00   8.8509109e-04
   1.0999447e+00  -1.1031696e-02
   1.0998169e+00  -2.0069416e-02
   1.0999177e+00   1.3452581e-02
   1.0993585e+00  -3.7560711e-02
   1.0999074e+00  -1.4271457e-02
   1.0995133e+00   3.2716875e-02
   1.0999271e+00   1.2663073e-02
   1.0999857e+00  -5.6135005e-03
   1.0999920e+00   4.1849382e-03
   1.0999981e+00  -2.0502100e-03
   1.0999481e+00  -1.0684116e-02
   1.0996011e+00   2.9621269e-02
   1.0998873e+00   1.5747545e-02
   1.0999875e+00  -5.2485122e-03
   1.0998781e+00   1.6375496e-02
   1.0994404e+00   3.5082203e-02
   1.0999976e+00   2.2885000e-03
   1.0997933e+00   2.1321485e-02
   1.0999788e+00   6.8367792e-03
   1.0997540e+00   2.3262064e-02
   1.0999201e+00  -1.3254269e-02
   1.0999900e+00   4.6788382e-03
   1.0997787e+00  -2.2065411e-02
   1.0999799e+00   6.6540275e-03
   1.0998809e+00   1.6189289e-02
   1.0996189e+00   2.8953188e-02
   1.0996182e+00  -2.8979269e-02
   1.0999610e+00  -9.2681035e-03
   1.0999756e+00  -7.3229699e-03
   1.0999966e+00  -2.7511830e-03
   1.0997551e+00   2.3208323e-02
   1.0999995e+00  -1.0989890e-03
   1.0999122e+00  -1.3898384e-02
   1.0997203e+00   2.4805262e-02
   1.0994481e+00   3.4839375e-02
   1.0998007e+00  -2.0937530e-02
   1.1000000e+00   1.6878083e-04
   1.1000000e+00   1.2290566e-04
   1.0996010e+00  -2.9625241e-02
   1.0997619e+00   2.2887722e-02
   1.0999141e+00   1.3749824e-02
   1.0999946e+00  -3.4571691e-03
   1.0999837e+00   5.9809523e-03
   1.0998524e+00   1.8020036e-02
   1.0998700e+00  -1.6913186e-02
   1.0999984e+00   1.8988152e-03
   1.0996453e+00  -2.7932457e-02
   1.0995106e+00   3.2808689e-02
   1.0999748e+00   7.4448120e-03
   1.0998263e+00   1.9548063e-02
   1.0998713e+00  -1.6824820e-02
   1.0999847e+00   5.8050364e-03
   1.0999620e+00   9.1464800e-03
   1.0999750e+00  -7.4170276e-03
   1.0999212e+00  -1.3168598e-02
   1.0999819e+00  -6.3118160e-03
   1.0999994e+00  -1.1316972e-03
   1.0999893e+00   4.8602858e-03
   1.0999757e+00   7.3053543e-03
   1.0999847e+00  -5.8076810e-03
   1.0999272e+00  -1.2656407e-02
   1.0999985e+00  -1.8245333e-03
   1.0995362e+00   3.1940375e-02
   1.0997345e+00   2.4165294e-02
   1.0999996e+00  -9.2063411e-04
   1.0998654e+00  -1.7208773e-02
   1.0996703e+00  -2.6930363e-02
   1.0996778e+00   2.6621384e-02
   1.0995272e+00   3.2248106e-02
   1.0998358e+00  -1.9005901e-02
   1.0999985e+00  -1.8306436e-03
   1.0999776e+00   7.0168769e-03
   1.0999684e+00   8.3367519e-03
   1.0998954e+00   1.5172376e-02
   1.0995954e+00   2.9830385e-02
   1.0994201e+00   3.5712984e-02
   1.0999956e+00   3.1260259e-03


==> phase_scatter_ldv2-8.dat <==
   5.8088869e-01   8.1398300e-01
   8.2427591e-01   5.6618832e-01
   7.0778709e-01   7.0642581e-01
   6.7450633e-01   7.3826907e-01
   6.3724586e-01   7.7066057e-01
   8.1203256e-01   5.8361213e-01
   5.4875989e-01   8.3598001e-01
   7.4453117e-01   6.6758770e-01
   8.5890014e-01   5.1214309e-01
   5.4889477e-01   8.3589146e-01
   8.5726505e-01   5.1487536e-01
   6.7116561e-01   7.4130744e-01
   5.9793023e-01   8.0154816e-01
   6.2729637e-01   7.7878063e-01
   6.7199568e-01   7.4055507e-01
   9.3243424e-01   3.6133972e-01
   7.0708309e-01   7.0713048e-01
   6.9014818e-01   7.2366808e-01
   6.6876016e-01   7.4347821e-01
   4.2273999e-01   9.0625101e-01
   8.6880063e-01   4.9516206e-01
   5.1330534e-01   8.5820605e-01
   7.9693171e-01   6.0406940e-01
   7.8614874e-01   6.1803735e-01
   6.0238144e-01   7.9820837e-01
   7.4664202e-01   6.6522605e-01
   5.3191405e-01   8.4679835e-01
   8.0683387e-01   5.9077839e-01
   8.7947738e-01   4.7594069e-01
   5.3727173e-01   8.4340920e-01
   6.7552786e-01   7.3733446e-01
   6.6225100e-01   7.4928206e-01
   6.7856765e-01   7.3453791e-01
   4.2789358e-01   9.0382912e-01
   4.3686517e-01   8.9952700e-01
   8.8009517e-01   4.7479732e-01
   8.7737963e-01   4.7979682e-01
   4.1111943e-01   9.1158149e-01
   5.6394723e-01   8.2581082e-01
   8.1141477e-01   5.8447075e-01
   5.7974708e-01   8.1479649e-01
   4.6201775e-01   8.8687068e-01
   5.1361044e-01   8.5802349e-01
   7.3343603e-01   6.7975848e-01
   6.4205053e-01   7.6666232e-01
   7.4563041e-01   6.6635973e-01
   8.6975729e-01   4.9347974e-01
   4.9527243e-01   8.6873772e-01
   5.9472204e-01   8.0393140e-01
   8.0407123e-01   5.9453297e-01
   6.1771524e-01   7.8640186e-01
   4.8901912e-01   8.7227306e-01
   5.3924401e-01   8.4214957e-01
   6.7215895e-01   7.4040688e-01
   8.6254848e-01   5.0597443e-01
   6.6003693e-01   7.5123315e-01
   8.1750713e-01   5.7591847e-01
   6.9632225e-01   7.1772928e-01
   5.0608320e-01   8.6248467e-01
   8.5668248e-01   5.1584410e-01
   7.7115324e-01   6.3664958e-01
   7.1153553e-01   7.0265012e-01
   5.7990262e-01   8.1468580e-01
   7.6793260e-01   6.4053066e-01
   8.1149269e-01   5.8436257e-01
   5.7680131e-01   8.1688448e-01
   6.6089860e-01   7.5047521e-01
   6.8417932e-01   7.2931382e-01
   8.0771109e-01   5.8957848e-01
   6.1197288e-01   7.9087875e-01
   7.4255703e-01   6.6978284e-01
   5.8530057e-01   8.1081640e-01
   5.2477501e-01   8.5124097e-01
   5.9767535e-01   8.0173822e-01
   4.9774906e-01   8.6732109e-01
   6.9576472e-01   7.1826976e-01
   7.8711417e-01   6.1680733e-01
   7.5522964e-01   6.5546029e-01
   5.6431958e-01   8.2555642e-01
   5.1229951e-01   8.5880685e-01
   4.8413599e-01   8.7499277e-01
   7.7443675e-01   6.3265134e-01
   8.2664350e-01   5.6272598e-01
   7.2072989e-01   6.9321601e-01
   5.6147316e-01   8.2749495e-01
   4.7041323e-01   8.8244625e-01
   6.0534179e-01   7.9596565e-01
   5.8614006e-01   8.1020974e-01
   5.8902364e-01   8.0811581e-01
   7.8128572e-01   6.2417355e-01
   6.6722463e-01   7.4485656e-01
   8.1741559e-01   5.7604839e-01
   7.6040155e-01   6.4945322e-01
   4.6295145e-01   8.8638364e-01
   8.8568618e-01   4.6428439e-01
   7.7157258e-01   6.3614130e-01
   7.4647782e-01   6.6541029e-01
   7.7605054e-01   6.3067072e-01
   5.2612523e-01   8.5040711e-01
   6.7321980e-01   7.3944243e-01
   5.9524121e-01   8.0354708e-01
   8.2595332e-01   5.6373851e-01
   9.6226076e-01   2.7212907e-01
   8.4339331e-01   5.3729668e-01
   6.0973743e-01   7.9260348e-01
   8.1009367e-01   5.8630047e-01
   6.8354104e-01   7.2991208e-01
   8.7176531e-01   4.8992371e-01
   6.3319696e-01   7.7399071e-01
   5.9576394e-01   8.0315959e-01
   7.6081949e-01   6.4896356e-01
   7.8540737e-01   6.1897922e-01
   8.3157812e-01   5.5540781e-01
   7.0514616e-01   7.0906199e-01
   9.4161351e-01   3.3669570e-01
   8.8260052e-01   4.7012374e-01
   6.0746881e-01   7.9434353e-01
   4.0096874e-01   9.1609174e-01
   6.5909150e-01   7.5206276e-01
   5.9157075e-01   8.0625309e-01
   4.7963888e-01   8.7746598e-01
   5.4434570e-01   8.3886099e-01
   4.8209762e-01   8.7611751e-01
   8.0384984e-01   5.9483227e-01
   6.6637540e-01   7.4561641e-01
   6.2813600e-01   7.7810357e-01
   8.6106765e-01   5.0849041e-01
   4.2203458e-01   9.0657974e-01
   5.2231313e-01   8.5275377e-01
   4.4440989e-01   8.9582356e-01
   7.4812201e-01   6.6356120e-01
   8.4874965e-01   5.2879489e-01
   7.2643677e-01   6.8723331e-01
   7.5488129e-01   6.5586145e-01
   5.7507561e-01   8.1810026e-01
   8.6671359e-01   4.9880613e-01
   6.8423471e-01   7.2926186e-01
   6.8438161e-01   7.2912400e-01
   8.5599767e-01   5.1697968e-01
   6.6991934e-01   7.4243389e-01
   2.8767707e-01   9.5772747e-01
   7.5331739e-01   6.5765714e-01
   7.1853110e-01   6.9549483e-01
   6.6199320e-01   7.4950984e-01
   6.4092419e-01   7.6760418e-01
   8.5869351e-01   5.1248947e-01
   7.9350678e-01   6.0856141e-01
   7.7556512e-01   6.3126757e-01
   9.5049312e-01   3.1074561e-01
   8.0740962e-01   5.8999127e-01
   5.6090867e-01   8.2787769e-01
   2.0943394e-01   9.7782280e-01
   8.7003967e-01   4.9298172e-01
   7.0077600e-01   7.1338138e-01
   5.5841100e-01   8.2956444e-01
   7.6526204e-01   6.4371889e-01
   5.7909166e-01   8.1526244e-01
   7.6453602e-01   6.4458100e-01
   7.2698306e-01   6.8665539e-01
   8.7737606e-01   4.7980334e-01
   8.2960624e-01   5.5834889e-01
   6.3943375e-01   7.6884620e-01
   6.5709033e-01   7.5381184e-01
   6.6748627e-01   7.4462210e-01
   7.0520548e-01   7.0900299e-01
   5.1608880e-01   8.5653508e-01
   7.2597292e-01   6.8772329e-01
   5.6314869e-01   8.2635559e-01
   2.3960012e-01   9.7087166e-01
   7.1593181e-01   6.9817021e-01
   8.1506769e-01   5.7936573e-01
   8.1031612e-01   5.8599299e-01
   5.9510270e-01   8.0364966e-01
   7.1048591e-01   7.0371142e-01
   8.1665486e-01   5.7712636e-01
   6.4152470e-01   7.6710238e-01
   6.3673046e-01   7.7108646e-01
   8.6377067e-01   5.0388514e-01
   7.6040907e-01   6.4944441e-01
   6.2347873e-01   7.8184031e-01
   7.5546146e-01   6.5519309e-01
   9.0003229e-01   4.3582322e-01
   5.1858290e-01   8.5502735e-01
   8.5434438e-01   5.1970731e-01
   5.4980145e-01   8.3529537e-01
   4.6172999e-01   8.8702053e-01
   5.0387045e-01   8.6377924e-01
   5.2429682e-01   8.5153558e-01
   6.3991161e-01   7.6844852e-01
   8.8273887e-01   4.6986390e-01
   8.2591319e-01   5.6379730e-01
   7.6695334e-01   6.4170287e-01
   5.8549390e-01   8.1067681e-01
   8.8246850e-01   4.7037150e-01
   8.9081973e-01   4.5435692e-01
   3.9819249e-01   9.1730188e-01
   5.6741618e-01   8.2343116e-01
   4.4672698e-01   8.9467034e-01
   8.9045819e-01   4.5506505e-01
   6.5668863e-01   7.5416182e-01
   6.1848788e-01   7.8579434e-01
   8.0018384e-01   5.9975480e-01
   9.2543183e-01   3.7891416e-01
   5.3724125e-01   8.4342862e-01
   6.9194874e-01   7.2194663e-01
   4.9373202e-01   8.6961411e-01
   7.2190849e-01   6.9198853e-01
   3.7155102e-01   9.2841254e-01
   8.5128113e-01   5.2470986e-01
   5.9877990e-01   8.0091362e-01
   7.4192434e-01   6.7048361e-01
   5.1997422e-01   8.5418196e-01
   6.2439413e-01   7.8110945e-01
   8.1039552e-01   5.8588318e-01
   5.7277797e-01   8.1971055e-01
   5.8143546e-01   8.1359253e-01
   8.9128420e-01   4.5344513e-01
   7.7481452e-01   6.3218862e-01
   5.0081000e-01   8.6555725e-01
   8.6727320e-01   4.9783250e-01
   4.5539212e-01   8.9029097e-01
   5.6032034e-01   8.2827599e-01
   7.4080827e-01   6.7171654e-01
   6.7839803e-01   7.3469457e-01
   5.9209785e-01   8.0586608e-01
   6.9148413e-01   7.2239165e-01
   5.0617792e-01   8.6242908e-01
   9.0753835e-01   4.1996921e-01
   6.7464072e-01   7.3814626e-01
   6.2302811e-01   7.8219944e-01
   6.9819956e-01   7.1590319e-01
   7.4331529e-01   6.6894123e-01
   8.0767628e-01   5.8962617e-01
   7.5988369e-01   6.5005906e-01
   4.9046445e-01   8.7146120e-01
   4.6841369e-01   8.8350926e-01
   7.2747730e-01   6.8613175e-01
   6.2980913e-01   7.7674993e-01
   8.0567490e-01   5.9235796e-01
   7.7094747e-01   6.3689873e-01
   6.9873159e-01   7.1538392e-01
   6.0548345e-01   7.9585790e-01
   3.4618757e-01   9.3816532e-01
   4.7998171e-01   8.7727850e-01
   8.8822437e-01   4.5940991e-01
   7.2844485e-01   6.8510445e-01
   7.0086825e-01   7.1329075e-01
   5.8195764e-01   8.1321910e-01
   7.5892329e-01   6.5118003e-01
   7.4978248e-01   6.6168439e-01
   6.6570635e-01   7.4621381e-01
   6.6631973e-01   7.4566616e-01
   8.0206259e-01   5.9723998e-01
   6.0955055e-01   7.9274720e-01
   7.3777702e-01   6.7504449e-01
   7.3942329e-01   6.7324082e-01
   6.2735259e-01   7.7873534e-01
   6.4416765e-01   7.6488433e-01
   9.1711674e-01   3.9861873e-01
   7.8171943e-01   6.2363029e-01
   7.4914529e-01   6.6240572e-01
   6.9346492e-01   7.2049039e-01
   7.3023980e-01   6.8319092e-01
   6.7731193e-01   7.3569596e-01
   5.5129297e-01   8.3431173e-01
   6.2911856e-01   7.7730936e-01
   8.8652823e-01   4.6267450e-01
   9.0947465e-01   4.1575938e-01
   7.8515546e-01   6.1929872e-01
   7.1848531e-01   6.9554214e-01
   7.8854495e-01   6.1497712e-01
   7.4596912e-01   6.6598054e-01
   6.4903594e-01   7.6075775e-01
   3.5635739e-01   9.3434973e-01
   7.9405704e-01   6.0784324e-01
   6.8792294e-01   7.2578373e-01
   8.2685113e-01   5.6242085e-01
   6.1309010e-01   7.9001299e-01
   6.7215050e-01   7.4041455e-01
   9.1950326e-01   3.9308239e-01
   7.3602259e-01   6.7695697e-01
   5.3735186e-01   8.4335816e-01
   6.0930644e-01   7.9293484e-01
   7.2447988e-01   6.8929594e-01
   7.5735531e-01   6.5300301e-01
   8.0007163e-01   5.9990447e-01
   5.9882283e-01   8.0088153e-01
   8.0277533e-01   5.9628162e-01
   8.0586856e-01   5.9209447e-01
   8.7761878e-01   4.7935924e-01
   4.9446653e-01   8.6919667e-01
   6.8009926e-01   7.3312005e-01
   8.8914777e-01   4.5762019e-01
   7.6604916e-01   6.4278199e-01
   8.8901710e-01   4.5787400e-01
   5.1709031e-01   8.5593084e-01
   7.7659481e-01   6.3000040e-01
   6.9459702e-01   7.1939904e-01
   6.4793727e-01   7.6169370e-01
   4.8679368e-01   8.7351698e-01
   9.8320817e-01  -1.8248751e-01
   7.0645282e-01   7.0776013e-01
   7.3134107e-01   6.8201191e-01
   9.7247212e-01   2.3301925e-01
   7.7900488e-01   6.2701787e-01
   3.9673589e-01   9.1793280e-01
   4.9848515e-01   8.6689824e-01
   5.9599648e-01   8.0298704e-01
   7.3648942e-01   6.7644906e-01
   6.8432350e-01   7.2917854e-01
   6.8548396e-01   7.2808772e-01
   5.7819490e-01   8.1589868e-01
   4.5394990e-01   8.9102721e-01
   9.0093745e-01   4.3394896e-01
   8.6554631e-01   5.0082891e-01
   5.7233253e-01   8.2002163e-01
   6.2598191e-01   7.7983758e-01
   6.0757570e-01   7.9426177e-01
   6.2133514e-01   7.8354492e-01
   5.3816622e-01   8.4283873e-01
   7.3769691e-01   6.7513204e-01
   7.4322980e-01   6.6903622e-01
   7.5020797e-01   6.6120194e-01
   6.0990263e-01   7.9247636e-01
   6.6636457e-01   7.4562609e-01
   7.2226704e-01   6.9161429e-01
   8.0739673e-01   5.9000891e-01
   4.7040239e-01   8.8245203e-01
   7.1408451e-01   7.0005951e-01
   5.1350584e-01   8.5808610e-01
   7.8757101e-01   6.1622391e-01
   8.1793172e-01   5.7531531e-01
   5.8416965e-01   8.1163158e-01
   7.8076169e-01   6.2482892e-01
   6.4269243e-01   7.6612430e-01
   8.6376433e-01   5.0389601e-01
   9.1477817e-01   4.0395656e-01
   6.4466298e-01   7.6446690e-01
   5.5982507e-01   8.2861082e-01
   8.0907869e-01   5.8770033e-01
   6.6697551e-01   7.4507964e-01
   6.4075676e-01   7.6774395e-01
   7.9384887e-01   6.0811510e-01
   8.4744460e-01   5.3088384e-01
   6.1125289e-01   7.9143534e-01
   4.8796991e-01   8.7286045e-01
   4.5589427e-01   8.9003394e-01
   4.6014687e-01   8.8784281e-01
   5.5975965e-01   8.2865501e-01
   7.0751164e-01   7.0670169e-01
   6.6766460e-01   7.4446221e-01
   7.0359142e-01   7.1060475e-01
   6.4794744e-01   7.6168505e-01
   7.7590534e-01   6.3084935e-01
   6.9000563e-01   7.2380400e-01
   6.0797032e-01   7.9395975e-01
   6.1216572e-01   7.9072950e-01
   6.0362003e-01   7.9727214e-01
   7.7143479e-01   6.3630839e-01
   7.7212465e-01   6.3547110e-01
   7.4734807e-01   6.6443273e-01
   7.5777438e-01   6.5251665e-01
   8.1386298e-01   5.8105684e-01
   6.8653797e-01   7.2709395e-01
   7.9191168e-01   6.1063565e-01
   7.6943607e-01   6.3872383e-01
   6.7668496e-01   7.3627268e-01
   4.7171511e-01   8.8175102e-01
   7.0381626e-01   7.1038206e-01
   8.3998979e-01   5.4260220e-01
   4.9784058e-01   8.6726856e-01
   8.1477302e-01   5.7978007e-01
   9.0149558e-01   4.3278832e-01
   7.8664578e-01   6.1740459e-01
   7.3928658e-01   6.7339094e-01
   7.9160557e-01   6.1103242e-01
   7.4168084e-01   6.7075296e-01
   7.9186805e-01   6.1069222e-01
   5.9379201e-01   8.0461857e-01
   6.7161075e-01   7.4090418e-01
   8.9719959e-01   4.4162530e-01
   7.0376737e-01   7.1043049e-01
   8.2498222e-01   5.6515868e-01
   5.9471559e-01   8.0393617e-01
   8.3039874e-01   5.5716958e-01
   6.1420618e-01   7.8914559e-01
   7.3849977e-01   6.7425373e-01
   7.1187410e-01   7.0230710e-01
   7.1752376e-01   6.9653403e-01
   5.6073162e-01   8.2799761e-01
   4.3890186e-01   8.9853501e-01
   8.5936342e-01   5.1136534e-01
   7.8879449e-01   6.1465702e-01
   7.6264921e-01   6.4681233e-01
   7.1337914e-01   7.0077828e-01
   7.1163841e-01   7.0254592e-01
   5.5164941e-01   8.3407609e-01
   5.4277575e-01   8.3987766e-01
   8.4180592e-01   5.3978032e-01
   6.2821976e-01   7.7803595e-01
   5.9006354e-01   8.0735681e-01
   7.1608273e-01   6.9801542e-01
   3.8135781e-01   9.2442751e-01
   8.4310734e-01   5.3774530e-01
   9.1133459e-01   4.1166646e-01
   4.2567063e-01   9.0487818e-01
   8.4866047e-01   5.2893799e-01
   7.5412709e-01   6.5672851e-01
   3.9277419e-01   9.1963495e-01
   8.1754270e-01   5.7586798e-01
   2.2356924e-01   9.7468805e-01
   8.3209426e-01   5.5463424e-01
   5.7633307e-01   8.1721490e-01
   6.2735628e-01   7.7873237e-01
   6.3320417e-01   7.7398481e-01
   4.2177765e-01   9.0669929e-01
   7.1287675e-01   7.0128934e-01
   7.9097877e-01   6.1184360e-01
   7.5150770e-01   6.5972432e-01
   9.0121619e-01   4.3336979e-01
   7.0356071e-01   7.1063516e-01
   9.1375498e-01   4.0626572e-01
   6.7998240e-01   7.3322844e-01
   6.7131359e-01   7.4117344e-01
   8.5653695e-01   5.1608571e-01
   7.7253372e-01   6.3497374e-01
   7.0175478e-01   7.1241858e-01
   5.5427256e-01   8.3233522e-01
   2.9458163e-01   9.5562632e-01
   6.1069755e-01   7.9186394e-01
   7.0828092e-01   7.0593069e-01
   8.0647223e-01   5.9127197e-01
   5.8514089e-01   8.1093165e-01
   7.3963504e-01   6.7300817e-01
   5.0225859e-01   8.6471747e-01
   8.6929945e-01   4.9428581e-01
   7.3952131e-01   6.7313314e-01
   7.5855469e-01   6.5160938e-01
   6.7579096e-01   7.3709333e-01
   9.2670917e-01   3.7577933e-01
   4.2526962e-01   9.0506671e-01
   6.8820972e-01   7.2551180e-01
   7.8620762e-01   6.1796243e-01
   8.5099763e-01   5.2516953e-01
   5.2214334e-01   8.5285774e-01
   6.8984793e-01   7.2395431e-01
   7.4874845e-01   6.6285425e-01
   6.1278209e-01   7.9025193e-01
   7.6171565e-01   6.4791147e-01
   5.8325605e-01   8.1228836e-01
   6.2771500e-01   7.7844324e-01
   8.7832754e-01   4.7805935e-01
   8.1509351e-01   5.7932941e-01
   4.4110834e-01   8.9745386e-01
   8.9901260e-01   4.3792276e-01
   9.3869136e-01   3.4475866e-01
   1.6051133e-01   9.8703400e-01
   6.1085179e-01   7.9174496e-01
   1.9902558e-01   9.7999429e-01
   8.5273857e-01   5.2233795e-01
   6.9344211e-01   7.2051235e-01
   9.1801952e-01   3.9653521e-01
   6.3215740e-01   7.7484000e-01
   9.7851877e-01   2.0615776e-01
   8.2632618e-01   5.6319183e-01
   8.3147182e-01   5.5556692e-01
   7.6212746e-01   6.4742701e-01
   7.9548030e-01   6.0597944e-01
   8.7332663e-01   4.8713510e-01
   5.7381194e-01   8.1898709e-01
   6.3030009e-01   7.7635159e-01
   6.3599103e-01   7.7169645e-01
   9.0771667e-01   4.1958365e-01
   8.6252781e-01   5.0600967e-01
   8.2956199e-01   5.5841464e-01
   5.7958213e-01   8.1491383e-01
   3.5392328e-01   9.3527446e-01
   6.4003014e-01   7.6834980e-01
   7.8484912e-01   6.1968691e-01
   6.7911451e-01   7.3403235e-01
   5.9281041e-01   8.0534205e-01
   8.7363839e-01   4.8657575e-01
   6.7634321e-01   7.3658663e-01
   8.0604343e-01   5.9185639e-01
   6.1096187e-01   7.9166002e-01
   5.8048467e-01   8.1427117e-01
   6.0883247e-01   7.9329883e-01
   8.1820805e-01   5.7492224e-01
   6.4053461e-01   7.6792930e-01
   6.9999381e-01   7.1414891e-01
   6.9847128e-01   7.1563808e-01
   8.0589913e-01   5.9205286e-01
   5.0719066e-01   8.6183388e-01
   7.2818235e-01   6.8538344e-01
   4.3124832e-01   9.0223328e-01
   7.5436412e-01   6.5645622e-01
   8.5955711e-01   5.1103970e-01
   6.2823285e-01   7.7802538e-01
   6.6700880e-01   7.4504984e-01
   8.1959822e-01   5.7293870e-01
   8.4290576e-01   5.3806123e-01
   7.2551667e-01   6.8820460e-01
   7.2566432e-01   6.8804890e-01
   7.5023063e-01   6.6117622e-01
   7.7895369e-01   6.2708145e-01
   7.6187005e-01   6.4772991e-01
   8.3223474e-01   5.5442343e-01
   7.3044199e-01   6.8297475e-01
   7.8329559e-01   6.2164943e-01
   6.3346848e-01   7.7376850e-01
   4.9938956e-01   8.6637756e-01
   3.2697900e-01   9.4503160e-01
   6.6185136e-01   7.4963510e-01
   6.3586984e-01   7.7179631e-01
   6.6489613e-01   7.4693583e-01
   6.1008761e-01   7.9233396e-01
   4.7280627e-01   8.8116640e-01
   5.9730335e-01   8.0201540e-01
   6.9540151e-01   7.1862141e-01
   7.3910936e-01   6.7358545e-01
   4.0713828e-01   9.1336653e-01
   4.8865635e-01   8.7247635e-01
   6.7282846e-01   7.3979853e-01
   6.4101177e-01   7.6753105e-01
   3.4342677e-01   9.3917946e-01
   9.5312034e-01   3.0259151e-01
   5.7521755e-01   8.1800047e-01
   7.1440914e-01   6.9972822e-01
   6.7319251e-01   7.3946727e-01
   5.6202579e-01   8.2711971e-01
   6.1557657e-01   7.8807708e-01
   8.9321701e-01   4.4962581e-01
   7.4724697e-01   6.6454644e-01
   5.1864760e-01   8.5498811e-01
   3.5310411e-01   9.3558403e-01
   7.9116725e-01   6.1159985e-01
   2.7319496e-01   9.6195869e-01
   6.7841405e-01   7.3467978e-01
   4.9473407e-01   8.6904442e-01
   7.2502455e-01   6.8872302e-01
   8.0609177e-01   5.9179056e-01
   6.8519723e-01   7.2835757e-01
   8.0224918e-01   5.9698933e-01
   6.3348015e-01   7.7375894e-01
   6.3071658e-01   7.7601327e-01
   7.9852599e-01   6.0196034e-01
   7.1383994e-01   7.0030889e-01
   6.4819473e-01   7.6147462e-01
   7.8223643e-01   6.2298167e-01
   7.1146499e-01   7.0272155e-01
   7.9550216e-01   6.0595076e-01
   7.5055233e-01   6.6081102e-01
   8.5241312e-01   5.2286888e-01
   6.9401173e-01   7.1996369e-01
   7.2038609e-01   6.9357327e-01
   7.4724624e-01   6.6454726e-01
   7.7960816e-01   6.2626761e-01
   5.8719696e-01   8.0944409e-01
   7.6153894e-01   6.4811915e-01
   4.9375556e-01   8.6960074e-01
   3.7915910e-01   9.2533149e-01
   7.6855729e-01   6.3978098e-01
   5.7163603e-01   8.2050731e-01
   6.6036232e-01   7.5094714e-01
   5.9780136e-01   8.0164427e-01
   4.9364146e-01   8.6966552e-01
   8.2275214e-01   5.6840031e-01
   6.9533748e-01   7.1868338e-01
   8.5229946e-01   5.2305414e-01
   4.3232492e-01   9.0171789e-01
   7.3551950e-01   6.7750355e-01
   8.2584678e-01   5.6389459e-01
   5.0449517e-01   8.6341452e-01
   4.5665257e-01   8.8964511e-01
   8.5646809e-01   5.1619997e-01
   8.5837503e-01   5.1302272e-01
   6.4220943e-01   7.6652922e-01
   7.9261681e-01   6.0972009e-01
   5.9705635e-01   8.0219930e-01
   7.9952815e-01   6.0062862e-01
   7.3554162e-01   6.7747953e-01
   5.9409698e-01   8.0439343e-01
   8.9938418e-01   4.3715912e-01
   8.3999486e-01   5.4259435e-01
   7.7697986e-01   6.2952545e-01
   7.9886331e-01   6.0151261e-01
   6.3097201e-01   7.7580560e-01
   9.3295663e-01   3.5998879e-01
   6.4207762e-01   7.6663963e-01
   5.2416707e-01   8.5161545e-01
   5.7667635e-01   8.1697270e-01
   8.3623632e-01   5.4836923e-01
   5.3778418e-01   8.4308254e-01
   9.3853163e-01   3.4519324e-01
   5.6921946e-01   8.2218563e-01
   6.0310889e-01   7.9765887e-01
   6.0144256e-01   7.9891604e-01
   7.1695136e-01   6.9712319e-01
   8.1198448e-01   5.8367902e-01
   5.2635233e-01   8.5026656e-01
   6.9061249e-01   7.2322499e-01
   8.7487452e-01   4.8434964e-01
   4.6412009e-01   8.8577229e-01
   8.1101267e-01   5.8502859e-01
   9.1620898e-01   4.0070077e-01
   6.4104259e-01   7.6750531e-01
   8.0954882e-01   5.8705256e-01
   8.4611781e-01   5.3299592e-01
   8.5112043e-01   5.2497048e-01
   7.2149495e-01   6.9241969e-01
   4.8983519e-01   8.7181505e-01
   8.0242787e-01   5.9674912e-01
   9.7828196e-01   2.0727856e-01
   7.4729803e-01   6.6448902e-01
   9.7060953e-01   2.4065982e-01
   6.1727480e-01   7.8674762e-01
   6.1519714e-01   7.8837331e-01
   7.0691092e-01   7.0730259e-01
   5.0616812e-01   8.6243483e-01
   7.2636063e-01   6.8731378e-01
   5.5589497e-01   8.3125254e-01
   6.8755785e-01   7.2612960e-01
   6.9793710e-01   7.1615906e-01
   7.3533846e-01   6.7770005e-01
   9.1729549e-01   3.9820721e-01
   8.1114336e-01   5.8484738e-01
   1.5806905e-01   9.8742806e-01
   4.4414767e-01   8.9595360e-01
   5.9117259e-01   8.0654508e-01
   6.0111387e-01   7.9916338e-01
   8.9643252e-01   4.4318026e-01
   8.8494468e-01   4.6569616e-01
   7.2272602e-01   6.9113465e-01
   7.1902619e-01   6.9498298e-01
   5.8005721e-01   8.1457574e-01
   5.7989996e-01   8.1468769e-01
   7.2728140e-01   6.8633939e-01
   5.1611319e-01   8.5652039e-01
   5.4139815e-01   8.4076635e-01
   4.7510920e-01   8.7992684e-01
   7.5774547e-01   6.5255023e-01
   6.5464420e-01   7.5593715e-01
   7.8784047e-01   6.1587936e-01
   7.8755557e-01   6.1624364e-01
   5.5420537e-01   8.3237997e-01
   5.0251799e-01   8.6456675e-01
   6.5217261e-01   7.5807050e-01
   8.8908513e-01   4.5774189e-01
   6.8011551e-01   7.3310497e-01
   5.8609209e-01   8.1024444e-01
   5.9239993e-01   8.0564405e-01
   7.4005432e-01   6.7254710e-01
   3.4177483e-01   9.3978187e-01
   6.6422357e-01   7.4753398e-01
   6.8591195e-01   7.2768455e-01
   5.4751522e-01   8.3679573e-01
   8.2180172e-01   5.6977358e-01
   8.9632882e-01   4.4338994e-01
   3.7969675e-01   9.2511101e-01
   8.4768662e-01   5.3049731e-01
   7.5202316e-01   6.5913669e-01
   5.6806815e-01   8.2298151e-01
   6.1591485e-01   7.8781273e-01
   6.5560181e-01   7.5510679e-01
   5.7373395e-01   8.1904173e-01
   8.2062438e-01   5.7146795e-01
   5.6267326e-01   8.2667938e-01
   9.3893527e-01   3.4409382e-01
   8.2924672e-01   5.5888270e-01
   5.5696137e-01   8.3053840e-01
   4.4016015e-01   8.9791929e-01
   7.3249157e-01   6.8077610e-01
   5.7742278e-01   8.1644531e-01
   7.4289853e-01   6.6940405e-01
   7.6795361e-01   6.4050546e-01
   4.1550092e-01   9.0959276e-01
   8.8857226e-01   4.5873667e-01
   7.7261628e-01   6.3487329e-01
   5.5713784e-01   8.3042003e-01
   8.3223637e-01   5.5442098e-01
   7.5903452e-01   6.5105038e-01
   7.7915916e-01   6.2682614e-01
   8.8151078e-01   4.7216389e-01
   7.3792718e-01   6.7488035e-01
   6.9653740e-01   7.1752049e-01
   6.4001098e-01   7.6836576e-01
   8.3759941e-01   5.4628493e-01
   9.7032624e-01   2.4179949e-01
   4.9263311e-01   8.7023711e-01
   7.1379159e-01   7.0035817e-01
   5.5098043e-01   8.3451817e-01
   7.1679298e-01   6.9728604e-01
   6.4977599e-01   7.6012575e-01
   8.3700527e-01   5.4719482e-01
   6.2716414e-01   7.7888712e-01
   8.5576535e-01   5.1736414e-01
   8.5978680e-01   5.1065316e-01
   9.4290631e-01   3.3305809e-01
   7.3856571e-01   6.7418149e-01
   3.6080066e-01   9.3264296e-01
   7.8493779e-01   6.1957458e-01
   7.9487919e-01   6.0676773e-01
   6.6209717e-01   7.4941800e-01
   6.5050351e-01   7.5950325e-01
   7.0504356e-01   7.0916400e-01
   5.2730557e-01   8.4967573e-01
   9.0040548e-01   4.3505170e-01
   8.1382286e-01   5.8111303e-01
   7.3547088e-01   6.7755633e-01
   6.2378171e-01   7.8159861e-01
   6.5430666e-01   7.5622933e-01
   5.2680012e-01   8.4998920e-01
   7.5623423e-01   6.5430099e-01
   8.9620886e-01   4.4363238e-01
   6.0394148e-01   7.9702866e-01
   5.6522437e-01   8.2493722e-01
   4.9719302e-01   8.6763996e-01
   6.3871422e-01   7.6944405e-01
   8.0736543e-01   5.9005174e-01
   4.7577132e-01   8.7956901e-01
   7.1569808e-01   6.9840981e-01
   6.2187801e-01   7.8311413e-01
   7.7697103e-01   6.2953635e-01
   8.8746937e-01   4.6086671e-01
   5.6438819e-01   8.2550952e-01
   4.8981147e-01   8.7182838e-01
   5.5674021e-01   8.3068666e-01
   5.9995263e-01   8.0003553e-01
   5.7032182e-01   8.2142134e-01
   6.5475492e-01   7.5584125e-01
   5.3197210e-01   8.4676188e-01
   2.6113636e-01   9.6530192e-01
   8.5862810e-01   5.1259905e-01
   6.9869675e-01   7.1541795e-01
   7.7631941e-01   6.3033973e-01
   8.4209255e-01   5.3933305e-01
   6.5752233e-01   7.5343505e-01
   2.9061788e-01   9.5683920e-01
   9.1580690e-01   4.0161887e-01
   4.9698081e-01   8.6776153e-01
   5.4060753e-01   8.4127492e-01
   5.8244985e-01   8.1286664e-01
   6.0120260e-01   7.9909664e-01
   7.1421373e-01   6.9992767e-01
   6.1769956e-01   7.8641418e-01
   3.9898005e-01   9.1695961e-01
   8.2421477e-01   5.6627732e-01
   5.3289540e-01   8.4618112e-01
   5.9071398e-01   8.0688103e-01
   7.2276995e-01   6.9108871e-01
   8.1187910e-01   5.8382560e-01
   6.5858979e-01   7.5250215e-01
   4.9386325e-01   8.6953959e-01
   6.5507530e-01   7.5556360e-01
   7.8985635e-01   6.1329189e-01
   9.5073229e-01   3.1001308e-01
   8.2989984e-01   5.5791241e-01
   8.5132272e-01   5.2464237e-01
   8.4769630e-01   5.3048184e-01
   8.5168923e-01   5.2404718e-01
   6.5740618e-01   7.5353641e-01
   7.1801125e-01   6.9603149e-01
   2.7068762e-01   9.6266724e-01
   6.1491415e-01   7.8859405e-01
   5.9720561e-01   8.0208819e-01
   5.8545212e-01   8.1070699e-01
   5.8178656e-01   8.1334150e-01
   6.8414542e-01   7.2934563e-01
   6.3174071e-01   7.7517977e-01
   8.2402697e-01   5.6655057e-01
   6.2794522e-01   7.7825754e-01
   7.9008733e-01   6.1299430e-01
   6.0762932e-01   7.9422075e-01
   8.0536599e-01   5.9277789e-01
   5.1295839e-01   8.5841347e-01
   5.4602795e-01   8.3776696e-01
   4.6920575e-01   8.8308887e-01
   7.7307020e-01   6.3432048e-01
   8.2611834e-01   5.6349666e-01
   7.4803573e-01   6.6365845e-01
   8.4124911e-01   5.4064770e-01
   9.5073500e-01   3.1000478e-01
   8.0871294e-01   5.8820351e-01
   7.9964875e-01   6.0046805e-01
   5.5617555e-01   8.3106483e-01
   4.4095595e-01   8.9752875e-01
   6.0893322e-01   7.9322149e-01
   7.6543165e-01   6.4351720e-01
   6.7337357e-01   7.3930239e-01
   6.3290418e-01   7.7423013e-01
   6.1182359e-01   7.9099424e-01
   5.8878998e-01   8.0828606e-01
   6.7401074e-01   7.3872155e-01
   5.8964341e-01   8.0766370e-01
   7.1856497e-01   6.9545984e-01
   6.9004182e-01   7.2376950e-01
   4.3290036e-01   9.0144178e-01
   8.5902898e-01   5.1192695e-01
   5.6538918e-01   8.2482427e-01
   5.8835249e-01   8.0860457e-01
   9.2647624e-01   3.7635327e-01
   7.7094276e-01   6.3690444e-01
   6.0346555e-01   7.9738907e-01
   6.6169099e-01   7.4977666e-01
   6.4646900e-01   7.6294025e-01
   8.2864680e-01   5.5977181e-01
   6.7782048e-01   7.3522744e-01
   5.0651293e-01   8.6223236e-01
   7.6223923e-01   6.4729542e-01
   5.4185757e-01   8.4047033e-01
   5.0915908e-01   8.6067243e-01
   7.2121812e-01   6.9270803e-01
   7.6891317e-01   6.3935322e-01
   7.6017899e-01   6.4971371e-01
   4.9468443e-01   8.6907268e-01
   6.4666677e-01   7.6277263e-01
   7.8978563e-01   6.1338297e-01
   6.4646834e-01   7.6294082e-01
   4.7058756e-01   8.8235330e-01
   5.3967823e-01   8.4187137e-01
   6.2706819e-01   7.7896436e-01
   7.8728941e-01   6.1658364e-01
   8.9616337e-01   4.4372426e-01
   5.3935225e-01   8.4208025e-01
   8.0687476e-01   5.9072254e-01
   6.8111734e-01   7.3217428e-01
   7.1008990e-01   7.0411103e-01
   6.2558143e-01   7.8015888e-01
   8.2424130e-01   5.6623872e-01
   7.1335348e-01   7.0080440e-01
   4.7229150e-01   8.8144242e-01
   2.1042303e-01   9.7761043e-01
   4.9057433e-01   8.7139935e-01
   5.8480441e-01   8.1117434e-01
   5.4996741e-01   8.3518612e-01
   5.5968175e-01   8.2870763e-01
   7.6361410e-01   6.4567292e-01
   8.0696937e-01   5.9059329e-01
   9.1149258e-01   4.1131653e-01
   7.5079930e-01   6.6053040e-01
   9.0742382e-01   4.2021663e-01
   7.2095134e-01   6.9298569e-01
   6.4216310e-01   7.6656803e-01
   9.5070670e-01   3.1009154e-01
   3.7363755e-01   9.2757478e-01
   8.9459235e-01   4.4688312e-01
   8.0176248e-01   5.9764281e-01
   9.3801540e-01   3.4659359e-01
   7.6146706e-01   6.4820361e-01
   3.8505546e-01   9.2289344e-01
   9.0229985e-01   4.3110901e-01
   5.2052946e-01   8.5384371e-01
   8.4004908e-01   5.4251041e-01
   7.8548865e-01   6.1887607e-01
   6.6048018e-01   7.5084348e-01
   6.0994894e-01   7.9244072e-01
   6.4698162e-01   7.6250559e-01
   6.0898139e-01   7.9318451e-01
   4.6704635e-01   8.8423284e-01
   4.6103201e-01   8.8738351e-01
   7.1843966e-01   6.9558929e-01
   8.1171305e-01   5.8405644e-01
   9.2985838e-01   3.6791766e-01
   6.4405682e-01   7.6497765e-01
   7.8292932e-01   6.2211067e-01
   6.3827338e-01   7.6980977e-01
   6.6199817e-01   7.4950545e-01
   4.8596800e-01   8.7397661e-01
   6.5972347e-01   7.5150845e-01
   9.2620958e-01   3.7700904e-01
   7.3135145e-01   6.8200078e-01
   8.5452555e-01   5.1940936e-01
   4.2725422e-01   9.0413153e-01
   4.7134231e-01   8.8195036e-01
   6.8750231e-01   7.2618219e-01
   5.1101943e-01   8.5956916e-01
   8.5266797e-01   5.2245319e-01
   7.0215488e-01   7.1202424e-01
   5.9313092e-01   8.0510603e-01
   3.3138144e-01   9.4349687e-01
   7.5963262e-01   6.5035243e-01
   7.3645950e-01   6.7648163e-01
   8.4254966e-01   5.3861866e-01
   7.2667728e-01   6.8697899e-01
   8.6776439e-01   4.9697583e-01
   8.0593507e-01   5.9200394e-01
   5.6783641e-01   8.2314143e-01
   8.5860281e-01   5.1264141e-01
   6.3206939e-01   7.7491179e-01
   7.3318024e-01   6.8003437e-01
   7.6245013e-01   6.4704699e-01
   6.7937715e-01   7.3378927e-01
   5.2328375e-01   8.5215850e-01
   6.9049105e-01   7.2334094e-01
   8.5356678e-01   5.2098344e-01
   6.7717390e-01   7.3582301e-01
   6.9954135e-01   7.1459212e-01
   5.3817164e-01   8.4283527e-01
   4.7718860e-01   8.7880091e-01
   7.5129386e-01   6.5996783e-01
   5.7142981e-01   8.2065095e-01
   6.1997237e-01   7.8462364e-01
   5.4414238e-01   8.3899289e-01
   6.1207214e-01   7.9080193e-01
   5.9764967e-01   8.0175737e-01
   5.9372167e-01   8.0467048e-01
   6.8183788e-01   7.3150332e-01
   8.8225011e-01   4.7078099e-01
   7.3094927e-01   6.8243180e-01
   9.7998000e-01   1.9909595e-01
   6.5405237e-01   7.5644927e-01
   8.3925504e-01   5.4373796e-01
   7.8847237e-01   6.1507017e-01
   8.8681095e-01   4.6213238e-01
   6.0410602e-01   7.9690395e-01
   7.9124771e-01   6.1149576e-01
   8.5349777e-01   5.2109650e-01
   8.1536627e-01   5.7894546e-01
   7.1087010e-01   7.0332333e-01
   6.6038107e-01   7.5093065e-01
   4.9811960e-01   8.6710833e-01
   7.2024641e-01   6.9371832e-01
   7.6462153e-01   6.4447957e-01
   6.3332923e-01   7.7388247e-01
   8.3695527e-01   5.4727130e-01
   6.8198102e-01   7.3136987e-01
   8.2909035e-01   5.5911464e-01
   8.1249192e-01   5.8297246e-01
   9.4296149e-01   3.3290183e-01
   3.9221202e-01   9.1987484e-01
   7.5773051e-01   6.5256760e-01
   7.9111275e-01   6.1167035e-01
   8.1426136e-01   5.8049844e-01
   6.5455423e-01   7.5601505e-01
   6.3278107e-01   7.7433075e-01
   8.1726612e-01   5.7626044e-01
   7.2560371e-01   6.8811283e-01
   6.6196366e-01   7.4953593e-01
   6.0231732e-01   7.9825675e-01
   6.9711200e-01   7.1696225e-01
   7.7385070e-01   6.3336805e-01
   6.7693780e-01   7.3604023e-01
   8.1189086e-01   5.8380924e-01
   5.0661840e-01   8.6217040e-01
   6.7063688e-01   7.4178580e-01
   6.6940266e-01   7.4289977e-01
   7.8892800e-01   6.1448564e-01
   6.4811171e-01   7.6154528e-01
   5.8778532e-01   8.0901695e-01
   6.2361910e-01   7.8172835e-01
   6.8275293e-01   7.3064932e-01
   4.9421948e-01   8.6933717e-01
   4.5290494e-01   8.9155881e-01
   6.6986449e-01   7.4248338e-01
   6.5590918e-01   7.5483982e-01
   4.8467146e-01   8.7469628e-01
   5.7878244e-01   8.1548200e-01
   7.4613439e-01   6.6579537e-01
   8.9912965e-01   4.3768239e-01
   6.8379475e-01   7.2967441e-01
   4.7299189e-01   8.8106678e-01
   7.1586248e-01   6.9824130e-01
   9.4412300e-01   3.2959333e-01
   8.4033405e-01   5.4206889e-01
   7.4841538e-01   6.6323029e-01
   4.1874885e-01   9.0810209e-01
   5.3919641e-01   8.4218005e-01
   3.3978284e-01   9.4050392e-01
   6.6279088e-01   7.4880455e-01
   5.7803146e-01   8.1601448e-01
   5.7539794e-01   8.1787359e-01
   7.9089701e-01   6.1194928e-01
   6.5898399e-01   7.5215697e-01
   4.1019773e-01   9.1199661e-01
   3.7433355e-01   9.2729412e-01
   8.3752184e-01   5.4640385e-01
   6.1130647e-01   7.9139396e-01
   8.4604371e-01   5.3311354e-01
   5.9169416e-01   8.0616253e-01
   4.8145984e-01   8.7646815e-01
   4.7270714e-01   8.8121959e-01
   5.1120633e-01   8.5945802e-01
   8.2424052e-01   5.6623985e-01
   7.0770670e-01   7.0650635e-01
   6.3694469e-01   7.7090950e-01
   7.7552878e-01   6.3131221e-01
   7.7614183e-01   6.3055837e-01
   6.9912533e-01   7.1499914e-01
   9.6284442e-01   2.7005669e-01
   8.7174584e-01   4.8995836e-01
   8.0869825e-01   5.8822372e-01
   7.6444426e-01   6.4468982e-01
   6.9914578e-01   7.1497915e-01
   2.8786352e-01   9.5767144e-01
   6.8872238e-01   7.2502516e-01
   5.9041766e-01   8.0709788e-01
   7.6266707e-01   6.4679126e-01
   6.9696927e-01   7.1710100e-01
   6.7989251e-01   7.3331179e-01
   7.9982203e-01   6.0023721e-01
   6.9694190e-01   7.1712759e-01
   5.9469148e-01   8.0395400e-01
   6.8581085e-01   7.2777982e-01
   8.0198205e-01   5.9734813e-01
   6.7604116e-01   7.3686387e-01
   6.7935596e-01   7.3380888e-01
   8.4067285e-01   5.4154332e-01
   5.6054607e-01   8.2812324e-01
   7.5358811e-01   6.5734691e-01
   7.7325338e-01   6.3409717e-01
   7.3261940e-01   6.8063853e-01
   8.1793146e-01   5.7531567e-01
   9.6494325e-01   2.6245863e-01
   6.9813649e-01   7.1596469e-01
   9.7577959e-01   2.1875601e-01
   8.6566899e-01   5.0061682e-01
   8.3413788e-01   5.5155598e-01
   5.0810787e-01   8.6129344e-01
   5.0849043e-01   8.6106764e-01
   7.5647043e-01   6.5402789e-01
   6.8237286e-01   7.3100430e-01
   7.7216993e-01   6.3541609e-01
   7.7776823e-01   6.2855117e-01
   3.2840119e-01   9.4453833e-01
   9.5669357e-01   2.9109693e-01
   4.2085198e-01   9.0712933e-01
   6.5412527e-01   7.5638624e-01
   4.1365502e-01   9.1043370e-01
   5.7531198e-01   8.1793406e-01
   5.6123473e-01   8.2765668e-01
   6.2089523e-01   7.8389356e-01
   8.2985408e-01   5.5798047e-01
   3.5104443e-01   9.3635880e-01
   7.9713430e-01   6.0380204e-01
   8.4278130e-01   5.3825615e-01
   7.5444261e-01   6.5636602e-01
   8.8520488e-01   4.6520137e-01
   6.3315701e-01   7.7402339e-01
   9.3609264e-01   3.5175355e-01
   7.6800083e-01   6.4044885e-01
   4.7089164e-01   8.8219106e-01
   6.8524461e-01   7.2831300e-01
   8.4406387e-01   5.3624265e-01
   7.5442472e-01   6.5638658e-01
   6.2038809e-01   7.8429498e-01
   7.6589869e-01   6.4296127e-01
   8.1706456e-01   5.7654618e-01
   7.5331108e-01   6.5766437e-01
   7.6946849e-01   6.3868478e-01
   7.8352765e-01   6.2135692e-01
   7.8920887e-01   6.1412488e-01
   6.6654010e-01   7.4546917e-01
   8.3315554e-01   5.5303875e-01
   6.1230053e-01   7.9062511e-01
   7.1808899e-01   6.9595130e-01
   5.3265151e-01   8.4633467e-01
   9.6214010e-01   2.7255538e-01
   6.4673442e-01   7.6271528e-01
   4.9774369e-01   8.6732417e-01
   6.9276005e-01   7.2116816e-01
   8.3440474e-01   5.5115218e-01
   6.0255057e-01   7.9808071e-01
   7.2675139e-01   6.8690059e-01
   7.6185303e-01   6.4774992e-01
   5.9879117e-01   8.0090519e-01
   5.2386793e-01   8.5179950e-01
   6.8438682e-01   7.2911911e-01
   4.4080477e-01   8.9760301e-01
   6.1080249e-01   7.9178300e-01
   7.0945571e-01   7.0475002e-01
   6.4061270e-01   7.6786416e-01
   5.4630510e-01   8.3758626e-01
   7.0404921e-01   7.1015119e-01
   3.9447192e-01   9.1890800e-01
   7.7302356e-01   6.3437731e-01
   7.3526488e-01   6.7777988e-01
   7.5439036e-01   6.5642607e-01
   7.5979907e-01   6.5015797e-01
   7.8504140e-01   6.1944330e-01
   7.9812072e-01   6.0249757e-01
   8.0991828e-01   5.8654273e-01
   6.7837705e-01   7.3471394e-01
   5.7784997e-01   8.1614301e-01
   9.0710520e-01   4.2090397e-01
   6.5036598e-01   7.5962102e-01
   7.5658693e-01   6.5389312e-01
   8.1206401e-01   5.8356838e-01
   6.1519140e-01   7.8837779e-01
   4.5093043e-01   8.9255910e-01
   8.6226570e-01   5.0645618e-01
   4.9196941e-01   8.7061248e-01
   6.8238809e-01   7.3099008e-01
   8.9121852e-01   4.5357420e-01
   5.3643709e-01   8.4394031e-01
   8.3790979e-01   5.4580874e-01
   7.6626175e-01   6.4252854e-01
   7.2464288e-01   6.8912459e-01
   6.3503592e-01   7.7248260e-01
   6.1347571e-01   7.8971359e-01
   7.8272182e-01   6.2237171e-01
   7.0235987e-01   7.1182203e-01
   6.2340732e-01   7.8189726e-01
   6.1060827e-01   7.9193279e-01
   4.6254038e-01   8.8659822e-01
   7.2347299e-01   6.9035269e-01
   7.0806363e-01   7.0614864e-01
   7.7461282e-01   6.3243575e-01
   4.2829837e-01   9.0363738e-01
   6.5500449e-01   7.5562499e-01
   7.0377477e-01   7.1042317e-01
   5.6512780e-01   8.2500337e-01
   8.8800981e-01   4.5982450e-01
   8.4978148e-01   5.2713512e-01
   6.0713166e-01   7.9460125e-01
   7.4956342e-01   6.6193253e-01
   7.9586505e-01   6.0547404e-01
   6.1880980e-01   7.8554085e-01
   7.6924605e-01   6.3895267e-01
   7.0371285e-01   7.1048450e-01
   6.0545203e-01   7.9588180e-01
   6.8656714e-01   7.2706641e-01
   4.8099139e-01   8.7672532e-01
   7.5833981e-01   6.5185944e-01
   7.0688807e-01   7.0732543e-01
   4.7547753e-01   8.7972787e-01
   7.2367472e-01   6.9014122e-01
   5.8086684e-01   8.1399859e-01
   7.1581829e-01   6.9828660e-01
   7.2889384e-01   6.8462674e-01
   8.1468471e-01   5.7990415e-01
   8.9995330e-01   4.3598630e-01
   4.5396485e-01   8.9101959e-01
   6.8006512e-01   7.3315172e-01
   7.8430622e-01   6.2037389e-01
   4.2667832e-01   9.0440346e-01
   4.4969769e-01   8.9318083e-01
   8.0136419e-01   5.9817676e-01
   5.1315288e-01   8.5829722e-01
   7.2237662e-01   6.9149984e-01
   7.3288316e-01   6.8035453e-01
   7.2367859e-01   6.9013716e-01
   8.4834246e-01   5.2944789e-01
   8.9337717e-01   4.4930751e-01
   6.9294306e-01   7.2099232e-01
   7.7870764e-01   6.2738697e-01
   9.0679255e-01   4.2157712e-01
   5.8427889e-01   8.1155294e-01
   5.2024381e-01   8.5401779e-01
   5.4564183e-01   8.3801849e-01
   9.3784070e-01   3.4706601e-01
   7.9763182e-01   6.0314467e-01
   8.9647462e-01   4.4309509e-01
   6.2202023e-01   7.8300117e-01
   5.0562614e-01   8.6275269e-01
   6.9151133e-01   7.2236561e-01
   7.5251513e-01   6.5857496e-01
   7.3610132e-01   6.7687137e-01
   4.8062130e-01   8.7692826e-01
   7.9248654e-01   6.0988940e-01
   5.4038666e-01   8.4141681e-01
   8.5897790e-01   5.1201266e-01
   3.7953516e-01   9.2517731e-01
   5.4282535e-01   8.3984560e-01
   5.5700328e-01   8.3051030e-01
   5.3511400e-01   8.4477985e-01
   8.4349817e-01   5.3713206e-01
   6.0805641e-01   7.9389383e-01
   7.7805315e-01   6.2819846e-01
   6.6620306e-01   7.4577039e-01
   9.0336325e-01   4.2887624e-01
   6.0268283e-01   7.9798083e-01
   6.3300081e-01   7.7415113e-01
   8.2978530e-01   5.5808275e-01
   5.3712768e-01   8.4350095e-01
   6.9706266e-01   7.1701021e-01
   8.5159689e-01   5.2419723e-01
   8.8577675e-01   4.6411156e-01
   6.3067355e-01   7.7604824e-01
   8.5205760e-01   5.2344804e-01
   8.5924807e-01   5.1155914e-01
   6.4775512e-01   7.6184861e-01
   3.3006930e-01   9.4395670e-01
   5.7112899e-01   8.2086033e-01
   6.8569712e-01   7.2788698e-01
   8.7801522e-01   4.7863272e-01
   7.3834173e-01   6.7442678e-01
   7.8153375e-01   6.2386297e-01
   8.3122811e-01   5.5593149e-01
   6.3135020e-01   7.7549786e-01
   8.9029645e-01   4.5538142e-01
   6.5549300e-01   7.5520125e-01
   7.7990336e-01   6.2589995e-01
   6.2110222e-01   7.8372956e-01
   7.1992812e-01   6.9404863e-01
   6.3816286e-01   7.6990140e-01
   7.4961069e-01   6.6187901e-01
   8.1823822e-01   5.7487930e-01
   6.6465176e-01   7.4715329e-01
   7.9417126e-01   6.0769401e-01
   8.1903292e-01   5.7374653e-01
   5.4740855e-01   8.3686551e-01
   7.3975459e-01   6.7287677e-01
   6.3036446e-01   7.7629933e-01
   6.6034263e-01   7.5096445e-01
   5.4337179e-01   8.3949217e-01
   7.2944700e-01   6.8403733e-01
   4.3668212e-01   8.9961588e-01
   4.9543676e-01   8.6864401e-01
   6.1536933e-01   7.8823892e-01
   5.8485374e-01   8.1113877e-01
   8.0725891e-01   5.9019747e-01
   5.8992069e-01   8.0746119e-01
   3.7234513e-01   9.2809434e-01
   6.7418038e-01   7.3856673e-01
   7.0977216e-01   7.0443131e-01
   7.5545075e-01   6.5520544e-01
   6.8224166e-01   7.3112674e-01
   6.5454846e-01   7.5602005e-01
   7.3998960e-01   6.7261831e-01
   6.7672137e-01   7.3623922e-01
   6.4953512e-01   7.6033159e-01
   7.7339362e-01   6.3392610e-01
   6.7784314e-01   7.3520655e-01
   8.5915479e-01   5.1171578e-01
   8.6028258e-01   5.0981750e-01
   5.1557269e-01   8.5684584e-01
   9.2663373e-01   3.7596533e-01
   6.5260485e-01   7.5769843e-01
   6.6432804e-01   7.4744114e-01
   6.9115461e-01   7.2270693e-01
   7.2056245e-01   6.9339005e-01
   3.8723575e-01   9.2198073e-01
   6.3300012e-01   7.7415170e-01
   9.0466088e-01   4.2613224e-01
   7.5930071e-01   6.5073991e-01
   8.2795794e-01   5.6079020e-01
   6.0760818e-01   7.9423693e-01
   8.4884077e-01   5.2864861e-01
   3.7326536e-01   9.2772462e-01
   5.6159833e-01   8.2741000e-01
   7.2831218e-01   6.8524548e-01
   5.9443803e-01   8.0414142e-01
   6.4855254e-01   7.6116989e-01
   6.7046910e-01   7.4193746e-01
   4.4883892e-01   8.9361268e-01
   3.2445013e-01   9.4590280e-01
   7.1171338e-01   7.0246997e-01
   6.5955741e-01   7.5165419e-01
   7.8169495e-01   6.2366097e-01
   7.1815819e-01   6.9587988e-01
   4.6929107e-01   8.8304354e-01
   6.2475279e-01   7.8082261e-01
   4.7772732e-01   8.7850817e-01
   7.9248389e-01   6.0989284e-01
   7.0668084e-01   7.0753247e-01
   8.4681331e-01   5.3189022e-01
   6.5814345e-01   7.5289255e-01
   8.4939779e-01   5.2775315e-01
   6.6598042e-01   7.4596922e-01
   4.9326666e-01   8.6987815e-01
   8.2273093e-01   5.6843101e-01
   7.8218936e-01   6.2304078e-01
   6.2068846e-01   7.8405729e-01
   8.3496151e-01   5.5030834e-01
   7.1053187e-01   7.0366502e-01
   6.7174371e-01   7.4078363e-01
   8.0776331e-01   5.8950694e-01
   6.0100992e-01   7.9924156e-01
   7.5890303e-01   6.5120364e-01
   5.2558011e-01   8.5074411e-01
   7.0818164e-01   7.0603029e-01
   8.4243447e-01   5.3879881e-01
   4.8824259e-01   8.7270796e-01
   5.8842380e-01   8.0855268e-01
   5.7775269e-01   8.1621188e-01
   8.6307907e-01   5.0506883e-01
   7.1001687e-01   7.0418467e-01
   5.7342038e-01   8.1926129e-01
   8.4600855e-01   5.3316933e-01
   4.0811379e-01   9.1293107e-01
   6.5824394e-01   7.5280470e-01
   7.7726127e-01   6.2917797e-01
   6.2552001e-01   7.8020813e-01
   9.1231261e-01   4.0949445e-01
   7.9065883e-01   6.1225698e-01
   6.6869458e-01   7.4353719e-01
   4.9011179e-01   8.7165959e-01
   5.6504570e-01   8.2505961e-01
   8.5702693e-01   5.1527161e-01
   7.9348208e-01   6.0859361e-01
   6.0194701e-01   7.9853603e-01
   7.2800423e-01   6.8557264e-01
   3.9397268e-01   9.1912215e-01
   7.2539609e-01   6.8833168e-01
   7.3588612e-01   6.7710532e-01
   4.3074449e-01   9.0247393e-01
   8.1821773e-01   5.7490847e-01
   4.0204781e-01   9.1561868e-01
   2.7168974e-01   9.6238489e-01
   7.7634760e-01   6.3030501e-01
   8.6224032e-01   5.0649939e-01
   4.6310414e-01   8.8630387e-01
   7.4513741e-01   6.6691096e-01
   5.7191974e-01   8.2030958e-01
   6.8086452e-01   7.3240939e-01
   4.0230308e-01   9.1550655e-01
   5.3573679e-01   8.4438503e-01
   7.2925263e-01   6.8424454e-01
   6.2714601e-01   7.7890172e-01
   7.0227924e-01   7.1190158e-01
   8.2542609e-01   5.6451020e-01
   7.1627729e-01   6.9781577e-01
   7.2306383e-01   6.9078123e-01
   7.7577197e-01   6.3101336e-01
   8.7764308e-01   4.7931475e-01
   8.1364715e-01   5.8135902e-01
   8.7913115e-01   4.7657992e-01
   8.1854466e-01   5.7444289e-01
   7.5055558e-01   6.6080732e-01
   6.2516968e-01   7.8048887e-01
   5.6896696e-01   8.2236039e-01
   4.0719852e-01   9.1333968e-01
   7.0012728e-01   7.1401806e-01
   3.5125339e-01   9.3628044e-01
   7.4108837e-01   6.7140750e-01
   5.5710141e-01   8.3044447e-01
   5.5375966e-01   8.3267655e-01
   8.2970983e-01   5.5819494e-01
   8.8022953e-01   4.7454818e-01
   8.2851386e-01   5.5996855e-01
   6.7014482e-01   7.4223037e-01
   5.3442462e-01   8.4521614e-01
   6.8850222e-01   7.2523423e-01
   6.9221358e-01   7.2169270e-01
   6.5052171e-01   7.5948766e-01
   6.3266646e-01   7.7442440e-01
   7.2926886e-01   6.8422725e-01
   6.4913156e-01   7.6067616e-01
   6.3859179e-01   7.6954567e-01
   7.5861936e-01   6.5153409e-01
   6.0106886e-01   7.9919724e-01
   9.0630944e-01   4.2261471e-01
   7.0379833e-01   7.1039982e-01
   7.2867934e-01   6.8485504e-01
   4.8463071e-01   8.7471885e-01
   8.0174366e-01   5.9766805e-01
   7.3035489e-01   6.8306788e-01
   7.2754515e-01   6.8605980e-01
   6.9958157e-01   7.1455274e-01
   6.0761323e-01   7.9423307e-01
   6.1127687e-01   7.9141682e-01
   6.6289390e-01   7.4871335e-01
   6.0459914e-01   7.9652990e-01
   9.6049155e-01   2.7830916e-01
   6.1216737e-01   7.9072822e-01
   6.9161435e-01   7.2226698e-01
   6.0839156e-01   7.9363701e-01
   6.9867364e-01   7.1544052e-01
   8.4325530e-01   5.3751325e-01
   2.3962071e-01   9.7086658e-01
   6.6772446e-01   7.4440852e-01
   7.4256032e-01   6.6977919e-01
   4.0694588e-01   9.1345227e-01
   4.6906195e-01   8.8316526e-01
   8.3355332e-01   5.5243901e-01
   6.4932079e-01   7.6051463e-01
   8.5607421e-01   5.1685292e-01
   3.8696270e-01   9.2209537e-01
   6.7279607e-01   7.3982799e-01
   5.5368758e-01   8.3272448e-01
   4.9152976e-01   8.7086078e-01
   4.4428019e-01   8.9588789e-01
   5.7593110e-01   8.1749824e-01
   5.3426116e-01   8.4531947e-01
   6.1585730e-01   7.8785772e-01
   7.8648264e-01   6.1761238e-01
   6.4759535e-01   7.6198443e-01
   6.3781310e-01   7.7019118e-01
   8.9761052e-01   4.4078947e-01
   6.8509403e-01   7.2845464e-01
   8.0896089e-01   5.8786246e-01
   6.4150588e-01   7.6711811e-01
   9.2819852e-01   3.7208534e-01
   8.3339794e-01   5.5267339e-01
   4.9025456e-01   8.7157929e-01
   7.0425854e-01   7.0994359e-01
   5.1683298e-01   8.5608625e-01
   7.7386257e-01   6.3335355e-01
   7.7979435e-01   6.2603576e-01
   5.4897046e-01   8.3584175e-01
   6.7866256e-01   7.3445022e-01
   6.9421924e-01   7.1976361e-01
   7.3620260e-01   6.7676120e-01
   7.3746660e-01   6.7538361e-01
   7.9877330e-01   6.0163213e-01
   7.6195046e-01   6.4763531e-01
   8.0509862e-01   5.9314098e-01
   5.0450861e-01   8.6340666e-01
   7.7518807e-01   6.3173053e-01
   6.7464676e-01   7.3814073e-01
   6.6556505e-01   7.4633985e-01
   8.3132372e-01   5.5578851e-01
   6.0157822e-01   7.9881390e-01
   7.8343504e-01   6.2147369e-01
   5.6067282e-01   8.2803743e-01
   8.4844519e-01   5.2928324e-01
   6.9162305e-01   7.2225865e-01
   9.3673767e-01   3.5003220e-01
   6.6971425e-01   7.4261890e-01
   6.1913276e-01   7.8528634e-01
   6.5851230e-01   7.5256996e-01
   5.8731548e-01   8.0935809e-01
   3.4415929e-01   9.3891128e-01
   6.8497852e-01   7.2856326e-01
   5.1049059e-01   8.5988334e-01
   6.9246579e-01   7.2145071e-01
   7.5169890e-01   6.5950646e-01
   3.9035952e-01   9.2066250e-01
   8.2639379e-01   5.6309262e-01
   4.5551562e-01   8.9022779e-01
   8.6224399e-01   5.0649314e-01
   7.3290402e-01   6.8033205e-01
   6.7116618e-01   7.4130693e-01
   8.7043867e-01   4.9227688e-01
   7.5718525e-01   6.5320019e-01
   5.6937857e-01   8.2207545e-01
   7.9787341e-01   6.0282503e-01
   8.1271571e-01   5.8266043e-01
   5.9323615e-01   8.0502849e-01
   8.8377902e-01   4.6790453e-01
   7.6844812e-01   6.3991209e-01
   8.8926270e-01   4.5739681e-01
   8.9399999e-01   4.4806697e-01
   8.7509715e-01   4.8394728e-01
   9.4278780e-01   3.3339340e-01
   5.9530707e-01   8.0349829e-01
   7.1891298e-01   6.9510008e-01
   6.6604300e-01   7.4591335e-01
   4.6378558e-01   8.8594748e-01
   8.3229409e-01   5.5433433e-01
   6.3534638e-01   7.7222728e-01
   7.7824457e-01   6.2796130e-01
   7.0333836e-01   7.1085522e-01
   7.9906225e-01   6.0124831e-01
   6.7175746e-01   7.4077116e-01
   7.0014504e-01   7.1400065e-01
   7.3179979e-01   6.8151967e-01
   6.2533227e-01   7.8035860e-01
   7.9881296e-01   6.0157947e-01
   7.1779005e-01   6.9625961e-01
   6.1289721e-01   7.9016265e-01
   8.7586771e-01   4.8255129e-01
   7.8435671e-01   6.2031005e-01
   5.0585722e-01   8.6261722e-01
   6.1959510e-01   7.8492160e-01
   9.0566145e-01   4.2400158e-01
   9.0356725e-01   4.2844630e-01
   7.2055400e-01   6.9339882e-01
   8.8241542e-01   4.7047108e-01
   7.8363320e-01   6.2122379e-01
   5.9716627e-01   8.0211748e-01
   6.2141113e-01   7.8348465e-01
   6.3383085e-01   7.7347169e-01
   7.2972742e-01   6.8373818e-01
   6.9602563e-01   7.1801694e-01
   5.7275903e-01   8.1972379e-01
   8.0791771e-01   5.8929532e-01
   6.8491468e-01   7.2862328e-01
   5.9315865e-01   8.0508559e-01
   6.2538730e-01   7.8031451e-01
   8.8844251e-01   4.5898792e-01
   5.9585270e-01   8.0309374e-01
   4.1798281e-01   9.0845494e-01
   8.1020837e-01   5.8614196e-01
   6.5938191e-01   7.5180815e-01
   5.9512145e-01   8.0363578e-01
   8.0726778e-01   5.9018534e-01
   7.3902354e-01   6.7367960e-01
   7.7419709e-01   6.3294460e-01
   4.6102422e-01   8.8738755e-01
   5.7250931e-01   8.1989822e-01
   7.6939415e-01   6.3877433e-01
   6.6151415e-01   7.4993268e-01
   6.7457706e-01   7.3820444e-01
   6.2136579e-01   7.8352062e-01
   7.3072087e-01   6.8267636e-01
   7.4938252e-01   6.6213732e-01
   6.1513769e-01   7.8841970e-01
   7.3362682e-01   6.7955257e-01
   8.8780519e-01   4.6021945e-01
   5.4757640e-01   8.3675569e-01
   5.0854551e-01   8.6103511e-01
   6.8265519e-01   7.3074064e-01
   5.1708217e-01   8.5593576e-01
   6.8454504e-01   7.2897057e-01
   7.9895072e-01   6.0139650e-01
   8.1433199e-01   5.8039935e-01
   8.3065700e-01   5.5678447e-01
   6.8559553e-01   7.2798267e-01
   4.4220985e-01   8.9691162e-01
   7.9454921e-01   6.0719976e-01
   8.8905369e-01   4.5780294e-01
   7.7262754e-01   6.3485958e-01
   6.4178956e-01   7.6688080e-01
   6.7601215e-01   7.3689048e-01
   7.3613852e-01   6.7683091e-01
   3.6716675e-01   9.3015513e-01
   6.1862329e-01   7.8568774e-01
   6.9741484e-01   7.1666767e-01
   6.9710608e-01   7.1696800e-01
   7.1583048e-01   6.9827410e-01
   8.8585437e-01   4.6396340e-01
   5.5607119e-01   8.3113466e-01
   7.1017974e-01   7.0402041e-01
   8.0029293e-01   5.9960923e-01
   7.4173196e-01   6.7069643e-01
   5.1876841e-01   8.5491481e-01
   6.2830603e-01   7.7796628e-01
   4.6973560e-01   8.8280715e-01
   7.9422279e-01   6.0762666e-01
   7.0190260e-01   7.1227294e-01
   8.5626654e-01   5.1653423e-01
   7.8075189e-01   6.2484117e-01
   9.4923980e-01   3.1455334e-01
   3.9994422e-01   9.1653948e-01
   6.7649224e-01   7.3644976e-01
   7.5771639e-01   6.5258400e-01
   7.4269634e-01   6.6962836e-01
   8.6431809e-01   5.0294557e-01
   8.3723461e-01   5.4684386e-01
   6.8778635e-01   7.2591318e-01
   5.3288341e-01   8.4618867e-01
   7.2815191e-01   6.8541578e-01
   7.0789626e-01   7.0631642e-01
   5.6655434e-01   8.2402438e-01
   6.7577308e-01   7.3710972e-01
   4.5045886e-01   8.9279718e-01
   4.4807000e-01   8.9399848e-01
   6.7546873e-01   7.3738863e-01
   8.8039277e-01   4.7424527e-01
   7.8605714e-01   6.1815384e-01
   6.5464030e-01   7.5594052e-01
   5.9700262e-01   8.0223929e-01
   5.4183070e-01   8.4048765e-01
   4.9964720e-01   8.6622900e-01
   3.1259107e-01   9.4988779e-01
   6.7993627e-01   7.3327121e-01
   7.2235839e-01   6.9151887e-01
   9.1724974e-01   3.9831258e-01
   5.5820605e-01   8.2970236e-01
   7.2412312e-01   6.8967072e-01
   8.8042340e-01   4.7418839e-01
   6.5266320e-01   7.5764817e-01
   8.1865055e-01   5.7429198e-01
   5.5583872e-01   8.3129015e-01
   8.0142467e-01   5.9809572e-01
   9.2908430e-01   3.6986805e-01
   6.4951526e-01   7.6034856e-01
   7.4605006e-01   6.6588986e-01
   5.6291270e-01   8.2651636e-01
   6.5784312e-01   7.5315498e-01
   6.6142619e-01   7.5001026e-01
   9.3703895e-01   3.4922487e-01
   8.3642459e-01   5.4808203e-01
   7.8112044e-01   6.2438038e-01
   6.6551665e-01   7.4638300e-01
   7.8789481e-01   6.1580985e-01
   7.6253645e-01   6.4694526e-01
   7.2978601e-01   6.8367564e-01
   8.3492070e-01   5.5037026e-01
   4.9578112e-01   8.6844751e-01
   6.7072030e-01   7.4171037e-01
   7.2410198e-01   6.8969292e-01
   7.8733865e-01   6.1652076e-01
   3.3101299e-01   9.4362620e-01
   3.5938896e-01   9.3318786e-01
   6.4367938e-01   7.6529527e-01
   7.3973420e-01   6.7289918e-01
   6.9853640e-01   7.1557452e-01
   4.4361575e-01   8.9621709e-01
   6.3791781e-01   7.7010446e-01
   4.1778079e-01   9.0854786e-01
   5.8630089e-01   8.1009337e-01
   6.4166368e-01   7.6698613e-01
   7.7361643e-01   6.3365418e-01
   7.8427077e-01   6.2041870e-01
   7.1743324e-01   6.9662726e-01
   7.4702934e-01   6.6479107e-01
   6.7338540e-01   7.3929162e-01
   7.3070183e-01   6.8269674e-01
   6.6211511e-01   7.4940215e-01
   5.5506936e-01   8.3180407e-01
   6.6136613e-01   7.5006323e-01
   7.9345232e-01   6.0863242e-01
   4.5015215e-01   8.9295187e-01
   8.5355573e-01   5.2100155e-01
   6.9786408e-01   7.1623022e-01
   6.6424389e-01   7.4751593e-01
   5.6962943e-01   8.2190164e-01
   8.9752044e-01   4.4097285e-01
   6.9702734e-01   7.1704455e-01
   8.0481686e-01   5.9352322e-01
   5.0039020e-01   8.6580000e-01
   7.3101163e-01   6.8236500e-01
   8.6464640e-01   5.0238094e-01
   5.9566182e-01   8.0323533e-01
   7.1605087e-01   6.9804810e-01
   7.4187976e-01   6.7053293e-01
   5.6507093e-01   8.2504233e-01
   4.8841763e-01   8.7261001e-01
   7.8443731e-01   6.2020811e-01
   7.9705855e-01   6.0390203e-01
   6.3662374e-01   7.7117456e-01
   6.9590988e-01   7.1812912e-01
   7.0744803e-01   7.0676537e-01
   5.1845451e-01   8.5510521e-01
   7.8038244e-01   6.2530252e-01
   4.0239651e-01   9.1546548e-01
   7.1281306e-01   7.0135408e-01
   6.2809059e-01   7.7814023e-01
   8.4239958e-01   5.3885336e-01
   8.4542890e-01   5.3408799e-01
   8.0846600e-01   5.8854288e-01
   8.0313881e-01   5.9579195e-01
   9.5406620e-01   2.9959588e-01
   8.8392819e-01   4.6762266e-01
   6.9851733e-01   7.1559314e-01
   7.0372555e-01   7.1047192e-01
   8.9591869e-01   4.4421807e-01
   6.6300125e-01   7.4861829e-01
   4.6986497e-01   8.8273830e-01
   4.7812504e-01   8.7829177e-01
   8.9203746e-01   4.5196147e-01
   8.7025384e-01   4.9260355e-01
   6.0145915e-01   7.9890356e-01
   6.5763626e-01   7.5333561e-01
   5.9046144e-01   8.0706585e-01
   6.4063941e-01   7.6784187e-01
   4.3367164e-01   9.0107098e-01
   8.6168445e-01   5.0744448e-01
   6.9357132e-01   7.2038797e-01
   4.1166463e-01   9.1133541e-01
   6.5275141e-01   7.5757217e-01
   8.1387129e-01   5.8104521e-01
   5.3629678e-01   8.4402948e-01
   4.9593926e-01   8.6835721e-01
   8.4136767e-01   5.4046317e-01
   8.4841536e-01   5.2933106e-01
   5.9821070e-01   8.0133886e-01
   4.6741619e-01   8.8403739e-01
   6.5471985e-01   7.5587163e-01
   5.3146085e-01   8.4708286e-01
   8.7194989e-01   4.8959512e-01
   7.4405150e-01   6.6812227e-01
   7.4568112e-01   6.6630298e-01
   7.6565770e-01   6.4324823e-01
   7.5474213e-01   6.5602158e-01
   8.3383052e-01   5.5202052e-01
   7.6075641e-01   6.4903750e-01
   6.2861697e-01   7.7771505e-01
   6.4783194e-01   7.6178329e-01
   8.1613806e-01   5.7785695e-01
   6.6231738e-01   7.4922339e-01
   4.3610361e-01   8.9989646e-01
   7.5919954e-01   6.5085794e-01
   8.8136816e-01   4.7243007e-01
   6.7678338e-01   7.3618221e-01
   6.2240038e-01   7.8269903e-01
   9.6692191e-01   2.5507258e-01
   4.5928270e-01   8.8829015e-01
   7.0434933e-01   7.0985352e-01
   5.8617396e-01   8.1018522e-01
   7.4019009e-01   6.7239767e-01
   7.7559435e-01   6.3123166e-01
   8.5132849e-01   5.2463302e-01
   8.6500237e-01   5.0176777e-01
   5.7212877e-01   8.2016381e-01
   6.5670270e-01   7.5414956e-01
   9.4073534e-01   3.3914158e-01
   4.6263390e-01   8.8654942e-01
   7.3665449e-01   6.7626929e-01
   7.9328870e-01   6.0884567e-01
   7.8417624e-01   6.2053817e-01
   4.7164181e-01   8.8179023e-01
   8.1214738e-01   5.8345233e-01
   6.4611778e-01   7.6323772e-01
   8.1481009e-01   5.7972796e-01
   7.9137714e-01   6.1132825e-01
   8.3070525e-01   5.5671248e-01
   7.5828450e-01   6.5192378e-01
   7.3810592e-01   6.7468486e-01
   9.5041186e-01   3.1099405e-01
   6.8685788e-01   7.2679175e-01
   7.4848714e-01   6.6314930e-01
   7.5883117e-01   6.5128738e-01
   6.7961483e-01   7.3356914e-01
   8.7276489e-01   4.8814081e-01
   7.8434892e-01   6.2031989e-01
   5.5450047e-01   8.3218341e-01
   7.4699128e-01   6.6483384e-01
   8.2892561e-01   5.5935886e-01
   8.7931629e-01   4.7623825e-01
   8.6697369e-01   4.9835392e-01
   8.0865183e-01   5.8828752e-01
   8.5800157e-01   5.1364706e-01
   6.0260829e-01   7.9803712e-01
   7.6774424e-01   6.4075641e-01
   4.9766785e-01   8.6736769e-01
   6.4816910e-01   7.6149644e-01
   7.6817796e-01   6.4023639e-01
   8.2985074e-01   5.5798543e-01
   7.7413034e-01   6.3302623e-01
   9.0131074e-01   4.3317313e-01
   8.2437782e-01   5.6603993e-01
   8.5801905e-01   5.1361787e-01
   6.9878272e-01   7.1533399e-01
   9.3808485e-01   3.4640555e-01
   5.2341883e-01   8.5207554e-01
   6.9736349e-01   7.1671763e-01
   6.5417153e-01   7.5634622e-01
   5.3852670e-01   8.4260845e-01
   6.5192683e-01   7.5828188e-01
   6.5242498e-01   7.5785331e-01
   6.5796622e-01   7.5304745e-01
   7.6906558e-01   6.3916988e-01
   6.6113439e-01   7.5026750e-01
   6.5023097e-01   7.5973659e-01
   8.5528087e-01   5.1816468e-01
   7.3394060e-01   6.7921366e-01
   6.8980303e-01   7.2399708e-01
   7.9345494e-01   6.0862900e-01
   7.6954472e-01   6.3859292e-01
   6.9721782e-01   7.1685933e-01
   7.4868951e-01   6.6292082e-01
   7.3643721e-01   6.7650590e-01
   6.7548431e-01   7.3737436e-01
   7.3993861e-01   6.7267441e-01
   7.5914597e-01   6.5092042e-01
   4.2526998e-01   9.0506654e-01
   5.2177727e-01   8.5308175e-01
   8.8958004e-01   4.5677932e-01
   8.3860372e-01   5.4474196e-01
   8.1682975e-01   5.7687881e-01
   8.1966730e-01   5.7283987e-01
   6.9450478e-01   7.1948809e-01
   8.4289076e-01   5.3808472e-01
   5.0892151e-01   8.6081293e-01
   2.7234306e-01   9.6220022e-01
   8.4310477e-01   5.3774934e-01
   7.9376557e-01   6.0822382e-01
   7.7890838e-01   6.2713774e-01
   8.2127385e-01   5.7053419e-01
   7.5585160e-01   6.5474297e-01
   8.8503486e-01   4.6552476e-01
   5.7694301e-01   8.1678440e-01
   7.4146113e-01   6.7099582e-01
   6.0960321e-01   7.9270671e-01
   7.1711493e-01   6.9695493e-01
   7.2569583e-01   6.8801567e-01
   6.5199235e-01   7.5822554e-01
   6.7797434e-01   7.3508556e-01
   3.6925281e-01   9.2932898e-01
   5.5988688e-01   8.2856906e-01
   6.4468675e-01   7.6444685e-01
   8.4717007e-01   5.3132182e-01
   6.9796797e-01   7.1612898e-01
   4.7376781e-01   8.8064979e-01
   6.2916084e-01   7.7727514e-01
   7.4796854e-01   6.6373418e-01
   6.0888115e-01   7.9326146e-01
   5.7661126e-01   8.1701864e-01
   2.8075562e-01   9.5977929e-01
   6.5192342e-01   7.5828481e-01
   7.8265807e-01   6.2245189e-01
   7.5465277e-01   6.5612437e-01
   3.0665294e-01   9.5182140e-01
   7.6647996e-01   6.4226822e-01
   6.7841140e-01   7.3468223e-01
   8.8705807e-01   4.6165786e-01
   8.5169400e-01   5.2403944e-01
   4.0770634e-01   9.1311310e-01
   5.7973690e-01   8.1480373e-01
   6.9677523e-01   7.1728954e-01
   8.8790381e-01   4.6002915e-01
   6.8350159e-01   7.2994902e-01
   8.0829698e-01   5.8877500e-01
   6.3913773e-01   7.6909230e-01
   8.9754200e-01   4.4092897e-01
   7.8015905e-01   6.2558122e-01
   7.4888477e-01   6.6270023e-01
   7.4009007e-01   6.7250776e-01
   9.5625664e-01   2.9252903e-01
   7.9624521e-01   6.0497402e-01
   6.7445824e-01   7.3831300e-01
   7.9850029e-01   6.0199442e-01
   7.6309447e-01   6.4628695e-01
   7.8025430e-01   6.2546241e-01
   7.5336059e-01   6.5760765e-01
   5.3564617e-01   8.4444252e-01
   6.9160891e-01   7.2227219e-01
   6.2105339e-01   7.8376826e-01
   7.0971827e-01   7.0448561e-01
   7.1695925e-01   6.9711508e-01
   5.8817433e-01   8.0873417e-01
   8.5750204e-01   5.1448056e-01
   4.5652632e-01   8.8970991e-01
   4.6012913e-01   8.8785201e-01
   6.1646139e-01   7.8738514e-01
   5.1017370e-01   8.6007139e-01
   6.1295835e-01   7.9011522e-01
   5.7044032e-01   8.2133905e-01
   7.1774930e-01   6.9630162e-01
   3.7807667e-01   9.2577429e-01
   8.3518151e-01   5.4997440e-01
   7.3366701e-01   6.7950917e-01
   8.1711471e-01   5.7647510e-01
   6.1085349e-01   7.9174365e-01
   5.1857531e-01   8.5503196e-01
   9.0360643e-01   4.2836366e-01
   6.0865536e-01   7.9343472e-01
   8.9873781e-01   4.3848644e-01
   4.2325832e-01   9.0600905e-01
   7.2292729e-01   6.9092412e-01
   7.3002152e-01   6.8342416e-01
   2.3116413e-01   9.7291477e-01
   8.1003663e-01   5.8637928e-01
   9.3216317e-01   3.6203842e-01
   8.4404217e-01   5.3627680e-01
   5.6883137e-01   8.2245418e-01
   6.4337902e-01   7.6554780e-01
   7.0250129e-01   7.1168247e-01
   7.1117559e-01   7.0301442e-01
   5.0127762e-01   8.6528651e-01
   6.7608307e-01   7.3682540e-01
   3.8981388e-01   9.2089367e-01
   5.8574934e-01   8.1049226e-01
   6.9977666e-01   7.1436169e-01
   8.7581155e-01   4.8265321e-01
   5.4229371e-01   8.4018899e-01
   8.2531314e-01   5.6467532e-01
   5.5718362e-01   8.3038931e-01
   4.7917065e-01   8.7772176e-01
   6.1444012e-01   7.8896345e-01
   5.5768569e-01   8.3005221e-01
   5.4122188e-01   8.4087982e-01
   5.8625832e-01   8.1012418e-01
   8.7446621e-01   4.8508643e-01
   7.6916147e-01   6.3905448e-01
   7.3103095e-01   6.8234430e-01
   5.9727678e-01   8.0203519e-01
   6.9688878e-01   7.1717921e-01
   3.8236650e-01   9.2401075e-01
   7.5372379e-01   6.5719134e-01
   4.3942467e-01   8.9827945e-01
   9.1560875e-01   4.0207042e-01
   5.3297241e-01   8.4613262e-01
   6.3275775e-01   7.7434981e-01
   5.3269369e-01   8.4630812e-01
   9.6323833e-01   2.6864831e-01
   6.3578381e-01   7.7186719e-01
   6.9909811e-01   7.1502576e-01
   4.8724802e-01   8.7326363e-01
   5.2100406e-01   8.5355420e-01
   3.2012046e-01   9.4737685e-01
   6.8131946e-01   7.3198620e-01
   7.4111442e-01   6.7137874e-01
   3.8934524e-01   9.2109190e-01
   8.9917538e-01   4.3758842e-01
   6.8140813e-01   7.3190366e-01
   3.4089225e-01   9.4010237e-01
   7.5544209e-01   6.5521542e-01
   7.5156819e-01   6.5965540e-01
   5.1396521e-01   8.5781103e-01
   6.8458521e-01   7.2893284e-01
   7.4955075e-01   6.6194688e-01
   6.4740806e-01   7.6214356e-01
   7.5053391e-01   6.6083194e-01
   7.7309847e-01   6.3428602e-01
   6.6015775e-01   7.5112698e-01
   7.6255862e-01   6.4691913e-01
   3.9117934e-01   9.2031447e-01
   9.0755793e-01   4.1992689e-01
   3.7090861e-01   9.2866937e-01
   7.3831710e-01   6.7445375e-01
   6.7296669e-01   7.3967278e-01
   8.8567384e-01   4.6430793e-01
   3.4536363e-01   9.3846894e-01
   5.4617414e-01   8.3767166e-01
   6.1679533e-01   7.8712358e-01
   8.1680907e-01   5.7690809e-01
   7.0358179e-01   7.1061428e-01
   5.9433029e-01   8.0422106e-01
   3.9901042e-01   9.1694639e-01
   7.9600555e-01   6.0528932e-01
   9.5324858e-01   3.0218726e-01
   8.4959341e-01   5.2743819e-01
   7.1111581e-01   7.0307489e-01
   8.0778963e-01   5.8947087e-01
   7.5868470e-01   6.5145800e-01
   5.8915832e-01   8.0801762e-01
   3.7815952e-01   9.2574045e-01
   6.1712076e-01   7.8686846e-01
   7.8962024e-01   6.1359586e-01
   7.8030778e-01   6.2539569e-01
   6.3739160e-01   7.7054004e-01
   5.0859034e-01   8.6100863e-01
   8.8620173e-01   4.6329958e-01
   5.4081933e-01   8.4113878e-01
   7.8652764e-01   6.1755507e-01
   6.9545452e-01   7.1857011e-01
   2.6885619e-01   9.6318033e-01
   7.6361574e-01   6.4567096e-01
   5.8743449e-01   8.0927172e-01
   7.7841265e-01   6.2775293e-01
   8.4799976e-01   5.2999660e-01
   9.0004543e-01   4.3579608e-01
   5.9918037e-01   8.0061407e-01
   8.8808679e-01   4.5967582e-01
   6.8253259e-01   7.3085516e-01
   4.0374658e-01   9.1487087e-01
   6.9592966e-01   7.1810996e-01
   8.2251797e-01   5.6873913e-01
   9.1971574e-01   3.9258497e-01
   7.5262427e-01   6.5845023e-01
   8.2472778e-01   5.6552991e-01
   6.3819483e-01   7.6987490e-01
   8.4284714e-01   5.3815305e-01
   7.7539788e-01   6.3147298e-01
   4.0045035e-01   9.1631846e-01
   6.3521075e-01   7.7233886e-01
   7.9956706e-01   6.0057682e-01
   7.4188357e-01   6.7052873e-01
   7.0421161e-01   7.0999015e-01
   5.3304285e-01   8.4608825e-01
   8.6802325e-01   4.9652356e-01
   6.2619591e-01   7.7966575e-01
   7.6706631e-01   6.4156783e-01
   7.8553555e-01   6.1881653e-01
   8.4888763e-01   5.2857336e-01
   7.3137219e-01   6.8197853e-01
   9.0222290e-01   4.3127003e-01
   4.7391332e-01   8.8057150e-01
   7.3131325e-01   6.8204174e-01
   7.6278515e-01   6.4665200e-01
   5.4974774e-01   8.3533072e-01
   7.5370145e-01   6.5721695e-01
   7.1252336e-01   7.0164839e-01
   7.7819462e-01   6.2802319e-01
   6.4138270e-01   7.6722111e-01
   6.7608745e-01   7.3682139e-01
   4.7741014e-01   8.7868058e-01
   6.2105543e-01   7.8376664e-01
   6.6627999e-01   7.4570167e-01
   7.0296185e-01   7.1122755e-01
   8.8191504e-01   4.7140839e-01
   8.6296586e-01   5.0526224e-01
   5.8527438e-01   8.1083531e-01
   6.8939588e-01   7.2438479e-01
   7.9303780e-01   6.0917242e-01
   7.3525863e-01   6.7778666e-01
   9.3309201e-01   3.5963773e-01
   7.1074497e-01   7.0344978e-01
   5.4602819e-01   8.3776680e-01
   7.5860504e-01   6.5155076e-01
   8.0837336e-01   5.8867012e-01
   6.8822693e-01   7.2549548e-01
   7.5975363e-01   6.5021106e-01
   7.1321020e-01   7.0095021e-01
   8.7163193e-01   4.9016097e-01
   8.9923133e-01   4.3747345e-01
   9.3729199e-01   3.4854515e-01
   5.0007493e-01   8.6598214e-01
   8.6342942e-01   5.0446965e-01
   7.5259249e-01   6.5848656e-01
   9.2765097e-01   3.7344835e-01
   6.4501129e-01   7.6417304e-01
   6.9740770e-01   7.1667461e-01
   7.1454788e-01   6.9958654e-01
   6.4505869e-01   7.6413303e-01
   3.0936173e-01   9.5094443e-01
   8.8729695e-01   4.6119857e-01
   8.2973531e-01   5.5815707e-01
   6.2271153e-01   7.8245150e-01
   5.6939455e-01   8.2206438e-01
   6.5343636e-01   7.5698146e-01
   4.1448468e-01   9.1005629e-01
   4.9502794e-01   8.6887706e-01
   6.7725888e-01   7.3574480e-01
   6.2000977e-01   7.8459409e-01
   8.4737538e-01   5.3099432e-01
   7.9527720e-01   6.0624597e-01
   7.8650383e-01   6.1758540e-01
   8.0244842e-01   5.9672148e-01
   6.8231651e-01   7.3105690e-01
   7.8347425e-01   6.2142425e-01
   8.8725154e-01   4.6128592e-01
   7.8540683e-01   6.1897989e-01
   4.5197901e-01   8.9202857e-01
   7.7536340e-01   6.3151532e-01
   8.5279978e-01   5.2223800e-01
   6.6932448e-01   7.4297021e-01
   6.3653352e-01   7.7124904e-01
   5.3639565e-01   8.4396665e-01
   6.3812721e-01   7.6993095e-01
   7.3399039e-01   6.7915985e-01
   6.4030146e-01   7.6812371e-01
   6.9292089e-01   7.2101362e-01
   5.2910436e-01   8.4855676e-01
   7.9611951e-01   6.0513942e-01
   6.6822252e-01   7.4396147e-01
   1.6101735e-01   9.8695158e-01
   6.9829359e-01   7.1581147e-01
   5.8919744e-01   8.0798909e-01
   8.5820360e-01   5.1330945e-01
   7.8077186e-01   6.2481621e-01
   5.2180219e-01   8.5306652e-01
   8.3097282e-01   5.5631302e-01
   7.9525866e-01   6.0627029e-01
   8.0019506e-01   5.9973983e-01
   7.5078601e-01   6.6054551e-01
   7.9286867e-01   6.0939254e-01
   6.6387966e-01   7.4783942e-01
   9.2518254e-01   3.7952243e-01
   7.0337733e-01   7.1081666e-01
   6.9338438e-01   7.2056790e-01
   8.4839690e-01   5.2936066e-01
   4.7156699e-01   8.8183024e-01
   7.0165679e-01   7.1251509e-01
   6.9512897e-01   7.1888505e-01
   5.0909782e-01   8.6070867e-01
   8.8145702e-01   4.7226425e-01
   7.7434731e-01   6.3276081e-01
   7.3712341e-01   6.7575815e-01
   8.2522806e-01   5.6479966e-01
   7.9800586e-01   6.0264969e-01
   6.8921109e-01   7.2456061e-01
   6.7159910e-01   7.4091474e-01
   5.8883314e-01   8.0825462e-01
   2.7193040e-01   9.6231692e-01
   6.4979024e-01   7.6011357e-01
   5.9951985e-01   8.0035989e-01
   7.3506592e-01   6.7799564e-01
   6.0454972e-01   7.9656741e-01
   6.0208776e-01   7.9842991e-01
   6.3173715e-01   7.7518267e-01
   8.5864741e-01   5.1256670e-01
   7.4977005e-01   6.6169848e-01
   6.3193277e-01   7.7502321e-01
   7.4458200e-01   6.6753100e-01
   6.6263165e-01   7.4894546e-01
   5.1029018e-01   8.6000228e-01
   5.8694827e-01   8.0962444e-01
   6.0692932e-01   7.9475581e-01
   8.9420327e-01   4.4766116e-01
   7.5258226e-01   6.5849825e-01
   7.2265152e-01   6.9121254e-01
   5.3148165e-01   8.4706981e-01
   6.5158216e-01   7.5857807e-01
   5.0115252e-01   8.6535897e-01
   6.9810510e-01   7.1599530e-01
   6.7724833e-01   7.3575451e-01
   7.1574985e-01   6.9835676e-01
   4.1904529e-01   9.0796533e-01
   7.0198301e-01   7.1219369e-01
   7.7357399e-01   6.3370598e-01
   5.5877163e-01   8.2932157e-01
   6.3564333e-01   7.7198287e-01
   4.0560737e-01   9.1404741e-01
   5.7082317e-01   8.2107302e-01
   6.4438154e-01   7.6470414e-01
   6.5377297e-01   7.5669076e-01
   8.8698909e-01   4.6179038e-01
   6.0418689e-01   7.9684265e-01
   7.3205255e-01   6.8124817e-01
   7.0300573e-01   7.1118418e-01
   4.5088299e-01   8.9258307e-01
   6.4337022e-01   7.6555520e-01
   5.7019213e-01   8.2151137e-01
   7.4104891e-01   6.7145105e-01
   6.8213721e-01   7.3122420e-01
   7.8072947e-01   6.2486918e-01
   5.7309225e-01   8.1949086e-01
   6.6002958e-01   7.5123962e-01
   7.7298458e-01   6.3442481e-01
   7.0857050e-01   7.0564003e-01
   7.9199745e-01   6.1052440e-01
   8.3902186e-01   5.4409771e-01
   8.1507243e-01   5.7935907e-01
   6.5172699e-01   7.5845365e-01
   5.5598478e-01   8.3119247e-01
   4.2532030e-01   9.0504290e-01
   8.2407228e-01   5.6648466e-01
   7.4235031e-01   6.7001195e-01
   5.0175112e-01   8.6501203e-01
   7.0458666e-01   7.0961795e-01
   5.7947976e-01   8.1498663e-01
   3.9953672e-01   9.1671719e-01
   8.8763162e-01   4.6055414e-01
   8.9189880e-01   4.5223504e-01
   7.5779189e-01   6.5249633e-01
   5.0187159e-01   8.6494214e-01
   6.4564474e-01   7.6363792e-01
   8.4387848e-01   5.3653436e-01
   4.9837961e-01   8.6695891e-01
   6.1852933e-01   7.8576171e-01
   8.2008366e-01   5.7224365e-01
   7.1891906e-01   6.9509379e-01
   6.9538049e-01   7.1864176e-01
   7.3529407e-01   6.7774820e-01
   5.8876590e-01   8.0830361e-01
   5.4910364e-01   8.3575426e-01
   7.6406899e-01   6.4513454e-01
   7.7815396e-01   6.2807358e-01
   8.6224900e-01   5.0648461e-01
   7.0369888e-01   7.1049834e-01
   6.2876411e-01   7.7759610e-01
   7.1542129e-01   6.9869333e-01
   8.0342152e-01   5.9541066e-01
   6.2833835e-01   7.7794017e-01
   7.4076217e-01   6.7176738e-01
   7.1381556e-01   7.0033374e-01
   7.2070826e-01   6.9323849e-01
   7.3942246e-01   6.7324173e-01
   6.8742199e-01   7.2625822e-01
   7.5490187e-01   6.5583775e-01
   8.3336636e-01   5.5272101e-01
   7.7102578e-01   6.3680393e-01
   7.1243420e-01   7.0173892e-01
   6.2403321e-01   7.8139782e-01
   6.4760220e-01   7.6197860e-01
   6.6243408e-01   7.4912021e-01
   6.9854110e-01   7.1556993e-01
   5.1940192e-01   8.5453007e-01
   8.0200059e-01   5.9732325e-01
   7.0135893e-01   7.1280829e-01
   7.8921078e-01   6.1412242e-01
   3.9628143e-01   9.1812909e-01
   7.5098287e-01   6.6032169e-01
   8.3611483e-01   5.4855445e-01
   5.2946493e-01   8.4833183e-01
   7.6463801e-01   6.4446002e-01
   5.4339091e-01   8.3947979e-01
   4.0874060e-01   9.1265060e-01
   6.4884921e-01   7.6091702e-01
   6.6534355e-01   7.4653732e-01
   7.2940163e-01   6.8408572e-01
   6.5852916e-01   7.5255521e-01
   6.9185961e-01   7.2203205e-01
   6.0919792e-01   7.9301822e-01
   9.3400742e-01   3.5725360e-01
   6.3965898e-01   7.6865883e-01
   4.8559883e-01   8.7418177e-01
   7.1891286e-01   6.9510021e-01
   5.2643188e-01   8.5021731e-01
   8.5567434e-01   5.1751465e-01
   9.3864608e-01   3.4488191e-01
   4.8095307e-01   8.7674634e-01
   2.2293629e-01   9.7483302e-01
   7.2540645e-01   6.8832077e-01
   6.5859037e-01   7.5250165e-01
   6.1881775e-01   7.8553459e-01
   5.3443706e-01   8.4520827e-01
   5.3109866e-01   8.4730998e-01
   5.4830855e-01   8.3627611e-01
   5.7464630e-01   8.1840188e-01
   7.6445400e-01   6.4467828e-01
   8.4075832e-01   5.4141061e-01
   4.4561579e-01   8.9522431e-01
   6.1262004e-01   7.9037756e-01
   5.9367846e-01   8.0470236e-01
   9.5747191e-01   2.8852651e-01
   5.2296505e-01   8.5235413e-01
   8.1024167e-01   5.8609593e-01
   4.1912109e-01   9.0793035e-01
   8.2427744e-01   5.6618611e-01
   6.1901133e-01   7.8538205e-01
   6.6528359e-01   7.4659075e-01
   8.2367849e-01   5.6705709e-01
   7.5323852e-01   6.5774747e-01
   9.1591759e-01   4.0136638e-01
   6.8916446e-01   7.2460496e-01
   6.2392882e-01   7.8148117e-01
   6.7239463e-01   7.4019286e-01
   7.0429512e-01   7.0990730e-01
   5.7021775e-01   8.2149359e-01
   7.0052585e-01   7.1362702e-01
   6.2268917e-01   7.8246929e-01
   7.7742669e-01   6.2897357e-01
   6.5376257e-01   7.5669974e-01
   7.3564960e-01   6.7736228e-01
   8.2336535e-01   5.6751168e-01
   7.1588638e-01   6.9821679e-01
   8.0579883e-01   5.9218937e-01
   7.7070658e-01   6.3719021e-01
   7.2618385e-01   6.8750056e-01
   6.9429173e-01   7.1969368e-01
   7.3858873e-01   6.7415627e-01
   7.4930041e-01   6.6223024e-01
   6.6186897e-01   7.4961955e-01
   8.3781788e-01   5.4594982e-01
   6.6580123e-01   7.4612916e-01
   8.2344907e-01   5.6739019e-01
   6.3203339e-01   7.7494116e-01
   6.7961370e-01   7.3357019e-01
   3.2372960e-01   9.4614964e-01
   5.3376224e-01   8.4563460e-01
   5.4398021e-01   8.3909805e-01
   7.8151209e-01   6.2389009e-01
   6.0669689e-01   7.9493326e-01
   7.4730693e-01   6.6447901e-01
   7.6684277e-01   6.4183500e-01
   4.5622583e-01   8.8986403e-01
   6.6871241e-01   7.4352116e-01
   8.2831759e-01   5.6025885e-01
   9.4631150e-01   3.2325617e-01
   9.6193889e-01   2.7326466e-01
   6.9866691e-01   7.1544710e-01
   5.9684002e-01   8.0236026e-01
   6.6451481e-01   7.4727510e-01
   7.2238457e-01   6.9149153e-01
   6.2393914e-01   7.8147294e-01
   8.0543358e-01   5.9268604e-01
   5.7786131e-01   8.1613498e-01
   7.7023214e-01   6.3776363e-01
   8.2047651e-01   5.7168024e-01
   9.4700916e-01   3.2120657e-01
   5.0262679e-01   8.6450350e-01
   7.1514308e-01   6.9897809e-01
   4.8615225e-01   8.7387413e-01
   6.4286628e-01   7.6597842e-01
   7.4829920e-01   6.6336136e-01
   6.6820260e-01   7.4397936e-01
   9.3627323e-01   3.5127260e-01
   5.5048753e-01   8.3484339e-01
   6.5343603e-01   7.5698174e-01
   4.6457423e-01   8.8553418e-01
   6.6320675e-01   7.4843624e-01
   8.3533266e-01   5.4974481e-01
   6.9794655e-01   7.1614985e-01
   5.2710551e-01   8.4979985e-01
   7.0980907e-01   7.0439413e-01
   7.7664341e-01   6.2994048e-01
   7.6208768e-01   6.4747383e-01
   7.7478729e-01   6.3222200e-01
   7.3380486e-01   6.7936031e-01
   8.0013070e-01   5.9982569e-01
   7.2811241e-01   6.8545774e-01
   6.7789834e-01   7.3515565e-01
   5.8879421e-01   8.0828298e-01
   5.7861633e-01   8.1559987e-01
   6.9011751e-01   7.2369733e-01
   6.1698515e-01   7.8697480e-01
   7.8540502e-01   6.1898219e-01
   8.0774251e-01   5.8953544e-01
   6.4580088e-01   7.6350588e-01
   8.8978909e-01   4.5637198e-01
   8.3000582e-01   5.5775473e-01
   8.2853861e-01   5.5993193e-01
   8.0293971e-01   5.9606025e-01
   8.3074263e-01   5.5665670e-01
   8.5243954e-01   5.2282582e-01
   6.5838140e-01   7.5268448e-01
   8.4165997e-01   5.4000787e-01
   7.8146620e-01   6.2394758e-01
   8.9391627e-01   4.4823398e-01
   3.6649941e-01   9.3041829e-01
   7.9466497e-01   6.0704825e-01
   6.6053091e-01   7.5079885e-01
   8.3347286e-01   5.5256040e-01
   8.2895718e-01   5.5931206e-01
   7.9374726e-01   6.0824772e-01
   5.7941790e-01   8.1503061e-01
   8.7151677e-01   4.9036571e-01
   2.8617165e-01   9.5817837e-01
   7.1168028e-01   7.0250351e-01
   6.8243198e-01   7.3094910e-01
   7.7616633e-01   6.3052822e-01
   8.8305607e-01   4.6926749e-01
   2.9037805e-01   9.5691201e-01
   4.9147116e-01   8.7089385e-01
   7.8241058e-01   6.2276295e-01
   4.6598666e-01   8.8479174e-01
   7.4924435e-01   6.6229366e-01
   7.1096079e-01   7.0323165e-01
   7.1341291e-01   7.0074391e-01
   7.3558796e-01   6.7742922e-01
   8.2211756e-01   5.6931777e-01
   3.5900575e-01   9.3333535e-01
   5.6799804e-01   8.2302991e-01
   5.8659128e-01   8.0988312e-01
   5.8821542e-01   8.0870428e-01
   9.1465096e-01   4.0424450e-01
   7.9530732e-01   6.0620645e-01
   7.0043008e-01   7.1372103e-01
   7.9505721e-01   6.0653445e-01
   5.7429990e-01   8.1864500e-01
   9.1155685e-01   4.1117406e-01
   5.6569724e-01   8.2461302e-01
   9.2379931e-01   3.8287704e-01
   7.0581275e-01   7.0839844e-01
   6.4844393e-01   7.6126242e-01
   8.4470908e-01   5.3522571e-01
   3.3041151e-01   9.4383697e-01
   5.7611150e-01   8.1737111e-01
   7.0626285e-01   7.0794970e-01
   7.2725366e-01   6.8636878e-01
   8.1009126e-01   5.8630381e-01
   7.7204280e-01   6.3557055e-01
   7.7551066e-01   6.3133448e-01
   7.5745508e-01   6.5288728e-01
   7.2794943e-01   6.8563082e-01
   5.6508226e-01   8.2503457e-01
   8.2461669e-01   5.6569190e-01
   6.4771611e-01   7.6188178e-01
   7.6375564e-01   6.4550548e-01
   7.7831878e-01   6.2786932e-01
   5.0174093e-01   8.6501794e-01
   5.2004588e-01   8.5413833e-01
   7.4921328e-01   6.6232882e-01
   8.8567900e-01   4.6429808e-01
   6.4278555e-01   7.6604617e-01
   7.7472588e-01   6.3229724e-01
   8.9186417e-01   4.5230332e-01
   6.4759899e-01   7.6198133e-01
   5.7904611e-01   8.1529479e-01
   8.0070029e-01   5.9906514e-01
   6.5247338e-01   7.5781164e-01
   7.1319056e-01   7.0097020e-01
   8.9769356e-01   4.4062033e-01
   9.3592127e-01   3.5220927e-01
   7.1808423e-01   6.9595620e-01
   6.9798625e-01   7.1611116e-01
   6.0702854e-01   7.9468003e-01
   8.0821534e-01   5.8888706e-01
   6.3964361e-01   7.6867162e-01
   6.4342744e-01   7.6550710e-01
   6.7261342e-01   7.3999404e-01
   5.2185766e-01   8.5303258e-01
   9.0298082e-01   4.2968085e-01
   4.0841432e-01   9.1279666e-01
   8.7010332e-01   4.9286937e-01
   4.7600463e-01   8.7944278e-01
   8.1296039e-01   5.8231899e-01
   8.0569138e-01   5.9233554e-01
   7.7750417e-01   6.2887778e-01
   7.7899633e-01   6.2702849e-01
   8.4667310e-01   5.3211340e-01
   6.0325982e-01   7.9754473e-01
   7.2985653e-01   6.8360035e-01
   6.3948920e-01   7.6880008e-01
   6.0863083e-01   7.9345353e-01
   6.2415853e-01   7.8129772e-01
   8.4617375e-01   5.3290710e-01
   4.5844833e-01   8.8872106e-01
   5.3828364e-01   8.4276374e-01
   5.8229474e-01   8.1297776e-01
   6.7732625e-01   7.3568278e-01
   9.1055106e-01   4.1339663e-01
   8.0861528e-01   5.8833777e-01
   4.9394646e-01   8.6949232e-01
   5.9918280e-01   8.0061225e-01
   7.6638286e-01   6.4238408e-01
   8.0397939e-01   5.9465717e-01
   4.5568190e-01   8.9014269e-01
   8.4042051e-01   5.4193484e-01
   8.4383218e-01   5.3660716e-01
   6.7423715e-01   7.3851490e-01
   8.3793012e-01   5.4577753e-01
   7.1812284e-01   6.9591636e-01
   6.8718678e-01   7.2648078e-01
   7.4752419e-01   6.6423458e-01
   7.2272524e-01   6.9113546e-01
   4.4885874e-01   8.9360273e-01
   4.6549664e-01   8.8504965e-01
   5.5298341e-01   8.3319226e-01
   4.2534668e-01   9.0503050e-01
   6.2665837e-01   7.7929410e-01
   4.4627417e-01   8.9489629e-01
   8.3716819e-01   5.4694554e-01
   7.1401825e-01   7.0012709e-01
   3.4023772e-01   9.4033946e-01
   7.2072410e-01   6.9322202e-01
   5.7728734e-01   8.1654108e-01
   6.3474670e-01   7.7272028e-01
   8.0742220e-01   5.8997406e-01
   6.6403394e-01   7.4770243e-01
   5.6215476e-01   8.2703206e-01
   8.2276439e-01   5.6838258e-01
   4.6675374e-01   8.8438733e-01
   6.6857300e-01   7.4364651e-01
   5.8919896e-01   8.0798799e-01
   8.1337722e-01   5.8173662e-01
   6.4791913e-01   7.6170913e-01
   6.6873439e-01   7.4350139e-01
   6.9487505e-01   7.1913049e-01
   8.4466492e-01   5.3529540e-01
   5.8413175e-01   8.1165886e-01
   8.6363535e-01   5.0411704e-01
   9.0333922e-01   4.2892686e-01
   8.4143841e-01   5.4035304e-01
   7.0730449e-01   7.0690901e-01
   6.8516480e-01   7.2838808e-01
   7.3752295e-01   6.7532207e-01
   8.7912384e-01   4.7659340e-01
   5.3544267e-01   8.4457158e-01
   6.0664173e-01   7.9497536e-01
   5.1968881e-01   8.5435563e-01
   8.8236713e-01   4.7056164e-01
   8.1967666e-01   5.7282648e-01
   8.6761945e-01   4.9722880e-01
   7.3229220e-01   6.8099056e-01
   8.1477565e-01   5.7977637e-01
   7.7900651e-01   6.2701583e-01
   6.5328912e-01   7.5710853e-01
   5.7276003e-01   8.1972309e-01
   8.3395916e-01   5.5182617e-01
   7.1229152e-01   7.0188374e-01
   6.6198104e-01   7.4952058e-01
   6.6607717e-01   7.4588284e-01
   8.7141554e-01   4.9054557e-01
   8.5291221e-01   5.2205436e-01
   9.1732219e-01   3.9814571e-01
   4.9896151e-01   8.6662415e-01
   6.9705657e-01   7.1701613e-01
   7.8409787e-01   6.2063720e-01
   5.0269240e-01   8.6446536e-01
   7.7551775e-01   6.3132576e-01
   6.8365181e-01   7.2980833e-01
   4.2049881e-01   9.0729309e-01
   3.5846821e-01   9.3354193e-01
   7.9332421e-01   6.0879939e-01
   8.2601420e-01   5.6364931e-01
   7.7860733e-01   6.2751145e-01
   6.9870254e-01   7.1541230e-01
   5.3204483e-01   8.4671619e-01
   7.2436145e-01   6.8942040e-01
   8.0079996e-01   5.9893190e-01
   4.9285068e-01   8.7011391e-01
   6.2374013e-01   7.8163178e-01
   7.1172887e-01   7.0245428e-01
   7.6687463e-01   6.4179694e-01
   9.7205332e-01   2.3476017e-01
   7.3202576e-01   6.8127695e-01
   7.0347879e-01   7.1071626e-01
   4.3138703e-01   9.0216696e-01
   5.9146830e-01   8.0632825e-01
   7.5839676e-01   6.5179319e-01
   6.3246491e-01   7.7458901e-01
   6.5331484e-01   7.5708634e-01
   5.7244083e-01   8.1994604e-01
   8.3156536e-01   5.5542692e-01
   6.6249887e-01   7.4906291e-01
   6.2683725e-01   7.7915022e-01
   7.3691287e-01   6.7598774e-01
   7.3048272e-01   6.8293118e-01
   6.3159221e-01   7.7530076e-01
   7.1320930e-01   7.0095113e-01
   7.0702546e-01   7.0718809e-01
   5.9020172e-01   8.0725581e-01
   7.6637516e-01   6.4239327e-01
   4.2579930e-01   9.0481764e-01
   4.3793779e-01   8.9900528e-01
   6.1196947e-01   7.9088138e-01
   5.0097617e-01   8.6546108e-01
   7.9766539e-01   6.0310026e-01
   7.4011006e-01   6.7248576e-01
   7.5931451e-01   6.5072381e-01
   8.9957641e-01   4.3676342e-01
   6.7646755e-01   7.3647244e-01
   7.4602798e-01   6.6591460e-01
   8.4345850e-01   5.3719434e-01
   7.7890321e-01   6.2714416e-01
   6.6414592e-01   7.4760297e-01
   9.0204644e-01   4.3163900e-01
   7.0032631e-01   7.1382285e-01
   7.4440896e-01   6.6772397e-01
   5.3172774e-01   8.4691535e-01
   9.1451213e-01   4.0455849e-01
   6.4167171e-01   7.6697941e-01
   6.8703171e-01   7.2662744e-01
   8.5911563e-01   5.1178152e-01
   5.3253991e-01   8.4640490e-01
   6.7906628e-01   7.3407696e-01
   7.3389656e-01   6.7926124e-01
   7.0973909e-01   7.0446463e-01
   7.9470250e-01   6.0699912e-01
   6.9974768e-01   7.1439008e-01
   5.3912311e-01   8.4222697e-01
   7.0489456e-01   7.0931210e-01
   5.7154334e-01   8.2057188e-01
   6.5795301e-01   7.5305899e-01
   4.2019694e-01   9.0743293e-01
   7.3328918e-01   6.7991689e-01
   6.9208180e-01   7.2181908e-01
   9.2063082e-01   3.9043424e-01
   8.7757325e-01   4.7944258e-01
   7.9301103e-01   6.0920728e-01
   6.7186510e-01   7.4067354e-01
   8.3263615e-01   5.5382041e-01
   6.4224102e-01   7.6650275e-01
   8.8254832e-01   4.7022171e-01
   7.8661469e-01   6.1744419e-01
   8.2362643e-01   5.6713271e-01
   7.0255864e-01   7.1162585e-01
   5.8137060e-01   8.1363888e-01
   1.5252205e-01   9.8830007e-01
   4.9834032e-01   8.6698150e-01
   9.5291875e-01   3.0322576e-01
   8.6579286e-01   5.0040255e-01
   6.9667918e-01   7.1738282e-01
   7.5279184e-01   6.5825865e-01
   8.9357983e-01   4.4890433e-01
   4.6171566e-01   8.8702798e-01
   5.5065294e-01   8.3473429e-01
   3.9773854e-01   9.1749880e-01
   7.3470276e-01   6.7838916e-01
   7.7342167e-01   6.3389189e-01
   6.7571524e-01   7.3716275e-01
   7.7455336e-01   6.3250857e-01
   7.4788516e-01   6.6382814e-01
   7.7121926e-01   6.3656959e-01
   6.3497643e-01   7.7253151e-01
   6.4855665e-01   7.6116639e-01
   7.9365869e-01   6.0836328e-01
   7.4810414e-01   6.6358134e-01
   6.9804042e-01   7.1605836e-01
   5.9523927e-01   8.0354852e-01
   6.6986199e-01   7.4248563e-01
   9.7958362e-01   2.0103715e-01
   7.3393359e-01   6.7922123e-01
   4.7122464e-01   8.8201323e-01
   7.9260618e-01   6.0973391e-01
   7.2880248e-01   6.8472399e-01
   8.1396981e-01   5.8090718e-01
   5.4094687e-01   8.4105676e-01
   5.8870169e-01   8.0835037e-01
   3.3621173e-01   9.4178643e-01
   4.4320170e-01   8.9642192e-01
   6.9090359e-01   7.2294691e-01
   8.1761521e-01   5.7576503e-01
   6.9736589e-01   7.1671530e-01
   7.6660823e-01   6.4211512e-01
   8.2501008e-01   5.6511801e-01
   6.3751662e-01   7.7043660e-01
   6.4311057e-01   7.6577333e-01
   8.0133401e-01   5.9821718e-01
   8.2392324e-01   5.6670141e-01
   8.2697682e-01   5.6223602e-01
   6.9115396e-01   7.2270755e-01
   6.4276758e-01   7.6606125e-01
   5.1935660e-01   8.5455761e-01
   4.5496624e-01   8.9050869e-01
   6.8154157e-01   7.3177940e-01
   4.0265168e-01   9.1535328e-01
   1.7721848e-01   9.8417154e-01
   8.9398555e-01   4.4809579e-01
   6.8358505e-01   7.2987087e-01
   4.8834669e-01   8.7264971e-01
   8.8222402e-01   4.7082988e-01
   7.4877944e-01   6.6281924e-01
   4.8254487e-01   8.7587125e-01
   5.2924705e-01   8.4846777e-01
   5.5560619e-01   8.3144559e-01
   8.9959088e-01   4.3673362e-01
   6.1503908e-01   7.8849663e-01
   5.6575413e-01   8.2457399e-01
   3.9476771e-01   9.1878096e-01
   8.2796864e-01   5.6077440e-01
   7.8652112e-01   6.1756338e-01
   8.4298747e-01   5.3793319e-01
   6.7349627e-01   7.3919063e-01
   5.2113381e-01   8.5347498e-01
   7.7938585e-01   6.2654425e-01
   9.1079619e-01   4.1285627e-01
   7.8139544e-01   6.2403620e-01
   4.2883934e-01   9.0338077e-01
   7.9437159e-01   6.0743212e-01
   8.8987474e-01   4.5620495e-01
   7.9173344e-01   6.1086672e-01
   4.3461986e-01   9.0061400e-01
   4.7150575e-01   8.8186299e-01
   7.4185523e-01   6.7056008e-01
   3.7238664e-01   9.2807768e-01
   9.0429371e-01   4.2691086e-01
   8.2038011e-01   5.7181858e-01
   6.7266049e-01   7.3995125e-01
   7.9425292e-01   6.0758728e-01
   5.9228525e-01   8.0572836e-01
   9.6430457e-01   2.6479557e-01
   6.3030374e-01   7.7634863e-01
   5.1053960e-01   8.5985424e-01
   7.0451392e-01   7.0969017e-01
   6.7514679e-01   7.3768341e-01
   3.1288545e-01   9.4979087e-01
   6.2015501e-01   7.8447930e-01
   9.1903132e-01   3.9418452e-01
   4.5092065e-01   8.9256404e-01
   5.0469185e-01   8.6329956e-01
   8.4462477e-01   5.3535875e-01
   8.2640123e-01   5.6308170e-01
   5.8889066e-01   8.0821272e-01
   7.8986519e-01   6.1328051e-01
   6.8676751e-01   7.2687715e-01
   7.3730225e-01   6.7556302e-01
   7.7787679e-01   6.2841682e-01
   4.0149384e-01   9.1586172e-01
   8.2071835e-01   5.7133299e-01
   8.8271693e-01   4.6990512e-01
   6.2257634e-01   7.8255908e-01
   4.3406272e-01   9.0088265e-01
   3.6819994e-01   9.2974663e-01
   7.6490513e-01   6.4414295e-01
   7.8695891e-01   6.1700541e-01
   8.8333473e-01   4.6874274e-01
   7.5431417e-01   6.5651362e-01
   6.2521909e-01   7.8044929e-01
   7.8723574e-01   6.1665216e-01
   8.8600067e-01   4.6368397e-01
   8.4814619e-01   5.2976225e-01
   6.5305540e-01   7.5731014e-01
   6.4422888e-01   7.6483276e-01
   6.4294724e-01   7.6591047e-01
   7.1448490e-01   6.9965086e-01
   8.8472018e-01   4.6612253e-01
   6.4979323e-01   7.6011102e-01
   1.8700486e-01   9.8235899e-01
   7.8616221e-01   6.1802021e-01
   6.5003147e-01   7.5990729e-01
   5.7655566e-01   8.1705787e-01
   8.1649332e-01   5.7735488e-01
   6.7835719e-01   7.3473228e-01
   9.4084625e-01   3.3883378e-01
   6.0395154e-01   7.9702104e-01
   8.9393216e-01   4.4820228e-01
   8.9223546e-01   4.5157046e-01
   7.4271615e-01   6.6960639e-01
   7.6317489e-01   6.4619199e-01
   8.5942201e-01   5.1126687e-01
   6.9992900e-01   7.1421243e-01
   6.8188714e-01   7.3145740e-01
   8.3425177e-01   5.5138370e-01
   7.0451697e-01   7.0968714e-01
   8.1464145e-01   5.7996491e-01
   6.8682678e-01   7.2682115e-01
   5.9515361e-01   8.0361196e-01
   6.9880929e-01   7.1530803e-01
   2.9016245e-01   9.5697740e-01
   6.0748601e-01   7.9433037e-01
   7.3399275e-01   6.7915730e-01
   8.2233513e-01   5.6900345e-01
   7.6516576e-01   6.4383333e-01
   5.8110868e-01   8.1382596e-01
   7.5804090e-01   6.5220702e-01
   4.3861281e-01   8.9867614e-01
   7.5211850e-01   6.5902789e-01
   6.5463504e-01   7.5594508e-01
   5.9618684e-01   8.0284572e-01
   6.9125988e-01   7.2260624e-01
   3.7844873e-01   9.2562226e-01
   4.4189273e-01   8.9706790e-01
   8.3812635e-01   5.4547614e-01
   6.3406066e-01   7.7328331e-01
   6.0441779e-01   7.9666751e-01
   7.4102660e-01   6.7147567e-01
   6.8631322e-01   7.2730610e-01
   4.2586114e-01   9.0478853e-01
   7.9262663e-01   6.0970733e-01
   7.8667877e-01   6.1736255e-01
   8.1572702e-01   5.7843706e-01
   6.5307508e-01   7.5729316e-01
   6.3672620e-01   7.7108997e-01
   5.2425874e-01   8.5155903e-01
   4.6457568e-01   8.8553342e-01
   6.9543022e-01   7.1859364e-01
   7.4843630e-01   6.6320669e-01
   3.8878789e-01   9.2132729e-01
   9.3870328e-01   3.4472619e-01
   5.3408550e-01   8.4543047e-01
   7.6503445e-01   6.4398936e-01
   7.2086967e-01   6.9307064e-01
   8.3083003e-01   5.5652625e-01
   6.7105417e-01   7.4140832e-01
   5.3775541e-01   8.4310090e-01
   5.3262625e-01   8.4635056e-01
   8.3751631e-01   5.4641232e-01
   7.5531768e-01   6.5535884e-01
   8.3517224e-01   5.4998848e-01
   5.6843676e-01   8.2272696e-01
   4.6272406e-01   8.8650237e-01
   5.5130453e-01   8.3430409e-01
   7.3062294e-01   6.8278117e-01
   5.3537831e-01   8.4461238e-01
   6.1858335e-01   7.8571919e-01
   5.7798875e-01   8.1604473e-01
   5.3244092e-01   8.4646717e-01
   8.4103026e-01   5.4098807e-01
   5.0490633e-01   8.6317414e-01
   6.7711756e-01   7.3587486e-01
   6.8935018e-01   7.2442828e-01
   4.7314417e-01   8.8098501e-01
   4.8556219e-01   8.7420213e-01
   6.3737981e-01   7.7054979e-01
   6.1603286e-01   7.8772046e-01
   4.5684360e-01   8.8954704e-01
   6.4521519e-01   7.6400089e-01
   6.6291394e-01   7.4869561e-01
   6.3231276e-01   7.7471322e-01
   8.6949294e-01   4.9394538e-01
   7.6011678e-01   6.4978648e-01
   7.0755113e-01   7.0666216e-01
   6.4803348e-01   7.6161185e-01
   8.2685706e-01   5.6241213e-01
   6.7346696e-01   7.3921733e-01
   4.8711178e-01   8.7333963e-01
   6.6327143e-01   7.4837892e-01
   7.2475529e-01   6.8900637e-01
   8.5960154e-01   5.1096496e-01
   7.3584023e-01   6.7715520e-01
   5.7246397e-01   8.1992988e-01
   8.8661438e-01   4.6250940e-01
   6.6350639e-01   7.4817061e-01
   8.5201275e-01   5.2352104e-01
   7.2398131e-01   6.8981958e-01
   6.4587345e-01   7.6344449e-01
   8.3415999e-01   5.5152253e-01
   8.6819142e-01   4.9622944e-01
   7.3428844e-01   6.7883760e-01
   4.6532147e-01   8.8514176e-01
   6.1443181e-01   7.8896993e-01
   7.7437644e-01   6.3272516e-01
   8.3765019e-01   5.4620706e-01
   3.2706012e-01   9.4500353e-01
   6.4866921e-01   7.6107047e-01
   7.7816056e-01   6.2806540e-01
   9.9614316e-01   8.7742857e-02
   5.7880554e-01   8.1546560e-01
   6.5935235e-01   7.5183408e-01
   5.3467016e-01   8.4506084e-01
   6.3578296e-01   7.7186789e-01
   1.2887044e-01   9.9166144e-01
   9.1221705e-01   4.0970728e-01
   7.1609253e-01   6.9800537e-01
   7.7718006e-01   6.2927828e-01
   8.1317083e-01   5.8202508e-01
   6.8730952e-01   7.2636466e-01
   5.9557188e-01   8.0330202e-01
   5.9032052e-01   8.0716893e-01
   5.2171717e-01   8.5311851e-01
   7.2738911e-01   6.8622524e-01
   7.6752626e-01   6.4101750e-01
   8.2007694e-01   5.7225328e-01
   8.9231867e-01   4.5140602e-01
   7.1205388e-01   7.0212483e-01
   6.9736306e-01   7.1671805e-01
   6.2958675e-01   7.7693020e-01
   6.2620591e-01   7.7965772e-01
   5.8587842e-01   8.1039897e-01
   3.6614026e-01   9.3055967e-01
   8.7767773e-01   4.7925130e-01
   9.0214875e-01   4.3142512e-01
   6.4811752e-01   7.6154034e-01
   7.2447203e-01   6.8930419e-01
   8.0484704e-01   5.9348231e-01
   6.0968197e-01   7.9264613e-01
   7.8170933e-01   6.2364294e-01
   7.1883278e-01   6.9518302e-01
   7.8623140e-01   6.1793219e-01
   6.6318815e-01   7.4845272e-01
   7.3307242e-01   6.8015060e-01
   3.9925985e-01   9.1683781e-01
   8.1011355e-01   5.8627301e-01
   8.3534087e-01   5.4973233e-01
   7.4284263e-01   6.6946607e-01
   6.0888462e-01   7.9325880e-01
   7.6076091e-01   6.4903223e-01
   6.1110636e-01   7.9154849e-01
   4.5051342e-01   8.9276965e-01
   8.2105367e-01   5.7085101e-01
   9.0583978e-01   4.2362047e-01
   6.6425478e-01   7.4750624e-01
   7.6130107e-01   6.4839855e-01
   2.4040599e-01   9.7067243e-01
   8.2314711e-01   5.6782818e-01
   3.8714673e-01   9.2201812e-01
   8.2693994e-01   5.6229025e-01
   8.1567110e-01   5.7851591e-01
   9.0585317e-01   4.2359182e-01
   8.0811435e-01   5.8902564e-01
   6.0913632e-01   7.9306553e-01
   7.5661072e-01   6.5386560e-01
   6.8782674e-01   7.2587490e-01
   7.0586743e-01   7.0834396e-01
   6.9162114e-01   7.2226048e-01
   5.7911715e-01   8.1524434e-01
   6.6248180e-01   7.4907801e-01
   7.4083917e-01   6.7168246e-01
   7.5665956e-01   6.5380908e-01
   7.2153655e-01   6.9237635e-01
   6.6060048e-01   7.5073764e-01
   7.0486808e-01   7.0933842e-01
   8.4805173e-01   5.2991344e-01
   6.8703579e-01   7.2662357e-01
   8.5186893e-01   5.2375503e-01
   7.4840847e-01   6.6323809e-01
   4.2776166e-01   9.0389157e-01
   4.2498726e-01   9.0519933e-01
   7.3826089e-01   6.7451527e-01
   7.8516791e-01   6.1928294e-01
   5.6785955e-01   8.2312546e-01
   9.4073892e-01   3.3913167e-01
   5.8393369e-01   8.1180136e-01
   6.8572722e-01   7.2785863e-01
   3.7001250e-01   9.2902677e-01
   5.8805849e-01   8.0881840e-01
   4.4636331e-01   8.9485183e-01
   7.2946362e-01   6.8401962e-01
   7.3310591e-01   6.8011449e-01
   7.3558082e-01   6.7743698e-01
   5.9846925e-01   8.0114577e-01
   4.0490172e-01   9.1436021e-01
   7.0543016e-01   7.0877944e-01
   9.0606017e-01   4.2314888e-01
   8.5271969e-01   5.2236876e-01
   7.8014694e-01   6.2559631e-01
   5.7415522e-01   8.1874647e-01
   7.7362940e-01   6.3363835e-01
   6.9249878e-01   7.2141905e-01
   6.9810624e-01   7.1599419e-01
   7.7811507e-01   6.2812175e-01
   7.7864735e-01   6.2746180e-01
   6.8032109e-01   7.3291419e-01
   6.8244159e-01   7.3094013e-01
   7.0678111e-01   7.0743231e-01
   7.4212516e-01   6.7026132e-01
   5.6292399e-01   8.2650867e-01
   8.2854285e-01   5.5992567e-01
   5.6122055e-01   8.2766630e-01
   7.4576243e-01   6.6621197e-01
   5.8803805e-01   8.0883327e-01
   7.0533577e-01   7.0887337e-01
   8.5742669e-01   5.1460613e-01
   7.3878543e-01   6.7394072e-01
   8.1373286e-01   5.8123905e-01
   9.3589700e-01   3.5227376e-01
   6.6322894e-01   7.4841658e-01
   6.9346708e-01   7.2048832e-01
   4.7945253e-01   8.7756782e-01
   6.6564189e-01   7.4627131e-01
   5.1837236e-01   8.5515501e-01
   9.5094564e-01   3.0935803e-01
   6.2017680e-01   7.8446206e-01
   8.4560590e-01   5.3380771e-01
   5.3278017e-01   8.4625368e-01
   5.2905772e-01   8.4858584e-01
   8.9693836e-01   4.4215561e-01
   9.3253743e-01   3.6107331e-01
   8.2582983e-01   5.6391941e-01
   7.4628317e-01   6.6562859e-01
   8.1679815e-01   5.7692355e-01
   7.4699776e-01   6.6482655e-01
   6.2622242e-01   7.7964446e-01
   7.5543737e-01   6.5522087e-01
   7.7822376e-01   6.2798709e-01
   3.8638282e-01   9.2233851e-01
   7.3793287e-01   6.7487412e-01
   8.1686097e-01   5.7683461e-01
   6.3416461e-01   7.7319806e-01
   4.9172885e-01   8.7074838e-01
   5.6876184e-01   8.2250226e-01
   8.7300417e-01   4.8771275e-01
   5.2735231e-01   8.4964671e-01
   6.4005899e-01   7.6832577e-01
   8.2646582e-01   5.6298689e-01
   8.0144526e-01   5.9806813e-01
   5.7672944e-01   8.1693522e-01
   6.6947091e-01   7.4283827e-01
   7.2261270e-01   6.9125313e-01
   8.5493404e-01   5.1873672e-01
   7.7783044e-01   6.2847418e-01
   8.1263923e-01   5.8276709e-01
   3.7396763e-01   9.2744176e-01
   4.4058369e-01   8.9771154e-01
   6.2330064e-01   7.8198230e-01
   6.1863538e-01   7.8567822e-01
   7.7024761e-01   6.3774495e-01
   4.7335950e-01   8.8086933e-01
   7.6056500e-01   6.4926180e-01
   5.9577886e-01   8.0314852e-01
   7.1921829e-01   6.9478417e-01
   7.9217885e-01   6.1028900e-01
   8.0594597e-01   5.9198910e-01
   8.2687224e-01   5.6238981e-01
   6.8022585e-01   7.3300259e-01
   3.1469872e-01   9.4919161e-01
   8.7878022e-01   4.7722670e-01
   7.4843656e-01   6.6320639e-01
   5.2816568e-01   8.4914134e-01
   7.2227555e-01   6.9160540e-01
   8.4722785e-01   5.3122968e-01
   7.4634340e-01   6.6556106e-01
   7.4154914e-01   6.7089856e-01
   5.1534792e-01   8.5698105e-01
   8.6801569e-01   4.9653677e-01
   6.9985055e-01   7.1428931e-01
   6.3956501e-01   7.6873701e-01
   7.0921853e-01   7.0498871e-01
   7.7814682e-01   6.2808242e-01
   8.4201776e-01   5.3944980e-01
   5.3520290e-01   8.4472354e-01
   8.2326995e-01   5.6765005e-01
   5.7605988e-01   8.1740750e-01
   4.4415316e-01   8.9595088e-01
   6.4033371e-01   7.6809683e-01
   6.5319582e-01   7.5718903e-01
   7.2547490e-01   6.8824862e-01
   6.5074882e-01   7.5929307e-01
   9.1519332e-01   4.0301512e-01
   8.1719559e-01   5.7636045e-01
   7.7602580e-01   6.3070117e-01
   7.9742120e-01   6.0342310e-01
   7.2724490e-01   6.8637807e-01
   9.0772196e-01   4.1957222e-01
   7.2776481e-01   6.8582679e-01
   8.6880511e-01   4.9515419e-01
   6.0222070e-01   7.9832965e-01
   7.8420614e-01   6.2050039e-01
   5.0784848e-01   8.6144641e-01
   7.8189443e-01   6.2341086e-01
   4.4178158e-01   8.9712264e-01
   5.5348372e-01   8.3285999e-01
   5.8151200e-01   8.1353782e-01
   6.0214257e-01   7.9838858e-01
   8.5570971e-01   5.1745618e-01
   7.0501153e-01   7.0919584e-01
   7.5590220e-01   6.5468455e-01
   6.7946404e-01   7.3370881e-01
   6.8656241e-01   7.2707088e-01
   7.1107439e-01   7.0311679e-01
   8.6183164e-01   5.0719447e-01
   6.7320284e-01   7.3945787e-01
   7.5626224e-01   6.5426862e-01
   6.5751737e-01   7.5343938e-01
   8.2505912e-01   5.6504641e-01
   7.6225873e-01   6.4727246e-01
   6.3780956e-01   7.7019411e-01
   8.5002446e-01   5.2674322e-01
   8.3639109e-01   5.4813315e-01
   8.0371642e-01   5.9501253e-01
   3.8750928e-01   9.2186580e-01
   7.3604842e-01   6.7692889e-01
   6.9282416e-01   7.2110657e-01
   7.4763016e-01   6.6411531e-01
   7.7957452e-01   6.2630948e-01
   6.9692376e-01   7.1714522e-01
   8.8657800e-01   4.6257913e-01
   6.8552326e-01   7.2805073e-01
   7.6510918e-01   6.4390057e-01
   7.6778117e-01   6.4071216e-01
   7.2083698e-01   6.9310464e-01
   6.3119388e-01   7.7562509e-01
   7.8092870e-01   6.2462017e-01
   4.9924429e-01   8.6646127e-01
   3.7239982e-01   9.2807240e-01
   7.9571132e-01   6.0567607e-01
   5.7214063e-01   8.2015554e-01
   7.2666200e-01   6.8699515e-01
   8.8172136e-01   4.7177053e-01
   6.6749049e-01   7.4461833e-01
   9.3513620e-01   3.5428842e-01
   7.8464320e-01   6.1994762e-01
   8.4802032e-01   5.2996372e-01
   7.9222445e-01   6.1022980e-01
   6.2815075e-01   7.7809166e-01
   8.9871449e-01   4.3853423e-01
   3.8882106e-01   9.2131329e-01
   7.5593671e-01   6.5464471e-01
   6.9830345e-01   7.1580186e-01
   7.8660182e-01   6.1746059e-01
   7.9063730e-01   6.1228479e-01
   7.4296055e-01   6.6933521e-01
   5.6603292e-01   8.2438264e-01
   9.1161185e-01   4.1105211e-01
   6.2029969e-01   7.8436490e-01
   8.0354651e-01   5.9524197e-01
   8.2123863e-01   5.7058488e-01
   7.8921945e-01   6.1411128e-01
   5.7496494e-01   8.1817805e-01
   6.4650523e-01   7.6290955e-01
   7.9329547e-01   6.0883684e-01
   7.8060488e-01   6.2502482e-01
   8.0580917e-01   5.9217530e-01
   4.9159107e-01   8.7082617e-01
   5.2582267e-01   8.5059422e-01
   5.8426374e-01   8.1156385e-01
   7.7828834e-01   6.2790704e-01
   8.0371125e-01   5.9501952e-01
   7.9360871e-01   6.0842848e-01
   5.6053812e-01   8.2812863e-01
   4.6653524e-01   8.8450261e-01
   6.6107220e-01   7.5032229e-01
   5.3754160e-01   8.4323723e-01
   7.3128848e-01   6.8206829e-01
   8.6233908e-01   5.0633122e-01
   9.0228603e-01   4.3113794e-01
   6.6629625e-01   7.4568713e-01
   6.5365192e-01   7.5679533e-01
   5.1312808e-01   8.5831205e-01
   8.4159118e-01   5.4011507e-01
   7.1393210e-01   7.0021494e-01
   3.7447683e-01   9.2723627e-01
   8.0768549e-01   5.8961356e-01
   3.9628841e-01   9.1812608e-01
   7.0629767e-01   7.0791497e-01
   8.0079648e-01   5.9893656e-01
   8.1085218e-01   5.8525101e-01
   8.5758792e-01   5.1433740e-01
   8.5660954e-01   5.1596521e-01
   8.5621831e-01   5.1661418e-01
   7.9045203e-01   6.1252394e-01
   8.4253861e-01   5.3863595e-01
   7.8206001e-01   6.2320313e-01
   7.2285057e-01   6.9100438e-01
   5.6657907e-01   8.2400737e-01
   3.9286657e-01   9.1959549e-01
   5.6518580e-01   8.2496364e-01
   5.6757503e-01   8.2332168e-01
   6.8083977e-01   7.3243239e-01
   8.8263373e-01   4.7006138e-01
   7.1892157e-01   6.9509120e-01
   8.0112221e-01   5.9850080e-01
   5.1273757e-01   8.5854539e-01
   8.5425468e-01   5.1985473e-01
   8.0244147e-01   5.9673083e-01
   7.7953684e-01   6.2635638e-01
   6.4475559e-01   7.6438879e-01
   6.4993546e-01   7.5998941e-01
   5.5040443e-01   8.3489818e-01
   8.0018728e-01   5.9975022e-01
   8.7738689e-01   4.7978354e-01
   6.2541245e-01   7.8029435e-01
   6.5277915e-01   7.5754827e-01
   4.8766334e-01   8.7303177e-01
   5.8708091e-01   8.0952826e-01
   6.6556204e-01   7.4634253e-01
   8.3140900e-01   5.5566094e-01
   8.8853862e-01   4.5880183e-01
   6.7969312e-01   7.3349660e-01
   7.7334398e-01   6.3398666e-01
   4.0813737e-01   9.1292052e-01
   5.9525439e-01   8.0353731e-01
   7.6022917e-01   6.4965499e-01
   9.4402520e-01   3.2987335e-01
   6.3154692e-01   7.7533766e-01
   7.1737981e-01   6.9668229e-01
   8.7545876e-01   4.8329282e-01
   6.7104438e-01   7.4141719e-01
   6.7201147e-01   7.4054074e-01
   6.3255742e-01   7.7451347e-01
   7.3006735e-01   6.8337520e-01
   6.8992248e-01   7.2388326e-01
   4.5245515e-01   8.9178716e-01
   7.8033908e-01   6.2535664e-01
   7.7671966e-01   6.2984647e-01
   5.9433899e-01   8.0421463e-01
   5.5286480e-01   8.3327097e-01
   8.0367801e-01   5.9506441e-01
   6.9959809e-01   7.1453657e-01
   8.8302778e-01   4.6932073e-01
   5.0756201e-01   8.6161523e-01
   9.3013639e-01   3.6721424e-01
   6.4423311e-01   7.6482919e-01
   9.2259026e-01   3.8578130e-01
   6.3201498e-01   7.7495617e-01
   9.0941866e-01   4.1588183e-01
   6.3881480e-01   7.6936055e-01
   5.7478515e-01   8.1830436e-01
   6.8858667e-01   7.2515405e-01
   8.7571134e-01   4.8283501e-01
   6.1848278e-01   7.8579836e-01
   5.1339883e-01   8.5815013e-01
   6.5295640e-01   7.5739550e-01
   8.2786036e-01   5.6093425e-01
   7.1612308e-01   6.9797402e-01
   7.2235356e-01   6.9152392e-01
   7.1271646e-01   7.0145224e-01
   5.4361526e-01   8.3933453e-01
   5.8327041e-01   8.1227805e-01
   7.2771205e-01   6.8588277e-01
   8.2980921e-01   5.5804720e-01
   7.1106189e-01   7.0312942e-01
   8.9700327e-01   4.4202391e-01
   7.4526754e-01   6.6676555e-01
   6.7782969e-01   7.3521895e-01
   7.9788542e-01   6.0280914e-01
   6.3684175e-01   7.7099455e-01
   7.0039906e-01   7.1375147e-01
   8.0618135e-01   5.9166851e-01
   8.5801843e-01   5.1361890e-01
   8.4882987e-01   5.2866611e-01
   5.4627407e-01   8.3760650e-01
   6.4341569e-01   7.6551698e-01
   6.0230424e-01   7.9826662e-01
   8.8547559e-01   4.6468589e-01
   6.9391747e-01   7.2005455e-01
   9.2621106e-01   3.7700541e-01
   8.8884594e-01   4.5820617e-01
   7.0476044e-01   7.0944536e-01
   5.2227853e-01   8.5277496e-01
   8.7363067e-01   4.8658962e-01
   7.4506797e-01   6.6698855e-01
   6.5720687e-01   7.5371024e-01
   7.1156143e-01   7.0262389e-01
   7.0712490e-01   7.0708867e-01
   7.6311730e-01   6.4625999e-01
   6.2830655e-01   7.7796586e-01
   6.5048955e-01   7.5951520e-01
   5.7434325e-01   8.1861458e-01
   5.9196532e-01   8.0596344e-01
   7.2736149e-01   6.8625452e-01
   8.6732230e-01   4.9774694e-01
   8.2650431e-01   5.6293039e-01
   6.5036844e-01   7.5961892e-01
   7.8382110e-01   6.2098670e-01
   6.9190563e-01   7.2198795e-01
   7.8720820e-01   6.1668732e-01
   6.6096178e-01   7.5041956e-01
   5.9979728e-01   8.0015200e-01
   8.4581106e-01   5.3348257e-01
   8.2472548e-01   5.6553327e-01
   6.7680808e-01   7.3615951e-01
   7.0656347e-01   7.0764968e-01
   8.0546720e-01   5.9264035e-01
   5.1594250e-01   8.5662321e-01
   6.6515074e-01   7.4670911e-01
   7.0139188e-01   7.1277587e-01
   6.9978172e-01   7.1435674e-01
   5.9177058e-01   8.0610643e-01
   7.9801784e-01   6.0263382e-01
   5.3671558e-01   8.4376323e-01
   6.4919686e-01   7.6062043e-01
   6.2409197e-01   7.8135089e-01
   6.2509370e-01   7.8054972e-01
   7.3828357e-01   6.7449045e-01
   8.1538939e-01   5.7891290e-01
   6.9215595e-01   7.2174798e-01
   8.8028972e-01   4.7443652e-01
   7.4553404e-01   6.6646755e-01
   4.7959068e-01   8.7749233e-01
   4.6588294e-01   8.8484636e-01
   6.8793419e-01   7.2577307e-01
   6.4630163e-01   7.6308204e-01
   8.2452592e-01   5.6582419e-01
   7.2579694e-01   6.8790900e-01
   5.9232936e-01   8.0569593e-01
   8.8976008e-01   4.5642853e-01
   6.1655826e-01   7.8730929e-01
   7.2596646e-01   6.8773011e-01
   7.0372945e-01   7.1046806e-01
   7.6496132e-01   6.4407622e-01
   7.1857186e-01   6.9545272e-01
   5.0988556e-01   8.6024224e-01
   7.6361131e-01   6.4567621e-01
   4.3179329e-01   9.0197259e-01
   4.5351287e-01   8.9124973e-01
   6.7412988e-01   7.3861282e-01
   7.2658519e-01   6.8707639e-01
   5.4205536e-01   8.4034278e-01
   8.2555998e-01   5.6431438e-01
   3.0836967e-01   9.5126660e-01
   8.4138032e-01   5.4044348e-01
   8.5806363e-01   5.1354338e-01
   8.2148930e-01   5.7022393e-01
   7.4361310e-01   6.6861017e-01
   7.9789316e-01   6.0279889e-01
   4.0476985e-01   9.1441860e-01
   7.6846498e-01   6.3989185e-01
   8.4856643e-01   5.2908886e-01
   8.2280138e-01   5.6832904e-01
   7.8741105e-01   6.1642829e-01
   6.1526665e-01   7.8831907e-01
   5.4382601e-01   8.3919799e-01
   7.4524885e-01   6.6678643e-01
   2.8196674e-01   9.5942418e-01
   5.2508425e-01   8.5105025e-01
   5.7863481e-01   8.1558676e-01
   4.9384895e-01   8.6954771e-01
   6.9825162e-01   7.1585241e-01
   7.6709088e-01   6.4153845e-01
   7.4568648e-01   6.6629699e-01
   5.5662839e-01   8.3076160e-01
   6.3092433e-01   7.7584437e-01
   9.9116390e-01   1.3264281e-01
   5.9125745e-01   8.0648288e-01
   4.2344392e-01   9.0592232e-01
   3.9587459e-01   9.1830458e-01
   6.6299853e-01   7.4862070e-01
   5.2560039e-01   8.5073159e-01
   5.8126756e-01   8.1371249e-01
   8.0178304e-01   5.9761523e-01
   5.0238234e-01   8.6464558e-01
   5.7718227e-01   8.1661535e-01
   8.0346487e-01   5.9535217e-01
   8.1915439e-01   5.7357309e-01
   8.3201917e-01   5.5474687e-01
   6.8410013e-01   7.2938811e-01
   4.7189513e-01   8.8165469e-01
   5.3353330e-01   8.4577906e-01
   8.1501276e-01   5.7944301e-01
   8.1815163e-01   5.7500252e-01
   6.6015542e-01   7.5112903e-01
   5.8468321e-01   8.1126170e-01
   9.1694348e-01   3.9901712e-01
   5.7473316e-01   8.1834088e-01
   7.0959081e-01   7.0461399e-01
   6.6404407e-01   7.4769343e-01
   7.2301669e-01   6.9083056e-01
   7.2995923e-01   6.8349069e-01
   7.0075649e-01   7.1340055e-01
   8.5871768e-01   5.1244897e-01
   8.0964953e-01   5.8691366e-01
   9.1249557e-01   4.0908659e-01
   8.6156039e-01   5.0765510e-01
   8.9869984e-01   4.3856425e-01
   8.4293228e-01   5.3801968e-01
   8.4649173e-01   5.3240187e-01
   3.2594712e-01   9.4538800e-01
   8.6044372e-01   5.0954549e-01
   7.5646900e-01   6.5402955e-01
   5.1585912e-01   8.5667343e-01
   6.3228577e-01   7.7473525e-01
   8.2719416e-01   5.6191621e-01
   3.7998620e-01   9.2499215e-01
   6.2828612e-01   7.7798236e-01
   7.9088691e-01   6.1196233e-01
   7.9784946e-01   6.0285673e-01
   5.0601909e-01   8.6252228e-01
   7.7816717e-01   6.2805721e-01
   5.7939242e-01   8.1504873e-01
   5.2312747e-01   8.5225445e-01
   7.7487754e-01   6.3211139e-01
   6.4237162e-01   7.6639331e-01
   6.1881500e-01   7.8553676e-01
   5.9197928e-01   8.0595318e-01
   8.2386570e-01   5.6678507e-01
   7.5930959e-01   6.5072955e-01
   6.0776735e-01   7.9411513e-01
   6.7860571e-01   7.3450275e-01
   6.8596367e-01   7.2763579e-01
   7.7353098e-01   6.3375849e-01
   4.7328213e-01   8.8091091e-01
   7.1266059e-01   7.0150901e-01
   7.0799930e-01   7.0621313e-01
   7.5771360e-01   6.5258724e-01
   6.7027121e-01   7.4211623e-01
   6.9973253e-01   7.1440492e-01
   6.9226245e-01   7.2164582e-01
   7.6944852e-01   6.3870883e-01
   7.6362687e-01   6.4565780e-01
   3.3938384e-01   9.4064797e-01
   5.9977155e-01   8.0017129e-01
   6.7225988e-01   7.4031524e-01
   5.2834255e-01   8.4903130e-01
   5.6259707e-01   8.2673124e-01
   5.8368140e-01   8.1198277e-01
   6.6423254e-01   7.4752601e-01
   8.8887510e-01   4.5814960e-01
   7.1278268e-01   7.0138495e-01
   6.2585745e-01   7.7993747e-01
   8.0998217e-01   5.8645450e-01
   7.7327762e-01   6.3406761e-01
   5.4474046e-01   8.3860469e-01
   6.7219908e-01   7.4037045e-01
   6.3260242e-01   7.7447671e-01
   4.9476756e-01   8.6902535e-01
   6.8962986e-01   7.2416203e-01
   8.1095279e-01   5.8511159e-01
   7.9248377e-01   6.0989300e-01
   4.6851111e-01   8.8345761e-01
   6.2907930e-01   7.7734113e-01
   5.2605943e-01   8.5044781e-01
   6.9544350e-01   7.1858078e-01
   4.6835659e-01   8.8353953e-01
   6.1650925e-01   7.8734767e-01
   6.6862102e-01   7.4360334e-01
   7.2491133e-01   6.8884219e-01
   5.5946945e-01   8.2885097e-01
   6.2327432e-01   7.8200328e-01
   5.5687535e-01   8.3059608e-01
   8.2632904e-01   5.6318764e-01
   6.2669410e-01   7.7926536e-01
   8.2666496e-01   5.6269445e-01
   8.7427420e-01   4.8543240e-01
   7.6725303e-01   6.4134451e-01
   6.7735229e-01   7.3565881e-01
   4.9912486e-01   8.6653008e-01
   5.6081808e-01   8.2793906e-01
   7.5924022e-01   6.5081049e-01
   5.7344113e-01   8.1924677e-01
   6.4447940e-01   7.6462168e-01
   7.2875439e-01   6.8477517e-01
   7.9194505e-01   6.1059237e-01
   6.2373610e-01   7.8163501e-01
   6.1622681e-01   7.8756874e-01
   6.8795809e-01   7.2575042e-01
   7.7303529e-01   6.3436302e-01
   7.9046550e-01   6.1250657e-01
   7.6771572e-01   6.4079059e-01
   6.2491318e-01   7.8069425e-01
   9.3795706e-01   3.4675144e-01
   7.6566984e-01   6.4323378e-01
   8.9371366e-01   4.4863783e-01
   7.5559388e-01   6.5504037e-01
   6.1248589e-01   7.9048152e-01
   8.0535216e-01   5.9279667e-01
   7.5973888e-01   6.5022829e-01
   7.0775462e-01   7.0645835e-01
   5.8861627e-01   8.0841257e-01
   6.2692714e-01   7.7907789e-01
   9.9999620e-01  -2.7559233e-03
   5.8544335e-01   8.1071332e-01
   6.4546104e-01   7.6379319e-01
   7.8819633e-01   6.1542388e-01
   7.2532119e-01   6.8841061e-01
   5.4913365e-01   8.3573455e-01
   6.7005719e-01   7.4230948e-01
   7.8108530e-01   6.2442434e-01
   8.6415472e-01   5.0322621e-01
   6.5268136e-01   7.5763252e-01
   5.5522659e-01   8.3169912e-01
   6.9379846e-01   7.2016922e-01
   7.8295881e-01   6.2207355e-01
   5.4401573e-01   8.3907502e-01
   7.7797670e-01   6.2829313e-01
   8.1839438e-01   5.7465698e-01
   7.4049406e-01   6.7206291e-01
   8.6135938e-01   5.0799608e-01
   6.8783428e-01   7.2586776e-01
   7.1021645e-01   7.0398338e-01
   3.4717354e-01   9.3780090e-01
   5.7178542e-01   8.2040322e-01
   6.9293769e-01   7.2099747e-01
   7.6474684e-01   6.4433087e-01
   7.5199726e-01   6.5916623e-01
   5.0328267e-01   8.6412184e-01
   5.9349506e-01   8.0483763e-01
   8.8376176e-01   4.6793712e-01
   7.3881888e-01   6.7390405e-01
   5.6685511e-01   8.2381751e-01
   6.9357758e-01   7.2038194e-01
   6.3581546e-01   7.7184111e-01
   7.4293641e-01   6.6936200e-01
   6.6956056e-01   7.4275747e-01
   8.2406163e-01   5.6650016e-01
   7.2909172e-01   6.8441600e-01
   7.5531169e-01   6.5536574e-01
   9.0149994e-01   4.3277924e-01
   7.3495265e-01   6.7811842e-01
   7.5969761e-01   6.5027651e-01
   8.1334459e-01   5.8178224e-01
   8.1807195e-01   5.7511589e-01
   6.1226612e-01   7.9065176e-01
   6.8613806e-01   7.2747135e-01
   5.1615760e-01   8.5649363e-01
   8.9720667e-01   4.4161091e-01
   6.5083301e-01   7.5922091e-01
   6.5620532e-01   7.5458239e-01
   7.1516413e-01   6.9895655e-01
   6.0624695e-01   7.9527645e-01
   5.8640023e-01   8.1002146e-01
   5.6499992e-01   8.2509096e-01
   6.4374139e-01   7.6524311e-01
   5.6835121e-01   8.2278606e-01
   6.8027451e-01   7.3295742e-01
   6.0079457e-01   7.9940346e-01
   8.8771040e-01   4.6040227e-01
   7.1440864e-01   6.9972873e-01
   6.3579139e-01   7.7186093e-01
   8.3160011e-01   5.5537487e-01
   7.4668624e-01   6.6517642e-01
   7.9926056e-01   6.0098465e-01
   4.1929457e-01   9.0785024e-01
   9.7954921e-01   2.0120475e-01
   5.6310567e-01   8.2638490e-01
   5.1362702e-01   8.5801357e-01
   8.2821263e-01   5.6041398e-01
   5.3266152e-01   8.4632837e-01
   4.9390868e-01   8.6951378e-01
   7.5812251e-01   6.5211215e-01
   9.4804941e-01   3.1812313e-01
   8.3466920e-01   5.5075161e-01
   6.7591238e-01   7.3698199e-01
   7.0043328e-01   7.1371789e-01
   7.8916644e-01   6.1417940e-01
   7.9703235e-01   6.0393661e-01
   8.1265228e-01   5.8274889e-01
   5.4950631e-01   8.3548957e-01
   7.6990122e-01   6.3816308e-01
   7.1151530e-01   7.0267061e-01
   7.2035645e-01   6.9360405e-01
   8.3098266e-01   5.5629832e-01
   5.9312376e-01   8.0511130e-01
   5.7939713e-01   8.1504538e-01
   8.7414108e-01   4.8567209e-01
   8.2809573e-01   5.6058671e-01
   7.5906887e-01   6.5101034e-01
   8.3522581e-01   5.4990712e-01
   6.5457875e-01   7.5599382e-01
   6.0015454e-01   7.9988407e-01
   8.0434155e-01   5.9416721e-01
   5.2185811e-01   8.5303231e-01
   4.7097930e-01   8.8214426e-01
   9.3870344e-01   3.4472577e-01
   5.8613182e-01   8.1021570e-01
   8.6460449e-01   5.0245306e-01
   6.4354862e-01   7.6540524e-01
   7.8054205e-01   6.2510328e-01
   7.8776957e-01   6.1597005e-01
   6.9901500e-01   7.1510700e-01
   6.5676058e-01   7.5409916e-01
   7.9168638e-01   6.1092771e-01
   7.3063832e-01   6.8276470e-01
   4.5545579e-01   8.9025840e-01
   4.9423130e-01   8.6933044e-01
   7.9508802e-01   6.0649406e-01
   4.7317052e-01   8.8097086e-01
   7.1474569e-01   6.9938444e-01
   8.0600119e-01   5.9191391e-01
   5.3747034e-01   8.4328265e-01
   4.4496595e-01   8.9554749e-01
   8.3876490e-01   5.4449375e-01
   5.8420507e-01   8.1160608e-01
   5.3895628e-01   8.4233374e-01
   4.1221095e-01   9.1108843e-01
   5.4821780e-01   8.3633561e-01
   8.4084687e-01   5.4127308e-01
   8.8127529e-01   4.7260328e-01
   8.2566190e-01   5.6416526e-01
   7.0032989e-01   7.1381934e-01
   8.2659281e-01   5.6280044e-01
   7.6390858e-01   6.4532447e-01
   7.2915640e-01   6.8434709e-01
   6.2577565e-01   7.8000310e-01
   6.1384227e-01   7.8942870e-01
   7.8606210e-01   6.1814754e-01
   4.8360281e-01   8.7528756e-01
   8.2342706e-01   5.6742213e-01
   7.9279544e-01   6.0948781e-01
   8.1848062e-01   5.7453413e-01
   7.6273232e-01   6.4671431e-01
   7.2849813e-01   6.8504779e-01
   5.9246805e-01   8.0559395e-01
   8.2494360e-01   5.6521506e-01
   8.6378480e-01   5.0386092e-01
   7.5119731e-01   6.6007773e-01
   6.6898742e-01   7.4327373e-01
   5.6034493e-01   8.2825935e-01
   6.5958755e-01   7.5162774e-01
   6.2670439e-01   7.7925709e-01
   8.4623778e-01   5.3280542e-01
   6.7701592e-01   7.3596837e-01
   6.1085074e-01   7.9174577e-01
   4.7183631e-01   8.8168617e-01
   4.7427353e-01   8.8037755e-01
   7.3938042e-01   6.7328790e-01
   4.9577482e-01   8.6845111e-01
   6.8249984e-01   7.3088574e-01
   6.9411589e-01   7.1986327e-01
   8.6119934e-01   5.0826735e-01
   7.4518032e-01   6.6686302e-01
   6.2070085e-01   7.8404749e-01
   4.3403972e-01   9.0089373e-01
   6.0044523e-01   7.9966589e-01
   7.1207127e-01   7.0210719e-01
   4.3018928e-01   9.0273871e-01
   3.9883406e-01   9.1702311e-01
   6.5070179e-01   7.5933338e-01
   8.1940329e-01   5.7321745e-01
   7.3949541e-01   6.7316160e-01
   7.0858189e-01   7.0562859e-01
   8.5862842e-01   5.1259852e-01
   6.7471716e-01   7.3807639e-01
   7.9236327e-01   6.1004955e-01
   7.5546212e-01   6.5519233e-01
   7.2005997e-01   6.9391184e-01
   6.1939802e-01   7.8507713e-01
   3.6286005e-01   9.3184365e-01
   4.5475026e-01   8.9061900e-01
   9.3525501e-01   3.5397467e-01
   4.6403089e-01   8.8581902e-01
   6.5114448e-01   7.5895380e-01
   6.7341035e-01   7.3926889e-01
   7.8350480e-01   6.2138574e-01
   6.0526509e-01   7.9602398e-01
   8.3803657e-01   5.4561406e-01
   6.2864637e-01   7.7769129e-01
   8.0100088e-01   5.9866317e-01
   2.3334871e-01   9.7239312e-01
   7.8653846e-01   6.1754129e-01
   8.1160870e-01   5.8420143e-01
   4.8017809e-01   8.7717102e-01
   8.0147778e-01   5.9802455e-01
   7.4752236e-01   6.6423664e-01
   7.9624604e-01   6.0497293e-01
   6.6351994e-01   7.4815860e-01
   8.3183771e-01   5.5501894e-01
   5.2752340e-01   8.4954050e-01
   9.1424881e-01   4.0515320e-01
   6.7806633e-01   7.3500071e-01
   5.7492354e-01   8.1820714e-01
   1.9346546e-01   9.8110709e-01
   6.3108963e-01   7.7570992e-01
   6.9943596e-01   7.1469527e-01
   5.7711284e-01   8.1666442e-01
   3.5523875e-01   9.3477560e-01
   8.1671137e-01   5.7704640e-01
   5.4031102e-01   8.4146539e-01
   2.7843829e-01   9.6045412e-01
   8.8055500e-01   4.7394398e-01
   7.6879297e-01   6.3949774e-01
   5.8905674e-01   8.0809167e-01
   7.6455060e-01   6.4456371e-01
   5.8621941e-01   8.1015233e-01
   8.1178298e-01   5.8395924e-01
   5.2769850e-01   8.4943175e-01
   6.1336349e-01   7.8980075e-01
   6.4808363e-01   7.6156917e-01
   3.9570879e-01   9.1837604e-01
   6.9539632e-01   7.1862644e-01
   5.5354937e-01   8.3281637e-01
   8.5932750e-01   5.1142571e-01
   7.6802034e-01   6.4042545e-01
   8.0221116e-01   5.9704042e-01
   6.0526915e-01   7.9602089e-01
   4.6499230e-01   8.8531472e-01
   4.7429039e-01   8.8036846e-01
   4.7962807e-01   8.7747189e-01
   6.2833473e-01   7.7794310e-01
   7.2989963e-01   6.8355433e-01
   7.1622138e-01   6.9787315e-01
   6.7883061e-01   7.3429490e-01
   7.7333094e-01   6.3400256e-01
   7.3113484e-01   6.8223299e-01
   5.7955340e-01   8.1493427e-01
   8.7871685e-01   4.7734338e-01
   5.8027955e-01   8.1441736e-01
   6.4208970e-01   7.6662952e-01
   9.2527448e-01   3.7929823e-01
   6.7301269e-01   7.3963094e-01
   8.4333166e-01   5.3739344e-01
   6.6935117e-01   7.4294617e-01
   6.5008566e-01   7.5986093e-01
   8.4849832e-01   5.2919808e-01
   7.0966418e-01   7.0454010e-01
   7.0546858e-01   7.0874119e-01
   8.4497649e-01   5.3480345e-01
   7.3994128e-01   6.7267147e-01
   9.5738948e-01   2.8879990e-01
   7.7728780e-01   6.2914520e-01
   5.1973423e-01   8.5432800e-01
   8.6272811e-01   5.0566808e-01
   6.0214374e-01   7.9838770e-01
   6.4504482e-01   7.6414474e-01
   2.1610697e-01   9.7636969e-01
   6.1641501e-01   7.8742145e-01
   5.8042001e-01   8.1431727e-01
   5.4704303e-01   8.3710449e-01
   7.5544528e-01   6.5521174e-01
   5.8690341e-01   8.0965696e-01
   9.2242972e-01   3.8616500e-01
   4.8784337e-01   8.7293118e-01
   8.3924458e-01   5.4375411e-01
   5.1312774e-01   8.5831225e-01
   7.9493386e-01   6.0669610e-01
   6.5709136e-01   7.5381095e-01
   6.3984838e-01   7.6850117e-01
   6.1447007e-01   7.8894013e-01
   8.7596907e-01   4.8236728e-01
   7.6821387e-01   6.4019329e-01
   6.1456946e-01   7.8886271e-01
   7.9555157e-01   6.0588588e-01
   6.0385283e-01   7.9709583e-01
   6.1172592e-01   7.9106978e-01
   8.6187986e-01   5.0711252e-01
   7.3655536e-01   6.7637726e-01
   7.1775595e-01   6.9629476e-01
   6.9394291e-01   7.2003002e-01
   6.1231035e-01   7.9061750e-01
   5.6188858e-01   8.2721293e-01
   7.6660046e-01   6.4212439e-01
   7.7354127e-01   6.3374593e-01
   7.8700103e-01   6.1695168e-01
   6.9422336e-01   7.1975964e-01
   9.2518130e-01   3.7952544e-01
   8.7207014e-01   4.8938090e-01
   6.4059607e-01   7.6787803e-01
   4.8250277e-01   8.7589444e-01
   6.7862811e-01   7.3448205e-01
   9.0254851e-01   4.3058818e-01
   7.5168438e-01   6.5952300e-01
   5.1333985e-01   8.5818541e-01
   8.0928181e-01   5.8742059e-01
   6.7753925e-01   7.3548662e-01
   7.6863456e-01   6.3968814e-01
   5.7289224e-01   8.1963070e-01
   8.2719506e-01   5.6191488e-01
   4.5174967e-01   8.9214474e-01
   4.6057946e-01   8.8761848e-01
   5.5557826e-01   8.3146425e-01
   7.2709634e-01   6.8653544e-01
   7.9387663e-01   6.0807886e-01
   7.7088301e-01   6.3697675e-01
   7.2742953e-01   6.8618239e-01
   5.3380861e-01   8.4560533e-01
   7.6468255e-01   6.4440716e-01
   6.6809654e-01   7.4407461e-01
   8.4942931e-01   5.2770242e-01
   2.6453402e-01   9.6437635e-01
   6.0165286e-01   7.9875768e-01
   7.3015559e-01   6.8328092e-01
   7.8366469e-01   6.2118407e-01
   7.7393662e-01   6.3326307e-01
   5.1700856e-01   8.5598023e-01
   3.9964084e-01   9.1667181e-01
   6.6396535e-01   7.4776335e-01
   8.8423924e-01   4.6703422e-01
   5.1257668e-01   8.5864145e-01
   8.6890457e-01   4.9497964e-01
   4.8649801e-01   8.7368168e-01
   7.6036673e-01   6.4949398e-01
   6.8022450e-01   7.3300384e-01
   8.4096006e-01   5.4109720e-01
   9.7038185e-01   2.4157621e-01
   8.6072529e-01   5.0906972e-01
   7.0331503e-01   7.1087831e-01
   6.6522698e-01   7.4664119e-01
   7.4787980e-01   6.6383417e-01
   6.4191922e-01   7.6677227e-01
   7.8810942e-01   6.1553517e-01
   8.9671407e-01   4.4261031e-01
   5.6101140e-01   8.2780807e-01
   6.8367344e-01   7.2978807e-01
   6.9916945e-01   7.1495600e-01
   4.8308177e-01   8.7557524e-01
   7.6409495e-01   6.4510379e-01
   7.6643551e-01   6.4232127e-01
   6.9164201e-01   7.2224049e-01
   6.2738434e-01   7.7870976e-01
   7.4022323e-01   6.7236119e-01
   6.3985275e-01   7.6849754e-01
   6.4162254e-01   7.6702054e-01
   7.3698968e-01   6.7590399e-01
   5.3961811e-01   8.4190991e-01
   8.3643524e-01   5.4806578e-01
   8.7926853e-01   4.7632641e-01
   7.1674916e-01   6.9733109e-01
   6.0212935e-01   7.9839855e-01
   6.1009242e-01   7.9233026e-01
   4.4984235e-01   8.9310798e-01
   5.8033926e-01   8.1437481e-01
   7.7181265e-01   6.3585001e-01
   7.5453908e-01   6.5625511e-01
   8.9987964e-01   4.3613831e-01
   4.7735710e-01   8.7870939e-01
   7.7889051e-01   6.2715993e-01
   4.2233531e-01   9.0643967e-01
   5.0497363e-01   8.6313477e-01
   6.7886228e-01   7.3426562e-01
   4.4101931e-01   8.9749762e-01
   9.2170291e-01   3.8789657e-01
   5.8487474e-01   8.1112363e-01
   7.3461942e-01   6.7847941e-01
   8.4818254e-01   5.2970405e-01
   6.7726334e-01   7.3574069e-01
   3.8967710e-01   9.2095155e-01
   6.2118495e-01   7.8366400e-01
   7.5721742e-01   6.5316291e-01
   7.7033051e-01   6.3764482e-01
   6.0070970e-01   7.9946723e-01
   7.7862117e-01   6.2749428e-01
   6.3816154e-01   7.6990249e-01
   4.5741105e-01   8.8925538e-01
   6.8834993e-01   7.2537878e-01
   8.1314752e-01   5.8205766e-01
   5.6900611e-01   8.2233330e-01
   7.9082767e-01   6.1203889e-01
   6.4072919e-01   7.6776696e-01
   7.6984862e-01   6.3822653e-01
   8.9327750e-01   4.4950562e-01
   6.2042535e-01   7.8426551e-01
   6.7464806e-01   7.3813955e-01
   8.4252678e-01   5.3865446e-01
   5.4106491e-01   8.4098083e-01
   7.0492861e-01   7.0927826e-01
   5.6732218e-01   8.2349593e-01
   7.3562817e-01   6.7738556e-01
   2.6059763e-01   9.6544750e-01
   7.4985973e-01   6.6159685e-01
   8.1951708e-01   5.7305476e-01
   5.6253093e-01   8.2677624e-01
   8.9192570e-01   4.5218197e-01
   7.4467374e-01   6.6742867e-01
   8.0209786e-01   5.9719262e-01
   5.9102055e-01   8.0665650e-01
   5.3790705e-01   8.4300416e-01
   7.4937040e-01   6.6215104e-01
   5.4987767e-01   8.3524520e-01
   8.3466350e-01   5.5076024e-01
   4.3591018e-01   8.9999018e-01
   5.1961220e-01   8.5440222e-01
   8.2960804e-01   5.5834622e-01
   6.5735067e-01   7.5358483e-01
   7.6190155e-01   6.4769285e-01
   5.5733834e-01   8.3028548e-01
   6.9753657e-01   7.1654919e-01
   8.2323686e-01   5.6769805e-01
   6.5395672e-01   7.5653196e-01
   4.8903181e-01   8.7226595e-01
   5.6043598e-01   8.2819775e-01
   8.5294668e-01   5.2199805e-01
   6.5994725e-01   7.5131193e-01
   7.5913073e-01   6.5093820e-01
   7.7362914e-01   6.3363866e-01
   6.6108266e-01   7.5031308e-01
   6.6044745e-01   7.5087227e-01
   6.2250926e-01   7.8261243e-01
   7.0201923e-01   7.1215799e-01
   7.4885577e-01   6.6273301e-01
   8.0293875e-01   5.9606154e-01
   7.1042754e-01   7.0377035e-01
   4.7314679e-01   8.8098361e-01
   8.4024698e-01   5.4220385e-01
   6.6610656e-01   7.4585659e-01
   8.6904972e-01   4.9472476e-01
   5.4019617e-01   8.4153912e-01
   5.7508524e-01   8.1809350e-01
   9.3346829e-01   3.5865994e-01
   6.4731179e-01   7.6222532e-01
   6.2541589e-01   7.8029159e-01
   7.3194868e-01   6.8135977e-01
   8.1025655e-01   5.8607536e-01
   6.2270585e-01   7.8245602e-01
   6.5434202e-01   7.5619873e-01
   6.3796829e-01   7.7006263e-01
   8.5895698e-01   5.1204775e-01
   8.4532413e-01   5.3425380e-01
   7.6193703e-01   6.4765111e-01
   6.5095384e-01   7.5911732e-01
   7.0447282e-01   7.0973097e-01
   6.4123072e-01   7.6734813e-01
   6.6225972e-01   7.4927436e-01
   4.5173098e-01   8.9215420e-01
   6.6330099e-01   7.4835273e-01
   3.7308407e-01   9.2779754e-01
   6.0129444e-01   7.9902753e-01
   5.9198598e-01   8.0594826e-01
   7.9820574e-01   6.0238492e-01
   7.6082950e-01   6.4895183e-01
   7.8434665e-01   6.2032277e-01
   5.2476432e-01   8.5124756e-01
   6.3464559e-01   7.7280332e-01
   5.1200229e-01   8.5898408e-01
   6.3937571e-01   7.6889447e-01
   6.8654471e-01   7.2708759e-01
   2.6020011e-01   9.6555471e-01
   8.4853808e-01   5.2913432e-01
   5.9275598e-01   8.0538211e-01
   7.2807413e-01   6.8549840e-01
   7.5798444e-01   6.5227264e-01
   4.7772008e-01   8.7851211e-01
   7.9018843e-01   6.1286397e-01
   4.4479960e-01   8.9563012e-01
   6.6259953e-01   7.4897387e-01
   7.3090901e-01   6.8247492e-01
   6.5530054e-01   7.5536826e-01
   7.6921432e-01   6.3899087e-01
   5.1302877e-01   8.5837141e-01
   9.1916543e-01   3.9387170e-01
   5.3568327e-01   8.4441899e-01
   6.2412809e-01   7.8132203e-01
   6.5070912e-01   7.5932709e-01
   6.0495760e-01   7.9625769e-01
   8.6581816e-01   5.0035878e-01
   6.9906305e-01   7.1506003e-01
   6.9412057e-01   7.1985876e-01
   6.0405488e-01   7.9694272e-01
   5.9377535e-01   8.0463087e-01
   7.8368106e-01   6.2116343e-01
   6.9273672e-01   7.2119056e-01
   8.5290639e-01   5.2206387e-01
   7.7507363e-01   6.3187093e-01
   8.0204153e-01   5.9726826e-01
   8.4941897e-01   5.2771906e-01
   8.5666583e-01   5.1587174e-01
   8.9058404e-01   4.5481873e-01
   6.4340887e-01   7.6552272e-01
   7.5328949e-01   6.5768910e-01
   5.6173908e-01   8.2731446e-01
   7.6924844e-01   6.3894979e-01
   7.4596593e-01   6.6598411e-01
   9.1639911e-01   4.0026574e-01
   5.8390712e-01   8.1182047e-01
   7.6359383e-01   6.4569689e-01
   6.6483599e-01   7.4698936e-01
   9.4249938e-01   3.3420789e-01
   6.8531624e-01   7.2824560e-01
   7.2569016e-01   6.8802165e-01
   8.2080313e-01   5.7121119e-01
   5.2201220e-01   8.5293802e-01
   8.4518072e-01   5.3448064e-01
   8.4865619e-01   5.2894487e-01
   7.5638324e-01   6.5412873e-01
   6.7666586e-01   7.3629024e-01
   8.5530974e-01   5.1811702e-01
   7.3366131e-01   6.7951533e-01
   6.1935552e-01   7.8511066e-01
   6.3072350e-01   7.7600764e-01
   5.0006153e-01   8.6598988e-01
   2.6567748e-01   9.6406197e-01
   4.9185950e-01   8.7067459e-01
   7.3547185e-01   6.7755529e-01
   4.2869750e-01   9.0344809e-01
   8.2453008e-01   5.6581812e-01
   8.7037460e-01   4.9239015e-01
   7.7574218e-01   6.3104997e-01
   7.8764074e-01   6.1613477e-01
   5.4085399e-01   8.4111650e-01
   4.8936287e-01   8.7208026e-01
   6.3154688e-01   7.7533770e-01
   3.6178846e-01   9.3226022e-01
   6.0510065e-01   7.9614898e-01
   8.1015295e-01   5.8621855e-01
   7.4665842e-01   6.6520764e-01
   7.9188627e-01   6.1066860e-01
   6.6771531e-01   7.4441672e-01
   8.1707134e-01   5.7653658e-01
   7.3518046e-01   6.7787144e-01
   6.7358047e-01   7.3911389e-01
   7.9003485e-01   6.1306193e-01
   8.1668753e-01   5.7708013e-01
   8.4387676e-01   5.3653706e-01
   7.0271243e-01   7.1147399e-01
   3.8187669e-01   9.2421328e-01
   8.5053331e-01   5.2592117e-01
   7.1939113e-01   6.9460521e-01
   6.8194923e-01   7.3139951e-01
   7.3586568e-01   6.7712754e-01
   7.4822218e-01   6.6344824e-01
   7.9885206e-01   6.0152754e-01
   5.7282145e-01   8.1968017e-01
   6.3235829e-01   7.7467606e-01
   8.2268390e-01   5.6849908e-01
   7.7070819e-01   6.3718826e-01
   8.9469120e-01   4.4668518e-01
   7.9664411e-01   6.0444864e-01
   7.2352600e-01   6.9029712e-01
   5.3076487e-01   8.4751912e-01
   7.5779295e-01   6.5249509e-01
   5.6839596e-01   8.2275515e-01
   5.1568543e-01   8.5677799e-01
   8.2143885e-01   5.7029660e-01
   6.5229299e-01   7.5796692e-01
   5.7771067e-01   8.1624162e-01
   6.6379306e-01   7.4791629e-01
   8.0714759e-01   5.9034970e-01
   6.3058796e-01   7.7611779e-01
   5.7958286e-01   8.1491331e-01
   7.7029573e-01   6.3768682e-01
   7.2317295e-01   6.9066699e-01
   7.1158302e-01   7.0260203e-01
   6.9608239e-01   7.1796191e-01
   5.7605385e-01   8.1741175e-01
   6.0213263e-01   7.9839608e-01
   6.2113696e-01   7.8370203e-01
   7.4795337e-01   6.6375127e-01
   5.4973180e-01   8.3534122e-01
   5.9498294e-01   8.0373833e-01
   6.8522816e-01   7.2832847e-01
   7.9953676e-01   6.0061716e-01
   6.3771902e-01   7.7026907e-01
   5.1476396e-01   8.5733195e-01
   3.4821878e-01   9.3741329e-01
   6.4847892e-01   7.6123261e-01
   6.2073814e-01   7.8401796e-01
   8.8506023e-01   4.6547652e-01
   7.6333369e-01   6.4600440e-01
   5.7449113e-01   8.1851081e-01
   8.0154114e-01   5.9793963e-01
   8.9552341e-01   4.4501440e-01
   7.5689191e-01   6.5354008e-01
   7.7840761e-01   6.2775919e-01
   4.8539010e-01   8.7429769e-01
   7.8223839e-01   6.2297921e-01
   7.0578858e-01   7.0842253e-01
   5.3395172e-01   8.4551497e-01
   6.2812675e-01   7.7811104e-01
   5.1452729e-01   8.5747400e-01
   8.5287160e-01   5.2212070e-01
   5.1321918e-01   8.5825758e-01
   6.7127598e-01   7.4120750e-01
   4.3694323e-01   8.9948909e-01
   8.4012195e-01   5.4239756e-01
   7.0093502e-01   7.1322514e-01
   6.7607806e-01   7.3683000e-01
   5.4467266e-01   8.3864873e-01
   8.6893757e-01   4.9492170e-01
   7.9034600e-01   6.1266076e-01
   7.1936994e-01   6.9462716e-01
   7.7833242e-01   6.2785240e-01
   7.4279933e-01   6.6951412e-01
   5.6575174e-01   8.2457563e-01
   7.0563370e-01   7.0857680e-01
   7.3053250e-01   6.8287793e-01
   6.4007116e-01   7.6831563e-01
   6.1712456e-01   7.8686548e-01
   6.3482664e-01   7.7265461e-01
   6.6658390e-01   7.4543001e-01
   7.0682841e-01   7.0738505e-01
   8.6671286e-01   4.9880739e-01
   8.3253335e-01   5.5397493e-01
   6.5872236e-01   7.5238610e-01
   7.2504847e-01   6.8869784e-01
   4.4916348e-01   8.9344959e-01
   4.8352616e-01   8.7532991e-01
   5.8631625e-01   8.1008225e-01
   5.5423789e-01   8.3235832e-01
   6.1948563e-01   7.8500800e-01
   7.1965738e-01   6.9432936e-01
   8.3783729e-01   5.4592002e-01
   8.2156787e-01   5.7011072e-01
   4.8017380e-01   8.7717337e-01
   6.0455142e-01   7.9656612e-01
   7.2355596e-01   6.9026573e-01
   3.4435130e-01   9.3884087e-01
   6.7011883e-01   7.4225383e-01
   5.6036516e-01   8.2824567e-01
   7.8933486e-01   6.1396293e-01
   6.5136920e-01   7.5876094e-01
   6.6746042e-01   7.4464528e-01
   5.1190278e-01   8.5904339e-01
   7.2989552e-01   6.8355873e-01
   4.6356817e-01   8.8606126e-01
   5.3887150e-01   8.4238798e-01
   9.5556104e-01   2.9479331e-01
   6.3218360e-01   7.7481862e-01
   8.3343651e-01   5.5261522e-01
   6.9670030e-01   7.1736232e-01
   5.7067577e-01   8.2117548e-01
   9.2320352e-01   3.8431140e-01
   7.8827871e-01   6.1531835e-01
   7.7537528e-01   6.3150074e-01
   5.4821470e-01   8.3633764e-01
   7.6156253e-01   6.4809144e-01
   4.9276821e-01   8.7016061e-01
   7.3943401e-01   6.7322905e-01
   6.5684561e-01   7.5402509e-01
   4.4126489e-01   8.9737690e-01
   7.0463946e-01   7.0956552e-01
   7.8765255e-01   6.1611967e-01
   6.9613216e-01   7.1791365e-01
   5.2031856e-01   8.5397225e-01
   6.8712982e-01   7.2653466e-01
   8.4351470e-01   5.3710609e-01
   7.6487876e-01   6.4417427e-01
   5.4030748e-01   8.4146766e-01
   5.1409481e-01   8.5773336e-01
   4.6031430e-01   8.8775602e-01
   9.3862944e-01   3.4492721e-01
   7.9143955e-01   6.1124744e-01
   7.5878232e-01   6.5134430e-01
   6.4727467e-01   7.6225685e-01
   7.2157190e-01   6.9233951e-01
   6.2301305e-01   7.8221144e-01
   7.8359217e-01   6.2127555e-01
   5.9740921e-01   8.0193655e-01
   5.2980946e-01   8.4811670e-01
   8.7657085e-01   4.8127285e-01
   5.9936934e-01   8.0047261e-01
   5.8851236e-01   8.0848822e-01
   5.1838128e-01   8.5514961e-01
   7.6648134e-01   6.4226657e-01
   7.1255050e-01   7.0162083e-01
   6.7459372e-01   7.3818921e-01
   2.9163837e-01   9.5652865e-01
   6.8176641e-01   7.3156993e-01
   6.0668934e-01   7.9493902e-01
   7.2486543e-01   6.8889049e-01
   7.6028026e-01   6.4959520e-01
   4.7958064e-01   8.7749781e-01
   7.5185011e-01   6.5933407e-01
   8.3274061e-01   5.5366333e-01
   6.6107750e-01   7.5031762e-01
   8.1197461e-01   5.8369276e-01
   6.2116967e-01   7.8367611e-01
   8.7110405e-01   4.9109850e-01
   7.1575073e-01   6.9835584e-01
   7.4736770e-01   6.6441066e-01
   8.0589782e-01   5.9205465e-01
   7.6022171e-01   6.4966372e-01
   5.4771653e-01   8.3666397e-01
   6.3433208e-01   7.7306068e-01
   6.1910925e-01   7.8530487e-01
   5.4684510e-01   8.3723380e-01
   8.1477594e-01   5.7977597e-01
   7.8179384e-01   6.2353700e-01
   9.5602659e-01   2.9327999e-01
   6.0740461e-01   7.9439262e-01
   7.8357875e-01   6.2129248e-01
   6.0465062e-01   7.9649082e-01
   5.1455922e-01   8.5745484e-01
   6.7921337e-01   7.3394087e-01
   6.4139409e-01   7.6721159e-01
   5.7621217e-01   8.1730015e-01
   7.1942144e-01   6.9457382e-01
   4.9492908e-01   8.6893337e-01
   6.7597658e-01   7.3692310e-01
   8.3827161e-01   5.4525288e-01
   7.8418860e-01   6.2052255e-01
   8.7538884e-01   4.8341947e-01
   7.0139612e-01   7.1277169e-01
   7.3816743e-01   6.7461755e-01
   9.0032724e-01   4.3521358e-01
   8.0893086e-01   5.8790378e-01
   6.8035104e-01   7.3288639e-01
   9.0266155e-01   4.3035118e-01
   7.4948715e-01   6.6201889e-01
   7.4891449e-01   6.6266665e-01
   6.2798974e-01   7.7822162e-01
   4.1917463e-01   9.0790563e-01
   9.1157940e-01   4.1112406e-01
   5.9642182e-01   8.0267117e-01
   6.4673907e-01   7.6271133e-01
   6.6766378e-01   7.4446295e-01
   8.3344783e-01   5.5259814e-01
   8.7694269e-01   4.8059497e-01
   7.2014874e-01   6.9381971e-01
   5.5300383e-01   8.3317871e-01
   8.3360694e-01   5.5235810e-01
   4.7573644e-01   8.7958788e-01
   7.1339757e-01   7.0075952e-01
   7.4819766e-01   6.6347589e-01
   6.9120510e-01   7.2265864e-01
   6.9328366e-01   7.2066480e-01
   8.1080039e-01   5.8532276e-01
   8.2293517e-01   5.6813529e-01
   5.7526658e-01   8.1796599e-01
   6.0929298e-01   7.9294519e-01
   6.5796718e-01   7.5304661e-01
   9.6462811e-01   2.6361450e-01
   6.5779039e-01   7.5320104e-01
   8.8629150e-01   4.6312782e-01
   6.0513500e-01   7.9612287e-01
   5.7777887e-01   8.1619335e-01
   5.9541031e-01   8.0342178e-01
   7.4891860e-01   6.6266201e-01
   9.8327783e-01   1.8211181e-01
   7.5489677e-01   6.5584363e-01
   7.7120516e-01   6.3658668e-01
   7.4195104e-01   6.7045406e-01
   6.4042093e-01   7.6802411e-01
   6.8885383e-01   7.2490027e-01
   6.7654649e-01   7.3639992e-01
   7.7167549e-01   6.3601647e-01
   6.3958265e-01   7.6872234e-01
   7.7385894e-01   6.3335799e-01
   4.5202364e-01   8.9200596e-01
   6.4739178e-01   7.6215739e-01
   8.6830210e-01   4.9603574e-01
   5.3668707e-01   8.4378136e-01
   5.7389814e-01   8.1892669e-01
   9.5889521e-01   2.8376044e-01
   7.8366340e-01   6.2118570e-01
   8.5975719e-01   5.1070302e-01
   7.0577041e-01   7.0844063e-01
   5.7869921e-01   8.1554106e-01
   6.5629407e-01   7.5450520e-01
   8.6276876e-01   5.0559872e-01
   5.3894110e-01   8.4234345e-01
   8.5924283e-01   5.1156795e-01
   8.5601241e-01   5.1695527e-01
   3.7719712e-01   9.2613300e-01
   5.9519952e-01   8.0357796e-01
   5.6048151e-01   8.2816694e-01
   5.8271480e-01   8.1267672e-01
   6.9543231e-01   7.1859161e-01
   7.7635648e-01   6.3029407e-01
   7.3588725e-01   6.7710409e-01
   4.9414024e-01   8.6938221e-01
   6.2548765e-01   7.8023406e-01
   8.0416426e-01   5.9440714e-01
   6.7810882e-01   7.3496152e-01
   5.4310700e-01   8.3966350e-01
   6.5457828e-01   7.5599423e-01
   7.7502312e-01   6.3193288e-01
   4.4859925e-01   8.9373302e-01
   6.9471067e-01   7.1928929e-01
   7.9517418e-01   6.0638109e-01
   6.2662572e-01   7.7932035e-01
   6.7032227e-01   7.4207011e-01
   7.1292831e-01   7.0123692e-01
   8.2486699e-01   5.6532684e-01
   5.3603229e-01   8.4419748e-01
   5.9341971e-01   8.0489319e-01
   4.4979275e-01   8.9313296e-01
   6.9329861e-01   7.2065043e-01
   6.5491012e-01   7.5570677e-01
   5.1681333e-01   8.5609811e-01
   7.9284613e-01   6.0942187e-01
   7.9584821e-01   6.0549618e-01
   8.4857861e-01   5.2906932e-01
   7.7883482e-01   6.2722909e-01
   8.5009233e-01   5.2663368e-01
   7.2767384e-01   6.8592330e-01
   7.5277235e-01   6.5828094e-01
   7.4064737e-01   6.7189394e-01
   8.3791383e-01   5.4580254e-01
   2.7333716e-01   9.6191829e-01
   8.1885814e-01   5.7399594e-01
   5.3955032e-01   8.4195336e-01
   5.2169478e-01   8.5313220e-01
   8.5646101e-01   5.1621172e-01
   7.9321796e-01   6.0893782e-01
   7.8916452e-01   6.1418186e-01
   7.2413796e-01   6.8965514e-01
   4.6284293e-01   8.8644031e-01
   4.0542978e-01   9.1412619e-01
   5.8456543e-01   8.1134657e-01
   7.7408630e-01   6.3308009e-01
   6.5121012e-01   7.5889747e-01
   7.3294851e-01   6.8028412e-01
   3.9028283e-01   9.2069502e-01
   4.6058045e-01   8.8761796e-01
   7.1408116e-01   7.0006293e-01
   8.4616744e-01   5.3291713e-01
   6.9811262e-01   7.1598797e-01
   6.0276098e-01   7.9792180e-01
   7.7196513e-01   6.3566488e-01
   3.8461743e-01   9.2307607e-01
   6.8661502e-01   7.2702119e-01
   8.6546770e-01   5.0096473e-01
   5.5964132e-01   8.2873494e-01
   7.7856053e-01   6.2756952e-01
   7.9034982e-01   6.1265583e-01
   7.0926734e-01   7.0493960e-01
   5.9305663e-01   8.0516075e-01
   7.0775425e-01   7.0645872e-01
   7.6501986e-01   6.4400669e-01
   6.0696171e-01   7.9473108e-01
   7.5862688e-01   6.5152533e-01
   5.7877004e-01   8.1549080e-01
   5.3280788e-01   8.4623623e-01
   7.7468153e-01   6.3235158e-01
   7.6633409e-01   6.4244226e-01
   3.9481691e-01   9.1875982e-01
   7.1926247e-01   6.9473844e-01
   7.4573116e-01   6.6624697e-01
   7.3998228e-01   6.7262637e-01
   6.7044770e-01   7.4195679e-01
   6.5270714e-01   7.5761031e-01
   3.9964534e-01   9.1666985e-01
   3.7266772e-01   9.2796485e-01
   8.5560542e-01   5.1762860e-01
   4.5693849e-01   8.8949829e-01
   5.4797432e-01   8.3649515e-01
   4.7892463e-01   8.7785603e-01
   6.7080095e-01   7.4163743e-01
   4.5478640e-01   8.9060055e-01
   6.3949810e-01   7.6879268e-01
   5.7606126e-01   8.1740653e-01
   7.4486458e-01   6.6721567e-01
   7.8874746e-01   6.1471738e-01
   7.8392328e-01   6.2085770e-01
   6.7028912e-01   7.4210006e-01
   8.1397507e-01   5.8089980e-01
   6.3902029e-01   7.6918987e-01
   4.6110925e-01   8.8734337e-01
   7.7072849e-01   6.3716371e-01
   7.5470814e-01   6.5606069e-01
   5.8567215e-01   8.1054804e-01
   8.5696250e-01   5.1537877e-01
   5.8654807e-01   8.0991441e-01
   8.0637818e-01   5.9140023e-01
   4.7040626e-01   8.8244997e-01
   7.5698701e-01   6.5342993e-01
   8.4170704e-01   5.3993450e-01
   7.1561437e-01   6.9849558e-01
   8.1358708e-01   5.8144309e-01
   3.7872434e-01   9.2550952e-01
   4.8195040e-01   8.7619850e-01
   8.9754695e-01   4.4091890e-01
   3.5089409e-01   9.3641515e-01
   7.6441624e-01   6.4472305e-01
   9.4407377e-01   3.2973432e-01
   3.2355257e-01   9.4621019e-01
   7.8831140e-01   6.1527648e-01
   6.5816431e-01   7.5287432e-01
   7.9387564e-01   6.0808015e-01
   6.6831183e-01   7.4388124e-01
   7.8444558e-01   6.2019765e-01
   7.0074768e-01   7.1340920e-01
   7.8809293e-01   6.1555628e-01
   7.4744358e-01   6.6432529e-01
   6.8703449e-01   7.2662481e-01
   6.6124580e-01   7.5016931e-01
   6.2058476e-01   7.8413937e-01
   9.2655164e-01   3.7616761e-01
   5.2037279e-01   8.5393920e-01
   7.4330570e-01   6.6895189e-01
   8.1402375e-01   5.8083158e-01
   3.7582494e-01   9.2669068e-01
   6.8493603e-01   7.2860321e-01
   5.2340574e-01   8.5208358e-01
   6.4311957e-01   7.6576577e-01
   3.2474961e-01   9.4580003e-01
   4.4501829e-01   8.9552148e-01
   9.1992082e-01   3.9210418e-01
   7.0449087e-01   7.0971305e-01
   6.0976166e-01   7.9258483e-01
   5.5860767e-01   8.2943202e-01
   7.4822865e-01   6.6344094e-01
   2.6206475e-01   9.6505029e-01
   8.1827222e-01   5.7483090e-01
   7.7441615e-01   6.3267655e-01
   8.3378044e-01   5.5209616e-01
   8.4149135e-01   5.4027058e-01
   8.7553539e-01   4.8315399e-01
   9.6302339e-01   2.6941780e-01
   7.5401077e-01   6.5686205e-01
   7.0136028e-01   7.1280696e-01
   6.2622909e-01   7.7963910e-01
   6.9726538e-01   7.1681308e-01
   7.6634473e-01   6.4242957e-01
   6.3782091e-01   7.7018471e-01
   9.0221113e-01   4.3129465e-01
   6.3935595e-01   7.6891090e-01
   7.6158434e-01   6.4806581e-01
   7.3890323e-01   6.7381156e-01
   9.0782321e-01   4.1935309e-01
   8.6644548e-01   4.9927170e-01
   4.8105427e-01   8.7669082e-01
   7.8295955e-01   6.2207261e-01
   6.1334169e-01   7.8981768e-01
   6.4375283e-01   7.6523349e-01
   5.9069776e-01   8.0689290e-01
   7.3057594e-01   6.8283146e-01
   8.5683161e-01   5.1559635e-01
   6.0924303e-01   7.9298356e-01
   5.7183699e-01   8.2036727e-01
   6.8249565e-01   7.3088966e-01
   5.5151046e-01   8.3416797e-01
   4.2639412e-01   9.0453748e-01
   7.0798273e-01   7.0622974e-01
   7.9541148e-01   6.0606979e-01
   7.3062956e-01   6.8277408e-01
   8.5403062e-01   5.2022275e-01
   7.7327037e-01   6.3407644e-01
   5.9111103e-01   8.0659020e-01
   7.3816569e-01   6.7461946e-01
   8.3875946e-01   5.4450212e-01
   6.9445758e-01   7.1953365e-01
   8.1666334e-01   5.7711436e-01
   7.6546274e-01   6.4348021e-01
   7.3412662e-01   6.7901260e-01
   5.3802748e-01   8.4292730e-01
   7.3589891e-01   6.7709142e-01
   8.9239802e-01   4.5124912e-01
   7.3205451e-01   6.8124606e-01
   3.0136744e-01   9.5350808e-01
   7.3672309e-01   6.7619456e-01
   8.5061331e-01   5.2579178e-01
   5.8412583e-01   8.1166312e-01
   9.3238420e-01   3.6146880e-01
   8.0308379e-01   5.9586612e-01
   6.9367210e-01   7.2029092e-01
   7.0136322e-01   7.1280406e-01
   8.0119192e-01   5.9840748e-01
   7.5745191e-01   6.5289096e-01
   5.2013197e-01   8.5408590e-01
   4.5334579e-01   8.9133473e-01
   7.5910789e-01   6.5096484e-01
   6.3733910e-01   7.7058346e-01
   5.9727564e-01   8.0203604e-01
   7.0574909e-01   7.0846187e-01
   7.8295040e-01   6.2208413e-01
   6.1270264e-01   7.9031353e-01
   3.9804941e-01   9.1736398e-01
   6.0843366e-01   7.9360474e-01
   3.2444287e-01   9.4590530e-01
   6.3363152e-01   7.7363499e-01
   5.2445061e-01   8.5144087e-01
   3.8984085e-01   9.2088225e-01
   6.2151966e-01   7.8339857e-01
   8.3177294e-01   5.5511600e-01
   7.4374759e-01   6.6846056e-01
   6.8131471e-01   7.3199062e-01
   5.8042432e-01   8.1431420e-01
   6.0865366e-01   7.9343602e-01
   8.0911378e-01   5.8765202e-01
   8.6628436e-01   4.9955121e-01
   6.4175293e-01   7.6691145e-01
   6.9475772e-01   7.1924385e-01
   6.7776556e-01   7.3527808e-01
   3.5858755e-01   9.3349610e-01
   8.1269924e-01   5.8268341e-01
   7.2610141e-01   6.8758763e-01
   7.3795065e-01   6.7485468e-01
   5.6180074e-01   8.2727258e-01
   5.6746191e-01   8.2339964e-01
   8.4088382e-01   5.4121566e-01
   6.2182561e-01   7.8315574e-01
   7.1310370e-01   7.0105857e-01
   7.0772196e-01   7.0649107e-01
   4.3637285e-01   8.9976593e-01
   6.4093120e-01   7.6759833e-01
   6.7719058e-01   7.3580766e-01
   7.7798549e-01   6.2828225e-01
   6.1764678e-01   7.8645563e-01
   7.4293429e-01   6.6936436e-01
   9.0224082e-01   4.3123254e-01
   8.8154583e-01   4.7209845e-01
   6.2485752e-01   7.8073880e-01
   6.3827886e-01   7.6980523e-01
   6.7702586e-01   7.3595923e-01
   7.1843411e-01   6.9559502e-01
   9.4632518e-01   3.2321612e-01
   6.4995280e-01   7.5997458e-01
   6.0876433e-01   7.9335111e-01
   5.2571535e-01   8.5066055e-01
   5.2858826e-01   8.4887835e-01
   8.7872304e-01   4.7733197e-01
   7.7648079e-01   6.3014093e-01
   6.6380429e-01   7.4790632e-01
   5.5570882e-01   8.3137699e-01
   7.8434018e-01   6.2033094e-01
   8.4398535e-01   5.3636623e-01
   4.5750951e-01   8.8920473e-01
   7.6529820e-01   6.4367590e-01
   7.8184701e-01   6.2347032e-01
   6.4647565e-01   7.6293462e-01
   6.0661559e-01   7.9499530e-01
   5.3397414e-01   8.4550081e-01
   6.6644157e-01   7.4555727e-01
   7.9557535e-01   6.0585466e-01
   6.3220333e-01   7.7480253e-01
   5.5483931e-01   8.3195754e-01
   8.6798413e-01   4.9659193e-01
   8.0878678e-01   5.8810199e-01
   6.1797641e-01   7.8619664e-01
   9.4932699e-01   3.1429011e-01
   8.1210908e-01   5.8350564e-01
   5.9455797e-01   8.0405275e-01
   5.3089086e-01   8.4744020e-01
   5.1312069e-01   8.5831647e-01
   8.4070761e-01   5.4148935e-01
   3.6773164e-01   9.2993196e-01
   9.1515007e-01   4.0311333e-01
   6.7294603e-01   7.3969159e-01
   6.9178266e-01   7.2210578e-01
   6.3886228e-01   7.6932112e-01
   4.6959359e-01   8.8288270e-01
   8.7291407e-01   4.8787399e-01
   8.1601421e-01   5.7803184e-01
   5.8398213e-01   8.1176652e-01
   6.2095517e-01   7.8384608e-01
   8.6723371e-01   4.9790128e-01
   5.1884568e-01   8.5486792e-01
   4.5687213e-01   8.8953238e-01
   6.6753815e-01   7.4457560e-01
   6.9996901e-01   7.1417322e-01
   7.3138443e-01   6.8196541e-01
   7.9396213e-01   6.0796721e-01
   2.4974071e-01   9.6831275e-01
   7.9544266e-01   6.0602886e-01
   5.9289494e-01   8.0527982e-01
   8.0412674e-01   5.9445790e-01
   9.2202425e-01   3.8713211e-01
   8.5133271e-01   5.2462617e-01
   8.0915472e-01   5.8759565e-01
   8.5984697e-01   5.1055184e-01
   9.0488505e-01   4.2565602e-01
   6.3356593e-01   7.7368871e-01
   6.5298991e-01   7.5736661e-01
   7.0480043e-01   7.0940563e-01
   7.2429198e-01   6.8949339e-01
   5.5820325e-01   8.2970425e-01
   7.3070099e-01   6.8269764e-01
   6.4621066e-01   7.6315908e-01
   7.0568338e-01   7.0852733e-01
   6.1879411e-01   7.8555321e-01
   7.8279592e-01   6.2227851e-01
   5.9181635e-01   8.0607283e-01
   9.7029996e-01   2.4190490e-01
   8.2269082e-01   5.6848906e-01
   7.8262799e-01   6.2248970e-01
   6.8933688e-01   7.2444093e-01
   9.2822557e-01   3.7201786e-01
   6.5169421e-01   7.5848181e-01
   6.9652014e-01   7.1753725e-01
   6.7073305e-01   7.4169884e-01
   9.6815105e-01   2.5036681e-01
   5.1060222e-01   8.5981706e-01
   7.9374235e-01   6.0825413e-01
   8.5587795e-01   5.1717785e-01
   8.9291156e-01   4.5023209e-01
   6.1129017e-01   7.9140655e-01
   7.1219838e-01   7.0197826e-01
   6.8094049e-01   7.3233875e-01
   6.4411938e-01   7.6492498e-01
   7.2233360e-01   6.9154477e-01
   8.1153669e-01   5.8430146e-01
   6.5320362e-01   7.5718230e-01
   7.6318433e-01   6.4618084e-01
   4.9123067e-01   8.7102952e-01
   5.6383784e-01   8.2588552e-01
   6.4975224e-01   7.6014606e-01
   5.8056765e-01   8.1421201e-01
   8.6206236e-01   5.0680222e-01
   7.8788839e-01   6.1581806e-01
   9.0119262e-01   4.3341880e-01
   7.1646639e-01   6.9762161e-01
   5.3590570e-01   8.4427784e-01
   7.4410560e-01   6.6806202e-01
   7.5051042e-01   6.6085862e-01
   6.2457971e-01   7.8096107e-01
   6.3353917e-01   7.7371062e-01
   5.9971917e-01   8.0021054e-01
   7.5159711e-01   6.5962246e-01
   5.9611820e-01   8.0289669e-01
   7.4823128e-01   6.6343797e-01
   7.9606828e-01   6.0520682e-01
   8.2979125e-01   5.5807390e-01
   6.7936680e-01   7.3379885e-01
   7.1512039e-01   6.9900131e-01
   9.1590980e-01   4.0138414e-01
   5.0145898e-01   8.6518142e-01
   7.7748551e-01   6.2890085e-01
   4.1734870e-01   9.0874643e-01
   8.9039726e-01   4.5518426e-01
   6.2037174e-01   7.8430791e-01
   2.7290499e-01   9.6204099e-01
   8.3042618e-01   5.5712868e-01
   5.1041329e-01   8.5992923e-01
   2.8065758e-01   9.5980796e-01
   8.2343552e-01   5.6740985e-01
   8.1386638e-01   5.8105208e-01
   5.9388782e-01   8.0454786e-01
   7.0783659e-01   7.0637622e-01
   5.3353035e-01   8.4578092e-01
   9.4540549e-01   3.2589639e-01
   7.7123231e-01   6.3655379e-01
   7.8854704e-01   6.1497445e-01
   7.5101253e-01   6.6028795e-01
   7.5985256e-01   6.5009544e-01
   4.5994243e-01   8.8794874e-01
   5.6820148e-01   8.2288947e-01
   8.3791592e-01   5.4579934e-01
   4.5373232e-01   8.9113803e-01
   8.1598894e-01   5.7806752e-01
   8.2763037e-01   5.6127352e-01
   6.1774519e-01   7.8637833e-01
   8.8685471e-01   4.6204839e-01
   7.1351148e-01   7.0064354e-01
   5.9925410e-01   8.0055888e-01
   4.8539303e-01   8.7429606e-01
   7.7364663e-01   6.3361731e-01
   6.5279548e-01   7.5753420e-01
   7.3941038e-01   6.7325500e-01
   8.3182365e-01   5.5504001e-01
   7.0812463e-01   7.0608746e-01
   9.0273876e-01   4.3018918e-01
   8.8104613e-01   4.7303035e-01
   7.4316170e-01   6.6911186e-01
   7.7212610e-01   6.3546935e-01
   8.6272296e-01   5.0567687e-01
   8.3777508e-01   5.4601549e-01
   6.0204051e-01   7.9846555e-01
   9.8317188e-01   1.8268294e-01
   7.0927367e-01   7.0493324e-01
   6.5249491e-01   7.5779310e-01
   8.4487461e-01   5.3496438e-01
   6.7870026e-01   7.3441538e-01
   6.5520959e-01   7.5544715e-01
   6.5931691e-01   7.5186515e-01
   4.4985268e-01   8.9310277e-01
   6.2784467e-01   7.7833866e-01
   8.0545514e-01   5.9265674e-01
   6.1558794e-01   7.8806820e-01
   9.0234214e-01   4.3102048e-01
   7.4661169e-01   6.6526009e-01
   5.1027278e-01   8.6001261e-01
   2.3472902e-01   9.7206085e-01
   5.1885162e-01   8.5486432e-01
   7.4519891e-01   6.6684225e-01
   7.7019409e-01   6.3780959e-01
   7.0324639e-01   7.1094621e-01
   6.0016731e-01   7.9987449e-01
   6.7456046e-01   7.3821961e-01
   7.6262794e-01   6.4683740e-01
   9.6116289e-01   2.7598171e-01
   7.4113058e-01   6.7136090e-01
   3.7354180e-01   9.2761335e-01
   3.5807547e-01   9.3369265e-01
   4.8470831e-01   8.7467586e-01
   4.7612857e-01   8.7937568e-01
   6.4078608e-01   7.6771948e-01
   7.3461894e-01   6.7847993e-01
   7.4316090e-01   6.6911275e-01
   7.7365162e-01   6.3361121e-01
   5.8767282e-01   8.0909867e-01
   6.2774023e-01   7.7842290e-01
   8.7507469e-01   4.8398789e-01
   6.2962232e-01   7.7690137e-01
   7.6614746e-01   6.4266482e-01
   5.7964337e-01   8.1487027e-01
   8.4335273e-01   5.3736038e-01
   4.7304612e-01   8.8103766e-01
   7.4464572e-01   6.6745992e-01
   3.8600134e-01   9.2249822e-01
   9.0783653e-01   4.1932425e-01
   7.0473069e-01   7.0947492e-01
   5.9025562e-01   8.0721639e-01
   6.4089560e-01   7.6762805e-01
   8.0372964e-01   5.9499468e-01
   6.6699177e-01   7.4506508e-01
   6.7205431e-01   7.4050186e-01
   6.0055962e-01   7.9957998e-01
   8.0348840e-01   5.9532040e-01
   7.2091595e-01   6.9302250e-01
   9.0523599e-01   4.2490918e-01
   7.8791742e-01   6.1578092e-01
   6.6619234e-01   7.4577997e-01
   6.4378487e-01   7.6520654e-01
   6.3168864e-01   7.7522220e-01
   6.7167991e-01   7.4084148e-01
   7.0294422e-01   7.1124498e-01
   8.3236394e-01   5.5422944e-01
   6.6939158e-01   7.4290976e-01
   6.4699537e-01   7.6249393e-01
   4.3253236e-01   9.0161841e-01
   7.4077584e-01   6.7175230e-01
   7.3322783e-01   6.7998305e-01
   7.0467457e-01   7.0953065e-01
   6.5607088e-01   7.5469928e-01
   5.9490609e-01   8.0379521e-01
   7.1041938e-01   7.0377859e-01
   8.2244027e-01   5.6885148e-01
   7.3586425e-01   6.7712909e-01
   2.7648784e-01   9.6101742e-01
   7.2745465e-01   6.8615576e-01
   8.9308161e-01   4.4989471e-01
   7.7265007e-01   6.3483216e-01
   8.0907269e-01   5.8770859e-01
   6.0678782e-01   7.9486385e-01
   6.9698881e-01   7.1708201e-01
   8.3548633e-01   5.4951123e-01
   6.3690130e-01   7.7094535e-01
   6.9085232e-01   7.2299590e-01
   3.6662688e-01   9.3036806e-01
   4.9627740e-01   8.6816401e-01
   6.6970101e-01   7.4263084e-01
   8.7022320e-01   4.9265767e-01
   8.0344490e-01   5.9537911e-01
   4.1471044e-01   9.0995343e-01
   8.7348210e-01   4.8685626e-01
   6.5190173e-01   7.5830346e-01
   8.7912283e-01   4.7659528e-01
   6.3889646e-01   7.6929274e-01
   9.6716327e-01   2.5415588e-01
   7.2258324e-01   6.9128393e-01
   6.2739463e-01   7.7870147e-01
   7.8073558e-01   6.2486155e-01
   4.2467608e-01   9.0534537e-01
   8.4362361e-01   5.3693500e-01
   6.8921133e-01   7.2456037e-01
   8.2138584e-01   5.7037295e-01
   5.7708030e-01   8.1668741e-01
   5.3620656e-01   8.4408680e-01
   6.8921761e-01   7.2455441e-01
   6.3523160e-01   7.7232170e-01
   5.6683440e-01   8.2383175e-01
   4.3334632e-01   9.0122748e-01
   7.8069509e-01   6.2491213e-01
   6.5202557e-01   7.5819697e-01
   7.5559175e-01   6.5504283e-01
   5.2346543e-01   8.5204692e-01
   7.1210469e-01   7.0207329e-01
   6.9411747e-01   7.1986175e-01
   6.2165834e-01   7.8328852e-01
   8.1360364e-01   5.8141991e-01
   7.0996101e-01   7.0424099e-01
   7.4708412e-01   6.6472951e-01
   8.8660806e-01   4.6252152e-01
   8.2525413e-01   5.6476156e-01
   7.4146577e-01   6.7099069e-01
   7.6400791e-01   6.4520688e-01
   9.1749881e-01   3.9773854e-01
   7.2451553e-01   6.8925848e-01
   7.6298861e-01   6.4641193e-01
   6.6281334e-01   7.4878466e-01
   7.9923863e-01   6.0101382e-01
   5.9772269e-01   8.0170293e-01
   6.1542356e-01   7.8819658e-01
   7.7816863e-01   6.2805540e-01
   6.5937517e-01   7.5181406e-01
   7.7537989e-01   6.3149507e-01
   7.0196573e-01   7.1221073e-01
   6.5890080e-01   7.5222985e-01
   7.9866516e-01   6.0177567e-01
   8.1789495e-01   5.7536758e-01
   4.1087686e-01   9.1169085e-01
   2.3307292e-01   9.7245926e-01
   6.8451430e-01   7.2899943e-01
   8.3204617e-01   5.5470638e-01
   5.5903807e-01   8.2914199e-01
   6.4033299e-01   7.6809743e-01
   7.4334067e-01   6.6891303e-01
   7.3580546e-01   6.7719298e-01
   6.6472945e-01   7.4708417e-01
   7.8615181e-01   6.1803344e-01
   7.7118278e-01   6.3661379e-01
   5.9355116e-01   8.0479626e-01
   3.2978772e-01   9.4405511e-01
   7.9295613e-01   6.0927874e-01
   8.1949927e-01   5.7308022e-01
   5.1086944e-01   8.5965831e-01
   7.9005562e-01   6.1303517e-01
   8.2825119e-01   5.6035700e-01
   8.0992956e-01   5.8652715e-01
   7.4847930e-01   6.6315815e-01
   7.5836036e-01   6.5183553e-01
   9.3736931e-01   3.4833716e-01
   5.5489565e-01   8.3191996e-01
   6.5371729e-01   7.5673886e-01
   7.6148705e-01   6.4818012e-01
   6.5263615e-01   7.5767147e-01
   6.5510726e-01   7.5553589e-01
   7.4134292e-01   6.7112642e-01
   8.1139635e-01   5.8449634e-01
   6.6114778e-01   7.5025570e-01
   7.7637790e-01   6.3026769e-01
   6.9264219e-01   7.2128135e-01
   6.7260961e-01   7.3999751e-01
   8.5380211e-01   5.2059770e-01
   4.8108851e-01   8.7667203e-01
   6.2602386e-01   7.7980391e-01
   8.7052646e-01   4.9212162e-01
   6.2308399e-01   7.8215494e-01
   6.6107560e-01   7.5031930e-01
   4.9878544e-01   8.6672550e-01
   8.9628622e-01   4.4347606e-01
   7.4638093e-01   6.6551897e-01
   7.4037003e-01   6.7219954e-01
   7.3996752e-01   6.7264260e-01
   6.0484594e-01   7.9634251e-01
   5.8605847e-01   8.1026876e-01
   6.5198290e-01   7.5823367e-01
   6.8830888e-01   7.2541773e-01
   8.6245370e-01   5.0613597e-01
   8.9801015e-01   4.3997474e-01
   6.1051017e-01   7.9200842e-01
   7.7291971e-01   6.3450384e-01
   7.3141316e-01   6.8193460e-01
   7.3479668e-01   6.7828743e-01
   6.3349762e-01   7.7374464e-01
   6.7482052e-01   7.3798188e-01
   5.7486369e-01   8.1824919e-01
   6.8897899e-01   7.2478132e-01
   3.7605692e-01   9.2659656e-01
   5.4414760e-01   8.3898950e-01
   7.9148032e-01   6.1119465e-01
   8.4400041e-01   5.3634253e-01
   5.5670866e-01   8.3070781e-01
   8.8867387e-01   4.5853980e-01
   7.3463922e-01   6.7845797e-01
   6.6683397e-01   7.4520632e-01
   8.8736981e-01   4.6105836e-01
   7.0746434e-01   7.0674904e-01
   5.4634273e-01   8.3756171e-01
   7.8314906e-01   6.2183402e-01
   6.1469966e-01   7.8876126e-01
   7.6550603e-01   6.4342872e-01
   7.1779496e-01   6.9625455e-01
   5.4446997e-01   8.3878033e-01
   7.2110391e-01   6.9282693e-01
   7.8122653e-01   6.2424763e-01
   7.9972422e-01   6.0036753e-01
   7.3817978e-01   6.7460404e-01
   8.0026970e-01   5.9964024e-01
   5.7561504e-01   8.1772081e-01
   6.0219567e-01   7.9834853e-01
   4.7495389e-01   8.8001069e-01
   6.6082556e-01   7.5053953e-01
   7.5189407e-01   6.5928393e-01
   5.7357960e-01   8.1914983e-01
   5.6775837e-01   8.2319526e-01
   7.3644721e-01   6.7649501e-01
   5.7798918e-01   8.1604443e-01
   7.9568492e-01   6.0571075e-01
   6.2259894e-01   7.8254109e-01
   6.7630560e-01   7.3662116e-01
   4.2943293e-01   9.0309875e-01
   8.8390847e-01   4.6765994e-01
   6.9553699e-01   7.1849029e-01
   5.5276506e-01   8.3333714e-01
   5.6892389e-01   8.2239018e-01
   7.8869408e-01   6.1478586e-01
   7.7902236e-01   6.2699615e-01
   8.1158882e-01   5.8422905e-01
   5.2344500e-01   8.5205946e-01
   6.7133983e-01   7.4114967e-01
   7.8000880e-01   6.2576854e-01
   6.3440555e-01   7.7300039e-01
   7.0025546e-01   7.1389235e-01
   6.1816107e-01   7.8605145e-01
   5.7265885e-01   8.1979378e-01
   5.1780107e-01   8.5550105e-01
   6.8074361e-01   7.3252177e-01
   9.9075817e-01   1.3564018e-01
   6.9242445e-01   7.2149039e-01
   6.0259470e-01   7.9804738e-01
   5.8554443e-01   8.1064032e-01
   7.1098808e-01   7.0320406e-01
   8.6402071e-01   5.0345626e-01
   5.2326490e-01   8.5217008e-01
   7.9419003e-01   6.0766948e-01
   7.0828292e-01   7.0592868e-01
   6.0309049e-01   7.9767278e-01
   5.3162901e-01   8.4697733e-01
   8.9111056e-01   4.5378627e-01
   8.0063656e-01   5.9915032e-01
   5.9024883e-01   8.0722136e-01
   4.3162859e-01   9.0205142e-01
   5.4068523e-01   8.4122499e-01
   6.4373534e-01   7.6524820e-01
   8.6619989e-01   4.9969766e-01
   7.8690102e-01   6.1707924e-01
   4.9499486e-01   8.6889590e-01
   6.1410151e-01   7.8922705e-01
   5.1669779e-01   8.5616786e-01
   7.2261723e-01   6.9124839e-01
   7.2341812e-01   6.9041018e-01
   6.3302769e-01   7.7412915e-01
   5.5420350e-01   8.3238121e-01
   7.6424351e-01   6.4492779e-01
   7.7229143e-01   6.3526841e-01
   4.7800026e-01   8.7835970e-01
   7.9190999e-01   6.1063783e-01
   5.5009597e-01   8.3510144e-01
   7.9804307e-01   6.0260041e-01
   5.2883903e-01   8.4872215e-01
   7.7334584e-01   6.3398440e-01
   5.4639022e-01   8.3753073e-01
   5.9830640e-01   8.0126740e-01
   6.7544188e-01   7.3741323e-01
   4.7083931e-01   8.8221899e-01
   7.8630890e-01   6.1783357e-01
   8.7398730e-01   4.8594876e-01
   4.6151554e-01   8.8713213e-01
   5.2824417e-01   8.4909251e-01
   6.8209448e-01   7.3126406e-01
   7.2284058e-01   6.9101483e-01
   5.6006362e-01   8.2844960e-01
   7.0334465e-01   7.1084900e-01
   7.8342008e-01   6.2149255e-01
   6.2429855e-01   7.8118584e-01
   8.3631026e-01   5.4825647e-01
   5.2190395e-01   8.5300426e-01
   7.3742509e-01   6.7542892e-01
   3.2004319e-01   9.4740295e-01
   8.3767998e-01   5.4616137e-01
   6.6945320e-01   7.4285423e-01
   8.3512612e-01   5.5005851e-01
   6.8319476e-01   7.3023621e-01
   9.1095702e-01   4.1250127e-01
   8.9065430e-01   4.5468112e-01
   7.0097701e-01   7.1318387e-01
   4.3541412e-01   9.0023027e-01
   8.3890836e-01   5.4427269e-01
   7.1407664e-01   7.0006753e-01
   5.5427575e-01   8.3233311e-01
   7.5196944e-01   6.5919797e-01
   7.8570248e-01   6.1860457e-01
   5.9655500e-01   8.0257220e-01
   5.7679740e-01   8.1688724e-01
   7.6101692e-01   6.4873203e-01
   5.7807680e-01   8.1598236e-01
   6.2507617e-01   7.8056376e-01
   8.0970153e-01   5.8684192e-01
   7.1137511e-01   7.0281253e-01
   8.5626899e-01   5.1653017e-01
   6.6597830e-01   7.4597111e-01
   5.9942650e-01   8.0042980e-01
   5.8350061e-01   8.1211270e-01
   9.7147663e-01   2.3713533e-01
   7.1223240e-01   7.0194374e-01
   8.4665267e-01   5.3214591e-01
   7.5356664e-01   6.5737152e-01
   7.9551915e-01   6.0592844e-01
   8.1369074e-01   5.8129801e-01
   8.7113894e-01   4.9103660e-01
   3.1454104e-01   9.4924388e-01
   7.9077761e-01   6.1210356e-01
   7.0861423e-01   7.0559611e-01
   7.7029224e-01   6.3769104e-01
   7.5128538e-01   6.5997748e-01
   7.0887360e-01   7.0533553e-01
   7.2363396e-01   6.9018396e-01
   6.3113269e-01   7.7567489e-01
   6.7373545e-01   7.3897263e-01
   5.3906293e-01   8.4226549e-01
   9.2825468e-01   3.7194523e-01
   7.2133643e-01   6.9258483e-01
   6.5446577e-01   7.5609164e-01
   6.5277159e-01   7.5755479e-01
   6.1144655e-01   7.9128573e-01
   6.0974685e-01   7.9259623e-01
   8.0886223e-01   5.8799820e-01
   7.2679690e-01   6.8685244e-01
   5.9492471e-01   8.0378143e-01
   6.8794962e-01   7.2575845e-01
   8.3574316e-01   5.4912055e-01
   6.1232669e-01   7.9060484e-01
   6.4769214e-01   7.6190215e-01
   6.2422988e-01   7.8124072e-01
   7.2416801e-01   6.8962359e-01
   5.8500062e-01   8.1103284e-01
   6.4731630e-01   7.6222149e-01
   7.8148167e-01   6.2392820e-01
   9.5499817e-01   2.9661168e-01
   8.5437387e-01   5.1965882e-01
   4.9132001e-01   8.7097913e-01
   6.8681664e-01   7.2683073e-01
   6.7929737e-01   7.3386312e-01
   8.9602518e-01   4.4400324e-01
   6.0051367e-01   7.9961449e-01
   5.8442346e-01   8.1144884e-01
   6.1299033e-01   7.9009041e-01
   7.9242138e-01   6.0997406e-01
   5.1421382e-01   8.5766203e-01
   5.3519403e-01   8.4472915e-01
   8.9243841e-01   4.5116925e-01
   7.4529743e-01   6.6673213e-01
   8.5064438e-01   5.2574152e-01
   7.5386632e-01   6.5702783e-01
   5.5021082e-01   8.3502578e-01
   8.8610297e-01   4.6348843e-01
   8.0602282e-01   5.9188446e-01
   5.1910527e-01   8.5471031e-01
   4.3222433e-01   9.0176612e-01
   8.6797531e-01   4.9660735e-01
   6.8047101e-01   7.3277500e-01
   6.9513073e-01   7.1888335e-01
   6.7611228e-01   7.3679861e-01
   7.4288147e-01   6.6942298e-01
   3.1292732e-01   9.4977708e-01
   7.6605141e-01   6.4277930e-01
   7.7993981e-01   6.2585453e-01
   7.0486465e-01   7.0934183e-01
   6.2188364e-01   7.8310966e-01
   9.1952458e-01   3.9303250e-01
   7.1590590e-01   6.9819678e-01
   7.2490864e-01   6.8884503e-01
   8.1232461e-01   5.8320557e-01
   7.0856228e-01   7.0564828e-01
   8.3118909e-01   5.5598984e-01
   8.8996568e-01   4.5602751e-01
   6.5827331e-01   7.5277902e-01
   7.8159140e-01   6.2379074e-01
   5.1661230e-01   8.5621944e-01
   6.8252115e-01   7.3086584e-01
   6.3744399e-01   7.7049670e-01
   8.4550666e-01   5.3396487e-01
   7.2006376e-01   6.9390791e-01
   7.3979942e-01   6.7282748e-01
   5.6150769e-01   8.2747152e-01
   6.6701323e-01   7.4504587e-01
   7.0194773e-01   7.1222846e-01
   5.9656504e-01   8.0256474e-01
   6.5959227e-01   7.5162360e-01
   9.3668091e-01   3.5018405e-01
   7.7551462e-01   6.3132960e-01
   5.7255044e-01   8.1986950e-01
   2.6889367e-01   9.6316987e-01
   9.5490915e-01   2.9689816e-01
   6.9393994e-01   7.2003289e-01
   7.3827292e-01   6.7450211e-01
   6.3746732e-01   7.7047740e-01
   7.8540126e-01   6.1898696e-01
   6.3519338e-01   7.7235314e-01
   6.6882169e-01   7.4342286e-01
   5.7355774e-01   8.1916514e-01
   6.2899785e-01   7.7740704e-01
   5.7098322e-01   8.2096173e-01
   6.9655310e-01   7.1750524e-01
   6.9608175e-01   7.1796254e-01
   8.3151416e-01   5.5550355e-01
   5.9287366e-01   8.0529549e-01
   7.5294581e-01   6.5808252e-01
   5.2028786e-01   8.5399095e-01
   8.1661618e-01   5.7718109e-01
   7.3840864e-01   6.7435353e-01
   4.6555512e-01   8.8501889e-01
   8.2782942e-01   5.6097990e-01
   5.7444216e-01   8.1854518e-01
   9.1220789e-01   4.0972766e-01
   4.2524384e-01   9.0507882e-01
   8.3297169e-01   5.5331561e-01
   7.3656752e-01   6.7636402e-01
   5.0617070e-01   8.6243332e-01
   7.2888313e-01   6.8463814e-01
   5.8387462e-01   8.1184384e-01
   6.9973427e-01   7.1440322e-01
   6.6964044e-01   7.4268545e-01
   4.9261032e-01   8.7025001e-01
   7.5213143e-01   6.5901313e-01
   7.0048732e-01   7.1366485e-01
   8.3870742e-01   5.4458229e-01
   8.3839623e-01   5.4506124e-01
   5.5781849e-01   8.2996297e-01
   8.0973263e-01   5.8679900e-01
   7.6462066e-01   6.4448061e-01
   8.7139977e-01   4.9057359e-01
   6.0408276e-01   7.9692159e-01
   8.1566341e-01   5.7852675e-01
   6.3961819e-01   7.6869277e-01
   6.6597512e-01   7.4597395e-01
   5.3232392e-01   8.4654075e-01
   7.1348543e-01   7.0067006e-01
   8.0628736e-01   5.9152404e-01
   6.7670078e-01   7.3625814e-01
   8.6522946e-01   5.0137609e-01
   6.1354066e-01   7.8966313e-01
   7.3536669e-01   6.7766941e-01
   8.5309376e-01   5.2175764e-01
   7.4513559e-01   6.6691300e-01
   6.1697577e-01   7.8698215e-01
   6.0065565e-01   7.9950785e-01
   8.4535183e-01   5.3420997e-01
   5.4334127e-01   8.3951192e-01
   6.2404646e-01   7.8138724e-01
   5.4938101e-01   8.3557196e-01
   6.1887665e-01   7.8548818e-01


==> phase_scatter_ldv2-9.dat <==
   5.4175101e-01   7.1868341e-01
   7.3510870e-01   5.1924483e-01
   7.5304930e-01   4.9286585e-01
   5.3249083e-01   7.2557117e-01
   6.0484011e-01   6.6645963e-01
   7.6656155e-01   4.7157543e-01
   4.5913390e-01   7.7407755e-01
   7.4085955e-01   5.1100599e-01
   6.8188729e-01   5.8739230e-01
   5.5211329e-01   7.1075377e-01
   3.7994049e-01   8.1587084e-01
   7.4046547e-01   5.1157686e-01
   7.6966038e-01   4.6650070e-01
   6.2775959e-01   6.4491696e-01
   5.2783266e-01   7.2896686e-01
   7.2639136e-01   5.3137142e-01
   5.9653254e-01   6.7390573e-01
   4.7322291e-01   7.6554561e-01
   6.4693806e-01   6.2567655e-01
   7.9168069e-01   4.2806739e-01
   6.4085380e-01   6.3190696e-01
   5.8331199e-01   6.8538100e-01
   6.6707593e-01   6.0416033e-01
   7.3081944e-01   5.2526464e-01
   6.1037816e-01   6.6139134e-01
   5.2987903e-01   7.2748073e-01
   4.1454620e-01   7.9884382e-01
   7.9144887e-01   4.2849584e-01
   6.6487462e-01   6.0658201e-01
   6.2396568e-01   6.4858834e-01
   7.2584655e-01   5.3211539e-01
   6.8809000e-01   5.8011391e-01
   7.3035804e-01   5.2590602e-01
   8.7976293e-01   1.8978194e-01
   6.6004871e-01   6.1182980e-01
   6.2699277e-01   6.4566250e-01
   6.2089527e-01   6.5152825e-01
   4.4636207e-01   7.8151193e-01
   5.4606879e-01   7.1540819e-01
   7.1999119e-01   5.4001174e-01
   5.5760473e-01   7.0645380e-01
   4.1008683e-01   8.0114218e-01
   6.3085942e-01   6.4188503e-01
   5.9644301e-01   6.7398496e-01
   5.4214017e-01   7.1838989e-01
   5.4956726e-01   7.1272423e-01
   6.7424132e-01   5.9615321e-01
   5.8780576e-01   6.8153092e-01
   8.3061641e-01   3.4652038e-01
   7.3908461e-01   5.1356980e-01
   8.5336321e-01   2.8595669e-01
   7.3330880e-01   5.2178368e-01
   5.5122294e-01   7.1144450e-01
   5.7662643e-01   6.9101517e-01
   6.5271358e-01   6.1964908e-01
   3.1513664e-01   8.4302366e-01
   6.0969945e-01   6.6201706e-01
   6.7693658e-01   5.9309094e-01
   6.4501715e-01   6.2765666e-01
   6.3336164e-01   6.3941617e-01
   5.8148706e-01   6.8692998e-01
   4.8559872e-01   7.5775582e-01
   6.3062726e-01   6.4211312e-01
   7.9602497e-01   4.1993363e-01
   4.1788138e-01   7.9710423e-01
   6.2905383e-01   6.4365463e-01
   6.9979798e-01   5.6593532e-01
   6.9795242e-01   5.6820984e-01
   6.1000960e-01   6.6173128e-01
   5.5436991e-01   7.0899507e-01
   7.6838152e-01   4.6860414e-01
   7.2055664e-01   5.3925702e-01
   7.0130089e-01   5.6407186e-01
   6.4458492e-01   6.2810053e-01
   6.7563616e-01   5.9457193e-01
   6.8366145e-01   5.8532642e-01
   7.8218884e-01   4.4517481e-01
   3.6960118e-01   8.2060646e-01
   7.8275168e-01   4.4418444e-01
   3.1773680e-01   8.4204711e-01
   7.1206338e-01   5.5042324e-01
   7.2293293e-01   5.3606714e-01
   7.5063529e-01   4.9653466e-01
   6.7326661e-01   5.9725377e-01
   6.8060915e-01   5.8887281e-01
   8.2502862e-01   3.5962171e-01
   6.5763439e-01   6.1442413e-01
   6.6776650e-01   6.0339697e-01
   7.3366145e-01   5.2128770e-01
   7.9324077e-01   4.2516946e-01
   5.3447885e-01   7.2410797e-01
   6.0194701e-01   6.6907384e-01
   3.7895083e-01   8.1633098e-01
   5.1816480e-01   7.3587040e-01
   7.3770718e-01   5.1554643e-01
   6.6512460e-01   6.0630789e-01
   4.7995049e-01   7.6134586e-01
   5.5934179e-01   7.0507926e-01
   4.5209406e-01   7.7821010e-01
   7.2627208e-01   5.3153444e-01
   7.1316236e-01   5.4899858e-01
   7.3883883e-01   5.1392332e-01
   5.7826374e-01   6.8964559e-01
   6.1466742e-01   6.5740700e-01
   7.8459969e-01   4.4091193e-01
   7.8852483e-01   4.3385319e-01
   4.9468034e-01   7.5185861e-01
   6.1594134e-01   6.5621358e-01
   7.1007744e-01   5.5298285e-01
   6.8990141e-01   5.7795851e-01
   6.0272292e-01   6.6837495e-01
   6.6975294e-01   6.0119132e-01
   5.9383027e-01   6.7628811e-01
   5.6044062e-01   7.0420616e-01
   6.7546014e-01   5.9477188e-01
   7.7841994e-01   4.5173267e-01
   6.7197092e-01   5.9871119e-01
   7.1617339e-01   5.4506484e-01
   6.9478477e-01   5.7207878e-01
   6.9422325e-01   5.7276005e-01
   6.4202153e-01   6.3072051e-01
   7.1937349e-01   5.4083434e-01
   7.1705930e-01   5.4389885e-01
   7.1256096e-01   5.4977894e-01
   6.5728467e-01   6.1479823e-01
   7.0974509e-01   5.5340935e-01
   5.4645834e-01   7.1511068e-01
   6.5360980e-01   6.1870367e-01
   6.7928907e-01   5.9039509e-01
   7.2924171e-01   5.2745287e-01
   7.4156669e-01   5.0997925e-01
   4.2610614e-01   7.9273801e-01
   5.2172653e-01   7.3334946e-01
   5.7907620e-01   6.8896353e-01
   6.7904646e-01   5.9067411e-01
   8.0027405e-01   4.1177840e-01
   7.5075084e-01   4.9635993e-01
   6.6817878e-01   6.0294040e-01
   7.4632593e-01   5.0298867e-01
   7.3096477e-01   5.2506239e-01
   3.1828664e-01   8.4183942e-01
   6.0044585e-01   6.7042135e-01
   5.0450413e-01   7.4530234e-01
   5.3818229e-01   7.2135970e-01
   5.9412164e-01   6.7603215e-01
   6.0018479e-01   6.7065506e-01
   5.7209269e-01   6.9477331e-01
   5.0517005e-01   7.4485114e-01
   4.2116404e-01   7.9537466e-01
   7.2167210e-01   5.3776331e-01
   7.2860902e-01   5.2832650e-01
   6.2961563e-01   6.4310509e-01
   5.4496734e-01   7.1624758e-01
   8.2275231e-01   3.6479944e-01
   8.5132674e-01   2.9196367e-01
   7.9241815e-01   4.2670069e-01
   6.9631826e-01   5.7021126e-01
   6.2470761e-01   6.4787375e-01
   6.7883652e-01   5.9091537e-01
   6.9100372e-01   5.7664015e-01
   6.5945600e-01   6.1246860e-01
   7.9036816e-01   4.3048598e-01
   8.0762253e-01   3.9717231e-01
   7.7825802e-01   4.5201157e-01
   6.4883612e-01   6.2370802e-01
   7.3283022e-01   5.2245562e-01
   6.7127953e-01   5.9948627e-01
   4.7423781e-01   7.6491732e-01
   5.6509718e-01   7.0047496e-01
   5.2583345e-01   7.3041028e-01
   5.0927120e-01   7.4205313e-01
   6.1663514e-01   6.5556167e-01
   6.5437872e-01   6.1789036e-01
   7.4429369e-01   5.0599101e-01
   7.8704324e-01   4.3653515e-01
   6.1890655e-01   6.5341769e-01
   6.9542700e-01   5.7129790e-01
   7.3755123e-01   5.1576951e-01
   6.2578001e-01   6.4683798e-01
   6.5787533e-01   6.1416614e-01
   7.2656438e-01   5.3113482e-01
   6.3722916e-01   6.3556196e-01
   6.9152746e-01   5.7601196e-01
   5.4107189e-01   7.1919483e-01
   6.5501720e-01   6.1721347e-01
   4.8870631e-01   7.5575535e-01
   5.8605057e-01   6.8304080e-01
   7.0013077e-01   5.6552357e-01
   4.6108105e-01   7.7291931e-01
   4.7881210e-01   7.6206232e-01
   8.7596486e-01   2.0660483e-01
   5.0146033e-01   7.4735369e-01
   7.7530224e-01   4.5706283e-01
   6.8593618e-01   5.8265904e-01
   7.1086825e-01   5.5196588e-01
   8.2272349e-01   3.6486443e-01
   5.9721297e-01   6.7330281e-01
   7.8029477e-01   4.4848643e-01
   6.0518226e-01   6.6614895e-01
   6.4317155e-01   6.2954774e-01
   6.6556402e-01   6.0582550e-01
   5.5877453e-01   7.0552890e-01
   5.4126015e-01   7.1905316e-01
   6.3856191e-01   6.3422290e-01
   5.8823089e-01   6.8116402e-01
   6.3659803e-01   6.3619412e-01
   7.1468990e-01   5.4700854e-01
   5.9747774e-01   6.7306786e-01
   2.5857802e-01   8.6205418e-01
   6.1463100e-01   6.5744105e-01
   5.5333631e-01   7.0980203e-01
   7.2579709e-01   5.3218285e-01
   4.9037116e-01   7.5467617e-01
   5.3225129e-01   7.2574690e-01
   7.4620430e-01   5.0316910e-01
   5.5610443e-01   7.0763540e-01
   6.3762994e-01   6.3515987e-01
   4.6128288e-01   7.7279888e-01
   6.1075568e-01   6.6104273e-01
   8.0041934e-01   4.1149590e-01
   6.4845918e-01   6.2409991e-01
   7.6642044e-01   4.7180474e-01
   7.7439059e-01   4.5860572e-01
   8.1095901e-01   3.9031459e-01
   7.2406920e-01   5.3453138e-01
   8.7499755e-01   2.1066393e-01
   4.5554564e-01   7.7619467e-01
   5.6172878e-01   7.0317905e-01
   6.6985363e-01   6.0107912e-01
   7.6114201e-01   4.8027372e-01
   7.1618338e-01   5.4505171e-01
   7.3305943e-01   5.2213397e-01
   7.0197499e-01   5.6323274e-01
   6.6379433e-01   6.0776400e-01
   6.0929728e-01   6.6238721e-01
   5.9187156e-01   6.7800299e-01
   7.9162209e-01   4.2817575e-01
   7.5162413e-01   4.9503653e-01
   5.7580199e-01   6.9170230e-01
   7.7702983e-01   4.5411963e-01
   7.1878632e-01   5.4161446e-01
   5.1022414e-01   7.4139822e-01
   5.9785917e-01   6.7272908e-01
   6.5428481e-01   6.1798980e-01
   6.7539365e-01   5.9484739e-01
   7.1175856e-01   5.5081735e-01
   6.0578169e-01   6.6560390e-01
   5.8691154e-01   6.8230114e-01
   6.7162140e-01   5.9910324e-01
   5.0090497e-01   7.4772602e-01
   5.4570462e-01   7.1568601e-01
   7.7711699e-01   4.5397047e-01
   4.4575099e-01   7.8186063e-01
   6.5443625e-01   6.1782942e-01
   6.8149954e-01   5.8784213e-01
   6.8471408e-01   5.8409471e-01
   6.7517245e-01   5.9509845e-01
   7.5898345e-01   4.8367770e-01
   7.5461276e-01   4.9046874e-01
   7.4100334e-01   5.1079746e-01
   6.3277342e-01   6.3999828e-01
   6.8246579e-01   5.8672007e-01
   6.1112260e-01   6.6070354e-01
   6.8794005e-01   5.8029172e-01
   6.5001788e-01   6.2247631e-01
   5.8055439e-01   6.8771840e-01
   6.9410866e-01   5.7289891e-01
   6.0400877e-01   6.6721317e-01
   6.5989720e-01   6.1199320e-01
   7.7673555e-01   4.5462279e-01
   7.7870751e-01   4.5123676e-01
   6.4232081e-01   6.3041572e-01
   8.0691930e-01   3.9859910e-01
   8.0021183e-01   4.1189929e-01
   7.2806217e-01   5.2907984e-01
   5.5726579e-01   7.0672119e-01
   7.2440753e-01   5.3407278e-01
   6.0016800e-01   6.7067009e-01
   5.4010374e-01   7.1992219e-01
   6.1142476e-01   6.6042392e-01
   5.3945577e-01   7.2040785e-01
   5.9134786e-01   6.7845981e-01
   5.7885673e-01   6.8914794e-01
   5.9063136e-01   6.7908365e-01
   7.5024936e-01   4.9711758e-01
   4.7002745e-01   7.6751169e-01
   5.6289540e-01   7.0224552e-01
   7.1898135e-01   5.4135553e-01
   7.5387631e-01   4.9159995e-01
   8.4091042e-01   3.2073301e-01
   7.4321245e-01   5.0757783e-01
   6.8155629e-01   5.8777634e-01
   6.6197608e-01   6.0974393e-01
   7.2564377e-01   5.3239189e-01
   5.3215931e-01   7.2581435e-01
   7.4901438e-01   4.9897640e-01
   6.8492257e-01   5.8385022e-01
   6.7299438e-01   5.9756052e-01
   6.6595541e-01   6.0539523e-01
   7.8016742e-01   4.4870791e-01
   6.6705928e-01   6.0417871e-01
   7.9170568e-01   4.2802117e-01
   6.1253214e-01   6.5939698e-01
   5.6166953e-01   7.0322638e-01
   8.0152628e-01   4.0933559e-01
   7.8062810e-01   4.4790599e-01
   7.5763678e-01   4.8578442e-01
   7.8709706e-01   4.3643811e-01
   5.7007727e-01   6.9642796e-01
   6.8547366e-01   5.8320311e-01
   6.5795718e-01   6.1407846e-01
   5.7129317e-01   6.9543088e-01
   7.5240779e-01   4.9384462e-01
   7.2415037e-01   5.3442141e-01
   6.3342759e-01   6.3935083e-01
   7.8583336e-01   4.3870939e-01
   5.9273218e-01   6.7725074e-01
   4.9146634e-01   7.5396342e-01
   8.0851682e-01   3.9534865e-01
   5.9867099e-01   6.7200673e-01
   4.7180369e-01   7.6642108e-01
   5.9600817e-01   6.7436953e-01
   6.8640099e-01   5.8211140e-01
   7.8712973e-01   4.3637917e-01
   6.1619395e-01   6.5597638e-01
   7.2422947e-01   5.3431421e-01
   6.6018909e-01   6.1167832e-01
   6.9245301e-01   5.7489898e-01
   5.8438958e-01   6.8446243e-01
   7.6373777e-01   4.7613508e-01
   5.7346452e-01   6.9364144e-01
   5.4343239e-01   7.1741288e-01
   6.3164545e-01   6.4111155e-01
   5.4530705e-01   7.1598898e-01
   3.6878565e-01   8.2097329e-01
   5.4732476e-01   7.1444776e-01
   6.0960155e-01   6.6210721e-01
   5.7478894e-01   6.9254435e-01
   7.2761052e-01   5.2970079e-01
   6.8639325e-01   5.8212052e-01
   7.0654464e-01   5.5748962e-01
   5.9415293e-01   6.7600466e-01
   6.3543277e-01   6.3735798e-01
   6.0327852e-01   6.6787351e-01
   4.7471374e-01   7.6462204e-01
   7.8546277e-01   4.3937254e-01
   7.2035148e-01   5.3953104e-01
   8.1531567e-01   3.8113037e-01
   6.1930615e-01   6.5303897e-01
   5.7063063e-01   6.9597463e-01
   7.5619865e-01   4.8802009e-01
   7.6079083e-01   4.8082982e-01
   6.4520367e-01   6.2746492e-01
   8.2960115e-01   3.4894402e-01
   4.8939289e-01   7.5531093e-01
   6.5445197e-01   6.1781277e-01
   5.6611754e-01   6.9965058e-01
   6.5915993e-01   6.1278723e-01
   7.1701915e-01   5.4395177e-01
   6.4102927e-01   6.3172896e-01
   4.9214014e-01   7.5352378e-01
   7.5792973e-01   4.8532724e-01
   7.7245228e-01   4.6186304e-01
   5.5022944e-01   7.1221315e-01
   7.7503322e-01   4.5751886e-01
   6.8341000e-01   5.8561999e-01
   8.2412831e-01   3.6168014e-01
   6.3753547e-01   6.3525469e-01
   7.0683802e-01   5.5711759e-01
   5.4873971e-01   7.1336157e-01
   6.6814950e-01   6.0297283e-01
   5.6683702e-01   6.9906780e-01
   7.8227395e-01   4.4502525e-01
   6.0699999e-01   6.6449305e-01
   6.6237703e-01   6.0930835e-01
   5.6648921e-01   6.9934968e-01
   4.9029987e-01   7.5472249e-01
   7.8571666e-01   4.3891837e-01
   5.7196924e-01   6.9487495e-01
   6.0017008e-01   6.7066823e-01
   7.5571335e-01   4.8877125e-01
   5.3214364e-01   7.2582584e-01
   6.9958427e-01   5.6619947e-01
   5.4691792e-01   7.1475925e-01
   6.8316802e-01   5.8590226e-01
   7.7298607e-01   4.6096912e-01
   6.5193828e-01   6.2046473e-01
   4.7008561e-01   7.6747607e-01
   6.1668284e-01   6.5551680e-01
   5.1764200e-01   7.3623825e-01
   4.0240324e-01   8.0502896e-01
   6.6320456e-01   6.0840753e-01
   7.8449255e-01   4.4110253e-01
   6.1510783e-01   6.5699494e-01
   7.0187186e-01   5.6336124e-01
   4.8946119e-01   7.5526667e-01
   6.2286895e-01   6.4964165e-01
   7.8217410e-01   4.4520072e-01
   5.4030776e-01   7.1976908e-01
   6.1659612e-01   6.5559837e-01
   7.6679797e-01   4.7119091e-01
   6.6822144e-01   6.0289312e-01
   6.8986053e-01   5.7800731e-01
   7.4124427e-01   5.1044778e-01
   7.5100868e-01   4.9596972e-01
   7.3004333e-01   5.2634279e-01
   7.4413165e-01   5.0622928e-01
   7.9170828e-01   4.2801635e-01
   5.7986260e-01   6.8830179e-01
   6.4443358e-01   6.2825580e-01
   4.7002528e-01   7.6751302e-01
   7.0612491e-01   5.5802116e-01
   5.7472426e-01   6.9259803e-01
   7.1606958e-01   5.4520121e-01
   6.8649456e-01   5.8200105e-01
   6.6325146e-01   6.0835639e-01
   5.5627115e-01   7.0750435e-01
   7.0146384e-01   5.6386920e-01
   7.6047866e-01   4.8132339e-01
   5.8805971e-01   6.8131180e-01
   5.9659682e-01   6.7384882e-01
   6.6883181e-01   6.0221592e-01
   7.1056863e-01   5.5235153e-01
   5.1673780e-01   7.3687315e-01
   5.6736560e-01   6.9863887e-01
   6.2688257e-01   6.4576949e-01
   7.8091404e-01   4.4740726e-01
   3.4951416e-01   8.2936111e-01
   6.9758027e-01   5.6866666e-01
   7.8670263e-01   4.3714868e-01
   6.3389094e-01   6.3889144e-01
   7.6901064e-01   4.6757100e-01
   6.0767540e-01   6.6387545e-01
   3.7780311e-01   8.1686278e-01
   6.6640459e-01   6.0490075e-01
   7.7173127e-01   4.6306679e-01
   6.8245235e-01   5.8673571e-01
   6.0669589e-01   6.6477071e-01
   4.2515171e-01   7.9325029e-01
   5.5065993e-01   7.1188036e-01
   5.6506460e-01   7.0050124e-01
   6.8703645e-01   5.8136127e-01
   4.7146467e-01   7.6662968e-01
   7.4195119e-01   5.0941969e-01
   6.8922096e-01   5.7876979e-01
   5.8535467e-01   6.8363726e-01
   6.6911263e-01   6.0190388e-01
   6.5511517e-01   6.1710948e-01
   6.0086833e-01   6.7004272e-01
   5.8020296e-01   6.8801491e-01
   7.6615341e-01   4.7223824e-01
   6.3971530e-01   6.3305950e-01
   5.0662347e-01   7.4386333e-01
   4.5510929e-01   7.7645060e-01
   6.8833256e-01   5.7982609e-01
   5.7756414e-01   6.9023160e-01
   4.7526784e-01   7.6427775e-01
   2.4381513e-01   8.6634530e-01
   5.7522832e-01   6.9217944e-01
   7.5418174e-01   4.9113124e-01
   6.8212562e-01   5.8711552e-01
   3.4097855e-01   8.3290673e-01
   6.7698952e-01   5.9303051e-01
   6.4710622e-01   6.2550263e-01
   6.8980173e-01   5.7807748e-01
   5.9792245e-01   6.7267284e-01
   7.5497178e-01   4.8991592e-01
   7.6805457e-01   4.6913983e-01
   4.7305871e-01   7.6564708e-01
   7.5284523e-01   4.9317752e-01
   3.0958380e-01   8.4507862e-01
   6.0256009e-01   6.6852176e-01
   6.1564878e-01   6.5648807e-01
   5.5647724e-01   7.0734227e-01
   6.2839274e-01   6.4430005e-01
   6.1453793e-01   6.5752805e-01
   7.7897247e-01   4.5077920e-01
   6.8851211e-01   5.7961286e-01
   2.6941714e-01   8.5872836e-01
   5.8263131e-01   6.8595973e-01
   4.8734289e-01   7.5663526e-01
   7.3414274e-01   5.2060967e-01
   7.4051340e-01   5.1150748e-01
   7.9347540e-01   4.2473143e-01
   4.9037043e-01   7.5467665e-01
   6.6055761e-01   6.1128033e-01
   6.2253668e-01   6.4996007e-01
   5.0356218e-01   7.4593909e-01
   7.9739413e-01   4.1732793e-01
   3.8676819e-01   8.1265637e-01
   6.2966279e-01   6.4305892e-01
   6.3768684e-01   6.3510275e-01
   7.2319414e-01   5.3571469e-01
   7.4573411e-01   5.0386570e-01
   7.8199709e-01   4.4551155e-01
   6.8010237e-01   5.8945803e-01
   6.5911233e-01   6.1283843e-01
   7.9131081e-01   4.2875075e-01
   4.5807301e-01   7.7470583e-01
   6.2549675e-01   6.4711190e-01
   7.6828490e-01   4.6876254e-01
   7.5789473e-01   4.8538190e-01
   6.5806849e-01   6.1395917e-01
   5.8725319e-01   6.8200711e-01
   6.9490826e-01   5.7192877e-01
   6.9699821e-01   5.6937992e-01
   5.1807167e-01   7.3593596e-01
   5.7531477e-01   6.9210759e-01
   6.6967937e-01   6.0127327e-01
   6.3819653e-01   6.3459056e-01
   4.8915292e-01   7.5546636e-01
   4.3650800e-01   7.8705830e-01
   6.9616502e-01   5.7039834e-01
   5.0515286e-01   7.4486280e-01
   5.5370559e-01   7.0951400e-01
   7.9070833e-01   4.2986084e-01
   5.8994385e-01   6.7968099e-01
   6.3890300e-01   6.3387929e-01
   7.1525730e-01   5.4626642e-01
   3.7486608e-01   8.1821478e-01
   5.7662567e-01   6.9101580e-01
   6.9445545e-01   5.7247849e-01
   6.8497205e-01   5.8379216e-01
   5.6943666e-01   6.9695186e-01
   6.8613146e-01   5.8242907e-01
   6.8944659e-01   5.7850100e-01
   7.6617378e-01   4.7220519e-01
   6.7187272e-01   5.9882138e-01
   8.5646314e-01   2.7653372e-01
   7.5894762e-01   4.8373393e-01
   7.5013772e-01   4.9728604e-01
   7.4909750e-01   4.9885161e-01
   6.1145607e-01   6.6039494e-01
   7.5207257e-01   4.9435498e-01
   7.2980829e-01   5.2666864e-01
   6.1376558e-01   6.5824905e-01
   7.0423417e-01   5.6040542e-01
   5.2674896e-01   7.2975032e-01
   5.6685530e-01   6.9905298e-01
   6.5881397e-01   6.1315916e-01
   7.0647293e-01   5.5758049e-01
   6.2125935e-01   6.5118110e-01
   4.2976462e-01   7.9076063e-01
   6.0116838e-01   6.6977353e-01
   6.5455164e-01   6.1770717e-01
   7.9694655e-01   4.1818200e-01
   7.6700980e-01   4.7084601e-01
   7.7899139e-01   4.5074650e-01
   7.9583260e-01   4.2029807e-01
   5.7266013e-01   6.9430568e-01
   7.7181068e-01   4.6293441e-01
   7.9539313e-01   4.2112915e-01
   6.9395628e-01   5.7308349e-01
   6.3284132e-01   6.3993114e-01
   7.7231413e-01   4.6209403e-01
   4.6881878e-01   7.6825058e-01
   5.8370387e-01   6.8504729e-01
   6.1892425e-01   6.5340093e-01
   6.7477192e-01   5.9555256e-01
   6.1665611e-01   6.5554195e-01
   7.1724657e-01   5.4365188e-01
   7.1887209e-01   5.4150062e-01
   2.9504564e-01   8.5026353e-01
   5.3265929e-01   7.2544750e-01
   7.7991123e-01   4.4915307e-01
   7.6147849e-01   4.7974005e-01
   8.9199215e-01   1.1979151e-01
   5.3644339e-01   7.2265378e-01
   6.7327433e-01   5.9724508e-01
   6.4158516e-01   6.3116438e-01
   5.6219297e-01   7.0280798e-01
   6.8677083e-01   5.8167502e-01
   7.9626124e-01   4.1948545e-01
   7.0005503e-01   5.6561732e-01
   7.9647439e-01   4.1908060e-01
   4.1829993e-01   7.9688466e-01
   6.4108915e-01   6.3166819e-01
   7.8952782e-01   4.3202526e-01
   7.2962674e-01   5.2692013e-01
   6.0403102e-01   6.6719302e-01
   6.2670270e-01   6.4594406e-01
   7.4944020e-01   4.9833662e-01
   7.4401264e-01   5.0640418e-01
   5.1943258e-01   7.3497605e-01
   8.0654309e-01   3.9935979e-01
   4.8003343e-01   7.6129357e-01
   6.6054128e-01   6.1129798e-01
   7.5400030e-01   4.9140975e-01
   6.4604926e-01   6.2659425e-01
   6.1784785e-01   6.5441885e-01
   5.4681822e-01   7.1483553e-01
   6.0559367e-01   6.6577497e-01
   7.7510244e-01   4.5740158e-01
   5.4709277e-01   7.1462543e-01
   6.8367231e-01   5.8531374e-01
   6.2594941e-01   6.4667406e-01
   6.9237840e-01   5.7498882e-01
   7.3533200e-01   5.1892856e-01
   8.1772743e-01   3.7592800e-01
   5.2062714e-01   7.3413036e-01
   6.3239358e-01   6.4037361e-01
   8.5454439e-01   2.8240730e-01
   7.8285362e-01   4.4400474e-01
   6.7652523e-01   5.9356012e-01
   7.6798692e-01   4.6925057e-01
   5.8544901e-01   6.8355648e-01
   7.3033653e-01   5.2593588e-01
   5.7596946e-01   6.9156285e-01
   7.3434571e-01   5.2032333e-01
   5.1815107e-01   7.3588006e-01
   5.5324422e-01   7.0987382e-01
   7.3638024e-01   5.1743999e-01
   6.3646156e-01   6.3633063e-01
   4.7978455e-01   7.6145045e-01
   5.7581973e-01   6.9168753e-01
   7.3451414e-01   5.2008556e-01
   8.0063591e-01   4.1107437e-01
   7.2760907e-01   5.2970278e-01
   5.8910666e-01   6.8040675e-01
   4.5486518e-01   7.7659363e-01
   5.6462543e-01   7.0085528e-01
   6.2545254e-01   6.4715463e-01
   6.7668007e-01   5.9338358e-01
   4.0818148e-01   8.0211463e-01
   5.5764291e-01   7.0642366e-01
   5.2877711e-01   7.2828207e-01
   6.2650429e-01   6.4613650e-01
   7.1119045e-01   5.5155068e-01
   6.9957347e-01   5.6621282e-01
   6.2463239e-01   6.4794627e-01
   5.2951363e-01   7.2774674e-01
   8.0448731e-01   4.0348503e-01
   3.3135547e-01   8.3678166e-01
   6.6659527e-01   6.0469062e-01
   4.3588808e-01   7.8740179e-01
   6.5005900e-01   6.2243336e-01
   5.7955141e-01   6.8856385e-01
   8.0590733e-01   4.0064121e-01
   4.6682712e-01   7.6946244e-01
   5.4772993e-01   7.1413719e-01
   2.8290727e-01   8.5437900e-01
   8.5803691e-01   2.7161124e-01
   8.2877754e-01   3.5089570e-01
   6.4265775e-01   6.3007223e-01
   7.3827933e-01   5.1472676e-01
   7.4012618e-01   5.1206761e-01
   7.6173127e-01   4.7933857e-01
   5.7914406e-01   6.8890649e-01
   7.0591849e-01   5.5828226e-01
   6.0237020e-01   6.6869286e-01
   6.2555001e-01   6.4706042e-01
   6.7278451e-01   5.9779679e-01
   7.8841901e-01   4.3404547e-01
   8.4901838e-01   2.9860976e-01
   6.9926846e-01   5.6658947e-01
   8.5466881e-01   2.8203054e-01
   7.4656379e-01   5.0263556e-01
   6.5314282e-01   6.1919662e-01
   6.3754179e-01   6.3524835e-01
   5.7228711e-01   6.9461318e-01
   5.3768255e-01   7.2173227e-01
   4.8906425e-01   7.5552376e-01
   5.1407447e-01   7.3873367e-01
   8.1465558e-01   3.8253927e-01
   6.7944637e-01   5.9021405e-01
   7.5098725e-01   4.9600217e-01
   5.2558182e-01   7.3059137e-01
   6.6173749e-01   6.1000286e-01
   5.3956879e-01   7.2032320e-01
   7.8582720e-01   4.3872043e-01
   6.2239585e-01   6.5009492e-01
   5.6211953e-01   7.0286672e-01
   6.4830904e-01   6.2425587e-01
   6.2219624e-01   6.5028596e-01
   6.7114047e-01   5.9964195e-01
   8.0266293e-01   4.0710223e-01
   6.2566945e-01   6.4694492e-01
   7.1818512e-01   5.4241141e-01
   5.2356011e-01   7.3204154e-01
   4.1012400e-01   8.0112315e-01
   6.8550829e-01   5.8316240e-01
   4.9492554e-01   7.5169722e-01
   4.2257772e-01   7.9462449e-01
   5.6325137e-01   7.0196004e-01
   6.5367354e-01   6.1863632e-01
   5.0383664e-01   7.4575374e-01
   6.9217416e-01   5.7523468e-01
   5.8667209e-01   6.8250704e-01
   7.5917381e-01   4.8337887e-01
   6.5087932e-01   6.2157550e-01
   5.5316136e-01   7.0993838e-01
   6.6303013e-01   6.0859761e-01
   7.1762143e-01   5.4315696e-01
   5.4412515e-01   7.1688759e-01
   6.9622430e-01   5.7032598e-01
   7.7852053e-01   4.5155928e-01
   7.5466018e-01   4.9039577e-01
   6.3139747e-01   6.4135578e-01
   6.7333672e-01   5.9717473e-01
   6.8292945e-01   5.8618032e-01
   7.0887553e-01   5.5452275e-01
   6.0197686e-01   6.6904698e-01
   7.3046168e-01   5.2576205e-01
   8.0399059e-01   4.0447389e-01
   6.3962230e-01   6.3315347e-01
   6.3108520e-01   6.4166305e-01
   6.8885219e-01   5.7920866e-01
   5.8956852e-01   6.8000659e-01
   5.5238680e-01   7.1054122e-01
   6.6783986e-01   6.0331578e-01
   5.9528929e-01   6.7500420e-01
   6.4805106e-01   6.2452367e-01
   6.4748141e-01   6.2511425e-01
   7.4797893e-01   5.0052724e-01
   4.9977085e-01   7.4848453e-01
   6.2688197e-01   6.4577008e-01
   6.9989111e-01   5.6582014e-01
   5.1221337e-01   7.4002531e-01
   5.2905229e-01   7.2808219e-01
   6.7196719e-01   5.9871537e-01
   6.9693933e-01   5.6945199e-01
   7.0806962e-01   5.5555145e-01
   8.4548975e-01   3.0845920e-01
   7.5023291e-01   4.9714242e-01
   6.0038162e-01   6.7047887e-01
   5.5157496e-01   7.1117162e-01
   6.7776741e-01   5.9214132e-01
   7.0585857e-01   5.5835801e-01
   7.8812430e-01   4.3458036e-01
   7.6565679e-01   4.7304301e-01
   6.9138164e-01   5.7618697e-01
   8.3118292e-01   3.4515931e-01
   7.3928843e-01   5.1327636e-01
   7.5783221e-01   4.8547950e-01
   7.1251123e-01   5.4984338e-01
   7.1644422e-01   5.4470881e-01
   6.0932607e-01   6.6236073e-01
   7.4449032e-01   5.0570166e-01
   7.9703809e-01   4.1800751e-01
   8.1563641e-01   3.8044348e-01
   6.3379780e-01   6.3898384e-01
   5.9210988e-01   6.7779487e-01
   6.5732702e-01   6.1475295e-01
   5.4699012e-01   7.1470400e-01
   3.6471680e-01   8.2278895e-01
   7.8298501e-01   4.4377299e-01
   7.6294553e-01   4.7740352e-01
   4.8249898e-01   7.5973333e-01
   6.1592935e-01   6.5622483e-01
   7.9328056e-01   4.2509524e-01
   5.1041153e-01   7.4126923e-01
   6.4623775e-01   6.2639985e-01
   5.9915882e-01   6.7157182e-01
   6.1927389e-01   6.5306956e-01
   6.7797602e-01   5.9190246e-01
   6.3177356e-01   6.4098531e-01
   8.0392651e-01   4.0460125e-01
   7.2414568e-01   5.3442777e-01
   7.9841994e-01   4.1536201e-01
   5.6645112e-01   6.9938053e-01
   8.5898420e-01   2.6860035e-01
   7.1792859e-01   5.4275090e-01
   3.7023707e-01   8.2031976e-01
   5.7324535e-01   6.9382258e-01
   5.3503778e-01   7.2369508e-01
   5.0513576e-01   7.4487440e-01
   5.4754910e-01   7.1427584e-01
   7.1697123e-01   5.4401494e-01
   7.2332397e-01   5.3553938e-01
   5.7512294e-01   6.9226700e-01
   4.8685700e-01   7.5694799e-01
   4.9149801e-01   7.5394277e-01
   4.6734623e-01   7.6914726e-01
   6.3771844e-01   6.3507101e-01
   5.7406750e-01   6.9314249e-01
   5.0919906e-01   7.4210264e-01
   6.6804667e-01   6.0308676e-01
   5.5135785e-01   7.1133994e-01
   6.8768605e-01   5.8059272e-01
   5.4057358e-01   7.1956946e-01
   5.9357612e-01   6.7651119e-01
   4.5720398e-01   7.7521902e-01
   7.4985282e-01   4.9771553e-01
   6.0278061e-01   6.6832293e-01
   5.3960232e-01   7.2029809e-01
   5.6087343e-01   7.0386149e-01
   6.4265243e-01   6.3007765e-01
   6.9208989e-01   5.7533607e-01
   7.0476484e-01   5.5973791e-01
   3.0325547e-01   8.4737012e-01
   6.5768159e-01   6.1437360e-01
   4.8386546e-01   7.5886377e-01
   7.2408029e-01   5.3451636e-01
   6.2624270e-01   6.4639003e-01
   6.8238717e-01   5.8681151e-01
   7.1303743e-01   5.4916083e-01
   5.7973843e-01   6.8840639e-01
   6.0767906e-01   6.6387210e-01
   7.5214388e-01   4.9424648e-01
   6.1751512e-01   6.5473283e-01
   5.6688336e-01   6.9903023e-01
   6.7981240e-01   5.8979242e-01
   5.1411648e-01   7.3870443e-01
   6.4032330e-01   6.3244452e-01
   5.4873940e-01   7.1336181e-01
   7.7279923e-01   4.6128228e-01
   5.9539152e-01   6.7491402e-01
   5.1362040e-01   7.3904945e-01
   6.8543331e-01   5.8325053e-01
   7.6665723e-01   4.7141987e-01
   3.4165099e-01   8.3263113e-01
   6.6749263e-01   6.0369992e-01
   6.3776020e-01   6.3502907e-01
   7.8240710e-01   4.4479111e-01
   7.7905128e-01   4.5064298e-01
   6.5135507e-01   6.2107694e-01
   7.4700880e-01   5.0197396e-01
   5.4929983e-01   7.1293036e-01
   5.4412125e-01   7.1689055e-01
   7.4549316e-01   5.0422213e-01
   7.7991990e-01   4.4913801e-01
   6.3037838e-01   6.4235745e-01
   4.6441530e-01   7.7092051e-01
   6.2001861e-01   6.5236257e-01
   7.9504404e-01   4.2178782e-01
   5.5068017e-01   7.1186470e-01
   6.6625753e-01   6.0506273e-01
   7.6016724e-01   4.8181508e-01
   5.5746628e-01   7.0656305e-01
   5.7272744e-01   6.9425015e-01
   6.3938398e-01   6.3339413e-01
   5.5261706e-01   7.1036215e-01
   7.5858887e-01   4.8429633e-01
   5.1238897e-01   7.3990374e-01
   4.8410339e-01   7.5871201e-01
   7.7548881e-01   4.5674622e-01
   6.3355672e-01   6.3922287e-01
   7.2841087e-01   5.2859967e-01
   7.1919865e-01   5.4106681e-01
   4.5878102e-01   7.7428675e-01
   5.8383637e-01   6.8493437e-01
   7.1955967e-01   5.4058661e-01
   7.6875725e-01   4.6798750e-01
   5.8941484e-01   6.8013980e-01
   4.7153783e-01   7.6658468e-01
   5.2874794e-01   7.2830325e-01
   3.7586014e-01   8.1775862e-01
   4.6512447e-01   7.7049285e-01
   5.1771511e-01   7.3618684e-01
   7.8396156e-01   4.4204556e-01
   6.3635556e-01   6.3643664e-01
   6.3904318e-01   6.3373797e-01
   5.0712684e-01   7.4352026e-01
   5.3500554e-01   7.2371892e-01
   7.9682692e-01   4.1840992e-01
   6.0308899e-01   6.6804467e-01
   6.1493971e-01   6.5715230e-01
   7.0835456e-01   5.5518809e-01
   7.5066146e-01   4.9649509e-01
   7.4907883e-01   4.9887965e-01
   6.7720823e-01   5.9278074e-01
   6.7420101e-01   5.9619879e-01
   6.9048132e-01   5.7726558e-01
   5.2366599e-01   7.3196580e-01
   7.3607579e-01   5.1787299e-01
   5.9442773e-01   6.7576303e-01
   4.7815862e-01   7.6247251e-01
   5.2921185e-01   7.2796622e-01
   6.6923243e-01   6.0177068e-01
   8.3581929e-01   3.3377554e-01
   6.8354482e-01   5.8546262e-01
   5.3185010e-01   7.2604096e-01
   7.5894748e-01   4.8373415e-01
   3.9560333e-01   8.0839223e-01
   7.0443021e-01   5.6015897e-01
   7.1296443e-01   5.4925560e-01
   6.7603336e-01   5.9412027e-01
   7.5989313e-01   4.8224727e-01
   6.2328557e-01   6.4924194e-01
   6.9235699e-01   5.7501460e-01
   5.0176260e-01   7.4715079e-01
   6.9953312e-01   5.6626267e-01
   6.6810168e-01   6.0302582e-01
   7.1050836e-01   5.5242906e-01
   5.3818245e-01   7.2135959e-01
   6.1199807e-01   6.5989269e-01
   6.4942009e-01   6.2309995e-01
   6.0680906e-01   6.6466741e-01
   5.2295086e-01   7.3247689e-01
   6.1389093e-01   6.5813215e-01
   5.7086595e-01   6.9578162e-01
   4.6656906e-01   7.6961894e-01
   7.0007701e-01   5.6559011e-01
   5.3143980e-01   7.2634134e-01
   5.1679340e-01   7.3683416e-01
   5.9637718e-01   6.7404322e-01
   7.1235533e-01   5.5004535e-01
   4.9324759e-01   7.5279932e-01
   5.7200525e-01   6.9484530e-01
   6.6193837e-01   6.0978487e-01
   6.0583823e-01   6.6555243e-01
   5.3713302e-01   7.2214134e-01
   6.2913458e-01   6.4357570e-01
   6.8117346e-01   5.8821995e-01
   7.7979409e-01   4.4935640e-01
   6.5513371e-01   6.1708980e-01
   5.7134860e-01   6.9538534e-01
   5.7106509e-01   6.9561819e-01
   8.2250809e-01   3.6534976e-01
   5.9785211e-01   6.7273535e-01
   4.6314701e-01   7.7168313e-01
   4.5668180e-01   7.7552675e-01
   7.1094512e-01   5.5186686e-01
   8.4080598e-01   3.2100670e-01
   4.2209395e-01   7.9488156e-01
   7.3541452e-01   5.1881160e-01
   6.2175591e-01   6.5070699e-01
   5.8396121e-01   6.8482794e-01
   7.0323478e-01   5.6165901e-01
   7.6016717e-01   4.8181519e-01
   4.4672926e-01   7.8130210e-01
   4.3483419e-01   7.8798428e-01
   7.1395556e-01   5.4796666e-01
   6.6931903e-01   6.0167436e-01
   5.7887320e-01   6.8913411e-01
   7.6317971e-01   4.7702906e-01
   8.2123674e-01   3.6819860e-01
   7.3748353e-01   5.1586630e-01
   7.1278314e-01   5.4949085e-01
   7.1944711e-01   5.4073640e-01
   6.9697599e-01   5.6940713e-01
   5.3459314e-01   7.2402360e-01
   5.2348646e-01   7.3209421e-01
   6.5594446e-01   6.1622793e-01
   6.9754726e-01   5.6870715e-01
   7.4325040e-01   5.0752226e-01
   8.3157150e-01   3.4422208e-01
   7.5073193e-01   4.9638853e-01
   6.3197855e-01   6.4078320e-01
   3.8773900e-01   8.1219361e-01
   3.7832681e-01   8.1662037e-01
   5.1577763e-01   7.3754555e-01
   5.9976032e-01   6.7103469e-01
   7.2190276e-01   5.3745363e-01
   8.1973797e-01   3.7152343e-01
   8.0057691e-01   4.1118927e-01
   3.6718075e-01   8.2169234e-01
   5.9564528e-01   6.7469008e-01
   5.5016931e-01   7.1225960e-01
   6.9122823e-01   5.7637100e-01
   5.0894490e-01   7.4227696e-01
   7.6801704e-01   4.6920127e-01
   5.0651187e-01   7.4393933e-01
   7.9459915e-01   4.2262536e-01
   8.0169576e-01   4.0900356e-01
   6.3474801e-01   6.3803994e-01
   5.8861338e-01   6.8083352e-01
   5.0817398e-01   7.4280496e-01
   5.4905467e-01   7.1311918e-01
   5.2685331e-01   7.2967499e-01
   6.3099083e-01   6.4175585e-01
   4.0166567e-01   8.0539722e-01
   4.6533953e-01   7.7036298e-01
   6.5740828e-01   6.1466605e-01
   7.1658409e-01   5.4452479e-01
   6.0818190e-01   6.6341147e-01
   7.0691422e-01   5.5702090e-01
   4.6142971e-01   7.7271121e-01
   5.7149244e-01   6.9526714e-01
   5.6336755e-01   7.0186680e-01
   6.3396960e-01   6.3881339e-01
   7.0333796e-01   5.6152980e-01
   3.6141428e-01   8.2424494e-01
   6.8169019e-01   5.8762104e-01
   5.9413389e-01   6.7602139e-01
   5.5374452e-01   7.0948362e-01
   6.7906387e-01   5.9065410e-01
   6.0636910e-01   6.6506880e-01
   6.1921445e-01   6.5312592e-01
   6.4482543e-01   6.2785362e-01
   6.4859787e-01   6.2395577e-01
   6.3278725e-01   6.3998461e-01
   7.1709382e-01   5.4385334e-01
   5.9597838e-01   6.7439586e-01
   8.3950103e-01   3.2440411e-01
   6.5858655e-01   6.1340342e-01
   5.5490692e-01   7.0857485e-01
   7.3357185e-01   5.2141379e-01
   6.6875845e-01   6.0229738e-01
   4.4089155e-01   7.8461114e-01
   5.1071961e-01   7.4105700e-01
   7.0513618e-01   5.5927002e-01
   6.7771236e-01   5.9220433e-01
   6.4748542e-01   6.2511010e-01
   6.7768524e-01   5.9223536e-01
   6.7609522e-01   5.9404987e-01
   6.9117674e-01   5.7643275e-01
   6.5102693e-01   6.2142090e-01
   4.8628165e-01   7.5731774e-01
   6.9773721e-01   5.6847408e-01
   5.5683748e-01   7.0705871e-01
   5.9489681e-01   6.7535012e-01
   6.5972066e-01   6.1218351e-01
   5.9439399e-01   6.7579271e-01
   7.3366719e-01   5.2127963e-01
   5.9580045e-01   6.7455306e-01
   6.9824852e-01   5.6784593e-01
   4.9140396e-01   7.5400408e-01
   6.4760171e-01   6.2498962e-01
   4.7373136e-01   7.6523108e-01
   7.2201117e-01   5.3730799e-01
   7.7219698e-01   4.6228976e-01
   6.2978487e-01   6.4293936e-01
   6.2919408e-01   6.4351753e-01
   4.5857664e-01   7.7440782e-01
   5.1947740e-01   7.3494437e-01
   4.2869475e-01   7.9134115e-01
   3.7262141e-01   8.1923946e-01
   6.5311955e-01   6.1922117e-01
   8.0090197e-01   4.1055576e-01
   5.1762155e-01   7.3625263e-01
   7.6451471e-01   4.7488657e-01
   3.5107310e-01   8.2870241e-01
   6.2483427e-01   6.4775160e-01
   6.9117845e-01   5.7643070e-01
   6.4477299e-01   6.2790747e-01
   6.5349741e-01   6.1882237e-01
   7.8555807e-01   4.3920213e-01
   5.5204313e-01   7.1080826e-01
   5.5322525e-01   7.0988860e-01
   6.1567761e-01   6.5646103e-01
   5.1739594e-01   7.3641119e-01
   6.8292476e-01   5.8618578e-01
   6.4289998e-01   6.2982506e-01
   4.1658916e-01   7.9778034e-01
   6.5214574e-01   6.2024668e-01
   7.5203241e-01   4.9441607e-01
   6.1198792e-01   6.5990210e-01
   6.4994467e-01   6.2255275e-01
   7.2485518e-01   5.3346506e-01
   6.9469903e-01   5.7218289e-01
   7.3318293e-01   5.2196053e-01
   5.6806098e-01   6.9807358e-01
   6.2183365e-01   6.5063270e-01
   6.3645657e-01   6.3633563e-01
   5.7864723e-01   6.8932386e-01
   5.9837005e-01   6.7227471e-01
   7.5773329e-01   4.8563387e-01
   7.4670831e-01   5.0242085e-01
   8.6444524e-01   2.5046842e-01
   6.9476256e-01   5.7210575e-01
   6.3758159e-01   6.3520840e-01
   7.9377593e-01   4.2416952e-01
   7.7295773e-01   4.6101664e-01
   6.6023529e-01   6.1162845e-01
   7.1047012e-01   5.5247824e-01
   7.6243698e-01   4.7821527e-01
   5.3649686e-01   7.2261409e-01
   4.1645072e-01   7.9785262e-01
   5.8141241e-01   6.8699317e-01
   7.5309442e-01   4.9279690e-01
   5.7347473e-01   6.9363300e-01
   6.3418166e-01   6.3860287e-01
   7.4231339e-01   5.0889177e-01
   8.0868743e-01   3.9499955e-01
   7.6695026e-01   4.7094299e-01
   7.1080457e-01   5.5204788e-01
   6.4620484e-01   6.2643380e-01
   7.5315249e-01   4.9270816e-01
   7.9597400e-01   4.2003023e-01
   7.4303080e-01   5.0784370e-01
   7.9602281e-01   4.1993771e-01
   7.2327157e-01   5.3561015e-01
   6.4832661e-01   6.2423762e-01
   7.4393458e-01   5.0651884e-01
   7.2570645e-01   5.3230645e-01
   7.6442017e-01   4.7503873e-01
   7.3549944e-01   5.1869121e-01
   6.3179927e-01   6.4095997e-01
   6.0537755e-01   6.6597149e-01
   7.4478876e-01   5.0526201e-01
   7.2512876e-01   5.3309313e-01
   7.1953255e-01   5.4062270e-01
   3.2117964e-01   8.4073994e-01
   6.8916857e-01   5.7883217e-01
   7.4938707e-01   4.9841651e-01
   5.5436354e-01   7.0900005e-01
   6.5911742e-01   6.1283295e-01
   7.0042597e-01   5.6515790e-01
   6.7410999e-01   5.9630170e-01
   6.6243271e-01   6.0924782e-01
   5.9535252e-01   6.7494843e-01
   2.9735828e-01   8.4945751e-01
   7.2779488e-01   5.2944746e-01
   7.2672852e-01   5.3091022e-01
   7.4190184e-01   5.0949158e-01
   7.9747117e-01   4.1718069e-01
   5.7809675e-01   6.8978558e-01
   7.0845768e-01   5.5505649e-01
   7.4732227e-01   5.0150715e-01
   6.1269548e-01   6.5924521e-01
   6.2533979e-01   6.4726359e-01
   5.7584438e-01   6.9166701e-01
   7.0350223e-01   5.6132399e-01
   6.7741140e-01   5.9254856e-01
   7.8100148e-01   4.4725462e-01
   5.4291395e-01   7.1780530e-01
   6.7853732e-01   5.9125891e-01
   6.5627695e-01   6.1587382e-01
   6.7927811e-01   5.9040770e-01
   5.5803298e-01   7.0611556e-01
   8.2688463e-01   3.5533339e-01
   7.9312113e-01   4.2539262e-01
   7.0010283e-01   5.6555815e-01
   6.7806806e-01   5.9179701e-01
   4.9204247e-01   7.5358756e-01
   6.7256916e-01   5.9803907e-01
   5.2722434e-01   7.2940695e-01
   8.0536623e-01   4.0172781e-01
   6.4842829e-01   6.2413200e-01
   6.6745151e-01   6.0374538e-01
   5.9194063e-01   6.7794269e-01
   6.7180805e-01   5.9889394e-01
   6.2907592e-01   6.4363303e-01
   8.2503658e-01   3.5960346e-01
   6.5632129e-01   6.1582657e-01
   7.6451889e-01   4.7487985e-01
   6.6435012e-01   6.0715642e-01
   7.5304340e-01   4.9287486e-01
   6.3983813e-01   6.3293536e-01
   5.9106935e-01   6.7870245e-01
   6.4545503e-01   6.2720635e-01
   7.6221430e-01   4.7857012e-01
   5.6995922e-01   6.9652458e-01
   6.4648138e-01   6.2614840e-01
   5.6188568e-01   7.0305368e-01
   6.8639170e-01   5.8212235e-01
   4.7040005e-01   7.6728339e-01
   6.2991186e-01   6.4281494e-01
   7.1269832e-01   5.4960085e-01
   5.2624215e-01   7.3011588e-01
   5.7995171e-01   6.8822672e-01
   5.3533560e-01   7.2347481e-01
   5.2581822e-01   7.3042125e-01
   6.0103502e-01   6.6989321e-01
   6.2424964e-01   6.4831504e-01
   6.8288488e-01   5.8623224e-01
   5.9639218e-01   6.7402995e-01
   7.6396321e-01   4.7577328e-01
   7.2637338e-01   5.3139600e-01
   7.3013814e-01   5.2621127e-01
   6.4271295e-01   6.3001592e-01
   5.3976919e-01   7.2017305e-01
   7.0386911e-01   5.6086387e-01
   5.9408364e-01   6.7606555e-01
   8.0595348e-01   4.0054837e-01
   7.9515793e-01   4.2157308e-01
   4.8422808e-01   7.5863243e-01
   2.4193230e-01   8.6687298e-01
   5.8807188e-01   6.8130130e-01
   7.0070382e-01   5.6481338e-01
   7.5072902e-01   4.9639293e-01
   7.5452479e-01   4.9060406e-01
   7.9509130e-01   4.2169874e-01
   6.8821367e-01   5.7996720e-01
   8.1723784e-01   3.7699112e-01
   6.3547680e-01   6.3731408e-01
   6.1752960e-01   6.5471917e-01
   5.9535886e-01   6.7494283e-01
   5.9812231e-01   6.7249513e-01
   4.9482115e-01   7.5176594e-01
   8.1123933e-01   3.8973165e-01
   5.6238671e-01   7.0265297e-01
   6.7779067e-01   5.9211469e-01
   6.9729202e-01   5.6902007e-01
   7.1728028e-01   5.4360739e-01
   6.8764409e-01   5.8064241e-01
   3.7230427e-01   8.1938363e-01
   7.0847801e-01   5.5503055e-01
   6.8247716e-01   5.8670685e-01
   6.3422547e-01   6.3855936e-01
   6.3107591e-01   6.4167219e-01
   4.2793764e-01   7.9175083e-01
   6.6794146e-01   6.0320328e-01
   5.1128526e-01   7.4066685e-01
   5.9705410e-01   6.7344369e-01
   8.0829484e-01   3.9580229e-01
   7.9267440e-01   4.2622447e-01
   6.5090679e-01   6.2154674e-01
   7.1756732e-01   5.4322845e-01
   7.6010120e-01   4.8191925e-01
   5.2358342e-01   7.3202486e-01
   8.0283436e-01   4.0676405e-01
   6.6080650e-01   6.1101127e-01
   7.4438473e-01   5.0585707e-01
   7.1184720e-01   5.5070279e-01
   7.2684293e-01   5.3075358e-01
   5.2723762e-01   7.2939735e-01
   5.8429340e-01   6.8454454e-01
   5.5886947e-01   7.0545369e-01
   6.3809271e-01   6.3469496e-01
   6.2610119e-01   6.4652711e-01
   4.7221235e-01   7.6616937e-01
   5.1298955e-01   7.3948747e-01
   6.0326412e-01   6.6788651e-01
   6.5438493e-01   6.1788377e-01
   6.7101083e-01   5.9978702e-01
   5.7282315e-01   6.9417119e-01
   7.8144079e-01   4.4648661e-01
   5.0374497e-01   7.4581567e-01
   5.1207781e-01   7.4011913e-01
   4.6810453e-01   7.6868599e-01
   8.6331679e-01   2.5433074e-01
   6.6728563e-01   6.0392871e-01
   4.2750570e-01   7.9198414e-01
   3.8129863e-01   8.1523699e-01
   7.9858359e-01   4.1504728e-01
   5.5508197e-01   7.0843772e-01
   7.2811646e-01   5.2900512e-01
   5.5011634e-01   7.1230051e-01
   6.8069678e-01   5.8877152e-01
   6.8757486e-01   5.8072438e-01
   5.5861206e-01   7.0565755e-01
   6.1153488e-01   6.6032196e-01
   7.2186597e-01   5.3750304e-01
   6.7543741e-01   5.9479770e-01
   7.3807877e-01   5.1501429e-01
   7.3626316e-01   5.1760657e-01
   6.6077745e-01   6.1104268e-01
   4.8373148e-01   7.5894918e-01
   5.7178436e-01   6.9502708e-01
   6.3487393e-01   6.3791465e-01
   7.0238051e-01   5.6272695e-01
   7.6942609e-01   4.6688702e-01
   7.1022483e-01   5.5279353e-01
   7.4034048e-01   5.1175772e-01
   7.3576182e-01   5.1831896e-01
   7.8198608e-01   4.4553089e-01
   3.5669793e-01   8.2629691e-01
   5.7788054e-01   6.8996672e-01
   7.0457149e-01   5.5998126e-01
   6.3180833e-01   6.4095104e-01
   6.5975541e-01   6.1214606e-01
   8.4382110e-01   3.1299513e-01
   6.6498617e-01   6.0645972e-01
   7.2716350e-01   5.3031429e-01
   3.5784066e-01   8.2580268e-01
   5.9980466e-01   6.7099506e-01
   5.7291544e-01   6.9409502e-01
   6.3743410e-01   6.3535641e-01
   4.7159150e-01   7.6655167e-01
   6.6534432e-01   6.0606677e-01
   7.5353106e-01   4.9212899e-01
   4.4148067e-01   7.8427981e-01
   7.6911082e-01   4.6740619e-01
   5.4102911e-01   7.1922702e-01
   6.5174850e-01   6.2066407e-01
   5.1334613e-01   7.3923998e-01
   6.1998262e-01   6.5239677e-01
   6.8519998e-01   5.8352463e-01
   6.7382632e-01   5.9662223e-01
   6.2127198e-01   6.5116905e-01
   6.4224971e-01   6.3048816e-01
   8.1930671e-01   3.7247351e-01
   7.4393975e-01   5.0651125e-01
   7.2808970e-01   5.2904195e-01
   6.8466831e-01   5.8414835e-01
   6.5851521e-01   6.1348000e-01
   7.3875606e-01   5.1404229e-01
   7.8379852e-01   4.4233457e-01
   7.4646443e-01   5.0278311e-01
   3.7413863e-01   8.1854767e-01
   8.7125932e-01   2.2562622e-01
   3.4893926e-01   8.2960315e-01
   7.4299990e-01   5.0788892e-01
   7.7065023e-01   4.6486366e-01
   7.6827191e-01   4.6878381e-01
   7.6184971e-01   4.7915030e-01
   6.6641456e-01   6.0488977e-01
   4.6716636e-01   7.6925652e-01
   3.7189686e-01   8.1956862e-01
   6.2233542e-01   6.5015277e-01
   6.5651763e-01   6.1561726e-01
   7.0409006e-01   5.6058646e-01
   6.1721093e-01   6.5501959e-01
   6.8222129e-01   5.8700435e-01
   4.4667176e-01   7.8133497e-01
   7.5718277e-01   4.8649178e-01
   5.8607566e-01   6.8301926e-01
   7.7735922e-01   4.5355555e-01
   8.4867318e-01   2.9958945e-01
   5.9381564e-01   6.7630096e-01
   1.1941355e-01   8.9204283e-01
   4.7118701e-01   7.6680037e-01
   7.1204036e-01   5.5045302e-01
   6.2019977e-01   6.5219034e-01
   7.5240838e-01   4.9384373e-01
   7.2118617e-01   5.3841481e-01
   6.5740518e-01   6.1466936e-01
   5.8275537e-01   6.8585434e-01
   7.0305861e-01   5.6187952e-01
   7.9009757e-01   4.3098241e-01
   7.8883740e-01   4.3328461e-01
   5.7534498e-01   6.9208248e-01
   6.4251673e-01   6.3021604e-01
   7.2022555e-01   5.3969913e-01
   6.2004181e-01   6.5234052e-01
   5.7816618e-01   6.8972739e-01
   6.0831500e-01   6.6328943e-01
   7.1511207e-01   5.4645652e-01
   7.7287082e-01   4.6116233e-01
   4.9235707e-01   7.5338205e-01
   6.6352819e-01   6.0805455e-01
   6.6902434e-01   6.0200202e-01
   5.7361266e-01   6.9351894e-01
   7.3634654e-01   5.1748794e-01
   6.4760449e-01   6.2498674e-01
   7.0084965e-01   5.6463242e-01
   4.4899598e-01   7.8000167e-01
   6.5606966e-01   6.1609463e-01
   5.3242966e-01   7.2561606e-01
   7.9821651e-01   4.1575281e-01
   3.0060604e-01   8.4831363e-01
   7.1805976e-01   5.4257734e-01
   8.0113089e-01   4.1010889e-01
   6.9481390e-01   5.7204339e-01
   7.9574887e-01   4.2045657e-01
   3.8076610e-01   8.1548585e-01
   6.2862830e-01   6.4407023e-01
   7.2445533e-01   5.3400794e-01
   7.4892161e-01   4.9911564e-01
   3.9423668e-01   8.0905960e-01
   5.6521147e-01   7.0038275e-01
   5.5791445e-01   7.0620922e-01
   5.6010149e-01   7.0447592e-01
   5.9890385e-01   6.7179921e-01
   7.1916925e-01   5.4110590e-01
   3.6060600e-01   8.2459888e-01
   6.9249896e-01   5.7484363e-01
   7.4982560e-01   4.9775654e-01
   4.9773392e-01   7.4984061e-01
   6.0262566e-01   6.6846265e-01
   7.1433687e-01   5.4746948e-01
   2.1478499e-01   8.7399508e-01
   7.7707915e-01   4.5403523e-01
   7.5860222e-01   4.8427541e-01
   5.7818481e-01   6.8971177e-01
   5.2921788e-01   7.2796184e-01
   5.5187788e-01   7.1093657e-01
   4.5423909e-01   7.7696000e-01
   4.9330472e-01   7.5276188e-01
   5.8725722e-01   6.8200363e-01
   6.8410580e-01   5.8480702e-01
   7.9012457e-01   4.3093291e-01
   6.1898572e-01   6.5334269e-01
   5.4400830e-01   7.1697627e-01
   4.8576493e-01   7.5764928e-01
   5.8837082e-01   6.8104315e-01
   7.8368740e-01   4.4253142e-01
   6.3386145e-01   6.3892070e-01
   7.9639215e-01   4.1923685e-01
   5.3733201e-01   7.2199329e-01
   6.2649243e-01   6.4614799e-01
   6.3310141e-01   6.3967382e-01
   7.1991180e-01   5.4011758e-01
   7.1998078e-01   5.4002563e-01
   6.6788437e-01   6.0326650e-01
   6.5671978e-01   6.1540160e-01
   6.9223051e-01   5.7516686e-01
   6.0715374e-01   6.6435257e-01
   4.1552598e-01   7.9833462e-01
   8.4968823e-01   2.9669835e-01
   7.1832408e-01   5.4222737e-01
   8.3512721e-01   3.3550343e-01
   4.7963456e-01   7.6154494e-01
   6.7013172e-01   6.0076908e-01
   7.5551289e-01   4.8908105e-01
   4.5223805e-01   7.7812643e-01
   8.4764175e-01   3.0249540e-01
   5.0275742e-01   7.4648173e-01
   4.5623685e-01   7.7578859e-01
   6.1573049e-01   6.5641142e-01
   3.7699916e-01   8.1723414e-01
   6.7038420e-01   6.0048733e-01
   6.8826981e-01   5.7990057e-01
   6.9569061e-01   5.7097686e-01
   6.9760457e-01   5.6863684e-01
   8.2639830e-01   3.5646298e-01
   5.8611356e-01   6.8298674e-01
   7.2102512e-01   5.3863046e-01
   7.5836691e-01   4.8464382e-01
   5.8878935e-01   6.8068135e-01
   5.9938098e-01   6.7137355e-01
   5.7723239e-01   6.9050907e-01
   6.2083585e-01   6.5158488e-01
   4.3235747e-01   7.8934594e-01
   6.6023004e-01   6.1163412e-01
   6.8026345e-01   5.8927213e-01
   8.3426237e-01   3.3764819e-01
   5.9983211e-01   6.7097052e-01
   6.9178789e-01   5.7569915e-01
   6.8165081e-01   5.8766672e-01
   4.8219307e-01   7.5992753e-01
   6.1272308e-01   6.5921956e-01
   7.4769085e-01   5.0095748e-01
   6.7269380e-01   5.9789886e-01
   6.9914396e-01   5.6674309e-01
   4.9056036e-01   7.5455320e-01
   6.7349279e-01   5.9699871e-01
   6.0868598e-01   6.6294900e-01
   5.9909414e-01   6.7162952e-01
   6.8832900e-01   5.7983031e-01
   6.0907049e-01   6.6259575e-01
   7.6291645e-01   4.7744999e-01
   6.1325806e-01   6.5872191e-01
   8.2213395e-01   3.6619089e-01
   8.2996159e-01   3.4808585e-01
   5.8709824e-01   6.8214050e-01
   7.4987471e-01   4.9768255e-01
   7.7688699e-01   4.5436395e-01
   6.7775361e-01   5.9215711e-01
   5.9485434e-01   6.7538753e-01
   7.2777062e-01   5.2948081e-01
   6.1224724e-01   6.5966152e-01
   4.8792937e-01   7.5625719e-01
   5.7617757e-01   6.9138947e-01
   8.0820928e-01   3.9597696e-01
   6.5033901e-01   6.2214080e-01
   7.1422500e-01   5.4761542e-01
   7.7312510e-01   4.6073591e-01
   7.3453068e-01   5.2006219e-01
   7.3673908e-01   5.1692894e-01
   5.5700860e-01   7.0692391e-01
   6.4698702e-01   6.2562592e-01
   7.6420331e-01   4.7538753e-01
   4.9723980e-01   7.5016837e-01
   8.6073421e-01   2.6293843e-01
   7.0235259e-01   5.6276180e-01
   6.3164807e-01   6.4110897e-01
   6.8719704e-01   5.8117142e-01
   6.5713748e-01   6.1495555e-01
   6.1455947e-01   6.5750792e-01
   7.0141585e-01   5.6392891e-01
   7.7286364e-01   4.6117436e-01
   7.4254924e-01   5.0854757e-01
   6.4343951e-01   6.2927387e-01
   5.7931969e-01   6.8875881e-01
   6.1072294e-01   6.6107299e-01
   6.0192481e-01   6.6909381e-01
   7.4190624e-01   5.0948517e-01
   7.4725784e-01   5.0160315e-01
   7.1551713e-01   5.4592604e-01
   7.9523078e-01   4.2143565e-01
   7.3547711e-01   5.1872287e-01
   7.0528048e-01   5.5908804e-01
   6.7311807e-01   5.9742118e-01
   7.3627361e-01   5.1759171e-01
   8.0088551e-01   4.1058788e-01
   3.8421760e-01   8.1386537e-01
   8.1628143e-01   3.7905756e-01
   7.1328720e-01   5.4883638e-01
   6.7026989e-01   6.0061492e-01
   7.0713924e-01   5.5673521e-01
   6.5247299e-01   6.1990240e-01
   5.6255830e-01   7.0251559e-01
   4.7484439e-01   7.6454091e-01
   8.0765412e-01   3.9710808e-01
   7.8861886e-01   4.3368226e-01
   6.7023281e-01   6.0065629e-01
   5.6755126e-01   6.9848805e-01
   7.2077563e-01   5.3896427e-01
   5.6818410e-01   6.9797338e-01
   5.2549931e-01   7.3065072e-01
   8.1597615e-01   3.7971427e-01
   7.8194019e-01   4.4561142e-01
   7.1011060e-01   5.5294027e-01
   5.4285350e-01   7.1785101e-01
   5.8220090e-01   6.8632508e-01
   7.5271355e-01   4.9337847e-01
   6.3540123e-01   6.3738942e-01
   7.1471224e-01   5.4697936e-01
   7.2580846e-01   5.3216735e-01
   7.5376491e-01   4.9177073e-01
   5.8387544e-01   6.8490107e-01
   7.9785747e-01   4.1644143e-01
   6.3631624e-01   6.3647595e-01
   5.6455924e-01   7.0090860e-01
   7.8955820e-01   4.3196973e-01
   7.2577927e-01   5.3220715e-01
   7.4495713e-01   5.0501374e-01
   6.0759935e-01   6.6394505e-01
   5.9170042e-01   6.7815235e-01
   7.4053122e-01   5.1148168e-01
   7.2694976e-01   5.3060724e-01
   7.1954907e-01   5.4060072e-01
   6.7364235e-01   5.9682995e-01
   5.6417261e-01   7.0121984e-01
   6.0966538e-01   6.6204843e-01
   4.6789651e-01   7.6881263e-01
   7.3133606e-01   5.2454511e-01
   7.0419222e-01   5.6045813e-01
   5.8054948e-01   6.8772255e-01
   6.4714132e-01   6.2546632e-01
   6.8938120e-01   5.7857891e-01
   7.3814311e-01   5.1492207e-01
   7.0154026e-01   5.6377412e-01
   6.2768799e-01   6.4498665e-01
   5.0588446e-01   7.4436611e-01
   6.5594156e-01   6.1623102e-01
   6.4114679e-01   6.3160968e-01
   6.7151994e-01   5.9921696e-01
   5.5647891e-01   7.0734095e-01
   5.9194036e-01   6.7794293e-01
   4.2537528e-01   7.9313042e-01
   7.8022297e-01   4.4861132e-01
   6.3270592e-01   6.4006502e-01
   7.8077295e-01   4.4765344e-01
   7.4772516e-01   5.0090626e-01
   8.1753436e-01   3.7634768e-01
   6.8136116e-01   5.8800252e-01
   7.6687101e-01   4.7107202e-01
   6.6369514e-01   6.0787232e-01
   2.5959877e-01   8.6174734e-01
   4.7475074e-01   7.6459907e-01
   6.2073544e-01   6.5168053e-01
   6.2016507e-01   6.5222334e-01
   7.9738168e-01   4.1735172e-01
   6.9380601e-01   5.7326540e-01
   4.3927297e-01   7.8551847e-01
   5.3204025e-01   7.2590162e-01
   6.2706171e-01   6.4559555e-01
   6.4199543e-01   6.3074707e-01
   7.7378514e-01   4.5962653e-01
   6.5100851e-01   6.2144019e-01
   5.7047361e-01   6.9610334e-01
   7.6979303e-01   4.6628178e-01
   3.0856543e-01   8.4545099e-01
   6.6446125e-01   6.0703480e-01
   5.0057135e-01   7.4794941e-01
   6.7132016e-01   5.9944078e-01
   6.7096171e-01   5.9984196e-01
   5.7368511e-01   6.9345901e-01
   6.5783630e-01   6.1420795e-01
   5.7983392e-01   6.8832596e-01
   5.7158163e-01   6.9519382e-01
   7.1681199e-01   5.4422474e-01
   6.8461481e-01   5.8421106e-01
   7.1431007e-01   5.4750446e-01
   4.0958618e-01   8.0139825e-01
   6.7004910e-01   6.0086122e-01
   6.4012272e-01   6.3264754e-01
   7.7183333e-01   4.6289665e-01
   4.6068635e-01   7.7315463e-01
   6.0369060e-01   6.6750105e-01
   7.0497161e-01   5.5947746e-01
   5.2083774e-01   7.3398096e-01
   7.6318496e-01   4.7702067e-01
   8.4389694e-01   3.1279059e-01
   8.7219008e-01   2.2200103e-01
   6.5337797e-01   6.1894849e-01
   5.4367963e-01   7.1722553e-01
   5.7425004e-01   6.9299127e-01
   5.4244003e-01   7.1816350e-01
   2.1240201e-01   8.7457726e-01
   8.6886014e-01   2.3469569e-01
   7.5760058e-01   4.8584087e-01
   5.4752835e-01   7.1429175e-01
   7.6919504e-01   4.6726758e-01
   7.3400681e-01   5.2080131e-01
   5.4715152e-01   7.1458045e-01
   7.4821634e-01   5.0017228e-01
   3.7428326e-01   8.1848154e-01
   7.0353933e-01   5.6127748e-01
   7.4139943e-01   5.1022238e-01
   7.1416462e-01   5.4769417e-01
   7.5451195e-01   4.9062380e-01
   6.9204229e-01   5.7539332e-01
   4.7911464e-01   7.6187214e-01
   5.3782839e-01   7.2162360e-01
   5.7518476e-01   6.9221564e-01
   4.9739859e-01   7.5006309e-01
   7.0881479e-01   5.5460039e-01
   6.3179515e-01   6.4096403e-01
   6.7467169e-01   5.9566610e-01
   5.0187960e-01   7.4707220e-01
   6.4393095e-01   6.2877097e-01
   7.5538431e-01   4.8927962e-01
   7.1454560e-01   5.4719702e-01
   7.4988144e-01   4.9767241e-01
   7.0504088e-01   5.5939017e-01
   6.5750392e-01   6.1456374e-01
   7.7957665e-01   4.4973352e-01
   6.5649777e-01   6.1563843e-01
   6.8312871e-01   5.8594809e-01
   5.2534633e-01   7.3076073e-01
   7.8756427e-01   4.3559445e-01
   6.6160516e-01   6.1014639e-01
   7.1797033e-01   5.4269568e-01
   5.3959086e-01   7.2030667e-01
   7.2686347e-01   5.3072545e-01
   8.1698660e-01   3.7753529e-01
   7.2895885e-01   5.2784373e-01
   6.0345897e-01   6.6771047e-01
   6.0664462e-01   6.6481749e-01
   6.9056987e-01   5.7715965e-01
   6.6173434e-01   6.1000628e-01
   6.3867633e-01   6.3410767e-01
   7.5502972e-01   4.8982662e-01
   7.5096173e-01   4.9604081e-01
   5.8868117e-01   6.8077492e-01
   7.0313772e-01   5.6178051e-01
   6.2910715e-01   6.4360252e-01
   6.0726026e-01   6.6425521e-01
   6.8090916e-01   5.8852588e-01
   7.6429387e-01   4.7524191e-01
   6.1689276e-01   6.5531925e-01
   7.9125920e-01   4.2884598e-01
   6.2856957e-01   6.4412754e-01
   6.6059541e-01   6.1123948e-01
   6.2721703e-01   6.4544465e-01
   7.1508043e-01   5.4649793e-01
   7.3726857e-01   5.1617347e-01
   6.1981416e-01   6.5255682e-01
   7.5263616e-01   4.9349651e-01
   8.0698475e-01   3.9846658e-01
   5.9490679e-01   6.7534133e-01
   5.0527032e-01   7.4478312e-01
   7.8711827e-01   4.3639986e-01
   4.3959774e-01   7.8533676e-01
   7.5483807e-01   4.9012191e-01
   6.2703191e-01   6.4562449e-01
   7.2373721e-01   5.3498079e-01
   4.8484369e-01   7.5823914e-01
   6.9668533e-01   5.6976272e-01
   4.8362626e-01   7.5901623e-01
   7.6429109e-01   4.7524639e-01
   8.2097814e-01   3.6877486e-01
   8.0024525e-01   4.1183436e-01
   3.2613377e-01   8.3883059e-01
   6.9531731e-01   5.7143139e-01
   7.3007477e-01   5.2629918e-01
   5.6209229e-01   7.0288851e-01
   6.7968645e-01   5.8993757e-01
   6.8166940e-01   5.8764516e-01
   6.0956121e-01   6.6214434e-01
   6.0344014e-01   6.6772748e-01
   7.4453772e-01   5.0563187e-01
   5.4290039e-01   7.1781555e-01
   5.9717830e-01   6.7333355e-01
   6.6304946e-01   6.0857654e-01
   6.0719044e-01   6.6431902e-01
   5.6678229e-01   6.9911218e-01
   5.6567578e-01   7.0000779e-01
   5.3955406e-01   7.2033424e-01
   6.5383245e-01   6.1846837e-01
   6.0628063e-01   6.6514945e-01
   7.1160278e-01   5.5101858e-01
   5.5821881e-01   7.0596867e-01
   6.6049630e-01   6.1134658e-01
   7.3313195e-01   5.2203213e-01
   7.6749485e-01   4.7005495e-01
   7.2465332e-01   5.3373923e-01
   8.1595677e-01   3.7975592e-01
   7.1905650e-01   5.4125572e-01
   8.0984985e-01   3.9261078e-01
   7.6741893e-01   4.7017889e-01
   7.8610057e-01   4.3823042e-01
   7.7553620e-01   4.5666574e-01
   7.2154174e-01   5.3793821e-01
   7.3886603e-01   5.1388422e-01
   6.4670510e-01   6.2591734e-01
   7.6236527e-01   4.7832959e-01
   8.4418673e-01   3.1200763e-01
   6.3000836e-01   6.4272036e-01
   7.7889646e-01   4.5091053e-01
   7.2157298e-01   5.3789631e-01
   8.2015813e-01   3.7059499e-01
   6.0611764e-01   6.6529799e-01
   7.0273649e-01   5.6228233e-01
   5.6641223e-01   6.9941203e-01
   6.7020492e-01   6.0068741e-01
   6.4753322e-01   6.2506058e-01
   2.9221045e-01   8.5124207e-01
   7.0566306e-01   5.5860509e-01
   7.4199114e-01   5.0936151e-01
   7.0305567e-01   5.6188320e-01
   5.1927777e-01   7.3508543e-01
   5.9600938e-01   6.7436846e-01
   6.6316230e-01   6.0845358e-01
   7.6742939e-01   4.7016181e-01
   5.6584676e-01   6.9986959e-01
   7.2810895e-01   5.2901547e-01
   4.9490922e-01   7.5170797e-01
   8.5833705e-01   2.7066123e-01
   5.5320110e-01   7.0990742e-01
   6.2745621e-01   6.4521214e-01
   6.9736943e-01   5.6892519e-01
   4.4494847e-01   7.8231762e-01
   7.8995819e-01   4.3123781e-01
   6.9912496e-01   5.6676653e-01
   7.5967580e-01   4.8258956e-01
   7.0818718e-01   5.5540158e-01
   7.6751643e-01   4.7001972e-01
   6.0797813e-01   6.6359822e-01
   7.7756847e-01   4.5319673e-01
   7.6916491e-01   4.6731718e-01
   7.5422925e-01   4.9105828e-01
   5.0206026e-01   7.4695080e-01
   6.4810061e-01   6.2447226e-01
   7.1206473e-01   5.5042149e-01
   5.3213911e-01   7.2582916e-01
   5.8200835e-01   6.8648836e-01
   7.2106843e-01   5.3857249e-01
   7.6770803e-01   4.6970669e-01
   8.8212310e-01   1.7849046e-01
   6.5949993e-01   6.1242130e-01
   8.0067972e-01   4.1098904e-01
   7.5906295e-01   4.8355293e-01
   7.6318155e-01   4.7702612e-01
   7.2782277e-01   5.2940912e-01
   7.0156464e-01   5.6374378e-01
   6.8103386e-01   5.8838158e-01
   7.3682076e-01   5.1681250e-01
   4.6375535e-01   7.7131769e-01
   6.0694993e-01   6.6453878e-01
   6.5313326e-01   6.1920671e-01
   8.3360418e-01   3.3926991e-01
   4.7699868e-01   7.6319870e-01
   7.3422084e-01   5.2049953e-01
   6.2726434e-01   6.4539867e-01
   4.9899231e-01   7.4900379e-01
   7.6749549e-01   4.7005391e-01
   5.1375196e-01   7.3895800e-01
   6.3657575e-01   6.3621641e-01
   6.6248032e-01   6.0919604e-01
   3.4982855e-01   8.2922855e-01
   7.4838621e-01   4.9991808e-01
   4.1608105e-01   7.9804546e-01
   6.9801025e-01   5.6813880e-01
   5.7862077e-01   6.8934607e-01
   6.4256847e-01   6.3016328e-01
   5.5264423e-01   7.1034101e-01
   6.3315941e-01   6.3961641e-01
   7.4224745e-01   5.0898794e-01
   7.4619679e-01   5.0318024e-01
   7.2471696e-01   5.3365282e-01
   7.9817275e-01   4.1583682e-01
   7.7679060e-01   4.5452872e-01
   5.0465394e-01   7.4520091e-01
   6.1098888e-01   6.6082720e-01
   6.9403345e-01   5.7299002e-01
   6.3827936e-01   6.3450726e-01
   5.6143632e-01   7.0341258e-01
   5.3475902e-01   7.2390109e-01
   6.5125504e-01   6.2118184e-01
   6.5353018e-01   6.1878777e-01
   5.5203885e-01   7.1081158e-01
   7.2047486e-01   5.3936627e-01
   5.8831803e-01   6.8108876e-01
   6.0036861e-01   6.7049051e-01
   6.1332450e-01   6.5866005e-01
   5.9027295e-01   6.7939521e-01
   6.2528632e-01   6.4731524e-01
   3.4863419e-01   8.2973140e-01
   7.9939490e-01   4.1348253e-01
   5.5548692e-01   7.0812025e-01
   6.4254625e-01   6.3018593e-01
   7.2316670e-01   5.3575173e-01
   5.1740064e-01   7.3640789e-01
   5.6569343e-01   6.9999353e-01
   7.2422011e-01   5.3432690e-01
   6.9077627e-01   5.7691259e-01
   6.3863578e-01   6.3414852e-01
   6.0233362e-01   6.6872581e-01
   2.2218567e-01   8.7214307e-01
   4.0066293e-01   8.0589653e-01
   7.1337748e-01   5.4871902e-01
   7.8673851e-01   4.3708411e-01
   7.2747281e-01   5.2988990e-01
   6.3100214e-01   6.4174473e-01
   7.5238797e-01   4.9387483e-01
   3.2710970e-01   8.3845050e-01
   6.0871367e-01   6.6292358e-01
   6.7575764e-01   5.9443386e-01
   5.9232010e-01   6.7761117e-01
   5.7207002e-01   6.9479198e-01
   6.8579433e-01   5.8282599e-01
   6.2569416e-01   6.4692103e-01
   5.3839108e-01   7.2120389e-01
   4.2101406e-01   7.9545406e-01
   5.7721988e-01   6.9051952e-01
   7.0652966e-01   5.5750860e-01
   5.0379537e-01   7.4578162e-01
   6.5682544e-01   6.1528883e-01
   7.4533851e-01   5.0445070e-01
   5.0338850e-01   7.4605631e-01
   6.8461992e-01   5.8420508e-01
   5.8720898e-01   6.8204517e-01
   5.1217134e-01   7.4005440e-01
   5.1562212e-01   7.3765428e-01
   6.5228001e-01   6.2010547e-01
   6.6926473e-01   6.0173476e-01
   4.9068659e-01   7.5447112e-01
   6.9196263e-01   5.7548911e-01
   4.8393405e-01   7.5882003e-01
   4.9698871e-01   7.5033474e-01
   6.6100727e-01   6.1079407e-01
   7.6365403e-01   4.7626939e-01
   4.5061344e-01   7.7906837e-01
   6.3425070e-01   6.3853430e-01
   4.0443720e-01   8.0400905e-01
   5.9178022e-01   6.7808271e-01
   5.7381532e-01   6.9335126e-01
   6.7042631e-01   6.0044031e-01
   6.5372620e-01   6.1858068e-01
   6.9034279e-01   5.7743124e-01
   7.7168958e-01   4.6313626e-01
   5.4276983e-01   7.1791428e-01
   5.8052664e-01   6.8774183e-01
   6.7562576e-01   5.9458374e-01
   7.3650913e-01   5.1725652e-01
   7.4060016e-01   5.1138186e-01
   6.8405842e-01   5.8486245e-01
   6.3148823e-01   6.4126641e-01
   6.9985121e-01   5.6586950e-01
   6.3481283e-01   6.3797545e-01
   5.1954938e-01   7.3489349e-01
   6.4670912e-01   6.2591318e-01
   7.6647523e-01   4.7171572e-01
   2.5383990e-01   8.6346123e-01
   6.6611325e-01   6.0522157e-01
   8.5975600e-01   2.6611957e-01
   8.1842913e-01   3.7439787e-01
   6.7496288e-01   5.9533614e-01
   7.1660790e-01   5.4449346e-01
   6.9768536e-01   5.6853772e-01
   7.1824607e-01   5.4233069e-01
   5.0903011e-01   7.4221853e-01
   6.4818224e-01   6.2438752e-01
   7.6672240e-01   4.7131386e-01
   6.3110195e-01   6.4164658e-01
   4.3642460e-01   7.8710455e-01
   5.0521259e-01   7.4482229e-01
   8.4283272e-01   3.1564695e-01
   7.2985609e-01   5.2660240e-01
   7.3557240e-01   5.1858775e-01
   5.4170924e-01   7.1871489e-01
   5.8051766e-01   6.8774940e-01
   8.1516815e-01   3.8144579e-01
   6.4833987e-01   6.2422385e-01
   6.5594641e-01   6.1622586e-01
   6.5519818e-01   6.1702135e-01
   8.5223943e-01   2.8928871e-01
   7.1617739e-01   5.4505958e-01
   5.0847705e-01   7.4259753e-01
   4.4629679e-01   7.8154921e-01
   5.1692321e-01   7.3674310e-01
   7.8081262e-01   4.4758424e-01
   6.2751325e-01   6.4515667e-01
   5.2319065e-01   7.3230564e-01
   7.3875645e-01   5.1404173e-01
   5.5745841e-01   7.0656926e-01
   5.2722025e-01   7.2940991e-01
   7.5478527e-01   4.9020323e-01
   6.7372367e-01   5.9673815e-01
   7.3976668e-01   5.1258683e-01
   7.9452566e-01   4.2276350e-01
   7.0948523e-01   5.5374246e-01
   6.5674611e-01   6.1537351e-01
   5.9876619e-01   6.7192191e-01
   7.4602554e-01   5.0343410e-01
   5.6684028e-01   6.9906516e-01
   7.4261847e-01   5.0844647e-01
   3.8832643e-01   8.1191292e-01
   6.6622539e-01   6.0509812e-01
   5.0616811e-01   7.4417326e-01
   6.1769147e-01   6.5456646e-01
   6.6019590e-01   6.1167096e-01
   7.6428657e-01   4.7525366e-01
   7.2885964e-01   5.2798071e-01
   6.1943290e-01   6.5291874e-01
   5.5450208e-01   7.0889170e-01
   4.4648919e-01   7.8143931e-01
   2.1065613e-01   8.7499942e-01
   6.9500024e-01   5.7181699e-01
   6.0560982e-01   6.6576027e-01
   7.2285210e-01   5.3617613e-01
   6.1124401e-01   6.6059122e-01
   6.2273278e-01   6.4977218e-01
   6.7312096e-01   5.9741792e-01
   5.3601946e-01   7.2296828e-01
   4.3021010e-01   7.9051835e-01
   5.9445872e-01   6.7573577e-01
   5.9459778e-01   6.7561341e-01
   7.8672830e-01   4.3710249e-01
   5.4657746e-01   7.1501963e-01
   6.1352534e-01   6.5847297e-01
   7.1714858e-01   5.4378112e-01
   7.5050977e-01   4.9672435e-01
   5.3337589e-01   7.2492080e-01
   5.9730108e-01   6.7322465e-01
   4.9700606e-01   7.5032325e-01
   7.9057804e-01   4.3010040e-01
   7.2506498e-01   5.3317987e-01
   6.9115300e-01   5.7646121e-01
   7.0902310e-01   5.5433406e-01
   7.3015081e-01   5.2619369e-01
   5.4628713e-01   7.1524148e-01
   7.2547554e-01   5.3262110e-01
   6.2144018e-01   6.5100852e-01
   5.2178252e-01   7.3330962e-01
   5.1549087e-01   7.3774600e-01
   6.0300597e-01   6.6811960e-01
   6.7860818e-01   5.9117759e-01
   5.5743402e-01   7.0658850e-01
   8.5682103e-01   2.7542280e-01
   7.6899852e-01   4.6759093e-01
   6.9526587e-01   5.7149398e-01
   3.4059394e-01   8.3306408e-01
   6.2000852e-01   6.5237216e-01
   5.9422061e-01   6.7594517e-01
   5.6176238e-01   7.0315221e-01
   7.1071536e-01   5.5216272e-01
   8.2779827e-01   3.5319969e-01
   5.9177569e-01   6.7808667e-01
   7.2253795e-01   5.3659940e-01
   6.0705875e-01   6.6443937e-01
   7.2254561e-01   5.3658909e-01
   6.4970092e-01   6.2280712e-01
   7.2941630e-01   5.2721140e-01
   5.4304256e-01   7.1770801e-01
   4.5168998e-01   7.7844471e-01
   5.9458948e-01   6.7562072e-01
   6.7424737e-01   5.9614636e-01
   6.8044563e-01   5.8906175e-01
   5.3499252e-01   7.2372854e-01
   6.9211168e-01   5.7530985e-01
   6.1896557e-01   6.5336178e-01
   7.3160334e-01   5.2417225e-01
   6.4669500e-01   6.2592777e-01
   3.7488859e-01   8.1820447e-01
   4.7488793e-01   7.6451387e-01
   6.1797431e-01   6.5429944e-01
   8.1976177e-01   3.7147091e-01
   7.1373258e-01   5.4825706e-01
   6.5858030e-01   6.1341013e-01
   6.5250312e-01   6.1987070e-01
   6.8573605e-01   5.8289456e-01
   7.4456110e-01   5.0559743e-01
   6.2358127e-01   6.4895794e-01
   7.0037893e-01   5.6521621e-01
   7.3397855e-01   5.2084113e-01
   8.1995106e-01   3.7105290e-01
   4.2440384e-01   7.9365066e-01
   8.0734048e-01   3.9774534e-01
   5.8884997e-01   6.8062891e-01
   7.0256257e-01   5.6249963e-01
   6.6660178e-01   6.0468344e-01
   8.0551444e-01   4.0143054e-01
   6.3567810e-01   6.3711329e-01
   5.9621151e-01   6.7418976e-01
   6.7959617e-01   5.9004156e-01
   4.6917109e-01   7.6803547e-01
   6.4997315e-01   6.2252302e-01
   6.9457038e-01   5.7233905e-01
   6.7638254e-01   5.9372272e-01
   6.5722553e-01   6.1486145e-01
   5.2332844e-01   7.3220718e-01
   7.0477963e-01   5.5971928e-01
   7.5253156e-01   4.9365601e-01
   7.7482056e-01   4.5787892e-01
   5.9972032e-01   6.7107044e-01
   7.6093514e-01   4.8060141e-01
   7.1817379e-01   5.4242641e-01
   7.6479331e-01   4.7443776e-01
   7.3590767e-01   5.1811187e-01
   5.4613117e-01   7.1536057e-01
   6.3322040e-01   6.3955604e-01
   7.1586491e-01   5.4546992e-01
   5.9237675e-01   6.7756165e-01
   5.8731340e-01   6.8195526e-01
   6.0758338e-01   6.6395966e-01
   6.5235719e-01   6.2002427e-01
   7.5054705e-01   4.9666802e-01
   6.9012232e-01   5.7769472e-01
   5.5729821e-01   7.0669563e-01
   6.3253335e-01   6.4023555e-01
   5.6696220e-01   6.9896628e-01
   6.2848310e-01   6.4421191e-01
   4.2810292e-01   7.9166147e-01
   5.8038100e-01   6.8786473e-01
   7.3765090e-01   5.1562695e-01
   8.0347697e-01   4.0549323e-01
   7.4041596e-01   5.1164852e-01
   6.9722062e-01   5.6910755e-01
   7.5525699e-01   4.8947612e-01
   7.9623856e-01   4.1952850e-01
   5.0209104e-01   7.4693011e-01
   6.2948183e-01   6.4323605e-01
   5.8314770e-01   6.8552080e-01
   5.2190284e-01   7.3322399e-01
   7.5462267e-01   4.9045349e-01
   3.3683212e-01   8.3459219e-01
   7.2564290e-01   5.3239308e-01
   6.0974306e-01   6.6197689e-01
   8.0747305e-01   3.9747613e-01
   7.7130611e-01   4.6377460e-01
   5.2049632e-01   7.3422311e-01
   6.4332375e-01   6.2939221e-01
   4.4091934e-01   7.8459553e-01
   6.3797128e-01   6.3481702e-01
   7.1828175e-01   5.4228344e-01
   6.5112371e-01   6.2131949e-01
   5.9549244e-01   6.7482498e-01
   5.7782876e-01   6.9001009e-01
   7.0109133e-01   5.6433230e-01
   6.2385784e-01   6.4869207e-01
   7.1870546e-01   5.4172175e-01
   5.9560932e-01   6.7472183e-01
   1.8984497e-01   8.7974933e-01
   7.5188053e-01   4.9464702e-01
   6.5919760e-01   6.1274670e-01
   5.1856314e-01   7.3558974e-01
   4.1375595e-01   7.9925341e-01
   5.2301016e-01   7.3243455e-01
   6.0436615e-01   6.6688946e-01
   6.2195521e-01   6.5051650e-01
   6.2901618e-01   6.4369142e-01
   4.8091405e-01   7.6073758e-01
   7.1958714e-01   5.4055004e-01
   5.7969617e-01   6.8844197e-01
   8.3539812e-01   3.3482828e-01
   7.3577709e-01   5.1829728e-01
   6.8500536e-01   5.8375308e-01
   5.4487612e-01   7.1631698e-01
   7.0439955e-01   5.6019753e-01
   6.8924900e-01   5.7873640e-01
   5.8939329e-01   6.8015847e-01
   5.4067497e-01   7.1949328e-01
   7.5328212e-01   4.9250994e-01
   6.2423651e-01   6.4832768e-01
   6.5179323e-01   6.2061710e-01
   7.2197619e-01   5.3735499e-01
   4.2932249e-01   7.9100076e-01
   7.5595611e-01   4.8839569e-01
   5.5737987e-01   7.0663122e-01
   6.3742694e-01   6.3536359e-01
   7.1341069e-01   5.4867585e-01
   7.0737264e-01   5.5643863e-01
   7.1800110e-01   5.4265498e-01
   8.0555348e-01   4.0135221e-01
   8.3939218e-01   3.2468565e-01
   6.0435434e-01   6.6690016e-01
   5.5192650e-01   7.1089883e-01
   6.8208223e-01   5.8716593e-01
   6.1891204e-01   6.5341249e-01
   5.7864569e-01   6.8932515e-01
   4.3629762e-01   7.8717494e-01
   5.7616705e-01   6.9139824e-01
   4.2585151e-01   7.9287483e-01
   6.5006379e-01   6.2242837e-01
   5.3007076e-01   7.2734104e-01
   7.0571223e-01   5.5854297e-01
   6.2317257e-01   6.4935041e-01
   6.1966577e-01   6.5269774e-01
   5.2867844e-01   7.2835370e-01
   4.4507518e-01   7.8224554e-01
   7.5702169e-01   4.8674240e-01
   5.9974791e-01   6.7104579e-01
   6.2744106e-01   6.4522687e-01
   5.8144358e-01   6.8696679e-01
   7.9049854e-01   4.3024651e-01
   5.5750336e-01   7.0653380e-01
   7.0611472e-01   5.5803406e-01
   7.3642204e-01   5.1738050e-01
   6.6027717e-01   6.1158324e-01
   7.2718617e-01   5.3028321e-01
   7.2571796e-01   5.3229076e-01
   7.8505234e-01   4.4010547e-01
   4.8230589e-01   7.5985593e-01
   7.0932859e-01   5.5394309e-01
   5.6340365e-01   7.0183782e-01
   8.2704673e-01   3.5495592e-01
   5.7708850e-01   6.9062932e-01
   6.8060537e-01   5.8887717e-01
   7.0831342e-01   5.5524058e-01
   6.4796571e-01   6.2461223e-01
   6.6467056e-01   6.0680560e-01
   5.3053509e-01   7.2700242e-01
   7.5406496e-01   4.9131052e-01
   8.8338922e-01   1.7211475e-01
   6.6448755e-01   6.0700601e-01
   7.2822556e-01   5.2885492e-01
   7.7219559e-01   4.6229208e-01
   6.6526443e-01   6.0615447e-01
   7.8974033e-01   4.3163666e-01
   4.3782717e-01   7.8632523e-01
   7.2971774e-01   5.2679409e-01
   6.4091141e-01   6.3184853e-01
   5.7876241e-01   6.8922716e-01
   6.1591387e-01   6.5623937e-01
   5.2701873e-01   7.2955552e-01
   7.7760075e-01   4.5314134e-01
   7.0912278e-01   5.5420653e-01
   6.2181176e-01   6.5065362e-01
   6.6832298e-01   6.0278055e-01
   7.3672212e-01   5.1695311e-01
   7.3266183e-01   5.2269173e-01
   7.8035344e-01   4.4838434e-01
   7.5666263e-01   4.8730038e-01
   6.8664662e-01   5.8182164e-01
   6.1246862e-01   6.5945598e-01
   5.4668073e-01   7.1494068e-01
   6.7226019e-01   5.9838636e-01
   6.5053533e-01   6.2193551e-01
   8.1452578e-01   3.8281557e-01
   5.4242621e-01   7.1817394e-01
   6.5571581e-01   6.1647123e-01
   6.6804628e-01   6.0308719e-01
   5.4029311e-01   7.1978007e-01
   5.5236837e-01   7.1055554e-01
   4.7818052e-01   7.6245878e-01
   7.1923744e-01   5.4101525e-01
   7.0110919e-01   5.6431012e-01
   5.4925756e-01   7.1296293e-01
   8.0582201e-01   4.0081278e-01
   5.4176899e-01   7.1866986e-01
   8.3022517e-01   3.4745672e-01
   7.9709797e-01   4.1789332e-01
   6.7022824e-01   6.0066140e-01
   6.4058990e-01   6.3217448e-01
   6.8337608e-01   5.8565957e-01
   5.0501030e-01   7.4495946e-01
   6.9742523e-01   5.6885679e-01
   6.9636843e-01   5.7014999e-01
   7.7551510e-01   4.5670157e-01
   4.6014594e-01   7.7347639e-01
   7.6226543e-01   4.7848868e-01
   7.7559575e-01   4.5656460e-01
   5.1801363e-01   7.3597682e-01
   6.3202484e-01   6.4073754e-01
   4.5284137e-01   7.7777548e-01
   8.2344993e-01   3.6322200e-01
   7.6641030e-01   4.7182121e-01
   7.6092109e-01   4.8062366e-01
   5.3099554e-01   7.2666618e-01
   7.4472921e-01   5.0534978e-01
   4.7173761e-01   7.6646176e-01
   7.2822758e-01   5.2885215e-01
   8.5360955e-01   2.8522049e-01
   7.6267597e-01   4.7783403e-01
   7.2527127e-01   5.3289923e-01
   3.9577498e-01   8.0830821e-01
   4.4470658e-01   7.8245515e-01
   7.3347113e-01   5.2155546e-01
   6.4297622e-01   6.2974724e-01
   7.4757210e-01   5.0113466e-01
   7.2581908e-01   5.3215285e-01
   6.2189413e-01   6.5057489e-01
   6.7329793e-01   5.9721847e-01
   6.4325905e-01   6.2945833e-01
   6.0656887e-01   6.6488661e-01
   6.0555519e-01   6.6580996e-01
   7.9170821e-01   4.2801648e-01
   6.6340394e-01   6.0819011e-01
   6.5768780e-01   6.1436696e-01
   6.9528046e-01   5.7147623e-01
   6.5250990e-01   6.1986356e-01
   6.1100880e-01   6.6080879e-01
   6.6765266e-01   6.0352293e-01
   7.9013806e-01   4.3090817e-01
   7.7723775e-01   4.5376368e-01
   5.3251670e-01   7.2555218e-01
   5.6215368e-01   7.0283941e-01
   6.1485546e-01   6.5723113e-01
   5.6044881e-01   7.0419964e-01
   6.8289786e-01   5.8621712e-01
   5.5497283e-01   7.0852323e-01
   4.6688370e-01   7.6942810e-01
   6.5418593e-01   6.1809447e-01
   7.4429137e-01   5.0599443e-01
   5.6719278e-01   6.9877919e-01
   7.1381806e-01   5.4814576e-01
   7.1063052e-01   5.5227191e-01
   7.7641234e-01   4.5517456e-01
   7.8776608e-01   4.3522936e-01
   4.9303634e-01   7.5293769e-01
   7.1882057e-01   5.4156901e-01
   6.8181980e-01   5.8747065e-01
   7.3645351e-01   5.1733570e-01
   6.8686502e-01   5.8156379e-01
   4.6578099e-01   7.7009614e-01
   7.0344315e-01   5.6139802e-01
   6.7892251e-01   5.9081658e-01
   6.6071556e-01   6.1110961e-01
   4.8527010e-01   7.5796631e-01
   6.8768836e-01   5.8058998e-01
   6.9934512e-01   5.6649483e-01
   7.1310349e-01   5.4907505e-01
   5.0634905e-01   7.4405016e-01
   4.0445245e-01   8.0400138e-01
   5.4252255e-01   7.1810117e-01
   6.7159573e-01   5.9913202e-01
   7.2427393e-01   5.3425395e-01
   4.0785412e-01   8.0228113e-01
   4.7088423e-01   7.6698634e-01
   8.0777964e-01   3.9685268e-01
   7.2295360e-01   5.3603926e-01
   7.7798568e-01   4.5248015e-01
   5.3470070e-01   7.2394417e-01
   6.2760762e-01   6.4506486e-01
   5.7286170e-01   6.9413938e-01
   7.5860167e-01   4.8427627e-01
   7.0192703e-01   5.6329250e-01
   5.3658576e-01   7.2254808e-01
   6.1260827e-01   6.5932625e-01
   7.1758991e-01   5.4319860e-01
   8.1627486e-01   3.7907170e-01
   6.2681711e-01   6.4583304e-01
   8.4426174e-01   3.1180460e-01
   6.2239922e-01   6.5009169e-01
   7.7502284e-01   4.5753645e-01
   5.3116113e-01   7.2654515e-01
   7.3448026e-01   5.2013339e-01
   6.8555168e-01   5.8311140e-01
   5.8964015e-01   6.7994448e-01
   7.5177860e-01   4.9480191e-01
   7.4538970e-01   5.0437505e-01
   7.3961846e-01   5.1280068e-01
   6.3163424e-01   6.4112260e-01
   7.2435779e-01   5.3414024e-01
   6.6213231e-01   6.0957429e-01
   6.3400191e-01   6.3878132e-01
   6.1270535e-01   6.5923604e-01
   7.1797912e-01   5.4268406e-01
   6.9346407e-01   5.7367899e-01
   6.6185541e-01   6.0987492e-01
   7.6034437e-01   4.8153550e-01
   7.3601602e-01   5.1795793e-01
   4.5770362e-01   7.7492412e-01
   6.7168852e-01   5.9902799e-01
   6.5384089e-01   6.1845945e-01
   7.6421658e-01   4.7536619e-01
   7.2973397e-01   5.2677161e-01
   8.5458508e-01   2.8228414e-01
   7.1423844e-01   5.4759790e-01
   4.9141831e-01   7.5399473e-01
   4.7537643e-01   7.6421021e-01
   5.6738127e-01   6.9862614e-01
   7.0812141e-01   5.5548543e-01
   7.1285017e-01   5.4940390e-01
   5.4298047e-01   7.1775498e-01
   5.6125842e-01   7.0355454e-01
   6.0507323e-01   6.6624800e-01
   7.6490878e-01   4.7425158e-01
   5.4935663e-01   7.1288659e-01
   6.4472008e-01   6.2796180e-01
   7.1328366e-01   5.4884098e-01
   7.0179237e-01   5.6346027e-01
   7.6082705e-01   4.8077251e-01
   6.3072382e-01   6.4201827e-01
   6.7677863e-01   5.9327117e-01
   5.1931184e-01   7.3506137e-01
   8.1760353e-01   3.7619738e-01
   7.0334149e-01   5.6152537e-01
   7.2372402e-01   5.3499864e-01
   5.2040656e-01   7.3428673e-01
   5.1109185e-01   7.4080033e-01
   7.0703010e-01   5.5687381e-01
   7.0978215e-01   5.5336181e-01
   5.5491066e-01   7.0857192e-01
   6.5300203e-01   6.1934510e-01
   6.3112391e-01   6.4162497e-01
   7.7922020e-01   4.5035085e-01
   6.0965022e-01   6.6206239e-01
   6.3468033e-01   6.3810726e-01
   7.0768693e-01   5.5603886e-01
   6.9945810e-01   5.6635534e-01
   7.8136705e-01   4.4661565e-01
   5.8624060e-01   6.8287771e-01
   7.4862010e-01   4.9956775e-01
   6.3756416e-01   6.3522589e-01
   4.3067397e-01   7.9026573e-01
   5.7095086e-01   6.9571195e-01
   7.8164265e-01   4.4613313e-01
   7.6225316e-01   4.7850822e-01
   7.1636386e-01   5.4481448e-01
   6.9471164e-01   5.7216758e-01
   7.2964882e-01   5.2688955e-01
   5.2094684e-01   7.3390353e-01
   4.9517205e-01   7.5153485e-01
   7.3361266e-01   5.2135637e-01
   7.0133726e-01   5.6402664e-01
   7.5774428e-01   4.8561673e-01
   7.0060608e-01   5.6493461e-01
   7.2273454e-01   5.3633458e-01
   7.5205117e-01   4.9438754e-01
   7.5049407e-01   4.9674808e-01
   6.8014240e-01   5.8941183e-01
   6.1967421e-01   6.5268973e-01
   7.4458390e-01   5.0556386e-01
   6.2208322e-01   6.5039408e-01
   4.2315317e-01   7.9431820e-01
   7.3109634e-01   5.2487917e-01
   6.9921797e-01   5.6665177e-01
   6.7116893e-01   5.9961010e-01
   5.3709474e-01   7.2216981e-01
   8.3741339e-01   3.2975568e-01
   5.5114169e-01   7.1150744e-01
   5.4617071e-01   7.1533039e-01
   5.5601449e-01   7.0770607e-01
   8.2699796e-01   3.5506954e-01
   7.2114770e-01   5.3846634e-01
   4.5739358e-01   7.7510716e-01
   7.6026532e-01   4.8166029e-01
   3.8828924e-01   8.1193070e-01
   6.9182008e-01   5.7566047e-01
   5.5311860e-01   7.0997170e-01
   6.0346583e-01   6.6770427e-01
   7.0944283e-01   5.5379677e-01
   6.1325717e-01   6.5872273e-01
   5.8418302e-01   6.8463874e-01
   6.3094150e-01   6.4180435e-01
   6.8984300e-01   5.7802823e-01
   6.0622977e-01   6.6519581e-01
   5.0266088e-01   7.4654674e-01
   5.9730798e-01   6.7321852e-01
   7.6622648e-01   4.7211967e-01
   8.2140920e-01   3.6781371e-01
   7.0711952e-01   5.5676026e-01
   7.2415157e-01   5.3441978e-01
   6.3893724e-01   6.3384478e-01
   6.6985015e-01   6.0108301e-01
   7.5137786e-01   4.9541024e-01
   7.7712804e-01   4.5395155e-01
   6.8004544e-01   5.8952370e-01
   1.6013070e-01   8.8563997e-01
   6.1872900e-01   6.5358582e-01
   6.2805426e-01   6.4463001e-01
   4.9306104e-01   7.5292152e-01
   5.1538456e-01   7.3782027e-01
   3.3368547e-01   8.3585526e-01
   6.9500313e-01   5.7181347e-01
   5.5887148e-01   7.0545210e-01
   5.2349734e-01   7.3208642e-01
   7.5954561e-01   4.8279443e-01
   6.5566747e-01   6.1652264e-01
   8.0415200e-01   4.0415290e-01
   7.2765364e-01   5.2964155e-01
   7.6788232e-01   4.6942171e-01
   5.8026603e-01   6.8796173e-01
   6.6670972e-01   6.0456443e-01
   6.5858065e-01   6.1340976e-01
   7.9199451e-01   4.2748648e-01
   6.9598185e-01   5.7062182e-01
   6.8799658e-01   5.8022470e-01
   8.2747642e-01   3.5395307e-01
   5.7032800e-01   6.9622264e-01
   6.3145726e-01   6.4129691e-01
   4.1527442e-01   7.9846550e-01
   8.0321969e-01   4.0600262e-01
   5.6427300e-01   7.0113906e-01
   6.9604983e-01   5.7053890e-01
   4.9527893e-01   7.5146442e-01
   6.2283772e-01   6.4967159e-01
   5.8522771e-01   6.8374595e-01
   5.2578112e-01   7.3044795e-01
   7.9703326e-01   4.1801673e-01
   6.6467129e-01   6.0680481e-01
   6.2003775e-01   6.5234438e-01
   8.6483103e-01   2.4913308e-01
   8.2704962e-01   3.5494919e-01
   7.3793466e-01   5.1522076e-01
   7.2671887e-01   5.3092343e-01
   5.7976605e-01   6.8838312e-01
   5.4876340e-01   7.1334335e-01
   7.5289797e-01   4.9309699e-01
   8.3613403e-01   3.3298630e-01
   5.4499757e-01   7.1622458e-01
   5.0121264e-01   7.4751982e-01
   6.1049265e-01   6.6128566e-01
   7.3805441e-01   5.1504921e-01
   6.3935332e-01   6.3342508e-01
   7.4123381e-01   5.1046297e-01
   8.7452275e-01   2.1262634e-01
   5.0392193e-01   7.4569611e-01
   7.1411245e-01   5.4776218e-01
   5.6089140e-01   7.0384717e-01
   3.4526921e-01   8.3113728e-01
   7.4936739e-01   4.9844610e-01
   6.7042829e-01   6.0043810e-01
   4.1411932e-01   7.9906520e-01
   5.8872440e-01   6.8073753e-01
   4.0838622e-01   8.0201041e-01
   6.1841374e-01   6.5388412e-01
   7.3324796e-01   5.2186918e-01
   6.5154928e-01   6.2087320e-01
   6.5099903e-01   6.2145012e-01
   5.5339775e-01   7.0975413e-01
   7.0259002e-01   5.6246535e-01
   8.1990531e-01   3.7115398e-01
   5.5240085e-01   7.1053029e-01
   7.2968514e-01   5.2683925e-01
   7.3838916e-01   5.1456918e-01
   5.7136766e-01   6.9536969e-01
   3.1800070e-01   8.4194748e-01
   7.6441997e-01   4.7503907e-01
   4.2462852e-01   7.9353048e-01
   1.7492136e-02   8.9983000e-01
   7.3464962e-01   5.1989416e-01
   5.0250523e-01   7.4665152e-01
   7.8840971e-01   4.3406236e-01
   6.3094518e-01   6.4180073e-01
   7.7893557e-01   4.5084297e-01
   7.2294491e-01   5.3605098e-01
   5.0146300e-01   7.4735190e-01
   7.8541095e-01   4.3946518e-01
   6.5309193e-01   6.1925030e-01
   6.2661698e-01   6.4602721e-01
   4.5093807e-01   7.7888051e-01
   6.5920308e-01   6.1274081e-01
   5.3939639e-01   7.2045232e-01
   7.2233014e-01   5.3687909e-01
   7.8039085e-01   4.4831922e-01
   6.3776859e-01   6.3502065e-01
   7.3685387e-01   5.1676530e-01
   7.0187995e-01   5.6335117e-01
   4.9542765e-01   7.5136638e-01
   6.1506224e-01   6.5703763e-01
   7.8815601e-01   4.3452285e-01
   4.3203451e-01   7.8952275e-01
   6.3992644e-01   6.3284608e-01
   8.3237018e-01   3.4228626e-01
   5.1996820e-01   7.3459722e-01
   7.6423305e-01   4.7533971e-01
   7.5939493e-01   4.8303141e-01
   4.9580053e-01   7.5112039e-01
   5.0510375e-01   7.4489610e-01
   6.7875486e-01   5.9100917e-01
   7.1191562e-01   5.5061434e-01
   5.3764324e-01   7.2176156e-01
   7.7238245e-01   4.6197981e-01
   6.4996541e-01   6.2253109e-01
   6.6603241e-01   6.0531052e-01
   7.2339522e-01   5.3544313e-01
   7.5886595e-01   4.8386204e-01
   6.6985131e-01   6.0108171e-01
   4.7672875e-01   7.6336734e-01
   5.5382581e-01   7.0942017e-01
   6.6756003e-01   6.0362538e-01
   6.8953455e-01   5.7839615e-01
   7.0051007e-01   5.6505366e-01
   7.0144198e-01   5.6389640e-01
   5.4617697e-01   7.1532560e-01
   6.1017381e-01   6.6157987e-01
   6.0918093e-01   6.6249422e-01
   5.6800527e-01   6.9811891e-01
   5.6078164e-01   7.0393462e-01
   6.5167350e-01   6.2074282e-01
   7.5214201e-01   4.9424933e-01
   6.8077308e-01   5.8868329e-01
   4.9274448e-01   7.5312873e-01
   7.5734263e-01   4.8624288e-01
   5.1179896e-01   7.4031198e-01
   5.0269655e-01   7.4652273e-01
   5.0607423e-01   7.4423711e-01
   6.7579676e-01   5.9438938e-01
   6.9584833e-01   5.7078463e-01
   5.0177778e-01   7.4714059e-01
   6.6797591e-01   6.0316514e-01
   5.3204026e-01   7.2590162e-01
   6.6497165e-01   6.0647564e-01
   6.6232086e-01   6.0936941e-01
   7.2557800e-01   5.3248152e-01
   6.0680316e-01   6.6467280e-01
   6.2724030e-01   6.4542204e-01
   5.1063994e-01   7.4111191e-01
   5.0576205e-01   7.4444929e-01
   8.3365255e-01   3.3915105e-01
   6.6397430e-01   6.0756738e-01
   7.8756789e-01   4.3558790e-01
   5.8346688e-01   6.8524915e-01
   6.8093037e-01   5.8850134e-01
   3.7318790e-01   8.1898156e-01
   5.7626073e-01   6.9132017e-01
   4.6301409e-01   7.7176289e-01
   7.2527960e-01   5.3288789e-01
   4.6779268e-01   7.6887581e-01
   8.3545114e-01   3.3469597e-01
   5.7608671e-01   6.9146519e-01
   8.4698958e-01   3.0431668e-01
   7.3124519e-01   5.2467178e-01
   7.8175758e-01   4.4593171e-01
   6.0825077e-01   6.6334832e-01
   5.6824124e-01   6.9792685e-01
   5.3570515e-01   7.2320121e-01
   6.4996088e-01   6.2253583e-01
   5.8754180e-01   6.8175849e-01
   3.8040212e-01   8.1565571e-01
   5.6712537e-01   6.9883389e-01
   6.2065643e-01   6.5175578e-01
   6.6417837e-01   6.0734429e-01
   7.3432267e-01   5.2035586e-01
   6.5758130e-01   6.1448095e-01
   5.4486032e-01   7.1632900e-01
   6.2687716e-01   6.4577475e-01
   7.9719115e-01   4.1771553e-01
   6.9917773e-01   5.6670143e-01
   5.0720490e-01   7.4346701e-01
   7.5929998e-01   4.8318065e-01
   4.8754222e-01   7.5650683e-01
   5.5641721e-01   7.0738949e-01
   7.4105252e-01   5.1072612e-01
   5.5755280e-01   7.0649478e-01
   7.6844236e-01   4.6850437e-01
   7.8125806e-01   4.4680628e-01
   8.2601683e-01   3.5734604e-01
   4.7589132e-01   7.6388968e-01
   8.4611683e-01   3.0673492e-01
   7.6154260e-01   4.7963827e-01
   7.0924025e-01   5.5405619e-01
   6.2306009e-01   6.4945833e-01
   6.6535918e-01   6.0605046e-01
   8.1166432e-01   3.8884578e-01
   6.4795197e-01   6.2462649e-01
   7.8987118e-01   4.3139717e-01
   8.1943514e-01   3.7219087e-01
   4.5340909e-01   7.7744466e-01
   6.4717018e-01   6.2543645e-01
   6.2410783e-01   6.4845155e-01
   6.1903318e-01   6.5329773e-01
   4.7932292e-01   7.6174112e-01
   6.8141552e-01   5.8793953e-01
   7.0162052e-01   5.6367424e-01
   4.8338420e-01   7.5917041e-01
   6.1942304e-01   6.5292809e-01
   7.1176830e-01   5.5080476e-01
   4.7624183e-01   7.6367121e-01
   7.2733324e-01   5.3008147e-01
   4.8622038e-01   7.5735707e-01
   6.6409903e-01   6.0743104e-01
   5.5864531e-01   7.0563122e-01
   7.2759524e-01   5.2972178e-01
   6.7886268e-01   5.9088532e-01
   7.6927448e-01   4.6713678e-01
   6.9241858e-01   5.7494045e-01
   3.3534057e-01   8.3519262e-01
   4.5983043e-01   7.7366400e-01
   6.2640160e-01   6.4623605e-01
   7.7029609e-01   4.6545025e-01
   6.0770640e-01   6.6384707e-01
   5.3880120e-01   7.2089754e-01
   7.7623954e-01   4.5546919e-01
   5.9227052e-01   6.7765451e-01
   8.0335805e-01   4.0572879e-01
   5.3793138e-01   7.2154683e-01
   7.6153646e-01   4.7964802e-01
   5.0674117e-01   7.4378316e-01
   7.0516043e-01   5.5923946e-01
   6.4144916e-01   6.3130261e-01
   8.2634411e-01   3.5658857e-01
   7.0612708e-01   5.5801841e-01
   6.8834501e-01   5.7981131e-01
   6.6387115e-01   6.0768010e-01
   4.5808313e-01   7.7469984e-01
   7.8644318e-01   4.3761527e-01
   7.5326501e-01   4.9253612e-01
   6.3913184e-01   6.3364856e-01
   6.7945668e-01   5.9020219e-01
   6.6959413e-01   6.0136819e-01
   5.2302577e-01   7.3242340e-01
   6.4385623e-01   6.2884748e-01
   7.6706517e-01   4.7075580e-01
   5.9559660e-01   6.7473305e-01
   5.6042417e-01   7.0421925e-01
   6.8580973e-01   5.8280787e-01
   7.0984144e-01   5.5328576e-01
   7.8554414e-01   4.3922705e-01
   6.2655038e-01   6.4609181e-01
   7.2988701e-01   5.2655954e-01
   6.8069752e-01   5.8877066e-01
   5.8896486e-01   6.8052950e-01
   6.8199891e-01   5.8726270e-01
   5.2128816e-01   7.3366113e-01
   8.0668648e-01   3.9907007e-01
   6.5646063e-01   6.1567804e-01
   7.0196602e-01   5.6324391e-01
   4.9491500e-01   7.5170416e-01
   4.9453082e-01   7.5195696e-01
   5.3545602e-01   7.2338569e-01
   4.5938483e-01   7.7392866e-01
   5.7520018e-01   6.9220283e-01
   8.1762571e-01   3.7614916e-01
   5.3555810e-01   7.2331011e-01
   5.9537465e-01   6.7492890e-01
   7.4115342e-01   5.1057968e-01
   5.2022526e-01   7.3441520e-01
   7.1349606e-01   5.4856483e-01
   6.4076175e-01   6.3200030e-01
   6.2310813e-01   6.4941224e-01
   3.9565106e-01   8.0836887e-01
   6.7659720e-01   5.9347807e-01
   7.1620549e-01   5.4502266e-01
   5.7282495e-01   6.9416971e-01
   7.1665136e-01   5.4443625e-01
   6.6602529e-01   6.0531836e-01
   6.6029591e-01   6.1156301e-01
   5.4561378e-01   7.1575527e-01
   7.1200628e-01   5.5049709e-01
   4.9419728e-01   7.5217621e-01
   7.6025713e-01   4.8167323e-01
   8.2919757e-01   3.4990197e-01
   6.6266588e-01   6.0899419e-01
   5.3034154e-01   7.2714362e-01
   6.7069889e-01   6.0013581e-01
   5.9498505e-01   6.7527238e-01
   5.7395184e-01   6.9323826e-01
   6.2879443e-01   6.4390804e-01
   6.7817149e-01   5.9167848e-01
   5.0034983e-01   7.4809762e-01
   5.9653617e-01   6.7390251e-01
   6.2683438e-01   6.4581628e-01
   8.7322700e-01   2.1788669e-01
   6.3789690e-01   6.3489176e-01
   5.1139639e-01   7.4059013e-01
   6.9151942e-01   5.7602161e-01
   6.1920211e-01   6.5313762e-01
   5.7379913e-01   6.9336467e-01
   5.6936254e-01   6.9701241e-01
   6.0826322e-01   6.6333691e-01
   5.8410614e-01   6.8470433e-01
   5.3166097e-01   7.2617946e-01
   7.1951052e-01   5.4065202e-01
   5.2339106e-01   7.3216241e-01
   6.7497237e-01   5.9532537e-01
   7.0648758e-01   5.5756192e-01
   8.0566542e-01   4.0112745e-01
   3.4703857e-01   8.3040004e-01
   7.3575124e-01   5.1833398e-01
   6.7520276e-01   5.9506406e-01
   7.5282974e-01   4.9320116e-01
   7.9616557e-01   4.1966699e-01
   6.8909172e-01   5.7892366e-01
   6.6788485e-01   6.0326597e-01
   7.4502433e-01   5.0491459e-01
   7.7149382e-01   4.6346228e-01
   5.7939205e-01   6.8869794e-01
   6.5570143e-01   6.1648653e-01
   5.0280666e-01   7.4644857e-01
   7.0698050e-01   5.5693677e-01
   7.3388458e-01   5.2097354e-01
   7.5571752e-01   4.8876481e-01
   8.2869319e-01   3.5109485e-01
   5.1176506e-01   7.4033541e-01
   6.2770764e-01   6.4496754e-01
   5.0201413e-01   7.4698180e-01
   5.2562305e-01   7.3056171e-01
   5.3696037e-01   7.2226973e-01
   6.3923567e-01   6.3354381e-01
   6.8821578e-01   5.7996469e-01
   6.1134193e-01   6.6050060e-01
   3.7993663e-01   8.1587264e-01
   7.6860864e-01   4.6823153e-01
   5.9504811e-01   6.7521682e-01
   4.9508037e-01   7.5159525e-01
   6.8617629e-01   5.8237625e-01
   7.7549990e-01   4.5672738e-01
   7.4613427e-01   5.0327293e-01
   6.6004403e-01   6.1183484e-01
   7.5111814e-01   4.9580393e-01
   8.2154115e-01   3.6751889e-01
   6.3699324e-01   6.3579841e-01
   6.0656049e-01   6.6489425e-01
   8.3734228e-01   3.2993623e-01
   6.6688006e-01   6.0437652e-01
   6.0291806e-01   6.6819893e-01
   6.8004512e-01   5.8952408e-01
   7.1964481e-01   5.4047327e-01
   6.5650653e-01   6.1562909e-01
   5.7186395e-01   6.9496160e-01
   8.2434176e-01   3.6119338e-01
   7.5062715e-01   4.9654696e-01
   3.3463319e-01   8.3547629e-01
   5.8057885e-01   6.8769776e-01
   6.7743535e-01   5.9252118e-01
   5.8783805e-01   6.8150306e-01
   4.5716393e-01   7.7524263e-01
   7.0807487e-01   5.5554476e-01
   4.7381057e-01   7.6518203e-01
   6.7691977e-01   5.9311013e-01
   6.9733001e-01   5.6897351e-01
   6.8233787e-01   5.8686884e-01
   6.1304478e-01   6.5892040e-01
   7.0740700e-01   5.5639494e-01
   7.1517995e-01   5.4636768e-01
   5.3040258e-01   7.2709910e-01
   5.4214878e-01   7.1838339e-01
   7.1814680e-01   5.4246214e-01
   4.3770116e-01   7.8639538e-01
   5.6029680e-01   7.0432059e-01
   6.7378711e-01   5.9666652e-01
   6.8115005e-01   5.8824706e-01
   8.0558505e-01   4.0128884e-01
   8.3569151e-01   3.3409535e-01
   6.7718742e-01   5.9280452e-01
   6.9650757e-01   5.6998000e-01
   5.4112943e-01   7.1915154e-01
   6.4953445e-01   6.2298074e-01
   6.0960315e-01   6.6210573e-01
   6.0829462e-01   6.6330812e-01
   6.2735705e-01   6.4530856e-01
   6.1359473e-01   6.5840831e-01
   5.2261924e-01   7.3271354e-01
   8.9310015e-01   1.1123007e-01
   7.3814024e-01   5.1492619e-01
   6.8529071e-01   5.8341807e-01
   7.4947333e-01   4.9828680e-01
   7.7394121e-01   4.5936369e-01
   6.0035878e-01   6.7049932e-01
   2.4752932e-01   8.6529142e-01
   7.2183243e-01   5.3754808e-01
   7.4574221e-01   5.0385371e-01
   6.7713364e-01   5.9286594e-01
   5.5703165e-01   7.0690575e-01
   6.6828264e-01   6.0282528e-01
   7.7501976e-01   4.5754166e-01
   6.9253534e-01   5.7479979e-01
   6.4116836e-01   6.3158779e-01
   6.3655218e-01   6.3623999e-01
   7.0043775e-01   5.6514330e-01
   6.9609407e-01   5.7048492e-01
   7.3218509e-01   5.2335934e-01
   6.8159795e-01   5.8772803e-01
   6.6308824e-01   6.0853429e-01
   6.4232569e-01   6.3041075e-01
   6.5895396e-01   6.1300871e-01
   7.4980265e-01   4.9779111e-01
   8.0442823e-01   4.0360280e-01
   6.7848118e-01   5.9132333e-01
   4.3034113e-01   7.9044703e-01
   6.7151656e-01   5.9922075e-01
   5.8187300e-01   6.8660310e-01
   7.4616568e-01   5.0322637e-01
   7.0347760e-01   5.6135485e-01
   7.6245378e-01   4.7818850e-01
   5.1685422e-01   7.3679150e-01
   7.0506885e-01   5.5935492e-01
   5.5520988e-01   7.0833749e-01
   6.6065575e-01   6.1117426e-01
   5.9213728e-01   6.7777094e-01
   4.8554577e-01   7.5778975e-01
   6.7357864e-01   5.9690184e-01
   6.1294995e-01   6.5900862e-01
   7.7789645e-01   4.5263353e-01
   6.9034633e-01   5.7742700e-01
   7.6940980e-01   4.6691386e-01
   7.5706313e-01   4.8667794e-01
   5.4416313e-01   7.1685877e-01
   6.0457436e-01   6.6670072e-01
   6.4657840e-01   6.2604822e-01
   6.9829053e-01   5.6779428e-01
   5.4396338e-01   7.1701035e-01
   7.1222552e-01   5.5021342e-01
   7.6930717e-01   4.6708294e-01
   5.1789317e-01   7.3606159e-01
   4.1549143e-01   7.9835260e-01
   5.9406462e-01   6.7608227e-01
   5.5191382e-01   7.1090867e-01
   7.4173038e-01   5.0974116e-01
   6.6711518e-01   6.0411698e-01
   7.6701953e-01   4.7083016e-01
   5.7332840e-01   6.9375395e-01
   7.7905979e-01   4.5062828e-01
   7.3530661e-01   5.1896454e-01
   6.1803736e-01   6.5423988e-01
   7.1122319e-01   5.5150846e-01
   6.4215404e-01   6.3058560e-01
   4.6356893e-01   7.7142974e-01
   6.5730814e-01   6.1477314e-01
   4.3701508e-01   7.8677685e-01
   5.7728352e-01   6.9046632e-01
   6.0178736e-01   6.6921744e-01
   7.1967219e-01   5.4043681e-01
   6.1587952e-01   6.5627160e-01
   6.8895971e-01   5.7908075e-01
   4.8758059e-01   7.5648210e-01
   7.0938080e-01   5.5387623e-01
   6.4832670e-01   6.2423753e-01
   6.5866160e-01   6.1332283e-01
   3.5823125e-01   8.2563332e-01
   5.6479767e-01   7.0071649e-01
   7.7420342e-01   4.5892163e-01
   5.7728397e-01   6.9046595e-01
   4.9615356e-01   7.5088724e-01
   7.5990789e-01   4.8222401e-01
   6.2889300e-01   6.4381177e-01
   4.9167946e-01   7.5382445e-01
   4.9529733e-01   7.5145230e-01
   6.0573601e-01   6.6564547e-01
   6.8097758e-01   5.8844671e-01
   5.3875049e-01   7.2093544e-01
   6.7381559e-01   5.9663435e-01
   6.8700006e-01   5.8140426e-01
   5.1175225e-01   7.4034427e-01
   7.6972231e-01   4.6639850e-01
   6.0081401e-01   6.7009143e-01
   5.8894793e-01   6.8054415e-01
   5.9736934e-01   6.7316407e-01
   7.5082698e-01   4.9624474e-01
   5.0550748e-01   7.4462217e-01
   5.7888204e-01   6.8912668e-01
   4.7353675e-01   7.6535152e-01
   5.5701855e-01   7.0691608e-01
   5.7514394e-01   6.9224956e-01
   6.0154231e-01   6.6943771e-01
   6.5013990e-01   6.2234887e-01
   5.0184068e-01   7.4709834e-01
   7.7047034e-01   4.6516176e-01
   6.3091166e-01   6.4183368e-01
   6.3415995e-01   6.3862443e-01
   5.1089604e-01   7.4093538e-01
   7.1062726e-01   5.5227611e-01
   7.8532168e-01   4.3962468e-01
   6.8162804e-01   5.8769313e-01
   6.4601768e-01   6.2662680e-01
   5.2447892e-01   7.3138352e-01
   8.0269798e-01   4.0703311e-01
   6.2986381e-01   6.4286203e-01
   5.5716744e-01   7.0679873e-01
   6.3564850e-01   6.3714282e-01
   5.5439469e-01   7.0897569e-01
   5.8227028e-01   6.8626622e-01
   6.2837507e-01   6.4431729e-01
   5.9274481e-01   6.7723968e-01
   4.8871581e-01   7.5574920e-01
   7.2260022e-01   5.3651554e-01
   5.8437249e-01   6.8447702e-01
   5.3896012e-01   7.2077874e-01
   3.8658842e-01   8.1274190e-01
   7.6975407e-01   4.6634608e-01
   6.0637474e-01   6.6506366e-01
   6.4270856e-01   6.3002040e-01
   7.7314934e-01   4.6069524e-01
   4.8551156e-01   7.5781167e-01
   7.5331075e-01   4.9246615e-01
   5.2018278e-01   7.3444528e-01
   4.7652145e-01   7.6349676e-01
   4.8826218e-01   7.5604236e-01
   7.4756387e-01   5.0114694e-01
   5.6225595e-01   7.0275760e-01
   7.9208718e-01   4.2731475e-01
   6.0771927e-01   6.6383529e-01
   4.3432613e-01   7.8826443e-01
   7.6600097e-01   4.7248547e-01
   6.2940731e-01   6.4330897e-01
   3.8496217e-01   8.1351344e-01
   5.9040370e-01   6.7928158e-01
   8.3744677e-01   3.2967091e-01
   5.5095936e-01   7.1164864e-01
   6.7183444e-01   5.9886433e-01
   7.7129891e-01   4.6378658e-01
   7.0408943e-01   5.6058726e-01
   7.1626313e-01   5.4494691e-01
   7.8926259e-01   4.3250961e-01
   7.3111966e-01   5.2484668e-01
   5.3218760e-01   7.2579361e-01
   7.3711809e-01   5.1638834e-01
   6.8742460e-01   5.8090225e-01
   5.3800802e-01   7.2148969e-01
   6.4436036e-01   6.2833091e-01
   7.2215265e-01   5.3711782e-01
   7.3992856e-01   5.1235313e-01
   7.6523238e-01   4.7372925e-01
   3.3302427e-01   8.3611891e-01
   6.8389048e-01   5.8505881e-01
   5.4836186e-01   7.1365207e-01
   7.3023769e-01   5.2607310e-01
   5.4594038e-01   7.1550619e-01
   3.8655753e-01   8.1275659e-01
   8.2664150e-01   3.5589861e-01
   6.5769388e-01   6.1436045e-01
   6.3927246e-01   6.3350668e-01
   6.4625825e-01   6.2637870e-01
   6.3629935e-01   6.3649284e-01
   7.0156752e-01   5.6374020e-01
   8.0704626e-01   3.9834199e-01
   6.6844306e-01   6.0264738e-01
   6.8705931e-01   5.8133424e-01
   5.9442394e-01   6.7576636e-01
   7.4161835e-01   5.0990413e-01
   8.2114036e-01   3.6841350e-01
   6.6898446e-01   6.0204634e-01
   3.4520207e-01   8.3116516e-01
   4.2222713e-01   7.9481083e-01
   5.8394346e-01   6.8484307e-01
   5.6767518e-01   6.9838735e-01
   6.4704240e-01   6.2556865e-01
   8.5595831e-01   2.7809239e-01
   7.2703943e-01   5.3048437e-01
   6.6803140e-01   6.0310368e-01
   7.6337917e-01   4.7670980e-01
   6.4425838e-01   6.2843547e-01
   5.7476578e-01   6.9256357e-01
   8.1214672e-01   3.8783721e-01
   7.6511653e-01   4.7391633e-01
   7.0404965e-01   5.6063721e-01
   8.0588874e-01   4.0067860e-01
   8.5436523e-01   2.8294886e-01
   5.1554273e-01   7.3770976e-01
   6.2941466e-01   6.4330178e-01
   6.3045557e-01   6.4228170e-01
   5.8459920e-01   6.8428341e-01
   6.2860394e-01   6.4409401e-01
   7.1427301e-01   5.4755280e-01
   7.1973941e-01   5.4034727e-01
   6.4720453e-01   6.2540091e-01
   7.3163492e-01   5.2412817e-01
   5.6034347e-01   7.0428346e-01
   8.1480918e-01   3.8221199e-01
   8.2998808e-01   3.4802267e-01
   6.3123231e-01   6.4151834e-01
   6.1159264e-01   6.6026846e-01
   7.1537368e-01   5.4611399e-01
   6.8157918e-01   5.8774979e-01
   7.6297047e-01   4.7736365e-01
   4.9018078e-01   7.5479984e-01
   7.0036484e-01   5.6523366e-01
   8.2499307e-01   3.5970325e-01
   7.2900054e-01   5.2778614e-01
   7.5227812e-01   4.9404214e-01
   7.6200705e-01   4.7890004e-01
   6.8238707e-01   5.8681163e-01
   7.2249447e-01   5.3665794e-01
   4.9587774e-01   7.5106941e-01
   5.4796981e-01   7.1395314e-01
   8.2497778e-01   3.5973832e-01
   6.7004127e-01   6.0086995e-01
   6.7189156e-01   5.9880025e-01
   7.8652729e-01   4.3746408e-01
   6.8381797e-01   5.8514356e-01
   6.6661668e-01   6.0466702e-01
   3.6561111e-01   8.2239195e-01
   4.3180804e-01   7.8964664e-01
   5.5298742e-01   7.1007388e-01
   7.1622092e-01   5.4500237e-01
   6.5263644e-01   6.1973032e-01
   7.1006433e-01   5.5299969e-01
   6.7854552e-01   5.9124951e-01
   5.1134048e-01   7.4062873e-01
   8.0460271e-01   4.0325486e-01
   6.0150109e-01   6.6947475e-01
   6.0546749e-01   6.6588972e-01
   7.9199926e-01   4.2747768e-01
   4.5379438e-01   7.7721983e-01
   6.7647723e-01   5.9361482e-01
   6.9114851e-01   5.7646660e-01
   5.5071570e-01   7.1183721e-01
   7.7792241e-01   4.5258891e-01
   7.4429078e-01   5.0599530e-01
   7.6075167e-01   4.8089178e-01
   7.6579259e-01   4.7282312e-01
   6.8006084e-01   5.8950594e-01
   6.5064968e-01   6.2181589e-01
   4.0733827e-01   8.0254316e-01
   7.1831863e-01   5.4223458e-01
   5.7666780e-01   6.9098064e-01
   7.0883378e-01   5.5457612e-01
   5.0846079e-01   7.4260866e-01
   6.9317940e-01   5.7402292e-01
   6.4051008e-01   6.3225536e-01
   7.2379494e-01   5.3490268e-01
   6.8346572e-01   5.8555496e-01
   6.1785102e-01   6.5441586e-01
   6.1961195e-01   6.5274883e-01
   2.4729122e-01   8.6535949e-01
   8.2041657e-01   3.7002250e-01
   4.7075736e-01   7.6706421e-01
   5.1436652e-01   7.3853035e-01
   6.9842847e-01   5.6762459e-01
   7.4462060e-01   5.0550980e-01
   4.9677961e-01   7.5047319e-01
   6.6004744e-01   6.1183117e-01
   6.6190063e-01   6.0982584e-01
   6.6113772e-01   6.1065286e-01
   6.1902794e-01   6.5330269e-01
   5.1068990e-01   7.4107747e-01
   6.9550162e-01   5.7120705e-01
   4.6200095e-01   7.7236981e-01
   6.9746665e-01   5.6880601e-01
   3.8581358e-01   8.1311001e-01
   6.2785243e-01   6.4482659e-01
   7.7603798e-01   4.5581253e-01
   5.7271433e-01   6.9426098e-01
   6.9405850e-01   5.7295969e-01
   4.9217490e-01   7.5350108e-01
   6.5144717e-01   6.2098035e-01
   7.0964140e-01   5.5354231e-01
   7.3070588e-01   5.2542261e-01
   5.6414685e-01   7.0124057e-01
   5.9068332e-01   6.7903845e-01
   7.1686377e-01   5.4415653e-01
   5.1114965e-01   7.4076044e-01
   6.7412008e-01   5.9629029e-01
   6.1221548e-01   6.5969099e-01
   5.4477228e-01   7.1639595e-01
   6.2387661e-01   6.4867401e-01
   6.8746517e-01   5.8085424e-01
   7.1508872e-01   5.4648707e-01
   7.3646891e-01   5.1731378e-01
   7.1553244e-01   5.4590597e-01
   7.0247572e-01   5.6260808e-01
   4.8300737e-01   7.5941022e-01
   7.2791185e-01   5.2928664e-01
   8.3845553e-01   3.2709680e-01
   5.5980935e-01   7.0470809e-01
   4.6861259e-01   7.6837637e-01
   3.8225934e-01   8.1478696e-01
   5.4362820e-01   7.1726451e-01
   6.6298799e-01   6.0864351e-01
   5.1293380e-01   7.3952614e-01
   7.6065687e-01   4.8104171e-01
   5.4396349e-01   7.1701026e-01
   7.2361157e-01   5.3515073e-01
   4.8309832e-01   7.5935236e-01
   3.2065109e-01   8.4094166e-01
   6.6159568e-01   6.1015666e-01
   6.0186890e-01   6.6914410e-01
   6.7290752e-01   5.9765832e-01
   6.9966299e-01   5.6610221e-01
   3.4080953e-01   8.3297591e-01
   6.2173681e-01   6.5072524e-01
   8.2808637e-01   3.5252371e-01
   7.7260934e-01   4.6160026e-01
   8.0028084e-01   4.1176519e-01
   7.5774871e-01   4.8560981e-01
   7.8072498e-01   4.4773710e-01
   4.9789190e-01   7.4973573e-01
   7.4112686e-01   5.1061823e-01
   6.6357435e-01   6.0800418e-01
   6.5179951e-01   6.2061050e-01
   6.5045621e-01   6.2201826e-01
   4.3089206e-01   7.9014684e-01
   6.1817238e-01   6.5411231e-01
   6.8630783e-01   5.8222123e-01
   6.9628632e-01   5.7025026e-01
   6.1892074e-01   6.5340426e-01
   5.4509191e-01   7.1615279e-01
   4.3340649e-01   7.8877044e-01
   6.8520482e-01   5.8351894e-01
   5.6212120e-01   7.0286539e-01
   7.7941259e-01   4.5001780e-01
   8.1175986e-01   3.8864627e-01
   5.9483405e-01   6.7540540e-01
   4.5657711e-01   7.7558838e-01
   6.4108301e-01   6.3167442e-01
   7.2182259e-01   5.3756130e-01
   8.1550103e-01   3.8073359e-01
   6.8899998e-01   5.7903284e-01
   6.7763646e-01   5.9229117e-01
   6.0229944e-01   6.6875660e-01
   6.3321753e-01   6.3955888e-01
   6.2831982e-01   6.4437117e-01
   7.7393049e-01   4.5938175e-01
   4.8975772e-01   7.5507442e-01
   6.5230034e-01   6.2008408e-01
   5.5381243e-01   7.0943061e-01
   4.8046046e-01   7.6102414e-01
   6.7661629e-01   5.9345631e-01
   7.0150916e-01   5.6381282e-01
   5.4433074e-01   7.1673150e-01
   5.7062925e-01   6.9597576e-01
   6.5118844e-01   6.2125165e-01
   5.4495215e-01   7.1625914e-01
   5.8411288e-01   6.8469858e-01
   5.8957654e-01   6.7999964e-01
   5.2142906e-01   7.3356099e-01
   7.0300732e-01   5.6194369e-01
   7.7822086e-01   4.5207554e-01
   6.5470328e-01   6.1754645e-01
   4.0402921e-01   8.0421415e-01
   5.6755690e-01   6.9848348e-01
   7.7151484e-01   4.6342729e-01
   8.1993699e-01   3.7108399e-01
   5.5728816e-01   7.0670355e-01
   6.7518613e-01   5.9508292e-01
   5.1293251e-01   7.3952704e-01
   8.0599186e-01   4.0047112e-01
   7.8398434e-01   4.4200515e-01
   3.3238278e-01   8.3637413e-01
   5.1323696e-01   7.3931578e-01
   6.2664762e-01   6.4599750e-01
   7.0485971e-01   5.5961843e-01
   4.8575073e-01   7.5765838e-01
   8.2247835e-01   3.6541671e-01
   7.0308096e-01   5.6185155e-01
   6.7870144e-01   5.9107052e-01
   6.8415287e-01   5.8475195e-01
   6.9223987e-01   5.7515560e-01
   6.1287823e-01   6.5907532e-01
   6.5119089e-01   6.2124909e-01
   4.4198349e-01   7.8399655e-01
   6.3224829e-01   6.4051706e-01
   6.8716140e-01   5.8121357e-01
   6.2920827e-01   6.4350365e-01
   7.0953970e-01   5.5367266e-01
   6.1949947e-01   6.5285558e-01
   7.2037503e-01   5.3949960e-01
   6.9118248e-01   5.7642587e-01
   7.7661779e-01   4.5482393e-01
   7.1188723e-01   5.5065104e-01
   5.8825298e-01   6.8114494e-01
   4.6521645e-01   7.7043731e-01
   6.6694400e-01   6.0430596e-01
   7.2128963e-01   5.3827620e-01
   7.5079327e-01   4.9629574e-01
   6.3082021e-01   6.4192356e-01
   5.4793706e-01   7.1397828e-01
   7.7401786e-01   4.5923453e-01
   5.6407802e-01   7.0129593e-01
   6.2485185e-01   6.4773464e-01
   6.3241647e-01   6.4035100e-01
   6.8273080e-01   5.8641167e-01
   6.8757935e-01   5.8071907e-01
   4.2921472e-01   7.9105924e-01
   7.3339556e-01   5.2166172e-01
   5.5752689e-01   7.0651523e-01
   8.7548635e-01   2.0862321e-01
   4.8709813e-01   7.5679285e-01
   7.2776985e-01   5.2948187e-01
   5.0946280e-01   7.4192160e-01
   6.2764622e-01   6.4502730e-01
   6.2629095e-01   6.4634329e-01
   7.2128165e-01   5.3828689e-01
   5.5883829e-01   7.0547839e-01
   7.4496785e-01   5.0499792e-01
   5.8636557e-01   6.8277040e-01
   7.4011498e-01   5.1208380e-01
   6.9199631e-01   5.7544862e-01
   6.7148599e-01   5.9925501e-01
   4.8322731e-01   7.5927029e-01
   6.9995381e-01   5.6574258e-01
   7.5913512e-01   4.8343962e-01
   6.2832166e-01   6.4436938e-01
   6.0972719e-01   6.6199150e-01
   3.1059172e-01   8.4470870e-01
   6.2926215e-01   6.4345096e-01
   7.4662740e-01   5.0254106e-01
   5.5527170e-01   7.0828903e-01
   7.8002791e-01   4.4895040e-01
   5.8611911e-01   6.8298198e-01
   5.2207694e-01   7.3310004e-01
   7.5716472e-01   4.8651987e-01
   6.7131216e-01   5.9944974e-01
   7.7285526e-01   4.6118841e-01
   6.6514560e-01   6.0628486e-01
   7.8618506e-01   4.3807881e-01
   6.3379710e-01   6.3898454e-01
   5.9285023e-01   6.7714740e-01
   6.1741922e-01   6.5482326e-01
   5.4224976e-01   7.1830717e-01
   8.5173750e-01   2.9076319e-01
   4.6560987e-01   7.7019962e-01
   6.6311618e-01   6.0850385e-01
   7.6259597e-01   4.7796169e-01
   6.1287329e-01   6.5907991e-01
   4.4978318e-01   7.7954800e-01
   4.9817906e-01   7.4954495e-01
   7.8072753e-01   4.4773266e-01
   6.1303596e-01   6.5892861e-01
   5.6206232e-01   7.0291248e-01
   6.6852721e-01   6.0255404e-01
   6.0804711e-01   6.6353501e-01
   7.4772074e-01   5.0091286e-01
   7.0443468e-01   5.6015336e-01
   5.3538525e-01   7.2343806e-01
   6.1623228e-01   6.5594037e-01
   7.0273702e-01   5.6228168e-01
   6.4410701e-01   6.2859062e-01
   6.5945242e-01   6.1247245e-01
   6.1529948e-01   6.5681546e-01
   7.4541283e-01   5.0434086e-01
   8.0942054e-01   3.9349509e-01
   8.0213061e-01   4.0815007e-01
   6.4672996e-01   6.2589165e-01
   5.9661395e-01   6.7383365e-01
   6.0464536e-01   6.6663633e-01
   5.9696545e-01   6.7352228e-01
   5.5524883e-01   7.0830695e-01
   5.3943293e-01   7.2042496e-01
   7.4289816e-01   5.0803772e-01
   3.0496312e-01   8.4675705e-01
   7.3878380e-01   5.1400243e-01
   7.6177620e-01   4.7926717e-01
   5.6795266e-01   6.9816171e-01
   7.4889553e-01   4.9915478e-01
   7.1760032e-01   5.4318486e-01
   6.2161848e-01   6.5083828e-01
   6.3212130e-01   6.4064238e-01
   6.6742113e-01   6.0377897e-01
   6.4979173e-01   6.2271238e-01
   7.9205144e-01   4.2738099e-01
   4.5954187e-01   7.7383543e-01
   6.0961882e-01   6.6209131e-01
   6.2639295e-01   6.4624444e-01
   7.7122436e-01   4.6391054e-01
   6.5047337e-01   6.2200031e-01
   6.0940881e-01   6.6228461e-01
   6.0626052e-01   6.6516779e-01
   6.4423183e-01   6.2846268e-01
   8.0397758e-01   4.0449976e-01
   5.8720211e-01   6.8205109e-01
   5.2207990e-01   7.3309793e-01
   5.4762682e-01   7.1421626e-01
   7.3288471e-01   5.2237918e-01
   5.4666246e-01   7.1495465e-01
   5.2607779e-01   7.3023432e-01
   7.3656869e-01   5.1717169e-01
   6.2042538e-01   6.5197572e-01
   7.7795480e-01   4.5253324e-01
   5.2202075e-01   7.3314005e-01
   6.2566384e-01   6.4695035e-01
   7.8851355e-01   4.3387369e-01
   5.4646751e-01   7.1510367e-01
   5.7631515e-01   6.9127480e-01
   7.1987753e-01   5.4016326e-01
   6.5606708e-01   6.1609739e-01
   7.7600805e-01   4.5586347e-01
   6.1064662e-01   6.6114348e-01
   6.0084286e-01   6.7006556e-01
   7.4121073e-01   5.1049648e-01
   5.7615010e-01   6.9141237e-01
   5.8064480e-01   6.8764207e-01
   7.0203967e-01   5.6315211e-01
   5.6131245e-01   7.0351143e-01
   7.1877606e-01   5.4162808e-01
   5.7441303e-01   6.9285617e-01
   7.4171721e-01   5.0976032e-01
   4.5727208e-01   7.7517885e-01
   7.7555693e-01   4.5663054e-01
   7.4530849e-01   5.0449506e-01
   7.2271110e-01   5.3636617e-01
   6.2023654e-01   6.5215537e-01
   4.6003310e-01   7.7354350e-01
   7.1451792e-01   5.4723316e-01
   7.8255723e-01   4.4452691e-01
   6.5642353e-01   6.1571759e-01
   5.1988670e-01   7.3465490e-01
   7.7184058e-01   4.6288457e-01
   5.7754515e-01   6.9024749e-01
   3.8494673e-01   8.1352075e-01
   5.5862972e-01   7.0564356e-01
   7.2311419e-01   5.3582261e-01
   5.9810477e-01   6.7251073e-01


==> phase_variance_ldv2-1.dat <==
   1.6284400e+00   7.8883963e-05
   3.2568800e+00   1.1591953e-04
   4.8853200e+00   8.9447746e-05
   6.5137600e+00   1.1921916e-04
   8.1422000e+00   1.9909260e-04
   9.7706400e+00   1.9757652e-04
   1.1399080e+01   1.9036928e-04
   1.3027520e+01   2.6412320e-04
   1.4655960e+01   3.2067262e-04


==> phase_variance_ldv2-2.dat <==
   1.6284400e+00   2.1902420e-03
   3.2568800e+00   2.2598732e-03
   4.8853200e+00   4.2524819e-03
   6.5137600e+00   8.5835644e-03
   8.1422000e+00   9.9800025e-03
   9.7706400e+00   1.2714527e-02
   1.1399080e+01   2.3798893e-02
   1.3027520e+01   3.1603603e-02
   1.4655960e+01   3.7629926e-02


==> phase_variance_ldv2-3.dat <==
   1.6284400e+00   1.5035762e-03
   3.2568800e+00   2.1375940e-03
   4.8853200e+00   3.6227765e-03
   6.5137600e+00   6.6174102e-03
   8.1422000e+00   8.8445143e-03
   9.7706400e+00   1.2342127e-02
   1.1399080e+01   2.1541968e-02
   1.3027520e+01   2.8613809e-02
   1.4655960e+01   3.7280623e-02


==> sqrt_accumulated_AWGN_b_variance_vs_z_ldv1.dat <==
   2.0355500e-01   4.0000000e-03
   4.0711000e-01   5.6568542e-03
   6.1066500e-01   6.9282032e-03
   8.1422000e-01   8.0000000e-03
   1.0177750e+00   8.9442719e-03
   1.2213300e+00   9.7979590e-03
   1.4248850e+00   1.0583005e-02
   1.6284400e+00   1.1313708e-02
   1.8319950e+00   1.2000000e-02
   2.0355500e+00   1.2649111e-02
   2.2391050e+00   1.3266499e-02
   2.4426600e+00   1.3856406e-02
   2.6462150e+00   1.4422205e-02
   2.8497700e+00   1.4966630e-02
   3.0533250e+00   1.5491933e-02
   3.2568800e+00   1.6000000e-02
   3.4604350e+00   1.6492423e-02
   3.6639900e+00   1.6970563e-02
   3.8675450e+00   1.7435596e-02
   4.0711000e+00   1.7888544e-02
   4.2746550e+00   1.8330303e-02
   4.4782100e+00   1.8761663e-02
   4.6817650e+00   1.9183326e-02
   4.8853200e+00   1.9595918e-02
   5.0888750e+00   2.0000000e-02
   5.2924300e+00   2.0396078e-02
   5.4959850e+00   2.0784610e-02
   5.6995400e+00   2.1166010e-02
   5.9030950e+00   2.1540659e-02
   6.1066500e+00   2.1908902e-02
   6.3102050e+00   2.2271057e-02
   6.5137600e+00   2.2627417e-02
   6.7173150e+00   2.2978251e-02
   6.9208700e+00   2.3323808e-02
   7.1244250e+00   2.3664319e-02
   7.3279800e+00   2.4000000e-02
   7.5315350e+00   2.4331050e-02
   7.7350900e+00   2.4657656e-02
   7.9386450e+00   2.4979992e-02
   8.1422000e+00   2.5298221e-02
   8.3457550e+00   2.5612497e-02
   8.5493100e+00   2.5922963e-02
   8.7528650e+00   2.6229754e-02
   8.9564200e+00   2.6532998e-02
   9.1599750e+00   2.6832816e-02
   9.3635300e+00   2.7129320e-02
   9.5670850e+00   2.7422618e-02
   9.7706400e+00   2.7712813e-02
   9.9741950e+00   2.8000000e-02
   1.0177750e+01   2.8284271e-02
   1.0381305e+01   2.8565714e-02
   1.0584860e+01   2.8844410e-02
   1.0788415e+01   2.9120440e-02
   1.0991970e+01   2.9393877e-02
   1.1195525e+01   2.9664794e-02
   1.1399080e+01   2.9933259e-02
   1.1602635e+01   3.0199338e-02
   1.1806190e+01   3.0463092e-02
   1.2009745e+01   3.0724583e-02
   1.2213300e+01   3.0983867e-02
   1.2416855e+01   3.1240999e-02
   1.2620410e+01   3.1496031e-02
   1.2823965e+01   3.1749016e-02
   1.3027520e+01   3.2000000e-02
   1.3231075e+01   3.2249031e-02
   1.3434630e+01   3.2496154e-02
   1.3638185e+01   3.2741411e-02
   1.3841740e+01   3.2984845e-02
   1.4045295e+01   3.3226495e-02
   1.4248850e+01   3.3466401e-02
   1.4452405e+01   3.3704599e-02
   1.4655960e+01   3.3941125e-02


==> sqrt_accumulated_AWGN_b_variance_vs_z_ldv2.dat <==
   2.0355500e-01   5.1961524e-03
   4.0711000e-01   7.3484692e-03
   6.1066500e-01   9.0000000e-03
   8.1422000e-01   1.0392305e-02
   1.0177750e+00   1.1618950e-02
   1.2213300e+00   1.2727922e-02
   1.4248850e+00   1.3747727e-02
   1.6284400e+00   1.4696938e-02
   1.8319950e+00   1.5588457e-02
   2.0355500e+00   1.6431677e-02
   2.2391050e+00   1.7233688e-02
   2.4426600e+00   1.8000000e-02
   2.6462150e+00   1.8734994e-02
   2.8497700e+00   1.9442222e-02
   3.0533250e+00   2.0124612e-02
   3.2568800e+00   2.0784610e-02
   3.4604350e+00   2.1424285e-02
   3.6639900e+00   2.2045408e-02
   3.8675450e+00   2.2649503e-02
   4.0711000e+00   2.3237900e-02
   4.2746550e+00   2.3811762e-02
   4.4782100e+00   2.4372115e-02
   4.6817650e+00   2.4919872e-02
   4.8853200e+00   2.5455844e-02
   5.0888750e+00   2.5980762e-02
   5.2924300e+00   2.6495283e-02
   5.4959850e+00   2.7000000e-02
   5.6995400e+00   2.7495454e-02
   5.9030950e+00   2.7982137e-02
   6.1066500e+00   2.8460499e-02
   6.3102050e+00   2.8930952e-02
   6.5137600e+00   2.9393877e-02
   6.7173150e+00   2.9849623e-02
   6.9208700e+00   3.0298515e-02
   7.1244250e+00   3.0740852e-02
   7.3279800e+00   3.1176915e-02
   7.5315350e+00   3.1606961e-02
   7.7350900e+00   3.2031235e-02
   7.9386450e+00   3.2449961e-02
   8.1422000e+00   3.2863353e-02
   8.3457550e+00   3.3271610e-02
   8.5493100e+00   3.3674916e-02
   8.7528650e+00   3.4073450e-02
   8.9564200e+00   3.4467376e-02
   9.1599750e+00   3.4856850e-02
   9.3635300e+00   3.5242020e-02
   9.5670850e+00   3.5623026e-02
   9.7706400e+00   3.6000000e-02
   9.9741950e+00   3.6373067e-02
   1.0177750e+01   3.6742346e-02
   1.0381305e+01   3.7107951e-02
   1.0584860e+01   3.7469988e-02
   1.0788415e+01   3.7828561e-02
   1.0991970e+01   3.8183766e-02
   1.1195525e+01   3.8535698e-02
   1.1399080e+01   3.8884444e-02
   1.1602635e+01   3.9230090e-02
   1.1806190e+01   3.9572718e-02
   1.2009745e+01   3.9912404e-02
   1.2213300e+01   4.0249224e-02
   1.2416855e+01   4.0583248e-02
   1.2620410e+01   4.0914545e-02
   1.2823965e+01   4.1243181e-02
   1.3027520e+01   4.1569219e-02
   1.3231075e+01   4.1892720e-02
   1.3434630e+01   4.2213742e-02
   1.3638185e+01   4.2532341e-02
   1.3841740e+01   4.2848571e-02
   1.4045295e+01   4.3162484e-02
   1.4248850e+01   4.3474130e-02
   1.4452405e+01   4.3783559e-02
   1.4655960e+01   4.4090815e-02


==> sqrt_mean_squared_naive_minus_ideal_BR_error_1Sol.dat <==
   2.0355500e-01   9.0132176e-06
   4.0711000e-01   1.8026435e-05
   6.1066500e-01   8.2136741e-04
   8.1422000e-01   1.6075252e-03
   1.0177750e+00   2.3932077e-03
   1.2213300e+00   3.4324308e-03
   1.4248850e+00   4.8545741e-03
   1.6284400e+00   6.2296936e-03
   1.8319950e+00   7.1783417e-03
   2.0355500e+00   8.9754640e-03
   2.2391050e+00   1.0323800e-02
   2.4426600e+00   1.2319163e-02
   2.6462150e+00   1.3126356e-02
   2.8497700e+00   1.4265591e-02
   3.0533250e+00   1.6247995e-02
   3.2568800e+00   1.7800508e-02
   3.4604350e+00   1.9141984e-02
   3.6639900e+00   2.0505416e-02
   3.8675450e+00   2.2596678e-02
   4.0711000e+00   2.4756521e-02
   4.2746550e+00   2.6834551e-02
   4.4782100e+00   2.8507117e-02
   4.6817650e+00   3.0924056e-02
   4.8853200e+00   3.2347046e-02
   5.0888750e+00   3.6222991e-02
   5.2924300e+00   3.9245136e-02
   5.4959850e+00   4.1592483e-02
   5.6995400e+00   4.3804250e-02
   5.9030950e+00   4.6872438e-02
   6.1066500e+00   4.7787539e-02
   6.3102050e+00   4.9087970e-02
   6.5137600e+00   5.1644009e-02
   6.7173150e+00   5.4388574e-02
   6.9208700e+00   5.8135790e-02
   7.1244250e+00   6.0832683e-02
   7.3279800e+00   6.3684101e-02
   7.5315350e+00   6.5562354e-02
   7.7350900e+00   6.9210369e-02
   7.9386450e+00   7.3806496e-02
   8.1422000e+00   7.6205565e-02
   8.3457550e+00   8.0991243e-02
   8.5493100e+00   8.4879637e-02
   8.7528650e+00   8.6373567e-02
   8.9564200e+00   9.0548483e-02
   9.1599750e+00   9.4965869e-02
   9.3635300e+00   9.7872732e-02
   9.5670850e+00   9.8859895e-02
   9.7706400e+00   1.0200509e-01
   9.9741950e+00   1.0655048e-01
   1.0177750e+01   1.1189836e-01
   1.0381305e+01   1.1374347e-01
   1.0584860e+01   1.1718615e-01
   1.0788415e+01   1.1568753e-01
   1.0991970e+01   1.1800961e-01
   1.1195525e+01   1.2259462e-01
   1.1399080e+01   1.2638641e-01
   1.1602635e+01   1.3208066e-01
   1.1806190e+01   1.3293406e-01
   1.2009745e+01   1.3837174e-01
   1.2213300e+01   1.4153635e-01
   1.2416855e+01   1.4759328e-01
   1.2620410e+01   1.5065326e-01
   1.2823965e+01   1.5537053e-01
   1.3027520e+01   1.5933562e-01
   1.3231075e+01   1.6153214e-01
   1.3434630e+01   1.6478060e-01
   1.3638185e+01   1.6717775e-01
   1.3841740e+01   1.7441844e-01
   1.4045295e+01   1.8068707e-01
   1.4248850e+01   1.8651443e-01
   1.4452405e+01   1.8467961e-01
   1.4655960e+01   1.8909869e-01


==> sqrt_mean_squared_naive_minus_ideal_BR_error_ldv1.dat <==
   2.0355500e-01   3.9035986e-04
   4.0711000e-01   9.5536299e-04
   6.1066500e-01   1.6633110e-03
   8.1422000e-01   2.4847989e-03
   1.0177750e+00   3.4293558e-03
   1.2213300e+00   4.5372877e-03
   1.4248850e+00   5.7740715e-03
   1.6284400e+00   7.0924110e-03
   1.8319950e+00   8.4082517e-03
   2.0355500e+00   9.8556347e-03
   2.2391050e+00   1.1322315e-02
   2.4426600e+00   1.2837489e-02
   2.6462150e+00   1.4353898e-02
   2.8497700e+00   1.5955602e-02
   3.0533250e+00   1.7623004e-02
   3.2568800e+00   1.9369153e-02
   3.4604350e+00   2.1105505e-02
   3.6639900e+00   2.2895158e-02
   3.8675450e+00   2.4780953e-02
   4.0711000e+00   2.6714330e-02
   4.2746550e+00   2.8733344e-02
   4.4782100e+00   3.0860019e-02
   4.6817650e+00   3.3027157e-02
   4.8853200e+00   3.5220660e-02
   5.0888750e+00   3.7415699e-02
   5.2924300e+00   3.9624336e-02
   5.4959850e+00   4.1934535e-02
   5.6995400e+00   4.4317398e-02
   5.9030950e+00   4.6700192e-02
   6.1066500e+00   4.9143732e-02
   6.3102050e+00   5.1589657e-02
   6.5137600e+00   5.4089521e-02
   6.7173150e+00   5.6599574e-02
   6.9208700e+00   5.9193383e-02
   7.1244250e+00   6.1823798e-02
   7.3279800e+00   6.4479518e-02
   7.5315350e+00   6.7207083e-02
   7.7350900e+00   6.9996167e-02
   7.9386450e+00   7.2913217e-02
   8.1422000e+00   7.5945596e-02
   8.3457550e+00   7.9069412e-02
   8.5493100e+00   8.2233313e-02
   8.7528650e+00   8.5369361e-02
   8.9564200e+00   8.8504771e-02
   9.1599750e+00   9.1651780e-02
   9.3635300e+00   9.4815836e-02
   9.5670850e+00   9.8004182e-02
   9.7706400e+00   1.0127755e-01
   9.9741950e+00   1.0456713e-01
   1.0177750e+01   1.0781511e-01
   1.0381305e+01   1.1111360e-01
   1.0584860e+01   1.1446465e-01
   1.0788415e+01   1.1784083e-01
   1.0991970e+01   1.2118369e-01
   1.1195525e+01   1.2461487e-01
   1.1399080e+01   1.2816601e-01
   1.1602635e+01   1.3170040e-01
   1.1806190e+01   1.3526562e-01
   1.2009745e+01   1.3884571e-01
   1.2213300e+01   1.4242576e-01
   1.2416855e+01   1.4603671e-01
   1.2620410e+01   1.4961558e-01
   1.2823965e+01   1.5325245e-01
   1.3027520e+01   1.5685668e-01
   1.3231075e+01   1.6051045e-01
   1.3434630e+01   1.6416399e-01
   1.3638185e+01   1.6790494e-01
   1.3841740e+01   1.7158895e-01
   1.4045295e+01   1.7528048e-01
   1.4248850e+01   1.7898775e-01
   1.4452405e+01   1.8275345e-01
   1.4655960e+01   1.8653272e-01


==> sqrt_mean_squared_naive_minus_ideal_BR_error_ldv2.dat <==
   2.0355500e-01   9.2923728e-06
   4.0711000e-01   1.6773600e-03
   6.1066500e-01   3.8107924e-03
   8.1422000e-01   6.3263480e-03
   1.0177750e+00   9.0781025e-03
   1.2213300e+00   1.2189682e-02
   1.4248850e+00   1.5378800e-02
   1.6284400e+00   1.8938984e-02
   1.8319950e+00   2.2544181e-02
   2.0355500e+00   2.6309499e-02
   2.2391050e+00   3.0025295e-02
   2.4426600e+00   3.4026080e-02
   2.6462150e+00   3.8109606e-02
   2.8497700e+00   4.2387180e-02
   3.0533250e+00   4.7113371e-02
   3.2568800e+00   5.1980311e-02
   3.4604350e+00   5.6980862e-02
   3.6639900e+00   6.2223002e-02
   3.8675450e+00   6.7555109e-02
   4.0711000e+00   7.3313401e-02
   4.2746550e+00   7.9450179e-02
   4.4782100e+00   8.5802860e-02
   4.6817650e+00   9.2375551e-02
   4.8853200e+00   9.9033445e-02
   5.0888750e+00   1.0569194e-01
   5.2924300e+00   1.1243825e-01
   5.4959850e+00   1.1929563e-01
   5.6995400e+00   1.2621195e-01
   5.9030950e+00   1.3333526e-01
   6.1066500e+00   1.4079788e-01
   6.3102050e+00   1.4848923e-01
   6.5137600e+00   1.5623957e-01
   6.7173150e+00   1.6425478e-01
   6.9208700e+00   1.7233469e-01
   7.1244250e+00   1.8057567e-01
   7.3279800e+00   1.8891202e-01
   7.5315350e+00   1.9744424e-01
   7.7350900e+00   2.0591228e-01
   7.9386450e+00   2.1446922e-01
   8.1422000e+00   2.2313230e-01
   8.3457550e+00   2.3190945e-01
   8.5493100e+00   2.4069682e-01
   8.7528650e+00   2.4957263e-01
   8.9564200e+00   2.5860925e-01
   9.1599750e+00   2.6775091e-01
   9.3635300e+00   2.7695603e-01
   9.5670850e+00   2.8636969e-01
   9.7706400e+00   2.9593443e-01
   9.9741950e+00   3.0556561e-01
   1.0177750e+01   3.1508781e-01
   1.0381305e+01   3.2478952e-01
   1.0584860e+01   3.3468185e-01
   1.0788415e+01   3.4446808e-01
   1.0991970e+01   3.5432494e-01
   1.1195525e+01   3.6410464e-01
   1.1399080e+01   3.7381938e-01
   1.1602635e+01   3.8373600e-01
   1.1806190e+01   3.9366346e-01
   1.2009745e+01   4.0357000e-01
   1.2213300e+01   4.1364528e-01
   1.2416855e+01   4.2402751e-01
   1.2620410e+01   4.3480806e-01
   1.2823965e+01   4.4571643e-01
   1.3027520e+01   4.5670948e-01
   1.3231075e+01   4.6775750e-01
   1.3434630e+01   4.7880694e-01
   1.3638185e+01   4.8992136e-01
   1.3841740e+01   5.0119753e-01
   1.4045295e+01   5.1258908e-01
   1.4248850e+01   5.2412001e-01
   1.4452405e+01   5.3586666e-01
   1.4655960e+01   5.4765417e-01

